Efficient Touch Based Localization through Submodularity

Many robotic systems deal with uncertainty by performing a sequence of information gathering actions. In this work, we focus on the problem of efficiently constructing such a sequence by drawing an explicit connection to submodularity. Ideally, we would like a method that finds the optimal sequence, taking the minimum amount of time while providing sufficient information. Finding this sequence, however, is generally intractable. As a result, many well-established methods select actions greedily. Surprisingly, this often performs well. Our work first explains this high performance -- we note a commonly used metric, reduction of Shannon entropy, is submodular under certain assumptions, rendering the greedy solution comparable to the optimal plan in the offline setting. However, reacting online to observations can increase performance. Recently developed notions of adaptive submodularity provide guarantees for a greedy algorithm in this online setting. In this work, we develop new methods based on adaptive submodularity for selecting a sequence of information gathering actions online. In addition to providing guarantees, we can capitalize on submodularity to attain additional computational speedups. We demonstrate the effectiveness of these methods in simulation and on a robot.

==> output_ims_2_2_2_2/count_action_0.txt <==
9.50793
0.980166 -0.14367  1.15082 -0.198414 0.000666667
   1.01107 -0.0975785    1.13221 -0.0650274 0.000666667
 0.967012 -0.146566   1.12784 0.15966 0.000666667
 0.971208 -0.142915   1.10565 0.315151 0.000666667
 0.980739 -0.114754   1.09974 0.039424 0.000666667
 0.993169 -0.118975   1.08564 -0.00314638 0.000666667
 0.950795 -0.150053   1.08825 -0.0984917 0.000666667
 0.993629 -0.125544   1.13638 0.0894362 0.000666667
 0.950265 -0.142007   1.14044 -0.0172319 0.000666667
  0.97512 -0.129317   1.13192 0.109888 0.000666667
0.959392 -0.13497  1.09412 0.0172609 0.000666667
 0.983916 -0.176161   1.10789 0.0893389 0.000666667
0.976354 -0.11813  1.09986 0.126864 0.000666667
 0.931187 -0.131432    1.0989 0.0961852 0.000666667
 0.978087 -0.136668   1.10086 -0.0565979 0.000666667
 0.951102 -0.158661   1.10028 -0.108915 0.000666667
  0.982084 -0.0972635    1.09872 0.0973694 0.000666667
  0.980463 -0.0969941    1.13376 0.117223 0.000666667
   1.0026 -0.141673     1.108 -0.0581776 0.000666667
 0.972984 -0.143374   1.13643 -0.116087 0.000666667
 0.959727 -0.135699   1.10006 0.0235756 0.000666667
 0.958478 -0.135378   1.10216 0.0451845 0.000666667
 0.945009 -0.138474   1.13301 0.0901887 0.000666667
 0.968823 -0.165077    1.1274 0.103438 0.000666667
  0.98619 -0.136635   1.10272 -0.230062 0.000666667
 0.968125 -0.144319   1.10159 -0.177247 0.000666667
 0.980204 -0.124101   1.13857 0.146876 0.000666667
 0.963112 -0.131852   1.10605 0.232446 0.000666667
  1.02066 -0.119781   1.11853 -0.104639 0.000666667
 0.984587 -0.111065   1.09041 0.136201 0.000666667
  0.93472 -0.133149   1.14177 0.206842 0.000666667
 0.972938 -0.132355   1.09225 -0.142857 0.000666667
 0.969478 -0.168909   1.11206 0.112388 0.000666667
 0.983415 -0.153007   1.11878 0.295545 0.000666667
 0.957209 -0.125756   1.14994 0.205752 0.000666667
 0.990929 -0.128278   1.11271 0.162415 0.000666667
  0.98469 -0.114882   1.11582 0.165099 0.000666667
   0.9628 -0.133904   1.13447 0.207433 0.000666667
  0.990317 -0.0956061    1.11361 0.261896 0.000666667
 0.978316 -0.166898   1.11598 0.0480454 0.000666667
 0.959435 -0.104291   1.14848 0.249613 0.000666667
 0.991438 -0.121686   1.13775 0.0899069 0.000666667
 0.948225 -0.150851   1.11635 0.486968 0.000666667
 0.974011 -0.123636   1.10575 0.0621627 0.000666667
0.977189 -0.14339  1.11025 0.224156 0.000666667
 0.940646 -0.143187   1.14874 0.166824 0.000666667
 0.984972 -0.125795   1.12981 0.127878 0.000666667
  0.96963 -0.134545   1.10406 0.00667672 0.000666667
 0.987037 -0.144611   1.15653 -0.0516309 0.000666667
0.968782 -0.13013  1.13309 0.0521484 0.000666667
 0.995689 -0.113141   1.08117 0.0105173 0.000666667
 0.983921 -0.151659   1.14759 -0.286884 0.000666667
 0.958214 -0.141366   1.10853 -0.151091 0.000666667
 0.959882 -0.126939    1.1299 0.319263 0.000666667
 0.988193 -0.152341   1.12922 -0.0355219 0.000666667
   1.0174 -0.140434   1.13394 -0.167787 0.000666667
 0.982588 -0.138282   1.11508 0.197223 0.000666667
 0.972658 -0.128269   1.10304 0.104003 0.000666667
  1.00027 -0.127871   1.10027 -0.0342482 0.000666667
 0.975811 -0.132818   1.13884 0.0654703 0.000666667
0.973484 -0.12881  1.14597 0.119255 0.000666667
 0.981117 -0.161988   1.11754 0.187472 0.000666667
 0.978776 -0.149959   1.11248 0.133673 0.000666667
 0.971179 -0.156267   1.15726 -0.0779463 0.000666667
 0.967248 -0.128607   1.09822 0.221845 0.000666667
 0.970198 -0.148624   1.09212 -0.209418 0.000666667
 0.977606 -0.143861   1.10887 0.137527 0.000666667
 0.961535 -0.136913   1.15069 0.194368 0.000666667
 0.991073 -0.136309   1.10689 0.0542525 0.000666667
 0.976282 -0.131016   1.12553 0.221371 0.000666667
  0.987634 -0.0866971    1.15558 0.180575 0.000666667
  1.02236 -0.164176   1.11108 -0.384427 0.000666667
 0.951016 -0.170206   1.14995 -0.126539 0.000666667
 0.988039 -0.177937   1.10633 -0.0668301 0.000666667
 0.975282 -0.162389   1.12158 0.185166 0.000666667
 0.957036 -0.157909   1.10402 -0.133804 0.000666667
 0.975854 -0.130811   1.13651 -0.0393733 0.000666667
 0.977424 -0.119028   1.10302 0.181278 0.000666667
 0.982198 -0.120873   1.13632 0.0446062 0.000666667
 0.972489 -0.152228   1.10847 0.163096 0.000666667
 0.994475 -0.132666   1.09135 -0.0665609 0.000666667
  1.00428 -0.100425   1.12002 0.069303 0.000666667
 0.945454 -0.145432   1.09826 -0.142473 0.000666667
 0.998677 -0.118461   1.08687 0.0247496 0.000666667
 0.998168 -0.119083   1.15092 0.107941 0.000666667
  0.96204 -0.099904   1.13466 0.274004 0.000666667
 0.967705 -0.142825   1.15033 0.231419 0.000666667
 0.943519 -0.133185   1.08475 0.148721 0.000666667
0.969159 -0.16149  1.09352 -0.252076 0.000666667
 0.953167 -0.143234   1.14552 -0.0369703 0.000666667
 0.992996 -0.163323   1.11781 -0.121537 0.000666667
  1.00197 -0.143644   1.15529 0.0930392 0.000666667
 0.968939 -0.156178   1.08992 -0.302432 0.000666667
 0.952327 -0.136992   1.08578 0.0309539 0.000666667
 0.987534 -0.174619   1.16011 0.0509261 0.000666667
  1.00212 -0.117823   1.12421 0.00124183 0.000666667
 0.955555 -0.121281   1.14531 0.228446 0.000666667
 0.987784 -0.135146   1.09458 -0.119646 0.000666667
0.99506 -0.1377 1.11539 0.194288 0.000666667
 0.979693 -0.134414   1.10278 0.0804421 0.000666667
 1.00589 -0.13791  1.11952 -0.0206189 0.000666667
0.995671 -0.1522 1.16008 -0.247602 0.000666667
  1.01427 -0.162053   1.12085 -0.255813 0.000666667
 0.967342 -0.149552   1.10846 -0.200128 0.000666667
 0.991095 -0.119599   1.10729 0.104075 0.000666667
1.00237 -0.1602 1.11642 -0.174282 0.000666667
 0.965174 -0.132078   1.08996 0.11148 0.000666667
 0.958623 -0.140441    1.1018 -0.0869274 0.000666667
 0.978348 -0.134288    1.1502 0.134111 0.000666667
 0.971568 -0.125893   1.11245 0.228164 0.000666667
   0.99716 -0.0775052    1.11701 0.174777 0.000666667
 0.968357 -0.135084   1.09692 -0.21004 0.000666667
 0.980023 -0.116759   1.08898 0.0828167 0.000666667
 0.947144 -0.139268   1.09013 -0.108538 0.000666667
 0.993831 -0.169508   1.12007 -0.177571 0.000666667
 0.971436 -0.136968   1.14788 0.0846545 0.000666667
 0.988875 -0.158923    1.1115 -0.0634384 0.000666667
0.976992 -0.13264  1.10224 -0.0868701 0.000666667
 0.980507 -0.142959   1.15506 -0.201092 0.000666667
 0.995214 -0.136851    1.1029 -0.0217684 0.000666667
 0.971146 -0.102616    1.1496 0.20671 0.000666667
 0.958765 -0.134138    1.1048 -0.0767352 0.000666667
 0.956798 -0.139971   1.09885 -0.0886997 0.000666667
 0.970068 -0.119259   1.09798 0.155225 0.000666667
  0.972913 -0.0985055    1.11044 0.262794 0.000666667
 0.998187 -0.135423   1.12087 0.0738695 0.000666667
 0.980694 -0.126788   1.11722 0.248281 0.000666667
 0.956995 -0.132288   1.09916 0.199834 0.000666667
  1.00665 -0.120541   1.11837 0.000723784 0.000666667
 0.980113 -0.153107   1.12401 0.227335 0.000666667
 0.956954 -0.146606   1.10417 0.271183 0.000666667
  1.03962 -0.152244   1.18935 -0.295497 0.000666667
 0.976728 -0.146182   1.10634 -0.0701977 0.000666667
 0.973508 -0.155729   1.09968 -0.243898 0.000666667
   1.0006 -0.109707   1.08534 -0.000748529 0.000666667
0.962522 -0.11755  1.15552 0.232653 0.000666667
 0.971966 -0.143189   1.12043 0.297919 0.000666667
 0.970002 -0.160911    1.0985 -0.293249 0.000666667
0.971187 -0.15703  1.10796 0.115084 0.000666667
 0.993225 -0.129248   1.13778 -0.0149423 0.000666667
  1.01143 -0.131824   1.10734 -0.0465734 0.000666667
 0.978456 -0.150184   1.12308 0.240715 0.000666667
 0.968406 -0.131727   1.08911 -0.143069 0.000666667
 0.982104 -0.134271   1.08984 -0.00016542 0.000666667
  0.97593 -0.140597    1.1025 -0.00753432 0.000666667
 0.948271 -0.159363   1.10414 -0.107759 0.000666667
 0.978893 -0.127862   1.15796 0.252763 0.000666667
  1.01841 -0.163688   1.11138 -0.298455 0.000666667
 0.992688 -0.122645   1.11295 0.124789 0.000666667
 0.936616 -0.137186   1.15389 0.143396 0.000666667
 0.950907 -0.138336   1.14809 -0.0485157 0.000666667
 0.968656 -0.162504   1.11293 0.143302 0.000666667
 0.975128 -0.122262   1.14221 0.150315 0.000666667
 0.989549 -0.163323   1.12221 0.103856 0.000666667
 0.964578 -0.131828   1.09994 0.172476 0.000666667
   1.00332 -0.0966735    1.10978 0.00536853 0.000666667
 0.984255 -0.160488   1.11621 0.0575042 0.000666667
 1.00865 -0.12694  1.12763 -0.0274559 0.000666667
 0.981067 -0.118665   1.09376 0.0251542 0.000666667
 0.997137 -0.140207   1.10742 -0.0309729 0.000666667
 0.998857 -0.152156   1.07617 -0.111738 0.000666667
 0.959053 -0.131195   1.14828 0.264835 0.000666667
0.976027 -0.16371  1.11151 0.120723 0.000666667
 0.975104 -0.139373   1.10356 -0.0936709 0.000666667
 0.964246 -0.145699   1.09961 -0.204816 0.000666667
  1.03212 -0.127077   1.08702 -0.261394 0.000666667
0.989267 -0.12363  1.10322 0.122502 0.000666667
 0.990729 -0.147819   1.11649 -0.00560502 0.000666667
 0.999069 -0.112243    1.1042 0.0390174 0.000666667
 0.967564 -0.104322   1.14182 0.236466 0.000666667
 0.981244 -0.134168   1.14006 -0.15823 0.000666667
 0.966538 -0.131915    1.1431 0.0395259 0.000666667
 0.977065 -0.152707   1.12312 0.194372 0.000666667
 0.959863 -0.136967   1.10728 0.273104 0.000666667
 0.993398 -0.166159   1.13139 -0.334716 0.000666667
 0.954683 -0.128628   1.08832 0.260449 0.000666667
 0.954347 -0.138794   1.13646 -0.0105553 0.000666667
  0.986551 -0.0754948     1.1099 0.167925 0.000666667
  0.96032 -0.140171   1.14598 -0.0713932 0.000666667
 0.973829 -0.153609   1.14686 -0.219007 0.000666667
 0.975751 -0.117539   1.13912 0.219258 0.000666667
  1.01328 -0.122804   1.10489 -0.117383 0.000666667
0.985481 -0.11804    1.092 0.00171972 0.000666667
 0.988845 -0.133431    1.1085 0.16549 0.000666667
0.988201 -0.13106  1.12465 0.163327 0.000666667
 0.968879 -0.104882   1.08584 0.252142 0.000666667
 0.974636 -0.137238   1.09487 -0.21772 0.000666667
 0.999467 -0.184945   1.12758 -0.12383 0.000666667
0.951221 -0.15694  1.10009 -0.123687 0.000666667
 0.966046 -0.134076    1.1032 -0.0325831 0.000666667
   1.0157 -0.107335   1.13814 -0.138253 0.000666667
 0.982281 -0.115685   1.11308 0.210568 0.000666667
 0.986105 -0.117691   1.12234 0.179014 0.000666667
 0.99091 -0.13659  1.10226 -0.0691685 0.000666667
1.00938 -0.1498 1.11578 -0.216837 0.000666667
 0.990401 -0.149199    1.1248 0.0784848 0.000666667
 0.985035 -0.132947   1.09299 -0.228526 0.000666667
  0.94663 -0.148593   1.15538 -0.0883211 0.000666667
0.992753 -0.13852  1.14012 -0.278903 0.000666667
 0.959409 -0.131576   1.13868 0.0404734 0.000666667
 0.940628 -0.139051   1.07854 0.250055 0.000666667
  0.95703 -0.129603   1.10618 0.250671 0.000666667
 0.946898 -0.135124   1.13068 0.298989 0.000666667
 0.941239 -0.115901   1.14456 0.414195 0.000666667
 0.985597 -0.154577   1.11369 -0.0153892 0.000666667
 0.967394 -0.129884    1.1547 0.183747 0.000666667
   0.9494 -0.146179   1.09516 -0.108001 0.000666667
 0.948491 -0.125821   1.09828 0.0373515 0.000666667
 0.97486 -0.14917  1.11781 0.269978 0.000666667
0.975132 -0.13164  1.14924 -0.0457475 0.000666667
 0.965962 -0.114593   1.13843 0.178808 0.000666667
 0.990593 -0.142984   1.15356 0.11017 0.000666667
  1.00789 -0.123678   1.15128 0.060788 0.000666667
0.957883 -0.17128  1.09098 -0.198422 0.000666667
 0.979735 -0.159994   1.12653 0.0363188 0.000666667
 0.988462 -0.133802   1.13223 -0.0379568 0.000666667
 0.940847 -0.149652   1.10726 0.0520044 0.000666667
 0.996738 -0.142329   1.11739 0.0381319 0.000666667
 0.963753 -0.144762   1.15342 0.292522 0.000666667
 0.990727 -0.144526   1.11057 -0.000854795 0.000666667
 0.964657 -0.127638   1.08604 0.182029 0.000666667
 0.947112 -0.147562   1.09943 -0.162788 0.000666667
  1.00724 -0.115153   1.08026 -0.0272662 0.000666667
 0.995791 -0.149071   1.10541 -0.02837 0.000666667
 0.953525 -0.140209   1.10603 -0.0983817 0.000666667
 0.977481 -0.156147   1.14087 -0.286594 0.000666667
 0.962507 -0.124932    1.1499 0.163698 0.000666667
 0.973383 -0.147735   1.10655 0.0698239 0.000666667
 0.989107 -0.146852   1.11345 0.0418739 0.000666667
 0.989152 -0.151255    1.1149 -0.0359584 0.000666667
 0.988299 -0.153666   1.12446 0.115643 0.000666667
  0.97688 -0.135687   1.11276 0.247189 0.000666667
 0.967383 -0.119173    1.1398 0.232335 0.000666667
  0.95429 -0.131604   1.09535 0.0130898 0.000666667
 0.987915 -0.127511   1.13478 0.0580582 0.000666667
 0.997434 -0.132685   1.09931 -0.190245 0.000666667
  1.02684 -0.130329   1.09608 -0.192249 0.000666667
 0.981882 -0.151614   1.12829 0.0943935 0.000666667
 0.990689 -0.152968   1.16101 0.225533 0.000666667
0.991667 -0.16232  1.14046 -0.346507 0.000666667
 0.999322 -0.126915   1.09026 -0.0964486 0.000666667
 0.990428 -0.132169   1.11635 0.139753 0.000666667
  1.02062 -0.143364   1.11971 -0.113905 0.000666667
    1.005 -0.129511   1.14654 -0.211776 0.000666667
 0.972215 -0.158531   1.11664 0.156229 0.000666667
 0.966976 -0.138895     1.101 0.102042 0.000666667
 0.959505 -0.109794   1.11274 0.319645 0.000666667
  1.01009 -0.146171   1.11303 -0.291627 0.000666667
 0.960251 -0.133695    1.1071 0.238268 0.000666667
 0.987866 -0.153787   1.11316 0.0586661 0.000666667
 0.996203 -0.136453   1.11161 0.00194637 0.000666667
  1.00483 -0.148838   1.12049 -0.131979 0.000666667
 0.943892 -0.120997   1.11297 0.477193 0.000666667
  1.00096 -0.139361   1.09849 -0.160111 0.000666667
 0.975506 -0.130306    1.1315 0.12225 0.000666667
 0.985647 -0.086056   1.15662 0.198813 0.000666667
 0.958317 -0.134148   1.13584 0.147896 0.000666667
 0.959359 -0.145921   1.11326 0.414502 0.000666667
  0.98542 -0.130861   1.10244 0.121677 0.000666667
 0.980409 -0.138757   1.10905 0.159713 0.000666667
 0.990968 -0.152616   1.10777 0.167067 0.000666667
  0.96409 -0.133141   1.08761 0.0109941 0.000666667
 0.976264 -0.139102     1.112 0.248176 0.000666667
 0.997813 -0.135968   1.13219 -0.136872 0.000666667
 0.989238 -0.131907   1.08491 -0.0993041 0.000666667
 0.995616 -0.133441   1.09758 -0.0186138 0.000666667
 0.999381 -0.136792   1.12811 -0.0307068 0.000666667
 0.986711 -0.133407   1.10884 0.0948689 0.000666667
 0.927899 -0.150322   1.13031 0.397138 0.000666667
  1.00413 -0.143563   1.15835 -0.0657046 0.000666667
 0.996522 -0.169961   1.12887 -0.16037 0.000666667
 0.980512 -0.140535   1.11245 0.274891 0.000666667
0.987202 -0.12127  1.10144 0.0767861 0.000666667
 0.985199 -0.143869   1.10514 -0.188598 0.000666667
 0.979383 -0.129041   1.08874 -0.124152 0.000666667
 0.963318 -0.160875   1.10717 0.0108423 0.000666667
 0.988514 -0.143354   1.14277 -0.199387 0.000666667
 0.979416 -0.148306   1.15467 -0.197329 0.000666667
 0.974456 -0.135785   1.14653 -0.166165 0.000666667
 0.964339 -0.141701   1.15532 0.219849 0.000666667
0.941433 -0.13999  1.14584 0.227166 0.000666667
 0.958427 -0.122103   1.11756 0.342323 0.000666667
0.947893 -0.19289  1.13491 -0.0549025 0.000666667
  1.01191 -0.112226   1.12796 -0.0509265 0.000666667
 0.968885 -0.136336   1.10157 -0.113759 0.000666667
 0.985846 -0.150674   1.12252 0.0600759 0.000666667
 0.959894 -0.137095   1.10407 -0.0762421 0.000666667
 0.990196 -0.163008   1.14047 -0.312739 0.000666667
 0.980324 -0.147602   1.15667 -0.165136 0.000666667
  1.00117 -0.141513   1.10705 -0.065742 0.000666667
 0.965159 -0.140962   1.15586 0.225888 0.000666667
  1.02374 -0.133272   1.09596 -0.181116 0.000666667
 0.940269 -0.138365   1.07945 0.264026 0.000666667
 0.979122 -0.154557   1.12231 0.234133 0.000666667
 0.993293 -0.117424   1.10456 0.111991 0.000666667
 0.978508 -0.165754    1.1154 0.0612576 0.000666667
 0.959547 -0.134424   1.10117 0.0263786 0.000666667
 0.940781 -0.139101    1.0806 0.264872 0.000666667
  0.99023 -0.132792   1.13118 -0.0291825 0.000666667
 0.985709 -0.153833   1.11609 -0.0276023 0.000666667
 0.990072 -0.150169   1.10687 0.169589 0.000666667
 0.958868 -0.125464   1.12922 0.327259 0.000666667
   0.9435 -0.136057   1.08548 0.134014 0.000666667
 0.989052 -0.134012   1.10894 0.154128 0.000666667
 0.978539 -0.130848   1.15772 0.238384 0.000666667
 0.955361 -0.142052   1.10396 -0.118314 0.000666667
0.969467 -0.12671   1.1131 0.224203 0.000666667
 0.990714 -0.132637   1.13091 -0.0259987 0.000666667
0.985873 -0.11082  1.08982 0.156471 0.000666667
 0.987434 -0.141135    1.1426 -0.204996 0.000666667
 0.996651 -0.136813   1.10442 0.0121573 0.000666667
0.997967 -0.11835  1.08519 0.013798 0.000666667
 0.972744 -0.152101   1.10754 0.175106 0.000666667
 0.96664 -0.10335  1.14301 0.264152 0.000666667
 0.978979 -0.117718   1.10096 0.180651 0.000666667
 0.986961 -0.154356   1.11206 0.0525006 0.000666667
 0.998721 -0.110031   1.10262 0.0326288 0.000666667
 0.986176 -0.143285    1.1072 -0.180315 0.000666667
  0.97967 -0.118622   1.08963 0.0884371 0.000666667
 0.989683 -0.153463   1.16214 0.24253 0.000666667
 0.989532 -0.148335   1.12149 0.0608025 0.000666667
0.985666 -0.14229  1.10476 -0.18654 0.000666667
 0.978888 -0.162196    1.1158 0.191789 0.000666667
0.970073 -0.15891   1.0962 -0.30344 0.000666667
 0.997199 -0.140646   1.10626 -0.01772 0.000666667
 0.971742 -0.157855   1.10701 0.12498 0.000666667
  0.985381 -0.0880819    1.15783 0.210626 0.000666667
 0.980831 -0.140336   1.10824 0.163741 0.000666667
  0.99346 -0.147776   1.10455 -0.0104554 0.000666667
  0.985284 -0.0873434    1.15648 0.193123 0.000666667
 0.990703 -0.119101     1.106 0.0805342 0.000666667
0.997927 -0.11834  1.08665 0.0106769 0.000666667
 0.999256 -0.174217   1.12722 -0.169925 0.000666667
 0.97124 -0.13741  1.14809 0.10743 0.000666667
0.959796 -0.10236  1.13334 0.293375 0.000666667
  0.99925 -0.125665   1.09998 -0.0415024 0.000666667
 0.981513 -0.116008   1.11376 0.211913 0.000666667
 0.983154 -0.086221   1.15739 0.196213 0.000666667
 0.971696 -0.127348    1.1127 0.221801 0.000666667
 0.982058 -0.120679   1.13643 0.0287 0.000666667
 0.977373 -0.139415   1.10482 0.00770128 0.000666667
 0.989484 -0.136398   1.10477 0.0664883 0.000666667
 0.967218 -0.145537   1.12848 0.147679 0.000666667
 0.963229 -0.119202   1.15719 0.231379 0.000666667
 0.947519 -0.158815   1.10386 -0.0868926 0.000666667
 0.992169 -0.147806   1.12282 0.0678245 0.000666667
 0.98569 -0.12849   1.1037 0.133391 0.000666667
  1.00195 -0.159447   1.11646 -0.181667 0.000666667
  0.96659 -0.136461   1.10332 -0.0243343 0.000666667
  1.00121 -0.140313    1.1068 -0.0462679 0.000666667
0.969648 -0.15793  1.09765 -0.304467 0.000666667
 0.969523 -0.161563   1.09368 -0.234706 0.000666667
 0.980339 -0.132142    1.1033 -0.0782349 0.000666667
 0.988261 -0.133099   1.09497 -0.0952255 0.000666667
   1.0111 -0.110661   1.12949 -0.0512537 0.000666667
  0.98195 -0.150341   1.12591 0.0893352 0.000666667
 0.992056 -0.171987   1.16148 0.0426057 0.000666667
 0.981139 -0.143745   1.15334 -0.20892 0.000666667
 0.956558 -0.130195   1.10747 0.233902 0.000666667
 0.965096 -0.161882   1.10719 0.00544092 0.000666667
 0.958569 -0.140996   1.14656 -0.0719923 0.000666667
 0.975955 -0.134926   1.15059 0.126226 0.000666667
 0.998037 -0.174403   1.12706 -0.181206 0.000666667
  0.989734 -0.0964124    1.11228 0.244184 0.000666667
 0.936215 -0.136707   1.15313 0.155338 0.000666667
 0.985204 -0.135966   1.10259 -0.238564 0.000666667
 0.973863 -0.125884   1.10328 0.0918536 0.000666667
 0.982087 -0.151809   1.12737 0.0945418 0.000666667
 0.988253 -0.162715   1.12457 0.0874214 0.000666667
 1.00895 -0.12026  1.11869 0.00412263 0.000666667
0.969962 -0.15899   1.0984 -0.318796 0.000666667
 0.994972 -0.136421   1.11596 0.192648 0.000666667
 0.961799 -0.100255   1.13232 0.280363 0.000666667
   1.01065 -0.0960029    1.13289 -0.0780756 0.000666667
 0.954396 -0.140265     1.136 -0.0106808 0.000666667
 0.977809 -0.152718   1.12479 0.182958 0.000666667
  1.01314 -0.163942   1.12251 -0.222151 0.000666667
 0.947897 -0.148051   1.09895 -0.175446 0.000666667
 0.976097 -0.135459   1.11182 0.259344 0.000666667
 0.978159 -0.150421   1.11123 0.129661 0.000666667
 0.987669 -0.152239    1.1472 -0.276716 0.000666667
  1.00696 -0.136933   1.12046 -0.0058235 0.000666667
 0.977244 -0.156864   1.14212 -0.280964 0.000666667
 0.988325 -0.143293   1.14438 -0.195403 0.000666667
 0.974596 -0.124247   1.10323 0.0531855 0.000666667
 1.00139 -0.13733  1.09903 -0.182919 0.000666667
 0.970783 -0.102227   1.14905 0.207213 0.000666667
1.01033 -0.1239 1.10444 -0.0897406 0.000666667
 0.985221 -0.130462    1.1023 0.114564 0.000666667
  1.02004 -0.161522   1.11149 -0.276933 0.000666667
 0.976919 -0.141323   1.10768 0.141283 0.000666667
 1.01149 -0.13391  1.11018 -0.0545979 0.000666667
 0.989061 -0.154049   1.11151 0.0594233 0.000666667
  1.00706 -0.127405   1.12836 -0.0203606 0.000666667
 0.976727 -0.164688   1.11165 0.131704 0.000666667
  1.00957 -0.150832   1.11595 -0.227966 0.000666667
 0.967709 -0.134557   1.09545 -0.21072 0.000666667
  0.96737 -0.141795   1.15582 0.205067 0.000666667
  1.01845 -0.163764   1.11263 -0.298689 0.000666667
 0.992915 -0.127602   1.13873 -0.0281616 0.000666667
 0.985014 -0.132271   1.10242 0.0989341 0.000666667
 0.988127 -0.178286   1.10475 -0.0936696 0.000666667
 0.941357 -0.142073   1.14721 0.152247 0.000666667
 0.998639 -0.127472   1.10009 -0.0164665 0.000666667
 0.954184 -0.141442   1.13526 -0.00412095 0.000666667
  0.96216 -0.131636   1.10645 0.250034 0.000666667
  0.98517 -0.129811   1.10182 0.111249 0.000666667
 0.988776 -0.131716   1.09629 -0.0921835 0.000666667
 0.962425 -0.101825   1.13253 0.29118 0.000666667
 0.970233 -0.169908   1.11135 0.108295 0.000666667
 0.949019 -0.134203    1.1302 0.32736 0.000666667
  0.96953 -0.143996   1.10168 -0.164124 0.000666667
  1.03052 -0.126638   1.08677 -0.259908 0.000666667
  0.95837 -0.125844   1.14927 0.208177 0.000666667
  1.00934 -0.147615   1.11496 -0.289228 0.000666667
  1.00045 -0.127642   1.09064 -0.0992114 0.000666667
  1.0066 -0.14454  1.15687 -0.048792 0.000666667
0.960517 -0.10984  1.11067 0.327905 0.000666667
0.966199 -0.12167  1.14021 0.230672 0.000666667
 0.979411 -0.134114   1.10108 0.0732005 0.000666667
  1.00149 -0.158872    1.1167 -0.185331 0.000666667
  0.98476 -0.176311   1.11035 0.0808035 0.000666667
 0.977288 -0.145106   1.10455 -0.0791897 0.000666667
 0.994132 -0.137597   1.13943 -0.276046 0.000666667
 0.954712 -0.140379   1.10621 -0.0976217 0.000666667
 0.977493 -0.139824   1.10094 -0.00981596 0.000666667
 0.977688 -0.126053   1.08915 -0.140145 0.000666667
 0.990931 -0.136173   1.10343 -0.0566636 0.000666667
 0.961592 -0.102767   1.13382 0.301103 0.000666667
  1.00317 -0.143493   1.15442 0.0668399 0.000666667
 0.976005 -0.131291   1.13723 -0.0491798 0.000666667
 0.968404 -0.101291   1.14334 0.233415 0.000666667
0.958907 -0.13511  1.09982 0.0143584 0.000666667
   1.01227 -0.0985722    1.13183 -0.0711739 0.000666667
 0.970559 -0.136039    1.1041 -0.137692 0.000666667
 0.968413 -0.129595   1.10023 0.233023 0.000666667
 0.973647 -0.127723   1.12907 0.0982073 0.000666667
 0.968107 -0.134294   1.09578 -0.204012 0.000666667
 0.996157 -0.170334   1.11733 -0.163444 0.000666667
0.976206 -0.14108  1.11092 0.24295 0.000666667
  1.01911 -0.161161   1.11098 -0.29722 0.000666667
  0.98168 -0.117814   1.09213 -0.00259015 0.000666667
 0.973899 -0.128442   1.10473 0.115892 0.000666667
 0.994923 -0.150078   1.10524 -0.00610766 0.000666667
  0.973451 -0.0965624    1.11163 0.250138 0.000666667
 0.970384 -0.102563   1.14956 0.192824 0.000666667
   1.042 -0.15348  1.18815 -0.307405 0.000666667
  0.94574 -0.139691   1.13396 0.097569 0.000666667
 0.973396 -0.137047   1.14772 0.111292 0.000666667
 0.985455 -0.133267   1.09387 -0.248091 0.000666667
  0.98166 -0.118058   1.08911 0.0865205 0.000666667
 0.981191 -0.142495   1.10825 0.151606 0.000666667
 0.950982 -0.169294    1.1509 -0.143152 0.000666667
 0.979279 -0.147433   1.15539 -0.161346 0.000666667
 0.974048 -0.140763   1.10407 -0.0842843 0.000666667
0.982798 -0.13421  1.13878 -0.154275 0.000666667
 0.946006 -0.149252   1.15408 -0.065835 0.000666667
 0.981071 -0.117429   1.08795 0.102877 0.000666667
 0.989153 -0.144329   1.15598 -0.0326762 0.000666667
  0.98935 -0.145231   1.11159 0.0528505 0.000666667
 0.978111 -0.132556   1.15137 0.136879 0.000666667
 0.987769 -0.131765   1.13002 -0.0185621 0.000666667
  0.981114 -0.0979373    1.13321 0.120323 0.000666667
 0.990246 -0.130191   1.08355 -0.109717 0.000666667
  1.00329 -0.100367   1.12034 0.0724407 0.000666667
0.978922 -0.13423  1.10085 0.0577817 0.000666667
 0.983964 -0.160841   1.11663 0.0400035 0.000666667
 0.988179 -0.150477   1.12349 0.122559 0.000666667
 0.985223 -0.161528   1.11655 0.0419391 0.000666667
   1.00587 -0.0990006    1.12252 0.087896 0.000666667
 0.987812 -0.129442   1.11721 0.141125 0.000666667
  0.998622 -0.0736698    1.12095 0.182864 0.000666667
 0.989203 -0.113014   1.11692 0.149476 0.000666667
  1.00897 -0.117784   1.11663 0.0230998 0.000666667
   1.0098 -0.150992   1.11658 -0.228893 0.000666667
 0.995574 -0.133506   1.09213 -0.0719373 0.000666667
 0.975673 -0.131302   1.12744 0.203021 0.000666667
 0.973581 -0.144421   1.13655 -0.107419 0.000666667
 0.971364 -0.134666   1.10417 -0.159087 0.000666667
 0.969718 -0.144346   1.10631 0.302742 0.000666667
 0.957735 -0.148877   1.11468 0.440268 0.000666667
 0.993317 -0.137971   1.11385 0.202335 0.000666667
 0.982401 -0.150988   1.12716 0.0834899 0.000666667
 0.972274 -0.127365   1.14727 0.112322 0.000666667
 0.966559 -0.132619   1.15237 0.200984 0.000666667
 0.965587 -0.133509   1.08741 0.00285279 0.000666667
 0.98516 -0.14325  1.10501 -0.180273 0.000666667
 0.959207 -0.140387   1.14724 -0.0695219 0.000666667
 0.990321 -0.146609    1.1149 0.0351889 0.000666667
  1.00446 -0.143515   1.15833 -0.0469335 0.000666667
 0.973548 -0.133421    1.0919 -0.168566 0.000666667
 0.959256 -0.122673   1.11791 0.337442 0.000666667
 0.980692 -0.162749   1.11369 0.193427 0.000666667
 0.989666 -0.119509   1.08489 0.00167363 0.000666667
  0.983466 -0.0987708    1.13397 0.122524 0.000666667
  1.00047 -0.133673   1.09973 -0.198476 0.000666667
 0.996867 -0.136575   1.10581 -0.0199768 0.000666667
  0.987621 -0.0736544    1.11199 0.153612 0.000666667
 0.966621 -0.128161   1.08372 0.190241 0.000666667
 0.972548 -0.135098   1.14765 0.10044 0.000666667
0.979645 -0.10055   1.0982 0.0893497 0.000666667
  0.97758 -0.142481    1.1091 0.231124 0.000666667
 0.961498 -0.102194   1.13335 0.289729 0.000666667
0.994333 -0.13695  1.13845 -0.282105 0.000666667
  1.00114 -0.138852     1.128 -0.0666523 0.000666667
 0.981177 -0.161273   1.12737 0.0526238 0.000666667
 1.00107 -0.13667  1.09921 -0.169717 0.000666667
   0.9774 -0.117134   1.10248 0.16942 0.000666667
 0.988409 -0.145089    1.1552 -0.0353817 0.000666667
 0.975124 -0.153328   1.14553 -0.216369 0.000666667
 0.979547 -0.134826   1.10151 0.074334 0.000666667
 0.988957 -0.146518   1.11281 0.0493803 0.000666667
 0.950919 -0.135506   1.08557 0.0162682 0.000666667
 0.979487 -0.154698   1.12372 0.236533 0.000666667
  0.981493 -0.0988621    1.09896 0.080531 0.000666667
0.999104 -0.13625  1.13268 -0.132342 0.000666667
 0.973409 -0.122877   1.14325 0.128725 0.000666667
  0.98502 -0.116473   1.09916 0.0028521 0.000666667
 0.973688 -0.118682   1.10127 0.124882 0.000666667
 0.941411 -0.140336   1.14555 0.222059 0.000666667
 0.996688 -0.137013     1.107 -0.0143738 0.000666667
 0.957023 -0.140972   1.10055 -0.068891 0.000666667
0.987629 -0.15063  1.11431 -0.0494185 0.000666667
 0.979425 -0.162752    1.1161 0.187611 0.000666667
  0.98998 -0.150484   1.11345 -0.0267923 0.000666667
 0.971915 -0.128111   1.11381 0.230271 0.000666667
 0.988882 -0.153055   1.15956 0.214359 0.000666667
 1.01959 -0.11951  1.11838 -0.116088 0.000666667
0.969272 -0.14242  1.15244 0.263206 0.000666667
 0.962578 -0.134705   1.10375 0.233872 0.000666667
0.969677 -0.14781  1.09287 -0.186236 0.000666667
0.998335 -0.11274  1.08255 0.02229 0.000666667
   1.01273 -0.0961972    1.13114 -0.0708999 0.000666667
 0.989091 -0.164861   1.12442 0.119113 0.000666667
 0.989293 -0.153862   1.16153 0.226225 0.000666667
 0.963634 -0.116875   1.15514 0.234212 0.000666667
  0.95819 -0.123088   1.12873 0.312292 0.000666667
 0.958217 -0.129265   1.14446 0.272242 0.000666667
0.997741 -0.11701  1.08795 0.0154977 0.000666667
1.00078 -0.1377 1.09797 -0.176797 0.000666667
  1.00358 -0.148498   1.11944 -0.136583 0.000666667
 0.966256 -0.127421   1.14091 0.0453352 0.000666667
  0.972871 -0.0978685    1.11156 0.278905 0.000666667
 0.985217 -0.129752   1.10434 0.117805 0.000666667
 0.988148 -0.122671   1.10278 0.110518 0.000666667
 0.978319 -0.165128   1.11052 0.144988 0.000666667
  1.01682 -0.108003   1.13886 -0.136819 0.000666667
 0.980462 -0.141045   1.11368 0.270517 0.000666667
0.972031 -0.12872  1.14564 0.108764 0.000666667
 0.990196 -0.129492   1.11827 0.126852 0.000666667
 0.971055 -0.144599   1.10508 0.312747 0.000666667
 0.989029 -0.129902    1.1162 0.127704 0.000666667
 0.947491 -0.147279   1.15393 -0.0843587 0.000666667
   1.01076 -0.0976213    1.13227 -0.0698879 0.000666667
 0.977323 -0.135931   1.11205 0.248195 0.000666667
 0.953402 -0.143173    1.1474 -0.048928 0.000666667
  0.997122 -0.0762768    1.11943 0.162604 0.000666667
 0.986509 -0.118341   1.10232 0.0766649 0.000666667
 0.992205 -0.120788   1.08415 0.00296135 0.000666667
 0.978571 -0.135706   1.10152 0.063125 0.000666667
 0.984983 -0.087848   1.15582 0.19361 0.000666667
  0.95699 -0.124593   1.12876 0.316635 0.000666667
 0.950664 -0.139512   1.15093 -0.0520489 0.000666667
 0.996878 -0.117667   1.14989 0.0753717 0.000666667
  0.97133 -0.145965   1.10636 0.307496 0.000666667
  1.00986 -0.147033   1.11337 -0.272904 0.000666667
 0.958401 -0.130875   1.14753 0.271897 0.000666667
 0.976258 -0.124379   1.10461 0.0618135 0.000666667
 0.979594 -0.127854   1.08979 -0.135653 0.000666667
 0.965987 -0.106169   1.08518 0.252417 0.000666667
 0.987464 -0.138452   1.10597 0.0666296 0.000666667
 0.986611 -0.145332   1.15352 -0.0337626 0.000666667
 0.972271 -0.155847   1.15677 -0.0801158 0.000666667
  0.97683 -0.119871   1.10207 0.122129 0.000666667
0.957358 -0.12772   1.1489 0.184753 0.000666667
 0.958218 -0.128498   1.14099 0.0453926 0.000666667
 0.97448 -0.11689  1.14098 0.218243 0.000666667
 0.948762 -0.123788   1.09896 0.0753109 0.000666667
 0.964768 -0.133695   1.10295 -0.032183 0.000666667
 0.980501 -0.142587   1.11469 0.276474 0.000666667
  1.00732 -0.115945   1.07861 -0.0347625 0.000666667
 0.949816 -0.150744   1.11617 0.487291 0.000666667
 0.970917 -0.157234   1.09178 -0.291547 0.000666667
 0.952404 -0.135676    1.0858 0.0181078 0.000666667
 0.991104 -0.119878   1.08621 -0.00241184 0.000666667
  1.03937 -0.153358     1.189 -0.293226 0.000666667
  1.00987 -0.125483   1.12762 -0.0335317 0.000666667
 0.965662 -0.150267   1.10731 -0.228913 0.000666667
 0.978406 -0.141844   1.10556 0.158184 0.000666667
 0.977849 -0.128304     1.089 -0.140424 0.000666667
 0.958536 -0.124083   1.12789 0.307256 0.000666667
 0.977115 -0.154019    1.1233 0.223888 0.000666667
 0.989682 -0.172246   1.16039 0.0649226 0.000666667
 0.985359 -0.162983   1.11341 0.0446793 0.000666667
 0.967964 -0.160828   1.09514 -0.230065 0.000666667
 0.990719 -0.132686   1.13178 -0.0205052 0.000666667
 0.963527 -0.120379   1.15571 0.227762 0.000666667
 0.972371 -0.127139   1.10238 0.0950524 0.000666667
 0.980039 -0.133512   1.14167 -0.166385 0.000666667
 0.990575 -0.171819    1.1601 0.0394548 0.000666667
0.970094 -0.16653  1.12861 0.114046 0.000666667
 0.970435 -0.155875   1.10586 0.13886 0.000666667
 0.998026 -0.133061   1.09992 -0.208209 0.000666667
 0.982015 -0.154012   1.12683 0.10047 0.000666667
  1.03161 -0.127724   1.08701 -0.261005 0.000666667
 0.955223 -0.138293   1.09702 -0.0903621 0.000666667
 0.999544 -0.129757   1.08886 -0.0945884 0.000666667
 0.990729 -0.152193   1.10731 0.174128 0.000666667
 0.982542 -0.119611   1.13641 0.0519855 0.000666667
  1.00243 -0.160181   1.11615 -0.193565 0.000666667
 0.961158 -0.133393   1.10649 0.198875 0.000666667
 0.982084 -0.175658   1.10888 0.102098 0.000666667
 0.951113 -0.136163   1.08506 0.0332957 0.000666667
 0.987453 -0.176783    1.1066 -0.0691096 0.000666667
 0.969821 -0.149214    1.0929 -0.215621 0.000666667
 0.962841 -0.130815   1.09982 0.144858 0.000666667
  0.96226 -0.136668    1.1523 0.208284 0.000666667
0.998395 -0.12577  1.09062 -0.0903371 0.000666667
  1.00729 -0.118798   1.11631 0.0122557 0.000666667
 0.967269 -0.132723   1.09078 0.119766 0.000666667
   0.9468 -0.191422   1.13507 -0.0614989 0.000666667
 0.976226 -0.121417     1.142 0.155929 0.000666667
0.974773 -0.15991  1.12193 0.183394 0.000666667
 0.978988 -0.136562   1.10023 -0.0746146 0.000666667
 0.975037 -0.147601   1.11661 0.270523 0.000666667
 0.973168 -0.147586   1.10554 0.0571208 0.000666667
  1.02646 -0.134586     1.098 -0.20905 0.000666667
 0.977477 -0.136889   1.11217 0.267332 0.000666667
 0.943038 -0.141605    1.1438 0.22372 0.000666667
 0.956397 -0.138378   1.09813 -0.0725223 0.000666667
 0.978313 -0.146581   1.15021 -0.219464 0.000666667
 0.956572 -0.146802   1.10472 0.253525 0.000666667
 0.985703 -0.154655   1.11658 -0.0407709 0.000666667
 0.996226 -0.154294   1.15796 -0.218782 0.000666667
 0.969933 -0.134064   1.08804 -0.135184 0.000666667
 0.966477 -0.132434    1.0999 0.153967 0.000666667
 0.974098 -0.149517   1.11737 0.275694 0.000666667
  0.94088 -0.138745   1.14427 0.23045 0.000666667
 0.983563 -0.137566   1.11287 0.194352 0.000666667
  1.01768 -0.162761   1.11141 -0.292485 0.000666667
 0.990529 -0.120927   1.13654 0.0777477 0.000666667
 0.986513 -0.150714   1.11427 -0.0456008 0.000666667
 0.973991 -0.122132   1.14368 0.143488 0.000666667
 0.961971 -0.136825    1.1529 0.234863 0.000666667
 0.98751 -0.13349   1.0927 -0.230242 0.000666667
 0.970242 -0.118674   1.09863 0.144143 0.000666667
 0.978157 -0.151934   1.12064 0.245127 0.000666667
  0.94304 -0.121016   1.10956 0.472507 0.000666667
 0.999106 -0.116803   1.08754 0.0182945 0.000666667
 0.960185 -0.149665   1.11477 0.418622 0.000666667
 0.990347 -0.144328   1.11201 -0.00157162 0.000666667
 0.954453 -0.139012   1.13662 -0.00549124 0.000666667
 0.979672 -0.165526   1.11684 0.0547514 0.000666667
  0.99259 -0.121485   1.13675 0.0683163 0.000666667
  1.00616 -0.137067   1.12338 -0.00519629 0.000666667
 0.975658 -0.142682   1.10914 0.222206 0.000666667
 0.993428 -0.123997   1.11399 0.12053 0.000666667
0.966964 -0.16504  1.11262 0.183644 0.000666667
 0.971802 -0.134909   1.10327 0.0295638 0.000666667
 0.980066 -0.115865   1.08982 0.0908391 0.000666667
 0.982967 -0.119012   1.09296 -0.000632166 0.000666667
 0.987868 -0.126143    1.1359 0.061605 0.000666667
 0.968634 -0.105351   1.08567 0.229467 0.000666667
  0.97052 -0.128099   1.09915 0.229008 0.000666667
 0.98007 -0.14204  1.11341 0.267968 0.000666667
0.958533 -0.14111  1.14853 -0.0733755 0.000666667
 0.972346 -0.127693   1.10428 0.0997305 0.000666667
 0.994305 -0.133911   1.09818 -0.00828076 0.000666667
 0.972703 -0.152054   1.10749 0.159877 0.000666667
 0.977274 -0.138049   1.09865 -0.0760971 0.000666667
 0.95374 -0.14037   1.1057 -0.0990855 0.000666667
 0.971048 -0.128698   1.14482 0.0992536 0.000666667
 0.967156 -0.130518   1.15323 0.193889 0.000666667
 0.978124 -0.145394   1.11053 0.218368 0.000666667
 0.973681 -0.121232   1.14488 0.128393 0.000666667
 0.982295 -0.138813   1.11246 0.20228 0.000666667
 0.937149 -0.138976    1.1559 0.141234 0.000666667
0.976334 -0.15458  1.12323 0.244881 0.000666667
 0.951187 -0.139332   1.13995 -0.0304826 0.000666667
 0.974242 -0.098092   1.11389 0.267055 0.000666667
 0.967284 -0.147124   1.10397 -0.155842 0.000666667
 0.976687 -0.164718   1.11478 0.0464703 0.000666667
 0.967318 -0.146499   1.12709 0.138483 0.000666667
 0.995032 -0.152584   1.15589 -0.244997 0.000666667
 0.975756 -0.143906   1.10611 0.154123 0.000666667
 0.985655 -0.132112   1.09332 -0.238599 0.000666667
   0.9521 -0.171542   1.15086 -0.130569 0.000666667
 0.994738 -0.155197   1.15853 -0.213537 0.000666667
 0.974987 -0.130109   1.13854 0.0629259 0.000666667
0.990888 -0.12623  1.13779 0.0440227 0.000666667
 0.980901 -0.136619   1.11316 0.199524 0.000666667
  0.98168 -0.118632   1.13613 0.0444982 0.000666667
     1.01 -0.148639   1.11624 -0.227393 0.000666667
 0.975255 -0.134588   1.15063 0.105534 0.000666667
  0.99102 -0.096952   1.11549 0.248377 0.000666667
   1.0399 -0.153475   1.18901 -0.295641 0.000666667
 0.961635 -0.101794   1.13173 0.291681 0.000666667
 0.989664 -0.134708   1.13144 -0.0341819 0.000666667
  0.98317 -0.133195   1.13711 -0.172942 0.000666667
   1.00273 -0.0963624    1.10941 -0.00298583 0.000666667
   1.01288 -0.0968116    1.13143 -0.059777 0.000666667
0.986321 -0.14268  1.10499 -0.176529 0.000666667
 0.971598 -0.134871   1.09236 -0.168367 0.000666667
  1.02499 -0.132582   1.09688 -0.175617 0.000666667
 0.990376 -0.145349   1.11425 0.0378468 0.000666667
 0.957192 -0.148731   1.11545 0.425278 0.000666667
 0.983408 -0.137871   1.11317 0.202036 0.000666667
 0.981086 -0.151299   1.11574 0.272186 0.000666667
 0.974629 -0.153062   1.09881 -0.27259 0.000666667
 0.985521 -0.129935   1.10212 0.0917536 0.000666667
 0.959817 -0.136613   1.13507 0.145887 0.000666667
 0.989931 -0.152641   1.12757 -0.0271859 0.000666667
  0.95822 -0.135608   1.13631 0.150622 0.000666667
 0.977289 -0.152784    1.1208 0.184167 0.000666667
0.972767 -0.15515  1.15705 -0.0787776 0.000666667
 0.956445 -0.138563   1.10334 -0.128989 0.000666667
 0.972351 -0.129741   1.10208 0.114393 0.000666667
 0.968486 -0.166564   1.12709 0.112497 0.000666667
 0.996809 -0.118914   1.14962 0.0989928 0.000666667
 0.978826 -0.134998   1.09981 0.0872972 0.000666667
 0.950739 -0.141421   1.14288 -0.0112786 0.000666667
0.961378 -0.13444   1.1033 -0.0867416 0.000666667
 0.940311 -0.137548   1.07819 0.272841 0.000666667
 0.989725 -0.147956   1.11452 -0.0160382 0.000666667
 0.980584 -0.143537   1.11604 0.285138 0.000666667
 0.982449 -0.119489   1.13564 0.0312671 0.000666667
 0.965846 -0.146008   1.09745 -0.204372 0.000666667
 0.968329 -0.149101   1.09112 -0.196638 0.000666667
 0.990128 -0.144459    1.1118 -0.00174162 0.000666667
 0.949309 -0.159985   1.10483 -0.0973984 0.000666667
 0.955223 -0.128528   1.10562 0.259859 0.000666667
0.998987 -0.11672   1.0882 0.0295007 0.000666667
 0.969159 -0.105321   1.08413 0.242372 0.000666667
  0.95532 -0.120779   1.14275 0.226543 0.000666667
  0.96423 -0.132647   1.08673 0.00254639 0.000666667
 0.946053 -0.138492   1.09267 -0.0903081 0.000666667
 0.971663 -0.158543   1.11786 0.151022 0.000666667
 0.940696 -0.118602   1.14411 0.416394 0.000666667
  0.97721 -0.150645   1.12336 0.195002 0.000666667
 0.975932 -0.125468    1.1026 0.0482699 0.000666667
    0.967 -0.134655   1.09622 -0.206296 0.000666667
 0.942016 -0.148202    1.1068 0.0646238 0.000666667
 0.973662 -0.127718   1.10525 0.104158 0.000666667
0.968177 -0.10159  1.14212 0.265646 0.000666667
 0.973398 -0.121297   1.14249 0.130028 0.000666667
 0.956758 -0.140302   1.09724 -0.0753302 0.000666667
0.960687 -0.13324  1.13403 0.225747 0.000666667
 0.955289 -0.121123   1.14348 0.233175 0.000666667
  1.00455 -0.148396   1.11732 -0.117152 0.000666667
 0.967095 -0.116826   1.13763 0.170747 0.000666667
  1.00646 -0.135185   1.12177 -0.00957552 0.000666667
 0.952091 -0.142077   1.14593 -0.0436128 0.000666667
  1.00788 -0.137383   1.12003 -0.0170012 0.000666667
 0.966252 -0.141247   1.15667 0.205295 0.000666667
 0.985047 -0.129088   1.10377 0.114867 0.000666667
 0.988286 -0.120038   1.10134 0.0876977 0.000666667
 0.978309 -0.128745   1.15881 0.258574 0.000666667
  0.94821 -0.193115   1.13655 -0.0611141 0.000666667
 0.976083 -0.139368    1.1013 -0.0020297 0.000666667
 0.974371 -0.141166   1.11094 0.258048 0.000666667
 0.951766 -0.149723   1.08993 -0.115997 0.000666667
 0.982204 -0.118011   1.09357 -0.00681657 0.000666667
 0.963856 -0.127526   1.08482 0.187263 0.000666667
0.975267 -0.1191 1.10023 0.139935 0.000666667
  1.00586 -0.128415   1.14753 -0.176714 0.000666667
 0.972931 -0.136304   1.10394 -0.136813 0.000666667
  0.989803 -0.0969141    1.11237 0.252355 0.000666667
 0.964615 -0.161391   1.10843 0.014854 0.000666667
0.998971 -0.12697  1.08899 -0.0809558 0.000666667
  1.00211 -0.118936   1.12426 0.000994989 0.000666667
 0.998978 -0.152318   1.07574 -0.110931 0.000666667
   1.00227 -0.0957527    1.11232 0.0333789 0.000666667
  0.972612 -0.0986203     1.1118 0.26254 0.000666667
 0.958612 -0.135788   1.10473 0.285548 0.000666667
 0.96681 -0.14533   1.0979 -0.20509 0.000666667
 0.964244 -0.160339   1.10872 0.0233331 0.000666667
 0.955632 -0.130897    1.0916 -0.00290561 0.000666667
 0.974863 -0.130794   1.14991 -0.0568109 0.000666667
 0.989524 -0.151472   1.15964 0.243279 0.000666667
 0.958383 -0.130742    1.1461 0.269211 0.000666667
0.974618 -0.14832  1.11897 0.271573 0.000666667
 0.947672 -0.144692   1.09796 -0.129089 0.000666667
 0.946948 -0.192302   1.13659 -0.0655603 0.000666667
 0.976717 -0.145677   1.10566 -0.0516428 0.000666667
0.940576 -0.1481 1.10688 0.0555807 0.000666667
 0.990559 -0.122328   1.10109 0.112278 0.000666667
 0.992042 -0.121219   1.10476 0.0965902 0.000666667
 0.977122 -0.154501   1.12461 0.24069 0.000666667
 0.975887 -0.147237   1.11828 0.264204 0.000666667
 0.974792 -0.160516   1.12588 0.1872 0.000666667
 0.960328 -0.134785    1.0992 0.0206381 0.000666667
 0.966427 -0.152336   1.10624 -0.205098 0.000666667
 0.981161 -0.159965   1.12743 0.0508931 0.000666667
 0.982101 -0.150394   1.12715 0.0963975 0.000666667
0.960436 -0.13189  1.13788 0.0435981 0.000666667
0.948994 -0.13842   1.0906 -0.0975128 0.000666667
 0.982644 -0.117514    1.0934 0.0122534 0.000666667
 0.964811 -0.127383   1.08504 0.189621 0.000666667
  1.02165 -0.163999   1.10882 -0.378666 0.000666667
 0.990152 -0.145627   1.11203 0.0436998 0.000666667
  0.99078 -0.141024   1.15607 0.0952585 0.000666667
 0.971773 -0.127017   1.11407 0.234321 0.000666667
 0.985075 -0.154532   1.11157 0.0649218 0.000666667
 0.973017 -0.141605   1.11902 0.300879 0.000666667
 0.971979 -0.129064   1.14601 0.119181 0.000666667
 0.985599 -0.131078   1.10367 0.113971 0.000666667
 0.971694 -0.132516   1.09138 -0.146016 0.000666667
 0.960109 -0.129896   1.14709 0.27553 0.000666667
 0.975657 -0.133585   1.15309 0.124013 0.000666667
 0.962839 -0.144378   1.15283 0.285552 0.000666667
 0.970033 -0.166989   1.11112 0.111588 0.000666667
 0.975301 -0.138941   1.10467 -0.0878858 0.000666667
 0.999143 -0.118355     1.086 0.0417748 0.000666667
 0.970186 -0.169754   1.11069 0.120654 0.000666667
  1.00992 -0.119427   1.11801 -0.00344992 0.000666667
 0.979111 -0.167688   1.11502 0.0596071 0.000666667
 0.978908 -0.146792   1.15537 -0.181554 0.000666667
  1.01195 -0.109239   1.12921 -0.0610354 0.000666667
 0.965202 -0.126996   1.14233 0.0620342 0.000666667
  1.00459 -0.101033   1.12145 0.0711933 0.000666667
 0.982095 -0.150248   1.11847 0.311757 0.000666667
 0.993213 -0.119934   1.13577 0.0785097 0.000666667
 0.998739 -0.111098   1.10223 0.0296896 0.000666667
 0.998924 -0.136346   1.13339 -0.142488 0.000666667
  0.93953 -0.118166   1.14388 0.417808 0.000666667
 0.982482 -0.119734   1.09214 0.014708 0.000666667
0.965998 -0.14621  1.09766 -0.212091 0.000666667
 0.96921 -0.10269   1.1414 0.25888 0.000666667
 0.976458 -0.162613   1.11087 0.154217 0.000666667
 0.997341 -0.134682   1.13141 -0.148636 0.000666667
 0.971361 -0.140335   1.11776 0.297632 0.000666667
 0.941881 -0.121966   1.10863 0.477907 0.000666667
  1.03877 -0.152214   1.19107 -0.297544 0.000666667
 0.947064 -0.192028   1.13573 -0.041231 0.000666667
0.978664 -0.15426  1.12258 0.252131 0.000666667
 0.973635 -0.139272   1.10311 -0.0788366 0.000666667
 0.977439 -0.151995   1.12101 0.179498 0.000666667
 0.960001 -0.136545   1.10602 0.271642 0.000666667
 0.958747 -0.138413   1.10111 -0.103177 0.000666667
 0.975687 -0.150275   1.11818 0.26939 0.000666667
 0.949839 -0.147806   1.09448 -0.100799 0.000666667
 0.976068 -0.144769   1.10583 0.150756 0.000666667
 0.986441 -0.134095   1.10689 0.15534 0.000666667
 0.951494 -0.171544   1.14978 -0.146203 0.000666667
 1.01932 -0.11977  1.11787 -0.153176 0.000666667
0.999872 -0.12616  1.09174 -0.0949592 0.000666667
 0.981559 -0.140164      1.11 0.158863 0.000666667
 0.988592 -0.122472   1.10265 0.118647 0.000666667
0.988644 -0.13264  1.11692 0.131544 0.000666667
 0.953368 -0.135082   1.08584 0.0401832 0.000666667
 0.968941 -0.126842    1.0992 0.229622 0.000666667
 0.994597 -0.169774   1.11902 -0.164494 0.000666667
 0.958987 -0.140234   1.14754 -0.0734096 0.000666667
 0.935523 -0.138399   1.15511 0.148265 0.000666667
0.989383 -0.14218  1.14237 -0.18582 0.000666667
 0.985239 -0.130748   1.10116 0.115627 0.000666667
0.989328 -0.11488  1.11802 0.135722 0.000666667
 0.976751 -0.117284   1.10133 0.11411 0.000666667
   1.01041 -0.0991722    1.13252 -0.0777221 0.000666667
  1.01164 -0.124336    1.1047 -0.110747 0.000666667
 0.995701 -0.172631   1.12727 -0.176549 0.000666667
 0.987752 -0.124868   1.10317 0.100303 0.000666667
 0.951867 -0.135308   1.08365 0.00981548 0.000666667
 0.990832 -0.149919   1.12293 0.0710177 0.000666667
0.965401 -0.13302  1.09945 0.155255 0.000666667
  0.99386 -0.135132   1.09705 -0.0105291 0.000666667
  0.99804 -0.137406   1.13246 -0.164584 0.000666667
 0.978607 -0.132995   1.12582 0.208711 0.000666667
   0.9719 -0.133853   1.08754 -0.156953 0.000666667
 0.956667 -0.120323   1.14198 0.22857 0.000666667
 0.990829 -0.150465   1.12122 0.0751692 0.000666667
 0.987267 -0.131759   1.09606 -0.0909144 0.000666667
 0.960387 -0.136391   1.10447 -0.0986147 0.000666667
 0.985006 -0.137539   1.10219 -0.230478 0.000666667
 0.940416 -0.137724   1.07988 0.26628 0.000666667
 0.946014 -0.160393   1.10508 -0.126117 0.000666667
 0.982082 -0.133241   1.13971 -0.173373 0.000666667
 0.955942 -0.147787   1.11516 0.431884 0.000666667
  1.00125 -0.137806    1.0982 -0.15867 0.000666667
 0.957974 -0.158736   1.10464 -0.13376 0.000666667
 0.941028 -0.142496   1.14671 0.166733 0.000666667
 0.980052 -0.132973    1.1384 -0.148675 0.000666667
 0.992465 -0.150159   1.12287 0.0844941 0.000666667
 0.954512 -0.140491   1.10617 -0.104095 0.000666667
 0.997213 -0.137025   1.10426 -0.0204595 0.000666667
 0.982177 -0.113882   1.11297 0.205243 0.000666667
 0.976711 -0.131053   1.12677 0.206385 0.000666667
 0.970661 -0.136215   1.10417 -0.0038084 0.000666667
 0.947571 -0.158899   1.10329 -0.128932 0.000666667
  1.01452 -0.122613    1.1055 -0.110413 0.000666667
0.971937 -0.15959  1.11648 0.16649 0.000666667
 0.994374 -0.138307   1.13984 -0.288693 0.000666667
  0.98642 -0.137088   1.10347 -0.214264 0.000666667
 0.951364 -0.169357   1.15052 -0.143663 0.000666667
  0.97428 -0.128761   1.13213 0.0857847 0.000666667
 0.960069 -0.128205   1.14436 0.263773 0.000666667
 0.976837 -0.116676   1.10321 0.163075 0.000666667
 0.957943 -0.141339   1.10686 -0.14802 0.000666667
 0.989031 -0.149493   1.11581 -0.00641077 0.000666667
 0.970028 -0.165469   1.12684 0.108527 0.000666667
 0.999361 -0.150474   1.07339 -0.12267 0.000666667
 0.987913 -0.152157   1.12451 0.126924 0.000666667
 0.988476 -0.117596   1.12301 0.177226 0.000666667
 0.988494 -0.176784   1.10689 -0.0783473 0.000666667
  0.973461 -0.0978816    1.11121 0.259384 0.000666667
 0.965592 -0.132201   1.15268 0.188535 0.000666667
 0.987368 -0.127309   1.13447 0.0661898 0.000666667
 0.991434 -0.121091   1.08549 0.00376387 0.000666667
0.977322 -0.15381  1.12233 0.23481 0.000666667
 0.984967 -0.129034   1.12886 0.119809 0.000666667
  1.00356 -0.100819   1.12159 0.0631167 0.000666667
  1.02038 -0.143103   1.12027 -0.117434 0.000666667
  0.982659 -0.0985377    1.13413 0.0948939 0.000666667
 0.997035 -0.132781   1.12265 0.0795084 0.000666667
0.982018 -0.13099  1.08905 0.00406147 0.000666667
  1.00746 -0.124355   1.15035 0.0295969 0.000666667
 0.979456 -0.143904   1.14999 -0.220858 0.000666667
 0.973574 -0.139626   1.10293 -0.0801511 0.000666667
 0.988035 -0.147183   1.11492 -0.0121713 0.000666667
0.989635 -0.12013  1.10645 0.100819 0.000666667
 0.942782 -0.139436   1.14386 0.228121 0.000666667
  0.988958 -0.0974493    1.11353 0.278009 0.000666667
 0.957433 -0.130823   1.10601 0.241491 0.000666667
 0.967545 -0.118149    1.0984 0.138724 0.000666667
 0.961226 -0.132781   1.10676 0.245299 0.000666667
0.969412 -0.16771  1.11192 0.128198 0.000666667
 0.981559 -0.127463   1.11919 0.240716 0.000666667
0.982575 -0.12792  1.11807 0.249515 0.000666667
  1.00119 -0.127007   1.08907 -0.07829 0.000666667
 0.989041 -0.162415   1.12338 0.105923 0.000666667
 0.972827 -0.152728   1.14803 -0.201599 0.000666667
  1.02146 -0.164886   1.10794 -0.387384 0.000666667
 0.999382 -0.117821   1.15007 0.097594 0.000666667
 0.958913 -0.130219   1.13936 0.050115 0.000666667
 0.994959 -0.155324   1.15605 -0.215148 0.000666667
  0.984114 -0.0869322    1.15608 0.212225 0.000666667
 0.973468 -0.161855   1.12345 0.187733 0.000666667
 0.949725 -0.134103   1.12867 0.311658 0.000666667
 0.999243 -0.078188   1.11869 0.173749 0.000666667
 0.988619 -0.147938   1.11508 -0.0174691 0.000666667
 0.987998 -0.144468   1.14284 -0.183967 0.000666667
 0.958905 -0.133137   1.10487 0.233102 0.000666667
 0.956567 -0.123147   1.14336 0.211181 0.000666667
 0.969718 -0.103103   1.14191 0.253741 0.000666667
 0.942198 -0.141137   1.14385 0.224068 0.000666667
 0.968986 -0.129245   1.13237 0.0494247 0.000666667
 0.969617 -0.159352    1.1169 0.148926 0.000666667
  0.99534 -0.168475   1.11819 -0.162266 0.000666667
 0.939027 -0.137926     1.079 0.291557 0.000666667
 0.977742 -0.143784   1.10805 0.161172 0.000666667
 0.997203 -0.172923   1.12672 -0.18334 0.000666667
 0.988283 -0.126552   1.13459 0.062705 0.000666667
 0.979954 -0.132769   1.13899 -0.187075 0.000666667
 0.998437 -0.136973   1.11098 -0.00473954 0.000666667
 0.987244 -0.144794   1.15479 -0.0549974 0.000666667
 0.978008 -0.154819   1.12283 0.236829 0.000666667
  1.00122 -0.136821    1.1274 -0.0426123 0.000666667
 0.958849 -0.171331   1.09221 -0.177089 0.000666667
 0.978401 -0.127088   1.08977 -0.135437 0.000666667
 0.991103 -0.144518   1.11229 0.0102145 0.000666667
  0.95149 -0.147075   1.09689 -0.109423 0.000666667
   0.9879 -0.176674   1.10843 -0.0609193 0.000666667
 0.974105 -0.135333   1.14736 -0.163261 0.000666667
  1.02061 -0.121613   1.11824 -0.127522 0.000666667
 0.990148 -0.130004   1.11848 0.127619 0.000666667
  1.00447 -0.144112   1.15653 0.0805931 0.000666667
 0.969607 -0.118573   1.09738 0.174716 0.000666667
 0.970651 -0.161008   1.09328 -0.209842 0.000666667
 0.996263 -0.136603   1.11118 0.000632339 0.000666667
 0.995428 -0.133189   1.09057 -0.0918387 0.000666667
 0.953582 -0.140097   1.14661 -0.0519155 0.000666667
0.960501 -0.12085  1.11685 0.329697 0.000666667
 0.956922 -0.122721   1.14409 0.232194 0.000666667
 0.99622 -0.13993  1.10685 -0.0306017 0.000666667
 0.984266 -0.161654    1.1157 0.0489063 0.000666667
 0.948544 -0.135774   1.12974 0.297342 0.000666667
 0.970512 -0.132227   1.10442 -0.155943 0.000666667
 0.997512 -0.127468   1.09948 -0.0314721 0.000666667
  0.99854 -0.110919   1.10382 0.0438416 0.000666667
  0.98267 -0.150413   1.11835 0.279533 0.000666667
0.976175 -0.1291 1.13089 0.128474 0.000666667
0.979457 -0.14284  1.11442 0.271662 0.000666667
 0.978101 -0.131196   1.10345 -0.0715756 0.000666667
 0.982262 -0.143138   1.15563 -0.192549 0.000666667
 0.992818 -0.124745   1.13897 0.0502813 0.000666667
 0.972674 -0.130775   1.09138 -0.158121 0.000666667
 0.940588 -0.117105   1.14251 0.404226 0.000666667
 0.968967 -0.161695   1.09361 -0.211597 0.000666667
 0.947829 -0.137066   1.09287 -0.103725 0.000666667
 0.946075 -0.148004   1.15323 -0.0843593 0.000666667
 0.993932 -0.138348   1.11618 0.205295 0.000666667
 0.958658 -0.120892   1.11755 0.336402 0.000666667
  1.00925 -0.150699    1.1156 -0.218813 0.000666667
 0.985836 -0.109381   1.09173 0.141302 0.000666667
0.998534 -0.1848 1.12806 -0.131765 0.000666667
 0.994888 -0.123786   1.11446 0.135839 0.000666667
 0.975364 -0.141533   1.11138 0.250934 0.000666667
  0.97744 -0.117802   1.10215 0.170111 0.000666667
 0.974072 -0.126011   1.10237 0.0774851 0.000666667
 0.987772 -0.152496   1.12805 -0.0466758 0.000666667
 0.975438 -0.118882   1.14025 0.20563 0.000666667
 0.997783 -0.172043   1.12692 -0.186614 0.000666667
  0.98087 -0.118472   1.13631 0.0587683 0.000666667
0.974909 -0.12865  1.13189 0.121943 0.000666667
 0.987395 -0.157796     1.113 -0.0775458 0.000666667
 0.994642 -0.139957   1.10883 -0.025148 0.000666667
 0.975928 -0.161608   1.11993 0.188895 0.000666667
 0.959729 -0.121548   1.11828 0.332343 0.000666667
   1.0091 -0.121547   1.11793 0.0129165 0.000666667
0.954596 -0.14071  1.10507 -0.121301 0.000666667
 0.967484 -0.114526   1.13951 0.18474 0.000666667
 0.929348 -0.131483    1.0988 0.0828612 0.000666667
 0.975342 -0.122837   1.14229 0.143095 0.000666667
 0.966457 -0.132373   1.08974 0.111104 0.000666667
 0.990201 -0.120984   1.08704 -0.00427444 0.000666667
 0.965778 -0.121078   1.13974 0.235725 0.000666667
 0.976091 -0.138512   1.10316 -0.00803944 0.000666667
  0.96081 -0.133102   1.10573 0.22001 0.000666667
    1.003 -0.142357   1.15542 0.0780648 0.000666667
 0.992349 -0.118791   1.13837 0.0689428 0.000666667
 0.989804 -0.157752   1.11378 -0.0766356 0.000666667
 0.982288 -0.119647   1.13695 0.0379485 0.000666667
  1.00826 -0.149907   1.11642 -0.223017 0.000666667
  1.02211 -0.119693   1.11892 -0.128941 0.000666667
0.994917 -0.1531 1.15919 -0.212123 0.000666667
   1.01142 -0.0966809    1.13235 -0.0653611 0.000666667
 0.999623 -0.140566   1.11949 0.0482302 0.000666667
  0.97725 -0.144298   1.10642 -0.0770826 0.000666667
0.962626 -0.11721  1.15672 0.224449 0.000666667
  0.96817 -0.132086   1.08942 -0.132288 0.000666667
  0.94824 -0.139577   1.09061 -0.0969156 0.000666667
0.950056 -0.14874  1.09625 -0.109912 0.000666667
 0.987104 -0.119798   1.10253 0.0719756 0.000666667
 0.972096 -0.144957   1.13754 -0.113965 0.000666667
  0.94709 -0.142992   1.09801 -0.125795 0.000666667
 0.997677 -0.125393   1.10099 -0.0308435 0.000666667
   0.9819 -0.114988   1.11147 0.214611 0.000666667
 0.980967 -0.127453   1.11497 0.236689 0.000666667
 0.962283 -0.133742   1.10528 0.23767 0.000666667
   1.0083 -0.138208   1.12047 0.00527299 0.000666667
 0.973791 -0.156291   1.15888 -0.0653326 0.000666667
 0.979667 -0.143746   1.11495 0.280549 0.000666667
 0.990843 -0.147763   1.11203 0.0579654 0.000666667
 0.955659 -0.122843   1.14208 0.233076 0.000666667
 0.965787 -0.145779   1.09868 -0.216463 0.000666667
 0.975539 -0.125129   1.10319 0.0487094 0.000666667
 0.986334 -0.118519   1.11963 0.158477 0.000666667
 0.963981 -0.135825     1.104 -0.0224298 0.000666667
  0.99526 -0.136343   1.09971 -0.00624303 0.000666667
 0.984994 -0.141565   1.10519 -0.178067 0.000666667
   0.9855 -0.120734   1.10231 0.0804857 0.000666667
 0.957618 -0.133127   1.09567 0.0196824 0.000666667
 0.959434 -0.147126   1.11531 0.430176 0.000666667
 0.976204 -0.154577   1.12158 0.190758 0.000666667
 0.984739 -0.129786    1.1041 0.125402 0.000666667
 0.950576 -0.159356   1.10534 -0.112153 0.000666667
 0.991212 -0.120068   1.10541 0.0934175 0.000666667
  1.0094 -0.14985  1.11732 -0.217175 0.000666667
 0.974062 -0.139476   1.10384 -0.0648359 0.000666667
 0.985965 -0.140977   1.10469 -0.185209 0.000666667
 0.976053 -0.129127   1.12996 0.102433 0.000666667
 0.952796 -0.138894   1.13698 -0.000762196 0.000666667
 0.999135 -0.184427   1.12817 -0.149871 0.000666667
 0.977603 -0.150538   1.11225 0.133521 0.000666667
  0.97211 -0.132881   1.09231 -0.174395 0.000666667
 0.951049 -0.147199   1.09606 -0.10384 0.000666667
 0.931812 -0.129058   1.09797 0.0881823 0.000666667
 0.948306 -0.191155   1.13531 -0.0458094 0.000666667
  0.92979 -0.151907    1.1305 0.399418 0.000666667
   0.9795 -0.148055   1.15758 -0.172345 0.000666667
 0.971698 -0.127269   1.11156 0.211877 0.000666667
 0.983152 -0.131532    1.0891 0.00866325 0.000666667
   1.0123 -0.133158   1.10813 -0.0415752 0.000666667
 0.955571 -0.139445   1.09682 -0.0799102 0.000666667
  0.98974 -0.171668      1.16 0.0365561 0.000666667
 0.949962 -0.147177   1.09508 -0.119281 0.000666667
 0.985471 -0.134084   1.10972 0.106439 0.000666667
  0.97712 -0.156897   1.14039 -0.286713 0.000666667
 0.981495 -0.113121   1.11286 0.200768 0.000666667
 1.00207 -0.10949  1.08426 0.0146004 0.000666667
 0.975503 -0.124388   1.10525 0.0655308 0.000666667
 0.979517 -0.162284   1.11578 0.177028 0.000666667
 0.940439 -0.136705   1.07856 0.265344 0.000666667
 0.989529 -0.117101   1.11698 0.152685 0.000666667
 0.958433 -0.147332    1.1152 0.437111 0.000666667
 0.969159 -0.135031   1.09734 -0.20691 0.000666667
 0.956427 -0.132893   1.09735 0.20947 0.000666667
 0.990546 -0.130249   1.08474 -0.100053 0.000666667
 0.994563 -0.150219   1.10644 -0.0143446 0.000666667
  0.97452 -0.143187   1.13821 -0.126334 0.000666667
   1.0079 -0.137648   1.11888 -0.023082 0.000666667
0.975712 -0.13822  1.10321 -0.00137826 0.000666667
  1.00334 -0.159964   1.11628 -0.181972 0.000666667
  1.01065 -0.108655   1.12892 -0.0465495 0.000666667
 0.990105 -0.149466   1.11666 -0.0413838 0.000666667
 0.954517 -0.143508   1.10793 -0.137185 0.000666667
 0.971958 -0.138914   1.11111 0.266894 0.000666667
  0.98071 -0.116469   1.08858 0.0994147 0.000666667
  0.97733 -0.157324   1.14207 -0.288295 0.000666667
 0.977083 -0.143196   1.10585 0.136712 0.000666667
0.966523 -0.13943  1.15766 0.213845 0.000666667
 0.976574 -0.117448    1.1401 0.193104 0.000666667
 0.973745 -0.122753   1.14278 0.150445 0.000666667
  1.00864 -0.136404   1.11915 -0.0104769 0.000666667
 0.987656 -0.153221   1.12359 0.118003 0.000666667
 0.991521 -0.163198   1.12323 0.115546 0.000666667
 0.982707 -0.132449   1.09059 0.00245131 0.000666667
  0.97108 -0.132223   1.09089 -0.158226 0.000666667
 0.976168 -0.127018    1.1321 0.121064 0.000666667
 0.967327 -0.163753   1.11275 0.165007 0.000666667
 0.967304 -0.144254   1.15134 0.243615 0.000666667
 0.987531 -0.148823   1.11461 -0.0219034 0.000666667
 0.989613 -0.151151   1.10733 0.183406 0.000666667
 0.993309 -0.151904   1.10567 -0.00795597 0.000666667
  0.96065 -0.102948    1.1338 0.293559 0.000666667
  0.97356 -0.129347   1.14523 0.101971 0.000666667
 0.929016 -0.151363    1.1307 0.399247 0.000666667
 0.962078 -0.133684   1.13382 0.199153 0.000666667
0.981435 -0.10043  1.09805 0.11419 0.000666667
  1.02329 -0.163113   1.10886 -0.389633 0.000666667
 0.973728 -0.128925   1.13051 0.106353 0.000666667
  1.00379 -0.150866   1.12121 -0.113201 0.000666667
0.969881 -0.13076  1.13407 0.0229368 0.000666667
 0.959058 -0.129474   1.14864 0.270905 0.000666667
 0.968112 -0.164924   1.11381 0.151042 0.000666667
 0.983437 -0.116099   1.09822 0.0220504 0.000666667
 0.972428 -0.128043   1.11335 0.224241 0.000666667
   1.0089 -0.119751   1.11643 0.0120608 0.000666667
  1.00593 -0.100156   1.12028 0.0771986 0.000666667
 0.960791 -0.110552    1.1126 0.294936 0.000666667
 0.996434 -0.130404   1.09237 -0.0711862 0.000666667
 0.966463 -0.150767   1.10719 -0.214134 0.000666667
 0.982134 -0.133031   1.09065 0.0121701 0.000666667
 0.996088 -0.121469   1.11319 0.143134 0.000666667
 0.982076 -0.127021   1.11807 0.247452 0.000666667
  1.00071 -0.137254   1.12833 -0.0349994 0.000666667
 0.949007 -0.149613    1.1151 0.487833 0.000666667
 1.00691 -0.12197  1.15219 0.0375034 0.000666667
   1.01221 -0.0972852    1.13257 -0.0585439 0.000666667
 0.998651 -0.117185    1.0878 0.0261187 0.000666667
 0.969157 -0.155263    1.0916 -0.295278 0.000666667
 0.956438 -0.120515    1.1459 0.238338 0.000666667
 0.959289 -0.131284   1.10599 0.231724 0.000666667
 0.970513 -0.164837    1.1276 0.0986836 0.000666667
 0.972592 -0.128665   1.14523 0.0994887 0.000666667
 0.989986 -0.119784   1.08484 -0.00793518 0.000666667
 0.975357 -0.139921   1.11133 0.243716 0.000666667
 0.95838 -0.13904   1.0995 -0.0883047 0.000666667
  0.98104 -0.152434   1.11755 0.290456 0.000666667
 0.976921 -0.146787   1.10553 -0.0711238 0.000666667
0.975733 -0.13018  1.14088 0.0562243 0.000666667
 0.976545 -0.141245   1.10652 0.140245 0.000666667
   0.9645 -0.126726    1.0857 0.199361 0.000666667
 0.999169 -0.185306   1.12865 -0.130399 0.000666667
  0.980015 -0.0966721    1.13514 0.13573 0.000666667
 0.989911 -0.097106     1.116 0.256066 0.000666667
 0.972294 -0.151315    1.1098 0.155308 0.000666667
 0.969716 -0.137046   1.10419 0.0229699 0.000666667
  1.00068 -0.132796   1.10005 -0.205639 0.000666667
 0.949573 -0.159923    1.1041 -0.103732 0.000666667
   0.9668 -0.121337   1.13915 0.233461 0.000666667
 0.981713 -0.145578   1.15331 -0.191118 0.000666667
 0.994455 -0.162939   1.11934 -0.109751 0.000666667
 0.964336 -0.130577   1.09052 0.116343 0.000666667
 0.988805 -0.161839   1.14177 -0.329171 0.000666667
  1.00852 -0.125283   1.12666 -0.0235574 0.000666667
 0.960704 -0.133132   1.10481 0.237913 0.000666667
 0.976484 -0.118339   1.13869 0.228958 0.000666667
 0.943796 -0.145682   1.09886 -0.135844 0.000666667
 0.968353 -0.104392   1.08396 0.24174 0.000666667
  1.00678 -0.120891   1.11955 -0.00362566 0.000666667
 0.988166 -0.132296   1.12341 0.181137 0.000666667
 0.989324 -0.142245     1.155 0.096446 0.000666667
 0.955363 -0.134068   1.09986 0.212448 0.000666667
 0.960507 -0.100862   1.13432 0.274111 0.000666667
  1.02018 -0.141957   1.11946 -0.12443 0.000666667
 0.986711 -0.120681   1.10047 0.0798324 0.000666667
 0.983689 -0.133107   1.09043 0.0047879 0.000666667
 0.988427 -0.134493   1.10952 0.155021 0.000666667
 0.971043 -0.129105   1.13318 0.0503458 0.000666667
  1.03097 -0.127172   1.08827 -0.262825 0.000666667
 0.942775 -0.133081   1.08727 0.145057 0.000666667
  0.97185 -0.128601   1.14703 0.105477 0.000666667
 0.989081 -0.158156   1.11271 -0.0654116 0.000666667
  0.95973 -0.136514   1.10479 0.256941 0.000666667
 0.968841 -0.160923   1.09365 -0.236457 0.000666667
 0.977293 -0.154708   1.12234 0.253755 0.000666667
  0.981467 -0.0990416    1.13202 0.105663 0.000666667
 0.996512 -0.136583   1.11272 8.36171e-05 0.000666667
 0.960303 -0.132615   1.10431 0.232873 0.000666667
 0.972173 -0.142178   1.11955 0.29575 0.000666667
  1.01168 -0.122958   1.10469 -0.0884441 0.000666667
 0.973278 -0.156361   1.15773 -0.0715284 0.000666667
  0.98913 -0.152879   1.11197 0.0614987 0.000666667
 0.982428 -0.120029   1.13701 0.056105 0.000666667
 0.990973 -0.149107   1.12137 0.064215 0.000666667
  1.02014 -0.142346   1.11948 -0.126213 0.000666667
    1.0022 -0.0986511    1.12064 0.0595809 0.000666667
  1.00827 -0.126718   1.12844 -0.0212661 0.000666667
 0.989436 -0.158464   1.11492 -0.0567259 0.000666667
 0.991815 -0.122885   1.11306 0.14154 0.000666667
 0.986951 -0.153557   1.11103 0.0308584 0.000666667
  0.95748 -0.133822   1.13477 0.154241 0.000666667
 0.966568 -0.142481    1.1564 0.213313 0.000666667
 0.931248 -0.130498   1.09841 0.0785521 0.000666667
 0.978858 -0.126825   1.08905 -0.141906 0.000666667
 0.971525 -0.135828   1.14896 0.0989193 0.000666667
 0.964514 -0.127054   1.08488 0.191245 0.000666667
 0.987586 -0.151514   1.14613 -0.271676 0.000666667
 0.974059 -0.146997   1.10576 0.0470749 0.000666667
0.961275 -0.13631  1.10569 0.230915 0.000666667
 0.962038 -0.134063   1.13539 0.194075 0.000666667
 0.968188 -0.101955   1.14332 0.245866 0.000666667
 0.985018 -0.132058   1.09351 -0.250255 0.000666667
 0.962201 -0.103363   1.13406 0.294536 0.000666667
 0.958708 -0.131489   1.10482 0.230195 0.000666667
 0.941167 -0.140871   1.14478 0.239857 0.000666667
0.963189 -0.13266  1.10734 0.244007 0.000666667
 0.959921 -0.102196   1.13421 0.274267 0.000666667
 0.973465 -0.141713   1.11831 0.284133 0.000666667
 0.959516 -0.130653   1.14753 0.278625 0.000666667
 0.982693 -0.115439   1.09702 0.00336671 0.000666667
 0.974758 -0.160268   1.12185 0.180828 0.000666667
 0.998235 -0.112252   1.10351 0.0212251 0.000666667
 0.974006 -0.145324   1.10621 0.0698209 0.000666667
   0.98397 -0.0869401    1.15705 0.188834 0.000666667
 0.985955 -0.131546   1.09368 -0.236117 0.000666667
 0.975639 -0.125418   1.10418 0.0639844 0.000666667
0.987675 -0.15259  1.12713 -0.0472676 0.000666667
 0.971395 -0.152895   1.10766 0.169775 0.000666667
 0.985687 -0.116243   1.12115 0.176987 0.000666667
 0.986935 -0.138421   1.10206 -0.228391 0.000666667
 0.996947 -0.134886   1.13307 -0.153128 0.000666667
 0.970004 -0.134125   1.10294 0.0335385 0.000666667
  1.00012 -0.187913   1.12878 -0.125626 0.000666667
  1.00045 -0.185034   1.12827 -0.13039 0.000666667
 0.993753 -0.130917     1.091 -0.0626675 0.000666667
  1.00226 -0.134903   1.12619 -0.0453463 0.000666667
 0.971499 -0.158062   1.15838 -0.0800325 0.000666667
 0.985373 -0.135514   1.10252 -0.230987 0.000666667
 0.939756 -0.117581   1.14355 0.42222 0.000666667
 0.987888 -0.147125   1.11614 -0.0196258 0.000666667
 0.967166 -0.138278   1.09905 0.0960862 0.000666667
 0.981835 -0.115165   1.11174 0.217822 0.000666667
 0.990469 -0.159184   1.11345 -0.0590756 0.000666667
 0.975648 -0.118046    1.1416 0.20341 0.000666667
  1.00055 -0.185416   1.12872 -0.142119 0.000666667
 0.955498 -0.121726   1.14344 0.220049 0.000666667
 0.934825 -0.130469   1.14287 0.217929 0.000666667
 0.966411 -0.128123   1.14318 0.0547584 0.000666667
  0.94506 -0.144031   1.09847 -0.152342 0.000666667
  0.97937 -0.143289   1.10674 0.161456 0.000666667
 0.980231 -0.162547   1.11597 0.19185 0.000666667
 0.941078 -0.149997   1.10767 0.0742741 0.000666667
  1.02271 -0.164717   1.10997 -0.397963 0.000666667
 0.986557 -0.128854    1.1031 0.113481 0.000666667
 0.95992 -0.13241  1.10673 0.244557 0.000666667
  1.02345 -0.162279   1.10886 -0.37945 0.000666667
 0.959186 -0.131768   1.10803 0.233154 0.000666667
 0.950696 -0.171161   1.15013 -0.140107 0.000666667
 0.973922 -0.138113   1.14562 -0.166026 0.000666667
 0.960302 -0.132919    1.1335 0.205387 0.000666667
 0.979334 -0.143644   1.15061 -0.198798 0.000666667
 0.951725 -0.149662    1.0886 -0.106618 0.000666667
0.961043 -0.12976  1.13834 0.0445044 0.000666667
 0.960149 -0.133556   1.10581 0.244317 0.000666667
 0.998236 -0.132763   1.11987 0.0860032 0.000666667
 0.941999 -0.117235   1.14235 0.415682 0.000666667
 0.977065 -0.132325   1.12752 0.204494 0.000666667
0.979044 -0.15194    1.124 0.258264 0.000666667
 0.975713 -0.141068   1.11058 0.260104 0.000666667
0.981869 -0.11678  1.08954 0.0936608 0.000666667
 0.940396 -0.116627   1.14629 0.400214 0.000666667
 0.999859 -0.137706   1.12831 -0.048679 0.000666667
 0.953918 -0.142013   1.14621 -0.0363337 0.000666667
 1.02105 -0.14258  1.11927 -0.109267 0.000666667
 0.995391 -0.153923   1.15645 -0.226341 0.000666667
 0.976908 -0.132816   1.14949 0.122316 0.000666667
 0.99735 -0.11293  1.10381 0.0189593 0.000666667
 0.999944 -0.132391   1.09796 -0.184483 0.000666667
0.963091 -0.12505  1.14889 0.162695 0.000666667
 0.960441 -0.133975   1.09897 0.0244244 0.000666667
  1.03144 -0.128364    1.0875 -0.272433 0.000666667
 0.982373 -0.152015   1.12822 0.0794582 0.000666667
 0.978186 -0.147738   1.15556 -0.190029 0.000666667
  1.00125 -0.126932   1.08912 -0.109644 0.000666667
 0.968297 -0.132356   1.08937 -0.137636 0.000666667
   1.01184 -0.0985726    1.13071 -0.0693174 0.000666667
 0.971098 -0.144546   1.13729 -0.103534 0.000666667
  0.988422 -0.0973709    1.11105 0.266797 0.000666667
 0.971812 -0.133676   1.10374 -0.149492 0.000666667
  1.00232 -0.158842   1.11712 -0.167376 0.000666667
 0.973296 -0.128592   1.10268 0.0869564 0.000666667
 0.978541 -0.151417   1.11112 0.130365 0.000666667
0.981428 -0.14933   1.1199 0.288892 0.000666667
  0.98599 -0.141886    1.1435 -0.195179 0.000666667
 0.998891 -0.116653   1.08742 0.0132419 0.000666667
 0.964775 -0.132968   1.08807 0.00714858 0.000666667
  0.97193 -0.132515   1.09039 -0.154835 0.000666667
 0.990487 -0.129662   1.08304 -0.0984858 0.000666667
  0.99353 -0.162194   1.11799 -0.120155 0.000666667
 0.957428 -0.134272   1.10257 0.0204526 0.000666667
 0.977301 -0.151998   1.12212 0.177805 0.000666667
  0.986628 -0.0876474    1.15424 0.193976 0.000666667
 0.975593 -0.146928    1.1173 0.267666 0.000666667
 0.956922 -0.129729   1.10504 0.254958 0.000666667
 0.996459 -0.131501   1.09185 -0.0690759 0.000666667
   1.00239 -0.0999716    1.12114 0.0899722 0.000666667
 0.974048 -0.140552   1.11198 0.239974 0.000666667
  0.95226 -0.155539   1.09804 -0.11421 0.000666667
 0.967353 -0.141971   1.15493 0.249583 0.000666667
 0.980737 -0.124697   1.13802 0.149266 0.000666667
0.973061 -0.15735  1.10676 0.125485 0.000666667
 0.961822 -0.129526   1.13993 0.0537472 0.000666667
  1.02029 -0.142274   1.12142 -0.11579 0.000666667
0.980742 -0.1281 1.11627 0.238879 0.000666667
 0.980893 -0.117821   1.13607 0.039184 0.000666667
 0.975024 -0.144099   1.10397 -0.087384 0.000666667
  0.97329 -0.138932   1.10283 -0.104957 0.000666667
 0.929312 -0.150355   1.13137 0.412097 0.000666667
  1.00516 -0.144083   1.15805 -0.0602016 0.000666667
0.990928 -0.13313  1.13123 -0.0423533 0.000666667
  0.98425 -0.154899   1.11776 -0.0390677 0.000666667
  1.00422 -0.131314   1.14539 -0.190784 0.000666667
 0.997882 -0.116878   1.08891 0.0213592 0.000666667
  0.98275 -0.115759    1.0979 0.016499 0.000666667
 0.959816 -0.139632   1.14847 -0.0721746 0.000666667
 0.991861 -0.164232   1.13102 -0.355786 0.000666667
 0.987409 -0.178553   1.10689 -0.0746927 0.000666667
 0.979082 -0.150833   1.12391 0.255765 0.000666667
  1.02585 -0.131291   1.09638 -0.203773 0.000666667
   1.01145 -0.0968324    1.13317 -0.0736313 0.000666667
  1.01176 -0.111223   1.12853 -0.0572718 0.000666667
 0.949828 -0.148673   1.10038 -0.157258 0.000666667
 0.953517 -0.142084   1.14585 -0.0482654 0.000666667
 0.976048 -0.150621   1.14686 -0.221043 0.000666667
   1.0403 -0.153102   1.18816 -0.297693 0.000666667
 0.965035 -0.141613   1.15714 0.217379 0.000666667
  0.94661 -0.161392   1.10434 -0.0986524 0.000666667
 0.968111 -0.137967   1.09928 0.115205 0.000666667
 0.954423 -0.119688    1.1425 0.23857 0.000666667
  0.97375 -0.127875   1.10191 0.0959669 0.000666667
 0.955323 -0.131095    1.0942 0.00250288 0.000666667
 0.989947 -0.170887   1.16064 0.0579987 0.000666667
 0.978701 -0.151939   1.11357 0.138343 0.000666667
 0.976613 -0.133348   1.15086 0.133707 0.000666667
 0.954578 -0.142511   1.10463 -0.110694 0.000666667
 0.988484 -0.153448    1.1603 0.241724 0.000666667
 0.941198 -0.122728   1.11133 0.459009 0.000666667
 0.954982 -0.129637   1.09187 0.250906 0.000666667
 0.959605 -0.130101   1.14766 0.289088 0.000666667
  1.00153 -0.160181   1.11661 -0.183993 0.000666667
 0.955693 -0.137968   1.09579 -0.0798442 0.000666667
 0.950334 -0.147686   1.08745 -0.0931415 0.000666667
 0.975703 -0.150008   1.10413 0.0633812 0.000666667
 0.969473 -0.145892   1.12691 0.157823 0.000666667
 0.939775 -0.143966   1.14758 0.180003 0.000666667
 0.967965 -0.133384    1.1008 -0.0159261 0.000666667
0.974217 -0.14708  1.10728 0.072223 0.000666667
 0.972652 -0.142415   1.11871 0.297183 0.000666667
 0.988887 -0.133557   1.13009 -0.0470913 0.000666667
  1.00194 -0.159521   1.11624 -0.19589 0.000666667
 0.970292 -0.118888   1.09911 0.148212 0.000666667
 0.988539 -0.177416   1.10678 -0.0623687 0.000666667
 0.984871 -0.130785   1.09134 0.00542718 0.000666667
 0.954747 -0.132169    1.0971 0.202191 0.000666667
   0.9902 -0.143141   1.11202 -0.0173875 0.000666667
  1.02361 -0.164582   1.11026 -0.396754 0.000666667
 0.982986 -0.150623   1.12799 0.0915432 0.000666667
 0.942756 -0.138397   1.07763 0.262954 0.000666667
 0.969795 -0.145384   1.10609 0.313987 0.000666667
 0.990743 -0.126035   1.13907 0.0668 0.000666667
0.973214 -0.13042  1.15071 -0.0558366 0.000666667
0.989834 -0.1437 1.14203 -0.195099 0.000666667
  1.03894 -0.153843   1.18987 -0.309787 0.000666667
 0.987426 -0.135907   1.10821 0.140509 0.000666667
 0.967245 -0.166006    1.1135 0.147422 0.000666667
 0.992227 -0.144457   1.11319 -0.0206108 0.000666667
 0.988031 -0.130573   1.11671 0.131254 0.000666667
 0.968606 -0.118439   1.09856 0.144729 0.000666667
 0.969482 -0.129125   1.13503 0.0273964 0.000666667
  0.986608 -0.0728395    1.11113 0.165344 0.000666667
  0.95202 -0.155815   1.09822 -0.133567 0.000666667
 0.959667 -0.139042   1.10033 -0.0920495 0.000666667
 0.972955 -0.144549   1.13661 -0.130315 0.000666667
0.966909 -0.16532  1.11365 0.148108 0.000666667
 0.999633 -0.137525   1.12918 -0.0462671 0.000666667
  0.981044 -0.0977618    1.13199 0.126113 0.000666667
 0.954524 -0.128617   1.08943 0.256085 0.000666667
 0.989055 -0.131546   1.12305 0.174722 0.000666667
 0.971785 -0.156334   1.10692 0.12412 0.000666667
 0.973961 -0.126797   1.10498 0.104682 0.000666667
0.975534 -0.12114  1.14251 0.141893 0.000666667
 0.966524 -0.151122   1.10753 -0.209865 0.000666667
 0.973784 -0.138755   1.10407 -0.0981817 0.000666667
 0.973405 -0.116479   1.13926 0.199552 0.000666667
 0.953112 -0.122655   1.14277 0.233511 0.000666667
 0.980931 -0.152383   1.11795 0.299353 0.000666667
 0.989472 -0.119921   1.10172 0.0875112 0.000666667
 0.959657 -0.141768   1.14648 -0.0785244 0.000666667
   1.0023 -0.117684   1.12316 -0.00492088 0.000666667
 0.975745 -0.140934   1.10981 0.223021 0.000666667
 0.962243 -0.105364   1.14955 0.254221 0.000666667
 0.962158 -0.132182   1.13503 0.213994 0.000666667
 0.989027 -0.113763   1.11719 0.143411 0.000666667
 0.990695 -0.170927   1.15941 0.0354618 0.000666667
 0.998037 -0.112211   1.10372 0.0435959 0.000666667
 0.969557 -0.119983   1.09934 0.14266 0.000666667
 0.980767 -0.141087   1.11295 0.272515 0.000666667
 0.957017 -0.133404   1.10066 0.0319565 0.000666667
 0.950231 -0.137963   1.15197 -0.052908 0.000666667
 0.947654 -0.148175   1.15435 -0.078261 0.000666667
 0.990134 -0.154059   1.16075 0.211721 0.000666667
 0.974167 -0.127687   1.10492 0.0822279 0.000666667
 0.975016 -0.153741   1.14534 -0.205475 0.000666667
 0.976281 -0.157502    1.1418 -0.272448 0.000666667
 0.998396 -0.133784     1.099 -0.193052 0.000666667
 0.981068 -0.134032   1.14083 -0.160227 0.000666667
 0.989854 -0.150183   1.11478 -0.030906 0.000666667
  1.01059 -0.115372   1.08004 -0.0302319 0.000666667
 0.999952 -0.110824   1.08425 -0.0214629 0.000666667
   1.0024 -0.117512   1.12443 -0.00231745 0.000666667
 0.994743 -0.127932   1.13848 0.0647272 0.000666667
  1.00198 -0.132513   1.10063 -0.197938 0.000666667
 0.987177 -0.146126   1.15351 -0.038109 0.000666667
 0.999102 -0.114966   1.08079 0.0163831 0.000666667
 0.978089 -0.152021   1.12229 0.237563 0.000666667
 0.994601 -0.138936   1.10634 -0.0263834 0.000666667
 0.977782 -0.131452   1.10295 -0.0699905 0.000666667
  0.98787 -0.157291   1.11262 -0.0726208 0.000666667
  0.94403 -0.139813   1.14481 0.217673 0.000666667
 0.979821 -0.127459   1.08817 -0.130517 0.000666667
 0.958021 -0.121734   1.11642 0.347072 0.000666667
 0.949279 -0.159411   1.10219 -0.117146 0.000666667
 0.955165 -0.134565   1.10308 0.0174706 0.000666667
 0.975873 -0.133536   1.12784 0.22093 0.000666667
0.969576 -0.13612  1.10362 -0.131722 0.000666667
 0.975715 -0.131672   1.12493 0.225761 0.000666667
 0.944382 -0.147931   1.15358 -0.0867786 0.000666667
 0.966844 -0.131565   1.10001 0.146085 0.000666667
  1.00165 -0.138065    1.0987 -0.174076 0.000666667
  1.00534 -0.127579   1.14506 -0.197123 0.000666667
 0.978897 -0.126984   1.08915 -0.131586 0.000666667
  1.01081 -0.149087   1.11609 -0.216903 0.000666667
 0.958431 -0.146542   1.11491 0.423756 0.000666667
 0.977886 -0.157956   1.14075 -0.294953 0.000666667
  0.95715 -0.139569   1.10687 -0.115116 0.000666667
  1.00004 -0.137539   1.12868 -0.0412722 0.000666667
 0.95605 -0.13529  1.10153 0.0294275 0.000666667
   1.0031 -0.137256   1.09966 -0.163996 0.000666667
 0.979944 -0.156175   1.14086 -0.27014 0.000666667
 0.960181 -0.135421   1.09936 0.0350253 0.000666667
 0.994347 -0.152931   1.15637 -0.2322 0.000666667
 0.973925 -0.146661   1.10456 0.060037 0.000666667
  0.99933 -0.126782   1.08854 -0.0915324 0.000666667
 0.941256 -0.141899   1.14441 0.223817 0.000666667
 0.988228 -0.178134   1.10757 -0.0622789 0.000666667
  1.00228 -0.119293   1.12425 -0.0108307 0.000666667
 0.955642 -0.139191   1.09685 -0.0785329 0.000666667
 0.983327 -0.130371   1.09193 0.00047266 0.000666667
 0.948307 -0.161025   1.10469 -0.116002 0.000666667
 0.954105 -0.141668   1.10592 -0.112794 0.000666667
 0.977998 -0.133794   1.15102 0.120367 0.000666667
 0.985365 -0.108798   1.09004 0.160649 0.000666667
 0.959214 -0.137927   1.10355 -0.0795259 0.000666667
 0.955553 -0.140135   1.10254 -0.0892927 0.000666667
  0.98847 -0.158446   1.11244 -0.0684591 0.000666667
 0.955023 -0.131809   1.09481 0.0047706 0.000666667
 0.959837 -0.135961    1.1043 -0.0908553 0.000666667
 0.997763 -0.152378    1.0734 -0.130608 0.000666667
 0.960947 -0.132303   1.13961 0.0294989 0.000666667
 0.974544 -0.146774   1.10526 0.0539263 0.000666667
  0.94992 -0.150351   1.11616 0.473878 0.000666667
 0.988302 -0.152945   1.16069 0.225742 0.000666667
 0.976586 -0.131723   1.13835 0.0729142 0.000666667
  0.94042 -0.142001   1.14686 0.181335 0.000666667
 0.980555 -0.163316   1.11524 0.0615414 0.000666667
  0.98892 -0.134086   1.09534 -0.101543 0.000666667
 0.967973 -0.120047   1.09811 0.137005 0.000666667
 0.976278 -0.136404   1.11223 0.248323 0.000666667
  0.98479 -0.109965   1.09016 0.15358 0.000666667
  0.99815 -0.137451   1.11198 -0.0233757 0.000666667
 0.975621 -0.117247   1.13906 0.219386 0.000666667
 0.967662 -0.163508   1.09643 -0.224121 0.000666667
 0.972827 -0.157374    1.1172 0.181121 0.000666667
0.966427 -0.13254  1.10062 0.147584 0.000666667
 0.990229 -0.152159   1.12349 0.13231 0.000666667
 0.988582 -0.132226   1.09543 -0.0856722 0.000666667
 0.975234 -0.133103   1.13679 0.0669602 0.000666667
 0.967516 -0.106994   1.08553 0.247434 0.000666667
 0.987213 -0.151217    1.1126 -0.0420921 0.000666667
 0.959485 -0.132952   1.10888 0.258724 0.000666667
 0.986492 -0.143389   1.14365 -0.212075 0.000666667
 0.999043 -0.126452   1.09081 -0.0880995 0.000666667
 0.997076 -0.136079   1.11354 0.00393208 0.000666667
  0.987161 -0.0718285    1.11318 0.169675 0.000666667
 0.980051 -0.164695   1.11388 0.0548997 0.000666667
0.991953 -0.13072  1.13133 -0.0254335 0.000666667
 0.999957 -0.112635   1.10329 0.00699905 0.000666667
 0.946631 -0.137987   1.13304 0.103236 0.000666667


==> output_ims_2_2_2_2/count_action_1.txt <==
8.76714
 0.983168 -0.176233   1.10653 0.101013 0.000666667
  1.00369 -0.141714   1.10864 -0.0740696 0.000666667
 0.963312 -0.131949   1.10556 0.228994 0.000666667
  1.02044 -0.119088   1.11852 -0.0916242 0.000666667
 0.978929 -0.143069   1.11218 0.241996 0.000666667
  1.01681 -0.139354   1.13507 -0.180952 0.000666667
 0.982735 -0.162797   1.11894 0.187226 0.000666667
0.978871 -0.14883  1.11441 0.128947 0.000666667
  0.97838 -0.143635   1.10773 0.141044 0.000666667
 0.991665 -0.136046   1.10824 0.061854 0.000666667
 0.977415 -0.130392   1.12517 0.217667 0.000666667
   1.0252 -0.162567   1.11075 -0.389561 0.000666667
 0.988462 -0.175041   1.10588 -0.0776957 0.000666667
 0.97448 -0.16344  1.12043 0.188606 0.000666667
 0.977264 -0.119253   1.10345 0.181662 0.000666667
0.971623 -0.15255   1.1103 0.164439 0.000666667
  1.00116 -0.118504   1.12491 -3.15667e-05 0.000666667
   1.0063 -0.139397    1.1197 -0.0302861 0.000666667
   1.0124 -0.160755   1.11807 -0.255677 0.000666667
  0.99129 -0.119379   1.10849 0.0981892 0.000666667
  0.97142 -0.126451   1.11166 0.236673 0.000666667
   0.99696 -0.0775004    1.11755 0.154158 0.000666667
   0.97288 -0.0979257    1.10977 0.262492 0.000666667
  1.00673 -0.121013   1.11882 -0.00257616 0.000666667
 0.978236 -0.154029   1.12584 0.228754 0.000666667
  1.00894 -0.131324   1.10682 -0.047315 0.000666667
 0.980033 -0.149294   1.12288 0.249327 0.000666667
 1.01675 -0.16353  1.11198 -0.285344 0.000666667
 0.991125 -0.163067   1.12251 0.102863 0.000666667
   1.00407 -0.0961638     1.1096 0.0156745 0.000666667
 0.984016 -0.161214   1.11663 0.0414166 0.000666667
 1.00839 -0.12755  1.12719 -0.0373777 0.000666667
 0.998434 -0.139751   1.10692 -0.0334306 0.000666667
  1.03249 -0.127021   1.08595 -0.279854 0.000666667
 0.989899 -0.124565   1.10377 0.112108 0.000666667
 0.991857 -0.148721   1.11615 -0.00955568 0.000666667
  1.00015 -0.112073    1.1058 0.0476253 0.000666667
 0.976833 -0.153484   1.12194 0.197519 0.000666667
 0.961672 -0.135668   1.10853 0.275949 0.000666667
  1.01218 -0.122658   1.10455 -0.12166 0.000666667
 0.989059 -0.128444   1.12463 0.159312 0.000666667
  0.99963 -0.183727   1.12909 -0.129312 0.000666667
 0.989792 -0.149776   1.12333 0.0923022 0.000666667
 0.95744 -0.12946  1.10514 0.24596 0.000666667
 0.996438 -0.141598   1.11817 0.0315474 0.000666667
 0.991921 -0.145071   1.10988 -0.00970053 0.000666667
 0.988983 -0.146868   1.11443 0.0222087 0.000666667
 0.988327 -0.154122   1.12497 0.130213 0.000666667
  1.02818 -0.130425   1.09629 -0.206813 0.000666667
 1.02084 -0.14384  1.11937 -0.109617 0.000666667
 0.971832 -0.158041   1.11659 0.170653 0.000666667
0.961415 -0.1335 1.10882 0.223736 0.000666667
 0.987672 -0.155059   1.11555 0.0554031 0.000666667
 0.995286 -0.136362     1.111 -0.0136325 0.000666667
 0.982211 -0.138556   1.10962 0.149987 0.000666667
 0.986182 -0.134054    1.1101 0.0972359 0.000666667
 0.997375 -0.170834   1.12772 -0.170914 0.000666667
  1.00986 -0.112105      1.13 -0.037215 0.000666667
 0.985369 -0.150487   1.12243 0.0534372 0.000666667
  1.00086 -0.142208   1.10795 -0.0413975 0.000666667
  1.02288 -0.131926   1.09382 -0.192403 0.000666667
 0.980663 -0.153914   1.12212 0.248333 0.000666667
0.992456 -0.11905  1.10446 0.110049 0.000666667
  0.95821 -0.124064   1.12823 0.338474 0.000666667
 0.96995 -0.12651  1.11389 0.236399 0.000666667
 0.997448 -0.137567    1.1046 0.0192464 0.000666667
 0.972765 -0.151432    1.1064 0.183788 0.000666667
 0.987784 -0.153438   1.11289 0.0524675 0.000666667
 0.990747 -0.148285   1.12188 0.0577068 0.000666667
0.977981 -0.16174  1.11568 0.181479 0.000666667
 0.998052 -0.141845   1.10577 -0.0203677 0.000666667
0.981299 -0.14247  1.10799 0.171957 0.000666667
 0.989805 -0.116458   1.10526 0.0757372 0.000666667
 0.999989 -0.174075   1.12785 -0.181003 0.000666667
0.972638 -0.12731  1.11069 0.205376 0.000666667
 0.989339 -0.135357   1.10634 0.0671284 0.000666667
  0.99227 -0.146488   1.12148 0.0847993 0.000666667
0.987278 -0.12671  1.10318 0.150345 0.000666667
  1.00138 -0.139636   1.10488 -0.047743 0.000666667
  1.01095 -0.111697   1.12946 -0.0471524 0.000666667
 0.982071 -0.150153   1.12664 0.100787 0.000666667
  0.99805 -0.171699   1.12798 -0.186581 0.000666667
  0.98328 -0.152764   1.12701 0.10066 0.000666667
 0.988468 -0.164105   1.12541 0.0902014 0.000666667
 0.979301 -0.155334   1.12337 0.182812 0.000666667
  1.01387 -0.163872   1.12243 -0.221189 0.000666667
 0.978138 -0.150177   1.11051 0.104612 0.000666667
 1.00888 -0.13813  1.12188 -0.00285969 0.000666667
  1.01237 -0.123661   1.10428 -0.0943904 0.000666667
   1.0187 -0.162029   1.11361 -0.275729 0.000666667
 0.977899 -0.141352   1.10829 0.134321 0.000666667
  1.01097 -0.133286   1.11091 -0.0422482 0.000666667
 0.989121 -0.153634   1.11236 0.0582814 0.000666667
  1.00694 -0.127339   1.12754 -0.0108876 0.000666667
 0.977685 -0.164934    1.1123 0.12755 0.000666667
  1.01729 -0.163738   1.11252 -0.28532 0.000666667
 0.988031 -0.177546   1.10554 -0.088382 0.000666667
 0.963231 -0.131739   1.10687 0.24974 0.000666667
  1.03087 -0.124904   1.08825 -0.252075 0.000666667
 0.985854 -0.176378   1.10956 0.0868322 0.000666667
  1.01721 -0.161573    1.1115 -0.301964 0.000666667
 0.973397 -0.096898   1.11074 0.242359 0.000666667
 0.980142 -0.141593   1.10791 0.145416 0.000666667
 0.989816 -0.147087   1.11144 0.0641021 0.000666667
 0.989351 -0.149805   1.12178 0.127228 0.000666667
 0.983951 -0.160697   1.11658 0.0332689 0.000666667
   1.00509 -0.0988395    1.12278 0.0874141 0.000666667
 0.987778 -0.128649    1.1169 0.140919 0.000666667
 0.974399 -0.131724   1.12789 0.192205 0.000666667
0.967934 -0.14538  1.10651 0.306082 0.000666667
 0.982265 -0.150112   1.12624 0.0728588 0.000666667
 0.989895 -0.145962   1.11487 0.0326538 0.000666667
0.980494 -0.16279  1.11375 0.188121 0.000666667
  0.99773 -0.135193   1.10721 -0.0403554 0.000666667
 0.977096 -0.142516   1.10849 0.20802 0.000666667
 0.987903 -0.147844   1.11203 0.0495196 0.000666667
 0.979577 -0.154767   1.12147 0.237141 0.000666667
0.996451 -0.13726  1.10626 -0.00203166 0.000666667
0.979725 -0.16366  1.11698 0.197716 0.000666667
 0.97287 -0.12968  1.11516 0.236454 0.000666667
   1.0189 -0.119356   1.11896 -0.109302 0.000666667
 0.98866 -0.16629  1.12365 0.118029 0.000666667
 0.957963 -0.123734   1.12928 0.30872 0.000666667
0.972326 -0.10011  1.11145 0.28182 0.000666667
 0.985767 -0.128503   1.10311 0.127329 0.000666667
 0.977819 -0.165703   1.11054 0.15433 0.000666667
 0.990622 -0.129195   1.11803 0.129122 0.000666667
 0.988939 -0.130948   1.11783 0.134672 0.000666667
 0.955676 -0.125471   1.12638 0.321373 0.000666667
 0.988426 -0.138232   1.10605 0.0702234 0.000666667
  1.00813 -0.114433   1.07888 -0.0457513 0.000666667
  1.01029 -0.125638   1.12697 -0.0352903 0.000666667
 0.978725 -0.142458   1.10771 0.166148 0.000666667
 0.958264 -0.125583   1.12848 0.308303 0.000666667
 0.977312 -0.152929   1.12217 0.23663 0.000666667
 0.984428 -0.161906   1.11388 0.0564386 0.000666667
 0.984338 -0.156346   1.12714 0.108277 0.000666667
  1.03243 -0.127371   1.08731 -0.270813 0.000666667
 0.982123 -0.174633   1.10866 0.0897214 0.000666667
 0.986322 -0.178053   1.10635 -0.0765388 0.000666667
  1.00805 -0.119037   1.11486 0.0161524 0.000666667
 0.973345 -0.158676   1.12257 0.185965 0.000666667
  1.02696 -0.133731   1.09957 -0.22381 0.000666667
  1.01785 -0.163571   1.11286 -0.291536 0.000666667
 0.990145 -0.144783   1.11186 0.00166759 0.000666667
  1.00592 -0.135513   1.12434 -0.0221227 0.000666667
 0.976036 -0.145055   1.10801 0.235117 0.000666667
 0.978468 -0.143916   1.11302 0.217983 0.000666667
  0.97513 -0.154657   1.12191 0.240976 0.000666667
  0.973536 -0.0976992    1.11589 0.254222 0.000666667
 0.974598 -0.144902    1.1042 0.139147 0.000666667
   1.00398 -0.0968555     1.1101 -0.00525907 0.000666667
  1.02511 -0.133407    1.0967 -0.160965 0.000666667
 0.989737 -0.144847   1.11289 0.0426453 0.000666667
 0.977464 -0.150959   1.12187 0.180742 0.000666667
    0.991 -0.142897   1.11038 -0.0132284 0.000666667
 0.972121 -0.160345   1.11664 0.138008 0.000666667
 0.977718 -0.152003    1.1224 0.203584 0.000666667
  1.00429 -0.148682   1.11711 -0.115502 0.000666667
  1.00529 -0.135095   1.12078 -0.0236597 0.000666667
  1.00751 -0.137024   1.12087 -0.028786 0.000666667
 0.986178 -0.129742   1.10351 0.11078 0.000666667
    1.003 -0.118593   1.12511 0.00472758 0.000666667
   1.00258 -0.0960467    1.11215 0.042611 0.000666667
  0.973369 -0.0984915    1.11203 0.25501 0.000666667
 0.959639 -0.133964   1.10518 0.276272 0.000666667
 0.993686 -0.123447   1.10469 0.0981898 0.000666667
 0.978042 -0.154123   1.12331 0.238635 0.000666667
 0.974973 -0.161447    1.1266 0.176635 0.000666667
 0.980145 -0.149313   1.12722 0.0927854 0.000666667
  1.02252 -0.164011   1.10817 -0.375679 0.000666667
0.988752 -0.14515  1.11216 0.0323523 0.000666667
 0.972007 -0.127685   1.11397 0.241537 0.000666667
 0.985298 -0.153571   1.11223 0.0679901 0.000666667
 0.985857 -0.131036   1.10343 0.103995 0.000666667
 0.979548 -0.168211   1.11539 0.0571215 0.000666667
  1.01345 -0.110146   1.12927 -0.0501992 0.000666667
 0.976845 -0.162571   1.11128 0.148835 0.000666667
 0.978874 -0.154326   1.12279 0.25368 0.000666667
 0.978444 -0.152121   1.12302 0.179899 0.000666667
 0.959381 -0.136046   1.10593 0.265728 0.000666667
 0.974997 -0.144833   1.10666 0.154743 0.000666667
  0.98596 -0.134017   1.10803 0.145822 0.000666667
  1.02021 -0.119293    1.1163 -0.145439 0.000666667
 0.982224 -0.138904   1.11085 0.164953 0.000666667
 0.989705 -0.131704   1.11674 0.136354 0.000666667
  1.01166 -0.123575   1.10389 -0.111987 0.000666667
 0.996903 -0.171199   1.12585 -0.17241 0.000666667
  0.99227 -0.148719    1.1233 0.0499408 0.000666667
 0.978053 -0.132758    1.1257 0.185228 0.000666667
 0.989111 -0.149754   1.12258 0.0850111 0.000666667
0.991642 -0.1484 1.12391 0.0919739 0.000666667
 0.976085 -0.130259   1.12673 0.183881 0.000666667
  1.01648 -0.124162    1.1045 -0.110042 0.000666667
0.972957 -0.15973   1.1162 0.152268 0.000666667
0.987718 -0.15208  1.12546 0.138129 0.000666667
 0.989246 -0.176999   1.10736 -0.0792473 0.000666667
  0.974875 -0.0973898     1.1096 0.245922 0.000666667
 0.979915 -0.153805   1.12269 0.232545 0.000666667
 0.985156 -0.127807   1.12825 0.126828 0.000666667
  1.02131 -0.142767   1.12084 -0.115218 0.000666667
 0.995988 -0.133622   1.12094 0.0656286 0.000666667
 0.991251 -0.119487   1.10503 0.0900507 0.000666667
 0.961644 -0.134113    1.1055 0.239701 0.000666667
 0.987581 -0.163248   1.12385 0.109862 0.000666667
  1.02085 -0.166425   1.10793 -0.377687 0.000666667
 0.971458 -0.161423   1.12547 0.168331 0.000666667
 0.976344 -0.143728   1.10819 0.162795 0.000666667
 0.996603 -0.173882   1.12544 -0.181409 0.000666667
 0.997225 -0.138512   1.11164 -0.0154873 0.000666667
 0.978731 -0.154719   1.12249 0.218961 0.000666667
  1.00161 -0.136154   1.12651 -0.0509505 0.000666667
  0.99163 -0.144594   1.11322 0.00697392 0.000666667
   0.9868 -0.179132   1.10777 -0.0578619 0.000666667
  1.02039 -0.124741   1.11911 -0.11527 0.000666667
 0.989943 -0.130957    1.1193 0.119604 0.000666667
0.995284 -0.13664  1.10959 0.00380265 0.000666667
   0.9953 -0.140508   1.10717 -0.035137 0.000666667
  0.98341 -0.162037   1.11448 0.0406229 0.000666667
 0.998153 -0.110447   1.10247 0.0478902 0.000666667
  1.00003 -0.183912    1.1272 -0.147438 0.000666667
 0.997001 -0.172286    1.1276 -0.189327 0.000666667
  0.99366 -0.140204   1.10747 -0.0182304 0.000666667
 0.975192 -0.161879   1.11898 0.195476 0.000666667
 0.960505 -0.133653   1.10444 0.218334 0.000666667
   1.022 -0.11943  1.11836 -0.137138 0.000666667
  0.99954 -0.140241   1.11943 0.0518437 0.000666667
 0.961447 -0.134519   1.10531 0.212729 0.000666667
 0.989158 -0.147836   1.11051 0.0742432 0.000666667
  0.97665 -0.152983   1.11944 0.208303 0.000666667
 0.985427 -0.131214   1.10336 0.114612 0.000666667
 0.990982 -0.119696   1.10526 0.0893443 0.000666667
 0.999353 -0.183301   1.12683 -0.147726 0.000666667
 0.976138 -0.151581   1.11355 0.132519 0.000666667
 0.971199 -0.127054   1.11231 0.228061 0.000666667
    1.012 -0.133147   1.10798 -0.029067 0.000666667
 0.984876 -0.132607   1.10948 0.113251 0.000666667
 0.980053 -0.161606   1.11508 0.187845 0.000666667
 0.994177 -0.149961   1.10583 -0.0289792 0.000666667
  1.00793 -0.136894   1.11819 -0.0230738 0.000666667
 1.01287 -0.11056   1.1302 -0.0323243 0.000666667
 0.975101 -0.143929   1.10583 0.142771 0.000666667
  1.00678 -0.136165    1.1179 -0.016092 0.000666667
 0.988619 -0.154769   1.12277 0.135431 0.000666667
 0.991646 -0.163719   1.12223 0.103921 0.000666667
  1.02358 -0.161209   1.10928 -0.388841 0.000666667
  1.00326 -0.150711   1.12028 -0.120893 0.000666667
 0.974376 -0.127463   1.11197 0.220125 0.000666667
 0.976866 -0.140447   1.10716 0.134672 0.000666667
 0.998049 -0.184146   1.12861 -0.128694 0.000666667
 0.971827 -0.151381   1.11143 0.166134 0.000666667
  1.00999 -0.125642   1.12546 -0.0216023 0.000666667
  1.00718 -0.120967   1.11752 0.00538415 0.000666667
  1.02026 -0.144013   1.11795 -0.139196 0.000666667
  1.03075 -0.124635   1.08882 -0.259962 0.000666667
 0.995611 -0.135441   1.11198 -0.0104165 0.000666667
 1.01218 -0.12314   1.1048 -0.0875549 0.000666667
 0.989829 -0.153564   1.11289 0.0560442 0.000666667
 0.991534 -0.149392   1.12214 0.0714273 0.000666667
  1.02128 -0.143826   1.12144 -0.118041 0.000666667
  1.00202 -0.097429   1.12177 0.0513564 0.000666667
  1.00646 -0.124983    1.1283 -0.0334245 0.000666667
 0.986342 -0.153935    1.1117 0.0302199 0.000666667
 0.962046 -0.135702   1.10394 0.21856 0.000666667
 0.963351 -0.131187   1.10605 0.235698 0.000666667
 0.975137 -0.160098   1.12162 0.182135 0.000666667
 0.998155 -0.110681   1.10304 0.0116654 0.000666667
 0.999247 -0.187092   1.12916 -0.117416 0.000666667
  1.00081 -0.185113   1.13021 -0.125749 0.000666667
  1.00302 -0.134202   1.12697 -0.0556506 0.000666667
 0.999607 -0.186425   1.13058 -0.131286 0.000666667
 0.978029 -0.144685   1.10561 0.156974 0.000666667
 0.980708 -0.163237   1.11448 0.175089 0.000666667
  1.02149 -0.165439   1.10909 -0.406705 0.000666667
 0.959645 -0.132214   1.10824 0.24091 0.000666667
  1.02343 -0.162494   1.10958 -0.377812 0.000666667
0.961567 -0.13332  1.10774 0.245577 0.000666667
0.959007 -0.13224  1.10735 0.241325 0.000666667
 0.976153 -0.132027   1.12537 0.194557 0.000666667
  1.02111 -0.141764   1.11911 -0.0914937 0.000666667
 0.997723 -0.114746   1.10398 0.0291056 0.000666667
  1.03115 -0.128581   1.08915 -0.247599 0.000666667
 0.978076 -0.150463   1.11124 0.146625 0.000666667
 0.977528 -0.151713   1.12299 0.156715 0.000666667
  0.9724 -0.14014  1.11192 0.233223 0.000666667
  1.02011 -0.141298     1.122 -0.12521 0.000666667
 0.985794 -0.178319   1.10648 -0.0514279 0.000666667
  1.02574 -0.130774   1.09573 -0.204231 0.000666667
  1.01187 -0.111875   1.13111 -0.0517481 0.000666667
 0.978152 -0.152674   1.11374 0.139554 0.000666667
 0.987935 -0.177553   1.10839 -0.0552798 0.000666667
  1.02317 -0.163982   1.10914 -0.384135 0.000666667
 0.988328 -0.134933   1.10738 0.135699 0.000666667
 0.991856 -0.144482   1.11279 -0.0310158 0.000666667
  0.98755 -0.131127   1.11733 0.134415 0.000666667
  1.00195 -0.116997   1.12165 -0.0271876 0.000666667
 0.975401 -0.140449    1.1096 0.23488 0.000666667
 0.99778 -0.11162  1.10418 0.0270972 0.000666667
  1.00154 -0.115946   1.12486 0.00927228 0.000666667
 0.977012 -0.152637   1.12402 0.247667 0.000666667
0.994197 -0.13799  1.10599 -0.0230037 0.000666667
 0.975796 -0.132008   1.12694 0.200036 0.000666667
 0.976647 -0.131376   1.12414 0.229457 0.000666667
 0.990568 -0.178848   1.10761 -0.0746787 0.000666667
   1.0029 -0.119401   1.12426 -0.0143585 0.000666667
0.997292 -0.13716  1.11291 -0.0222955 0.000666667
 0.973129 -0.156935   1.11673 0.165961 0.000666667
 0.990608 -0.150907   1.12265 0.150507 0.000666667
 0.960431 -0.133282   1.10899 0.239586 0.000666667
 0.997135 -0.134282   1.11532 0.0166446 0.000666667
 0.968198 -0.143863   1.10627 0.289461 0.000666667
  1.01995 -0.120395   1.11708 -0.12728 0.000666667
 0.990179 -0.144047   1.11255 0.00580655 0.000666667
  0.974282 -0.0992278    1.11064 0.282876 0.000666667
   1.00473 -0.0980759    1.10952 -0.00723289 0.000666667
 0.989364 -0.119849   1.10766 0.112729 0.000666667
  0.99762 -0.140232   1.10773 -0.0295613 0.000666667
 0.958702 -0.124495   1.12989 0.311047 0.000666667
 0.976343 -0.156149   1.12173 0.177645 0.000666667
 0.989496 -0.153666   1.11137 0.063158 0.000666667
 0.986906 -0.175551   1.10811 -0.0789818 0.000666667
 0.990384 -0.149206   1.12459 0.0903984 0.000666667
  0.99168 -0.146868   1.11292 0.033602 0.000666667
 0.999788 -0.111048   1.10513 0.0216014 0.000666667
 0.988457 -0.146994   1.11085 0.0439459 0.000666667
 0.977356 -0.164382   1.11157 0.12982 0.000666667
0.988681 -0.17805    1.107 -0.0731058 0.000666667
 0.980681 -0.154618   1.12207 0.234041 0.000666667
 0.988797 -0.134715   1.10933 0.140223 0.000666667
 0.990946 -0.119613     1.105 0.0888356 0.000666667
  1.00126 -0.142123   1.10668 -0.0535723 0.000666667
  1.00135 -0.184767    1.1277 -0.130629 0.000666667
 0.982642 -0.176706   1.10751 0.102551 0.000666667
 0.998366 -0.112863   1.10221 0.0417406 0.000666667
 1.01167 -0.13395  1.10985 -0.0632021 0.000666667
 0.958345 -0.134153   1.10864 0.243314 0.000666667
  1.00581 -0.118801   1.11838 0.00870412 0.000666667
 0.994155 -0.138373    1.1067 -0.0150475 0.000666667
  1.00853 -0.116561   1.07841 -0.0346299 0.000666667
0.958125 -0.12496  1.12781 0.305829 0.000666667
  1.03234 -0.130061   1.08539 -0.260005 0.000666667
  1.00841 -0.120106   1.11608 0.009468 0.000666667
  0.99005 -0.144061   1.10968 0.0462124 0.000666667
 0.980528 -0.163518   1.11507 0.200538 0.000666667
 0.976266 -0.143708   1.11101 0.196569 0.000666667
  1.01207 -0.164387    1.1224 -0.229714 0.000666667
  1.01172 -0.134145   1.10603 -0.0560769 0.000666667
 0.987746 -0.177285   1.10629 -0.0606893 0.000666667
  1.01417 -0.133099   1.11138 -0.0682982 0.000666667
 0.964206 -0.131328   1.10648 0.227682 0.000666667
  1.02269 -0.120764    1.1176 -0.126001 0.000666667
  1.01275 -0.131376   1.10739 -0.0559664 0.000666667
0.971667 -0.14108  1.11156 0.237928 0.000666667
 0.987749 -0.153924    1.1129 0.0668543 0.000666667
 0.979649 -0.154788   1.12165 0.224214 0.000666667
 0.988654 -0.150117   1.12279 0.120402 0.000666667
 0.971206 -0.159267   1.11813 0.149497 0.000666667
  1.02184 -0.163564   1.10952 -0.381895 0.000666667
 0.983187 -0.134237    1.1099 0.0830361 0.000666667
 0.990167 -0.149621   1.12338 0.0753636 0.000666667
 0.978842 -0.144838   1.10681 0.146766 0.000666667
 0.997037 -0.170332   1.12843 -0.164868 0.000666667
 0.990724 -0.119376   1.10593 0.101352 0.000666667
0.991034 -0.14746  1.11544 0.0421546 0.000666667
 0.977753 -0.143288   1.10533 0.103166 0.000666667
 0.979582 -0.161683   1.11655 0.19218 0.000666667
 0.976425 -0.144361   1.10905 0.222779 0.000666667
 0.987592 -0.179001    1.1057 -0.0699763 0.000666667
  0.972906 -0.0973437    1.11072 0.294544 0.000666667
 1.00071 -0.18852  1.12998 -0.141985 0.000666667
  1.02226 -0.143404   1.11896 -0.101807 0.000666667
0.971316 -0.12756  1.11474 0.219913 0.000666667
 0.997499 -0.112572   1.10409 0.0201347 0.000666667
 0.977212 -0.152999   1.12227 0.185767 0.000666667
 1.03128 -0.12822   1.0872 -0.280544 0.000666667
 0.981858 -0.155836   1.12584 0.093116 0.000666667
 0.985911 -0.161688   1.11368 0.0394599 0.000666667
 0.991847 -0.144529   1.11417 0.0460998 0.000666667
  1.00748 -0.121588   1.12037 0.00213767 0.000666667
 0.985061 -0.129018   1.10347 0.138216 0.000666667
 0.958153 -0.134313   1.10501 0.264451 0.000666667
  1.00955 -0.132909   1.10747 -0.0526069 0.000666667
 0.979387 -0.162566   1.11368 0.172336 0.000666667
  0.97606 -0.152835   1.12143 0.190094 0.000666667
 0.996186 -0.174988   1.12759 -0.191539 0.000666667
 0.962108 -0.136228   1.10569 0.27065 0.000666667
 0.985955 -0.133261   1.10986 0.0931983 0.000666667
0.997935 -0.17476  1.12426 -0.161183 0.000666667
 0.987879 -0.129619   1.11777 0.140004 0.000666667
 0.989692 -0.151513   1.12081 0.0701118 0.000666667
 0.995102 -0.138976   1.10699 -0.047209 0.000666667
  1.01779 -0.118642   1.11716 -0.111867 0.000666667
 0.976345 -0.131701   1.12918 0.2057 0.000666667
 0.990116 -0.144141   1.11139 -0.00725473 0.000666667
  1.02763 -0.135035   1.09776 -0.195976 0.000666667
 0.994474 -0.140451   1.10747 -0.0263008 0.000666667
 0.956831 -0.122158   1.12895 0.308582 0.000666667
  0.974165 -0.0984965    1.11094 0.248163 0.000666667
 0.996824 -0.136484   1.11351 0.00928083 0.000666667
0.977687 -0.14406  1.10642 0.139843 0.000666667
 0.992618 -0.149833    1.1211 0.0598238 0.000666667
 0.987643 -0.178769   1.10665 -0.0879121 0.000666667
 0.962764 -0.132226   1.10598 0.233512 0.000666667
 0.992185 -0.147832   1.11296 0.0542692 0.000666667
 0.997323 -0.110344   1.10403 0.0341138 0.000666667
  1.03029 -0.128147   1.08623 -0.258316 0.000666667
 0.997538 -0.184696   1.12776 -0.132041 0.000666667
  1.02678 -0.135379   1.09779 -0.214482 0.000666667
 0.990826 -0.144622   1.11096 0.0306438 0.000666667
 0.999422 -0.185095   1.12826 -0.128213 0.000666667
0.971351 -0.12722  1.11417 0.229547 0.000666667
   0.9861 -0.159698   1.11525 0.0551926 0.000666667
 0.973287 -0.160088   1.12185 0.185718 0.000666667
  0.97756 -0.130162   1.12687 0.206615 0.000666667
 0.970684 -0.150215   1.10999 0.177529 0.000666667
 0.988267 -0.123699   1.10391 0.119899 0.000666667
 0.988085 -0.165221    1.1239 0.114172 0.000666667
0.981165 -0.15047  1.12945 0.103889 0.000666667
 0.984032 -0.129336   1.10472 0.107519 0.000666667
 0.984638 -0.128843   1.10397 0.110656 0.000666667
  1.03037 -0.126913   1.08817 -0.251001 0.000666667
  1.01213 -0.122036   1.10593 -0.113576 0.000666667
 0.979072 -0.150445   1.11006 0.123209 0.000666667
 0.991823 -0.147369   1.11693 -0.0179052 0.000666667
0.974145 -0.15941  1.12072 0.158673 0.000666667
 0.994873 -0.141114    1.1083 -0.0324666 0.000666667
  0.99283 -0.119737   1.10889 0.0969985 0.000666667
  0.974817 -0.0997065    1.11507 0.276076 0.000666667
 0.984038 -0.161302   1.11618 0.0568956 0.000666667
 0.996348 -0.134815   1.11262 0.00295179 0.000666667
1.01197  -0.127 1.10476 -0.114586 0.000666667
  1.03327 -0.126613   1.08804 -0.271604 0.000666667
 0.996961 -0.111091   1.10337 0.0272193 0.000666667
 0.991988 -0.122503     1.104 0.0822738 0.000666667
  1.01199 -0.131822   1.10924 -0.0455624 0.000666667
 0.961666 -0.133058   1.10526 0.234427 0.000666667
  1.02558 -0.132957   1.09497 -0.180442 0.000666667
  1.01401 -0.125677   1.10738 -0.117687 0.000666667
 0.972082 -0.157825   1.11789 0.150582 0.000666667
0.990927 -0.14685  1.11524 0.0431466 0.000666667
 0.972928 -0.161255    1.1238 0.184492 0.000666667
  0.99904 -0.140603   1.11851 0.0485298 0.000666667
 0.988076 -0.163591   1.12468 0.0963362 0.000666667
 0.996622 -0.135389   1.11185 -0.00947912 0.000666667
 0.998609 -0.175141   1.12816 -0.146564 0.000666667
 0.996023 -0.140639   1.10781 -0.0420838 0.000666667
 0.989732 -0.178271   1.10628 -0.0613075 0.000666667
 0.979082 -0.149739   1.10956 0.138015 0.000666667
  1.02188 -0.165752   1.10779 -0.380216 0.000666667
 0.979796 -0.155712   1.12211 0.223121 0.000666667
 0.976717 -0.143441   1.10613 0.153737 0.000666667
 0.996957 -0.137512   1.11331 -0.000728046 0.000666667
 0.977702 -0.149457   1.11394 0.132646 0.000666667
 0.978071 -0.166969   1.11742 0.0574806 0.000666667
 0.988942 -0.178341    1.1076 -0.0743121 0.000666667
 0.988809 -0.129563   1.11878 0.13244 0.000666667
 0.997055 -0.113025   1.10413 0.0208805 0.000666667
 0.993008 -0.118436   1.10588 0.0816594 0.000666667
  0.97322 -0.152218   1.11115 0.154503 0.000666667
    0.981 -0.153422   1.12581 0.113501 0.000666667
 0.978225 -0.151431   1.11035 0.147156 0.000666667
  0.98565 -0.148673   1.12458 0.0750927 0.000666667
 0.971712 -0.128928   1.11155 0.215052 0.000666667
  1.00209 -0.139315   1.10716 -0.0385247 0.000666667
  0.98747 -0.152637   1.12445 0.100482 0.000666667
 0.976386 -0.161228   1.12148 0.18018 0.000666667
 0.987278 -0.154102   1.11422 0.0530408 0.000666667
   1.00274 -0.0965541    1.10753 -0.00751713 0.000666667
 0.976622 -0.142791   1.10642 0.120949 0.000666667
   1.00182 -0.0977926    1.12101 0.0500148 0.000666667
  1.02384 -0.163404   1.11086 -0.404836 0.000666667
0.971083 -0.15842  1.11516 0.172331 0.000666667
  0.95973 -0.127485   1.12942 0.328792 0.000666667
0.975287 -0.16257  1.11174 0.165537 0.000666667
 0.959994 -0.137137   1.10724 0.266663 0.000666667
 0.986929 -0.131728   1.11696 0.125931 0.000666667
  1.00273 -0.188031   1.12807 -0.133913 0.000666667
   0.9737 -0.152297   1.11009 0.159133 0.000666667
  0.98972 -0.136534   1.10691 0.0433114 0.000666667
  1.00188 -0.117309   1.12409 -0.00333588 0.000666667
 0.960135 -0.136819   1.10626 0.274957 0.000666667
 0.970184 -0.125521   1.11217 0.24065 0.000666667
  1.02341 -0.164644   1.10993 -0.398288 0.000666667
 0.991137 -0.144632   1.11536 0.066109 0.000666667
 0.978617 -0.164733   1.11447 0.192725 0.000666667
 0.975778 -0.118121   1.10189 0.197187 0.000666667
  1.01095 -0.108747    1.1304 -0.054789 0.000666667
 0.988453 -0.161495    1.1251 0.0768298 0.000666667
 0.988747 -0.177206   1.10509 -0.0731032 0.000666667
 0.975509 -0.128399    1.1257 0.223155 0.000666667
 0.972054 -0.159962   1.11624 0.165104 0.000666667
 0.959247 -0.124208   1.12659 0.315321 0.000666667
 0.988115 -0.177566   1.10271 -0.10599 0.000666667
 0.960906 -0.133102   1.10682 0.249691 0.000666667
 0.976656 -0.140868   1.10564 0.126174 0.000666667
  0.974892 -0.0973838    1.11335 0.252039 0.000666667
 0.996107 -0.137224   1.11377 0.00480823 0.000666667
0.976234 -0.15132  1.11149 0.125562 0.000666667
 0.982066 -0.152094   1.12784 0.0836492 0.000666667
  1.02384 -0.133081   1.09673 -0.188728 0.000666667
 0.976581 -0.132632   1.12818 0.212884 0.000666667
 0.961976 -0.131711   1.10577 0.249123 0.000666667
0.979324 -0.16817  1.11404 0.0505286 0.000666667
 0.979185 -0.163904   1.11704 0.188989 0.000666667
 0.986197 -0.162879   1.11547 0.0424958 0.000666667
 0.990624 -0.120758   1.10568 0.0803824 0.000666667
 1.02373 -0.16169  1.10796 -0.382559 0.000666667
 0.991633 -0.148291   1.11162 0.0711992 0.000666667
 0.987736 -0.146112   1.11283 0.0635099 0.000666667
  1.00162 -0.118338   1.12387 -0.000294003 0.000666667
  1.02403 -0.134704   1.09729 -0.188996 0.000666667
 0.981423 -0.151723   1.12416 0.231151 0.000666667
 0.998495 -0.172752   1.12738 -0.186433 0.000666667
 0.974339 -0.160001    1.1218 0.187064 0.000666667
 0.988175 -0.176341    1.1076 -0.0673562 0.000666667
 0.999956 -0.174269   1.12758 -0.185404 0.000666667
 0.961248 -0.131638    1.1062 0.241768 0.000666667
  1.01855 -0.142564   1.12003 -0.123983 0.000666667
 0.958522 -0.122517   1.12815 0.341781 0.000666667
 0.972045 -0.159048   1.11674 0.173945 0.000666667
  0.97152 -0.159674   1.11513 0.147724 0.000666667
0.988409 -0.15323  1.11294 0.0609925 0.000666667
 0.996757 -0.138308   1.11146 -0.0035538 0.000666667
 0.977421 -0.151132   1.12183 0.193535 0.000666667
 0.980836 -0.142244   1.10742 0.148579 0.000666667
0.978736 -0.1634 1.11623 0.19858 0.000666667
 0.982629 -0.151885   1.12854 0.105889 0.000666667
 0.978144 -0.143361   1.10614 0.168478 0.000666667
 0.978521 -0.151897   1.11178 0.164015 0.000666667
  1.01262 -0.111406   1.12914 -0.0608411 0.000666667
 0.988725 -0.146544   1.12013 0.0722479 0.000666667
 0.988031 -0.144015   1.11181 0.0596081 0.000666667
 0.977196 -0.153673   1.12271 0.24831 0.000666667
 0.989883 -0.145817   1.11173 0.0498122 0.000666667
0.976687 -0.15391  1.12369 0.237301 0.000666667
  1.01918 -0.141098   1.12364 -0.123774 0.000666667
 0.957856 -0.125643   1.13073 0.315714 0.000666667
  1.00778 -0.119439   1.11937 0.00430022 0.000666667
  1.02164 -0.162648    1.1089 -0.38391 0.000666667
 0.977251 -0.154699   1.12176 0.185253 0.000666667
  1.02587 -0.133951   1.09643 -0.207172 0.000666667
 0.988335 -0.178456   1.10673 -0.0871071 0.000666667
 0.963134 -0.131828   1.11069 0.269372 0.000666667
 0.975811 -0.134708   1.12952 0.215867 0.000666667
 0.973157 -0.099189   1.11072 0.268388 0.000666667
 0.987201 -0.148727   1.11292 0.0567008 0.000666667
 0.975592 -0.131111   1.12782 0.199114 0.000666667
 0.984786 -0.130101   1.10375 0.115178 0.000666667
  1.01174 -0.112779   1.12759 -0.0522733 0.000666667
 0.998767 -0.183398   1.12809 -0.142841 0.000666667
0.989387 -0.16209  1.12435 0.0883044 0.000666667
 0.980101 -0.164387   1.11043 0.159308 0.000666667
 0.977625 -0.132277   1.12641 0.201354 0.000666667
  1.01168 -0.122574   1.10537 -0.108675 0.000666667
  1.01015 -0.127279   1.12746 -0.0329536 0.000666667
 0.985415 -0.128748   1.10399 0.102415 0.000666667
0.973629 -0.12646  1.11364 0.217308 0.000666667
 0.981867 -0.162206   1.11722 0.188349 0.000666667
  1.01263 -0.112328   1.12645 -0.0500764 0.000666667
 0.971884 -0.126629   1.11465 0.231529 0.000666667
  0.98547 -0.150707   1.12261 0.0813066 0.000666667
0.981025   -0.14 1.11018 0.164975 0.000666667
  1.00811 -0.128241   1.12656 -0.035526 0.000666667
 0.978799 -0.160539    1.1163 0.176614 0.000666667
 0.991807 -0.148064   1.11766 0.00295922 0.000666667
  1.02288 -0.142785   1.11941 -0.105979 0.000666667
 0.989665 -0.177012   1.10682 -0.0738663 0.000666667
  1.02047 -0.121638   1.11628 -0.124416 0.000666667
 0.971838 -0.159201   1.11552 0.169902 0.000666667
  0.98054 -0.155467   1.12372 0.263772 0.000666667
 0.992666 -0.150169   1.12242 0.0755496 0.000666667
 0.988841 -0.154361   1.11289 0.0648018 0.000666667
  1.01783 -0.120507   1.11683 -0.162982 0.000666667
 0.979859 -0.155031   1.12346 0.226896 0.000666667
0.990587 -0.12072  1.10657 0.105203 0.000666667
 0.958739 -0.122829   1.12904 0.300337 0.000666667
 0.995882 -0.142526   1.10707 -0.0167263 0.000666667
 0.996056 -0.132427   1.12403 0.0648895 0.000666667
 0.957989 -0.135992   1.10375 0.28924 0.000666667
  1.02629 -0.134307   1.09774 -0.208565 0.000666667
 0.997509 -0.111746   1.10213 0.0260343 0.000666667
 0.998126 -0.111592   1.10268 0.045419 0.000666667
0.977246 -0.15207  1.12019 0.186049 0.000666667
 0.972142 -0.126562   1.11415 0.230468 0.000666667
  1.00899 -0.138139   1.11892 0.018777 0.000666667
 0.987442 -0.128041   1.11534 0.136586 0.000666667
  0.996866 -0.0763603    1.11593 0.166081 0.000666667
 0.995983 -0.140484    1.1086 -0.0388943 0.000666667
  1.01015 -0.108847   1.12828 -0.0341182 0.000666667
 0.976629 -0.158802   1.12199 0.17712 0.000666667
  1.00488 -0.151411   1.12128 -0.123162 0.000666667
 0.987754 -0.178478   1.10327 -0.08864 0.000666667
 0.991378 -0.145527   1.11354 0.0223062 0.000666667
  1.00686 -0.135722   1.12157 -0.0247795 0.000666667
 0.980762 -0.160816   1.11376 0.156873 0.000666667
 0.978048 -0.152132   1.12438 0.17799 0.000666667
  1.02518 -0.133394   1.09542 -0.162912 0.000666667
 0.974651 -0.142802   1.10648 0.140371 0.000666667
 0.980333 -0.162446   1.11507 0.187118 0.000666667
 0.989907 -0.146595   1.11311 0.0387919 0.000666667
 0.972157 -0.156935   1.11863 0.182582 0.000666667
 0.977683 -0.134652   1.12831 0.216822 0.000666667
   1.0197 -0.117855   1.11643 -0.1534 0.000666667
 0.979217 -0.150074   1.10974 0.144909 0.000666667
 0.990075 -0.149808   1.11909 0.0569369 0.000666667
  0.97877 -0.164606   1.11214 0.143179 0.000666667
0.975517 -0.14027  1.10962 0.22366 0.000666667
 0.972745 -0.151223   1.10761 0.189139 0.000666667
  1.01887 -0.141565   1.13372 -0.169705 0.000666667
  1.00221 -0.140048   1.10708 -0.0608678 0.000666667
 0.989762 -0.151554   1.12443 0.122516 0.000666667
 0.975605 -0.135584   1.12636 0.223091 0.000666667
 0.978543 -0.151985   1.12141 0.23595 0.000666667
  0.98896 -0.165817    1.1216 0.123923 0.000666667
   1.0196 -0.118626   1.11841 -0.103357 0.000666667
 0.971035 -0.127956   1.11277 0.212801 0.000666667
  1.00728 -0.139011   1.11906 -0.0259608 0.000666667
 0.971454 -0.159964   1.11708 0.169496 0.000666667
 0.971343 -0.127649   1.11314 0.24083 0.000666667
 0.981769 -0.149318   1.12703 0.0971581 0.000666667
 0.985571 -0.162147   1.11516 0.0472208 0.000666667
  1.00311 -0.148023   1.11848 -0.104525 0.000666667
  0.98747 -0.177363   1.10692 -0.0591843 0.000666667
  0.972863 -0.0971323    1.11249 0.272995 0.000666667
 0.996614 -0.137783   1.10703 -0.0140462 0.000666667
 0.988503 -0.136473   1.10641 0.0521499 0.000666667
 0.977339 -0.144497   1.11191 0.222092 0.000666667
  1.02199 -0.161067   1.10826 -0.373295 0.000666667
  1.02275 -0.162514   1.11048 -0.359096 0.000666667
 0.998602 -0.109869   1.10388 0.0405694 0.000666667
 0.971507 -0.128597   1.11433 0.219904 0.000666667
 0.989676 -0.147591   1.12032 0.0530004 0.000666667
 0.978186 -0.151815   1.12237 0.232153 0.000666667
 0.979137 -0.165284   1.11584 0.0509765 0.000666667
 0.987611 -0.180478   1.10747 -0.0570143 0.000666667
   1.00105 -0.0954657     1.1117 0.0510716 0.000666667
  1.01831 -0.164928   1.11184 -0.286838 0.000666667
  0.95838 -0.123861   1.12913 0.308312 0.000666667
  0.971826 -0.0980289    1.11098 0.278877 0.000666667
 0.976748 -0.166718   1.11584 0.0755895 0.000666667
 0.998206 -0.172877   1.12499 -0.181424 0.000666667
  1.00654 -0.126676    1.1282 -0.0318257 0.000666667
 0.974103 -0.160618   1.12124 0.173621 0.000666667
   1.00277 -0.0978516    1.12123 0.0515834 0.000666667
 0.980014 -0.161166   1.11677 0.204748 0.000666667
 0.988372 -0.123431   1.10175 0.100277 0.000666667
0.997629 -0.1109 1.10442 0.0378904 0.000666667
 0.998081 -0.137604   1.11088 -0.0138083 0.000666667
 0.994227 -0.141318   1.10748 -0.0466541 0.000666667
  1.00923 -0.128959   1.12785 -0.0112734 0.000666667
 0.977573 -0.141471    1.1083 0.226255 0.000666667
  1.00795 -0.125694   1.12585 -0.0224366 0.000666667
   1.00594 -0.0978465    1.12302 0.0874899 0.000666667
 0.988119 -0.143853    1.1125 -0.0170584 0.000666667
  1.01013 -0.124675   1.10459 -0.0918762 0.000666667
0.987683 -0.13121  1.12458 0.161757 0.000666667
  1.00169 -0.142274   1.10704 -0.0506829 0.000666667
 1.03266 -0.12667  1.08859 -0.247432 0.000666667
  1.00471 -0.150934   1.12116 -0.113828 0.000666667
 0.999322 -0.142215   1.11948 0.0339152 0.000666667
 0.990159 -0.145549   1.11389 0.00498398 0.000666667
 0.979974 -0.151888   1.11221 0.110142 0.000666667
   1.0021 -0.134645   1.12659 -0.0462089 0.000666667
   1.0106 -0.133737   1.10979 -0.0593709 0.000666667
 0.991595 -0.144494   1.11461 0.0394769 0.000666667
  0.996293 -0.0790889    1.11815 0.163572 0.000666667
 0.996759 -0.137717   1.11191 0.00107567 0.000666667
0.98107 -0.1505 1.12672 0.0970714 0.000666667
 0.986127 -0.135067   1.10473 0.163974 0.000666667
 0.971543 -0.160694   1.11781 0.186563 0.000666667
  0.98683 -0.176919   1.10621 -0.0824644 0.000666667
  0.97905 -0.162811   1.11596 0.171587 0.000666667
 0.968594 -0.125321   1.11464 0.20284 0.000666667
0.974644 -0.13131  1.12615 0.224912 0.000666667
 0.976878 -0.154202   1.12452 0.250012 0.000666667
  1.02345 -0.164865   1.10708 -0.40097 0.000666667
  1.00239 -0.140554   1.10786 -0.0485937 0.000666667
 0.980573 -0.139925   1.10932 0.15951 0.000666667
  1.01935 -0.120409   1.11755 -0.152557 0.000666667
 0.985494 -0.129813   1.10387 0.132848 0.000666667
 0.990461 -0.132761   1.11513 0.117937 0.000666667
 0.984239 -0.134249   1.10945 0.107193 0.000666667
 0.987522 -0.154027    1.1241 0.114084 0.000666667
  1.01444 -0.120098   1.10616 -0.134195 0.000666667
  1.00042 -0.187496   1.12982 -0.132259 0.000666667
 0.997928 -0.170745   1.12654 -0.184826 0.000666667
 0.959036 -0.131149   1.10915 0.217915 0.000666667
 0.989613 -0.165174   1.12344 0.120736 0.000666667
 0.979021 -0.142196   1.11017 0.218778 0.000666667
 0.996708 -0.137171   1.11283 -0.00254597 0.000666667
  1.01077 -0.110182   1.12911 -0.0521129 0.000666667
  1.01126 -0.108438    1.1278 -0.0693521 0.000666667
 0.990572 -0.151859   1.12123 0.08226 0.000666667
  1.00826 -0.124207   1.12652 -0.0223364 0.000666667
 0.987358 -0.161481   1.12246 0.0939008 0.000666667
  1.00095 -0.141822   1.11816 0.0409949 0.000666667
 0.981521 -0.140934    1.1079 0.162455 0.000666667
 0.961944 -0.133228   1.10797 0.25019 0.000666667
 0.986887 -0.176107   1.10868 -0.0429239 0.000666667
  1.01324 -0.110228   1.13014 -0.0702111 0.000666667
 0.998645 -0.171816   1.12843 -0.206676 0.000666667
 0.973993 -0.157935   1.12219 0.175834 0.000666667
  1.00123 -0.138377    1.1265 -0.0513231 0.000666667
  1.00283 -0.118726   1.12573 0.0220824 0.000666667
 0.973301 -0.142094   1.11181 0.250771 0.000666667
 0.972517 -0.153218   1.10705 0.17141 0.000666667
 0.959385 -0.133013   1.10709 0.246003 0.000666667
 0.986779 -0.153434   1.11382 0.0538083 0.000666667
 0.989403 -0.128715   1.11865 0.142856 0.000666667
 0.97838 -0.13853  1.10882 0.163884 0.000666667
 0.980348 -0.153445   1.11284 0.149718 0.000666667
 0.996715 -0.141816    1.1073 -0.0158852 0.000666667
  1.00965 -0.124967    1.1254 -0.0176756 0.000666667
 0.988989 -0.178476   1.10885 -0.0639441 0.000666667
  1.01248 -0.124504   1.10276 -0.102391 0.000666667
 0.972054 -0.151583   1.10806 0.170414 0.000666667
  0.99391 -0.150739   1.10599 -0.0170772 0.000666667
 0.998288 -0.139345   1.11213 -0.0243639 0.000666667
0.987828 -0.17543  1.10682 -0.0619904 0.000666667
 0.958724 -0.133606   1.10827 0.246596 0.000666667
 0.972805 -0.162234   1.12366 0.195597 0.000666667
 0.971059 -0.126999   1.11235 0.252688 0.000666667
  0.972105 -0.0953282     1.1112 0.23943 0.000666667
 0.992378 -0.147954    1.1251 0.0817848 0.000666667
 0.990402 -0.118414   1.10454 0.0890939 0.000666667
 0.973747 -0.149335   1.10872 0.144369 0.000666667
0.982691 -0.13962  1.10954 0.158731 0.000666667
 0.959644 -0.136934   1.10539 0.294395 0.000666667
 0.961877 -0.131804   1.10567 0.240129 0.000666667
  1.02086 -0.142663    1.1207 -0.118686 0.000666667
 0.986284 -0.149805   1.12464 0.132484 0.000666667
 0.980584 -0.153281   1.12822 0.0973756 0.000666667
 0.978611 -0.146734   1.10963 0.208677 0.000666667
 0.997242 -0.137605   1.11176 -0.0148194 0.000666667
 0.988983 -0.146718   1.11317 0.0467181 0.000666667
 0.972555 -0.152942   1.10703 0.156647 0.000666667
 1.00026 -0.18608  1.12872 -0.157479 0.000666667
 0.989082 -0.177836   1.10829 -0.0926045 0.000666667
 1.02253 -0.16444  1.10814 -0.400317 0.000666667
 0.989516 -0.152597    1.1262 0.106722 0.000666667
  1.02276 -0.143271   1.12223 -0.111984 0.000666667
 0.981856 -0.148416   1.12691 0.0877621 0.000666667
 0.972395 -0.126244   1.11377 0.243101 0.000666667
 0.989434 -0.148821   1.12427 0.0618216 0.000666667
 0.990777 -0.163414   1.12256 0.112261 0.000666667
  0.97694 -0.148503   1.12216 0.178335 0.000666667
0.987552 -0.1768  1.1075 -0.0528139 0.000666667
 0.989148 -0.153667   1.11276 0.0618144 0.000666667
  1.02129 -0.118369   1.11859 -0.108763 0.000666667
  1.00691 -0.120802   1.12006 -0.00845694 0.000666667
 0.976778 -0.141896   1.10758 0.161205 0.000666667
 0.980865 -0.152617   1.12852 0.0945692 0.000666667
   1.0011 -0.142518     1.107 -0.0524798 0.000666667
 0.989795 -0.176218   1.10722 -0.0688948 0.000666667
  1.01083 -0.112729   1.12877 -0.0673424 0.000666667
 0.979188 -0.153829   1.12162 0.239991 0.000666667
   1.0229 -0.163664   1.10891 -0.398231 0.000666667
 0.980328 -0.138271   1.10979 0.171662 0.000666667
 0.999625 -0.119487   1.12395 0.00131782 0.000666667
  1.02056 -0.165816   1.10797 -0.380834 0.000666667
  1.03099 -0.127886   1.08949 -0.27078 0.000666667
  1.01021 -0.123778   1.10246 -0.0991433 0.000666667
  1.02003 -0.120653    1.1168 -0.127293 0.000666667
 0.979131 -0.150625   1.12437 0.24037 0.000666667
 0.976277 -0.161711   1.12103 0.188873 0.000666667
 0.987026 -0.129744   1.11606 0.126369 0.000666667
   1.00158 -0.0988169     1.1107 0.0331665 0.000666667
 0.973334 -0.095574   1.11322 0.244594 0.000666667
 0.975931 -0.161473   1.12093 0.182724 0.000666667
 0.992002 -0.148955   1.12419 0.0599479 0.000666667
 0.977001 -0.149916   1.12388 0.244665 0.000666667
 0.985793 -0.155424   1.11173 0.0379471 0.000666667
 0.995383 -0.138017   1.11263 -0.00142369 0.000666667
   1.0263 -0.135275   1.09958 -0.208217 0.000666667
 0.971826 -0.150739   1.10724 0.165674 0.000666667
 0.990507 -0.119047   1.10624 0.0823138 0.000666667
 0.972703 -0.127627   1.11319 0.245943 0.000666667
   0.9585 -0.137787   1.10693 0.264542 0.000666667
   1.0114 -0.113719   1.12751 -0.0535164 0.000666667
 0.975034 -0.131954   1.12701 0.208062 0.000666667
0.988543  -0.177 1.10461 -0.0528389 0.000666667
  1.02097 -0.164339   1.10897 -0.360787 0.000666667
 0.994547 -0.150008    1.1064 -0.0134663 0.000666667
  1.00376 -0.149501   1.11833 -0.13334 0.000666667
 0.978841 -0.152647   1.12338 0.225945 0.000666667
 0.980703 -0.153009   1.12593 0.0931282 0.000666667
 0.961617 -0.133616    1.1056 0.262214 0.000666667
 0.985429 -0.159627   1.11757 0.0651897 0.000666667
 0.975849 -0.140513   1.10892 0.230998 0.000666667
  1.00014 -0.140582   1.10723 -0.0628991 0.000666667
  1.03232 -0.126842   1.08624 -0.258897 0.000666667
 0.960274 -0.137781   1.10715 0.272386 0.000666667
 0.975973 -0.143485   1.11057 0.22163 0.000666667
 0.969861 -0.126306   1.11244 0.215164 0.000666667
 0.976133 -0.161267   1.12016 0.189028 0.000666667
 0.976385 -0.150107   1.12388 0.197419 0.000666667
 0.979383 -0.162928   1.11627 0.198488 0.000666667
  1.00199 -0.117168   1.12557 0.00722905 0.000666667
 0.997517 -0.137546   1.11107 -0.0162256 0.000666667
 0.987452 -0.154972   1.11197 0.0390155 0.000666667
  1.02143 -0.142659   1.12011 -0.116012 0.000666667
 0.991111 -0.145045   1.11299 0.0185054 0.000666667
 0.957047 -0.123361   1.12933 0.325023 0.000666667
0.972555 -0.12758  1.11281 0.203953 0.000666667
 0.959208 -0.135043   1.10452 0.287476 0.000666667
  1.01158 -0.109076   1.12911 -0.0580418 0.000666667
 0.985414 -0.129645   1.10406 0.131015 0.000666667
 0.975965 -0.152963   1.12009 0.197016 0.000666667
 0.976399 -0.154661   1.12296 0.228299 0.000666667
 0.989071 -0.129747    1.1244 0.154011 0.000666667
 0.988284 -0.180362   1.10667 -0.0814113 0.000666667
 0.985547 -0.163938   1.11685 0.0424357 0.000666667
 0.995938 -0.141997   1.10527 -0.0363524 0.000666667
  1.00818 -0.127532   1.12755 -0.0239183 0.000666667
   1.0087 -0.136671    1.1203 -0.0225208 0.000666667
 0.974007 -0.156004   1.11676 0.187435 0.000666667
 0.978677 -0.154063   1.12246 0.218429 0.000666667
 0.983152 -0.150091   1.12572 0.0958714 0.000666667
 0.981914 -0.150879   1.12708 0.0892568 0.000666667
0.996055 -0.16961  1.13035 -0.139062 0.000666667
  1.01033 -0.124903   1.12685 -0.0241375 0.000666667
 0.976922 -0.163072   1.11014 0.131868 0.000666667
 0.996954 -0.140564    1.1181 0.0398486 0.000666667
 1.03274 -0.13046   1.0866 -0.262604 0.000666667
 0.976974 -0.161683   1.11022 0.16242 0.000666667
 0.987846 -0.178578   1.10734 -0.0641151 0.000666667
  1.00309 -0.141668   1.10876 -0.0544822 0.000666667
 0.956431 -0.130178   1.10607 0.243654 0.000666667
0.974446 -0.16071  1.12107 0.171558 0.000666667
 0.978132 -0.152224   1.12272 0.231685 0.000666667
 0.974289 -0.160399   1.12576 0.191115 0.000666667
 0.975096 -0.141664   1.10864 0.125434 0.000666667
 0.986074 -0.128541   1.10361 0.115217 0.000666667
1.01979 -0.1611 1.11153 -0.271846 0.000666667
  1.01851 -0.159972   1.11209 -0.264116 0.000666667
 0.986102 -0.154697   1.11345 0.0525351 0.000666667
 0.958846 -0.136534   1.10463 0.280306 0.000666667
  1.00606 -0.122945   1.12045 0.00482508 0.000666667
 0.957686 -0.128465    1.1054 0.261845 0.000666667
 0.976498 -0.155318   1.12173 0.262786 0.000666667
 0.956648 -0.129385   1.10728 0.237975 0.000666667
   1.00372 -0.0954255    1.10953 0.0180613 0.000666667
 0.988003 -0.178148   1.10717 -0.0644309 0.000666667
0.958757 -0.13744  1.10316 0.289383 0.000666667
   1.0262 -0.131806   1.09636 -0.178045 0.000666667
 0.976713 -0.131357   1.12752 0.198654 0.000666667
 0.986534 -0.132949   1.10856 0.115578 0.000666667
 0.976885 -0.129967   1.12706 0.209133 0.000666667
 0.986271 -0.138564   1.10743 0.0641298 0.000666667
 0.987465 -0.131149   1.10514 0.121189 0.000666667
 0.990522 -0.147969   1.12146 0.0546615 0.000666667
  1.01928 -0.164725   1.11021 -0.310264 0.000666667
 0.987939 -0.120165    1.1055 0.0964388 0.000666667
0.959948 -0.13591  1.10696 0.28723 0.000666667
 0.971629 -0.127392   1.11184 0.208591 0.000666667
   1.00112 -0.0986003    1.12138 0.0583607 0.000666667
 0.972752 -0.159391   1.11533 0.166712 0.000666667
  1.00728 -0.126437   1.12725 -0.032795 0.000666667
0.976805 -0.14583  1.10459 0.144451 0.000666667
  1.01104 -0.126772   1.12828 -0.0232103 0.000666667
  1.00665 -0.120165   1.11613 0.0104076 0.000666667
 0.990064 -0.163916   1.12642 0.109273 0.000666667
  1.03027 -0.125576   1.08919 -0.261964 0.000666667
 0.998515 -0.139715   1.12006 0.0553242 0.000666667
  0.99816 -0.132018   1.12177 0.0744588 0.000666667
 0.977908 -0.142129   1.10939 0.144562 0.000666667
 0.990645 -0.129491   1.11737 0.135805 0.000666667
 0.985358 -0.161478   1.11199 0.0383921 0.000666667
  1.02101 -0.117796   1.11733 -0.0906071 0.000666667
 0.988096 -0.154429   1.11276 0.0569556 0.000666667
 0.988689 -0.162774   1.12277 0.115477 0.000666667
 0.979088 -0.152504   1.12203 0.243951 0.000666667
 0.977287 -0.152331   1.12274 0.225225 0.000666667
   1.00265 -0.0962806    1.10953 -0.0119576 0.000666667
  0.98212 -0.152023   1.12676 0.106516 0.000666667
 0.979077 -0.152761    1.1245 0.274923 0.000666667
  1.00767 -0.126696    1.1303 -0.026403 0.000666667
  0.98697 -0.154149   1.11095 0.0125404 0.000666667
 0.996628 -0.132088   1.12236 0.0925395 0.000666667
  1.01134 -0.132178   1.10731 -0.0327543 0.000666667
 0.996938 -0.174229    1.1268 -0.188036 0.000666667
 0.990317 -0.144656   1.10999 -0.0216709 0.000666667
   1.00221 -0.0972114    1.10861 -0.0155979 0.000666667
 0.976216 -0.141672   1.10584 0.14379 0.000666667
 0.968983 -0.144825   1.10713 0.321159 0.000666667
 0.977422 -0.155181   1.12443 0.233374 0.000666667
 0.971255 -0.128343   1.11231 0.243171 0.000666667
  1.00201 -0.141327   1.10597 -0.0677452 0.000666667
 0.976817 -0.131114   1.12535 0.2129 0.000666667
  1.02245 -0.162922   1.10788 -0.393872 0.000666667
 0.976692 -0.153458   1.12428 0.183821 0.000666667
  1.00216 -0.118217   1.12474 -0.00886948 0.000666667
  0.99125 -0.146105   1.11129 0.011512 0.000666667
  0.97638 -0.130456   1.12459 0.229136 0.000666667
  1.01765 -0.124997   1.10539 -0.106184 0.000666667
 0.976789 -0.142748   1.11024 0.230318 0.000666667
 0.978457 -0.169255   1.11533 0.0546323 0.000666667
  1.00571 -0.116344   1.07754 -0.0397956 0.000666667
  1.00686 -0.127112   1.12781 -0.0141251 0.000666667
  0.97102 -0.129049    1.1128 0.234681 0.000666667
  1.00936 -0.135361   1.11983 -0.00156494 0.000666667
  0.973058 -0.0994741    1.11116 0.264144 0.000666667
   1.00384 -0.0982699    1.10782 -0.0148321 0.000666667
  1.03102 -0.129068   1.08737 -0.290564 0.000666667
 0.984327 -0.162725   1.11341 0.0351913 0.000666667
  0.97727 -0.150506   1.12325 0.189117 0.000666667
 0.998807 -0.112773   1.10326 0.0106461 0.000666667
  0.97613 -0.130467   1.12637 0.202372 0.000666667
 0.996359 -0.140145   1.10549 -0.0226539 0.000666667
  1.01144 -0.132594   1.10657 -0.0360475 0.000666667
 0.996233 -0.172009    1.1268 -0.15068 0.000666667
 0.961161 -0.132606   1.10772 0.228824 0.000666667
   1.00404 -0.0969129    1.10942 0.00978548 0.000666667
  0.97022 -0.129088   1.11268 0.238052 0.000666667
 0.997267 -0.172902    1.1252 -0.170941 0.000666667
 0.981786 -0.150568   1.12586 0.0890905 0.000666667
   1.00375 -0.0963003    1.10858 0.0152381 0.000666667
  1.00345 -0.149589   1.12037 -0.113339 0.000666667
  1.00822 -0.137143   1.11886 -0.0300815 0.000666667
 0.977825 -0.150782   1.11208 0.137553 0.000666667
  1.02071 -0.144013    1.1207 -0.124663 0.000666667
  0.97246 -0.125789   1.11344 0.219105 0.000666667
  0.99081 -0.119605   1.10642 0.0991637 0.000666667
   1.0076 -0.136241   1.11973 -0.0138858 0.000666667
 0.977142 -0.143102   1.10618 0.16224 0.000666667
 0.959165 -0.134341   1.10594 0.260783 0.000666667
  1.01394 -0.110145   1.13064 -0.0536083 0.000666667
  0.974393 -0.0982507    1.11211 0.284414 0.000666667
  1.01859 -0.163332   1.11111 -0.300898 0.000666667
  1.02056 -0.120153   1.11824 -0.0866834 0.000666667
 0.980011 -0.167523   1.11536 0.0611301 0.000666667
  1.02006 -0.162875   1.11374 -0.281185 0.000666667
0.981228 -0.14087   1.1067 0.16053 0.000666667
 0.992113 -0.120457   1.10458 0.102341 0.000666667
  1.02168 -0.119639   1.11799 -0.126555 0.000666667
  1.00293 -0.095933   1.10819 -0.0144065 0.000666667
  1.01385 -0.163939    1.1232 -0.231572 0.000666667
 0.959927 -0.132336   1.10758 0.248176 0.000666667
 0.986167 -0.154224   1.12414 0.116253 0.000666667
  1.02551 -0.130774   1.09735 -0.214871 0.000666667
 0.987106 -0.154335   1.11256 0.0460768 0.000666667
 0.971186 -0.127941   1.11119 0.218058 0.000666667
  1.01314 -0.164239   1.12364 -0.232855 0.000666667
  1.00531 -0.118541   1.11662 -0.00465483 0.000666667
 0.978452 -0.118498   1.10442 0.174121 0.000666667
 0.989008 -0.134798   1.10448 0.0580448 0.000666667
  1.03142 -0.131284    1.0875 -0.274613 0.000666667
 0.962217 -0.132057   1.10841 0.250744 0.000666667
 0.989056 -0.137959   1.10668 0.0546859 0.000666667
 0.977647 -0.149012    1.1104 0.134423 0.000666667
   1.00307 -0.0971862    1.10956 -0.0105566 0.000666667
 0.980435 -0.152724   1.12237 0.222275 0.000666667
 0.98133 -0.13886  1.10726 0.170119 0.000666667
 0.993591 -0.138451   1.10712 -0.0259073 0.000666667
 0.989359 -0.149074    1.1218 0.0604153 0.000666667
 0.999753 -0.112533   1.10459 0.0322031 0.000666667
 0.988276 -0.147579   1.11288 0.0238999 0.000666667
  0.97551 -0.159731    1.1215 0.176896 0.000666667
 0.989955 -0.146458   1.11235 0.0755364 0.000666667
 0.990594 -0.179382    1.1048 -0.116024 0.000666667
  1.0264 -0.13455  1.09786 -0.200128 0.000666667
   1.0226 -0.142712   1.11899 -0.101986 0.000666667
  1.02111 -0.141965   1.12036 -0.120763 0.000666667
  1.00115 -0.140999   1.10793 -0.0512344 0.000666667
 0.977426 -0.149437   1.12327 0.224529 0.000666667
 0.970835 -0.150798   1.10904 0.156729 0.000666667
  1.00373 -0.117376   1.12413 0.000923499 0.000666667
 0.961469 -0.132686    1.1078 0.232336 0.000666667
 0.978397 -0.144131   1.10623 0.151047 0.000666667
  1.01263 -0.122783   1.10396 -0.123475 0.000666667
  1.00604 -0.116851   1.07809 -0.0294935 0.000666667
   1.0111 -0.129733   1.10817 -0.0697996 0.000666667
 1.00538 -0.13601   1.1231 -0.0134288 0.000666667
 0.976511 -0.131485   1.12595 0.186829 0.000666667
 0.984073 -0.163099   1.11417 0.039186 0.000666667
 0.975114 -0.162053   1.12148 0.196831 0.000666667
 0.975056 -0.161955   1.11937 0.198602 0.000666667
  1.00288 -0.118103   1.12508 0.00177234 0.000666667
 0.972897 -0.128283   1.11434 0.227083 0.000666667
 0.989846 -0.177999   1.10865 -0.0657301 0.000666667
 0.984187 -0.129279   1.10282 0.116662 0.000666667
  0.970593 -0.0990771    1.11151 0.283766 0.000666667
  1.02151 -0.164486   1.10976 -0.396347 0.000666667
 0.972677 -0.157542   1.11594 0.155271 0.000666667
 0.989981 -0.131739   1.11809 0.141285 0.000666667
 0.998085 -0.185619   1.12834 -0.144193 0.000666667
 0.981063 -0.141445   1.10844 0.174132 0.000666667
 0.976243 -0.133529   1.12986 0.229142 0.000666667
 0.983102 -0.141364   1.10963 0.155359 0.000666667
 0.999195 -0.112697   1.10465 0.0390732 0.000666667
 0.971999 -0.128366   1.11414 0.24289 0.000666667
 1.02612 -0.13139   1.0962 -0.200921 0.000666667
  1.00317 -0.134674   1.12689 -0.0408216 0.000666667
 0.990414 -0.150022   1.12201 0.142839 0.000666667
 0.984926 -0.136866   1.10815 0.131006 0.000666667
 0.973544 -0.158822    1.1171 0.174098 0.000666667
   1.0002 -0.184432   1.12844 -0.128899 0.000666667
  1.00931 -0.127415   1.12777 -0.0275822 0.000666667
 0.963506 -0.130421   1.10664 0.252953 0.000666667
  1.03101 -0.126358   1.08723 -0.262792 0.000666667
 0.989499 -0.121776   1.10696 0.117079 0.000666667
  0.95738 -0.128025   1.10625 0.261805 0.000666667
  1.00586 -0.101387   1.12311 0.0850547 0.000666667
 0.991293 -0.143745   1.11211 0.0200347 0.000666667
 0.981298 -0.152877   1.12785 0.0994265 0.000666667
   1.00134 -0.0953277    1.11223 0.0340031 0.000666667
 0.976257 -0.144713   1.10568 0.135001 0.000666667
 0.999123 -0.111923   1.10411 0.0530833 0.000666667
0.991234 -0.15045  1.12283 0.0763974 0.000666667
0.987678 -0.13222  1.11685 0.139307 0.000666667
 0.977817 -0.150953   1.12283 0.23858 0.000666667
 0.977244 -0.153583   1.12138 0.230167 0.000666667
   1.00343 -0.0959377    1.11245 0.0265943 0.000666667
  1.00219 -0.120771   1.12504 0.0150842 0.000666667
 0.983538 -0.161313     1.117 0.068809 0.000666667
  1.02119 -0.120637    1.1191 -0.177415 0.000666667
 0.998231 -0.173408   1.12887 -0.174805 0.000666667
  1.00625 -0.149027   1.11656 -0.122685 0.000666667
 0.978073 -0.150074   1.11147 0.126985 0.000666667
 0.996589 -0.173788   1.12563 -0.173431 0.000666667
 0.976595 -0.151819   1.12408 0.188227 0.000666667
   1.0021 -0.117077   1.12481 0.00338206 0.000666667
0.979451 -0.14004  1.10851 0.162991 0.000666667
 0.959115 -0.131424   1.10494 0.246608 0.000666667
 1.01087 -0.10985  1.12779 -0.0624186 0.000666667
 0.977621 -0.151359   1.11136 0.141022 0.000666667
0.959688 -0.13625  1.10653 0.276073 0.000666667
   1.0014 -0.188564   1.12587 -0.133797 0.000666667
 0.977689 -0.143473   1.10454 0.134637 0.000666667
0.988333 -0.16095  1.12265 0.105048 0.000666667
  1.02135 -0.142957   1.11849 -0.122096 0.000666667
 0.959853 -0.133577   1.10752 0.228617 0.000666667
 0.983812 -0.159742   1.11562 0.0655469 0.000666667
 0.985118 -0.133929   1.10934 0.103655 0.000666667
  1.02029 -0.165459   1.11188 -0.295634 0.000666667
 0.988261 -0.129473   1.11533 0.140239 0.000666667
 0.984093 -0.129481    1.1035 0.123057 0.000666667
   1.00238 -0.0994106    1.12116 0.0643322 0.000666667
  1.02405 -0.131546   1.09736 -0.168883 0.000666667
  1.02529 -0.136585   1.09497 -0.200161 0.000666667
 0.973566 -0.158054   1.11763 0.206609 0.000666667
  0.996791 -0.0779351    1.11642 0.192871 0.000666667
  1.00188 -0.185122   1.12946 -0.1383 0.000666667
  1.00035 -0.118782   1.12437 -0.0295423 0.000666667
 0.980941 -0.141672   1.10779 0.16266 0.000666667
 0.999585 -0.110131   1.10487 0.0291524 0.000666667
  1.00049 -0.185498   1.12809 -0.151798 0.000666667
0.989726 -0.17627  1.10866 -0.0739565 0.000666667
 1.02633 -0.13498  1.09772 -0.20807 0.000666667
 0.978557 -0.162635    1.1108 0.142731 0.000666667
  0.99861 -0.138957    1.1118 -0.0324475 0.000666667
 0.974408 -0.149596   1.11171 0.165017 0.000666667
 0.987805 -0.135053   1.10772 0.151922 0.000666667
  1.00136 -0.118546   1.12427 -0.00638653 0.000666667
 0.978112 -0.133728   1.12741 0.208538 0.000666667
  1.02337 -0.132765   1.09639 -0.170501 0.000666667
 0.990376 -0.147227    1.1118 0.0306844 0.000666667
 0.996358 -0.142043   1.11787 0.0318698 0.000666667
 0.976256 -0.154134   1.11943 0.202574 0.000666667
  1.01082 -0.123921   1.10608 -0.0863409 0.000666667
 0.971974 -0.157903    1.1184 0.159127 0.000666667
  0.974494 -0.0944319    1.11411 0.271971 0.000666667
 0.986144 -0.127645   1.10466 0.122742 0.000666667
   1.0016 -0.140575   1.10667 -0.0442545 0.000666667
 0.991633 -0.148931   1.12407 0.051896 0.000666667
 0.978578 -0.151707   1.11342 0.137744 0.000666667
 0.985387 -0.129184   1.11614 0.132561 0.000666667
  1.01108 -0.111128   1.12858 -0.0488643 0.000666667
 0.972042 -0.152873   1.10971 0.153519 0.000666667
  1.00601 -0.138356   1.12109 0.00652022 0.000666667
  1.01102 -0.107096   1.12992 -0.0447838 0.000666667
 0.957453 -0.125166   1.12899 0.327297 0.000666667
 0.980792 -0.154802   1.12208 0.236071 0.000666667
0.959262 -0.13426  1.10693 0.239069 0.000666667
 0.990275 -0.135245   1.10669 0.0360003 0.000666667
 0.989045 -0.175889   1.10683 -0.0584356 0.000666667
  1.01195 -0.131812    1.1087 -0.043068 0.000666667
 0.979324 -0.154084   1.12277 0.22404 0.000666667
  1.02114 -0.165752   1.10771 -0.359291 0.000666667
  0.97674 -0.142795   1.10533 0.141377 0.000666667
  1.01065 -0.109223   1.13034 -0.0561469 0.000666667
  1.00281 -0.149023   1.11804 -0.0886759 0.000666667
 0.989524 -0.164131   1.12224 0.0943599 0.000666667
 0.970116 -0.127402    1.1129 0.236802 0.000666667
  1.02459 -0.162279   1.11004 -0.381524 0.000666667
 0.976139 -0.144285   1.10701 0.155205 0.000666667
 0.989868 -0.145678   1.11236 -0.00518283 0.000666667
  1.02783 -0.130255    1.0962 -0.18501 0.000666667
 0.974365 -0.130739   1.12821 0.203093 0.000666667
 0.980567 -0.161539   1.11573 0.198705 0.000666667
 0.959692 -0.133464   1.10797 0.264281 0.000666667
 0.978608 -0.149389   1.12427 0.259251 0.000666667
 0.970394 -0.145041   1.10408 0.301955 0.000666667
 0.985787 -0.161717   1.11582 0.0194659 0.000666667
  1.00073 -0.175003   1.12695 -0.152693 0.000666667
 0.975502 -0.131229     1.126 0.228862 0.000666667
 0.976654 -0.150769   1.12239 0.25226 0.000666667
 0.998754 -0.173011   1.12615 -0.182484 0.000666667
 0.987442 -0.133354   1.10706 0.153472 0.000666667
  0.99737 -0.113313   1.10517 0.0592943 0.000666667
  1.00369 -0.149852   1.11709 -0.133775 0.000666667
 0.98672 -0.17682  1.10718 -0.0886338 0.000666667
 0.957918 -0.136143   1.10386 0.256728 0.000666667
  1.02027 -0.143145   1.11865 -0.109295 0.000666667
 0.978183 -0.143906     1.107 0.154523 0.000666667
 0.955825 -0.124232   1.12736 0.311967 0.000666667
 0.990768 -0.145592   1.11191 0.020213 0.000666667
 0.960142 -0.139199   1.10669 0.272882 0.000666667
 0.981477 -0.153764   1.12332 0.231318 0.000666667
 0.971929 -0.129704   1.11164 0.217485 0.000666667
   0.97498 -0.0979431    1.11431 0.273869 0.000666667
 0.995078 -0.138606   1.10777 -0.0377559 0.000666667
 0.960896 -0.135665   1.10573 0.233649 0.000666667
 0.996064 -0.135745   1.11219 0.00513353 0.000666667
  1.01155 -0.108458   1.12753 -0.0463235 0.000666667
  1.02109 -0.143867    1.1196 -0.107915 0.000666667
 0.979089 -0.155372   1.12439 0.210055 0.000666667
 0.974293 -0.157081   1.11614 0.173528 0.000666667
 0.980628 -0.139889   1.10867 0.172624 0.000666667
  1.00174 -0.111788   1.10448 0.00726132 0.000666667
 0.988875 -0.130501    1.1162 0.1427 0.000666667
  1.00079 -0.133756   1.12551 -0.0439113 0.000666667
  0.9715 -0.12621  1.10956 0.214137 0.000666667
0.971021 -0.16029  1.11684 0.161896 0.000666667
 0.990373 -0.129339   1.11625 0.135271 0.000666667
 0.959744 -0.137942   1.10674 0.286098 0.000666667
 1.00249 -0.11688  1.12497 -0.00232562 0.000666667
 1.02135 -0.16569  1.10924 -0.407478 0.000666667
 0.988762 -0.130132   1.11861 0.117995 0.000666667
  1.00139 -0.135187    1.1262 -0.0504082 0.000666667
   1.00418 -0.0985978    1.10902 0.00126551 0.000666667
  1.00547 -0.099046   1.12293 0.0856123 0.000666667
  1.01154 -0.111418   1.13017 -0.0508449 0.000666667
 0.979926 -0.152503   1.11315 0.138348 0.000666667
   1.0044 -0.140156   1.10786 -0.0555015 0.000666667
 0.985134 -0.128512   1.10358 0.104449 0.000666667
0.987178 -0.16207  1.12265 0.0806972 0.000666667
  0.99891 -0.174029   1.12635 -0.193414 0.000666667
 0.971236 -0.160511   1.11702 0.167195 0.000666667
 0.992146 -0.119513   1.10743 0.105911 0.000666667
 0.989636 -0.132228   1.11915 0.121297 0.000666667
  0.972657 -0.0964648    1.11089 0.242254 0.000666667
0.991403 -0.1453 1.11077 0.000931697 0.000666667
0.990737 -0.14938  1.12456 0.0857048 0.000666667
 0.987404 -0.152085    1.1238 0.135703 0.000666667
0.987995 -0.15317  1.11128 0.062473 0.000666667
 0.989664 -0.152155   1.12557 0.125564 0.000666667
 1.00443 -0.12067  1.11825 -0.00477798 0.000666667
  1.02628 -0.131887   1.09595 -0.206369 0.000666667
  1.00284 -0.136367   1.12627 -0.0441589 0.000666667
  1.01994 -0.141788   1.12003 -0.117613 0.000666667
 0.987524 -0.176343    1.1077 -0.0509571 0.000666667
 0.988356 -0.145503   1.11397 0.0595248 0.000666667
 0.997007 -0.139411   1.11047 -0.0424987 0.000666667
 0.990151 -0.147379   1.11273 0.048061 0.000666667
 0.989198 -0.129652   1.11775 0.134622 0.000666667
 0.971355 -0.151513   1.10765 0.168055 0.000666667
   1.0079 -0.127979   1.12714 -0.0372762 0.000666667
 0.990474 -0.149525   1.12462 0.0687743 0.000666667
0.980763 -0.16357  1.11735 0.174557 0.000666667
 0.988855 -0.136844   1.10407 0.0686091 0.000666667
  1.01243 -0.134743   1.11116 -0.0543691 0.000666667
  1.02491 -0.162397   1.11014 -0.41251 0.000666667
  0.99802 -0.136099   1.11323 0.0110035 0.000666667
 0.987692 -0.153012   1.12609 0.125029 0.000666667
  0.971377 -0.0993652    1.11142 0.270908 0.000666667
 0.991118 -0.129732   1.12057 0.129336 0.000666667
   0.9892 -0.177375   1.10621 -0.0497021 0.000666667
  1.00097 -0.096854   1.10965 0.000273528 0.000666667
  1.01376 -0.123793   1.10629 -0.114578 0.000666667
 0.996918 -0.137141   1.11028 -0.00431262 0.000666667
 0.982738 -0.150263   1.12676 0.0872754 0.000666667
 0.973984 -0.143077   1.10795 0.215871 0.000666667
 0.978968 -0.117853   1.10381 0.181145 0.000666667
  0.98343 -0.143373   1.11068 0.147175 0.000666667
 0.979299 -0.140623   1.10704 0.137209 0.000666667
   0.9763 -0.154802   1.12383 0.239547 0.000666667
 0.978595 -0.152916   1.11273 0.143664 0.000666667
 0.991446 -0.142123   1.11047 -0.0327064 0.000666667
 0.984899 -0.155006   1.11179 0.0624514 0.000666667
 0.981338 -0.143902   1.10732 0.149123 0.000666667
  0.97931 -0.154778   1.12265 0.232971 0.000666667
 0.997492 -0.186434   1.12926 -0.140586 0.000666667
 0.990569 -0.134891     1.104 0.0715872 0.000666667
  1.02083 -0.165752   1.10784 -0.381676 0.000666667
 0.973965 -0.155292   1.11907 0.189934 0.000666667
 0.999932 -0.137796   1.12867 -0.0352037 0.000666667
 0.990436 -0.144472     1.116 0.0144672 0.000666667
  1.01062 -0.110327   1.12813 -0.0600228 0.000666667
 0.989056 -0.130398   1.11623 0.123226 0.000666667
 0.988891 -0.145054    1.1122 0.0397267 0.000666667
  1.02143 -0.163809   1.11114 -0.3905 0.000666667
 0.955755 -0.125186    1.1288 0.299196 0.000666667
  1.01247 -0.162665   1.12062 -0.249275 0.000666667
   1.0122 -0.110743   1.12787 -0.0583899 0.000666667
 0.974633 -0.161674   1.12633 0.199801 0.000666667
 0.977601 -0.142244   1.10557 0.160511 0.000666667
 0.971225 -0.130132   1.11319 0.225435 0.000666667
 0.992751 -0.147691    1.1227 0.0628557 0.000666667
  1.02132 -0.121934   1.11814 -0.0979758 0.000666667
0.991043 -0.14956  1.12211 0.0645404 0.000666667
 0.987825 -0.177377   1.10901 -0.0605329 0.000666667
 0.992209 -0.120228   1.10489 0.0605965 0.000666667
0.989593 -0.14637  1.11344 0.0387639 0.000666667
 0.976483 -0.119636   1.10272 0.188581 0.000666667
   1.0064 -0.119711   1.11662 0.0195164 0.000666667
  1.01326 -0.163833   1.12153 -0.201613 0.000666667
 0.975517 -0.151072   1.12293 0.186661 0.000666667
 0.987413 -0.177457   1.10744 -0.0569045 0.000666667
 0.980014 -0.145006   1.10901 0.212988 0.000666667
 0.979232 -0.152434    1.1231 0.236934 0.000666667
  1.01485 -0.121432   1.10617 -0.115404 0.000666667
 0.995002 -0.135955   1.10972 0.0114332 0.000666667
 0.978808 -0.149163   1.12157 0.183368 0.000666667
  1.00464 -0.147388   1.11623 -0.110991 0.000666667
0.958132 -0.13539  1.10598 0.275758 0.000666667
 0.984814 -0.153917   1.11146 0.0642248 0.000666667
 0.990385 -0.152554    1.1117 0.0346544 0.000666667
 1.00135 -0.14285  1.10766 -0.0565969 0.000666667
 0.973597 -0.128843   1.11271 0.209483 0.000666667
 0.977087 -0.140614    1.1094 0.239299 0.000666667
 0.996434 -0.137539   1.11185 -0.0222159 0.000666667
  1.03339 -0.127089   1.08629 -0.257467 0.000666667
  1.02303 -0.161991   1.10978 -0.379531 0.000666667
 0.976998 -0.142932   1.10835 0.144785 0.000666667
 0.977035 -0.130795   1.12572 0.233801 0.000666667
  1.00672 -0.126146   1.12862 -0.0247624 0.000666667
0.970738 -0.15809  1.11857 0.169328 0.000666667
  1.01867 -0.121664   1.11912 -0.121236 0.000666667
  1.00076 -0.118016   1.12606 -0.000641792 0.000666667
 0.979908 -0.168508    1.1155 0.0633309 0.000666667
 0.974349 -0.156693   1.11651 0.162244 0.000666667
 0.989999 -0.145397   1.11057 0.0127591 0.000666667
 0.987159 -0.152773   1.11151 0.0324518 0.000666667
  1.02009 -0.164149   1.10769 -0.381894 0.000666667
 0.981343 -0.156871   1.12256 0.215553 0.000666667
 0.986451 -0.154094   1.11382 0.0494775 0.000666667
0.990561 -0.13121  1.11626 0.124536 0.000666667
  1.02401 -0.164651    1.1095 -0.399566 0.000666667
  1.02262 -0.166293   1.10954 -0.387354 0.000666667
0.978225 -0.15041  1.11951 0.182525 0.000666667
   1.0213 -0.121843   1.11716 -0.144657 0.000666667
   1.0189 -0.162662   1.11053 -0.286457 0.000666667
  1.02095 -0.143914   1.11982 -0.124687 0.000666667
  0.99029 -0.149891   1.12421 0.0813769 0.000666667
 0.959476 -0.132938    1.1078 0.240706 0.000666667
 0.971912 -0.127229   1.11201 0.225588 0.000666667
 0.977488 -0.151964   1.12095 0.18865 0.000666667
 0.962271 -0.134832   1.10464 0.233078 0.000666667
0.98978 -0.1294 1.11704 0.12139 0.000666667
 0.976839 -0.140759   1.10885 0.127675 0.000666667
  0.98753 -0.152926   1.11383 0.0696611 0.000666667
 0.981392 -0.175704   1.10859 0.0948293 0.000666667
  1.02154 -0.141395   1.12003 -0.103234 0.000666667
 0.989019 -0.164655   1.12556 0.0759924 0.000666667
  0.99885 -0.111528   1.10436 0.0132864 0.000666667
  1.01128 -0.112479   1.12813 -0.0421861 0.000666667
 0.975281 -0.142158   1.10589 0.15345 0.000666667
   1.0231 -0.132322   1.09692 -0.163818 0.000666667
 0.988192 -0.154956   1.11295 0.0682527 0.000666667
 0.971129 -0.128365   1.11181 0.221226 0.000666667
 0.988059 -0.178371   1.10752 -0.0672193 0.000666667
 0.989506 -0.152852   1.11401 0.062625 0.000666667
  1.00262 -0.142275   1.10713 -0.048176 0.000666667
 0.978768 -0.148619   1.11089 0.125709 0.000666667
 0.980008 -0.138984    1.1073 0.160351 0.000666667
  0.973394 -0.0983583    1.10921 0.24835 0.000666667
  0.97644 -0.154352   1.12467 0.230287 0.000666667
 1.02593 -0.13221  1.09675 -0.167971 0.000666667
 0.996567 -0.136717   1.11066 -0.00282449 0.000666667
 0.997438 -0.111998   1.10411 0.0100802 0.000666667
  0.98079 -0.150479   1.12492 0.0850603 0.000666667
 0.977477 -0.155745   1.12398 0.214759 0.000666667
  1.00266 -0.141552   1.10673 -0.0636085 0.000666667
 0.980702 -0.149482   1.12652 0.0887306 0.000666667
 0.977929 -0.154159   1.12484 0.230711 0.000666667
  0.97987 -0.151742   1.10985 0.118047 0.000666667
 1.00364 -0.11925  1.12371 -0.000526177 0.000666667
 0.980249 -0.167121    1.1151 0.0390703 0.000666667
 0.991909 -0.144168   1.10984 0.00228387 0.000666667
 0.999727 -0.141776   1.11894 0.0425336 0.000666667
  1.01221 -0.134454   1.10799 -0.0442294 0.000666667
  1.02788 -0.129953   1.09619 -0.20307 0.000666667
 0.986259 -0.151474   1.12321 0.0628241 0.000666667
 0.979688 -0.143015   1.10699 0.166336 0.000666667
 0.998028 -0.111723   1.10504 0.0473624 0.000666667
 0.960198 -0.133634    1.1082 0.251399 0.000666667
 0.972933 -0.127522   1.10959 0.200775 0.000666667
 0.975786 -0.150775   1.11112 0.14062 0.000666667
 0.99405 -0.15172  1.10476 -0.0196173 0.000666667
  0.975523 -0.0978783    1.11318 0.26149 0.000666667
  1.02527 -0.162348   1.11125 -0.377398 0.000666667
  1.02046 -0.142151   1.11822 -0.122179 0.000666667
 0.977552 -0.153427   1.12654 0.193102 0.000666667
0.982332 -0.14191  1.11089 0.152287 0.000666667
  1.00828 -0.136898   1.11986 -0.0252604 0.000666667
 0.957278 -0.124467   1.12876 0.321455 0.000666667
 0.981595 -0.153027   1.12438 0.224714 0.000666667
  1.01958 -0.119139   1.12051 -0.130898 0.000666667
 0.984392 -0.176591   1.10863 0.137549 0.000666667
  1.03066 -0.126351   1.08638 -0.253951 0.000666667
 0.997276 -0.109841    1.1027 0.0573189 0.000666667
 0.982166 -0.163198   1.11518 0.175405 0.000666667
 0.990712 -0.153568   1.10902 0.0473847 0.000666667
 0.986619 -0.154455    1.1124 0.0690902 0.000666667
 0.976767 -0.151894   1.12215 0.248429 0.000666667
0.998612 -0.13684  1.11266 -0.0111548 0.000666667
 0.988505 -0.175833   1.10696 -0.0931079 0.000666667
 0.979102 -0.164249   1.11566 0.182642 0.000666667
0.982075 -0.15491  1.12712 0.108794 0.000666667
  0.98559 -0.133741   1.10801 0.0972779 0.000666667
 1.00921 -0.13909  1.11792 -0.014825 0.000666667
 0.980095 -0.152543    1.1141 0.126502 0.000666667
 0.977924 -0.146255   1.11102 0.221574 0.000666667
  1.01178 -0.131091   1.10736 -0.0556597 0.000666667
 0.979343 -0.162854   1.11675 0.197136 0.000666667
 0.974769 -0.139031   1.11278 0.247439 0.000666667
0.972715 -0.1513 1.10821 0.188795 0.000666667
   0.9917 -0.119161   1.10462 0.0883902 0.000666667
 0.996448 -0.140289   1.10647 -0.0235014 0.000666667
  1.01392 -0.164931   1.12306 -0.213742 0.000666667
  1.00428 -0.141502   1.10792 -0.0569419 0.000666667
 0.994145 -0.118295   1.10525 0.114396 0.000666667
1.00433 -0.1502 1.12081 -0.105881 0.000666667
  1.00139 -0.117216   1.12524 0.00285094 0.000666667
  1.00957 -0.137008   1.12315 -0.0192523 0.000666667
  0.98841 -0.132571   1.11811 0.123775 0.000666667
 0.982093 -0.150499   1.12808 0.104186 0.000666667
 0.982171 -0.152644   1.12479 0.0831474 0.000666667
0.977349 -0.14265   1.1095 0.130832 0.000666667
  1.02047 -0.140838   1.12066 -0.125509 0.000666667
 0.996564 -0.138886   1.10916 0.00148823 0.000666667
  1.01885 -0.143879   1.11992 -0.123241 0.000666667
 0.981818 -0.154097   1.12743 0.0950653 0.000666667
  1.00411 -0.117411   1.12445 0.00937253 0.000666667
 0.999818 -0.184316   1.12699 -0.137573 0.000666667
  1.02027 -0.142898   1.12113 -0.123662 0.000666667
  1.00485 -0.142487   1.10839 -0.0529031 0.000666667
  1.00076 -0.116344   1.12315 0.00819887 0.000666667
0.979551 -0.13319  1.12612 0.209445 0.000666667
  1.02404 -0.132165    1.0949 -0.190005 0.000666667
 0.972177 -0.155935   1.11724 0.175385 0.000666667
 0.983203 -0.176574    1.1083 0.0655035 0.000666667
  1.02253 -0.164691    1.1114 -0.370139 0.000666667
 0.997649 -0.140204   1.10535 0.00920956 0.000666667
 0.985082 -0.153141   1.11178 0.0085517 0.000666667
 0.986748 -0.133804   1.10764 0.0785211 0.000666667
 0.977694 -0.155747   1.12304 0.224936 0.000666667
 0.986022 -0.176935   1.10503 -0.0701898 0.000666667
 0.981635 -0.153012   1.12256 0.23685 0.000666667
  1.00314 -0.117592   1.12398 -0.0118474 0.000666667
 0.959752 -0.132068   1.10809 0.229358 0.000666667
 0.985394 -0.175358    1.1091 0.0966546 0.000666667
 0.978588 -0.151986   1.12419 0.163171 0.000666667
 0.986794 -0.149914   1.12367 0.13325 0.000666667
 0.962687 -0.132504   1.10821 0.252588 0.000666667
 0.986113 -0.130933    1.1025 0.124081 0.000666667
 0.978037 -0.150941   1.11005 0.138841 0.000666667
 0.989819 -0.144223   1.11013 -0.016955 0.000666667
 0.989022 -0.153543   1.11226 0.0721827 0.000666667
  1.00509 -0.135355   1.12306 -0.00404553 0.000666667
   1.0198 -0.120094     1.118 -0.111919 0.000666667
 0.989394 -0.145489   1.11338 0.0507911 0.000666667
 1.03155 -0.12801  1.08757 -0.261528 0.000666667
  1.01951 -0.160704   1.11173 -0.269913 0.000666667
 0.977518 -0.162759   1.11231 0.1752 0.000666667
  1.00601 -0.128457   1.12807 -0.0198306 0.000666667
  1.01109 -0.133032   1.10919 -0.0573472 0.000666667
 0.972124 -0.126455   1.11346 0.228937 0.000666667
 0.988777 -0.177091   1.10777 -0.0508694 0.000666667
 0.990057 -0.150535   1.12435 0.0652233 0.000666667
 0.957902 -0.123594   1.12698 0.291284 0.000666667
 0.986878 -0.176154    1.1069 -0.0741458 0.000666667
 0.976898 -0.152697   1.12228 0.153784 0.000666667
  1.01867 -0.160516   1.11167 -0.314428 0.000666667
  1.01947 -0.119962   1.11792 -0.151131 0.000666667
  1.00016 -0.183413   1.12691 -0.133402 0.000666667
0.981488 -0.16127  1.11808 0.183423 0.000666667
  1.02184 -0.144315   1.12115 -0.121296 0.000666667
 0.991091 -0.145515   1.10929 -0.0071817 0.000666667
  1.01798 -0.121635   1.11769 -0.107468 0.000666667
  1.03179 -0.128175     1.088 -0.269276 0.000666667
 0.990533 -0.120006   1.10811 0.110496 0.000666667
 0.998515 -0.136418   1.11139 -0.0294029 0.000666667
 0.976012 -0.161735   1.12043 0.186807 0.000666667
 0.962751 -0.132355    1.1052 0.226761 0.000666667
  0.970325 -0.0969112    1.10968 0.276058 0.000666667
 0.996793 -0.140651   1.10712 -0.0266117 0.000666667
  0.99228 -0.128842   1.11814 0.11306 0.000666667
  0.98533 -0.130361   1.10396 0.146603 0.000666667
 0.991813 -0.162867    1.1248 0.118199 0.000666667
 0.989388 -0.137001   1.10549 0.0803921 0.000666667
 0.979461 -0.154196   1.12262 0.250357 0.000666667
 0.971751 -0.158817   1.11565 0.16877 0.000666667
 0.988849 -0.154503   1.11295 0.0597841 0.000666667
 0.988191 -0.130227   1.11663 0.113377 0.000666667
 0.959145 -0.132557   1.10442 0.265372 0.000666667
  1.00746 -0.127389   1.12974 -0.0300581 0.000666667
  0.98246 -0.149757   1.12639 0.103988 0.000666667
0.997745 -0.11351   1.1044 0.048317 0.000666667
 0.998844 -0.173054   1.12687 -0.182939 0.000666667
 0.997791 -0.132893   1.12404 0.0780925 0.000666667
 0.977099 -0.164841    1.1111 0.132777 0.000666667
  1.00188 -0.118582   1.12482 0.00299875 0.000666667
  0.972057 -0.0989949    1.11208 0.250545 0.000666667
0.971776 -0.15725   1.1173 0.188294 0.000666667
 0.959627 -0.133287   1.10889 0.234949 0.000666667
 0.973454 -0.160636   1.12052 0.18631 0.000666667
   1.0213 -0.142267    1.1179 -0.0975583 0.000666667
 0.977562 -0.140408   1.10637 0.15738 0.000666667
0.997536 -0.14174  1.11816 0.0305995 0.000666667
  1.00809 -0.136646   1.11807 -0.028957 0.000666667
 0.982472 -0.152167   1.12681 0.0845864 0.000666667
 0.978247 -0.150309   1.12297 0.176436 0.000666667
 0.986989 -0.176271   1.10771 -0.0846375 0.000666667
  0.98232 -0.152471   1.12742 0.111194 0.000666667
   1.0006 -0.184093   1.12676 -0.140645 0.000666667
 0.988584 -0.149857   1.12014 0.059533 0.000666667
 0.974501 -0.160934   1.12266 0.191271 0.000666667
 0.972804 -0.159147   1.11861 0.14306 0.000666667
  1.00173 -0.135827   1.12868 -0.0301819 0.000666667
 0.989225 -0.175597   1.10648 -0.0532543 0.000666667
0.984282 -0.16028  1.11575 0.058936 0.000666667
 0.995357 -0.167037   1.12745 -0.149685 0.000666667
 0.989093 -0.149839   1.12249 0.0982384 0.000666667
 0.972944 -0.125415   1.11126 0.246204 0.000666667
 0.987143 -0.153981   1.11318 0.0476845 0.000666667
  0.97752 -0.161622   1.11628 0.200723 0.000666667
 0.977173 -0.153138    1.1251 0.239946 0.000666667
  0.973521 -0.0988969     1.1111 0.273303 0.000666667
  1.00135 -0.182761    1.1272 -0.116493 0.000666667
 0.989235 -0.152051   1.12374 0.129287 0.000666667
  1.00112 -0.117366   1.12586 -0.00659681 0.000666667
  0.99875 -0.184691   1.12878 -0.131981 0.000666667
 0.982792 -0.152932   1.12651 0.0873317 0.000666667
  0.99676 -0.171822   1.12639 -0.180383 0.000666667
 0.979576 -0.143473   1.10785 0.166294 0.000666667
   1.0212 -0.165552   1.10861 -0.40372 0.000666667
  0.99176 -0.118148   1.10711 0.0729622 0.000666667
 0.989219 -0.148765   1.11311 0.0469148 0.000666667
 0.959812 -0.131267   1.10901 0.224964 0.000666667
 0.989808 -0.130331   1.11861 0.136276 0.000666667
 1.01949 -0.11949  1.11877 -0.163947 0.000666667
 0.987525 -0.177469   1.10712 -0.0646179 0.000666667
 0.989702 -0.145491    1.1128 0.00625209 0.000666667
 0.991571 -0.149241    1.1207 0.0752344 0.000666667
 0.984949 -0.176668   1.10895 0.0782902 0.000666667
  0.97424 -0.161843    1.1196 0.18307 0.000666667
  1.00108 -0.096887   1.11292 0.0340756 0.000666667
 0.978582 -0.162613   1.11677 0.180446 0.000666667
 0.976972 -0.142313   1.10896 0.144188 0.000666667
 0.984835 -0.162116   1.11367 0.0439596 0.000666667
  1.00226 -0.142261   1.10777 -0.0766441 0.000666667
 0.979865 -0.153879   1.12394 0.224596 0.000666667
 0.971664 -0.158312   1.11772 0.172762 0.000666667
 0.979086 -0.155322   1.12257 0.234175 0.000666667
 0.977577 -0.162743   1.11601 0.198129 0.000666667
 0.995914 -0.137252   1.11116 -0.00776903 0.000666667
  1.01106 -0.134039   1.10994 -0.0562871 0.000666667
 0.961707 -0.138306   1.10767 0.286567 0.000666667
 0.995543 -0.140598   1.11021 -0.040948 0.000666667
 0.995446 -0.173231   1.12789 -0.177043 0.000666667
 0.973799 -0.160305   1.12602 0.191805 0.000666667
 0.984664 -0.130214   1.10284 0.0974891 0.000666667
 0.986428 -0.154639   1.11294 0.0609842 0.000666667
 0.985051 -0.154367   1.11148 0.0812253 0.000666667
  1.02713 -0.137445   1.09751 -0.205557 0.000666667
 0.988492 -0.147515   1.11413 0.0340774 0.000666667
 0.982893 -0.174462   1.10817 0.106258 0.000666667
 0.986253 -0.128343    1.1039 0.14731 0.000666667
 0.990291 -0.118965   1.10698 0.089456 0.000666667
 0.984221 -0.130701   1.10685 0.129576 0.000666667
 0.991533 -0.164766   1.12318 0.126023 0.000666667
 0.970707 -0.126266   1.11417 0.227861 0.000666667
 0.976791 -0.143768    1.1086 0.235394 0.000666667
 0.998538 -0.135342   1.11081 -0.00720472 0.000666667
 0.963617 -0.131765   1.10479 0.2107 0.000666667
 0.988743 -0.177599   1.10623 -0.0652822 0.000666667
 0.979577 -0.143067   1.10722 0.153082 0.000666667
 0.982339 -0.150983   1.12788 0.0809231 0.000666667
  1.01076 -0.108947   1.12926 -0.0518817 0.000666667
 0.989718 -0.152039   1.11208 0.0667836 0.000666667
 0.962906 -0.132918   1.10537 0.237016 0.000666667
  1.02237 -0.164292   1.10966 -0.396376 0.000666667
   1.0004 -0.184909   1.12729 -0.128206 0.000666667
 0.975587 -0.158315   1.12198 0.178897 0.000666667
 0.999413 -0.186452   1.12872 -0.121544 0.000666667
 0.988199 -0.153982   1.12467 0.110871 0.000666667
0.960274 -0.13232  1.10711 0.239957 0.000666667
 0.999678 -0.187666   1.12883 -0.125505 0.000666667
  1.00651 -0.126991   1.12719 -0.0371123 0.000666667
 0.984153 -0.130564   1.10361 0.128363 0.000666667
 0.985365 -0.127575   1.10407 0.132174 0.000666667
 0.987301 -0.178728   1.10626 -0.0679296 0.000666667
 0.981746 -0.149367   1.12516 0.102966 0.000666667
 0.995583 -0.138223    1.1142 0.000217093 0.000666667
 0.979242 -0.149549   1.11399 0.156819 0.000666667
 0.974237 -0.158124   1.11594 0.189078 0.000666667
  1.00021 -0.111581   1.10388 0.0644966 0.000666667
  1.00969 -0.126489   1.12678 -0.0454687 0.000666667


==> output_ims_2_2_2_2/count_action_2.txt <==
8.79024
 0.979803 -0.143233   1.11248 0.220915 0.000666667
  0.97935 -0.148422    1.1132 0.115219 0.000666667
 0.979016 -0.143429   1.10673 0.134433 0.000666667
  0.97273 -0.153132   1.11058 0.165223 0.000666667
0.979752 -0.15387  1.12617 0.239275 0.000666667
 0.980019 -0.149364   1.12252 0.259221 0.000666667
 0.992374 -0.148429   1.11472 0.0020827 0.000666667
 0.976801 -0.154533   1.12171 0.206284 0.000666667
0.991231 -0.14978   1.1227 0.0899745 0.000666667
 0.988963 -0.148069   1.11379 0.0342065 0.000666667
 0.988706 -0.152922   1.12442 0.142166 0.000666667
 0.987574 -0.155144   1.11505 0.0545638 0.000666667
 0.981375 -0.139222   1.11252 0.134884 0.000666667
 0.997617 -0.169707   1.12787 -0.162194 0.000666667
 0.984542 -0.149478   1.12099 0.0546072 0.000666667
 0.980677 -0.151313   1.12204 0.230577 0.000666667
 0.974262 -0.151546   1.10652 0.178295 0.000666667
 0.987845 -0.150787   1.11338 0.0621173 0.000666667
  0.99215 -0.148321    1.1218 0.0541762 0.000666667
 0.981568 -0.141995   1.10888 0.173553 0.000666667
 0.999327 -0.175327   1.12749 -0.185116 0.000666667
0.991143 -0.14598  1.11996 0.0722815 0.000666667
 0.983502 -0.150113   1.12528 0.0866019 0.000666667
 0.998241 -0.172368   1.12832 -0.193626 0.000666667
 0.984154 -0.153934   1.12688 0.112853 0.000666667
 0.980444 -0.155485   1.12324 0.196133 0.000666667
 0.977818 -0.150792   1.10958 0.107389 0.000666667
 0.976608 -0.140016   1.10809 0.131812 0.000666667
  0.98824 -0.151999    1.1124 0.0645973 0.000666667
 0.979369 -0.142203   1.10872 0.144748 0.000666667
 0.990963 -0.147145   1.11165 0.05011 0.000666667
 0.987958 -0.148552   1.12045 0.119969 0.000666667
 0.967265 -0.143921   1.10673 0.323406 0.000666667
0.981632 -0.14944  1.12533 0.0525737 0.000666667
 0.988557 -0.147008    1.1148 0.0470137 0.000666667
 0.977689 -0.141208   1.10708 0.206654 0.000666667
 0.989959 -0.147698   1.11184 0.052292 0.000666667
  0.97889 -0.154606   1.12076 0.218431 0.000666667
  0.97594 -0.142678   1.10992 0.173838 0.000666667
0.978998 -0.15202  1.12038 0.23922 0.000666667
 0.974827 -0.142398   1.10616 0.244956 0.000666667
0.977145 -0.14488   1.1133 0.239457 0.000666667
 0.975703 -0.153953   1.12108 0.242042 0.000666667
0.975744 -0.14453  1.10308 0.132662 0.000666667
 0.987917 -0.146246   1.11194 0.0336622 0.000666667
 0.977386 -0.152753   1.12094 0.190124 0.000666667
 0.977551 -0.150337   1.12309 0.213476 0.000666667
 0.978439 -0.154058    1.1224 0.235452 0.000666667
 0.979894 -0.147758   1.12818 0.0689509 0.000666667
  0.98781 -0.144557   1.11054 0.0176854 0.000666667
 0.986167 -0.154586   1.11238 0.0691521 0.000666667
 0.980197 -0.153873   1.12266 0.246596 0.000666667
 0.980039 -0.152042   1.12081 0.175619 0.000666667
 0.974567 -0.145253   1.10746 0.144148 0.000666667
 0.980368 -0.139718   1.11074 0.180669 0.000666667
 0.997551 -0.171187    1.1258 -0.171108 0.000666667
 0.991923 -0.149055   1.12421 0.0510404 0.000666667
 0.989389 -0.152162   1.12293 0.0650997 0.000666667
 0.991707 -0.148319   1.12353 0.0881964 0.000666667
 0.987941 -0.152603   1.12452 0.134626 0.000666667
 0.978398 -0.153207   1.12368 0.225132 0.000666667
 0.976945 -0.142952   1.10854 0.146978 0.000666667
0.996364 -0.17385  1.12486 -0.182953 0.000666667
0.977716 -0.15516  1.12163 0.235431 0.000666667
 0.996184 -0.171407   1.12799 -0.195032 0.000666667
 0.988503 -0.148393   1.11083 0.0920216 0.000666667
 0.979084 -0.153252   1.11908 0.194918 0.000666667
 0.975048 -0.151026   1.11155 0.128074 0.000666667
 0.974229 -0.143798   1.10643 0.142263 0.000666667
  0.98799 -0.155005   1.12135 0.143585 0.000666667
 0.975335 -0.142638   1.10818 0.150927 0.000666667
 0.971551 -0.152031   1.11209 0.164272 0.000666667
 0.989388 -0.151761   1.11203 0.0577899 0.000666667
 0.990757 -0.149682   1.12363 0.084423 0.000666667
 0.985521 -0.152688   1.11137 0.0295251 0.000666667
 0.977592 -0.143497   1.10555 0.133614 0.000666667
 0.978961 -0.150917   1.11224 0.144998 0.000666667
 0.976656 -0.151498   1.12296 0.164869 0.000666667
 0.973177 -0.139928   1.11161 0.235249 0.000666667
 0.978883 -0.151915   1.11417 0.133488 0.000666667
 0.975139 -0.141014   1.11096 0.235296 0.000666667
 0.976481 -0.151872   1.12521 0.26284 0.000666667
 0.991639 -0.150849   1.12071 0.152485 0.000666667
 0.969212 -0.145071   1.10648 0.313479 0.000666667
0.989727 -0.15195  1.11124 0.0514367 0.000666667
 0.989622 -0.146561   1.12611 0.0836152 0.000666667
  0.98952 -0.146533   1.11132 0.046598 0.000666667
 0.979321 -0.155339   1.12124 0.238697 0.000666667
 0.991376 -0.144148   1.11106 0.0360454 0.000666667
 0.977392 -0.143802   1.11032 0.196298 0.000666667
 0.971678 -0.141575   1.11039 0.228049 0.000666667
  0.98807 -0.155224   1.11202 0.0611337 0.000666667
  0.97816 -0.154692    1.1206 0.218488 0.000666667
 0.988254 -0.150804   1.12207 0.14044 0.000666667
 0.989637 -0.148886   1.12508 0.0852262 0.000666667
 0.977941 -0.145079   1.10644 0.135741 0.000666667
 0.996188 -0.170459    1.1274 -0.16503 0.000666667
 0.992168 -0.145593   1.11548 0.0469205 0.000666667
 0.977831 -0.140872   1.10515 0.0939741 0.000666667
 0.976154 -0.142714   1.10828 0.228942 0.000666667
 0.977055 -0.152109    1.1251 0.214039 0.000666667
 0.976328 -0.153642   1.12144 0.193963 0.000666667
 0.998526 -0.173436   1.12577 -0.163924 0.000666667
 0.990698 -0.151676   1.12018 0.0557192 0.000666667
 0.978127 -0.143645   1.10754 0.134715 0.000666667
 0.993983 -0.150403   1.12252 0.04248 0.000666667
 0.969057 -0.151111   1.11043 0.185663 0.000666667
 0.982034 -0.148723   1.12871 0.101559 0.000666667
 0.979262 -0.149321   1.10978 0.132063 0.000666667
0.992198 -0.14676  1.11319 0.0341318 0.000666667
 0.997083 -0.175368   1.12878 -0.139816 0.000666667
 0.978814 -0.149648   1.11017 0.134233 0.000666667
 0.978456 -0.155647   1.12223 0.229729 0.000666667
 0.975467 -0.143653   1.10726 0.167959 0.000666667
 0.974937 -0.148195   1.11428 0.137842 0.000666667
 0.971471 -0.150494   1.11078 0.159643 0.000666667
 0.981623 -0.153193   1.12625 0.104792 0.000666667
0.976832 -0.15228   1.1121 0.142455 0.000666667
 0.985643 -0.147935   1.12311 0.0716638 0.000666667
 0.988719 -0.152985   1.12425 0.0822258 0.000666667
 0.986374 -0.157328   1.11456 0.0540068 0.000666667
 0.976184 -0.143017     1.107 0.113821 0.000666667
 0.972557 -0.152678   1.10979 0.164666 0.000666667
 0.991269 -0.143383   1.11512 0.0760441 0.000666667
 0.978163 -0.139645   1.10613 0.129325 0.000666667
 0.974621 -0.149539   1.11011 0.133519 0.000666667
 0.982959 -0.152295   1.12765 0.080215 0.000666667
 0.990885 -0.148174   1.11132 0.0627253 0.000666667
 0.988328 -0.146407   1.11493 0.0562364 0.000666667
 0.982113 -0.152142   1.12402 0.223163 0.000666667
 0.998468 -0.173578   1.12703 -0.193466 0.000666667
  1.00245 -0.174505   1.12817 -0.196823 0.000666667
 0.988926 -0.152952   1.11346 0.059283 0.000666667
 0.978877 -0.152372   1.12165 0.175002 0.000666667
0.979942 -0.1425 1.10615 0.144967 0.000666667
  0.98309 -0.152363   1.12981 0.135783 0.000666667
 0.978646 -0.143835   1.10561 0.156505 0.000666667
  0.97827 -0.151375   1.11109 0.18314 0.000666667
 0.988764 -0.145859   1.12082 0.0853177 0.000666667
 0.988842 -0.144027   1.11143 0.0566417 0.000666667
 0.978134 -0.153593   1.12154 0.241837 0.000666667
 0.988827 -0.144732    1.1117 0.0358165 0.000666667
 0.978063 -0.153564   1.12621 0.23463 0.000666667
 0.977604 -0.154046   1.12311 0.198168 0.000666667
 0.984922 -0.149007   1.11142 0.0591175 0.000666667
 0.985824 -0.150324   1.12211 0.0754689 0.000666667
0.978799 -0.1428 1.11054 0.15964 0.000666667
 0.991024 -0.148383   1.11969 0.00210461 0.000666667
 0.980062 -0.154692   1.12393 0.264849 0.000666667
 0.993407 -0.151619   1.12307 0.0781974 0.000666667
 0.988927 -0.154325    1.1117 0.0726812 0.000666667
  0.98078 -0.154879   1.12381 0.225271 0.000666667
 0.979663 -0.150714   1.12012 0.190625 0.000666667
  0.97796 -0.152218   1.12495 0.175626 0.000666667
 0.974109 -0.144718   1.10673 0.133282 0.000666667
 0.992165 -0.145051   1.11271 0.0410814 0.000666667
 0.971635 -0.156224   1.12082 0.19601 0.000666667
0.981093 -0.15116  1.10851 0.148698 0.000666667
 0.990714 -0.149903   1.11822 0.0600237 0.000666667
 0.975232 -0.139636   1.11099 0.232116 0.000666667
 0.973624 -0.151864   1.10628 0.176811 0.000666667
 0.989567 -0.150449   1.12476 0.13365 0.000666667
 0.978391 -0.152867   1.12234 0.233488 0.000666667
0.981694 -0.15049  1.12475 0.0874565 0.000666667
 0.976936 -0.144848   1.11153 0.233817 0.000666667
 0.990394 -0.147396   1.11789 0.0494197 0.000666667
  0.97804 -0.152403   1.12258 0.228771 0.000666667
 0.998486 -0.174257   1.12355 -0.164607 0.000666667
 0.979369 -0.142439   1.10865 0.243223 0.000666667
 0.988866 -0.143199   1.11263 -0.0173436 0.000666667
0.978744 -0.15067  1.11144 0.114276 0.000666667
 0.982234 -0.149982   1.12674 0.101671 0.000666667
 0.975977 -0.154644   1.12541 0.27541 0.000666667
 0.982041 -0.139828   1.10807 0.166687 0.000666667
 0.987809 -0.152958   1.12244 0.113736 0.000666667
 0.998978 -0.170047   1.12676 -0.187821 0.000666667
 0.979641 -0.141304   1.11136 0.221808 0.000666667
 0.988729 -0.152353   1.12021 0.072615 0.000666667
 0.980999 -0.141933   1.10683 0.150879 0.000666667
0.999165 -0.1703 1.12703 -0.216933 0.000666667
 0.972919 -0.141796    1.1104 0.261543 0.000666667
 0.973016 -0.152149   1.10852 0.16178 0.000666667
 0.987633 -0.154374   1.11344 0.0486962 0.000666667
0.977574 -0.13861  1.10851 0.154042 0.000666667
 0.979394 -0.153258   1.11399 0.154909 0.000666667
 0.972021 -0.151975   1.10824 0.170781 0.000666667
 0.992543 -0.148298   1.12458 0.0616545 0.000666667
0.973169 -0.14966  1.10768 0.129726 0.000666667
 0.981819 -0.137832   1.10918 0.156106 0.000666667
 0.987944 -0.150274   1.12469 0.124107 0.000666667
 0.981365 -0.153873   1.13008 0.0937243 0.000666667
 0.979493 -0.146945   1.10808 0.200578 0.000666667
 0.988681 -0.147776   1.11337 0.0419364 0.000666667
 0.971314 -0.153625   1.10711 0.158692 0.000666667
 0.988665 -0.154482   1.12585 0.125265 0.000666667
 0.981594 -0.149767   1.12626 0.0774577 0.000666667
 0.990277 -0.149531   1.12553 0.0471076 0.000666667
 0.976169 -0.148846   1.12351 0.174276 0.000666667
 0.990891 -0.153743   1.11388 0.0617221 0.000666667
 0.978392 -0.141739   1.10837 0.163846 0.000666667
 0.980861 -0.152874   1.12826 0.0858021 0.000666667
0.978819 -0.15472  1.12217 0.222255 0.000666667
 0.978526 -0.148672   1.12569 0.23022 0.000666667
 0.991591 -0.149681   1.12441 0.0474485 0.000666667
  0.97643 -0.149961   1.12379 0.239218 0.000666667
 0.985819 -0.155786   1.11319 0.043845 0.000666667
 0.971881 -0.150896   1.10623 0.159418 0.000666667
0.979402 -0.15232  1.12244 0.222234 0.000666667
 0.980186 -0.153888   1.12652 0.0837565 0.000666667
 0.975966 -0.140753   1.10952 0.221005 0.000666667
  0.97763 -0.143261   1.11009 0.224997 0.000666667
 0.976199 -0.147884   1.12228 0.199394 0.000666667
 0.987364 -0.152596   1.11038 0.0359225 0.000666667
 0.973958 -0.155008   1.12068 0.183845 0.000666667
 0.975996 -0.154816   1.12227 0.24307 0.000666667
 0.972674 -0.157525   1.11694 0.194217 0.000666667
 0.978073 -0.153668   1.12414 0.216399 0.000666667
0.983685 -0.14947  1.12508 0.0930551 0.000666667
0.979992 -0.15223  1.12463 0.104499 0.000666667
 0.977717 -0.153836   1.12221 0.241907 0.000666667
 0.975687 -0.143505    1.1097 0.110154 0.000666667
 0.986659 -0.154283   1.11231 0.0482742 0.000666667
 0.978462 -0.155293   1.12056 0.264483 0.000666667
 0.991651 -0.147019    1.1219 0.044807 0.000666667
 0.976136 -0.148248   1.10486 0.144153 0.000666667
 0.979034 -0.141997    1.1078 0.143748 0.000666667
 0.988112 -0.154621   1.11226 0.0598477 0.000666667
 0.979189 -0.151484   1.12198 0.240076 0.000666667
 0.977377 -0.152524   1.12315 0.220789 0.000666667
 0.981674 -0.150352   1.12775 0.103191 0.000666667
 0.978527 -0.153952   1.12706 0.296577 0.000666667
 0.988523 -0.152524   1.11028 0.0187762 0.000666667
 0.997009 -0.174994   1.12469 -0.171248 0.000666667
 0.975759 -0.141698   1.10665 0.14247 0.000666667
0.967833 -0.14676  1.10854 0.3288 0.000666667
 0.976464 -0.153517   1.12308 0.234315 0.000666667
 0.977075 -0.153636   1.12348 0.187134 0.000666667
 0.977876 -0.144321   1.11049 0.240555 0.000666667
 0.977908 -0.150922   1.12166 0.172257 0.000666667
0.998736 -0.17229  1.12502 -0.181567 0.000666667
 0.981398 -0.148074    1.1266 0.0830137 0.000666667
 0.976523 -0.149677   1.11128 0.139413 0.000666667
 0.978107 -0.142316   1.10696 0.147457 0.000666667
 0.980585 -0.142059   1.10688 0.170297 0.000666667
 0.985965 -0.152565   1.12539 0.144841 0.000666667
 0.987481 -0.154496   1.11361 0.044647 0.000666667
 0.977376 -0.149514   1.11063 0.147979 0.000666667
 0.980328 -0.151086   1.12353 0.21364 0.000666667
 0.989424 -0.150442   1.12225 0.0723237 0.000666667
 0.987095 -0.147548   1.11203 0.025064 0.000666667
 0.990754 -0.145491   1.11195 0.0807511 0.000666667
 0.978971 -0.149766   1.12365 0.221498 0.000666667
 0.970253 -0.152998   1.11077 0.161705 0.000666667
 0.976085 -0.146124   1.10631 0.151333 0.000666667
 0.981632 -0.142258   1.10948 0.165321 0.000666667
 0.982616 -0.140748   1.11138 0.141815 0.000666667
 0.991355 -0.149089   1.12291 0.159864 0.000666667
 0.982875 -0.151952   1.12681 0.0952766 0.000666667
 0.975816 -0.144618   1.10619 0.127934 0.000666667
 0.990965 -0.150571   1.12442 0.0864242 0.000666667
 0.976475 -0.152042   1.12237 0.243604 0.000666667
 0.978362 -0.155537   1.12142 0.235093 0.000666667
 0.998483 -0.172438   1.12743 -0.170411 0.000666667
 0.977819 -0.150158   1.11234 0.132795 0.000666667
 0.995655 -0.174929   1.12505 -0.185047 0.000666667
 0.977652 -0.151792   1.12381 0.202925 0.000666667
 0.978734 -0.140221   1.11097 0.163744 0.000666667
 0.977749 -0.150176   1.10956 0.150551 0.000666667
 0.977186 -0.144482   1.10423 0.136031 0.000666667
 0.978885 -0.141588   1.10715 0.156625 0.000666667
 0.975111 -0.149162   1.11206 0.177693 0.000666667
 0.990435 -0.144919   1.11132 0.019901 0.000666667
 0.976545 -0.153943   1.11814 0.215139 0.000666667
 0.992768 -0.147926   1.12109 0.0461106 0.000666667
 0.978341 -0.153612   1.11215 0.158563 0.000666667
 0.972809 -0.152929   1.10976 0.145628 0.000666667
 0.979804 -0.154313   1.12143 0.245979 0.000666667
 0.978969 -0.154141   1.12198 0.237685 0.000666667
 0.977055 -0.141258   1.10569 0.142323 0.000666667
 0.976588 -0.144758   1.10787 0.158408 0.000666667
 0.978862 -0.148633   1.12499 0.259889 0.000666667
 0.968908 -0.144835   1.10403 0.306388 0.000666667
  1.00253 -0.174328   1.12649 -0.14058 0.000666667
0.978556 -0.14979  1.12254 0.267771 0.000666667
 0.998663 -0.174166   1.12668 -0.206028 0.000666667
 0.977195 -0.143917    1.1049 0.15148 0.000666667
 0.982153 -0.153869   1.12311 0.24237 0.000666667
 0.977592 -0.155342   1.12337 0.216879 0.000666667
 0.973286 -0.155867   1.11759 0.164929 0.000666667
 0.980958 -0.139886   1.10873 0.163542 0.000666667
 0.981179 -0.151945   1.11395 0.124568 0.000666667
 0.998838 -0.174453   1.12696 -0.205658 0.000666667
 0.989457 -0.150091   1.12591 0.0893249 0.000666667
 0.987338 -0.151721   1.12391 0.122918 0.000666667
 0.987539 -0.153312   1.11236 0.0488042 0.000666667
 0.988831 -0.151515   1.12617 0.144759 0.000666667
 0.986892 -0.144851   1.11417 0.0751796 0.000666667
 0.992132 -0.147433   1.11555 0.0525113 0.000666667
 0.972925 -0.151938   1.10769 0.174438 0.000666667
0.992107 -0.14925  1.12406 0.0693632 0.000666667
 0.988461 -0.153675   1.12576 0.128885 0.000666667
 0.983549 -0.149143   1.12845 0.0941769 0.000666667
 0.975602 -0.143814   1.10749 0.241299 0.000666667
 0.985026 -0.144372   1.10798 0.139583 0.000666667
 0.980277 -0.141133   1.10692 0.145911 0.000666667
 0.976193 -0.155053   1.12262 0.237741 0.000666667
 0.979918 -0.152881    1.1138 0.140365 0.000666667
 0.985212 -0.155937   1.11408 0.0710028 0.000666667
  0.98257 -0.143365   1.10535 0.135886 0.000666667
 0.978136 -0.156841   1.12197 0.234281 0.000666667
 0.975112 -0.154247   1.11884 0.182123 0.000666667
 0.988262 -0.145313   1.11367 0.0476683 0.000666667
 0.980324 -0.142395   1.10693 0.158952 0.000666667
  0.99253 -0.147913   1.12176 0.0459623 0.000666667
0.989396 -0.15043  1.12196 0.0396511 0.000666667
  0.98815 -0.145051   1.11306 0.0343819 0.000666667
 0.976477 -0.150303   1.12288 0.191107 0.000666667
 0.980232 -0.144547   1.10872 0.212989 0.000666667
 0.978861 -0.152926   1.12264 0.244971 0.000666667
0.978106 -0.15014   1.1204 0.184035 0.000666667
 0.983609 -0.152686   1.10948 0.0497777 0.000666667
 0.990322 -0.153806    1.1125 0.0536124 0.000666667
 0.976328 -0.141268   1.11025 0.234286 0.000666667
  0.97747 -0.144891   1.10785 0.148809 0.000666667
0.974875 -0.15787   1.1169 0.169662 0.000666667
 0.990579 -0.145338   1.10932 0.00908157 0.000666667
 0.989107 -0.151829    1.1129 0.05787 0.000666667
0.984311 -0.15358  1.11359 0.0445248 0.000666667
 0.976841 -0.150501    1.1197 0.182327 0.000666667
0.988014 -0.14877  1.12559 0.0746191 0.000666667
0.976419 -0.15245  1.12147 0.188271 0.000666667
 0.977035 -0.141472   1.10889 0.127316 0.000666667
 0.986475 -0.151537    1.1142 0.0785576 0.000666667
 0.974351 -0.142013   1.10564 0.144897 0.000666667
 0.987918 -0.156498   1.11147 0.0657805 0.000666667
 0.988228 -0.153095    1.1122 0.0534574 0.000666667
 0.977954 -0.149078   1.11213 0.132955 0.000666667
 0.980027 -0.138711    1.1073 0.147441 0.000666667
 0.976401 -0.155716   1.12607 0.234207 0.000666667
 0.980442 -0.150389   1.12781 0.0831056 0.000666667
 0.977068 -0.155816   1.12443 0.218413 0.000666667
  0.97851 -0.150511   1.12549 0.0726439 0.000666667
 0.977946 -0.155239   1.12292 0.221049 0.000666667
 0.979289 -0.150693   1.11011 0.11792 0.000666667
0.987417 -0.15083  1.12129 0.0634168 0.000666667
 0.979302 -0.142217   1.10571 0.167565 0.000666667
 0.976076 -0.151022   1.11166 0.147502 0.000666667
 0.993832 -0.151297   1.10566 -0.0157348 0.000666667
 0.978301 -0.153309   1.12475 0.19697 0.000666667
 0.981323 -0.142323   1.11123 0.130494 0.000666667
 0.981304 -0.151686   1.12312 0.227715 0.000666667
 0.991081 -0.152438    1.1074 0.0442652 0.000666667
 0.987893 -0.153302   1.11336 0.0736609 0.000666667
0.975766 -0.15173  1.12209 0.23247 0.000666667
 0.979851 -0.152817   1.11272 0.11857 0.000666667
 0.978483 -0.146179   1.11056 0.220863 0.000666667
 0.971583 -0.153508   1.10784 0.190197 0.000666667
 0.982409 -0.149997   1.12772 0.113705 0.000666667
 0.976091 -0.142697   1.10831 0.124231 0.000666667
 0.973952 -0.157028   1.11893 0.168199 0.000666667
 0.984367 -0.153568   1.11178 0.00276834 0.000666667
 0.976519 -0.154491   1.12246 0.214799 0.000666667
 0.983122 -0.152599   1.12272 0.225977 0.000666667
0.979242 -0.15305  1.12278 0.184614 0.000666667
0.987343 -0.14991   1.1236 0.124833 0.000666667
 0.980137 -0.151052   1.10948 0.152272 0.000666667
 0.989893 -0.153676   1.11377 0.0852852 0.000666667
 0.990608 -0.144943   1.11152 0.0476288 0.000666667
 0.988445 -0.150766   1.12342 0.0766832 0.000666667
 0.977445 -0.152092   1.12343 0.160098 0.000666667
 0.979498 -0.152434   1.12358 0.253048 0.000666667
 0.991127 -0.155739   1.11346 0.0599581 0.000666667
 0.982502 -0.151024    1.1264 0.118568 0.000666667
 0.997631 -0.173034   1.12583 -0.195063 0.000666667
 0.971318 -0.157579   1.11836 0.193035 0.000666667
  0.97724 -0.141034   1.10528 0.141669 0.000666667
 0.980983 -0.153367   1.12621 0.107337 0.000666667
  0.97644 -0.150136   1.12207 0.174154 0.000666667
 0.981637 -0.152203   1.12603 0.119207 0.000666667
 0.988822 -0.149131    1.1205 0.0634593 0.000666667
 0.995921 -0.167455   1.12755 -0.17563 0.000666667
 0.989423 -0.148755   1.12187 0.0927472 0.000666667
0.987222 -0.15516  1.11202 0.0610128 0.000666667
 0.977616 -0.153208   1.12511 0.223338 0.000666667
 0.989283 -0.151374   1.12361 0.136707 0.000666667
 0.982831 -0.154154   1.12826 0.0853569 0.000666667
 0.998322 -0.171627    1.1272 -0.188733 0.000666667
 0.978671 -0.143134   1.10863 0.168585 0.000666667
 0.990605 -0.148406   1.11389 0.0331895 0.000666667
 0.991455 -0.145563   1.11281 0.0237923 0.000666667
 0.990464 -0.149627   1.11965 0.0861369 0.000666667
 0.976806 -0.143149   1.10801 0.128764 0.000666667
 0.979554 -0.154057   1.12315 0.215509 0.000666667
 0.979189 -0.154273   1.12309 0.225975 0.000666667
 0.987017 -0.155029   1.11439 0.0674957 0.000666667
 0.986027 -0.153513     1.112 0.0898419 0.000666667
 0.989902 -0.149413   1.11457 0.0389278 0.000666667
 0.976578 -0.143195   1.10997 0.243106 0.000666667
 0.978135 -0.142852   1.10662 0.149481 0.000666667
0.980846 -0.15074  1.12715 0.0835513 0.000666667
 0.989561 -0.151634   1.11215 0.0484542 0.000666667
 0.988879 -0.154105   1.12508 0.109243 0.000666667
 0.980839 -0.151296   1.12258 0.0983933 0.000666667
 0.980112 -0.150085    1.1125 0.168514 0.000666667
 0.988195 -0.143684   1.11466 0.0483853 0.000666667
  0.97758 -0.144419   1.11016 0.144506 0.000666667
 0.986553 -0.152585   1.11334 0.0517221 0.000666667
 0.973481 -0.156091   1.11566 0.170201 0.000666667
 0.990172 -0.155342   1.11334 0.0631125 0.000666667
 0.975539 -0.141342   1.10666 0.138016 0.000666667
 0.990245 -0.147546     1.118 0.0187117 0.000666667
 0.977661 -0.151235   1.12613 0.201236 0.000666667
 0.974533 -0.155647   1.11555 0.164175 0.000666667
 0.975128 -0.150813   1.12257 0.236175 0.000666667
 0.992696 -0.154064   1.10904 0.0496703 0.000666667
 0.982552 -0.149265   1.12685 0.0849436 0.000666667
 0.973012 -0.152051   1.10765 0.171075 0.000666667
 0.980118 -0.148624   1.12769 0.0809608 0.000666667
  0.97176 -0.149299   1.11213 0.174547 0.000666667
 0.976301 -0.154382   1.12518 0.235519 0.000666667
 0.975157 -0.141871   1.11046 0.232112 0.000666667
  0.97556 -0.143541   1.10559 0.155388 0.000666667
  0.97955 -0.150328   1.12674 0.08871 0.000666667
0.988406 -0.14888  1.12405 0.0814021 0.000666667
  0.97955 -0.149298   1.12236 0.252248 0.000666667
 0.999761 -0.172707   1.12751 -0.201988 0.000666667
 0.989618 -0.148233   1.11991 0.0525476 0.000666667
 0.986332 -0.154084   1.11538 0.0461373 0.000666667
  0.97238 -0.150887   1.10679 0.174051 0.000666667
 0.977459 -0.139951   1.10838 0.123961 0.000666667
 0.991881 -0.145928    1.1197 0.0748245 0.000666667
  0.98034 -0.148308   1.12694 0.0887219 0.000666667
 0.982131 -0.150292   1.12574 0.0866069 0.000666667
 0.980424 -0.142591   1.10904 0.15232 0.000666667
 0.979087 -0.152607   1.12282 0.241105 0.000666667
 0.991329 -0.150523   1.12461 0.0707899 0.000666667
 0.974671 -0.156292   1.11579 0.194383 0.000666667
 0.987458 -0.153707    1.1123 0.0641137 0.000666667
 0.991728 -0.144634   1.11023 0.0337334 0.000666667
 0.988839 -0.147363   1.11295 0.0706126 0.000666667
  0.97787 -0.150888   1.12142 0.211003 0.000666667
 0.991057 -0.151179   1.12456 0.151161 0.000666667
 0.990246 -0.147166   1.10989 0.0827503 0.000666667
 0.992756 -0.148077   1.12136 0.0928445 0.000666667
 0.97796 -0.15007  1.12077 0.235697 0.000666667
 0.977167 -0.151797   1.12392 0.167382 0.000666667
 0.979549 -0.152951   1.11167 0.0986633 0.000666667
 0.976753 -0.148417   1.12183 0.244959 0.000666667
 0.978974 -0.153815   1.12382 0.185072 0.000666667
 0.979284 -0.150043   1.11169 0.0950981 0.000666667
 0.980413 -0.152753   1.12881 0.11602 0.000666667
 0.983342 -0.153577   1.12406 0.248597 0.000666667
 0.998029 -0.174334   1.12984 -0.147683 0.000666667
 0.975392 -0.141345   1.10763 0.1302 0.000666667
 0.980866 -0.140424   1.10865 0.157061 0.000666667
 0.989312 -0.153549   1.11396 0.0510436 0.000666667
 0.987128 -0.148561   1.11014 0.0390156 0.000666667
 0.98176 -0.14953  1.12516 0.088688 0.000666667
 0.974515 -0.148277   1.11337 0.162865 0.000666667
 0.978132 -0.151828   1.12242 0.176002 0.000666667
 0.988847 -0.146964   1.11407 0.0263514 0.000666667
0.986392 -0.15401  1.11511 0.0550872 0.000666667
 0.990531 -0.146815   1.11262 0.0274245 0.000666667
 0.991138 -0.146712    1.1121 0.0683269 0.000666667
 0.987932 -0.152788   1.12472 0.0991506 0.000666667
 0.977892 -0.155185   1.12258 0.234514 0.000666667
 0.979942 -0.154532   1.12096 0.232334 0.000666667
 0.992009 -0.147391   1.11539 0.00179826 0.000666667
 0.990773 -0.146978   1.11541 0.038928 0.000666667
 0.997241 -0.169645   1.12954 -0.15751 0.000666667
 0.988357 -0.144594   1.11226 0.0414776 0.000666667
 0.990936 -0.149697   1.12249 0.0750751 0.000666667
 0.977495 -0.154788   1.11882 0.215632 0.000666667
0.976566 -0.14166  1.10753 0.144762 0.000666667
 0.991863 -0.150848   1.12039 0.0745256 0.000666667
 0.974842 -0.153536   1.12111 0.192896 0.000666667
 0.985903 -0.151869   1.11398 0.0614482 0.000666667
 0.977968 -0.150396   1.11099 0.122464 0.000666667
 0.992681 -0.144819    1.1135 0.0473637 0.000666667
 0.991156 -0.148878   1.12114 0.074092 0.000666667
0.975392 -0.14144   1.1089 0.226957 0.000666667
 0.986787 -0.154832   1.11209 0.0460053 0.000666667
 0.986004 -0.154529   1.11289 0.0522803 0.000666667
 0.981984 -0.153856   1.12677 0.236271 0.000666667
 0.979611 -0.150825   1.10976 0.13261 0.000666667
 0.992206 -0.148052   1.12525 0.110867 0.000666667
 0.977346 -0.154531   1.12309 0.23629 0.000666667
  0.99984 -0.174459   1.12907 -0.152022 0.000666667
0.989034 -0.15423  1.11959 0.0704177 0.000666667
 0.973373 -0.152463   1.10954 0.145622 0.000666667
 0.977142 -0.151548    1.1119 0.162083 0.000666667
 0.977791 -0.150471   1.12325 0.214023 0.000666667
  0.98261 -0.152869   1.12221 0.233695 0.000666667
 0.990169 -0.150324    1.1215 0.0531956 0.000666667
 0.991231 -0.145572   1.11431 0.0475241 0.000666667
 0.973714 -0.143207   1.11105 0.254012 0.000666667
 0.980765 -0.142874   1.10841 0.154859 0.000666667
 0.973418 -0.155871    1.1193 0.209511 0.000666667
 0.974642 -0.139643   1.11059 0.220076 0.000666667
 0.996551 -0.173162   1.12589 -0.16939 0.000666667
  0.98093 -0.143033   1.10641 0.13618 0.000666667
 0.977169 -0.155072   1.12177 0.221787 0.000666667
0.990747 -0.15153  1.12153 0.0694161 0.000666667
0.978583 -0.15052   1.1216 0.172787 0.000666667
  0.97096 -0.140776    1.1116 0.229534 0.000666667
 0.975096 -0.140544   1.10914 0.236644 0.000666667
 0.977456 -0.150362   1.11151 0.167021 0.000666667
 0.979779 -0.149901   1.12353 0.203683 0.000666667
 0.975972 -0.143934   1.10859 0.115806 0.000666667
 0.981845 -0.139972   1.11018 0.155062 0.000666667
 0.975621 -0.155163   1.11775 0.187336 0.000666667
 0.999853 -0.173191   1.12411 -0.145406 0.000666667
0.987435 -0.14653  1.11357 0.036959 0.000666667
 0.987697 -0.154953   1.11613 0.0695515 0.000666667
 0.987959 -0.150488   1.12191 0.0924713 0.000666667
 0.990273 -0.149394   1.11633 -0.0122006 0.000666667
  1.00039 -0.173517   1.12934 -0.207878 0.000666667
  0.97663 -0.150662   1.11051 0.141988 0.000666667
 0.979998 -0.152258   1.12784 0.114669 0.000666667
 0.978576 -0.150737   1.12195 0.185387 0.000666667
 0.996621 -0.172541   1.12764 -0.181147 0.000666667
 0.985832 -0.154284   1.11112 0.010401 0.000666667
0.978866 -0.15039  1.12333 0.252087 0.000666667
 0.992373 -0.147924   1.11643 0.0223846 0.000666667
 0.977026 -0.155567   1.12494 0.258133 0.000666667
 0.975904 -0.144164   1.10826 0.151976 0.000666667
 0.977544 -0.150101   1.12211 0.166019 0.000666667
 0.976847 -0.149905    1.1103 0.114826 0.000666667
  0.99072 -0.152749   1.12574 0.108878 0.000666667
 0.982337 -0.151878   1.12734 0.0746497 0.000666667
 0.974721 -0.141592   1.11093 0.223712 0.000666667
 0.972673 -0.142074   1.10727 0.210528 0.000666667
 0.977478 -0.138824   1.10794 0.15905 0.000666667
  0.98888 -0.143478   1.11148 -0.00715625 0.000666667
 0.979372 -0.141176   1.10965 0.165194 0.000666667
 0.989496 -0.152885   1.11413 0.0489257 0.000666667
 0.989861 -0.148556   1.12331 0.0560595 0.000666667
0.975683 -0.14518   1.1064 0.257028 0.000666667
 0.982392 -0.152203   1.12233 0.230066 0.000666667
 0.979098 -0.155735   1.12221 0.236496 0.000666667
 0.981308 -0.153819   1.12836 0.106349 0.000666667
 0.998699 -0.173381    1.1288 -0.179246 0.000666667
 0.975804 -0.144262   1.10833 0.167041 0.000666667
 0.991033 -0.148103   1.12323 0.0664871 0.000666667
 0.981076 -0.144041   1.10935 0.210122 0.000666667
 0.979202 -0.153356   1.12099 0.232193 0.000666667
 0.980169 -0.150793    1.1073 0.139392 0.000666667
 0.986337 -0.147524   1.12678 0.0667506 0.000666667
 0.989675 -0.146923   1.11332 0.0458699 0.000666667
 0.988553 -0.152206   1.12622 0.112015 0.000666667
 0.978968 -0.154623   1.12249 0.240066 0.000666667
0.975929 -0.15298  1.12182 0.198209 0.000666667
 0.982244 -0.151623   1.11351 0.153415 0.000666667
 0.976217 -0.142998   1.11093 0.234747 0.000666667
 0.976623 -0.142823   1.11055 0.192387 0.000666667
 0.975408 -0.143202   1.10624 0.157064 0.000666667
 0.974944 -0.156843   1.11573 0.196382 0.000666667
 0.984784 -0.155066   1.11219 0.0469372 0.000666667
 0.970836 -0.156104   1.12062 0.179694 0.000666667
 0.991713 -0.147521   1.11311 0.0462099 0.000666667
0.986733 -0.15202   1.1236 0.13064 0.000666667
 0.998428 -0.174943   1.12671 -0.192377 0.000666667
 0.996725 -0.175639   1.12885 -0.134963 0.000666667
 0.992018 -0.151537   1.12347 0.0738402 0.000666667
  0.98645 -0.149449   1.12366 0.0715967 0.000666667
 0.979739 -0.141101   1.10734 0.12633 0.000666667
 0.981422 -0.150084    1.1257 0.0558105 0.000666667
 0.981648 -0.140649   1.10928 0.159643 0.000666667
 0.986712 -0.154771    1.1142 0.0492137 0.000666667
 0.978772 -0.153504    1.1266 0.233772 0.000666667
 0.991619 -0.147527   1.12273 0.0836061 0.000666667
   0.9782 -0.153338    1.1222 0.22858 0.000666667
 0.977343 -0.152331   1.12126 0.182824 0.000666667
 0.985785 -0.155316   1.12496 0.127952 0.000666667
 0.978808 -0.154193   1.12254 0.216156 0.000666667
 0.978213 -0.141504   1.10693 0.147614 0.000666667
  0.99046 -0.145548   1.11515 0.0796234 0.000666667
 0.979676 -0.142182   1.11158 0.215799 0.000666667
 0.991007 -0.153068   1.10889 0.046599 0.000666667
 0.978737 -0.141959   1.10663 0.127105 0.000666667
 0.975874 -0.142894   1.10713 0.172421 0.000666667
 0.984773 -0.157159   1.10979 0.0369234 0.000666667
 0.986654 -0.151798   1.11176 0.0105668 0.000666667
 0.971935 -0.142939   1.11275 0.254786 0.000666667
0.987478 -0.15335  1.11166 0.0592471 0.000666667
 0.989329 -0.145751   1.11381 0.0206553 0.000666667
0.978802 -0.15549  1.12388 0.226396 0.000666667
 0.975882 -0.142312   1.10736 0.21407 0.000666667
 0.988018 -0.153453   1.11488 0.0536068 0.000666667
 0.981771 -0.150084   1.12593 0.0980892 0.000666667
 0.999941 -0.173948   1.12737 -0.150594 0.000666667
 0.977637 -0.151727   1.12446 0.156568 0.000666667
 0.999685 -0.170961    1.1286 -0.171947 0.000666667
0.977562 -0.14226  1.10667 0.144079 0.000666667
 0.992824 -0.147365   1.12516 0.0975298 0.000666667
 0.998257 -0.171118   1.12682 -0.185345 0.000666667
 0.979205 -0.145767   1.10878 0.220823 0.000666667
0.982057 -0.1515 1.12532 0.101035 0.000666667
 0.978074 -0.153311   1.12154 0.250157 0.000666667
 0.988309 -0.147857   1.11259 0.0567123 0.000666667
  0.98883 -0.147471   1.11134 0.0268947 0.000666667
 0.977086 -0.152561   1.11874 0.191871 0.000666667
 0.973652 -0.145185    1.1049 0.147532 0.000666667
 0.989514 -0.154108    1.1126 0.0626037 0.000666667
 0.977371 -0.153644   1.12022 0.194397 0.000666667
 0.985601 -0.155592   1.11341 0.0481835 0.000666667
 0.967775 -0.145146   1.10662 0.278501 0.000666667
 0.98411 -0.14163  1.10887 0.14763 0.000666667
0.978331 -0.14307  1.10999 0.22651 0.000666667
 0.988068 -0.154378   1.11309 0.0463567 0.000666667
 0.986087 -0.155868   1.11043 0.0110679 0.000666667
 0.975939 -0.151298   1.11038 0.14273 0.000666667
 0.989484 -0.151987   1.12305 0.0604368 0.000666667
 0.977219 -0.146673   1.10967 0.120621 0.000666667
  0.98068 -0.154955   1.12097 0.23332 0.000666667
 0.976688 -0.140246    1.1078 0.227817 0.000666667
 0.972518 -0.156479   1.11627 0.189734 0.000666667
 0.974746 -0.153353   1.12392 0.255292 0.000666667
 0.993446 -0.149213   1.11732 -0.0174897 0.000666667
0.978936 -0.15311  1.12118 0.232864 0.000666667
 0.981954 -0.152213   1.12504 0.10764 0.000666667
 0.987618 -0.152278   1.12643 0.120784 0.000666667
 0.978084 -0.154344   1.12334 0.200273 0.000666667
  0.98113 -0.154675   1.12117 0.21449 0.000666667
 0.988552 -0.146827   1.11489 0.0516391 0.000666667
 0.986488 -0.149724   1.12402 0.118107 0.000666667
0.988545 -0.14678  1.11335 0.0383839 0.000666667
 0.978049 -0.150828   1.10951 0.118671 0.000666667
 0.988929 -0.144686   1.11931 0.0563107 0.000666667
 0.979225 -0.153491   1.12141 0.245649 0.000666667
 0.977066 -0.149833   1.12402 0.208654 0.000666667
 0.979344 -0.144285   1.10526 0.158888 0.000666667
 0.989866 -0.147963   1.12242 0.0617259 0.000666667
 0.972969 -0.143121   1.10797 0.21513 0.000666667
0.974721 -0.14148  1.10908 0.158488 0.000666667
 0.989626 -0.152907   1.12561 0.0992935 0.000666667
 0.978143 -0.153505   1.12311 0.242804 0.000666667
 0.980216 -0.153951   1.12304 0.268249 0.000666667
 0.979089 -0.148697    1.1271 0.104795 0.000666667
0.981103 -0.15005  1.12773 0.085848 0.000666667
 0.983905 -0.151421   1.12711 0.105131 0.000666667
 0.979548 -0.152188   1.11061 0.0957981 0.000666667
 0.982237 -0.149334   1.12755 0.101847 0.000666667
0.979517 -0.15219  1.11462 0.140489 0.000666667
 0.984327 -0.152214   1.12966 0.104313 0.000666667
 0.981976 -0.153022   1.12635 0.104394 0.000666667
 0.979584 -0.151577   1.12555 0.187225 0.000666667
 0.987238 -0.152477   1.12488 0.0933192 0.000666667
 0.976608 -0.153157   1.12216 0.191876 0.000666667
 0.974613 -0.153931   1.12605 0.251462 0.000666667
 0.980305 -0.140746   1.10854 0.152005 0.000666667
  0.97952 -0.153878   1.12246 0.20624 0.000666667
 0.977362 -0.155055   1.12216 0.207798 0.000666667
 0.990406 -0.148424   1.12075 0.0528725 0.000666667
 0.975091 -0.152862   1.12316 0.240889 0.000666667
 0.978401 -0.144419   1.10717 0.171194 0.000666667
  1.00014 -0.173941   1.12675 -0.177899 0.000666667
 0.977385 -0.150364   1.12298 0.178404 0.000666667
 0.975093 -0.153673   1.12281 0.149715 0.000666667
 0.971507 -0.146138   1.10505 0.299676 0.000666667
0.987067 -0.15569  1.10959 0.0645878 0.000666667
 0.992517 -0.150327   1.12108 0.0843261 0.000666667
 0.996471 -0.169596   1.12492 -0.193596 0.000666667
  0.97917 -0.138555   1.10847 0.15849 0.000666667
 0.971455 -0.153227   1.11105 0.171358 0.000666667
 0.979537 -0.153972    1.1211 0.248726 0.000666667
  0.98705 -0.153325   1.11252 0.0514161 0.000666667
0.981604 -0.14949  1.12684 0.0991088 0.000666667
 0.979203 -0.152042   1.12081 0.231 0.000666667
 0.989416 -0.147852    1.1223 0.0601308 0.000666667
 0.977253 -0.153758   1.12426 0.238848 0.000666667
 0.976522 -0.150794   1.11367 0.137049 0.000666667
 0.985272 -0.156423    1.1122 0.0347034 0.000666667
  0.98047 -0.148427   1.12777 0.0800026 0.000666667
0.977794 -0.15056   1.1113 0.117619 0.000666667
 0.978318 -0.147378   1.10896 0.214519 0.000666667
 0.973402 -0.140793   1.11198 0.258415 0.000666667
 0.977319 -0.146097    1.1117 0.227457 0.000666667
 0.976084 -0.151642   1.11474 0.14333 0.000666667
 0.988332 -0.152798   1.11416 0.0575788 0.000666667
 0.976919 -0.155044   1.12494 0.233351 0.000666667
 0.971692 -0.151707   1.11124 0.150535 0.000666667
 0.985723 -0.154599   1.11133 0.0710677 0.000666667
 0.987353 -0.153573   1.12341 0.123138 0.000666667
 0.975154 -0.151901   1.11213 0.133593 0.000666667
 0.981246 -0.154502   1.12267 0.235881 0.000666667
 0.977654 -0.151677   1.11176 0.142295 0.000666667
0.977963 -0.1414 1.10625 0.150019 0.000666667
 0.982214 -0.151289   1.12739 0.0948559 0.000666667
 0.982423 -0.141694   1.10804 0.15347 0.000666667
 0.979002 -0.154652   1.12343 0.263086 0.000666667
 0.980172 -0.155173   1.12368 0.225459 0.000666667
 0.982315 -0.149902   1.12619 0.0942016 0.000666667
 0.972488 -0.151419   1.10869 0.19188 0.000666667
 0.986688 -0.151173   1.12404 0.108746 0.000666667
 0.970608 -0.140209   1.11267 0.251493 0.000666667
 0.977074 -0.149379   1.12293 0.246558 0.000666667
 0.977646 -0.140557   1.10736 0.151853 0.000666667
  0.97381 -0.156038   1.12088 0.192221 0.000666667
0.988249 -0.14565  1.11169 0.0235172 0.000666667
 0.987945 -0.153593   1.11353 0.0638177 0.000666667
 0.996202 -0.169666   1.12682 -0.190399 0.000666667
 0.975244 -0.142372   1.10711 0.135813 0.000666667
 0.980522 -0.152849   1.12235 0.241728 0.000666667
 0.988236 -0.148455    1.1108 0.0542306 0.000666667
0.974919 -0.14454  1.10282 0.126953 0.000666667
 0.976409 -0.153798   1.12206 0.188697 0.000666667
 0.971691 -0.151077   1.11194 0.160657 0.000666667
 0.985522 -0.153413   1.11034 0.0961374 0.000666667
 0.978549 -0.149478   1.10954 0.111018 0.000666667
   0.9924 -0.148385   1.11461 0.0224287 0.000666667
 0.988849 -0.145315    1.1103 0.061704 0.000666667
 0.977886 -0.152647   1.12103 0.193986 0.000666667
 0.973374 -0.151933   1.10414 0.204396 0.000666667
  0.97634 -0.140609   1.10882 0.229914 0.000666667
 0.987855 -0.145987   1.11178 0.0462579 0.000666667
 0.988648 -0.147396   1.12545 0.0721114 0.000666667
 0.981534 -0.152799    1.1235 0.230704 0.000666667
 0.979049 -0.145423    1.1048 0.129729 0.000666667
 0.990872 -0.148307   1.12373 0.0714591 0.000666667
 0.972338 -0.152278   1.10888 0.169009 0.000666667
 0.987585 -0.146697   1.11178 0.0503845 0.000666667
  0.99138 -0.152032   1.11245 0.0398196 0.000666667
  0.97423 -0.144651   1.10406 0.14082 0.000666667
0.978908 -0.15266  1.12358 0.240656 0.000666667
 0.978811 -0.155706   1.12525 0.220582 0.000666667
   0.9701 -0.150592   1.11298 0.165411 0.000666667
0.977573 -0.15422  1.12446 0.198943 0.000666667
 0.988892 -0.144793   1.11385 0.0453459 0.000666667
0.998644 -0.17094  1.12968 -0.186904 0.000666667
  0.99798 -0.170452   1.12736 -0.192538 0.000666667
 0.998302 -0.173102   1.12659 -0.187538 0.000666667
 0.978155 -0.151081   1.11065 0.151946 0.000666667
  0.99012 -0.149536   1.12271 0.0657024 0.000666667
 0.977548 -0.150846   1.12685 0.0833238 0.000666667
 0.980824 -0.153381   1.12347 0.217114 0.000666667
  0.98841 -0.147482   1.11348 0.02159 0.000666667
0.977897 -0.15371  1.12876 0.185397 0.000666667
 0.974856 -0.148817    1.1096 0.160773 0.000666667
 0.978116 -0.154162   1.12263 0.243269 0.000666667
 0.990726 -0.147254   1.12144 0.0682834 0.000666667
 0.990204 -0.145324   1.11273 0.0465222 0.000666667
0.977991 -0.14892  1.11281 0.168633 0.000666667
 0.973037 -0.151584   1.10848 0.144755 0.000666667
 0.978569 -0.153212   1.12334 0.252572 0.000666667
 0.986806 -0.154518   1.11293 0.070723 0.000666667
 0.986901 -0.151862   1.12281 0.132085 0.000666667
 0.999244 -0.175536   1.12844 -0.127564 0.000666667
0.989424 -0.15138  1.12197 0.144497 0.000666667
 0.979706 -0.150366   1.11223 0.162451 0.000666667
 0.977826 -0.155589   1.12549 0.210667 0.000666667
 0.999206 -0.173269   1.12336 -0.180474 0.000666667
 0.995208 -0.150332   1.10596 -0.0218367 0.000666667
0.989115 -0.14634  1.11284 0.0801256 0.000666667
 0.977947 -0.152062    1.1222 0.204715 0.000666667
 0.978956 -0.152673   1.12358 0.193059 0.000666667
 0.987215 -0.154961   1.11698 0.0407023 0.000666667
 0.978793 -0.155767    1.1232 0.208119 0.000666667
 0.977014 -0.149382   1.11214 0.148475 0.000666667
 0.989076 -0.147414    1.1112 0.0316148 0.000666667
 0.979109 -0.152105   1.12216 0.21663 0.000666667
 0.975728 -0.143252   1.10839 0.236647 0.000666667
0.976304 -0.15503  1.12334 0.23296 0.000666667
   0.9783 -0.152494   1.12606 0.210074 0.000666667
 0.976654 -0.153881   1.12231 0.209533 0.000666667
0.998372 -0.17099  1.13023 -0.211162 0.000666667
 0.978787 -0.143944   1.11144 0.226689 0.000666667
 0.989718 -0.150708   1.12675 0.0583479 0.000666667
0.976954 -0.14926  1.12412 0.253013 0.000666667
 0.981428 -0.153479   1.12541 0.109824 0.000666667
 0.977299 -0.149702   1.12276 0.243254 0.000666667
 0.978303 -0.144466   1.10575 0.144789 0.000666667
 0.980992 -0.156094   1.12276 0.210514 0.000666667
 0.974699 -0.144591   1.10749 0.172457 0.000666667
 0.979383 -0.153094   1.12192 0.226279 0.000666667
 0.987362 -0.154919    1.1136 0.0522735 0.000666667
 0.979045 -0.152265   1.12077 0.242868 0.000666667
  0.98837 -0.153089   1.11207 0.0493027 0.000666667
 0.998016 -0.173055   1.12795 -0.18477 0.000666667
 0.988711 -0.154303   1.12551 0.126135 0.000666667
 0.981979 -0.153222   1.12905 0.104822 0.000666667
0.993833 -0.15002  1.12179 0.0695515 0.000666667
 0.987138 -0.155345   1.11199 0.0656717 0.000666667
 0.998019 -0.173855   1.12615 -0.186986 0.000666667
 0.990419 -0.146031   1.11149 0.0590118 0.000666667
  0.98979 -0.153275   1.11366 0.0592903 0.000666667
 0.980063 -0.155216   1.12245 0.229236 0.000666667
0.982582 -0.14231  1.11083 0.157315 0.000666667
 0.975876 -0.143124   1.10597 0.141123 0.000666667
 0.997083 -0.173344   1.12496 -0.185587 0.000666667
 0.985064 -0.145061   1.11076 0.142345 0.000666667
 0.979714 -0.141247    1.1064 0.172285 0.000666667
 0.977033 -0.143101   1.10823 0.184325 0.000666667
 0.976626 -0.153996    1.1252 0.26166 0.000666667
 0.997633 -0.173129   1.12515 -0.15906 0.000666667
 0.990816 -0.149535   1.12344 0.133607 0.000666667
 0.988864 -0.154865   1.11166 0.064461 0.000666667
 0.979988 -0.154125   1.12307 0.285793 0.000666667
 0.989044 -0.145859   1.12083 0.0648602 0.000666667
 0.976151 -0.138039   1.10821 0.141116 0.000666667
 0.992304 -0.147721   1.12281 0.0553605 0.000666667
0.979289 -0.15538  1.12458 0.217841 0.000666667
 0.987477 -0.145928   1.11097 0.0686987 0.000666667
 0.988844 -0.152473   1.11959 0.0683747 0.000666667
 0.979498 -0.150988   1.12328 0.173117 0.000666667
 0.977779 -0.149191   1.11104 0.124691 0.000666667
  0.98594 -0.155491   1.11233 0.0464692 0.000666667
 0.978224 -0.154633   1.12279 0.223282 0.000666667
  0.97932 -0.155106      1.12 0.228965 0.000666667
 0.978628 -0.155389   1.12494 0.212962 0.000666667
 0.989146 -0.153644   1.11246 0.0334422 0.000666667
 0.973727 -0.151099   1.10829 0.178661 0.000666667
 0.99051 -0.15345   1.1248 0.135372 0.000666667
 0.985196 -0.147236   1.12364 0.0578416 0.000666667
  0.98854 -0.151219   1.12639 0.153627 0.000666667
  0.97611 -0.149606   1.11384 0.127959 0.000666667
  0.98179 -0.149512   1.12711 0.075701 0.000666667
  0.97999 -0.152788   1.12532 0.230462 0.000666667
 0.980544 -0.145367   1.10842 0.208947 0.000666667
 0.980954 -0.153931   1.12387 0.254023 0.000666667
 0.966431 -0.143648   1.10713 0.309683 0.000666667
 0.98677 -0.15512  1.11721 0.0497388 0.000666667
 0.987442 -0.152349    1.1136 0.0665742 0.000666667
 0.980132 -0.140771   1.10708 0.174595 0.000666667
 0.993475 -0.149357   1.12134 0.0837348 0.000666667
 0.989604 -0.148369   1.12204 0.0649052 0.000666667
 0.981255 -0.149628   1.12635 0.0801684 0.000666667
0.973458 -0.15639  1.11632 0.166524 0.000666667
 0.977328 -0.149283   1.12268 0.178446 0.000666667
 0.989774 -0.152248   1.12194 0.0725098 0.000666667
  0.97693 -0.153744   1.12212 0.187279 0.000666667
 0.986963 -0.152638   1.11252 0.0643789 0.000666667
 0.987601 -0.155083   1.11563 0.0485446 0.000666667
 0.989731 -0.145449   1.11298 0.0374398 0.000666667
0.977813 -0.14384   1.1137 0.227381 0.000666667
 0.975859 -0.149303   1.12329 0.202761 0.000666667
 0.984395 -0.155569   1.11102 0.0462685 0.000666667
 0.986188 -0.153426   1.11442 0.0546025 0.000666667
 0.976712 -0.137689   1.11124 0.164404 0.000666667
0.980051 -0.15182  1.11357 0.1302 0.000666667
 0.975384 -0.156845   1.11598 0.176359 0.000666667
 0.985843 -0.149366   1.12531 0.130476 0.000666667
  0.98304 -0.154359   1.12623 0.0855182 0.000666667
 0.977688 -0.142117   1.10819 0.145783 0.000666667
 0.976992 -0.155779   1.12335 0.223769 0.000666667
 0.991322 -0.149613   1.12488 0.105899 0.000666667
 0.976937 -0.152947   1.11384 0.14474 0.000666667
 0.983548 -0.140966   1.11052 0.160333 0.000666667
 0.974595 -0.142455    1.1115 0.239058 0.000666667
0.986474 -0.15303  1.10993 0.0647376 0.000666667
 0.987107 -0.155489   1.11119 0.00828857 0.000666667
  0.97908 -0.152158    1.1098 0.117161 0.000666667
 0.996365 -0.171476   1.12779 -0.167869 0.000666667
 0.984945 -0.154329   1.11125 0.0586495 0.000666667
 0.972749 -0.155372   1.11006 0.135795 0.000666667
 0.991437 -0.152781   1.12143 0.0582305 0.000666667
 0.989737 -0.151125   1.11253 0.086277 0.000666667
0.986706 -0.15009  1.11302 0.0675748 0.000666667
 0.997337 -0.173707    1.1291 -0.174508 0.000666667
0.988468 -0.1518 1.12133 0.0587253 0.000666667
 0.982156 -0.153374   1.12428 0.231007 0.000666667
 0.998888 -0.172975   1.12883 -0.196052 0.000666667
0.975439 -0.1435 1.10916 0.231715 0.000666667
 0.976999 -0.150814   1.12245 0.226531 0.000666667
  0.96974 -0.151843   1.10563 0.1745 0.000666667
 0.975842 -0.153285   1.12419 0.218342 0.000666667
 0.980705 -0.139206   1.10686 0.171065 0.000666667
0.977231 -0.15037  1.11067 0.144278 0.000666667
 0.976259 -0.145511   1.10538 0.158167 0.000666667
 0.976539 -0.152225   1.12111 0.186538 0.000666667
 0.979836 -0.156317   1.11954 0.225388 0.000666667
 0.974284 -0.154755   1.12003 0.176995 0.000666667
 0.980008 -0.154119   1.12128 0.222223 0.000666667
  0.99156 -0.145634   1.11405 0.0169368 0.000666667
0.988909 -0.14884  1.12314 0.128393 0.000666667
  1.00008 -0.171543   1.12781 -0.202313 0.000666667
 0.990386 -0.149231   1.12448 0.0901173 0.000666667
 0.976652 -0.152223   1.12337 0.237645 0.000666667
 0.981714 -0.141384   1.10985 0.169659 0.000666667
 0.977755 -0.152677   1.12261 0.186079 0.000666667
 0.975665 -0.150135   1.12304 0.185158 0.000666667
 0.985342 -0.144135   1.11198 0.0457624 0.000666667
 0.987937 -0.152084   1.12427 0.15047 0.000666667
 0.988634 -0.150322   1.12625 0.0829939 0.000666667
 0.980829 -0.152315   1.12614 0.227501 0.000666667
  0.98653 -0.146766    1.1128 0.0718756 0.000666667
 0.998341 -0.171753   1.12761 -0.21377 0.000666667
 0.990953 -0.147765   1.11368 0.0510291 0.000666667
 0.988903 -0.153642   1.12161 0.137998 0.000666667
0.988013 -0.15318  1.11243 0.0500399 0.000666667
 0.987443 -0.148375   1.11259 0.0575197 0.000666667
 0.976653 -0.141206   1.10658 0.134155 0.000666667
 0.977414 -0.154494   1.12576 0.223235 0.000666667
 0.999432 -0.171063   1.12791 -0.186193 0.000666667
 0.970109 -0.146448   1.10606 0.301802 0.000666667
 0.978844 -0.142047   1.11308 0.237286 0.000666667
 0.979657 -0.145111   1.10882 0.176613 0.000666667
 0.978816 -0.150397   1.11315 0.148069 0.000666667
 0.977349 -0.142227   1.10887 0.14908 0.000666667
0.975969 -0.14117  1.11149 0.195843 0.000666667
 0.977102 -0.142039    1.1068 0.19592 0.000666667
 0.978893 -0.151715   1.12414 0.178244 0.000666667
0.980128 -0.15516  1.12417 0.221232 0.000666667
 0.974884 -0.156977    1.1151 0.16706 0.000666667
 0.989117 -0.145386   1.11273 0.0832502 0.000666667
 0.980094 -0.144111   1.10977 0.201976 0.000666667
0.990632 -0.1544 1.11308 0.0593606 0.000666667
 0.989101 -0.146578   1.11207 0.018252 0.000666667
0.975074 -0.15478  1.12061 0.242707 0.000666667
 0.979166 -0.142844   1.10506 0.163934 0.000666667
 0.977801 -0.152373   1.12053 0.211471 0.000666667
 0.988454 -0.152765   1.11401 0.04917 0.000666667
 0.990362 -0.148885   1.12395 0.147983 0.000666667
 0.997789 -0.172208   1.12819 -0.187511 0.000666667
 0.987665 -0.151346   1.11208 0.0689681 0.000666667
 0.977996 -0.142419   1.10651 0.220782 0.000666667
 0.990894 -0.150832   1.12204 0.0768671 0.000666667
 0.978494 -0.143752   1.10698 0.166076 0.000666667
 0.976776 -0.144619   1.10661 0.159693 0.000666667
 0.980361 -0.154331   1.12265 0.245462 0.000666667
 0.976295 -0.143371   1.10987 0.22877 0.000666667
 0.992615 -0.149932   1.11975 0.0831971 0.000666667
 0.977292 -0.143241   1.10421 0.144172 0.000666667
0.979374 -0.14198  1.10854 0.154363 0.000666667
 0.989195 -0.145129   1.11248 -0.000112074 0.000666667
 0.988494 -0.153868   1.11354 0.0541817 0.000666667
 0.990427 -0.152559   1.11164 0.079913 0.000666667
0.977986 -0.1521 1.12616 0.215891 0.000666667
 0.972664 -0.153027   1.10702 0.16027 0.000666667
 0.984647 -0.154501   1.11355 0.0493583 0.000666667
 0.976217 -0.153726   1.12424 0.170668 0.000666667
 0.980454 -0.150308   1.12374 0.247199 0.000666667
 0.978901 -0.155296   1.12258 0.235189 0.000666667
 0.991397 -0.150125    1.1218 0.0725209 0.000666667
 0.978876 -0.146976   1.11072 0.217697 0.000666667
 0.990472 -0.148663   1.12066 0.0446498 0.000666667
 0.987494 -0.155134   1.12413 0.111126 0.000666667
 0.982718 -0.151663   1.12794 0.0995681 0.000666667
 0.977804 -0.151717   1.12269 0.228849 0.000666667
 0.989538 -0.150668   1.11941 0.0697357 0.000666667
 0.978722 -0.149771   1.12224 0.172254 0.000666667
 0.984962 -0.152047    1.1219 0.0824151 0.000666667
 0.975072 -0.153515    1.1201 0.183663 0.000666667
0.990961 -0.1495 1.12164 0.067857 0.000666667
 0.996229 -0.173444   1.12588 -0.186131 0.000666667
 0.975009 -0.141139   1.10992 0.135093 0.000666667
 0.979086 -0.156036   1.12416 0.214714 0.000666667
0.967616 -0.14346  1.10597 0.299936 0.000666667
 0.987841 -0.152532   1.11324 0.0479421 0.000666667
 0.978201 -0.143572   1.10591 0.145934 0.000666667
0.992937 -0.14788  1.12374 0.0541293 0.000666667
  1.00183 -0.173715   1.12686 -0.161792 0.000666667
 0.987328 -0.143678   1.11032 0.0619757 0.000666667
 0.978999 -0.155201   1.12183 0.208471 0.000666667
 0.974094 -0.143914   1.10676 0.141917 0.000666667
 0.975414 -0.154559   1.12626 0.240923 0.000666667
 0.980174 -0.140496   1.10862 0.166177 0.000666667
 0.982455 -0.147622   1.12579 0.10569 0.000666667
  0.97821 -0.151273   1.12393 0.191536 0.000666667
 0.979548 -0.143819   1.10745 0.135211 0.000666667
  0.98074 -0.154304   1.12328 0.223012 0.000666667
 0.966758 -0.146708    1.1074 0.297493 0.000666667
 0.982239 -0.137295   1.11109 0.15899 0.000666667
 0.975818 -0.148744   1.12345 0.174865 0.000666667
 0.979299 -0.151106   1.11463 0.129496 0.000666667
 0.982547 -0.154265   1.12332 0.237797 0.000666667
 0.975485 -0.142895   1.11036 0.231105 0.000666667
 0.988654 -0.151145   1.12452 0.119237 0.000666667
 0.978048 -0.154056   1.12024 0.173331 0.000666667
0.972062 -0.15081  1.10573 0.169737 0.000666667
 0.986398 -0.155055   1.11164 0.0902702 0.000666667
 0.988217 -0.153278   1.11265 0.0690248 0.000666667
 0.987521 -0.148271   1.12202 0.0433185 0.000666667
 0.979196 -0.151358   1.11274 0.113641 0.000666667
 0.997662 -0.172495    1.1294 -0.180396 0.000666667
 0.979598 -0.143111   1.11047 0.220742 0.000666667
  0.97774 -0.144108   1.10556 0.17208 0.000666667
0.989055 -0.14852  1.12376 0.132941 0.000666667
 0.989879 -0.148129   1.11955 0.0822486 0.000666667
 0.983273 -0.150702   1.12784 0.100735 0.000666667
0.981003 -0.13988  1.11016 0.162494 0.000666667
 0.991524 -0.142851   1.11646 0.0639866 0.000666667
 0.989218 -0.145579   1.11133 0.0423294 0.000666667
0.992475 -0.14743  1.12183 0.0583985 0.000666667
 0.975163 -0.153336   1.12272 0.145653 0.000666667
 0.987167 -0.153249   1.12451 0.119429 0.000666667
 0.990524 -0.146717   1.11701 0.0438125 0.000666667
 0.975098 -0.153878   1.11886 0.202301 0.000666667
 0.991751 -0.152868   1.11178 0.0513091 0.000666667
 0.980696 -0.150717    1.1235 0.228583 0.000666667
  0.99352 -0.149929   1.12133 0.0564673 0.000666667
 0.977204 -0.155518   1.12284 0.226817 0.000666667
 0.978021 -0.155725   1.12392 0.255794 0.000666667
 0.980674 -0.153411   1.12238 0.243586 0.000666667
 0.987667 -0.146756    1.1141 0.05244 0.000666667
 0.980398 -0.141681   1.10741 0.17076 0.000666667
 0.981119 -0.153086   1.12188 0.23381 0.000666667
 0.986803 -0.155153   1.11283 0.0519957 0.000666667
0.987178 -0.15469  1.11283 0.048508 0.000666667
 0.985713 -0.153363   1.12278 0.114595 0.000666667
 0.974918 -0.150711   1.11363 0.127957 0.000666667
 0.976626 -0.152079   1.12032 0.175221 0.000666667
 0.980185 -0.149511   1.12718 0.100343 0.000666667
 0.971665 -0.153366    1.1104 0.139528 0.000666667
 0.990075 -0.145894   1.11295 0.0701114 0.000666667
  0.98611 -0.153358   1.11497 0.0325245 0.000666667
 0.98153 -0.14101  1.10913 0.17987 0.000666667
  0.98674 -0.153251   1.11352 0.0785422 0.000666667
 0.977921 -0.144911   1.10514 0.15554 0.000666667
 0.989782 -0.147735   1.11946 0.04806 0.000666667
 0.977517 -0.137335   1.10816 0.154646 0.000666667
 0.992806 -0.148924   1.11136 0.0654833 0.000666667
 0.975593 -0.139752   1.10884 0.246424 0.000666667
 0.979078 -0.138504     1.108 0.251701 0.000666667
 0.975155 -0.151471   1.11074 0.140066 0.000666667
 0.992183 -0.149251   1.11916 0.0697068 0.000666667
 0.974693 -0.144328   1.10506 0.138566 0.000666667
 0.977283 -0.150801   1.11021 0.146397 0.000666667
 0.976087 -0.141825    1.1119 0.195989 0.000666667
 0.978201 -0.148264    1.1227 0.250943 0.000666667
 0.989855 -0.144556   1.11179 0.063132 0.000666667
 0.995402 -0.147642   1.12202 0.0543127 0.000666667
 0.975316 -0.139751   1.10948 0.223214 0.000666667
 0.980681 -0.154129   1.12261 0.235273 0.000666667
  0.97632 -0.150353   1.12363 0.220889 0.000666667
 0.979957 -0.144946   1.10786 0.152414 0.000666667
 0.994958 -0.150549   1.10393 -0.0143633 0.000666667
 0.989064 -0.153215   1.11309 0.0747935 0.000666667
 0.976505 -0.154794   1.12243 0.263954 0.000666667
 0.989317 -0.153292   1.11234 0.0474962 0.000666667
 0.979763 -0.154025   1.12451 0.244135 0.000666667
 0.974931 -0.152671   1.12236 0.180941 0.000666667
 0.969631 -0.151941   1.10814 0.161716 0.000666667
 0.976018 -0.151842   1.12603 0.197161 0.000666667
   1.0001 -0.172367   1.12791 -0.177043 0.000666667
 0.977648 -0.142927   1.10827 0.125813 0.000666667
 0.977163 -0.144032   1.11006 0.206456 0.000666667
 0.987834 -0.153634   1.11089 0.0530562 0.000666667
 0.981801 -0.155269   1.12406 0.229298 0.000666667
 0.978147 -0.155383   1.12408 0.230151 0.000666667
 0.999123 -0.172964   1.12577 -0.194116 0.000666667
 0.983403 -0.139273   1.10861 0.155164 0.000666667
 0.990596 -0.152264   1.12413 0.127998 0.000666667
 0.989335 -0.146916   1.11045 0.0767819 0.000666667
 0.977835 -0.149428   1.12206 0.171787 0.000666667
 0.967903 -0.145327   1.10698 0.308563 0.000666667
0.975562 -0.14332  1.10999 0.185483 0.000666667
 0.989919 -0.148852   1.12323 0.0827876 0.000666667
 0.978348 -0.145115    1.1083 0.22652 0.000666667
 0.975954 -0.156812   1.12137 0.279541 0.000666667
 0.978579 -0.147744   1.11469 0.132289 0.000666667
 0.978529 -0.143222   1.10563 0.155576 0.000666667
 0.979537 -0.144364   1.10661 0.127963 0.000666667
 0.982097 -0.149437   1.12588 0.0830926 0.000666667
 0.987853 -0.152672     1.124 0.124382 0.000666667
 0.977384 -0.149256   1.12245 0.228537 0.000666667
 0.981387 -0.154744   1.12458 0.220614 0.000666667
 0.980516 -0.151292   1.11249 0.136749 0.000666667
 0.973152 -0.155737   1.11665 0.181702 0.000666667
 0.971874 -0.142171   1.11135 0.234229 0.000666667
0.972853 -0.14398  1.10783 0.222024 0.000666667
0.980207 -0.14926  1.13019 0.121784 0.000666667
 0.989028 -0.151338   1.12605 0.150544 0.000666667
 0.977882 -0.142173   1.10692 0.166193 0.000666667
 0.978275 -0.150612   1.11444 0.17169 0.000666667
  0.97667 -0.139924   1.11014 0.139803 0.000666667
 0.987322 -0.155059   1.11167 0.0355834 0.000666667
 0.988673 -0.150916    1.1209 0.0724587 0.000666667
 0.974766 -0.154688   1.11108 0.15687 0.000666667
 0.996215 -0.167469   1.12879 -0.14429 0.000666667
 0.972138 -0.139744    1.1127 0.228203 0.000666667
 0.976886 -0.153007    1.1233 0.231599 0.000666667
0.972842 -0.15768  1.11761 0.165018 0.000666667
 0.972811 -0.144532   1.11007 0.228137 0.000666667
 0.977429 -0.145435   1.10463 0.153946 0.000666667
 0.976942 -0.145901    1.1049 0.14816 0.000666667
 0.989207 -0.149561   1.12489 0.065475 0.000666667
 0.975958 -0.140348   1.11179 0.228025 0.000666667
0.977227 -0.14144   1.1044 0.157239 0.000666667
 0.990511 -0.145313   1.10995 0.0367737 0.000666667
0.990725 -0.14966  1.12686 0.0694703 0.000666667
 0.979214 -0.154413   1.12239 0.252187 0.000666667
 0.987143 -0.146169   1.11351 0.0638868 0.000666667
 0.977963 -0.154299   1.12399 0.248461 0.000666667
 0.981385 -0.148914   1.12731 0.0690968 0.000666667
 0.981084 -0.136798   1.10913 0.172725 0.000666667
0.978534 -0.1557 1.12567 0.209599 0.000666667
 0.997599 -0.172149   1.12679 -0.173039 0.000666667
 0.980412 -0.152079   1.11141 0.169904 0.000666667
 0.991679 -0.145223    1.1152 0.0424087 0.000666667
 0.971406 -0.152818   1.10636 0.169759 0.000666667
 0.983163 -0.150622   1.12637 0.0917766 0.000666667
 0.989954 -0.151215    1.1212 0.130404 0.000666667
 0.978109 -0.143626   1.10877 0.137158 0.000666667
 0.982321 -0.153005   1.12524 0.215296 0.000666667
 0.975894 -0.141635   1.10796 0.133298 0.000666667
 0.976943 -0.150864   1.11306 0.132475 0.000666667
 0.979123 -0.152034   1.12321 0.182683 0.000666667
 0.982016 -0.156183   1.12319 0.192405 0.000666667
 0.979053 -0.141392   1.10664 0.162632 0.000666667
 0.989152 -0.154762   1.11392 0.0654586 0.000666667
 0.989327 -0.150782   1.12296 0.141509 0.000666667
 0.983579 -0.145781   1.10813 0.165351 0.000666667
 0.978811 -0.152997    1.1226 0.187132 0.000666667
 0.980258 -0.138352   1.10881 0.180805 0.000666667
 0.987297 -0.149658   1.12392 0.119776 0.000666667
 0.980674 -0.142094   1.10759 0.1689 0.000666667
  0.97666 -0.143125   1.10516 0.157642 0.000666667
 0.989946 -0.146826   1.11566 0.0359438 0.000666667
 0.974968 -0.143507   1.10867 0.197037 0.000666667
  0.99675 -0.170727   1.12556 -0.179026 0.000666667
 0.981551 -0.146862   1.12821 0.0891455 0.000666667
 0.976947 -0.151304   1.11952 0.238773 0.000666667
 0.976397 -0.145495   1.10499 0.158338 0.000666667
 0.977699 -0.144514   1.10452 0.130564 0.000666667
  1.00192 -0.175195   1.12547 -0.144022 0.000666667
 0.999432 -0.174123   1.12863 -0.188048 0.000666667
 0.996769 -0.171586   1.12399 -0.164101 0.000666667
 0.988376 -0.153899   1.11439 0.0676533 0.000666667
0.987726 -0.15432  1.12458 0.131579 0.000666667
 0.989617 -0.151641    1.1231 0.13045 0.000666667
 0.982141 -0.151394   1.12459 0.0890513 0.000666667
0.978162 -0.15232  1.12495 0.18813 0.000666667
 0.983469 -0.148384   1.12663 0.0574099 0.000666667
 0.977159 -0.151613   1.12014 0.190229 0.000666667
 0.985914 -0.147319   1.12392 0.072633 0.000666667
0.976487 -0.14302  1.10615 0.158341 0.000666667
 0.978113 -0.150721   1.12028 0.231266 0.000666667
 0.977157 -0.148106   1.12588 0.245449 0.000666667
  0.98977 -0.154853   1.11208 0.0675696 0.000666667
 0.997689 -0.174308   1.12507 -0.13317 0.000666667
  0.99724 -0.169294   1.12578 -0.17355 0.000666667
  0.98972 -0.145813   1.11082 0.019952 0.000666667
 0.974518 -0.142797   1.10611 0.123008 0.000666667
 0.995103 -0.168763   1.12851 -0.18233 0.000666667
 0.990449 -0.150179    1.1248 0.0699883 0.000666667
 0.976539 -0.141749   1.10706 0.14481 0.000666667
 0.978999 -0.148794   1.11022 0.113536 0.000666667
 0.990624 -0.153701    1.1131 0.0928742 0.000666667
 0.976964 -0.151319    1.1242 0.186484 0.000666667
 0.975923 -0.144285   1.11136 0.224965 0.000666667
  0.97526 -0.156601   1.12165 0.196049 0.000666667
 0.977383 -0.148605   1.11046 0.123819 0.000666667
 0.989262 -0.153157   1.11065 0.0667061 0.000666667
0.976981 -0.15167   1.1223 0.199508 0.000666667
 0.986103 -0.156253   1.11461 0.05277 0.000666667
 0.985301 -0.152348   1.11292 0.0799206 0.000666667
 0.984037 -0.155775   1.11146 0.0335023 0.000666667
 0.995436 -0.165386   1.12733 -0.13889 0.000666667
  0.98783 -0.153415   1.11153 0.0592343 0.000666667
 0.990246 -0.151198   1.11032 0.0544966 0.000666667
 0.990518 -0.153678   1.11279 0.0631089 0.000666667
0.977635 -0.15529  1.12527 0.239443 0.000666667
  0.98107 -0.142631   1.10646 0.175241 0.000666667
 0.986621 -0.154509   1.11243 0.0552771 0.000666667
 0.991248 -0.146351   1.10991 0.0505682 0.000666667
0.979721 -0.15103  1.11501 0.146671 0.000666667
0.986033 -0.15559  1.11051 0.0299803 0.000666667
 0.989106 -0.156458     1.113 0.0430181 0.000666667
 0.976769 -0.141219    1.1081 0.21731 0.000666667
0.975393 -0.15397  1.12204 0.156574 0.000666667
 0.976416 -0.142066   1.10692 0.206188 0.000666667
0.990043 -0.15053  1.11889 0.0568072 0.000666667
 0.978992 -0.147951   1.10984 0.139993 0.000666667
 0.990701 -0.148363   1.12441 0.0583475 0.000666667
 0.975936 -0.143795   1.11166 0.218306 0.000666667
 0.979955 -0.150741   1.12292 0.17705 0.000666667
 0.986491 -0.154021   1.11175 0.0424522 0.000666667
 0.988062 -0.151215   1.12109 0.0907315 0.000666667
 0.980442 -0.149674   1.11463 0.168999 0.000666667
 0.978266 -0.149742   1.12427 0.239483 0.000666667
 0.978212 -0.154486   1.12174 0.218311 0.000666667
 0.981031 -0.149747   1.12878 0.0889357 0.000666667
 0.978908 -0.149662   1.12328 0.21449 0.000666667
 0.998422 -0.173318   1.12613 -0.210499 0.000666667
 0.975332 -0.149407   1.12261 0.199863 0.000666667
 0.976384 -0.152291   1.11324 0.134368 0.000666667
 0.975255 -0.152507   1.11208 0.147233 0.000666667
 0.989374 -0.153537    1.1242 0.129059 0.000666667
 0.970366 -0.151717   1.10765 0.164762 0.000666667
  0.97884 -0.155001   1.12149 0.249544 0.000666667
 0.999265 -0.173899   1.12815 -0.193216 0.000666667
 0.977147 -0.141892    1.1047 0.134491 0.000666667
 0.977687 -0.143941   1.11203 0.217883 0.000666667
 0.987462 -0.151382   1.12555 0.135441 0.000666667
 0.982376 -0.140399   1.11092 0.145322 0.000666667
 0.978112 -0.151656   1.12397 0.190332 0.000666667
0.974802 -0.15677  1.11704 0.165177 0.000666667
 0.977926 -0.153091   1.12065 0.189218 0.000666667
 0.988897 -0.146577   1.11633 0.0199775 0.000666667
 0.977662 -0.145913   1.11022 0.23628 0.000666667
0.977387 -0.15414  1.12129 0.232671 0.000666667
 0.979191 -0.151388   1.12052 0.183375 0.000666667
 0.978746 -0.143065   1.10848 0.153794 0.000666667
 0.976405 -0.152798   1.12079 0.194097 0.000666667
 0.982074 -0.141849   1.10744 0.16654 0.000666667
 0.979091 -0.150714   1.11355 0.108848 0.000666667
 0.979339 -0.153459   1.12172 0.241245 0.000666667
 0.982118 -0.140308   1.11086 0.187461 0.000666667
0.978261 -0.14777  1.12282 0.171733 0.000666667
 0.977593 -0.144346   1.11372 0.225799 0.000666667
 0.981483 -0.151958   1.12664 0.109473 0.000666667
 0.975875 -0.152381   1.12596 0.22785 0.000666667
 0.977129 -0.145074   1.10725 0.125201 0.000666667
 0.975746 -0.141682   1.10776 0.152263 0.000666667
 0.978241 -0.154451   1.12224 0.19728 0.000666667
 0.977635 -0.141578   1.11057 0.114649 0.000666667
 0.979956 -0.152654   1.11201 0.122524 0.000666667
 0.984703 -0.152296   1.11249 0.0591034 0.000666667
 0.987788 -0.147012   1.11298 -0.00815601 0.000666667
  0.98923 -0.144289   1.11149 0.0451405 0.000666667
 0.991304 -0.148532   1.12121 0.0840774 0.000666667
 0.983461 -0.149539   1.12685 0.0866356 0.000666667
 0.988106 -0.147563   1.12275 0.0778327 0.000666667
0.991464 -0.1482 1.11664 0.00177946 0.000666667
 0.989441 -0.146961   1.12127 0.089211 0.000666667
 0.982642 -0.138234   1.10941 0.151977 0.000666667
 0.980978 -0.142841   1.10633 0.139352 0.000666667
 0.979153 -0.149508   1.12311 0.235215 0.000666667
0.991224 -0.14769  1.11209 0.0639414 0.000666667
 0.979681 -0.151807    1.1143 0.115115 0.000666667
 0.998515 -0.171915   1.12704 -0.18026 0.000666667
0.976676 -0.14389  1.10622 0.150981 0.000666667
 0.978932 -0.150368   1.11158 0.155389 0.000666667
 0.975621 -0.141964   1.10873 0.0929879 0.000666667
0.980888 -0.14061  1.10708 0.158245 0.000666667
 0.978157 -0.151627   1.12286 0.235304 0.000666667
 0.976404 -0.140026   1.11106 0.217137 0.000666667
0.989359 -0.15494   1.1132 0.068645 0.000666667
 0.984293 -0.151164   1.12722 0.0915428 0.000666667
 0.976958 -0.143948   1.10758 0.160253 0.000666667
 0.971331 -0.152237   1.10757 0.183924 0.000666667
 0.980444 -0.142323   1.10485 0.15402 0.000666667
 0.985019 -0.152529   1.11186 0.00676814 0.000666667
 0.978716 -0.146837   1.11067 0.234542 0.000666667
    0.988 -0.154144   1.11196 0.0313923 0.000666667
0.977084 -0.14057   1.1079 0.166419 0.000666667
 0.977527 -0.143126   1.10805 0.188346 0.000666667
 0.977072 -0.144104    1.1147 0.22169 0.000666667
 0.978237 -0.155447   1.12328 0.17366 0.000666667
 0.991917 -0.155836   1.10918 0.0478268 0.000666667
  0.98748 -0.153849   1.11163 0.0233994 0.000666667
 0.978119 -0.149555    1.1087 0.137957 0.000666667
 0.977607 -0.142217   1.11066 0.234654 0.000666667
 0.996523 -0.173471    1.1253 -0.168268 0.000666667
 0.988468 -0.153185   1.11368 0.0756146 0.000666667
 0.990045 -0.150894   1.12263 0.145211 0.000666667
 0.989503 -0.149458   1.12303 0.0729909 0.000666667
0.981205 -0.14035  1.10798 0.16133 0.000666667
0.978612 -0.15578  1.12224 0.227249 0.000666667
 0.990608 -0.146118   1.11286 0.0568069 0.000666667
 0.980553 -0.154855   1.12187 0.238369 0.000666667
 0.997527 -0.170901   1.12683 -0.210796 0.000666667
 0.979444 -0.153737   1.12475 0.24664 0.000666667
 0.981164 -0.143475   1.10554 0.1351 0.000666667
 0.986916 -0.147273   1.11247 0.0683549 0.000666667
 0.979342 -0.155296   1.12101 0.235842 0.000666667
 0.997313 -0.174208   1.12356 -0.195695 0.000666667
0.987654 -0.15164  1.12148 0.132596 0.000666667
 0.988102 -0.143828   1.11337 -0.0134961 0.000666667
 0.979362 -0.148841   1.10909 0.106898 0.000666667
  0.98801 -0.147601   1.11028 0.0540878 0.000666667
 0.982098 -0.137974   1.11038 0.150345 0.000666667
 0.968807 -0.144435   1.10673 0.300893 0.000666667
 0.981283 -0.138095   1.10895 0.175483 0.000666667
0.979757 -0.15355  1.12699 0.0911462 0.000666667
 0.991302 -0.148648    1.1219 0.0557869 0.000666667
 0.990742 -0.151836   1.12479 0.110168 0.000666667
 0.980688 -0.154023   1.12496 0.222505 0.000666667
 0.977982 -0.152019   1.12302 0.243238 0.000666667
 0.973017 -0.142237   1.10622 0.135179 0.000666667
 0.989715 -0.154407   1.11555 0.0666447 0.000666667
 0.977001 -0.154858   1.12025 0.1813 0.000666667
 0.972763 -0.152727   1.10461 0.193896 0.000666667
 0.998277 -0.174247   1.12824 -0.195259 0.000666667
 0.985452 -0.151388   1.11008 -0.000174062 0.000666667
 0.984476 -0.149182   1.12837 0.0863828 0.000666667
 0.991403 -0.148271   1.12239 0.0838102 0.000666667
 0.976252 -0.143562   1.10812 0.226358 0.000666667
 0.990919 -0.148152   1.12246 0.0640486 0.000666667
 0.968792 -0.139962   1.11204 0.233688 0.000666667
 0.971865 -0.154025   1.10705 0.158259 0.000666667
 0.974204 -0.152137   1.11123 0.169713 0.000666667
0.979716 -0.15542  1.12307 0.18457 0.000666667
 0.986481 -0.155521    1.1152 0.0664464 0.000666667
 0.988297 -0.148044   1.12235 0.0577503 0.000666667
 0.983123 -0.153249   1.11227 0.0635318 0.000666667
 0.97725 -0.15571  1.12418 0.218831 0.000666667
 0.977401 -0.140042    1.1078 0.145019 0.000666667
 0.983149 -0.150756   1.12893 0.0852811 0.000666667
 0.986812 -0.154026    1.1127 0.0572275 0.000666667
 0.973278 -0.158134   1.11689 0.164372 0.000666667
0.989039 -0.14864  1.11955 0.145253 0.000666667
  0.97613 -0.143032   1.10821 0.146581 0.000666667
 0.998411 -0.171916   1.12629 -0.190005 0.000666667
 0.977935 -0.152286   1.12061 0.21945 0.000666667
 0.999188 -0.173829    1.1279 -0.173524 0.000666667
 0.988852 -0.154292    1.1128 0.0582618 0.000666667
 0.975203 -0.144141    1.1065 0.14618 0.000666667
 0.989172 -0.148679   1.11829 0.0626106 0.000666667
 0.980735 -0.149389   1.12061 0.234923 0.000666667
 0.982194 -0.154254   1.12623 0.117054 0.000666667
 0.997068 -0.171694   1.12768 -0.186549 0.000666667
 0.990493 -0.152243   1.10905 0.030449 0.000666667
 0.986764 -0.155356   1.12516 0.11077 0.000666667
 0.977143 -0.154342   1.12348 0.255853 0.000666667
 0.975779 -0.141979   1.10868 0.244265 0.000666667
 0.976858 -0.150762    1.1185 0.17441 0.000666667
 0.991616 -0.148315    1.1258 0.0811258 0.000666667
 0.979404 -0.144681   1.10459 0.118051 0.000666667
 0.976355 -0.153254   1.12207 0.248964 0.000666667
 0.986034 -0.148279   1.11089 0.0397539 0.000666667
 0.991602 -0.147527   1.12099 0.0960173 0.000666667
 0.978096 -0.143367   1.11192 0.230974 0.000666667
 0.976637 -0.153682   1.12363 0.2376 0.000666667
 0.979734 -0.153856   1.12161 0.218025 0.000666667
 0.989279 -0.147811   1.11945 0.0514115 0.000666667
 0.990712 -0.152053   1.11431 0.0710762 0.000666667
 0.988662 -0.147726   1.10992 0.0336994 0.000666667
 0.975312 -0.158538   1.11527 0.163055 0.000666667
 0.985924 -0.152006   1.11238 0.0356457 0.000666667
 0.990858 -0.148779   1.11827 0.0704526 0.000666667
 0.984299 -0.151485   1.12662 0.108052 0.000666667
 0.97817 -0.15185  1.12106 0.220733 0.000666667
 0.988807 -0.154795   1.11352 0.0687709 0.000666667
  1.00043 -0.174091   1.12806 -0.169592 0.000666667
 0.991887 -0.146454   1.10965 0.0201686 0.000666667
 0.990089 -0.142863   1.10824 0.0472543 0.000666667
  0.97405 -0.143614   1.10785 0.21434 0.000666667
 0.985779 -0.155024   1.11313 0.0610244 0.000666667
 0.999632 -0.173578    1.1285 -0.178083 0.000666667
 0.991273 -0.149737   1.12098 0.0685676 0.000666667
  0.99155 -0.148171   1.12402 0.0905569 0.000666667
 0.976849 -0.155101   1.12318 0.249099 0.000666667
 0.970591 -0.149917   1.10816 0.176822 0.000666667
 0.981052 -0.149127   1.12597 0.101798 0.000666667
 0.986673 -0.151826   1.12131 0.0560782 0.000666667
 0.984221 -0.150331   1.12598 0.0866028 0.000666667
 0.982152 -0.151493    1.1262 0.0930397 0.000666667
 0.982882 -0.148643   1.12794 0.077879 0.000666667
 0.980452 -0.154256   1.12492 0.0935886 0.000666667
 0.979157 -0.146422   1.11062 0.207051 0.000666667
 0.979546 -0.149245   1.12691 0.0815072 0.000666667
 0.982051 -0.155248   1.12296 0.241381 0.000666667
0.984129 -0.15296  1.12555 0.100724 0.000666667
 0.975624 -0.153698   1.12154 0.137529 0.000666667
0.985663 -0.15546  1.11367 0.0597846 0.000666667
   0.9981 -0.174337   1.12806 -0.196245 0.000666667
 0.982275 -0.150619   1.12536 0.0849209 0.000666667
 0.977021 -0.153032   1.12252 0.176187 0.000666667
 0.974097 -0.143994   1.10845 0.2165 0.000666667
 0.986821 -0.153283   1.12637 0.104678 0.000666667
 0.977606 -0.148988   1.11465 0.121946 0.000666667
0.991293 -0.15049  1.12418 0.0926398 0.000666667
 0.977094 -0.151966   1.12034 0.233095 0.000666667
  0.98682 -0.154179    1.1129 0.0492247 0.000666667
0.991362 -0.15208  1.12068 0.0799112 0.000666667
 0.979144 -0.154041    1.1224 0.217972 0.000666667
 0.991491 -0.150097   1.12282 0.0721568 0.000666667
 0.985484 -0.152058   1.11363 0.0642749 0.000666667
0.986686 -0.1462  1.1131 0.0555921 0.000666667
  0.98644 -0.147692   1.11348 0.0488334 0.000666667
 0.977125 -0.144951   1.10416 0.138711 0.000666667
 0.977836 -0.154057   1.12223 0.214919 0.000666667
 0.984052 -0.151373   1.12143 0.0815681 0.000666667
 0.974794 -0.145062   1.10764 0.171255 0.000666667
 0.998325 -0.174067   1.12409 -0.169491 0.000666667
 0.984285 -0.154087   1.11132 0.0500302 0.000666667
 0.971609 -0.152649   1.10896 0.170437 0.000666667
 0.975661 -0.145732   1.10591 0.152708 0.000666667
 0.970665 -0.152477   1.10958 0.16354 0.000666667
0.977938 -0.15096    1.115 0.169122 0.000666667
 0.977466 -0.152571   1.11061 0.134798 0.000666667
 0.971779 -0.149894   1.10942 0.168487 0.000666667
 0.988526 -0.143568   1.11219 -0.00425202 0.000666667
 0.978393 -0.153883   1.12238 0.214361 0.000666667
 0.980132 -0.156291   1.12168 0.226604 0.000666667
 0.974481 -0.151073   1.11111 0.165322 0.000666667
 0.998468 -0.168982   1.12795 -0.187486 0.000666667
0.979283 -0.14799  1.12356 0.247334 0.000666667
 0.981796 -0.153433   1.12866 0.0813784 0.000666667
0.971207 -0.1532 1.10757 0.144816 0.000666667
 0.972204 -0.156842   1.11793 0.160823 0.000666667
 0.978128 -0.150199   1.12274 0.172927 0.000666667
  0.97947 -0.152238   1.12641 0.113626 0.000666667
 0.977469 -0.152266   1.12622 0.22429 0.000666667
 0.989368 -0.143525   1.10714 0.048633 0.000666667
 0.981419 -0.151566   1.12592 0.0820617 0.000666667
 0.975564 -0.152325   1.12247 0.218545 0.000666667
 0.980334 -0.152926   1.12446 0.213874 0.000666667
 0.976521 -0.154397   1.12128 0.216098 0.000666667
0.990857 -0.15453  1.11059 0.0634392 0.000666667
 0.980096 -0.149032   1.12792 0.113338 0.000666667
 0.983387 -0.141495   1.11078 0.134794 0.000666667
 0.977279 -0.150275   1.11898 0.192872 0.000666667
 0.978508 -0.154826   1.12253 0.229934 0.000666667
 0.985967 -0.152903   1.12472 0.10708 0.000666667
0.997985 -0.17354  1.12792 -0.180049 0.000666667
 0.977283 -0.152841    1.1232 0.242794 0.000666667
 0.981056 -0.152269   1.12421 0.247736 0.000666667
 0.989319 -0.147037   1.11327 0.0114267 0.000666667
 0.992706 -0.146164   1.12292 0.0718124 0.000666667
 0.985973 -0.157142   1.11226 0.0788994 0.000666667
 0.975882 -0.152559    1.1253 0.179736 0.000666667
  0.98064 -0.139136    1.1093 0.162206 0.000666667
0.984401 -0.14195  1.11084 0.156849 0.000666667
  0.99694 -0.174194   1.12653 -0.190992 0.000666667
 0.983377 -0.151618   1.12636 0.0835467 0.000666667
0.979418 -0.15007  1.12282 0.184827 0.000666667
 0.988205 -0.152343   1.11298 0.083041 0.000666667
  0.99118 -0.149582   1.12218 0.0783672 0.000666667
 0.979649 -0.155926   1.12329 0.18228 0.000666667
 0.970133 -0.144015   1.10672 0.280418 0.000666667
 0.977406 -0.152074   1.12388 0.270509 0.000666667
 0.989616 -0.151701   1.12306 0.133433 0.000666667
 0.979625 -0.145726   1.10766 0.219115 0.000666667
0.971376 -0.15955  1.11726 0.19594 0.000666667
 0.977529 -0.153705    1.1117 0.157401 0.000666667
 0.970861 -0.144304   1.10231 0.298087 0.000666667
0.981405 -0.15122  1.12639 0.0814307 0.000666667
 0.993367 -0.150007   1.12163 0.0662754 0.000666667
 0.991838 -0.147407   1.12501 0.0637133 0.000666667
 0.977685 -0.150851   1.11132 0.143818 0.000666667
 0.982778 -0.152268   1.12687 0.0909037 0.000666667
 0.979869 -0.151182   1.12534 0.280153 0.000666667
0.977059 -0.14993  1.12184 0.172887 0.000666667
 0.979316 -0.147395   1.11395 0.147636 0.000666667
 0.989537 -0.152687   1.10966 0.0597503 0.000666667
 0.980565 -0.151346   1.12905 0.101279 0.000666667
 0.980374 -0.154222   1.12524 0.232925 0.000666667
 0.980848 -0.140508   1.10787 0.16092 0.000666667
 0.991844 -0.149336   1.11666 -0.0179116 0.000666667
 0.977086 -0.153553   1.12449 0.244503 0.000666667
0.986204 -0.15488   1.1117 0.0486915 0.000666667
 0.988738 -0.147025   1.11168 0.0759243 0.000666667
 0.982477 -0.151124   1.12583 0.0942237 0.000666667
 0.997348 -0.172871   1.12509 -0.159561 0.000666667
 0.981093 -0.149645   1.12529 0.109177 0.000666667
 0.977368 -0.151664    1.1246 0.195694 0.000666667
 0.970975 -0.155592   1.11614 0.184938 0.000666667
 0.984365 -0.153027   1.11163 0.0276966 0.000666667
 0.978965 -0.148542   1.12385 0.240963 0.000666667
0.994122 -0.1678 1.12604 -0.156604 0.000666667
 0.996049 -0.172987   1.12839 -0.182551 0.000666667
 0.993986 -0.149214   1.12248 0.0685783 0.000666667
 0.977275 -0.151264   1.12383 0.242574 0.000666667
 0.977234 -0.143889    1.1049 0.137041 0.000666667
 0.981015 -0.142107   1.11037 0.152249 0.000666667
0.974905 -0.15189  1.11628 0.130769 0.000666667
 0.976688 -0.150814   1.12521 0.253711 0.000666667
  0.99061 -0.146013   1.12134 0.0983906 0.000666667
 0.987955 -0.149181   1.12227 0.147827 0.000666667
0.971758 -0.15134  1.10622 0.160041 0.000666667
 0.993454 -0.148296   1.12505 0.0623148 0.000666667
 0.986161 -0.152899   1.11165 0.0767178 0.000666667
 0.989946 -0.148534   1.12262 0.0931386 0.000666667
 0.978132 -0.152613   1.12774 0.188116 0.000666667
  0.98784 -0.152804   1.11342 0.0552624 0.000666667
 0.976195 -0.154251   1.12138 0.166505 0.000666667
 0.991613 -0.145976   1.11369 -0.00247356 0.000666667
 0.978746 -0.138742   1.10684 0.137642 0.000666667
 0.985526 -0.151183    1.1233 0.0940499 0.000666667
0.990122 -0.15053  1.12138 0.0825315 0.000666667
 0.985262 -0.148954   1.12517 0.138935 0.000666667
  0.97863 -0.143734   1.10585 0.16364 0.000666667
 0.990804 -0.149676    1.1225 0.107888 0.000666667
 0.976816 -0.155068   1.12502 0.222876 0.000666667
 0.990039 -0.146001   1.11139 0.0718574 0.000666667
  0.98774 -0.149674   1.11311 0.079972 0.000666667
0.991109 -0.15198  1.12699 0.102727 0.000666667
 0.981576 -0.150763   1.13013 0.106089 0.000666667
 0.976947 -0.151557   1.12323 0.25469 0.000666667
 0.988006 -0.149539   1.11993 0.0640808 0.000666667
 0.977107 -0.143585   1.11488 0.210686 0.000666667
0.977065 -0.1542 1.12549 0.22763 0.000666667
 0.979029 -0.148169   1.11426 0.119307 0.000666667
 0.990173 -0.148824   1.12363 0.0776149 0.000666667
 0.973265 -0.158356   1.11802 0.191508 0.000666667
0.999982 -0.17504  1.12726 -0.134704 0.000666667
 0.988642 -0.146559   1.11276 0.0249889 0.000666667
  1.00025 -0.177225   1.12664 -0.186043 0.000666667
 0.981086 -0.150674   1.11149 0.110883 0.000666667
 0.979084 -0.153332   1.12234 0.250664 0.000666667
  0.97996 -0.153111   1.12258 0.249562 0.000666667
 0.980664 -0.154862   1.12725 0.0983346 0.000666667
  0.97662 -0.153323   1.11976 0.201142 0.000666667
 0.980384 -0.154435   1.12174 0.231934 0.000666667
 0.980857 -0.150989   1.12277 0.202434 0.000666667
 0.980412 -0.156325   1.12349 0.261413 0.000666667
 0.979806 -0.137699    1.1074 0.14998 0.000666667
 0.988015 -0.150248   1.12314 0.12662 0.000666667
 0.979355 -0.151615   1.12291 0.239726 0.000666667
 0.977947 -0.143323   1.10621 0.218822 0.000666667
 0.988249 -0.154253   1.11541 0.0544819 0.000666667
 0.982464 -0.147193   1.12688 0.0965349 0.000666667
 0.989239 -0.147515   1.11182 0.0621097 0.000666667
 0.996507 -0.172769   1.12532 -0.17243 0.000666667
 0.983251 -0.147801   1.12666 0.0931382 0.000666667
0.992518 -0.14927  1.12518 0.0937996 0.000666667
 0.980951 -0.141134   1.10753 0.150955 0.000666667


==> output_ims_2_2_2_2/count_action_3.txt <==
8.54741
 0.993065 -0.148326   1.11372 -0.00278214 0.000666667
 0.990336 -0.149826   1.12201 0.0869231 0.000666667
 0.990405 -0.146121   1.11557 0.0428393 0.000666667
 0.986965 -0.153122   1.12505 0.143145 0.000666667
 0.988098 -0.156161   1.11694 0.0662414 0.000666667
 0.990521 -0.151866   1.11274 0.0611479 0.000666667
 0.992725 -0.148821   1.12147 0.0564005 0.000666667
 0.991027 -0.145472   1.11934 0.0713564 0.000666667
 0.983548 -0.152684   1.12642 0.0990306 0.000666667
 0.988869 -0.152367   1.11181 0.0638736 0.000666667
 0.991458 -0.147028   1.11063 0.0372518 0.000666667
     0.99 -0.147969   1.12163 0.128321 0.000666667
 0.989153 -0.147469   1.11477 0.0806521 0.000666667
 0.990103 -0.147827   1.11202 0.0605898 0.000666667
 0.985236 -0.155459   1.11322 0.0755998 0.000666667
 0.990162 -0.148899   1.12413 0.0473702 0.000666667
 0.989782 -0.151314   1.12375 0.0742673 0.000666667
 0.991613 -0.146726   1.12364 0.0788382 0.000666667
 0.989293 -0.151427    1.1235 0.144423 0.000666667
 0.986932 -0.155642    1.1208 0.136766 0.000666667
 0.988612 -0.151783   1.11308 0.0700064 0.000666667
 0.992107 -0.151109   1.12412 0.0845113 0.000666667
 0.985003 -0.153396   1.11261 0.0340253 0.000666667
 0.991095 -0.150013    1.1223 0.144485 0.000666667
 0.990198 -0.152892   1.11169 0.04604 0.000666667
 0.989345 -0.148014    1.1262 0.0566096 0.000666667
 0.989883 -0.146719   1.11273 0.0486324 0.000666667
  0.99336 -0.144977   1.11336 0.0359647 0.000666667
 0.990448 -0.155806   1.11176 0.0620911 0.000666667
 0.988609 -0.149779   1.12294 0.130451 0.000666667
  0.99032 -0.148629   1.12492 0.0590739 0.000666667
 0.991846 -0.146531   1.11546 0.0567527 0.000666667
 0.989467 -0.152512   1.11813 0.0377165 0.000666667
 0.994083 -0.148775   1.12247 0.0365125 0.000666667
 0.992928 -0.147167   1.11246 0.0240781 0.000666667
0.986257 -0.14601  1.12392 0.0559082 0.000666667
 0.988093 -0.152283   1.12399 0.0908454 0.000666667
 0.986967 -0.155998   1.11397 0.047945 0.000666667
 0.984025 -0.152514   1.12785 0.0844269 0.000666667
 0.992896 -0.146864   1.11059 0.0721689 0.000666667
 0.987861 -0.146794   1.11688 0.0458132 0.000666667
 0.988953 -0.152711   1.11301 0.0634727 0.000666667
 0.988572 -0.147008   1.11863 0.0836878 0.000666667
 0.98586 -0.15013  1.12239 0.0712748 0.000666667
 0.989761 -0.146536   1.12022 0.0125889 0.000666667
 0.993186 -0.151722   1.12272 0.0723505 0.000666667
  0.98906 -0.153699   1.11028 0.0640001 0.000666667
 0.980719 -0.153967   1.12358 0.239923 0.000666667
 0.992918 -0.144393   1.11199 0.0393784 0.000666667
 0.991528 -0.150843   1.11808 0.0737689 0.000666667
 0.990099 -0.149235   1.12588 0.134861 0.000666667
 0.990129 -0.146592   1.11836 0.056663 0.000666667
 0.987023 -0.153823   1.12245 0.127529 0.000666667
 0.988645 -0.152746   1.12049 0.050064 0.000666667
 0.984701 -0.156102   1.11459 0.0485441 0.000666667
 0.992317 -0.147689   1.12486 0.0598468 0.000666667
0.986439 -0.14866  1.12529 0.127784 0.000666667
 0.987714 -0.148339   1.11321 0.065405 0.000666667
  0.99011 -0.153582   1.12562 0.132101 0.000666667
 0.990524 -0.150776   1.12481 0.061383 0.000666667
 0.990862 -0.152064   1.11445 0.0651666 0.000666667
  0.99268 -0.148669   1.12448 0.0384762 0.000666667
 0.987487 -0.156665    1.1126 0.0394914 0.000666667
 0.987471 -0.151808   1.11013 0.047038 0.000666667
 0.986054 -0.153933   1.11096 0.0447724 0.000666667
 0.989352 -0.146327   1.12154 0.0404621 0.000666667
 0.989264 -0.152909   1.11219 0.0726942 0.000666667
 0.988015 -0.153509   1.11031 0.0241235 0.000666667
 0.987455 -0.152458   1.12387 0.140126 0.000666667
 0.986175 -0.155592   1.11316 0.0391329 0.000666667
  0.99057 -0.149486   1.12209 0.0692993 0.000666667
 0.986083 -0.146314   1.11222 0.0267362 0.000666667
 0.991369 -0.145607   1.11197 0.0914222 0.000666667
 0.990731 -0.149434   1.12137 0.158363 0.000666667
 0.981813 -0.151133   1.12594 0.0695806 0.000666667
 0.990258 -0.149764   1.12375 0.0907415 0.000666667
0.989604 -0.14675  1.10917 0.0402856 0.000666667
 0.994018 -0.149533   1.12124 0.0685572 0.000666667
 0.982081 -0.154556   1.12309 0.251009 0.000666667
 0.990191 -0.149933   1.12541 0.100604 0.000666667
 0.988054 -0.153176   1.12264 0.126832 0.000666667
  0.98758 -0.153418   1.11331 0.0540574 0.000666667
 0.987775 -0.151815   1.12637 0.155229 0.000666667
 0.992398 -0.147246   1.11605 0.066079 0.000666667
0.990969 -0.14965  1.12455 0.0721828 0.000666667
 0.987937 -0.152795   1.12689 0.131064 0.000666667
 0.985181 -0.154698   1.11227 0.0668099 0.000666667
 0.992139 -0.148435   1.12051 0.0576623 0.000666667
 0.990765 -0.150097   1.12219 0.0522595 0.000666667
 0.990506 -0.153165   1.11276 0.065249 0.000666667
 0.989359 -0.145265   1.11118 0.0159975 0.000666667
 0.988671 -0.152864   1.11408 0.0726791 0.000666667
 0.985282 -0.152584    1.1142 0.0634498 0.000666667
 0.990335 -0.148947   1.12428 0.0766797 0.000666667
 0.986907 -0.148835   1.11352 0.0556258 0.000666667
 0.986229 -0.154508   1.11151 0.0440419 0.000666667
 0.987651 -0.154613   1.11257 0.061798 0.000666667
 0.986924 -0.151896   1.12075 0.0613668 0.000666667
 0.990924 -0.153152   1.10728 0.0451456 0.000666667
 0.987183 -0.154371   1.11245 0.0722513 0.000666667
 0.984693 -0.153575   1.11339 0.0109584 0.000666667
 0.983277 -0.153718   1.12241 0.233602 0.000666667
 0.987121 -0.150716   1.12446 0.131295 0.000666667
 0.990479 -0.151841    1.1136 0.0855672 0.000666667
 0.991801 -0.144205   1.11169 0.049234 0.000666667
 0.988236 -0.149818   1.12418 0.0806349 0.000666667
 0.988721 -0.146666   1.11965 0.0794342 0.000666667
 0.988973 -0.148997   1.12039 0.107535 0.000666667
 0.987089 -0.155509   1.11296 0.0533146 0.000666667
0.988672 -0.15192  1.12385 0.150815 0.000666667
  0.98258 -0.153074   1.12919 0.0819816 0.000666667
 0.990512 -0.147829   1.11396 0.0290611 0.000666667
 0.991112 -0.146602   1.11157 0.0223464 0.000666667
0.990381 -0.15192  1.11919 0.0823653 0.000666667
 0.987987 -0.154414   1.11412 0.0580588 0.000666667
 0.984264 -0.153578   1.11214 0.0834203 0.000666667
 0.991625 -0.149412   1.11579 0.0646856 0.000666667
 0.988806 -0.149696   1.11195 0.0518741 0.000666667
 0.989583 -0.154072   1.12559 0.090333 0.000666667
  0.98688 -0.152111   1.11339 0.0577357 0.000666667
 0.989743 -0.155437   1.11404 0.0637126 0.000666667
 0.988675 -0.148503   1.11914 0.019616 0.000666667
 0.988025 -0.148823   1.12532 0.0804089 0.000666667
 0.989411 -0.147436   1.11658 0.0620304 0.000666667
 0.986183 -0.152089   1.11591 0.0446491 0.000666667
 0.990343 -0.146787   1.11987 0.0865559 0.000666667
 0.991788 -0.149173   1.12616 0.0879978 0.000666667
 0.989006 -0.153646   1.11286 0.0634103 0.000666667
 0.991458 -0.143587   1.11205 0.047091 0.000666667
 0.989664 -0.147579   1.11316 0.0733664 0.000666667
 0.990524 -0.150234   1.12475 0.161003 0.000666667
  0.99156 -0.145853   1.10962 0.0760417 0.000666667
0.991923 -0.14781  1.12168 0.0967473 0.000666667
 0.983985 -0.154358   1.12633 0.269664 0.000666667
 0.986751 -0.154984   1.11536 0.0404509 0.000666667
 0.988166 -0.149518   1.10947 0.0373472 0.000666667
 0.989923 -0.146722   1.11424 0.0288699 0.000666667
 0.988488 -0.151211   1.11466 0.0652131 0.000666667
 0.990195 -0.147717   1.11297 0.0255852 0.000666667
 0.991211 -0.146929   1.11318 0.071809 0.000666667
 0.987278 -0.152218   1.12398 0.099732 0.000666667
 0.994416 -0.147518   1.11589 0.0134606 0.000666667
 0.989119 -0.145147   1.11542 0.0297249 0.000666667
 0.990666 -0.149111    1.1226 0.0718903 0.000666667
 0.990705 -0.149886   1.11943 0.06424 0.000666667
 0.984554 -0.150704   1.11434 0.0403778 0.000666667
 0.991021 -0.142965   1.11257 0.0431244 0.000666667
 0.992336 -0.148937   1.12141 0.0938659 0.000666667
 0.987187 -0.154549   1.11235 0.0216334 0.000666667
0.985834 -0.15457  1.11313 0.0367578 0.000666667
 0.982251 -0.152269   1.12588 0.244598 0.000666667
  0.99107 -0.147291    1.1242 0.0998114 0.000666667
 0.989129 -0.154331   1.12063 0.0813484 0.000666667
 0.992589 -0.148497   1.12263 0.0574096 0.000666667
 0.992432 -0.145079   1.11365 0.0496728 0.000666667
0.990558 -0.15287  1.12375 0.0736041 0.000666667
 0.988539 -0.154641   1.11547 0.0487151 0.000666667
  0.98715 -0.149148   1.12107 0.0842893 0.000666667
 0.988151 -0.149521   1.11699 -0.012077 0.000666667
 0.986139 -0.154147   1.11141 0.00355768 0.000666667
 0.994328 -0.145655   1.11688 0.0342687 0.000666667
 0.991107 -0.151455   1.12648 0.109365 0.000666667
0.991617 -0.15222  1.11406 0.0355119 0.000666667
0.990618 -0.14884  1.12311 0.0449299 0.000666667
 0.99083 -0.14894   1.1247 0.0573597 0.000666667
 0.989042 -0.147449   1.11369 0.0380117 0.000666667
 0.986678 -0.150978   1.12854 0.103965 0.000666667
 0.985111 -0.154385   1.11134 0.0544286 0.000666667
 0.989664 -0.147551   1.11225 0.0611811 0.000666667
 0.986873 -0.151519   1.12593 0.138416 0.000666667
 0.991963 -0.151151   1.12275 0.0767734 0.000666667
 0.986963 -0.148821    1.1243 0.0551946 0.000666667
 0.988104 -0.154971   1.11567 0.042023 0.000666667
 0.989391 -0.146643   1.12264 0.0950439 0.000666667
 0.985493 -0.155425   1.12415 0.131465 0.000666667
 0.991115 -0.146675   1.11477 0.084763 0.000666667
 0.991149 -0.152013   1.11012 0.0421146 0.000666667
 0.984001 -0.156805   1.10949 0.0481426 0.000666667
 0.985269 -0.150351   1.11252 0.0229098 0.000666667
 0.987459 -0.152864   1.11358 0.0656394 0.000666667
0.989083 -0.1467 1.11395 0.0225419 0.000666667
 0.987687 -0.152653    1.1138 0.0601113 0.000666667
 0.992246 -0.148348   1.12649 0.094151 0.000666667
 0.988847 -0.147292    1.1127 0.0543939 0.000666667
 0.989187 -0.147683   1.10918 0.0364326 0.000666667
 0.990833 -0.153977   1.11267 0.0343112 0.000666667
 0.985548 -0.154139   1.11362 0.050853 0.000666667
 0.988964 -0.155077   1.11237 0.0307008 0.000666667
 0.987196 -0.155744   1.11123 0.0168172 0.000666667
 0.990147 -0.152036   1.12356 0.0532668 0.000666667
 0.981623 -0.154872   1.12045 0.237839 0.000666667
 0.994606 -0.148948    1.1174 -0.00992917 0.000666667
 0.987339 -0.151989   1.12655 0.112562 0.000666667
 0.988085 -0.149006   1.11536 0.0508742 0.000666667
 0.985174 -0.151106   1.12393 0.10955 0.000666667
 0.988717 -0.146978   1.11469 0.0474586 0.000666667
0.989576 -0.14785   1.1209 0.0424921 0.000666667
 0.990857 -0.152086    1.1272 0.11979 0.000666667
 0.983001 -0.152438   1.12657 0.103434 0.000666667
 0.984892 -0.152916   1.12978 0.0976014 0.000666667
0.985719 -0.15339  1.12238 0.0927146 0.000666667
 0.990228 -0.145838   1.12202 0.0535324 0.000666667
0.986761 -0.15655  1.11082 0.0550256 0.000666667
 0.994088 -0.149294   1.11937 0.0919836 0.000666667
 0.988068 -0.153585   1.11098 0.0330072 0.000666667
 0.990072 -0.147912   1.12102 0.0527192 0.000666667
0.984249 -0.15552  1.11258 0.0318247 0.000666667
 0.987807 -0.153169   1.11365 0.0570555 0.000666667
 0.985587 -0.152162   1.11073 0.0649615 0.000666667
 0.987132 -0.154295   1.12254 0.126461 0.000666667
0.980148 -0.15481  1.12223 0.233547 0.000666667
 0.981229 -0.154977   1.12503 0.21969 0.000666667
0.985759 -0.15182   1.1224 0.134643 0.000666667
 0.987933 -0.145441   1.11123 0.0222671 0.000666667
 0.987511 -0.152963     1.114 0.0514431 0.000666667
 0.988284 -0.149704   1.10919 0.0424615 0.000666667
 0.986641 -0.153159   1.11058 0.0965338 0.000666667
 0.993421 -0.149256   1.11434 0.00455686 0.000666667
 0.988759 -0.148073   1.12763 0.070522 0.000666667
 0.990949 -0.150677   1.12356 0.0795733 0.000666667
 0.992142 -0.151528   1.11371 0.0374116 0.000666667
 0.987288 -0.144544   1.11482 0.0446355 0.000666667
 0.987991 -0.148863   1.12245 0.0545031 0.000666667
 0.988236 -0.146286   1.11356 0.0248473 0.000666667
 0.991265 -0.148247   1.12195 0.077259 0.000666667
 0.990782 -0.145625   1.11252 0.0489885 0.000666667
 0.986867 -0.154793   1.11238 0.0773569 0.000666667
 0.987884 -0.153279   1.12283 0.128518 0.000666667
 0.990197 -0.149095     1.123 0.143046 0.000666667
 0.993114 -0.148972   1.10529 -0.0205402 0.000666667
  0.98853 -0.147432   1.11382 0.0780612 0.000666667
 0.986846 -0.153335   1.11671 0.0609462 0.000666667
 0.988634 -0.146976   1.11335 0.0398239 0.000666667
0.990301 -0.15105  1.12698 0.0514874 0.000666667
 0.981488 -0.153391   1.12722 0.101915 0.000666667
   0.9813 -0.156778   1.12247 0.191739 0.000666667
0.987985 -0.15497  1.11488 0.0550265 0.000666667
 0.988972 -0.153988   1.11091 0.0359077 0.000666667
 0.987234 -0.154541   1.12589 0.113324 0.000666667
 0.993111 -0.149393   1.12019 0.081791 0.000666667
0.986454 -0.15521   1.1114 0.068967 0.000666667
 0.991175 -0.146707   1.11403 0.0612668 0.000666667
  0.98879 -0.153142   1.11449 0.0631306 0.000666667
 0.990969 -0.147899   1.12261 0.141453 0.000666667
 0.988475 -0.155296    1.1122 0.0506906 0.000666667
 0.991741 -0.148146   1.12265 0.0529512 0.000666667
 0.989307 -0.152703   1.12088 0.0575497 0.000666667
 0.985529 -0.154776   1.11238 0.0418426 0.000666667
 0.988112 -0.154733   1.11231 0.02577 0.000666667
 0.990604 -0.151401   1.12569 0.116427 0.000666667
 0.987959 -0.150964     1.126 0.154469 0.000666667
 0.986532 -0.155032   1.11685 0.0560837 0.000666667
0.987024 -0.15406  1.11381 0.061781 0.000666667
0.993841 -0.14848  1.12109 0.0823733 0.000666667
 0.988496 -0.149753   1.12219 0.0597486 0.000666667
 0.989425 -0.152082   1.12229 0.0794742 0.000666667
 0.986814 -0.154693   1.11144 0.0787521 0.000666667
 0.987844 -0.154166   1.11554 0.0623645 0.000666667
 0.989956 -0.146148   1.11293 0.0308134 0.000666667
 0.984855 -0.156076   1.11074 0.0450419 0.000666667
 0.984946 -0.152417   1.11529 0.0347406 0.000666667
 0.986552 -0.150287   1.12554 0.149163 0.000666667
 0.984239 -0.153249   1.12822 0.0828755 0.000666667
 0.992377 -0.149367   1.12487 0.108243 0.000666667
 0.985798 -0.154026   1.11044 0.0631588 0.000666667
 0.987822 -0.155632   1.11147 0.0142191 0.000666667
 0.983469 -0.153696   1.11251 0.0608511 0.000666667
0.991965 -0.15229  1.12102 0.0545175 0.000666667
 0.990331 -0.149445   1.11212 0.0742788 0.000666667
 0.987017 -0.150427   1.11145 0.0576176 0.000666667
 0.988731 -0.152718   1.12209 0.0651107 0.000666667
 0.981705 -0.153794   1.12353 0.23876 0.000666667
 0.992371 -0.143226   1.11397 -0.00403037 0.000666667
 0.987318 -0.148481   1.12207 0.143874 0.000666667
 0.989775 -0.149771   1.12458 0.0984975 0.000666667
 0.988356 -0.153684   1.12542 0.131093 0.000666667
 0.986573 -0.150977   1.12583 0.0801121 0.000666667
 0.991353 -0.144441   1.11337 0.055346 0.000666667
 0.988458 -0.154305   1.12039 0.142286 0.000666667
 0.988125 -0.154554    1.1126 0.0662648 0.000666667
 0.987271 -0.147496    1.1132 0.0652879 0.000666667
 0.980045 -0.155348   1.12285 0.200577 0.000666667
 0.990842 -0.144387   1.11147 0.0643566 0.000666667
  0.99098 -0.153853   1.11508 0.0332958 0.000666667
 0.989907 -0.147136   1.11424 0.0318261 0.000666667
 0.987544 -0.152176   1.11484 0.060042 0.000666667
 0.990327 -0.148225   1.12442 0.154956 0.000666667
 0.988143 -0.151633   1.10995 0.0716282 0.000666667
 0.990316 -0.151864   1.12168 0.073486 0.000666667
 0.992835 -0.149071   1.11975 0.0830235 0.000666667
 0.988284 -0.145073   1.11354 0.000762461 0.000666667
 0.988091 -0.154276   1.11396 0.0507126 0.000666667
 0.991068 -0.153212   1.11306 0.0727937 0.000666667
 0.986088 -0.152206   1.11216 0.0394836 0.000666667
 0.990507 -0.149361   1.12093 0.0651557 0.000666667
 0.990515 -0.148315   1.12007 0.0309021 0.000666667
 0.989533 -0.155364   1.12539 0.12631 0.000666667
 0.989956 -0.152103   1.11836 0.0630533 0.000666667
0.984899 -0.15137  1.12336 0.0817101 0.000666667
0.990283 -0.15013   1.1212 0.0730759 0.000666667
 0.987171 -0.153573   1.11405 0.0489801 0.000666667
 0.993255 -0.149607   1.12344 0.0540798 0.000666667
 0.983332 -0.154101   1.12326 0.232006 0.000666667
  0.99014 -0.151303   1.12466 0.111759 0.000666667
 0.986106 -0.156011   1.11139 0.0953111 0.000666667
 0.987853 -0.154532   1.11183 0.0684239 0.000666667
 0.987133 -0.148762   1.12411 0.0515854 0.000666667
 0.988599 -0.148383   1.12291 0.138894 0.000666667
 0.989713 -0.147301   1.11943 0.0801538 0.000666667
 0.989531 -0.144082   1.11662 0.0747579 0.000666667
 0.989127 -0.146878   1.11239 0.0313324 0.000666667
 0.993035 -0.148363   1.12176 0.0496464 0.000666667
  0.98777 -0.152392   1.12556 0.121854 0.000666667
 0.990398 -0.145604   1.11603 0.0444609 0.000666667
  0.99046 -0.152123   1.11322 0.0501169 0.000666667
 0.992878 -0.151317   1.12118 0.0575494 0.000666667
 0.985452 -0.155145   1.11386 0.0786161 0.000666667
 0.988054 -0.153383   1.11109 0.0491516 0.000666667
 0.985234 -0.154664   1.12308 0.10171 0.000666667
 0.990646 -0.146419   1.11191 0.0512306 0.000666667
 0.986056 -0.154861   1.11495 0.0324515 0.000666667
 0.985062 -0.154348   1.11388 0.084116 0.000666667
 0.988566 -0.149777   1.11912 0.0485472 0.000666667
0.992939 -0.14935  1.11085 0.0611524 0.000666667
  0.99452 -0.148684   1.11732 0.0798053 0.000666667
 0.994514 -0.147842   1.12314 0.0764009 0.000666667
 0.990465 -0.152461   1.11211 0.0792511 0.000666667
0.988634 -0.15136  1.11345 0.0323558 0.000666667
0.988189 -0.15325  1.10948 0.070348 0.000666667
  0.98155 -0.155357   1.12602 0.230247 0.000666667
 0.991442 -0.152488   1.12549 0.134362 0.000666667
 0.989415 -0.147792   1.11012 0.0790995 0.000666667
  0.99022 -0.150562   1.12244 0.0865545 0.000666667
 0.987384 -0.154298   1.12285 0.110455 0.000666667
 0.982577 -0.156738   1.12608 0.222214 0.000666667
 0.988427 -0.151871   1.12591 0.160209 0.000666667
 0.987834 -0.156211   1.11056 0.0369655 0.000666667
 0.988063 -0.147817   1.11977 0.0638566 0.000666667
 0.990339 -0.149184   1.12414 0.0705067 0.000666667
 0.991242 -0.149178   1.12547 0.0644841 0.000666667
 0.993503 -0.144884    1.1158 0.0370219 0.000666667
 0.990777 -0.149502   1.12096 0.141177 0.000666667
 0.983118 -0.154202   1.12381 0.219374 0.000666667
 0.980237 -0.154689   1.12225 0.197873 0.000666667
 0.989891 -0.154288   1.11412 0.0643113 0.000666667
 0.987038 -0.150083   1.12198 0.138495 0.000666667
 0.986046 -0.149479   1.12383 0.140523 0.000666667
0.987534 -0.14676  1.11561 0.0101844 0.000666667
 0.989502 -0.154384   1.11412 0.0563625 0.000666667
 0.988259 -0.154616   1.12504 0.121514 0.000666667
 0.990921 -0.151433   1.12286 0.127208 0.000666667
 0.986529 -0.148057   1.12376 0.0664261 0.000666667
0.989794 -0.15632  1.11356 0.071784 0.000666667
 0.989257 -0.147144   1.10962 0.0227829 0.000666667
  0.99194 -0.150319   1.12408 0.0718803 0.000666667
  0.99033 -0.154797   1.11135 0.0871286 0.000666667
 0.988763 -0.152402   1.10951 0.0645728 0.000666667
 0.985632 -0.156528   1.11498 0.062679 0.000666667
 0.984929 -0.152631   1.11208 0.0749852 0.000666667
 0.983574 -0.154273   1.11161 0.0342382 0.000666667
 0.990271 -0.153723   1.11165 0.0563505 0.000666667
 0.990311 -0.151034   1.11101 0.0492844 0.000666667
 0.989862 -0.154499   1.11462 0.0528159 0.000666667
 0.986242 -0.154162    1.1117 0.0595564 0.000666667
 0.991951 -0.147956    1.1107 0.0563734 0.000666667
0.987082 -0.15515  1.10996 0.0257989 0.000666667
 0.988903 -0.155447   1.11389 0.0439806 0.000666667
 0.990994 -0.151925   1.11849 0.046209 0.000666667
 0.991625 -0.147028     1.124 0.0539856 0.000666667
 0.987448 -0.153394   1.11034 0.045137 0.000666667
 0.987212 -0.149765   1.12043 0.0856384 0.000666667
 0.990132 -0.153509   1.12457 0.150432 0.000666667
 0.987799 -0.152016   1.12714 0.144251 0.000666667
 0.989749 -0.144075   1.11724 0.0335452 0.000666667
 0.988059 -0.146561   1.11379 -0.00893956 0.000666667
 0.992158 -0.150084   1.12163 0.0999385 0.000666667
 0.987825 -0.148344   1.12102 0.0720257 0.000666667
 0.990932 -0.148823   1.11838 0.00490025 0.000666667
 0.990339 -0.147371   1.11931 0.0694899 0.000666667
 0.990789 -0.146699   1.11277 0.0674869 0.000666667
 0.988867 -0.155522   1.11253 0.0611135 0.000666667
0.983915 -0.15076  1.12677 0.0985308 0.000666667
  0.98386 -0.154614   1.11183 0.00167634 0.000666667
 0.987275 -0.154281    1.1122 0.0403828 0.000666667
 0.987634 -0.154385   1.11186 0.0110147 0.000666667
 0.989013 -0.153459   1.11477 0.0809334 0.000666667
 0.990023 -0.150596    1.1216 0.132347 0.000666667
 0.988202 -0.149255   1.12339 0.0713725 0.000666667
 0.991431 -0.147343   1.11503 0.0494787 0.000666667
 0.986874 -0.151566   1.12075 0.133377 0.000666667
 0.987026 -0.146784   1.10905 0.0690314 0.000666667
0.991674 -0.14715  1.12388 0.0603965 0.000666667
 0.991571 -0.150476   1.12505 0.0989849 0.000666667
 0.990648 -0.156413   1.11669 0.0704576 0.000666667
 0.985641 -0.150751   1.11057 0.00891908 0.000666667
 0.984815 -0.151411   1.12875 0.0900339 0.000666667
 0.991664 -0.147907   1.12339 0.0695069 0.000666667
0.991359 -0.14714  1.12191 0.076652 0.000666667
 0.987667 -0.155501   1.11553 0.0671317 0.000666667
 0.989361 -0.149225   1.12149 0.0762617 0.000666667
 0.985216 -0.154727   1.11323 0.0574714 0.000666667
 0.989415 -0.148429   1.11854 0.140647 0.000666667
 0.989109 -0.153517   1.11295 0.0446596 0.000666667
 0.987005 -0.147616    1.1178 0.0725002 0.000666667
 0.983532 -0.153901   1.12751 0.105405 0.000666667
 0.990644 -0.152167   1.11022 0.0242435 0.000666667
 0.986341 -0.156447   1.12561 0.0975419 0.000666667
 0.992097 -0.148578   1.12659 0.0794927 0.000666667
 0.990783 -0.146321   1.12049 0.094973 0.000666667
0.989858 -0.1483 1.12072 0.0395806 0.000666667
 0.992057 -0.152861   1.11509 0.0735681 0.000666667
 0.988568 -0.147712   1.10817 0.0289142 0.000666667
0.984669 -0.15205  1.11221 0.0524985 0.000666667
 0.992216 -0.148019   1.11633 0.0773913 0.000666667
 0.984725 -0.153096   1.12778 0.121089 0.000666667
 0.988035 -0.154801   1.11371 0.0626628 0.000666667
   0.9927 -0.147317   1.11023 0.0290861 0.000666667
 0.985327 -0.156723   1.11338 0.0525482 0.000666667
 0.991727 -0.149749   1.12166 0.0770131 0.000666667
 0.989794 -0.146516   1.12375 0.101501 0.000666667
 0.986498 -0.151597   1.12146 0.0645136 0.000666667
   0.9832 -0.151548   1.12396 0.0771895 0.000666667
 0.981531 -0.155216   1.12083 0.239594 0.000666667
 0.985022 -0.154185   1.12418 0.107292 0.000666667
 0.986714 -0.155024   1.11404 0.0657761 0.000666667
 0.988079 -0.152946   1.12633 0.0886271 0.000666667
 0.992234 -0.152106   1.12447 0.0893731 0.000666667
 0.988201 -0.153817    1.1141 0.0636053 0.000666667
  0.99003 -0.151935   1.12001 0.0853217 0.000666667
0.990483 -0.14823  1.12167 0.0726651 0.000666667
 0.984898 -0.151722   1.11437 0.0424618 0.000666667
 0.984585 -0.152683   1.11153 0.0577646 0.000666667
 0.980756 -0.153624   1.12568 0.0826884 0.000666667
 0.991131 -0.154856   1.11075 0.0662326 0.000666667
 0.984775 -0.151718    1.1257 0.0983178 0.000666667
 0.989567 -0.148314   1.11213 0.0259048 0.000666667
 0.991819 -0.146335   1.12302 0.0536367 0.000666667
 0.986142 -0.156153   1.11272 0.0827257 0.000666667
 0.983792 -0.150824   1.12587 0.0851157 0.000666667
 0.989096 -0.152841   1.11337 0.075527 0.000666667
0.990232 -0.15021  1.12245 0.0872243 0.000666667
 0.988774 -0.152634    1.1205 0.122534 0.000666667
 0.993477 -0.150176   1.12153 0.076579 0.000666667
 0.991604 -0.147102    1.1232 0.0736995 0.000666667
 0.983027 -0.152926   1.12646 0.0969249 0.000666667
0.990225 -0.15223  1.11034 0.0667371 0.000666667
  0.99063 -0.149067   1.11663 -0.014 0.000666667
 0.985162 -0.155636   1.11312 0.0445025 0.000666667
 0.987687 -0.147698   1.11207 0.0686703 0.000666667
 0.994403 -0.149556   1.12243 0.0675815 0.000666667
 0.990787 -0.144399   1.12209 0.117276 0.000666667
 0.986145 -0.147845   1.12368 0.138043 0.000666667
 0.993571 -0.148305   1.12484 0.0694575 0.000666667
  0.98568 -0.151708   1.11048 0.0708004 0.000666667
  0.99119 -0.147434   1.12225 0.0884407 0.000666667
 0.987909 -0.153295   1.11341 0.053618 0.000666667
 0.990711 -0.146103   1.11347 0.00198108 0.000666667
 0.984588 -0.150359   1.12187 0.0889243 0.000666667
 0.990712 -0.150526   1.12107 0.0650803 0.000666667
 0.991177 -0.150465   1.12166 0.115319 0.000666667
 0.989464 -0.146734   1.11235 0.0733124 0.000666667
 0.988566 -0.150302   1.11302 0.086717 0.000666667
 0.989128 -0.150772   1.12719 0.107046 0.000666667
 0.988469 -0.150465   1.12151 0.0530631 0.000666667
 0.991034 -0.148688   1.12319 0.0629794 0.000666667
 0.989442 -0.145344   1.11431 0.0340741 0.000666667
 0.979695 -0.155833   1.12895 0.111214 0.000666667
 0.980066 -0.155967   1.12274 0.250399 0.000666667
 0.989048 -0.151171   1.12428 0.146148 0.000666667
   0.9891 -0.155363   1.11539 0.0459827 0.000666667
  0.98994 -0.145909   1.11206 0.0795311 0.000666667
 0.993233 -0.149035   1.12489 0.100304 0.000666667
 0.991911 -0.147499   1.12278 0.0452032 0.000666667
  0.98877 -0.151472   1.12667 0.113197 0.000666667
 0.99104 -0.15227  1.10984 0.0563478 0.000666667
 0.992166 -0.149472   1.12477 0.0907327 0.000666667
 0.986288 -0.152286   1.11142 0.029451 0.000666667
 0.991298 -0.153838   1.11317 0.0693547 0.000666667
 0.986599 -0.150472   1.12465 0.13736 0.000666667
 0.991361 -0.148237   1.11474 0.0520211 0.000666667
 0.992252 -0.150466   1.12189 0.0795579 0.000666667
 0.989336 -0.145654    1.1117 0.0779533 0.000666667
 0.988505 -0.153938   1.11324 0.061838 0.000666667
 0.994074 -0.149839   1.12068 0.0503108 0.000666667
 0.992231 -0.146581   1.11683 0.0100094 0.000666667
0.986762 -0.15503  1.11273 0.07854 0.000666667
 0.984073 -0.155516   1.11203 0.0421489 0.000666667
 0.989932 -0.153005   1.11364 0.0647109 0.000666667
  0.99041 -0.154899   1.11153 0.0495801 0.000666667
 0.989484 -0.150088   1.12231 0.134294 0.000666667
 0.990084 -0.148774   1.12422 0.143498 0.000666667
 0.990959 -0.147011   1.12337 0.0702447 0.000666667
 0.989562 -0.146187   1.11416 0.0164541 0.000666667
 0.993057 -0.147949   1.12135 0.0396835 0.000666667
 0.985868 -0.150571   1.12277 0.0602931 0.000666667
 0.987205 -0.155584   1.11555 0.0520379 0.000666667
0.989813 -0.14581  1.11257 0.0689298 0.000666667
 0.983158 -0.153561    1.1278 0.068169 0.000666667
  0.98785 -0.153592   1.12426 0.113122 0.000666667
0.991564 -0.14842  1.11384 0.0653769 0.000666667
  0.99339 -0.146443   1.12505 0.0609647 0.000666667
 0.981144 -0.155357   1.12243 0.246412 0.000666667
 0.989068 -0.154801    1.1252 0.118441 0.000666667
  0.99102 -0.152607    1.1131 0.0510262 0.000666667
 0.988337 -0.152573   1.12287 0.116713 0.000666667
 0.988616 -0.150927   1.12263 0.0723024 0.000666667
 0.988588 -0.146586   1.11329 0.0058936 0.000666667
 0.987528 -0.152389   1.12586 0.102125 0.000666667
 0.992654 -0.147706   1.12559 0.0961556 0.000666667
 0.993018 -0.151159   1.12235 0.0469873 0.000666667
  0.98471 -0.156203   1.10967 0.0539055 0.000666667
  0.98948 -0.146924   1.12053 0.0607361 0.000666667
 0.987335 -0.154271    1.1117 0.0589008 0.000666667
 0.982194 -0.152855   1.12334 0.211544 0.000666667
 0.989715 -0.151318   1.12723 0.145675 0.000666667
  0.98728 -0.152453    1.1127 0.0508532 0.000666667
 0.987425 -0.152358    1.1121 0.0473554 0.000666667
 0.990336 -0.153998   1.11313 0.0574994 0.000666667
 0.990928 -0.147104   1.12397 0.0450213 0.000666667
 0.994737 -0.147063   1.12234 0.0535819 0.000666667
 0.992205 -0.149054   1.11783 0.0138592 0.000666667
 0.989246 -0.144593   1.12592 0.090705 0.000666667
 0.991255 -0.146904   1.11213 0.0728611 0.000666667
 0.988911 -0.153104   1.11242 0.0445802 0.000666667
 0.987267 -0.154735   1.11348 0.0659437 0.000666667
 0.989681 -0.151904   1.12268 0.130498 0.000666667
 0.983243 -0.151206   1.12703 0.0712726 0.000666667
 0.99305 -0.15101  1.11575 -0.0151715 0.000666667
   0.9929 -0.148817   1.11815 -0.0123919 0.000666667
 0.990292 -0.148682   1.12197 0.0995436 0.000666667
 0.989142 -0.149851   1.12272 0.0786405 0.000666667
  0.98749 -0.154267   1.11455 0.0863042 0.000666667
 0.990626 -0.150618   1.12433 0.0728374 0.000666667
 0.989411 -0.151268   1.12615 0.149105 0.000666667
0.983727 -0.15535  1.12653 0.0881129 0.000666667
 0.985999 -0.156451   1.11348 0.0564134 0.000666667
 0.991278 -0.148793   1.12088 0.0526696 0.000666667
 0.985185 -0.156571   1.11295 0.0482873 0.000666667
0.983181 -0.15183  1.12717 0.0847226 0.000666667
 0.991136 -0.145442   1.11121 0.05639 0.000666667
0.988764 -0.15361  1.12729 0.118244 0.000666667
 0.987687 -0.154269    1.1116 0.052399 0.000666667
 0.989932 -0.146798   1.11144 0.0395848 0.000666667
0.989028 -0.15059  1.12031 0.032386 0.000666667
 0.989423 -0.146036   1.11261 0.0432109 0.000666667
 0.987988 -0.153517   1.12363 0.135906 0.000666667
 0.991335 -0.147064   1.11163 0.0720079 0.000666667
0.989936 -0.15026  1.11796 0.0652341 0.000666667
 0.990549 -0.151504      1.12 0.0849398 0.000666667
   0.9856 -0.149492   1.12016 0.0565148 0.000666667
 0.990583 -0.150628   1.12409 0.0209893 0.000666667
 0.991428 -0.145187   1.11042 0.037001 0.000666667
 0.981357 -0.150636   1.12852 0.089129 0.000666667
0.991681 -0.14757  1.11047 0.0569856 0.000666667
 0.991459 -0.146807   1.12024 0.0386916 0.000666667
 0.987122 -0.153575   1.12065 0.146781 0.000666667
 0.989467 -0.150467   1.12739 0.0796885 0.000666667
0.986167 -0.15235  1.12469 0.104059 0.000666667
 0.987934 -0.149936   1.12155 0.0968133 0.000666667
 0.984894 -0.154503   1.11513 0.0583517 0.000666667
 0.989923 -0.155369    1.1134 0.0559907 0.000666667
0.988864 -0.15278    1.124 0.133688 0.000666667
 0.982577 -0.155497   1.12358 0.183378 0.000666667
 0.989954 -0.149126   1.12365 0.157841 0.000666667
 0.985686 -0.155805   1.11126 0.0403786 0.000666667
 0.984564 -0.154408   1.12361 0.118978 0.000666667
 0.985405 -0.152949    1.1138 0.0674135 0.000666667
 0.990029 -0.148748   1.12347 0.0599783 0.000666667
 0.992019 -0.143577   1.11208 0.0525329 0.000666667
 0.989453 -0.155104   1.11136 0.0530198 0.000666667
 0.989253 -0.147039   1.11972 0.0980172 0.000666667
 0.98663 -0.14657  1.12442 0.0834441 0.000666667
 0.988466 -0.146906   1.12059 0.0902079 0.000666667
0.993969 -0.14845  1.12346 0.0795962 0.000666667
 0.989462 -0.153125    1.1134 0.0661732 0.000666667
 0.980161 -0.155733   1.12306 0.224902 0.000666667
 0.985039 -0.153201   1.11217 0.0539082 0.000666667
 0.980194 -0.155385   1.12415 0.232843 0.000666667
  0.99008 -0.147685   1.12326 0.16223 0.000666667
 0.985992 -0.154247   1.12502 0.10228 0.000666667
 0.987912 -0.152852   1.12278 0.07671 0.000666667
 0.990745 -0.152301   1.12154 0.0732449 0.000666667
 0.983017 -0.153382     1.128 0.0986448 0.000666667
 0.986207 -0.154435   1.11228 0.0776994 0.000666667
 0.989834 -0.148991   1.12207 0.114491 0.000666667
 0.986421 -0.155592    1.1136 0.0476313 0.000666667
 0.986251 -0.150598   1.11312 0.0907439 0.000666667
  0.98962 -0.148591   1.10978 0.0411406 0.000666667
 0.990763 -0.147357   1.12451 0.0701317 0.000666667
  0.98832 -0.154973   1.11317 0.0463481 0.000666667
  0.98849 -0.146639   1.11225 0.0306522 0.000666667
 0.987457 -0.148859   1.10907 0.0195642 0.000666667
 0.989035 -0.147414   1.11187 0.0672299 0.000666667
 0.986601 -0.151353   1.12225 0.0731589 0.000666667
 0.98404 -0.14888  1.12659 0.117369 0.000666667
 0.986889 -0.154791   1.11186 0.0431921 0.000666667
0.988258 -0.14997  1.12209 0.0749323 0.000666667
 0.992299 -0.146897   1.11358 0.0326737 0.000666667
 0.989846 -0.149602   1.12217 0.0558972 0.000666667
 0.989774 -0.154008   1.11283 0.0920773 0.000666667
 0.988717 -0.152377   1.12475 0.135241 0.000666667
 0.981284 -0.155356   1.12817 0.232584 0.000666667
 0.990001 -0.149739   1.12563 0.0297453 0.000666667
 0.991179 -0.149151   1.12358 0.0766167 0.000666667
 0.985329 -0.156428   1.11128 0.062885 0.000666667
 0.981324 -0.151457   1.12513 0.0970759 0.000666667
 0.985105 -0.148313   1.12346 0.0735251 0.000666667
  0.98774 -0.155213    1.1145 0.0341687 0.000666667
 0.987119 -0.150896   1.11215 0.075221 0.000666667
 0.986311 -0.155584   1.11118 0.0557151 0.000666667
0.986691 -0.15638  1.11079 0.0755111 0.000666667
 0.983654 -0.148929   1.12834 0.0840857 0.000666667
 0.986939 -0.155303   1.10932 0.0557105 0.000666667
 0.988478 -0.149559   1.12397 0.134992 0.000666667
 0.984978 -0.157386   1.11165 0.0303345 0.000666667
 0.989537 -0.149946    1.1255 0.0472445 0.000666667
 0.990312 -0.152576   1.12182 0.0861142 0.000666667
 0.994065 -0.147469   1.12378 0.0570863 0.000666667
0.990461 -0.14807  1.11097 0.0338272 0.000666667
  0.98923 -0.150174   1.12498 0.0821995 0.000666667
 0.985752 -0.151319   1.11387 0.0783438 0.000666667
 0.984922 -0.151814   1.11563 0.0355786 0.000666667
 0.990606 -0.152926   1.12006 0.0607466 0.000666667
 0.991021 -0.146196   1.11134 0.0407371 0.000666667
 0.987407 -0.153638   1.11236 0.0756499 0.000666667
 0.986474 -0.154719   1.12459 0.107572 0.000666667
 0.987927 -0.144482   1.11118 0.0326226 0.000666667
 0.990774 -0.148457   1.12319 0.0835876 0.000666667
 0.988702 -0.149084   1.12278 0.150862 0.000666667
 0.990913 -0.146884   1.11226 0.0909645 0.000666667
 0.992927 -0.147334   1.12399 0.0662747 0.000666667
0.990575 -0.14655  1.11233 0.0347367 0.000666667
 0.990018 -0.148898   1.11647 0.0514892 0.000666667
 0.986113 -0.150755   1.12915 0.10341 0.000666667
 0.989595 -0.151285   1.11505 0.0473682 0.000666667
 0.992497 -0.148456   1.11664 -0.00326587 0.000666667
 0.987846 -0.150661   1.11034 0.0318278 0.000666667
 0.990759 -0.149937   1.12342 0.0752168 0.000666667
 0.989314 -0.154014   1.11541 0.0596563 0.000666667
 0.987563 -0.149991    1.1108 0.0412181 0.000666667
 0.989776 -0.157181   1.11098 0.0608392 0.000666667
 0.987775 -0.155503   1.11284 0.0773202 0.000666667
 0.989756 -0.154568    1.1243 0.144403 0.000666667
 0.991484 -0.149059    1.1264 0.0753307 0.000666667
 0.985365 -0.152952   1.12251 0.12996 0.000666667
 0.991611 -0.147856   1.12261 0.0608255 0.000666667
 0.986733 -0.151376   1.10876 -0.0104719 0.000666667
 0.988688 -0.146784   1.12162 0.106598 0.000666667
 0.992024 -0.145907   1.12238 0.055944 0.000666667
 0.989025 -0.148966   1.12157 0.107753 0.000666667
 0.986415 -0.154089   1.12775 0.0898996 0.000666667
 0.990678 -0.150052   1.11244 0.03291 0.000666667
 0.988215 -0.152427   1.12489 0.116931 0.000666667
 0.988969 -0.149332   1.11876 0.153283 0.000666667
0.989362 -0.14785  1.11666 0.0716879 0.000666667
 0.988707 -0.153163   1.12004 0.116571 0.000666667
 0.991481 -0.150755   1.12256 0.114602 0.000666667
 0.987868 -0.145485   1.11067 0.0254528 0.000666667
 0.991328 -0.143987   1.11125 0.0382493 0.000666667
 0.989547 -0.150891   1.12138 0.139964 0.000666667
0.991254 -0.14673  1.11219 0.0859564 0.000666667
 0.987208 -0.154258   1.10971 0.0718133 0.000666667
 0.985155 -0.152242   1.12685 0.0920141 0.000666667
  0.98852 -0.147514   1.11719 0.0252484 0.000666667
0.991338 -0.1504 1.12175 0.105698 0.000666667
0.986495 -0.15487  1.11276 0.0425679 0.000666667
 0.984111 -0.151933   1.12704 0.0924502 0.000666667
 0.988675 -0.151192   1.11277 0.0715612 0.000666667
 0.989131 -0.153199   1.12177 0.155792 0.000666667
  0.99172 -0.144317   1.11513 0.051451 0.000666667
 0.987711 -0.152015   1.11382 0.0463177 0.000666667
 0.982584 -0.153986    1.1264 0.126638 0.000666667
 0.995006 -0.147377   1.12086 0.0469017 0.000666667
 0.994784 -0.147072   1.12465 0.0674862 0.000666667
 0.992424 -0.147596   1.11251 0.0503851 0.000666667
 0.992178 -0.145361   1.11409 0.0285259 0.000666667
 0.993066 -0.146911   1.12031 0.0718704 0.000666667
 0.990256 -0.148424    1.1114 0.0711298 0.000666667
 0.989841 -0.144847    1.1126 0.0191373 0.000666667
 0.991941 -0.150329   1.12542 0.0793398 0.000666667
 0.983649 -0.150805   1.12725 0.0805316 0.000666667
 0.988845 -0.153023   1.11092 0.0546803 0.000666667
 0.986986 -0.147401   1.11968 0.03449 0.000666667
  0.99137 -0.152783   1.11738 0.0538128 0.000666667
 0.983287 -0.152692   1.12494 0.117959 0.000666667
0.986131 -0.1528  1.1238 0.121693 0.000666667
 0.989042 -0.152211    1.1218 0.106952 0.000666667
 0.989397 -0.151016   1.11521 0.0386311 0.000666667
 0.985751 -0.151051   1.11225 0.0636127 0.000666667
 0.987506 -0.156968   1.12556 0.0970787 0.000666667
 0.993278 -0.147026   1.11543 0.0627405 0.000666667
 0.987493 -0.151843    1.1212 0.147167 0.000666667
  0.98961 -0.144427   1.10998 0.0128832 0.000666667
 0.987739 -0.145454   1.11422 0.0355831 0.000666667
 0.987872 -0.146125   1.11386 0.0724438 0.000666667
 0.987701 -0.148226   1.10995 0.00623039 0.000666667
   0.9897 -0.145132   1.11184 0.0274893 0.000666667
 0.986288 -0.151927   1.10966 0.0155829 0.000666667
 0.983467 -0.154281   1.12624 0.11725 0.000666667
 0.988632 -0.151927   1.11095 0.0533867 0.000666667
 0.986916 -0.149012   1.11035 0.0532338 0.000666667
 0.992856 -0.146583   1.12366 0.0484059 0.000666667
 0.993248 -0.152187   1.12088 0.0851416 0.000666667
 0.989614 -0.150028   1.12259 0.0530644 0.000666667
0.985568 -0.15148  1.10981 0.0975152 0.000666667
 0.989858 -0.151171    1.1205 0.0739257 0.000666667
 0.992454 -0.147755   1.11987 0.0953528 0.000666667
 0.988724 -0.152166   1.11367 0.0676683 0.000666667
 0.980978 -0.152934   1.12446 0.119919 0.000666667
 0.985617 -0.147663   1.12479 0.0694163 0.000666667
 0.990992 -0.146439   1.10922 0.025886 0.000666667
 0.985241 -0.154893   1.11786 0.0211568 0.000666667
 0.990684 -0.148979    1.1219 0.0855563 0.000666667
 0.984688 -0.154545   1.12361 0.231813 0.000666667
 0.987274 -0.155487   1.11117 0.0709928 0.000666667
 0.985856 -0.155072   1.11353 0.074605 0.000666667
 0.986432 -0.155691   1.11529 0.0514475 0.000666667
 0.989285 -0.152417   1.11172 0.0830365 0.000666667
  0.98678 -0.155771   1.11307 0.0569117 0.000666667
 0.990809 -0.153187   1.11083 0.0497975 0.000666667
 0.988425 -0.150818   1.12403 0.127597 0.000666667
 0.988914 -0.153138   1.11434 0.0598616 0.000666667
 0.988695 -0.153177   1.10982 0.0480287 0.000666667
 0.988128 -0.152862   1.12035 0.069763 0.000666667
 0.986674 -0.148848   1.12467 0.103255 0.000666667
 0.986085 -0.148303   1.12416 0.0820877 0.000666667
 0.986573 -0.148329   1.11238 0.0741271 0.000666667
 0.988552 -0.147294   1.11317 0.0287257 0.000666667
 0.988853 -0.146164   1.11168 0.080526 0.000666667
 0.989959 -0.148562    1.1194 0.0950126 0.000666667
0.986626 -0.1556 1.11092 0.0252153 0.000666667
 0.985879 -0.152411    1.1099 0.0604156 0.000666667
0.990015 -0.14603  1.12224 0.0680465 0.000666667
 0.990045 -0.153075   1.11084 0.0502114 0.000666667
  0.98773 -0.151354   1.12366 0.151155 0.000666667
0.989096 -0.15508  1.11736 0.0698008 0.000666667
 0.986315 -0.155487   1.10978 0.034878 0.000666667
 0.987483 -0.155978   1.11508 0.0509906 0.000666667
0.986518 -0.15467  1.11034 0.0319834 0.000666667
 0.988753 -0.153034   1.11148 0.0324859 0.000666667
 0.989874 -0.146526   1.12683 0.0772384 0.000666667
 0.986837 -0.156136   1.11751 0.0852002 0.000666667
 0.994359 -0.148771   1.12054 0.0722947 0.000666667
 0.989245 -0.151646   1.11323 0.044431 0.000666667
 0.986723 -0.155246   1.11175 0.0360137 0.000666667
 0.983999 -0.154866   1.12406 0.234796 0.000666667
 0.988044 -0.150323    1.1268 0.0896523 0.000666667
 0.988949 -0.150697   1.12445 0.0516066 0.000666667
 0.989401 -0.147103   1.11273 0.0526276 0.000666667
 0.990109 -0.151268   1.11469 0.0919153 0.000666667
 0.989173 -0.151707   1.12355 0.063192 0.000666667
 0.986434 -0.150167   1.11271 0.0723445 0.000666667
 0.986455 -0.153717   1.12381 0.109512 0.000666667
 0.987385 -0.147427   1.12173 0.0432993 0.000666667
 0.984344 -0.156988    1.1165 0.0619099 0.000666667
 0.987693 -0.152174   1.11506 0.0395588 0.000666667
 0.990236 -0.150734   1.12167 0.0787747 0.000666667
  0.98926 -0.148096   1.11286 0.0155277 0.000666667
  0.98944 -0.156495   1.11165 0.0801147 0.000666667
 0.991042 -0.147998   1.12192 0.154897 0.000666667
 0.993279 -0.144664   1.11046 0.0390761 0.000666667
 0.990432 -0.145984     1.114 0.0511924 0.000666667
 0.990905 -0.153123   1.10965 0.0394925 0.000666667
 0.987601 -0.153081   1.12393 0.124483 0.000666667
 0.982549 -0.151242   1.12557 0.0806612 0.000666667
 0.987973 -0.154662   1.11059 0.0730661 0.000666667
 0.984399 -0.152715    1.1295 0.117313 0.000666667
 0.985287 -0.155636   1.11336 0.0339596 0.000666667
 0.989521 -0.152377   1.12283 0.137125 0.000666667
 0.989689 -0.147106    1.1109 0.0505959 0.000666667
0.983453 -0.15332  1.12178 0.0860992 0.000666667
 0.980974 -0.153875   1.12236 0.217714 0.000666667
 0.990087 -0.149286   1.11433 0.0448244 0.000666667
  0.98969 -0.147457   1.10885 0.0269186 0.000666667
 0.989782 -0.150637   1.12461 0.118095 0.000666667
 0.986222 -0.148628   1.12583 0.129313 0.000666667
 0.984466 -0.155036    1.1117 0.0825973 0.000666667
 0.988372 -0.154526   1.12449 0.126631 0.000666667
 0.988425 -0.152544   1.12706 0.137394 0.000666667
0.984376 -0.15447  1.11292 0.0477937 0.000666667
 0.9915 -0.1499 1.12436 0.131389 0.000666667
  0.98586 -0.154511   1.12509 0.145934 0.000666667
  0.98922 -0.154997   1.11415 0.0604025 0.000666667
0.987749 -0.15462  1.11142 0.0307511 0.000666667
 0.994122 -0.147415    1.1214 0.0591515 0.000666667
 0.989885 -0.149182   1.11654 0.000472094 0.000666667
 0.983456 -0.151478   1.12799 0.0961836 0.000666667
  0.98507 -0.148847   1.11113 0.0540359 0.000666667
 0.991296 -0.149544   1.11891 0.0657687 0.000666667
 0.993129 -0.147944   1.12235 0.0488083 0.000666667
 0.985084 -0.154846   1.11217 0.0841969 0.000666667
 0.992531 -0.147828   1.10916 0.0389875 0.000666667
 0.991033 -0.148177   1.11221 0.0538612 0.000666667
 0.986747 -0.156367    1.1126 0.0744374 0.000666667
 0.988076 -0.157375   1.11253 0.0665529 0.000666667
 0.988493 -0.145385   1.11396 0.0525732 0.000666667
 0.992255 -0.151971   1.12429 0.0645079 0.000666667
 0.988944 -0.148982   1.12365 0.0880812 0.000666667
 0.987925 -0.154145   1.12693 0.138689 0.000666667
 0.982614 -0.152016   1.12428 0.239379 0.000666667
 0.990677 -0.152552   1.11223 0.0372749 0.000666667
 0.990789 -0.148326   1.12569 0.0836086 0.000666667
 0.985246 -0.150473   1.12364 0.132323 0.000666667
 0.979499 -0.153849   1.12376 0.112865 0.000666667
 0.987513 -0.154723   1.12406 0.131482 0.000666667
 0.986528 -0.149935   1.12358 0.129593 0.000666667
  0.98851 -0.152237   1.12493 0.0923361 0.000666667
 0.990151 -0.152181   1.11643 0.0881224 0.000666667
 0.989245 -0.154404    1.1131 0.0462952 0.000666667
 0.989928 -0.151619    1.1192 0.0693825 0.000666667
0.990079 -0.14775   1.1246 0.080073 0.000666667
 0.98576 -0.15472  1.11351 0.0539728 0.000666667
 0.99036 -0.14617  1.12232 0.101524 0.000666667
 0.987989 -0.151233   1.11389 0.054159 0.000666667
0.992925 -0.14569  1.11152 0.0250285 0.000666667
 0.983736 -0.151692   1.12799 0.0945977 0.000666667
 0.980619 -0.155149   1.12681 0.103958 0.000666667
 0.990388 -0.147679   1.12293 0.0673513 0.000666667
 0.987503 -0.152574   1.11524 0.0561198 0.000666667
 0.990124 -0.150889   1.12497 0.114873 0.000666667
 0.992226 -0.145343   1.11514 0.0447455 0.000666667
 0.989499 -0.152415   1.11284 0.0523538 0.000666667
 0.988447 -0.153156   1.11402 0.0612686 0.000666667
 0.989287 -0.148183   1.11943 0.0555262 0.000666667
 0.981465 -0.151988   1.12252 0.22431 0.000666667
 0.990147 -0.146704     1.122 0.0845786 0.000666667
 0.984805 -0.154265   1.11297 0.0467976 0.000666667
0.989103 -0.15232  1.12174 0.0529857 0.000666667
 0.991634 -0.145982   1.12114 0.0383476 0.000666667
 0.983717 -0.154192   1.12779 0.118786 0.000666667
 0.988072 -0.153464   1.11247 0.0763715 0.000666667
 0.991415 -0.152716   1.12256 0.0602385 0.000666667
 0.991067 -0.150315    1.1211 0.0894285 0.000666667
 0.983965 -0.155789    1.1135 0.0300172 0.000666667
 0.986927 -0.153342   1.11184 0.0581972 0.000666667
 0.990373 -0.150866   1.12388 0.0722242 0.000666667
0.987912 -0.14744  1.12515 0.0880095 0.000666667
 0.990514 -0.153269   1.12604 0.104819 0.000666667
  0.98827 -0.144642   1.11466 -0.0136759 0.000666667
 0.984963 -0.149825   1.12793 0.101 0.000666667
 0.989626 -0.146532    1.1131 0.015209 0.000666667
  0.98833 -0.155153   1.11285 0.0413699 0.000666667
 0.987835 -0.150006   1.12326 0.0608472 0.000666667
 0.987828 -0.148645   1.12326 0.0634181 0.000666667
 0.986938 -0.153879   1.11141 0.0724336 0.000666667
0.983767 -0.15223  1.11082 0.0755922 0.000666667
 0.991258 -0.151392   1.12445 0.059529 0.000666667
 0.984246 -0.151276   1.11195 0.055536 0.000666667
 0.982395 -0.150439   1.12592 0.099873 0.000666667
 0.987247 -0.154514   1.11301 0.0630159 0.000666667
 0.981747 -0.154948     1.126 0.229568 0.000666667
 0.985787 -0.155068   1.11013 0.0370581 0.000666667
 0.992875 -0.143974   1.11085 0.0258421 0.000666667
 0.984167 -0.151378   1.12711 0.0656292 0.000666667
  0.99479 -0.150809   1.10511 -0.0257254 0.000666667
 0.990318 -0.154831   1.11216 0.040258 0.000666667
 0.991589 -0.156317   1.11325 0.0633788 0.000666667
  0.99118 -0.151585   1.12442 0.0777348 0.000666667
 0.992226 -0.148853   1.11388 0.0485227 0.000666667
0.992443 -0.14817  1.11543 0.0218469 0.000666667
 0.985449 -0.152943   1.11375 0.0745257 0.000666667
 0.990451 -0.148755   1.12245 0.0828499 0.000666667
 0.986894 -0.155775   1.11438 0.0349413 0.000666667
 0.989166 -0.152052   1.12306 0.0710627 0.000666667
 0.985202 -0.153378   1.11322 0.0692735 0.000666667
 0.981319 -0.153832   1.12957 0.0743075 0.000666667
 0.991639 -0.149455    1.1265 0.0573589 0.000666667
 0.990759 -0.151498   1.12243 0.14361 0.000666667
 0.987114 -0.152923   1.11463 0.0494667 0.000666667
 0.986256 -0.152396   1.12558 0.14507 0.000666667
 0.985256 -0.157376    1.1128 0.0801158 0.000666667
 0.980728 -0.152987    1.1269 0.10151 0.000666667
0.986348 -0.15394  1.11214 0.0218569 0.000666667
 0.982711 -0.156433   1.11128 0.0406547 0.000666667
 0.989804 -0.146546   1.11999 0.0547522 0.000666667
 0.988082 -0.149676   1.12556 0.0750138 0.000666667
 0.991054 -0.151928    1.1227 0.0817128 0.000666667
 0.990772 -0.150364   1.12809 0.0559876 0.000666667
 0.988528 -0.154953    1.1107 0.0574945 0.000666667
 0.982321 -0.155202   1.12103 0.235908 0.000666667
 0.990595 -0.153006     1.124 0.124135 0.000666667
  0.98829 -0.151642   1.11452 0.0727177 0.000666667
  0.99063 -0.151964   1.12705 0.0926961 0.000666667
 0.988404 -0.147177    1.1255 0.0819935 0.000666667
 0.990546 -0.145859   1.10997 0.0587264 0.000666667
0.985715 -0.15163  1.12236 0.158538 0.000666667
 0.992077 -0.149799   1.12107 0.0629347 0.000666667
 0.989634 -0.148826   1.12222 0.056238 0.000666667
 0.989103 -0.145406   1.11068 0.0350564 0.000666667
0.992572 -0.14724  1.12334 0.0772008 0.000666667
0.989846 -0.1501 1.12543 0.0533785 0.000666667
 0.987551 -0.154124   1.11295 0.0320488 0.000666667
0.991466 -0.14769  1.11056 0.0193621 0.000666667
 0.987835 -0.151612   1.11077 0.0432169 0.000666667
  0.99017 -0.150027   1.11689 0.0463518 0.000666667
 0.987567 -0.153642   1.11381 0.0716274 0.000666667
 0.987979 -0.146507   1.12422 0.0715115 0.000666667
0.989082 -0.15264   1.1131 0.0492534 0.000666667
 0.989711 -0.144094   1.11448 0.0173404 0.000666667
  0.99062 -0.148682    1.1232 0.0800137 0.000666667
 0.989484 -0.153654   1.12695 0.12571 0.000666667
 0.985786 -0.153765   1.11206 0.0448608 0.000666667
 0.988212 -0.152484   1.12494 0.0940562 0.000666667
 0.991673 -0.153422   1.11494 0.0868925 0.000666667
 0.987495 -0.144561   1.11154 0.0832673 0.000666667
 0.990623 -0.152381   1.11317 0.0564633 0.000666667
 0.990093 -0.146535   1.11119 0.0625396 0.000666667
 0.991005 -0.149742   1.11726 -0.0187275 0.000666667
 0.990209 -0.145888   1.11149 0.0449519 0.000666667
  0.98918 -0.155206   1.11386 0.0541313 0.000666667
 0.990428 -0.144933    1.1243 0.0888254 0.000666667
 0.990136 -0.145821   1.12154 0.0945172 0.000666667
 0.983044 -0.155839   1.12286 0.211369 0.000666667
  0.98705 -0.150937   1.12434 0.139834 0.000666667
 0.990677 -0.146175   1.11323 0.0564365 0.000666667
0.989535 -0.15461  1.11152 0.0606951 0.000666667
 0.981534 -0.154965   1.12345 0.235746 0.000666667
 0.987964 -0.151291   1.12415 0.126032 0.000666667
 0.991196 -0.144599   1.12033 0.0700457 0.000666667
 0.990658 -0.152133   1.12513 0.124153 0.000666667
   0.9876 -0.146903   1.11166 0.0465416 0.000666667
  0.99313 -0.150542   1.12271 0.0741215 0.000666667
 0.984656 -0.150682    1.1273 0.123493 0.000666667
 0.987504 -0.152924   1.11519 0.0602976 0.000666667
 0.990273 -0.153642    1.1242 0.077935 0.000666667
 0.980244 -0.153571    1.1228 0.225585 0.000666667
 0.989005 -0.151154   1.12261 0.110508 0.000666667
 0.990889 -0.148819   1.12471 0.0833797 0.000666667
 0.993253 -0.146438   1.12246 0.0611116 0.000666667
 0.989036 -0.155823   1.11191 0.0402211 0.000666667
   0.9809 -0.155798   1.12167 0.258137 0.000666667
  0.98906 -0.148909   1.11886 0.0516913 0.000666667
 0.991337 -0.148524   1.12181 0.157461 0.000666667
 0.989385 -0.152703   1.11402 0.0582214 0.000666667
 0.981234 -0.156001    1.1237 0.237701 0.000666667
 0.989595 -0.150451   1.12185 0.104506 0.000666667
 0.987447 -0.148959   1.12259 0.127097 0.000666667
 0.988772 -0.153909   1.11256 0.0507775 0.000666667
 0.990681 -0.146591   1.12668 0.076593 0.000666667
0.990207 -0.1479 1.10866 0.070474 0.000666667
 0.991223 -0.151731   1.12566 0.0534215 0.000666667
 0.987453 -0.155444   1.11113 0.0564602 0.000666667
 0.987307 -0.146469   1.11185 -0.00279664 0.000666667
 0.991307 -0.148655   1.12425 0.0756999 0.000666667
 0.982781 -0.154695    1.1277 0.252336 0.000666667
 0.985075 -0.150933   1.11219 -0.00891478 0.000666667
 0.988286 -0.155141   1.11303 0.067298 0.000666667
 0.989726 -0.150937   1.11244 0.0949554 0.000666667
 0.988761 -0.152119   1.12429 0.0955539 0.000666667
 0.981163 -0.155649    1.1247 0.231552 0.000666667
 0.987387 -0.157419   1.11424 0.0537714 0.000666667
  0.98608 -0.152263   1.12242 0.144213 0.000666667
 0.988611 -0.149103   1.12265 0.0446162 0.000666667
  0.98853 -0.152165   1.12077 0.153582 0.000666667
 0.991118 -0.150334   1.12268 0.0965937 0.000666667
 0.984456 -0.154012   1.11326 0.0287794 0.000666667
 0.990582 -0.150711   1.12295 0.0376542 0.000666667
 0.991312 -0.146592    1.1109 0.0651748 0.000666667
  0.98876 -0.151947   1.11992 0.0766624 0.000666667
 0.992805 -0.145717   1.12524 0.0951044 0.000666667
 0.990893 -0.148037   1.12565 0.0582259 0.000666667
 0.985384 -0.155716   1.11225 0.03437 0.000666667
 0.987298 -0.147504   1.11885 0.0585257 0.000666667
   0.9873 -0.151936   1.11565 0.0363964 0.000666667
 0.98564 -0.15424  1.11191 0.0908893 0.000666667
 0.983079 -0.153626   1.12262 0.225066 0.000666667
 0.991998 -0.149468   1.12147 0.0811349 0.000666667
 0.988742 -0.148561   1.12316 0.114404 0.000666667
 0.990052 -0.149336   1.12387 0.0634736 0.000666667
 0.986676 -0.152155   1.11482 0.0506112 0.000666667
 0.987302 -0.154211   1.11436 0.0605827 0.000666667
0.988252 -0.15061  1.12577 0.0819103 0.000666667
0.986715 -0.15658  1.11157 0.0180996 0.000666667
 0.978701 -0.153508   1.12175 0.225994 0.000666667
 0.993339 -0.149733   1.12386 0.0657754 0.000666667
  0.99196 -0.154307   1.12664 0.105397 0.000666667
 0.988302 -0.144626   1.11183 0.0825503 0.000666667
 0.987249 -0.150243   1.11154 0.0565271 0.000666667
 0.988288 -0.147351   1.11114 0.0536144 0.000666667
 0.990747 -0.147985   1.12272 0.066527 0.000666667
 0.987464 -0.153425   1.11341 0.0490765 0.000666667
   0.9918 -0.147423   1.11352 0.0335515 0.000666667
 0.988161 -0.145791   1.11525 0.0181351 0.000666667
 0.992591 -0.147401   1.12106 0.115132 0.000666667
 0.992897 -0.146266   1.10949 0.0114574 0.000666667
 0.989061 -0.147748   1.12197 0.076475 0.000666667
 0.985139 -0.146748   1.12341 0.0653217 0.000666667
 0.992956 -0.148156    1.1221 0.0987802 0.000666667
0.991333 -0.14953  1.12413 0.0797016 0.000666667
 0.989663 -0.150159   1.12157 0.147175 0.000666667
 0.991526 -0.153418   1.11144 0.0623802 0.000666667
 0.990575 -0.147673   1.11141 0.0379362 0.000666667
 0.986059 -0.150707   1.12417 0.0699182 0.000666667
 0.989208 -0.147055   1.11252 0.0238062 0.000666667
 0.986343 -0.147015   1.12377 0.0553267 0.000666667
 0.986582 -0.148138   1.12281 0.043109 0.000666667
 0.991374 -0.144646   1.10917 0.00298833 0.000666667
 0.991419 -0.149519   1.12547 0.0656451 0.000666667
 0.987653 -0.154384   1.11309 0.0808655 0.000666667
 0.993047 -0.147223   1.11337 0.0542706 0.000666667
 0.987914 -0.154503   1.11599 0.049019 0.000666667
 0.988946 -0.156209   1.11302 0.0707037 0.000666667
 0.981354 -0.156253   1.12346 0.23782 0.000666667
 0.992116 -0.148162   1.12555 0.0611214 0.000666667
 0.990199 -0.151998   1.12441 0.155815 0.000666667
 0.990893 -0.147519   1.11655 0.0250849 0.000666667
 0.987118 -0.149271   1.11355 0.0752666 0.000666667
 0.984662 -0.155751   1.11638 0.0568117 0.000666667
 0.988508 -0.150042   1.11309 0.0863909 0.000666667
 0.988504 -0.156112   1.11195 0.0310356 0.000666667
 0.990018 -0.150124   1.12265 0.106348 0.000666667
 0.993216 -0.150474   1.12101 0.0693759 0.000666667
 0.993759 -0.149179   1.12001 0.0765163 0.000666667
 0.989538 -0.153646   1.11979 0.0547704 0.000666667
 0.987171 -0.149338   1.12258 0.12956 0.000666667
0.987935 -0.15328  1.11032 0.0233996 0.000666667
 0.984452 -0.155078   1.11169 0.0238263 0.000666667
 0.988138 -0.146819   1.11072 0.065726 0.000666667
0.992161 -0.14676  1.11176 0.0410236 0.000666667
 0.990902 -0.150338    1.1222 0.0747037 0.000666667
 0.990549 -0.150062   1.12572 0.0921108 0.000666667
 0.980312 -0.155698   1.12303 0.233605 0.000666667
 0.987423 -0.149791   1.12347 0.139497 0.000666667
 0.984141 -0.150205   1.12584 0.121593 0.000666667
 0.985486 -0.152721   1.12613 0.141954 0.000666667
 0.987892 -0.155743   1.11329 0.0543531 0.000666667
 0.990035 -0.150934    1.1267 0.0610401 0.000666667
 0.987339 -0.153529   1.11159 0.0317985 0.000666667
 0.987739 -0.154569   1.11319 0.0788798 0.000666667
0.989943 -0.15427  1.11261 0.0531412 0.000666667
 0.990354 -0.148113   1.11868 0.0870926 0.000666667
 0.988394 -0.144529   1.10989 0.0128581 0.000666667
 0.991972 -0.145784   1.12195 0.0979791 0.000666667
 0.989518 -0.152001   1.11396 0.053403 0.000666667
 0.990372 -0.145153   1.11159 0.057774 0.000666667
 0.987491 -0.152822   1.12522 0.124667 0.000666667
 0.981343 -0.153389   1.12087 0.23517 0.000666667
 0.985789 -0.154263   1.11403 0.0732774 0.000666667
0.987897 -0.15333  1.11334 0.0558481 0.000666667
 0.987631 -0.151691   1.12022 0.0574634 0.000666667
 0.987036 -0.150739   1.11254 0.00814439 0.000666667
 0.992223 -0.149731   1.11761 -0.0198875 0.000666667
 0.991544 -0.147106   1.11212 0.0489294 0.000666667
0.988006 -0.14654  1.12188 0.0601225 0.000666667
 0.988335 -0.150279    1.1221 0.0716953 0.000666667
 0.990218 -0.150207   1.12714 0.0624574 0.000666667
0.987872 -0.15128  1.12704 0.141518 0.000666667
0.992075 -0.1489 1.12198 0.0655047 0.000666667
 0.988772 -0.155891   1.11178 0.0829315 0.000666667
 0.989444 -0.154875   1.11059 0.017139 0.000666667
 0.988478 -0.150086    1.1243 0.0722167 0.000666667
 0.989787 -0.147386   1.11935 0.0537169 0.000666667
 0.988733 -0.153437   1.11395 0.0688048 0.000666667
 0.985397 -0.155885   1.12525 0.13062 0.000666667
 0.989282 -0.150383   1.12326 0.0495232 0.000666667
 0.985758 -0.154182   1.11508 0.0351184 0.000666667
0.989461 -0.14595  1.11306 0.0301672 0.000666667
  0.99032 -0.147012   1.11137 0.0690103 0.000666667
 0.985577 -0.147256   1.12228 0.0562779 0.000666667
 0.987793 -0.150861    1.1217 0.125254 0.000666667
 0.992121 -0.151551   1.12228 0.0803369 0.000666667
 0.988924 -0.149236   1.12559 0.0733139 0.000666667
 0.990935 -0.152291   1.12781 0.122404 0.000666667
0.984942 -0.1511 1.12743 0.118655 0.000666667
 0.988707 -0.150985   1.12527 0.0686722 0.000666667
 0.988401 -0.153871   1.11379 0.0656899 0.000666667
 0.990777 -0.145155   1.11226 0.0622341 0.000666667
 0.987397 -0.147674   1.11078 0.0376743 0.000666667
 0.987588 -0.147449   1.11078 -0.0263553 0.000666667
 0.989522 -0.147406   1.11368 0.0427279 0.000666667
  0.98954 -0.146401   1.12512 0.0629009 0.000666667
 0.987284 -0.154006    1.1211 0.0395516 0.000666667
 0.989848 -0.146983   1.12124 0.110399 0.000666667
 0.989204 -0.153628   1.11269 0.076804 0.000666667
 0.989186 -0.146834   1.11323 0.0758987 0.000666667
 0.989251 -0.156624   1.11362 0.0714285 0.000666667
0.988575 -0.15281  1.11168 0.0552516 0.000666667
 0.989161 -0.147035   1.10957 0.0742859 0.000666667
 0.984159 -0.157363   1.11357 0.0426022 0.000666667
 0.985437 -0.149482   1.12862 0.0704338 0.000666667
 0.989467 -0.146954   1.11371 0.0448664 0.000666667
 0.992675 -0.153285   1.12209 0.0568759 0.000666667
 0.987564 -0.154043   1.11476 0.0564513 0.000666667
 0.990121 -0.144417   1.11505 0.0458081 0.000666667
 0.990188 -0.145471   1.11282 0.0493197 0.000666667
0.982226 -0.15554  1.12775 0.124552 0.000666667
 0.988905 -0.144635   1.11381 0.0180079 0.000666667
 0.990075 -0.146645   1.12178 0.0998328 0.000666667
  0.98762 -0.153226   1.11435 0.0511406 0.000666667
 0.993916 -0.148521   1.12546 0.0595154 0.000666667
 0.984911 -0.148807    1.1292 0.0880102 0.000666667
 0.985284 -0.150074   1.10946 -0.0058302 0.000666667
 0.990137 -0.147558   1.11878 0.0564613 0.000666667
 0.985182 -0.154621   1.11638 0.0477064 0.000666667
 0.982138 -0.152488   1.12592 0.079108 0.000666667
 0.985935 -0.147316    1.1135 0.0417677 0.000666667
 0.991646 -0.152077      1.12 0.0450456 0.000666667
0.989636 -0.14686  1.10987 0.0924851 0.000666667
 0.988595 -0.145244   1.11008 0.0168136 0.000666667
 0.990209 -0.143208   1.11242 0.0568187 0.000666667
 0.987981 -0.152071   1.12498 0.129562 0.000666667
 0.980763 -0.153836   1.12417 0.245543 0.000666667
 0.985197 -0.153203   1.12106 0.100766 0.000666667
 0.989601 -0.152739    1.1231 0.142614 0.000666667
 0.989103 -0.146104   1.11479 0.035183 0.000666667
 0.983386 -0.154434   1.11128 0.0379225 0.000666667
 0.987143 -0.154692    1.1138 0.065527 0.000666667
 0.988073 -0.146632   1.12598 0.0938202 0.000666667
 0.986409 -0.154458   1.11374 0.0510644 0.000666667
 0.985028 -0.154723    1.1127 0.039851 0.000666667
 0.990991 -0.148789   1.12708 0.0936142 0.000666667
 0.983612 -0.156543    1.1109 0.0403808 0.000666667
 0.983938 -0.156486   1.11045 0.0590152 0.000666667
0.990889 -0.14876  1.11946 0.0189248 0.000666667
 0.989579 -0.154884   1.12093 0.130193 0.000666667
 0.991825 -0.150347   1.12453 0.0585047 0.000666667
 0.990493 -0.145782   1.11122 -0.00269467 0.000666667
 0.990644 -0.146181   1.11093 0.057647 0.000666667
  0.99106 -0.150715   1.12302 0.140635 0.000666667
 0.981624 -0.154487   1.12393 0.215326 0.000666667
 0.987224 -0.154187   1.12379 0.114109 0.000666667
 0.986848 -0.156164   1.11442 0.0575189 0.000666667
 0.989243 -0.152025   1.12112 0.136572 0.000666667
 0.991371 -0.146114   1.12226 0.0692115 0.000666667
 0.991075 -0.149575   1.12372 0.082479 0.000666667
 0.981836 -0.155348   1.12886 0.0909361 0.000666667
 0.992853 -0.149448   1.12078 0.0699423 0.000666667
   0.9912 -0.151092   1.12423 0.083197 0.000666667
 0.985512 -0.154133   1.11079 0.00997211 0.000666667
 0.992034 -0.148308   1.11687 0.0359212 0.000666667
  0.99172 -0.153311   1.11365 0.0555242 0.000666667
0.981771 -0.15609  1.12294 0.246233 0.000666667
0.989311 -0.14948  1.12765 0.0940857 0.000666667
 0.989007 -0.153045   1.12365 0.126292 0.000666667
 0.989624 -0.146899   1.11243 0.0568619 0.000666667
 0.989815 -0.145467   1.11051 0.0564283 0.000666667
 0.988892 -0.148911   1.12393 0.0928018 0.000666667
0.982657 -0.15104  1.12684 0.0914841 0.000666667
 0.991075 -0.151026   1.12108 0.0854999 0.000666667
  0.99001 -0.149771   1.10973 0.0405058 0.000666667
  0.99059 -0.148404    1.1208 0.0408466 0.000666667
 0.989591 -0.150859   1.12635 0.0602468 0.000666667
 0.989003 -0.150649    1.1191 0.0540923 0.000666667
0.987503 -0.15325  1.11327 0.0930657 0.000666667
  0.98663 -0.148896    1.1238 0.0758435 0.000666667
 0.989441 -0.151207   1.12114 0.0889675 0.000666667
 0.991483 -0.147469    1.1215 0.0556121 0.000666667
 0.988014 -0.145072    1.1281 0.083862 0.000666667
0.989895 -0.14646  1.11513 0.0820519 0.000666667
 0.988057 -0.153746   1.11157 0.0583992 0.000666667
0.988192 -0.14779  1.11434 0.0288108 0.000666667
 0.986454 -0.147117    1.1097 0.0238263 0.000666667
 0.985207 -0.154799    1.1104 0.0672176 0.000666667
 0.997256 -0.151198   1.10578 -0.0327915 0.000666667
 0.988548 -0.151384   1.11241 0.060105 0.000666667
 0.987616 -0.153092   1.11285 0.0551824 0.000666667
 0.992565 -0.148259   1.11444 0.0161102 0.000666667
 0.991721 -0.146292   1.12082 0.0289392 0.000666667
 0.989913 -0.149874   1.12143 0.150074 0.000666667
 0.988147 -0.155472   1.11277 0.0768818 0.000666667
 0.980758 -0.155281    1.1278 0.104044 0.000666667
  0.98236 -0.154258   1.12737 0.0928891 0.000666667
 0.990144 -0.148937   1.11156 0.0453057 0.000666667
 0.991086 -0.150324   1.12402 0.119767 0.000666667
 0.987654 -0.151983   1.12663 0.151722 0.000666667
 0.989194 -0.146605     1.117 0.0433925 0.000666667
0.986931 -0.15469  1.11198 0.0455189 0.000666667
 0.991335 -0.148672   1.12179 0.0431761 0.000666667
 0.984809 -0.154689   1.12331 0.135739 0.000666667
 0.990012 -0.151303   1.11033 0.087076 0.000666667
 0.987784 -0.148563   1.12618 0.0804952 0.000666667
 0.987717 -0.151454   1.12397 0.0701587 0.000666667
  0.98404 -0.155075   1.12892 0.0782804 0.000666667
 0.988424 -0.146072   1.12094 0.0865698 0.000666667
   0.9929 -0.145042   1.11318 0.0515773 0.000666667
0.990459 -0.15568  1.11329 0.0548793 0.000666667
 0.987014 -0.153117   1.12703 0.124883 0.000666667
 0.987353 -0.153284   1.12364 0.0915485 0.000666667
 0.990619 -0.152054   1.11574 0.00078736 0.000666667
  0.98514 -0.153683   1.11127 0.0244394 0.000666667
 0.987386 -0.153409   1.11354 0.0572846 0.000666667
 0.986351 -0.154691   1.11422 0.0558067 0.000666667
  0.98851 -0.150196   1.12199 0.0368111 0.000666667
 0.988186 -0.151306   1.12254 0.117848 0.000666667
 0.991791 -0.152186   1.12068 0.136784 0.000666667
  0.98329 -0.150513   1.12799 0.0988064 0.000666667
 0.990329 -0.152021   1.12301 0.117676 0.000666667
 0.994215 -0.146675   1.12415 0.0895103 0.000666667
 0.989803 -0.152734   1.10942 0.0608104 0.000666667
 0.989641 -0.150964   1.11341 0.0862778 0.000666667
 0.987521 -0.156428   1.10994 0.0525247 0.000666667
 0.988805 -0.147054   1.11221 0.0749131 0.000666667
  0.99233 -0.149113   1.12609 0.0658005 0.000666667
 0.989077 -0.153906   1.11377 0.0787191 0.000666667
 0.987201 -0.151307   1.11334 0.0709717 0.000666667
 0.989807 -0.150347   1.12291 0.143704 0.000666667
 0.979723 -0.154851   1.12523 0.20919 0.000666667
  0.98913 -0.151964   1.11028 0.0634771 0.000666667
 0.984728 -0.155947   1.11383 0.0752899 0.000666667
 0.986366 -0.152102   1.11048 0.0923319 0.000666667
 0.989295 -0.146875   1.12296 0.0843699 0.000666667
0.986504 -0.15402  1.11031 0.0223585 0.000666667
0.990487 -0.14955  1.12385 0.0530236 0.000666667
 0.990528 -0.146484   1.11866 0.00395982 0.000666667
 0.991046 -0.148564   1.12519 0.104385 0.000666667
   0.9931 -0.148443   1.12108 0.0577281 0.000666667
 0.987437 -0.154505   1.11564 0.0456515 0.000666667
 0.988313 -0.154167   1.11203 0.0781237 0.000666667
 0.992357 -0.147589    1.1251 0.0659411 0.000666667
0.992771 -0.15192  1.12008 0.0762894 0.000666667
 0.989103 -0.151229   1.11219 0.0533021 0.000666667
 0.989067 -0.155085   1.11205 0.0632146 0.000666667
 0.990336 -0.146885   1.12246 0.0427474 0.000666667
   0.9881 -0.148286   1.11986 0.116218 0.000666667
 0.986505 -0.155794   1.11269 0.0915365 0.000666667
  0.99532 -0.149022   1.11656 0.0117335 0.000666667
 0.988768 -0.155259   1.11338 0.0643757 0.000666667
 0.990468 -0.148833   1.12346 0.063506 0.000666667
0.991325 -0.14648  1.11932 0.0918309 0.000666667
0.986035 -0.15397  1.11187 0.0583086 0.000666667
 0.989335 -0.154383   1.12433 0.0951643 0.000666667
0.988835 -0.14712  1.11404 0.0336523 0.000666667
  0.99076 -0.154608    1.1121 0.0654654 0.000666667
 0.992135 -0.149888   1.12159 0.0609879 0.000666667
 0.979275 -0.156468   1.12242 0.262861 0.000666667
 0.990773 -0.146483   1.11384 0.0360774 0.000666667
 0.989761 -0.150618   1.12126 0.0686705 0.000666667
 0.983521 -0.151351     1.125 0.0879439 0.000666667
0.986808 -0.15156  1.12448 0.119334 0.000666667
 0.989969 -0.153065   1.12496 0.159955 0.000666667
 0.989251 -0.150539   1.11149 0.0537674 0.000666667
 0.984726 -0.155315   1.11221 0.0532652 0.000666667
 0.989574 -0.153749   1.11544 0.0590966 0.000666667
 0.987771 -0.151868   1.12365 0.136227 0.000666667
 0.989626 -0.146553   1.11173 0.0279049 0.000666667
 0.987202 -0.153899   1.11545 0.0512404 0.000666667
 0.990637 -0.148865   1.12373 0.112676 0.000666667
 0.989853 -0.149349   1.11349 0.0337962 0.000666667
 0.983982 -0.151236   1.11151 0.00720091 0.000666667
 0.991192 -0.147497   1.11291 0.0432116 0.000666667
 0.987933 -0.147452   1.11004 0.0448601 0.000666667
 0.985905 -0.154541   1.11324 0.0781334 0.000666667
 0.987296 -0.152175   1.11316 0.0557886 0.000666667
  0.98278 -0.154832   1.12634 0.118021 0.000666667
   0.9867 -0.150382   1.12249 0.060876 0.000666667
 0.988552 -0.153785   1.11386 0.07101 0.000666667
 0.993912 -0.144257   1.11139 0.0397834 0.000666667
 0.990049 -0.150152   1.12444 0.058244 0.000666667
 0.990498 -0.149616   1.12054 0.0734372 0.000666667
 0.991263 -0.149896   1.12153 0.0687024 0.000666667
 0.988808 -0.147682   1.11004 0.0319807 0.000666667
 0.986275 -0.152593   1.11538 0.0729367 0.000666667
 0.990977 -0.150694   1.12487 0.0945673 0.000666667
  0.98882 -0.145856   1.11179 0.0545535 0.000666667
 0.986954 -0.154612   1.11243 0.0454306 0.000666667
 0.992333 -0.144939   1.10994 0.0431679 0.000666667
 0.991365 -0.151467   1.11164 0.0360854 0.000666667
 0.992977 -0.154288    1.1106 0.0747268 0.000666667
 0.991478 -0.148052   1.11121 0.0906017 0.000666667
 0.989728 -0.148475   1.12429 0.0873573 0.000666667
  0.98783 -0.149163   1.11107 0.0614746 0.000666667
 0.991116 -0.154041   1.10936 0.0618878 0.000666667
 0.988136 -0.151629   1.12503 0.134837 0.000666667
 0.990795 -0.146917   1.11868 0.0385715 0.000666667
 0.991759 -0.143504    1.1136 0.0470479 0.000666667
 0.990182 -0.153214   1.11537 0.0585264 0.000666667
 0.991336 -0.150908   1.12392 0.153516 0.000666667
 0.991385 -0.148725   1.12118 0.0546836 0.000666667
 0.988097 -0.150215   1.11307 0.0773997 0.000666667
 0.985769 -0.154142   1.11412 0.0768312 0.000666667
 0.986447 -0.156301   1.11298 0.0794178 0.000666667
0.987931 -0.15447  1.11238 0.0842074 0.000666667
 0.981704 -0.154729   1.12982 0.0885979 0.000666667
 0.992022 -0.147717    1.1177 0.0153829 0.000666667
  0.99184 -0.146827   1.11085 0.0713136 0.000666667
 0.990661 -0.153717   1.11339 0.0267312 0.000666667
 0.986596 -0.154733   1.11471 0.0535379 0.000666667
 0.992098 -0.146151   1.11657 0.0552119 0.000666667
 0.993005 -0.147908   1.12212 0.0918393 0.000666667
 0.986792 -0.151875   1.11166 0.0757347 0.000666667
 0.991011 -0.150183   1.12355 0.138618 0.000666667
 0.989801 -0.154837   1.12446 0.127601 0.000666667
 0.991109 -0.151265   1.12202 0.112961 0.000666667
 0.988116 -0.152038   1.12131 0.126823 0.000666667
 0.989256 -0.146453   1.11905 0.0768992 0.000666667
 0.985249 -0.150596   1.12477 0.0949812 0.000666667
 0.992101 -0.148545   1.11251 0.0267273 0.000666667
 0.987971 -0.153707   1.12553 0.134565 0.000666667
 0.992867 -0.150363   1.12134 0.081582 0.000666667
 0.990343 -0.145882   1.11504 0.034246 0.000666667
 0.987079 -0.154202   1.12008 0.133858 0.000666667
0.991274 -0.14694  1.11773 0.0885109 0.000666667
 0.993802 -0.148447   1.12024 0.0386415 0.000666667
 0.986859 -0.150208   1.11269 0.0946899 0.000666667
  0.98747 -0.153234   1.11207 0.0795821 0.000666667
 0.990595 -0.156175   1.11431 0.0642268 0.000666667
 0.989149 -0.146462   1.11079 0.0379973 0.000666667
 0.991144 -0.154683   1.11374 0.0583858 0.000666667
 0.991365 -0.154329   1.11642 0.0827025 0.000666667
 0.985133 -0.151463   1.12108 0.105312 0.000666667
 0.982344 -0.155127   1.12107 0.230713 0.000666667
 0.990154 -0.147891   1.11647 -0.000486461 0.000666667
 0.990163 -0.148451   1.12294 0.0837165 0.000666667
 0.993737 -0.147118   1.11488 0.0123479 0.000666667
 0.987943 -0.152316   1.12075 0.115818 0.000666667
 0.991612 -0.147013    1.1094 0.0780182 0.000666667
 0.990344 -0.145775   1.11985 0.0821145 0.000666667
 0.989692 -0.148166   1.12304 0.0663814 0.000666667
  0.99087 -0.149615   1.12483 0.139441 0.000666667
 0.991173 -0.147476   1.11013 0.0852791 0.000666667
 0.990464 -0.149127   1.12206 0.0791084 0.000666667
 0.988749 -0.147387   1.12326 0.0775249 0.000666667
 0.987435 -0.147061   1.11194 0.0348296 0.000666667
 0.984496 -0.152042   1.11646 0.0631454 0.000666667
 0.990103 -0.147261    1.1118 0.0348999 0.000666667
 0.989646 -0.149593    1.1232 0.0506466 0.000666667
  0.99002 -0.153838   1.11578 0.0574846 0.000666667
 0.990537 -0.146052   1.11591 0.0394256 0.000666667
 0.988973 -0.149058   1.12742 0.0914186 0.000666667
 0.990111 -0.145082     1.109 0.00939213 0.000666667
 0.990896 -0.151732   1.12603 0.115966 0.000666667
 0.988644 -0.153814   1.11357 0.0497528 0.000666667
 0.985739 -0.153775   1.11321 0.0494923 0.000666667
0.991764 -0.14838  1.11934 0.0821405 0.000666667
 0.991234 -0.149048   1.11964 0.0774475 0.000666667
 0.989687 -0.149946    1.1241 0.0935472 0.000666667
 0.988261 -0.151592    1.1223 0.0815095 0.000666667
 0.991565 -0.151619   1.12363 0.0813656 0.000666667
 0.990468 -0.147292   1.12103 0.0741965 0.000666667
 0.989976 -0.149814   1.12309 0.0701906 0.000666667
  0.98068 -0.153615   1.12274 0.228098 0.000666667
 0.990751 -0.151984   1.12566 0.113084 0.000666667
 0.989487 -0.150298   1.11998 0.0926423 0.000666667
 0.989168 -0.151197   1.12586 0.0628067 0.000666667
 0.988275 -0.150941   1.12291 0.15896 0.000666667
 0.994212 -0.145353   1.11952 0.0903036 0.000666667
0.984103 -0.1549   1.111 -0.00804115 0.000666667
0.987179 -0.15005  1.11364 0.086182 0.000666667
 0.990582 -0.150985   1.12458 0.0551023 0.000666667
 0.982235 -0.154996   1.12905 0.0790133 0.000666667
 0.986734 -0.153024   1.11152 0.058085 0.000666667
 0.986971 -0.150072   1.11213 0.0487654 0.000666667
 0.989327 -0.146267   1.12443 0.0712005 0.000666667
 0.990173 -0.151706   1.12237 0.0574943 0.000666667
 0.992216 -0.146499   1.11869 -0.00108589 0.000666667
0.989237 -0.14764  1.12548 0.0583307 0.000666667
 0.988246 -0.153431   1.10899 0.0260031 0.000666667
 0.990019 -0.145585   1.11168 0.0455629 0.000666667
 0.992725 -0.148196   1.12258 0.0667692 0.000666667
 0.988463 -0.153079    1.1119 0.0409015 0.000666667
 0.989038 -0.152233   1.11234 0.0764904 0.000666667
 0.988933 -0.154266   1.11374 0.0825776 0.000666667
 0.989388 -0.154344   1.11607 0.0532174 0.000666667
 0.992791 -0.147813   1.12037 0.115816 0.000666667
 0.990849 -0.150429   1.12133 0.0858861 0.000666667
 0.989654 -0.144883   1.10915 0.0427456 0.000666667
  0.98809 -0.150308   1.12395 0.0806144 0.000666667
 0.987706 -0.153075   1.12369 0.128623 0.000666667
 0.988545 -0.154389    1.1096 0.00769659 0.000666667
 0.988227 -0.149723   1.12038 0.0659359 0.000666667
0.987028 -0.14892  1.12094 0.0301691 0.000666667
 0.988468 -0.145952   1.11187 0.0751487 0.000666667
 0.987152 -0.153709   1.11055 0.0717438 0.000666667
 0.990755 -0.150198   1.12213 0.0562908 0.000666667
 0.989053 -0.147572   1.11112 0.0281858 0.000666667
 0.987298 -0.154099   1.11109 0.0200678 0.000666667
 0.989393 -0.144626    1.1122 0.064752 0.000666667
 0.987463 -0.156683   1.11236 0.0520039 0.000666667
 0.984818 -0.150664    1.1124 0.0456231 0.000666667
 0.985876 -0.153482   1.11151 0.0607323 0.000666667
 0.986945 -0.149446      1.11 0.059322 0.000666667
 0.989122 -0.150366    1.1163 0.0671846 0.000666667
 0.989005 -0.152421   1.11255 0.0511212 0.000666667
 0.988792 -0.149679   1.12724 0.0510749 0.000666667
 0.991321 -0.154205   1.11231 0.0698718 0.000666667
 0.987421 -0.150505   1.12466 0.127887 0.000666667
 0.986534 -0.151616   1.11555 0.0678147 0.000666667
 0.990629 -0.146035   1.11195 0.0419724 0.000666667
 0.988749 -0.147855   1.11335 0.0288561 0.000666667
 0.986066 -0.151417    1.1127 0.0627602 0.000666667
  0.98362 -0.150941     1.126 0.0996145 0.000666667
 0.988941 -0.151668   1.11357 0.0506233 0.000666667
 0.991062 -0.153739   1.11219 0.0507733 0.000666667
  0.98676 -0.147819   1.10935 0.0331791 0.000666667
 0.990876 -0.152093   1.12646 0.104291 0.000666667
 0.988059 -0.150917   1.11878 0.0772687 0.000666667
 0.991978 -0.147369   1.12347 0.117301 0.000666667
 0.989779 -0.156342   1.11404 0.0667934 0.000666667
0.980862 -0.15484  1.12193 0.223699 0.000666667
0.988191 -0.15191   1.1132 0.0515312 0.000666667
  0.98634 -0.154146    1.1144 0.0420436 0.000666667
 0.987978 -0.143504   1.11479 0.0560561 0.000666667
 0.987987 -0.154501   1.11973 0.0729742 0.000666667
 0.990102 -0.149666   1.12473 0.129648 0.000666667
 0.987573 -0.154928   1.10996 0.0522983 0.000666667
 0.986687 -0.153467   1.12638 0.0946597 0.000666667
0.987768 -0.15164  1.11954 0.0801948 0.000666667
 0.987942 -0.146398   1.12326 0.0649 0.000666667
 0.987237 -0.147858   1.12273 0.0870145 0.000666667
 0.987251 -0.154729   1.11115 0.0336837 0.000666667
  0.99134 -0.145284   1.11304 0.0747135 0.000666667
0.990499 -0.15065  1.12163 0.118179 0.000666667
 0.986129 -0.151292   1.12149 0.0461377 0.000666667
0.992651 -0.14925  1.12413 0.0706213 0.000666667
 0.988973 -0.154168    1.1133 0.0471482 0.000666667
 0.990993 -0.148832   1.12309 0.0555216 0.000666667
 0.987352 -0.151194   1.11217 0.00145986 0.000666667
0.986575 -0.14549  1.11616 0.0691153 0.000666667
 0.987026 -0.154115    1.1229 0.120211 0.000666667
 0.991451 -0.146222   1.11304 0.0462518 0.000666667
 0.986979 -0.154849   1.11461 0.0505955 0.000666667
 0.988963 -0.147166   1.11262 0.0344003 0.000666667
 0.989372 -0.149096   1.12312 0.0254057 0.000666667
 0.992278 -0.149053   1.12758 0.0855562 0.000666667
  0.98996 -0.152913    1.1133 0.0705073 0.000666667
 0.985184 -0.153986   1.11142 0.0839119 0.000666667
 0.991009 -0.145466   1.11268 0.0279056 0.000666667
 0.989898 -0.152162   1.11332 0.0570145 0.000666667
0.992047 -0.14956  1.12369 0.0453865 0.000666667
 0.988362 -0.145669   1.11174 0.0556403 0.000666667
 0.982354 -0.153871   1.12645 0.11702 0.000666667
 0.988862 -0.156484   1.12486 0.136194 0.000666667
 0.988182 -0.153507   1.11189 0.0278406 0.000666667
 0.990794 -0.147514   1.12066 0.0566916 0.000666667
 0.990699 -0.152689   1.12157 0.0693774 0.000666667
 0.988076 -0.152572   1.11573 0.0726273 0.000666667
 0.986027 -0.148293   1.12148 0.0696157 0.000666667
 0.987135 -0.152257   1.11046 0.0223021 0.000666667
 0.986796 -0.157376   1.11557 0.0412155 0.000666667
 0.988696 -0.156671   1.12585 0.125324 0.000666667
 0.982028 -0.154977   1.12343 0.230888 0.000666667
0.991597 -0.15058  1.12334 0.142708 0.000666667
 0.983969 -0.150426   1.12125 0.0934056 0.000666667
 0.986438 -0.154113   1.11266 0.0093169 0.000666667
 0.983752 -0.152132   1.12512 0.0981024 0.000666667
 0.983593 -0.154361   1.10982 0.0549738 0.000666667
 0.987704 -0.147638   1.11514 0.0563106 0.000666667
 0.990653 -0.150754   1.12123 0.0662533 0.000666667
   0.9841 -0.151735   1.12608 0.0811051 0.000666667
  0.98837 -0.152627   1.12441 0.111193 0.000666667
 0.987088 -0.153415   1.11281 0.0413386 0.000666667
 0.987337 -0.146112   1.11569 0.0421599 0.000666667
 0.985932 -0.146464   1.12425 0.0830043 0.000666667
 0.986726 -0.149685   1.11343 0.103201 0.000666667
 0.983316 -0.155315   1.12369 0.244856 0.000666667
 0.980719 -0.155572   1.12456 0.244464 0.000666667
 0.982402 -0.155569     1.124 0.232712 0.000666667
 0.988779 -0.151131    1.1235 0.162423 0.000666667
 0.986367 -0.155161   1.11354 0.0612385 0.000666667
 0.989433 -0.150441   1.12437 0.101165 0.000666667
  0.99361 -0.144751    1.1157 0.0338835 0.000666667
 0.991513 -0.146226   1.12122 0.0422869 0.000666667
 0.990404 -0.147401   1.12204 0.0433018 0.000666667
 0.983943 -0.151529   1.12654 0.0813246 0.000666667
 0.989826 -0.151203   1.12228 0.0787001 0.000666667
  0.98746 -0.152424   1.11289 0.0845643 0.000666667
 0.986345 -0.152479    1.1093 0.0748087 0.000666667
 0.981562 -0.156086   1.12402 0.189418 0.000666667
  0.98199 -0.153619   1.12615 0.0933504 0.000666667
 0.986661 -0.154993      1.11 0.0245342 0.000666667
 0.985321 -0.153067    1.1118 0.0124365 0.000666667
 0.988173 -0.144405   1.11297 0.00602505 0.000666667
 0.985451 -0.154444   1.11292 0.0698422 0.000666667
 0.990745 -0.154962   1.11405 0.0451258 0.000666667
 0.987369 -0.156437    1.1117 0.0311147 0.000666667
 0.988982 -0.145697   1.10879 0.072106 0.000666667
 0.990349 -0.147323   1.12363 0.0460438 0.000666667
 0.987224 -0.154845   1.12441 0.135212 0.000666667
 0.989484 -0.154344   1.12678 0.123077 0.000666667
 0.986539 -0.153524   1.11065 0.0983038 0.000666667
 0.989879 -0.153613   1.11163 0.0604291 0.000666667
 0.984661 -0.157515    1.1122 0.0272755 0.000666667
 0.991235 -0.150266   1.11655 0.0649603 0.000666667
 0.990586 -0.154244   1.11427 0.0495803 0.000666667
 0.988228 -0.153965   1.11441 0.0482688 0.000666667
0.985472 -0.15657  1.11083 0.0262875 0.000666667
 0.993836 -0.149476   1.12247 0.0874864 0.000666667
 0.986924 -0.148128   1.12494 0.0681548 0.000666667
 0.984924 -0.150351   1.12574 0.0965867 0.000666667
 0.990683 -0.151905   1.12157 0.120217 0.000666667
0.987025 -0.15074  1.12698 0.126148 0.000666667
 0.988832 -0.148044   1.11248 0.0177415 0.000666667
 0.986283 -0.155207   1.11058 0.0537208 0.000666667
 0.991664 -0.147764   1.11474 0.0518029 0.000666667
 0.984911 -0.151631   1.12769 0.145041 0.000666667
 0.987773 -0.155602   1.11197 0.0521505 0.000666667
 0.989905 -0.146355   1.11334 0.0713376 0.000666667
 0.987261 -0.153678   1.11478 0.0786731 0.000666667
 0.987793 -0.149154   1.11935 0.0605671 0.000666667
 0.986406 -0.155944     1.114 0.066296 0.000666667
 0.989296 -0.154091   1.12472 0.11711 0.000666667
  0.98033 -0.156853   1.12206 0.263152 0.000666667
 0.988899 -0.151231   1.12345 0.0599397 0.000666667
 0.984946 -0.153223    1.1144 0.0514278 0.000666667
   0.9934 -0.147606   1.12122 0.0562166 0.000666667
  0.98677 -0.157621   1.11165 0.0417248 0.000666667
 0.991662 -0.150247   1.12332 0.0639757 0.000666667
  0.99285 -0.148118   1.12386 0.0810717 0.000666667
 0.991951 -0.145303   1.11374 0.0573469 0.000666667
 0.992486 -0.151337   1.11203 0.029781 0.000666667


==> output_ims_2_2_2_2/count_action_4.txt <==
7.64591
 0.990065 -0.149204   1.12228 0.0911808 0.000666667
 0.990006 -0.147707   1.11638 0.0406309 0.000666667
 0.990494 -0.151744   1.11379 0.0441087 0.000666667
 0.982865 -0.151497   1.12729 0.106428 0.000666667
 0.988558 -0.148023   1.11512 0.0888922 0.000666667
0.987891 -0.14809   1.1116 0.032305 0.000666667
 0.990302 -0.150406   1.12398 0.0334592 0.000666667
 0.988946 -0.152252   1.12317 0.0840213 0.000666667
0.989492 -0.14756  1.12634 0.0535242 0.000666667
 0.991854 -0.145786   1.11324 0.0528217 0.000666667
  0.99183 -0.144968   1.11386 0.0245905 0.000666667
 0.986661 -0.152858   1.12459 0.106106 0.000666667
 0.984414 -0.153532   1.12963 0.0870339 0.000666667
 0.988688 -0.147729   1.11739 0.0779045 0.000666667
 0.985617 -0.151019   1.12113 0.0670715 0.000666667
 0.993378 -0.143939   1.11239 0.0559992 0.000666667
 0.992331 -0.151235   1.11858 0.060902 0.000666667
 0.989426 -0.147113   1.11867 0.0579137 0.000666667
 0.988404 -0.152508   1.12396 0.139251 0.000666667
 0.989762 -0.149595   1.12393 0.0679357 0.000666667
 0.989499 -0.151236   1.11763 0.0508339 0.000666667
   0.9886 -0.149969   1.12386 0.0951482 0.000666667
 0.989911 -0.150207   1.12291 0.0610316 0.000666667
 0.987746 -0.153088   1.11371 0.0796192 0.000666667
 0.991972 -0.151803   1.11394 0.0958066 0.000666667
 0.992056 -0.145622   1.11296 0.0596625 0.000666667
 0.988955 -0.146383   1.11953 0.094869 0.000666667
 0.991817 -0.151545   1.11787 0.0859278 0.000666667
 0.990499 -0.152734   1.12397 0.108237 0.000666667
 0.989861 -0.148975    1.1172 0.0503265 0.000666667
 0.991654 -0.142583   1.11008 0.0378598 0.000666667
 0.989014 -0.148588    1.1135 0.0769313 0.000666667
 0.988072 -0.153476    1.1242 0.0763211 0.000666667
0.991958 -0.14838  1.12191 0.0559865 0.000666667
  0.98979 -0.150973   1.11895 0.0480006 0.000666667
0.991569 -0.1437 1.11231 0.0449083 0.000666667
0.988962 -0.15406  1.12162 0.0912658 0.000666667
 0.989582 -0.152679   1.12478 0.0764854 0.000666667
 0.988137 -0.148684   1.12072 0.094964 0.000666667
 0.996099 -0.145979   1.11983 0.0539976 0.000666667
 0.991669 -0.148684   1.12553 0.0482339 0.000666667
 0.987753 -0.148989   1.12726 0.0847048 0.000666667
 0.988488 -0.147402   1.11187 0.0411752 0.000666667
 0.987292 -0.148477   1.12356 0.057964 0.000666667
 0.985913 -0.154651    1.1242 0.137469 0.000666667
 0.990814 -0.151338   1.12477 0.0485182 0.000666667
 0.986626 -0.151209   1.12534 0.116117 0.000666667
 0.988481 -0.146868   1.11493 0.0344144 0.000666667
 0.989073 -0.146994   1.12183 0.0421918 0.000666667
 0.983109 -0.153216   1.12683 0.106698 0.000666667
 0.985202 -0.154374   1.12937 0.0855023 0.000666667
0.986848 -0.15314  1.12226 0.0777785 0.000666667
0.989118 -0.14767  1.12051 0.0570252 0.000666667
0.986378 -0.15379  1.12304 0.131504 0.000666667
 0.985454 -0.150852    1.1218 0.143372 0.000666667
0.984787 -0.15221   1.1094 0.112558 0.000666667
 0.986331 -0.149336   1.12212 0.0470214 0.000666667
 0.989943 -0.146902    1.1108 0.0604805 0.000666667
 0.987152 -0.147837   1.11402 0.0604287 0.000666667
 0.980004 -0.155049   1.12605 0.0912684 0.000666667
  0.98152 -0.157619   1.12338 0.19436 0.000666667
 0.987206 -0.154712    1.1278 0.117661 0.000666667
 0.990599 -0.152891   1.12203 0.0719395 0.000666667
 0.987839 -0.149929   1.12276 0.0682728 0.000666667
0.989451 -0.15241  1.12298 0.0732354 0.000666667
0.984505 -0.15378   1.1278 0.0755018 0.000666667
 0.989936 -0.152234   1.12148 0.0590783 0.000666667
 0.990194 -0.149236   1.11081 0.0738032 0.000666667
 0.989035 -0.153963   1.12271 0.0653742 0.000666667
 0.986868 -0.150351   1.12498 0.0813778 0.000666667
 0.991974 -0.144025   1.11312 0.0499611 0.000666667
 0.987344 -0.147842   1.11409 0.0727335 0.000666667
 0.981212 -0.157394   1.12333 0.201843 0.000666667
 0.988865 -0.152544    1.1205 0.0752813 0.000666667
 0.989719 -0.152649   1.11332 0.0689561 0.000666667
 0.990135 -0.150261   1.11971 0.0625781 0.000666667
  0.98858 -0.150363   1.11896 0.0830724 0.000666667
 0.984091 -0.149719   1.12431 0.0932381 0.000666667
 0.990903 -0.150265   1.12288 0.082549 0.000666667
 0.993319 -0.149825   1.12459 0.0645993 0.000666667
 0.991698 -0.144201    1.1169 0.0419816 0.000666667
0.992337 -0.1515 1.12258 0.0591783 0.000666667
 0.984691 -0.155772   1.12417 0.114033 0.000666667
 0.989938 -0.147962   1.11172 0.0629552 0.000666667
 0.992158 -0.149398   1.10925 0.0559137 0.000666667
 0.989945 -0.151436   1.11138 0.0910166 0.000666667
 0.987333 -0.147699   1.11077 0.0795312 0.000666667
 0.992134 -0.149334   1.12074 0.0753546 0.000666667
 0.987794 -0.156049   1.12467 0.125287 0.000666667
 0.986281 -0.147868   1.12097 0.0641288 0.000666667
 0.992665 -0.145238   1.11469 0.0313656 0.000666667
 0.979923 -0.154719   1.12194 0.204039 0.000666667
 0.989314 -0.155164   1.11332 0.0598814 0.000666667
 0.987361 -0.148098   1.12397 0.0811638 0.000666667
 0.991986 -0.155163   1.11213 0.0755176 0.000666667
 0.992584 -0.146887   1.11076 0.0556548 0.000666667
  0.98947 -0.153802   1.11627 0.0603568 0.000666667
 0.986772 -0.150398   1.12152 0.0878318 0.000666667
 0.988463 -0.146439   1.12218 0.0649567 0.000666667
0.983217 -0.14963   1.1269 0.09163 0.000666667
 0.988934 -0.152967   1.11547 0.0926949 0.000666667
  0.98907 -0.148709   1.12491 0.0746216 0.000666667
0.990628 -0.14698  1.11595 0.0543799 0.000666667
  0.98619 -0.146682   1.10897 0.0793828 0.000666667
 0.989263 -0.156893   1.11858 0.0827731 0.000666667
 0.984604 -0.152856   1.12939 0.109008 0.000666667
 0.991555 -0.149756    1.1207 0.0717568 0.000666667
 0.987887 -0.147081    1.1167 0.0765726 0.000666667
 0.983202 -0.154095   1.12719 0.111359 0.000666667
 0.984236 -0.155035   1.12512 0.0921537 0.000666667
  0.99137 -0.147055   1.12111 0.0404079 0.000666667
 0.992039 -0.152797   1.11595 0.0798764 0.000666667
 0.986251 -0.151601   1.12813 0.118927 0.000666667
0.991352 -0.1509 1.12205 0.0774905 0.000666667
  0.98364 -0.154839   1.12143 0.123928 0.000666667
 0.988378 -0.153297   1.12597 0.0898494 0.000666667
  0.99058 -0.151398   1.11789 0.0870743 0.000666667
  0.98406 -0.151688   1.12481 0.0911019 0.000666667
 0.984243 -0.149265   1.12498 0.0759604 0.000666667
 0.991008 -0.153723   1.11291 0.0887397 0.000666667
 0.988587 -0.150302   1.12317 0.0871244 0.000666667
   0.9829 -0.153443   1.12651 0.0783604 0.000666667
 0.985172 -0.148839   1.12293 0.0967557 0.000666667
0.992021 -0.15003  1.12131 0.0547202 0.000666667
 0.989934 -0.146713   1.11174 0.0810228 0.000666667
 0.988944 -0.149794   1.11342 0.0834023 0.000666667
0.980648 -0.15483  1.12789 0.109302 0.000666667
 0.992285 -0.153951   1.11542 0.0757497 0.000666667
 0.991912 -0.147036   1.11439 0.074011 0.000666667
 0.988224 -0.145176   1.11203 0.0681523 0.000666667
 0.988581 -0.152464    1.1128 0.0613666 0.000666667
 0.994843 -0.147542   1.12062 0.044316 0.000666667
 0.989134 -0.145777   1.11415 0.0730785 0.000666667
 0.988666 -0.154243   1.12385 0.116342 0.000666667
 0.989043 -0.150638   1.12023 0.0715325 0.000666667
 0.986736 -0.152768   1.12587 0.0900706 0.000666667
 0.991904 -0.150771   1.12186 0.0559658 0.000666667
 0.989432 -0.145101   1.11883 0.0543296 0.000666667
 0.990305 -0.149202    1.1235 0.0820494 0.000666667
0.987182 -0.15251  1.11425 0.0786519 0.000666667
 0.984634 -0.156134   1.12617 0.0983764 0.000666667
 0.993307 -0.151985   1.12011 0.0525146 0.000666667
0.983717 -0.15294  1.12728 0.103683 0.000666667
 0.990622 -0.145481   1.11379 0.0409715 0.000666667
 0.989811 -0.145099   1.11392 0.04177 0.000666667
 0.990999 -0.149507   1.11797 0.0535193 0.000666667
 0.989949 -0.150825   1.12103 0.0861442 0.000666667
  0.99191 -0.147511   1.11051 0.0478555 0.000666667
 0.991732 -0.147055    1.1212 0.0464215 0.000666667
 0.990778 -0.150947   1.12751 0.0695213 0.000666667
 0.986111 -0.152228    1.1256 0.102209 0.000666667
 0.989569 -0.148853   1.12112 0.0837191 0.000666667
 0.982873 -0.155715   1.12223 0.173321 0.000666667
 0.984533 -0.155012   1.12306 0.104878 0.000666667
 0.989794 -0.148352   1.12297 0.069588 0.000666667
 0.986751 -0.147541   1.12491 0.083165 0.000666667
 0.988863 -0.153268   1.11307 0.0625705 0.000666667
 0.984158 -0.153163   1.12545 0.0914532 0.000666667
 0.988792 -0.153586   1.12447 0.074832 0.000666667
 0.990312 -0.154079   1.12186 0.071781 0.000666667
 0.983492 -0.153083   1.12727 0.099401 0.000666667
 0.986555 -0.151573   1.11511 0.098527 0.000666667
 0.989561 -0.146972   1.11228 0.0484161 0.000666667
  0.98656 -0.152109   1.12292 0.0703755 0.000666667
 0.987195 -0.149526   1.12254 0.0916785 0.000666667
 0.989796 -0.149468   1.12199 0.0485305 0.000666667
 0.989743 -0.154122   1.11161 0.0993481 0.000666667
 0.979399 -0.152445   1.12481 0.0906773 0.000666667
0.986213 -0.14692  1.12368 0.067021 0.000666667
 0.983939 -0.149537   1.12675 0.0819564 0.000666667
 0.990496 -0.149836   1.12585 0.0433602 0.000666667
 0.989281 -0.153057   1.12227 0.0767661 0.000666667
 0.989313 -0.148871   1.12429 0.0912142 0.000666667
 0.989495 -0.151826   1.11916 0.0597178 0.000666667
 0.985779 -0.154999   1.12504 0.0986829 0.000666667
  0.99104 -0.149045   1.11669 0.0644021 0.000666667
 0.987019 -0.153295   1.12855 0.106004 0.000666667
 0.990745 -0.150166   1.12384 0.0716326 0.000666667
 0.985332 -0.151535   1.12181 0.124827 0.000666667
 0.985015 -0.154538   1.12908 0.0668805 0.000666667
 0.990107 -0.146691   1.11608 0.0758011 0.000666667
 0.991919 -0.144005   1.11121 0.0392918 0.000666667
  0.98534 -0.152218   1.12417 0.0976228 0.000666667
 0.985253 -0.151507   1.12762 0.0958875 0.000666667
  0.98989 -0.153457   1.11244 0.0757543 0.000666667
0.990779 -0.14295  1.11462 0.0519841 0.000666667
 0.983091 -0.154102   1.12867 0.131131 0.000666667
 0.992462 -0.147587   1.11227 0.0585597 0.000666667
 0.991222 -0.144527   1.11496 0.028619 0.000666667
  0.98932 -0.149768   1.11049 0.084004 0.000666667
 0.984158 -0.150206   1.12746 0.0852504 0.000666667
  0.98396 -0.153578   1.12392 0.125196 0.000666667
 0.985083 -0.153641   1.12436 0.12756 0.000666667
 0.988509 -0.151422    1.1206 0.097234 0.000666667
 0.987793 -0.156171   1.12472 0.109034 0.000666667
  0.98857 -0.145207   1.11156 0.0852506 0.000666667
 0.983108 -0.154624   1.12635 0.131591 0.000666667
 0.990521 -0.152486   1.12243 0.0545558 0.000666667
 0.990415 -0.150734   1.12075 0.0782722 0.000666667
 0.980725 -0.153789   1.12376 0.12744 0.000666667
 0.987293 -0.148358   1.12411 0.0743452 0.000666667
 0.989591 -0.152233   1.11024 0.0885621 0.000666667
 0.985004 -0.149734   1.12437 0.084109 0.000666667
 0.988425 -0.146475   1.11019 0.0857195 0.000666667
 0.988364 -0.154731   1.11891 0.0693374 0.000666667
 0.987465 -0.156409   1.11707 0.0681567 0.000666667
 0.987764 -0.149961   1.12711 0.0880963 0.000666667
 0.990939 -0.150292   1.12237 0.0473974 0.000666667
 0.989472 -0.145752   1.11203 0.047753 0.000666667
 0.990396 -0.150397   1.11548 0.0983191 0.000666667
 0.989081 -0.150646   1.12337 0.0771576 0.000666667
  0.98612 -0.153901   1.12259 0.105743 0.000666667
 0.992192 -0.152209   1.12018 0.0891473 0.000666667
 0.991041 -0.156478    1.1117 0.0805695 0.000666667
0.99199  -0.145 1.11036 0.0400691 0.000666667
 0.990034 -0.146609   1.11404 0.0584379 0.000666667
 0.983217 -0.153643   1.12914 0.129825 0.000666667
  0.98583 -0.153508   1.12523 0.142708 0.000666667
 0.982506 -0.150064   1.12671 0.109426 0.000666667
 0.991395 -0.148349    1.1115 0.0473401 0.000666667
  0.98802 -0.146574   1.11512 0.0489172 0.000666667
 0.990872 -0.151163   1.12314 0.0604139 0.000666667
 0.984805 -0.149333   1.12181 0.150194 0.000666667
 0.979375 -0.153111   1.12263 0.117106 0.000666667
 0.988166 -0.148985   1.12268 0.117923 0.000666667
 0.990357 -0.153418   1.12607 0.0896157 0.000666667
 0.990325 -0.152271   1.11674 0.104765 0.000666667
 0.989564 -0.152369    1.1188 0.0750868 0.000666667
 0.983806 -0.151826   1.12771 0.0887489 0.000666667
 0.980542 -0.155684    1.1243 0.10781 0.000666667
 0.99175 -0.14476  1.11518 0.0502857 0.000666667
 0.990382 -0.149086   1.11816 0.0709593 0.000666667
 0.992522 -0.146519   1.12145 0.038339 0.000666667
 0.982592 -0.153946   1.12645 0.122363 0.000666667
0.992191 -0.15343  1.12243 0.066848 0.000666667
 0.991418 -0.150482   1.12359 0.067615 0.000666667
 0.986009 -0.150763   1.12796 0.119339 0.000666667
0.987472 -0.14921  1.12543 0.0548294 0.000666667
 0.988753 -0.146267   1.12359 0.0565289 0.000666667
 0.992498 -0.149401   1.12619 0.0697994 0.000666667
 0.982019 -0.150319   1.12628 0.094195 0.000666667
 0.990543 -0.143167   1.11075 0.0200298 0.000666667
 0.992142 -0.151506   1.12711 0.074993 0.000666667
 0.988992 -0.149064   1.11331 0.0402698 0.000666667
 0.988893 -0.152735   1.12315 0.0662246 0.000666667
 0.980799 -0.152152   1.12698 0.110189 0.000666667
0.988834 -0.14572  1.11795 0.0517699 0.000666667
 0.991559 -0.151297   1.12238 0.0815907 0.000666667
 0.988316 -0.151478   1.11394 0.0612641 0.000666667
  0.98952 -0.147524   1.10761 0.0578049 0.000666667
 0.988939 -0.148821   1.12062 0.0474382 0.000666667
 0.989062 -0.151293   1.12405 0.0396173 0.000666667
 0.988762 -0.153351   1.12355 0.0988108 0.000666667
 0.988697 -0.143696    1.1094 0.0819574 0.000666667
 0.991496 -0.147045   1.11154 0.0780258 0.000666667
 0.991168 -0.145239   1.11134 0.0538217 0.000666667
 0.989202 -0.147564   1.11414 0.050797 0.000666667
  0.98703 -0.150489   1.12506 0.127183 0.000666667
 0.991342 -0.154482   1.12364 0.0739464 0.000666667
 0.989799 -0.146531   1.10991 0.050602 0.000666667
 0.991952 -0.152478   1.12588 0.0558022 0.000666667
 0.988681 -0.150103   1.11244 0.0983249 0.000666667
 0.988609 -0.152024   1.12224 0.0933348 0.000666667
 0.991367 -0.152402   1.12444 0.0251733 0.000666667
 0.990344 -0.146597   1.10913 0.0604445 0.000666667
 0.988001 -0.154192   1.11906 0.0736314 0.000666667
 0.988147 -0.147511   1.11804 0.0653139 0.000666667
 0.990359 -0.149415   1.12409 0.0630139 0.000666667
 0.988055 -0.151854   1.12732 0.0711269 0.000666667
 0.990508 -0.147393   1.11273 0.0225918 0.000666667
 0.987919 -0.147138   1.12196 0.0710667 0.000666667
  0.98436 -0.145928   1.12376 0.0704457 0.000666667
0.986767 -0.15155  1.12439 0.0690814 0.000666667
 0.989743 -0.150063   1.11404 0.0931782 0.000666667
  0.98881 -0.154382   1.12041 0.0409692 0.000666667
 0.988786 -0.146067   1.11169 0.0785191 0.000666667
 0.991147 -0.145796   1.11134 0.0474403 0.000666667
 0.992339 -0.150921   1.12382 0.0744444 0.000666667
0.983991 -0.15054  1.12602 0.127756 0.000666667
 0.984733 -0.154241   1.12559 0.141043 0.000666667
 0.988661 -0.145366   1.10983 0.0541918 0.000666667
 0.986455 -0.155021    1.1246 0.133354 0.000666667
 0.990072 -0.148952    1.1127 0.023333 0.000666667
 0.988436 -0.144972   1.12175 0.0626734 0.000666667
 0.988694 -0.149923   1.12184 0.0625862 0.000666667
 0.988391 -0.155438   1.11207 0.0817716 0.000666667
 0.989475 -0.149481   1.12477 0.0802483 0.000666667
 0.988605 -0.147214   1.11846 0.055015 0.000666667
 0.986316 -0.155632   1.12475 0.133195 0.000666667
 0.988916 -0.151552   1.12305 0.0471719 0.000666667
 0.988778 -0.146821   1.11061 0.0646841 0.000666667
 0.985164 -0.152966   1.12693 0.120074 0.000666667
 0.989493 -0.151543   1.12624 0.0774608 0.000666667
 0.988411 -0.146913   1.11471 0.049998 0.000666667
0.988789 -0.14538  1.11198 0.0880898 0.000666667
 0.990976 -0.145982   1.10904 0.0692722 0.000666667
 0.984514 -0.150318   1.12841 0.0637257 0.000666667
 0.989089 -0.147325   1.11433 0.0448578 0.000666667
0.992862 -0.15243  1.12091 0.0545954 0.000666667
 0.990212 -0.142795   1.11497 0.0509451 0.000666667
 0.990268 -0.144963   1.11307 0.0429579 0.000666667
0.982223 -0.15591  1.13033 0.119781 0.000666667
 0.984731 -0.150321   1.12823 0.0732924 0.000666667
 0.988487 -0.147129   1.11717 0.0397247 0.000666667
 0.992305 -0.154015   1.12244 0.0324398 0.000666667
  0.98919 -0.143688   1.11192 0.047178 0.000666667
 0.986614 -0.152417    1.1202 0.110816 0.000666667
 0.991487 -0.146791   1.11139 0.0498909 0.000666667
 0.986834 -0.155287   1.12257 0.106056 0.000666667
 0.981706 -0.156805    1.1288 0.0926798 0.000666667
 0.990773 -0.146902   1.11237 0.0452103 0.000666667
 0.989142 -0.144942    1.1112 0.0548393 0.000666667
 0.983805 -0.151781   1.12702 0.117952 0.000666667
 0.990308 -0.150684   1.12038 0.0896716 0.000666667
 0.990188 -0.150888    1.1272 0.0844406 0.000666667
 0.988941 -0.151896   1.11308 0.100851 0.000666667
 0.986246 -0.148346   1.12389 0.0749687 0.000666667
 0.989991 -0.150261    1.1197 0.0751882 0.000666667
 0.991774 -0.146633   1.12003 0.0378235 0.000666667
 0.982903 -0.155884   1.12781 0.119982 0.000666667
 0.984062 -0.154439   1.12672 0.0981689 0.000666667
 0.988717 -0.145945   1.11775 0.0460997 0.000666667
 0.990727 -0.149674   1.12196 0.0527258 0.000666667
 0.982691 -0.155937   1.12357 0.138613 0.000666667
 0.990067 -0.150265   1.11076 0.0739514 0.000666667
 0.986766 -0.151373   1.12515 0.0599642 0.000666667
0.984389 -0.15375  1.12804 0.0883778 0.000666667
 0.987217 -0.151601   1.12807 0.111764 0.000666667
 0.986103 -0.152025   1.12399 0.111008 0.000666667
  0.98296 -0.150656   1.12644 0.105445 0.000666667
 0.990672 -0.151977    1.1129 0.0880196 0.000666667
 0.989192 -0.147203   1.11294 0.0790606 0.000666667
 0.980223 -0.154294   1.12647 0.216669 0.000666667
 0.990708 -0.150527   1.12378 0.0534601 0.000666667
 0.988991 -0.145953   1.12322 0.0377083 0.000666667
 0.990177 -0.149417   1.12317 0.0549802 0.000666667
 0.989181 -0.153671   1.12421 0.100229 0.000666667
 0.990935 -0.151689   1.12246 0.0792958 0.000666667
 0.985572 -0.149004   1.12388 0.101428 0.000666667
 0.988562 -0.152242   1.12356 0.134236 0.000666667
 0.990615 -0.146374   1.11106 0.0403952 0.000666667
0.982793 -0.1537 1.12685 0.102473 0.000666667
 0.986991 -0.150969   1.12251 0.0605944 0.000666667
 0.987884 -0.150493   1.12556 0.058372 0.000666667
 0.993638 -0.150494   1.12267 0.0809834 0.000666667
 0.990301 -0.145241   1.11437 0.0487161 0.000666667
 0.992898 -0.144312   1.11014 0.0395356 0.000666667
 0.991479 -0.149245    1.1186 0.0258682 0.000666667
 0.991286 -0.144336   1.11274 0.0422966 0.000666667
0.992964 -0.1478 1.12172 0.0514528 0.000666667
 0.988037 -0.149477   1.11258 0.0794218 0.000666667
 0.989064 -0.147222   1.11923 0.0719283 0.000666667
0.984903 -0.15232  1.12375 0.109881 0.000666667
 0.987237 -0.151089   1.11335 0.105898 0.000666667
 0.991332 -0.155183   1.11622 0.0742967 0.000666667
 0.985254 -0.152526   1.12185 0.100774 0.000666667
 0.987154 -0.152843   1.12002 0.119444 0.000666667
 0.989219 -0.148174   1.12338 0.0568457 0.000666667
  0.99055 -0.151335    1.1214 0.0462565 0.000666667
 0.990404 -0.148033   1.11619 0.0476738 0.000666667
 0.989611 -0.149272   1.12349 0.0896854 0.000666667
 0.989754 -0.151493   1.12121 0.0916984 0.000666667
 0.98896 -0.15063   1.1243 0.0654485 0.000666667
0.988951 -0.15001  1.11948 0.0753406 0.000666667
 0.987996 -0.151189    1.1265 0.0720898 0.000666667
 0.988196 -0.148856   1.11644 0.0883483 0.000666667
 0.990346 -0.150103   1.12451 0.0678395 0.000666667
 0.990076 -0.152935   1.12059 0.0547989 0.000666667
 0.990184 -0.148668   1.12468 0.0756328 0.000666667
  0.98936 -0.144787   1.11116 0.0433107 0.000666667
 0.989092 -0.152946   1.11409 0.0722687 0.000666667
 0.989976 -0.149625   1.12082 0.101471 0.000666667
 0.987931 -0.146372   1.10836 0.04077 0.000666667
0.987254 -0.14953  1.12463 0.0913336 0.000666667
 0.988035 -0.149823   1.12013 0.0642324 0.000666667
 0.990447 -0.145457   1.11128 0.0650996 0.000666667
 0.991051 -0.149487   1.12206 0.0694673 0.000666667
 0.989098 -0.144633    1.1114 0.0649846 0.000666667
 0.988876 -0.148902   1.11696 0.0732247 0.000666667
0.988711 -0.14982   1.1259 0.0511556 0.000666667
0.989597 -0.15511  1.11402 0.0799442 0.000666667
 0.990908 -0.145803   1.11128 0.0443389 0.000666667
 0.982346 -0.149316   1.12538 0.109119 0.000666667
 0.987086 -0.149091   1.11731 0.082538 0.000666667
0.989235 -0.14397  1.11316 0.0571887 0.000666667
 0.986488 -0.152816   1.12652 0.115634 0.000666667
 0.986887 -0.151878   1.11876 0.0744735 0.000666667
 0.987879 -0.148019   1.12368 0.08125 0.000666667
 0.986409 -0.146187   1.11717 0.0783866 0.000666667
 0.986334 -0.155747   1.12376 0.125886 0.000666667
  0.99289 -0.147896    1.1133 0.0363854 0.000666667
 0.992763 -0.149584   1.12358 0.0396759 0.000666667
 0.987048 -0.143926   1.11031 0.0679228 0.000666667
 0.982084 -0.152333   1.12527 0.131497 0.000666667
 0.990731 -0.147373   1.12141 0.0518858 0.000666667
 0.990813 -0.152046   1.12193 0.0852471 0.000666667
 0.982815 -0.150084   1.12238 0.0851366 0.000666667
0.981975 -0.15172  1.12479 0.101214 0.000666667
 0.990218 -0.150592   1.12169 0.077361 0.000666667
 0.984076 -0.151759   1.12629 0.0791098 0.000666667
0.989556 -0.15474  1.12497 0.108841 0.000666667
0.988404 -0.14884  1.11463 0.131535 0.000666667
 0.994379 -0.143742   1.11522 0.0354652 0.000666667
 0.989954 -0.146396   1.12312 0.037525 0.000666667
 0.985929 -0.150984   1.12749 0.089947 0.000666667
 0.988399 -0.151254    1.1197 0.0876361 0.000666667
 0.979756 -0.157513   1.12389 0.193642 0.000666667
 0.982788 -0.154404   1.12933 0.0961335 0.000666667
 0.988741 -0.146125   1.10759 0.0731326 0.000666667
 0.989929 -0.148478   1.12301 0.0397979 0.000666667
 0.986267 -0.151082   1.10913 0.0978037 0.000666667
 0.991032 -0.151272   1.11713 0.0652124 0.000666667
 0.987896 -0.149062   1.12528 0.062993 0.000666667
 0.983711 -0.151086   1.12823 0.105973 0.000666667
 0.990167 -0.147114    1.1134 0.0618155 0.000666667
  0.98971 -0.145181   1.11242 0.0679562 0.000666667
 0.988368 -0.151618   1.12502 0.0440406 0.000666667
 0.991563 -0.150322   1.12261 0.0636505 0.000666667
 0.982858 -0.154059   1.12576 0.0843732 0.000666667
  0.98885 -0.150417   1.12488 0.0713572 0.000666667
 0.991329 -0.150966   1.12561 0.0803959 0.000666667
 0.986821 -0.142884   1.11423 0.0381612 0.000666667
0.988968 -0.14746  1.11244 0.0839744 0.000666667
  0.98924 -0.151031   1.11813 0.0496994 0.000666667
  0.99043 -0.147869   1.12068 0.0555144 0.000666667
 0.989274 -0.151639   1.12329 0.0665484 0.000666667
 0.981527 -0.152939    1.1259 0.101662 0.000666667
 0.991195 -0.147086    1.1113 0.0243085 0.000666667
 0.989606 -0.151317   1.11398 0.0934813 0.000666667
  0.99086 -0.149013   1.12492 0.0520832 0.000666667
 0.989352 -0.150821   1.11668 0.0645828 0.000666667
 0.987992 -0.144733    1.1203 0.0791712 0.000666667
 0.991457 -0.150566   1.12516 0.0891349 0.000666667
 0.988575 -0.147099   1.11364 0.0755196 0.000666667
 0.992368 -0.151682   1.12239 0.0618186 0.000666667
 0.991013 -0.148673   1.11954 0.0727604 0.000666667
0.984683 -0.15033  1.12067 0.0973186 0.000666667
 0.989016 -0.150262   1.11526 0.0333766 0.000666667
   0.9894 -0.153725   1.12086 0.11104 0.000666667
 0.985995 -0.154158   1.11274 0.0581138 0.000666667
 0.987643 -0.150911    1.1128 0.0928081 0.000666667
 0.987455 -0.150756   1.11352 0.0917529 0.000666667
 0.982839 -0.149002   1.12723 0.108514 0.000666667
 0.990555 -0.145568   1.11075 0.0788281 0.000666667
  0.99251 -0.144881   1.11096 0.0295493 0.000666667
 0.99502 -0.14369  1.11086 0.0424091 0.000666667
 0.988281 -0.152804   1.12336 0.0696645 0.000666667
 0.984668 -0.149381   1.12322 0.0842867 0.000666667
0.983747 -0.15399  1.12699 0.0672888 0.000666667
 0.990093 -0.149019   1.12255 0.0628723 0.000666667
 0.986349 -0.152066   1.12723 0.111829 0.000666667
 0.988439 -0.152574   1.12071 0.0889974 0.000666667
 0.991583 -0.153004   1.11428 0.0662322 0.000666667
 0.987707 -0.152495   1.12328 0.0938166 0.000666667
 0.992627 -0.144283   1.11663 0.0390268 0.000666667
 0.992929 -0.148438    1.1104 0.0429651 0.000666667
 0.990018 -0.155197   1.11933 0.0575538 0.000666667
  0.99071 -0.149883   1.12417 0.0586888 0.000666667
  0.98803 -0.150924   1.12215 0.111054 0.000666667
 0.988754 -0.150885   1.11317 0.0983641 0.000666667
 0.983485 -0.153131   1.12734 0.127153 0.000666667
 0.988199 -0.152787   1.12235 0.136406 0.000666667
 0.986271 -0.153635   1.11964 0.0848997 0.000666667
 0.989604 -0.149017   1.12223 0.0931483 0.000666667
  0.98968 -0.152754   1.11987 0.0857057 0.000666667
 0.989321 -0.146731   1.11074 0.0357427 0.000666667
 0.984623 -0.149181   1.12619 0.135126 0.000666667
  0.98889 -0.147549   1.12232 0.0444771 0.000666667
  0.98965 -0.150001   1.12216 0.0876128 0.000666667
 0.989837 -0.149097   1.12065 0.0475818 0.000666667
 0.991385 -0.149012   1.12367 0.103519 0.000666667
 0.990528 -0.151911   1.12143 0.0583161 0.000666667
 0.990854 -0.145967   1.11659 0.0592489 0.000666667
 0.989553 -0.142661   1.11104 0.0655828 0.000666667
 0.988037 -0.150823   1.12766 0.0412796 0.000666667
 0.990008 -0.150569   1.12357 0.0536926 0.000666667
  0.98302 -0.151203   1.12644 0.093953 0.000666667
 0.991859 -0.149928   1.12347 0.0782821 0.000666667
 0.988862 -0.151736   1.12328 0.0366568 0.000666667
0.991292 -0.14584  1.11364 0.0286365 0.000666667
0.987453 -0.14783  1.11718 0.0598194 0.000666667
 0.989953 -0.145982   1.11464 0.0353198 0.000666667
 0.989631 -0.148738   1.12409 0.0926961 0.000666667
 0.991428 -0.150654   1.12109 0.0737322 0.000666667
 0.987958 -0.146896   1.10947 0.0766664 0.000666667
 0.985265 -0.153792   1.12794 0.0888607 0.000666667
 0.989688 -0.153012   1.11844 0.0369732 0.000666667
 0.987818 -0.149347   1.12196 0.0631629 0.000666667
 0.988594 -0.151102   1.11461 0.106077 0.000666667
 0.987448 -0.146743   1.11783 0.0729847 0.000666667
 0.984519 -0.152694    1.1286 0.0826205 0.000666667
  0.98992 -0.150884   1.12062 0.0603857 0.000666667
 0.988156 -0.146783   1.11158 0.0470908 0.000666667
 0.988476 -0.152922   1.12367 0.116604 0.000666667
 0.991609 -0.150074    1.1217 0.0740878 0.000666667
 0.99279 -0.15009   1.1182 0.0544485 0.000666667
 0.989757 -0.153839   1.11405 0.0536344 0.000666667
 0.988265 -0.152551   1.11244 0.0768043 0.000666667
 0.991772 -0.151642   1.11701 0.0820312 0.000666667
 0.990018 -0.147766   1.11312 0.059863 0.000666667
 0.99095 -0.15089  1.12354 0.0567869 0.000666667
 0.988111 -0.145517   1.10731 0.0549689 0.000666667
   0.9842 -0.150706   1.12629 0.104852 0.000666667
 0.990344 -0.145493   1.11182 0.0500926 0.000666667
 0.985326 -0.148786   1.12381 0.0756662 0.000666667
  0.97966 -0.154845   1.12763 0.108546 0.000666667
 0.991805 -0.153414    1.1226 0.0807055 0.000666667
 0.988308 -0.146159   1.12306 0.0742443 0.000666667
 0.988902 -0.151138    1.1256 0.0591712 0.000666667
 0.989183 -0.149421   1.12227 0.0436432 0.000666667
 0.987879 -0.150507   1.12481 0.0668847 0.000666667
 0.984548 -0.149689   1.12388 0.131325 0.000666667
 0.987174 -0.149914   1.12459 0.0848893 0.000666667
 0.990102 -0.155632   1.11266 0.0905443 0.000666667
0.988912 -0.15253   1.1203 0.0868556 0.000666667
  0.99069 -0.144204   1.11457 0.0757889 0.000666667
 0.986047 -0.153528   1.12629 0.146271 0.000666667
 0.988883 -0.150462   1.12534 0.0877067 0.000666667
  0.99203 -0.144834   1.11067 0.0291057 0.000666667
0.985435 -0.15355  1.12322 0.116991 0.000666667
 0.989942 -0.150696   1.12188 0.0494754 0.000666667
 0.990684 -0.151295   1.12581 0.0325012 0.000666667
 0.988468 -0.146802   1.11128 0.0613706 0.000666667
0.991398 -0.15344  1.12274 0.0687645 0.000666667
 0.991503 -0.149826   1.11956 0.07105 0.000666667
 0.988975 -0.144443     1.113 0.057459 0.000666667
 0.986008 -0.152842   1.11217 0.0876431 0.000666667
 0.988898 -0.150037   1.12865 0.0498271 0.000666667
  0.98703 -0.150523   1.12427 0.0805986 0.000666667
 0.991229 -0.149503   1.12163 0.0675652 0.000666667
 0.991304 -0.150363   1.12178 0.0665531 0.000666667
 0.988843 -0.153454   1.12421 0.109691 0.000666667
 0.991826 -0.147202    1.1109 0.0632981 0.000666667
 0.989259 -0.150134   1.12214 0.0819996 0.000666667
 0.990389 -0.150464   1.11973 0.0806899 0.000666667
 0.992476 -0.145864   1.11748 0.0391747 0.000666667
0.983258 -0.15246  1.12644 0.10772 0.000666667
 0.988118 -0.150139   1.12461 0.0656357 0.000666667
 0.990772 -0.147183     1.116 0.0335365 0.000666667
  0.99123 -0.145575    1.1114 0.0569619 0.000666667
 0.990809 -0.152305   1.12153 0.0576226 0.000666667
0.991191 -0.14855  1.11419 0.0525651 0.000666667
  0.99006 -0.149213   1.11922 0.0685543 0.000666667
 0.982332 -0.152872   1.12785 0.0727586 0.000666667
 0.981458 -0.152378   1.12449 0.0996757 0.000666667
 0.988947 -0.146274   1.11315 0.0623518 0.000666667
 0.985356 -0.152037   1.12323 0.0699911 0.000666667
 0.984365 -0.148107     1.122 0.0562158 0.000666667
 0.988219 -0.153116    1.1262 0.0818542 0.000666667
 0.990845 -0.151718   1.12121 0.0672128 0.000666667
 0.987051 -0.147101   1.11635 0.0623939 0.000666667
 0.987424 -0.148398   1.11234 0.0798005 0.000666667
0.990668 -0.14738  1.11165 0.0799248 0.000666667
 0.990589 -0.151939   1.12106 0.0701593 0.000666667
   0.9909 -0.154686   1.11567 0.0813701 0.000666667
 0.988944 -0.151136    1.1289 0.0985825 0.000666667
 0.988472 -0.151254   1.11753 0.0779556 0.000666667
0.983164 -0.15012  1.12469 0.0842387 0.000666667
 0.987715 -0.148676   1.12453 0.0523373 0.000666667
  0.98343 -0.148419   1.12032 0.0939801 0.000666667
0.981659 -0.15263  1.12373 0.0993919 0.000666667
 0.983759 -0.151653   1.12742 0.101034 0.000666667
 0.990394 -0.155036   1.11453 0.0737879 0.000666667
 0.985081 -0.149832   1.12839 0.0835046 0.000666667
 0.987848 -0.149918   1.12229 0.0811204 0.000666667
 0.986813 -0.146885   1.11968 0.0930646 0.000666667
 0.990286 -0.149221   1.12268 0.0854627 0.000666667
 0.987093 -0.151048   1.12101 0.0761026 0.000666667
 0.991391 -0.148925   1.11187 0.0573079 0.000666667
 0.989762 -0.147323   1.11729 0.080375 0.000666667
 0.987411 -0.157125   1.11138 0.0812166 0.000666667
 0.988362 -0.152241    1.1248 0.045143 0.000666667
0.991742 -0.14867  1.12205 0.0632436 0.000666667
 0.988768 -0.152536     1.123 0.123902 0.000666667
 0.986613 -0.153781   1.12335 0.0971108 0.000666667
0.981462 -0.15345  1.12655 0.103395 0.000666667
 0.988057 -0.148163   1.12134 0.0486228 0.000666667
 0.986344 -0.153184   1.11091 0.101352 0.000666667
 0.985242 -0.156701   1.12486 0.142549 0.000666667
 0.988871 -0.147125   1.11304 0.0639922 0.000666667
 0.982994 -0.153387   1.12855 0.0961657 0.000666667
 0.988083 -0.148147    1.1161 0.0577584 0.000666667
 0.990347 -0.145327   1.11361 0.0527201 0.000666667
 0.984532 -0.152778    1.1232 0.0906688 0.000666667
 0.987236 -0.147854   1.12317 0.0496293 0.000666667
 0.988326 -0.153252   1.12428 0.100305 0.000666667
 0.993555 -0.153693   1.11478 0.0797668 0.000666667
 0.991951 -0.151283   1.12186 0.059891 0.000666667
 0.990057 -0.147882   1.11159 0.0666178 0.000666667
 0.989764 -0.146284    1.1121 0.0414682 0.000666667
 0.983503 -0.150057   1.12768 0.0827451 0.000666667
 0.990304 -0.147166   1.11043 0.05216 0.000666667
 0.984662 -0.155794   1.12763 0.110134 0.000666667
 0.990209 -0.147566   1.12194 0.0589107 0.000666667
 0.987526 -0.149981   1.12599 0.09493 0.000666667
 0.990006 -0.153315   1.12565 0.087575 0.000666667
 0.993547 -0.147482   1.11016 0.0457843 0.000666667
 0.990431 -0.146447   1.12386 0.0464318 0.000666667
 0.984126 -0.151504   1.12511 0.106633 0.000666667
 0.982912 -0.152157   1.12672 0.107522 0.000666667
  0.98921 -0.148955   1.12177 0.0901935 0.000666667
 0.989032 -0.151278   1.12426 0.0422031 0.000666667
 0.992335 -0.150235   1.12436 0.0797142 0.000666667
 0.989323 -0.150705   1.12557 0.0865901 0.000666667
 0.987618 -0.153992   1.12436 0.10876 0.000666667
 0.987419 -0.148834   1.11428 0.076253 0.000666667
 0.986339 -0.152574   1.12374 0.088686 0.000666667
 0.985459 -0.149978   1.12613 0.0783944 0.000666667
 0.989879 -0.152095   1.11321 0.062507 0.000666667
 0.991175 -0.151903   1.12458 0.0615745 0.000666667
 0.986787 -0.154602   1.12293 0.134277 0.000666667
0.989863 -0.147 1.1215 0.0442279 0.000666667
  0.9891 -0.15054  1.11466 0.0815629 0.000666667
 0.987646 -0.150564   1.12876 0.0886598 0.000666667
 0.989018 -0.145974    1.1111 0.0599421 0.000666667
 0.991271 -0.146517   1.11029 0.0683773 0.000666667
 0.992409 -0.152023   1.11468 0.0598411 0.000666667
 0.989002 -0.147221   1.11414 0.0441365 0.000666667
 0.988482 -0.148313   1.12612 0.0779429 0.000666667
0.990131 -0.14942   1.1169 0.0748204 0.000666667
 0.989397 -0.147016   1.11259 0.0922875 0.000666667
0.988546 -0.14721  1.11027 0.0872152 0.000666667
 0.980844 -0.156335   1.12093 0.196869 0.000666667
 0.988739 -0.145704   1.11965 0.0548203 0.000666667
 0.993692 -0.152073   1.12541 0.057881 0.000666667
 0.991144 -0.152783   1.11368 0.0816438 0.000666667
  0.99018 -0.152548   1.12362 0.0797169 0.000666667
0.989016 -0.15193  1.12445 0.0726216 0.000666667
 0.989125 -0.147683   1.11989 0.0551084 0.000666667
 0.990041 -0.149691   1.12131 0.0694863 0.000666667
 0.984059 -0.152641   1.12412 0.0980871 0.000666667
 0.987418 -0.154853   1.12268 0.119467 0.000666667
 0.992405 -0.148831   1.12139 0.062497 0.000666667
 0.985456 -0.149386   1.12388 0.148807 0.000666667
 0.992045 -0.149002   1.12056 0.0852927 0.000666667
 0.989045 -0.150041   1.12018 0.0946923 0.000666667
 0.985668 -0.150267   1.12782 0.0966236 0.000666667
0.985384 -0.15616  1.12272 0.130592 0.000666667
 0.983659 -0.154731   1.12409 0.110729 0.000666667
 0.983272 -0.154452   1.12832 0.119266 0.000666667
 0.989312 -0.151414    1.1204 0.0599261 0.000666667
 0.988268 -0.148666   1.12124 0.0452548 0.000666667
 0.991682 -0.144682   1.11615 0.0397803 0.000666667
 0.987286 -0.150487    1.1211 0.106665 0.000666667
  0.99037 -0.151385   1.12041 0.0502137 0.000666667
 0.989918 -0.154974   1.12348 0.0677742 0.000666667
  0.99125 -0.153961   1.11312 0.0570093 0.000666667
 0.993774 -0.152513   1.11327 0.0628846 0.000666667
 0.986549 -0.149154   1.13038 0.124527 0.000666667
 0.991088 -0.152758   1.12295 0.08175 0.000666667
 0.991847 -0.149495   1.12022 0.0502203 0.000666667
 0.988748 -0.154597   1.11757 0.0636593 0.000666667
  0.99107 -0.145321   1.11049 0.0383917 0.000666667
 0.987365 -0.143491   1.11473 0.0367056 0.000666667
  0.98813 -0.149507    1.1197 0.0823517 0.000666667
 0.983619 -0.149686   1.12253 0.0961544 0.000666667
0.986485 -0.14743  1.12349 0.0630874 0.000666667
 0.981088 -0.156678   1.12269 0.167871 0.000666667
 0.981922 -0.153406   1.12925 0.0917506 0.000666667
  0.99269 -0.150151   1.10925 0.0668414 0.000666667
 0.987347 -0.148404   1.12042 0.0913624 0.000666667
 0.993601 -0.143802   1.11057 0.0477115 0.000666667
0.989502 -0.14685   1.1116 0.0748196 0.000666667
0.989823 -0.15599  1.11403 0.0783063 0.000666667
 0.990126 -0.148926   1.11358 0.101552 0.000666667
 0.989855 -0.152168   1.12514 0.0716705 0.000666667
 0.991717 -0.147389   1.12185 0.0499143 0.000666667
 0.988295 -0.146856    1.1225 0.0557689 0.000666667
 0.990771 -0.150434   1.11536 0.0691374 0.000666667
0.987851 -0.14862  1.12392 0.0529763 0.000666667
 0.987395 -0.151772   1.12229 0.0730965 0.000666667
 0.987879 -0.146248   1.11264 0.0645039 0.000666667
 0.985236 -0.154589    1.1227 0.0840735 0.000666667
 0.989701 -0.145813   1.11617 0.0654141 0.000666667
 0.986694 -0.153795   1.12324 0.0972049 0.000666667
 0.990998 -0.148573   1.12119 0.0499756 0.000666667
  0.99033 -0.149467   1.12657 0.0628673 0.000666667
 0.987798 -0.154962   1.12476 0.110615 0.000666667
  0.98625 -0.151344   1.12268 0.128449 0.000666667
 0.989761 -0.145227   1.12286 0.0434044 0.000666667
 0.989355 -0.146776   1.11579 0.0836813 0.000666667
 0.990534 -0.154332   1.11073 0.0786857 0.000666667
 0.990151 -0.148685   1.12118 0.0842047 0.000666667
 0.989634 -0.151174   1.12187 0.0792913 0.000666667
 0.989633 -0.145831   1.10865 0.069777 0.000666667
 0.989829 -0.154019    1.1138 0.0732793 0.000666667
 0.991236 -0.152918   1.11196 0.0764946 0.000666667
 0.988213 -0.153698   1.11267 0.0893312 0.000666667
 0.988868 -0.150686   1.12085 0.103023 0.000666667
 0.988502 -0.147249   1.11858 0.066094 0.000666667
 0.990225 -0.149306   1.12072 0.0860256 0.000666667
 0.988476 -0.147913   1.11285 0.0508629 0.000666667
 0.988292 -0.152183   1.12007 0.0957273 0.000666667
 0.984584 -0.153229   1.12418 0.115204 0.000666667
 0.986394 -0.149312   1.12552 0.0587731 0.000666667
 0.990089 -0.147772   1.11098 0.0431106 0.000666667
 0.985454 -0.152691   1.12089 0.0884116 0.000666667
0.988967 -0.15122  1.11919 0.0763864 0.000666667
 0.987588 -0.152322   1.12252 0.0688616 0.000666667
 0.989854 -0.152918   1.12138 0.0725526 0.000666667
 0.990699 -0.150871   1.12093 0.0713791 0.000666667
 0.988718 -0.146176   1.11608 0.0336015 0.000666667
 0.988693 -0.150535   1.12169 0.0586874 0.000666667
 0.988916 -0.146714   1.11884 0.0790854 0.000666667
 0.988421 -0.151652    1.1202 0.0679338 0.000666667
 0.987849 -0.150276   1.12271 0.134043 0.000666667
 0.989948 -0.153231   1.11358 0.0713731 0.000666667
 0.987326 -0.149388   1.12157 0.11114 0.000666667
 0.987438 -0.150523   1.12133 0.0607095 0.000666667
 0.993438 -0.145143   1.11566 0.0313052 0.000666667
 0.991549 -0.153202   1.11257 0.102679 0.000666667
 0.988313 -0.152572   1.12372 0.0932748 0.000666667
 0.989411 -0.150996   1.12183 0.0914089 0.000666667
 0.987906 -0.144591   1.11201 0.040961 0.000666667
 0.985346 -0.146931   1.12333 0.102544 0.000666667
 0.989262 -0.147517   1.12001 0.0537321 0.000666667
 0.981998 -0.156272   1.12503 0.186526 0.000666667
 0.984476 -0.152418   1.12817 0.096657 0.000666667
 0.991381 -0.144711   1.11535 0.0586343 0.000666667
 0.990034 -0.149649   1.11816 0.0718433 0.000666667
  0.98872 -0.144762   1.11813 0.0442629 0.000666667
 0.991329 -0.148035   1.12259 0.0746236 0.000666667
 0.988637 -0.149827   1.12225 0.0534827 0.000666667
 0.985678 -0.154268   1.12346 0.0957822 0.000666667
 0.989471 -0.144476   1.11199 0.072082 0.000666667
 0.989737 -0.151548   1.12512 0.0581189 0.000666667
 0.988453 -0.148546   1.12116 0.0727076 0.000666667
 0.991183 -0.148885   1.12356 0.0780692 0.000666667
 0.989851 -0.149469   1.12403 0.0646825 0.000666667
 0.989988 -0.144944   1.12107 0.0445692 0.000666667
 0.991185 -0.149651   1.12171 0.0543169 0.000666667
 0.988393 -0.154555   1.12477 0.124276 0.000666667
 0.989253 -0.155601   1.11668 0.0801451 0.000666667
 0.988144 -0.147061   1.11884 0.0873036 0.000666667
 0.986396 -0.147531   1.12418 0.0920635 0.000666667
 0.989158 -0.150532   1.11385 0.0906478 0.000666667
  0.98993 -0.146316   1.11551 0.0473885 0.000666667
 0.990553 -0.148715   1.12245 0.0462521 0.000666667
 0.986312 -0.152126   1.12298 0.115173 0.000666667
 0.990947 -0.148417   1.11958 0.0893764 0.000666667
 0.989727 -0.151131   1.11155 0.072044 0.000666667
 0.986791 -0.151976   1.12799 0.0935666 0.000666667
0.987733 -0.15332  1.12302 0.108448 0.000666667
 0.988915 -0.147306   1.11281 0.0604914 0.000666667
 0.992317 -0.151513   1.11871 0.0734111 0.000666667
 0.992299 -0.148308   1.11188 0.0518724 0.000666667
 0.989564 -0.145551   1.11258 0.0309036 0.000666667
 0.990885 -0.152042   1.12512 0.0466256 0.000666667
 0.985916 -0.156405   1.12396 0.126497 0.000666667
 0.988166 -0.152644   1.12654 0.117138 0.000666667
 0.980697 -0.156436   1.13035 0.106615 0.000666667
 0.989114 -0.150633   1.12713 0.0975007 0.000666667
 0.988365 -0.152279   1.12273 0.0826073 0.000666667
 0.991567 -0.151248   1.12105 0.0841097 0.000666667
 0.988882 -0.145206   1.11438 0.0521212 0.000666667
 0.985944 -0.151992   1.12067 0.111169 0.000666667
 0.988583 -0.144838   1.11208 0.045767 0.000666667
  0.98972 -0.150004   1.11833 0.0626516 0.000666667
 0.991719 -0.151841   1.11137 0.0678159 0.000666667
 0.985816 -0.150239     1.125 0.0864844 0.000666667
 0.989913 -0.154256   1.12361 0.0763424 0.000666667
 0.985688 -0.149339   1.12462 0.1173 0.000666667
 0.991905 -0.151288   1.11312 0.0962988 0.000666667
 0.990154 -0.154075   1.11285 0.0559466 0.000666667
  0.99239 -0.143713    1.1099 0.0506672 0.000666667
 0.991013 -0.149007   1.12274 0.0377728 0.000666667
 0.987643 -0.146361   1.12451 0.0913986 0.000666667
 0.991268 -0.150521    1.1216 0.0677816 0.000666667
 0.982663 -0.151473   1.12629 0.101511 0.000666667
  0.98889 -0.154256   1.12454 0.0878409 0.000666667
 0.987487 -0.151071   1.11312 0.098815 0.000666667
 0.988783 -0.148976   1.11432 0.0326062 0.000666667
 0.989423 -0.150739   1.12314 0.101885 0.000666667
 0.990626 -0.149838   1.12426 0.0493871 0.000666667
 0.989497 -0.149617   1.12341 0.0937915 0.000666667
 0.987389 -0.153224   1.11386 0.0984051 0.000666667
 0.986552 -0.151644   1.11552 0.106061 0.000666667
 0.983342 -0.155494   1.12429 0.168967 0.000666667
0.984546 -0.15628  1.12312 0.134183 0.000666667
 0.982595 -0.150149    1.1278 0.0801754 0.000666667
 0.98555 -0.15072  1.12419 0.0956676 0.000666667
 0.986619 -0.151085   1.12498 0.141189 0.000666667
 0.990638 -0.152258   1.11964 0.0711803 0.000666667
 0.992266 -0.148591   1.12091 0.048847 0.000666667
0.988587 -0.14499  1.11229 0.047149 0.000666667
 0.987674 -0.151431   1.12867 0.0666127 0.000666667
 0.987847 -0.149808    1.1212 0.0587158 0.000666667
 0.989821 -0.150011   1.12202 0.0697905 0.000666667
 0.984841 -0.152664   1.12953 0.0823731 0.000666667
 0.990877 -0.145271   1.11273 0.060266 0.000666667
 0.990333 -0.150036   1.11896 0.0822148 0.000666667
0.990835 -0.14987  1.10965 0.0933148 0.000666667
 0.991403 -0.147869   1.11624 0.0778309 0.000666667
 0.987245 -0.148548   1.11233 0.0906261 0.000666667
0.990422 -0.14719  1.11104 0.0520106 0.000666667
 0.989352 -0.151116   1.12679 0.0673059 0.000666667
 0.979082 -0.155414   1.12381 0.202142 0.000666667
 0.987627 -0.145019   1.11178 0.083871 0.000666667
0.982066 -0.15725  1.12422 0.190559 0.000666667
 0.985411 -0.153209   1.12628 0.0928442 0.000666667
 0.991873 -0.148558   1.12098 0.0481692 0.000666667
 0.989537 -0.151986   1.12339 0.0763553 0.000666667
 0.986756 -0.145224   1.11368 0.0688274 0.000666667
 0.986912 -0.154607   1.12784 0.0997053 0.000666667
 0.987665 -0.152314   1.12473 0.102721 0.000666667
 0.987302 -0.146533   1.12442 0.0706669 0.000666667
  0.98947 -0.152231   1.12448 0.0760472 0.000666667
  0.99324 -0.146249   1.12208 0.0257311 0.000666667
 0.984811 -0.152586   1.12378 0.115413 0.000666667
 0.987782 -0.148082   1.12195 0.0670392 0.000666667
 0.985104 -0.147845   1.12389 0.129526 0.000666667
 0.992119 -0.150349   1.11874 0.0660512 0.000666667
 0.992149 -0.154367   1.11303 0.0666186 0.000666667
 0.989785 -0.144952   1.11055 0.0473768 0.000666667
 0.990131 -0.146657   1.11025 0.0560965 0.000666667
 0.98622 -0.15311  1.12576 0.0873211 0.000666667
 0.988681 -0.146894   1.11384 0.069215 0.000666667
 0.984387 -0.153613   1.12876 0.0972902 0.000666667
 0.991568 -0.149011   1.11448 0.053546 0.000666667
 0.98376 -0.15537  1.12265 0.184265 0.000666667
 0.989915 -0.149912   1.12644 0.0564672 0.000666667
 0.992704 -0.144196    1.1156 0.0453853 0.000666667
 0.986011 -0.151004   1.12039 0.136274 0.000666667
 0.988778 -0.151576   1.12205 0.0720029 0.000666667
 0.984552 -0.151933   1.12465 0.0861459 0.000666667
 0.990895 -0.144729   1.11485 0.048193 0.000666667
 0.989577 -0.152988   1.12112 0.0751332 0.000666667
 0.988467 -0.147167   1.12338 0.0626667 0.000666667
 0.991091 -0.151745   1.11675 0.0397463 0.000666667
 0.985489 -0.148104   1.12443 0.0742363 0.000666667
 0.985266 -0.151254   1.13068 0.103663 0.000666667
 0.985341 -0.152133   1.12712 0.0881804 0.000666667
 0.991192 -0.150749   1.11848 0.0310755 0.000666667
 0.987398 -0.152435   1.12296 0.101265 0.000666667
  0.98491 -0.147908   1.12368 0.0706524 0.000666667
 0.986449 -0.155052   1.12812 0.0911406 0.000666667
 0.989128 -0.151797   1.11415 0.076608 0.000666667
 0.989642 -0.146624   1.11909 0.0676038 0.000666667
 0.991759 -0.153297   1.11944 0.0971836 0.000666667
   0.9899 -0.149497   1.12141 0.0749464 0.000666667
 0.986192 -0.151881   1.12485 0.124673 0.000666667
 0.985569 -0.149594   1.11936 0.0885895 0.000666667
 0.988463 -0.153225   1.11458 0.0668893 0.000666667
 0.983683 -0.151795   1.12597 0.0987033 0.000666667
 0.989256 -0.151597   1.12501 0.0751726 0.000666667
  0.98902 -0.149013   1.11921 0.0702336 0.000666667
  0.97889 -0.154988   1.12915 0.120278 0.000666667
 0.982521 -0.149436   1.12299 0.107353 0.000666667
0.979615 -0.15446  1.12371 0.199404 0.000666667
 0.987921 -0.150987   1.12257 0.0805459 0.000666667
 0.990439 -0.146289   1.11146 0.0435 0.000666667
 0.990767 -0.148976   1.12231 0.0726055 0.000666667
 0.990246 -0.153425   1.11329 0.0611496 0.000666667
 0.988412 -0.149059   1.11195 0.0885312 0.000666667
 0.987096 -0.151148   1.11047 0.0791832 0.000666667
 0.989351 -0.145446   1.11923 0.0682111 0.000666667
 0.986758 -0.148688   1.12536 0.0843193 0.000666667
0.992429 -0.15296  1.12199 0.0713167 0.000666667
 0.987724 -0.147688   1.12211 0.0569673 0.000666667
 0.992341 -0.144711   1.11246 0.0363911 0.000666667
  0.98931 -0.151099   1.11445 0.074461 0.000666667
 0.988286 -0.152003   1.11479 0.0508273 0.000666667
 0.984005 -0.150867    1.1285 0.0940741 0.000666667
 0.983985 -0.152044   1.12947 0.106181 0.000666667
 0.989627 -0.150407   1.12211 0.095932 0.000666667
 0.983603 -0.152454   1.12426 0.121687 0.000666667
 0.989864 -0.147042   1.11317 0.0659227 0.000666667
 0.990498 -0.151898   1.11231 0.0829043 0.000666667
 0.988846 -0.149268   1.11509 0.0792537 0.000666667
 0.985305 -0.151688   1.12826 0.101144 0.000666667
 0.991143 -0.146091   1.12245 0.0707611 0.000666667
 0.990009 -0.146487   1.12028 0.0572235 0.000666667
0.984925 -0.15452  1.12325 0.108933 0.000666667
0.982896 -0.15286  1.12728 0.137109 0.000666667
  0.99028 -0.150428   1.11542 0.106997 0.000666667
 0.981554 -0.153778   1.12813 0.0905354 0.000666667
 0.986009 -0.147565   1.12335 0.0630107 0.000666667
  0.98317 -0.148434   1.13007 0.0993667 0.000666667
 0.987619 -0.146853   1.11415 0.0642755 0.000666667
 0.990028 -0.148512   1.12328 0.0671353 0.000666667
   0.9913 -0.144854   1.11011 0.0542087 0.000666667
 0.986142 -0.148041   1.12498 0.0791665 0.000666667
 0.993164 -0.152141   1.11635 0.0902823 0.000666667
 0.987558 -0.152051   1.12389 0.0997659 0.000666667
  0.98231 -0.151467   1.12508 0.088807 0.000666667
 0.989473 -0.147426    1.1123 0.0545145 0.000666667
0.979492 -0.15474  1.12759 0.101552 0.000666667
 0.988467 -0.146585   1.11065 0.070035 0.000666667
 0.989311 -0.150942   1.12233 0.0604582 0.000666667
0.990632 -0.15143  1.12518 0.0430533 0.000666667
 0.989532 -0.150666   1.11369 0.0975361 0.000666667
 0.987337 -0.150912   1.12479 0.0732036 0.000666667
 0.989714 -0.151036   1.12169 0.0351657 0.000666667
 0.98294 -0.15175  1.12608 0.0866353 0.000666667
 0.989834 -0.146793   1.12295 0.0369571 0.000666667
 0.989795 -0.148394    1.1212 0.04753 0.000666667
 0.991023 -0.151317   1.11996 0.063821 0.000666667
 0.984494 -0.152143   1.12361 0.0805884 0.000666667
 0.987415 -0.150432   1.12324 0.0563892 0.000666667
 0.991851 -0.147541   1.11212 0.0602798 0.000666667
0.982653 -0.15229  1.12689 0.0885934 0.000666667
 0.990004 -0.149353   1.12025 0.0584426 0.000666667
 0.988083 -0.151596   1.12203 0.081687 0.000666667
  0.98604 -0.150059   1.12284 0.12371 0.000666667
 0.985594 -0.149955   1.12677 0.132835 0.000666667
 0.992038 -0.141761   1.11115 0.0449744 0.000666667
 0.982884 -0.153261   1.12877 0.0905913 0.000666667
0.990364 -0.15348  1.12417 0.0746031 0.000666667
 0.987318 -0.148992   1.12256 0.0749268 0.000666667
 0.982329 -0.149081   1.12607 0.0808437 0.000666667
 0.984836 -0.151706   1.12899 0.0876405 0.000666667
 0.992026 -0.146581   1.11133 0.0483406 0.000666667
  0.99098 -0.146161   1.11314 0.057458 0.000666667
 0.978736 -0.152444   1.12146 0.196494 0.000666667
 0.990988 -0.149415   1.12259 0.0737684 0.000666667
 0.982578 -0.153126   1.12363 0.108371 0.000666667
0.986195 -0.14674  1.12416 0.0639955 0.000666667
  0.98839 -0.151041    1.1217 0.0698642 0.000666667
 0.990876 -0.146968    1.1101 0.0550972 0.000666667
 0.988252 -0.147636   1.11715 0.0770543 0.000666667
 0.985525 -0.145502   1.11467 0.0576073 0.000666667
 0.984091 -0.149717   1.12262 0.121996 0.000666667
 0.991747 -0.154348   1.11264 0.0721414 0.000666667
 0.990471 -0.144065   1.11315 0.036714 0.000666667
  0.98805 -0.147671   1.12105 0.0552163 0.000666667
 0.985362 -0.153984   1.12388 0.153925 0.000666667
 0.987877 -0.150235   1.11938 0.0960749 0.000666667
 0.98043 -0.15253  1.12461 0.0975566 0.000666667
 0.984075 -0.155447    1.1277 0.0797106 0.000666667
 0.989464 -0.146098   1.11109 0.0834656 0.000666667
 0.989567 -0.145681   1.11321 0.0513604 0.000666667
 0.991537 -0.144091   1.11002 0.0567815 0.000666667
 0.991236 -0.145612    1.1112 0.0381593 0.000666667
 0.989631 -0.152172   1.12199 0.0801076 0.000666667
 0.989313 -0.147971   1.12224 0.0712189 0.000666667
 0.991341 -0.152974   1.12124 0.0446473 0.000666667
 0.987652 -0.154845    1.1263 0.112933 0.000666667
 0.985742 -0.152653   1.12658 0.122693 0.000666667
 0.987005 -0.152182   1.12363 0.0441811 0.000666667
 0.988052 -0.152936    1.1209 0.0500324 0.000666667
 0.984496 -0.149144   1.12423 0.049061 0.000666667
 0.981733 -0.151858   1.12796 0.0943297 0.000666667
 0.988284 -0.151664   1.12338 0.0443253 0.000666667
 0.992782 -0.145012   1.11404 0.0488503 0.000666667
 0.991892 -0.154803    1.1154 0.0806551 0.000666667
0.990898 -0.14845  1.11068 0.0567225 0.000666667
 0.990376 -0.152639   1.11116 0.0815222 0.000666667
0.988766 -0.15115  1.12482 0.0790816 0.000666667
 0.987466 -0.151712   1.12456 0.0878747 0.000666667
 0.992561 -0.150268   1.12401 0.063787 0.000666667
 0.988487 -0.151631   1.12438 0.113564 0.000666667
 0.984136 -0.154613   1.12618 0.114707 0.000666667
 0.990962 -0.145593   1.11218 0.0413225 0.000666667
 0.990006 -0.146146   1.12143 0.0973807 0.000666667
 0.988458 -0.148769   1.11872 0.0828285 0.000666667
 0.987847 -0.153488    1.1255 0.124838 0.000666667
 0.989626 -0.148311   1.11396 0.110214 0.000666667
 0.991677 -0.144873   1.11357 0.0568461 0.000666667
 0.986876 -0.146215   1.11269 0.065 0.000666667
 0.985255 -0.151243   1.12756 0.130066 0.000666667
 0.992086 -0.147961   1.11104 0.022643 0.000666667
 0.986584 -0.147062   1.11228 0.066511 0.000666667
  0.99176 -0.152181   1.12223 0.0503253 0.000666667
 0.988418 -0.146272   1.12198 0.0521492 0.000666667
 0.982789 -0.149646   1.12892 0.0687064 0.000666667
0.982952 -0.15197  1.12887 0.101769 0.000666667
 0.986393 -0.153805   1.12313 0.119481 0.000666667
 0.987023 -0.154772   1.10994 0.0931769 0.000666667
  0.98523 -0.149979   1.12802 0.110821 0.000666667
 0.985667 -0.149592   1.12466 0.0767833 0.000666667
 0.989482 -0.155705   1.12498 0.0836538 0.000666667
 0.989098 -0.150789   1.12296 0.0445083 0.000666667
 0.989623 -0.150932   1.12034 0.0729988 0.000666667
 0.990029 -0.145552   1.12167 0.0389355 0.000666667
 0.989574 -0.153552   1.11766 0.0483518 0.000666667
 0.989725 -0.146869    1.1207 0.0481035 0.000666667
 0.990637 -0.151033   1.12296 0.0795542 0.000666667
 0.988734 -0.150684   1.12286 0.0865226 0.000666667
 0.989624 -0.149754   1.11787 0.0653628 0.000666667
 0.991079 -0.144333   1.11455 0.0579741 0.000666667
 0.989559 -0.150624   1.12628 0.0586633 0.000666667
 0.987524 -0.152239   1.11226 0.100631 0.000666667
 0.985488 -0.156436   1.12658 0.0786734 0.000666667
  0.99027 -0.148666   1.11953 0.0802649 0.000666667
0.990253 -0.14565  1.11087 0.0661388 0.000666667
  0.99041 -0.149729   1.11338 0.0806149 0.000666667
 0.990741 -0.148088   1.11057 0.0677005 0.000666667
 0.986761 -0.154004   1.11099 0.107475 0.000666667
 0.981995 -0.156239   1.13058 0.0845738 0.000666667
 0.990351 -0.151536   1.12017 0.0831626 0.000666667
 0.984552 -0.151808   1.12506 0.121051 0.000666667
0.986335 -0.15544  1.12785 0.0984843 0.000666667
 0.985208 -0.152896   1.12779 0.13285 0.000666667
 0.987516 -0.146147   1.11378 0.0794728 0.000666667
 0.982808 -0.153255   1.12599 0.127691 0.000666667
 0.995309 -0.145386    1.1154 0.033989 0.000666667
 0.991714 -0.142611   1.11358 0.0622065 0.000666667
 0.988529 -0.148596    1.1226 0.0806399 0.000666667
 0.987498 -0.149619    1.1122 0.0921285 0.000666667
 0.991049 -0.150254   1.12041 0.0798423 0.000666667
 0.993883 -0.144576   1.11472 0.0350136 0.000666667
 0.988593 -0.153147   1.12554 0.106517 0.000666667
 0.984506 -0.152741   1.12535 0.112861 0.000666667
 0.990956 -0.150714   1.11796 0.0514433 0.000666667
0.980608 -0.15563  1.12197 0.187782 0.000666667
 0.983675 -0.154361   1.12524 0.101975 0.000666667
 0.988729 -0.150608   1.12472 0.0778426 0.000666667
 0.985026 -0.151364   1.12931 0.0571425 0.000666667
 0.984729 -0.149969   1.12835 0.0903516 0.000666667
 0.989208 -0.149237   1.10795 0.08577 0.000666667
0.987315 -0.15387  1.11337 0.0944248 0.000666667
0.993095 -0.1456 1.11133 0.0607875 0.000666667
 0.988074 -0.146077    1.1162 0.052739 0.000666667
 0.985333 -0.150951   1.12709 0.106809 0.000666667
 0.991214 -0.151538    1.1225 0.082492 0.000666667
 0.989262 -0.152753   1.12114 0.0897173 0.000666667
 0.989671 -0.151897   1.11367 0.0571891 0.000666667
0.990744 -0.15296  1.12195 0.0771103 0.000666667
0.989902 -0.14806  1.11622 0.0660317 0.000666667
 0.989828 -0.147875   1.11677 0.0699256 0.000666667
 0.988192 -0.150748   1.11394 0.0835405 0.000666667
 0.988169 -0.147523   1.11969 0.0304303 0.000666667
 0.992076 -0.149174   1.12147 0.0547837 0.000666667
 0.987842 -0.151704   1.11931 0.070146 0.000666667
 0.985107 -0.150932   1.12786 0.0864896 0.000666667
 0.989578 -0.147716   1.11745 0.043499 0.000666667
 0.990772 -0.147909   1.11075 0.0550733 0.000666667
 0.990556 -0.148998   1.12167 0.0563206 0.000666667
0.987371 -0.15165  1.12138 0.0616421 0.000666667
 0.989292 -0.146316   1.11171 0.0775567 0.000666667
 0.987322 -0.151897   1.11322 0.0722403 0.000666667
 0.986574 -0.154659   1.12226 0.100799 0.000666667
 0.990995 -0.145179   1.11462 0.048825 0.000666667
 0.982113 -0.153788   1.12671 0.127351 0.000666667
  0.98846 -0.146851   1.12023 0.0801046 0.000666667
0.979159 -0.15607   1.1235 0.202347 0.000666667
0.990695 -0.14538  1.12022 0.0513699 0.000666667
 0.988679 -0.148156    1.1118 0.0647485 0.000666667
0.992445 -0.1519 1.12388 0.0861748 0.000666667
  0.99144 -0.151335   1.12011 0.0785936 0.000666667
 0.992304 -0.147347   1.12066 0.0557456 0.000666667
0.991792 -0.15056  1.12148 0.0397346 0.000666667
 0.978224 -0.153908   1.12587 0.197943 0.000666667
 0.990407 -0.155738   1.11442 0.0759766 0.000666667
0.989916 -0.15257   1.1227 0.0834119 0.000666667
 0.986757 -0.151215   1.11868 0.092589 0.000666667
 0.984246 -0.146788   1.12503 0.106103 0.000666667
 0.982525 -0.151626    1.1221 0.0865128 0.000666667
 0.988409 -0.147627   1.11866 0.101325 0.000666667
  0.99234 -0.146184   1.11247 0.067051 0.000666667
 0.990209 -0.150167   1.12042 0.0539204 0.000666667
 0.984134 -0.152495   1.12406 0.121457 0.000666667
 0.990078 -0.147482   1.12398 0.0335049 0.000666667
 0.985618 -0.149878   1.12586 0.0838079 0.000666667
 0.992866 -0.148928    1.1239 0.0555163 0.000666667
 0.988382 -0.149451   1.12225 0.0685528 0.000666667
   0.9908 -0.151677   1.12417 0.0721089 0.000666667
 0.989932 -0.150951   1.11337 0.0917118 0.000666667
 0.990391 -0.146868   1.12104 0.065854 0.000666667
 0.983355 -0.149922   1.12769 0.0897638 0.000666667
 0.986586 -0.148848    1.1191 0.0555528 0.000666667
 0.991912 -0.151024   1.12375 0.0776572 0.000666667
 0.987533 -0.156272   1.12462 0.113921 0.000666667
 0.986953 -0.154309   1.12354 0.132305 0.000666667
0.987406 -0.14701  1.12397 0.0969451 0.000666667
 0.989547 -0.147116   1.11915 0.0424812 0.000666667
 0.987427 -0.147645   1.12274 0.0720241 0.000666667
 0.989003 -0.147449   1.12109 0.0477092 0.000666667
 0.990518 -0.148485   1.12068 0.056344 0.000666667
 0.988446 -0.145694   1.11196 0.0720907 0.000666667
  0.98988 -0.152486    1.1211 0.0837697 0.000666667
 0.985507 -0.151691   1.12191 0.121681 0.000666667
0.990223 -0.15614  1.11269 0.079103 0.000666667
 0.991739 -0.147451   1.12343 0.0629039 0.000666667
 0.988367 -0.150101   1.12441 0.0740043 0.000666667
0.989843 -0.14547   1.1141 0.0532685 0.000666667
 0.991399 -0.144913   1.11409 0.0164029 0.000666667
 0.991832 -0.148081   1.12132 0.0629558 0.000666667
 0.991867 -0.154798   1.12615 0.0910778 0.000666667
 0.984377 -0.152478   1.12517 0.0798025 0.000666667
0.981903 -0.15392  1.12886 0.0813577 0.000666667
 0.989448 -0.150285   1.12399 0.0643107 0.000666667
 0.984684 -0.152571   1.12728 0.12883 0.000666667
 0.990352 -0.148224   1.11116 0.0507277 0.000666667
 0.988407 -0.149128   1.12411 0.0634963 0.000666667
 0.988378 -0.149547   1.12267 0.0651303 0.000666667
 0.989109 -0.147262   1.11081 0.0829422 0.000666667
0.990468 -0.14819  1.11387 0.0542812 0.000666667
 0.988403 -0.145195   1.11893 0.0530652 0.000666667
  0.99022 -0.145308   1.11382 0.0551825 0.000666667
 0.991852 -0.146886   1.11178 0.0337199 0.000666667
 0.982017 -0.156822   1.12765 0.119846 0.000666667
 0.988284 -0.148306   1.12157 0.0483329 0.000666667
 0.990528 -0.150703   1.12365 0.0623546 0.000666667
  0.98788 -0.145969    1.1143 0.0785478 0.000666667
 0.989298 -0.147358   1.11301 0.0698431 0.000666667
  0.98839 -0.148985   1.12395 0.056801 0.000666667
 0.992014 -0.142087   1.11426 0.0418231 0.000666667
 0.987038 -0.151812   1.12306 0.0915957 0.000666667
 0.991998 -0.149625   1.11515 0.0598483 0.000666667
 0.987976 -0.154341   1.12581 0.122699 0.000666667
0.985765 -0.15499  1.11855 0.0933164 0.000666667
 0.986923 -0.147208   1.11319 0.0644114 0.000666667
  0.98817 -0.148359   1.11452 0.079604 0.000666667
 0.990698 -0.146317   1.11865 0.0508762 0.000666667
 0.987472 -0.152495   1.12349 0.113257 0.000666667
  0.99192 -0.152174   1.12458 0.0700253 0.000666667
 0.982224 -0.149416   1.12844 0.117025 0.000666667
 0.982797 -0.149609   1.12108 0.0891211 0.000666667
 0.990456 -0.147072   1.11233 0.0618889 0.000666667
 0.991352 -0.147869   1.11256 0.0460829 0.000666667
 0.990891 -0.147775   1.11024 0.0719204 0.000666667
 0.990362 -0.149761   1.12334 0.0744156 0.000666667
 0.979715 -0.155442    1.1272 0.0997397 0.000666667
 0.989005 -0.144972   1.11271 0.0491105 0.000666667
 0.985822 -0.150539   1.12211 0.127344 0.000666667
0.990673 -0.14641  1.11016 0.077897 0.000666667
 0.991545 -0.143563   1.11231 0.0380623 0.000666667
 0.984974 -0.155939   1.12624 0.103354 0.000666667
  0.98962 -0.152552   1.12492 0.0493315 0.000666667
 0.990822 -0.146587   1.11912 0.049012 0.000666667
 0.992032 -0.145344   1.11973 0.0368477 0.000666667
  0.99164 -0.145832   1.11385 0.0400912 0.000666667
 0.988058 -0.142363   1.11591 0.0538381 0.000666667
 0.987468 -0.151375   1.12121 0.115344 0.000666667
 0.984691 -0.150898   1.12276 0.0912973 0.000666667
 0.989235 -0.145719   1.11505 0.033342 0.000666667
 0.987124 -0.156465   1.12675 0.0842252 0.000666667
 0.988941 -0.148046    1.1198 0.0639632 0.000666667
 0.986221 -0.153059   1.11434 0.0954405 0.000666667
 0.994193 -0.151203   1.12156 0.0207436 0.000666667
 0.991376 -0.147669   1.11183 0.0570305 0.000666667
 0.983381 -0.150508   1.12577 0.14192 0.000666667
 0.988483 -0.153286   1.11829 0.073634 0.000666667
 0.989079 -0.147814   1.12375 0.0603557 0.000666667
 0.989069 -0.152062    1.1204 0.0754034 0.000666667
 0.987176 -0.150646   1.11298 0.0806443 0.000666667
 0.990271 -0.150469   1.12088 0.0806798 0.000666667
 0.984325 -0.150336    1.1263 0.0734628 0.000666667
  0.99182 -0.145104   1.11418 0.0693836 0.000666667
 0.984987 -0.153489   1.12739 0.114418 0.000666667
 0.988067 -0.149859   1.12129 0.117618 0.000666667
 0.988073 -0.147412   1.11003 0.0772854 0.000666667
 0.988629 -0.147613   1.12128 0.0297757 0.000666667
 0.986677 -0.153532   1.12212 0.10492 0.000666667
 0.988225 -0.148639   1.10927 0.0809771 0.000666667
 0.990531 -0.152316   1.11611 0.0765608 0.000666667
  0.98773 -0.152305   1.11197 0.0851531 0.000666667
0.984796 -0.14826   1.1241 0.102921 0.000666667
 0.992231 -0.144961    1.1224 0.0354531 0.000666667
 0.990384 -0.147968   1.11407 0.0557996 0.000666667
0.988361 -0.15413  1.12484 0.0928149 0.000666667
 0.991624 -0.148909   1.11126 0.0556045 0.000666667
  0.98505 -0.156116   1.12907 0.098471 0.000666667
 0.988749 -0.150098   1.12559 0.051779 0.000666667
 0.986521 -0.150628   1.12013 0.0741477 0.000666667
 0.988364 -0.153617   1.12288 0.0803451 0.000666667
 0.980209 -0.150404   1.12524 0.0997662 0.000666667
 0.992416 -0.149844   1.11356 0.0409992 0.000666667
0.983256 -0.15014  1.12914 0.0870543 0.000666667
 0.985164 -0.148924   1.12105 0.091499 0.000666667
 0.991723 -0.151218   1.12447 0.0647996 0.000666667
 0.988196 -0.158491   1.12592 0.0900502 0.000666667
 0.980757 -0.156468   1.12897 0.122689 0.000666667
 0.988463 -0.150686   1.12457 0.0571388 0.000666667
0.988817 -0.15173  1.12286 0.0692018 0.000666667
 0.989413 -0.149995   1.11547 0.0599675 0.000666667
 0.991211 -0.148245    1.1142 0.0317881 0.000666667
 0.988661 -0.146786   1.11154 0.0578676 0.000666667
 0.992612 -0.151416   1.12241 0.057737 0.000666667
 0.989905 -0.149279   1.12433 0.0915672 0.000666667
 0.988065 -0.154279   1.11428 0.0974726 0.000666667
 0.982876 -0.152477   1.12711 0.0889183 0.000666667
 0.988396 -0.151808   1.12532 0.0814833 0.000666667
 0.988054 -0.149709   1.12784 0.102633 0.000666667
 0.990334 -0.145144   1.11255 0.0731342 0.000666667
 0.990729 -0.148641   1.12278 0.0784879 0.000666667
 0.981932 -0.155845   1.12744 0.114043 0.000666667
 0.991463 -0.149849   1.12223 0.0582844 0.000666667
 0.988027 -0.148297   1.11959 0.0717173 0.000666667
 0.985666 -0.149011   1.12334 0.0762789 0.000666667
 0.983422 -0.155312   1.12678 0.115349 0.000666667
0.988983 -0.15479  1.11132 0.0932584 0.000666667
 0.990269 -0.150683   1.12231 0.0905922 0.000666667
 0.986525 -0.153304   1.12614 0.114143 0.000666667
 0.985399 -0.153866   1.12828 0.0734038 0.000666667
 0.992137 -0.148943   1.12135 0.029166 0.000666667
 0.987989 -0.147028   1.11096 0.0759725 0.000666667
 0.992079 -0.153689   1.11292 0.0588511 0.000666667
 0.985181 -0.151644   1.12511 0.102816 0.000666667
 0.988584 -0.149705   1.12285 0.0767387 0.000666667
  0.98896 -0.150474   1.12513 0.0684133 0.000666667
 0.989375 -0.147305    1.1173 0.0715952 0.000666667
 0.990178 -0.150912   1.12221 0.0663936 0.000666667
  0.98817 -0.155988   1.12225 0.103506 0.000666667
 0.989983 -0.146543   1.11246 0.029028 0.000666667
 0.991745 -0.145355   1.11407 0.0467064 0.000666667
 0.989643 -0.149368   1.11961 0.0877447 0.000666667
 0.987341 -0.153918   1.11302 0.104235 0.000666667
0.989593 -0.15258  1.12177 0.120678 0.000666667
 0.988257 -0.149103   1.11432 0.0780371 0.000666667
 0.991273 -0.151602   1.12148 0.0854415 0.000666667
 0.988421 -0.145653   1.11348 0.08384 0.000666667
0.989042 -0.14526  1.12232 0.0315049 0.000666667
 0.984273 -0.149885    1.1255 0.111216 0.000666667
 0.992925 -0.153461   1.11849 0.0470824 0.000666667
 0.988208 -0.147365   1.11406 0.0792924 0.000666667
 0.990937 -0.148515   1.12469 0.0746087 0.000666667
 0.989082 -0.149203   1.12052 0.0770591 0.000666667
 0.989996 -0.151397   1.11235 0.0699365 0.000666667
 0.993277 -0.146222   1.11195 0.0311308 0.000666667
  0.99087 -0.145433   1.11155 0.0753891 0.000666667
 0.991091 -0.147871   1.10983 0.054047 0.000666667
 0.988423 -0.150247   1.12254 0.075643 0.000666667
  0.98956 -0.146518   1.11249 0.0764155 0.000666667
  0.98931 -0.150797   1.11257 0.102134 0.000666667
0.991124 -0.14785  1.12443 0.0883152 0.000666667
 0.989816 -0.147167   1.11284 0.0693859 0.000666667
 0.992065 -0.144287   1.11181 0.0679242 0.000666667
 0.992204 -0.152891   1.11519 0.051064 0.000666667
 0.990072 -0.152597    1.1127 0.0609471 0.000666667
 0.992756 -0.144873   1.11048 0.0485932 0.000666667
 0.988248 -0.144803   1.11449 0.0439036 0.000666667
 0.982609 -0.152006   1.12733 0.105479 0.000666667
 0.991672 -0.151072   1.12094 0.0728744 0.000666667
 0.986101 -0.146456   1.12394 0.0926419 0.000666667
  0.99086 -0.145503   1.11083 0.0332679 0.000666667
 0.987488 -0.153412   1.12402 0.120313 0.000666667
 0.984832 -0.152111   1.12713 0.102193 0.000666667
 0.994577 -0.146354   1.11533 0.0398954 0.000666667
 0.986995 -0.150738   1.12976 0.105121 0.000666667
 0.988572 -0.145471   1.10829 0.0371223 0.000666667
 0.991717 -0.152937   1.12104 0.0773286 0.000666667
 0.988468 -0.153022   1.11083 0.068668 0.000666667
 0.984354 -0.153136   1.12609 0.0891121 0.000666667
 0.990383 -0.145985   1.11106 0.040206 0.000666667
  0.98824 -0.149728   1.12174 0.0858858 0.000666667
 0.986871 -0.144395   1.11519 0.0800513 0.000666667
 0.986781 -0.151125    1.1286 0.119979 0.000666667
 0.982383 -0.153328   1.12725 0.0930175 0.000666667
 0.988851 -0.146793    1.1191 0.071743 0.000666667
  0.98943 -0.146067   1.11567 0.0429687 0.000666667
 0.985664 -0.149506   1.12609 0.107604 0.000666667
  0.99356 -0.148316   1.12277 0.0412195 0.000666667
 0.993273 -0.147032   1.10977 0.0602817 0.000666667
 0.991327 -0.149714   1.11232 0.0781643 0.000666667
 0.986829 -0.146706   1.11806 0.0673843 0.000666667
 0.990938 -0.144905   1.11187 0.0496479 0.000666667
 0.989141 -0.146982   1.12094 0.0596745 0.000666667
 0.986482 -0.149878   1.11781 0.0589016 0.000666667
 0.990639 -0.147464   1.11982 0.0501158 0.000666667
 0.979466 -0.155345   1.12513 0.106742 0.000666667
 0.988059 -0.151424   1.12542 0.0697767 0.000666667
 0.993287 -0.144762   1.11585 0.057193 0.000666667
 0.993758 -0.143447   1.10999 0.0171725 0.000666667
 0.985521 -0.153923    1.1242 0.0963279 0.000666667
 0.985251 -0.152949   1.11053 0.104823 0.000666667
 0.990514 -0.151301   1.12392 0.0635211 0.000666667
  0.98593 -0.147459   1.12645 0.0853527 0.000666667
 0.981176 -0.157784   1.12356 0.194609 0.000666667
 0.989581 -0.149165   1.12146 0.0765643 0.000666667
 0.982123 -0.153115   1.12649 0.0837377 0.000666667
 0.982878 -0.156258   1.12358 0.178545 0.000666667
  0.99057 -0.153386   1.11907 0.05621 0.000666667
 0.989652 -0.147925   1.11046 0.0643116 0.000666667
 0.989203 -0.152773   1.11039 0.091304 0.000666667
 0.990507 -0.150242   1.12298 0.0676962 0.000666667
 0.986824 -0.148414   1.12103 0.0785609 0.000666667
 0.980567 -0.156285   1.12655 0.0972869 0.000666667
 0.983173 -0.152901   1.12853 0.0953479 0.000666667
 0.989521 -0.148096   1.11249 0.0875371 0.000666667
  0.98446 -0.154234   1.12739 0.122792 0.000666667
   0.9935 -0.148006   1.11359 0.0412618 0.000666667
 0.982879 -0.149148   1.12755 0.0955075 0.000666667
 0.988752 -0.149655   1.12324 0.0695689 0.000666667
 0.989855 -0.151012   1.12526 0.049396 0.000666667
 0.987674 -0.146012   1.11124 0.0841333 0.000666667
 0.987573 -0.150526    1.1246 0.0680705 0.000666667
 0.987359 -0.154163   1.12278 0.118438 0.000666667
  0.98817 -0.154331   1.11434 0.0808857 0.000666667
 0.987862 -0.155479   1.11381 0.0731588 0.000666667
 0.991097 -0.150213   1.12071 0.0755498 0.000666667
 0.988982 -0.152609   1.12399 0.11829 0.000666667
 0.993387 -0.144223   1.11295 0.0291321 0.000666667
  0.98361 -0.146783   1.12187 0.0684704 0.000666667
 0.985566 -0.151956   1.12605 0.0939395 0.000666667
0.986748 -0.14843  1.12276 0.0763672 0.000666667
 0.990524 -0.144378   1.11059 0.0612632 0.000666667
 0.990275 -0.150988   1.11303 0.0640221 0.000666667
 0.990886 -0.150035   1.12304 0.0480992 0.000666667
0.983651 -0.15162  1.12349 0.05647 0.000666667
 0.989693 -0.141904    1.1128 0.0420992 0.000666667
  0.99037 -0.150233   1.12212 0.0608066 0.000666667
 0.988126 -0.148885   1.11926 0.0770987 0.000666667
 0.990894 -0.148427   1.11035 0.0684836 0.000666667
 0.988087 -0.150137    1.1259 0.0588187 0.000666667
  0.98973 -0.149575   1.12359 0.0958541 0.000666667
0.991491 -0.14986  1.11767 0.0567213 0.000666667
 0.986874 -0.153905   1.12023 0.118715 0.000666667
  0.99332 -0.146206    1.1087 0.0502064 0.000666667
 0.983129 -0.152554   1.12795 0.0975788 0.000666667
 0.990778 -0.152389   1.12253 0.0576211 0.000666667
 0.986423 -0.152683    1.1259 0.105901 0.000666667
 0.989084 -0.149519   1.11672 0.0577233 0.000666667
 0.987719 -0.147305   1.12015 0.0591155 0.000666667
 0.991819 -0.148471   1.11497 0.0621921 0.000666667
 0.986979 -0.153106    1.1224 0.105742 0.000666667
 0.985763 -0.152187   1.12487 0.101297 0.000666667
 0.984572 -0.151986   1.12712 0.0912039 0.000666667
 0.988277 -0.153263   1.12741 0.092296 0.000666667
 0.987491 -0.148964   1.11406 0.0838273 0.000666667
 0.984981 -0.150075   1.12526 0.130593 0.000666667
0.990072 -0.15268  1.12113 0.0541523 0.000666667
0.989771 -0.14813  1.11326 0.053432 0.000666667
 0.989368 -0.156411   1.11087 0.0937756 0.000666667
 0.983602 -0.146063   1.12188 0.0524213 0.000666667
 0.991524 -0.145695   1.11448 0.0608208 0.000666667
 0.991628 -0.147101   1.12255 0.0560867 0.000666667
 0.984127 -0.149552   1.12685 0.131917 0.000666667
 0.986991 -0.145967   1.12409 0.0912944 0.000666667
 0.985744 -0.145459    1.1256 0.0851999 0.000666667
 0.989765 -0.147431   1.11482 0.0501259 0.000666667
 0.988887 -0.149717   1.12115 0.0799741 0.000666667
 0.989319 -0.143768    1.1126 0.074277 0.000666667
 0.982792 -0.153869   1.12793 0.0805963 0.000666667
 0.992465 -0.148612    1.1265 0.02963 0.000666667
 0.988266 -0.147483   1.11335 0.0795966 0.000666667
 0.985394 -0.151259   1.12429 0.0896591 0.000666667
 0.986876 -0.153468   1.12206 0.0789411 0.000666667
 0.990698 -0.152339   1.12765 0.0788406 0.000666667
 0.987606 -0.149828   1.12357 0.0848981 0.000666667
 0.985985 -0.153204   1.12716 0.0892291 0.000666667
 0.988266 -0.147655   1.11419 0.0571883 0.000666667
 0.990639 -0.153616   1.11546 0.0684419 0.000666667
 0.989568 -0.153143   1.12046 0.0553816 0.000666667
 0.980353 -0.155176   1.12615 0.200026 0.000666667
 0.992524 -0.150922   1.11157 0.0820981 0.000666667
 0.987063 -0.149693   1.12138 0.0637563 0.000666667
  0.98735 -0.150104   1.12895 0.0986633 0.000666667
 0.988315 -0.149052   1.12132 0.0585195 0.000666667
 0.984201 -0.157409   1.13031 0.0856467 0.000666667
 0.981789 -0.154217   1.12181 0.181596 0.000666667
 0.989897 -0.147177   1.11358 0.0471555 0.000666667
  0.98721 -0.151076   1.11921 0.0653665 0.000666667
0.990729 -0.14542  1.11061 0.0495316 0.000666667
 0.989969 -0.151029    1.1167 0.0700382 0.000666667
0.990042 -0.14438  1.12308 0.0692548 0.000666667
  0.98231 -0.152903   1.12727 0.109649 0.000666667
 0.990991 -0.147015   1.12034 0.0751773 0.000666667
 0.989893 -0.150476   1.12093 0.0564936 0.000666667
 0.992306 -0.149586   1.11377 0.0582967 0.000666667
 0.988309 -0.153067   1.11397 0.0752971 0.000666667
 0.991959 -0.151586   1.12245 0.0717797 0.000666667
 0.987238 -0.153392   1.12741 0.0844785 0.000666667
 0.990636 -0.154101   1.11145 0.104039 0.000666667
 0.993415 -0.146836   1.11674 0.0172825 0.000666667
 0.988998 -0.151218   1.12059 0.0987739 0.000666667
0.989453 -0.14807  1.11456 0.0649598 0.000666667
 0.98472 -0.15112  1.12373 0.0875466 0.000666667
 0.987936 -0.152195   1.12491 0.0742339 0.000666667
 0.990828 -0.146757   1.12102 0.0370588 0.000666667
 0.993299 -0.147336   1.11326 0.0331218 0.000666667
 0.992004 -0.145897   1.11204 0.0498681 0.000666667
 0.990297 -0.146578    1.1139 0.0277564 0.000666667
  0.99016 -0.153404   1.11528 0.0461512 0.000666667
0.983783 -0.15056  1.12763 0.116097 0.000666667
 0.986884 -0.153014   1.12154 0.103339 0.000666667
 0.987351 -0.150526   1.12259 0.054821 0.000666667
 0.988747 -0.146281   1.11257 0.0744896 0.000666667
 0.990451 -0.146415   1.12042 0.0304949 0.000666667
 0.990391 -0.146824    1.1127 0.0548763 0.000666667
 0.992718 -0.149111   1.11121 0.0493929 0.000666667
 0.983001 -0.151269   1.12874 0.0811848 0.000666667
 0.992166 -0.149275   1.10979 0.0849543 0.000666667
 0.986935 -0.149484   1.12403 0.0710787 0.000666667
 0.979485 -0.155835   1.12135 0.193217 0.000666667
 0.984125 -0.151781   1.12826 0.0950806 0.000666667
 0.984793 -0.150515   1.12869 0.0899074 0.000666667
 0.990176 -0.152328   1.11813 0.0852353 0.000666667
 0.987595 -0.148741   1.11762 0.0909391 0.000666667
 0.990029 -0.145044   1.11174 0.0641807 0.000666667
 0.992747 -0.146829   1.11373 0.0457395 0.000666667
 0.990115 -0.146662   1.12027 0.0779741 0.000666667
 0.994488 -0.145379    1.1115 0.0341702 0.000666667
  0.98674 -0.153478   1.12793 0.0866053 0.000666667
 0.989504 -0.147393   1.11512 0.0435398 0.000666667
 0.985935 -0.153918   1.12123 0.120973 0.000666667
 0.988819 -0.148649   1.12283 0.0741177 0.000666667
 0.990041 -0.153238   1.12264 0.0673668 0.000666667
 0.983095 -0.152223   1.12843 0.069955 0.000666667
  0.98939 -0.154797   1.11372 0.0685016 0.000666667
 0.992298 -0.149026   1.11018 0.0744651 0.000666667
 0.990486 -0.149872   1.12863 0.0810214 0.000666667
 0.987597 -0.151987   1.12551 0.122552 0.000666667
 0.989492 -0.145436    1.1124 0.0520122 0.000666667
 0.991491 -0.145692   1.11196 0.0393424 0.000666667
 0.991334 -0.146213   1.11179 0.0568511 0.000666667
  0.99074 -0.153017   1.12151 0.0851815 0.000666667
  0.99037 -0.146399   1.11715 0.0633926 0.000666667
 0.988928 -0.156254    1.1143 0.082887 0.000666667
 0.984445 -0.147634   1.12468 0.0716591 0.000666667
 0.990588 -0.147544   1.11429 0.0636186 0.000666667
0.987394 -0.15236  1.12461 0.101198 0.000666667
 0.989836 -0.152873   1.11368 0.0690141 0.000666667
 0.991004 -0.147788   1.11255 0.0790917 0.000666667
 0.991574 -0.148129    1.1248 0.0468352 0.000666667
 0.989305 -0.148039   1.11078 0.0619517 0.000666667
 0.988743 -0.153595    1.1191 0.0832027 0.000666667
 0.985534 -0.157214   1.12552 0.113135 0.000666667
0.982417 -0.15447  1.12773 0.102056 0.000666667
 0.990038 -0.146012   1.11224 0.0663994 0.000666667
 0.988025 -0.155138    1.1191 0.0815718 0.000666667
  0.98681 -0.151038   1.11278 0.0913376 0.000666667
 0.988858 -0.152265   1.12309 0.0724179 0.000666667
 0.980003 -0.153183   1.12369 0.118709 0.000666667
 0.987973 -0.152112   1.12316 0.0481082 0.000666667
 0.989395 -0.148149   1.11295 0.0810808 0.000666667
 0.989384 -0.151403   1.11748 0.0695437 0.000666667
 0.990327 -0.144289   1.11134 0.0656417 0.000666667
  0.98961 -0.155137   1.11509 0.0916882 0.000666667
0.987242 -0.14568   1.1159 0.0695334 0.000666667
 0.987744 -0.150993   1.11243 0.117095 0.000666667
 0.993402 -0.150105   1.12194 0.0680107 0.000666667
 0.989628 -0.154105   1.11351 0.0592856 0.000666667
 0.984616 -0.154149   1.12365 0.145098 0.000666667
 0.988998 -0.146446   1.11184 0.0576288 0.000666667
 0.987472 -0.152317    1.1255 0.0706904 0.000666667
 0.992151 -0.145959   1.11241 0.0582263 0.000666667
 0.985536 -0.151261   1.12872 0.0932286 0.000666667
 0.992705 -0.151781   1.11587 0.0552428 0.000666667
 0.990678 -0.150923   1.12349 0.0811687 0.000666667
 0.991936 -0.152132   1.12239 0.0509675 0.000666667
 0.980233 -0.150832   1.12425 0.0931357 0.000666667
   0.9893 -0.149365    1.1233 0.0830376 0.000666667
 0.988194 -0.149029   1.11286 0.0941085 0.000666667
  0.99219 -0.149929   1.12144 0.0424839 0.000666667
0.990868 -0.14441  1.11124 0.0449773 0.000666667
 0.988941 -0.147011   1.11331 0.0514136 0.000666667
 0.988678 -0.150918   1.12396 0.105575 0.000666667
 0.987629 -0.150077   1.12264 0.0688286 0.000666667
 0.987489 -0.156088   1.11071 0.0928682 0.000666667
 0.984244 -0.151311   1.12511 0.0872458 0.000666667
 0.985874 -0.150582    1.1239 0.0656347 0.000666667
 0.980476 -0.157126   1.12255 0.192454 0.000666667
 0.986243 -0.146833    1.1226 0.0638189 0.000666667
 0.980286 -0.157184   1.12381 0.196357 0.000666667
 0.983746 -0.152398   1.12391 0.116886 0.000666667
0.989195 -0.15546  1.12671 0.10884 0.000666667
  0.98423 -0.153988   1.12486 0.0898047 0.000666667
 0.993353 -0.147311   1.10837 0.0391891 0.000666667
 0.989248 -0.152279   1.12284 0.0666193 0.000666667
 0.988704 -0.149718   1.12256 0.0727567 0.000666667
 0.985348 -0.147707   1.12186 0.0832371 0.000666667
 0.990765 -0.143787    1.1097 0.0374852 0.000666667
 0.990161 -0.150809   1.12376 0.0342394 0.000666667
  0.98932 -0.149557   1.12149 0.0702255 0.000666667
 0.985705 -0.152017   1.12318 0.140123 0.000666667
 0.991376 -0.142545   1.11289 0.0692393 0.000666667
   0.9916 -0.151567   1.11836 0.0785022 0.000666667
 0.988808 -0.147869   1.10767 0.0686376 0.000666667
 0.990763 -0.153617   1.11286 0.0745409 0.000666667
 0.992613 -0.151273   1.12206 0.0898885 0.000666667
 0.988595 -0.151234   1.12554 0.0332795 0.000666667
 0.990548 -0.147928   1.12149 0.0821322 0.000666667
 0.990188 -0.153748   1.11956 0.0651713 0.000666667
 0.986978 -0.149913   1.12415 0.0574096 0.000666667
 0.986395 -0.146634   1.11227 0.0462578 0.000666667
 0.991834 -0.146821   1.11338 0.0338905 0.000666667
0.991244 -0.14374  1.11285 0.0528496 0.000666667
 0.985026 -0.151708   1.12111 0.149534 0.000666667
 0.989129 -0.150336   1.12029 0.0986661 0.000666667
 0.993643 -0.145789   1.11018 0.0424164 0.000666667
 0.984655 -0.152183   1.12728 0.103908 0.000666667
 0.990058 -0.156208   1.11772 0.0830768 0.000666667
0.987143 -0.14979  1.12386 0.125713 0.000666667
 0.989558 -0.149803   1.12707 0.063795 0.000666667
 0.991318 -0.152316   1.11332 0.0872533 0.000666667
 0.990846 -0.149576    1.1177 0.0787243 0.000666667
 0.986977 -0.152475   1.12498 0.0629138 0.000666667
  0.99073 -0.151741   1.11667 0.0665381 0.000666667
 0.988894 -0.145142   1.11222 0.0371844 0.000666667
 0.986545 -0.147283   1.12995 0.0761933 0.000666667
 0.993297 -0.149349   1.12278 0.0702201 0.000666667
 0.990821 -0.155443   1.11127 0.0683575 0.000666667
 0.991156 -0.147369   1.11887 0.0503761 0.000666667
0.989908 -0.14969  1.11286 0.0765053 0.000666667
 0.978966 -0.155048   1.12526 0.1189 0.000666667
 0.985482 -0.151827    1.1274 0.104438 0.000666667
 0.988907 -0.148277   1.11258 0.0646415 0.000666667
 0.987145 -0.152581   1.12762 0.086069 0.000666667
 0.983746 -0.153789   1.12644 0.117793 0.000666667
 0.989073 -0.149354   1.12337 0.0469786 0.000666667
 0.990095 -0.147851   1.12106 0.05521 0.000666667
 0.989185 -0.153702   1.12541 0.0981551 0.000666667
 0.990072 -0.148367   1.12328 0.027236 0.000666667
 0.987933 -0.149096   1.11342 0.0683286 0.000666667
 0.986485 -0.149521   1.11361 0.10355 0.000666667
  0.98613 -0.152625   1.12505 0.101795 0.000666667
 0.990927 -0.149214   1.12265 0.0493828 0.000666667
 0.990719 -0.154556   1.12056 0.0812184 0.000666667


==> output_ims_2_2_2_2/entropy_action_0.txt <==
50.2443
 0.980464 -0.156282   1.09533 -0.00819246 0.000666667
 0.993646 -0.150175   1.12497 -0.19119 0.000666667
 0.973655 -0.161478   1.13446 0.328143 0.000666667
 0.973282 -0.162381   1.14099 0.334244 0.000666667
 0.973807 -0.157842   1.15583 -0.0818375 0.000666667
 0.979525 -0.154858   1.12201 -0.0341333 0.000666667
  1.00712 -0.141828   1.09489 -0.0559917 0.000666667
    1.006 -0.142769    1.0957 -0.0661197 0.000666667
  1.00255 -0.143228    1.0968 -0.0521937 0.000666667
 0.956205 -0.164322   1.10661 -0.0418367 0.000666667
 0.965406 -0.159006    1.1278 -0.016042 0.000666667
 0.981784 -0.157699   1.14236 -0.175022 0.000666667
 0.993159 -0.149531   1.14665 0.0672574 0.000666667
 0.990537 -0.152745   1.16061 0.239689 0.000666667
   1.0235 -0.131551   1.09877 -0.171036 0.000666667
  1.00152 -0.151256   1.12991 0.290558 0.000666667
 1.03092 -0.12775  1.08694 -0.250408 0.000666667
 0.982749 -0.155288   1.09803 0.0771803 0.000666667
 0.973571 -0.155433   1.12474 0.0171932 0.000666667
  0.9828 -0.15137  1.13948 0.0243545 0.000666667
 0.963498 -0.158841   1.10902 -0.133749 0.000666667
  0.96386 -0.156093   1.10188 0.0400261 0.000666667
  1.03062 -0.125749   1.08803 -0.257762 0.000666667
 0.956911 -0.165181   1.13683 0.058766 0.000666667
 0.974255 -0.159039   1.14353 0.184692 0.000666667
  1.02178 -0.138656   1.11573 -0.00594828 0.000666667
 0.982324 -0.150893   1.13189 -0.422137 0.000666667
 0.974804 -0.163808   1.11977 -0.390906 0.000666667
 0.985215 -0.155781   1.11366 -0.155435 0.000666667
  1.01824 -0.143632   1.10035 0.219764 0.000666667
 0.989607 -0.146231   1.13062 -0.0266732 0.000666667
 0.968632 -0.156941   1.09886 -0.298345 0.000666667
 0.990432 -0.147382   1.12407 0.0687234 0.000666667
 0.966686 -0.159892    1.0796 -0.200638 0.000666667
 0.990933 -0.152592   1.15958 0.211167 0.000666667
  1.00017 -0.153985    1.1306 0.270417 0.000666667
 0.979323 -0.154571   1.12388 0.228711 0.000666667
 0.950222 -0.172711   1.14144 0.108553 0.000666667
 0.993749 -0.149868    1.1132 -0.219066 0.000666667
 0.993156 -0.148964   1.14672 0.0498958 0.000666667
 0.983048 -0.155337   1.12115 -0.101016 0.000666667
  1.02198 -0.138585   1.11717 -0.0215325 0.000666667
 0.999278 -0.151267   1.13012 0.300856 0.000666667
 0.939251 -0.173434   1.14371 -0.231898 0.000666667
 0.998051 -0.150273   1.14205 -0.209916 0.000666667
 0.973155 -0.167218    1.1247 0.532293 0.000666667
 0.985502 -0.153996   1.09911 -0.0196204 0.000666667
 0.947638 -0.169378   1.15349 0.0045402 0.000666667
 0.992197 -0.148658    1.1442 -0.0730088 0.000666667
 0.980284 -0.157605    1.0984 0.0629142 0.000666667
 0.968488 -0.164642   1.10912 0.0876413 0.000666667
  0.99827 -0.144645   1.14042 -0.455112 0.000666667
 0.977063 -0.161282   1.09777 -0.107036 0.000666667
 0.969251 -0.162132    1.1337 -0.0876222 0.000666667
 0.964255 -0.155922   1.13537 0.0285142 0.000666667
 0.971962 -0.157174   1.08557 -0.0708972 0.000666667
 0.985329 -0.152293   1.12555 -0.0594733 0.000666667
 0.989708 -0.150906    1.1414 -0.0241752 0.000666667
 0.955243 -0.168958   1.07557 0.0602678 0.000666667
 0.981255 -0.154059    1.1198 -0.113169 0.000666667
 0.992687 -0.148987   1.14791 0.0571314 0.000666667
 0.977591 -0.155509   1.12331 0.241644 0.000666667
  1.00235 -0.152286   1.13195 0.279035 0.000666667
 0.988859 -0.156183   1.10287 -0.164659 0.000666667
 0.969648 -0.163607   1.18157 -0.00021643 0.000666667
 0.988571 -0.151759   1.15967 0.245955 0.000666667
0.958951 -0.1629 1.10536 -0.0412383 0.000666667
0.955896 -0.16495   1.1373 0.0613199 0.000666667
 0.985716 -0.155442   1.11827 -0.05196 0.000666667
 0.995926 -0.140867   1.15044 0.0776774 0.000666667
 0.963095 -0.159835   1.09803 0.172351 0.000666667
 0.974596 -0.159193    1.1033 0.147288 0.000666667
  1.03048 -0.126856   1.08799 -0.252051 0.000666667
 0.985211 -0.149706   1.12499 0.0646843 0.000666667
 0.979525 -0.154095   1.12219 -0.0337298 0.000666667
 0.969078 -0.158685   1.15913 -0.366687 0.000666667
 0.961094 -0.163805   1.12903 0.104622 0.000666667
0.991476 -0.14919  1.14463 -0.0592234 0.000666667
 0.957204 -0.171067   1.09507 0.11711 0.000666667
0.985674 -0.15517  1.08828 0.146399 0.000666667
 0.988879 -0.151489   1.12913 -0.0317792 0.000666667
 0.982674 -0.149546   1.13514 -0.0540224 0.000666667
 1.00182 -0.14936  1.11438 0.301174 0.000666667
 0.962773 -0.164197   1.12846 0.105231 0.000666667
   1.0086 -0.143522   1.09469 -0.074384 0.000666667
  1.01704 -0.137059   1.11018 -0.01665 0.000666667
 0.990223 -0.156105   1.15956 0.237905 0.000666667
 0.983941 -0.150097   1.13563 -0.030322 0.000666667
 0.952297 -0.171941   1.08525 -0.0307539 0.000666667
 0.986506 -0.150445   1.11885 -0.110131 0.000666667
 0.975599 -0.159972   1.14443 0.189204 0.000666667
 0.983278 -0.156234   1.08885 0.15779 0.000666667
  1.00168 -0.151526   1.13124 0.297154 0.000666667
 0.999212 -0.150414   1.13166 0.295778 0.000666667
 0.969733 -0.158841   1.08989 -0.283551 0.000666667
  0.97034 -0.156457   1.08532 -0.0816657 0.000666667
  0.97953 -0.149936   1.12175 0.00390338 0.000666667
 0.983097 -0.150118   1.12819 0.154596 0.000666667
  1.00425 -0.143239   1.09732 -0.0595969 0.000666667
   1.0092 -0.142132   1.14675 -0.050455 0.000666667
 0.969549 -0.158948   1.11851 -0.204764 0.000666667
 0.997575 -0.144642   1.14107 -0.475914 0.000666667
  1.00098 -0.151142   1.13104 0.28546 0.000666667
 0.984349 -0.150167    1.1372 -0.042801 0.000666667
  0.99391 -0.154657   1.12983 0.029685 0.000666667
 0.987824 -0.150822   1.11478 -0.0335985 0.000666667
 1.02631 -0.13097  1.09775 -0.18994 0.000666667
 0.963354 -0.159455    1.1048 -0.0426268 0.000666667
  0.98642 -0.153322   1.11294 -0.1401 0.000666667
 0.992061 -0.139943   1.11133 -0.18515 0.000666667
 0.982759 -0.154959   1.09858 0.0586443 0.000666667
 0.962998 -0.164471   1.12796 0.104544 0.000666667
 0.973974 -0.156143   1.15809 -0.0637352 0.000666667
 0.963264 -0.161037   1.10349 -0.0198168 0.000666667
  0.96797 -0.161781   1.12861 0.0193116 0.000666667
 0.979591 -0.155536   1.12254 -0.0364329 0.000666667
 0.992817 -0.150951   1.12708 -0.18943 0.000666667
 0.997639 -0.150471    1.1428 -0.208487 0.000666667
 0.982224 -0.153521   1.13058 -0.422722 0.000666667
  0.97639 -0.160284    1.1211 0.162938 0.000666667
 0.977627 -0.152215   1.12411 0.247739 0.000666667
 0.991059 -0.149263   1.11332 -0.21598 0.000666667
 0.98278 -0.15091  1.13194 -0.424749 0.000666667
 0.967122 -0.159595   1.07893 -0.211036 0.000666667
 0.966714 -0.155403   1.15152 -0.0731531 0.000666667
 0.979792 -0.160611   1.13723 0.149759 0.000666667
 0.992934 -0.148399   1.12292 0.0753054 0.000666667
 0.988419 -0.153524    1.1591 0.241948 0.000666667
  1.02597 -0.129353   1.09771 -0.180886 0.000666667
  1.00153 -0.139999   1.10621 -0.0403888 0.000666667
  0.99913 -0.153936    1.1314 0.266843 0.000666667
   1.0312 -0.124936   1.08699 -0.256249 0.000666667
  0.98353 -0.157536   1.09896 -0.117159 0.000666667
 0.976725 -0.156753   1.14417 -0.265611 0.000666667
0.987922 -0.15194  1.14201 -0.0035221 0.000666667
  0.99145 -0.152569   1.10649 0.180358 0.000666667
 0.994253 -0.148554   1.12673 -0.190302 0.000666667
 0.988336 -0.151396    1.1138 -0.051262 0.000666667
 0.951847 -0.170732    1.1499 -0.131372 0.000666667
  0.95575 -0.159189   1.12863 -0.0885376 0.000666667
0.978758 -0.1578 1.13622 0.533427 0.000666667
 0.963905 -0.156751   1.13369 0.0144363 0.000666667
  1.00583 -0.144337   1.09791 -0.0658322 0.000666667
 0.974724 -0.156246   1.11942 -0.25377 0.000666667
0.955296 -0.16421  1.13927 0.0322452 0.000666667
 0.991409 -0.151988   1.10875 0.18882 0.000666667
  1.00359 -0.148452   1.13836 -0.0437438 0.000666667
 0.974986 -0.160272   1.12239 0.182839 0.000666667
 0.979677 -0.160054   1.11055 -0.309216 0.000666667
 0.979977 -0.154963   1.12073 -0.0241832 0.000666667
  1.00247 -0.144272   1.14221 0.0228662 0.000666667
  0.98077 -0.158534   1.13634 0.158473 0.000666667
 0.990481 -0.145605   1.11122 0.0350767 0.000666667
 0.986182 -0.152703   1.09645 -0.137373 0.000666667
 0.974971 -0.160971   1.15568 -0.0650955 0.000666667
 0.985522 -0.154659   1.11769 -0.031881 0.000666667
0.948539 -0.17094  1.14087 0.103839 0.000666667
  1.02249 -0.135499   1.12371 0.148913 0.000666667
 0.989016 -0.151176   1.12413 0.126351 0.000666667
 0.968761 -0.161944   1.12875 -0.00268193 0.000666667
 0.972403 -0.156979   1.14206 0.185735 0.000666667
  1.00229 -0.140904   1.10604 -0.037033 0.000666667
  1.02655 -0.138401   1.12433 0.128329 0.000666667
 0.987275 -0.153443   1.11136 0.0223674 0.000666667
0.980169 -0.15454  1.11054 -0.163547 0.000666667
 0.982449 -0.155243   1.09892 0.0770091 0.000666667
 0.972116 -0.151927    1.1123 -0.0296477 0.000666667
 0.996405 -0.142674   1.11794 0.0287417 0.000666667
1.00206 -0.1434 1.10777 -0.0230471 0.000666667
  1.00614 -0.144198   1.15858 -0.0499771 0.000666667
 0.994017 -0.151709   1.14646 0.0415428 0.000666667
 0.968028 -0.164057   1.11064 0.0899852 0.000666667
 0.972298 -0.157097      1.16 -0.063241 0.000666667
 0.966366 -0.159346    1.0791 -0.185558 0.000666667
  0.97474 -0.159302   1.14433 0.179918 0.000666667
 0.999442 -0.144595   1.13467 -0.354097 0.000666667
 0.989934 -0.153159   1.16069 0.232373 0.000666667
 0.979323 -0.158567   1.09106 0.148162 0.000666667
   1.0175 -0.142652   1.10144 0.202966 0.000666667
  1.01204 -0.137299   1.15113 0.181315 0.000666667
 0.924595 -0.162133   1.10927 -0.170094 0.000666667
 0.973831 -0.153241   1.09314 -0.0160677 0.000666667
  0.98178 -0.156885   1.09979 0.0654003 0.000666667
 0.986854 -0.156532   1.11452 -0.0387324 0.000666667
  1.00056 -0.145556   1.13518 -0.359834 0.000666667
0.946702 -0.17181  1.11955 -0.0245434 0.000666667
 0.989859 -0.146791   1.13122 0.0523572 0.000666667
 0.974634 -0.159198   1.14288 0.184005 0.000666667
 0.977701 -0.153625   1.12306 0.253326 0.000666667
  1.02142 -0.138172   1.11662 -0.00122544 0.000666667
 0.972278 -0.155401   1.08524 -0.0932749 0.000666667
 0.990909 -0.146743   1.11345 0.0415239 0.000666667
 1.00823 -0.14134  1.09536 -0.0596596 0.000666667
 0.950177 -0.170201   1.15053 -0.135705 0.000666667
 0.961541 -0.160335   1.09032 0.144919 0.000666667
 0.978375 -0.150475   1.12065 0.0248935 0.000666667
 0.954489 -0.170906   1.08583 -0.0364625 0.000666667
  0.98904 -0.150929   1.14163 -0.0117 0.000666667
 0.972396 -0.153943     1.159 -0.064283 0.000666667
 0.967186 -0.154648     1.151 -0.0491662 0.000666667
 1.02583 -0.12988   1.0987 -0.188137 0.000666667
 0.974809 -0.162381    1.1322 0.32761 0.000666667
 0.975372 -0.162753   1.14213 0.0211725 0.000666667
 0.962494 -0.161002   1.10269 -0.0353108 0.000666667
 0.997727 -0.142442   1.14261 -0.4823 0.000666667
 0.992247 -0.149821   1.12365 0.0691065 0.000666667
  1.02963 -0.127498   1.08819 -0.27848 0.000666667
 0.976565 -0.155087    1.1427 -0.290962 0.000666667
  1.00727 -0.144164   1.15817 -0.0606749 0.000666667
 0.982244 -0.150512   1.11812 0.283826 0.000666667
 0.973939 -0.157552    1.1432 0.200525 0.000666667
 0.952279 -0.164343   1.13907 0.0479575 0.000666667
 0.970763 -0.154558   1.15812 -0.0742109 0.000666667
  1.00962 -0.137843   1.15118 0.187311 0.000666667
  0.98514 -0.155965   1.13058 -0.209583 0.000666667
 0.985722 -0.155359   1.11573 -0.0554192 0.000666667
 0.970569 -0.152035   1.11802 -0.00601805 0.000666667
 0.938575 -0.172094   1.14384 -0.249652 0.000666667
 1.01476 -0.13287  1.11601 0.259701 0.000666667
 0.973024 -0.165886   1.12699 0.537516 0.000666667
 0.982051 -0.156889   1.14192 -0.166011 0.000666667
 0.983151 -0.160397   1.12727 0.0557595 0.000666667
 0.971473 -0.158545    1.0886 0.161119 0.000666667
 0.971945 -0.153718   1.11225 -0.0181914 0.000666667
  1.00036 -0.145719   1.13311 -0.374895 0.000666667
 0.993477 -0.149727   1.14731 0.0464275 0.000666667
 0.967549 -0.162155   1.12674 0.00342818 0.000666667
 0.981448 -0.155559   1.14276 -0.16106 0.000666667
 0.949783 -0.171674   1.13991 0.105162 0.000666667
  0.96141 -0.158432   1.10172 -0.0309027 0.000666667
  0.97967 -0.154086   1.12461 -0.0421967 0.000666667
 0.989807 -0.148182   1.13153 -0.087825 0.000666667
 1.01892 -0.13473  1.10863 -0.00832426 0.000666667
0.997221 -0.14595  1.13665 -0.37167 0.000666667
 0.970355 -0.158254    1.1586 -0.381459 0.000666667
 0.989855 -0.151917   1.12792 -0.0454937 0.000666667
 0.998185 -0.144637   1.14131 -0.477198 0.000666667
 0.970278 -0.161069   1.09783 -0.027539 0.000666667
 0.977427 -0.158058   1.09405 -0.00323832 0.000666667
  0.98402 -0.153362   1.13449 0.326473 0.000666667
  1.00365 -0.141084   1.12574 0.0263129 0.000666667
 0.982517 -0.152371   1.13913 -0.208359 0.000666667
 0.991183 -0.149386   1.12512 -0.274751 0.000666667
 0.994905 -0.153347   1.13819 0.0179023 0.000666667
  1.00378 -0.143468   1.15478 0.0596607 0.000666667
 0.980732 -0.154135   1.12224 -0.0350388 0.000666667
 0.965117 -0.162048   1.12857 -0.00283944 0.000666667
 0.976445 -0.155531   1.09946 -0.275839 0.000666667
 0.972609 -0.162673   1.09809 -0.0408799 0.000666667
 0.981415 -0.154456   1.11805 -0.0962051 0.000666667
 0.978711 -0.153883   1.12523 0.225404 0.000666667
 0.981665 -0.155209   1.09962 0.0613715 0.000666667
 0.990467 -0.149125   1.10667 0.190416 0.000666667
 0.978839 -0.154522   1.12325 -0.0382014 0.000666667
 0.972647 -0.155791   1.15715 -0.0684397 0.000666667
 0.990093 -0.155201   1.13625 -0.0343266 0.000666667
 0.961947 -0.159024   1.10444 -0.0199465 0.000666667
 0.938945 -0.172595   1.14487 -0.233723 0.000666667
 0.976065 -0.156378   1.14081 -0.261078 0.000666667
  1.02502 -0.136534   1.10344 -0.0567453 0.000666667
 0.975656 -0.161304   1.12306 0.191241 0.000666667
 0.991084 -0.148675   1.12149 0.0725834 0.000666667
  0.98603 -0.151302   1.11467 -0.0171971 0.000666667
 0.988689 -0.145832   1.11492 -0.00104712 0.000666667
0.997737 -0.14197  1.13855 -0.478725 0.000666667
 0.972546 -0.155505   1.12615 0.00549612 0.000666667
 0.992598 -0.143771   1.10863 0.00942928 0.000666667
 0.971696 -0.156818   1.10661 0.13761 0.000666667
   0.9895 -0.151876    1.1395 0.0698741 0.000666667
  0.97954 -0.162972   1.08702 0.254495 0.000666667
 0.974592 -0.156953   1.12206 -0.0455121 0.000666667
 0.999031 -0.144976    1.1362 -0.351773 0.000666667
 0.968762 -0.160169   1.12372 0.165531 0.000666667
0.962708 -0.16427  1.11932 -0.60351 0.000666667
 0.989663 -0.144987   1.11254 0.0497979 0.000666667
  1.01517 -0.137868   1.12669 0.402118 0.000666667
 0.982171 -0.156731   1.10097 0.0532551 0.000666667
 0.994385 -0.149194   1.10424 -0.0158733 0.000666667
 0.982653 -0.148536   1.13013 0.139721 0.000666667
 0.974272 -0.151408   1.14559 -0.224772 0.000666667
 0.991628 -0.151152   1.12403 -0.212992 0.000666667
 0.970788 -0.166776   1.12591 0.109636 0.000666667
 0.990963 -0.146676   1.14616 -0.0529458 0.000666667
 0.980276 -0.148111    1.1193 -0.00122745 0.000666667
 0.983303 -0.153935   1.14272 -0.155669 0.000666667
 0.971842 -0.156556   1.11604 0.169177 0.000666667
 0.989359 -0.151458   1.14366 -0.0147756 0.000666667
  1.00976 -0.140937   1.14687 -0.0407988 0.000666667
 0.979199 -0.156609   1.13488 0.539642 0.000666667
 0.982478 -0.152366   1.13328 0.33356 0.000666667
0.989633 -0.14613  1.11308 0.0431948 0.000666667
 0.985517 -0.151248   1.11598 -0.0308582 0.000666667
 0.969839 -0.162838   1.13641 -0.0967367 0.000666667
 0.986401 -0.155113   1.09716 -0.151152 0.000666667
 0.991506 -0.149028   1.14423 -0.0512534 0.000666667
 0.963782 -0.158374    1.1077 -0.123594 0.000666667
  1.0294 -0.12812  1.08811 -0.262389 0.000666667
 0.979538 -0.154793   1.12297 -0.0309602 0.000666667
 0.987782 -0.150198   1.11926 -0.0894255 0.000666667
 0.973096 -0.163799   1.14149 0.324016 0.000666667
0.981495 -0.15518  1.14135 -0.170886 0.000666667
 0.985594 -0.156275   1.07779 -0.226104 0.000666667
 0.974672 -0.152908   1.10862 0.160511 0.000666667
 0.984239 -0.157283   1.09846 0.0583482 0.000666667
 0.955951 -0.170571   1.09552 0.107734 0.000666667
 0.969698 -0.156378   1.08928 -0.29874 0.000666667
 0.989367 -0.150967   1.14806 -0.271259 0.000666667
 0.976081 -0.156065   1.11981 -0.249695 0.000666667
 0.987545 -0.149807   1.11405 -0.0286027 0.000666667
 0.986236 -0.150232   1.14686 -0.284274 0.000666667
 0.986062 -0.156151   1.08742 0.159653 0.000666667
 0.987894 -0.152857   1.12588 0.118404 0.000666667
 0.973668 -0.165487   1.14424 0.243347 0.000666667
 0.989159 -0.144699   1.11203 0.0384027 0.000666667
  0.99054 -0.145649   1.11348 0.0368153 0.000666667
 0.973291 -0.156574   1.09339 0.00117299 0.000666667
 0.996116 -0.143729    1.1398 -0.463727 0.000666667
  1.02023 -0.137785   1.12297 0.154379 0.000666667
 0.966278 -0.160891   1.12356 0.159167 0.000666667
 0.994639 -0.155254   1.14105 0.0839785 0.000666667
 0.994608 -0.149053   1.11256 -0.194777 0.000666667
 0.984687 -0.155461   1.12956 -0.202809 0.000666667
 0.993075 -0.152309   1.14661 0.0381642 0.000666667
 0.938109 -0.172971   1.14473 -0.241994 0.000666667
 0.966565 -0.160895   1.07964 -0.195481 0.000666667
  1.00177 -0.151127   1.13154 0.290631 0.000666667
  1.03041 -0.127026   1.08762 -0.274423 0.000666667
 0.988091 -0.149611   1.14815 -0.280853 0.000666667
  1.02964 -0.138379   1.12316 0.149456 0.000666667
 0.990125 -0.154848   1.10347 -0.140498 0.000666667
 0.981457 -0.155466   1.11377 -0.153283 0.000666667
 0.948395 -0.159489   1.10452 -0.100951 0.000666667
 0.979845 -0.155475   1.09337 0.148423 0.000666667
 0.958293 -0.169266    1.0764 0.0717535 0.000666667
 0.986559 -0.154363   1.09847 -0.00168283 0.000666667
  1.00661 -0.136248   1.11971 -0.0304064 0.000666667
 0.982305 -0.154467   1.09764 0.0624147 0.000666667
 0.976855 -0.149856   1.11313 0.14434 0.000666667
 0.990688 -0.149573    1.1219 0.0787827 0.000666667
 0.989009 -0.151401   1.12391 -0.198267 0.000666667
 0.970935 -0.160362   1.10021 -0.0382721 0.000666667
 0.971696 -0.165835   1.12554 0.549305 0.000666667
 0.966124 -0.160216   1.12235 0.162024 0.000666667
 0.961517 -0.161949   1.09708 0.169576 0.000666667
 0.983844 -0.151532   1.13991 -0.216515 0.000666667
 0.990824 -0.150119   1.12262 0.0644545 0.000666667
  0.96396 -0.166011   1.08858 0.314555 0.000666667
 0.968838 -0.157206   1.12127 -0.200687 0.000666667
 0.975093 -0.166815   1.12674 0.525616 0.000666667
 0.974412 -0.162445   1.13381 0.344165 0.000666667
0.990558 -0.14505  1.13308 -0.105973 0.000666667
 0.985975 -0.153627   1.11613 -0.0313227 0.000666667
 0.964578 -0.160221   1.11731 -0.0747713 0.000666667
 0.987783 -0.153472   1.11231 0.0538842 0.000666667
 0.979295 -0.160457   1.13607 0.153912 0.000666667
 0.962561 -0.162398   1.10773 0.019252 0.000666667
    1.004 -0.145469   1.13943 0.00800238 0.000666667
 0.999514 -0.145133    1.1356 -0.348353 0.000666667
0.974453 -0.16338   1.1326 0.358798 0.000666667
 0.998339 -0.150304   1.14099 0.0414448 0.000666667
 0.957867 -0.163125   1.10578 -0.0477497 0.000666667
 0.969707 -0.152801   1.11865 -0.0267415 0.000666667
 0.989755 -0.151558    1.1408 0.0755116 0.000666667
 0.964876 -0.159256   1.10962 -0.102035 0.000666667
 0.996712 -0.149333   1.14289 0.0511202 0.000666667
 0.974778 -0.156209   1.12207 -0.249145 0.000666667
 0.989189 -0.147657   1.12221 0.0841057 0.000666667
 0.986903 -0.151447   1.09708 -0.154952 0.000666667
 0.983651 -0.152451   1.13326 -0.428704 0.000666667
 0.965697 -0.160013   1.12326 0.179193 0.000666667
 0.970553 -0.156381   1.09116 -0.289582 0.000666667
 0.984091 -0.148814   1.13663 -0.00953529 0.000666667
 0.985755 -0.150085   1.11468 -0.0351084 0.000666667
 0.974892 -0.157274    1.1229 0.0157567 0.000666667
 0.973353 -0.162911   1.13344 0.357601 0.000666667
0.986722 -0.15392  1.09623 -0.136369 0.000666667
0.992073 -0.15026  1.11358 -0.198924 0.000666667
 0.999999 -0.144946    1.1346 -0.358094 0.000666667
0.973053 -0.15804  1.10283 0.13441 0.000666667
 0.987868 -0.152078   1.14802 -0.276953 0.000666667
 0.992968 -0.148917   1.12611 -0.185135 0.000666667
 0.989865 -0.145209   1.13237 0.0761716 0.000666667
  1.00834 -0.139571   1.14725 -0.0417428 0.000666667
 0.993741 -0.150369   1.11156 -0.19996 0.000666667
 0.975788 -0.157278   1.09305 -0.100626 0.000666667
 0.972321 -0.159207   1.10838 0.122571 0.000666667
 0.976098 -0.155499   1.10047 -0.113932 0.000666667
  1.00336 -0.146552   1.10224 0.023646 0.000666667
  0.98917 -0.151522   1.11393 -0.0328025 0.000666667
  0.97545 -0.156636   1.12194 -0.0391919 0.000666667
 0.973955 -0.154784   1.15819 -0.0648995 0.000666667
 0.986817 -0.154144   1.12319 -0.189907 0.000666667
 0.987802 -0.148543    1.1142 0.00345696 0.000666667
  0.98558 -0.157927   1.16276 -0.0599175 0.000666667
 0.973515 -0.155242   1.12455 0.0205474 0.000666667
 0.969054 -0.157695   1.11949 -0.199415 0.000666667
 0.973962 -0.163113   1.13335 0.336354 0.000666667
0.993325 -0.15082   1.1404 0.154666 0.000666667
 0.990415 -0.146788   1.11197 0.0445114 0.000666667
 0.993619 -0.149887   1.12988 -0.0486127 0.000666667
 0.972184 -0.160585   1.11877 0.168125 0.000666667
  1.00076 -0.146369   1.13537 -0.352666 0.000666667
 0.981539 -0.156677   1.09829 0.0675288 0.000666667
 0.983529 -0.144744   1.11408 0.0271939 0.000666667
 0.990985 -0.145399   1.12713 -0.0179209 0.000666667
 0.962993 -0.164775   1.12821 0.0914289 0.000666667
 0.998617 -0.152275   1.07452 -0.121201 0.000666667
0.970207 -0.15913  1.11766 0.152555 0.000666667
 0.998627 -0.147383   1.14428 -0.147587 0.000666667
   1.0152 -0.134298   1.11466 0.242485 0.000666667
 0.988752 -0.151319   1.14348 -0.016876 0.000666667
  1.00825 -0.147136   1.10344 -0.269463 0.000666667
0.962106 -0.16394  1.13037 0.11397 0.000666667
  1.00482 -0.144866   1.15882 -0.0280121 0.000666667
 0.987149 -0.152156   1.11078 0.0588759 0.000666667
 0.971741 -0.159438   1.15694 -0.360064 0.000666667
 0.976379 -0.155832   1.09385 -0.117008 0.000666667
0.985079 -0.15621  1.08746 0.147619 0.000666667
 0.962003 -0.163117   1.13048 0.105248 0.000666667
 0.976961 -0.157419    1.1371 -0.00924508 0.000666667
 0.963189 -0.161417   1.10807 0.0434994 0.000666667
 0.973257 -0.158084   1.10332 0.129925 0.000666667
0.997294 -0.14598  1.14429 -0.152052 0.000666667
 0.964781 -0.159107   1.15919 0.190212 0.000666667
 1.03114 -0.12517  1.08677 -0.247386 0.000666667
 0.992454 -0.149842   1.10648 -0.0124243 0.000666667
 0.978082 -0.158386   1.09449 0.00770202 0.000666667
 0.985515 -0.148323   1.11014 -0.0549775 0.000666667
 0.993798 -0.146083   1.12288 -0.17894 0.000666667
  1.01524 -0.137171   1.12833 0.407703 0.000666667
 0.953964 -0.156924   1.10438 -0.0721916 0.000666667
 0.994887 -0.153753   1.10184 0.262379 0.000666667
0.980187 -0.15407  1.12298 -0.0245194 0.000666667
 0.984709 -0.157912   1.09833 -0.101949 0.000666667
 0.968876 -0.155092   1.11821 -0.184692 0.000666667
 0.998917 -0.153467   1.13102 0.292295 0.000666667
  1.01856 -0.136321   1.12226 0.16055 0.000666667
0.982799 -0.15067  1.11722 0.285545 0.000666667
  0.98252 -0.149019   1.13566 -0.0362689 0.000666667
 0.976101 -0.154525   1.09811 -0.258727 0.000666667
 0.991174 -0.150807   1.12599 -0.282436 0.000666667
 0.980431 -0.155414   1.16361 -0.046684 0.000666667
 0.983831 -0.151978   1.09871 -0.00846903 0.000666667
  0.96896 -0.162277   1.11049 0.0836483 0.000666667
 0.992526 -0.152168    1.1275 -0.209445 0.000666667
  0.97651 -0.155563   1.09243 -0.108866 0.000666667
 0.982251 -0.152372   1.13163 -0.431183 0.000666667
    1.025 -0.131883    1.0973 -0.182617 0.000666667
0.968041 -0.15888  1.11888 -0.202547 0.000666667
 0.983527 -0.152303   1.11886 -0.103145 0.000666667
 0.973476 -0.162999   1.14051 0.306246 0.000666667
 0.986607 -0.148675   1.12509 0.0711669 0.000666667
 0.981995 -0.150947   1.12548 0.110998 0.000666667
  1.00233 -0.143821   1.14173 0.0219906 0.000666667
 1.02535 -0.13068  1.09652 -0.192959 0.000666667
 0.949152 -0.171312   1.15322 0.0100592 0.000666667
 0.989359 -0.153912   1.16119 0.234169 0.000666667
 0.999276 -0.145735   1.13364 -0.363814 0.000666667
  1.00907 -0.149427   1.11277 -0.282818 0.000666667
  1.02517 -0.135916   1.10358 -0.0588541 0.000666667
  1.02324 -0.136529   1.11623 0.0049784 0.000666667
 0.992678 -0.150466   1.12441 -0.185024 0.000666667
  0.95292 -0.170173   1.14963 -0.130982 0.000666667
  1.03011 -0.126586   1.08625 -0.251653 0.000666667
  1.02206 -0.137883   1.11562 0.00283149 0.000666667
 0.991752 -0.148318   1.12122 0.081312 0.000666667
 0.975982 -0.159639    1.1231 0.177977 0.000666667
  1.00641 -0.150331   1.09506 0.174709 0.000666667
  0.94932 -0.172232   1.14161 0.110045 0.000666667
 0.966699 -0.160904   1.12799 0.00826165 0.000666667
  0.98616 -0.152709   1.12795 -0.0556856 0.000666667
0.972708 -0.15993  1.09065 0.140277 0.000666667
  1.00316 -0.145875   1.10238 0.044694 0.000666667
  0.98212 -0.157662    1.1428 -0.164498 0.000666667
 0.940492 -0.172792   1.14316 -0.23318 0.000666667
 0.989665 -0.150286   1.14012 0.0824711 0.000666667
 0.982849 -0.149289   1.13679 -0.0297511 0.000666667
  1.00231 -0.143969   1.14047 0.000650016 0.000666667
 0.981247 -0.151862   1.13225 -0.43499 0.000666667
 0.979987 -0.151254   1.11728 -0.422869 0.000666667
 1.02058 -0.13926  1.13353 -0.180942 0.000666667
  0.98309 -0.155319   1.11995 -0.0850686 0.000666667
0.977829 -0.15421  1.12253 -0.0320968 0.000666667
0.986684 -0.15034  1.14837 -0.281911 0.000666667
  1.00179 -0.146132   1.10259 0.0273969 0.000666667
  1.02439 -0.131853   1.09727 -0.172863 0.000666667
 0.979447 -0.156746   1.09113 0.154482 0.000666667
0.963403 -0.15941  1.10966 0.031347 0.000666667
 0.992502 -0.148923   1.12645 -0.275825 0.000666667
 0.997594 -0.143085   1.13935 -0.454737 0.000666667
 0.990457 -0.148054   1.14461 -0.0707628 0.000666667
 0.980438 -0.160574   1.13669 0.157592 0.000666667
0.998067 -0.15232  1.12882 0.269333 0.000666667
  0.97265 -0.156927   1.08474 -0.0694266 0.000666667
  0.97082 -0.161929   1.09981 -0.034246 0.000666667
  0.96721 -0.161979   1.12213 0.165186 0.000666667
  0.98995 -0.152282   1.12977 -0.030882 0.000666667
  0.98276 -0.152276   1.14096 -0.209299 0.000666667
 0.953348 -0.170288   1.08467 -0.0242644 0.000666667
 0.985496 -0.157594   1.07445 -0.213142 0.000666667
  1.01694 -0.142185   1.10217 0.194603 0.000666667
 1.03271 -0.12532  1.08976 -0.259101 0.000666667
 0.965511 -0.162249   1.11802 -0.0610437 0.000666667
 0.973925 -0.166444   1.12481 0.536875 0.000666667
 0.959588 -0.160522   1.10332 -0.134406 0.000666667
  1.00197 -0.143358    1.0961 -0.0488414 0.000666667
0.986886 -0.15212  1.12402 0.131901 0.000666667
 0.960433 -0.162298   1.09599 0.143828 0.000666667
0.970939 -0.15989  1.09633 -0.238346 0.000666667
 0.996445 -0.141317   1.15005 0.0473255 0.000666667
 0.982579 -0.153604   1.13119 -0.425705 0.000666667
 0.988704 -0.145654   1.15574 -0.0509821 0.000666667
 0.999589 -0.154298   1.07489 -0.127807 0.000666667
 0.946738 -0.172048    1.1194 -0.0301792 0.000666667
 0.992319 -0.149492   1.14691 0.0399571 0.000666667
 0.963922 -0.160066   1.12728 -0.0200244 0.000666667
 0.982846 -0.159253   1.11549 -0.206376 0.000666667
   1.0057 -0.144409   1.15824 -0.0766834 0.000666667
  1.02421 -0.136222   1.10122 -0.0556492 0.000666667
 0.997242 -0.150234   1.07456 -0.120147 0.000666667
  1.00221 -0.145209   1.15673 0.0834291 0.000666667
 0.981667 -0.150849   1.12675 0.0965973 0.000666667
0.986918 -0.15148  1.12627 -0.0635276 0.000666667
 0.993755 -0.149365   1.11211 -0.208911 0.000666667
 0.973844 -0.154519   1.15712 -0.0670423 0.000666667
  1.03091 -0.128112     1.088 -0.264684 0.000666667
 0.975164 -0.161514   1.14405 0.175203 0.000666667
  1.02052 -0.136759   1.12111 0.169006 0.000666667
  1.00371 -0.146256   1.13956 0.0215656 0.000666667
  0.96847 -0.160776   1.12521 0.181741 0.000666667
 0.990603 -0.150301   1.14172 0.0753406 0.000666667
  1.03171 -0.124734   1.08831 -0.261345 0.000666667
 0.972011 -0.161574   1.09914 -0.0639257 0.000666667
 0.986563 -0.151726   1.14637 -0.265428 0.000666667
 0.971176 -0.162218   1.09832 -0.0345943 0.000666667
 0.984196 -0.155881   1.08797 0.130787 0.000666667
  1.03109 -0.127964   1.08647 -0.242686 0.000666667
 0.991776 -0.150903   1.12057 0.0692182 0.000666667
  1.01207 -0.134199   1.09857 -0.0479477 0.000666667
 0.969838 -0.162642   1.12692 0.00412525 0.000666667
 0.990193 -0.146916   1.13102 0.0515002 0.000666667
 0.973793 -0.161447   1.13427 0.346146 0.000666667
 0.996217 -0.146107   1.14329 -0.144392 0.000666667
0.98172 -0.1528 1.16623 -0.043205 0.000666667
 0.947037 -0.165329   1.12989 -0.13554 0.000666667
  1.00253 -0.143581   1.15674 0.0669846 0.000666667
 0.998384 -0.140146   1.11947 0.0402236 0.000666667
 0.958378 -0.158828   1.12421 -0.0528179 0.000666667
 0.974852 -0.162094   1.14173 0.317927 0.000666667
 0.969247 -0.157115   1.09803 -0.293288 0.000666667
 0.989828 -0.151143   1.12438 -0.289512 0.000666667
 0.968118 -0.163063   1.12893 0.0113535 0.000666667
 0.948912 -0.163032   1.13065 -0.133694 0.000666667
 0.983064 -0.155834   1.13349 0.340248 0.000666667
 0.985986 -0.157328   1.07575 -0.207088 0.000666667
  0.97395 -0.154914   1.12115 -0.264787 0.000666667
 0.972832 -0.161438   1.08857 0.135719 0.000666667
  1.01854 -0.142024    1.1013 0.213741 0.000666667
 0.969051 -0.157684   1.09056 -0.294851 0.000666667
 0.990729 -0.148786   1.12611 -0.252093 0.000666667
 0.977075 -0.155943   1.13481 -0.0131051 0.000666667
 0.981699 -0.153821     1.119 -0.0946189 0.000666667
 0.974678 -0.165061   1.12369 0.533613 0.000666667
  0.98068 -0.156009   1.12271 -0.0331221 0.000666667
 0.984979 -0.154399   1.09542 -0.139485 0.000666667
 0.955177 -0.161898   1.12685 -0.053591 0.000666667
 0.970567 -0.161526   1.09936 -0.0451038 0.000666667
  1.00032 -0.150026   1.13633 0.026381 0.000666667
 0.969534 -0.163684   1.18261 -0.0285009 0.000666667
 0.999312 -0.146437   1.13654 -0.355078 0.000666667
  0.93445 -0.164303   1.15576 -0.237495 0.000666667
 0.989594 -0.146738   1.13244 0.065776 0.000666667
 0.975407 -0.159054   1.10426 0.1156 0.000666667
 0.952207 -0.170685   1.11898 -0.0531823 0.000666667
 0.973961 -0.155609   1.10453 0.119539 0.000666667
 0.973606 -0.154277   1.12603 0.00201658 0.000666667
 0.981191 -0.155971    1.1224 -0.00179558 0.000666667
 0.974721 -0.154603   1.11943 -0.269006 0.000666667
 0.978627 -0.157259   1.09164 0.135928 0.000666667
0.986247 -0.15617  1.13028 -0.210522 0.000666667
0.982649 -0.15384  1.16501 -0.0262212 0.000666667
 0.993503 -0.156702   1.09597 0.138219 0.000666667
 0.972379 -0.160406   1.08799 0.133728 0.000666667
 0.980503 -0.151825   1.13969 -0.221209 0.000666667
 0.985505 -0.152071   1.09681 -0.140497 0.000666667
 0.989292 -0.149587   1.12566 -0.27608 0.000666667
   0.9822 -0.151223    1.1313 -0.420053 0.000666667
  0.99186 -0.147758   1.14647 -0.054051 0.000666667
   0.9715 -0.156608   1.15741 -0.072608 0.000666667
 0.968328 -0.160156   1.07881 -0.188328 0.000666667
0.994577 -0.15193  1.13407 0.112616 0.000666667
 0.989587 -0.156775   1.11439 0.208347 0.000666667
0.965679 -0.15626  1.14943 -0.0639071 0.000666667
 0.982635 -0.151041   1.14028 -0.226273 0.000666667
 0.985974 -0.152661   1.12617 -0.0668148 0.000666667
 0.994167 -0.155465   1.14022 0.095013 0.000666667
 0.975952 -0.155644   1.10256 -0.109359 0.000666667
 0.988293 -0.151506    1.1472 -0.279265 0.000666667
  1.00472 -0.142627   1.09369 -0.0753632 0.000666667
   1.0034 -0.152386   1.13213 0.304794 0.000666667
 0.978007 -0.155648   1.09285 0.14917 0.000666667
 0.970791 -0.156435   1.08908 -0.304684 0.000666667
  0.94706 -0.170034   1.15487 0.0149777 0.000666667
   1.0069 -0.148005   1.10063 0.029814 0.000666667
0.982525 -0.15431  1.09766 0.0664184 0.000666667
 0.997124 -0.140613   1.11882 0.0215208 0.000666667
 0.994546 -0.155634   1.10006 0.0338825 0.000666667
  1.01711 -0.137279   1.10885 -0.0150449 0.000666667
0.978245 -0.15513  1.08921 0.140567 0.000666667
  1.00289 -0.147549   1.10239 0.00790281 0.000666667
 0.966413 -0.157176   1.10136 0.0461483 0.000666667
 0.953089 -0.172888   1.11896 -0.0338833 0.000666667
  0.9745 -0.16341  1.13492 0.348338 0.000666667
  1.01907 -0.136409   1.10846 0.000538555 0.000666667
 0.981594 -0.158018   1.10105 0.0713737 0.000666667
 0.989092 -0.151936   1.14041 0.0892682 0.000666667
 0.967762 -0.164574   1.13548 -0.0634487 0.000666667
  1.01972 -0.136226   1.12137 0.153238 0.000666667
 0.969725 -0.163367   1.18116 -0.0155395 0.000666667
 0.972541 -0.156701   1.10702 0.127765 0.000666667
 0.972805 -0.156324   1.10835 0.132945 0.000666667
 0.966295 -0.160715   1.12249 0.167457 0.000666667
  1.01874 -0.136922   1.12132 0.152883 0.000666667
 0.968098 -0.159432   1.07894 -0.178343 0.000666667
  1.00209 -0.146071   1.14016 0.0180435 0.000666667
 0.980998 -0.153913   1.09775 0.0579273 0.000666667
 0.971821 -0.153858   1.12413 0.0270082 0.000666667
 0.964312 -0.161431   1.10764 0.0362805 0.000666667
 0.979579 -0.153337   1.12148 -0.0270422 0.000666667
   1.0253 -0.130026   1.09991 -0.19742 0.000666667
 0.971933 -0.154222   1.15939 -0.0625269 0.000666667
 0.968803 -0.163912   1.11279 0.160406 0.000666667
 0.979695 -0.155486   1.14109 -0.174127 0.000666667
 1.02564 -0.13061  1.09781 -0.178675 0.000666667
0.978763 -0.1508 1.12223 0.262549 0.000666667
0.984266 -0.15205  1.14153 -0.224927 0.000666667
  1.01967 -0.144115   1.08687 -0.156012 0.000666667
 0.962268 -0.161677   1.09623 0.178444 0.000666667
 0.979038 -0.157164    1.0924 0.00749209 0.000666667
  0.96335 -0.160656   1.10328 -0.0126494 0.000666667
 0.972588 -0.152075   1.11231 -0.00634738 0.000666667
  1.02579 -0.135604   1.10079 -0.0535177 0.000666667
 0.966178 -0.161811    1.1199 -0.0850283 0.000666667
 0.965872 -0.158683   1.07902 -0.191965 0.000666667
0.975285 -0.15469  1.11737 -0.253679 0.000666667
 0.966764 -0.163144   1.12929 0.00265064 0.000666667
 0.965088 -0.162108   1.11933 -0.0662115 0.000666667
  1.01864 -0.136313   1.10777 -0.00897089 0.000666667
 0.964847 -0.157071   1.10904 -0.111166 0.000666667
 0.977897 -0.153353   1.12279 0.251702 0.000666667
  0.97059 -0.156166   1.08339 -0.0752813 0.000666667
  1.00064 -0.142495   1.10702 -0.041012 0.000666667
 0.965405 -0.160803   1.12773 0.0140605 0.000666667
 1.02459 -0.13278  1.09713 -0.181559 0.000666667
  0.99172 -0.151555   1.12621 -0.183617 0.000666667
 0.994775 -0.151024   1.12558 -0.187049 0.000666667
 0.991648 -0.149445   1.12492 -0.269952 0.000666667
  1.00347 -0.139675   1.12644 0.188567 0.000666667
 0.985571 -0.151888     1.132 -0.432247 0.000666667
 0.954494 -0.159755   1.12485 -0.0837809 0.000666667
 0.990084 -0.146977   1.11288 -0.0166983 0.000666667
 0.963551 -0.159713   1.10384 -0.0261141 0.000666667
 0.975927 -0.165691   1.12479 0.526666 0.000666667
 0.948033 -0.173048   1.11842 -0.0207892 0.000666667
 0.987526 -0.155715   1.12958 0.00112944 0.000666667
  1.01794 -0.142461   1.08886 -0.16204 0.000666667
 0.993553 -0.154027   1.13505 0.0923918 0.000666667
 0.989353 -0.151883   1.12935 -0.047098 0.000666667
 0.979035 -0.151064   1.12118 0.225582 0.000666667
 0.968309 -0.159227   1.11868 -0.192974 0.000666667
0.963414 -0.16085  1.10227 -0.0288581 0.000666667
  1.00888 -0.142163   1.09356 -0.0714505 0.000666667
 0.969631 -0.156965    1.0885 -0.310924 0.000666667
 0.988716 -0.160351    1.1324 -0.0147847 0.000666667
  1.00723 -0.143019   1.14775 -0.0499351 0.000666667
 0.974428 -0.155108   1.14776 -0.22472 0.000666667
 0.977481 -0.154635   1.09206 -0.107346 0.000666667
 0.979989 -0.156549   1.14181 -0.160792 0.000666667
0.970004 -0.15892  1.15876 -0.353906 0.000666667
 0.996045 -0.143287   1.14112 -0.470773 0.000666667
 0.978568 -0.152122   1.12279 -0.0326461 0.000666667
 0.963801 -0.161269   1.12779 -0.0160493 0.000666667
  1.02499 -0.134758   1.10014 -0.072602 0.000666667
 0.964144 -0.161441   1.10653 0.0318582 0.000666667
 0.969833 -0.155635   1.09077 -0.30587 0.000666667
  0.95143 -0.169925   1.08548 -0.0463389 0.000666667
0.981549 -0.15684  1.14285 -0.194294 0.000666667
 0.976247 -0.157557   1.13412 -0.00850584 0.000666667
 0.984793 -0.155089   1.11615 -0.0366818 0.000666667
 0.993616 -0.149629   1.12125 0.0759537 0.000666667
 0.974304 -0.158352   1.10388 0.136411 0.000666667
   1.0035 -0.142599   1.09777 -0.0535679 0.000666667
0.964742 -0.1616 1.12761 -0.00922795 0.000666667
 0.979886 -0.158517   1.13708 0.151154 0.000666667
 0.958199 -0.158743   1.10251 -0.134196 0.000666667
0.982663 -0.15503  1.12293 -0.0264879 0.000666667
  1.02533 -0.129202   1.09758 -0.194984 0.000666667
 0.990128 -0.151857    1.1235 0.109256 0.000666667
 0.955312 -0.159016   1.12709 -0.071874 0.000666667
 0.969181 -0.157002   1.09099 -0.294232 0.000666667
 0.983675 -0.151728   1.13423 0.325405 0.000666667
 0.970001 -0.158483   1.12063 -0.190632 0.000666667
 0.997547 -0.144454   1.13934 -0.483099 0.000666667
  1.00195 -0.144353   1.13868 0.0342195 0.000666667
 0.995532 -0.143724   1.14095 -0.475034 0.000666667
 0.970232 -0.164563   1.10979 0.116362 0.000666667
  1.02896 -0.137577   1.12158 0.142509 0.000666667
 0.987401 -0.148823   1.11697 -0.10208 0.000666667
 0.972937 -0.168384   1.12485 0.516859 0.000666667
 0.983234 -0.154469   1.11495 -0.0552573 0.000666667
 0.972569 -0.155919   1.12247 0.00764408 0.000666667
 0.954821 -0.164146   1.13743 0.0474521 0.000666667
 0.939217 -0.171607   1.14325 -0.243204 0.000666667
 0.989646 -0.148724   1.11896 -0.0949279 0.000666667
 0.990151 -0.144103   1.11037 0.000463114 0.000666667
 0.972018 -0.157897   1.11544 0.154571 0.000666667
 0.979698 -0.160532     1.136 0.51897 0.000666667
 0.977421 -0.155462   1.13706 -0.0261006 0.000666667
 0.957269 -0.164151   1.10495 -0.0254276 0.000666667
 0.971531 -0.154794    1.1131 -0.0106478 0.000666667
 0.972589 -0.155466   1.09341 -0.0106602 0.000666667
 0.990635 -0.150752   1.10552 0.174183 0.000666667
 0.982756 -0.152727    1.0981 -0.00286246 0.000666667
 1.00906 -0.14326  1.09596 -0.0870793 0.000666667
 0.985497 -0.151131   1.12602 -0.0441744 0.000666667
   1.0087 -0.146576   1.13412 0.0742027 0.000666667
  1.00467 -0.143024   1.15546 0.0823439 0.000666667
  1.00502 -0.144575   1.15682 -0.0609251 0.000666667
 0.98587 -0.15522   1.0979 -0.135089 0.000666667
0.976531 -0.15574  1.10256 -0.104567 0.000666667
 0.990595 -0.144466   1.13351 -0.108267 0.000666667
  1.02429 -0.132182   1.09616 -0.183113 0.000666667
 0.958147 -0.162399   1.10523 -0.0405138 0.000666667
 0.991165 -0.151149   1.10628 0.179554 0.000666667
  1.00468 -0.142391    1.1539 0.0846127 0.000666667
 0.964961 -0.164502   1.10852 0.100474 0.000666667
 0.963991 -0.156901   1.13335 0.0165386 0.000666667
 0.972497 -0.161738   1.08923 0.126555 0.000666667
 0.970002 -0.163301    1.1362 -0.0774941 0.000666667
 0.998699 -0.149114   1.14043 -0.231078 0.000666667
 0.959404 -0.164146   1.10559 -0.0422216 0.000666667
 0.977595 -0.155863   1.09364 -0.104427 0.000666667
 0.989557 -0.156179    1.1059 -0.181263 0.000666667
  0.97571 -0.153026    1.1224 0.244691 0.000666667
 1.00093 -0.14524  1.14211 0.0223788 0.000666667
 0.986553 -0.155914   1.11259 -0.158715 0.000666667
 0.992661 -0.151256    1.1258 -0.216917 0.000666667
 0.967129 -0.162202    1.1121 0.0925968 0.000666667
 0.989083 -0.150665   1.12606 -0.278688 0.000666667
 0.989205 -0.154516   1.16155 0.24066 0.000666667
  1.01129 -0.146403   1.16181 0.235614 0.000666667
  1.01795 -0.141351   1.10153 0.212378 0.000666667
 0.987098 -0.152955   1.09766 -0.146609 0.000666667
 0.970643 -0.159344   1.15837 -0.376095 0.000666667
 0.954996 -0.165962   1.13834 0.0278251 0.000666667
 0.957496 -0.168309   1.07601 0.0621543 0.000666667
 0.964908 -0.161449   1.11563 -0.0797496 0.000666667
  1.02996 -0.127829   1.08915 -0.266265 0.000666667
 0.982364 -0.152601   1.11912 -0.08001 0.000666667
 0.961914 -0.164748    1.0877 0.306299 0.000666667
 0.969423 -0.160977   1.09482 -0.2413 0.000666667
 0.998368 -0.147921   1.14521 -0.149441 0.000666667
0.978468 -0.15796  1.10307 -0.10452 0.000666667
 0.959424 -0.158955    1.1047 -0.113004 0.000666667
  1.00652 -0.137487   1.09572 -0.0614172 0.000666667
  1.00791 -0.137909   1.15176 0.16178 0.000666667
 0.963138 -0.161195   1.09658 0.170657 0.000666667
 0.982917 -0.155998   1.11977 -0.07786 0.000666667
 0.990358 -0.154168   1.16049 0.241108 0.000666667
0.99701 -0.1461 1.13478 -0.363176 0.000666667
 0.972687 -0.163342   1.14129 0.313957 0.000666667
 0.984517 -0.150487   1.13309 -0.413145 0.000666667
 0.970572 -0.164872   1.10243 -0.0915072 0.000666667
 0.975427 -0.156095   1.12303 -0.0373015 0.000666667
 0.958488 -0.162315   1.10576 -0.0278596 0.000666667
 0.983036 -0.152075   1.13972 -0.223363 0.000666667
  1.00276 -0.144531   1.15806 0.0721552 0.000666667
 0.983803 -0.155063   1.11307 -0.124818 0.000666667
0.989763 -0.14305  1.13113 0.0922091 0.000666667
  1.00484 -0.149097   1.10153 0.0469941 0.000666667
 0.965934 -0.160572   1.12825 -0.0117784 0.000666667
 0.974762 -0.155126   1.12045 -0.267703 0.000666667
 0.963399 -0.163376   1.11772 -0.0761837 0.000666667
 0.969987 -0.158437   1.09767 -0.306963 0.000666667
 0.955372 -0.163849   1.13776 0.0229156 0.000666667
 0.989023 -0.152425   1.11475 -0.0255248 0.000666667
 0.973674 -0.164588   1.13308 0.333123 0.000666667
 0.985914 -0.149464   1.13786 -0.0153151 0.000666667
 0.962236 -0.165143   1.08825 0.314946 0.000666667
  1.00456 -0.141274   1.10644 -0.038355 0.000666667
  1.02426 -0.136994   1.10241 -0.0711121 0.000666667
 0.986318 -0.152452   1.12388 0.106344 0.000666667
  1.00236 -0.137227   1.09971 -0.176704 0.000666667
 0.970986 -0.163458   1.18251 -0.0149761 0.000666667
 0.999505 -0.145748   1.13382 -0.36752 0.000666667
 0.973621 -0.166511   1.12515 0.515056 0.000666667
 0.992864 -0.150049     1.129 -0.0458282 0.000666667
 0.984141 -0.154293    1.1167 -0.0549632 0.000666667
 0.997766 -0.142206   1.14714 0.058225 0.000666667
  1.02431 -0.130912   1.09876 -0.178358 0.000666667
 0.989834 -0.148036   1.11443 -0.0102935 0.000666667
 0.958428 -0.163506    1.1062 -0.037222 0.000666667
 0.998537 -0.147774   1.14506 -0.139976 0.000666667
 0.964882 -0.155047   1.15194 -0.0806162 0.000666667
 0.947482 -0.171979   1.11937 -0.0183751 0.000666667
 0.976765 -0.155958   1.14356 -0.277026 0.000666667
 0.988926 -0.149971   1.11817 -0.0951521 0.000666667
 0.982358 -0.155856   1.14051 -0.16507 0.000666667
  1.02365 -0.135293   1.10355 -0.0659606 0.000666667
 0.987628 -0.150432    1.1462 -0.282943 0.000666667
  0.99152 -0.147165   1.12813 -0.0515289 0.000666667
 0.964707 -0.160033   1.12538 0.168681 0.000666667
0.985144 -0.14972  1.12564 0.0752508 0.000666667
 0.988909 -0.154009   1.12436 0.118065 0.000666667
  0.97571 -0.156534   1.13711 -0.0248722 0.000666667
0.964744 -0.15766  1.10874 -0.108398 0.000666667
  1.00168 -0.150185   1.12983 0.276356 0.000666667
  0.98211 -0.159246   1.11332 -0.198165 0.000666667
   1.0195 -0.135647   1.10737 -0.0122917 0.000666667
 0.988292 -0.149053   1.11443 -0.0198894 0.000666667
 0.982812 -0.153001   1.11931 -0.100127 0.000666667
 0.949887 -0.162322   1.12986 -0.104834 0.000666667
  1.00087 -0.151283   1.13065 0.288158 0.000666667
 0.991349 -0.152169   1.15896 0.23638 0.000666667
  1.00788 -0.140326   1.14786 -0.0428289 0.000666667
 0.988444 -0.152644   1.12573 -0.186049 0.000666667
  1.00867 -0.148048    1.1016 -0.25385 0.000666667
 0.984639 -0.150311   1.12575 -0.0661613 0.000666667
1.03003 -0.1272 1.08727 -0.2631 0.000666667
  1.00882 -0.140078   1.14662 -0.0531345 0.000666667
 0.964747 -0.160516    1.0823 -0.218783 0.000666667
 0.987667 -0.146594   1.11437 -0.0309496 0.000666667
0.988697 -0.15373  1.16335 0.232376 0.000666667
  1.01119 -0.137267   1.15159 0.184293 0.000666667
 0.978519 -0.150138     1.122 0.238351 0.000666667
 0.961083 -0.164069   1.13061 0.107182 0.000666667
 0.964267 -0.155713   1.13635 -0.0079873 0.000666667
 0.987349 -0.150509   1.14864 -0.276774 0.000666667
 0.975898 -0.160118   1.14261 0.18117 0.000666667
 0.988556 -0.151408   1.14298 -0.023281 0.000666667
  0.9929 -0.14961  1.08677 0.266375 0.000666667
  1.00408 -0.145633   1.14064 0.0261783 0.000666667
 0.988524 -0.152413   1.12581 -0.20594 0.000666667
 0.968639 -0.164396   1.11068 0.0879819 0.000666667
  1.01631 -0.133904   1.11678 0.241462 0.000666667
  1.00123 -0.145274   1.14049 0.019945 0.000666667
  1.00852 -0.139492   1.14675 -0.0263647 0.000666667
  0.98897 -0.150709   1.14757 -0.26163 0.000666667
 0.974731 -0.156393   1.10361 0.134053 0.000666667
 0.975464 -0.157697   1.13647 -0.0192106 0.000666667
 0.989052 -0.147149   1.11541 -0.0188729 0.000666667
 0.964497 -0.162033   1.10882 0.0207991 0.000666667
 0.969924 -0.159935   1.11917 -0.17697 0.000666667
 0.979157 -0.151803   1.12131 0.0337344 0.000666667
 0.971653 -0.159832   1.09944 -0.325579 0.000666667
 0.975677 -0.158475   1.12247 -0.052451 0.000666667
 0.995098 -0.153271   1.10395 0.202982 0.000666667
 0.961473 -0.163503    1.1279 0.116327 0.000666667
 0.985515 -0.154635   1.13003 -0.214538 0.000666667
 0.985159 -0.156983   1.09885 -0.110278 0.000666667
 0.974065 -0.156688   1.12143 -0.0526866 0.000666667
 0.968566 -0.162545   1.18035 -0.0254104 0.000666667
0.974773 -0.15395  1.14621 -0.18368 0.000666667
 0.967747 -0.157387    1.1198 -0.199889 0.000666667
 0.999441 -0.147124   1.13463 -0.34558 0.000666667
 0.984159 -0.153617   1.09635 -0.0089598 0.000666667
 0.984743 -0.155834   1.13404 0.327532 0.000666667
  0.96451 -0.160439   1.12822 -0.00394751 0.000666667
 0.982125 -0.154071    1.1639 -0.0481194 0.000666667
 0.963347 -0.161727   1.12582 -0.0148954 0.000666667
 0.973131 -0.157135   1.15586 -0.0512961 0.000666667
 0.982389 -0.156004   1.09904 0.0540901 0.000666667
  0.98997 -0.148948   1.14649 -0.0707066 0.000666667
 0.983838 -0.153389   1.14177 -0.213364 0.000666667
  1.00739 -0.142037   1.09687 -0.0619854 0.000666667
 0.989671 -0.153754   1.11331 -0.0366883 0.000666667
 0.995842 -0.151416   1.10481 0.190566 0.000666667
 0.985964 -0.153803   1.09844 -0.148903 0.000666667
 0.989059 -0.152816    1.1062 0.196497 0.000666667
 0.982143 -0.150284   1.13883 0.032313 0.000666667
 0.971967 -0.164384   1.13341 0.319418 0.000666667
 0.982356 -0.155282   1.09763 0.0815564 0.000666667
  1.00097 -0.139408   1.12648 0.17603 0.000666667
 0.957043 -0.168812   1.07597 0.0810242 0.000666667
 0.984825 -0.154009   1.11698 -0.0417677 0.000666667
 0.987544 -0.147647   1.11839 -0.119329 0.000666667
0.955194 -0.1588 1.12514 -0.0789976 0.000666667
 0.988579 -0.146742   1.13292 0.0628249 0.000666667
 0.976474 -0.155824   1.09331 -0.109407 0.000666667
 0.981873 -0.153101   1.12704 0.0749153 0.000666667
  1.00196 -0.146182   1.10284 0.012566 0.000666667
 0.980945 -0.153732   1.11351 -0.150499 0.000666667
   1.0032 -0.143819   1.09539 -0.0624687 0.000666667
 0.978056 -0.156304   1.09416 -0.017301 0.000666667
  1.03146 -0.127469   1.08845 -0.255134 0.000666667
 0.975817 -0.156546   1.12132 -0.0519517 0.000666667
 0.983675 -0.149975   1.13663 -0.0222184 0.000666667
  1.02333 -0.134375   1.10317 -0.0677928 0.000666667
 0.973286 -0.154825    1.1592 -0.0403961 0.000666667
 0.986499 -0.152398   1.11607 -0.0235186 0.000666667
  1.00236 -0.142326   1.15393 0.0633048 0.000666667
 0.969976 -0.163802   1.13687 0.133876 0.000666667
0.962675 -0.16146  1.09784 0.184662 0.000666667
 0.993232 -0.143331   1.12392 -0.151634 0.000666667
 0.972618 -0.154166   1.12399 0.0120756 0.000666667
 0.952191 -0.161406   1.12367 -0.0316263 0.000666667
 0.991449 -0.150023   1.08736 0.259219 0.000666667
 0.979333 -0.156339   1.09252 0.132995 0.000666667
 0.961219 -0.165122   1.12966 0.114269 0.000666667
 0.971457 -0.160436   1.09933 -0.0620724 0.000666667
 0.985668 -0.156124   1.12956 -0.20521 0.000666667
 0.980573 -0.160936   1.13579 0.139423 0.000666667
 0.982239 -0.150964   1.13944 0.00938433 0.000666667
 0.992409 -0.158385   1.09638 0.125804 0.000666667
  1.01829 -0.135996   1.10851 -0.00458091 0.000666667
 0.982708 -0.157633   1.10035 -0.118863 0.000666667
 0.996555 -0.144601   1.12416 -0.175125 0.000666667
 0.973047 -0.158344   1.10394 0.115048 0.000666667
 0.978373 -0.154058   1.12081 -0.0152971 0.000666667
 0.981456 -0.153666   1.16379 -0.0325445 0.000666667
 0.959317 -0.158779   1.12604 -0.0317687 0.000666667
 0.974571 -0.154029   1.12116 -0.273107 0.000666667
 0.993807 -0.147516   1.08952 0.260094 0.000666667
 0.991004 -0.148082   1.14459 -0.081894 0.000666667
 1.00381 -0.14657  1.10205 0.0203415 0.000666667
 0.986077 -0.149513   1.14654 -0.284813 0.000666667
 0.966324 -0.160773   1.12612 0.180057 0.000666667
 0.967055 -0.161634   1.11574 -0.0582306 0.000666667
 1.00984 -0.14073  1.14843 -0.0463159 0.000666667
 0.991522 -0.147459   1.14481 -0.0682111 0.000666667
 0.994573 -0.150165    1.1265 -0.178632 0.000666667
0.989116 -0.15154  1.13977 0.0725428 0.000666667
 0.989089 -0.153251   1.15863 0.239398 0.000666667
 0.968122 -0.163121   1.12783 0.0266807 0.000666667
  0.97752 -0.154245   1.12581 0.234021 0.000666667
 0.970853 -0.159416   1.15616 -0.369064 0.000666667
 0.981654 -0.157561   1.14245 -0.172081 0.000666667
  1.01244 -0.148464   1.16187 0.224733 0.000666667
 0.974138 -0.158452   1.14513 0.191176 0.000666667
0.989711 -0.14555  1.13354 0.0405823 0.000666667
 0.986521 -0.155168   1.13129 -0.211393 0.000666667
 0.955062 -0.164584   1.13644 0.0297642 0.000666667
   0.9628 -0.163657   1.09679 0.154839 0.000666667
 0.971964 -0.161057   1.09919 -0.0406398 0.000666667
  0.96661 -0.154631   1.09908 0.00736987 0.000666667
 0.975615 -0.157043   1.12296 -0.0242265 0.000666667
  1.01835 -0.141519    1.1026 0.2094 0.000666667
 0.995434 -0.149537   1.14094 0.04918 0.000666667
 0.977728 -0.150833    1.1227 0.254387 0.000666667
  0.99001 -0.148085   1.11615 -0.0190468 0.000666667
 0.974675 -0.160306    1.1428 0.194094 0.000666667
  1.00205 -0.143083   1.09787 -0.0556243 0.000666667
 0.993038 -0.151534   1.14674 0.0339643 0.000666667
 0.965674 -0.155511   1.13287 0.0475841 0.000666667
 0.948451 -0.163842   1.12875 -0.113171 0.000666667
 0.985214 -0.152177   1.13774 -0.0278832 0.000666667
 0.964809 -0.165843   1.12795 0.0978393 0.000666667
  1.02416 -0.136784    1.1029 -0.0633366 0.000666667
   1.0226 -0.140459   1.11729 0.00784005 0.000666667
 0.976391 -0.156867   1.10156 -0.123375 0.000666667
  1.02621 -0.136587   1.10381 -0.049309 0.000666667
  0.98018 -0.156083   1.09192 0.136997 0.000666667
  0.99099 -0.152007   1.12667 -0.265018 0.000666667
 0.971379 -0.156874   1.10665 0.130464 0.000666667
0.967304 -0.16601  1.11426 0.151415 0.000666667
 0.986818 -0.152527   1.12757 -0.0566231 0.000666667
  0.98895 -0.153556   1.12566 -0.198348 0.000666667
 0.947623 -0.167261   1.15392 0.0156851 0.000666667
  0.95974 -0.157918   1.14597 -0.08738 0.000666667
 0.961268 -0.158908   1.12396 -0.0371868 0.000666667
 0.964581 -0.159509   1.11773 -0.0724045 0.000666667
  1.03039 -0.125069   1.08776 -0.258625 0.000666667
  1.00618 -0.144586   1.15704 -0.058325 0.000666667
 0.980841 -0.154296   1.12105 -0.026751 0.000666667
   1.0202 -0.136113   1.12358 0.148155 0.000666667
 0.985289 -0.152934   1.09795 0.0140639 0.000666667
  1.01986 -0.140961   1.11896 -0.111975 0.000666667
 0.987613 -0.149914   1.11699 -0.0991542 0.000666667
 0.987324 -0.155868   1.11054 0.0457635 0.000666667
 0.969771 -0.157311   1.08998 -0.30176 0.000666667
 0.985395 -0.148159   1.10694 -0.0414427 0.000666667
 0.957218 -0.168683   1.07611 0.0530133 0.000666667
 0.985121 -0.156608   1.11545 -0.0409406 0.000666667
 0.956554 -0.166613   1.07547 0.0633068 0.000666667
  1.00376 -0.145317   1.13418 -0.36783 0.000666667
  1.01514 -0.137879   1.12421 0.398976 0.000666667
 0.988101 -0.154407   1.12928 0.0114233 0.000666667
 0.972144 -0.155931   1.12367 0.0215867 0.000666667
 0.984241 -0.150171   1.13249 -0.425525 0.000666667
  1.00186 -0.149204   1.11379 0.314618 0.000666667
 0.982625 -0.151198   1.13947 0.00925246 0.000666667
 0.972594 -0.157935   1.08276 -0.0793261 0.000666667
0.966081 -0.16356  1.11713 -0.0827688 0.000666667
 0.984684 -0.153423   1.09894 0.000311055 0.000666667
 0.970844 -0.157697   1.15698 -0.386424 0.000666667
 0.977345 -0.157112   1.12152 -0.267965 0.000666667
 0.983702 -0.152494   1.14072 -0.22214 0.000666667
 0.961946 -0.161809   1.09537 0.173409 0.000666667
  0.96545 -0.157552   1.10892 -0.12101 0.000666667
  0.97403 -0.162793   1.14089 0.310791 0.000666667
 0.941518 -0.163309   1.13091 -0.0701266 0.000666667
 0.992246 -0.148713   1.14466 -0.0712183 0.000666667
  0.96365 -0.160719   1.13022 -0.00661268 0.000666667
 0.978498 -0.153319   1.12216 -0.0471487 0.000666667
  0.97128 -0.159808   1.14349 0.196517 0.000666667
 0.976669 -0.157809   1.10534 0.13217 0.000666667
 0.993766 -0.149997   1.14742 0.0495192 0.000666667
 0.989874 -0.149358   1.12367 -0.266304 0.000666667
  0.98285 -0.156578   1.10051 0.0585132 0.000666667
 0.979494 -0.154241    1.1114 -0.186648 0.000666667
 0.991266 -0.148947   1.12222 0.0695935 0.000666667
 0.967624 -0.160968   1.12127 0.161676 0.000666667
 0.989766 -0.153101   1.12861 -0.0688633 0.000666667
 0.984043 -0.150714   1.12973 0.148503 0.000666667
  1.00943 -0.137805   1.15121 0.174021 0.000666667
 0.990216 -0.148569   1.12141 0.0820863 0.000666667
  0.97765 -0.153381   1.13546 -0.104614 0.000666667
0.986565 -0.15266  1.09796 -0.01073 0.000666667
 0.975186 -0.151665   1.12437 -0.13247 0.000666667
 0.977579 -0.153909   1.12347 0.254376 0.000666667
 0.986371 -0.154501   1.08735 0.160425 0.000666667
 0.984231 -0.149453    1.1269 0.133983 0.000666667
 0.973556 -0.154404   1.12029 -0.0451412 0.000666667
 0.964861 -0.156811   1.10765 -0.117035 0.000666667
0.967258 -0.16408  1.11311 0.164283 0.000666667
 0.987828 -0.144015   1.14022 -0.21046 0.000666667
 0.992645 -0.150835   1.12559 -0.274125 0.000666667
 0.973735 -0.158484   1.14331 0.181865 0.000666667
 0.981956 -0.150972   1.14117 0.0268531 0.000666667
 0.983011 -0.150837   1.13715 -0.025702 0.000666667
  1.00396 -0.147055    1.1025 0.0128136 0.000666667
  1.01346 -0.134084   1.11638 0.245546 0.000666667
 0.976407 -0.158564   1.09997 -0.0997692 0.000666667
 0.964511 -0.160909   1.12848 -0.0126496 0.000666667
 0.985953 -0.156158   1.11391 -0.146226 0.000666667
  1.00697 -0.142973   1.09591 -0.0694319 0.000666667
   0.9601 -0.159221    1.1238 -0.0461516 0.000666667
 0.991517 -0.157829   1.13626 -0.0535043 0.000666667
0.985333 -0.15848  1.11362 -0.191379 0.000666667
 0.977152 -0.159205   1.09407 0.00625136 0.000666667
 0.964045 -0.159959   1.10275 -0.0505319 0.000666667
 0.982512 -0.158286   1.10025 0.0667803 0.000666667
 0.988466 -0.152241   1.09685 -0.136687 0.000666667
 0.967514 -0.164385   1.11316 0.147106 0.000666667
  0.98661 -0.152351   1.12851 -0.0522736 0.000666667
 0.998923 -0.144059   1.14506 -0.153511 0.000666667
 0.974336 -0.161635   1.15504 -0.0461778 0.000666667
 0.970252 -0.157251   1.10799 0.139334 0.000666667
  0.98975 -0.149433    1.1153 -0.00780008 0.000666667
   1.0078 -0.136066   1.15089 0.155488 0.000666667
 0.977719 -0.159733   1.13508 0.537408 0.000666667
 0.984272 -0.146826   1.14292 0.0740529 0.000666667
 0.980312 -0.154426   1.09297 -0.0157258 0.000666667
 0.975025 -0.155396   1.12258 -0.0509118 0.000666667
 0.980222 -0.150929   1.11992 0.0391126 0.000666667
 0.981247 -0.150211   1.12111 0.0305311 0.000666667
 0.982471 -0.149525    1.1412 0.0395711 0.000666667
  0.96238 -0.159775   1.10327 -0.0357596 0.000666667
0.989448 -0.14594  1.13087 -0.0361029 0.000666667
0.993829 -0.14493  1.12354 -0.173123 0.000666667
 0.981594 -0.155395   1.14215 -0.161378 0.000666667
 0.996014 -0.144057   1.15031 0.0562187 0.000666667
  1.02402 -0.135541   1.10285 -0.0593727 0.000666667
 0.988822 -0.151993   1.14502 -0.0112487 0.000666667
 0.987277 -0.155289   1.11226 -0.159844 0.000666667
0.992616 -0.15063  1.08897 0.265086 0.000666667
  1.01564 -0.135052   1.11439 0.239228 0.000666667
 0.962335 -0.162363   1.09572 0.166781 0.000666667
 0.965496 -0.154781   1.10231 0.035273 0.000666667
 0.969968 -0.151539   1.11791 -0.0186634 0.000666667
  0.97563 -0.163433   1.14138 0.309983 0.000666667
 0.950622 -0.171846   1.11879 -0.0427425 0.000666667
 0.950207 -0.169832   1.15044 -0.143509 0.000666667
 0.982234 -0.154206    1.1208 -0.0941688 0.000666667
 0.998771 -0.141557   1.12011 0.0442289 0.000666667
 0.982324 -0.153832   1.16516 -0.0441685 0.000666667
0.985337 -0.1508 1.12494 0.0708137 0.000666667
 0.965022 -0.162166   1.10737 0.0226454 0.000666667
 0.964966 -0.159467   1.10874 -0.115965 0.000666667
  1.00064 -0.149065   1.10329 0.0346184 0.000666667
 0.980378 -0.154518   1.11463 -0.160982 0.000666667
 0.979378 -0.152768   1.11413 -0.152597 0.000666667
   1.0067 -0.147524   1.13909 -0.0357387 0.000666667
 0.992225 -0.151837    1.1265 -0.183196 0.000666667
 0.984636 -0.149262   1.11588 -0.116211 0.000666667
 0.987473 -0.156943   1.12911 -0.0025229 0.000666667
 0.999197 -0.145117   1.14491 -0.134937 0.000666667
 0.988212 -0.151562   1.12497 -0.200206 0.000666667
 0.974655 -0.163107   1.13398 0.351162 0.000666667
 0.988226 -0.150879   1.14329 -0.0112526 0.000666667
 0.987536 -0.149287    1.1165 -0.0975346 0.000666667
  1.00737 -0.136287   1.09737 -0.0945837 0.000666667
 0.966682 -0.163031   1.12797 0.00648003 0.000666667
 0.997742 -0.141178   1.11831 0.043525 0.000666667
 0.982692 -0.150851   1.14139 0.0400149 0.000666667
0.976417 -0.15421  1.11966 -0.252359 0.000666667
 0.992906 -0.150708   1.14617 0.0417809 0.000666667
  0.97965 -0.156885   1.09111 0.13607 0.000666667
 0.963589 -0.159836   1.10795 0.0358285 0.000666667
 0.966224 -0.162602   1.12959 -0.00356775 0.000666667
 0.985457 -0.150612   1.12312 0.0650028 0.000666667
 0.997649 -0.146787    1.1447 -0.154253 0.000666667
  1.01878 -0.136427   1.12144 0.162663 0.000666667
 0.989098 -0.151218   1.14033 0.0688563 0.000666667
 0.988974 -0.149096   1.11743 -0.10192 0.000666667
  1.00822 -0.146375   1.13317 0.0393565 0.000666667
 0.981956 -0.151095   1.12942 0.134901 0.000666667
 0.970526 -0.164987   1.13589 -0.0707462 0.000666667
 0.955025 -0.166457   1.13773 0.0299544 0.000666667
 0.967801 -0.160926    1.0948 -0.246448 0.000666667
 0.986392 -0.149721   1.13113 0.119514 0.000666667
 0.984697 -0.156808   1.09966 -0.102977 0.000666667
 0.982744 -0.155782   1.10125 0.0488982 0.000666667
 0.974365 -0.158368   1.10484 0.130147 0.000666667
 0.980915 -0.155715   1.16325 -0.0270702 0.000666667
 0.988403 -0.151674   1.12388 -0.195203 0.000666667
  1.00647 -0.148044   1.13779 -0.0357442 0.000666667
  1.01955 -0.135118   1.12252 0.167441 0.000666667
 0.981355 -0.153594   1.13176 -0.43905 0.000666667
  0.99061 -0.148913   1.10742 0.170276 0.000666667
 0.996528 -0.146637   1.14078 -0.459431 0.000666667
 1.00855 -0.13995  1.15203 0.181216 0.000666667
 0.992406 -0.145552   1.13431 -0.0798953 0.000666667
 0.948918 -0.172534   1.14011 0.111517 0.000666667
 0.983182 -0.153677   1.14102 -0.222161 0.000666667
 0.988067 -0.150015   1.14174 -0.0187544 0.000666667
 0.987277 -0.154825   1.11776 -0.0436236 0.000666667
 0.959177 -0.162643   1.10429 -0.0331295 0.000666667
 0.974523 -0.157132   1.12287 -0.0334776 0.000666667
 0.989832 -0.151303   1.10891 0.184043 0.000666667
 0.969899 -0.157333   1.11849 -0.189711 0.000666667
  1.00823 -0.147929   1.13032 0.0416502 0.000666667
 0.968417 -0.158035   1.11929 -0.198112 0.000666667
 1.02015 -0.13445  1.12319 0.183327 0.000666667
  1.00971 -0.148589   1.13298 0.058569 0.000666667
 0.967791 -0.164642   1.11368 0.142418 0.000666667
 0.975703 -0.154511   1.12031 -0.251424 0.000666667
 0.985889 -0.156763    1.0749 -0.214684 0.000666667
 0.985302 -0.153045   1.13176 -0.207624 0.000666667
  1.00464 -0.145981   1.14058 0.0315845 0.000666667
 0.981001 -0.159948   1.13744 0.149889 0.000666667
 0.976543 -0.156767   1.09867 -0.120699 0.000666667
 0.951646 -0.161112   1.12349 -0.00399484 0.000666667
 0.994718 -0.153914   1.15655 -0.227715 0.000666667
 0.993573 -0.149527   1.11463 -0.224387 0.000666667
 0.976919 -0.155781   1.09327 -0.101433 0.000666667
 0.985181 -0.154151   1.11593 -0.0169126 0.000666667
  1.00723 -0.144096   1.09503 -0.0599567 0.000666667
  0.95643 -0.168549   1.07543 0.0559316 0.000666667
 0.968434 -0.163268   1.13473 -0.0868197 0.000666667
 0.960057 -0.158848   1.10329 -0.134338 0.000666667
  1.01726 -0.135245   1.10961 -0.0234055 0.000666667
 0.988548 -0.147417   1.11426 -0.0309965 0.000666667
 0.965795 -0.160659   1.12774 -0.00770427 0.000666667
  1.00055 -0.152439   1.13129 0.299645 0.000666667
  0.97425 -0.155734   1.15761 -0.074883 0.000666667
 0.991923 -0.148334   1.13334 0.0512363 0.000666667
 0.968584 -0.160796    1.0968 -0.229583 0.000666667
 0.974482 -0.166496    1.1248 0.521612 0.000666667
 0.956021 -0.164567    1.1375 0.0417592 0.000666667
 0.998029 -0.145771   1.14189 -0.459895 0.000666667
 0.990562 -0.149977   1.12493 -0.247029 0.000666667
 0.966133 -0.161972   1.10698 0.0386322 0.000666667
 0.951703 -0.171189   1.15103 -0.125524 0.000666667
0.985243 -0.14998  1.12719 -0.0629804 0.000666667
 0.977846 -0.158097   1.09162 -0.100063 0.000666667
 0.969478 -0.158522   1.11782 0.169253 0.000666667
 0.999774 -0.145954   1.13278 -0.337462 0.000666667
 0.960928 -0.162589   1.09492 0.191764 0.000666667
  0.96964 -0.152676    1.1043 0.171906 0.000666667
 0.971337 -0.150974   1.11277 -0.0208411 0.000666667
 0.984161 -0.158521   1.11243 -0.224442 0.000666667
 0.990809 -0.149833   1.12574 -0.191201 0.000666667
   0.9994 -0.153224   1.07752 -0.123769 0.000666667
  1.03008 -0.126602   1.08783 -0.266723 0.000666667
 0.971222 -0.154645   1.08548 -0.0788061 0.000666667
 0.982548 -0.153399   1.12057 -0.112831 0.000666667
 0.988409 -0.149194   1.14631 -0.269865 0.000666667
 0.984409 -0.149927   1.13065 0.148427 0.000666667
 0.981429 -0.154345   1.12098 -0.105117 0.000666667
0.998714 -0.14126  1.11983 0.0310918 0.000666667
 0.996328 -0.152273   1.16586 -0.311377 0.000666667
 0.988533 -0.150315   1.10714 0.170975 0.000666667
 1.00397 -0.14434  1.13997 0.0382109 0.000666667
 0.989418 -0.148681    1.1219 0.0727687 0.000666667
 0.989657 -0.149445   1.13048 -0.0485499 0.000666667
 0.975122 -0.154939   1.09865 -0.258871 0.000666667
 0.981557 -0.153349   1.09899 0.0587655 0.000666667
 0.987356 -0.151479   1.11548 -0.0327317 0.000666667
 0.972977 -0.155124   1.09357 0.000284326 0.000666667
 0.971128 -0.159044   1.09788 -0.306608 0.000666667
  1.01688 -0.135185   1.12191 0.163384 0.000666667
 0.975591 -0.162601   1.13277 0.321346 0.000666667
 0.985438 -0.151386   1.12428 0.0935609 0.000666667
 0.982288 -0.151496   1.14169 0.00358591 0.000666667
  1.01881 -0.142285   1.10335 0.203841 0.000666667
 0.982973 -0.157547   1.09691 -0.100065 0.000666667
 0.975704 -0.158264   1.13494 -0.0339324 0.000666667
0.955852 -0.16247  1.13542 0.0464709 0.000666667
 0.963166 -0.163657   1.13098 0.106289 0.000666667
 0.973748 -0.156608   1.10412 0.150169 0.000666667
   1.0065 -0.139656   1.12847 0.00911048 0.000666667
 0.961412 -0.164223   1.08637 0.298479 0.000666667
 0.988817 -0.151177   1.12548 0.119069 0.000666667
  0.97361 -0.161386    1.1339 0.338344 0.000666667
 0.984109 -0.150196   1.13939 0.0251906 0.000666667
 0.986319 -0.150001   1.12482 0.0665361 0.000666667
 0.991957 -0.149653   1.12134 0.0725466 0.000666667
 0.977303 -0.156988   1.09194 -0.00706091 0.000666667
  1.00694 -0.137302   1.12124 0.00126085 0.000666667
 0.982712 -0.151746   1.16579 -0.0609622 0.000666667
 0.966097 -0.158973   1.12291 0.176505 0.000666667
 0.982569 -0.155767   1.09797 0.0719875 0.000666667
 0.977967 -0.155294   1.14168 -0.288125 0.000666667
 0.968902 -0.162689   1.12807 0.0148928 0.000666667
  1.00252 -0.143503   1.15503 0.0589764 0.000666667
  1.01422 -0.136699   1.12547 0.406312 0.000666667
  1.00168 -0.150133   1.11413 0.300498 0.000666667
 0.980212 -0.156767   1.12084 -0.0383566 0.000666667
 0.979962 -0.155404    1.1241 -0.0583208 0.000666667
 0.989111 -0.149939   1.14357 -0.00849315 0.000666667
 0.989531 -0.149096   1.12259 0.062422 0.000666667
 0.994656 -0.149304   1.10587 -0.0274835 0.000666667
 0.957842 -0.171077   1.07608 0.0605963 0.000666667
 0.972191 -0.160811   1.09853 -0.0431219 0.000666667
 0.981012 -0.155656   1.09843 0.053762 0.000666667
 0.979257 -0.149589   1.11741 -0.456555 0.000666667
 0.978346 -0.157928   1.09403 -0.0147375 0.000666667
 0.991899 -0.150175   1.12256 0.0615332 0.000666667
 0.983444 -0.155575   1.11893 -0.097384 0.000666667
 0.976273 -0.156366   1.14288 -0.267345 0.000666667
 0.976178 -0.153195    1.1215 0.203255 0.000666667
  1.00084 -0.151021   1.11379 0.305826 0.000666667
0.979676 -0.1545  1.1142 -0.158406 0.000666667
 0.996557 -0.152036   1.16698 -0.319005 0.000666667
  1.02023 -0.142517   1.10097 0.192273 0.000666667
 0.981671 -0.157403   1.11305 -0.209754 0.000666667
 0.981351 -0.150625   1.12099 0.0411628 0.000666667
  1.01851 -0.135023   1.12158 0.165195 0.000666667
  0.96468 -0.160228   1.10332 -0.0396626 0.000666667
 0.962084 -0.161362   1.09699 0.161464 0.000666667
  0.96561 -0.157229   1.10994 -0.113599 0.000666667
 0.986499 -0.154849   1.11173 -0.132828 0.000666667
 0.965097 -0.162334   1.12367 0.167185 0.000666667
 0.965034 -0.155776   1.09929 -0.00834218 0.000666667
  1.00223 -0.145587   1.10275 0.00704287 0.000666667
 0.986959 -0.153839   1.11214 0.0519803 0.000666667
 0.977154 -0.155626   1.13567 -0.0133684 0.000666667
  0.98645 -0.150475   1.12389 0.0778688 0.000666667
 0.994281 -0.153501   1.10361 0.194993 0.000666667
 0.979688 -0.155296    1.1115 -0.17374 0.000666667
0.988556 -0.1409 1.12646 -0.25407 0.000666667
 0.972245 -0.153529   1.11192 -0.0215573 0.000666667
 0.954614 -0.165847   1.13852 0.0627358 0.000666667
  1.02108 -0.136633   1.12108 0.165172 0.000666667
 0.963575 -0.160447   1.12745 -0.0121272 0.000666667
0.976103 -0.15599    1.137 -0.0274733 0.000666667
  1.02043 -0.135469   1.10751 -0.0130432 0.000666667
 0.991278 -0.147155   1.14613 -0.0543595 0.000666667
 0.981782 -0.154711   1.14301 -0.165434 0.000666667
 0.972503 -0.155612   1.09289 0.0186466 0.000666667
  1.00217 -0.150969   1.13121 0.319499 0.000666667
  1.01875 -0.142538   1.13485 -0.159438 0.000666667
   1.0192 -0.136978   1.10826 -0.0143014 0.000666667
 0.983375 -0.153028   1.13969 0.0165772 0.000666667
 0.983112 -0.152876   1.13303 0.320093 0.000666667
 0.982584 -0.159116   1.09756 -0.0991433 0.000666667
 0.981862 -0.151775   1.12681 0.106035 0.000666667
  0.98653 -0.157124   1.08949 0.15509 0.000666667
 0.938235 -0.172987   1.14243 -0.237938 0.000666667
 0.969181 -0.158475    1.0903 -0.28274 0.000666667
 0.962497 -0.161373   1.10382 -0.0469763 0.000666667
 0.983118 -0.155284   1.11097 -0.161673 0.000666667
 0.984287 -0.149851   1.13575 -0.040503 0.000666667
 0.989617 -0.152084   1.14258 0.0906369 0.000666667
 0.995013 -0.156804    1.1004 0.268368 0.000666667
 0.983793 -0.148858   1.13658 -0.0103452 0.000666667
 0.947607 -0.171314   1.12005 -0.0285113 0.000666667
 0.994723 -0.150542   1.12568 -0.184906 0.000666667
 0.981625 -0.156937     1.099 -0.110292 0.000666667
 0.975083 -0.161853   1.12263 0.167387 0.000666667
 0.997733 -0.146331   1.14554 -0.142866 0.000666667
0.949236 -0.16512  1.13045 -0.0980131 0.000666667
 0.951153 -0.169466   1.15091 -0.150713 0.000666667
 0.978249 -0.157346   1.09249 -0.00383293 0.000666667
  1.01865 -0.136023   1.10611 -0.00314864 0.000666667
  1.00612 -0.149872   1.13859 -0.0182349 0.000666667
 0.981305 -0.157936   1.09898 0.0541165 0.000666667
 0.982404 -0.155235   1.09813 0.0561965 0.000666667
 0.949802 -0.171811   1.14211 0.109344 0.000666667
 0.982317 -0.155505   1.09969 0.0588491 0.000666667
 0.990173 -0.147401   1.11531 -0.00713634 0.000666667
0.976867 -0.15656  1.14277 -0.293357 0.000666667
0.964536 -0.16036   1.1036 -0.0361551 0.000666667
 0.989866 -0.142445   1.11301 -0.00275186 0.000666667
 0.990287 -0.144056   1.11253 0.00765853 0.000666667
 0.986611 -0.152336   1.14713 -0.258162 0.000666667
 0.983368 -0.155416   1.13038 0.324402 0.000666667
  1.02013 -0.137532   1.12357 0.161654 0.000666667
  0.98662 -0.155584   1.12727 0.0157443 0.000666667
0.984595 -0.15019  1.10845 -0.0387251 0.000666667
 0.989588 -0.149479   1.12291 0.0668306 0.000666667
 0.975011 -0.162143   1.08872 0.137065 0.000666667
 0.971133 -0.155158   1.09096 -0.303371 0.000666667
  1.00333 -0.146008   1.14045 0.0206974 0.000666667
 0.990366 -0.146045   1.14459 -0.0613165 0.000666667
 0.984754 -0.152906     1.099 0.00233857 0.000666667
   1.0198 -0.135241   1.10976 0.00414761 0.000666667
 0.976809 -0.154513   1.12116 -0.253697 0.000666667
 1.02758 -0.13756  1.12443 0.130016 0.000666667
 0.972564 -0.165316   1.12409 0.538988 0.000666667
 0.977881 -0.150033   1.11733 -0.45135 0.000666667
 0.976493 -0.154734   1.12204 -0.0422878 0.000666667
  1.00608 -0.139701   1.14639 -0.0431558 0.000666667
 0.979677 -0.158197    1.0934 0.00804475 0.000666667
 0.977723 -0.156905   1.09166 0.131918 0.000666667
 0.974197 -0.153229   1.09967 -0.27311 0.000666667
 0.965683 -0.163215   1.11903 -0.0719855 0.000666667
 0.989151 -0.152226   1.14184 0.0621954 0.000666667
 0.983764 -0.153732   1.11935 -0.107564 0.000666667
 0.961611 -0.164912   1.13122 0.112254 0.000666667
 0.968451 -0.159341   1.11972 -0.201113 0.000666667
 0.987252 -0.143015   1.12593 -0.00837917 0.000666667
 0.988366 -0.145776   1.13086 0.0663979 0.000666667
 0.990314 -0.150602   1.12744 -0.257361 0.000666667
 0.977744 -0.161716   1.08506 0.255613 0.000666667
 0.990512 -0.149791   1.10858 0.16723 0.000666667
 0.982225 -0.156304     1.142 -0.162263 0.000666667
 0.973798 -0.163088   1.13307 0.335912 0.000666667
  1.00185 -0.146048    1.1405 0.00959172 0.000666667
 0.995929 -0.148782   1.14133 0.0630736 0.000666667
 0.971416 -0.166956   1.12391 0.525867 0.000666667
 0.951475 -0.172937   1.11937 -0.0438977 0.000666667
 0.988229 -0.150098   1.12776 -0.0183659 0.000666667
 0.978638 -0.152117   1.11565 -0.457762 0.000666667
 0.963682 -0.159556    1.1026 -0.0142217 0.000666667
 0.981768 -0.156488   1.09113 -0.0133205 0.000666667
0.976543 -0.1546  1.1207 -0.261901 0.000666667
  0.96965 -0.160366   1.09487 -0.236955 0.000666667
0.965122 -0.16205  1.12968 -0.00872293 0.000666667
 0.964739 -0.158422   1.10772 -0.116045 0.000666667
  1.02677 -0.135331   1.10373 -0.0529962 0.000666667
  0.98933 -0.145967   1.11367 0.0429581 0.000666667
 0.969932 -0.167601   1.10254 -0.0820622 0.000666667
 0.970037 -0.158618   1.15861 -0.364544 0.000666667
 0.964304 -0.161632   1.10307 -0.035157 0.000666667
 0.985791 -0.150548   1.11694 -0.112982 0.000666667
  1.00129 -0.145557   1.10265 0.0322631 0.000666667
0.971732 -0.15658  1.11693 0.176781 0.000666667
 0.963974 -0.162416   1.11852 -0.582722 0.000666667
0.958495 -0.16974  1.07502 0.0665852 0.000666667
 0.982642 -0.154146   1.09775 0.0598509 0.000666667
 0.983761 -0.156194   1.12042 -0.110082 0.000666667
 0.990534 -0.147817   1.13262 0.0747662 0.000666667
  1.02078 -0.134544   1.12173 0.182475 0.000666667
 0.973138 -0.157095   1.15914 -0.0671245 0.000666667
 0.975526 -0.155914   1.10031 -0.249608 0.000666667
 0.977857 -0.156494   1.09303 0.161073 0.000666667
  1.00169 -0.146707    1.1035 0.0300378 0.000666667
  1.01972 -0.135122   1.10894 -0.0242891 0.000666667
  1.01186 -0.147319   1.16133 0.242318 0.000666667
 0.971533 -0.156426   1.15641 -0.0695495 0.000666667
  1.02632 -0.138182   1.09946 -0.054076 0.000666667
 0.946183 -0.168787   1.15561 -0.00335719 0.000666667
 0.981473 -0.155553   1.14243 -0.166239 0.000666667
  1.00397 -0.140175   1.12865 0.00507127 0.000666667
 0.983382 -0.156044   1.14301 -0.198894 0.000666667
  0.99664 -0.144886   1.14131 -0.467856 0.000666667
 0.998696 -0.152304   1.07438 -0.130439 0.000666667
 0.981272 -0.154035   1.16404 -0.0279537 0.000666667
 0.994774 -0.149515   1.11128 -0.204132 0.000666667
 0.984133 -0.157052   1.08869 0.160864 0.000666667
 0.955754 -0.164727    1.1372 0.0554464 0.000666667
  1.01726 -0.134054   1.10973 -0.0292582 0.000666667
 0.991267 -0.148291   1.14568 -0.0649069 0.000666667
 0.972064 -0.152597   1.12648 0.044983 0.000666667
 0.971956 -0.159712   1.08864 0.140961 0.000666667
 0.95356 -0.17081  1.08604 -0.0532251 0.000666667
  1.00274 -0.150862   1.11392 0.288919 0.000666667
0.956956 -0.16982  1.07683 0.0699604 0.000666667
 0.949637 -0.168532   1.15078 -0.15541 0.000666667
 0.993525 -0.150488   1.14882 0.0495429 0.000666667
 1.00709 -0.14385  1.09568 -0.0629158 0.000666667
 0.951247 -0.169293   1.14892 -0.125547 0.000666667
  1.02347 -0.138942   1.11713 0.00276462 0.000666667
   1.0103 -0.146904   1.13397 0.0356286 0.000666667
 0.972457 -0.159467    1.1582 -0.380119 0.000666667
 0.961498 -0.164489   1.12983 0.108648 0.000666667
 0.949142 -0.170784   1.14102 0.0904167 0.000666667
  1.00136 -0.147549   1.10335 0.0156482 0.000666667
 0.972349 -0.164578   1.12605 0.531755 0.000666667
0.961987 -0.16414  1.11903 -0.58322 0.000666667
0.973854 -0.15628  1.10302 0.132817 0.000666667
  1.00446 -0.142544   1.09652 -0.0633221 0.000666667
 0.971857 -0.158204    1.0972 -0.29262 0.000666667
 0.988294 -0.153678   1.11326 0.0567211 0.000666667
 0.974977 -0.150099   1.14918 -0.184388 0.000666667
   0.9901 -0.153555   1.12325 -0.194772 0.000666667
 0.992678 -0.152243    1.1465 0.0491327 0.000666667
 0.975266 -0.157254   1.09151 -0.0953961 0.000666667
 0.962637 -0.159208   1.10273 -0.0283419 0.000666667
   0.9728 -0.161598   1.13146 0.337835 0.000666667
0.986772 -0.15136  1.12382 0.130645 0.000666667
 1.00297 -0.14325  1.13961 0.0178799 0.000666667
 0.969314 -0.157771   1.11603 0.162117 0.000666667
  0.96981 -0.156537   1.09914 -0.300566 0.000666667
 0.969917 -0.158199   1.09918 -0.310462 0.000666667
 0.961755 -0.164966   1.08708 0.306883 0.000666667
 0.970537 -0.162118   1.09882 -0.0299976 0.000666667
  1.02138 -0.135577     1.124 0.152901 0.000666667
 0.990215 -0.149316   1.13137 -0.0596707 0.000666667
 0.954069 -0.164085   1.13923 0.0481544 0.000666667
 0.989677 -0.153663   1.10408 -0.0498178 0.000666667
 0.938994 -0.174084   1.14374 -0.247478 0.000666667
  1.02447 -0.136358   1.10221 -0.07224 0.000666667
 0.964107 -0.160918   1.10239 -0.0288902 0.000666667
 0.965584 -0.156609   1.13566 0.0306002 0.000666667
  1.02281 -0.137886   1.11815 0.0185857 0.000666667
 0.998738 -0.141806   1.12828 0.194543 0.000666667
 0.977425 -0.150093   1.12229 0.244182 0.000666667
 0.948711 -0.163781   1.12928 -0.112 0.000666667
 0.971806 -0.158245   1.08797 0.14188 0.000666667
 0.964885 -0.161262   1.11756 -0.0865539 0.000666667
 0.968917 -0.160574   1.09543 -0.222322 0.000666667
 0.969888 -0.158155   1.09943 -0.289436 0.000666667
 0.998485 -0.146112   1.13364 -0.350678 0.000666667
 0.965483 -0.162014   1.11757 -0.0785698 0.000666667
 0.991463 -0.151754   1.12628 -0.208275 0.000666667
 0.955038 -0.167954   1.07561 0.0773282 0.000666667
 0.954689 -0.165607   1.13707 0.0294904 0.000666667
 0.993617 -0.144936   1.12471 -0.169782 0.000666667
  1.00254 -0.151409     1.112 0.298723 0.000666667
  0.95895 -0.169867   1.07817 0.06713 0.000666667
 0.996812 -0.149252   1.14131 -0.226011 0.000666667
 0.963389 -0.155821   1.13298 -0.00300784 0.000666667
 0.967318 -0.163862    1.1094 0.100568 0.000666667
 0.982417 -0.156214   1.13739 0.147657 0.000666667
 0.977382 -0.155931   1.14061 -0.283977 0.000666667
 0.977375 -0.157542   1.09398 -0.100974 0.000666667
  0.98045 -0.159837   1.13574 0.121628 0.000666667
 0.986979 -0.149977   1.12667 0.0724139 0.000666667
 0.965116 -0.161781    1.1272 0.00888302 0.000666667
 0.975873 -0.155547   1.13735 -0.0153916 0.000666667
 0.990301 -0.152315   1.12467 -0.202959 0.000666667
 0.996499 -0.150006   1.14241 0.0603368 0.000666667
 0.983294 -0.154456   1.11878 -0.0890512 0.000666667
 0.969737 -0.163811   1.13801 0.131153 0.000666667
  1.03035 -0.128673   1.08769 -0.253784 0.000666667
  0.97074 -0.161776   1.09615 -0.246022 0.000666667
 0.972576 -0.157622   1.09715 -0.304935 0.000666667
 0.98419 -0.15089  1.10777 -0.0312999 0.000666667
 0.975177 -0.156534   1.13657 -0.0180719 0.000666667
 0.983695 -0.157132   1.08727 0.156902 0.000666667
 0.992663 -0.150042   1.12643 -0.256699 0.000666667
 0.984829 -0.155362   1.11102 -0.160144 0.000666667
 0.990936 -0.145213   1.13197 -0.105724 0.000666667
 0.973216 -0.159725   1.14279 0.195568 0.000666667
0.984694 -0.1496 1.13753 -0.029144 0.000666667
 0.968006 -0.159416   1.11819 -0.194454 0.000666667
0.990024 -0.15048  1.10796 0.174594 0.000666667
0.997478 -0.14587  1.14217 -0.476447 0.000666667
 0.97957 -0.14858  1.11551 -0.465189 0.000666667
0.968582 -0.16221  1.12674 0.00780819 0.000666667
 0.987488 -0.153543   1.11239 0.0635928 0.000666667
 0.980506 -0.156408   1.09858 0.0549606 0.000666667
 0.991809 -0.155024   1.09897 0.0234127 0.000666667
 0.969843 -0.157638   1.11753 0.154275 0.000666667
 0.995804 -0.141302   1.15001 0.0619571 0.000666667
  0.94946 -0.171132   1.15177 -0.141663 0.000666667
 0.976684 -0.157607   1.10173 -0.109366 0.000666667
 0.989891 -0.153424   1.11428 0.23593 0.000666667
  1.03251 -0.125186   1.08758 -0.25933 0.000666667
 0.978358 -0.154572    1.1236 0.239289 0.000666667
0.990459 -0.14928  1.13223 -0.0547144 0.000666667
 0.983247 -0.155796    1.1441 -0.163741 0.000666667
 0.957415 -0.168571   1.07518 0.0765605 0.000666667
 0.993909 -0.150514    1.1053 -0.00210267 0.000666667
 0.946719 -0.165781   1.13059 -0.112392 0.000666667
 0.990291 -0.150846   1.14194 0.0677432 0.000666667
 0.969734 -0.157854   1.15778 -0.362684 0.000666667
  1.00507 -0.139064   1.09603 -0.0579136 0.000666667
 0.964943 -0.161532    1.1075 0.0209845 0.000666667
  1.01892 -0.136899   1.10834 -0.00383503 0.000666667
0.993693 -0.14529  1.12217 -0.169695 0.000666667
  0.97467 -0.151611   1.12543 -0.117938 0.000666667
   0.9763 -0.161321   1.12383 0.193686 0.000666667
   1.0224 -0.135123   1.12267 0.167247 0.000666667
 0.984491 -0.153302    1.0987 0.00087886 0.000666667
 0.976704 -0.153887   1.12099 -0.258143 0.000666667
 0.966412 -0.161739   1.11804 -0.08322 0.000666667
 0.947733 -0.163673   1.12918 -0.105849 0.000666667
 0.976616 -0.155672   1.09339 -0.113395 0.000666667
 0.981475 -0.142456   1.13874 -0.0193656 0.000666667
  0.99356 -0.141794   1.11228 -0.196253 0.000666667
0.976756 -0.15484  1.11989 -0.259226 0.000666667
0.982625 -0.15477  1.09889 0.0716014 0.000666667
 0.971379 -0.160711   1.08945 0.169734 0.000666667
 0.990241 -0.150815   1.10884 0.183526 0.000666667
 0.976738 -0.156393   1.09348 -0.109669 0.000666667
  1.02035 -0.135856   1.12201 0.152919 0.000666667


==> output_ims_2_2_2_2/entropy_action_1.txt <==
49.7374
 0.992016 -0.151149   1.12072 0.0698343 0.000666667
 0.987841 -0.151555   1.09773 -0.14501 0.000666667
 0.988393 -0.152213   1.11226 -0.0556153 0.000666667
 0.990162 -0.150629   1.11472 -0.0420092 0.000666667
0.987661 -0.14871  1.11934 -0.123136 0.000666667
 0.982114 -0.149603   1.13066 -0.421385 0.000666667
 0.990265 -0.149024   1.11721 -0.103618 0.000666667
 0.981976 -0.155411   1.14493 -0.168668 0.000666667
 0.988209 -0.153538   1.14042 0.0895744 0.000666667
 0.986729 -0.151049   1.11214 0.0593484 0.000666667
 0.985318 -0.157113   1.07416 -0.210693 0.000666667
 0.982277 -0.155608   1.14016 -0.175395 0.000666667
0.985683 -0.15206  1.14068 -0.228601 0.000666667
 0.984887 -0.156198   1.12964 -0.218623 0.000666667
 0.992209 -0.150349   1.12275 0.0597158 0.000666667
0.986469 -0.1467 1.12579 0.0845438 0.000666667
 0.993109 -0.149774   1.14187 0.146461 0.000666667
 0.987506 -0.153766    1.0964 -0.140583 0.000666667
 0.988153 -0.154752   1.12787 0.00703772 0.000666667
 0.991473 -0.151294   1.12253 0.061627 0.000666667
 0.985216 -0.152385   1.09716 -0.151394 0.000666667
0.980884 -0.15247  1.11508 -0.154007 0.000666667
 0.990852 -0.155035   1.13622 -0.0496113 0.000666667
 0.988817 -0.147639   1.11914 -0.108524 0.000666667
 0.991575 -0.147019   1.12967 0.0582983 0.000666667
 0.987468 -0.147943   1.11812 -0.113558 0.000666667
 0.985764 -0.149936    1.1179 -0.108157 0.000666667
 0.990389 -0.147746   1.12329 0.0726869 0.000666667
 0.980168 -0.155514   1.16233 -0.0321643 0.000666667
 0.989024 -0.150585   1.14247 -0.0338384 0.000666667
 0.985689 -0.149366   1.11603 -0.120134 0.000666667
0.990866 -0.14363  1.11051 0.0333861 0.000666667
 0.994405 -0.155284   1.09887 0.0316168 0.000666667
 0.988723 -0.150984   1.11754 -0.0907714 0.000666667
 0.988393 -0.149352   1.10759 0.186876 0.000666667
 0.983816 -0.153389   1.14238 -0.208078 0.000666667
 0.992335 -0.146976   1.09019 0.270287 0.000666667
 0.989614 -0.145878   1.11453 -0.0102483 0.000666667
 0.986959 -0.155949   1.09571 -0.147346 0.000666667
 0.982848 -0.149998   1.13268 -0.433307 0.000666667
 0.990429 -0.145595   1.11507 -0.0207533 0.000666667
 0.984505 -0.156733   1.10001 -0.0169364 0.000666667
 0.985456 -0.154953   1.09941 -0.155178 0.000666667
 0.983547 -0.153915   1.12812 -0.417478 0.000666667
0.991614 -0.14823  1.10859 0.163465 0.000666667
  0.99224 -0.151158   1.12667 -0.0374268 0.000666667
  0.99123 -0.147429   1.11973 0.0784684 0.000666667
0.983131 -0.15761   1.1412 -0.154693 0.000666667
 0.989214 -0.143656    1.1089 -0.00587799 0.000666667
 0.983867 -0.146145   1.11103 -0.0712584 0.000666667
0.992341 -0.14846   1.1484 0.0449203 0.000666667
0.991673 -0.15051  1.12608 -0.262751 0.000666667
 0.990265 -0.148911   1.12216 0.0699772 0.000666667
 0.990457 -0.145742   1.11035 0.0427202 0.000666667
 0.995953 -0.153103   1.10447 0.187532 0.000666667
 0.981994 -0.151155   1.12086 -0.0810636 0.000666667
 0.992526 -0.149208   1.14615 0.0421595 0.000666667
 0.985903 -0.153542   1.09678 -0.124554 0.000666667
0.984738 -0.1537 1.09675 -0.145121 0.000666667
0.988761 -0.15323  1.14049 0.0742641 0.000666667
 0.981834 -0.154242   1.11508 -0.15818 0.000666667
 0.985228 -0.151756    1.1157 -0.0249173 0.000666667
 0.990057 -0.150628    1.1237 0.115733 0.000666667
 0.986918 -0.150276    1.1484 -0.270386 0.000666667
 0.989007 -0.151863   1.13918 -0.0244947 0.000666667
 0.983211 -0.152182   1.11736 -0.0213917 0.000666667
 0.985952 -0.154275    1.0997 -0.151723 0.000666667
 0.990579 -0.153604   1.12518 -0.17938 0.000666667
 0.984875 -0.154329   1.12251 -0.109741 0.000666667
 0.992348 -0.149498    1.1344 0.0440736 0.000666667
 0.985382 -0.155268   1.11408 -0.0484002 0.000666667
 0.987071 -0.155647   1.11161 -0.143489 0.000666667
 0.983649 -0.152565   1.14044 -0.219742 0.000666667
 0.982276 -0.156017   1.14279 -0.172181 0.000666667
 0.983844 -0.155968   1.11271 -0.151957 0.000666667
 0.986592 -0.149524   1.13983 0.0325354 0.000666667
 0.985101 -0.157779   1.09649 -0.0973058 0.000666667
 0.990459 -0.149067   1.12088 0.102876 0.000666667
  0.98902 -0.152139   1.14207 0.0878675 0.000666667
 0.984265 -0.151668   1.13746 -0.0392324 0.000666667
 0.986208 -0.141337   1.12592 0.0079391 0.000666667
 0.981871 -0.149902   1.14056 -0.204759 0.000666667
  0.98472 -0.149489   1.13231 -0.412405 0.000666667
0.980632 -0.15518  1.14308 -0.165377 0.000666667
 0.988583 -0.146067   1.13215 -0.0455262 0.000666667
 0.989568 -0.150508   1.14149 0.0808197 0.000666667
 0.985989 -0.149907   1.11436 -0.0299777 0.000666667
 0.988637 -0.152716    1.1417 0.0437994 0.000666667
 0.983492 -0.159539   1.14316 -0.171187 0.000666667
 0.988108 -0.156152   1.11359 -0.0586551 0.000666667
  0.98509 -0.150038   1.11652 -0.041135 0.000666667
  0.98813 -0.151323   1.14682 -0.287517 0.000666667
 0.988374 -0.153306   1.09527 -0.128928 0.000666667
 0.983841 -0.155869   1.14303 -0.214397 0.000666667
 0.985616 -0.156757    1.0766 -0.207934 0.000666667
 0.986169 -0.150337   1.13846 -0.0315311 0.000666667
  0.98793 -0.157478   1.12838 -0.0077725 0.000666667
 0.988868 -0.151167   1.14298 0.0852668 0.000666667
 0.984251 -0.155678   1.09825 -0.133639 0.000666667
 0.987791 -0.148367   1.11771 -0.0831894 0.000666667
 0.98791 -0.14186  1.12556 -0.0030048 0.000666667
 0.989864 -0.144593   1.11257 0.0535772 0.000666667
 0.983995 -0.154904    1.1119 -0.134444 0.000666667
 0.984838 -0.152863    1.1159 -0.0393525 0.000666667
 0.986617 -0.152298   1.11604 -0.0505978 0.000666667
0.986692 -0.14789  1.12511 0.0817907 0.000666667
 0.981379 -0.150576   1.13885 -0.225616 0.000666667
 0.987215 -0.157236   1.11395 -0.0413409 0.000666667
 0.993305 -0.153043   1.10444 0.172419 0.000666667
 0.990064 -0.151464   1.14858 -0.25816 0.000666667
0.985161 -0.15242   1.1397 -0.214943 0.000666667
 0.993289 -0.152559   1.10355 0.260155 0.000666667
 0.986367 -0.151287   1.13216 -0.416115 0.000666667
  0.98911 -0.151301   1.14028 0.066174 0.000666667
 0.982323 -0.152927   1.14385 -0.219656 0.000666667
 0.987125 -0.149776   1.11854 -0.0817543 0.000666667
 0.985209 -0.151784   1.12381 0.127752 0.000666667
 0.980412 -0.155315   1.11469 -0.147633 0.000666667
 0.992841 -0.149534   1.11346 -0.195763 0.000666667
 0.992256 -0.151028   1.12092 0.0731493 0.000666667
 0.988318 -0.149853   1.10594 0.164244 0.000666667
 0.983957 -0.155392   1.11441 -0.159894 0.000666667
 0.988409 -0.150125   1.12008 -0.100117 0.000666667
0.984555 -0.14998  1.13321 -0.425325 0.000666667
 0.993649 -0.145811   1.11295 0.039582 0.000666667
 0.999123 -0.152163   1.13048 0.274057 0.000666667
 0.981252 -0.150071   1.11656 -0.452764 0.000666667
 0.987541 -0.144549   1.11241 0.0437458 0.000666667
 0.989494 -0.153843   1.13081 -0.0220461 0.000666667
  0.99015 -0.151935   1.14149 0.068631 0.000666667
 0.984798 -0.155095   1.09859 -0.0243024 0.000666667
 0.987496 -0.150427   1.14257 -0.0135199 0.000666667
0.987722 -0.15052  1.14777 -0.252629 0.000666667
 0.992567 -0.152589   1.08864 0.290604 0.000666667
 0.986447 -0.154439   1.12246 -0.189768 0.000666667
 0.988224 -0.151819   1.11386 -0.044427 0.000666667
0.987665 -0.15211  1.12696 -0.041587 0.000666667
 0.982965 -0.149352   1.13841 -0.0376082 0.000666667
 0.987462 -0.157627   1.07452 -0.225979 0.000666667
 0.982411 -0.150629    1.1331 -0.427227 0.000666667
 0.985492 -0.148897   1.11956 -0.0848229 0.000666667
 0.982741 -0.153523   1.14083 -0.222878 0.000666667
 0.988896 -0.150589   1.12811 0.0801112 0.000666667
 0.987436 -0.160315   1.13253 0.00723781 0.000666667
 0.987375 -0.147809   1.11334 0.00874193 0.000666667
 0.991885 -0.150019   1.12383 0.0593418 0.000666667
 0.986337 -0.153554   1.14124 -0.218121 0.000666667
 0.988003 -0.154747   1.14098 0.0155489 0.000666667
 0.988185 -0.150482    1.1079 0.189569 0.000666667
 0.992206 -0.151723   1.14719 0.0531239 0.000666667
 0.992314 -0.151651   1.10358 0.178412 0.000666667
 0.985737 -0.156665   1.11329 -0.137692 0.000666667
0.987946 -0.15158  1.11596 -0.0243896 0.000666667
0.989599 -0.15218  1.15866 0.251708 0.000666667
  0.98545 -0.149786   1.12571 0.0770351 0.000666667
  1.00056 -0.151171   1.13185 0.28948 0.000666667
 0.981273 -0.152679   1.13056 -0.418975 0.000666667
 0.986709 -0.150503   1.14448 -0.0198592 0.000666667
 0.986388 -0.152413   1.09858 -0.0316837 0.000666667
0.986546 -0.15257  1.12513 -0.0376871 0.000666667
 0.983974 -0.151937   1.14121 -0.219537 0.000666667
 0.991313 -0.147649   1.10612 0.182163 0.000666667
 0.982277 -0.153505   1.14049 -0.228138 0.000666667
 0.989774 -0.148984   1.10826 0.181294 0.000666667
 0.998356 -0.151562   1.13185 0.308638 0.000666667
 0.989691 -0.151435   1.14372 0.0934852 0.000666667
 0.988928 -0.150598   1.13867 0.0674991 0.000666667
 0.984103 -0.152606   1.13422 -0.424289 0.000666667
 0.989367 -0.151003    1.1413 0.0722089 0.000666667
 0.988404 -0.147582   1.11437 -0.0117104 0.000666667
 0.982883 -0.152358   1.14281 -0.216613 0.000666667
  0.98825 -0.151915   1.13037 -0.0257872 0.000666667
 0.985887 -0.152529   1.09697 -0.154863 0.000666667
 0.991481 -0.145995   1.13206 0.0882591 0.000666667
   0.9875 -0.155169   1.12734 0.0300707 0.000666667
 0.990395 -0.151994   1.14222 0.0951893 0.000666667
 0.991952 -0.144932   1.11259 0.0551143 0.000666667
0.986022 -0.15669  1.11515 -0.0636059 0.000666667
 0.992131 -0.150248   1.14669 0.0645668 0.000666667
 0.990388 -0.146074   1.11492 0.0189749 0.000666667
 0.992049 -0.154038   1.12205 -0.20841 0.000666667
 0.988777 -0.160346   1.13406 -0.0259017 0.000666667
 0.993957 -0.157668   1.09619 0.135163 0.000666667
   0.9844 -0.149895   1.11417 -0.12449 0.000666667
 0.987681 -0.156356   1.11506 0.180693 0.000666667
 0.982288 -0.156723   1.14311 -0.158009 0.000666667
 0.987766 -0.147958   1.11455 0.018028 0.000666667
 0.991959 -0.155839   1.10048 0.0131093 0.000666667
 0.987783 -0.150225   1.11793 -0.0998222 0.000666667
 0.991271 -0.149374   1.10742 0.184506 0.000666667
 0.986714 -0.150705   1.11587 -0.0329309 0.000666667
 0.988218 -0.154455   1.11324 -0.042946 0.000666667
 0.986926 -0.156736   1.07516 -0.235442 0.000666667
  0.99022 -0.149808   1.10688 0.184764 0.000666667
 0.985022 -0.151123   1.12616 -0.0583582 0.000666667
 0.993381 -0.150719   1.14771 0.0637922 0.000666667
 0.994715 -0.155381   1.10186 0.279981 0.000666667
 0.992476 -0.156156   1.09868 0.020946 0.000666667
  1.00065 -0.151993   1.13183 0.274396 0.000666667
0.992107 -0.1567 1.13689 -0.0325127 0.000666667
 0.981788 -0.151851   1.13332 -0.41989 0.000666667
 0.984971 -0.155707   1.11406 -0.0331303 0.000666667
 0.984853 -0.148698   1.12483 0.0845505 0.000666667
 0.990622 -0.145895   1.13247 0.0413245 0.000666667
  0.98995 -0.149658   1.10973 0.180972 0.000666667
 0.988641 -0.152695   1.14353 -0.00896613 0.000666667
 0.988768 -0.160364   1.13213 -0.0118636 0.000666667
 0.988688 -0.151984   1.11703 -0.109165 0.000666667
 0.984256 -0.156631   1.11347 -0.190298 0.000666667
 0.987982 -0.151773   1.13971 -0.0170299 0.000666667
 0.980259 -0.151062    1.1145 -0.426902 0.000666667
0.984449 -0.15086  1.12751 -0.0732856 0.000666667
  0.98656 -0.152448   1.12955 -0.0469387 0.000666667
 0.988352 -0.150484   1.11439 -0.0198179 0.000666667
 0.986149 -0.153236   1.11576 -0.0216457 0.000666667
 0.981892 -0.151101   1.13153 -0.430139 0.000666667
  0.98339 -0.150987   1.13993 -0.208604 0.000666667
 0.991205 -0.153473   1.12456 0.118349 0.000666667
 0.990153 -0.154014   1.10314 -0.145942 0.000666667
 0.989526 -0.154311   1.15969 0.208779 0.000666667
 0.990653 -0.149318   1.14359 0.105346 0.000666667
 0.992565 -0.150312   1.08565 0.262291 0.000666667
 0.986581 -0.155814   1.07539 -0.221633 0.000666667
 0.989643 -0.148903   1.12327 0.065902 0.000666667
 0.986811 -0.150398   1.11887 -0.10473 0.000666667
 0.990962 -0.150177   1.10577 0.177829 0.000666667
 0.988519 -0.145057   1.11136 0.0458023 0.000666667
 0.981463 -0.155032    1.1225 -0.0369146 0.000666667
   0.9844 -0.156255    1.1181 -0.0274987 0.000666667
 0.988265 -0.153224    1.0974 -0.135966 0.000666667
 0.987598 -0.142326   1.12438 -0.0024048 0.000666667
 0.982527 -0.158649   1.14418 -0.172183 0.000666667
 0.98721 -0.15318  1.09497 -0.128332 0.000666667
 0.990177 -0.142953   1.11298 -0.00422299 0.000666667
 0.987718 -0.150278   1.12679 -0.0642948 0.000666667
 0.991751 -0.148756   1.12271 0.0717859 0.000666667
  0.99108 -0.150289   1.14705 0.0510479 0.000666667
 0.982183 -0.153534   1.13045 -0.415646 0.000666667
 0.979714 -0.150999   1.11768 -0.423456 0.000666667
 0.988727 -0.150515   1.11648 -0.0874343 0.000666667
 0.981581 -0.142907    1.1376 -0.0343769 0.000666667
 0.983431 -0.155351   1.09763 -0.153549 0.000666667
 0.990102 -0.152051   1.13181 -0.0398329 0.000666667
 0.987247 -0.155575   1.07598 -0.229047 0.000666667
 0.981668 -0.155206   1.11933 -0.0885158 0.000666667
 0.985696 -0.157255    1.1298 -0.194716 0.000666667
 0.985272 -0.153421     1.128 -0.0519119 0.000666667
0.982857 -0.15141  1.14159 -0.221727 0.000666667
 0.985014 -0.152736   1.13324 -0.426415 0.000666667
 0.991891 -0.151615   1.12361 -0.205595 0.000666667
 0.984001 -0.151158     1.132 -0.41452 0.000666667
 0.990743 -0.150387   1.12594 -0.184986 0.000666667
 0.976272 -0.155987   1.14093 -0.280303 0.000666667
  0.99034 -0.150386   1.14403 -0.0607649 0.000666667
 0.981914 -0.155103   1.13244 -0.429267 0.000666667
 0.987394 -0.152674   1.09553 -0.175695 0.000666667
 0.982805 -0.145459   1.11325 0.0266373 0.000666667
 0.980627 -0.158112   1.14234 -0.143323 0.000666667
0.988091  -0.155 1.16239 0.245246 0.000666667
0.993781 -0.14981  1.12268 0.0459516 0.000666667
 0.991044 -0.145795   1.13079 0.0587645 0.000666667
 0.984354 -0.152986   1.13394 -0.423475 0.000666667
 0.988489 -0.154431   1.12899 0.0312603 0.000666667
0.987065 -0.15404  1.12935 -8.84219e-05 0.000666667
 0.987481 -0.149418   1.11295 -0.029418 0.000666667
 0.987394 -0.150489   1.12366 0.104607 0.000666667
 0.989077 -0.154422   1.11296 0.0511915 0.000666667
 0.988183 -0.156921   1.12897 -0.000504233 0.000666667
 0.983899 -0.148342   1.13701 -0.0242238 0.000666667
 0.986425 -0.154493   1.13163 -0.212614 0.000666667
 0.990564 -0.144133   1.11339 0.0317722 0.000666667
0.980244 -0.15014  1.13257 -0.426806 0.000666667
 0.983678 -0.155168   1.11309 -0.138617 0.000666667
 0.992205 -0.151514   1.14934 0.0126556 0.000666667
 0.988268 -0.151341   1.14767 -0.270846 0.000666667
 0.994059 -0.156309   1.10119 0.264905 0.000666667
   0.9844 -0.150509   1.13272 -0.425928 0.000666667
 0.987371 -0.155009     1.113 -0.158318 0.000666667
 0.989295 -0.146032   1.13165 0.0860266 0.000666667
 0.983883 -0.154301   1.09833 -0.00908304 0.000666667
 0.986283 -0.151395   1.11737 -0.114994 0.000666667
 0.982481 -0.150364   1.14028 0.0179665 0.000666667
 0.983812 -0.158776   1.14151 -0.171353 0.000666667
 0.986529 -0.147064   1.11512 -0.00465668 0.000666667
 0.985068 -0.158918   1.11371 -0.165273 0.000666667
0.988789 -0.15533  1.13629 -0.0401632 0.000666667
 0.981628 -0.151777   1.16429 -0.0585676 0.000666667
 0.987549 -0.153422    1.1151 -0.0230125 0.000666667
 0.983406 -0.150633   1.14214 -0.213231 0.000666667
  0.98784 -0.151602   1.12364 -0.0557348 0.000666667
 0.983775 -0.151017   1.14238 -0.21769 0.000666667
 0.983694 -0.148324   1.13865 0.00295073 0.000666667
 0.985985 -0.149092   1.12429 0.0807244 0.000666667
 0.988131 -0.153063    1.0978 -0.159709 0.000666667
 0.993457 -0.148483    1.1063 0.000664939 0.000666667
  0.99269 -0.151876   1.08601 0.272553 0.000666667
 0.984612 -0.150941   1.12559 -0.0374161 0.000666667
  0.98595 -0.152127    1.1463 -0.246507 0.000666667
0.993273 -0.1527 1.10315 0.200742 0.000666667
 0.986023 -0.154973    1.1123 -0.119469 0.000666667
 0.993081 -0.156871   1.09826 0.0310439 0.000666667
   0.9852 -0.155525   1.11475 -0.154329 0.000666667
 0.977132 -0.150929    1.1177 -0.473731 0.000666667
 0.984631 -0.151675   1.14182 -0.22676 0.000666667
 0.993545 -0.157561   1.09423 0.138918 0.000666667
 0.982786 -0.153855   1.11437 -0.157866 0.000666667
 0.988326 -0.149243   1.12287 0.0634846 0.000666667
 0.989987 -0.146765   1.11494 0.00183903 0.000666667
 0.988182 -0.152802   1.12517 -0.215048 0.000666667
0.990701 -0.15255  1.10935 0.171825 0.000666667
 0.989039 -0.151576   1.14118 0.0670842 0.000666667
 0.990314 -0.150584   1.10962 0.174957 0.000666667
0.988032 -0.14691  1.11355 -0.0315275 0.000666667
 0.985526 -0.155667   1.07513 -0.209653 0.000666667
 0.989529 -0.152388   1.11248 0.224008 0.000666667
 0.996674 -0.153223    1.1035 0.21536 0.000666667
 0.992409 -0.150601   1.11976 0.0694631 0.000666667
 0.985333 -0.149486   1.13672 -0.0150639 0.000666667
 0.993802 -0.152442   1.12422 0.0731849 0.000666667
 0.991372 -0.154083   1.10421 -0.151195 0.000666667
 0.981237 -0.153332   1.13862 -0.203333 0.000666667
  0.98521 -0.153415   1.10027 0.0070942 0.000666667
 0.993798 -0.153552   1.13035 0.0157006 0.000666667
 0.991025 -0.148181   1.14571 -0.0683013 0.000666667
 0.985665 -0.151425   1.14648 -0.265132 0.000666667
 0.989272 -0.151187   1.15003 -0.282147 0.000666667
 0.988384 -0.147732   1.13209 0.0804751 0.000666667
 0.984796 -0.148313   1.12546 0.0775283 0.000666667
 0.995293 -0.150349   1.14902 0.0394684 0.000666667
 0.987344 -0.149058   1.11972 -0.0863337 0.000666667
 0.992508 -0.159314   1.09535 0.120981 0.000666667
 0.990243 -0.149558     1.122 0.0651097 0.000666667
 0.990084 -0.149121   1.11648 -0.0257276 0.000666667
  0.98555 -0.146205   1.12499 0.0609107 0.000666667
0.982348 -0.15012   1.1091 -0.0457548 0.000666667
 0.993372 -0.149082   1.14669 0.0463331 0.000666667
 0.989704 -0.150056   1.14489 -0.0349813 0.000666667
 0.985986 -0.155857   1.09896 -0.0152761 0.000666667
 0.990827 -0.149632   1.10862 0.185862 0.000666667
 0.986992 -0.151397   1.11689 -0.0041131 0.000666667
 0.990494 -0.149229   1.12525 0.0797384 0.000666667
 0.983008 -0.149679   1.13564 -0.0111156 0.000666667
  0.98784 -0.156543   1.12873 0.0205166 0.000666667
 0.988277 -0.152329   1.12613 0.120916 0.000666667
 0.988191 -0.143291    1.1271 -0.0183234 0.000666667
 0.990128 -0.146166   1.13171 0.0950306 0.000666667
 0.981829 -0.155986    1.1413 -0.166317 0.000666667
 0.982757 -0.151263   1.13716 -0.0340361 0.000666667
 0.981774 -0.152125   1.13973 -0.233737 0.000666667
0.985713 -0.15211  1.12811 -0.0562687 0.000666667
0.987675 -0.14975  1.14449 -0.271263 0.000666667
 0.979805 -0.154643   1.14185 -0.180849 0.000666667
 0.989732 -0.154052    1.1262 -0.186583 0.000666667
 0.996797 -0.153076   1.10636 0.187979 0.000666667
 0.987138 -0.157288   1.12902 0.00541833 0.000666667
 0.994112 -0.148367   1.12029 0.0754991 0.000666667
 0.989725 -0.147842   1.11404 0.0415806 0.000666667
 0.987376 -0.146367   1.12858 0.087358 0.000666667
  0.98979 -0.149882   1.12117 0.0699244 0.000666667
 0.990931 -0.150432   1.10791 0.186369 0.000666667
 0.985539 -0.153287    1.0996 -0.139304 0.000666667
0.988997 -0.15125  1.14063 -0.0125169 0.000666667
0.987365 -0.15042  1.12548 -0.0566532 0.000666667
 0.987697 -0.148098   1.11561 -0.098766 0.000666667
 0.986404 -0.148532   1.12657 0.0887607 0.000666667
 0.989322 -0.153244   1.12898 -0.076077 0.000666667
  0.98317 -0.155971   1.12891 -0.209276 0.000666667
  0.98414 -0.153281   1.13718 -0.0260702 0.000666667
 0.989679 -0.149486   1.13173 0.0785885 0.000666667
0.986506 -0.15645  1.11319 -0.156977 0.000666667
 0.989931 -0.144922   1.11367 0.0435744 0.000666667
 0.986998 -0.151426   1.14217 -0.0196949 0.000666667
 0.990153 -0.148488   1.12309 0.0772318 0.000666667
0.983648 -0.1509 1.13209 -0.413658 0.000666667
 0.987779 -0.149316   1.11525 -0.0274326 0.000666667
 0.992843 -0.150779   1.09001 0.257493 0.000666667
  0.98685 -0.149437   1.11396 -0.0027354 0.000666667
 0.987682 -0.152343    1.1122 0.0459775 0.000666667
 0.991456 -0.151606   1.10914 0.188792 0.000666667
 0.988975 -0.149116   1.12078 0.0840453 0.000666667
 0.988233 -0.151759   1.14167 -0.0129268 0.000666667
 0.985844 -0.154604    1.0991 -0.12976 0.000666667
 0.991811 -0.149557   1.12453 -0.26798 0.000666667
 0.991038 -0.153331   1.11257 -0.0434266 0.000666667
 0.987683 -0.149214   1.14431 0.00633038 0.000666667
 0.989016 -0.147847   1.11397 0.0532213 0.000666667
 0.983991 -0.154416   1.14336 -0.157604 0.000666667
 0.988448 -0.151609   1.11357 -0.0546599 0.000666667
 0.989687 -0.155554   1.10362 -0.041139 0.000666667
 0.980781 -0.150184   1.13282 -0.445283 0.000666667
 0.989931 -0.148469   1.10678 0.197262 0.000666667
 0.981787 -0.152646   1.09828 -0.013498 0.000666667
0.987766 -0.15121  1.14338 -0.00712379 0.000666667
 0.985203 -0.154564   1.09436 -0.128989 0.000666667
0.990555 -0.15488  1.11209 0.224911 0.000666667
 0.990677 -0.150845   1.13766 0.0685806 0.000666667
 0.985031 -0.159528   1.11356 -0.20678 0.000666667
 0.987309 -0.153417   1.13062 -0.430848 0.000666667
 0.991275 -0.150478   1.14686 -0.0712814 0.000666667
 0.991489 -0.153672   1.12169 -0.186705 0.000666667
 0.992844 -0.153145   1.14048 0.0763717 0.000666667
 0.985269 -0.152913   1.09943 -0.0249414 0.000666667
 0.982695 -0.156599      1.13 -0.415514 0.000666667
 0.988616 -0.145638   1.13335 0.0556185 0.000666667
 0.985628 -0.152239   1.12517 -0.0647165 0.000666667
  0.99209 -0.157747   1.13653 -0.041985 0.000666667
 0.990485 -0.146768   1.11264 0.0500003 0.000666667
 0.983409 -0.151878   1.13967 -0.202951 0.000666667
 0.989502 -0.150286   1.10777 0.162979 0.000666667
 0.985614 -0.151005   1.12577 -0.0727099 0.000666667
 0.994092 -0.149074   1.08798 0.260285 0.000666667
 0.989131 -0.147836   1.12216 0.0749041 0.000666667
 0.984432 -0.150892   1.13964 -0.216937 0.000666667
 0.983822 -0.152549   1.13292 -0.430697 0.000666667
0.983837 -0.15682  1.12972 -0.206778 0.000666667
  0.98533 -0.150332   1.11889 -0.112058 0.000666667
 0.990006 -0.150135   1.12234 0.0860134 0.000666667
 0.992528 -0.148193   1.14763 0.0658516 0.000666667
 0.982878 -0.152809   1.14296 -0.198072 0.000666667
 0.988501 -0.151504   1.12984 -0.0481268 0.000666667
 0.984068 -0.155633   1.14397 -0.146562 0.000666667
 0.989383 -0.149803   1.14189 0.000945144 0.000666667
 0.991669 -0.151915   1.14071 0.0727135 0.000666667
 0.991975 -0.146146   1.11637 -0.00433639 0.000666667
0.990529 -0.15211  1.15998 0.206174 0.000666667
 0.981534 -0.154437   1.14152 -0.161163 0.000666667
 0.989452 -0.149115   1.13093 -0.0507894 0.000666667
 0.986053 -0.149002   1.11662 -0.138037 0.000666667
0.993153 -0.15073  1.11954 0.0778056 0.000666667
 0.995357 -0.155539   1.09782 0.123008 0.000666667
 0.989408 -0.150906   1.15961 0.249478 0.000666667
 0.979419 -0.148813   1.11476 -0.450496 0.000666667
 0.987732 -0.144474   1.13196 0.0285831 0.000666667
 0.994269 -0.157596   1.10116 0.259998 0.000666667
 0.981698 -0.152986   1.13237 -0.439336 0.000666667
 0.986216 -0.148033   1.11476 -0.0278331 0.000666667
 0.990295 -0.148096    1.1078 0.157588 0.000666667
 0.989294 -0.147789   1.12107 0.0834314 0.000666667
 0.983547 -0.154303   1.11093 -0.168132 0.000666667
 0.990468 -0.149128   1.10922 0.17852 0.000666667
 0.988771 -0.146314   1.13235 0.06439 0.000666667
0.986515 -0.15256  1.15013 -0.266325 0.000666667
 0.984739 -0.149229   1.12447 0.0597538 0.000666667
 0.987836 -0.149014   1.14126 -0.00892299 0.000666667
  0.98657 -0.153981   1.11688 -0.0276456 0.000666667
 0.986673 -0.146047   1.13057 0.0675702 0.000666667
 0.990793 -0.155543   1.16138 0.250367 0.000666667
0.98478  -0.152 1.11358 -0.0183985 0.000666667
 0.986832 -0.149793   1.14482 -0.281321 0.000666667
  0.99039 -0.149391   1.14465 -0.0743019 0.000666667
 0.981967 -0.149098   1.13222 -0.416068 0.000666667
 0.990653 -0.143351   1.13396 0.0857493 0.000666667
0.994451 -0.15518  1.13041 0.0288042 0.000666667
 0.979733 -0.149371   1.13227 -0.412954 0.000666667
 0.990924 -0.143263   1.11148 0.0127282 0.000666667
0.994135 -0.15314  1.13052 0.0288288 0.000666667
  0.99279 -0.149607   1.12238 0.070105 0.000666667
 0.988295 -0.153737   1.11022 0.0351381 0.000666667
 0.987901 -0.147919   1.11037 -0.0387512 0.000666667
 0.985399 -0.157204   1.07658 -0.230732 0.000666667
 0.986617 -0.151998   1.11496 -0.0241825 0.000666667
  0.97828 -0.155539   1.14184 -0.260101 0.000666667
 0.988227 -0.149066   1.10609 0.188529 0.000666667
 0.991271 -0.154925   1.10294 -0.0535527 0.000666667
 0.989089 -0.150898   1.14916 -0.290805 0.000666667
 0.981148 -0.158571   1.14183 -0.175501 0.000666667
 0.991065 -0.143523   1.13351 0.047069 0.000666667
  0.98911 -0.149003   1.12265 0.0586777 0.000666667
 0.983874 -0.152012   1.14089 -0.226251 0.000666667
 0.991375 -0.151248   1.11452 -0.0266964 0.000666667
 0.991594 -0.149261   1.11463 -0.000119288 0.000666667
 0.984582 -0.157355   1.07577 -0.206631 0.000666667
    0.988 -0.150316   1.14842 -0.273553 0.000666667
0.986748 -0.15132  1.13288 -0.44532 0.000666667
 0.984068 -0.157312   1.12989 -0.216564 0.000666667
  0.99202 -0.142998   1.13357 -0.101904 0.000666667
 0.985203 -0.149943   1.13655 -0.0340195 0.000666667
 0.989664 -0.152092   1.10727 0.170074 0.000666667
  0.98414 -0.146294   1.10731 -0.041539 0.000666667
 0.984424 -0.152301   1.11637 -0.0414223 0.000666667
 0.988253 -0.151731    1.0971 -0.136616 0.000666667
0.995424 -0.15766  1.09972 0.273938 0.000666667
 0.990304 -0.145501   1.13364 0.0539383 0.000666667
 0.998828 -0.154484   1.13146 0.273742 0.000666667
 0.991036 -0.149854   1.12105 0.0511547 0.000666667
 0.987502 -0.151632    1.1272 -0.0638123 0.000666667
 0.990607 -0.150741   1.13935 0.0990356 0.000666667
 0.983419 -0.152638   1.09668 0.0188733 0.000666667
 0.989391 -0.162431   1.13321 -0.0185841 0.000666667
  0.98122 -0.158919   1.14058 -0.177108 0.000666667
 0.993067 -0.149521   1.10634 -0.00996054 0.000666667
 0.989284 -0.147669   1.11554 -0.00623467 0.000666667
 0.983715 -0.149489   1.13692 -0.0371416 0.000666667
 0.987761 -0.145951   1.11563 -0.0307315 0.000666667
  0.98788 -0.153759   1.12804 -0.0549451 0.000666667
0.982058 -0.15732  1.14222 -0.185319 0.000666667
 0.989077 -0.157209   1.10398 -0.197269 0.000666667
 0.993282 -0.154448   1.14125 0.111699 0.000666667
 0.991584 -0.153674   1.15878 0.192653 0.000666667
 0.982323 -0.155431   1.11045 -0.162945 0.000666667
 0.985324 -0.153718   1.11541 -0.0306219 0.000666667
 0.982899 -0.152605   1.12027 -0.114941 0.000666667
 0.992414 -0.151193   1.10506 0.182321 0.000666667
 0.989795 -0.141959   1.13044 0.0861848 0.000666667
0.988485 -0.15167  1.14165 -0.0175904 0.000666667
 0.993002 -0.148412     1.086 0.281901 0.000666667
 0.985763 -0.154163   1.11242 -0.15694 0.000666667
 0.996191 -0.152611   1.10299 0.18689 0.000666667
  0.99103 -0.148427   1.10802 0.151071 0.000666667
 0.990991 -0.147215   1.11365 0.0481465 0.000666667
 0.979727 -0.148842   1.11617 -0.443174 0.000666667
  0.99119 -0.149061   1.12347 0.0925056 0.000666667
 0.992065 -0.154976   1.16076 0.239066 0.000666667
  0.99259 -0.149361   1.12426 0.0825116 0.000666667
 0.983335 -0.154098   1.16389 -0.0323158 0.000666667
 0.988267 -0.148606   1.11406 -0.0366172 0.000666667
 0.989969 -0.150469   1.10737 0.17837 0.000666667
 0.990563 -0.150456    1.1089 0.171577 0.000666667
 0.989649 -0.146463   1.11761 -0.139313 0.000666667
 0.987815 -0.150384    1.1439 -0.030184 0.000666667
 0.986412 -0.148221    1.1186 -0.100145 0.000666667
 0.983638 -0.149895   1.13444 -0.0600191 0.000666667
 0.990801 -0.150759   1.08635 0.284692 0.000666667
 0.989672 -0.155356   1.10276 -0.0483294 0.000666667
 0.984346 -0.155432   1.11418 -0.163207 0.000666667
 0.993131 -0.149127   1.14701 0.0512611 0.000666667
 0.986959 -0.153365   1.12654 -0.065459 0.000666667
 0.988501 -0.151822   1.12932 -0.0244562 0.000666667
 0.991433 -0.150731   1.14221 0.0644041 0.000666667
 0.994288 -0.155243   1.09805 0.1225 0.000666667
 0.982453 -0.151789   1.14055 -0.209024 0.000666667
 0.982267 -0.151405    1.1332 -0.44011 0.000666667
 0.985624 -0.154678   1.11541 -0.0210202 0.000666667
 0.980108 -0.149651   1.12945 -0.420448 0.000666667
 0.994843 -0.155434   1.14071 0.0739667 0.000666667
 0.984878 -0.154991   1.09527 -0.133172 0.000666667
 0.985524 -0.150502   1.11619 -0.0169237 0.000666667
 0.993448 -0.147593   1.12571 -0.264225 0.000666667
 0.985645 -0.155646   1.09661 -0.143342 0.000666667
    0.987 -0.154206   1.09462 -0.140655 0.000666667
 0.990161 -0.150758   1.08706 0.258417 0.000666667
 0.985525 -0.151428   1.11036 0.0443884 0.000666667
 0.992521 -0.150258   1.08872 0.271209 0.000666667
 0.983443 -0.153391   1.13987 -0.218777 0.000666667
 0.981613 -0.148772    1.1207 0.0334191 0.000666667
 0.988311 -0.150498   1.13078 -0.0695794 0.000666667
 0.984784 -0.157073    1.1187 -0.0558258 0.000666667
  0.98811 -0.144738    1.1153 -0.0116914 0.000666667
 0.986107 -0.155252   1.07596 -0.185613 0.000666667
 0.987004 -0.154558   1.12882 -0.218025 0.000666667
 0.990289 -0.146396   1.11481 -0.0120394 0.000666667
 0.992088 -0.150682   1.10651 0.175057 0.000666667
  0.98091 -0.154552   1.14338 -0.137091 0.000666667
0.995604 -0.15773  1.10017 0.27743 0.000666667
 0.992096 -0.148267   1.12219 0.0663286 0.000666667
 0.990433 -0.145047   1.11212 0.031904 0.000666667
 0.985733 -0.155661   1.12667 0.0160754 0.000666667
 0.993926 -0.150342   1.14754 0.0340608 0.000666667
 0.982585 -0.150661   1.14032 -0.225003 0.000666667
 0.991228 -0.152532   1.14754 0.0618386 0.000666667
 0.988245 -0.145546   1.12253 0.0886399 0.000666667
0.992426 -0.15005  1.12165 0.0728124 0.000666667
 0.982186 -0.151636   1.13503 -0.413904 0.000666667
 0.992204 -0.147208   1.11401 0.0338541 0.000666667
 0.984864 -0.149973   1.12578 -0.0648022 0.000666667
0.990439 -0.15083   1.1417 -0.0165678 0.000666667
 0.989287 -0.155215   1.10435 -0.163544 0.000666667
 0.982174 -0.154388   1.16453 -0.0375415 0.000666667
 0.986679 -0.151701   1.14929 -0.257966 0.000666667
 0.981734 -0.157552   1.14111 -0.169985 0.000666667
 0.993478 -0.152292   1.14676 0.0430629 0.000666667
  0.98926 -0.146135    1.1153 -0.0176799 0.000666667
 0.986832 -0.149931   1.12676 -0.053965 0.000666667
 0.976858 -0.156593   1.12233 -0.276551 0.000666667
 0.989627 -0.153097   1.13039 -0.0194413 0.000666667
 0.987151 -0.151717   1.11335 -0.0551734 0.000666667
 0.990161 -0.152044   1.15963 0.232145 0.000666667
 0.987752 -0.160742   1.13211 -0.0276625 0.000666667
 0.995243 -0.154015   1.10493 0.197198 0.000666667
 0.986947 -0.155435   1.12302 -0.17771 0.000666667
 0.986664 -0.153614   1.11149 0.0230064 0.000666667
 0.985976 -0.151688   1.12727 -0.0404767 0.000666667
 0.986277 -0.151597   1.13904 -0.0266109 0.000666667
 0.981197 -0.151984   1.14003 -0.203153 0.000666667
 0.990738 -0.147988   1.08739 0.267267 0.000666667
  0.98519 -0.156238   1.13045 -0.215878 0.000666667
0.991536 -0.15088  1.12541 0.0605367 0.000666667
 0.989417 -0.154751    1.1259 -0.204104 0.000666667
 0.990317 -0.150263   1.10885 0.16 0.000666667
 0.980878 -0.153437   1.13157 -0.432996 0.000666667
 0.987058 -0.156745   1.11257 -0.159767 0.000666667
 0.987762 -0.151669    1.1173 -0.104248 0.000666667
 0.987488 -0.152453   1.12785 -0.0353201 0.000666667
 0.987015 -0.148189   1.10998 -0.0598747 0.000666667
 0.987909 -0.153577   1.12537 -0.0663027 0.000666667
 0.989669 -0.147552   1.12258 0.0985222 0.000666667
 0.985273 -0.151888   1.13465 -0.415272 0.000666667
 0.988584 -0.152514   1.12879 -0.0470828 0.000666667
 0.988307 -0.151856   1.10742 0.181504 0.000666667
 0.992362 -0.150307   1.12187 0.06663 0.000666667
  0.98799 -0.155747   1.13676 -0.0225576 0.000666667
 0.981439 -0.149069   1.12971 0.142081 0.000666667
 0.981777 -0.160062   1.10007 -0.117632 0.000666667
0.986908 -0.15515  1.11083 0.0188504 0.000666667
0.985362 -0.15364  1.09639 -0.137656 0.000666667
 0.983886 -0.150693    1.1412 -0.227443 0.000666667
 0.985839 -0.155989   1.07346 -0.222053 0.000666667
 0.984622 -0.153646   1.13063 -0.200651 0.000666667
 0.991914 -0.154587    1.0987 0.0372471 0.000666667
 0.986127 -0.149845   1.09825 -0.00869021 0.000666667
0.986572 -0.15563  1.11468 -0.0466533 0.000666667
 0.991452 -0.148132   1.11959 0.0686112 0.000666667
0.986125 -0.15205  1.12507 0.0730749 0.000666667
 0.984901 -0.152379   1.09681 -0.136776 0.000666667
 0.989677 -0.145958   1.13207 0.0725692 0.000666667
 0.988215 -0.154934   1.11249 0.0695668 0.000666667
  0.98291 -0.152021   1.13135 -0.436151 0.000666667
 0.992064 -0.148116   1.12254 0.074469 0.000666667
 0.981674 -0.148441   1.13535 -0.0573915 0.000666667
 0.990001 -0.154171   1.10294 -0.0504084 0.000666667
 0.987439 -0.154943   1.10874 0.18585 0.000666667
  0.98661 -0.151696   1.14212 -0.00480719 0.000666667
 0.993399 -0.149898   1.14725 0.0460331 0.000666667
 0.985226 -0.153001   1.09638 -0.000368044 0.000666667
  0.98498 -0.154817   1.13166 -0.197239 0.000666667
 0.986111 -0.148345   1.13739 0.00218757 0.000666667
 0.984747 -0.152701   1.12516 0.10491 0.000666667
 0.990316 -0.151422   1.14231 -0.0383853 0.000666667
 0.983291 -0.151003   1.14145 -0.237245 0.000666667
 0.990339 -0.151426   1.12425 0.0744066 0.000666667
 0.984373 -0.148673   1.11688 -0.106396 0.000666667
 0.989275 -0.146209   1.11435 -0.0158843 0.000666667
 0.989442 -0.144223   1.13315 0.0711617 0.000666667
  0.98788 -0.152665   1.11153 0.0528039 0.000666667
 0.990109 -0.149387   1.12121 0.0794947 0.000666667
 0.984731 -0.149187   1.12575 -0.0436797 0.000666667
 0.990548 -0.156576   1.11337 0.205186 0.000666667
 0.983413 -0.149292    1.1366 -0.0205361 0.000666667
0.985459 -0.15372  1.09708 -0.125391 0.000666667
0.987653 -0.15051  1.12899 -0.0604164 0.000666667
 0.98979 -0.14745  1.12234 0.0756427 0.000666667
 0.983699 -0.158488    1.1422 -0.166682 0.000666667
 0.993248 -0.147771   1.14802 0.060902 0.000666667
 0.988218 -0.150923   1.11903 -0.0944969 0.000666667
 0.987604 -0.155586   1.12999 -0.2104 0.000666667
0.983223 -0.15306  1.13287 -0.437435 0.000666667
 0.993449 -0.155455   1.10038 0.0393033 0.000666667
 0.981852 -0.150582   1.13978 -0.233465 0.000666667
 0.983347 -0.154475   1.14281 -0.210134 0.000666667
 0.987842 -0.154497    1.1147 -0.160817 0.000666667
 0.982004 -0.150716   1.11727 -0.432584 0.000666667
 0.996892 -0.152185   1.10492 0.191895 0.000666667
 0.985831 -0.155301   1.11484 -0.151927 0.000666667
 0.989517 -0.153344   1.12837 0.00665121 0.000666667
 0.989183 -0.150925   1.13895 0.054336 0.000666667
  0.98411 -0.152603   1.12058 -0.0978387 0.000666667
 0.987528 -0.152456   1.11417 -0.043082 0.000666667
 0.985164 -0.157108   1.13031 -0.210038 0.000666667
 0.990346 -0.146507   1.13189 0.08433 0.000666667
0.989892 -0.15385  1.12897 -0.0740519 0.000666667
  0.99073 -0.144644   1.13127 0.0812511 0.000666667
 0.980978 -0.155221   1.16464 -0.0281466 0.000666667
 0.988584 -0.150906   1.14149 0.0934978 0.000666667
 0.992163 -0.147195    1.1212 0.0907043 0.000666667
0.98342 -0.1552 1.14429 -0.177267 0.000666667
 0.991151 -0.150981   1.08987 0.243781 0.000666667
 0.987144 -0.150835   1.11882 -0.0901325 0.000666667
 0.984641 -0.159014   1.11281 -0.221863 0.000666667
 0.984281 -0.149789   1.13219 -0.413255 0.000666667
 0.991644 -0.144391   1.13202 -0.109997 0.000666667
 0.990467 -0.149804   1.14067 0.102923 0.000666667
 0.989181 -0.145326   1.11233 0.0122924 0.000666667
  0.99071 -0.146408   1.11209 0.0344669 0.000666667
 0.986647 -0.155443   1.11447 -0.129989 0.000666667
 0.989924 -0.149766    1.1412 -0.0171544 0.000666667
 0.986912 -0.154065   1.13227 -0.434437 0.000666667
 0.986672 -0.149405   1.12598 0.0699973 0.000666667
 0.981493 -0.141726   1.13869 -0.021447 0.000666667
 0.988787 -0.157777   1.13823 -0.030406 0.000666667
 0.986877 -0.150732   1.13284 -0.426208 0.000666667
  0.98801 -0.153241   1.09748 -0.133587 0.000666667
  0.98955 -0.149963    1.1195 -0.0955979 0.000666667
 0.986823 -0.153372   1.09768 -0.148267 0.000666667
 0.978813 -0.149594   1.11494 -0.466346 0.000666667
 0.987575 -0.155583     1.117 -0.0228394 0.000666667
 0.989442 -0.150798   1.14283 -0.0194014 0.000666667
0.983967 -0.15608  1.11084 -0.164403 0.000666667
 0.989351 -0.148078   1.11793 -0.0889445 0.000666667
0.991407 -0.15035  1.12176 0.0845245 0.000666667
  0.99004 -0.157597   1.13624 -0.0545215 0.000666667
 0.983226 -0.148088   1.13064 -0.405528 0.000666667
 0.984987 -0.153334    1.1246 -0.0602836 0.000666667
 0.989876 -0.146341   1.11405 0.0397928 0.000666667
   1.0015 -0.152358   1.11251 0.301048 0.000666667
 0.989925 -0.153085   1.14143 0.0876632 0.000666667
 0.989984 -0.150331   1.12341 -0.188234 0.000666667
0.986848 -0.15288  1.13672 -0.026001 0.000666667
 0.975401 -0.156485   1.14365 -0.273101 0.000666667
 0.986724 -0.150381   1.11557 -0.0276313 0.000666667
 0.994109 -0.154151   1.13068 0.0259991 0.000666667
 0.990276 -0.152629   1.14742 0.0378634 0.000666667
 0.986301 -0.154173   1.08672 0.166196 0.000666667
 0.988787 -0.151445   1.11535 -0.0429862 0.000666667
 0.991409 -0.151344   1.14103 0.0678344 0.000666667
 0.989051 -0.151194   1.12893 -0.0413445 0.000666667
 0.984205 -0.156454    1.0988 -0.10715 0.000666667
  0.98491 -0.151675   1.12686 -0.0672989 0.000666667
 0.990715 -0.152982   1.10625 0.199903 0.000666667
 0.984821 -0.153346   1.09708 0.00612788 0.000666667
 0.993058 -0.151503   1.10519 -0.0144227 0.000666667
 0.991942 -0.150034   1.14475 0.06435 0.000666667
 0.985032 -0.149535   1.12409 0.0803011 0.000666667
 0.986326 -0.160536   1.13342 -0.00962508 0.000666667
 0.984261 -0.149059   1.14509 -0.268186 0.000666667
 0.990431 -0.148637   1.11931 -0.101741 0.000666667
 0.980577 -0.153387   1.12342 -0.0162469 0.000666667
 0.987933 -0.149791   1.11614 -0.0207321 0.000666667
 0.987666 -0.144552   1.13139 0.0277057 0.000666667
 0.984685 -0.151782   1.13936 -0.203989 0.000666667
 0.987598 -0.151226   1.11268 -0.0412088 0.000666667
  0.98702 -0.147786   1.12292 0.0787158 0.000666667
 0.985064 -0.158492   1.11317 -0.187632 0.000666667
0.983754 -0.15218    1.141 -0.235833 0.000666667
 0.989442 -0.148511   1.11362 -0.0280717 0.000666667
 0.987736 -0.158226   1.10221 -0.178916 0.000666667
 0.993641 -0.151426   1.14623 0.045516 0.000666667
 0.991982 -0.150291   1.12261 0.0589272 0.000666667
 0.982204 -0.149501   1.13997 0.0107276 0.000666667
0.983835 -0.14826  1.13572 -0.0528909 0.000666667
 0.991755 -0.152017   1.10812 0.169582 0.000666667
 0.986959 -0.158633   1.10059 -0.086406 0.000666667
0.991263 -0.15219  1.10586 0.172463 0.000666667
 0.986571 -0.148759   1.14713 -0.280222 0.000666667
 0.993922 -0.153139   1.09993 0.254148 0.000666667
 0.993995 -0.153264   1.10146 0.277161 0.000666667
 0.987049 -0.151948   1.11333 -0.0325856 0.000666667
 0.992765 -0.154313   1.14303 0.0755418 0.000666667
 0.990462 -0.153455   1.15985 0.21855 0.000666667
 0.991431 -0.151599   1.16085 0.233408 0.000666667
 0.988806 -0.153708   1.10541 -0.0550696 0.000666667
 0.985246 -0.147998   1.10694 -0.0552416 0.000666667
 0.988631 -0.151534   1.12397 -0.193302 0.000666667
  0.98368 -0.155012   1.11445 -0.136524 0.000666667
  0.99488 -0.148941   1.10452 0.00674482 0.000666667
 0.989781 -0.146935   1.13332 0.0702246 0.000666667
  0.98276 -0.153489   1.14057 -0.220622 0.000666667
 0.981497 -0.154926   1.14041 -0.167841 0.000666667
 0.986214 -0.153428   1.11439 0.0406949 0.000666667
 0.989075 -0.154925   1.13062 0.0196072 0.000666667
 0.991225 -0.153525   1.11343 -0.0434515 0.000666667
 0.989552 -0.148487   1.12348 0.0535618 0.000666667
  0.98764 -0.152925   1.12484 0.125177 0.000666667
 0.986935 -0.156971   1.12987 0.00730758 0.000666667
  0.98557 -0.155449   1.11372 -0.128377 0.000666667
 0.987682 -0.151261   1.11706 -0.107104 0.000666667
0.978576 -0.15755  1.14055 -0.170244 0.000666667
 0.984169 -0.155849   1.12857 -0.210142 0.000666667
 0.987167 -0.151467    1.1426 0.010299 0.000666667
 0.989547 -0.148892   1.13126 0.0447267 0.000666667
   0.9878 -0.148892   1.14748 -0.27795 0.000666667
0.989865 -0.14698   1.1312 0.0471343 0.000666667
 0.989305 -0.155776   1.10566 -0.179244 0.000666667
0.985096 -0.15238  1.12822 -0.0518405 0.000666667
   0.9856 -0.153183    1.1281 -0.0534913 0.000666667
 0.982471 -0.148659   1.13697 -0.0177843 0.000666667
 0.989093 -0.152902   1.12475 -0.184586 0.000666667
 0.985002 -0.152615   1.12184 0.100248 0.000666667
 0.980255 -0.150749   1.13962 -0.223247 0.000666667
 0.984526 -0.152611   1.12916 -0.222659 0.000666667
 0.987314 -0.151031   1.14053 -0.0286353 0.000666667
 0.987964 -0.148996   1.12609 0.0835594 0.000666667
  0.98223 -0.150164    1.1278 0.160125 0.000666667
 0.990331 -0.150806   1.11154 0.19009 0.000666667
 0.983898 -0.156277   1.12277 -0.0902055 0.000666667
 0.988403 -0.150888   1.11243 -0.0289201 0.000666667
 0.993036 -0.150807   1.14737 0.0509757 0.000666667
 0.984715 -0.154853   1.13237 -0.19384 0.000666667
 0.984425 -0.158343   1.09874 -0.108314 0.000666667
 0.990238 -0.151429   1.10531 0.189535 0.000666667
 0.992248 -0.149893    1.0892 0.26116 0.000666667
 0.987939 -0.151013    1.1085 0.183674 0.000666667
0.987111 -0.14788  1.13379 0.0530235 0.000666667
 0.988553 -0.145426   1.11628 -0.03538 0.000666667
  0.99908 -0.152814   1.12741 0.271885 0.000666667
 0.996243 -0.151784   1.13328 0.127416 0.000666667
0.981634 -0.14313     1.14 -0.0439124 0.000666667
 0.988046 -0.150407    1.1262 0.0603064 0.000666667
 0.985281 -0.153124    1.1161 -0.0189681 0.000666667
0.983457 -0.15161  1.13647 -0.0330165 0.000666667
 0.991453 -0.147725   1.14592 -0.0704634 0.000666667
 0.987283 -0.150568    1.1085 0.188746 0.000666667
 0.991331 -0.150081   1.11081 0.189898 0.000666667
 0.998473 -0.153268   1.12872 0.257602 0.000666667
 0.989179 -0.148093   1.13123 0.0771042 0.000666667
 0.992036 -0.150979    1.1411 0.0680024 0.000666667
 0.984947 -0.156723   1.16182 -0.0649662 0.000666667
 0.986019 -0.150339   1.11322 -0.0309834 0.000666667
  0.98574 -0.153635   1.12773 -0.0430113 0.000666667
 0.990496 -0.145747   1.12847 -0.027631 0.000666667
 0.989344 -0.143974   1.13027 0.092737 0.000666667
  1.00111 -0.151563   1.11571 0.314631 0.000666667
   1.0016 -0.150775   1.11403 0.300061 0.000666667
 0.983296 -0.157458   1.14229 -0.172914 0.000666667
 0.994311 -0.150853   1.13918 0.137444 0.000666667
 0.984271 -0.148672   1.10883 -0.0326593 0.000666667
0.987627 -0.1526 1.11123 0.0100002 0.000666667
 0.987624 -0.154969   1.12397 -0.1823 0.000666667
 0.985878 -0.155736   1.12767 -0.19056 0.000666667
  0.99063 -0.149159   1.13033 -0.0626757 0.000666667
 0.989914 -0.145727    1.1132 0.0588894 0.000666667
  0.98087 -0.153765   1.13202 -0.435199 0.000666667
0.982427 -0.14845  1.13611 -0.0212684 0.000666667
 0.987258 -0.152332   1.09566 -0.137475 0.000666667
 0.992036 -0.153574   1.14793 0.0430056 0.000666667
 0.988343 -0.152939   1.11388 -0.00991517 0.000666667
 0.985693 -0.152834   1.12254 0.0928075 0.000666667
 0.986696 -0.157959   1.07452 -0.194456 0.000666667
0.988702 -0.15215  1.13973 0.0718252 0.000666667
 0.983992 -0.156435   1.14463 -0.141155 0.000666667
 0.988858 -0.148606   1.14963 -0.295091 0.000666667
 0.984389 -0.154091   1.13314 -0.200509 0.000666667
0.983434 -0.1553 1.12886 -0.21026 0.000666667
 0.990542 -0.151625   1.12274 -0.253273 0.000666667
 0.989583 -0.144141   1.11221 -0.00225688 0.000666667
 0.981709 -0.149474   1.11734 -0.460256 0.000666667
 0.988724 -0.155043   1.11375 0.0558731 0.000666667
 0.991373 -0.149955   1.08921 0.262964 0.000666667
 0.988896 -0.150926   1.11082 0.0279769 0.000666667
 0.987396 -0.157392   1.12976 -0.0121464 0.000666667
 0.988924 -0.151239   1.14039 0.00028743 0.000666667
 0.985371 -0.149794   1.12607 0.0760601 0.000666667
 0.985868 -0.151174   1.11653 -0.0151739 0.000666667
 0.985629 -0.158212   1.12878 -0.0124216 0.000666667
 0.991368 -0.155748   1.09869 0.0151918 0.000666667
 0.978659 -0.156211   1.09213 -0.0943861 0.000666667
 0.994851 -0.141692    1.1519 0.0728638 0.000666667
 0.980812 -0.155823   1.14367 -0.150974 0.000666667
 0.989586 -0.147347     1.114 -0.0381788 0.000666667
  0.98388 -0.153388   1.11861 -0.095478 0.000666667
 0.988197 -0.153128   1.11252 -0.110867 0.000666667
 0.983024 -0.151147   1.14045 -0.217216 0.000666667
 0.988783 -0.149208   1.11382 -0.0358461 0.000666667
 0.984114 -0.154665   1.11228 -0.155098 0.000666667
  0.98785 -0.149274   1.14921 -0.262491 0.000666667
  0.99441 -0.150675   1.14624 0.0379089 0.000666667
 0.988011 -0.151065    1.1453 -0.0217685 0.000666667
 0.985019 -0.154245   1.11634 -0.04422 0.000666667
0.985476 -0.15159   1.1256 0.0768765 0.000666667
 0.988215 -0.151561    1.1249 -0.199913 0.000666667
 0.987939 -0.153779   1.09892 -0.132776 0.000666667
 0.986998 -0.151473   1.09929 -0.0263404 0.000666667
 0.983826 -0.157603   1.09895 -0.100283 0.000666667
  0.99536 -0.152925   1.10379 0.188642 0.000666667
 0.986693 -0.153138   1.09687 -0.162588 0.000666667
 0.985982 -0.154559   1.11632 -0.0544738 0.000666667
 0.986744 -0.149102   1.12535 0.0576275 0.000666667
0.987149 -0.15841  1.10379 -0.16011 0.000666667
0.989538 -0.14838  1.13146 -0.0818594 0.000666667
 0.987943 -0.151177   1.14313 -0.0156383 0.000666667
 0.990601 -0.151345   1.12284 0.074894 0.000666667
 0.983508 -0.156851   1.11319 -0.209548 0.000666667
   0.9887 -0.153949   1.12517 0.103413 0.000666667
 0.991494 -0.149837    1.1216 0.0969641 0.000666667
 0.990582 -0.154034   1.11502 0.233826 0.000666667
 0.987942 -0.153177   1.09761 -0.125306 0.000666667
 0.997267 -0.154614   1.10508 0.205263 0.000666667
 0.985209 -0.156005   1.13035 -0.224754 0.000666667
 0.984344 -0.150053   1.13538 -0.0240491 0.000666667
 0.987261 -0.153947   1.14518 -0.254617 0.000666667
 0.983632 -0.155665   1.10985 -0.161162 0.000666667
  0.98674 -0.153695   1.11508 -0.0559571 0.000666667
 0.985843 -0.152688   1.12879 -0.0326343 0.000666667
 0.988651 -0.150423   1.15956 0.241927 0.000666667
 0.978462 -0.149059   1.11575 -0.452116 0.000666667
 0.985854 -0.153086   1.12654 -0.0440673 0.000666667
 0.989469 -0.146283   1.11068 0.0416244 0.000666667
 0.983678 -0.152774   1.13537 -0.42847 0.000666667
0.987403 -0.15038  1.11613 -0.046763 0.000666667
   0.9861 -0.149853   1.11672 -0.107372 0.000666667
 0.990264 -0.149547    1.1238 0.0557924 0.000666667
 0.989653 -0.150605   1.14094 0.00674306 0.000666667
  0.98644 -0.153342   1.12865 -0.071797 0.000666667
 0.989004 -0.149725   1.11368 -0.021405 0.000666667
 0.985296 -0.149989   1.11686 -0.114248 0.000666667
 0.983525 -0.151604    1.1324 -0.429956 0.000666667
 0.990345 -0.153375   1.14142 0.096229 0.000666667
 0.985826 -0.156582   1.13141 -0.222622 0.000666667
  0.98909 -0.150618    1.1397 0.0875798 0.000666667
 0.985958 -0.154903   1.13135 -0.220641 0.000666667
 0.989377 -0.149162   1.12871 -0.263405 0.000666667
 0.981917 -0.157342   1.09658 0.0808769 0.000666667
 0.992527 -0.148677   1.12827 -0.0377086 0.000666667
0.988219 -0.15354  1.11417 -0.134285 0.000666667
 0.991368 -0.149443   1.12115 0.0737824 0.000666667
0.982219 -0.15105  1.13921 -0.220579 0.000666667
 0.985284 -0.155178   1.07727 -0.218818 0.000666667
 0.984757 -0.150913    1.1265 0.123929 0.000666667
 0.991075 -0.148083   1.14677 -0.0777287 0.000666667
0.984937 -0.14799  1.13574 -0.0377815 0.000666667
 0.986239 -0.156303   1.12995 -0.209303 0.000666667
 0.987989 -0.146138   1.11374 0.0453591 0.000666667
 0.984095 -0.147517   1.13598 -0.0540722 0.000666667
0.989074 -0.15032  1.12434 0.0604532 0.000666667
  0.98619 -0.158147   1.09711 -0.173602 0.000666667
 0.989266 -0.152521   1.12462 -0.206531 0.000666667
 0.986902 -0.152795   1.12543 -0.207377 0.000666667
  0.98807 -0.154757   1.11279 0.0192675 0.000666667
 0.989894 -0.156733   1.11531 0.206241 0.000666667
 0.999239 -0.155249   1.12658 0.274396 0.000666667
 0.989615 -0.149682   1.11819 -0.0984175 0.000666667
 0.983739 -0.148809   1.12591 0.0864368 0.000666667
 0.984495 -0.152681   1.13136 -0.440453 0.000666667
 0.982706 -0.152085   1.13411 -0.431557 0.000666667
 0.99016 -0.14528  1.12148 0.0869907 0.000666667
 0.984611 -0.154046    1.1138 -0.0680696 0.000666667
 0.984603 -0.152905   1.09848 -0.0223711 0.000666667
 0.988506 -0.155376   1.12243 -0.197279 0.000666667
  0.98136 -0.151223   1.13404 -0.432768 0.000666667
  1.00026 -0.152364   1.13155 0.324823 0.000666667
 0.986786 -0.155181   1.11058 -0.154158 0.000666667
 0.986063 -0.153014    1.1273 -0.0703308 0.000666667
 0.982613 -0.154008    1.1324 -0.439302 0.000666667
 0.987536 -0.151702   1.12667 -0.0603351 0.000666667
 0.982109 -0.154004   1.13983 -0.221585 0.000666667
 0.990546 -0.145947    1.1241 0.0755007 0.000666667
0.981956 -0.15563  1.14321 -0.2174 0.000666667
 0.990911 -0.152865   1.12559 -0.201252 0.000666667
 0.989706 -0.148853   1.12233 0.0823642 0.000666667
 0.990388 -0.151044   1.12393 0.127711 0.000666667
 0.994618 -0.155684   1.13619 0.0947477 0.000666667
 0.985792 -0.151621     1.126 0.0642924 0.000666667
 0.988686 -0.150128   1.11569 -0.000149501 0.000666667
 0.988329 -0.146704   1.13371 0.0479694 0.000666667
 0.994442 -0.154161   1.12792 0.0428694 0.000666667
 0.985411 -0.151554   1.12687 -0.0522339 0.000666667
   0.9829 -0.153378   1.14082 -0.196112 0.000666667
 0.983432 -0.149022   1.13552 -0.00623372 0.000666667
 0.987882 -0.150625   1.14127 0.00526018 0.000666667
  1.00129 -0.151466   1.13147 0.283846 0.000666667
 0.989595 -0.152713      1.16 0.225499 0.000666667
 0.989849 -0.149909   1.11532 -0.0343217 0.000666667
 0.989888 -0.149874   1.14191 0.0816782 0.000666667
 0.985344 -0.155734    1.1146 -0.156913 0.000666667
  1.00288 -0.149416   1.11298 0.300326 0.000666667
 0.986016 -0.157721   1.12952 -0.197988 0.000666667
 0.986791 -0.149225   1.12614 -0.0885663 0.000666667
 0.990659 -0.147153   1.12711 -0.0391045 0.000666667
 0.992681 -0.157744   1.09587 0.138014 0.000666667
 0.990054 -0.145514   1.13492 0.0234499 0.000666667
 0.989237 -0.150663   1.12964 -0.0263457 0.000666667
0.990063 -0.15209  1.11435 -0.002977 0.000666667
  0.98026 -0.154355   1.11546 -0.13695 0.000666667
 0.987717 -0.151447   1.11455 -0.0309019 0.000666667
 0.988728 -0.148254    1.1219 0.0680182 0.000666667
0.984132 -0.15586  1.09923 -0.122815 0.000666667
 0.986012 -0.154522   1.13061 -0.224828 0.000666667
 0.984656 -0.151318   1.10885 -0.026502 0.000666667
 0.987721 -0.152492   1.12391 0.117811 0.000666667
 0.987257 -0.147832   1.11469 -0.0436158 0.000666667
 0.990214 -0.149316   1.10961 0.170349 0.000666667
 0.983055 -0.155433   1.11457 -0.0348163 0.000666667
 0.989613 -0.146241   1.11204 0.0450649 0.000666667
0.991085 -0.14958  1.12145 0.060034 0.000666667
 0.990592 -0.153745   1.12512 -0.209456 0.000666667
 0.992741 -0.151044   1.14579 0.0414099 0.000666667
 0.987983 -0.154075   1.10869 0.0243604 0.000666667
 0.991643 -0.152696   1.15881 0.23153 0.000666667
 0.989976 -0.152666   1.13321 -0.0358109 0.000666667
 0.993435 -0.145531   1.13487 -0.0755186 0.000666667
 0.977386 -0.155652   1.14336 -0.295506 0.000666667
 0.990446 -0.143804   1.13189 0.0897891 0.000666667
 0.993313 -0.157043   1.09643 0.148452 0.000666667
 0.989498 -0.152777    1.0979 -0.154117 0.000666667
 0.987249 -0.151361   1.11569 -0.0376815 0.000666667
 0.983332 -0.151797    1.1175 -0.0894514 0.000666667
 0.988229 -0.150306   1.12094 0.0956213 0.000666667
 0.990495 -0.148931   1.13125 0.0403047 0.000666667
 0.990713 -0.150046   1.14241 -0.0154104 0.000666667
 0.982017 -0.155311   1.14388 -0.161622 0.000666667
 0.990684 -0.151879   1.13976 0.141787 0.000666667
 0.987073 -0.151869   1.12282 0.124408 0.000666667
 0.978134 -0.147031   1.11449 -0.465688 0.000666667
   0.9915 -0.148236   1.12251 0.0658784 0.000666667
 0.995849 -0.152001   1.13357 0.115511 0.000666667
 0.990419 -0.151108   1.14093 0.0670095 0.000666667
 0.987149 -0.148697   1.11789 -0.128924 0.000666667
 0.989155 -0.146364   1.11571 -0.010836 0.000666667
 0.98246 -0.14995  1.12464 -0.0761404 0.000666667
 0.988731 -0.152321    1.1162 -0.0180451 0.000666667
 0.987427 -0.150284   1.12719 -0.014317 0.000666667
 0.995112 -0.151985   1.10448 0.198535 0.000666667
0.990346 -0.15011  1.13178 -0.0602665 0.000666667
 0.986714 -0.152993   1.09563 -0.147785 0.000666667
0.984548 -0.15391   1.1418 -0.168949 0.000666667
 0.980312 -0.154517   1.10981 -0.169142 0.000666667
 0.994446 -0.156522   1.09539 0.107563 0.000666667
 0.981937 -0.150739   1.13345 -0.429837 0.000666667
 0.993138 -0.149647   1.12178 0.0655344 0.000666667
 0.987037 -0.152629   1.11227 -0.0672207 0.000666667
 0.994493 -0.151594   1.14653 0.0288421 0.000666667
 0.981145 -0.152939   1.13887 -0.218708 0.000666667
0.991839 -0.15319  1.09912 0.0317836 0.000666667
 0.988026 -0.148701   1.13761 -0.00299099 0.000666667
 0.982806 -0.142213   1.13677 -0.00121908 0.000666667
0.988973 -0.15212  1.14096 0.0695376 0.000666667
 0.990926 -0.154366   1.12859 -0.0353981 0.000666667
 0.985808 -0.152508   1.09789 -0.0251193 0.000666667
 0.989522 -0.151949   1.10904 0.174861 0.000666667
 0.990766 -0.147121   1.11195 0.0528665 0.000666667
 0.989533 -0.148126   1.12244 0.0575763 0.000666667
 0.983719 -0.154155   1.14265 -0.149742 0.000666667
 0.990344 -0.153692    1.1063 0.172328 0.000666667
0.991882 -0.14854  1.12372 0.0658104 0.000666667
 0.982503 -0.150792   1.14087 -0.211606 0.000666667
 0.996022 -0.152032    1.1044 0.200089 0.000666667
 0.990888 -0.151421   1.14128 0.0768377 0.000666667
 0.984042 -0.144931    1.1121 0.0439423 0.000666667
  0.97938 -0.149347   1.11625 -0.478593 0.000666667
 0.986373 -0.145537   1.11542 -0.0413544 0.000666667
0.990933 -0.15548  1.10715 0.201171 0.000666667
 0.992615 -0.153652   1.10031 0.027817 0.000666667
 0.983752 -0.151532   1.13855 -0.223516 0.000666667
 0.991315 -0.148368   1.12303 0.0535082 0.000666667
 0.982669 -0.157051   1.14233 -0.170662 0.000666667
 0.983595 -0.150647   1.13254 -0.429856 0.000666667
 0.988653 -0.151798   1.14275 0.0594684 0.000666667
 0.987135 -0.151569   1.13731 -0.0345393 0.000666667
 0.984134 -0.151448   1.12628 -0.0431909 0.000666667
 0.986558 -0.150364   1.11548 -0.0941951 0.000666667
 0.992229 -0.150681    1.1241 -0.221839 0.000666667
 0.989441 -0.151943   1.12443 -0.213173 0.000666667
  0.98901 -0.154686   1.12394 0.129322 0.000666667
 0.983588 -0.155792   1.14481 -0.160103 0.000666667
 0.985359 -0.149919    1.1159 -0.0458229 0.000666667
 0.991169 -0.148152   1.10958 0.162872 0.000666667
  0.99174 -0.149966   1.08963 0.258793 0.000666667
 0.987173 -0.149847   1.13971 0.0722798 0.000666667
 0.984799 -0.152267   1.13667 -0.0375218 0.000666667
 0.984504 -0.156755   1.07557 -0.217356 0.000666667
 0.982417 -0.159745   1.14529 -0.161841 0.000666667
 0.999515 -0.150323   1.13186 0.291646 0.000666667
 0.984568 -0.154056     1.129 -0.223248 0.000666667
 0.983352 -0.154676   1.12041 -0.093211 0.000666667
 0.993204 -0.148497   1.14686 0.060143 0.000666667
 0.995845 -0.152743    1.1041 0.212546 0.000666667
 0.991763 -0.150183   1.14389 -0.0402145 0.000666667
 0.982259 -0.155103   1.12326 -0.0221896 0.000666667
 0.991402 -0.151692   1.10858 0.18783 0.000666667
 0.987434 -0.151619    1.1439 -0.00149386 0.000666667
 0.991854 -0.150383   1.11948 0.0574349 0.000666667
  0.98113 -0.154418   1.11731 -0.0873782 0.000666667
 0.982715 -0.150603   1.13131 -0.413247 0.000666667
0.992951 -0.1504 1.14827 0.0536208 0.000666667
 0.989452 -0.155595   1.10328 -0.169368 0.000666667
 0.990353 -0.149947   1.13188 -0.0466385 0.000666667
 0.986304 -0.152119   1.13204 -0.438623 0.000666667
 0.990654 -0.156205   1.10743 -0.172533 0.000666667
 0.987624 -0.153202   1.12788 -0.0575116 0.000666667
 0.990619 -0.150989   1.12347 0.0769214 0.000666667
 0.983858 -0.155882   1.11619 -0.0459528 0.000666667
 0.996965 -0.148604   1.14173 0.0409454 0.000666667
 0.990234 -0.146059   1.11342 0.035986 0.000666667
 0.990827 -0.146252   1.10944 0.041844 0.000666667
  0.98358 -0.152369   1.14104 -0.219553 0.000666667
 0.989993 -0.147649   1.13175 0.0586863 0.000666667
0.987024 -0.14597  1.11377 -0.0368016 0.000666667
  0.98711 -0.157775   1.13057 -0.000735311 0.000666667
 0.992545 -0.151251   1.15977 0.225203 0.000666667
0.984243 -0.15478  1.12856 -0.200661 0.000666667
 0.986393 -0.153268    1.0963 -0.137973 0.000666667
 0.986575 -0.150103   1.11477 -0.0280072 0.000666667
 0.99095 -0.14892  1.12289 0.0617753 0.000666667
 0.981786 -0.158646   1.11269 -0.17504 0.000666667
 0.990679 -0.153224   1.14249 0.0828624 0.000666667
   0.9866 -0.151488   1.10966 0.0601096 0.000666667
 0.986704 -0.149902   1.14825 -0.273758 0.000666667
 0.987108 -0.152786   1.12837 -0.0664248 0.000666667
 0.985719 -0.152847   1.14595 -0.274092 0.000666667
 0.987202 -0.152089    1.1222 0.149952 0.000666667
  0.98645 -0.152635   1.12367 -0.173046 0.000666667
 0.989442 -0.150821   1.10403 0.205415 0.000666667
 0.990524 -0.151216   1.14034 0.0530949 0.000666667
0.982938 -0.15271  1.13414 -0.43162 0.000666667
 0.990386 -0.151515   1.14148 -0.0177108 0.000666667
 0.983525 -0.151122   1.13025 -0.439682 0.000666667
 0.987264 -0.154761   1.11328 -0.153051 0.000666667
 0.983985 -0.154901   1.11951 -0.101297 0.000666667
0.998819 -0.15354  1.13061 0.262768 0.000666667
 0.984867 -0.149373   1.13953 -0.201101 0.000666667
 0.981505 -0.155873   1.12206 -0.115078 0.000666667
 0.991403 -0.153066   1.12132 0.0680117 0.000666667
  0.98732 -0.153948   1.09729 -0.148824 0.000666667
  0.98748 -0.148041   1.11333 -0.0302304 0.000666667
0.985464 -0.15535  1.12728 -0.00190095 0.000666667
 0.988724 -0.151582   1.12451 -0.206525 0.000666667
 0.988717 -0.152615   1.12672 -0.179777 0.000666667
 0.989078 -0.145874   1.13172 0.10164 0.000666667
 0.987151 -0.149786    1.1164 -0.0229568 0.000666667
 0.989545 -0.153715   1.12381 -0.19463 0.000666667
 0.980168 -0.152883   1.12227 -0.0172876 0.000666667
 0.990284 -0.149223   1.14302 0.0812683 0.000666667
 0.984437 -0.150858   1.13176 -0.413311 0.000666667
0.985632 -0.15493   1.1288 -0.210232 0.000666667
 0.988233 -0.140603   1.13239 0.104545 0.000666667
 0.984961 -0.151653   1.13754 -0.00371089 0.000666667
 0.992008 -0.147623   1.12804 -0.0422739 0.000666667
 0.984951 -0.153672   1.11475 -0.011567 0.000666667
 0.990756 -0.153669   1.12266 -0.193834 0.000666667
 0.982405 -0.152781   1.13022 -0.428886 0.000666667
 0.986512 -0.156704   1.11284 -0.149113 0.000666667
0.989339 -0.14855  1.11841 -0.107112 0.000666667
 0.981503 -0.155663   1.12288 -0.0417377 0.000666667
 0.989145 -0.150934   1.11492 -0.0108732 0.000666667
 0.990599 -0.146888   1.13067 -0.0264176 0.000666667
  0.98933 -0.154936   1.12366 0.110798 0.000666667
0.986773 -0.15095  1.13656 -0.0194286 0.000666667
 0.994443 -0.152704   1.14553 0.0349722 0.000666667
 0.990587 -0.145071   1.12975 -0.0502313 0.000666667
0.980207 -0.14686  1.11558 -0.446473 0.000666667
 0.989318 -0.152982   1.14272 0.0954583 0.000666667
 0.986347 -0.151617   1.11354 -0.152204 0.000666667
 0.987321 -0.153768   1.11339 -0.148989 0.000666667
 0.989344 -0.150606   1.14206 0.00284334 0.000666667
 0.984513 -0.154646    1.0959 -0.146967 0.000666667
 0.989016 -0.152294   1.12795 -0.0336848 0.000666667
  0.98581 -0.151527   1.13885 0.0238887 0.000666667
 0.982749 -0.152576   1.13428 -0.420669 0.000666667
 0.986113 -0.153246   1.13295 -0.217164 0.000666667
 0.981206 -0.150095   1.13882 0.020607 0.000666667
 0.991227 -0.143636   1.11129 0.0427714 0.000666667
0.990902 -0.14712  1.11111 0.0470914 0.000666667
 0.982356 -0.157356   1.14132 -0.155735 0.000666667
 0.989668 -0.148948   1.14464 -0.0181429 0.000666667
 0.981386 -0.151943   1.11809 -0.11534 0.000666667
0.992593 -0.14923  1.13114 -0.0412271 0.000666667
 0.987187 -0.151528   1.11773 -0.109557 0.000666667
0.993163 -0.15481  1.09945 0.0244116 0.000666667
  0.98968 -0.146639   1.11391 -0.0101189 0.000666667
 0.989746 -0.149533   1.14025 0.0692098 0.000666667
 0.985412 -0.154705   1.09603 0.00294782 0.000666667
0.990813 -0.14894  1.08806 0.26152 0.000666667
 0.990541 -0.154343   1.10295 -0.148366 0.000666667
0.986331 -0.14857  1.12605 0.0773566 0.000666667
 0.983315 -0.145111   1.11519 0.0300538 0.000666667
 0.982697 -0.152436   1.11966 -0.0992288 0.000666667
 0.985463 -0.152602   1.11729 -0.0333949 0.000666667
 0.991065 -0.148784   1.11668 -0.0958168 0.000666667
 0.992136 -0.151194   1.12065 0.0642601 0.000666667
 0.982368 -0.156003   1.12854 -0.199301 0.000666667
 0.989585 -0.150215   1.14689 -0.276993 0.000666667
 0.980279 -0.152185   1.14024 -0.226806 0.000666667
 0.988025 -0.151646   1.14086 0.0700311 0.000666667
 0.991216 -0.152764    1.1232 0.10491 0.000666667
   0.9941 -0.154522   1.13093 0.0354082 0.000666667
 0.989256 -0.149755   1.11986 -0.0970404 0.000666667
0.987273 -0.15316  1.12515 -0.176245 0.000666667
 0.982452 -0.147296   1.13411 -0.0614228 0.000666667
 0.989898 -0.156443   1.10314 -0.145204 0.000666667
 0.987458 -0.144282   1.11256 0.0311022 0.000666667
 0.989532 -0.151402   1.12584 0.122371 0.000666667
  0.99211 -0.147857   1.14474 -0.0693535 0.000666667
 0.992744 -0.148693   1.14443 -0.0512902 0.000666667
 0.983105 -0.150414   1.13698 -0.00178744 0.000666667
 0.985305 -0.153704   1.11436 -0.146054 0.000666667
0.988786 -0.15198  1.12221 0.111552 0.000666667
  0.98965 -0.150397   1.10528 0.177397 0.000666667
 0.979494 -0.152795   1.11398 -0.460867 0.000666667
 0.989394 -0.154683   1.10253 -0.140518 0.000666667
 0.989291 -0.152435   1.14183 -0.00216361 0.000666667
 0.987926 -0.152804   1.12318 -0.190645 0.000666667
  0.98413 -0.151779   1.13587 -0.0481618 0.000666667
 0.983358 -0.155226   1.12178 -0.0883142 0.000666667
 0.988392 -0.148427     1.114 -0.0404966 0.000666667
 0.988299 -0.151445   1.14653 -0.277257 0.000666667
 0.987678 -0.146793   1.11713 -0.108647 0.000666667
 0.985834 -0.157625   1.07529 -0.204725 0.000666667
 0.986965 -0.147699   1.11005 -0.0617256 0.000666667
  0.99129 -0.150861   1.12123 0.0891267 0.000666667
0.990324 -0.14895  1.12429 0.0584548 0.000666667
 0.97797 -0.15584  1.12101 -0.271939 0.000666667
 0.988745 -0.143189   1.13266 0.103164 0.000666667
0.988488 -0.15303   1.1399 0.0635503 0.000666667
  0.98677 -0.153555   1.11165 0.0565409 0.000666667
 0.992721 -0.148964   1.10631 0.176389 0.000666667
 0.989695 -0.153056   1.14516 -0.0212691 0.000666667
 0.988928 -0.146946     1.131 0.0518756 0.000666667
 0.987009 -0.153019   1.09726 -0.140873 0.000666667
 0.987897 -0.152269   1.11059 0.0313827 0.000666667
 0.991718 -0.156995   1.09572 0.125095 0.000666667
  0.98859 -0.151769   1.12594 0.121713 0.000666667
0.995232 -0.15406  1.10136 0.280912 0.000666667
 0.987087 -0.155092    1.1167 -0.052968 0.000666667
  0.98859 -0.151368   1.14095 0.0711317 0.000666667
 0.993231 -0.149635   1.14907 0.0436449 0.000666667
 0.984064 -0.150005    1.1078 -0.0358105 0.000666667
0.984311 -0.15424  1.08773 0.143823 0.000666667
 0.983197 -0.156023   1.14253 -0.168505 0.000666667
0.987213 -0.15719  1.11318 -0.150806 0.000666667
 0.986064 -0.151256   1.10057 -0.00713646 0.000666667
 0.990721 -0.147517   1.13221 0.0650109 0.000666667
 0.983214 -0.159089    1.1148 -0.205718 0.000666667
 0.985377 -0.152022   1.13228 -0.396245 0.000666667
  0.98938 -0.143366   1.11326 -0.00860113 0.000666667
 0.982351 -0.151681   1.16396 -0.0496349 0.000666667
 0.989816 -0.148531   1.12169 0.0815752 0.000666667
 0.981672 -0.149042   1.13535 -0.0229745 0.000666667
 0.990809 -0.151191   1.14663 0.0340795 0.000666667
0.988187 -0.14908  1.11455 -0.0324663 0.000666667
0.985556 -0.15703  1.07613 -0.21157 0.000666667
 0.988248 -0.147616   1.12447 0.0630212 0.000666667
0.982562 -0.1497 1.12939 -0.415672 0.000666667
0.989494 -0.14981  1.13985 0.0639693 0.000666667
 0.993537 -0.155019   1.12936 0.0531756 0.000666667
 0.986215 -0.152383   1.12544 0.065384 0.000666667
 0.987507 -0.152064   1.12734 -0.0472316 0.000666667
 0.991943 -0.143163   1.11067 -0.00617397 0.000666667
0.986647 -0.15274  1.11654 -0.0210313 0.000666667
 0.986845 -0.151509    1.1259 -0.0652159 0.000666667
 0.98925 -0.14431  1.11177 0.0400263 0.000666667
  0.99263 -0.149277   1.12295 0.0796539 0.000666667
 0.996304 -0.151741    1.1042 0.201438 0.000666667
  1.00324 -0.149974   1.11489 0.298249 0.000666667
 0.990092 -0.146596   1.11269 0.0379454 0.000666667
 0.995558 -0.153275   1.10224 0.246919 0.000666667
0.990152 -0.14735  1.13186 0.0493863 0.000666667
0.992245 -0.14851  1.12174 0.0861718 0.000666667
 0.984649 -0.154348   1.14256 -0.219163 0.000666667
 0.978901 -0.147945   1.11638 -0.467697 0.000666667
 0.981063 -0.150651   1.13264 -0.430877 0.000666667
 0.989825 -0.150648   1.12166 0.0432839 0.000666667
 0.983761 -0.149654   1.13707 -0.0155607 0.000666667
 0.990662 -0.152035    1.1397 0.0700154 0.000666667
 0.982013 -0.151336   1.13462 -0.0610922 0.000666667
 0.990064 -0.147142   1.12661 0.0611582 0.000666667
 0.981928 -0.151591   1.13972 -0.224103 0.000666667
 0.984425 -0.150955    1.1252 0.0697207 0.000666667
 0.987792 -0.150521    1.1163 -0.104672 0.000666667
 0.994396 -0.150045   1.13297 0.056419 0.000666667
 0.980227 -0.155391   1.11294 -0.212851 0.000666667
 0.992123 -0.151411   1.12396 -0.183407 0.000666667
 0.981921 -0.149235   1.13375 -0.05923 0.000666667
 0.991091 -0.152246   1.10925 0.197908 0.000666667
 0.983988 -0.153579   1.13402 -0.41219 0.000666667
   0.9815 -0.159242   1.14446 -0.158487 0.000666667
0.982122 -0.15376  1.09646 0.0472838 0.000666667
 0.994891 -0.154212   1.10525 0.208 0.000666667
  0.98223 -0.153409   1.12081 -0.100886 0.000666667
 0.984971 -0.151133   1.12654 -0.0478761 0.000666667
 0.990894 -0.149953   1.14725 0.0422171 0.000666667
0.982138 -0.15339  1.13897 -0.201096 0.000666667
  1.00001 -0.151704   1.12999 0.307777 0.000666667
 0.984116 -0.152251   1.13925 -0.200834 0.000666667
 0.987508 -0.148994   1.11381 -0.00533769 0.000666667
 0.985584 -0.154901   1.11159 -0.123666 0.000666667
 0.988494 -0.155346   1.11019 0.049605 0.000666667
  0.98567 -0.152332   1.09905 -0.145069 0.000666667
 0.984813 -0.149188   1.13587 -0.0252166 0.000666667
 0.981632 -0.152838   1.13344 -0.426899 0.000666667
0.985678 -0.15575   1.1119 -0.173638 0.000666667
 0.986179 -0.149468   1.11944 -0.109663 0.000666667
 0.986897 -0.153645   1.09625 -0.129992 0.000666667
 0.983002 -0.155049   1.09534 0.0715996 0.000666667
 0.993496 -0.155205   1.09618 0.122815 0.000666667
 0.985792 -0.156593   1.07255 -0.21587 0.000666667
 0.987476 -0.150792   1.11432 -0.0231146 0.000666667
 0.989788 -0.154324   1.12524 -0.195055 0.000666667
 0.990156 -0.149752   1.10661 0.179789 0.000666667
  0.98875 -0.151741     1.127 -0.0183183 0.000666667
  1.00116 -0.151838   1.13067 0.304465 0.000666667
 0.982542 -0.157271   1.14169 -0.209707 0.000666667
 0.986218 -0.150298   1.09604 -0.163463 0.000666667
 0.988404 -0.151565   1.09696 -0.126209 0.000666667
   0.9807 -0.155366   1.13058 -0.448934 0.000666667
 0.979645 -0.150448   1.13136 -0.438036 0.000666667
 0.989139 -0.155862   1.12855 0.00527082 0.000666667
 0.987243 -0.155363   1.12296 0.102533 0.000666667
 0.989535 -0.151279   1.10907 0.194699 0.000666667
 0.981265 -0.149925   1.13848 0.0289962 0.000666667
 0.985128 -0.153696    1.1319 -0.198447 0.000666667
 0.991129 -0.149305   1.11896 0.0774023 0.000666667
  0.98627 -0.150318   1.11071 0.0625043 0.000666667
 0.988531 -0.150046   1.14281 -0.0481936 0.000666667
 0.984935 -0.151158   1.13839 -0.204581 0.000666667
 0.986943 -0.153991   1.11224 0.0470902 0.000666667
 0.983965 -0.153543   1.11878 -0.108744 0.000666667
 0.989992 -0.146905   1.13058 0.0415617 0.000666667
 0.979815 -0.152764   1.11571 -0.468736 0.000666667
 0.982648 -0.154851   1.12333 -0.0235459 0.000666667
 0.986531 -0.156493   1.07753 -0.234922 0.000666667
 0.982196 -0.149857   1.13677 -0.0359556 0.000666667
  0.98784 -0.151638   1.12649 -0.0480985 0.000666667
 0.988934 -0.149194    1.1288 -0.00748263 0.000666667
0.987976 -0.15175  1.09723 -0.166941 0.000666667
 0.984687 -0.156614   1.07733 -0.20754 0.000666667
 0.987292 -0.155173   1.11672 -0.0355712 0.000666667
 0.986863 -0.154479   1.11216 0.0666788 0.000666667
 0.981123 -0.153101   1.12127 -0.10698 0.000666667
 0.990654 -0.154214   1.12463 0.119919 0.000666667
 0.989357 -0.150087   1.14187 -0.0188683 0.000666667
 0.985337 -0.148284   1.10649 -0.0331951 0.000666667
 0.985724 -0.151092   1.13847 -0.00224253 0.000666667
 0.986882 -0.151094   1.14752 -0.261086 0.000666667
  0.99144 -0.150192   1.10768 0.180883 0.000666667
 0.983052 -0.153291   1.13026 -0.428567 0.000666667
 0.986451 -0.154584   1.11241 0.078221 0.000666667
 0.992754 -0.155964    1.1409 0.0643128 0.000666667
 0.985005 -0.156215   1.14106 -0.179562 0.000666667
0.990421 -0.15327  1.12776 -0.0813317 0.000666667
 0.983656 -0.153642   1.14215 -0.209608 0.000666667
 0.986273 -0.158393   1.11316 -0.165713 0.000666667
 0.985952 -0.152026   1.11494 -0.0169144 0.000666667
 0.980578 -0.155526   1.14011 -0.167755 0.000666667
 0.991004 -0.148078   1.13998 0.0659851 0.000666667
0.98967 -0.1493 1.10826 0.189396 0.000666667
 0.989884 -0.157461   1.10314 -0.164728 0.000666667
 0.988423 -0.151835   1.14506 -0.0222715 0.000666667
 0.988159 -0.149946   1.11631 -0.0215729 0.000666667
 0.986152 -0.151308   1.12347 0.074776 0.000666667
 0.989511 -0.147601   1.13268 0.0830832 0.000666667
 0.986426 -0.151792   1.09821 -0.15381 0.000666667
 0.985796 -0.153776   1.09568 -0.127484 0.000666667
 0.993012 -0.153521   1.10751 0.183133 0.000666667
 0.991247 -0.149276   1.12298 0.0645812 0.000666667
 0.987063 -0.151324   1.14718 -0.270365 0.000666667
 0.987977 -0.151815   1.11706 -0.0366058 0.000666667
 0.985983 -0.155009   1.12798 -0.207662 0.000666667
 0.992702 -0.149743   1.12011 0.0666613 0.000666667
 0.987395 -0.152289   1.11336 -0.0211419 0.000666667
  0.98774 -0.146799   1.11431 -0.0254575 0.000666667
  0.98638 -0.152866   1.12351 -0.191765 0.000666667
 0.987334 -0.149273   1.11443 -0.0317423 0.000666667
 0.985973 -0.149648   1.10845 -0.0466687 0.000666667
 0.982799 -0.150653   1.13997 0.0357156 0.000666667
 0.989575 -0.151647   1.14277 0.0962085 0.000666667
0.990336 -0.14579  1.11213 0.0427148 0.000666667
 0.983143 -0.151958   1.14179 -0.225778 0.000666667
 0.987421 -0.149656   1.11921 -0.117891 0.000666667
 0.985497 -0.151539   1.12352 0.0693694 0.000666667
 0.989687 -0.146026   1.13504 -0.0959162 0.000666667
 0.982865 -0.150004   1.16555 -0.0466912 0.000666667
 0.989593 -0.144088     1.132 0.0995087 0.000666667
 0.989259 -0.150418    1.1405 0.0878024 0.000666667
  0.98846 -0.145032    1.1333 0.0543185 0.000666667
 0.985573 -0.152575   1.09862 -0.142872 0.000666667
 0.989498 -0.147469   1.11258 0.061887 0.000666667
 0.981415 -0.143528   1.13964 -0.0110493 0.000666667
 0.987045 -0.153793   1.09908 -0.00811145 0.000666667
 0.983988 -0.149373    1.1461 -0.282325 0.000666667
 0.988993 -0.149855   1.12256 0.0593516 0.000666667
 0.986627 -0.151195   1.14206 -0.0345012 0.000666667
 0.984256 -0.153133   1.12853 -0.0625914 0.000666667
 0.986308 -0.152416   1.11745 -0.028685 0.000666667
 0.984368 -0.155897   1.12025 -0.097073 0.000666667
 0.986217 -0.160103   1.11246 -0.199066 0.000666667
 0.981741 -0.158284   1.14352 -0.165466 0.000666667
0.986651 -0.15316  1.12478 0.105668 0.000666667
 0.987787 -0.152904   1.12599 0.126336 0.000666667
 0.981198 -0.154595   1.14062 -0.160627 0.000666667
 0.985168 -0.151124   1.12679 -0.0695894 0.000666667
0.987339 -0.15108   1.1146 -0.0226212 0.000666667
 0.987558 -0.153955   1.12674 0.100281 0.000666667
  0.98754 -0.156039   1.11246 -0.171042 0.000666667
 0.995278 -0.155666   1.10101 0.274731 0.000666667
 0.987949 -0.153549   1.12543 -0.213517 0.000666667
 0.982331 -0.154521   1.13112 -0.444899 0.000666667
  0.98562 -0.151013   1.12581 -0.0755895 0.000666667
 0.987711 -0.156076   1.11248 0.0408994 0.000666667
 0.983784 -0.145864   1.11423 0.014549 0.000666667
 0.989249 -0.151116   1.12374 -0.180815 0.000666667
 0.990144 -0.150387   1.14174 -0.0241028 0.000666667
0.991262 -0.14798  1.12315 0.0673304 0.000666667
 0.985212 -0.152438   1.12468 0.129825 0.000666667
 0.994639 -0.149303   1.14744 0.0822513 0.000666667
0.989608 -0.14494  1.11346 0.0449774 0.000666667
 0.979895 -0.153169   1.16363 -0.0522722 0.000666667
 0.990026 -0.151502    1.1309 -0.0409747 0.000666667
  0.99284 -0.148757   1.08607 0.26337 0.000666667
 0.98629 -0.15412  1.11274 0.0597022 0.000666667
0.989031 -0.14687  1.11589 0.00446294 0.000666667
 0.992596 -0.150809   1.10789 0.177108 0.000666667
 0.985837 -0.150709   1.11628 -0.105609 0.000666667
 0.989731 -0.145342   1.13252 0.0411368 0.000666667
 0.982968 -0.146883   1.13569 -0.0200876 0.000666667
 0.989356 -0.148771    1.1234 0.100566 0.000666667
 0.983967 -0.158212    1.0771 -0.217988 0.000666667
 0.987918 -0.149869   1.14107 -0.0207191 0.000666667
 0.984137 -0.150815   1.14123 -0.21506 0.000666667
 0.987969 -0.150485   1.11432 -0.0340458 0.000666667
 0.990261 -0.149706   1.14033 0.0812417 0.000666667
 0.984723 -0.151788   1.13709 -0.0303507 0.000666667
 0.988482 -0.150584   1.11484 -0.00309004 0.000666667
 0.988948 -0.152125   1.11369 -0.0343866 0.000666667
 0.984596 -0.154087   1.09902 -0.00512691 0.000666667
 0.982825 -0.148066    1.1329 -0.0391098 0.000666667
 0.980218 -0.149908    1.1218 0.0206237 0.000666667
 0.978598 -0.150488    1.1209 0.0175515 0.000666667
0.983828 -0.1525 1.12581 -0.0436002 0.000666667
 0.988876 -0.151792   1.11348 -0.021751 0.000666667
 0.993845 -0.148847   1.10332 0.011271 0.000666667
 0.988961 -0.149849   1.14008 0.0811881 0.000666667
 0.990328 -0.145731   1.11355 0.0540631 0.000666667
 0.986054 -0.154302   1.13807 -0.0383539 0.000666667
 0.986512 -0.153238   1.12836 -0.0697679 0.000666667
 0.990826 -0.147592   1.12411 0.0551185 0.000666667
 0.98185 -0.15118  1.13051 -0.430846 0.000666667
 0.990791 -0.151402   1.10692 0.17376 0.000666667
 0.989532 -0.145925   1.11252 0.048147 0.000666667
 0.984116 -0.153864    1.0981 -0.0134049 0.000666667
 0.991552 -0.152271   1.16027 0.224238 0.000666667
 0.991221 -0.144437   1.11001 0.0285112 0.000666667
 0.985587 -0.152384   1.13578 -0.0334581 0.000666667
 0.993986 -0.150982   1.14573 0.0397737 0.000666667
 0.993725 -0.151277   1.10631 0.000129248 0.000666667
 0.986674 -0.156707   1.16336 -0.057717 0.000666667
 0.981631 -0.155998   1.14102 -0.203924 0.000666667
0.988987 -0.15279  1.12735 -0.203443 0.000666667
 0.995575 -0.151723   1.10659 0.00787184 0.000666667
 0.988976 -0.146923   1.12066 0.0561038 0.000666667
 0.978382 -0.150867   1.11771 -0.435308 0.000666667
  0.98048 -0.151679   1.11581 -0.478135 0.000666667
 0.985568 -0.153465   1.13983 -0.202481 0.000666667
 0.993792 -0.151017   1.12151 0.0856551 0.000666667
 0.983403 -0.154519   1.14083 -0.212819 0.000666667
 0.989699 -0.152619   1.09812 -0.127445 0.000666667
 0.984499 -0.154782   1.11071 -0.170906 0.000666667
 0.988879 -0.146262   1.13177 0.0533573 0.000666667
 0.991693 -0.151414   1.15849 0.235763 0.000666667
 0.983607 -0.156455   1.11837 -0.0517191 0.000666667
 0.986797 -0.152795   1.13679 -0.0334047 0.000666667
 0.988556 -0.150834   1.12382 0.119667 0.000666667
 0.994394 -0.150549   1.14816 0.0441043 0.000666667
0.990324 -0.1491 1.14063 0.105102 0.000666667
   0.9917 -0.148929   1.10688 0.182985 0.000666667
 0.984754 -0.151347   1.12297 0.0617944 0.000666667
 0.991705 -0.151062   1.15778 0.239147 0.000666667
 0.987877 -0.152464   1.14113 0.0881082 0.000666667
  0.98491 -0.149499   1.12552 -0.0715618 0.000666667
 0.985769 -0.148059   1.10967 -0.0558056 0.000666667
 0.989386 -0.151297   1.12355 0.128379 0.000666667
  0.98814 -0.154012   1.10405 -0.145275 0.000666667
 0.986968 -0.153472   1.12384 0.103471 0.000666667
 0.991736 -0.149218    1.1475 0.0212233 0.000666667
 0.984859 -0.154953   1.10897 -0.169075 0.000666667
 0.988574 -0.152701   1.12416 0.121833 0.000666667
 0.982585 -0.156309   1.14416 -0.178965 0.000666667
 0.991699 -0.145566   1.12986 0.0513348 0.000666667
 0.985138 -0.148095   1.12562 -0.0574669 0.000666667
 0.982244 -0.148921   1.13474 -0.0547611 0.000666667
 0.988601 -0.150299   1.14436 -0.269685 0.000666667
 0.988625 -0.150425   1.10621 0.164565 0.000666667
 0.987981 -0.148024   1.11614 0.010683 0.000666667
 0.978656 -0.154165   1.12024 -0.0194556 0.000666667
 0.992763 -0.150372   1.14751 0.0272267 0.000666667
 0.989443 -0.150764   1.14341 -0.0138326 0.000666667
 0.988539 -0.148581   1.11552 0.00913744 0.000666667
  0.98801 -0.151315   1.09784 -0.156118 0.000666667
0.986372 -0.1569 1.12493 0.00826899 0.000666667
 0.994226 -0.155098   1.12975 0.028484 0.000666667
 0.989243 -0.151062   1.14024 0.0831713 0.000666667
 0.985889 -0.152947   1.11562 -0.0353119 0.000666667
 0.988015 -0.155691   1.11677 -0.0590317 0.000666667
 0.985097 -0.149588   1.13668 -0.0469534 0.000666667
0.984277 -0.15066  1.13622 -0.0402064 0.000666667
 0.992172 -0.152018   1.14584 0.0528673 0.000666667
 0.986477 -0.147949   1.14672 -0.286408 0.000666667
 0.989644 -0.152293   1.11421 -0.058616 0.000666667
 0.978935 -0.152296   1.11544 -0.471169 0.000666667
0.990918 -0.15169  1.12607 0.127448 0.000666667
 0.993463 -0.149326   1.11997 0.0705977 0.000666667
0.992134 -0.1493  1.1205 0.0736508 0.000666667
 0.988089 -0.151535   1.14528 -0.00848554 0.000666667
  1.00093 -0.151304   1.12968 0.276508 0.000666667
 0.990527 -0.150661   1.14266 -0.0347895 0.000666667
 0.989165 -0.144588   1.11509 0.0448674 0.000666667
0.989691 -0.14492  1.13078 0.0606359 0.000666667
  0.98722 -0.151634   1.12687 -0.0627017 0.000666667
 0.995698 -0.155269   1.14128 0.0610136 0.000666667
 0.987705 -0.142271   1.13106 0.0968511 0.000666667
 0.987343 -0.153401   1.11491 -0.0265454 0.000666667
  0.98209 -0.155062   1.13115 -0.415986 0.000666667
 0.988037 -0.144924   1.11186 0.0642806 0.000666667
 0.990412 -0.152507   1.14154 0.0823704 0.000666667
 0.990807 -0.153493    1.1229 0.12028 0.000666667
 0.989768 -0.151562   1.10793 0.180157 0.000666667
 0.993255 -0.155184   1.09843 0.023641 0.000666667
0.988017 -0.15109   1.1419 -0.0203051 0.000666667
 0.982539 -0.152885   1.16454 -0.0455836 0.000666667
 0.986913 -0.152673   1.12528 -0.208685 0.000666667
  0.98059 -0.155904   1.16281 -0.0346926 0.000666667
 0.987389 -0.150368   1.14672 -0.280519 0.000666667
  0.98538 -0.156838   1.11663 -0.0593597 0.000666667
 0.986686 -0.154563   1.09844 -0.0442926 0.000666667
 0.991313 -0.152006   1.14087 0.0536696 0.000666667
 0.990856 -0.152722   1.14282 0.0986358 0.000666667
 0.991458 -0.151165   1.12353 -0.207258 0.000666667
 0.992142 -0.149726    1.1217 0.0775102 0.000666667
 0.988206 -0.149495    1.1412 0.0808231 0.000666667
 0.989939 -0.149201   1.14316 -0.0620698 0.000666667
 0.984326 -0.151873   1.12317 0.107827 0.000666667
 0.988712 -0.151416   1.11998 -0.0806672 0.000666667


==> output_ims_2_2_2_2/entropy_action_2.txt <==
49.6276
 0.984023 -0.147713   1.10649 -0.0404633 0.000666667
 0.989726 -0.154999   1.11589 0.237829 0.000666667
 0.987412 -0.152233   1.10965 0.0539918 0.000666667
 0.983773 -0.155218   1.11361 -0.149809 0.000666667
  0.98418 -0.156922   1.11216 -0.142867 0.000666667
 0.990219 -0.150511   1.10921 0.177038 0.000666667
 0.989259 -0.149026   1.10961 0.175518 0.000666667
 0.985558 -0.147716   1.10876 -0.0663875 0.000666667
 0.983885 -0.154539   1.11269 -0.159148 0.000666667
 0.988559 -0.154511   1.11333 0.0535071 0.000666667
 0.992223 -0.145645   1.11248 0.0557368 0.000666667
 0.987878 -0.147204   1.11211 0.0398781 0.000666667
 0.986225 -0.152574   1.11067 0.0440398 0.000666667
 0.988507 -0.152864   1.11396 -0.170607 0.000666667
 0.992776 -0.151372   1.10738 0.164399 0.000666667
 0.994616 -0.151048   1.10683 0.170342 0.000666667
 0.987825 -0.151159   1.10803 0.183395 0.000666667
 0.980744 -0.149371   1.10808 -0.0428999 0.000666667
 0.988248 -0.153398   1.11534 -0.0333316 0.000666667
 0.992322 -0.155216   1.10379 -0.0537383 0.000666667
 0.988918 -0.151047   1.11268 -0.0514808 0.000666667
0.990814 -0.14926  1.11068 0.166287 0.000666667
 0.989631 -0.146583    1.1144 -0.0406388 0.000666667
 0.985932 -0.153269   1.11281 -0.0738056 0.000666667
0.986686 -0.14879  1.11191 -0.0547224 0.000666667
 0.986275 -0.157882   1.10236 -0.087015 0.000666667
 0.977036 -0.147573   1.11532 -0.485363 0.000666667
 0.990946 -0.147194   1.11309 0.041043 0.000666667
 0.984973 -0.145757   1.11145 0.0498331 0.000666667
 0.990206 -0.150608   1.10726 0.158675 0.000666667
 0.992227 -0.148905   1.11441 0.0444887 0.000666667
0.993888 -0.14931  1.10804 0.193693 0.000666667
 0.989678 -0.150254   1.10992 0.163887 0.000666667
  0.99012 -0.146292    1.1145 0.0411152 0.000666667
 0.976782 -0.150304   1.11494 -0.459439 0.000666667
  0.98869 -0.147759   1.11581 0.00979344 0.000666667
 0.988397 -0.148521   1.11106 -0.0729775 0.000666667
0.987322 -0.15088  1.12021 0.0997383 0.000666667
 0.991581 -0.149611   1.10848 0.165299 0.000666667
 0.992449 -0.147429   1.11286 0.0581012 0.000666667
 0.983307 -0.156425   1.11235 -0.163468 0.000666667
 0.987931 -0.153401   1.11049 0.059731 0.000666667
 0.993439 -0.152626   1.10711 0.197145 0.000666667
 0.986838 -0.155468   1.11729 -0.0476138 0.000666667
 0.991277 -0.149077   1.11317 0.0703298 0.000666667
 0.995019 -0.154002   1.10651 0.20125 0.000666667
   0.9847 -0.154064   1.11603 -0.0314864 0.000666667
 0.984425 -0.149034   1.10818 -0.025053 0.000666667
 0.994971 -0.154335    1.1053 0.206547 0.000666667
  0.98061 -0.155097   1.11436 -0.212623 0.000666667
 0.981653 -0.150696   1.11289 -0.438552 0.000666667
 0.987735 -0.154468   1.11186 0.0518365 0.000666667
 0.985641 -0.152683   1.11238 -0.0708715 0.000666667
 0.988287 -0.153198   1.11149 0.0594931 0.000666667
 0.986445 -0.148192   1.10862 -0.0619007 0.000666667
 0.986389 -0.152084   1.11534 -0.00497442 0.000666667
  0.98642 -0.152425   1.11602 0.0364977 0.000666667
 0.994277 -0.154326   1.10709 0.188708 0.000666667
 0.989784 -0.146089   1.11219 0.0396529 0.000666667
 0.990827 -0.151844   1.10609 0.179773 0.000666667
 0.98853 -0.14612  1.11549 -0.0514915 0.000666667
 0.987342 -0.148833   1.11837 -0.0820749 0.000666667
 0.988758 -0.144539   1.11534 -0.0295501 0.000666667
 0.988255 -0.151759    1.1067 0.171835 0.000666667
 0.988527 -0.152576   1.11399 -0.0383803 0.000666667
 0.990373 -0.148821   1.12333 0.0670443 0.000666667
   0.9907 -0.153763   1.10276 -0.0488314 0.000666667
 0.989149 -0.151159   1.10816 0.168667 0.000666667
 0.991527 -0.147478   1.10641 0.182344 0.000666667
 0.985944 -0.152489   1.11604 -0.0265451 0.000666667
 0.988182 -0.155261   1.10916 0.0584966 0.000666667
0.987167 -0.14873  1.11044 -0.0504884 0.000666667
  0.98971 -0.149675   1.10777 0.186825 0.000666667
 0.983113 -0.151777   1.11612 -0.420832 0.000666667
  0.98871 -0.150001   1.10755 0.201328 0.000666667
 0.989643 -0.149045   1.10675 0.198672 0.000666667
 0.990836 -0.153048   1.11012 0.18068 0.000666667
 0.985959 -0.154124   1.11186 0.0601897 0.000666667
 0.986367 -0.157567   1.11272 -0.164589 0.000666667
 0.987052 -0.152346   1.11593 -0.0260861 0.000666667
 0.983672 -0.154231   1.11391 -0.163354 0.000666667
 0.980666 -0.154435   1.12106 -0.101409 0.000666667
 0.978596 -0.145939   1.11638 -0.458327 0.000666667
 0.98839 -0.15429  1.10988 0.0288592 0.000666667
0.980213 -0.15663  1.11373 -0.235918 0.000666667
 0.989724 -0.152168   1.10376 -0.171471 0.000666667
 0.994185 -0.151249   1.10746 0.0168629 0.000666667
0.983037 -0.15774  1.11145 -0.164939 0.000666667
 0.991833 -0.144293    1.1121 0.0353171 0.000666667
 0.991578 -0.146319   1.11234 0.0355211 0.000666667
 0.985925 -0.148685   1.10782 -0.0426202 0.000666667
 0.990701 -0.151144   1.10678 0.178402 0.000666667
 0.989463 -0.146335   1.11757 0.0113325 0.000666667
  0.97954 -0.153421   1.11655 -0.478466 0.000666667
0.990826 -0.15092  1.10838 0.16382 0.000666667
 0.989559 -0.145215   1.11645 0.0395614 0.000666667
 0.987669 -0.149543    1.1142 0.00510743 0.000666667
  0.98959 -0.151597   1.10886 0.169182 0.000666667
 0.990822 -0.154726   1.10399 -0.173881 0.000666667
 0.988802 -0.149356   1.10539 0.165606 0.000666667
  0.98443 -0.151947   1.12366 0.0701519 0.000666667
 0.988823 -0.149349   1.11509 -0.0320357 0.000666667
 0.989637 -0.153693    1.1126 0.229711 0.000666667
 0.991662 -0.144555   1.11256 0.0221842 0.000666667
  0.98469 -0.153743   1.11399 -0.039023 0.000666667
  0.99121 -0.148978   1.10562 0.165889 0.000666667
 0.989826 -0.154995   1.10634 0.221067 0.000666667
 0.989871 -0.146972   1.11621 -0.00342253 0.000666667
 0.981004 -0.148873   1.11424 -0.449354 0.000666667
  0.98962 -0.150132   1.11402 0.0404118 0.000666667
 0.991172 -0.143154   1.11257 0.0127014 0.000666667
 0.989397 -0.151101   1.10726 0.191025 0.000666667
 0.991067 -0.147301   1.11549 -0.00840153 0.000666667
 0.989682 -0.148972   1.11002 0.157542 0.000666667
 0.986796 -0.147258    1.1189 -0.0724221 0.000666667
 0.985171 -0.153885   1.11086 -0.163248 0.000666667
 0.989674 -0.144503   1.11278 0.0490115 0.000666667
 0.990844 -0.148068   1.10758 0.16889 0.000666667
 0.991138 -0.154338   1.10628 -0.183522 0.000666667
 0.983689 -0.155556   1.10876 -0.160501 0.000666667
  0.99374 -0.148776   1.11951 0.0771997 0.000666667
 0.979461 -0.149463   1.11554 -0.465618 0.000666667
 0.989606 -0.149733    1.1146 -0.0327474 0.000666667
 0.991516 -0.143175    1.1103 0.0022313 0.000666667
 0.988159 -0.155935    1.1128 0.235395 0.000666667
 0.987679 -0.148083   1.11452 0.0166447 0.000666667
  0.98978 -0.153681   1.11385 0.0486077 0.000666667
0.988869 -0.15322  1.11696 -0.11674 0.000666667
 0.988959 -0.150128   1.10737 0.190945 0.000666667
0.986724 -0.14805  1.11549 -0.0115075 0.000666667
 0.987777 -0.152261   1.11339 -0.0400615 0.000666667
0.985127 -0.14862  1.10643 -0.0268508 0.000666667
 0.993959 -0.154828   1.10027 0.0434277 0.000666667
 0.991382 -0.155109   1.10129 -0.0618057 0.000666667
 0.981871 -0.155092   1.11177 -0.162781 0.000666667
 0.982012 -0.150592   1.11475 -0.472533 0.000666667
 0.987769 -0.150345   1.10785 0.208421 0.000666667
  0.99023 -0.149666   1.11061 0.179274 0.000666667
 0.988537 -0.147178   1.11263 0.0620204 0.000666667
0.988651 -0.14483  1.11622 0.0379402 0.000666667
 0.992609 -0.142549   1.11055 0.00808349 0.000666667
 0.988704 -0.155925   1.10356 -0.0413243 0.000666667
 0.987023 -0.147539    1.1135 -0.0308325 0.000666667
 0.987754 -0.149466   1.11696 -0.0275635 0.000666667
 0.984774 -0.154987   1.11061 -0.136279 0.000666667
 0.994601 -0.152917   1.10311 0.204102 0.000666667
0.982882 -0.14555   1.1148 0.0344904 0.000666667
 0.987264 -0.147248   1.11403 0.0278182 0.000666667
 0.983782 -0.155779   1.11291 -0.144954 0.000666667
 0.983431 -0.156212   1.09815 -0.102397 0.000666667
 0.989228 -0.147037   1.11553 0.0207006 0.000666667
 0.989712 -0.152681   1.11365 0.00904775 0.000666667
 0.993841 -0.144973    1.1114 0.0195178 0.000666667
 0.979056 -0.148744   1.11617 -0.472411 0.000666667
 0.985871 -0.149739   1.11432 -0.0335263 0.000666667
 0.985371 -0.157833   1.10072 -0.0829262 0.000666667
  0.99007 -0.145105   1.11356 0.0582629 0.000666667
 0.986205 -0.144674   1.11688 0.0221317 0.000666667
 0.990103 -0.152922   1.12331 0.0830258 0.000666667
 0.986201 -0.161007   1.11208 -0.206616 0.000666667
 0.981127 -0.150978   1.11668 -0.488594 0.000666667
  0.98671 -0.149572   1.11002 0.0640421 0.000666667
 0.990734 -0.149327   1.10963 0.160419 0.000666667
 0.987879 -0.150707   1.11215 -0.0609462 0.000666667
 0.983365 -0.155466   1.11255 -0.136269 0.000666667
 0.982869 -0.150273   1.11737 -0.454165 0.000666667
 0.988155 -0.145047   1.11671 -0.0102483 0.000666667
 0.984309 -0.146832   1.10598 -0.0607971 0.000666667
0.988947 -0.15174   1.1129 -0.0275686 0.000666667
0.987372 -0.15162   1.1148 -0.0284719 0.000666667
 0.987787 -0.146714   1.11448 -0.0125909 0.000666667
 0.988503 -0.153981   1.11288 -0.0695272 0.000666667
 0.988417 -0.142439    1.1111 0.0387204 0.000666667
 0.989167 -0.147871   1.10674 0.154297 0.000666667
0.979754 -0.14948   1.1149 -0.427937 0.000666667
 0.993697 -0.151979   1.10745 -0.00991496 0.000666667
  1.00066 -0.154449   1.11199 0.302255 0.000666667
 0.990807 -0.151119   1.10511 0.174425 0.000666667
 0.996223 -0.154415   1.10481 0.212232 0.000666667
 0.991638 -0.147099   1.11238 0.0583279 0.000666667
 0.987642 -0.155978   1.10318 -0.156591 0.000666667
 0.990812 -0.156687   1.10725 -0.156933 0.000666667
  0.99247 -0.148939   1.10899 0.187143 0.000666667
 0.981891 -0.155829   1.11164 -0.174681 0.000666667
 0.985705 -0.149256   1.11381 -0.130673 0.000666667
 0.986597 -0.158005    1.1125 -0.145341 0.000666667
 0.985056 -0.151094   1.10956 0.0400693 0.000666667
 0.990686 -0.149373   1.10672 0.188866 0.000666667
 0.976001 -0.150315   1.11531 -0.45396 0.000666667
 0.987889 -0.152172   1.11265 -0.015436 0.000666667
 0.987542 -0.149655     1.115 -0.0195665 0.000666667
 0.990326 -0.146354   1.11304 0.0527942 0.000666667
 0.986829 -0.149428   1.11525 -0.0386509 0.000666667
0.990711 -0.14859  1.10881 0.175596 0.000666667
  0.98732 -0.154958    1.1166 -0.0636762 0.000666667
 0.981865 -0.154586   1.11994 -0.0832676 0.000666667
 0.990567 -0.148347    1.1121 0.0363961 0.000666667
0.989057 -0.15493  1.11413 -0.130723 0.000666667
 0.987801 -0.147256   1.11403 -0.0132971 0.000666667
 0.989865 -0.149314   1.10815 0.160325 0.000666667
 0.987106 -0.153155   1.11241 0.050401 0.000666667
0.987618 -0.15238  1.11463 -0.0253229 0.000666667
 0.988037 -0.149044   1.10486 0.172443 0.000666667
 0.986987 -0.153227    1.1118 -0.0286008 0.000666667
 0.988436 -0.146119   1.11292 -0.00999735 0.000666667
 0.987369 -0.150893   1.11322 -0.0575351 0.000666667
  0.98818 -0.147356   1.11178 0.0835438 0.000666667
 0.985951 -0.150614   1.11427 -0.0501539 0.000666667
  0.98855 -0.148686   1.11748 -0.10348 0.000666667
 0.986044 -0.153336   1.11316 0.0185015 0.000666667
 0.987544 -0.149496   1.11325 -0.05866 0.000666667
 0.986042 -0.149148   1.11459 -0.0298717 0.000666667
 0.989601 -0.146932   1.11291 0.00745501 0.000666667
 0.987742 -0.155198   1.11519 -0.0578509 0.000666667
 0.989534 -0.147385   1.11441 -0.0136981 0.000666667
 0.991456 -0.146357   1.11309 0.0237335 0.000666667
 0.989275 -0.149727   1.11259 -0.0543894 0.000666667
 0.991161 -0.146422   1.11572 0.0297475 0.000666667
 0.989366 -0.152617   1.10758 0.186105 0.000666667
 0.981578 -0.154201   1.11415 -0.154926 0.000666667
 0.987311 -0.149673    1.1158 -0.0498473 0.000666667
 0.990408 -0.145563   1.11001 0.0328647 0.000666667
 0.989549 -0.149881   1.11399 -0.0216559 0.000666667
 0.983368 -0.153736   1.11019 -0.175877 0.000666667
 0.989268 -0.150936    1.1146 0.00762361 0.000666667
 0.988772 -0.145661   1.11746 -0.0355144 0.000666667
 0.986732 -0.151578   1.11628 -0.0962194 0.000666667
 0.989916 -0.146331   1.11331 0.0344486 0.000666667
 0.981762 -0.151544   1.11538 -0.427166 0.000666667
 0.986656 -0.153763   1.11175 0.0254166 0.000666667
 0.991557 -0.143201   1.11326 0.0383537 0.000666667
 0.984327 -0.153801   1.10916 -0.182242 0.000666667
   0.9893 -0.149702   1.11638 -0.112987 0.000666667
 0.995465 -0.154507   1.10432 0.206562 0.000666667
 0.991805 -0.154264   1.10925 0.173306 0.000666667
 0.988964 -0.152212   1.11465 -0.040221 0.000666667
 0.991954 -0.148015   1.10778 0.168334 0.000666667
0.990743 -0.14272  1.11141 0.0435063 0.000666667
0.987949 -0.14934  1.11697 -0.130282 0.000666667
 0.988583 -0.155282   1.11268 0.083448 0.000666667
 0.991469 -0.144561   1.11168 0.0270497 0.000666667
0.985732 -0.15516   1.1155 -0.00472276 0.000666667
0.988541 -0.15163  1.11385 -0.0427462 0.000666667
 0.985812 -0.150259   1.11042 -0.027903 0.000666667
 0.990232 -0.147493   1.11201 0.0496327 0.000666667
 0.985508 -0.149216   1.11872 -0.0934171 0.000666667
 0.989773 -0.151001   1.10888 0.167891 0.000666667
 0.988403 -0.145262   1.11383 0.0206945 0.000666667
 0.989677 -0.150231   1.10752 0.174597 0.000666667
 0.987717 -0.148286   1.10671 0.185706 0.000666667
 0.986959 -0.153694   1.11512 -0.0344055 0.000666667
 0.988603 -0.152619   1.11451 -0.0432204 0.000666667
 0.989249 -0.145344   1.11571 0.0360273 0.000666667
 0.994943 -0.154349   1.10512 0.224958 0.000666667
 0.989523 -0.146554   1.11419 -0.00289305 0.000666667
 0.992554 -0.151592   1.10425 0.179656 0.000666667
 0.982631 -0.155923   1.11257 -0.14503 0.000666667
 0.987545 -0.151319   1.10845 0.0588283 0.000666667
 0.981868 -0.155025   1.11565 -0.145211 0.000666667
 0.990959 -0.148462   1.10809 0.172088 0.000666667
 0.991078 -0.148098   1.11319 0.0530541 0.000666667
 0.993328 -0.154048   1.10494 0.218425 0.000666667
 0.986996 -0.152375   1.10809 0.0529585 0.000666667
 0.985415 -0.154362    1.1135 -0.0329758 0.000666667
0.993223 -0.15104  1.10566 0.00120838 0.000666667
 0.979675 -0.156615   1.11232 -0.203966 0.000666667
 0.990465 -0.147634   1.11372 -0.0166115 0.000666667
 0.991633 -0.151092   1.10902 0.169018 0.000666667
 0.986737 -0.148653   1.12257 0.0610602 0.000666667
 0.987325 -0.143339    1.1132 0.0694936 0.000666667
 0.990913 -0.146757   1.11294 0.0711253 0.000666667
 0.988438 -0.155396   1.11258 -0.04299 0.000666667
  0.99024 -0.148644   1.11327 0.201098 0.000666667
 0.988252 -0.156049   1.11207 0.0379919 0.000666667
 0.988021 -0.149296   1.11372 0.0295213 0.000666667
 0.988701 -0.146386   1.11365 0.0402963 0.000666667
 0.989201 -0.156415   1.10415 -0.139585 0.000666667
 0.987694 -0.154709   1.11174 0.241583 0.000666667
 0.991096 -0.142832    1.1113 0.0151321 0.000666667
 0.987696 -0.153252    1.1103 0.0374082 0.000666667
 0.984465 -0.155433   1.11348 -0.0617112 0.000666667
 0.985071 -0.156508   1.11511 -0.0623936 0.000666667
 0.983021 -0.148453    1.1182 -0.103027 0.000666667
 0.987963 -0.152023   1.12045 -0.0535135 0.000666667
 0.989175 -0.147697   1.10537 0.178343 0.000666667
 0.983889 -0.153529   1.11509 -0.14517 0.000666667
 0.986155 -0.155889   1.11696 -0.0528669 0.000666667
 0.988885 -0.147118    1.1126 0.00258599 0.000666667
0.990405   -0.15 1.10611 0.182952 0.000666667
 0.987019 -0.151208   1.11865 -0.0142823 0.000666667
 0.989281 -0.143976   1.11139 0.0369076 0.000666667
 0.982987 -0.159171   1.11268 -0.216162 0.000666667
  0.99136 -0.148834   1.12165 0.0718298 0.000666667
 0.990536 -0.146621   1.10862 0.145006 0.000666667
0.989774 -0.15575  1.10176 -0.0388498 0.000666667
 0.991217 -0.145261   1.11154 0.0294951 0.000666667
 0.988589 -0.148363   1.11503 -0.0504894 0.000666667
 0.989821 -0.146309   1.11235 0.0672301 0.000666667
 0.985628 -0.153325   1.11591 -0.0284515 0.000666667
 0.989998 -0.144787   1.11241 -0.00214327 0.000666667
 0.987588 -0.146799   1.11564 -0.0478136 0.000666667
 0.979084 -0.152621   1.11643 -0.459969 0.000666667
 0.986655 -0.148997   1.11279 0.00240857 0.000666667
 0.985246 -0.143707   1.11251 0.0480553 0.000666667
 0.990997 -0.148787    1.1083 0.184556 0.000666667
 0.979436 -0.153191   1.11443 -0.452622 0.000666667
 0.988021 -0.145959   1.11481 0.0369511 0.000666667
 0.995919 -0.156749   1.10133 0.279325 0.000666667
 0.992814 -0.146972   1.10771 0.157154 0.000666667
 0.991069 -0.143681   1.11074 0.0484421 0.000666667
 0.989928 -0.150565   1.11547 -0.0137137 0.000666667
 0.988672 -0.144147   1.11204 0.0344148 0.000666667
 0.989958 -0.150168   1.10676 0.157989 0.000666667
 0.988497 -0.158204   1.11345 -0.0403539 0.000666667
 0.977719 -0.147744   1.11558 -0.457395 0.000666667
 0.98535 -0.14865  1.10847 -0.0548405 0.000666667
 0.987978 -0.151241   1.11245 0.0437555 0.000666667
 0.991191 -0.148621   1.11467 0.00459719 0.000666667
 0.990298 -0.148378   1.11749 -0.0928246 0.000666667
 0.985638 -0.153869   1.11575 -0.000618843 0.000666667
 0.992502 -0.150376   1.10553 0.167391 0.000666667
 0.983694 -0.150654   1.11395 -0.0986565 0.000666667
 0.987647 -0.154584   1.10979 0.197115 0.000666667
 0.986633 -0.152307   1.11147 -0.0459436 0.000666667
 0.984151 -0.153966   1.11346 -0.150316 0.000666667
 0.986798 -0.144575   1.11176 0.0796923 0.000666667
 0.990592 -0.149922   1.10699 0.187059 0.000666667
 0.989799 -0.151456   1.11456 0.00592556 0.000666667
 0.985651 -0.160838   1.11205 -0.217523 0.000666667
  0.99585 -0.151256   1.10273 0.203015 0.000666667
 0.985962 -0.152198   1.11767 -0.118667 0.000666667
 0.991422 -0.150109   1.10613 0.144559 0.000666667
 0.990851 -0.148329   1.12357 0.0771011 0.000666667
0.980091 -0.15063   1.1143 -0.441864 0.000666667
 0.987174 -0.157024   1.11359 -0.12618 0.000666667
 0.988898 -0.151795   1.11862 -0.0852064 0.000666667
0.991865 -0.14529  1.11401 0.0575879 0.000666667
 0.990411 -0.151508   1.11345 -0.0308847 0.000666667
  0.99068 -0.147922   1.10733 0.157082 0.000666667
 0.990408 -0.143905   1.11169 0.0104399 0.000666667
 0.985766 -0.152838   1.10962 0.0326989 0.000666667
 0.989371 -0.151159   1.10982 0.204835 0.000666667
 0.989524 -0.157501   1.10261 -0.137005 0.000666667
 0.991961 -0.151882   1.10825 0.164836 0.000666667
 0.988319 -0.153333   1.11756 -0.0477557 0.000666667
 0.990155 -0.145063   1.11351 0.00776066 0.000666667
 0.992218 -0.151095   1.11122 0.182324 0.000666667
 0.992366 -0.145982   1.10944 0.0586121 0.000666667
 0.992317 -0.148424   1.10548 0.00522563 0.000666667
 0.986739 -0.153088    1.1167 -0.0672378 0.000666667
 0.996004 -0.152149   1.10474 0.194112 0.000666667
 0.993842 -0.154519   1.10066 0.256973 0.000666667
 0.988211 -0.147803   1.11516 0.00345815 0.000666667
 0.988326 -0.151308   1.10768 0.183226 0.000666667
 0.990597 -0.150532   1.10607 0.182236 0.000666667
 0.988501 -0.149314   1.11993 -0.102477 0.000666667
 0.993379 -0.155191   1.10815 0.20856 0.000666667
 0.988107 -0.146216   1.11454 0.0373438 0.000666667
 0.991124 -0.147786   1.12035 0.0708866 0.000666667
 0.979289 -0.151026   1.11745 -0.408096 0.000666667
0.985859 -0.15416  1.11487 -0.0104624 0.000666667
 0.994074 -0.148279   1.10716 -0.0020606 0.000666667
 0.992596 -0.147422   1.11221 0.0305879 0.000666667
 0.988508 -0.145517   1.11429 0.00189387 0.000666667
 0.987423 -0.154321   1.10906 0.022219 0.000666667
 0.991301 -0.146485   1.11175 0.0553466 0.000666667
 0.983405 -0.156847   1.11057 -0.145341 0.000666667
 0.991437 -0.147879   1.11339 -0.0395069 0.000666667
 0.997515 -0.153466   1.10588 0.191864 0.000666667
 0.985304 -0.150393   1.11397 -0.0355488 0.000666667
 0.987116 -0.152133    1.1092 0.0679008 0.000666667
 0.989719 -0.152854   1.10934 0.157524 0.000666667
 0.990997 -0.144573   1.11352 0.0286269 0.000666667
 0.988545 -0.149753   1.11214 -0.0285931 0.000666667
 0.989535 -0.146728   1.10939 0.0412073 0.000666667
   0.9898 -0.149965    1.1169 -0.0271981 0.000666667
 0.988456 -0.149275    1.1146 0.0267717 0.000666667
 0.984894 -0.153525   1.11648 -0.0340236 0.000666667
 0.988661 -0.145886   1.11084 0.0562855 0.000666667
   0.9885 -0.145471   1.11752 -0.0502278 0.000666667
 0.991164 -0.144874    1.1145 -0.0275683 0.000666667
 0.993846 -0.146937   1.10671 -0.00422951 0.000666667
 0.984482 -0.155575   1.11562 -0.0212077 0.000666667
 0.983879 -0.144658   1.11443 0.0278176 0.000666667
 0.981265 -0.155823   1.11565 -0.164009 0.000666667
 0.989706 -0.146268   1.11296 -0.00833294 0.000666667
 0.987366 -0.153513   1.11364 0.00392748 0.000666667
 0.989984 -0.145511   1.11512 -0.0117678 0.000666667
 0.986983 -0.155009   1.11147 0.0630915 0.000666667
0.986667 -0.15266  1.11148 0.0564122 0.000666667
 0.991852 -0.144384   1.10997 0.0349372 0.000666667
 0.982113 -0.152694   1.11454 -0.146884 0.000666667
0.986942 -0.15161  1.12103 -0.0918633 0.000666667
 0.985467 -0.152505   1.11434 -0.0337242 0.000666667
 0.988272 -0.151221   1.11554 -0.0367637 0.000666667
 0.992038 -0.153825   1.11384 0.223029 0.000666667
 0.989003 -0.151034    1.1077 0.200452 0.000666667
0.988333 -0.15017  1.11023 0.0426218 0.000666667
  1.00329 -0.150193   1.11563 0.286967 0.000666667
 0.988024 -0.148525   1.11388 -0.0266124 0.000666667
 0.990294 -0.151194   1.11529 -0.00453144 0.000666667
 0.981145 -0.151744    1.1177 -0.434722 0.000666667
 0.987605 -0.153648   1.11231 0.0397766 0.000666667
  0.98606 -0.150284   1.11625 -0.0485377 0.000666667
0.979736 -0.14935  1.11484 -0.448872 0.000666667
 0.989254 -0.153575   1.10782 0.194472 0.000666667
 0.984131 -0.148663   1.10903 -0.0330519 0.000666667
 0.987727 -0.147779   1.11062 -0.0352238 0.000666667
 0.989178 -0.155859   1.10266 -0.165503 0.000666667
 0.988181 -0.151973   1.11049 0.026067 0.000666667
0.989033 -0.15866  1.11208 0.0465936 0.000666667
 0.989731 -0.146119   1.11464 0.0385787 0.000666667
 0.990479 -0.149794   1.10873 0.173669 0.000666667
 0.987857 -0.146988   1.11575 -0.121603 0.000666667
 0.986948 -0.153817   1.11366 -0.0363895 0.000666667
 0.990164 -0.150708    1.1037 0.20731 0.000666667
 0.989542 -0.154374   1.11112 0.0603447 0.000666667
 0.988198 -0.152762   1.10611 -0.0534579 0.000666667
 0.977436 -0.146477   1.11279 -0.472022 0.000666667
 0.985475 -0.154277   1.11371 -0.140016 0.000666667
 0.989941 -0.145221   1.11519 -0.0123225 0.000666667
 0.978154 -0.146487   1.11333 -0.459357 0.000666667
 0.980213 -0.155253   1.11341 -0.210926 0.000666667
 0.989347 -0.148151   1.11362 0.0595454 0.000666667
 0.987968 -0.154439   1.11572 -0.167815 0.000666667
 0.988929 -0.150535   1.11449 -0.020355 0.000666667
0.989812 -0.15251  1.11208 0.237572 0.000666667
  0.98967 -0.148503   1.11178 0.195455 0.000666667
0.987918 -0.15157  1.11583 -0.0448638 0.000666667
0.997151 -0.15533   1.1006 0.204981 0.000666667
 0.990772 -0.147358   1.11477 0.00332538 0.000666667
 0.980449 -0.153963   1.11187 -0.207581 0.000666667
 0.991601 -0.149071   1.10765 0.179701 0.000666667
 0.989999 -0.150588   1.11763 -0.100909 0.000666667
 0.990467 -0.155187   1.11363 0.0564298 0.000666667
 0.991185 -0.150103   1.10911 0.176474 0.000666667
 0.990712 -0.144512   1.10862 0.0431719 0.000666667
 0.991062 -0.143232   1.11369 0.0448441 0.000666667
 0.989821 -0.154487    1.1051 0.168439 0.000666667
0.978439 -0.14875  1.11243 -0.473726 0.000666667
 0.987722 -0.144889    1.1146 -0.0214753 0.000666667
  0.98759 -0.145181   1.11508 -0.0504267 0.000666667
 0.987737 -0.152936   1.11227 0.0108328 0.000666667
 0.978285 -0.150949   1.11516 -0.472214 0.000666667
 0.990215 -0.149772   1.10974 0.168204 0.000666667
0.988938 -0.15363  1.11093 0.0664276 0.000666667
 0.987661 -0.146392   1.11415 -0.0238412 0.000666667
 0.985818 -0.154035   1.11029 -0.168129 0.000666667
 0.982029 -0.159225   1.11262 -0.174647 0.000666667
0.988745 -0.1487 1.11586 -0.0943655 0.000666667
 0.993254 -0.145674   1.11215 0.0369332 0.000666667
 0.991369 -0.147141   1.11118 0.0370645 0.000666667
 0.986744 -0.156596    1.1085 0.042928 0.000666667
 0.985532 -0.154974    1.1153 -0.165074 0.000666667
 0.988258 -0.148302   1.11583 0.0101194 0.000666667
 0.985911 -0.155209   1.11587 -0.13899 0.000666667
 0.987303 -0.156553    1.1131 -0.167412 0.000666667
 0.987696 -0.150746   1.11553 -0.0115652 0.000666667
 0.987244 -0.157924   1.10417 -0.14393 0.000666667
 0.989545 -0.147197   1.11398 -0.00142207 0.000666667
 0.996395 -0.152133   1.10307 0.197335 0.000666667
  0.99221 -0.151919   1.10691 0.185734 0.000666667
 0.990864 -0.152352   1.11231 0.19076 0.000666667
 0.989218 -0.154763   1.11103 0.0425065 0.000666667
 0.990571 -0.154153   1.10411 -0.0505031 0.000666667
 0.988534 -0.146493   1.11714 -0.0408748 0.000666667
  0.99165 -0.148935   1.11018 0.186593 0.000666667
0.983273 -0.15501  1.11336 -0.15115 0.000666667
 0.988413 -0.149993   1.11454 -0.0437672 0.000666667
 0.987653 -0.151556   1.10871 0.182184 0.000666667
  0.99283 -0.154981   1.09796 0.0271103 0.000666667
 0.989482 -0.150235   1.11484 -0.0156301 0.000666667
0.989252 -0.14772  1.11192 -0.0108178 0.000666667
  0.98748 -0.150055   1.11225 -0.0163799 0.000666667
 0.990802 -0.150654   1.11446 -0.19315 0.000666667
 0.992043 -0.146477   1.11507 0.0469899 0.000666667
 0.979058 -0.148382   1.11484 -0.438376 0.000666667
 0.988189 -0.153689    1.1099 0.0271168 0.000666667
 0.990254 -0.151372   1.11489 -0.048793 0.000666667
 0.986948 -0.148068   1.11216 -0.0297349 0.000666667
 0.988688 -0.144894    1.1089 0.0354702 0.000666667
 0.986264 -0.151501     1.112 0.0642773 0.000666667
 0.989006 -0.145981    1.1139 -0.0227311 0.000666667
 0.985844 -0.151129   1.11516 -0.0336299 0.000666667
  1.00194 -0.153833   1.11138 0.30151 0.000666667
 0.989038 -0.149806   1.11404 -0.0387051 0.000666667
 0.994633 -0.148145   1.12077 0.0723395 0.000666667
 1.00056 -0.15381  1.11358 0.286166 0.000666667
 0.988044 -0.154197    1.1144 0.0601975 0.000666667
  0.98467 -0.153719   1.11467 -0.0254695 0.000666667
 0.990534 -0.145669   1.10985 0.164635 0.000666667
 0.987994 -0.150793   1.11034 0.0624774 0.000666667
 0.992311 -0.152284   1.10995 0.186262 0.000666667
 0.988911 -0.147971   1.11072 0.168254 0.000666667
  0.98986 -0.144702   1.11323 0.0431307 0.000666667
 0.991044 -0.150811   1.10837 0.199836 0.000666667
 0.991058 -0.143843   1.11184 -0.0131725 0.000666667
 0.988026 -0.150938   1.11711 -0.0170129 0.000666667
 0.989635 -0.146126   1.11273 0.0347144 0.000666667
 0.987969 -0.152151   1.11278 -0.0746958 0.000666667
 0.984718 -0.154047   1.11317 -0.0250211 0.000666667
 0.988175 -0.156082   1.11425 -0.0529118 0.000666667
0.996169 -0.15141  1.10758 0.0303718 0.000666667
 0.989167 -0.152058   1.11233 0.0496601 0.000666667
 0.991958 -0.149004   1.12153 0.0669462 0.000666667
 0.989266 -0.158415   1.10361 -0.192534 0.000666667
 0.988331 -0.158047   1.11364 -0.190682 0.000666667
 0.986528 -0.144776   1.11044 0.0657084 0.000666667
 0.990793 -0.145932   1.11443 0.0388988 0.000666667
 0.988326 -0.147647   1.11427 -0.0206644 0.000666667
 0.991657 -0.148873    1.1146 0.0362494 0.000666667
0.984197 -0.14856  1.10859 -0.0340683 0.000666667
  0.98896 -0.148534   1.11148 0.0573401 0.000666667
  1.00284 -0.150758   1.11558 0.298316 0.000666667
0.989367 -0.15146  1.10945 0.164232 0.000666667
 0.986921 -0.150634   1.11243 -0.0302435 0.000666667
 0.990854 -0.153863   1.11096 0.170979 0.000666667
 0.992272 -0.145797   1.11005 0.0294623 0.000666667
 0.992285 -0.144937   1.11604 -0.0167578 0.000666667
0.987188 -0.15303  1.11167 0.0820282 0.000666667
0.978985 -0.14885  1.11793 -0.4509 0.000666667
 0.985639 -0.160401   1.11193 -0.193621 0.000666667
 0.988531 -0.145432   1.11237 0.0715868 0.000666667
 0.988029 -0.147954   1.11033 0.0418749 0.000666667
0.986592 -0.14938  1.10868 -0.0390785 0.000666667
 0.993094 -0.148334   1.10681 0.215841 0.000666667
0.984168 -0.15519  1.11363 -0.046213 0.000666667
 0.992063 -0.148588   1.10654 0.191763 0.000666667
 0.984514 -0.160209   1.11277 -0.215168 0.000666667
 0.989669 -0.145135   1.12399 0.0746984 0.000666667
 0.982945 -0.147005    1.1167 0.0260622 0.000666667
  0.98615 -0.153836   1.11198 0.0255816 0.000666667
 0.988268 -0.149191   1.11569 0.00398667 0.000666667
 0.988103 -0.155278   1.10826 0.0442346 0.000666667
 0.990428 -0.155723   1.10556 0.197782 0.000666667
 0.993778 -0.153988    1.1065 0.175539 0.000666667
 0.993123 -0.152017   1.10576 -0.00509284 0.000666667
0.988539 -0.15421  1.11329 0.203907 0.000666667
 0.992547 -0.151263   1.11046 0.0549159 0.000666667
 0.986874 -0.154325   1.11288 0.0544798 0.000666667
 0.991415 -0.149691   1.11544 -0.0336183 0.000666667
 0.988438 -0.145159   1.11084 0.0521895 0.000666667
 0.991935 -0.150825    1.1082 0.181561 0.000666667
 0.996265 -0.151397   1.10655 0.00287999 0.000666667
 0.989412 -0.148837   1.10731 0.143622 0.000666667
 0.990518 -0.153007   1.10885 0.167381 0.000666667
 0.989422 -0.154107   1.11301 0.228675 0.000666667
 0.986716 -0.148029   1.10969 -0.0510773 0.000666667
0.987316 -0.15081  1.11614 -0.0860349 0.000666667
 0.990082 -0.147255   1.11314 0.0587144 0.000666667
 0.986046 -0.153565   1.11677 -0.055365 0.000666667
 0.995052 -0.150219    1.1054 0.205326 0.000666667
 0.990421 -0.151564   1.10822 0.181645 0.000666667
 0.989157 -0.146215   1.11241 0.0261389 0.000666667
 0.988948 -0.147115   1.11406 0.0415115 0.000666667
 0.991071 -0.147437   1.11248 0.0319152 0.000666667
 0.975999 -0.152324   1.11995 -0.437077 0.000666667
 0.987009 -0.152535   1.12064 0.0963679 0.000666667
 0.986448 -0.153569   1.11544 -0.0371306 0.000666667
 0.982136 -0.151097   1.10951 -0.0500281 0.000666667
 0.979335 -0.145907   1.11485 -0.452856 0.000666667
 0.979255 -0.151562   1.11405 -0.421947 0.000666667
 0.988059 -0.144921   1.11164 -0.0134151 0.000666667
 0.991443 -0.153413   1.10803 0.171709 0.000666667
 0.978805 -0.153542   1.11654 -0.454316 0.000666667
 0.991673 -0.144468    1.1143 0.0284875 0.000666667
 0.987258 -0.155425   1.11204 0.0472225 0.000666667
  0.98674 -0.145426   1.11376 0.0582219 0.000666667
0.983287 -0.16089  1.11355 -0.215563 0.000666667
0.991725 -0.15481  1.10494 -0.159555 0.000666667
0.989047 -0.1451 1.11053 0.0327344 0.000666667
0.982469 -0.14591  1.11211 0.0322238 0.000666667
 0.982633 -0.153163   1.11575 -0.160438 0.000666667
 0.990191 -0.152243   1.11301 -0.0450386 0.000666667
 0.986832 -0.146627   1.11502 0.0148754 0.000666667
 0.987976 -0.155158   1.11171 -0.154526 0.000666667
 0.985698 -0.156868   1.09807 -0.0258242 0.000666667
 0.987846 -0.154143   1.11302 -0.0957026 0.000666667
0.989895 -0.14599  1.11155 0.0330087 0.000666667
 0.984953 -0.155817   1.10975 -0.183504 0.000666667
 0.988375 -0.148087    1.1186 -0.130254 0.000666667
0.991209 -0.14491  1.11337 -0.000237174 0.000666667
 0.987643 -0.153066   1.11241 -0.0604874 0.000666667
 0.978234 -0.147943   1.11398 -0.445904 0.000666667
 0.990947 -0.146776   1.11448 0.0670998 0.000666667
 0.989584 -0.151456   1.10762 0.164585 0.000666667
 0.984897 -0.149507   1.11734 -0.0334929 0.000666667
 0.986552 -0.150237   1.11359 0.0713911 0.000666667
  0.98668 -0.157356   1.11256 -0.169954 0.000666667
 0.987535 -0.152775   1.11403 -0.147022 0.000666667
 0.988731 -0.149922   1.11452 -0.0458563 0.000666667
 0.988824 -0.152052   1.11152 0.0495242 0.000666667
 0.983204 -0.155316   1.11633 -0.0597518 0.000666667
 0.990651 -0.151307   1.11395 -0.0634433 0.000666667
 0.991478 -0.149896   1.10905 0.178038 0.000666667
 0.989924 -0.152817   1.11261 0.237722 0.000666667
 0.984946 -0.154763   1.11276 0.0375752 0.000666667
  0.98954 -0.149096   1.11338 -0.017343 0.000666667
 0.984812 -0.153891   1.11259 -0.130918 0.000666667
   0.9883 -0.156128    1.1171 -0.0463865 0.000666667
 0.987303 -0.155127   1.10584 -0.165538 0.000666667
 0.987821 -0.146433   1.11847 -0.0920042 0.000666667
 0.986094 -0.149135    1.1093 -0.0565695 0.000666667
 0.988923 -0.152638   1.11404 -0.134919 0.000666667
 0.979181 -0.150541   1.12156 0.0107164 0.000666667
 0.98556 -0.14551  1.11507 -0.0446159 0.000666667
 0.988236 -0.153069    1.1089 0.190121 0.000666667
 0.989769 -0.153846   1.10133 -0.144337 0.000666667
 0.98613 -0.15156  1.11539 -0.0347878 0.000666667
 0.988139 -0.145362   1.11166 0.0135361 0.000666667
 0.989275 -0.151137    1.1122 -0.0491936 0.000666667
 0.985058 -0.151003   1.11586 -0.105387 0.000666667
 0.987104 -0.148959   1.11367 -0.0411996 0.000666667
 0.994045 -0.150152    1.1032 0.0264771 0.000666667
 0.992727 -0.150426   1.11802 0.0943056 0.000666667
 0.988982 -0.155751   1.11404 -0.0515033 0.000666667
 0.986371 -0.148767   1.11118 -0.0502288 0.000666667
 0.991638 -0.144909   1.10956 0.0491232 0.000666667
 0.988188 -0.154579   1.11417 0.0465534 0.000666667
 0.986485 -0.151369   1.11446 -0.0283574 0.000666667
 0.988491 -0.149371   1.10615 0.182684 0.000666667
 0.985297 -0.156799   1.11037 -0.183547 0.000666667
 0.988575 -0.147695   1.11418 -0.0256276 0.000666667
0.985063 -0.1501 1.11058 0.0633878 0.000666667
 0.988792 -0.151912   1.11394 -0.0361957 0.000666667
 0.986039 -0.150603   1.11515 -0.130764 0.000666667
 0.993516 -0.152664   1.10402 0.18654 0.000666667
0.990588 -0.15585  1.11531 0.211054 0.000666667
 0.989449 -0.149932   1.10696 0.152653 0.000666667
 0.989845 -0.149294   1.10968 0.163902 0.000666667
   0.9908 -0.145877    1.1136 -0.00502009 0.000666667
 0.983725 -0.149528    1.1137 -0.1435 0.000666667
 0.988222 -0.150357   1.11473 -0.0364638 0.000666667
 0.984238 -0.159193   1.11401 -0.206944 0.000666667
 0.990013 -0.157188   1.11528 0.210896 0.000666667
 0.986118 -0.147249   1.10594 -0.028838 0.000666667
 0.991714 -0.150452    1.1086 0.18785 0.000666667
 0.990757 -0.148106   1.10896 0.168987 0.000666667
 0.992184 -0.152289   1.10858 0.172112 0.000666667
 0.989046 -0.152514    1.1163 -0.00623314 0.000666667
 0.987389 -0.155528   1.10842 0.184358 0.000666667
 0.986629 -0.151663   1.11202 -0.0621544 0.000666667
 0.986347 -0.157413   1.11381 -0.160315 0.000666667
 0.990851 -0.148649   1.10711 0.141151 0.000666667
 0.994496 -0.154823   1.09964 0.0326173 0.000666667
 0.990209 -0.145619   1.10941 0.0374511 0.000666667
 0.986875 -0.147486   1.11405 -0.0113019 0.000666667
0.983647 -0.1489 1.11172 -0.042253 0.000666667
 0.994137 -0.153236   1.10268 0.263678 0.000666667
 0.987114 -0.147712   1.11484 0.00634111 0.000666667
 0.987314 -0.149461   1.11739 -0.103568 0.000666667
  0.98463 -0.145533   1.11594 0.00400622 0.000666667
 0.976203 -0.151798   1.11806 -0.464852 0.000666667
 0.989275 -0.151388   1.11369 -0.00392949 0.000666667
 0.985104 -0.155725   1.10863 -0.158944 0.000666667
 0.988316 -0.146709   1.11243 0.0697415 0.000666667
 0.988119 -0.149717   1.11601 -0.0353298 0.000666667
 0.989416 -0.151306    1.1087 0.192087 0.000666667
 0.991026 -0.149256   1.11883 0.0705296 0.000666667
 0.992995 -0.148192   1.10975 0.0417871 0.000666667
 0.988707 -0.150946    1.1064 0.1682 0.000666667
 0.993933 -0.147908   1.10805 0.0092725 0.000666667
 0.989232 -0.142798   1.11073 0.0319346 0.000666667
 0.989842 -0.149938   1.11508 -0.0382383 0.000666667
 0.989806 -0.147727   1.12383 0.0766717 0.000666667
 0.987822 -0.156443   1.11168 -0.183739 0.000666667
 0.983182 -0.156071   1.11245 -0.160457 0.000666667
 0.988305 -0.145888   1.11027 -0.063951 0.000666667
 0.986846 -0.152904   1.11098 0.00529126 0.000666667
 0.978839 -0.155165   1.11371 -0.154539 0.000666667
 0.989896 -0.150746   1.10771 0.180515 0.000666667
 0.989908 -0.144891   1.11214 0.014952 0.000666667
 0.987279 -0.151417   1.11823 -0.0973431 0.000666667
 0.982341 -0.154371   1.11082 -0.154155 0.000666667
 0.990641 -0.152719   1.10801 0.183758 0.000666667
 0.986124 -0.155296   1.11455 -0.0272653 0.000666667
0.986295 -0.15144    1.112 0.0787501 0.000666667
 0.990411 -0.148688   1.11151 -0.0365472 0.000666667
 0.987849 -0.151314   1.11017 0.017176 0.000666667
 0.984629 -0.153788   1.11101 0.00673507 0.000666667
 0.991108 -0.146752   1.11387 0.0471985 0.000666667
 0.992287 -0.154331   1.10911 0.186076 0.000666667
0.990657 -0.15035  1.10844 0.178803 0.000666667
 0.98776 -0.15341  1.10837 0.0226427 0.000666667
 0.981935 -0.147044   1.11413 0.0288213 0.000666667
 0.985478 -0.150388   1.11201 0.0629615 0.000666667
  0.99139 -0.153269   1.10592 0.178592 0.000666667
 0.991018 -0.148131   1.10582 0.198665 0.000666667
 0.979941 -0.154194   1.11221 -0.2269 0.000666667
 0.990626 -0.152473   1.10353 0.179622 0.000666667
 0.990012 -0.146804   1.11278 0.0364405 0.000666667
 0.993078 -0.148148   1.10501 -0.00196376 0.000666667
 0.990042 -0.153155    1.1107 0.00289557 0.000666667
 0.986344 -0.154542   1.11497 -0.159889 0.000666667
 0.991587 -0.144477   1.11367 0.0162499 0.000666667
 0.989706 -0.148833   1.11446 -0.00673378 0.000666667
 0.987654 -0.150401   1.11835 -0.10763 0.000666667
 0.992244 -0.144958   1.11341 0.0811369 0.000666667
 0.986038 -0.151228   1.11635 -0.0777457 0.000666667
 0.979635 -0.157053   1.11229 -0.207043 0.000666667
 0.988004 -0.148056   1.11059 -0.0264939 0.000666667
0.988607 -0.15371  1.11317 -0.117506 0.000666667
 0.976975 -0.146607   1.11655 -0.460339 0.000666667
 0.984791 -0.154752   1.11309 0.0685441 0.000666667
 0.990421 -0.149688   1.12069 0.0692626 0.000666667
0.984149 -0.15367  1.10982 -0.169855 0.000666667
 0.988558 -0.151103   1.11312 -0.0411082 0.000666667
 0.990302 -0.149256   1.11741 -0.126078 0.000666667
 0.987993 -0.148989   1.11451 0.0259913 0.000666667
 0.988181 -0.149705     1.107 0.179633 0.000666667
  0.98601 -0.155769   1.11467 -0.0479483 0.000666667
 0.982593 -0.153073   1.11425 -0.16036 0.000666667
0.987929 -0.15102  1.11283 0.0504983 0.000666667
 0.98152 -0.15272  1.11737 -0.129707 0.000666667
 0.984177 -0.151901   1.11691 -0.0310544 0.000666667
 0.988947 -0.150793    1.1089 0.18394 0.000666667
 0.992013 -0.147765   1.10684 0.160549 0.000666667
 0.991206 -0.147844   1.11615 -0.046274 0.000666667
 0.991355 -0.152984   1.10962 0.19982 0.000666667
0.987501 -0.1483 1.11558 0.0177626 0.000666667
 0.987227 -0.150608   1.11411 -0.0280025 0.000666667
  0.98645 -0.145132   1.11216 0.0351426 0.000666667
 0.984672 -0.151011   1.10934 -0.0239697 0.000666667
 0.984322 -0.152797    1.1103 -0.0178113 0.000666667
 0.979498 -0.148294   1.11593 -0.439464 0.000666667
0.986946 -0.15681   1.1137 0.0424509 0.000666667
 0.978895 -0.147955   1.11617 -0.460212 0.000666667
  0.98904 -0.148228   1.11406 0.0234636 0.000666667
 0.994477 -0.146696   1.10492 0.0317635 0.000666667
 0.986141 -0.157739   1.10337 -0.157655 0.000666667
 0.986627 -0.149576   1.11521 -0.035991 0.000666667
 0.989728 -0.143876    1.1125 0.0381954 0.000666667
 0.998553 -0.152507   1.10493 0.226941 0.000666667
 0.987518 -0.149225   1.11149 0.0446656 0.000666667
 0.987379 -0.151833   1.11099 0.0248592 0.000666667
 0.989464 -0.155303   1.10695 -0.181089 0.000666667
 0.989085 -0.148516   1.11264 0.0640768 0.000666667
 0.992101 -0.150444   1.10794 0.18543 0.000666667
 0.989728 -0.145523   1.11581 0.0384601 0.000666667
 0.990691 -0.154082   1.11214 -0.0345081 0.000666667
 0.989656 -0.149058     1.108 0.194804 0.000666667
 0.984834 -0.156323   1.11314 -0.106652 0.000666667
 0.983973 -0.148987   1.11396 -0.0223072 0.000666667
 0.979694 -0.148818   1.11523 -0.457031 0.000666667
 0.989383 -0.148336   1.10783 0.178145 0.000666667
 0.986504 -0.146641   1.11091 -0.0561418 0.000666667
 0.985211 -0.150281   1.10811 -0.0462013 0.000666667
 0.989571 -0.150027   1.10677 0.177822 0.000666667
 0.992822 -0.150686   1.10785 0.175763 0.000666667
 0.990095 -0.148609   1.10824 0.159911 0.000666667
 0.988089 -0.151025   1.10803 0.177431 0.000666667
 0.993113 -0.151065   1.10689 -0.00299424 0.000666667
0.986358 -0.1492 1.11349 -0.0293076 0.000666667
 0.991578 -0.144193   1.11428 0.0682275 0.000666667
  0.99087 -0.143925   1.11286 0.0491438 0.000666667
 0.988594 -0.156942   1.10414 -0.205366 0.000666667
 0.979858 -0.148986   1.11647 -0.480119 0.000666667
 0.987528 -0.153849   1.11318 -0.097407 0.000666667
0.989021 -0.15014   1.1198 0.0907297 0.000666667
 0.988918 -0.147978   1.11285 -0.0381719 0.000666667
 0.986474 -0.151164    1.1227 0.127635 0.000666667
 0.985446 -0.155902   1.11548 -0.141159 0.000666667
 0.987405 -0.150114   1.11356 0.00371509 0.000666667
 0.991787 -0.154472   1.10678 0.193207 0.000666667
  0.98625 -0.152432   1.11246 0.0735341 0.000666667
 0.98387 -0.14641  1.11156 0.0371473 0.000666667
 0.980619 -0.148497   1.11588 -0.480987 0.000666667
 0.988008 -0.150675   1.11086 0.0453843 0.000666667
 0.987664 -0.155851   1.11537 -0.0695717 0.000666667
 0.994608 -0.151047   1.10295 0.26809 0.000666667
 0.979984 -0.147666   1.11618 -0.463957 0.000666667
 0.983934 -0.144855   1.10873 -0.0380804 0.000666667
 0.987032 -0.150124   1.10631 0.186582 0.000666667
0.980962 -0.15243   1.1162 -0.484412 0.000666667
 0.984627 -0.155926    1.1132 0.0422726 0.000666667
 0.979303 -0.152251   1.11244 -0.466117 0.000666667
 0.991979 -0.152385   1.11285 -0.0389414 0.000666667
 0.984519 -0.149149   1.11438 -0.114632 0.000666667
 0.982454 -0.154054   1.11727 -0.0129724 0.000666667
0.989199 -0.15012  1.11935 -0.108123 0.000666667
 0.988693 -0.142162   1.11307 -0.00338879 0.000666667
 0.984638 -0.155339   1.11349 -0.139104 0.000666667
 0.982488 -0.145518   1.11269 0.00994467 0.000666667
 0.990043 -0.147372   1.11601 -0.0213741 0.000666667
 0.991309 -0.149426   1.11452 -0.0224353 0.000666667
 0.992564 -0.145605   1.11257 0.0523549 0.000666667
 0.991674 -0.151962    1.1059 0.18104 0.000666667
 0.987534 -0.150344   1.11405 -0.0483657 0.000666667
 0.990464 -0.146751   1.11622 0.000331273 0.000666667
 0.986876 -0.153229   1.11121 0.00935329 0.000666667
 0.978291 -0.146689   1.11595 -0.474579 0.000666667
 0.985545 -0.153413   1.11605 -0.0230775 0.000666667
 0.992172 -0.155076   1.10165 -0.0534256 0.000666667
 0.984691 -0.147905   1.11547 -0.114765 0.000666667
 0.996112 -0.152823   1.10361 0.18112 0.000666667
 0.989624 -0.149574   1.10793 0.163924 0.000666667
  0.98699 -0.153155    1.1095 0.0573996 0.000666667
 0.984832 -0.153031   1.11337 0.0879446 0.000666667
 0.984702 -0.153677   1.11166 -0.165493 0.000666667
 0.986565 -0.151809   1.11309 -0.0684003 0.000666667
 0.986016 -0.153561   1.11663 -0.0215529 0.000666667
 0.985767 -0.148149   1.10791 -0.0462585 0.000666667
  1.00254 -0.149293   1.11177 0.29902 0.000666667
  0.99062 -0.150837   1.10834 0.171081 0.000666667
 0.990489 -0.152178    1.1109 0.16622 0.000666667
 0.988914 -0.153587   1.11297 0.0371275 0.000666667
 0.984242 -0.144618   1.11382 -0.0193328 0.000666667
 0.990209 -0.148612   1.10831 0.213726 0.000666667
 0.986452 -0.145147   1.11541 -0.0262782 0.000666667
 0.990668 -0.150406   1.10947 0.185853 0.000666667
0.990523 -0.14562    1.112 0.0493557 0.000666667
 0.988422 -0.155466   1.10361 -0.150794 0.000666667
 0.989356 -0.150357   1.10663 0.153567 0.000666667
 0.984927 -0.156463   1.11148 -0.128858 0.000666667
  0.98989 -0.147346   1.11306 -0.0268666 0.000666667
 0.985281 -0.157406   1.11075 -0.16598 0.000666667
 0.97943 -0.14832  1.11739 -0.47966 0.000666667
 0.988443 -0.144519    1.1119 0.0130648 0.000666667
 0.986738 -0.155266   1.11083 -0.167175 0.000666667
 0.985828 -0.151337   1.10871 -0.0259151 0.000666667
 0.990445 -0.148761   1.10945 0.187376 0.000666667
0.981197 -0.15086  1.11711 -0.467653 0.000666667
 0.988579 -0.151671   1.11184 -0.0119369 0.000666667
 0.988999 -0.147725    1.1127 0.0420086 0.000666667
 0.988125 -0.148395   1.11401 -0.0454554 0.000666667
 0.987843 -0.152047   1.11196 -0.0315549 0.000666667
0.987752 -0.14995  1.11536 -0.0300759 0.000666667
 0.988502 -0.152123   1.11305 -0.0369229 0.000666667
 0.983566 -0.148612   1.11617 -0.109908 0.000666667
 0.993352 -0.149684   1.10268 0.178618 0.000666667
 0.991048 -0.146865   1.10959 0.0461051 0.000666667
 0.989425 -0.150974   1.11319 -0.0232768 0.000666667
 0.979367 -0.152336   1.11686 -0.462991 0.000666667
 0.989484 -0.144425   1.11326 0.0346892 0.000666667
 0.987885 -0.148646   1.11402 -0.0156083 0.000666667
 0.989765 -0.141712   1.11268 -0.0167373 0.000666667
  0.99095 -0.145607   1.11283 0.0384809 0.000666667
  0.98735 -0.148373   1.11316 -0.0125965 0.000666667
 0.988699 -0.146634   1.11256 0.0846234 0.000666667
 0.992947 -0.143688   1.11265 0.0471469 0.000666667
 0.987523 -0.146597   1.11268 0.0263273 0.000666667
  0.98597 -0.151256    1.1157 -0.108677 0.000666667
 0.990303 -0.150329   1.11472 -0.0352214 0.000666667
 0.987201 -0.154602   1.11355 -0.165398 0.000666667
 0.987131 -0.155099   1.11043 -0.152143 0.000666667
  0.99029 -0.146925    1.1177 -0.104756 0.000666667
 0.992844 -0.145971   1.11261 0.0595467 0.000666667
0.988132 -0.14801  1.11616 0.00103906 0.000666667
 0.991275 -0.150598   1.10441 0.182773 0.000666667
 0.987263 -0.148481   1.11168 -0.0431598 0.000666667
 0.986903 -0.151603   1.11514 -0.0242938 0.000666667
0.987617 -0.15451  1.11409 -0.0416594 0.000666667
 0.995645 -0.152295    1.1039 0.194654 0.000666667
 0.987715 -0.155065   1.10991 0.0413237 0.000666667
 0.990221 -0.154588   1.10632 0.207681 0.000666667
 0.990946 -0.149174   1.10775 0.181416 0.000666667
 0.994301 -0.147771   1.11039 0.1748 0.000666667
 0.986227 -0.155483   1.10953 -0.151056 0.000666667
 0.992991 -0.151505   1.10763 0.18495 0.000666667
 0.996363 -0.153591   1.10373 0.227058 0.000666667
 0.988467 -0.152809   1.11419 0.0429724 0.000666667
 0.979178 -0.147532    1.1161 -0.455945 0.000666667
 0.989783 -0.152151   1.11421 0.010714 0.000666667
 0.991806 -0.147301   1.10782 0.150611 0.000666667
0.987085 -0.15279  1.11723 -0.017463 0.000666667
0.980134 -0.15342   1.1158 -0.4741 0.000666667
 0.989684 -0.155558   1.11358 -0.005309 0.000666667
 0.990825 -0.145944   1.11466 -0.0152939 0.000666667
 0.989072 -0.147918   1.11393 0.0552201 0.000666667
 0.988301 -0.152712   1.10369 0.222656 0.000666667
 0.989522 -0.149931   1.10952 0.167119 0.000666667
 0.992922 -0.151648   1.10569 0.175462 0.000666667
    0.992 -0.149937   1.10891 0.15832 0.000666667
 0.989976 -0.150672   1.10963 0.160164 0.000666667
  0.98912 -0.142487   1.11116 0.0445111 0.000666667
 0.99023 -0.14594  1.11225 0.0100741 0.000666667
 0.990594 -0.149527   1.10822 0.175949 0.000666667
 0.985819 -0.151631   1.11356 -0.0453333 0.000666667
  0.98341 -0.153242   1.11323 -0.144322 0.000666667
 0.990972 -0.143092   1.11005 0.0270236 0.000666667
 0.988726 -0.152812   1.11049 0.195923 0.000666667
 0.991812 -0.147503   1.10854 0.165906 0.000666667
 0.990389 -0.150553    1.1089 0.191654 0.000666667
 0.985572 -0.148999   1.11732 -0.0290113 0.000666667
 0.988469 -0.152859   1.10995 0.0467091 0.000666667
 0.990363 -0.153954   1.10473 0.171414 0.000666667
  0.98917 -0.150807   1.11809 -0.0419812 0.000666667
 0.978407 -0.148343   1.11606 -0.423397 0.000666667
 0.985325 -0.156988   1.11338 -0.16505 0.000666667
0.993558 -0.15029  1.10604 -0.0108587 0.000666667
0.986634 -0.15415  1.10725 0.198149 0.000666667
 0.996773 -0.151147    1.1029 0.214092 0.000666667
 0.987719 -0.157149    1.1109 -0.172691 0.000666667
 0.986445 -0.157429   1.11597 -0.0465951 0.000666667
 0.988831 -0.152967   1.11485 -0.0315526 0.000666667
 0.980885 -0.153028   1.11191 -0.158605 0.000666667
 0.992947 -0.152489   1.10677 0.171395 0.000666667
 0.986288 -0.153186   1.11395 0.0399741 0.000666667
 0.976545 -0.148299   1.11582 -0.464531 0.000666667
 0.987099 -0.150583   1.11255 -0.151108 0.000666667
0.993112 -0.14691  1.11287 0.0328216 0.000666667
 0.978312 -0.146502   1.11531 -0.470691 0.000666667
 0.989287 -0.150181   1.10562 0.169695 0.000666667
 0.989496 -0.144892   1.11098 0.0240003 0.000666667
 0.986288 -0.153445   1.11076 -0.174202 0.000666667
 0.981636 -0.153338   1.11789 -0.103844 0.000666667
  0.98882 -0.150981   1.11385 -0.00573839 0.000666667
 0.988275 -0.151917   1.10872 0.177816 0.000666667
 0.989064 -0.155905   1.11346 0.0273777 0.000666667
 0.991987 -0.152161   1.11027 0.200506 0.000666667
 0.989667 -0.151669   1.10751 0.197357 0.000666667
 0.994223 -0.149296   1.11954 0.0759402 0.000666667
 0.987642 -0.153125   1.10987 0.0268738 0.000666667
 0.988889 -0.150452   1.11332 -0.0251315 0.000666667
  0.98774 -0.144653   1.11436 -0.0148502 0.000666667
 0.989526 -0.147288   1.11505 0.00725398 0.000666667
 0.989809 -0.147504   1.11293 0.0576357 0.000666667
 0.991198 -0.145911   1.10955 0.0283233 0.000666667
 0.990285 -0.145132   1.11439 0.0497287 0.000666667
 0.984535 -0.152564   1.11522 -0.0391772 0.000666667
 0.996059 -0.152515   1.10338 0.225991 0.000666667
 0.988649 -0.153875   1.11375 -0.147741 0.000666667
 0.985922 -0.148929   1.11683 -0.0928131 0.000666667
  0.98412 -0.154946   1.11498 -0.029381 0.000666667
 0.985312 -0.153641   1.11141 -0.177488 0.000666667
 0.991806 -0.152244   1.12231 -0.254356 0.000666667
  0.98411 -0.152264   1.11917 -0.114549 0.000666667
  0.98752 -0.150051   1.10705 0.205647 0.000666667
 0.989946 -0.148973   1.11591 -0.0387999 0.000666667
 0.989931 -0.148439   1.10641 0.184603 0.000666667
 0.984732 -0.150614   1.10662 -0.0330433 0.000666667
 0.987749 -0.154416    1.1095 0.192312 0.000666667
  0.98827 -0.145348   1.11773 -0.038174 0.000666667
 0.988768 -0.151607    1.1189 -0.118699 0.000666667
  0.98637 -0.155868   1.11299 -0.148974 0.000666667
  0.98595 -0.153997   1.11481 -0.00719643 0.000666667
 0.988274 -0.156187   1.11362 0.0505359 0.000666667
 0.989757 -0.150133   1.11038 0.183698 0.000666667
 0.990306 -0.152538   1.11227 -0.0456815 0.000666667
  0.98698 -0.155625   1.11368 -0.156703 0.000666667
 0.991683 -0.148954    1.1072 0.181842 0.000666667
 0.989045 -0.147834   1.11359 0.0626826 0.000666667
0.990714 -0.14669  1.11271 0.0278376 0.000666667
 0.986409 -0.151255   1.11546 -0.0273135 0.000666667
 0.983944 -0.144788    1.1125 0.0225096 0.000666667
 0.994684 -0.153583   1.10411 0.160606 0.000666667
 0.988819 -0.150858   1.11366 -0.0441942 0.000666667
 0.990528 -0.150862   1.10841 0.174552 0.000666667
 0.988688 -0.149183   1.10868 0.184842 0.000666667
 0.998986 -0.155372   1.10442 0.205782 0.000666667
 0.986569 -0.152982   1.11005 0.0624639 0.000666667
 0.989344 -0.149641   1.11692 -0.0502286 0.000666667
  0.99002 -0.146782   1.11714 -0.123709 0.000666667
0.987896 -0.14921  1.11137 -0.0229136 0.000666667
 0.989476 -0.150312   1.10753 0.18018 0.000666667
 0.989012 -0.152136   1.11469 -0.0153692 0.000666667
 0.984868 -0.155187   1.11162 -0.128278 0.000666667
0.979471 -0.14983  1.11506 -0.462558 0.000666667
 0.990619 -0.147342   1.11275 0.0526661 0.000666667
 0.990769 -0.144674   1.11376 0.0443367 0.000666667
 0.989407 -0.146545     1.113 0.0487671 0.000666667
0.990514 -0.14417  1.11072 -0.00707787 0.000666667
 0.988783 -0.147615   1.11441 -0.0276383 0.000666667
0.983712 -0.15395  1.11209 -0.192368 0.000666667
 0.987259 -0.154253   1.11061 -0.157548 0.000666667
 0.978423 -0.150704   1.11656 -0.482764 0.000666667
 0.986677 -0.158504   1.11405 -0.0453854 0.000666667
 0.986623 -0.155619   1.11092 -0.141866 0.000666667
 0.995437 -0.153272    1.1047 0.201828 0.000666667
 0.992608 -0.144854   1.11176 0.0546314 0.000666667
 0.981007 -0.153652   1.11573 -0.0986957 0.000666667
 0.984026 -0.155222   1.10936 -0.174819 0.000666667
 0.990904 -0.153587   1.11284 0.229584 0.000666667
 0.982005 -0.153721   1.11474 -0.172864 0.000666667
 0.983369 -0.156228   1.11219 -0.142665 0.000666667
 0.988801 -0.148449   1.11543 -0.0216909 0.000666667
 0.983352 -0.146752   1.11099 -0.0553999 0.000666667
 0.985366 -0.148609    1.1073 -0.043558 0.000666667
0.986823 -0.15199  1.11201 0.0603907 0.000666667
  0.99237 -0.150322   1.10662 0.198846 0.000666667
 0.990159 -0.147005   1.10685 0.166688 0.000666667
 0.987138 -0.148729   1.11134 -0.0284552 0.000666667
 0.988657 -0.149255   1.10769 0.177015 0.000666667
 0.988804 -0.145214   1.11418 0.0293728 0.000666667
 0.977974 -0.153253   1.11645 -0.45758 0.000666667
 0.989399 -0.150546   1.11126 -0.0277399 0.000666667
 0.990448 -0.149899   1.11018 0.167868 0.000666667
 0.992217 -0.152434   1.11045 0.198689 0.000666667
 0.983363 -0.146538   1.10899 -0.0608915 0.000666667
 0.989335 -0.151566   1.10871 0.159862 0.000666667
 0.986292 -0.150222   1.11106 0.0435137 0.000666667
   0.9857 -0.147647   1.11429 -0.0364458 0.000666667
 0.990288 -0.149275   1.10751 0.188503 0.000666667
0.988007 -0.15212  1.11155 0.0490758 0.000666667
 0.988653 -0.151079   1.11282 0.220688 0.000666667
 0.990717 -0.144865   1.11267 0.0511861 0.000666667
 0.986675 -0.154768   1.11151 0.015226 0.000666667
 0.991649 -0.147616    1.1149 0.0303992 0.000666667
 0.989475 -0.147179   1.11241 -0.0359476 0.000666667
 0.981072 -0.151888   1.11655 -0.155163 0.000666667
 0.990167 -0.148384   1.11066 0.0266947 0.000666667
 0.995247 -0.149115   1.10432 0.0131067 0.000666667
  0.99117 -0.147166   1.11428 -0.00888331 0.000666667
0.993609 -0.15235  1.10604 0.158341 0.000666667
 0.980351 -0.154268   1.10928 -0.161496 0.000666667
  0.98801 -0.153819   1.11478 0.0579755 0.000666667
 0.989672 -0.152973   1.11284 0.216215 0.000666667
   0.9844 -0.154366   1.11379 -0.13417 0.000666667
 0.991214 -0.145412   1.11377 0.0565119 0.000666667
 0.989781 -0.145509    1.1129 0.0640086 0.000666667
0.990697 -0.14597  1.11187 0.0249434 0.000666667
 0.984446 -0.158203   1.11349 -0.215951 0.000666667
  0.97957 -0.149114   1.11567 -0.483412 0.000666667
0.989121 -0.14666  1.11614 0.00324813 0.000666667
 0.990025 -0.156932   1.10651 -0.182902 0.000666667
  0.98562 -0.155285   1.11166 -0.111454 0.000666667
 0.991651 -0.150621   1.10748 0.21963 0.000666667
 0.989443 -0.143439    1.1139 0.0708534 0.000666667
 0.989241 -0.148392   1.11266 0.175589 0.000666667
 0.978808 -0.150325   1.11648 -0.466828 0.000666667
 0.985684 -0.155006   1.10897 -0.17918 0.000666667
 0.986828 -0.155866   1.11584 0.0408102 0.000666667
0.984208 -0.15283  1.11676 -0.0255171 0.000666667
 0.993918 -0.146816   1.11313 0.053411 0.000666667
 0.985532 -0.152532   1.11129 0.0168155 0.000666667
 0.989345 -0.155417   1.10315 -0.0567881 0.000666667
 0.98842 -0.14732  1.11507 0.0385295 0.000666667
 0.991416 -0.154432   1.10653 0.205223 0.000666667
 0.99712 -0.15506  1.10685 0.207152 0.000666667
 0.985321 -0.150009   1.11422 -0.131819 0.000666667
 0.988711 -0.155803   1.11227 -0.0481356 0.000666667
  0.99114 -0.150175   1.11045 0.179608 0.000666667
 0.993006 -0.149225   1.10467 0.00252838 0.000666667
  0.98948 -0.155838   1.11313 0.0481812 0.000666667
 0.991479 -0.150027   1.10859 0.17251 0.000666667
 0.989581 -0.150397   1.11539 -0.00241924 0.000666667
 0.987391 -0.146615   1.11362 0.0464009 0.000666667
0.990264 -0.15024  1.10585 0.176234 0.000666667
0.984943 -0.15096  1.11521 -0.0177456 0.000666667
 0.983749 -0.147093    1.1078 -0.0389061 0.000666667
 0.989121 -0.149708   1.11475 -0.0200827 0.000666667
 0.983309 -0.154737   1.11115 -0.151468 0.000666667
 0.982454 -0.153057   1.11735 -0.0774453 0.000666667
 0.981239 -0.151845   1.11404 -0.153913 0.000666667
 0.984671 -0.147481   1.10988 -0.0612743 0.000666667
  0.98644 -0.156348   1.11118 -0.158714 0.000666667
0.990483 -0.15414  1.11345 0.214023 0.000666667
 0.991362 -0.146099   1.11081 0.0341061 0.000666667
 0.989468 -0.146981   1.11386 0.00481366 0.000666667
 0.989716 -0.144485   1.11413 0.0590332 0.000666667
   0.9909 -0.149893   1.11478 -0.0268726 0.000666667
 0.990298 -0.146675   1.11189 -0.0235216 0.000666667
 0.991991 -0.148593   1.10884 0.169643 0.000666667
  1.00459 -0.149335   1.11347 0.297275 0.000666667
0.991499 -0.14873  1.12073 0.0667735 0.000666667
 0.990106 -0.155974   1.10416 -0.160952 0.000666667
  1.00316 -0.149774   1.11287 0.304832 0.000666667
  0.98922 -0.145769   1.11628 0.00715089 0.000666667
 0.988573 -0.143435   1.11463 0.0103809 0.000666667
 0.984377 -0.149298   1.10622 -0.043456 0.000666667
 0.982463 -0.147258   1.11156 -0.0751065 0.000666667
 0.986273 -0.152043   1.11017 0.0235234 0.000666667
 0.990253 -0.148694   1.10861 0.191994 0.000666667
 0.985185 -0.150067   1.11316 -0.0213179 0.000666667
0.988189 -0.14629  1.11298 0.0218842 0.000666667
 0.989026 -0.143295   1.11059 0.0471689 0.000666667
 0.987966 -0.153036   1.11623 -0.0514724 0.000666667
 0.984479 -0.155686   1.11415 -0.0413452 0.000666667
0.990195 -0.14772   1.1066 0.198344 0.000666667
 0.987185 -0.146259   1.11597 -0.0124236 0.000666667
0.980231 -0.15376  1.11358 -0.447348 0.000666667
 0.986549 -0.155739   1.10494 -0.0376543 0.000666667
 0.990592 -0.145487   1.11188 0.0490711 0.000666667
 0.986225 -0.147892   1.11504 -0.032952 0.000666667
  0.99053 -0.153072   1.10726 0.191791 0.000666667
 0.978812 -0.151158   1.11771 -0.429549 0.000666667
 0.989561 -0.150198   1.10703 0.15931 0.000666667
 0.983163 -0.157227   1.09889 -0.0138513 0.000666667
 0.991158 -0.151867   1.10377 0.170024 0.000666667
 0.987378 -0.155391   1.11213 0.0149007 0.000666667
 0.987114 -0.150229    1.1142 0.0178151 0.000666667
0.988432 -0.15154  1.11419 -0.00750021 0.000666667
 0.994298 -0.149755   1.10342 0.0275994 0.000666667
 0.992355 -0.158114   1.09506 0.141442 0.000666667
 0.978352 -0.150399   1.11502 -0.48115 0.000666667
0.987813 -0.1524 1.10943 0.0391585 0.000666667
 0.992328 -0.151777   1.10689 0.171348 0.000666667
 0.988261 -0.146586   1.11634 -0.0355308 0.000666667
 0.990888 -0.152527    1.1142 -0.035381 0.000666667
0.991819 -0.14804  1.10673 0.167188 0.000666667
 0.989239 -0.155723   1.11279 0.0527287 0.000666667
 0.990153 -0.147372   1.11577 -0.005912 0.000666667
 0.984674 -0.149234    1.1259 0.0912823 0.000666667
 0.989234 -0.149047   1.11362 0.0506731 0.000666667
 0.997882 -0.152148   1.10572 0.213951 0.000666667
 0.990276 -0.148425   1.10941 0.181068 0.000666667
 0.988584 -0.150071   1.11448 0.0137556 0.000666667
 0.983199 -0.145937   1.11559 -0.00190005 0.000666667
 0.987571 -0.153905   1.10656 -0.0790088 0.000666667
 0.984801 -0.156724   1.11371 -0.046465 0.000666667
  0.99271 -0.155229    1.0995 0.0328244 0.000666667
 0.982368 -0.155247    1.1151 -0.154954 0.000666667
 0.990246 -0.146159   1.11528 -0.0156955 0.000666667
 0.982045 -0.150418   1.10971 -0.0488468 0.000666667
 0.990858 -0.146516   1.11459 -0.0256951 0.000666667
0.989093 -0.14994  1.11726 -0.0408612 0.000666667
 0.984591 -0.157572   1.11664 -0.0629759 0.000666667
 0.987065 -0.156923   1.11399 -0.0572072 0.000666667
 0.988339 -0.150598   1.10489 0.216875 0.000666667
 0.989168 -0.150683   1.10917 0.0309851 0.000666667
 0.992068 -0.153336   1.10927 0.199797 0.000666667
 0.991071 -0.148954   1.11187 0.215649 0.000666667
 0.987461 -0.151559   1.11609 -0.0219994 0.000666667
 0.991169 -0.146805   1.10977 0.0509609 0.000666667
  0.99078 -0.153683   1.10849 0.194298 0.000666667
 0.987557 -0.150317   1.11304 0.054634 0.000666667
 0.988908 -0.142214   1.11278 0.00780006 0.000666667
 0.987485 -0.146595   1.11348 -0.0133722 0.000666667
 0.989438 -0.156091   1.10945 0.189499 0.000666667
 0.996619 -0.153631    1.1048 0.188015 0.000666667
 0.993382 -0.147822   1.11453 0.0267616 0.000666667
 0.990406 -0.150158   1.11519 -0.0108005 0.000666667
 0.987432 -0.150637   1.11595 -0.0939039 0.000666667
 0.991496 -0.149061   1.10555 0.169595 0.000666667
 0.987752 -0.156272   1.10554 -0.160822 0.000666667
 0.988425 -0.152983   1.11456 -0.0513 0.000666667
0.987806 -0.14905  1.12535 0.0776489 0.000666667
 0.987657 -0.149038   1.11496 -0.0332359 0.000666667
 0.985595 -0.156267   1.11393 -0.156145 0.000666667
  0.98665 -0.145943   1.11269 -0.0243108 0.000666667
 0.985195 -0.146187   1.11354 0.00799521 0.000666667
  0.99301 -0.157518   1.10235 0.258261 0.000666667
 0.984253 -0.145966   1.11421 0.017622 0.000666667
 0.988491 -0.151688    1.1162 -0.0159757 0.000666667
 0.988562 -0.145886   1.11129 0.0452098 0.000666667
 0.987252 -0.146329   1.11013 -0.0725404 0.000666667
 0.985709 -0.152421   1.11619 -0.036577 0.000666667
 0.987899 -0.144476   1.11294 0.0491613 0.000666667
 0.988911 -0.145198   1.11419 -0.0362156 0.000666667
 0.986462 -0.153031   1.11079 0.0594629 0.000666667
 0.986326 -0.154085   1.11604 -0.0590685 0.000666667
 0.989929 -0.148916   1.10619 0.184776 0.000666667
 0.988781 -0.153943   1.10498 -0.0585873 0.000666667
 0.992494 -0.149984   1.10651 0.187106 0.000666667
 0.996549 -0.152827   1.10359 0.190952 0.000666667
0.989602 -0.1567 1.10646 -0.177913 0.000666667
 0.990931 -0.152433   1.10796 0.170843 0.000666667
 0.985089 -0.158753   1.11314 -0.22625 0.000666667
0.985654 -0.15041  1.11678 -0.0974355 0.000666667
 0.985365 -0.148773   1.10676 -0.0386266 0.000666667
0.985614 -0.15426  1.11184 -0.157366 0.000666667
 0.978919 -0.149339   1.11553 -0.467308 0.000666667
 0.995179 -0.145991   1.11374 0.0363905 0.000666667
 0.984342 -0.155548   1.11341 -0.156664 0.000666667
 0.985335 -0.151711   1.11586 -0.0637229 0.000666667
 0.979711 -0.148482   1.11419 -0.474292 0.000666667
 0.991494 -0.147197   1.10686 0.143551 0.000666667
 0.989145 -0.155052   1.10243 -0.0405549 0.000666667
 0.989734 -0.143939   1.10878 -0.0195723 0.000666667
 0.990214 -0.152738   1.11699 -0.0427814 0.000666667
 0.980623 -0.154893   1.11742 -0.0936825 0.000666667
 0.982552 -0.144884    1.1117 0.0346007 0.000666667
 0.992387 -0.148933   1.10644 0.170585 0.000666667
 0.990332 -0.144891   1.11641 0.0329166 0.000666667
 0.989986 -0.151691   1.11098 0.211648 0.000666667
 0.988227 -0.153825   1.10758 0.17685 0.000666667
 0.995236 -0.156694   1.09989 0.248064 0.000666667
 0.986752 -0.148873    1.1253 0.0573824 0.000666667
 0.987392 -0.153954   1.11337 -0.0596042 0.000666667
 0.988012 -0.153153   1.11283 -0.156284 0.000666667
 0.986917 -0.149129   1.11385 -0.0342449 0.000666667
 0.987693 -0.148865   1.10977 -0.0620457 0.000666667
 0.989989 -0.151306   1.10973 0.166454 0.000666667
 0.990664 -0.147529   1.10876 0.176342 0.000666667
0.988896 -0.14583  1.11582 -0.010264 0.000666667
0.988153 -0.15502  1.11265 0.0851659 0.000666667
 0.991414 -0.147873   1.10941 0.168337 0.000666667
0.991963 -0.14731  1.11193 0.157134 0.000666667
 0.989546 -0.144109   1.11208 -0.00555115 0.000666667
 0.985216 -0.143625   1.11199 0.0506745 0.000666667
 0.985304 -0.154824   1.11026 -0.118474 0.000666667
 0.985965 -0.157656    1.1148 -0.178381 0.000666667
 0.988555 -0.153569    1.1057 -0.0602306 0.000666667
 0.991095 -0.143675   1.11033 0.0272614 0.000666667
 0.991001 -0.150554   1.10993 0.184523 0.000666667
 0.987508 -0.151644   1.11556 -0.0148079 0.000666667
 0.989025 -0.146877   1.11718 -0.0217 0.000666667
 0.989709 -0.145676    1.1117 0.0258696 0.000666667
 0.990625 -0.145325   1.11173 0.0551126 0.000666667
  0.98721 -0.155052   1.10675 -0.172189 0.000666667
 0.990149 -0.146535   1.11179 0.0342954 0.000666667
 0.988974 -0.157429    1.1138 -0.065998 0.000666667
 0.988392 -0.155512    1.1118 0.0637121 0.000666667
 0.98289 -0.15744  1.11496 -0.196276 0.000666667
 0.997017 -0.152318   1.10472 0.225346 0.000666667
 0.990952 -0.153074   1.11344 0.0051971 0.000666667
 0.989448 -0.148587   1.11899 -0.0832607 0.000666667
 0.984074 -0.158708   1.11505 -0.224073 0.000666667
 0.994785 -0.149927    1.1071 0.183424 0.000666667
 0.990036 -0.145464   1.11413 -0.0226967 0.000666667
 0.988847 -0.149027   1.11359 -0.0324275 0.000666667
 0.982502 -0.148856   1.11734 -0.44682 0.000666667
 0.989528 -0.148063   1.10782 0.164074 0.000666667
 0.987466 -0.150029    1.1067 0.179917 0.000666667
 0.985132 -0.149117   1.11456 -0.0360021 0.000666667
 0.986396 -0.146145   1.11501 0.0434078 0.000666667
 0.991342 -0.144704   1.11172 0.0498492 0.000666667
  0.98067 -0.154315   1.11088 -0.176213 0.000666667
  0.99398 -0.157594   1.10095 0.260116 0.000666667
 0.985319 -0.153101   1.10938 0.0291485 0.000666667
 0.983363 -0.145473   1.11192 0.0382197 0.000666667
  0.99023 -0.149534    1.1131 -0.0295767 0.000666667
 0.995787 -0.150547   1.10311 0.194901 0.000666667
 0.988535 -0.150783   1.11311 -0.00398767 0.000666667
 0.990582 -0.146285   1.11645 -0.00644096 0.000666667
 0.989763 -0.153354   1.10567 -0.0637754 0.000666667
  1.00182 -0.151912   1.11381 0.287957 0.000666667
 0.989116 -0.156319   1.11409 0.214053 0.000666667
 0.991004 -0.152235   1.10937 0.194616 0.000666667
 0.981108 -0.146175    1.1167 -0.438015 0.000666667
 0.990209 -0.141609   1.11229 0.00299229 0.000666667
  0.99042 -0.149487   1.10935 0.180067 0.000666667
 0.989882 -0.144536   1.11743 -0.000241265 0.000666667
0.979462 -0.15328  1.11544 -0.430652 0.000666667
  0.98846 -0.149303   1.10656 0.180815 0.000666667
 0.992991 -0.150944   1.11048 0.178946 0.000666667
 0.984152 -0.149594    1.1172 -0.439443 0.000666667
 0.988714 -0.151825   1.10686 0.155278 0.000666667
 0.980173 -0.148122   1.11704 -0.427819 0.000666667
 0.988787 -0.146819   1.11311 -0.04405 0.000666667
 0.986521 -0.155241   1.11411 -0.161281 0.000666667
 0.987548 -0.151263   1.10764 0.180542 0.000666667
 0.986439 -0.151033   1.11336 -0.0720952 0.000666667
 0.989727 -0.145783   1.11437 0.0499108 0.000666667
 0.98338 -0.15566  1.11015 -0.168359 0.000666667
 0.988385 -0.145786   1.11651 0.00735434 0.000666667
 0.987656 -0.152552   1.10964 0.0337247 0.000666667
 0.991625 -0.150502   1.12061 0.0791052 0.000666667
 0.988092 -0.155525   1.11599 -0.0313683 0.000666667
 0.993211 -0.151403   1.10364 0.169106 0.000666667
 0.985617 -0.149185   1.11648 -0.150254 0.000666667
 0.988607 -0.149577   1.11394 -0.0174715 0.000666667
 0.986792 -0.151824   1.11229 0.055049 0.000666667
0.988771 -0.14938  1.10791 0.175641 0.000666667
  0.98992 -0.152231   1.10897 0.178914 0.000666667
 0.990965 -0.154314    1.1103 0.214125 0.000666667
 0.986707 -0.158639   1.11418 -0.207046 0.000666667
  0.98515 -0.158878   1.11154 -0.144142 0.000666667
  0.98964 -0.146162   1.11521 0.0179913 0.000666667
 0.989288 -0.142636   1.11064 0.051936 0.000666667
 0.987758 -0.151108   1.10709 0.190364 0.000666667
 0.997344 -0.154368    1.1042 0.216275 0.000666667
 0.992454 -0.145976   1.11125 0.0586829 0.000666667
  0.98506 -0.148316   1.10841 -0.0187582 0.000666667
 0.986382 -0.160944   1.11391 -0.212637 0.000666667
  0.98468 -0.149502   1.11217 0.063431 0.000666667
 0.989618 -0.149048   1.11522 -0.0642462 0.000666667
 0.987263 -0.153661   1.11165 0.0690034 0.000666667
 0.988789 -0.147364   1.11898 -0.0912793 0.000666667
0.987424 -0.15185  1.11405 -0.0226163 0.000666667
 0.988964 -0.151003   1.10667 0.178871 0.000666667
  0.99106 -0.149822   1.10678 0.184163 0.000666667
 0.988407 -0.147165   1.11113 -0.0363158 0.000666667
 0.983644 -0.154445    1.1145 -0.164609 0.000666667
 0.991695 -0.144223   1.11382 0.0415746 0.000666667
 0.990124 -0.147413   1.11352 0.0527273 0.000666667
0.985128 -0.14468  1.11249 0.0493725 0.000666667
 0.987496 -0.152134   1.10894 0.19787 0.000666667
 0.991257 -0.147049    1.1153 0.0274273 0.000666667
 0.986945 -0.145312   1.11176 0.0662958 0.000666667
 0.987682 -0.152173   1.11156 0.0362843 0.000666667
 0.989155 -0.144189   1.11101 0.046622 0.000666667
 0.992002 -0.153845   1.11166 -0.0447454 0.000666667
 0.992555 -0.147766   1.11002 0.0368074 0.000666667
 0.980136 -0.152576   1.11651 -0.475342 0.000666667
 0.988575 -0.152201   1.11611 -0.0373671 0.000666667
 0.990188 -0.143764   1.10861 0.015009 0.000666667
 0.987122 -0.147741   1.11661 -0.087626 0.000666667
 0.989766 -0.150266   1.11154 0.171022 0.000666667
 0.984323 -0.154965   1.11204 -0.15297 0.000666667
 0.981049 -0.159464   1.10148 -0.111896 0.000666667
 0.990664 -0.142874   1.11133 0.0298252 0.000666667
 0.988683 -0.150647   1.10893 0.162233 0.000666667
0.990668 -0.14395  1.11312 0.0545184 0.000666667
 0.989326 -0.142259   1.11256 -0.000828045 0.000666667
 0.986977 -0.154002   1.11753 -0.100526 0.000666667
 0.987109 -0.146287   1.11373 0.0047955 0.000666667
 0.986407 -0.145678   1.11309 -0.0194732 0.000666667
0.990134 -0.14944  1.10902 0.178441 0.000666667
0.990679 -0.15558   1.1078 0.218599 0.000666667
 0.989392 -0.143979   1.11048 0.0252449 0.000666667
 0.986987 -0.155894   1.11403 -0.149526 0.000666667
 0.989557 -0.151314   1.10821 0.175436 0.000666667
 0.989704 -0.146109   1.11641 0.010389 0.000666667
 0.987319 -0.150898   1.11663 -0.0317388 0.000666667
 0.981662 -0.151471   1.10912 -0.0554073 0.000666667
 0.994281 -0.148177   1.10388 0.0118634 0.000666667
 0.990472 -0.152131   1.10862 0.186308 0.000666667
 0.987938 -0.143665   1.11284 0.0599288 0.000666667
 0.986266 -0.150741   1.11846 -0.0989251 0.000666667
0.986195 -0.14561  1.10738 -0.0631959 0.000666667
 0.980561 -0.150886   1.11344 -0.428969 0.000666667
 0.989524 -0.154509   1.11422 0.0224382 0.000666667
 0.980336 -0.151566   1.11886 -0.426906 0.000666667
 0.989446 -0.150324   1.11141 0.18854 0.000666667
 0.987264 -0.150885    1.1152 -0.0343074 0.000666667
  0.99075 -0.149761   1.10793 0.176417 0.000666667
 0.978721 -0.150356   1.11728 -0.432419 0.000666667
 0.976195 -0.150459   1.11735 -0.454762 0.000666667
0.988565 -0.15053  1.11156 0.180291 0.000666667
 0.991743 -0.145273   1.11251 0.0149639 0.000666667
0.991764 -0.15201  1.10959 0.19111 0.000666667
 0.990594 -0.147219   1.11229 0.047134 0.000666667
 0.991222 -0.150422   1.11257 0.183681 0.000666667
  0.98754 -0.150689   1.11705 -0.0437917 0.000666667
 0.986314 -0.152695   1.11491 -0.0342289 0.000666667
 0.986403 -0.150029   1.11138 0.0631005 0.000666667
 0.982939 -0.156265   1.11502 -0.150232 0.000666667
 0.979297 -0.153089   1.11546 -0.437423 0.000666667
 0.990848 -0.144085   1.11048 0.0153063 0.000666667
0.992777 -0.15109  1.12037 0.0575787 0.000666667
 0.984504 -0.148604   1.10701 -0.0414543 0.000666667
 0.981012 -0.150445   1.11649 -0.460728 0.000666667
  0.98512 -0.154952   1.11332 -0.152826 0.000666667
 0.988763 -0.148434   1.11304 -0.0361405 0.000666667
 0.984754 -0.153533   1.11056 -0.13873 0.000666667
 0.992312 -0.151376    1.1158 -0.0250689 0.000666667
 0.988407 -0.145219   1.11562 -0.00484681 0.000666667
 0.997921 -0.153641   1.10465 0.199746 0.000666667
 0.988799 -0.148049   1.11322 -0.0482494 0.000666667
 0.987842 -0.144433   1.11039 0.0562813 0.000666667
 0.987242 -0.155399   1.11289 -0.157981 0.000666667
 0.981825 -0.151811   1.10929 -0.0573446 0.000666667
 0.991599 -0.144625   1.11217 0.0358052 0.000666667
 0.979684 -0.147116   1.11627 -0.44413 0.000666667
 0.997351 -0.152742   1.10535 0.210088 0.000666667
 0.985223 -0.143516   1.11154 0.0302613 0.000666667
0.991222 -0.14457  1.11303 0.0292313 0.000666667
 0.988355 -0.147008   1.11083 0.0462882 0.000666667
 0.987404 -0.155567   1.11202 0.0412922 0.000666667
 0.986555 -0.154404   1.12305 -0.188747 0.000666667
 0.988436 -0.155108   1.10417 -0.139798 0.000666667
 0.988957 -0.155974   1.11192 0.0173668 0.000666667
 0.992058 -0.150878   1.11035 0.168151 0.000666667
 0.988598 -0.148533   1.10711 0.161905 0.000666667
 0.995348 -0.151772   1.10594 0.196047 0.000666667
 0.983447 -0.155009   1.11125 -0.137551 0.000666667
 0.994298 -0.153503   1.10286 0.190521 0.000666667
  0.98841 -0.150008   1.11498 -0.00888151 0.000666667
   1.0028 -0.151664   1.11268 0.301805 0.000666667
 0.984989 -0.154011   1.11625 -0.00601033 0.000666667
  0.98962 -0.149816   1.11604 -0.00298878 0.000666667
 0.988261 -0.150572   1.10749 0.194035 0.000666667
 0.983775 -0.148623   1.10935 -0.0289222 0.000666667
 0.988118 -0.152147   1.11694 -0.112795 0.000666667
 0.982701 -0.144569   1.10997 0.0306583 0.000666667
 0.976829 -0.149206    1.1147 -0.448977 0.000666667
 0.987796 -0.144858   1.11212 0.0467271 0.000666667
 0.991998 -0.151796   1.10404 0.189238 0.000666667
 0.989309 -0.149608   1.11282 -0.0220904 0.000666667
 0.989976 -0.150405   1.11429 -0.0180459 0.000666667
 0.989253 -0.144774    1.1125 0.0272694 0.000666667
 0.990318 -0.152423   1.10321 -0.157427 0.000666667
 0.987433 -0.147487   1.11338 -0.0467113 0.000666667
 0.987059 -0.149268   1.10974 -0.0557271 0.000666667
 0.99165 -0.14234  1.11322 0.0121619 0.000666667
 0.987179 -0.147733   1.11631 -0.00443642 0.000666667
 0.987472 -0.152767   1.11073 0.0586275 0.000666667
0.992462 -0.15332  1.10675 0.190325 0.000666667
 0.982325 -0.151437   1.11471 -0.107284 0.000666667
 0.989568 -0.148101    1.1118 -0.0379266 0.000666667
 0.990548 -0.143643   1.10999 0.0386832 0.000666667
 0.992464 -0.146682   1.10981 0.0418882 0.000666667
 0.992808 -0.149212   1.10526 0.169535 0.000666667
  0.98667 -0.155274   1.11479 -0.0326461 0.000666667
   0.9897 -0.148489   1.10695 0.172714 0.000666667
 0.979015 -0.148591   1.11542 -0.466613 0.000666667
 0.987046 -0.151152    1.1145 0.0478824 0.000666667
 0.983915 -0.149827   1.11701 -0.110275 0.000666667
 0.980135 -0.154795   1.11271 -0.214923 0.000666667
   0.9801 -0.149342   1.11451 -0.459274 0.000666667
 0.989273 -0.144558    1.1153 -0.0127478 0.000666667
 0.996486 -0.150951   1.10652 0.0192083 0.000666667
 0.987299 -0.155007   1.11156 -0.12581 0.000666667
 0.986281 -0.150115   1.11613 -0.124441 0.000666667
0.991958 -0.15425   1.1074 0.177267 0.000666667
 0.990806 -0.143168   1.11105 0.0224336 0.000666667
 0.988873 -0.154774   1.10498 -0.152631 0.000666667
 0.990905 -0.151742   1.10666 0.166987 0.000666667
 0.991363 -0.154968   1.10645 -0.157957 0.000666667
 0.990244 -0.144777   1.11303 0.0505396 0.000666667
 0.986916 -0.151357   1.11099 0.0724024 0.000666667
 0.977631 -0.150532   1.11618 -0.421206 0.000666667
 0.986034 -0.151256   1.11413 -0.0243579 0.000666667
 0.990712 -0.152212   1.11014 0.18533 0.000666667
 0.991775 -0.155965   1.10669 0.197202 0.000666667
 0.989795 -0.149904   1.10949 0.184885 0.000666667
 0.990007 -0.145083   1.10978 0.0451036 0.000666667
 0.986461 -0.151668   1.11122 -0.0257025 0.000666667
 0.980733 -0.149447   1.11838 -0.446561 0.000666667
 0.989522 -0.145091   1.11656 -0.0269285 0.000666667
  0.98944 -0.146998   1.12032 0.0781864 0.000666667
 0.988906 -0.145793   1.11356 -0.00433071 0.000666667
 0.991143 -0.148667   1.11432 0.0186115 0.000666667
0.987487 -0.15403  1.11255 0.0550717 0.000666667
 0.990908 -0.144125   1.11336 0.0599446 0.000666667
0.989484 -0.15256  1.11242 -0.00882698 0.000666667
 0.990727 -0.151555   1.11194 0.0440357 0.000666667
 0.982094 -0.149632   1.10844 -0.0359015 0.000666667
 0.988793 -0.149496   1.11595 -0.0317091 0.000666667
 0.988841 -0.153501   1.11148 0.0460942 0.000666667
0.991029 -0.15242  1.10905 0.145484 0.000666667
 0.983589 -0.152865   1.11456 -0.139996 0.000666667
 0.987766 -0.154071   1.11294 0.00904436 0.000666667
 0.987718 -0.148443   1.11309 -0.0259688 0.000666667
 0.983661 -0.155371   1.11131 -0.163037 0.000666667
 0.989378 -0.144991   1.11527 -0.0028547 0.000666667
 0.984754 -0.153768   1.11627 -0.0168966 0.000666667
 0.988369 -0.149179   1.10789 0.175156 0.000666667
 0.987275 -0.151628    1.1132 -0.0372492 0.000666667
 0.989457 -0.150709   1.11832 -0.116876 0.000666667
0.991596 -0.14738  1.10876 0.129216 0.000666667
 0.985651 -0.146949   1.11652 -0.148281 0.000666667
 0.993771 -0.151852   1.10301 0.254751 0.000666667
 0.990064 -0.146579   1.11471 -0.0143916 0.000666667
 0.980245 -0.154444   1.10941 -0.165619 0.000666667
 0.985223 -0.148896   1.10845 -0.0142257 0.000666667
  0.98416 -0.160186   1.11087 -0.175271 0.000666667
 0.989506 -0.147742   1.11397 0.0556198 0.000666667
 0.990615 -0.151256   1.11338 -0.0449911 0.000666667
  0.98899 -0.148793   1.11001 0.189433 0.000666667
 0.989828 -0.150795   1.10783 0.187888 0.000666667
0.993385 -0.15512   1.1038 0.183326 0.000666667
 0.987002 -0.148182   1.11423 -0.123002 0.000666667
  0.98634 -0.146863    1.1193 -0.111617 0.000666667
 0.989613 -0.149852   1.11283 -0.0153695 0.000666667
 0.990363 -0.152637   1.09809 -0.127176 0.000666667
  0.99306 -0.153905   1.10434 0.245962 0.000666667
 0.987773 -0.146162    1.1103 0.065786 0.000666667
 0.990533 -0.145502   1.11297 0.0514624 0.000666667
 0.989515 -0.145162   1.11253 0.0679747 0.000666667
 0.984966 -0.151988   1.10788 0.0792231 0.000666667
 0.993408 -0.151539    1.1041 -0.010677 0.000666667
0.987621 -0.15061  1.11777 -0.113521 0.000666667
 0.988204 -0.152085   1.11495 -0.0245829 0.000666667
 0.988961 -0.152808   1.10777 0.187089 0.000666667
 0.990346 -0.150466   1.10907 0.176178 0.000666667
  0.99634 -0.148823   1.10509 0.000757661 0.000666667
 0.986502 -0.154401   1.11299 -0.0789803 0.000666667
 0.987367 -0.156928   1.11251 -0.142806 0.000666667
0.991626 -0.15034  1.10859 0.164187 0.000666667
 0.979048 -0.147139   1.11629 -0.446628 0.000666667
 0.978991 -0.149903   1.11619 -0.431498 0.000666667
 0.982345 -0.153445    1.1107 -0.165667 0.000666667
 0.986423 -0.147902   1.10886 -0.0390958 0.000666667
 0.986806 -0.145705   1.11395 0.0508257 0.000666667
 0.988744 -0.144189   1.11217 0.0452606 0.000666667
  0.99683 -0.151739   1.10229 0.19135 0.000666667
 0.986891 -0.144734   1.11382 -0.0347166 0.000666667
 0.978393 -0.147898   1.11622 -0.474168 0.000666667
 0.996038 -0.153871   1.10108 0.271818 0.000666667
 0.979394 -0.149749   1.11432 -0.467035 0.000666667
 0.989405 -0.148413   1.10975 0.174253 0.000666667
 0.986898 -0.150524   1.11183 0.0650744 0.000666667
 0.982877 -0.154136   1.12059 -0.0883246 0.000666667
 0.984085 -0.148817    1.1076 -0.0351848 0.000666667
 0.984672 -0.158719   1.11368 -0.150076 0.000666667
 0.980749 -0.150324   1.11335 -0.444477 0.000666667
 0.990483 -0.143448     1.111 0.0297346 0.000666667
 0.987767 -0.145173     1.112 0.0443429 0.000666667
 0.989834 -0.153748   1.10983 0.182394 0.000666667
 0.991951 -0.147334   1.11443 0.0305837 0.000666667
 0.983648 -0.155632   1.11224 -0.128958 0.000666667
 0.979769 -0.153735   1.11454 -0.472027 0.000666667
 0.992576 -0.145873   1.11236 0.0628458 0.000666667
 0.988131 -0.149914   1.11556 -0.0403045 0.000666667
 0.980702 -0.151432   1.10883 -0.0375359 0.000666667
  0.99624 -0.153225   1.10593 0.189252 0.000666667
 0.984371 -0.155082   1.11217 -0.145163 0.000666667
 0.988471 -0.149665   1.11715 -0.107823 0.000666667
 0.991663 -0.152794   1.10365 0.151126 0.000666667
 0.989984 -0.150332   1.10923 0.159509 0.000666667
 0.989057 -0.144386   1.11258 0.00884264 0.000666667
0.982528 -0.15018  1.11117 -0.132197 0.000666667
 0.987086 -0.155161   1.11124 -0.141349 0.000666667
0.986056 -0.15524  1.11495 -0.0491473 0.000666667
 0.988474 -0.151879   1.11585 -0.0179453 0.000666667
 0.986103 -0.155077   1.10989 -0.151036 0.000666667
 0.987007 -0.147398   1.11801 -0.113227 0.000666667
 0.986559 -0.148825   1.11112 -0.0380233 0.000666667
 0.988226 -0.152753   1.11301 -0.0364789 0.000666667
 0.992271 -0.142535   1.11091 -0.000727759 0.000666667
 0.984954 -0.149144   1.11348 -0.127028 0.000666667
 0.989109 -0.149119   1.10692 0.191317 0.000666667
0.991535 -0.14951  1.10715 0.179667 0.000666667
 0.990452 -0.145347   1.11272 0.0180939 0.000666667
 0.987145 -0.157646   1.11418 -0.0313317 0.000666667
 0.987658 -0.154699   1.11571 -0.0187408 0.000666667
 0.988029 -0.153769   1.11599 -0.135079 0.000666667
 0.984531 -0.155637   1.11161 -0.140392 0.000666667


==> output_ims_2_2_2_2/entropy_action_3.txt <==
47.7694
 0.991426 -0.141888   1.11518 0.0517016 0.000666667
 0.992072 -0.144698     1.116 0.0334263 0.000666667
  0.99328 -0.145298   1.10997 0.0229823 0.000666667
 0.987987 -0.147907    1.1111 0.0771551 0.000666667
0.989699 -0.14978  1.12012 0.0648246 0.000666667
 0.986618 -0.151932   1.12414 0.122348 0.000666667
 0.993654 -0.150819   1.10594 -0.00726765 0.000666667
 0.988236 -0.146129   1.12049 0.0574498 0.000666667
0.989104 -0.14324   1.1118 0.0423831 0.000666667
 0.992742 -0.151212   1.12209 0.0779314 0.000666667
 0.990352 -0.144438   1.11181 0.0395328 0.000666667
 0.988639 -0.145981   1.12035 0.0766456 0.000666667
 0.989681 -0.147807   1.11395 0.0420442 0.000666667
 0.989497 -0.146021   1.11086 0.0203917 0.000666667
 0.988569 -0.145917     1.114 0.0353619 0.000666667
 0.991275 -0.145686   1.11212 0.0696614 0.000666667
 0.991712 -0.147244   1.11304 0.0398045 0.000666667
 0.987281 -0.149966   1.11837 0.0942001 0.000666667
 0.991538 -0.142861   1.11186 0.0189162 0.000666667
 0.991016 -0.145096   1.11219 0.0377011 0.000666667
0.989784 -0.14478  1.11712 0.0552805 0.000666667
 0.990923 -0.147357   1.11258 0.0599685 0.000666667
0.988626 -0.14389  1.11519 0.0393302 0.000666667
0.990012 -0.14916  1.11374 0.0396202 0.000666667
 0.995463 -0.151425   1.10579 0.0316599 0.000666667
 0.994648 -0.144944   1.11244 0.0221642 0.000666667
 0.990297 -0.144935   1.11303 0.0593875 0.000666667
  0.98952 -0.145107   1.11163 0.0267758 0.000666667
 0.988228 -0.145962   1.10772 0.0425171 0.000666667
  0.99132 -0.147533    1.1126 0.0273438 0.000666667
 0.991628 -0.145706   1.11471 0.0283727 0.000666667
 0.992205 -0.150036   1.10662 0.00378423 0.000666667
 0.986571 -0.149289   1.11266 0.0581954 0.000666667
 0.988646 -0.142951   1.11263 0.0426235 0.000666667
0.994049 -0.14709  1.11266 0.0273796 0.000666667
 0.987861 -0.146476   1.11101 0.0554012 0.000666667
 0.990721 -0.145651   1.11209 0.0309271 0.000666667
  0.99087 -0.155189   1.11326 0.0483582 0.000666667
 0.991974 -0.146485   1.11292 0.0640607 0.000666667
 0.98851 -0.14532  1.10939 0.0242415 0.000666667
 0.986144 -0.143311   1.11222 0.0735767 0.000666667
 0.990572 -0.146693   1.11078 0.062424 0.000666667
 0.990704 -0.145437   1.11321 0.0520951 0.000666667
 0.990995 -0.144922   1.11204 0.0545143 0.000666667
 0.987408 -0.142267   1.11118 0.0580009 0.000666667
 0.990271 -0.142685   1.10997 3.46842e-05 0.000666667
 0.992573 -0.142971    1.1129 0.0611027 0.000666667
 0.988263 -0.147719   1.11404 0.0737452 0.000666667
0.992922 -0.14807   1.1137 0.0101428 0.000666667
 0.989632 -0.145317   1.11401 0.0569209 0.000666667
 0.989078 -0.144172   1.11544 0.0494328 0.000666667
 0.992814 -0.143535   1.11492 0.051383 0.000666667
 0.991692 -0.147257   1.11287 0.0361916 0.000666667
 0.993802 -0.146344   1.11137 0.0224291 0.000666667
 0.988573 -0.154072   1.11132 0.067029 0.000666667
 0.989016 -0.153823   1.11035 0.0488224 0.000666667
  0.99225 -0.145361   1.11209 0.0540374 0.000666667
 0.991923 -0.146002   1.11104 0.030736 0.000666667
 0.990775 -0.145081   1.11438 0.0121059 0.000666667
0.991228 -0.14633  1.11552 0.0507628 0.000666667
 0.990149 -0.143514   1.11375 0.0388308 0.000666667
 0.987798 -0.149029   1.10748 0.0502189 0.000666667
 0.989061 -0.147678   1.11176 0.0405112 0.000666667
 0.992434 -0.144306   1.11217 0.0446963 0.000666667
 0.992444 -0.143168   1.11051 0.0291346 0.000666667
 0.991133 -0.146982   1.11306 0.0584568 0.000666667
 0.987902 -0.145502    1.1127 0.0416199 0.000666667
0.989775 -0.15302  1.11032 0.0569288 0.000666667
    0.991 -0.142125   1.11472 0.0601951 0.000666667
 0.994051 -0.147473   1.10621 0.000953216 0.000666667
 0.991694 -0.142413   1.10893 0.0119889 0.000666667
 0.990493 -0.150009    1.1131 0.0744077 0.000666667
0.989903 -0.14435   1.1119 0.0417338 0.000666667
  0.99032 -0.145951   1.11237 0.0644216 0.000666667
 0.988145 -0.147793   1.11519 -0.0216556 0.000666667
 0.994852 -0.149194   1.10349 0.00226635 0.000666667
 0.989684 -0.143925   1.11312 0.0691511 0.000666667
 0.989769 -0.144301   1.11413 0.0360575 0.000666667
  0.98788 -0.145585   1.11363 0.0739652 0.000666667
  0.98826 -0.148308   1.11245 0.0531631 0.000666667
 0.992969 -0.147328   1.11268 0.0202756 0.000666667
 0.991544 -0.144902   1.11183 0.0294419 0.000666667
 0.988985 -0.143814    1.1113 0.0529778 0.000666667
 0.990612 -0.148123   1.11431 0.0458395 0.000666667
 0.997278 -0.150553   1.10652 0.0260072 0.000666667
 0.990713 -0.145844   1.11294 0.0371722 0.000666667
 0.995025 -0.148675   1.10341 0.0300694 0.000666667
 0.992816 -0.145785    1.1137 0.0381582 0.000666667
 0.988155 -0.147658   1.11358 0.0435743 0.000666667
 0.990969 -0.144586   1.11243 0.0380507 0.000666667
 0.993128 -0.147931    1.1165 0.0435672 0.000666667
 0.992353 -0.157579   1.09509 0.150285 0.000666667
 0.990463 -0.144724   1.11279 0.0413094 0.000666667
 0.991106 -0.142464   1.10952 0.0221981 0.000666667
 0.99342 -0.14757  1.11515 0.0285904 0.000666667
 0.988561 -0.147045   1.11343 0.0744846 0.000666667
 0.988059 -0.145784   1.11465 0.0839481 0.000666667
0.985338 -0.1441 1.10964 0.0534005 0.000666667
 0.993753 -0.149425    1.1049 0.0471837 0.000666667
 0.990502 -0.147845   1.10589 0.00366683 0.000666667
 0.988109 -0.143513   1.11188 0.0417223 0.000666667
0.993904 -0.14638  1.11098 0.0490621 0.000666667
0.991313 -0.14744  1.10854 0.0491733 0.000666667
 0.993327 -0.149199   1.11934 0.0747173 0.000666667
 0.993992 -0.151177   1.10578 -0.003898 0.000666667
 0.988558 -0.145588   1.11307 0.0940821 0.000666667
 0.992264 -0.142894   1.11086 0.0696128 0.000666667
 0.991696 -0.145982   1.11234 0.0620751 0.000666667
 0.991767 -0.144242   1.10912 -0.016419 0.000666667
 0.988816 -0.146254   1.11325 0.0432372 0.000666667
  0.99144 -0.148298   1.11523 0.0385568 0.000666667
 0.988592 -0.150013   1.12098 0.105682 0.000666667
 0.990015 -0.146022   1.11198 0.0493521 0.000666667
 0.994406 -0.150681    1.1049 0.00968254 0.000666667
 0.987235 -0.144937   1.11138 0.0480701 0.000666667
 0.991166 -0.143083   1.11114 0.0267163 0.000666667
 0.992304 -0.148015   1.11547 0.0509963 0.000666667
  0.99072 -0.144261   1.11116 0.020014 0.000666667
 0.991323 -0.141069   1.11012 -0.00303798 0.000666667
 0.989956 -0.143698   1.10994 0.0506981 0.000666667
 0.993562 -0.146906   1.10989 0.0298278 0.000666667
 0.991386 -0.154356   1.09839 0.0448791 0.000666667
 0.990312 -0.146932   1.11255 0.0274433 0.000666667
 0.991316 -0.145217   1.11028 0.038671 0.000666667
 0.989399 -0.148612   1.11272 0.0658134 0.000666667
 0.988971 -0.142908   1.11155 0.0452122 0.000666667
 0.990593 -0.141353   1.10942 0.0219871 0.000666667
 0.996236 -0.147838    1.1054 -0.00309336 0.000666667
 0.992711 -0.151368   1.11126 0.0647641 0.000666667
 0.994968 -0.145177   1.11237 0.00975572 0.000666667
 0.988088 -0.148347   1.11146 0.0908994 0.000666667
 0.987632 -0.142904   1.11064 0.051748 0.000666667
 0.991837 -0.149331    1.1042 0.0155659 0.000666667
0.996119 -0.15535  1.09946 0.0340456 0.000666667
 0.987686 -0.144029   1.11356 0.0751946 0.000666667
  0.99247 -0.145149   1.10999 0.0398876 0.000666667
 0.993158 -0.146229   1.11143 0.0366816 0.000666667
 0.987179 -0.145587   1.11425 0.0594224 0.000666667
 0.990819 -0.146423   1.11543 0.0521113 0.000666667
 0.988888 -0.144597   1.11442 0.0702306 0.000666667
 0.993318 -0.146092   1.10683 -0.010211 0.000666667
 0.992646 -0.147511   1.10576 0.0156246 0.000666667
 0.990196 -0.146232   1.11203 0.041997 0.000666667
 0.987856 -0.148599   1.12461 0.0733236 0.000666667
 0.995856 -0.151149   1.10848 0.0256799 0.000666667
0.991348 -0.14528  1.11196 0.0420165 0.000666667
 0.992457 -0.141672   1.11279 -0.000454698 0.000666667
 0.987923 -0.144076   1.11265 0.0669942 0.000666667
 0.992708 -0.144767   1.11168 0.0259725 0.000666667
 0.995547 -0.151274   1.10519 0.00591859 0.000666667
   0.9889 -0.145175   1.11402 0.0217428 0.000666667
 0.990513 -0.144579   1.11182 0.031297 0.000666667
0.989224 -0.14508  1.11012 0.00949892 0.000666667
0.987596 -0.15294  1.11265 0.0482925 0.000666667
 0.989966 -0.150069   1.11519 0.0618921 0.000666667
 0.993562 -0.156833    1.0983 0.036102 0.000666667
 0.992211 -0.142932    1.1103 0.0309425 0.000666667
 0.990716 -0.144843   1.11289 0.0534021 0.000666667
 0.992322 -0.149891   1.11084 0.0235706 0.000666667
 0.991674 -0.141489   1.11246 0.00844838 0.000666667
 0.994644 -0.148863   1.10315 -0.00901076 0.000666667
 0.990714 -0.149078    1.1125 0.0758623 0.000666667
 0.990028 -0.141491   1.10955 0.0621398 0.000666667
  0.98803 -0.143643    1.1138 0.0370518 0.000666667
 0.992661 -0.142885   1.11314 0.0414355 0.000666667
 0.990866 -0.144311   1.11109 0.0238225 0.000666667
 0.993533 -0.144324   1.11213 0.0348949 0.000666667
 0.989673 -0.146525    1.1112 0.0445848 0.000666667
 0.991154 -0.147251   1.11161 0.0463591 0.000666667
 0.990023 -0.144328   1.11237 0.0509863 0.000666667
 0.990282 -0.144448    1.1148 0.0546109 0.000666667
 0.988704 -0.145201   1.11318 0.0932579 0.000666667
 0.988972 -0.143078   1.11485 0.0468276 0.000666667
 0.994002 -0.147046   1.10872 -0.00815893 0.000666667
 0.990845 -0.146137   1.10994 0.0342731 0.000666667
0.990329 -0.1452 1.11052 0.0699589 0.000666667
 0.992191 -0.145303   1.11347 0.0664947 0.000666667
  0.98776 -0.140336   1.11308 0.0375434 0.000666667
 0.986475 -0.152423   1.11176 0.0844174 0.000666667
 0.991309 -0.143813    1.1121 0.0361617 0.000666667
0.988846 -0.14844  1.11095 0.035899 0.000666667
 0.990305 -0.148228   1.11217 0.0501359 0.000666667
 0.990597 -0.148404   1.11508 -0.0010184 0.000666667
 0.992257 -0.140814   1.11266 0.0244066 0.000666667
 0.988434 -0.146579   1.12087 0.077263 0.000666667
 0.990999 -0.147235   1.11268 0.0441771 0.000666667
 0.989045 -0.144639   1.11058 0.0255648 0.000666667
 0.986842 -0.143959   1.11339 0.0591431 0.000666667
 0.990248 -0.147946   1.11242 0.00925386 0.000666667
 0.990312 -0.143526   1.11179 0.043668 0.000666667
 0.991849 -0.149474   1.11476 0.0584523 0.000666667
 0.991197 -0.145646   1.10991 0.0628141 0.000666667
 0.986865 -0.146034   1.11144 0.0608368 0.000666667
 0.984803 -0.142253   1.11314 0.0465074 0.000666667
 0.990125 -0.145134    1.1111 0.0221464 0.000666667
 0.988013 -0.144665   1.11347 -0.00341367 0.000666667
  0.98812 -0.145369   1.10814 0.0141733 0.000666667
 0.99259 -0.14747   1.1094 0.0179789 0.000666667
0.994541 -0.15084   1.1081 0.0078558 0.000666667
 0.990604 -0.143071    1.1135 0.0609571 0.000666667
 0.990783 -0.146043   1.11193 0.031603 0.000666667
 0.991697 -0.147311   1.11056 0.0463824 0.000666667
 0.991991 -0.148363   1.11044 0.020451 0.000666667
 0.992186 -0.148546   1.11524 0.0354066 0.000666667
 0.989188 -0.145634    1.1143 0.0391301 0.000666667
 0.989849 -0.155141    1.1147 0.0835762 0.000666667
  0.99217 -0.146102   1.11384 0.0319838 0.000666667
 0.991728 -0.145158   1.10991 0.0372702 0.000666667
 0.989714 -0.146958   1.11257 0.058626 0.000666667
  0.99091 -0.149528   1.11384 0.010985 0.000666667
 0.992226 -0.145848   1.11137 0.0353004 0.000666667
0.988352 -0.15301  1.11422 0.0541891 0.000666667
 0.990125 -0.144749   1.11386 0.0681218 0.000666667
 0.991045 -0.145364   1.11116 -0.00639627 0.000666667
 0.992162 -0.148038   1.11175 0.0357892 0.000666667
 0.996308 -0.151537   1.10577 0.00154515 0.000666667
0.992381 -0.15088  1.11456 0.0362548 0.000666667
0.992437 -0.14972  1.10479 0.00856443 0.000666667
 0.994341 -0.145425   1.11121 0.018875 0.000666667
 0.989161 -0.142932   1.11328 0.057697 0.000666667
 0.986373 -0.149132   1.11127 0.0711992 0.000666667
 0.990075 -0.146215   1.11331 0.0447215 0.000666667
 0.991856 -0.147065   1.11385 -0.0103539 0.000666667
 0.992704 -0.145699   1.11329 0.03637 0.000666667
 0.987665 -0.143466   1.11202 0.0461638 0.000666667
  0.98961 -0.142842   1.11289 0.0181706 0.000666667
 0.990897 -0.144869   1.11349 0.0398768 0.000666667
 0.990598 -0.144828   1.11255 0.0210752 0.000666667
 0.994113 -0.156177   1.09802 0.023916 0.000666667
 0.992929 -0.145042   1.11457 0.0506381 0.000666667
 0.989879 -0.146862   1.11217 0.0564828 0.000666667
 0.989855 -0.154561   1.11215 0.0432219 0.000666667
 0.988801 -0.143581   1.11749 0.0337105 0.000666667
 0.989112 -0.148071   1.11155 0.0676706 0.000666667
0.995001 -0.15063   1.1079 0.0327384 0.000666667
  0.99482 -0.149088   1.10539 0.0260903 0.000666667
 0.992413 -0.146702   1.11547 0.0547592 0.000666667
 0.988208 -0.144581   1.11189 0.050781 0.000666667
0.989095 -0.14326  1.10906 0.0583179 0.000666667
 0.989689 -0.148331   1.11385 0.0350041 0.000666667
 0.990888 -0.144778   1.11255 0.029657 0.000666667
 0.990954 -0.153811   1.09841 0.0191681 0.000666667
 0.993201 -0.142561   1.11177 0.0229986 0.000666667
 0.993054 -0.149395   1.10581 -0.00182183 0.000666667
 0.988107 -0.147973   1.11539 0.062139 0.000666667
 0.991015 -0.156269   1.10184 -0.0565182 0.000666667
  0.98771 -0.143999   1.11324 0.0435308 0.000666667
 0.989199 -0.144361   1.11334 0.0207467 0.000666667
 0.990577 -0.148607   1.11382 0.0572561 0.000666667
 0.991911 -0.144594   1.11017 0.0173475 0.000666667
 0.990304 -0.146426   1.11125 0.0439661 0.000666667
 0.991437 -0.143306     1.111 0.0214344 0.000666667
 0.988906 -0.150646    1.1101 0.0488902 0.000666667
 0.989325 -0.146705   1.11115 0.0342811 0.000666667
 0.990164 -0.145976   1.11142 0.035562 0.000666667
 0.991401 -0.145018   1.11629 0.0247796 0.000666667
 0.990256 -0.146112   1.11365 0.0507936 0.000666667
 0.988914 -0.144756   1.10827 0.0141514 0.000666667
 0.988221 -0.143444   1.11153 0.0357222 0.000666667
 0.989255 -0.146829   1.11256 0.0705482 0.000666667
 0.989905 -0.152964   1.11207 0.0679551 0.000666667
 0.995578 -0.150815   1.10421 0.0135705 0.000666667
 0.993741 -0.144253   1.11052 0.00228874 0.000666667
 0.990806 -0.145366   1.10767 0.0592607 0.000666667
0.988934 -0.14857  1.11524 0.0568003 0.000666667
 0.989465 -0.143376   1.11351 0.0483312 0.000666667
0.991643 -0.14329  1.11312 0.0164391 0.000666667
 0.990482 -0.143954   1.11416 0.00366552 0.000666667
  0.99214 -0.146695   1.11485 0.013386 0.000666667
 0.989231 -0.147768   1.11474 -0.0119082 0.000666667
  0.98985 -0.145876   1.11275 0.0611409 0.000666667
 0.987203 -0.147226   1.10904 0.0776749 0.000666667
  0.99025 -0.143124   1.11234 0.0311557 0.000666667
 0.989482 -0.145591   1.11199 0.0281968 0.000666667
 0.987103 -0.145509   1.11224 0.0615492 0.000666667
 0.990717 -0.143749    1.1103 0.0382632 0.000666667
 0.991367 -0.145083   1.11469 0.0270965 0.000666667
 0.995252 -0.148698   1.11365 0.0183708 0.000666667
 0.990054 -0.144703   1.11322 0.0798158 0.000666667
 0.988455 -0.146034    1.1097 0.0538026 0.000666667
 0.991025 -0.145593   1.10849 0.0389072 0.000666667
 0.990361 -0.148072   1.11004 0.0392268 0.000666667
 0.987906 -0.153215   1.10984 0.0285405 0.000666667
 0.992073 -0.143393   1.11326 0.0521408 0.000666667
 0.992526 -0.147107   1.10943 0.0320485 0.000666667
 0.991745 -0.143629    1.1116 0.0440799 0.000666667
 0.993292 -0.147428   1.10754 0.0184283 0.000666667
 0.990865 -0.147171   1.11197 0.0624912 0.000666667
 0.992835 -0.151312   1.12129 0.0574589 0.000666667
 0.990299 -0.143144   1.10915 0.043036 0.000666667
0.989888 -0.14322  1.11112 0.0524411 0.000666667
 0.989767 -0.148283   1.11344 0.0505434 0.000666667
0.988178 -0.14736  1.11382 0.0678789 0.000666667
 0.991688 -0.144216   1.11424 0.0417713 0.000666667
 0.989558 -0.145528   1.11643 -0.0103174 0.000666667
 0.991783 -0.146114   1.11192 0.0518404 0.000666667
 0.991846 -0.144876   1.11251 0.0268625 0.000666667
 0.989113 -0.144527   1.11162 0.0574696 0.000666667
 0.989302 -0.146018   1.11558 0.0703023 0.000666667
 0.987285 -0.146806   1.11284 0.038964 0.000666667
 0.989012 -0.148831   1.11478 0.0335031 0.000666667
 0.989779 -0.143949   1.11274 0.0318405 0.000666667
 0.992013 -0.143959   1.11054 -0.00772372 0.000666667
 0.991042 -0.144281   1.11315 0.0382183 0.000666667
 0.994556 -0.155051   1.09947 0.0310569 0.000666667
 0.990386 -0.147445   1.11346 0.0532146 0.000666667
 0.991245 -0.144114   1.11146 0.0234836 0.000666667
 0.990044 -0.144567   1.11695 0.0477876 0.000666667
 0.989292 -0.147512    1.1116 0.0052209 0.000666667
 0.990298 -0.145157   1.11015 0.0343637 0.000666667
 0.991004 -0.146707   1.11039 0.0269883 0.000666667
 0.987241 -0.145591   1.11193 0.0760608 0.000666667
 0.989925 -0.144485   1.11244 0.0353065 0.000666667
  0.99008 -0.144395   1.11442 0.055822 0.000666667
 0.989818 -0.145369   1.11424 0.0456298 0.000666667
 0.989674 -0.143062   1.10853 0.0428523 0.000666667
 0.991253 -0.141769   1.11185 0.0150446 0.000666667
 0.986739 -0.141773   1.11365 0.0129854 0.000666667
0.990706 -0.14541  1.11278 0.0512214 0.000666667
 0.988818 -0.155079   1.11121 0.0753464 0.000666667
 0.991217 -0.144867   1.11643 -0.0125722 0.000666667
 0.992614 -0.146777   1.11336 0.0533868 0.000666667
 0.990249 -0.144037    1.1133 0.0625346 0.000666667
 0.990403 -0.146565   1.11319 0.0491195 0.000666667
 0.989008 -0.148443   1.11373 0.0519433 0.000666667
 0.991001 -0.146104   1.11153 0.0435265 0.000666667
 0.992807 -0.146414   1.10939 0.0413345 0.000666667
 0.99483 -0.14514  1.10854 -0.00275287 0.000666667
 0.989607 -0.145587   1.11229 0.0555887 0.000666667
 0.990639 -0.145005     1.109 0.0368135 0.000666667
  0.98908 -0.145355   1.11235 0.0833377 0.000666667
0.988829 -0.15024  1.11228 0.0420475 0.000666667
 0.990508 -0.144408   1.11554 0.0449866 0.000666667
 0.988933 -0.142389   1.11072 0.0369237 0.000666667
 0.995272 -0.150995   1.10852 0.0286824 0.000666667
 0.988961 -0.147145   1.11225 0.0336068 0.000666667
 0.987036 -0.148875   1.11041 0.0634504 0.000666667
 0.992248 -0.155503   1.09948 0.0260448 0.000666667
 0.993491 -0.146253   1.11115 0.0226715 0.000666667
 0.993202 -0.144055   1.11472 0.0459507 0.000666667
 0.989852 -0.144502   1.11373 0.0376812 0.000666667
 0.988747 -0.155475   1.11325 0.0382403 0.000666667
 0.985657 -0.142708   1.11079 0.0834161 0.000666667
 0.994109 -0.148571   1.10697 0.00399288 0.000666667
 0.989394 -0.145118   1.11073 0.0254303 0.000666667
0.994031 -0.15159  1.10461 -0.0157265 0.000666667
 0.991918 -0.144548   1.10996 0.0459802 0.000666667
0.991225 -0.15105  1.11388 0.0528109 0.000666667
 0.989911 -0.145196   1.11444 0.0468947 0.000666667
 0.99292 -0.14678   1.1133 0.0341832 0.000666667
 0.995698 -0.146881   1.11093 0.0184687 0.000666667
 0.987493 -0.145618   1.11241 0.0598884 0.000666667
 0.991312 -0.145618   1.11219 0.0583136 0.000666667
 0.988108 -0.146525   1.11383 0.0512448 0.000666667
 0.990118 -0.146211   1.11511 0.0528406 0.000666667
0.995101 -0.14997  1.10422 -0.00792142 0.000666667
 0.988243 -0.145579    1.1112 0.00755377 0.000666667
 0.987518 -0.151945   1.11825 0.106716 0.000666667
 0.989465 -0.148639   1.11208 0.0731754 0.000666667
 0.990438 -0.143559   1.11141 0.0254981 0.000666667
 0.992637 -0.144504   1.11659 0.023733 0.000666667
 0.991117 -0.146798   1.11133 0.0677392 0.000666667
 0.991482 -0.147149   1.11029 0.0321005 0.000666667
 0.991027 -0.145344   1.11444 0.0591736 0.000666667
 0.992067 -0.145821   1.11226 0.0374346 0.000666667
 0.991426 -0.146806   1.11417 0.0434832 0.000666667
 0.991287 -0.141906   1.11348 0.0502012 0.000666667
  0.99113 -0.144079   1.10898 0.0572142 0.000666667
 0.990345 -0.143466    1.1112 0.0262106 0.000666667
 0.990487 -0.147767   1.11248 0.0275965 0.000666667
0.990056 -0.14408  1.11255 0.0268167 0.000666667
 0.991433 -0.146343   1.11051 0.057345 0.000666667
 0.991044 -0.142424   1.10771 0.0119407 0.000666667
 0.990433 -0.147952   1.11254 0.0272368 0.000666667
 0.993475 -0.148314   1.12148 0.0625318 0.000666667
 0.989215 -0.145772   1.11156 0.0417829 0.000666667
 0.992459 -0.145291   1.11012 0.0413341 0.000666667
 0.992432 -0.143687   1.11422 0.00631437 0.000666667
 0.990518 -0.145855   1.11494 0.0319685 0.000666667
 0.995069 -0.147342   1.10516 0.0139332 0.000666667
 0.993454 -0.151813   1.10523 -0.0141562 0.000666667
 0.991877 -0.141676   1.11093 -0.018531 0.000666667
 0.993324 -0.150699   1.11077 0.0600156 0.000666667
  0.99033 -0.147421   1.11508 0.0813702 0.000666667
 0.991904 -0.142688    1.1104 0.0623075 0.000666667
  0.99559 -0.151377   1.10768 -0.0139043 0.000666667
 0.990311 -0.146592   1.11259 0.0471402 0.000666667
 0.988921 -0.146447   1.11529 -0.0313019 0.000666667
 0.991563 -0.145229    1.1116 0.0450888 0.000666667
 0.989817 -0.141004   1.11211 -0.00288482 0.000666667
 0.991973 -0.145743   1.11247 0.0469068 0.000666667
0.990174 -0.15643  1.11056 0.0521696 0.000666667
 0.991242 -0.141666   1.11408 0.0280941 0.000666667
 0.988195 -0.144708   1.10932 0.08328 0.000666667
 0.994199 -0.148995   1.10767 0.0216721 0.000666667
 0.990441 -0.142896   1.11044 0.0357287 0.000666667
 0.989159 -0.143442    1.1108 0.0362842 0.000666667
 0.994742 -0.152716   1.10653 -0.0179538 0.000666667
 0.991197 -0.144328   1.11456 0.0646585 0.000666667
 0.988794 -0.149824   1.12116 0.0562933 0.000666667
 0.991239 -0.146622   1.11355 0.0411245 0.000666667
 0.993094 -0.144168   1.11442 0.0151593 0.000666667
 0.989058 -0.153501   1.11096 0.0799155 0.000666667
 0.989839 -0.143702    1.1149 0.0631934 0.000666667
 0.989783 -0.142463   1.11176 0.0317359 0.000666667
0.990319 -0.14178  1.11157 0.0383542 0.000666667
 0.988976 -0.143435   1.11258 0.0378688 0.000666667
 0.991768 -0.148753    1.1051 -0.00675978 0.000666667
 0.992577 -0.141361   1.11266 0.00941393 0.000666667
 0.986702 -0.149365    1.1119 0.0385381 0.000666667
 0.990616 -0.145876    1.1127 0.0372559 0.000666667
 0.991767 -0.149672   1.11496 0.0341879 0.000666667
 0.990324 -0.144614   1.11117 0.0402959 0.000666667
 0.991446 -0.147316   1.11511 0.0497453 0.000666667
 0.988493 -0.144099   1.11107 0.0536483 0.000666667
 0.989969 -0.145604   1.11466 0.0478478 0.000666667
 0.991547 -0.144429    1.1114 0.0578771 0.000666667
 0.992328 -0.142262   1.11381 0.0456896 0.000666667
 0.988519 -0.143927   1.10911 0.0435903 0.000666667
 0.986667 -0.150729   1.12203 0.107135 0.000666667
 0.988846 -0.147327   1.11268 0.0268075 0.000666667
  0.99202 -0.151157   1.11577 -0.00423935 0.000666667
 0.992061 -0.145488   1.11153 0.0415321 0.000666667
 0.988832 -0.147441   1.11383 0.0586811 0.000666667
 0.989679 -0.143985   1.11281 0.0601067 0.000666667
0.991843 -0.15039  1.11303 0.0523354 0.000666667
  0.99362 -0.146403   1.11449 0.0501467 0.000666667
 0.992177 -0.143463   1.11019 0.0362292 0.000666667
0.994113 -0.14527  1.11369 0.0221477 0.000666667
 0.988567 -0.145008   1.11965 -0.00280084 0.000666667
 0.987074 -0.147286   1.11318 0.0719091 0.000666667
 0.990965 -0.149127   1.11887 0.0789839 0.000666667
 0.986345 -0.145926   1.11192 0.0456126 0.000666667
 0.990194 -0.143888   1.11219 0.011056 0.000666667
 0.986776 -0.144711   1.11431 0.0529865 0.000666667
  0.99328 -0.151909   1.10826 0.00552118 0.000666667
 0.988778 -0.144354   1.11316 0.0552215 0.000666667
 0.989524 -0.155811   1.11194 0.00737609 0.000666667
 0.989955 -0.141701   1.11533 0.0117975 0.000666667
0.989662 -0.14737   1.1126 0.0444219 0.000666667
  0.99059 -0.145855    1.1134 0.0301556 0.000666667
0.993968 -0.14842  1.10773 -0.0113554 0.000666667
 0.996311 -0.150667   1.10613 0.00703483 0.000666667
0.991601 -0.14432  1.11378 -0.0170291 0.000666667
 0.990465 -0.144955   1.10928 0.0476372 0.000666667
0.992518 -0.14206  1.11417 0.0187252 0.000666667
 0.993163 -0.146136   1.11303 0.0417091 0.000666667
 0.990799 -0.145449   1.11341 0.0130545 0.000666667
 0.990836 -0.144507   1.10882 0.0288703 0.000666667
 0.988979 -0.148213   1.11229 0.0480367 0.000666667
 0.991542 -0.144844    1.1135 0.00766877 0.000666667
0.993092 -0.14733  1.11505 0.0282645 0.000666667
0.990175 -0.14832  1.12419 0.0965996 0.000666667
0.98889 -0.1485 1.11168 0.0460114 0.000666667
 0.988092 -0.147832   1.11468 0.050601 0.000666667
 0.988095 -0.145543   1.11329 0.0684349 0.000666667
 0.988746 -0.141901   1.11169 0.0715372 0.000666667
 0.988718 -0.148302   1.11247 0.0407796 0.000666667
 0.992633 -0.148588   1.11033 0.0354057 0.000666667
 0.989247 -0.143617   1.11159 0.0536679 0.000666667
 0.987272 -0.147815   1.11393 0.0433333 0.000666667
 0.989933 -0.148374   1.11474 0.0393173 0.000666667
 0.987625 -0.141589   1.11299 0.0853818 0.000666667
 0.988028 -0.145736   1.11162 0.0431751 0.000666667
 0.990128 -0.146909    1.1097 0.0463906 0.000666667
  0.99089 -0.144124   1.11265 0.0419988 0.000666667
 0.991439 -0.143811   1.11333 0.0314993 0.000666667
 0.990859 -0.142194   1.11252 0.0101428 0.000666667
 0.989421 -0.146679   1.11141 0.0264226 0.000666667
 0.990183 -0.145132   1.11378 0.0757581 0.000666667
 0.989175 -0.150151   1.11599 0.036021 0.000666667
 0.989195 -0.146824   1.11026 0.0543107 0.000666667
 0.992552 -0.145209   1.11268 0.00687233 0.000666667
 0.991274 -0.148188   1.11608 0.0310583 0.000666667
 0.989383 -0.146987     1.115 0.0207009 0.000666667
 0.989533 -0.143766   1.11363 0.0297596 0.000666667
  0.99278 -0.149153   1.11272 0.0866332 0.000666667
 0.989425 -0.145584   1.11497 0.0560585 0.000666667
0.988803 -0.14701  1.11153 0.0305595 0.000666667
 0.992118 -0.150577   1.10783 0.0173191 0.000666667
 0.990526 -0.150506   1.11182 0.0493604 0.000666667
 0.988289 -0.147578   1.11295 0.0588357 0.000666667
  0.99068 -0.155143   1.12369 0.0808406 0.000666667
 0.986496 -0.145132   1.11076 0.033483 0.000666667
 0.992738 -0.149245   1.12068 0.0618606 0.000666667
 0.989239 -0.146385   1.11161 0.065977 0.000666667
 0.991055 -0.148087   1.11378 0.0346156 0.000666667
 0.988816 -0.145937    1.1136 0.0406048 0.000666667
0.988695 -0.14658  1.11175 0.0597563 0.000666667
 0.992894 -0.145239   1.10906 0.029895 0.000666667
 0.990269 -0.144439   1.11386 0.0494826 0.000666667
 0.989805 -0.142884   1.11251 0.076395 0.000666667
 0.986734 -0.145197   1.11011 0.0618939 0.000666667
 0.991734 -0.148724   1.11055 0.0550142 0.000666667
 0.990114 -0.144967   1.11434 0.0371482 0.000666667
 0.991073 -0.147728   1.11329 0.0553339 0.000666667
 0.987947 -0.145719   1.11032 0.0447773 0.000666667
 0.988462 -0.146334   1.11188 0.0775729 0.000666667
 0.988625 -0.149062   1.11302 0.0530344 0.000666667
0.991062 -0.14233  1.11026 0.0382333 0.000666667
 0.992966 -0.145893   1.11562 0.047387 0.000666667
 0.990855 -0.142727   1.11138 0.0530335 0.000666667
 0.988768 -0.151166   1.11234 0.0556515 0.000666667
 0.990888 -0.148224   1.12122 0.0795273 0.000666667
 0.987569 -0.142861   1.11199 0.0117759 0.000666667
 0.985344 -0.147952    1.1134 0.0494706 0.000666667
 0.989297 -0.146132    1.1102 0.041228 0.000666667
  0.99452 -0.150489   1.10111 0.0195185 0.000666667
 0.991918 -0.144506   1.11091 0.0356162 0.000666667
0.987812 -0.15589  1.10995 0.0582244 0.000666667
 0.988981 -0.146396   1.10809 0.0574585 0.000666667
0.988415 -0.14411  1.11054 0.0514137 0.000666667
 0.992487 -0.147883   1.11335 0.0185223 0.000666667
0.989983 -0.14798  1.11189 0.0638062 0.000666667
0.989345 -0.15255  1.11142 0.0563694 0.000666667
 0.990959 -0.145826   1.10984 0.032463 0.000666667
 0.991656 -0.149133   1.11541 0.0368851 0.000666667
   0.9918 -0.143553   1.11284 0.018152 0.000666667
 0.989366 -0.143396   1.11205 -0.00840106 0.000666667
  0.98874 -0.143382   1.11194 0.0442368 0.000666667
 0.995887 -0.150449   1.10682 0.0163287 0.000666667
 0.989897 -0.147065   1.11622 0.0385287 0.000666667
 0.990302 -0.145733   1.11303 0.0660834 0.000666667
 0.986627 -0.144548   1.11131 0.0945603 0.000666667
0.993616 -0.15011  1.10706 0.0104624 0.000666667
 0.990332 -0.145281   1.11178 0.0383219 0.000666667
 0.990551 -0.148514   1.11276 0.0637542 0.000666667
 0.985825 -0.153038   1.12405 0.0538832 0.000666667
 0.989278 -0.154935   1.11011 0.0676396 0.000666667
 0.988493 -0.145597   1.11126 0.0490952 0.000666667
 0.993811 -0.144273   1.11088 -0.00894917 0.000666667
 0.989066 -0.143779   1.11274 0.0636415 0.000666667
 0.987412 -0.144657   1.11315 0.0795142 0.000666667
 0.992901 -0.152161   1.10846 0.0243808 0.000666667
 0.995238 -0.150866   1.10363 -0.0199645 0.000666667
 0.991253 -0.148262   1.10996 0.0527866 0.000666667
 0.991173 -0.147391   1.11181 0.0740853 0.000666667
 0.989155 -0.143589   1.11034 0.0472005 0.000666667
 0.987219 -0.144397   1.11026 0.0483502 0.000666667
 0.987175 -0.146536   1.11307 0.0426616 0.000666667
 0.990867 -0.142933   1.11391 0.00315766 0.000666667
 0.992403 -0.142861   1.11355 0.00598838 0.000666667
  0.98975 -0.146496   1.10927 0.0571784 0.000666667
 0.988572 -0.146289   1.11154 0.0783119 0.000666667
 0.989639 -0.145853   1.11305 0.0317995 0.000666667
 0.988118 -0.148788   1.11233 0.0504632 0.000666667
  0.98912 -0.142935   1.11396 0.0652202 0.000666667
 0.990379 -0.145138   1.11296 0.0607351 0.000666667
 0.988848 -0.150131   1.11112 0.0279479 0.000666667
 0.990565 -0.141597   1.11232 0.038514 0.000666667
 0.985753 -0.150188   1.11295 0.0804752 0.000666667
 0.989482 -0.146519   1.11468 0.0552732 0.000666667
 0.994331 -0.156088   1.09745 0.0209254 0.000666667
 0.990571 -0.145152   1.11174 0.0452821 0.000666667
0.989156 -0.14973  1.11073 0.0370901 0.000666667
  0.99621 -0.151716   1.10664 0.0399975 0.000666667
 0.990623 -0.143794   1.11328 0.0526906 0.000666667
 0.991513 -0.150347    1.1117 -0.012886 0.000666667
 0.992207 -0.155091   1.09962 0.022347 0.000666667
 0.990052 -0.146932   1.11214 0.00425458 0.000666667
  0.98626 -0.149758   1.12503 0.0483633 0.000666667
 0.993086 -0.144179   1.11225 0.0232912 0.000666667
 0.988822 -0.145151   1.11708 0.0420745 0.000666667
 0.991727 -0.144352   1.11127 0.00147207 0.000666667
   0.9885 -0.146214   1.11103 0.0747595 0.000666667
 0.987923 -0.142998   1.11353 0.0776385 0.000666667
 0.991554 -0.153977   1.10108 0.0352967 0.000666667
  0.99012 -0.149892    1.1118 0.0365534 0.000666667
 0.991112 -0.148203   1.11208 0.0424921 0.000666667
 0.990574 -0.146808   1.11014 0.0240264 0.000666667
 0.991489 -0.144609   1.11556 0.0231948 0.000666667
  0.99403 -0.151656   1.10809 -0.0228402 0.000666667
 0.991355 -0.146117   1.11356 0.0308365 0.000666667
 0.987892 -0.145605   1.10962 0.0613001 0.000666667
 0.989431 -0.144726   1.11437 0.0479205 0.000666667
 0.993129 -0.146813   1.11647 0.0260755 0.000666667
 0.989172 -0.148628    1.1136 0.0898572 0.000666667
  0.99066 -0.146032   1.11287 0.0499684 0.000666667
0.993378 -0.14737  1.11337 0.0152083 0.000666667
 0.987355 -0.146696    1.1127 0.0685151 0.000666667
 0.993596 -0.150455   1.10447 0.0286857 0.000666667
 0.989909 -0.145364   1.10833 0.0358843 0.000666667
 0.991198 -0.143523   1.11101 0.0355019 0.000666667
 0.987839 -0.143594   1.11351 0.0590381 0.000666667
 0.990317 -0.147909    1.1123 0.0482924 0.000666667
 0.992437 -0.146568    1.1115 0.0361777 0.000666667
 0.992387 -0.145479   1.11038 0.0373571 0.000666667
 0.988188 -0.144313   1.11393 0.0721526 0.000666667
 0.986823 -0.153583   1.11216 0.0763744 0.000666667
0.990192 -0.14668  1.11435 0.0532696 0.000666667
0.993442 -0.14664  1.10539 0.0346352 0.000666667
 0.988918 -0.143562   1.11321 0.0603638 0.000666667
 0.990888 -0.150244   1.11363 0.0716482 0.000666667
 0.992028 -0.141943   1.10986 0.0233901 0.000666667
 0.994368 -0.145163   1.11031 0.0224523 0.000666667
 0.990049 -0.141998   1.11364 0.0489273 0.000666667
 0.989116 -0.144539   1.11215 0.0441905 0.000666667
 0.988022 -0.146922   1.11525 0.0593552 0.000666667
   0.9907 -0.146678   1.11154 0.0594364 0.000666667
0.988718 -0.14449  1.11652 0.0289577 0.000666667
 0.989893 -0.143325   1.11203 0.0323167 0.000666667
 0.991811 -0.146519   1.11511 0.0476103 0.000666667
  0.98977 -0.149012    1.1158 0.0527388 0.000666667
 0.992027 -0.144858   1.11181 0.0570132 0.000666667
0.990767 -0.15062  1.11991 0.107688 0.000666667
 0.991259 -0.145776   1.11269 0.0439132 0.000666667
 0.990018 -0.141759   1.11095 0.0325397 0.000666667
 0.994148 -0.144516   1.11356 0.0289064 0.000666667
 0.993849 -0.149565   1.10454 0.0126741 0.000666667
  0.98688 -0.144661   1.11233 0.05028 0.000666667
 0.987402 -0.149276   1.11883 0.122065 0.000666667
   0.9932 -0.142628   1.11286 0.0309075 0.000666667
 0.991632 -0.148251   1.10321 -0.009205 0.000666667
 0.992867 -0.148801     1.111 0.0281457 0.000666667
  0.99288 -0.142717   1.11183 0.0230965 0.000666667
 0.986855 -0.148971   1.11346 0.0672002 0.000666667
 0.991774 -0.144022   1.11377 0.0311832 0.000666667
 0.993665 -0.147944   1.11225 0.0337649 0.000666667
 0.987588 -0.150096   1.11252 0.0376194 0.000666667
 0.990568 -0.147353   1.11242 0.0733912 0.000666667
0.988244 -0.14838  1.11277 0.0334375 0.000666667
 0.991797 -0.146283   1.11178 0.0778576 0.000666667
 0.990393 -0.144367   1.11838 0.0503211 0.000666667
 0.987416 -0.149505   1.11208 0.0650722 0.000666667
 0.992663 -0.145023   1.10986 0.047847 0.000666667
0.990662 -0.14511  1.10985 0.0733336 0.000666667
  0.99152 -0.148633   1.11511 0.053934 0.000666667
 0.990023 -0.144087   1.11219 0.0325748 0.000666667
 0.990149 -0.147305   1.11426 0.0783244 0.000666667
  0.99108 -0.145725   1.10989 0.0478675 0.000666667
 0.989346 -0.144987   1.11403 0.0547416 0.000666667
 0.989357 -0.152591   1.11213 0.0441394 0.000666667
 0.994748 -0.151064   1.10305 -0.00921788 0.000666667
 0.989326 -0.146526   1.11106 0.0276084 0.000666667
 0.988825 -0.146459   1.11171 0.0832991 0.000666667
 0.987504 -0.146348   1.11034 0.0446367 0.000666667
 0.986112 -0.143781   1.11457 0.0608678 0.000666667
  0.98902 -0.145778   1.11338 0.0862555 0.000666667
 0.992309 -0.146123    1.1133 0.0414217 0.000666667
 0.985562 -0.145062   1.11074 0.0459993 0.000666667
 0.987362 -0.156019   1.09668 -0.0225189 0.000666667
 0.991149 -0.147342   1.11385 0.0220249 0.000666667
 0.987749 -0.151434   1.11104 0.0687407 0.000666667
 0.989317 -0.145774   1.11238 0.0462013 0.000666667
 0.990671 -0.148674    1.1132 0.0347674 0.000666667
 0.989782 -0.143898   1.10941 0.0450661 0.000666667
  0.98814 -0.144991   1.11271 0.0577984 0.000666667
 0.989734 -0.147321    1.1116 0.0460629 0.000666667
 0.990555 -0.144968   1.11321 0.065587 0.000666667
 0.989921 -0.142467   1.11003 0.0319062 0.000666667
 0.991818 -0.146295   1.11227 0.0433182 0.000666667
 0.989217 -0.146039   1.11655 0.0395554 0.000666667
 0.986148 -0.143192   1.11256 0.0669942 0.000666667
 0.996486 -0.149166   1.10676 0.0010148 0.000666667
 0.989841 -0.145012   1.11291 0.0481839 0.000666667
0.994212 -0.14744    1.105 0.00537684 0.000666667
 0.986272 -0.143673   1.11258 0.0684326 0.000666667
 0.993804 -0.151654   1.10698 -0.0207795 0.000666667
 0.992682 -0.145358   1.11342 0.0469412 0.000666667
 0.990979 -0.149991   1.11818 0.0975888 0.000666667
 0.989628 -0.147643    1.1174 0.000579839 0.000666667
  0.98728 -0.143567   1.11163 -0.0112512 0.000666667
 0.992853 -0.146393   1.11059 0.0288362 0.000666667
 0.992989 -0.143305   1.11402 0.0339312 0.000666667
 0.989718 -0.146738   1.11291 0.0487288 0.000666667
  0.98734 -0.147703   1.11232 0.062864 0.000666667
 0.989756 -0.145114   1.11491 0.00933754 0.000666667
0.987477 -0.14641  1.11268 0.0465732 0.000666667
 0.992088 -0.146114   1.10975 0.0500322 0.000666667
 0.990958 -0.146352   1.11286 0.0536292 0.000666667
 0.993236 -0.145301   1.10976 0.0376521 0.000666667
0.988652 -0.14883  1.12343 0.0677088 0.000666667
 0.990556 -0.150274   1.11317 0.0359806 0.000666667
  0.98991 -0.142536   1.10984 0.0294467 0.000666667
 0.986516 -0.151086   1.10722 0.062873 0.000666667
 0.989728 -0.147574    1.1138 0.0439952 0.000666667
 0.988047 -0.149674   1.11504 0.0129833 0.000666667
 0.991989 -0.146033   1.10979 0.0486765 0.000666667
 0.990109 -0.142005    1.1099 0.029905 0.000666667
 0.990041 -0.146225   1.10958 0.0647042 0.000666667
 0.990328 -0.148293   1.11071 0.0790471 0.000666667
  0.99129 -0.144984   1.11157 0.0576459 0.000666667
 0.992322 -0.147829   1.11206 0.0164904 0.000666667
 0.990654 -0.146198   1.11146 0.0293679 0.000666667
 0.991201 -0.141965   1.10835 0.0374157 0.000666667
 0.990963 -0.146169   1.11282 0.0264766 0.000666667
 0.995637 -0.149596   1.10568 0.00739443 0.000666667
0.988247 -0.14937  1.11214 0.048138 0.000666667
 0.987617 -0.143217   1.11052 0.0614698 0.000666667
 0.991029 -0.143411   1.11199 0.0130442 0.000666667
 0.987285 -0.147001    1.1141 0.0420454 0.000666667
 0.989917 -0.149071   1.12062 0.0532544 0.000666667
 0.988268 -0.146606   1.11317 0.0654066 0.000666667
 0.991344 -0.145217   1.10999 0.0468241 0.000666667
 0.989652 -0.143062   1.11067 0.0146379 0.000666667
 0.995936 -0.150567   1.10664 0.00557559 0.000666667
 0.990637 -0.144918   1.11899 -0.0171325 0.000666667
0.992337 -0.15232   1.1054 -0.010065 0.000666667
 0.987149 -0.149541   1.11132 0.0448349 0.000666667
 0.989196 -0.146685   1.11401 0.0550611 0.000666667
 0.993693 -0.151681   1.10617 -0.0131148 0.000666667
 0.988787 -0.148129   1.11535 0.0580509 0.000666667
0.990516 -0.14372  1.11391 0.0632913 0.000666667
 0.992651 -0.150129   1.10293 0.0231449 0.000666667
 0.993392 -0.148123    1.1045 0.0421792 0.000666667
 0.994465 -0.147729   1.10716 0.0349366 0.000666667
 0.989524 -0.146758   1.11231 0.0363143 0.000666667
 0.989678 -0.147482   1.11407 0.0568016 0.000666667
 0.989953 -0.144147    1.1147 0.0417131 0.000666667
0.990374 -0.15111  1.11342 0.0494069 0.000666667
 0.992541 -0.144992   1.11228 0.0232819 0.000666667
0.989743 -0.14611  1.11644 0.0276727 0.000666667
 0.992754 -0.147125   1.11126 0.0473432 0.000666667
 0.992446 -0.146145   1.11171 0.0488644 0.000666667
 0.985961 -0.145885   1.10999 0.0659045 0.000666667
 0.990085 -0.146093   1.12323 0.0819114 0.000666667
 0.987314 -0.148939   1.11374 0.0109004 0.000666667
 0.989715 -0.146604   1.11324 0.0394728 0.000666667
 0.985658 -0.152878   1.11383 0.0919623 0.000666667
 0.994888 -0.150912   1.10336 0.0261929 0.000666667
 0.988917 -0.145305   1.11372 0.0223354 0.000666667
  0.98999 -0.142965   1.11251 0.0219713 0.000666667
 0.992495 -0.146594   1.10993 0.0441013 0.000666667
  0.99125 -0.148581   1.11202 -0.0389214 0.000666667
 0.993002 -0.148551   1.10942 0.0415828 0.000666667
0.990472 -0.1442 1.11179 0.0348516 0.000666667
  0.98746 -0.145171    1.1085 0.0314538 0.000666667
0.988594 -0.14893  1.11888 0.0730654 0.000666667
 0.990042 -0.145093   1.11172 0.0123812 0.000666667
0.989411 -0.14365  1.10927 0.0472928 0.000666667
  0.99043 -0.142297   1.11013 0.0697081 0.000666667
0.987583 -0.15017  1.11648 0.00191953 0.000666667
 0.993326 -0.146294   1.10654 0.00232158 0.000666667
 0.992449 -0.148079   1.11222 0.0513577 0.000666667
 0.993531 -0.143951   1.10851 0.0462481 0.000666667
0.990183 -0.1471 1.11052 0.0367108 0.000666667
 0.991684 -0.147023   1.11218 0.0712626 0.000666667
 0.988439 -0.145581   1.11365 0.039387 0.000666667
0.987561 -0.14783  1.12371 0.0557568 0.000666667
0.991826 -0.14418  1.11277 0.0406164 0.000666667
 0.989707 -0.145628    1.1152 0.0288143 0.000666667
0.986727 -0.1425 1.11416 0.0426191 0.000666667
 0.989594 -0.146009   1.11722 0.0336368 0.000666667
 0.994274 -0.148763   1.10923 0.0406205 0.000666667
  0.98962 -0.148026   1.11551 0.0394353 0.000666667
 0.988009 -0.142169    1.1112 -0.0122876 0.000666667
 0.989517 -0.145904   1.11224 0.0667577 0.000666667
 0.989916 -0.143809    1.1086 -0.0122035 0.000666667
 0.989711 -0.146733   1.11553 0.0668147 0.000666667
  0.98993 -0.145301   1.11352 0.0369632 0.000666667
 0.989849 -0.150788   1.11119 0.0391479 0.000666667
 0.992826 -0.145163   1.11302 0.0163817 0.000666667
  0.99164 -0.151922   1.11092 0.0499499 0.000666667
 0.988998 -0.144552   1.11422 0.0291883 0.000666667
 0.990114 -0.142615    1.1121 0.0202809 0.000666667
 0.989799 -0.143638   1.11432 0.0496013 0.000666667
   0.9924 -0.146623   1.10796 0.0312996 0.000666667
 0.989559 -0.146417   1.11237 0.0334876 0.000666667
 0.992129 -0.147744   1.11407 -0.00520344 0.000666667
  0.99325 -0.144328   1.11352 0.0367169 0.000666667
 0.993746 -0.153546   1.10063 0.0364392 0.000666667
 0.990759 -0.144792   1.11312 0.0257619 0.000666667
 0.987832 -0.155386   1.11186 0.0926655 0.000666667
 0.988988 -0.146406   1.11507 0.0617116 0.000666667
 0.986486 -0.151841   1.11084 0.0216164 0.000666667
 0.990872 -0.143924   1.11438 0.0429261 0.000666667
 0.991781 -0.147934   1.10976 0.0531411 0.000666667
 0.992994 -0.141719   1.11348 0.00794006 0.000666667
 0.988705 -0.149312   1.11371 0.0486619 0.000666667
 0.988815 -0.150242    1.1249 0.0442015 0.000666667
 0.990495 -0.145246   1.10993 0.00169224 0.000666667
0.989962 -0.14768  1.11241 0.0431967 0.000666667
 0.987279 -0.155074   1.11443 0.0841442 0.000666667
0.991092 -0.14408  1.11182 0.0292743 0.000666667
 0.991566 -0.149895   1.11493 0.0528022 0.000666667
 0.990173 -0.143014   1.10942 0.0160262 0.000666667
 0.989867 -0.144745   1.11263 0.046214 0.000666667
 0.990551 -0.147411   1.11419 0.0635142 0.000666667
 0.989758 -0.148394   1.11391 0.0399038 0.000666667
 0.990116 -0.144342   1.10844 0.0436135 0.000666667
 0.993232 -0.150124   1.10263 0.0142457 0.000666667
 0.991806 -0.142684   1.11101 0.0311272 0.000666667
 0.990197 -0.146164   1.11622 0.0322194 0.000666667
 0.989083 -0.145595   1.11961 0.0968848 0.000666667
 0.994738 -0.149065   1.10391 0.0141517 0.000666667
 0.989341 -0.145332   1.11571 0.046313 0.000666667
  0.98886 -0.146251   1.11481 0.0252091 0.000666667
 0.992604 -0.154509   1.09783 0.00690649 0.000666667
 0.992495 -0.146466   1.11458 0.0548387 0.000666667
 0.988412 -0.145143   1.11098 0.0509097 0.000666667
 0.989417 -0.147425   1.11422 0.0673025 0.000666667
 0.992171 -0.145683   1.11485 -0.0232796 0.000666667
 0.986565 -0.153092   1.11201 0.0608891 0.000666667
 0.986727 -0.143966   1.11246 0.0559171 0.000666667
 0.986844 -0.143776   1.11344 0.0871159 0.000666667
 0.987539 -0.147247   1.11229 0.0740775 0.000666667
 0.990536 -0.147183   1.11502 0.0311334 0.000666667
 0.988782 -0.145689   1.11223 0.0220315 0.000666667
 0.994118 -0.154345   1.09976 0.0400235 0.000666667
 0.985715 -0.153068   1.11231 0.0518687 0.000666667
0.989711 -0.14552  1.11491 0.0449071 0.000666667
 0.987484 -0.145664   1.11502 0.0337047 0.000666667
 0.987712 -0.145291   1.11173 0.0622509 0.000666667
 0.991415 -0.148299   1.11212 0.0231202 0.000666667
 0.990498 -0.145423   1.11272 0.060475 0.000666667
 0.992092 -0.145137   1.11234 0.0364258 0.000666667
 0.988881 -0.142507   1.11303 0.0472306 0.000666667
 0.990556 -0.146491   1.11255 0.0287861 0.000666667
 0.989189 -0.147407   1.11188 0.0506247 0.000666667
 0.991099 -0.147097   1.11422 0.0291593 0.000666667
 0.989355 -0.143797   1.11246 0.021196 0.000666667
 0.990475 -0.143905   1.10865 0.0120512 0.000666667
 0.988765 -0.153011    1.1108 0.05343 0.000666667
   0.9895 -0.148408   1.11223 0.0283866 0.000666667
 0.986004 -0.149474   1.12535 0.0909994 0.000666667
 0.988317 -0.152065   1.11036 0.0556178 0.000666667
   0.9896 -0.145714   1.11492 0.0210265 0.000666667
 0.989638 -0.141956   1.11039 0.0190641 0.000666667
 0.993364 -0.146995   1.11214 0.0277896 0.000666667
 0.992625 -0.142572   1.11138 0.0512321 0.000666667
 0.994638 -0.148537   1.10976 0.0526577 0.000666667
 0.985112 -0.146196   1.11135 0.0663169 0.000666667
 0.989252 -0.145591   1.11176 0.0726595 0.000666667
 0.992573 -0.146877   1.11508 0.012771 0.000666667
 0.989641 -0.146574   1.10879 0.0351438 0.000666667
 0.988836 -0.145532   1.11184 0.0570539 0.000666667
 0.990258 -0.146308   1.11442 0.0411678 0.000666667
 0.990223 -0.145968   1.11413 0.0545905 0.000666667
0.989708 -0.14722  1.11326 0.0323529 0.000666667
 0.989566 -0.147631    1.1122 0.0672316 0.000666667
 0.992289 -0.145739   1.11576 0.0324217 0.000666667
  0.98916 -0.147526   1.11406 0.0168337 0.000666667
 0.990914 -0.147311   1.11283 0.0459073 0.000666667
 0.997142 -0.151657   1.10683 -0.01611 0.000666667
  0.99189 -0.148207   1.11413 0.0516587 0.000666667
 0.989209 -0.147326   1.11204 0.0339183 0.000666667
   0.9874 -0.146585   1.11189 0.0747485 0.000666667
 0.989335 -0.142089   1.11117 0.019135 0.000666667
 0.989297 -0.150644   1.12635 0.0603351 0.000666667
 0.990417 -0.142941   1.11275 0.0289485 0.000666667
 0.990897 -0.146806   1.11144 0.00432006 0.000666667
0.993141 -0.14951  1.11499 0.0357589 0.000666667
  0.99061 -0.144775   1.11195 0.0343615 0.000666667
 0.991036 -0.145382   1.11554 0.0528805 0.000666667
 0.988611 -0.143909   1.11162 0.0574903 0.000666667
0.989321 -0.14345  1.11307 0.0370228 0.000666667
 0.990988 -0.143824   1.11054 -0.00819165 0.000666667
   0.9879 -0.147785   1.11405 0.0564493 0.000666667
  0.99057 -0.145054    1.1123 0.0257044 0.000666667
 0.987469 -0.154506   1.11104 0.0558059 0.000666667
 0.988153 -0.155432   1.11476 0.0675559 0.000666667
0.995757 -0.14897  1.10619 -0.00237008 0.000666667
 0.993523 -0.144385   1.11287 0.0494822 0.000666667
 0.989737 -0.149603   1.11451 0.0605828 0.000666667
 0.991712 -0.142158   1.10927 0.0360041 0.000666667
 0.992313 -0.143823   1.11034 0.0278657 0.000666667
 0.988036 -0.143795   1.11471 0.0251262 0.000666667
  0.98945 -0.145824    1.1134 0.0621773 0.000666667
 0.987598 -0.145323   1.11427 0.0600977 0.000666667
 0.989252 -0.147943   1.11481 -0.00455586 0.000666667
 0.990584 -0.145536   1.11212 0.0669239 0.000666667
 0.993088 -0.148911   1.11074 0.0348403 0.000666667
0.990474 -0.14699   1.1123 0.0536714 0.000666667
 0.989464 -0.144627   1.10947 0.0280809 0.000666667
 0.991123 -0.144971   1.11388 0.0708847 0.000666667
 0.993031 -0.149491    1.1029 0.0251534 0.000666667
 0.987639 -0.148898   1.11434 0.0263536 0.000666667
 0.990925 -0.145342   1.11476 0.0699943 0.000666667
 0.991615 -0.148827   1.11408 0.0228709 0.000666667
 0.986903 -0.150873   1.12267 0.12067 0.000666667
 0.987278 -0.147131   1.11325 0.0823461 0.000666667
 0.991294 -0.144541   1.11293 0.037597 0.000666667
 0.992472 -0.143116    1.1141 0.0210894 0.000666667
 0.990725 -0.146303   1.11527 0.0675429 0.000666667
0.992132 -0.14436  1.11143 0.0588881 0.000666667
 0.986968 -0.147787   1.12448 0.0611238 0.000666667
 0.993093 -0.156642   1.09858 0.0193872 0.000666667
 0.989057 -0.144773   1.11312 0.0666078 0.000666667
0.987543 -0.14408  1.10984 0.0581609 0.000666667
 0.987264 -0.152962   1.11106 0.0691578 0.000666667
 0.990328 -0.144778   1.11025 0.0402371 0.000666667
 0.990198 -0.150087   1.11374 0.0257431 0.000666667
 0.995926 -0.152812   1.10849 -0.0173084 0.000666667
 0.990533 -0.142471   1.11076 0.0219473 0.000666667
 0.987424 -0.155912   1.11201 0.0660974 0.000666667
 0.989333 -0.145705   1.11022 0.0600602 0.000666667
 0.990284 -0.146019    1.1133 0.0295276 0.000666667
 0.990004 -0.140647   1.10908 0.0376839 0.000666667
 0.992081 -0.147776   1.11195 0.0347844 0.000666667
  0.99087 -0.147232   1.10943 0.0313468 0.000666667
 0.990648 -0.143477   1.11409 0.0446012 0.000666667
 0.986703 -0.149948   1.11329 0.0743598 0.000666667
 0.992854 -0.143983   1.11048 0.0350122 0.000666667
 0.990633 -0.152512   1.11392 0.0159243 0.000666667
 0.991902 -0.145144     1.112 0.055773 0.000666667
 0.988181 -0.142232   1.11509 0.0716476 0.000666667
 0.988948 -0.146669   1.11473 0.0198111 0.000666667
 0.994609 -0.151919   1.10672 0.0274835 0.000666667
  0.99011 -0.143676   1.11401 0.0511538 0.000666667
0.990588 -0.1445 1.11179 0.0134188 0.000666667
 0.991052 -0.143265   1.11133 0.0355897 0.000666667
 0.990543 -0.160329   1.11091 0.0500239 0.000666667
 0.995189 -0.148642   1.10391 0.0363556 0.000666667
 0.991105 -0.145241    1.1127 0.0443804 0.000666667
0.988119 -0.14499  1.10966 0.0488984 0.000666667
 0.989685 -0.143707   1.11001 0.0404578 0.000666667
 0.989396 -0.144704   1.11108 0.0226269 0.000666667
 0.987915 -0.146865   1.11114 0.0319322 0.000666667
 0.986689 -0.149208   1.11109 0.0490007 0.000666667
 0.991501 -0.141162   1.11293 -0.014875 0.000666667
 0.990996 -0.143769   1.11064 0.0575077 0.000666667
 0.988638 -0.156125   1.11231 0.0733241 0.000666667
 0.990876 -0.146737   1.11214 0.0439175 0.000666667
 0.989665 -0.146232   1.11283 0.0648508 0.000666667
 0.990369 -0.145913   1.11662 0.0350792 0.000666667
  0.99329 -0.143656   1.11141 0.00814563 0.000666667
 0.987923 -0.145453   1.11132 0.0415272 0.000666667
0.991927 -0.14319  1.10958 0.0436071 0.000666667
 0.987315 -0.147358   1.11431 0.0852894 0.000666667
 0.996915 -0.151251    1.1069 0.0256067 0.000666667
 0.993544 -0.149343   1.10662 0.00349884 0.000666667
 0.988626 -0.146251   1.10897 0.0293827 0.000666667
 0.990684 -0.149073   1.11942 0.0463857 0.000666667
 0.986821 -0.143212   1.11173 0.0756602 0.000666667
 0.989689 -0.146061   1.11498 0.0523628 0.000666667
 0.989152 -0.144511   1.11325 0.0416072 0.000666667
 0.986341 -0.143029   1.11201 0.0499214 0.000666667
 0.992157 -0.147201   1.11203 0.0296611 0.000666667
 0.988875 -0.155264   1.11348 0.0652521 0.000666667
 0.989939 -0.145947   1.11226 0.0513189 0.000666667
 0.989882 -0.148704   1.11406 0.0580525 0.000666667
 0.991619 -0.153543   1.11398 0.0552071 0.000666667
 0.991719 -0.147703   1.11531 0.0278267 0.000666667
 0.990537 -0.146552   1.11458 0.0708452 0.000666667
 0.992336 -0.147283   1.11211 0.0291395 0.000666667
 0.990251 -0.144003   1.11234 0.00914403 0.000666667
  0.98892 -0.146719   1.11089 0.0195436 0.000666667
0.988186 -0.14386  1.11302 0.0465187 0.000666667
  0.98872 -0.146854   1.11148 0.0523244 0.000666667
 0.989735 -0.144849   1.11499 0.0431157 0.000666667
 0.986321 -0.144326   1.11196 0.0439351 0.000666667
 0.991048 -0.145256   1.11124 0.0475986 0.000666667
 0.991494 -0.145022   1.11257 0.0438157 0.000666667
 0.989501 -0.147418   1.11264 0.0840553 0.000666667
 0.992802 -0.143949   1.11145 0.0208923 0.000666667
 0.989657 -0.144342   1.11185 0.0490448 0.000666667
  0.99213 -0.144569   1.11097 0.0458882 0.000666667
0.988837 -0.14827  1.11192 0.0639428 0.000666667
 0.988557 -0.146883   1.11212 0.0186233 0.000666667
 0.989334 -0.143575   1.11326 0.0592884 0.000666667
 0.991231 -0.145781   1.11217 0.0525679 0.000666667
 0.988169 -0.147104   1.11453 0.0536833 0.000666667
 0.991476 -0.144364   1.11339 0.0397828 0.000666667
 0.989915 -0.145051    1.1134 0.0310456 0.000666667
 0.991717 -0.143474   1.11319 0.0379079 0.000666667
 0.995877 -0.153222   1.10482 -0.00320561 0.000666667
0.990441 -0.14291  1.11244 0.005659 0.000666667
 0.992021 -0.141749   1.11209 0.00893455 0.000666667
 0.990009 -0.144034   1.11341 0.0219164 0.000666667
 0.990856 -0.142661   1.11062 0.0198092 0.000666667
 0.990646 -0.143397   1.11182 0.0171128 0.000666667
 0.991158 -0.148259   1.11563 0.0471816 0.000666667
 0.993188 -0.147294   1.11079 0.0497376 0.000666667
   0.9971 -0.149111   1.10538 -0.0100978 0.000666667
 0.988633 -0.147159   1.11252 0.0846408 0.000666667
 0.987813 -0.146719    1.1134 0.0645636 0.000666667
 0.988533 -0.144421    1.1152 0.0558864 0.000666667
  0.98953 -0.143688    1.1129 0.0416391 0.000666667
 0.990363 -0.144906   1.11192 0.0641059 0.000666667
 0.988795 -0.144576   1.11259 0.0534717 0.000666667
 0.989153 -0.146018   1.11962 0.0705262 0.000666667
 0.989749 -0.145773   1.11321 0.0495122 0.000666667
 0.989958 -0.145752   1.11101 0.0618454 0.000666667
  0.99241 -0.144239   1.11438 0.0312243 0.000666667
 0.994017 -0.148785    1.1031 0.0220605 0.000666667
 0.988253 -0.154038   1.11144 0.0896609 0.000666667
 0.989803 -0.146096   1.11117 0.0374421 0.000666667
 0.987944 -0.151547    1.1217 0.0976937 0.000666667
 0.991779 -0.154842   1.09896 0.00412161 0.000666667
 0.988862 -0.146147   1.11071 0.0913852 0.000666667
 0.990278 -0.147868    1.1153 0.0564679 0.000666667
 0.993886 -0.148252   1.10758 -0.00673995 0.000666667
 0.994268 -0.147015   1.10557 -0.00723132 0.000666667
 0.991929 -0.145208   1.11063 0.0196423 0.000666667
0.988101 -0.15207  1.11197 0.0560121 0.000666667
 0.988227 -0.151206   1.11283 0.068293 0.000666667
 0.991541 -0.151063   1.10938 0.0545157 0.000666667
 0.992352 -0.147597   1.11196 0.0391335 0.000666667
 0.989436 -0.146315   1.11102 0.0562925 0.000666667
   0.9905 -0.146789   1.11317 0.0338991 0.000666667
 0.988669 -0.146171   1.11064 0.0325712 0.000666667
 0.992182 -0.146925   1.11287 0.0806194 0.000666667
 0.987046 -0.147053   1.11132 0.052884 0.000666667
 0.989814 -0.145717   1.11064 0.0380899 0.000666667
 0.989885 -0.143353   1.10804 0.0545595 0.000666667
 0.988255 -0.146401   1.11545 0.0476878 0.000666667
 0.995988 -0.149615   1.10999 0.0112254 0.000666667
 0.993182 -0.151323    1.1093 0.0581583 0.000666667
 0.993055 -0.145177   1.11285 0.0334616 0.000666667
 0.986103 -0.145521   1.11122 0.0730636 0.000666667
 0.992026 -0.144414   1.11068 0.0244207 0.000666667
 0.987605 -0.152871   1.10865 0.0582369 0.000666667
0.992559 -0.14816  1.12087 0.0679378 0.000666667
 0.987641 -0.143326   1.11084 0.0572036 0.000666667
 0.990813 -0.147094    1.1136 0.0643093 0.000666667
 0.989506 -0.146675   1.11188 0.0557364 0.000666667
 0.992138 -0.144949    1.1101 0.0334377 0.000666667
 0.990012 -0.148654   1.11359 0.0449739 0.000666667
0.991482 -0.14707  1.11354 0.062968 0.000666667
0.985408 -0.15324  1.12229 0.0712693 0.000666667
 0.988559 -0.142497   1.11005 0.0700822 0.000666667
 0.988747 -0.143775   1.11334 0.043973 0.000666667
 0.989544 -0.141924   1.11223 0.0139579 0.000666667
 0.992382 -0.145142   1.11335 0.0356996 0.000666667
 0.990572 -0.146547   1.11215 0.0452614 0.000666667
 0.990609 -0.145523   1.11325 0.0416941 0.000666667
 0.989329 -0.142893   1.11144 0.0307429 0.000666667
 0.990868 -0.141788    1.1103 0.0427637 0.000666667
0.989057 -0.14514  1.11576 0.0398013 0.000666667
 0.990966 -0.143861   1.11108 0.0618045 0.000666667
 0.991095 -0.147061    1.1118 0.0602436 0.000666667
 0.992522 -0.145944   1.11344 0.0594741 0.000666667
 0.989371 -0.144068   1.10984 0.0505525 0.000666667
 0.988076 -0.145635   1.11295 0.0745861 0.000666667
 0.993837 -0.148162   1.10409 -0.00258017 0.000666667
 0.990566 -0.146038   1.11487 0.0643251 0.000666667
 0.986481 -0.145174   1.11233 0.0616614 0.000666667
 0.989631 -0.144647   1.11541 0.0213019 0.000666667
 0.992232 -0.146652   1.11171 0.0516399 0.000666667
  0.99066 -0.143916   1.11218 0.0696799 0.000666667
 0.991475 -0.145793   1.11266 0.0754316 0.000666667
 0.992556 -0.147517   1.11366 0.0168059 0.000666667
 0.990259 -0.157528   1.11509 0.0601687 0.000666667
 0.992121 -0.143955   1.11121 0.0322658 0.000666667
 0.990121 -0.146674   1.11316 0.0391582 0.000666667
 0.992298 -0.147734   1.11234 0.0160343 0.000666667
 0.992006 -0.144301   1.11156 0.0563037 0.000666667
 0.991395 -0.147706   1.11297 0.0384353 0.000666667
 0.986269 -0.144482   1.11311 0.0566288 0.000666667
 0.990294 -0.142977   1.10919 0.0225035 0.000666667
 0.993617 -0.150434   1.10739 0.0158943 0.000666667
 0.989975 -0.148221   1.11417 0.0203274 0.000666667
 0.990472 -0.142639   1.11131 0.0395411 0.000666667
0.991174 -0.15169  1.10525 -0.012855 0.000666667
 0.991267 -0.145417   1.11723 -0.0133372 0.000666667
 0.989799 -0.149601   1.11181 0.0289553 0.000666667
 0.989625 -0.142985   1.11117 0.029645 0.000666667
 0.989773 -0.147193   1.11163 0.0395881 0.000666667
 0.992554 -0.155146   1.09775 0.0303957 0.000666667
 0.994732 -0.152818   1.10617 -0.00492423 0.000666667
 0.988014 -0.145491   1.11096 0.0631923 0.000666667
 0.992844 -0.148747   1.10948 0.0432773 0.000666667
 0.992521 -0.144775   1.11277 0.0421029 0.000666667
  0.99119 -0.145266    1.1145 0.0335655 0.000666667
 0.988949 -0.146373   1.11181 0.0536776 0.000666667
 0.993533 -0.143405   1.11213 0.0170763 0.000666667
0.988934 -0.14625  1.11242 0.0553284 0.000666667
 0.995013 -0.151253   1.10368 0.0356139 0.000666667
 0.991679 -0.144958   1.11158 0.00432818 0.000666667
 0.991416 -0.141846   1.11379 0.0640913 0.000666667
 0.990661 -0.143691   1.11493 0.0443674 0.000666667
 0.991607 -0.144259   1.11036 0.0234216 0.000666667
0.989336 -0.14859  1.10967 0.0463153 0.000666667
 0.989567 -0.145814   1.11176 0.0220337 0.000666667
 0.990838 -0.147119   1.11224 0.0369669 0.000666667
 0.990899 -0.148997   1.11285 0.0295089 0.000666667
 0.995804 -0.145957   1.10745 -0.00163185 0.000666667
 0.987593 -0.142444   1.11182 0.0221805 0.000666667
 0.991507 -0.147094   1.11378 0.0634967 0.000666667
 0.991269 -0.144505   1.11213 0.0354344 0.000666667
 0.989851 -0.146568    1.1133 -0.00426532 0.000666667
 0.992253 -0.144152   1.11507 0.0720698 0.000666667
 0.988576 -0.145204   1.11441 0.0188866 0.000666667
 0.992144 -0.144025   1.11157 -0.0136896 0.000666667
 0.986721 -0.150062   1.11903 0.0880807 0.000666667
 0.991927 -0.144373    1.1127 0.0196494 0.000666667
 0.990685 -0.144099   1.11214 -0.00597362 0.000666667
 0.990119 -0.147496   1.11136 0.0280799 0.000666667
 0.988828 -0.155664   1.11354 0.0442969 0.000666667
 0.991421 -0.145794   1.11238 0.00830534 0.000666667
 0.991196 -0.145678   1.11215 0.030317 0.000666667
 0.988016 -0.146381   1.10919 0.0731118 0.000666667
 0.988662 -0.150275   1.12043 0.0965662 0.000666667
 0.989859 -0.155921   1.11273 0.0368584 0.000666667
 0.991526 -0.143639   1.11362 0.0164362 0.000666667
 0.989951 -0.146897   1.11179 0.0384779 0.000666667
 0.992248 -0.146661   1.11015 0.0245103 0.000666667
 0.989611 -0.146736   1.11481 -0.00628838 0.000666667
 0.990818 -0.143917   1.11325 0.0273108 0.000666667
 0.987791 -0.145359   1.11224 0.0721948 0.000666667
 0.987092 -0.142124   1.11283 0.0721109 0.000666667
 0.991331 -0.146377     1.112 0.0296559 0.000666667
 0.991207 -0.144639   1.11563 0.057353 0.000666667
0.994988 -0.14897  1.10569 0.0200234 0.000666667
 0.990531 -0.145854   1.11488 0.0439456 0.000666667
 0.987524 -0.149292    1.1211 0.0906863 0.000666667
 0.990115 -0.155024   1.10863 0.0612977 0.000666667
   0.9904 -0.144839   1.11324 0.0260755 0.000666667
0.994325 -0.14819  1.10471 0.0238489 0.000666667
 0.988036 -0.144648   1.11243 0.0236851 0.000666667
 0.988814 -0.145056   1.10895 0.0409118 0.000666667
 0.993011 -0.149298   1.10891 0.000337455 0.000666667
   0.9905 -0.144413   1.11044 0.0586723 0.000666667
 0.989962 -0.144628   1.11686 0.0393682 0.000666667
 0.989375 -0.147516   1.11649 0.0169475 0.000666667
 0.987789 -0.143104   1.11546 0.00656987 0.000666667
 0.991062 -0.150007   1.12036 0.0754735 0.000666667
0.992204 -0.14495  1.11175 0.0560918 0.000666667
  0.99176 -0.142165   1.11187 0.0307959 0.000666667
 0.989778 -0.156844   1.11264 0.0462744 0.000666667
 0.990153 -0.147418   1.11349 0.0603565 0.000666667
 0.991515 -0.143352   1.11451 0.0330654 0.000666667
 0.991891 -0.144388   1.11111 0.0400777 0.000666667
 0.987656 -0.146737   1.11096 0.0519913 0.000666667
 0.988755 -0.153749   1.10938 0.0392413 0.000666667
 0.992852 -0.143069   1.11019 -0.0151846 0.000666667
 0.988352 -0.146745   1.11355 0.0581987 0.000666667
 0.989736 -0.144842    1.1158 0.044817 0.000666667
 0.988981 -0.142627   1.11239 0.00682091 0.000666667
 0.988536 -0.148526   1.11445 0.0328319 0.000666667
 0.991294 -0.146017   1.11621 0.0153455 0.000666667
 0.985726 -0.144642   1.11028 0.0270076 0.000666667
 0.990887 -0.144221     1.111 0.063519 0.000666667
0.991944 -0.14311  1.11124 -0.0121852 0.000666667
 0.992499 -0.146695    1.1133 0.0962632 0.000666667
 0.990536 -0.146572   1.11432 0.0516405 0.000666667
  0.99254 -0.148155   1.10516 0.0195116 0.000666667
 0.991966 -0.143294   1.11242 0.0101962 0.000666667
 0.986019 -0.151469   1.12309 0.135212 0.000666667
 0.988608 -0.146283   1.12033 0.0859873 0.000666667
0.988286 -0.15433  1.10986 0.0619404 0.000666667
 0.989171 -0.152469   1.11147 0.0699155 0.000666667
 0.993615 -0.146013   1.11044 0.0416334 0.000666667
 0.991119 -0.144978   1.10996 0.00576038 0.000666667
 0.990286 -0.144579   1.11279 0.0156929 0.000666667
 0.989506 -0.144752   1.10985 0.0567677 0.000666667
 0.988631 -0.145739   1.11047 0.0651495 0.000666667
 0.986249 -0.146252   1.11392 0.0480238 0.000666667
 0.992394 -0.145399   1.11284 0.0349106 0.000666667
 0.990021 -0.143535   1.11286 0.0470969 0.000666667
 0.989902 -0.146053   1.11274 0.0602232 0.000666667
 0.988832 -0.146487   1.11022 0.0474742 0.000666667
 0.989909 -0.147054   1.11338 0.0581081 0.000666667
 0.991716 -0.141582   1.11122 0.0497029 0.000666667
  0.98957 -0.154439   1.11042 0.0696797 0.000666667
 0.993267 -0.147087   1.11258 0.0183378 0.000666667
  0.99398 -0.147614   1.11387 0.0362753 0.000666667
 0.990689 -0.155229   1.11218 0.0700225 0.000666667
0.991026 -0.14445   1.1119 0.0401566 0.000666667
 0.988031 -0.146894   1.11515 0.0727848 0.000666667
  0.98864 -0.145151   1.11083 0.0274541 0.000666667
  0.98882 -0.147531   1.11175 0.0769962 0.000666667
 0.987998 -0.147471   1.11309 0.0241404 0.000666667
 0.989677 -0.146605   1.11925 0.06593 0.000666667
  0.99092 -0.143231   1.10926 0.00949147 0.000666667
   0.9908 -0.140782   1.11414 0.00290744 0.000666667
 0.989269 -0.148159   1.11261 0.0503003 0.000666667
 0.988613 -0.146219   1.11211 0.0520941 0.000666667
 0.992369 -0.145412   1.10998 0.0361948 0.000666667
 0.990493 -0.145922   1.11372 0.0511917 0.000666667
 0.989431 -0.145586   1.11227 0.0311729 0.000666667
 0.988265 -0.145086   1.11384 0.0677637 0.000666667
 0.988604 -0.143622   1.11145 0.0325443 0.000666667
 0.989681 -0.141988    1.1126 0.011138 0.000666667
 0.987314 -0.146273   1.10994 0.0722822 0.000666667
 0.993645 -0.154859   1.10022 0.0535711 0.000666667
0.989852 -0.14722  1.11145 0.0560617 0.000666667
 0.988343 -0.151247   1.11078 0.0774111 0.000666667
 0.990924 -0.144965   1.11052 0.0384044 0.000666667
  0.99139 -0.145938   1.11198 0.024699 0.000666667
0.989944 -0.14776  1.11339 0.0506299 0.000666667
 0.989006 -0.144633   1.11303 0.0661581 0.000666667
 0.987972 -0.149057   1.11107 0.0474737 0.000666667
 0.991259 -0.144931   1.11219 0.035625 0.000666667
  0.98966 -0.147442   1.11051 0.0406294 0.000666667
 0.988904 -0.148146   1.11522 0.0453804 0.000666667
  0.99034 -0.143172    1.1128 0.0132592 0.000666667
  0.98667 -0.151049   1.11339 0.0304587 0.000666667
 0.987697 -0.142195   1.11117 0.0486258 0.000666667
 0.990889 -0.143339   1.11597 0.0398657 0.000666667
 0.991719 -0.149145   1.11198 0.0627736 0.000666667
 0.990191 -0.145185   1.10905 0.0293038 0.000666667
 0.990047 -0.145967   1.11511 0.0485943 0.000666667
 0.989881 -0.145798   1.11154 0.0194151 0.000666667
 0.988558 -0.147689   1.11307 0.0504821 0.000666667
 0.990857 -0.143888   1.11332 0.0483465 0.000666667
0.990121 -0.14915  1.11311 0.0569573 0.000666667
 0.996932 -0.151205   1.10553 -0.00231841 0.000666667
 0.986185 -0.153027   1.12406 0.124139 0.000666667
 0.991734 -0.146794   1.11267 0.0203944 0.000666667
 0.990704 -0.145811   1.11378 0.0434266 0.000666667
 0.988433 -0.151452   1.10963 0.04588 0.000666667
 0.990911 -0.147613   1.11098 0.0363537 0.000666667
 0.992273 -0.145614    1.1113 0.0202891 0.000666667
 0.997207 -0.149722   1.10582 0.0254971 0.000666667
0.986061 -0.14422  1.11127 0.042442 0.000666667
  0.98752 -0.151813   1.10992 0.0445922 0.000666667
 0.993248 -0.144573   1.11421 0.06066 0.000666667
 0.988883 -0.145433   1.11322 0.0606174 0.000666667
0.988647 -0.14318  1.11293 0.0378035 0.000666667
 0.995962 -0.152353    1.1082 0.00848737 0.000666667
 0.990169 -0.146056   1.11139 0.0563351 0.000666667
 0.990978 -0.146544   1.11107 0.0616667 0.000666667
 0.991289 -0.146896   1.11079 0.0549066 0.000666667
 0.990859 -0.148647   1.11102 0.0476861 0.000666667
 0.991182 -0.149364   1.11875 0.0605586 0.000666667
 0.993306 -0.148805   1.10531 0.00929855 0.000666667
 0.988723 -0.143724   1.10887 0.0725422 0.000666667
0.991136 -0.147 1.1109 0.0442041 0.000666667
 0.988753 -0.144417   1.11085 0.00430953 0.000666667
 0.989359 -0.146339   1.11372 0.0311597 0.000666667
 0.989965 -0.141828   1.11098 0.0397323 0.000666667
 0.992745 -0.149083   1.10426 0.0289213 0.000666667
 0.99163 -0.14375  1.10764 0.0460602 0.000666667
0.990566 -0.14189  1.11333 -0.00197702 0.000666667
 0.991443 -0.144526   1.11185 0.0631411 0.000666667
 0.983574 -0.151691   1.11025 0.0553357 0.000666667
 0.989295 -0.147192   1.11474 0.0472799 0.000666667
 0.991292 -0.151213   1.10507 -0.00530982 0.000666667
0.989539 -0.14606  1.11654 0.0324008 0.000666667
  0.99081 -0.144903   1.11303 0.0487887 0.000666667
 0.990115 -0.141849   1.11096 -0.00888226 0.000666667
 0.989645 -0.144716   1.11279 0.0156861 0.000666667
 0.991524 -0.147085   1.11328 0.0578525 0.000666667
 0.986854 -0.144463   1.11173 0.075004 0.000666667
 0.991915 -0.147732   1.10863 -0.0271051 0.000666667
 0.991056 -0.145428   1.11362 0.0742105 0.000666667
 0.987187 -0.148858    1.1221 0.0517727 0.000666667
0.990688 -0.14573  1.11423 0.0573666 0.000666667
 0.990248 -0.147161   1.11275 0.0486142 0.000666667
 0.992462 -0.145904   1.10943 -0.000411187 0.000666667
 0.991986 -0.152614   1.11267 -0.00535983 0.000666667
  0.99062 -0.145576   1.11454 0.00879614 0.000666667
0.990953 -0.14617  1.10791 0.0506187 0.000666667
 0.992202 -0.143843   1.10966 0.0414899 0.000666667
 0.988242 -0.147035   1.11545 -0.000752291 0.000666667
 0.993135 -0.149222   1.10692 -0.00589058 0.000666667
 0.991549 -0.144687   1.11372 0.0495649 0.000666667
 0.993151 -0.149297   1.11329 0.0278761 0.000666667
 0.990153 -0.143472   1.10977 0.0585412 0.000666667
 0.991017 -0.146685   1.10947 0.0252984 0.000666667
0.989015 -0.15562  1.11116 0.0795268 0.000666667
0.988769 -0.14682  1.11056 0.0533936 0.000666667
 0.988193 -0.142833   1.11193 0.0535074 0.000666667
 0.985325 -0.144138   1.11068 0.0423512 0.000666667
 0.992882 -0.153808   1.10633 0.0319415 0.000666667
 0.990869 -0.145483   1.10974 0.0418331 0.000666667
 0.991322 -0.144051   1.11185 0.0462992 0.000666667
 0.992037 -0.145903   1.10951 0.0252468 0.000666667
 0.990391 -0.143379   1.11241 0.0660472 0.000666667
0.995157 -0.14454  1.11227 -0.000477455 0.000666667
0.995122 -0.15025  1.10477 0.0281999 0.000666667
0.991257 -0.14633  1.11133 0.0261271 0.000666667
  0.99047 -0.144034   1.11372 0.0627091 0.000666667
 0.989694 -0.145691   1.11045 0.0596273 0.000666667
 0.987016 -0.146497   1.11234 0.0657825 0.000666667
 0.988657 -0.145338   1.11648 0.0326835 0.000666667
 0.988219 -0.152312   1.11271 0.0527298 0.000666667
 0.988244 -0.148077   1.11196 0.0729493 0.000666667
 0.993166 -0.146835   1.11155 0.049785 0.000666667
 0.996234 -0.146946   1.10658 0.0022487 0.000666667
 0.995007 -0.146879   1.10533 0.0397929 0.000666667
 0.988734 -0.155994   1.11117 0.0477804 0.000666667
 0.990353 -0.143488   1.11078 0.033321 0.000666667
 0.988558 -0.142461   1.11216 0.0737463 0.000666667
 0.986653 -0.145776     1.114 -0.0184919 0.000666667
 0.988625 -0.145655    1.1093 0.0357683 0.000666667
 0.989253 -0.142455   1.11105 0.0707278 0.000666667
 0.990005 -0.153557   1.11119 0.0663742 0.000666667
 0.990276 -0.146803   1.11308 0.0393868 0.000666667
 0.986445 -0.151195   1.12392 0.119763 0.000666667
 0.988475 -0.153095   1.10744 0.0421241 0.000666667
 0.987496 -0.156233   1.10811 0.0642159 0.000666667
 0.987716 -0.149159   1.11179 0.0580884 0.000666667
 0.992301 -0.149487   1.11451 0.0344423 0.000666667
0.993273 -0.15013   1.1043 0.000473775 0.000666667
0.985276 -0.14153  1.11226 0.0263242 0.000666667
 0.988074 -0.148639   1.11154 0.0905567 0.000666667
 0.988579 -0.145304     1.111 0.0817627 0.000666667
 0.988342 -0.146907   1.11328 0.0574305 0.000666667
 0.989052 -0.147702   1.11389 0.0591083 0.000666667
 0.991831 -0.144179    1.1128 0.0570571 0.000666667
 0.990814 -0.147265   1.11173 0.0700192 0.000666667
 0.987589 -0.146628   1.11369 0.0818142 0.000666667
 0.987217 -0.142532   1.11103 0.0337322 0.000666667
 0.989742 -0.143806   1.11422 0.0156404 0.000666667
 0.991645 -0.146321   1.11049 0.0562839 0.000666667
 0.995238 -0.151183   1.10374 -0.00930844 0.000666667
 0.991339 -0.144665   1.11026 0.010568 0.000666667
 0.990073 -0.145987   1.11635 0.0250369 0.000666667
 0.991043 -0.145639   1.11269 -0.0161681 0.000666667
 0.992853 -0.148601   1.10355 0.0162797 0.000666667
 0.992279 -0.143912    1.1106 0.0412822 0.000666667
0.997182 -0.1511 1.10708 0.0175751 0.000666667
 0.984845 -0.146133   1.11422 0.052779 0.000666667
 0.992966 -0.150428   1.11633 0.0423249 0.000666667
  0.99174 -0.143022   1.11254 0.0565669 0.000666667
 0.995939 -0.148886    1.1049 0.0118133 0.000666667
 0.990549 -0.145276   1.11248 0.0443313 0.000666667
 0.988498 -0.143107   1.11093 0.0441667 0.000666667
0.993522 -0.14619  1.11193 0.036801 0.000666667
 0.991117 -0.146266   1.11292 -0.00586851 0.000666667
 0.990505 -0.144498   1.11671 0.0301759 0.000666667
 0.988156 -0.143965   1.11311 0.0647322 0.000666667
 0.989775 -0.146996   1.11437 0.070093 0.000666667
 0.989776 -0.143448   1.11128 0.0303936 0.000666667
 0.989462 -0.143653   1.11264 0.0359841 0.000666667
 0.994886 -0.149046   1.10522 0.00963013 0.000666667
 0.989501 -0.144856    1.1142 0.0374134 0.000666667
 0.989487 -0.145184   1.11457 0.0333657 0.000666667
 0.989681 -0.143265   1.11036 0.0603513 0.000666667
 0.991834 -0.141622    1.1093 0.0333092 0.000666667
 0.989604 -0.143443   1.11358 0.0169319 0.000666667
  0.98972 -0.142726     1.109 0.0424278 0.000666667
 0.988934 -0.147457   1.11233 0.0460261 0.000666667
 0.992168 -0.144238   1.10985 0.0241317 0.000666667
 0.987439 -0.145925   1.11533 0.0335549 0.000666667
  0.98722 -0.144147   1.11367 0.0649854 0.000666667
 0.987549 -0.146523   1.11261 0.086907 0.000666667
 0.988375 -0.143327   1.11135 0.0578144 0.000666667
 0.992784 -0.146345   1.10909 0.0399973 0.000666667
 0.990754 -0.146353   1.11322 0.0466411 0.000666667
 0.987112 -0.142661   1.11222 0.030926 0.000666667
 0.991961 -0.147139   1.11319 0.0284277 0.000666667
   0.9895 -0.146461   1.11079 0.0487869 0.000666667
 0.987419 -0.147448   1.11195 0.0764078 0.000666667
 0.988604 -0.145642   1.11266 0.0504064 0.000666667
  0.99039 -0.143749   1.10765 0.0199782 0.000666667
 0.988167 -0.147793   1.11189 0.00132592 0.000666667
 0.989978 -0.145261   1.11019 0.03125 0.000666667
0.991193 -0.14443  1.11397 0.0430489 0.000666667
 0.989264 -0.144144   1.11241 0.0463566 0.000666667
0.996075 -0.15201  1.09852 0.0219055 0.000666667
 0.993561 -0.149971   1.10739 -0.00365218 0.000666667
  0.99048 -0.145875   1.11412 0.0569721 0.000666667
 0.993317 -0.146318    1.1132 0.0525301 0.000666667
0.989957 -0.14448  1.11473 0.0407014 0.000666667
0.990873 -0.14497  1.11171 0.0549449 0.000666667
 0.995487 -0.147345   1.10411 0.00623236 0.000666667
 0.990327 -0.143239   1.11296 0.0443705 0.000666667
 0.990981 -0.145628   1.11098 0.0362844 0.000666667
 0.989884 -0.142812   1.11046 -0.0125234 0.000666667
 0.988746 -0.143625   1.11224 0.0628199 0.000666667
 0.993583 -0.145886   1.11148 0.0382235 0.000666667
  0.99433 -0.149541   1.10628 0.00828692 0.000666667
 0.992989 -0.146962   1.11303 0.0160303 0.000666667
 0.992431 -0.149608   1.11188 0.0929452 0.000666667
 0.990314 -0.144418   1.11148 0.0281873 0.000666667
 0.989626 -0.144176   1.11255 0.0517991 0.000666667
 0.988834 -0.145739   1.11209 0.0672699 0.000666667
 0.991885 -0.151039   1.10904 0.0613827 0.000666667
  0.99135 -0.150102   1.12061 0.0556375 0.000666667
 0.987301 -0.151368   1.10903 0.0892005 0.000666667
 0.990244 -0.143931   1.11277 0.0339957 0.000666667
 0.991073 -0.147037   1.11523 0.0767774 0.000666667
  0.98648 -0.150464   1.12314 0.13341 0.000666667
 0.990724 -0.148293   1.11381 0.071022 0.000666667
 0.990122 -0.153829   1.11302 0.0481682 0.000666667
0.987817 -0.15433  1.11124 0.071975 0.000666667
 0.992684 -0.146579   1.11438 0.0312839 0.000666667
 0.988833 -0.142205   1.11072 0.0485009 0.000666667
 0.988549 -0.143786    1.1164 0.0300511 0.000666667
 0.989206 -0.152006   1.11104 0.028127 0.000666667
 0.987173 -0.150012   1.11025 0.0303043 0.000666667
 0.988107 -0.146359   1.11286 0.0336157 0.000666667
0.988284 -0.15038  1.11204 0.0547367 0.000666667
 0.990866 -0.145542    1.1126 0.0350581 0.000666667
 0.990167 -0.149331   1.11357 0.0547624 0.000666667
 0.991549 -0.146687   1.11483 0.0357241 0.000666667
 0.990508 -0.145672   1.11064 0.0284977 0.000666667
0.989954 -0.14664  1.11441 0.0334838 0.000666667
 0.991371 -0.143355    1.1129 0.0368659 0.000666667
 0.988905 -0.142441    1.1107 0.00916328 0.000666667
 0.990192 -0.144573   1.11399 0.0286695 0.000666667
 0.988963 -0.146107   1.11415 0.0364054 0.000666667
 0.991607 -0.143591   1.10819 0.0459816 0.000666667
 0.990507 -0.145019   1.11555 0.0626306 0.000666667
 0.99118 -0.14784  1.11598 0.0320104 0.000666667
 0.989727 -0.145849   1.11492 0.00491442 0.000666667
 0.989892 -0.143913   1.10992 0.0516716 0.000666667
 0.988204 -0.145495   1.11282 0.0518574 0.000666667
 0.989801 -0.144091   1.11274 0.0640925 0.000666667
 0.992331 -0.149096   1.11271 0.0408231 0.000666667
 0.992182 -0.142878   1.10959 0.0236501 0.000666667
0.991646 -0.14568  1.11418 0.0693056 0.000666667
 0.995225 -0.153053   1.10004 0.057243 0.000666667
 0.991906 -0.147841    1.1114 0.0480254 0.000666667
 0.993847 -0.152556   1.10609 0.005302 0.000666667
 0.993688 -0.155251   1.10164 0.04888 0.000666667
 0.992032 -0.144226   1.11372 0.0672111 0.000666667
 0.996785 -0.148534    1.1047 0.00546351 0.000666667
 0.989811 -0.144553   1.10811 0.0254866 0.000666667
 0.988971 -0.146285   1.11202 0.0386813 0.000666667
 0.988854 -0.144146   1.11144 0.0159083 0.000666667
 0.992957 -0.147139   1.11216 0.0318245 0.000666667
 0.988756 -0.142798   1.11054 -0.00818258 0.000666667
 0.996156 -0.151072   1.10636 0.0352488 0.000666667
 0.991563 -0.143972   1.11329 0.0351 0.000666667
  0.99106 -0.147609   1.10966 0.0476172 0.000666667
 0.991412 -0.144454   1.11367 0.0529589 0.000666667
 0.993924 -0.146498   1.10767 -0.00820825 0.000666667
0.987702 -0.14811  1.11186 0.0656515 0.000666667
 0.988727 -0.146781   1.11476 0.0375113 0.000666667
 0.985804 -0.143233    1.1108 0.066039 0.000666667
 0.990295 -0.147127   1.11196 0.048761 0.000666667
 0.990364 -0.147708   1.11284 0.0513721 0.000666667
 0.990174 -0.144171   1.11361 0.0147537 0.000666667
0.987801 -0.14213  1.10924 0.0525188 0.000666667
 0.989154 -0.148271    1.1244 0.090221 0.000666667
 0.989933 -0.146578   1.10984 0.0254895 0.000666667
0.988703 -0.14615  1.11057 0.0634783 0.000666667
 0.993465 -0.150308   1.10464 0.0103412 0.000666667
 0.989137 -0.145475   1.11217 0.0520627 0.000666667
 0.987646 -0.149721   1.10834 0.061177 0.000666667
 0.991042 -0.149403    1.1197 0.0643415 0.000666667
 0.989417 -0.150621    1.1102 0.0374562 0.000666667
 0.988978 -0.143344   1.11163 0.0333693 0.000666667
 0.993186 -0.148843   1.11193 0.0139498 0.000666667
 0.990605 -0.148182   1.11371 0.0487709 0.000666667
 0.993169 -0.148545   1.11579 0.0249539 0.000666667
 0.989552 -0.148395   1.11391 0.035142 0.000666667
 0.991352 -0.144705   1.11311 0.0466465 0.000666667
 0.988981 -0.145177   1.11682 0.0198419 0.000666667
 0.990495 -0.149596   1.12002 0.0647613 0.000666667
 0.988125 -0.144458   1.10797 0.0524583 0.000666667
 0.992353 -0.145969   1.11271 0.025467 0.000666667
 0.987932 -0.143515   1.10889 0.0225216 0.000666667
 0.987122 -0.152691    1.1199 0.098815 0.000666667
 0.991398 -0.146932   1.11198 0.0627347 0.000666667
  0.99202 -0.151203   1.10842 0.0306355 0.000666667
0.990484 -0.14356  1.10934 0.0390764 0.000666667
 0.988127 -0.152902   1.12144 0.0952333 0.000666667
 0.989497 -0.144824   1.11702 0.0281556 0.000666667
  0.98881 -0.148675   1.11622 0.0421385 0.000666667
 0.987126 -0.150577    1.1122 0.0833737 0.000666667
0.990263 -0.14657  1.10912 0.0586708 0.000666667
 0.990458 -0.155647    1.1139 0.0361387 0.000666667
 0.992398 -0.142103   1.10996 0.0278 0.000666667
 0.993457 -0.141365   1.10957 0.0379112 0.000666667
0.985146 -0.15335  1.12091 0.107145 0.000666667
 0.992183 -0.149056   1.10645 -0.0141013 0.000666667
0.99141 -0.1488  1.1134 0.0553809 0.000666667
 0.986062 -0.151078   1.11963 0.119152 0.000666667
 0.987094 -0.149794   1.12667 0.0792026 0.000666667
  0.98971 -0.141981   1.10928 0.0134354 0.000666667
 0.993298 -0.155874   1.09652 0.0180958 0.000666667
  0.99053 -0.149676   1.11337 0.0167371 0.000666667
  0.98691 -0.143709   1.11411 0.02668 0.000666667
 0.991558 -0.148716   1.11252 0.0175942 0.000666667
0.993195 -0.14614  1.11239 0.0576971 0.000666667
 0.989635 -0.143046   1.11246 0.0481309 0.000666667
 0.988662 -0.153422   1.11145 0.094517 0.000666667
 0.992074 -0.147116   1.11249 0.0475303 0.000666667
 0.991067 -0.146887   1.11356 0.0282522 0.000666667
 0.991197 -0.149756   1.12285 0.0621033 0.000666667
 0.989179 -0.151859     1.113 0.0713728 0.000666667
 0.99128 -0.14769  1.11138 0.0402695 0.000666667
 0.988428 -0.143844   1.11093 0.054444 0.000666667
 0.988714 -0.142644    1.1106 0.0292557 0.000666667
 0.990023 -0.145197   1.10873 0.0453319 0.000666667
 0.987823 -0.146725   1.11107 0.0304642 0.000666667
 0.996197 -0.149274   1.10803 0.0166641 0.000666667
  0.98844 -0.145694   1.11235 0.05948 0.000666667
 0.989012 -0.146122   1.11534 0.0529894 0.000666667
 0.991851 -0.146647     1.111 0.0191033 0.000666667
 0.993472 -0.148755   1.11166 0.0237427 0.000666667
 0.995607 -0.150653   1.10514 0.00769218 0.000666667
0.991723 -0.14603  1.11421 0.0276819 0.000666667
 0.986749 -0.152566   1.12001 0.0965738 0.000666667
0.991232 -0.14526  1.11209 0.0431959 0.000666667
 0.989897 -0.147254   1.11257 0.041521 0.000666667
 0.987817 -0.147172   1.11242 0.0557785 0.000666667
 0.995062 -0.148544   1.10435 0.00576758 0.000666667
 0.988946 -0.144693   1.11269 0.0419549 0.000666667
 0.993412 -0.149422   1.11222 0.0609254 0.000666667
 0.986728 -0.148942   1.11259 0.0231264 0.000666667
 0.995397 -0.151501   1.10733 0.0314037 0.000666667
 0.988441 -0.146035   1.11063 0.0258296 0.000666667
 0.992576 -0.143838   1.11136 0.0355098 0.000666667
 0.994759 -0.150918   1.10802 0.0356475 0.000666667
 0.987024 -0.149339   1.10989 0.0457904 0.000666667
  0.98792 -0.144046   1.10934 0.022181 0.000666667
 0.990375 -0.143801   1.11235 0.00728953 0.000666667
 0.992066 -0.145656   1.11223 0.0676972 0.000666667
0.989562 -0.14559  1.11374 0.0457195 0.000666667
 0.992975 -0.146909   1.11723 0.0305755 0.000666667
 0.989636 -0.146686   1.11054 0.0478414 0.000666667
 0.989416 -0.144669   1.11138 0.0596849 0.000666667
 0.990754 -0.146489   1.11304 0.0594014 0.000666667
 0.990114 -0.144268   1.10984 0.0415431 0.000666667
 0.987553 -0.146312   1.11074 0.0577036 0.000666667
 0.987725 -0.144619    1.1115 0.0935249 0.000666667
 0.990808 -0.145326   1.11402 0.0624781 0.000666667
 0.984738 -0.153955   1.11171 0.035402 0.000666667
 0.994623 -0.148109   1.10539 -0.00111427 0.000666667
 0.987195 -0.145305   1.11334 0.0260106 0.000666667
 0.992098 -0.147398   1.11366 0.0413442 0.000666667
 0.990375 -0.148817   1.11227 0.0349534 0.000666667
 0.994331 -0.155669   1.09657 0.0397366 0.000666667
0.994295 -0.15573  1.10088 0.0313159 0.000666667


==> output_ims_2_2_2_2/entropy_action_4.txt <==
47.0955
 0.993986 -0.148473   1.10541 0.0173991 0.000666667
 0.994114 -0.149091   1.10717 -0.00895172 0.000666667
 0.988347 -0.147894   1.12357 0.0528812 0.000666667
 0.990347 -0.146733   1.11137 0.0394143 0.000666667
 0.995909 -0.149452   1.10896 0.0416802 0.000666667
 0.986999 -0.152556   1.12271 0.129632 0.000666667
 0.985863 -0.152671     1.112 0.0596143 0.000666667
 0.985386 -0.151036   1.12458 0.12798 0.000666667
 0.990451 -0.154568   1.12321 0.0769269 0.000666667
 0.991101 -0.151202   1.11268 -0.00325663 0.000666667
 0.992126 -0.148814   1.11305 0.0367413 0.000666667
 0.990833 -0.147669   1.11267 0.0918685 0.000666667
0.996231 -0.14806  1.10806 0.0117629 0.000666667
 0.990385 -0.148509   1.11763 0.067171 0.000666667
 0.988785 -0.150004   1.11413 0.0430664 0.000666667
 0.991931 -0.149639   1.10907 0.0329764 0.000666667
 0.987987 -0.148659   1.11305 0.0364469 0.000666667
 0.985372 -0.152138   1.12351 0.0566722 0.000666667
 0.994659 -0.147035   1.11531 0.0232699 0.000666667
 0.996933 -0.147994   1.10389 -0.00091509 0.000666667
0.992943 -0.14749  1.11457 0.056494 0.000666667
0.988492 -0.1471 1.11122 0.0793056 0.000666667
  0.99256 -0.151538   1.11645 0.0331842 0.000666667
0.989006 -0.15409  1.10994 0.0725878 0.000666667
 0.996079 -0.153376    1.0994 0.0495646 0.000666667
 0.991645 -0.149928    1.1055 0.00934907 0.000666667
 0.989562 -0.150926   1.11613 0.0540776 0.000666667
 0.993213 -0.148052   1.11225 0.00643115 0.000666667
  0.99359 -0.150812   1.10547 0.0409479 0.000666667
 0.996093 -0.149369   1.10537 -0.0112499 0.000666667
0.990343 -0.15076  1.12162 0.103009 0.000666667
 0.987148 -0.152962   1.11285 0.0153372 0.000666667
 0.992728 -0.147048   1.11639 0.0700762 0.000666667
 0.994602 -0.150736   1.11637 0.00883571 0.000666667
 0.986875 -0.150698    1.1259 0.0699609 0.000666667
0.993679 -0.15104  1.10561 -0.0181946 0.000666667
 0.992931 -0.150283   1.10478 0.015553 0.000666667
 0.988631 -0.149948   1.11149 0.0412558 0.000666667
 0.987722 -0.150244   1.12796 0.0759875 0.000666667
0.992589 -0.14972  1.11774 0.0554522 0.000666667
 0.989672 -0.151549   1.10907 0.0592366 0.000666667
0.988848 -0.14714  1.11306 0.0526052 0.000666667
 0.990763 -0.151007    1.1206 0.0511206 0.000666667
 0.987049 -0.153753   1.11094 0.0621913 0.000666667
 0.987745 -0.156591   1.11138 0.0858729 0.000666667
 0.998325 -0.150895   1.10698 0.0362826 0.000666667
 0.993437 -0.148716   1.11141 0.0383649 0.000666667
 0.992261 -0.148143   1.11625 0.0378838 0.000666667
 0.988064 -0.152256   1.11104 0.052182 0.000666667
 0.988696 -0.152687   1.11301 0.0502842 0.000666667
0.990201 -0.14599  1.11136 0.0346345 0.000666667
 0.987762 -0.149447   1.11434 0.035839 0.000666667
 0.986097 -0.149073   1.12403 0.125271 0.000666667
 0.993428 -0.152316   1.10639 -0.00406301 0.000666667
  0.99266 -0.150499    1.1109 -0.0206316 0.000666667
  0.98764 -0.153311   1.11017 0.0627522 0.000666667
 0.985304 -0.146869   1.12254 0.0679318 0.000666667
 0.985629 -0.153097   1.12012 0.108807 0.000666667
 0.989549 -0.148551   1.11257 0.0502254 0.000666667
  0.98858 -0.147565   1.11696 0.0469333 0.000666667
 0.989384 -0.153217   1.11246 0.0884138 0.000666667
 0.987584 -0.148485   1.12428 0.077356 0.000666667
 0.990002 -0.151725   1.11271 0.0651269 0.000666667
 0.985835 -0.152185   1.10731 0.0924976 0.000666667
 0.989143 -0.149229   1.11254 0.025473 0.000666667
 0.997285 -0.150963   1.10423 0.0425798 0.000666667
 0.988365 -0.149395    1.1134 0.0578966 0.000666667
 0.988849 -0.149864   1.12035 0.111124 0.000666667
  0.99356 -0.149324   1.11921 0.0752772 0.000666667
 0.985991 -0.149941   1.12149 0.130573 0.000666667
 0.991928 -0.147896    1.1211 0.0614953 0.000666667
 0.986085 -0.156725   1.09646 -0.0122235 0.000666667
 0.993319 -0.150247   1.10553 0.0324438 0.000666667
  0.98812 -0.151522   1.11873 0.0910854 0.000666667
0.993754 -0.14709  1.10788 -0.00284504 0.000666667
 0.987699 -0.150367   1.11825 0.118768 0.000666667
 0.989472 -0.146025   1.12314 0.0492103 0.000666667
 0.991319 -0.149769   1.11494 0.0525189 0.000666667
 0.989939 -0.149973    1.1139 0.0317373 0.000666667
 0.983194 -0.152342   1.12154 0.112921 0.000666667
 0.989997 -0.148976   1.11196 0.0640227 0.000666667
0.987753 -0.14794   1.1111 0.0378741 0.000666667
   0.9942 -0.149656   1.10782 0.0232328 0.000666667
 0.990898 -0.145184   1.11512 0.00996849 0.000666667
 0.992463 -0.154137   1.09811 0.0525745 0.000666667
  0.98687 -0.148469   1.12254 0.055062 0.000666667
 0.997957 -0.149932   1.10413 0.0054233 0.000666667
 0.992894 -0.149405   1.10446 0.0221533 0.000666667
 0.987907 -0.146749   1.11129 0.0485424 0.000666667
 0.994652 -0.145056   1.11284 0.0433886 0.000666667
 0.988718 -0.152184   1.12253 0.0844682 0.000666667
 0.988902 -0.149201   1.11319 0.03683 0.000666667
 0.988106 -0.156897   1.11061 0.0570204 0.000666667
 0.994539 -0.151945   1.10434 -0.00601386 0.000666667
 0.986886 -0.154939   1.12054 0.11555 0.000666667
 0.988943 -0.149592   1.11276 0.0587831 0.000666667
 0.989821 -0.147273   1.11279 -0.00916957 0.000666667
 0.990474 -0.153056   1.09851 0.0284341 0.000666667
 0.994819 -0.147634    1.1044 0.00949753 0.000666667
 0.987473 -0.151137   1.10968 0.0992938 0.000666667
 0.990555 -0.146857   1.11271 0.0393657 0.000666667
 0.990307 -0.146038   1.11628 -0.0245518 0.000666667
 0.986954 -0.155103   1.11246 0.0376021 0.000666667
 0.990975 -0.147533   1.11104 -0.00987473 0.000666667
 0.993192 -0.151528   1.10733 0.0305738 0.000666667
 0.991483 -0.146899    1.1101 0.0371531 0.000666667
  0.98531 -0.148338   1.11393 0.0662906 0.000666667
 0.985744 -0.152978   1.12487 0.0487598 0.000666667
 0.993568 -0.151067   1.11135 0.0518907 0.000666667
 0.985873 -0.147845   1.12248 0.0452208 0.000666667
0.989757 -0.15027  1.11456 0.0644108 0.000666667
0.991558 -0.14789  1.11177 0.0751885 0.000666667
  0.98707 -0.150521   1.11105 0.0441644 0.000666667
 0.995691 -0.151897   1.10835 0.0272479 0.000666667
  0.98486 -0.148111   1.11262 0.0152673 0.000666667
 0.990559 -0.149574   1.10798 0.0625347 0.000666667
 0.992075 -0.150137    1.1143 0.0545942 0.000666667
 0.992783 -0.149934   1.10754 0.022399 0.000666667
 0.989394 -0.152238    1.1126 0.0436327 0.000666667
 0.988919 -0.149415   1.11202 0.069786 0.000666667
 0.990311 -0.150169   1.11754 0.0958109 0.000666667
 0.990178 -0.146519   1.11412 0.0342946 0.000666667
 0.990659 -0.151322   1.11134 0.05117 0.000666667
 0.988448 -0.148947   1.11984 0.0863926 0.000666667
 0.991216 -0.153433   1.11179 0.0871661 0.000666667
 0.993333 -0.147929    1.1125 0.048888 0.000666667
 0.996364 -0.149934   1.10585 -0.00712505 0.000666667
  0.99398 -0.149589   1.11024 0.00213247 0.000666667
  0.99496 -0.146126   1.11118 0.00524941 0.000666667
  0.98781 -0.149847   1.11192 0.0526109 0.000666667
 0.994493 -0.148612   1.10832 0.00316295 0.000666667
 0.986859 -0.149429   1.11163 0.0746397 0.000666667
 0.990983 -0.148796   1.11171 0.0377982 0.000666667
 0.990641 -0.146155   1.11122 0.0582836 0.000666667
 0.989953 -0.148203   1.11188 -0.0400247 0.000666667
 0.989794 -0.146416   1.11242 0.0575886 0.000666667
0.992166 -0.14673  1.11199 0.030699 0.000666667
 0.989895 -0.148543   1.11026 0.0510199 0.000666667
  0.98976 -0.150323   1.11369 0.0637481 0.000666667
0.991586 -0.14339  1.11302 0.0623807 0.000666667
 0.996372 -0.146124    1.1151 0.0367866 0.000666667
 0.991855 -0.150575    1.1125 0.0014482 0.000666667
 0.988894 -0.149083   1.11254 0.0545615 0.000666667
  0.99492 -0.153616   1.10401 0.0107535 0.000666667
 0.991425 -0.151584   1.10945 0.0457608 0.000666667
 0.988229 -0.148322   1.12682 0.0911871 0.000666667
 0.987787 -0.149026   1.11093 0.0213657 0.000666667
 0.988731 -0.148525   1.12148 0.121911 0.000666667
 0.988898 -0.147528   1.11404 0.0474617 0.000666667
 0.989692 -0.148617   1.11357 0.0398768 0.000666667
 0.989921 -0.148974   1.10957 0.0565965 0.000666667
  0.99088 -0.149396   1.11459 0.0254406 0.000666667
 0.987178 -0.148108    1.1106 0.0934429 0.000666667
0.988081 -0.15014  1.12653 0.0897573 0.000666667
 0.990836 -0.147198   1.11368 0.0457575 0.000666667
 0.996427 -0.150174   1.10633 0.0414984 0.000666667
 0.987432 -0.148903   1.12087 0.0834266 0.000666667
 0.990913 -0.148761   1.11224 0.0432896 0.000666667
 0.992293 -0.146477   1.11331 0.0484685 0.000666667
 0.989328 -0.148857   1.12556 0.104598 0.000666667
 0.989886 -0.149747   1.11397 0.0156388 0.000666667
 0.997059 -0.149543   1.10526 0.00803208 0.000666667
 0.986285 -0.150115   1.11191 0.0347624 0.000666667
 0.989015 -0.146552    1.1158 -0.00866306 0.000666667
 0.991319 -0.146786   1.11329 0.0133252 0.000666667
 0.986031 -0.147984    1.1129 0.023246 0.000666667
 0.989477 -0.147591   1.11435 0.0534955 0.000666667
 0.988847 -0.152903   1.11024 0.0330332 0.000666667
 0.989949 -0.148449   1.11283 0.0473433 0.000666667
 0.992772 -0.146503   1.10852 -0.00154208 0.000666667
 0.989689 -0.147349   1.11416 -0.0109403 0.000666667
 0.99498 -0.14738  1.10706 0.0139677 0.000666667
0.991882 -0.14738  1.11115 0.0165376 0.000666667
 0.992043 -0.150589   1.10779 0.0054836 0.000666667
 0.990191 -0.151895    1.1121 0.0479526 0.000666667
 0.987586 -0.153122   1.11274 0.0889477 0.000666667
 0.996041 -0.150311   1.10602 0.00772923 0.000666667
 0.986273 -0.153107    1.1149 0.0617843 0.000666667
 0.987737 -0.148316   1.11293 0.0533907 0.000666667
 0.990241 -0.149228   1.11292 0.0336359 0.000666667
 0.988731 -0.147098   1.11533 0.0499172 0.000666667
 0.994486 -0.150418   1.10595 0.00864691 0.000666667
 0.987604 -0.150797   1.11534 0.0510229 0.000666667
 0.991242 -0.146825   1.11187 0.0341122 0.000666667
  0.98837 -0.146383   1.11136 0.0584447 0.000666667
  0.99034 -0.149856   1.11445 0.0165767 0.000666667
 0.993325 -0.148593   1.10733 -0.00955298 0.000666667
 0.993544 -0.150375   1.10352 -0.0116381 0.000666667
 0.993731 -0.149686   1.10525 0.0221766 0.000666667
 0.988104 -0.147894   1.12229 0.0491495 0.000666667
 0.995375 -0.150434   1.10632 0.0361944 0.000666667
 0.990164 -0.146487   1.11167 0.0414753 0.000666667
 0.992759 -0.150077   1.11136 0.0408077 0.000666667
 0.989969 -0.149535   1.11405 0.0304223 0.000666667
 0.990525 -0.149346   1.11444 -0.00673185 0.000666667
 0.989607 -0.147758   1.11124 0.0505609 0.000666667
 0.989563 -0.153278   1.11262 0.0845167 0.000666667
0.987053 -0.1551 1.10933 0.0566847 0.000666667
 0.991957 -0.148639   1.10925 0.0366914 0.000666667
 0.992126 -0.149363    1.1143 0.0267075 0.000666667
 0.991008 -0.152435   1.12281 0.0898041 0.000666667
 0.988686 -0.149841    1.1214 0.0813181 0.000666667
 0.987173 -0.150809    1.1204 0.114105 0.000666667
 0.992622 -0.151033   1.11564 0.0503782 0.000666667
 0.988935 -0.149241   1.11434 0.00847929 0.000666667
 0.989074 -0.148566   1.12188 0.0836867 0.000666667
 0.988903 -0.148002   1.11358 0.0738158 0.000666667
 0.989114 -0.144979   1.11172 0.0232374 0.000666667
0.988859 -0.15578  1.11256 0.00508323 0.000666667
 0.988798 -0.146727   1.11265 0.0567994 0.000666667
 0.987047 -0.153013   1.12316 0.137734 0.000666667
 0.991779 -0.152336   1.10557 0.00517047 0.000666667
 0.991902 -0.148528   1.11387 0.0129519 0.000666667
 0.985216 -0.153207   1.11124 0.105465 0.000666667
0.994463 -0.15751  1.09945 0.0265157 0.000666667
  0.99118 -0.151093   1.12097 0.0662812 0.000666667
  0.99736 -0.151105   1.10594 0.015821 0.000666667
0.988665 -0.1487 1.12329 0.0807066 0.000666667
 0.993029 -0.149957    1.1067 0.000878811 0.000666667
   0.9929 -0.149454   1.11609 0.0463486 0.000666667
 0.989089 -0.146037   1.11324 -0.00287992 0.000666667
 0.986922 -0.152743   1.12052 0.0959663 0.000666667
 0.991375 -0.150046   1.12018 0.0626682 0.000666667
0.988449 -0.14799  1.11091 0.0609905 0.000666667
 0.991315 -0.149126   1.11582 0.0507592 0.000666667
 0.987357 -0.153376     1.108 0.0547389 0.000666667
 0.988331 -0.147887   1.11359 0.0196033 0.000666667
 0.988369 -0.149289   1.12071 0.106487 0.000666667
  0.99221 -0.148736   1.11183 0.0658102 0.000666667
 0.988695 -0.150463   1.12049 0.0946983 0.000666667
 0.992246 -0.149571    1.1154 0.024698 0.000666667
 0.987914 -0.148754    1.1127 0.0638885 0.000666667
 0.989247 -0.147328    1.1117 0.0396401 0.000666667
 0.989587 -0.147144   1.12463 0.0738234 0.000666667
 0.993542 -0.149492   1.10799 0.00465719 0.000666667
 0.993793 -0.150979    1.1058 -0.00316869 0.000666667
 0.988471 -0.150839   1.10982 0.0779445 0.000666667
 0.987668 -0.148802   1.11914 0.139542 0.000666667
  0.98923 -0.145738   1.11354 0.0669638 0.000666667
 0.985506 -0.151317    1.1117 0.0211079 0.000666667
 0.990672 -0.148915   1.10868 0.00262071 0.000666667
 0.989526 -0.155784   1.10867 0.0606032 0.000666667
 0.987727 -0.149528    1.1102 0.0451019 0.000666667
 0.989891 -0.149388    1.1144 0.0429628 0.000666667
0.984993 -0.14948  1.11304 0.0429887 0.000666667
 0.994035 -0.150396   1.10301 0.0290909 0.000666667
  0.98789 -0.152463   1.11464 0.0596928 0.000666667
 0.986283 -0.152967   1.12203 0.11157 0.000666667
 0.996889 -0.151279    1.1062 0.0333018 0.000666667
 0.991103 -0.152443   1.11536 0.0494596 0.000666667
 0.989143 -0.146882   1.11331 0.00156833 0.000666667
 0.989339 -0.145209   1.11479 0.027123 0.000666667
 0.989518 -0.152126   1.11046 0.0209565 0.000666667
 0.995385 -0.149966   1.10906 0.057997 0.000666667
 0.991887 -0.149096   1.10672 -0.00168448 0.000666667
 0.988436 -0.145897   1.11347 0.00664807 0.000666667
 0.993346 -0.150896   1.10711 -0.00902478 0.000666667
 0.993801 -0.150981   1.10669 0.0114496 0.000666667
 0.987563 -0.152544   1.11199 0.0930881 0.000666667
  0.99512 -0.150797   1.10345 0.00888175 0.000666667
 0.990799 -0.147491   1.11168 0.0615072 0.000666667
 0.990573 -0.146812   1.11508 0.0492604 0.000666667
 0.989475 -0.150881   1.11044 0.0759268 0.000666667
 0.990245 -0.145846   1.11138 0.0340231 0.000666667
 0.989994 -0.156134   1.11474 0.0386047 0.000666667
  0.99003 -0.148628   1.11378 0.0347695 0.000666667
 0.989864 -0.152807   1.10908 0.0286975 0.000666667
 0.992837 -0.148318   1.11278 0.0692453 0.000666667
 0.985596 -0.153297   1.12277 0.113826 0.000666667
0.990027 -0.15508  1.11312 0.0377296 0.000666667
 0.985585 -0.150701   1.10666 0.0562104 0.000666667
0.988246 -0.15427  1.10933 0.0638735 0.000666667
 0.990755 -0.148622   1.11239 0.0460495 0.000666667
 0.985265 -0.150652   1.11475 0.0786139 0.000666667
0.989923 -0.14798   1.1139 0.0740978 0.000666667
 0.987766 -0.149428   1.11118 0.059337 0.000666667
 0.989606 -0.150491   1.11499 0.0396794 0.000666667
 0.990299 -0.150254   1.11865 0.059603 0.000666667
0.992144 -0.14744  1.11022 0.0472023 0.000666667
 0.990485 -0.151135   1.11394 0.0600519 0.000666667
 0.990351 -0.148047    1.1139 0.03404 0.000666667
 0.991919 -0.148357   1.11266 0.0280246 0.000666667
 0.995924 -0.148351   1.11295 0.0100362 0.000666667
 0.992837 -0.147714   1.11576 0.00958744 0.000666667
  0.98628 -0.153681   1.12475 0.0510393 0.000666667
0.985741 -0.1507 1.12228 0.11055 0.000666667
 0.987466 -0.148095   1.12359 0.0521957 0.000666667
 0.986998 -0.150987   1.11896 0.0925336 0.000666667
 0.996828 -0.150232    1.1035 0.0180224 0.000666667
 0.989133 -0.149098   1.11566 0.0542023 0.000666667
 0.990936 -0.146727   1.11402 0.0123702 0.000666667
  0.98998 -0.147479   1.12372 0.105451 0.000666667
 0.992901 -0.146668    1.1121 0.0259344 0.000666667
 0.989583 -0.147061   1.11253 -0.00184965 0.000666667
 0.990001 -0.148579   1.11394 0.0371031 0.000666667
 0.992978 -0.146796     1.107 0.0184603 0.000666667
 0.990357 -0.146468   1.11519 0.0198765 0.000666667
 0.985847 -0.152242   1.11231 0.0233675 0.000666667
 0.993182 -0.149552   1.10342 0.0246537 0.000666667
 0.988141 -0.147284   1.11317 0.0165131 0.000666667
 0.989689 -0.153935   1.11202 0.0619651 0.000666667
 0.990208 -0.148966   1.12196 0.071104 0.000666667
 0.986318 -0.150797   1.12594 0.0846537 0.000666667
 0.996953 -0.151845   1.10555 -0.00168985 0.000666667
 0.994457 -0.146967    1.1136 0.020022 0.000666667
 0.990283 -0.149147   1.11164 0.0138207 0.000666667
 0.988042 -0.147346   1.11431 0.0726639 0.000666667
  0.98938 -0.152639   1.11193 0.0705217 0.000666667
 0.985301 -0.149447   1.12415 0.0501479 0.000666667
  0.98829 -0.146544   1.11275 0.034602 0.000666667
 0.993283 -0.147592   1.10835 -0.0356364 0.000666667
    0.989 -0.146175   1.11498 0.0695857 0.000666667
  0.98894 -0.150233    1.1146 0.06413 0.000666667
  0.99071 -0.149715   1.11526 0.0388312 0.000666667
 0.989074 -0.150634   1.11161 0.0255155 0.000666667
  0.99382 -0.148037   1.11135 0.0531292 0.000666667
 0.988226 -0.148453   1.12374 0.0859373 0.000666667
 0.986283 -0.152613   1.11451 0.0880966 0.000666667
 0.992869 -0.147254    1.1113 0.0388749 0.000666667
 0.991951 -0.147937   1.11114 0.0322454 0.000666667
 0.991591 -0.148453   1.11294 0.017353 0.000666667
0.986293 -0.15183  1.11098 0.060677 0.000666667
 0.985086 -0.153805   1.11191 0.0534241 0.000666667
0.988143 -0.14768  1.11113 0.00310582 0.000666667
 0.992888 -0.148964   1.10389 0.00617199 0.000666667
 0.993461 -0.147954   1.11236 0.0386725 0.000666667
 0.994487 -0.150056   1.10622 0.00922259 0.000666667
 0.987217 -0.150755    1.1101 0.0267844 0.000666667
 0.988042 -0.146649   1.11762 0.00664381 0.000666667
 0.986055 -0.150678   1.11388 0.0495442 0.000666667
 0.992719 -0.147364   1.11346 0.0325881 0.000666667
 0.991527 -0.147504   1.11202 0.0349592 0.000666667
 0.989593 -0.149441    1.1165 -0.0120194 0.000666667
 0.991123 -0.148041   1.11145 0.0535859 0.000666667
 0.993269 -0.149621   1.10676 -0.0133577 0.000666667
 0.991757 -0.149755   1.11473 0.0289938 0.000666667
 0.987433 -0.151346   1.11054 0.0175568 0.000666667
 0.990992 -0.150312   1.11425 0.0322131 0.000666667
0.990124  -0.149 1.11418 -0.00741355 0.000666667
 0.987681 -0.146681    1.1085 0.0634075 0.000666667
 0.989914 -0.145915    1.1154 0.0470081 0.000666667
 0.996628 -0.151944   1.10793 0.0243919 0.000666667
 0.993021 -0.150683   1.11976 0.069316 0.000666667
 0.990147 -0.152335   1.10919 0.0387378 0.000666667
 0.990358 -0.154187   1.11231 0.0529966 0.000666667
 0.992231 -0.147571   1.10933 0.0202694 0.000666667
 0.989358 -0.149085   1.11214 0.0417823 0.000666667
 0.992283 -0.146912   1.11363 0.0294902 0.000666667
 0.987551 -0.148338   1.11153 0.0463264 0.000666667
0.992593 -0.14997  1.11369 0.0290383 0.000666667
 0.992582 -0.149436   1.10987 0.0564282 0.000666667
0.992173 -0.14851  1.10246 -0.0110057 0.000666667
 0.990634 -0.147181   1.11569 0.0155504 0.000666667
0.993811 -0.15005  1.10919 0.061812 0.000666667
 0.991854 -0.149778   1.10376 0.000442869 0.000666667
 0.988713 -0.150384   1.11251 0.0533944 0.000666667
 0.988147 -0.148843   1.11394 0.0391656 0.000666667
0.994415 -0.1497  1.1048 -0.00963916 0.000666667
 0.987156 -0.148904   1.11305 0.0461316 0.000666667
 0.990978 -0.149522   1.10382 0.0101823 0.000666667
0.987752 -0.14958  1.11271 0.0559987 0.000666667
 0.991357 -0.147957   1.11451 -0.000209967 0.000666667
 0.989453 -0.148551   1.11229 0.0451055 0.000666667
0.994906 -0.15189   1.1048 -0.0228208 0.000666667
 0.989012 -0.152571   1.11315 0.0524143 0.000666667
   0.9925 -0.146221   1.10766 -0.0335643 0.000666667
 0.995676 -0.152056   1.10431 0.0132254 0.000666667
 0.988939 -0.147636   1.11791 0.0787864 0.000666667
 0.992102 -0.149102   1.11359 0.0247761 0.000666667
  0.99104 -0.147062   1.11559 0.0143834 0.000666667
 0.989753 -0.153633   1.11057 0.041584 0.000666667
 0.994407 -0.147291   1.10927 0.0138248 0.000666667
 0.991153 -0.150675   1.11161 0.0318667 0.000666667
 0.993749 -0.148778   1.10752 0.0115043 0.000666667
 0.994596 -0.150894   1.10399 0.0294046 0.000666667
 0.992206 -0.150814   1.10533 -0.0172608 0.000666667
 0.990231 -0.154789   1.10851 0.0597003 0.000666667
0.992246 -0.14747  1.11417 0.0309544 0.000666667
 0.988453 -0.149497   1.11866 0.128572 0.000666667
 0.991103 -0.145729   1.11415 0.0743153 0.000666667
 0.986683 -0.155804   1.11563 0.0771783 0.000666667
 0.990173 -0.156582   1.11073 0.00938781 0.000666667
 0.996924 -0.148936   1.10434 -0.00657025 0.000666667
 0.987964 -0.150795   1.11516 0.0137183 0.000666667
 0.991175 -0.149447   1.11308 0.0419055 0.000666667
 0.991987 -0.148903   1.10846 -0.00516662 0.000666667
  0.99335 -0.151113     1.119 0.05207 0.000666667
 0.991714 -0.149078   1.11001 0.0409553 0.000666667
 0.995595 -0.150506   1.10899 0.0280536 0.000666667
 0.997719 -0.150331   1.10437 -0.0247617 0.000666667
 0.990541 -0.151435   1.10991 0.023139 0.000666667
 0.988968 -0.149572   1.10879 0.0510273 0.000666667
 0.988018 -0.150724   1.11247 0.0553325 0.000666667
 0.991661 -0.146822   1.11118 0.0395902 0.000666667
 0.986994 -0.150126   1.11268 0.0556092 0.000666667
 0.991151 -0.148725   1.11462 0.0504702 0.000666667
0.992913 -0.14991  1.11674 0.0362441 0.000666667
 0.989326 -0.148385   1.11261 0.0465341 0.000666667
 0.993121 -0.149082   1.12296 0.0615055 0.000666667
 0.991439 -0.150865    1.1202 0.0681631 0.000666667
 0.986308 -0.148642   1.12424 0.0772107 0.000666667
 0.990235 -0.148137   1.11476 0.033238 0.000666667
 0.991818 -0.148115   1.10828 0.0482769 0.000666667
 0.991821 -0.151364   1.12107 0.0631902 0.000666667
 0.989667 -0.145911   1.10995 0.022331 0.000666667
  0.98788 -0.148321   1.10984 0.00422764 0.000666667
 0.987791 -0.150268   1.12009 0.120654 0.000666667
  0.99409 -0.149913   1.10861 0.00249292 0.000666667
 0.990331 -0.150394   1.10819 0.0212403 0.000666667
 0.988111 -0.152789   1.11089 0.0789495 0.000666667
 0.991108 -0.151413   1.10488 0.00976698 0.000666667
 0.995039 -0.148613   1.10199 -0.0134291 0.000666667
  0.98822 -0.154779   1.11549 0.0720792 0.000666667
 0.993857 -0.149708   1.10819 -0.0199709 0.000666667
 0.992773 -0.151731   1.10604 -0.00729084 0.000666667
 0.989753 -0.148309   1.12312 0.0835795 0.000666667
 0.987121 -0.149104   1.12241 0.143713 0.000666667
 0.987671 -0.154199   1.11318 0.0973299 0.000666667
 0.993013 -0.148375    1.1145 0.0014763 0.000666667
 0.990296 -0.147757   1.10485 -0.0118156 0.000666667
 0.990542 -0.156889   1.10981 0.0805876 0.000666667
 0.989464 -0.156272   1.11345 0.0497696 0.000666667
 0.994153 -0.151075   1.10302 0.019543 0.000666667
 0.995414 -0.154794   1.09543 0.0384178 0.000666667
 0.988464 -0.155156   1.11148 0.0942478 0.000666667
 0.987197 -0.151115   1.11034 0.0706799 0.000666667
 0.990147 -0.146241   1.11065 0.044026 0.000666667
 0.990476 -0.146686   1.11552 -0.0252759 0.000666667
 0.988631 -0.152758   1.12209 0.146169 0.000666667
 0.990703 -0.154941   1.11464 0.0440462 0.000666667
 0.990555 -0.151942   1.10924 0.0448838 0.000666667
 0.989052 -0.149403   1.11557 0.0192204 0.000666667
 0.992657 -0.148548   1.11281 0.0231368 0.000666667
 0.991818 -0.145886   1.11265 0.0549867 0.000666667
 0.989837 -0.149115   1.11361 0.0622343 0.000666667
 0.986161 -0.150282   1.12148 0.105834 0.000666667
  0.99108 -0.149314   1.11778 0.0980939 0.000666667
 0.991284 -0.149837   1.11561 0.0353684 0.000666667
 0.992345 -0.148859   1.11092 0.0225931 0.000666667
 0.991126 -0.156416   1.11134 0.0534863 0.000666667
 0.993414 -0.150395   1.10405 0.0175069 0.000666667
 0.992211 -0.147874   1.11455 0.0478346 0.000666667
 0.993018 -0.151863   1.10898 0.0546602 0.000666667
 0.996483 -0.149829   1.10574 -0.011102 0.000666667
 0.992885 -0.150708   1.11598 0.03698 0.000666667
 0.992422 -0.147318   1.11551 0.0227182 0.000666667
 0.990622 -0.149353   1.11535 0.0504143 0.000666667
 0.987707 -0.151924   1.11183 0.0660498 0.000666667
  0.99317 -0.148007   1.11165 0.0341558 0.000666667
 0.989626 -0.149599   1.11023 0.0754072 0.000666667
 0.993365 -0.148602   1.10982 0.0490458 0.000666667
 0.988409 -0.147437   1.11304 0.0635689 0.000666667
 0.987176 -0.151807   1.12496 0.131877 0.000666667
 0.985575 -0.149997   1.12279 0.0937097 0.000666667
 0.989813 -0.150205   1.11277 0.0818359 0.000666667
 0.991174 -0.151868   1.11356 0.0602976 0.000666667
   0.9938 -0.149127   1.11152 0.0242859 0.000666667
 0.991112 -0.150266   1.11303 0.062865 0.000666667
 0.994626 -0.150594   1.10725 0.0342433 0.000666667
 0.988584 -0.145825   1.11155 0.0164767 0.000666667
 0.986228 -0.153343   1.11143 0.0617593 0.000666667
  0.99128 -0.149539   1.11426 0.0377337 0.000666667
 0.988687 -0.148065   1.11488 -0.0286174 0.000666667
 0.990887 -0.148223   1.11336 0.0319456 0.000666667
 0.989373 -0.148357   1.11463 0.0614329 0.000666667
 0.992025 -0.150671   1.10328 0.0197363 0.000666667
   0.9929 -0.148296   1.10805 -0.0337959 0.000666667
 0.988298 -0.146456   1.11229 0.0391602 0.000666667
 0.992027 -0.148012   1.10857 0.0366912 0.000666667
 0.988583 -0.150621   1.11458 0.0905663 0.000666667
0.989478 -0.14675  1.11311 0.055296 0.000666667
 0.992195 -0.148149   1.10604 -0.000247817 0.000666667
 0.995851 -0.147076   1.10617 -0.0088347 0.000666667
 0.989796 -0.146867   1.11223 0.0470674 0.000666667
 0.985906 -0.148943   1.11997 0.120817 0.000666667
 0.988963 -0.147546    1.1135 0.0434326 0.000666667
 0.990037 -0.149332   1.11383 0.0630985 0.000666667
 0.984548 -0.148595   1.11294 0.0484099 0.000666667
 0.991809 -0.148329    1.1113 -0.0411685 0.000666667
 0.988482 -0.156421   1.11494 0.0340791 0.000666667
 0.986769 -0.151565    1.1214 0.110262 0.000666667
 0.992953 -0.154828   1.09713 0.00454956 0.000666667
 0.987968 -0.148991   1.11274 0.0667441 0.000666667
 0.988026 -0.153373   1.10983 0.0828057 0.000666667
 0.996381 -0.149736   1.10788 0.0351032 0.000666667
 0.992194 -0.148483   1.11402 0.0258101 0.000666667
 0.992846 -0.149945   1.10066 0.0234982 0.000666667
 0.992124 -0.154019   1.11153 0.0511517 0.000666667
 0.990727 -0.150248   1.11261 0.0411309 0.000666667
 0.989436 -0.149118   1.11186 0.012666 0.000666667
 0.996101 -0.150682   1.10463 0.020731 0.000666667
0.981372 -0.15059  1.11017 0.0514622 0.000666667
 0.993615 -0.146547   1.11424 0.00325987 0.000666667
 0.995013 -0.150062   1.10654 0.00869559 0.000666667
 0.990433 -0.148448   1.11387 -0.0428737 0.000666667
0.985426 -0.15111  1.11181 0.0302259 0.000666667
 0.988601 -0.151716   1.10857 0.0507473 0.000666667
 0.994934 -0.149647   1.10778 0.0104103 0.000666667
 0.991695 -0.146639   1.11125 0.0620555 0.000666667
 0.989756 -0.151916   1.11949 0.0869088 0.000666667
 0.986826 -0.150286   1.12404 0.0404019 0.000666667
  0.99045 -0.149505   1.10953 0.0244338 0.000666667
 0.993026 -0.149186   1.11081 0.0172129 0.000666667
 0.988301 -0.147758   1.11355 0.0415453 0.000666667
   0.9892 -0.149684   1.11475 0.0559979 0.000666667
 0.995016 -0.150106   1.11289 0.0188578 0.000666667
 0.989481 -0.149005   1.11182 0.0609163 0.000666667
 0.990539 -0.150298   1.11365 -0.017729 0.000666667
 0.991002 -0.146038    1.1137 0.0377065 0.000666667
 0.987889 -0.156686   1.11591 0.0614635 0.000666667
 0.988794 -0.145728     1.112 0.0488992 0.000666667
 0.992889 -0.149587    1.1142 0.0215688 0.000666667
 0.986618 -0.150215   1.11242 0.0911841 0.000666667
 0.990738 -0.146945    1.1097 -0.0396583 0.000666667
 0.990529 -0.150533   1.12325 0.0595485 0.000666667
 0.993482 -0.149853   1.10624 0.00262335 0.000666667
 0.992675 -0.148816   1.12311 0.0794296 0.000666667
0.988214 -0.1483 1.11365 0.064104 0.000666667
 0.993777 -0.147494   1.10814 0.0434151 0.000666667
 0.994606 -0.149604   1.10684 0.0196425 0.000666667
 0.993746 -0.150837   1.10607 0.0125146 0.000666667
 0.989335 -0.149968   1.11478 0.0377044 0.000666667
 0.991486 -0.150451   1.11496 0.0286503 0.000666667
  0.98976 -0.151477   1.12007 0.0988128 0.000666667
 0.991304 -0.148017    1.1118 0.0260902 0.000666667
 0.991829 -0.149835   1.11264 0.0589826 0.000666667
 0.989327 -0.152954    1.1072 0.0453291 0.000666667
0.986935 -0.1495  1.1144 0.028973 0.000666667
 0.990521 -0.154694   1.11517 0.0497678 0.000666667
 0.989937 -0.155192   1.11329 0.0497597 0.000666667
 0.991919 -0.150214   1.11048 0.0586633 0.000666667
0.987071 -0.14629  1.11436 0.052374 0.000666667
 0.989974 -0.149881   1.11257 0.0554833 0.000666667
 0.987998 -0.151408   1.10978 0.0424715 0.000666667
 0.989645 -0.151748   1.12096 0.111444 0.000666667
 0.987632 -0.149838   1.10817 0.0478537 0.000666667
 0.993477 -0.152494    1.1106 0.0778481 0.000666667
 0.987275 -0.149123   1.10701 0.0379989 0.000666667
  0.98887 -0.149918    1.1149 0.0136581 0.000666667
 0.988344 -0.148221   1.11984 0.0792954 0.000666667
 0.988843 -0.151233   1.11733 0.0469774 0.000666667
 0.987412 -0.149867   1.11109 0.0390382 0.000666667
 0.990995 -0.150001   1.10774 0.0316281 0.000666667
   0.9862 -0.151228   1.12141 0.112343 0.000666667
 0.994394 -0.148221   1.10786 -0.0198631 0.000666667
 0.995176 -0.149546   1.10948 0.0266706 0.000666667
 0.98766 -0.15446  1.10938 0.0469917 0.000666667
  0.98906 -0.150857   1.10999 0.0168772 0.000666667
 0.991192 -0.145681   1.11068 0.0663758 0.000666667
 0.993298 -0.146547   1.11314 0.0116854 0.000666667
  0.98804 -0.148912   1.11332 0.0218855 0.000666667
 0.989501 -0.156219    1.1131 0.0357809 0.000666667
 0.989607 -0.149065   1.11324 0.0536287 0.000666667
 0.993274 -0.151898   1.11323 0.025303 0.000666667
 0.989156 -0.147919   1.10981 0.0393145 0.000666667
 0.990652 -0.150765   1.10929 0.0427757 0.000666667
 0.993486 -0.152221   1.11017 0.0506717 0.000666667
 0.987262 -0.148959   1.10871 0.0318197 0.000666667
 0.992511 -0.148923    1.1122 0.0328405 0.000666667
 0.988021 -0.149892   1.12202 0.117193 0.000666667
 0.994215 -0.151667   1.10892 0.0082222 0.000666667
 0.993381 -0.152461   1.10622 -1.11647e-06 0.000666667
 0.994743 -0.148589   1.10734 0.0256971 0.000666667
 0.991265 -0.149842   1.10939 0.0603574 0.000666667
 0.989924 -0.148945   1.11197 0.0618836 0.000666667
 0.988104 -0.152424    1.1091 0.0341832 0.000666667
 0.995927 -0.150509   1.10713 0.036364 0.000666667
0.987155 -0.14393  1.11165 0.0803464 0.000666667
 0.990605 -0.151372     1.112 0.0627925 0.000666667
 0.990287 -0.148573   1.11332 0.0517873 0.000666667
 0.998163 -0.150846    1.1098 0.00224238 0.000666667
 0.988956 -0.149544   1.11232 0.0520418 0.000666667
 0.988122 -0.147661     1.114 0.0483735 0.000666667
 0.992117 -0.149111   1.11371 0.102576 0.000666667
 0.990614 -0.147615   1.11213 0.019476 0.000666667
 0.988842 -0.149468   1.11059 0.0683519 0.000666667
 0.988899 -0.147186   1.11005 0.0361109 0.000666667
 0.988748 -0.147891   1.10859 0.0473884 0.000666667
  0.98952 -0.150508     1.112 0.0396961 0.000666667
 0.989785 -0.147043   1.11402 0.088204 0.000666667
 0.990314 -0.150222   1.11376 0.0417747 0.000666667
 0.993966 -0.151419   1.10367 0.0218212 0.000666667
  0.98622 -0.147876   1.11198 0.0269985 0.000666667
  0.99449 -0.149496   1.10761 0.0170323 0.000666667
 0.993474 -0.145444   1.11279 0.0124252 0.000666667
 0.990001 -0.150464   1.12297 0.0918575 0.000666667
 0.987679 -0.148788    1.1248 0.074549 0.000666667
 0.994053 -0.148132   1.11111 0.0240587 0.000666667
 0.991745 -0.145479   1.11209 0.0508178 0.000666667
 0.993657 -0.150242   1.10664 0.0185597 0.000666667
 0.995854 -0.151548    1.1055 0.0143506 0.000666667
 0.988508 -0.153255    1.1153 0.0665495 0.000666667
0.990564 -0.14767  1.11221 0.013732 0.000666667
 0.992355 -0.148027   1.12188 0.0560461 0.000666667
  0.98565 -0.150098   1.11296 0.03576 0.000666667
 0.989703 -0.147771   1.11249 0.0795356 0.000666667
 0.986365 -0.152096   1.11072 0.065231 0.000666667
 0.995263 -0.148331   1.10341 0.0402597 0.000666667
 0.989294 -0.148063   1.11331 0.0112384 0.000666667
 0.991485 -0.149405   1.11991 0.11576 0.000666667
 0.985695 -0.152874    1.1139 0.105301 0.000666667
 0.994249 -0.147677   1.10515 -0.00388625 0.000666667
0.990888 -0.14796  1.11371 0.0324246 0.000666667
 0.989128 -0.152524   1.11224 0.0554254 0.000666667
 0.991101 -0.150155   1.11509 0.025779 0.000666667
 0.993739 -0.147645   1.11187 0.0199667 0.000666667
 0.989798 -0.146461   1.11544 0.0304471 0.000666667
 0.992085 -0.148154   1.11211 0.0805681 0.000666667
 0.988045 -0.153642   1.10854 0.0747705 0.000666667
 0.986326 -0.150974   1.10782 0.0637639 0.000666667
 0.985401 -0.152343   1.12493 0.120057 0.000666667
 0.987987 -0.149701   1.12678 0.0759698 0.000666667
 0.991508 -0.151885   1.10842 0.0252986 0.000666667
 0.990616 -0.146278   1.11551 0.0705794 0.000666667
 0.987655 -0.149993   1.11123 0.0922743 0.000666667
 0.997173 -0.147558   1.10847 0.0132019 0.000666667
 0.993568 -0.148051   1.12228 0.0579409 0.000666667
 0.990214 -0.152809   1.11276 0.0467789 0.000666667
0.994753 -0.15194  1.10551 0.027462 0.000666667
 0.990039 -0.152107   1.11624 0.0788333 0.000666667
 0.992328 -0.150558     1.108 0.0485548 0.000666667
 0.989048 -0.155771   1.11257 0.0524082 0.000666667
 0.993481 -0.152229   1.10746 -0.0366069 0.000666667
 0.990802 -0.149883   1.11247 0.0151408 0.000666667
 0.994634 -0.150044   1.10838 0.0505385 0.000666667
  0.98631 -0.153378   1.12354 0.11304 0.000666667
 0.986975 -0.154804   1.11255 0.0558335 0.000666667
 0.991178 -0.149428   1.11187 0.0146218 0.000666667
 0.991546 -0.150166    1.1215 0.0656095 0.000666667
 0.989392 -0.146496   1.11193 0.0267695 0.000666667
 0.992543 -0.144934   1.11224 0.0312142 0.000666667
 0.995434 -0.150034   1.10517 0.00288231 0.000666667
 0.993614 -0.149477   1.11209 0.0117219 0.000666667
 0.989294 -0.150221   1.11996 0.0676962 0.000666667
 0.994002 -0.151123   1.10386 0.0246544 0.000666667
 0.988798 -0.150233   1.10894 0.0422553 0.000666667
 0.990624 -0.157233   1.11185 0.0627193 0.000666667
 0.990931 -0.150451   1.12255 0.0750442 0.000666667
 0.988743 -0.149575   1.11358 0.0609365 0.000666667
  0.99558 -0.149846    1.1049 0.0320091 0.000666667
 0.992735 -0.148922    1.1149 0.0363448 0.000666667
 0.986584 -0.147925   1.11229 0.0508707 0.000666667
0.993451 -0.15017   1.1116 0.0504621 0.000666667
 0.991655 -0.148766   1.11303 0.0725632 0.000666667
  0.99337 -0.146673   1.11365 0.0362941 0.000666667
 0.990388 -0.147716   1.11313 0.01467 0.000666667
  0.99299 -0.146541   1.10613 0.0242931 0.000666667
 0.987525 -0.148871   1.11221 0.0467093 0.000666667
 0.985634 -0.150007     1.114 0.0622782 0.000666667
0.989064 -0.15029  1.11182 0.0232439 0.000666667
 0.987618 -0.149224   1.12562 0.0863864 0.000666667
 0.987394 -0.154886   1.11276 0.0750561 0.000666667
 0.990865 -0.147966   1.10543 -0.0195246 0.000666667
 0.991059 -0.149876   1.11468 0.0288076 0.000666667
 0.988743 -0.150804   1.12408 0.0447763 0.000666667
 0.993623 -0.148146    1.1137 0.0175941 0.000666667
 0.986613 -0.152858   1.10909 0.02594 0.000666667
  0.99114 -0.144409   1.11224 -0.00838102 0.000666667
 0.988422 -0.154627   1.11126 0.0525511 0.000666667
 0.988455 -0.157091   1.11126 0.0473256 0.000666667
 0.990006 -0.148434    1.1158 0.040902 0.000666667
 0.989272 -0.150058   1.11436 0.0400138 0.000666667
 0.989033 -0.156402   1.11185 0.0566978 0.000666667
 0.989123 -0.149616   1.12459 0.0750794 0.000666667
0.989037 -0.14887  1.11533 0.0181522 0.000666667
 0.992697 -0.149069   1.11021 0.00799676 0.000666667
 0.985666 -0.154513   1.12286 0.14142 0.000666667
 0.988796 -0.150376   1.10811 0.0492088 0.000666667
 0.989145 -0.155367   1.11246 0.0804572 0.000666667
 0.988104 -0.149253    1.1218 0.0929052 0.000666667
0.986805 -0.1507 1.11157 0.0542292 0.000666667
 0.997935 -0.149766   1.10464 -0.00240725 0.000666667
 0.990478 -0.145509    1.1128 0.040742 0.000666667
 0.989333 -0.153616   1.11419 0.0359385 0.000666667
 0.990892 -0.148919   1.11538 0.0528187 0.000666667
 0.988989 -0.148551   1.11134 0.0306465 0.000666667
 0.991899 -0.154458   1.09765 0.00607505 0.000666667
0.989582 -0.14965  1.12108 0.0515775 0.000666667
 0.985462 -0.152882   1.11173 0.0662611 0.000666667
 0.989812 -0.146872    1.1162 -0.018092 0.000666667
 0.984896 -0.153466   1.12347 0.0470844 0.000666667
  0.98927 -0.148573   1.11797 0.0538566 0.000666667
 0.986552 -0.151719   1.12265 0.154145 0.000666667
  0.99037 -0.146823   1.11412 0.0259432 0.000666667
 0.988818 -0.146418   1.11251 0.0533266 0.000666667
 0.991206 -0.150108   1.11746 0.0963399 0.000666667
 0.990897 -0.149791   1.11329 0.0282365 0.000666667
 0.991789 -0.145177   1.11753 0.00250072 0.000666667
 0.991667 -0.149894   1.11439 0.0613765 0.000666667
   0.9922 -0.149127   1.10689 0.00145459 0.000666667
 0.992347 -0.147965   1.11316 0.0440591 0.000666667
 0.997263 -0.148403     1.107 -0.0263409 0.000666667
 0.986504 -0.153141   1.11212 0.0691228 0.000666667
 0.990045 -0.156025   1.11164 0.0451845 0.000666667
 0.988903 -0.149072   1.11582 -0.00438475 0.000666667
 0.991115 -0.146973   1.11507 0.0614387 0.000666667
 0.988808 -0.154764   1.11095 0.00531712 0.000666667
  0.98689 -0.149394   1.11361 0.0308134 0.000666667
 0.992041 -0.149199   1.10659 0.00621449 0.000666667
0.992855 -0.14893   1.1134 -0.055258 0.000666667
 0.996609 -0.149749   1.10612 0.0127444 0.000666667
 0.990673 -0.148107   1.11641 0.0298694 0.000666667
 0.990165 -0.149433   1.11439 0.0299209 0.000666667
  0.98736 -0.148927   1.12525 0.0499631 0.000666667
  0.98886 -0.149002   1.11442 0.0323192 0.000666667
 0.993729 -0.150614   1.10205 -0.00347634 0.000666667
 0.991736 -0.148006   1.11276 0.0185024 0.000666667
 0.990028 -0.154343    1.1134 0.0677164 0.000666667
 0.986247 -0.152763   1.12011 0.0795976 0.000666667
 0.996423 -0.150587   1.10775 0.00789013 0.000666667
 0.991271 -0.148751   1.10367 0.00570267 0.000666667
 0.996341 -0.151059   1.09931 0.0260754 0.000666667
   0.9895 -0.148767   1.11274 0.0513375 0.000666667
  0.99026 -0.150914   1.11165 0.0304598 0.000666667
 0.990359 -0.149478    1.1165 0.0311401 0.000666667
 0.986111 -0.150131   1.11142 0.0317707 0.000666667
 0.994313 -0.150352   1.10539 -0.00288986 0.000666667
 0.991855 -0.147106   1.11092 0.0568756 0.000666667
 0.989497 -0.157434   1.11484 0.0563082 0.000666667
 0.994357 -0.149606   1.11122 0.061514 0.000666667
 0.994855 -0.152767   1.10847 0.0340489 0.000666667
 0.992104 -0.148841    1.1092 0.0493821 0.000666667
 0.993503 -0.145946    1.1173 0.0511013 0.000666667
 0.991901 -0.154272    1.1065 0.0499692 0.000666667
 0.995343 -0.151229   1.11534 0.0496381 0.000666667
 0.991556 -0.146677   1.10996 0.0323939 0.000666667
 0.990131 -0.150556   1.12004 0.0622887 0.000666667
 0.988547 -0.149243   1.11374 0.0400315 0.000666667
 0.988788 -0.155248   1.10802 0.0646871 0.000666667
 0.988242 -0.151092   1.11707 0.0513453 0.000666667
 0.989266 -0.148394   1.11246 0.0917158 0.000666667
0.986176 -0.15474  1.10932 0.0754161 0.000666667
 0.985692 -0.149247   1.12466 0.126294 0.000666667
 0.990638 -0.148461   1.11996 0.0594543 0.000666667
 0.990794 -0.152734   1.11266 0.0669139 0.000666667
 0.989301 -0.150392    1.1141 0.0645047 0.000666667
 0.996731 -0.151143   1.10378 -0.00810804 0.000666667
 0.988887 -0.156187    1.1134 0.0406235 0.000666667
 0.988636 -0.146216   1.11385 0.101636 0.000666667
 0.988736 -0.151537   1.11914 0.0853839 0.000666667
 0.986916 -0.149717   1.11098 -0.00177531 0.000666667
0.987936 -0.14824  1.11105 0.0721117 0.000666667
 0.992504 -0.148428   1.10494 0.014776 0.000666667
 0.996161 -0.151898   1.10444 -0.00249683 0.000666667
 0.990393 -0.149217   1.11183 0.0393447 0.000666667
 0.991909 -0.147973   1.11135 0.0157801 0.000666667
 0.991187 -0.156704   1.09489 0.129796 0.000666667
 0.989692 -0.153811   1.11016 0.0486265 0.000666667
 0.987709 -0.148846   1.11357 0.0714575 0.000666667
 0.990521 -0.147645   1.11529 -0.00150372 0.000666667
 0.988072 -0.149482   1.12279 0.127625 0.000666667
 0.991453 -0.147988   1.11506 0.0408496 0.000666667
 0.991616 -0.150934   1.10388 0.0163697 0.000666667
  0.98835 -0.152749   1.11062 0.0520606 0.000666667
 0.994048 -0.156072   1.09778 0.000196218 0.000666667
 0.989117 -0.153596   1.10995 0.058317 0.000666667
 0.988118 -0.149493   1.12403 0.0502051 0.000666667
 0.991154 -0.153155   1.11422 0.0897813 0.000666667
 0.991113 -0.147365   1.11047 0.0417901 0.000666667
 0.992578 -0.147195   1.10852 0.0160496 0.000666667
 0.986236 -0.150197   1.12386 0.10992 0.000666667
 0.986062 -0.152277   1.11406 0.0516182 0.000666667
 0.989202 -0.149989   1.11369 0.0773934 0.000666667
 0.990943 -0.152987   1.10838 0.0545512 0.000666667
 0.991672 -0.149128   1.10982 0.0292443 0.000666667
 0.988489 -0.150253   1.12549 0.0735803 0.000666667
 0.993381 -0.150232   1.11357 0.0305321 0.000666667
 0.985202 -0.151715   1.11913 0.088314 0.000666667
 0.991429 -0.150988   1.10576 -0.0118879 0.000666667
 0.988692 -0.147463   1.11056 0.053004 0.000666667
 0.992531 -0.147305   1.11151 0.0117066 0.000666667
 0.994779 -0.151106   1.10851 -0.0283859 0.000666667
 0.990211 -0.150044   1.11234 0.00814488 0.000666667
 0.992718 -0.148232   1.11144 0.0131576 0.000666667
0.994217 -0.15039  1.11517 0.0338993 0.000666667
 0.990957 -0.148757   1.11373 0.0750395 0.000666667
 0.989615 -0.148973   1.11443 0.0455365 0.000666667
 0.994585 -0.146388   1.10487 -0.00855325 0.000666667
 0.989512 -0.151375   1.12419 0.0290635 0.000666667
  0.98845 -0.156652    1.1113 0.0491223 0.000666667
 0.992587 -0.149094   1.11207 0.036435 0.000666667
 0.987877 -0.148563   1.11167 -0.00653025 0.000666667
0.993622 -0.14651  1.11538 0.0103176 0.000666667
 0.995058 -0.151245   1.10801 -0.00395547 0.000666667
0.992532 -0.1491  1.1044 0.011527 0.000666667
0.986129 -0.15226  1.12089 0.0980982 0.000666667
 0.991496 -0.148931   1.11298 0.0268658 0.000666667
  0.98824 -0.146939   1.11454 0.0696816 0.000666667
 0.990371 -0.155035   1.10927 0.0626041 0.000666667
 0.988333 -0.153502   1.11153 0.0393428 0.000666667
 0.993969 -0.149429   1.11097 0.00405823 0.000666667
 0.992651 -0.147434   1.10905 0.0281531 0.000666667
 0.986936 -0.149905   1.11093 0.0556776 0.000666667
0.985448 -0.1541 1.12346 0.119945 0.000666667
 0.993788 -0.148924   1.10529 0.045337 0.000666667
 0.985404 -0.149416   1.12116 0.117614 0.000666667
 0.994597 -0.149748   1.10386 0.00985429 0.000666667
 0.986672 -0.151532   1.11166 0.0628677 0.000666667
 0.991762 -0.155091   1.11269 0.0547497 0.000666667
 0.992118 -0.146735   1.11772 0.0345781 0.000666667
 0.989802 -0.150585   1.11314 0.0903161 0.000666667
 0.987664 -0.147031   1.11419 0.0515209 0.000666667
 0.987253 -0.154124   1.11016 0.046209 0.000666667
 0.992335 -0.148431   1.10728 0.046982 0.000666667
0.994678 -0.15072  1.10288 0.0407213 0.000666667
 0.991922 -0.155296   1.09604 0.0576629 0.000666667
 0.987085 -0.151891   1.12326 0.127926 0.000666667
0.987422 -0.14939  1.11264 0.0561682 0.000666667
 0.986382 -0.151683   1.11909 0.103614 0.000666667
 0.987936 -0.156777   1.10933 0.0789585 0.000666667
 0.988874 -0.149635   1.11045 0.0284092 0.000666667
 0.992177 -0.150392   1.10931 0.0627319 0.000666667
 0.987209 -0.154533   1.11069 0.0562423 0.000666667
 0.988076 -0.147203   1.11142 0.0517019 0.000666667
 0.990797 -0.148982   1.12059 0.0746578 0.000666667
 0.990687 -0.149036   1.11469 0.0173312 0.000666667
0.996706 -0.14854  1.10212 -0.0132693 0.000666667
0.990257 -0.15111  1.11207 0.0276028 0.000666667
 0.993721 -0.147839   1.11775 0.0291496 0.000666667
  0.98947 -0.146801   1.11667 -0.022994 0.000666667
 0.993259 -0.151279   1.10958 0.0576954 0.000666667
  0.98943 -0.148099   1.11237 0.0415179 0.000666667
 0.987806 -0.150007   1.10951 0.0414834 0.000666667
 0.987431 -0.149328   1.11327 0.0901109 0.000666667
 0.990043 -0.147358   1.11292 0.0731319 0.000666667
 0.990313 -0.149945   1.11432 -0.00564023 0.000666667
 0.989385 -0.149312   1.11463 0.0569732 0.000666667
 0.985944 -0.150903   1.12029 0.11121 0.000666667
 0.990464 -0.151136    1.1111 0.039418 0.000666667
 0.992507 -0.148715   1.12138 0.0799642 0.000666667
 0.986662 -0.151454   1.12652 0.0573737 0.000666667
 0.995563 -0.149216    1.1053 0.00270617 0.000666667
 0.989638 -0.148167   1.11463 0.059348 0.000666667
  0.98922 -0.153471   1.11095 0.0792557 0.000666667
 0.995425 -0.150023   1.11063 -0.00479107 0.000666667
 0.986797 -0.144713   1.11282 -0.0137562 0.000666667
 0.988144 -0.150597   1.12682 0.0612985 0.000666667
 0.987358 -0.149982   1.11262 0.0245461 0.000666667
 0.986951 -0.148882   1.11913 0.126678 0.000666667
 0.987531 -0.151088   1.11206 0.0259553 0.000666667
0.991717 -0.1491 1.11135 0.028252 0.000666667
 0.988526 -0.147446   1.11579 -0.0116191 0.000666667
 0.993619 -0.148365   1.10399 -0.0208591 0.000666667
  0.98999 -0.148256   1.11479 0.0477251 0.000666667
 0.990869 -0.148106   1.11452 -0.00784557 0.000666667
 0.989773 -0.148467   1.11472 0.0911057 0.000666667
 0.988159 -0.149123   1.11824 0.0485437 0.000666667
 0.990304 -0.146584    1.1127 -0.0141272 0.000666667
 0.986906 -0.154231   1.11226 0.0261128 0.000666667
 0.993142 -0.148073   1.11489 0.0340277 0.000666667
 0.987687 -0.149083   1.11117 0.0656062 0.000666667
  0.99016 -0.146023   1.11134 0.0468482 0.000666667
 0.989811 -0.152976   1.10821 0.0313862 0.000666667
 0.992408 -0.149792   1.11167 0.0161343 0.000666667
 0.991122 -0.150963   1.11929 0.101052 0.000666667
 0.989856 -0.148059   1.11231 0.0413875 0.000666667
 0.989402 -0.158118   1.11005 0.0565666 0.000666667
 0.991674 -0.148829   1.11179 0.0263625 0.000666667
 0.990391 -0.146095   1.11157 0.0466869 0.000666667
 0.991915 -0.147221   1.11211 0.0463659 0.000666667
 0.993655 -0.152592   1.10136 0.0400959 0.000666667
 0.984527 -0.151901   1.12496 0.12064 0.000666667
  0.99326 -0.147838   1.10318 0.0217013 0.000666667
 0.987771 -0.147513   1.11525 0.0539247 0.000666667
 0.988178 -0.152669   1.11402 0.0772191 0.000666667
 0.986102 -0.150177    1.1122 0.0382871 0.000666667
 0.994672 -0.148835   1.10562 0.000931347 0.000666667
 0.992771 -0.150477   1.11018 0.0656257 0.000666667
 0.990382 -0.147344   1.11333 0.0410316 0.000666667
 0.995406 -0.149336   1.10595 0.014794 0.000666667
 0.992872 -0.148152    1.1122 0.0274985 0.000666667
 0.992894 -0.152635   1.11591 0.0415916 0.000666667
 0.989587 -0.149421    1.1107 0.04155 0.000666667
 0.990908 -0.148781   1.11397 0.0308962 0.000666667
 0.990112 -0.147828   1.11534 0.0458994 0.000666667
 0.991359 -0.148772   1.11011 0.0536346 0.000666667
 0.988116 -0.147378   1.11453 -0.0170607 0.000666667
 0.990042 -0.150212    1.1118 0.0544576 0.000666667
 0.989662 -0.146024   1.11366 0.0630871 0.000666667
 0.988713 -0.147578   1.11388 -0.00206396 0.000666667
 0.988658 -0.145927   1.11601 -0.0282373 0.000666667
0.989851 -0.14927  1.11227 0.0434412 0.000666667
 0.991931 -0.150125   1.11524 0.0180547 0.000666667
 0.985374 -0.151131   1.11268 0.0790185 0.000666667
 0.990006 -0.152416   1.11265 0.0408788 0.000666667
 0.992024 -0.146409   1.10967 0.0455132 0.000666667
 0.995104 -0.150142   1.10404 0.0616835 0.000666667
0.992763 -0.14614  1.11506 0.0439203 0.000666667
 0.989679 -0.152218   1.11267 0.051789 0.000666667
 0.994886 -0.149174   1.10314 0.0052844 0.000666667
 0.991344 -0.148895   1.11184 0.0217655 0.000666667
 0.990926 -0.150729    1.1184 0.0679837 0.000666667
 0.995533 -0.154798   1.09821 0.0335832 0.000666667
 0.990039 -0.148632   1.11419 0.0447993 0.000666667
 0.992582 -0.148012   1.11125 0.0130023 0.000666667
 0.991738 -0.156674   1.11344 0.084823 0.000666667
 0.989626 -0.150164   1.11244 0.0254047 0.000666667
 0.986092 -0.146079    1.1107 0.0603402 0.000666667
  0.98508 -0.148505   1.11292 0.0433797 0.000666667
 0.994889 -0.149957   1.10464 -0.0150082 0.000666667
 0.985873 -0.149532   1.11946 0.0945798 0.000666667
 0.991037 -0.149496   1.10493 0.0182915 0.000666667
0.989757 -0.15483  1.11121 0.0538192 0.000666667
 0.987277 -0.153598    1.1209 0.100739 0.000666667
 0.997335 -0.150003   1.10452 0.0191719 0.000666667
 0.994375 -0.150394   1.11912 0.0666246 0.000666667
 0.992041 -0.154108   1.11368 0.0524254 0.000666667
0.996356 -0.14928  1.10616 -0.00818838 0.000666667
 0.987396 -0.148675    1.1088 0.071507 0.000666667
 0.985611 -0.149089   1.11183 0.0477072 0.000666667
 0.993335 -0.150432   1.10453 0.0262384 0.000666667
 0.992281 -0.147332   1.11241 0.0475184 0.000666667
  0.98754 -0.147827   1.11393 0.0640052 0.000666667
 0.994936 -0.152537   1.10566 -0.00274673 0.000666667
 0.991438 -0.148864   1.11531 0.0305803 0.000666667
 0.990761 -0.150063   1.12277 0.0711886 0.000666667
 0.992111 -0.149358   1.11119 0.0970548 0.000666667
 0.991795 -0.148553   1.11913 0.0736512 0.000666667
 0.983603 -0.153278   1.11344 0.0514886 0.000666667
 0.990687 -0.145816   1.11199 0.0503991 0.000666667
 0.994219 -0.147815   1.10425 0.018631 0.000666667
 0.989834 -0.154637   1.11128 0.0401936 0.000666667
  0.99118 -0.150313   1.11505 0.042682 0.000666667
 0.993525 -0.149121   1.11097 0.0301404 0.000666667
 0.990361 -0.150607   1.11481 0.00846334 0.000666667
0.993441 -0.15027  1.11326 0.0478 0.000666667
 0.986828 -0.150491   1.11183 0.0944404 0.000666667
 0.988942 -0.149515   1.11401 0.0507257 0.000666667
 0.989546 -0.150758   1.11072 0.0417284 0.000666667
 0.992378 -0.149007   1.11854 0.0975 0.000666667
 0.992587 -0.148543   1.10487 -0.0060172 0.000666667
 0.992963 -0.149744   1.10057 0.0210733 0.000666667
 0.993324 -0.148564   1.11208 0.0919515 0.000666667
 0.990798 -0.150342   1.12023 0.0735664 0.000666667
  0.98672 -0.148372   1.12348 0.0676958 0.000666667
 0.988567 -0.151495   1.11002 0.0453325 0.000666667
 0.991241 -0.148945   1.11248 0.066298 0.000666667
  0.98881 -0.149768    1.1095 0.0224367 0.000666667
 0.987768 -0.147975   1.11516 0.0326518 0.000666667
 0.990437 -0.151825   1.11357 0.089878 0.000666667
 0.993589 -0.144239   1.11279 0.0767275 0.000666667
 0.989632 -0.155676   1.11388 0.0775614 0.000666667
 0.989917 -0.154395   1.11204 0.0585204 0.000666667
0.987053 -0.15194  1.11177 0.0850511 0.000666667
 0.988052 -0.153448   1.11303 0.0666383 0.000666667
 0.988522 -0.151133   1.11271 0.0510686 0.000666667
 0.994439 -0.150928   1.10679 0.0242318 0.000666667
 0.986851 -0.154677   1.12402 0.134338 0.000666667
  0.99005 -0.155265   1.11394 0.0466361 0.000666667
 0.993152 -0.148566   1.10881 0.0181064 0.000666667
 0.997975 -0.150251    1.1061 0.021088 0.000666667
 0.988059 -0.153564   1.10878 0.0530738 0.000666667
 0.987816 -0.148681   1.12371 0.0629584 0.000666667
 0.992254 -0.148322   1.10841 0.0150845 0.000666667
 0.992826 -0.150252    1.1207 0.0470104 0.000666667
 0.987161 -0.153226   1.11454 0.0484277 0.000666667
 0.989045 -0.147474    1.1217 0.0521288 0.000666667
 0.99411 -0.15086  1.10684 0.0360744 0.000666667
0.987801 -0.15103  1.11222 0.0593952 0.000666667
  0.99606 -0.148084   1.10551 -0.0192026 0.000666667
  0.98763 -0.149819   1.12388 0.0916277 0.000666667
 0.997658 -0.147676   1.10608 0.0271722 0.000666667
0.988257 -0.15292  1.10914 0.032191 0.000666667
 0.992131 -0.147886   1.11461 0.0237661 0.000666667
0.995005 -0.14956  1.10554 0.0417815 0.000666667
 0.992813 -0.148839   1.11038 0.0446003 0.000666667
 0.993974 -0.149205   1.11626 0.038104 0.000666667
 0.995473 -0.150908   1.10736 0.00776638 0.000666667
 0.991478 -0.147914   1.11136 0.0367837 0.000666667
 0.993814 -0.147196   1.11596 0.0437503 0.000666667
 0.991097 -0.147958   1.10967 0.0824372 0.000666667
 0.993327 -0.147804   1.11515 0.000420639 0.000666667
0.990341 -0.14932  1.11602 0.0502016 0.000666667
 0.991516 -0.150705   1.11521 0.0516095 0.000666667
 0.993751 -0.154117   1.10244 0.0430622 0.000666667
 0.990563 -0.147679   1.11105 0.0531328 0.000666667
 0.989609 -0.147183   1.11544 0.0292788 0.000666667
   0.9852 -0.149404   1.12433 0.1248 0.000666667
 0.992337 -0.149212   1.11079 0.0631028 0.000666667
 0.989515 -0.146986   1.11233 0.0632695 0.000666667
 0.995104 -0.151449   1.10325 -0.0170526 0.000666667
 0.989613 -0.148854   1.11629 0.0616012 0.000666667
 0.992525 -0.151432    1.1034 0.0135064 0.000666667
 0.992666 -0.150024   1.11013 0.00522844 0.000666667
 0.986961 -0.153437   1.11186 0.079299 0.000666667
 0.992883 -0.148771   1.10679 0.0100875 0.000666667
 0.991175 -0.149037   1.11501 0.0247099 0.000666667
 0.997449 -0.150332    1.1063 0.0547372 0.000666667
0.994177 -0.14969  1.11048 0.0557954 0.000666667
0.985253 -0.15388  1.11303 0.0218505 0.000666667
 0.987893 -0.146714    1.1133 0.0657745 0.000666667
 0.992501 -0.150208   1.11226 0.0204348 0.000666667
 0.993889 -0.150748   1.10904 0.0309382 0.000666667
 0.991668 -0.150457   1.12183 0.0331381 0.000666667
 0.987517 -0.151698   1.12013 0.088348 0.000666667
 0.989338 -0.151333   1.11044 0.0411429 0.000666667
 0.985423 -0.153056   1.12345 0.0910669 0.000666667
 0.992213 -0.148489   1.11404 0.0453674 0.000666667
 0.991376 -0.146183   1.11406 0.0357634 0.000666667
   0.9898 -0.149869   1.10903 0.0433874 0.000666667
0.992981 -0.14897  1.10676 -0.0346518 0.000666667
 0.987334 -0.150049    1.1154 0.0123374 0.000666667
 0.988839 -0.149314   1.11279 0.0553352 0.000666667
 0.989021 -0.150416   1.11146 0.0665665 0.000666667
  0.99327 -0.149886   1.11163 0.0406881 0.000666667
 0.984751 -0.152206   1.12018 0.0649058 0.000666667
 0.990861 -0.156125   1.11195 0.0553981 0.000666667
0.988604 -0.14752  1.11271 0.0252997 0.000666667
 0.990074 -0.155514   1.11314 0.0493483 0.000666667
 0.986009 -0.152332   1.11363 0.116142 0.000666667
 0.989321 -0.148536   1.11544 0.0367896 0.000666667
 0.990363 -0.149458   1.11514 0.0138456 0.000666667
 0.988184 -0.151679   1.11252 0.0179114 0.000666667
 0.987827 -0.150968   1.11172 0.0471417 0.000666667
 0.989405 -0.155559   1.11297 0.0777348 0.000666667
 0.993492 -0.150209   1.10647 0.0161815 0.000666667
  0.98859 -0.149393    1.1138 0.00559373 0.000666667
0.991881 -0.1497 1.11008 0.0214502 0.000666667
 0.992959 -0.148958   1.11973 0.0777282 0.000666667
 0.987724 -0.149721   1.11461 -0.000775441 0.000666667
 0.987155 -0.149865   1.11723 -0.0030908 0.000666667
 0.986593 -0.150305   1.11028 0.0365422 0.000666667
 0.990335 -0.147938   1.10962 0.0259081 0.000666667
 0.986419 -0.153901   1.11112 0.0681874 0.000666667
 0.992373 -0.148576   1.11416 0.0226875 0.000666667
0.993731 -0.14907  1.11049 0.015191 0.000666667
  0.98911 -0.148154   1.11226 0.0302809 0.000666667
 0.989427 -0.148591   1.11332 0.046789 0.000666667
0.992078 -0.14874  1.11398 0.0305093 0.000666667
 0.988581 -0.150223   1.11305 0.0679593 0.000666667
 0.988152 -0.148548   1.11308 0.047653 0.000666667
0.988957 -0.15492   1.1096 0.0710227 0.000666667
 0.991161 -0.149314   1.11071 0.0262348 0.000666667
 0.987226 -0.153089   1.10902 0.0648701 0.000666667
 0.987514 -0.150439   1.11072 0.0443507 0.000666667
 0.987632 -0.149045   1.11023 0.0427597 0.000666667
 0.988052 -0.149115   1.11324 0.0360174 0.000666667
 0.992363 -0.149151   1.11382 0.0544813 0.000666667
 0.988266 -0.143882   1.11412 -0.0162679 0.000666667
 0.988966 -0.148121   1.11466 0.0573329 0.000666667
 0.985693 -0.148625   1.11368 0.0134341 0.000666667
 0.993066 -0.148902   1.11172 0.0388149 0.000666667
 0.987756 -0.147911   1.11156 0.0363202 0.000666667
 0.988714 -0.154136   1.11138 0.0391006 0.000666667
0.995566 -0.14959  1.10515 0.01067 0.000666667
 0.991975 -0.149514   1.10553 0.0430687 0.000666667
 0.988526 -0.147715   1.11463 0.0255181 0.000666667
 0.9913 -0.1474 1.11522 0.0489388 0.000666667
 0.996268 -0.149683   1.10731 -0.00138512 0.000666667
 0.986177 -0.154423    1.1244 0.0604809 0.000666667
 0.991201 -0.146971   1.11575 0.0434297 0.000666667
 0.990595 -0.149273    1.1123 0.0278587 0.000666667
 0.991446 -0.155333   1.11255 0.0366838 0.000666667
 0.989433 -0.149854   1.11344 0.0367398 0.000666667
 0.991143 -0.148025   1.11375 0.0214322 0.000666667
 0.986889 -0.155781   1.11299 0.0913983 0.000666667
 0.994028 -0.149154   1.11251 0.0180307 0.000666667
 0.989827 -0.147953   1.11472 0.0260213 0.000666667
 0.993106 -0.151124   1.11282 0.00898582 0.000666667
 0.997872 -0.149578   1.10566 0.0352374 0.000666667
  0.98694 -0.150579   1.11282 0.0338681 0.000666667
 0.996615 -0.149881   1.10487 0.0421895 0.000666667
 0.986968 -0.150809     1.112 0.0558032 0.000666667
 0.987348 -0.154459   1.11134 0.0778971 0.000666667
 0.992185 -0.148436      1.11 0.0418748 0.000666667
 0.991388 -0.146713   1.11327 0.0586457 0.000666667
 0.987713 -0.151278   1.11354 0.0758796 0.000666667
 0.989266 -0.145402   1.11311 0.0270685 0.000666667
 0.987083 -0.146645   1.11178 0.100676 0.000666667
 0.992593 -0.149776    1.1169 0.104077 0.000666667
 0.997727 -0.150666    1.1078 0.0293821 0.000666667
 0.991192 -0.150723    1.1142 0.0285045 0.000666667
 0.989364 -0.147777   1.11264 0.0513261 0.000666667
 0.983853 -0.147114   1.11368 0.0514754 0.000666667
 0.991222 -0.148209   1.11291 0.048689 0.000666667
 0.993173 -0.152694   1.10123 0.0155563 0.000666667
 0.995832 -0.150663   1.10662 0.0263296 0.000666667
 0.989587 -0.147106   1.11476 0.063713 0.000666667
 0.986423 -0.150464   1.11902 0.116416 0.000666667
 0.994417 -0.148805    1.1136 0.0181011 0.000666667
0.991393 -0.14848  1.11428 0.0754003 0.000666667
0.992389 -0.14893  1.11172 0.0823914 0.000666667
 0.986637 -0.156973   1.11109 0.0978304 0.000666667
 0.988781 -0.150039   1.11336 0.0574642 0.000666667
 0.990656 -0.147943   1.11503 0.0187744 0.000666667
 0.995995 -0.149224   1.10774 0.0174334 0.000666667
 0.991902 -0.148298   1.11296 0.0442365 0.000666667
 0.995146 -0.148594   1.10881 0.00750015 0.000666667
 0.991385 -0.148456   1.11333 0.0324835 0.000666667
 0.989024 -0.150646   1.12174 0.0994706 0.000666667
 0.988022 -0.146619   1.11256 0.0399939 0.000666667
 0.994289 -0.149787   1.11068 0.0441307 0.000666667
0.992101 -0.14999   1.1053 0.0241987 0.000666667
 0.986186 -0.148679   1.11394 0.0102444 0.000666667
 0.988268 -0.149607   1.12706 0.0630831 0.000666667
 0.993238 -0.147636   1.10787 0.00259342 0.000666667
 0.995357 -0.148525   1.10724 0.00247464 0.000666667
0.985024 -0.14762  1.11146 -0.00961293 0.000666667
0.989701 -0.1457  1.1123 0.0669702 0.000666667
0.989084 -0.14944  1.11422 0.0641533 0.000666667
 0.993433 -0.149696    1.1118 0.0393437 0.000666667
 0.988637 -0.155141   1.11158 0.0249678 0.000666667
 0.991614 -0.145377   1.11248 0.0573884 0.000666667
 0.986991 -0.151948   1.11898 0.113316 0.000666667
 0.990221 -0.147888   1.11536 -0.0181615 0.000666667
 0.990303 -0.146135   1.10679 0.0140859 0.000666667
 0.988255 -0.152411   1.11135 0.0468902 0.000666667
   0.9948 -0.149002   1.10389 0.0304744 0.000666667
 0.993811 -0.150241   1.10455 -0.0020038 0.000666667
0.989562 -0.14802  1.11668 0.0530878 0.000666667
 0.985622 -0.150099   1.12159 0.0954471 0.000666667
 0.990975 -0.146898   1.11446 0.0254008 0.000666667
 0.989905 -0.150287   1.12647 0.0426954 0.000666667
 0.989455 -0.147718   1.11524 0.0229913 0.000666667
 0.991677 -0.150675   1.10792 0.0682 0.000666667
 0.991445 -0.149072   1.11448 0.056065 0.000666667
 0.996316 -0.152005   1.10765 0.0363237 0.000666667
 0.990035 -0.155267   1.11439 0.0399968 0.000666667
 0.987857 -0.150436   1.11246 0.0685914 0.000666667
 0.987183 -0.149563   1.11986 0.104774 0.000666667
  0.99218 -0.151334   1.11491 0.0475956 0.000666667
 0.986624 -0.152102   1.11591 0.075991 0.000666667
 0.984225 -0.150615   1.11371 0.0271661 0.000666667
0.987459 -0.15634  1.10529 0.0659875 0.000666667
 0.986439 -0.152148   1.12023 0.122325 0.000666667
 0.990035 -0.155474   1.11208 0.0416382 0.000666667
 0.992923 -0.150637   1.10857 0.0300312 0.000666667
 0.98567 -0.15491  1.12217 0.0966896 0.000666667
 0.992046 -0.147274    1.1077 -0.0256558 0.000666667
 0.992292 -0.149764   1.11463 0.0213189 0.000666667
 0.992115 -0.147991   1.11024 0.0292065 0.000666667
 0.990188 -0.147288   1.11151 0.0339832 0.000666667
  0.99459 -0.150917   1.11021 0.0433376 0.000666667
 0.994422 -0.153389   1.09874 0.0451642 0.000666667
 0.988365 -0.149448   1.12037 0.110146 0.000666667
 0.994281 -0.147157   1.11519 0.0340436 0.000666667
 0.992691 -0.147639   1.10367 0.0469467 0.000666667
 0.987593 -0.151609   1.10918 0.043901 0.000666667
 0.986453 -0.151632   1.12176 0.0898781 0.000666667
 0.989361 -0.152877   1.10976 0.0556064 0.000666667
 0.988777 -0.148336   1.11228 0.0187081 0.000666667
0.990611 -0.15075  1.11373 0.0357272 0.000666667
 0.989545 -0.145199   1.11263 0.0458041 0.000666667
 0.992482 -0.151458   1.10331 0.0113905 0.000666667
 0.991583 -0.148506   1.11659 0.0471788 0.000666667
  0.99172 -0.149983   1.10982 0.0256577 0.000666667
 0.99309 -0.15016  1.12033 0.0647607 0.000666667
 0.985436 -0.149014   1.11259 0.0261695 0.000666667
 0.987912 -0.148234   1.12554 0.076998 0.000666667
 0.990573 -0.154544   1.10925 0.0537133 0.000666667
 0.988707 -0.155142   1.11574 0.0769837 0.000666667
0.997996 -0.15178  1.10585 0.0333171 0.000666667
 0.990811 -0.147292   1.11522 0.0110222 0.000666667
 0.994366 -0.146832   1.10643 0.0141403 0.000666667
 0.997324 -0.149519   1.10732 0.00744257 0.000666667
 0.985911 -0.150946   1.12306 0.120293 0.000666667
 0.993279 -0.152199    1.1041 0.00421231 0.000666667
 0.990262 -0.150517   1.11255 0.0205398 0.000666667
 0.987386 -0.147131   1.11167 0.0550484 0.000666667
0.991282 -0.15124  1.11137 -0.0127437 0.000666667
 0.988966 -0.145466   1.11471 0.0884227 0.000666667
 0.989958 -0.150577   1.11691 0.0377101 0.000666667
 0.989535 -0.155526     1.107 0.0708125 0.000666667
 0.992191 -0.150154   1.10983 0.0588021 0.000666667
 0.990405 -0.147187   1.11258 0.0368406 0.000666667
0.990019 -0.1485 1.12445 0.0981163 0.000666667
 0.996693 -0.152366   1.10458 -0.00596077 0.000666667
 0.994018 -0.148329   1.11188 0.0215844 0.000666667
 0.987996 -0.149998   1.12348 0.0517358 0.000666667
  0.99299 -0.148314   1.11883 0.0879181 0.000666667
 0.995758 -0.149743   1.10318 0.0255589 0.000666667
 0.987066 -0.147095   1.11548 0.00310514 0.000666667
0.988931 -0.14725  1.10635 0.0589818 0.000666667
 0.987285 -0.151275   1.11215 0.0274034 0.000666667
 0.988492 -0.149113   1.11204 0.0374492 0.000666667
 0.992226 -0.147312   1.10843 0.01609 0.000666667
 0.991721 -0.144178   1.11492 -0.00508117 0.000666667
 0.99056 -0.14794  1.11362 0.0386047 0.000666667
 0.990945 -0.148041   1.11347 0.0198896 0.000666667
 0.991976 -0.152345   1.11379 -0.00210952 0.000666667
 0.988888 -0.151037   1.11105 0.056239 0.000666667
 0.990153 -0.155252   1.11426 0.0881088 0.000666667
 0.986838 -0.150695   1.12499 0.106702 0.000666667
 0.988721 -0.147594   1.11459 0.0276214 0.000666667
 0.991052 -0.146859   1.12181 0.0808068 0.000666667
 0.987032 -0.151658   1.12357 0.0969579 0.000666667
0.996533 -0.14923  1.10919 0.0198212 0.000666667
0.993253 -0.15068  1.10951 -0.00655307 0.000666667
 0.992858 -0.148127   1.10477 0.0197558 0.000666667
 0.988287 -0.148919   1.12098 0.0709712 0.000666667
 0.990148 -0.148726   1.11185 0.017831 0.000666667
 0.988393 -0.150971   1.11082 0.0311088 0.000666667
0.990666 -0.15343   1.1139 0.0501217 0.000666667
 0.990954 -0.150397   1.11417 0.0156261 0.000666667
 0.985595 -0.153348   1.11534 0.093398 0.000666667
 0.993087 -0.147771   1.11462 0.0258181 0.000666667
 0.993355 -0.149784   1.10822 -0.0104 0.000666667
 0.991927 -0.154979    1.0995 0.00775579 0.000666667
 0.989727 -0.149067    1.1108 0.0826468 0.000666667
 0.995428 -0.150089   1.10553 0.0534643 0.000666667
0.988361 -0.14793  1.11536 0.050556 0.000666667
 0.985637 -0.152652   1.10653 0.0633112 0.000666667
 0.993429 -0.152497   1.10787 -0.00442545 0.000666667
 0.989328 -0.151867   1.10959 0.109596 0.000666667
 0.988699 -0.149703   1.12628 0.0750491 0.000666667
 0.992002 -0.148959   1.10693 0.00151472 0.000666667
 0.990606 -0.148577     1.114 0.0140585 0.000666667
0.991307 -0.14894  1.10947 0.0238047 0.000666667
 0.993441 -0.147557   1.10508 0.0164405 0.000666667
 0.994842 -0.148067    1.1059 0.0132313 0.000666667
 0.992609 -0.146877   1.10942 0.0195498 0.000666667
 0.984725 -0.149992    1.1149 0.0907032 0.000666667
 0.992676 -0.150764    1.1081 0.0544968 0.000666667
 0.993758 -0.150427   1.10065 0.0097884 0.000666667
 0.989372 -0.149883   1.11425 0.0375981 0.000666667
 0.987522 -0.150496   1.11358 0.0738181 0.000666667
0.991593 -0.15281  1.10686 0.0220671 0.000666667
   0.9893 -0.148397   1.11457 0.0380297 0.000666667
 0.993023 -0.149949   1.10629 -0.00940724 0.000666667
 0.990104 -0.149281   1.11406 0.0400755 0.000666667
 0.995105 -0.150297   1.10571 -0.0318941 0.000666667
 0.990227 -0.149133   1.11408 0.0235418 0.000666667
 0.986845 -0.154196   1.11103 0.0658342 0.000666667
  0.98645 -0.153244   1.12351 0.0594938 0.000666667
 0.991978 -0.150463   1.11798 0.0916785 0.000666667
  0.98511 -0.150981   1.11061 0.0365205 0.000666667
 0.991304 -0.155383   1.11031 0.0785705 0.000666667
 0.991458 -0.146037   1.11255 0.0423925 0.000666667
  0.99237 -0.149508   1.11527 0.0413284 0.000666667
 0.983554 -0.149907    1.1132 0.0998476 0.000666667
 0.992871 -0.153725   1.11309 0.0253081 0.000666667
 0.990878 -0.152072   1.11066 0.0760752 0.000666667
 0.987917 -0.147959   1.11878 -0.00488749 0.000666667
0.994631 -0.15707  1.09803 0.0392448 0.000666667
 0.993051 -0.148539   1.10515 -0.000934459 0.000666667
  0.99055 -0.150774   1.11319 0.062995 0.000666667
 0.992924 -0.146516    1.1125 0.0240202 0.000666667
 0.991781 -0.147602    1.1136 0.0245811 0.000666667
 0.988586 -0.150807   1.11172 0.051747 0.000666667
 0.988067 -0.152126   1.11002 0.0107614 0.000666667
 0.993842 -0.151457   1.10924 -0.000833507 0.000666667
 0.992577 -0.151812   1.12225 0.0966131 0.000666667
 0.995939 -0.149944   1.10064 0.0193607 0.000666667
 0.993289 -0.150031   1.10571 -0.0201876 0.000666667
 0.991744 -0.147288   1.10655 -0.00721216 0.000666667
 0.988251 -0.147146   1.11531 0.0371291 0.000666667
  0.98852 -0.147177   1.11261 0.0185519 0.000666667
 0.989763 -0.153659   1.09679 0.00612027 0.000666667
 0.988515 -0.150775   1.12405 0.131741 0.000666667
 0.987282 -0.152541   1.11455 0.0953581 0.000666667
 0.987234 -0.147999   1.12038 0.120395 0.000666667
 0.987686 -0.148514   1.11847 0.0785186 0.000666667
 0.988004 -0.149241   1.11573 0.00437368 0.000666667
 0.992426 -0.148903   1.11132 0.0234741 0.000666667
 0.992569 -0.147583   1.11459 0.0481504 0.000666667
 0.990719 -0.155215    1.0998 0.0389568 0.000666667
 0.986427 -0.148802   1.12133 0.0844562 0.000666667
 0.989472 -0.148197   1.11444 0.0131292 0.000666667
 0.996285 -0.152846   1.10862 0.0282956 0.000666667
 0.991076 -0.151393   1.11994 0.0675253 0.000666667
 0.994679 -0.152029   1.10502 0.0312306 0.000666667
0.991595 -0.15026  1.11231 0.062066 0.000666667
 0.987633 -0.147939   1.11236 0.0517393 0.000666667
 0.987685 -0.152865   1.11147 0.0865607 0.000666667
 0.991951 -0.150377   1.11561 0.0138302 0.000666667
 0.986572 -0.152532   1.11756 0.0882846 0.000666667
 0.988953 -0.150265   1.12777 0.057402 0.000666667
0.991645 -0.15195  1.11658 0.0907928 0.000666667
 0.991289 -0.149969   1.12096 0.0625926 0.000666667
  0.98814 -0.150394   1.11207 0.0735972 0.000666667
 0.986421 -0.150824   1.12258 0.145211 0.000666667
 0.986926 -0.155326   1.12177 0.0528785 0.000666667
 0.987857 -0.149305    1.1052 0.0535998 0.000666667
 0.991547 -0.147096   1.11645 0.0390593 0.000666667
 0.988737 -0.152853   1.11932 0.0900574 0.000666667
 0.989581 -0.148686   1.11605 0.0396141 0.000666667
 0.987012 -0.148585   1.11154 0.0351849 0.000666667
 0.993376 -0.148597   1.11571 0.0170258 0.000666667
 0.994021 -0.149349   1.10704 0.0358543 0.000666667
 0.989143 -0.152168    1.1126 0.0660782 0.000666667
0.991799 -0.1505 1.11304 0.026495 0.000666667
 0.992471 -0.147732   1.11127 0.0153021 0.000666667
 0.989167 -0.153156   1.10776 0.0387027 0.000666667
 0.987847 -0.152323   1.11966 0.100691 0.000666667
 0.990168 -0.148614   1.11557 0.0533264 0.000666667
 0.991763 -0.148792   1.11095 0.0303357 0.000666667
 0.986207 -0.145424   1.11387 -0.0251948 0.000666667
  0.99318 -0.154775   1.09864 0.0479025 0.000666667
 0.985955 -0.148717   1.11172 0.0417306 0.000666667
 0.989341 -0.147156   1.12303 0.0726979 0.000666667
 0.986334 -0.151839    1.1097 0.0518834 0.000666667
 0.992063 -0.156733   1.10256 -0.0452898 0.000666667
  0.99445 -0.148801   1.10411 0.0177997 0.000666667
 0.987183 -0.152539   1.12227 0.123018 0.000666667
 0.991216 -0.148818   1.10753 -0.0243038 0.000666667
 0.992378 -0.150701   1.10473 0.0139215 0.000666667
 0.988605 -0.156072   1.11121 0.0707406 0.000666667
 0.991568 -0.148281   1.10507 0.0118948 0.000666667
 0.992489 -0.150146   1.10764 0.0132042 0.000666667
 0.988078 -0.146275   1.11234 0.026234 0.000666667
 0.989178 -0.152088   1.11164 0.0787412 0.000666667
 0.994935 -0.150842   1.10488 0.0174229 0.000666667
0.988176 -0.15113   1.1081 0.0270727 0.000666667
 0.993393 -0.149132   1.10448 0.0213063 0.000666667
 0.992507 -0.153049   1.11202 0.0265363 0.000666667
0.984596 -0.15087  1.11283 0.0349269 0.000666667
 0.990308 -0.156762   1.11191 0.0597403 0.000666667
  0.99265 -0.148841   1.10547 0.000410165 0.000666667
 0.988374 -0.150412   1.12484 0.0581417 0.000666667
 0.987745 -0.150272   1.11192 0.0291496 0.000666667
 0.993409 -0.149659   1.11185 0.072248 0.000666667
 0.991715 -0.154646   1.09971 0.0340635 0.000666667
 0.993138 -0.152256   1.10924 0.037415 0.000666667
 0.996287 -0.154751   1.10046 0.0168256 0.000666667
  0.99159 -0.151549   1.11411 0.0448907 0.000666667
 0.99092 -0.15019  1.10953 0.049076 0.000666667
  0.99237 -0.150282   1.11132 0.0570593 0.000666667
 0.990013 -0.148976   1.11072 0.0553708 0.000666667
 0.987835 -0.154006   1.11317 0.0731098 0.000666667
 0.986416 -0.150319   1.11856 0.117097 0.000666667
 0.988242 -0.156594   1.11325 0.067982 0.000666667
 0.988132 -0.146345   1.11153 0.0449164 0.000666667
 0.990645 -0.150463   1.12074 0.0758763 0.000666667
  0.99775 -0.148741   1.10631 0.000420878 0.000666667
0.992191 -0.14777  1.11044 0.0162103 0.000666667
 0.986265 -0.153044   1.11334 0.0734843 0.000666667
0.992535 -0.14756  1.10987 0.048243 0.000666667
0.992506 -0.1494 1.11599 0.0355944 0.000666667
 0.988625 -0.146564   1.11523 0.0272662 0.000666667
 0.987964 -0.152878   1.10897 0.0686033 0.000666667
0.985091 -0.1497 1.10902 0.0586454 0.000666667
 0.992429 -0.149984   1.12308 0.0501275 0.000666667
 0.991025 -0.149667   1.11163 0.0411271 0.000666667
 0.996242 -0.147722   1.10664 -0.00168647 0.000666667
 0.993487 -0.149443   1.10578 -0.00883519 0.000666667
 0.986494 -0.146804   1.11195 0.0919854 0.000666667
0.990718 -0.14845  1.11183 0.0707383 0.000666667
 0.993036 -0.148615   1.11454 0.0401831 0.000666667
  0.99025 -0.147432   1.11039 0.061649 0.000666667
 0.990361 -0.146701   1.11045 0.0507895 0.000666667
 0.985843 -0.149169    1.1106 0.0229043 0.000666667
0.995857 -0.14879  1.10655 0.0101686 0.000666667
 0.988653 -0.153486   1.12222 0.089982 0.000666667
 0.986259 -0.152158   1.12027 0.0953358 0.000666667
 0.986894 -0.157539   1.09732 -0.0207215 0.000666667
  0.98526 -0.154218   1.12306 0.128794 0.000666667
 0.989821 -0.151277   1.11281 0.0719949 0.000666667
 0.990481 -0.150546   1.12357 0.0571913 0.000666667
 0.989351 -0.148876    1.1153 0.0328012 0.000666667
 0.994371 -0.150626   1.10563 0.0067152 0.000666667
  0.98876 -0.154876   1.11163 0.0426002 0.000666667
 0.989369 -0.146364   1.11395 0.0422362 0.000666667
 0.988137 -0.153466   1.11409 0.053498 0.000666667
 0.98443 -0.15429  1.11026 0.0458961 0.000666667
   0.9878 -0.152656   1.11024 0.0558439 0.000666667
 0.987396 -0.149229    1.1207 0.118636 0.000666667
0.989528 -0.14761  1.11571 0.0355785 0.000666667
 0.991895 -0.147132   1.11347 0.0368556 0.000666667
  0.99017 -0.149042   1.12021 0.0501038 0.000666667
 0.986489 -0.149795   1.11162 0.0462791 0.000666667
  0.99362 -0.152195   1.11164 0.0701401 0.000666667
 0.987507 -0.150378   1.11066 0.0435446 0.000666667
 0.993126 -0.148883   1.10644 0.0173597 0.000666667
 0.994339 -0.148836   1.12289 0.0788878 0.000666667
0.990025 -0.1492 1.12083 0.0706377 0.000666667
 0.991966 -0.147751   1.11085 0.0307016 0.000666667
 0.992785 -0.148647   1.10482 0.0126883 0.000666667
 0.991886 -0.152689   1.12151 0.0821092 0.000666667
 0.991072 -0.150111   1.10824 0.0378495 0.000666667
 0.987964 -0.149439   1.12585 0.0360593 0.000666667
 0.991339 -0.150501    1.1047 -0.0164031 0.000666667
  0.99228 -0.156785   1.09827 0.00342482 0.000666667
 0.994462 -0.149961   1.10447 0.00909598 0.000666667
 0.985361 -0.150647   1.11299 0.0359668 0.000666667
 0.992131 -0.147336   1.11044 0.0495341 0.000666667
 0.990004 -0.156158   1.10949 0.0668359 0.000666667
 0.995261 -0.151866   1.10512 -0.0164846 0.000666667
0.991058 -0.15116  1.11285 -0.0059159 0.000666667
 0.987102 -0.148755   1.12393 0.0726976 0.000666667
 0.991411 -0.150571   1.10615 -0.0118029 0.000666667
 0.993024 -0.149739   1.11402 0.0267544 0.000666667
 0.986091 -0.150177   1.12212 0.0764821 0.000666667
  0.98726 -0.146097   1.11366 0.039359 0.000666667
 0.992601 -0.147675   1.11225 0.0208323 0.000666667
 0.993776 -0.146838   1.10649 0.026023 0.000666667
0.988502 -0.15554  1.11272 0.0684099 0.000666667
 0.995956 -0.149714   1.10717 0.000599797 0.000666667
0.987736 -0.1536 1.11903 0.113259 0.000666667
 0.986422 -0.150798   1.11035 0.0339076 0.000666667
 0.989236 -0.149843   1.11267 0.0405516 0.000666667
 0.995019 -0.148742   1.10586 0.00276209 0.000666667
 0.989083 -0.150654   1.11073 0.0128718 0.000666667
 0.985653 -0.151289   1.11233 0.0613109 0.000666667
 0.988314 -0.148137   1.11328 0.0533654 0.000666667
  0.98673 -0.148171   1.11999 0.0667848 0.000666667
 0.987218 -0.151452   1.12461 0.0518367 0.000666667
 0.989809 -0.146156   1.11298 0.0656457 0.000666667
 0.985914 -0.152763   1.11928 0.100356 0.000666667
 0.990299 -0.154121   1.11243 0.0411095 0.000666667
 0.986957 -0.150434   1.11172 0.0689775 0.000666667
0.996519 -0.14919  1.10738 0.0309436 0.000666667
 0.990819 -0.154227   1.10807 0.0593116 0.000666667
 0.987515 -0.151456   1.11144 0.0831259 0.000666667
 0.991861 -0.147901   1.11371 0.0245548 0.000666667
  0.98894 -0.144872   1.11175 0.0327272 0.000666667
 0.990551 -0.148899   1.11234 0.0451148 0.000666667
  0.99367 -0.150263    1.1065 0.00126371 0.000666667
 0.989847 -0.147214   1.11552 0.0317711 0.000666667
 0.990781 -0.148766   1.11332 0.0547071 0.000666667
 0.990176 -0.147401   1.11814 0.0410576 0.000666667
  0.99622 -0.151671   1.10868 -0.00401617 0.000666667
 0.99255 -0.14954  1.11607 0.0449573 0.000666667
 0.997813 -0.150739   1.10572 0.0497259 0.000666667
 0.990075 -0.150117   1.11536 0.015407 0.000666667
 0.992399 -0.147694   1.11347 0.0145442 0.000666667
 0.990434 -0.150515   1.11799 0.0521979 0.000666667
 0.988512 -0.153993   1.11138 0.104979 0.000666667
 0.985427 -0.152544   1.11343 0.0902252 0.000666667
 0.986698 -0.150094   1.11382 0.0938823 0.000666667
0.994952 -0.14897  1.10436 0.00588867 0.000666667
 0.986908 -0.149031   1.11877 0.130294 0.000666667
 0.991659 -0.150042   1.11433 0.0284643 0.000666667
 0.989055 -0.149399   1.11927 0.0532178 0.000666667
 0.994592 -0.147806   1.10951 -0.0122873 0.000666667
 0.992723 -0.149246   1.11117 -0.0507699 0.000666667
 0.987913 -0.149172   1.11011 0.0824181 0.000666667
 0.993494 -0.146895   1.11392 0.0127663 0.000666667
 0.988877 -0.149331   1.11164 0.0607452 0.000666667
  0.98865 -0.151374   1.12104 0.102232 0.000666667
 0.989961 -0.147144   1.11638 0.041377 0.000666667
 0.988458 -0.149018   1.11104 0.0334811 0.000666667
  0.98926 -0.153883   1.11117 0.0737695 0.000666667
 0.993277 -0.153033   1.11364 0.0495548 0.000666667
 0.996659 -0.149959    1.1077 0.0443673 0.000666667
 0.991985 -0.153432    1.1115 -0.00372495 0.000666667
 0.990415 -0.146967   1.11387 0.0370177 0.000666667
  0.98781 -0.150629   1.11045 0.0543443 0.000666667
0.991757 -0.14968  1.11418 0.0591288 0.000666667
 0.991514 -0.146477   1.11322 -0.0102987 0.000666667
 0.988512 -0.150639   1.11863 0.101399 0.000666667
 0.994976 -0.156024   1.10017 0.0175388 0.000666667
 0.994364 -0.147857   1.10713 -0.0154507 0.000666667
 0.991798 -0.147823   1.11448 0.0307101 0.000666667
 0.992438 -0.152121   1.10468 -0.00667444 0.000666667
 0.991435 -0.149378   1.11252 0.043579 0.000666667
 0.987858 -0.149509   1.11303 0.0495036 0.000666667
 0.990692 -0.150518   1.11437 0.0399288 0.000666667
0.989117 -0.14641  1.11084 0.02448 0.000666667
 0.993168 -0.150105   1.10729 0.0202642 0.000666667
 0.990498 -0.147786   1.11289 0.0507707 0.000666667
 0.990555 -0.149093   1.11335 0.0626435 0.000666667
 0.992121 -0.148385   1.10974 -0.00549891 0.000666667
 0.995586 -0.149941   1.10599 0.00048909 0.000666667
 0.984253 -0.153821   1.11225 0.032141 0.000666667
 0.987287 -0.148858   1.11499 0.0721502 0.000666667
 0.993698 -0.150684   1.10708 0.0101785 0.000666667
0.989338 -0.14696  1.11306 0.0158523 0.000666667
 0.993282 -0.149876   1.11088 0.0550743 0.000666667
 0.987909 -0.146447   1.11365 0.0260709 0.000666667
 0.992951 -0.150543   1.11098 0.0566679 0.000666667
 0.994901 -0.153808   1.09997 0.034762 0.000666667
 0.988561 -0.149979   1.11391 0.0160047 0.000666667
 0.987447 -0.147479   1.11485 -0.0046573 0.000666667
 0.992715 -0.149279   1.12279 0.0644007 0.000666667
  0.99517 -0.153708   1.10024 0.03487 0.000666667
 0.990372 -0.153658   1.10573 0.05941 0.000666667
 0.990361 -0.145811    1.1147 -0.0171067 0.000666667
 0.986569 -0.150463    1.1178 0.1037 0.000666667
 0.992616 -0.150138   1.12179 0.0548607 0.000666667
 0.992207 -0.150278   1.10941 0.0711581 0.000666667
0.991791 -0.1472 1.11171 -0.00205774 0.000666667
 0.991748 -0.148228   1.10825 0.0294975 0.000666667
 0.985294 -0.154458   1.11229 0.0781132 0.000666667
 0.993512 -0.147512   1.11413 0.00715761 0.000666667
 0.989672 -0.147972    1.1143 0.0706751 0.000666667
 0.985712 -0.149508   1.11398 0.057182 0.000666667
 0.987688 -0.153051   1.11176 0.0852787 0.000666667
 0.988955 -0.149165   1.11153 0.0267786 0.000666667
 0.988279 -0.154986   1.12324 0.102493 0.000666667
 0.992009 -0.147197   1.11037 0.0150041 0.000666667
 0.992124 -0.145262   1.11193 0.0344954 0.000666667
 0.992259 -0.147014   1.10566 0.00980067 0.000666667
 0.997241 -0.147862   1.11182 0.0468731 0.000666667
 0.994261 -0.147772   1.10779 -0.00449739 0.000666667
 0.989231 -0.146543   1.11252 0.0289969 0.000666667
 0.991769 -0.147694   1.11455 0.050253 0.000666667
0.996385 -0.14883  1.10533 0.000560823 0.000666667
 0.994016 -0.148218   1.10705 0.00638225 0.000666667
 0.990586 -0.146392   1.11485 0.0525947 0.000666667
 0.989034 -0.149437   1.11362 0.069729 0.000666667
 0.992818 -0.147473   1.10505 0.0100192 0.000666667
 0.994582 -0.148421   1.10788 -0.0145484 0.000666667
 0.985136 -0.149297   1.11154 0.0701346 0.000666667
 0.987827 -0.150389   1.11158 0.0502175 0.000666667
 0.996726 -0.149555   1.10635 0.0155381 0.000666667
0.990136 -0.15196  1.11448 0.0246747 0.000666667
 0.994206 -0.150945   1.10429 0.000386013 0.000666667
 0.992041 -0.149778   1.11226 0.0320843 0.000666667
 0.994463 -0.149937   1.10863 0.0404819 0.000666667
 0.988351 -0.152003   1.11361 0.0793082 0.000666667


==> output_ims_2_2_2_2/initial_distribution.txt <==
0
 0.979269 -0.144912   1.15151 -0.211841 0.000666667
   1.01179 -0.0972846    1.13209 -0.0731967 0.000666667
 0.963435 -0.147688   1.14059 0.144821 0.000666667
 0.972699 -0.122285   1.05981 -0.182605 0.000666667
  1.03981 -0.152728   1.17113 -0.114671 0.000666667
 0.992646 -0.108095   1.17539 -0.103526 0.000666667
 0.984302 -0.137566   1.08437 0.0328286 0.000666667
0.980217 -0.15096  1.12123 0.0152379 0.000666667
 0.966387 -0.130388   1.14467 -0.144344 0.000666667
 0.985761 -0.174623   1.14291 -0.0596027 0.000666667
 0.955034 -0.164676   1.13846 0.042138 0.000666667
 0.983052 -0.146211   1.14768 -0.121884 0.000666667
 0.966266 -0.153185    1.1216 -0.328192 0.000666667
 0.974021 -0.157675   1.10368 0.131233 0.000666667
 0.968083 -0.145244   1.12806 0.149198 0.000666667
 0.965257 -0.169378    1.1371 0.0346686 0.000666667
  0.968167 -0.0949928    1.13089 0.0325121 0.000666667
   1.02748 -0.0982941    1.13655 -0.332654 0.000666667
 0.971486 -0.144728    1.1061 0.309999 0.000666667
 0.997102 -0.142147   1.14883 0.0633981 0.000666667
 0.965384 -0.131105   1.10989 0.093072 0.000666667
 0.975631 -0.141455   1.12153 -0.0523124 0.000666667
 0.982921 -0.116088   1.09791 0.0142259 0.000666667
 0.953211 -0.127246   1.09844 -0.282688 0.000666667
 0.963623 -0.178588   1.12107 -0.362921 0.000666667
 0.969907 -0.104133   1.11936 -0.0135843 0.000666667
  0.95731 -0.161064     1.135 0.245181 0.000666667
 0.991183 -0.119994   1.08551 0.00354504 0.000666667
  1.00029 -0.141536   1.09799 0.345011 0.000666667
 0.943748 -0.153554   1.12062 0.0373658 0.000666667
 0.975295 -0.172112   1.11881 0.370699 0.000666667
 0.927581 -0.136776   1.11351 -0.19586 0.000666667
 0.991241 -0.148281   1.14552 -0.0667375 0.000666667
0.963781 -0.13843  1.14182 0.259132 0.000666667
 0.983555 -0.123335   1.11828 0.363939 0.000666667
 1.00726 -0.18533  1.11952 0.179743 0.000666667
 0.981637 -0.150527   1.12013 0.0329958 0.000666667
 0.987638 -0.141019   1.09436 0.352972 0.000666667
  0.987794 -0.0983138    1.11966 0.498104 0.000666667
 0.949088 -0.158149   1.06165 0.0988677 0.000666667
 0.970539 -0.128993   1.13728 -0.310452 0.000666667
 0.951893 -0.148717   1.08908 -0.0998724 0.000666667
  1.00175 -0.150327   1.11326 0.294223 0.000666667
 0.975903 -0.154942    1.1206 -0.25676 0.000666667
 0.965015 -0.125676    1.0977 -0.101214 0.000666667
 0.993086 -0.125662   1.13759 0.0620345 0.000666667
  0.94869 -0.140156   1.12342 -0.184599 0.000666667
  1.02239 -0.155859   1.12794 0.0844015 0.000666667
 0.956798 -0.143401   1.10057 0.0378391 0.000666667
  1.00714 -0.132592   1.10967 0.169396 0.000666667
  0.999018 -0.0959819    1.12588 -0.205852 0.000666667
  0.960046 -0.0980578    1.09261 -0.0496366 0.000666667
 0.980102 -0.126292   1.10188 -0.135119 0.000666667
 0.973515 -0.116821   1.10607 -0.202422 0.000666667
 0.963171 -0.164451   1.11931 -0.596951 0.000666667
 0.944596 -0.125235   1.15817 0.221943 0.000666667
 0.978126 -0.111471   1.14187 -0.132436 0.000666667
 0.988618 -0.115656   1.13022 -0.198039 0.000666667
 0.950572 -0.141002   1.14178 -0.00529124 0.000666667
  1.00962 -0.116479   1.09452 0.0959702 0.000666667
 0.993417 -0.120405   1.17432 -0.13259 0.000666667
 0.980283 -0.134846   1.12856 -0.542637 0.000666667
 0.982798 -0.152327   1.14047 -0.221631 0.000666667
0.990905 -0.12567  1.08818 0.231821 0.000666667
 0.974624 -0.128938   1.12909 -0.279405 0.000666667
0.944745 -0.12109  1.12904 -0.0568856 0.000666667
    0.9986 -0.0832978    1.11922 0.0892014 0.000666667
 0.984948 -0.122085   1.14363 0.271637 0.000666667
 0.980475 -0.140883   1.09535 -0.134929 0.000666667
 0.972574 -0.135786   1.13852 0.238604 0.000666667
 0.989904 -0.154713   1.10452 -0.149141 0.000666667
 0.967092 -0.124251   1.10914 -0.00906337 0.000666667
 0.958987 -0.123641   1.15012 0.155775 0.000666667
 0.975364 -0.129263   1.13091 0.106859 0.000666667
 0.984566 -0.113305   1.12235 0.371213 0.000666667
 0.925891 -0.106893   1.15545 0.11433 0.000666667
0.988884 -0.14473   1.1259 -0.0213157 0.000666667
  0.95993 -0.134134   1.09499 0.0169137 0.000666667
  0.953097 -0.0993673    1.13486 -0.107866 0.000666667
 0.971457 -0.131191   1.12913 0.0767096 0.000666667
 0.982741 -0.175236   1.10942 0.087778 0.000666667
0.975833 -0.11906  1.10083 0.132234 0.000666667
  0.98669 -0.126899   1.13568 0.171221 0.000666667
  1.02153 -0.152734   1.14796 -0.0790782 0.000666667
 0.945023 -0.150323   1.13989 0.0784285 0.000666667
0.977423 -0.10974  1.11601 0.0526955 0.000666667
 0.982634 -0.150913   1.14028 0.0196932 0.000666667
  1.01714 -0.123321   1.13774 0.317856 0.000666667
 0.965843 -0.147458   1.11879 -0.104789 0.000666667
 0.961026 -0.153672   1.10141 0.0592001 0.000666667
 0.944535 -0.144269   1.11527 0.15785 0.000666667
 0.974068 -0.162937   1.13368 0.33902 0.000666667
 0.968302 -0.150965   1.12801 0.180461 0.000666667
 0.962558 -0.121495   1.09409 -0.261129 0.000666667
 0.980617 -0.164217   1.13705 0.0953269 0.000666667
 0.995007 -0.144509   1.12274 -0.167926 0.000666667
 0.931204 -0.131357   1.09869 0.090842 0.000666667
 0.943277 -0.123979   1.11668 0.0897161 0.000666667
 0.955025 -0.136069   1.07968 -0.0273315 0.000666667
 0.982801 -0.152241   1.13241 -0.428757 0.000666667
 0.959558 -0.154733   1.11205 0.0759326 0.000666667
  0.98004 -0.147369   1.07225 -0.0998983 0.000666667
  0.939056 -0.0859998    1.13374 -0.055419 0.000666667
 0.977597 -0.137566   1.10114 -0.0614941 0.000666667
 0.950014 -0.159205   1.10056 -0.118361 0.000666667
 0.981542 -0.110944   1.11878 0.036615 0.000666667
 0.932778 -0.127199   1.12161 0.130553 0.000666667
 0.998278 -0.169574   1.12734 0.202914 0.000666667
 0.976705 -0.123817   1.12707 0.130005 0.000666667
  0.980017 -0.0994895    1.09918 0.0889923 0.000666667
  0.97175 -0.126954    1.1455 -0.133199 0.000666667
 0.949359 -0.122975   1.13055 0.243108 0.000666667
  1.00163 -0.153126   1.13857 -0.0237532 0.000666667
0.946992 -0.12368  1.14402 0.201539 0.000666667
 0.974397 -0.123111     1.111 0.0581502 0.000666667
 0.956916 -0.147272   1.11955 0.0584545 0.000666667
 0.946469 -0.156518   1.11708 -0.117546 0.000666667
  0.981662 -0.0978662    1.13312 0.119264 0.000666667
 0.966556 -0.107038   1.11125 0.18962 0.000666667
 0.943984 -0.118991   1.11021 -0.00483835 0.000666667
  1.02956 -0.102496   1.11901 0.126219 0.000666667
 0.985692 -0.167206   1.13546 0.0287106 0.000666667
 0.988493 -0.141469   1.11886 -0.0914627 0.000666667
 0.956671 -0.133686   1.10567 -0.0770422 0.000666667
  0.979201 -0.0825391    1.10659 0.0354669 0.000666667
  1.00156 -0.141274   1.10628 -0.0415551 0.000666667
 0.962134 -0.136719   1.12234 0.201318 0.000666667
0.954396 -0.13356  1.11131 -0.0858627 0.000666667
 0.967739 -0.150216   1.09746 0.173655 0.000666667
 0.967286 -0.126515   1.15415 -0.0258386 0.000666667
  1.01535 -0.125249   1.15799 -0.334179 0.000666667
 0.978266 -0.136979   1.12757 -0.253412 0.000666667
  1.00277 -0.115163   1.11867 0.177762 0.000666667
 0.969627 -0.125962    1.1129 -0.150256 0.000666667
  1.00035 -0.105676    1.1174 -0.142514 0.000666667
0.993498 -0.12032  1.11936 -0.00930503 0.000666667
 0.971825 -0.134884   1.12298 -0.161633 0.000666667
 0.973013 -0.143899   1.13621 -0.112109 0.000666667
 0.989509 -0.146862    1.1039 0.275519 0.000666667
0.972671 -0.14198  1.12774 0.22741 0.000666667
 0.995621 -0.130994   1.11886 -0.3058 0.000666667
 0.959691 -0.135002    1.0999 0.0254977 0.000666667
  0.98795 -0.143834   1.08402 -0.297146 0.000666667
 0.958285 -0.150242   1.13744 -0.212352 0.000666667
 0.982911 -0.156762    1.0987 -0.111466 0.000666667
 0.981134 -0.121317   1.12114 0.179634 0.000666667
 0.992872 -0.150457   1.14649 0.0482551 0.000666667
   0.9578 -0.133907   1.14532 0.446774 0.000666667
 0.989416 -0.136943    1.1123 -0.322474 0.000666667
  0.95735 -0.135052   1.10278 0.0316259 0.000666667
  1.02094 -0.116937   1.10974 -0.225147 0.000666667
 1.01411 -0.12432  1.16208 0.202712 0.000666667
  0.94561 -0.139023   1.13358 0.0944623 0.000666667
 0.978057 -0.141698   1.12598 -0.132389 0.000666667
 0.969617 -0.165772   1.12775 0.10654 0.000666667
0.963731 -0.15266  1.07342 -0.0546734 0.000666667
 0.985919 -0.136872   1.10298 -0.231217 0.000666667
 0.982037 -0.156506   1.09946 0.0613567 0.000666667
 0.96136 -0.12883  1.13082 -0.211398 0.000666667
  1.01273 -0.113175   1.12535 0.0592441 0.000666667
 0.989649 -0.106955   1.09854 0.17541 0.000666667
 0.981336 -0.146293   1.12662 -0.189956 0.000666667
 0.989981 -0.129017   1.08813 0.233802 0.000666667
  0.93184 -0.142358   1.09598 0.138396 0.000666667
0.968023 -0.14553  1.10331 -0.173284 0.000666667
  0.965269 -0.0989721    1.10284 0.0785809 0.000666667
  1.01163 -0.131424   1.13658 -0.0166618 0.000666667
 0.981113 -0.124335    1.1383 0.144233 0.000666667
  0.96583 -0.125526    1.1328 0.378685 0.000666667
 0.961511 -0.134125   1.10524 0.234192 0.000666667
  1.01415 -0.147278   1.13752 -0.0958266 0.000666667
  1.02078 -0.119268   1.11908 -0.120433 0.000666667
  0.968594 -0.0819348     1.0972 0.120099 0.000666667
 0.949198 -0.143003   1.12993 -0.0373495 0.000666667
  0.95251 -0.122217   1.14528 -0.0270267 0.000666667
 0.969521 -0.118648   1.11693 -0.0966687 0.000666667
 0.958579 -0.163306   1.10553 -0.0362957 0.000666667
0.963081 -0.17025  1.11358 -0.11089 0.000666667
 0.982558 -0.119417   1.14866 0.297697 0.000666667
  1.00495 -0.135173    1.1356 0.288489 0.000666667
 0.982038 -0.133538   1.11015 -0.0398491 0.000666667
0.981399 -0.14087  1.11874 -0.0225829 0.000666667
 0.983075 -0.114443   1.10072 0.208113 0.000666667
 0.951176 -0.128999   1.14332 -0.0270246 0.000666667
 0.985037 -0.119947    1.1294 -0.120346 0.000666667
  0.96604 -0.146517   1.11121 0.086512 0.000666667
 0.984767 -0.109907     1.091 0.14039 0.000666667
0.934271 -0.13038  1.14277 0.215447 0.000666667
 0.962623 -0.142801    1.1234 0.225501 0.000666667
  0.97213 -0.132457   1.09123 -0.165245 0.000666667
 0.974669 -0.105835   1.11797 0.0780495 0.000666667
 0.958223 -0.150187   1.11356 0.669088 0.000666667
 0.986104 -0.157007   1.16261 -0.0466022 0.000666667
 0.970737 -0.169172   1.11249 0.112199 0.000666667
 0.937342 -0.156975   1.13511 0.121456 0.000666667
 1.00729 -0.15656  1.13294 -0.122056 0.000666667
 0.982348 -0.151202   1.11802 0.292794 0.000666667
 0.952948 -0.149856   1.12628 0.00893624 0.000666667
 0.944424 -0.119484   1.11107 0.214851 0.000666667
  0.98722 -0.115341   1.12917 0.190912 0.000666667
 0.957265 -0.125665   1.14873 0.193202 0.000666667
0.930815 -0.16648  1.08732 0.0603711 0.000666667
 0.965547 -0.161755    1.1176 -0.0736113 0.000666667
  0.95674 -0.156663   1.14399 0.0514282 0.000666667
  0.99022 -0.127977   1.11249 0.160735 0.000666667
 0.947284 -0.140443   1.08355 -0.532389 0.000666667
 0.954851 -0.121786   1.13367 -0.290577 0.000666667
 0.972035 -0.149719   1.13763 -0.0351833 0.000666667
 0.942407 -0.141501   1.10621 0.269982 0.000666667
 0.998824 -0.116369   1.11379 -0.0520417 0.000666667
  0.97899 -0.156805   1.09256 0.14321 0.000666667
 0.981311 -0.130949   1.11922 0.075303 0.000666667
 0.988927 -0.114874   1.11698 0.152968 0.000666667
0.953624 -0.12655  1.10956 -0.0179733 0.000666667
 0.966408 -0.132645   1.12718 -0.0714614 0.000666667
0.922416 -0.14099  1.15152 -0.11657 0.000666667
 0.964752 -0.147031     1.151 -0.0844119 0.000666667
0.97621 -0.1143 1.10984 -0.202934 0.000666667
 0.973359 -0.128447   1.10699 -0.243235 0.000666667
  0.96715 -0.156864   1.15945 0.179589 0.000666667
  0.973592 -0.0882309    1.12727 0.441667 0.000666667
 0.966598 -0.149803   1.13975 -0.293046 0.000666667
 0.966989 -0.123126   1.12416 -0.214343 0.000666667
 0.964197 -0.156311   1.13447 0.00610896 0.000666667
 0.949729 -0.153892   1.07628 0.376839 0.000666667
1.00021 -0.1497 1.13596 0.00115421 0.000666667
 0.95312 -0.12974  1.11862 0.00709634 0.000666667
 0.953902 -0.129712   1.12672 -0.527793 0.000666667
 0.967502 -0.119688   1.12301 -0.135898 0.000666667
0.960158 -0.1323 1.15533 0.0807627 0.000666667
 0.985368 -0.114372   1.11639 -0.201415 0.000666667
 0.961254 -0.132689   1.13431 0.204189 0.000666667
 0.957637 -0.108063   1.10724 -0.102061 0.000666667
 0.983956 -0.111633   1.11756 -0.335003 0.000666667
 0.975807 -0.117053   1.15125 -0.17842 0.000666667
  0.970286 -0.0958322    1.12034 -0.0344811 0.000666667
  0.990635 -0.0964592    1.11374 0.260793 0.000666667
 0.982139 -0.130399   1.07961 -0.209673 0.000666667
    0.957 -0.175449   1.06617 -0.162239 0.000666667
 0.936668 -0.115689   1.08989 -0.3854 0.000666667
 0.946988 -0.172365   1.11888 -0.0233302 0.000666667
 0.952189 -0.161134   1.12432 -0.015491 0.000666667
 0.981795 -0.109252   1.11267 -0.280287 0.000666667
 0.976542 -0.117226    1.1271 0.0661702 0.000666667
 0.966951 -0.141432   1.06862 0.166457 0.000666667
 0.951137 -0.128669   1.10451 -0.250734 0.000666667
  0.97899 -0.166138   1.11556 0.0610037 0.000666667
 0.967867 -0.146559   1.10157 0.107187 0.000666667
 0.976638 -0.137514   1.12377 -0.0657242 0.000666667
 0.974258 -0.116681   1.10691 -0.113175 0.000666667
 0.920423 -0.166016   1.10468 -0.0400918 0.000666667
  1.00199 -0.163768   1.11826 0.186692 0.000666667
  0.96125 -0.104839   1.14828 0.262911 0.000666667
 0.988006 -0.140166   1.08841 -0.410215 0.000666667
 0.943697 -0.130938   1.08351 -0.437303 0.000666667
 0.942541 -0.144368   1.11212 -0.104724 0.000666667
 0.957055 -0.140078   1.11761 -0.130039 0.000666667
 0.937596 -0.140322   1.16935 -0.0195305 0.000666667
 0.981679 -0.101503   1.15133 0.245525 0.000666667
 0.992023 -0.120972   1.13657 0.0699778 0.000666667
 0.943482 -0.113459    1.0959 0.08104 0.000666667
0.968248 -0.12742  1.12117 -0.137631 0.000666667
 0.958861 -0.151738   1.12283 -0.203383 0.000666667
   1.0058 -0.148826   1.13852 -0.0320391 0.000666667
 0.987248 -0.102876   1.15633 0.432882 0.000666667
 0.962182 -0.171513   1.15154 0.210935 0.000666667
  0.95611 -0.138041   1.11367 -0.0122171 0.000666667
  1.01003 -0.176736   1.08171 0.0365462 0.000666667
 0.943351 -0.109955   1.11624 -0.0697849 0.000666667
 0.974718 -0.140123   1.09263 -0.0346739 0.000666667
 0.956204 -0.108332   1.13625 0.223717 0.000666667
 0.949726 -0.150182   1.11625 0.490207 0.000666667
 0.990116 -0.130665   1.12139 -0.448612 0.000666667
0.975455 -0.12497  1.10379 0.0613653 0.000666667
 0.959547 -0.172504   1.11075 0.112872 0.000666667
 0.971885 -0.171204   1.09988 0.156692 0.000666667
 0.955516 -0.178823   1.11326 -0.226942 0.000666667
  0.94729 -0.124491   1.13144 0.0141404 0.000666667
  0.948819 -0.0879796     1.0948 0.12979 0.000666667
 0.973406 -0.122554   1.12256 0.0741996 0.000666667
 0.985182 -0.156044   1.08823 0.149687 0.000666667
 0.992026 -0.149492   1.08788 0.261723 0.000666667
  0.97846 -0.163669   1.08555 0.26107 0.000666667
 0.975787 -0.137043   1.12098 -0.307446 0.000666667
 0.955961 -0.116526     1.122 0.092233 0.000666667
 0.990299 -0.193958   1.13373 -0.045284 0.000666667
 0.966573 -0.119099   1.10548 -0.269168 0.000666667
 0.927715 -0.115811   1.12718 -0.124092 0.000666667
  0.98037 -0.180115   1.14031 0.354824 0.000666667
 0.988757 -0.151214   1.14252 -0.0143505 0.000666667
 0.949403 -0.137326   1.14849 -0.253477 0.000666667
 0.965357 -0.140953   1.13609 0.235971 0.000666667
  0.995411 -0.0723649    1.09618 0.157647 0.000666667
 0.974825 -0.156521   1.12219 -0.0426874 0.000666667
 0.977071 -0.143072   1.10974 0.223454 0.000666667
 0.940888 -0.142415   1.14759 0.174975 0.000666667
  0.98492 -0.126613   1.13021 0.117731 0.000666667
 0.965489 -0.154776   1.09781 0.0067274 0.000666667
 0.986069 -0.107192   1.10752 0.00391604 0.000666667
 0.982739 -0.124678   1.12848 0.0305049 0.000666667
 0.985465 -0.149269   1.10865 -0.0453916 0.000666667
 0.979045 -0.136916    1.1076 -0.355943 0.000666667
0.961994 -0.14245  1.12442 -0.101489 0.000666667
 0.983425 -0.143011   1.13695 -0.01183 0.000666667
 0.980227 -0.134983   1.13361 -0.153562 0.000666667
  0.94842 -0.157721   1.14161 -0.0136612 0.000666667
  0.9713 -0.13565  1.10373 0.0210534 0.000666667
 0.990595 -0.181648    1.1217 0.121424 0.000666667
 0.966107 -0.134894     1.133 -0.0933632 0.000666667
 0.963037 -0.141063   1.13883 -0.276469 0.000666667
0.972438 -0.17084  1.09722 -0.13664 0.000666667
 0.975481 -0.111559   1.10659 -0.231389 0.000666667
 0.997453 -0.122008   1.11101 -0.0910288 0.000666667
 0.952136 -0.171506   1.11944 -0.0441521 0.000666667
 0.987123 -0.144933   1.15472 -0.0387657 0.000666667
0.978228 -0.16187  1.09777 -0.124843 0.000666667
 0.983113 -0.138923   1.07994 -0.220548 0.000666667
 0.995048 -0.132853   1.12414 0.0392954 0.000666667
0.992256 -0.15515  1.09945 0.0203432 0.000666667
 0.980913 -0.143718   1.12691 0.265198 0.000666667
 0.968608 -0.137179   1.09339 -0.282947 0.000666667
0.996496 -0.13062  1.10269 -0.152062 0.000666667
 0.970149 -0.129314   1.13346 0.0432849 0.000666667
 0.946303 -0.133117   1.13929 0.510509 0.000666667
  1.00995 -0.100878   1.12902 0.313943 0.000666667
 0.987654 -0.118362   1.13137 0.282277 0.000666667
  1.00436 -0.126937   1.11042 -0.108926 0.000666667
  0.962105 -0.0714616    1.09923 -0.0513689 0.000666667
 0.963851 -0.166066   1.10183 0.00100905 0.000666667
 0.956487 -0.139236   1.06294 0.204688 0.000666667
 0.997879 -0.112426   1.08194 0.0230861 0.000666667
 0.987149 -0.151076   1.14744 -0.278152 0.000666667
 0.973439 -0.122827   1.13252 0.468943 0.000666667
 0.957934 -0.142382   1.10746 -0.152166 0.000666667
 0.957478 -0.124937    1.1287 0.306286 0.000666667
  1.01101 -0.147219   1.16271 0.242115 0.000666667
 0.980727 -0.130517   1.13855 0.230158 0.000666667
0.981242 -0.12422  1.10604 -0.132669 0.000666667
 0.964134 -0.140426   1.12928 0.0315095 0.000666667
  0.98545 -0.139821   1.11732 -0.198874 0.000666667
0.973466 -0.15504  1.12439 0.0184787 0.000666667
 0.988987 -0.151813   1.12835 -0.0364931 0.000666667
   1.0193 -0.139357   1.13417 -0.173647 0.000666667
 0.982369 -0.167434   1.08778 -0.0271456 0.000666667
 0.989348 -0.105665    1.0965 0.173957 0.000666667
 0.984292 -0.124602   1.12638 0.0125428 0.000666667
 0.981454 -0.137596   1.11337 0.198442 0.000666667
 0.964707 -0.100009   1.11131 0.151412 0.000666667
0.934365 -0.12647  1.10775 -0.164601 0.000666667
 0.988251 -0.132882   1.12249 -0.0380401 0.000666667
 0.968088 -0.137688   1.13828 -0.238425 0.000666667
 0.970255 -0.128282   1.10314 0.0594785 0.000666667
 0.993107 -0.128579   1.13579 0.320281 0.000666667
 0.968508 -0.145639   1.11571 0.0770889 0.000666667
 0.980634 -0.139175   1.13212 0.111192 0.000666667
  1.00665 -0.137307    1.0974 -0.0579919 0.000666667
 0.963393 -0.176826   1.14037 -0.000650525 0.000666667
 0.97324 -0.12774  1.10334 0.0992116 0.000666667
 0.937084 -0.126485   1.12167 -0.189777 0.000666667
  0.97961 -0.145091   1.13692 0.123268 0.000666667
  0.992598 -0.0987218    1.07661 0.526893 0.000666667
 0.998153 -0.126383   1.10015 -0.0274653 0.000666667
 0.965768 -0.119577   1.12267 0.0529668 0.000666667
  0.985054 -0.0968929    1.13045 -0.0708726 0.000666667
 0.966863 -0.151067   1.09916 0.041828 0.000666667
 0.990168 -0.144343   1.13212 0.0927881 0.000666667
 0.974703 -0.145619   1.11925 -0.0868007 0.000666667
 0.929367 -0.153688   1.12651 0.148308 0.000666667
 0.953474 -0.150071   1.11424 0.177527 0.000666667
 0.986621 -0.121964   1.12806 0.336825 0.000666667
 0.990192 -0.146793   1.13175 0.0565971 0.000666667
 0.975141 -0.132025   1.13883 0.0661422 0.000666667
 0.934329 -0.119404   1.17889 0.0492614 0.000666667
  1.00009 -0.153915   1.12938 0.269231 0.000666667
 0.998203 -0.119576   1.10394 0.426067 0.000666667
 0.935316 -0.123756   1.12318 0.0236363 0.000666667
  1.00692 -0.135925   1.10681 0.232668 0.000666667
    0.973 -0.128478    1.1464 0.108469 0.000666667
 0.969993 -0.118992   1.14141 0.064188 0.000666667
 0.926405 -0.136658   1.12182 -0.252774 0.000666667
 0.958917 -0.152359   1.12904 0.0572703 0.000666667
  1.00261 -0.119624   1.12776 -0.44868 0.000666667
   1.0108 -0.159282   1.09219 -0.0599073 0.000666667
  0.98916 -0.123412   1.13354 -0.26238 0.000666667
 0.959564 -0.110023   1.11567 0.1528 0.000666667
0.974336 -0.16367  1.14114 0.0137469 0.000666667
  1.00935 -0.124208   1.11114 -0.156343 0.000666667
 0.949932 -0.154061   1.09124 -0.0475932 0.000666667
0.973113 -0.14972   1.1081 -0.43245 0.000666667
 0.980331 -0.161689   1.11535 0.191057 0.000666667
 0.962702 -0.167566   1.09809 -0.0814961 0.000666667
 0.941886 -0.109817   1.13866 0.076042 0.000666667
 0.978042 -0.150851    1.1122 0.12706 0.000666667
 0.974149 -0.135685    1.1189 -0.200198 0.000666667
 0.985626 -0.126778   1.14388 0.24758 0.000666667
 0.948928 -0.143388   1.08539 0.0322082 0.000666667
 0.993173 -0.149943   1.12597 -0.187796 0.000666667
 0.971297 -0.172514   1.12993 0.033173 0.000666667
 0.988597 -0.128298   1.14009 0.124899 0.000666667
 0.978134 -0.144997   1.17197 -0.194472 0.000666667
 0.961965 -0.164467    1.1296 0.104939 0.000666667
 0.969833 -0.164855   1.13679 0.1395 0.000666667
  0.99709 -0.114901   1.09222 -0.338943 0.000666667
 0.956843 -0.101381   1.11216 -0.113571 0.000666667
 0.974732 -0.184131   1.08446 -0.204748 0.000666667
 0.973033 -0.166367   1.12506 0.529047 0.000666667
 0.973021 -0.155878   1.15746 -0.0700073 0.000666667
 0.980935 -0.141569   1.14564 0.154305 0.000666667
  0.96892 -0.128227   1.09894 0.226515 0.000666667
 0.969462 -0.147804   1.09167 -0.200261 0.000666667
 0.977009 -0.142957   1.10626 0.15068 0.000666667
 0.978721 -0.121878   1.12721 0.0436784 0.000666667
 0.978325 -0.158974   1.13524 0.532838 0.000666667
 0.965796 -0.127216   1.07757 -0.143136 0.000666667
 0.977248 -0.118096   1.10344 -0.205266 0.000666667
 0.936638 -0.131247   1.13146 0.161704 0.000666667
 0.975438 -0.137153   1.12228 0.0166865 0.000666667
 0.971364 -0.122207   1.12158 0.199342 0.000666667
0.962018 -0.13755  1.15188 0.206534 0.000666667
 0.946187 -0.115502   1.12634 0.0490774 0.000666667
 0.987638 -0.124236   1.12345 -0.156819 0.000666667
 0.967799 -0.108059   1.08413 -0.273016 0.000666667
 0.988939 -0.138169   1.10508 0.0674007 0.000666667
 0.972139 -0.142909   1.12091 -0.178026 0.000666667
 0.969035 -0.132313   1.10463 -0.227757 0.000666667
 0.994352 -0.119041   1.13692 -0.0747713 0.000666667
 0.984371 -0.112393   1.11145 0.838651 0.000666667
  0.98664 -0.172559   1.07693 0.0336126 0.000666667
 0.976248 -0.145429   1.09803 0.16817 0.000666667
  0.969589 -0.0977187    1.17777 0.137678 0.000666667
 0.961647 -0.160527   1.08989 0.142686 0.000666667
 0.942876 -0.124949   1.09714 -0.18876 0.000666667
 0.998209 -0.125911   1.10699 0.296475 0.000666667
  0.97995 -0.169436   1.11235 -0.21864 0.000666667
 0.993943 -0.115978   1.15575 0.381446 0.000666667
0.981758 -0.13057  1.12535 0.00262863 0.000666667
  0.95791 -0.126035    1.1155 -0.0667891 0.000666667
  0.96907 -0.169518   1.09766 -0.0443756 0.000666667
 0.991713 -0.121382   1.10899 -0.119851 0.000666667
 0.991895 -0.117783   1.13273 0.143128 0.000666667
 0.983156 -0.129184   1.13696 0.210399 0.000666667
 0.976797 -0.131814   1.12744 0.211934 0.000666667
 0.971095 -0.126349   1.11263 0.166284 0.000666667
 0.976726 -0.126649   1.11991 0.135529 0.000666667
 0.993892 -0.150053   1.11341 -0.217879 0.000666667
 0.969972 -0.136837   1.13569 0.358967 0.000666667
  0.986592 -0.0873336    1.15463 0.182908 0.000666667
  1.02303 -0.163895    1.1093 -0.383631 0.000666667
 0.940303 -0.148183   1.10261 0.41288 0.000666667
 0.988573 -0.111649   1.09311 -0.260617 0.000666667
  0.99977 -0.136881   1.14119 0.388015 0.000666667
 0.974407 -0.122893   1.11689 0.0235886 0.000666667
 1.01023 -0.11733  1.10456 -0.351357 0.000666667
 0.946185 -0.114718   1.15215 -0.0348137 0.000666667
 0.948387 -0.116217    1.1007 -0.182758 0.000666667
 0.989554 -0.113766   1.08662 0.308193 0.000666667
 0.989447 -0.111873   1.12047 -0.092327 0.000666667
 0.994161 -0.155121   1.10075 0.262319 0.000666667
 0.968464 -0.150244    1.1152 0.168492 0.000666667
 0.949359 -0.139997   1.13418 -0.248827 0.000666667
 0.969474 -0.138883   1.09144 0.480705 0.000666667
 0.964203 -0.101212    1.0927 0.0838103 0.000666667
 0.959341 -0.126727   1.08589 0.414352 0.000666667
 0.952849 -0.143501   1.11789 -0.450631 0.000666667
  0.95191 -0.123113   1.10036 0.093394 0.000666667
   1.01157 -0.0984929       1.13 0.015478 0.000666667
  0.960528 -0.0789082    1.11405 0.131771 0.000666667
 0.959661 -0.157176   1.14505 -0.0694863 0.000666667
  1.00628 -0.148367    1.1001 0.0539205 0.000666667
 0.975406 -0.128229   1.12207 -0.236619 0.000666667
  0.97572 -0.147268   1.11856 -0.245007 0.000666667
 0.974019 -0.159714   1.14384 0.187112 0.000666667
 0.965571 -0.155559   1.10255 0.0410148 0.000666667
0.979563 -0.11617  1.12887 0.0632241 0.000666667
 0.989422 -0.163943   1.12811 0.15928 0.000666667
 0.990192 -0.109831   1.11634 -0.062709 0.000666667
  1.00937 -0.161872   1.11065 -0.00976637 0.000666667
 0.972322 -0.143744   1.13137 0.164157 0.000666667
  1.00335 -0.143535   1.09737 -0.0594486 0.000666667
 0.965479 -0.155146   1.13342 0.0313788 0.000666667
 0.982462 -0.154125   1.11992 -0.0954869 0.000666667
 0.991884 -0.119108   1.11038 -0.015264 0.000666667
 0.966355 -0.118251   1.10413 -0.0476911 0.000666667
 0.960653 -0.124421   1.10667 0.078755 0.000666667
 0.985584 -0.112234   1.11974 0.0759432 0.000666667
  0.97871 -0.134519   1.12955 -0.0496815 0.000666667
 0.950768 -0.170038   1.15003 -0.135326 0.000666667
0.989069 -0.11171  1.16349 -0.235178 0.000666667
 0.987273 -0.177586   1.10683 -0.0696369 0.000666667
  0.93491 -0.119138   1.11897 0.216165 0.000666667
 0.975315 -0.160721   1.12249 0.18435 0.000666667
 0.980029 -0.132854    1.1228 -0.256097 0.000666667
 0.966224 -0.151253   1.11255 -0.335587 0.000666667
 0.957301 -0.156967    1.0831 0.205749 0.000666667
 0.944209 -0.109775   1.12733 -0.166077 0.000666667
  0.96286 -0.108081   1.13198 -0.279098 0.000666667
 0.979914 -0.154612   1.12231 -0.0308514 0.000666667
 0.973191 -0.135064   1.10691 -0.149783 0.000666667
  1.05914 -0.161816   1.10746 0.0460841 0.000666667
  1.00115 -0.124642   1.15006 -0.333467 0.000666667
 0.948414 -0.163738   1.09699 0.296331 0.000666667
  1.02035 -0.135854    1.1226 0.158583 0.000666667
 0.958442 -0.158545   1.10355 -0.12757 0.000666667
  0.927777 -0.0945369    1.13414 0.1758 0.000666667
  1.00463 -0.130282   1.07906 0.221375 0.000666667
  0.98547 -0.111175   1.11674 -0.21234 0.000666667
 0.962946 -0.122222   1.14419 -0.373013 0.000666667
 0.969388 -0.191456   1.10539 -0.0699244 0.000666667
 0.976773 -0.131417   1.13746 -0.0479122 0.000666667
  0.970992 -0.0935004    1.12864 -0.0443292 0.000666667
 0.977838 -0.117935    1.1029 0.174069 0.000666667
 0.983599 -0.129731   1.09845 -0.26084 0.000666667
 0.982313 -0.119301   1.13586 0.0461353 0.000666667
 0.972021 -0.152508   1.10816 0.168585 0.000666667
 0.966672 -0.148235   1.10279 0.153914 0.000666667
  0.96501 -0.145289   1.16586 0.0627691 0.000666667
 0.980109 -0.138217   1.13711 -0.520296 0.000666667
 0.974088 -0.169949   1.12845 -0.201884 0.000666667
 0.964688 -0.125712   1.11309 -0.0626956 0.000666667
 0.952672 -0.146464   1.09565 -0.0465273 0.000666667
0.970341 -0.10567  1.12007 0.0821129 0.000666667
 0.947468 -0.126367   1.12157 0.111159 0.000666667
0.981816 -0.15414  1.16461 -0.0390464 0.000666667
 0.995618 -0.131068   1.09204 -0.0637287 0.000666667
 0.998621 -0.120611   1.13153 -0.33959 0.000666667
 0.996578 -0.136474   1.14834 0.126772 0.000666667
  1.00933 -0.148744    1.1356 0.0179001 0.000666667
 0.972265 -0.141195    1.1266 -0.306573 0.000666667
 0.939904 -0.142646   1.15932 -0.345051 0.000666667
  1.02508 -0.171869   1.11587 -0.0417919 0.000666667
 1.00435 -0.10047  1.12145 0.0705753 0.000666667
0.983108 -0.11715   1.1301 0.0271577 0.000666667
0.991834 -0.12161  1.11804 -0.0175643 0.000666667
  1.01282 -0.150066   1.09451 0.330889 0.000666667
 0.954533 -0.122125     1.137 -0.0167757 0.000666667
 0.993933 -0.141739   1.11097 -0.181839 0.000666667
 0.989239 -0.136048   1.12267 -0.251789 0.000666667
 0.966495 -0.120963   1.10992 -0.164198 0.000666667
 0.975233 -0.128634   1.10965 0.352012 0.000666667
 0.963161 -0.160232   1.10301 -0.0300397 0.000666667
 0.962742 -0.127392   1.10303 -0.127634 0.000666667
 0.975105 -0.167115   1.08555 -0.19948 0.000666667
  0.94631 -0.144681   1.09729 -0.131555 0.000666667
 0.939107 -0.137671    1.1305 0.0599817 0.000666667
 0.969586 -0.162972    1.1818 -0.0149294 0.000666667
 0.948239 -0.100291    1.1423 -0.0407114 0.000666667
 0.959364 -0.112437   1.15232 -0.279373 0.000666667
 0.944693 -0.126132   1.10198 0.108988 0.000666667
 0.979932 -0.111006   1.13015 0.102307 0.000666667
  0.959652 -0.0954489    1.11856 -0.0949075 0.000666667
0.985036 -0.1829 1.11303 -0.189081 0.000666667
  0.97976 -0.134706   1.13203 -0.181433 0.000666667
 0.986996 -0.141368   1.12553 -0.417324 0.000666667
  1.0208 -0.12242  1.11427 0.0550837 0.000666667
 0.971909 -0.145476   1.11692 -0.238268 0.000666667
  0.981466 -0.0953435    1.11567 0.359764 0.000666667
 0.957195 -0.168901   1.07586 0.0628379 0.000666667
 0.948404 -0.161171   1.12249 0.291191 0.000666667
  0.994123 -0.0961973    1.12775 -0.141801 0.000666667
 0.978958 -0.172084   1.14779 -0.121362 0.000666667
 0.999746 -0.115075    1.1344 0.317377 0.000666667
 0.998938 -0.117815   1.08673 0.0214288 0.000666667
 0.979692 -0.122405   1.14059 -0.157841 0.000666667
 0.998498 -0.118132   1.14976 0.0847637 0.000666667
 0.948334 -0.145037   1.12513 -0.360366 0.000666667
 0.961607 -0.102341   1.13388 0.290058 0.000666667
 0.972514 -0.131025   1.13226 0.479317 0.000666667
0.964192 -0.13569  1.13139 -0.0759886 0.000666667
 0.967701 -0.142668   1.15254 0.24124 0.000666667
  0.94255 -0.108447   1.12213 0.00760745 0.000666667
 0.944164 -0.135249   1.08633 0.154019 0.000666667
  1.00415 -0.135447   1.12838 -0.205639 0.000666667
 0.942624 -0.132073   1.14039 -0.1593 0.000666667
 0.989064 -0.118524   1.10118 0.155701 0.000666667
 0.998193 -0.146388   1.14486 -0.14183 0.000666667
 0.968891 -0.161226   1.09486 -0.231144 0.000666667
 0.958343 -0.109913   1.12988 -0.0420069 0.000666667
 0.985763 -0.124267   1.11782 -0.17811 0.000666667
 0.967289 -0.145134   1.13342 -0.233101 0.000666667
 0.947302 -0.114416   1.11998 -0.183758 0.000666667
 0.983539 -0.149393   1.10096 0.388824 0.000666667
 0.953466 -0.142337    1.1459 -0.0341592 0.000666667
 0.959799 -0.139866    1.1143 0.102974 0.000666667
0.952413 -0.15607   1.1116 0.100765 0.000666667
 0.975448 -0.145939   1.11186 0.048926 0.000666667
 0.958044 -0.134184   1.11432 -0.157067 0.000666667
 0.976769 -0.135306   1.11488 0.0963028 0.000666667
 0.992304 -0.163117   1.11916 -0.122807 0.000666667
 1.00282 -0.14324  1.15537 0.0719158 0.000666667
 0.959944 -0.116054   1.11551 -0.0734632 0.000666667
 0.968919 -0.104681   1.12492 0.397227 0.000666667
 0.969669 -0.156393   1.09026 -0.295837 0.000666667
 0.954241 -0.148286   1.11057 -0.149532 0.000666667
 0.987083 -0.131278   1.10511 0.208228 0.000666667
 0.960548 -0.130439   1.12111 0.194352 0.000666667
0.972975 -0.14407  1.15644 -0.462701 0.000666667
 0.971993 -0.120011   1.11753 -0.206632 0.000666667
 0.988889 -0.118684   1.13683 -0.277674 0.000666667
 0.987679 -0.119945   1.10577 -0.0880555 0.000666667
 0.949079 -0.106026   1.12363 -0.0975672 0.000666667
 0.952237 -0.135541     1.085 0.0229146 0.000666667
  1.02558 -0.184294   1.09852 0.28364 0.000666667
 0.97053 -0.13353  1.16929 -0.114961 0.000666667
 0.992447 -0.130251   1.12612 -0.0104959 0.000666667
 0.985174 -0.109672   1.09311 -0.468862 0.000666667
0.948744 -0.15085  1.10642 -0.267082 0.000666667
 0.966398 -0.124737   1.11004 -0.0938998 0.000666667
 0.989957 -0.171994   1.15977 0.0483593 0.000666667
  1.00263 -0.118925   1.12399 -0.00636535 0.000666667
 0.963742 -0.150774   1.12204 0.172187 0.000666667
 0.955697 -0.121613   1.14328 0.224269 0.000666667
 0.971337 -0.103526   1.11949 0.103678 0.000666667
 0.957369 -0.103709   1.13033 0.146485 0.000666667
 0.963062 -0.118129    1.1329 0.123691 0.000666667
 0.995642 -0.153395    1.1344 0.0969296 0.000666667
  1.00668 -0.149897     1.096 0.176639 0.000666667
 0.998741 -0.127712   1.10246 0.267475 0.000666667
 0.972151 -0.167229   1.12792 -0.274502 0.000666667
 0.947683 -0.142919   1.11638 -0.085428 0.000666667
 0.982749 -0.141118   1.14399 0.086027 0.000666667
 0.967578 -0.113828   1.15162 0.0944295 0.000666667
 0.977947 -0.126737   1.11334 -0.350939 0.000666667
 0.970565 -0.159727   1.15819 -0.368696 0.000666667
 0.963204 -0.141722   1.15882 0.184725 0.000666667
 1.00383 -0.15021    1.131 -0.335779 0.000666667
 0.970491 -0.115379   1.07784 -0.11866 0.000666667
 0.984822 -0.135942   1.11757 -0.111047 0.000666667
 0.982375 -0.146789   1.11034 0.0430627 0.000666667
 0.967546 -0.133608   1.11196 -0.0322488 0.000666667
 0.971774 -0.108239   1.11969 -0.501607 0.000666667
 0.964852 -0.135248   1.09624 -0.313603 0.000666667
 0.961807 -0.100247   1.13455 0.173013 0.000666667
 0.945464 -0.130431   1.11223 0.0910488 0.000666667
 0.983085 -0.168112   1.12281 -0.14605 0.000666667
 0.962834 -0.156648   1.14142 0.238374 0.000666667
 0.988441 -0.133168   1.09536 -0.0972818 0.000666667
 0.971493 -0.124392   1.14053 -0.082154 0.000666667
 0.995632 -0.137487   1.11542 0.195498 0.000666667
 0.981875 -0.155794   1.14223 -0.169974 0.000666667
 0.954032 -0.149742   1.14607 -0.232758 0.000666667
 0.990887 -0.140863   1.08548 -0.11016 0.000666667
 0.970786 -0.165843   1.10374 -0.0851243 0.000666667
0.979027 -0.13434  1.10132 0.0652316 0.000666667
 0.964398 -0.148902   1.10934 -0.0142836 0.000666667
 0.960135 -0.119624   1.15058 -0.127486 0.000666667
 0.976315 -0.137409   1.16008 -0.5584 0.000666667
  0.96368 -0.123323   1.07576 -0.293349 0.000666667
 0.999507 -0.160273   1.17055 -0.224444 0.000666667
0.969331 -0.14508  1.12532 0.190912 0.000666667
 0.949585 -0.171822   1.14129 0.103554 0.000666667
  0.95651 -0.122725   1.11499 -0.0871421 0.000666667
 0.999746 -0.145945   1.13452 -0.360437 0.000666667
 0.963569 -0.133887   1.12121 -0.285937 0.000666667
 0.947727 -0.119341    1.1281 -0.0145195 0.000666667
  1.00685 -0.137411   1.12108 -0.0124071 0.000666667
 0.944673 -0.109551   1.06392 0.163913 0.000666667
0.975273 -0.12188  1.12389 -0.176917 0.000666667
 0.995459 -0.153537   1.15761 -0.22658 0.000666667
 0.970778 -0.136619   1.11169 -0.0594483 0.000666667
 0.981908 -0.125632   1.14673 -0.194921 0.000666667
  0.96622 -0.132171   1.12272 0.0951817 0.000666667
  1.01322 -0.162894   1.12186 -0.234858 0.000666667
 0.984041 -0.143228   1.11142 0.384563 0.000666667
 0.966663 -0.150921   1.10745 -0.210098 0.000666667
 0.990568 -0.119853   1.10546 0.0957236 0.000666667
 0.973172 -0.123594   1.11638 -0.170151 0.000666667
  0.966846 -0.0966993    1.13613 -0.123202 0.000666667
 0.996897 -0.176942   1.10418 0.130862 0.000666667
 0.940756 -0.134549   1.11354 -0.178669 0.000666667
  0.98948 -0.159708   1.08883 -0.256613 0.000666667
 0.934161 -0.155724    1.1105 0.183454 0.000666667
 0.930638 -0.122541   1.11516 -0.209174 0.000666667
  1.00219 -0.159156    1.1166 -0.183503 0.000666667
0.992961 -0.13289  1.11191 -0.158128 0.000666667
 0.966632 -0.131596   1.09048 0.121571 0.000666667
 0.97668 -0.13348  1.12813 -0.188834 0.000666667
  0.955489 -0.0966214    1.12017 0.0717144 0.000666667
  0.951653 -0.0995614    1.10424 0.156204 0.000666667
 0.957626 -0.140232   1.10059 -0.0795581 0.000666667
 0.963879 -0.126465   1.11274 0.0540583 0.000666667
 0.959961 -0.136457   1.10798 -0.183009 0.000666667
 0.995262 -0.141455   1.11641 -0.204704 0.000666667
 0.957533 -0.122323   1.12567 -0.1004 0.000666667
 0.976895 -0.132869   1.15089 0.123369 0.000666667
  1.0176 -0.11008  1.14256 0.375564 0.000666667
 0.971469 -0.127985   1.11234 0.22741 0.000666667
 0.983678 -0.134362   1.11505 -0.0126806 0.000666667
 0.983267 -0.129354    1.1269 0.0907324 0.000666667
 0.948408 -0.163727   1.12953 -0.116213 0.000666667
  1.01865 -0.142133   1.08809 -0.152224 0.000666667
  1.02508 -0.135991   1.10254 -0.0610742 0.000666667
 0.944658 -0.137956   1.10708 0.232706 0.000666667
 0.956223 -0.126164   1.06578 0.027938 0.000666667
 0.977067 -0.134011   1.13966 -0.167369 0.000666667
  1.0053 -0.12197  1.08951 0.129244 0.000666667
 0.982446 -0.149251   1.08314 0.287651 0.000666667
 0.947536 -0.158749      1.13 -0.21732 0.000666667
  0.99069 -0.148618   1.13056 -0.0488103 0.000666667
  0.997925 -0.0762525    1.11911 0.164113 0.000666667
 0.987667 -0.144465   1.09089 -0.193489 0.000666667
 0.967917 -0.135171   1.09611 -0.204875 0.000666667
0.986835 -0.16039  1.07986 -0.0815143 0.000666667
 0.980448 -0.117458   1.08952 0.0908647 0.000666667
 0.955496 -0.125507   1.13236 -0.0267602 0.000666667
 0.955251 -0.153559   1.11297 -0.196729 0.000666667
0.974444 -0.13793  1.11045 0.13705 0.000666667
 0.946548 -0.138049   1.09098 -0.108001 0.000666667
 0.993522 -0.107188   1.09996 -0.0823645 0.000666667
  0.96124 -0.173071   1.11195 0.040071 0.000666667
 0.995342 -0.168777   1.11799 -0.170729 0.000666667
 0.960455 -0.117425   1.09475 0.0747127 0.000666667
 0.961947 -0.123693   1.12069 -0.0423267 0.000666667
 0.972537 -0.159845   1.08874 0.146448 0.000666667
0.969219 -0.15067  1.15015 -0.108105 0.000666667
 0.980456 -0.159975   1.11097 -0.31516 0.000666667
 0.985945 -0.126023   1.08821 0.263227 0.000666667
 0.958563 -0.145563   1.10279 0.0448996 0.000666667
  1.00245 -0.126014   1.12651 0.483565 0.000666667
 0.986841 -0.155257   1.12956 0.00942945 0.000666667
  1.00784 -0.172862   1.16017 0.214515 0.000666667
 0.965541 -0.151964   1.09763 -0.000296969 0.000666667
 0.978948 -0.115634   1.07549 -0.214971 0.000666667
 0.985227 -0.125128   1.09951 -0.379309 0.000666667
 0.972625 -0.136716   1.14783 0.102144 0.000666667
  1.01918 -0.118671   1.12213 0.0303232 0.000666667
 0.976321 -0.134836    1.1159 0.0176848 0.000666667
  0.98847 -0.158711   1.11313 -0.0624215 0.000666667
 0.955307 -0.137504    1.1281 -0.0932071 0.000666667
 0.997312 -0.119277   1.14322 -0.151348 0.000666667
 0.987434 -0.124972   1.10474 -0.0163625 0.000666667
 0.978251 -0.130907   1.10308 -0.0662027 0.000666667
 1.00696 -0.13408  1.12518 -0.492682 0.000666667
 0.980554 -0.142776   1.15538 -0.203798 0.000666667
 0.996781 -0.136787   1.10445 -0.00501639 0.000666667
  0.97047 -0.101547   1.14915 0.21391 0.000666667
 0.960151 -0.135733   1.10412 -0.0947315 0.000666667
 0.977631 -0.167426   1.13383 0.0794416 0.000666667
 0.952886 -0.170632   1.08552 -0.0369231 0.000666667
 0.982898 -0.120408   1.13045 -0.0424899 0.000666667
 0.956338 -0.146923   1.08987 0.117895 0.000666667
  1.00784 -0.147545   1.10225 -0.264486 0.000666667
 0.959644 -0.130217   1.12195 -0.0307975 0.000666667
 0.955805 -0.138991   1.09652 -0.0826811 0.000666667
 0.967259 -0.151467   1.09445 0.281893 0.000666667
 0.976572 -0.111673   1.08611 -0.183341 0.000666667
  1.00446 -0.167633   1.09867 0.141535 0.000666667
  0.98953 -0.122572   1.08696 0.121681 0.000666667
 0.969636 -0.118557    1.0989 0.150488 0.000666667
 0.979208 -0.142285   1.11359 0.044372 0.000666667
 0.938818 -0.105135   1.10429 0.188775 0.000666667
 0.993714 -0.112304   1.11819 0.284523 0.000666667
 0.997966 -0.121062   1.06317 0.270054 0.000666667
  0.973291 -0.0976779    1.11187 0.264066 0.000666667
 0.945735 -0.120056   1.13776 0.165143 0.000666667
0.943083 -0.13401  1.11723 -0.0985936 0.000666667
 0.976223 -0.104728   1.12696 -0.310513 0.000666667
  1.00179 -0.121544   1.09671 0.183259 0.000666667
 0.997626 -0.134517   1.12126 0.0675752 0.000666667
 0.994427 -0.134841   1.13044 0.259807 0.000666667
0.981162 -0.12731   1.1172 0.245449 0.000666667
 0.988257 -0.109025   1.15227 0.383423 0.000666667
 0.934432 -0.164043   1.15468 -0.248443 0.000666667
  1.01539 -0.151174   1.12202 0.110142 0.000666667
  0.95568 -0.132888   1.09845 0.212759 0.000666667
 0.950583 -0.138676   1.11704 0.315757 0.000666667
  1.00889 -0.119476    1.1183 0.00719726 0.000666667
 0.98892 -0.10816  1.15244 0.0537001 0.000666667
  1.01793 -0.147567   1.09611 0.111309 0.000666667
 0.978991 -0.135983   1.12297 -0.3799 0.000666667
  1.00194 -0.133755   1.11318 -0.145075 0.000666667
 0.970245 -0.151741   1.11867 -0.0171144 0.000666667
 0.953293 -0.142403   1.12242 0.119059 0.000666667
 0.977717 -0.154203    1.1233 0.237735 0.000666667
  0.937398 -0.0953916    1.12938 -0.0767198 0.000666667
 0.999894 -0.166526   1.09364 0.185404 0.000666667
 0.966471 -0.116273   1.09657 -0.190482 0.000666667
 0.991061 -0.145165   1.13408 -0.090504 0.000666667
 0.956344 -0.147103   1.10482 0.265941 0.000666667
 0.981928 -0.144159   1.11256 0.0281507 0.000666667
 0.997051 -0.150117   1.14249 0.0475665 0.000666667
 0.939406 -0.142354   1.10914 -0.508288 0.000666667
 0.979027 -0.126538   1.10398 0.264942 0.000666667
 0.983647 -0.114045   1.11582 0.0861262 0.000666667
  0.96343 -0.127015   1.09996 -0.0631313 0.000666667
 0.987349 -0.131096   1.11096 -0.0310851 0.000666667
 0.971934 -0.115493   1.12045 0.0834499 0.000666667
 0.976094 -0.109605   1.12212 0.0308271 0.000666667
   1.0398 -0.153201    1.1894 -0.296897 0.000666667
  0.98701 -0.161068   1.11629 -0.269641 0.000666667
 0.989442 -0.106296   1.09789 0.265965 0.000666667
 0.979973 -0.122715   1.12923 0.000695341 0.000666667
 0.969168 -0.121845   1.11387 -0.187226 0.000666667
 0.952973 -0.157098   1.10251 -0.0484987 0.000666667
0.930156 -0.11693  1.11155 0.352654 0.000666667
 0.950145 -0.135259   1.12263 -0.362189 0.000666667
 0.975778 -0.144962     1.105 -0.0776631 0.000666667
 0.974714 -0.154498   1.10001 -0.259477 0.000666667
  1.00045 -0.110115   1.08469 -0.00975828 0.000666667
 0.963102 -0.118017   1.15554 0.232341 0.000666667
 0.993208 -0.110639   1.12172 0.0509999 0.000666667
 0.955916 -0.170919    1.0962 0.109249 0.000666667
  0.97235 -0.142274   1.11874 0.296566 0.000666667
  1.01173 -0.132745   1.09856 -0.0441003 0.000666667
  0.968434 -0.0998528    1.13816 -0.0637834 0.000666667
  1.00449 -0.154651   1.09862 0.170864 0.000666667
   0.9785 -0.134449   1.11149 -0.15808 0.000666667
 0.989659 -0.159032    1.1334 -0.0242596 0.000666667
 0.998073 -0.126375   1.11739 0.00843253 0.000666667
 0.953754 -0.147113    1.1119 -0.192604 0.000666667
 0.970491 -0.158189   1.09785 -0.30508 0.000666667
 0.971725 -0.157421    1.1075 0.126801 0.000666667
 0.940788 -0.154254   1.15844 0.34373 0.000666667
 0.993026 -0.128169   1.13794 -0.0229266 0.000666667
 0.969891 -0.112022   1.09746 -0.153106 0.000666667
 0.999648 -0.140973   1.12828 0.193959 0.000666667
 0.983416 -0.112497   1.10699 0.200386 0.000666667
0.979704 -0.13711  1.11062 0.0769701 0.000666667
 0.969789 -0.099532   1.14188 0.308968 0.000666667
 0.952126 -0.117738   1.11211 0.0792232 0.000666667
0.980787 -0.12875  1.08972 0.13094 0.000666667
  0.99156 -0.124269   1.08951 -0.267496 0.000666667
  1.01212 -0.132435   1.10823 -0.0583536 0.000666667
 0.978988 -0.150642   1.12229 0.247844 0.000666667
 0.969563 -0.133158   1.08851 -0.146632 0.000666667
 0.982577 -0.131923   1.09054 0.00687049 0.000666667
 0.961393 -0.151943   1.12474 0.259841 0.000666667
 0.984258 -0.150203   1.13599 -0.02938 0.000666667
 0.977662 -0.138846   1.10182 -0.00685691 0.000666667
  0.966838 -0.0905072    1.11972 -0.133375 0.000666667
  0.978194 -0.0961875    1.14648 -0.0727236 0.000666667
 0.948404 -0.160057   1.10435 -0.114125 0.000666667
 0.978106 -0.129124   1.15846 0.245256 0.000666667
   0.97363 -0.0935843    1.12328 -0.0404424 0.000666667
  1.01849 -0.162194   1.11074 -0.282686 0.000666667
 0.973757 -0.142905    1.1217 0.133685 0.000666667
 0.966262 -0.139525   1.12885 -0.220849 0.000666667
 0.959113 -0.124034   1.15137 -0.0228237 0.000666667
0.994035 -0.12292  1.11386 0.128506 0.000666667
 0.936332 -0.137777   1.15456 0.138359 0.000666667
 0.972249 -0.152867   1.11248 -0.0279175 0.000666667
0.954955 -0.13874  1.12826 -0.150227 0.000666667
 0.988863 -0.152026   1.12502 -0.200421 0.000666667
 0.967264 -0.117963   1.11539 0.0142851 0.000666667
 0.975113 -0.143068   1.13922 0.158721 0.000666667
 0.990038 -0.122601   1.11849 0.119851 0.000666667
 0.950955 -0.138752    1.1501 -0.052245 0.000666667
 0.967469 -0.164647    1.1137 0.153781 0.000666667
  0.96909 -0.112825   1.14151 -0.29466 0.000666667
  1.02527 -0.166174   1.11581 -0.0501649 0.000666667
0.974564 -0.12207  1.14299 0.143219 0.000666667
 0.986385 -0.153382   1.09677 -0.136814 0.000666667
 0.992956 -0.141071   1.13302 0.0525411 0.000666667
 0.956686 -0.145775   1.11491 0.226975 0.000666667
 0.989822 -0.162896   1.12412 0.105972 0.000666667
 0.966466 -0.131777   1.10008 0.157707 0.000666667
 0.985757 -0.155606   1.11236 -0.154478 0.000666667
 0.982131 -0.108867   1.10861 0.249697 0.000666667
 0.989273 -0.119052   1.10945 -0.196141 0.000666667
 0.939424 -0.152012   1.14035 0.368932 0.000666667
   1.00307 -0.0975374    1.10945 0.015982 0.000666667
  0.98402 -0.140877   1.09627 -0.0807183 0.000666667
  1.00027 -0.129694   1.14588 0.0910748 0.000666667
 0.982231 -0.155059   1.09836 0.0682546 0.000666667
 0.956047 -0.117786   1.12942 -0.370277 0.000666667
     0.941 -0.0960841    1.08609 -0.0698892 0.000666667
 0.971877 -0.147711   1.13051 -0.109812 0.000666667
  0.954814 -0.0975557    1.11007 -0.136934 0.000666667
  1.02458 -0.142906   1.14522 0.130456 0.000666667
 0.938472 -0.157233   1.10321 0.100895 0.000666667
 0.961924 -0.101444   1.11758 0.278222 0.000666667
 0.975698 -0.147662   1.15939 -0.0118449 0.000666667
 0.982105 -0.118125   1.12246 -0.123856 0.000666667
  0.97895 -0.123853   1.15282 -0.0157685 0.000666667
  0.97875 -0.146006    1.1095 0.0541535 0.000666667
 0.972362 -0.154748    1.0934 0.00275133 0.000666667
0.985321 -0.16156   1.1155 0.0568337 0.000666667
  0.99217 -0.126489   1.10315 -0.108382 0.000666667
  1.00099 -0.151452   1.13098 0.297765 0.000666667
 0.948949 -0.123212   1.11983 -0.330442 0.000666667
  1.00829 -0.126634   1.12777 -0.027256 0.000666667
 0.976838 -0.156338   1.09301 -0.104556 0.000666667
 0.982026 -0.119083   1.09248 0.00354744 0.000666667
 0.930527 -0.140008   1.17257 -0.0190227 0.000666667
0.993518 -0.15892  1.13322 -0.0318258 0.000666667
 0.962124 -0.161896   1.09618 0.16518 0.000666667
  1.00249 -0.146902   1.10238 0.0228329 0.000666667
 0.977638 -0.112047   1.09218 0.212205 0.000666667
 0.965398 -0.168109   1.09567 -0.0937968 0.000666667
 0.976142 -0.162388   1.16835 -0.0137324 0.000666667
 0.996261 -0.140114   1.10714 -0.0287919 0.000666667
  1.02017 -0.145434   1.14689 0.238987 0.000666667
 0.979423 -0.133518   1.11952 0.0134307 0.000666667
 0.949671 -0.148965   1.09882 -0.0417413 0.000666667
  0.99861 -0.151881   1.07465 -0.11812 0.000666667
 0.965425 -0.130639    1.1105 -0.0261031 0.000666667
 0.968432 -0.162295   1.12843 0.00886416 0.000666667
  0.97785 -0.143602   1.14279 0.284517 0.000666667
 0.945929 -0.131044   1.11865 0.313555 0.000666667
  0.94594 -0.103698   1.11417 -0.0941181 0.000666667
 0.987935 -0.111608   1.11327 0.367945 0.000666667
   0.98871 -0.0943558    1.14198 0.611398 0.000666667
 0.973048 -0.131276   1.13701 -0.159092 0.000666667
 0.920329 -0.124963   1.10569 0.0985976 0.000666667
 0.985897 -0.112131   1.14603 -0.0514829 0.000666667
 0.958426 -0.124106    1.1369 -0.250477 0.000666667
 0.956901 -0.151023   1.10959 0.102007 0.000666667
 0.990415 -0.149998   1.12592 -0.266165 0.000666667
 0.951005 -0.129629   1.13326 -0.312016 0.000666667
   1.0051 -0.157325   1.11578 0.0200893 0.000666667
 0.970233 -0.126861   1.09157 -0.197533 0.000666667
 0.978402 -0.137407   1.11029 -0.312645 0.000666667
 0.964827 -0.125136   1.11781 -0.231513 0.000666667
 0.990497 -0.139597   1.08698 -0.0910447 0.000666667
 0.944994 -0.142726   1.09801 0.544355 0.000666667
 0.993188 -0.126269   1.13597 0.350734 0.000666667
 0.994465 -0.122128   1.08574 0.0799927 0.000666667
  1.00062 -0.133496   1.16018 -0.23751 0.000666667
 0.947139 -0.169885   1.15418 0.00304743 0.000666667
 0.989511 -0.132196   1.12832 0.311672 0.000666667
 0.958809 -0.130292   1.14689 0.276688 0.000666667
 0.978958 -0.134785   1.11842 -0.109252 0.000666667
0.960223 -0.11573    1.126 -0.309734 0.000666667
 0.957691 -0.127723    1.1149 0.0214758 0.000666667
 0.989621 -0.130329    1.1266 0.02126 0.000666667
 0.996673 -0.121035   1.09393 -0.174888 0.000666667
 0.975619 -0.123956   1.12873 -0.135 0.000666667
 0.992095 -0.156417   1.13595 -0.0371117 0.000666667
  0.95089 -0.133316   1.12214 0.113569 0.000666667
  0.980586 -0.0979117    1.09574 -0.0570852 0.000666667
 0.977224 -0.164176   1.11106 0.127133 0.000666667
 0.938644 -0.125965   1.09632 -0.283833 0.000666667
 0.987165 -0.141956   1.13821 0.29334 0.000666667
 0.974061 -0.139281   1.10391 -0.0855272 0.000666667
 0.960641 -0.128603   1.13224 -0.108954 0.000666667
  0.95401 -0.118303   1.12807 0.1687 0.000666667
 0.965647 -0.145387   1.09879 -0.209415 0.000666667
 0.971622 -0.128662   1.12629 -0.181933 0.000666667
 0.994305 -0.135063   1.17484 -0.0658582 0.000666667
 0.998361 -0.111033   1.12366 0.326879 0.000666667
  1.03103 -0.126619   1.08777 -0.258003 0.000666667
 0.989101 -0.123214   1.10312 0.110928 0.000666667
  0.98929 -0.147746   1.11489 -0.0159554 0.000666667
 0.957056 -0.115651   1.12567 0.211611 0.000666667
0.943876 -0.12289  1.12719 -0.0203032 0.000666667
 0.998543 -0.111744   1.10385 0.0299981 0.000666667
 0.984363 -0.146778   1.14303 0.0643766 0.000666667
 0.965069 -0.160851   1.12821 -0.010902 0.000666667
  0.96808 -0.102378   1.14254 0.251719 0.000666667
 0.968501 -0.150091     1.131 -0.070341 0.000666667
 0.940423 -0.163924   1.13008 -0.0732283 0.000666667
 0.985856 -0.105752   1.12045 -0.160232 0.000666667
 0.957681 -0.109945   1.06661 0.299562 0.000666667
  0.99619 -0.103514   1.13146 -0.24749 0.000666667
0.969174 -0.14082   1.1175 -0.346776 0.000666667
0.989317 -0.17468  1.13748 0.0785745 0.000666667
 0.983069 -0.137577   1.07455 0.00691977 0.000666667
 0.975921 -0.163473   1.11817 -0.383726 0.000666667
0.983659 -0.15049  1.12934 0.14021 0.000666667
 0.953366 -0.129054   1.10852 -0.10523 0.000666667
   1.0331 -0.161371   1.13489 -0.251513 0.000666667
  1.01538 -0.166147   1.08281 -0.212164 0.000666667
 0.958914 -0.144209   1.12665 -0.0857546 0.000666667
 0.980962 -0.133673   1.13878 -0.164682 0.000666667
  0.96596 -0.129081   1.14184 0.0508226 0.000666667
 0.974321 -0.163047   1.14153 0.316045 0.000666667
  1.00246 -0.100097   1.10415 -0.124484 0.000666667
 0.974116 -0.103627   1.09993 0.399167 0.000666667
  0.96659 -0.129033   1.08276 0.248387 0.000666667
 0.965157 -0.126452    1.1063 -0.113027 0.000666667
 0.988887 -0.110868   1.13209 0.294898 0.000666667
  1.01188 -0.110059   1.11325 0.1362 0.000666667
 0.977168 -0.152522   1.12193 0.192597 0.000666667
 0.974141 -0.149168   1.11265 -0.195752 0.000666667
 0.985452 -0.155811   1.13077 -0.201967 0.000666667
 0.968001 -0.109952   1.10625 0.351232 0.000666667
0.960934 -0.13705  1.10599 0.27371 0.000666667
 0.992964 -0.166799   1.13379 -0.346297 0.000666667
 0.965165 -0.138681   1.11906 0.114866 0.000666667
 0.966083 -0.154127   1.12181 0.175168 0.000666667
 0.954267 -0.129177   1.09108 0.256339 0.000666667
  0.95539 -0.139852   1.13607 -0.00838688 0.000666667
  0.97572 -0.156939   1.13667 -0.0205731 0.000666667
 0.977597 -0.107916    1.0652 -0.0994009 0.000666667
 0.989286 -0.130215   1.12038 -0.0890246 0.000666667
 0.955257 -0.149723    1.1381 -0.22688 0.000666667
 0.990671 -0.136156   1.12831 -0.03941 0.000666667
 0.933986 -0.108796   1.13632 0.000350096 0.000666667
 0.948609 -0.141932   1.12266 0.0977278 0.000666667
  0.98718 -0.072674   1.11145 0.165673 0.000666667
  1.00056 -0.117403   1.11953 -0.302726 0.000666667
 0.974729 -0.163939   1.09625 -0.0662623 0.000666667
 0.966345 -0.121001   1.12035 -0.00616201 0.000666667
 0.959321 -0.140376   1.14686 -0.0734101 0.000666667
 0.99621 -0.15192  1.10508 0.188594 0.000666667
 0.947157 -0.143356   1.08429 0.513715 0.000666667
0.956774 -0.15273  1.12518 -0.171624 0.000666667
 0.974242 -0.164248   1.14361 0.237688 0.000666667
0.979201 -0.14359  1.13165 0.0185726 0.000666667
 0.943432 -0.116178   1.11687 -0.266547 0.000666667
  0.97605 -0.140259   1.11547 0.0499729 0.000666667
 0.974428 -0.152723   1.14686 -0.215843 0.000666667
 0.975803 -0.117737   1.13996 0.211497 0.000666667
 0.980471 -0.100363   1.08777 0.443534 0.000666667
 0.969403 -0.111415   1.12689 -0.0337419 0.000666667
  1.01229 -0.122544   1.10464 -0.10116 0.000666667
 0.983452 -0.121129   1.13328 -0.214032 0.000666667
 0.984266 -0.118741   1.09291 -0.0037458 0.000666667
 0.988295 -0.135056   1.10842 0.148516 0.000666667
 0.988315 -0.130942   1.12381 0.163898 0.000666667
 0.960222 -0.123953   1.11599 0.0690353 0.000666667
 0.976629 -0.122357   1.13737 -0.0737271 0.000666667
0.965712 -0.15581  1.15187 -0.0773405 0.000666667
0.940356 -0.12077  1.13608 -0.0632707 0.000666667
  1.01023 -0.133708    1.0812 -0.322244 0.000666667
 0.977139 -0.141436   1.12088 0.0815956 0.000666667
 0.983938 -0.139038   1.12217 -0.25975 0.000666667
 0.986285 -0.156659   1.07568 -0.220479 0.000666667
 0.978656 -0.148339   1.10471 0.282128 0.000666667
 0.980372 -0.103084    1.1168 0.0774522 0.000666667
 0.961896 -0.142697   1.13041 -0.189655 0.000666667
0.967358 -0.10559  1.08494 0.246206 0.000666667
 0.975713 -0.135839   1.09528 -0.217244 0.000666667
  1.02813 -0.137945   1.12408 0.136302 0.000666667
 0.998899 -0.180338    1.0988 -0.42169 0.000666667
 0.975101 -0.119635   1.08379 0.0555257 0.000666667
 0.963283 -0.126383   1.08727 -0.236021 0.000666667
  0.98692 -0.171282   1.14694 0.209179 0.000666667
 0.999122 -0.185079    1.1286 -0.133549 0.000666667
 0.956436 -0.110914   1.10951 0.0492861 0.000666667
 0.944281 -0.149987   1.11735 -0.0829054 0.000666667
 0.973006 -0.177109   1.12173 -0.349463 0.000666667
 0.95573 -0.11888  1.10928 0.0510014 0.000666667
 0.984502 -0.137674   1.11077 -0.0455683 0.000666667
 0.989794 -0.155437   1.11614 0.231255 0.000666667
 0.952487 -0.156769   1.09849 -0.133425 0.000666667
 0.997281 -0.140206   1.14161 0.129453 0.000666667
 0.965936 -0.135028   1.10234 -0.024108 0.000666667
  1.01687 -0.108366    1.1395 -0.133107 0.000666667
  1.02379 -0.178345   1.09145 0.115138 0.000666667
 0.976009 -0.139997   1.12443 0.0598032 0.000666667
 0.956934 -0.151926   1.11935 0.0969505 0.000666667
 0.963551 -0.130931   1.14222 -0.33139 0.000666667
 0.981863 -0.115476   1.11265 0.20891 0.000666667
 0.937176 -0.131015   1.11792 0.0337187 0.000666667
 0.987319 -0.174179   1.15419 -0.0269353 0.000666667
 0.986627 -0.116918   1.12143 0.172959 0.000666667
 0.969463 -0.152894    1.1034 0.164975 0.000666667
  1.0093 -0.14072   1.1469 -0.0472781 0.000666667
 0.955472 -0.159754   1.12606 -0.073174 0.000666667
 0.952862 -0.119313     1.086 -0.370927 0.000666667
 0.991299 -0.136516   1.10431 -0.0615374 0.000666667
  1.00905 -0.150096    1.1157 -0.227962 0.000666667
  0.91389 -0.128851   1.10742 -0.150179 0.000666667
 0.991105 -0.148731   1.12238 0.071405 0.000666667
 0.971975 -0.132664   1.16103 -0.0201859 0.000666667
0.941175 -0.11118  1.09161 -0.440398 0.000666667
   0.9862 -0.142993    1.1448 -0.00719932 0.000666667
 0.959492 -0.157263   1.16324 0.350578 0.000666667
 0.986597 -0.132322   1.09348 -0.243078 0.000666667
 0.946609 -0.147743   1.15417 -0.0832517 0.000666667
 0.973787 -0.184578   1.10778 -0.199458 0.000666667
 0.947122 -0.139113    1.1165 0.562103 0.000666667
  1.00716 -0.142828   1.09479 -0.0650761 0.000666667
  1.00018 -0.130152   1.11495 -0.144011 0.000666667
 0.930279 -0.140569   1.12677 0.0263363 0.000666667
 0.980495 -0.139544   1.10342 0.300595 0.000666667
  0.980426 -0.0926908    1.14875 0.25015 0.000666667
 0.970246 -0.123192   1.12218 0.160226 0.000666667
  0.96244 -0.152752   1.14503 0.110501 0.000666667
 0.974286 -0.130572   1.10797 0.593853 0.000666667
  1.00446 -0.162638   1.10655 0.0490644 0.000666667
 0.976505 -0.175478   1.08766 -0.245377 0.000666667
 0.980158 -0.159319   1.13708 0.14856 0.000666667
  0.99402 -0.137577   1.13995 -0.279675 0.000666667
   1.0119 -0.122843   1.07597 0.0949333 0.000666667
 0.961196 -0.108182   1.11556 -0.0474309 0.000666667
 0.978003 -0.110867   1.09577 -0.132978 0.000666667
 0.934811 -0.165435   1.10585 -0.102621 0.000666667
 0.959731 -0.129871   1.14006 0.0454053 0.000666667
 0.940762 -0.137979   1.07902 0.268357 0.000666667
 0.994779 -0.119042   1.11213 0.0202678 0.000666667
 0.941193 -0.124222   1.09132 -0.095461 0.000666667
 0.983624 -0.158765   1.11347 -0.204546 0.000666667
 0.994257 -0.154938   1.12951 0.0323448 0.000666667
 0.979465 -0.111848   1.10396 0.0415682 0.000666667
 0.997234 -0.140928   1.12939 -0.365092 0.000666667
 0.956755 -0.129308   1.10573 0.246808 0.000666667
  1.00035 -0.125131   1.11881 -0.207598 0.000666667
 0.948623 -0.136127   1.12989 0.303891 0.000666667
 0.940347 -0.117941   1.14351 0.419468 0.000666667
 0.975114 -0.145745   1.11483 0.0562079 0.000666667
   1.0027 -0.145604   1.14092 0.0226593 0.000666667
 0.985601 -0.154556   1.11581 -0.0427484 0.000666667
 0.960886 -0.138506   1.09647 -0.325985 0.000666667
 0.968359 -0.179903   1.13597 0.107812 0.000666667
 0.994848 -0.154216   1.13781 0.0161195 0.000666667
  0.962656 -0.0918078    1.12611 0.129579 0.000666667
 0.984711 -0.139849   1.13613 0.0736573 0.000666667
 0.945427 -0.151524   1.10511 -0.173534 0.000666667
 0.971989 -0.139215   1.12609 -0.0693887 0.000666667
 0.993139 -0.128347   1.13001 -0.224076 0.000666667
 0.943668 -0.140757   1.10962 -0.284534 0.000666667
 0.981293 -0.108855    1.1136 -0.0178342 0.000666667
 0.964414 -0.169425   1.13481 -0.0415958 0.000666667
 0.966322 -0.131847   1.15224 0.191767 0.000666667
 0.991631 -0.128735   1.11267 -0.0775657 0.000666667
 0.980657 -0.153946   1.11378 -0.160512 0.000666667
 0.956832 -0.108378   1.16045 -0.140449 0.000666667
  0.94672 -0.138607   1.13203 -0.0359293 0.000666667
0.979334 -0.13284  1.12821 0.29655 0.000666667
   0.9778 -0.152661   1.13543 -0.0923461 0.000666667
 0.986406 -0.189992   1.11471 0.179861 0.000666667
 0.997755 -0.102904   1.14257 -0.319417 0.000666667
 0.976015 -0.139558   1.11452 0.41626 0.000666667
 0.976931 -0.121237   1.10367 0.341297 0.000666667
 0.988373 -0.159485    1.1252 -0.106669 0.000666667
 0.950544 -0.146637   1.09637 -0.114538 0.000666667
0.968023 -0.1047 1.10657 -0.40567 0.000666667
 0.976821 -0.141087   1.08507 0.134272 0.000666667
  0.94948 -0.126032   1.09812 0.0479437 0.000666667
 0.969052 -0.102765   1.10415 -0.312896 0.000666667
 0.997347 -0.150463   1.16502 -0.291607 0.000666667
 0.974758 -0.148722   1.11822 0.269643 0.000666667
 0.972951 -0.140142   1.13369 0.149152 0.000666667
  0.98222 -0.127915   1.12526 0.135145 0.000666667
 0.985107 -0.121846   1.08801 -0.189326 0.000666667
 0.992067 -0.126524   1.12613 -0.125541 0.000666667
 0.970179 -0.163043   1.13549 -0.0778809 0.000666667
 0.954456 -0.134049   1.10163 -0.269822 0.000666667
  1.00511 -0.159874   1.11233 -0.0189473 0.000666667
 0.974259 -0.131386   1.14962 -0.0450864 0.000666667
  1.02055 -0.124389   1.11116 0.170171 0.000666667
 1.01846 -0.14244  1.10174 0.207079 0.000666667
 0.966934 -0.114305   1.13821 0.172976 0.000666667
 0.985765 -0.141296   1.15346 0.381784 0.000666667
  0.955092 -0.0999022    1.12668 -0.0501855 0.000666667
  0.94118 -0.134925   1.08496 -0.310069 0.000666667
0.967096 -0.13955  1.11136 -0.256215 0.000666667
 0.994919 -0.131287   1.04771 -0.127966 0.000666667
   1.0007 -0.129749   1.12793 -0.150579 0.000666667
 0.968139 -0.124186   1.12705 -0.101413 0.000666667
 0.975354 -0.120655   1.09119 -0.161928 0.000666667
 0.990849 -0.141544   1.15489 0.10801 0.000666667
 1.00765 -0.12348  1.15058 0.0398391 0.000666667
  0.95856 -0.170796   1.09247 -0.196444 0.000666667
 0.983798 -0.127338   1.13243 -0.415744 0.000666667
0.970306 -0.13929  1.14672 0.126196 0.000666667
 0.990202 -0.127931   1.14015 0.231456 0.000666667
0.981229 -0.15998   1.1274 0.048535 0.000666667
  0.977845 -0.0977472    1.12062 0.156251 0.000666667
  0.98635 -0.126216   1.13064 -0.131376 0.000666667
 0.969526 -0.151221   1.11926 -0.0726361 0.000666667
 0.963003 -0.151628   1.10083 -0.0196702 0.000666667
  0.953235 -0.0931902    1.10621 -0.222791 0.000666667
  0.98588 -0.125092    1.1339 0.185958 0.000666667
 0.990414 -0.133076    1.1319 -0.0271631 0.000666667
  0.98889 -0.137616   1.14815 0.277502 0.000666667
0.937632 -0.12724  1.11454 -0.0822576 0.000666667
 0.969521 -0.113764   1.12065 -0.22711 0.000666667
0.940997  -0.148 1.10701 0.0633349 0.000666667
  0.97317 -0.118124   1.12046 -0.196091 0.000666667
 0.986647 -0.143645   1.11813 -0.137148 0.000666667
 0.959382 -0.124646   1.13323 -0.0540054 0.000666667
 0.973984 -0.105213   1.08447 -0.0751207 0.000666667
 0.997566 -0.141594   1.11957 0.0385014 0.000666667
 0.974986 -0.108537   1.15429 -0.167535 0.000666667
 0.97663 -0.13425  1.11119 0.274651 0.000666667
 0.940671 -0.157268   1.12579 0.191641 0.000666667
 0.965546 -0.145844   1.12287 -0.0915734 0.000666667
0.955329 -0.13521  1.11131 -0.12087 0.000666667
 0.984505 -0.166998   1.12475 0.45316 0.000666667
 0.963914 -0.143144   1.15354 0.286347 0.000666667
 0.963556 -0.136137   1.14607 -0.423452 0.000666667
 0.988652 -0.142417    1.0882 0.00354137 0.000666667
0.973433 -0.12606   1.1043 -0.223436 0.000666667
 0.990919 -0.144107   1.11106 -0.00553669 0.000666667
  1.00146 -0.139329   1.12647 0.188215 0.000666667
 1.00875 -0.10665  1.11131 0.283557 0.000666667
  0.96497 -0.127362   1.08502 0.190144 0.000666667
 0.960773 -0.100017   1.09883 -0.574972 0.000666667
  1.00208 -0.117366   1.08481 0.248676 0.000666667
  0.963767 -0.0964977    1.11389 0.164774 0.000666667
 0.983399 -0.128437   1.08366 -0.243068 0.000666667
  0.966697 -0.0951908    1.12946 0.139556 0.000666667
  1.01517 -0.134834   1.11469 0.247643 0.000666667
 0.962405 -0.139163   1.13515 -0.159497 0.000666667
  1.00706 -0.126283    1.1508 -0.210108 0.000666667
  0.98646 -0.122645   1.12642 -0.110598 0.000666667
 0.983614 -0.161249   1.14121 -0.120318 0.000666667
 0.980405 -0.128688   1.07605 -0.0130706 0.000666667
 0.966069 -0.128927   1.12555 0.106608 0.000666667
 0.949254 -0.148156   1.09923 -0.163674 0.000666667
  0.97653 -0.128263   1.06121 -0.0740197 0.000666667
  1.02228 -0.138218   1.11691 0.00195771 0.000666667
 0.965113 -0.162393   1.08168 0.238403 0.000666667
 0.980819 -0.133708   1.11721 0.101247 0.000666667
 0.978864 -0.146535   1.09433 0.370163 0.000666667
   1.0071 -0.116471   1.07937 -0.0283997 0.000666667
 0.957916 -0.116067   1.11958 -0.0629698 0.000666667
 0.948447 -0.139161   1.12569 -0.159448 0.000666667
 0.983653 -0.154354   1.13317 0.329411 0.000666667
   0.9987 -0.111686   1.12409 -0.0854878 0.000666667
 0.965073 -0.146682   1.13271 0.0129131 0.000666667
 0.994042 -0.149588   1.10545 -0.0141033 0.000666667
 0.955222 -0.140682   1.10532 -0.116013 0.000666667
 0.976427 -0.156737   1.14189 -0.280964 0.000666667
 0.963549 -0.124629    1.1497 0.174734 0.000666667
 0.971357 -0.170826   1.09626 0.419297 0.000666667
 0.990701 -0.159827   1.09318 0.279432 0.000666667
0.993032 -0.16869  1.12796 0.159921 0.000666667
0.990683 -0.1184  1.1332 -0.124137 0.000666667
 0.996844 -0.128791   1.10874 -0.268148 0.000666667
 0.973765 -0.147073   1.10531 0.0611822 0.000666667
 0.959476 -0.120392   1.15529 -0.0453519 0.000666667
 0.951022 -0.117346   1.09718 0.0900225 0.000666667
 0.986148 -0.118188   1.10185 0.350605 0.000666667
 0.965537 -0.112773   1.14845 -0.222099 0.000666667
0.975173 -0.12573  1.10917 0.270121 0.000666667
 0.939878 -0.112359   1.11293 -0.261565 0.000666667
  0.99331 -0.111807   1.12734 -0.0768732 0.000666667
0.996359 -0.1227  1.0938 0.0642362 0.000666667
  1.00598 -0.129012   1.12029 -0.144058 0.000666667
0.966557 -0.16101   1.1238 0.167473 0.000666667
 0.970183 -0.145221   1.10005 -0.0750763 0.000666667
0.990219 -0.15576  1.10588 -0.0544446 0.000666667
0.990374 -0.14591  1.11247 0.0416889 0.000666667
 0.950788 -0.105022   1.09288 0.0187965 0.000666667
 0.974852 -0.131051   1.13245 -0.0593679 0.000666667
 0.964596 -0.132795   1.11932 0.269156 0.000666667
 0.960738 -0.128422   1.10496 -0.489104 0.000666667
 0.946214 -0.114723   1.12582 0.127541 0.000666667
 0.987652 -0.151048   1.11435 -0.0330278 0.000666667
   0.9599 -0.119628   1.12344 0.191578 0.000666667
  0.983804 -0.0903801    1.05937 -0.0852467 0.000666667
 0.938227 -0.118652   1.11959 -0.0742417 0.000666667
 0.999119 -0.123567   1.13761 -0.251191 0.000666667
0.966457 -0.15312  1.14334 0.270334 0.000666667
 0.989006 -0.152281   1.12402 0.123326 0.000666667
  0.95862 -0.148095   1.07791 -0.116698 0.000666667
 0.984941 -0.118818   1.17076 0.0180356 0.000666667
 0.978839 -0.163263   1.12125 -0.134246 0.000666667
 0.943221 -0.117806   1.12718 0.0267695 0.000666667
 0.939427 -0.156264   1.12659 0.127601 0.000666667
 0.972035 -0.156929   1.08418 -0.0784024 0.000666667
 0.974368 -0.102182   1.13165 -0.0668854 0.000666667
 0.975609 -0.146812   1.13906 -0.163755 0.000666667
 0.987672 -0.129153   1.12857 0.193132 0.000666667
 0.974384 -0.142568   1.11127 -0.251039 0.000666667
 0.978838 -0.157411   1.09314 -0.00321259 0.000666667
 0.953199 -0.123978   1.08088 -0.328775 0.000666667
  1.00469 -0.172898   1.09874 -0.39143 0.000666667
 0.946724 -0.139222   1.11354 0.204042 0.000666667
 0.970002 -0.151797    1.0953 0.227242 0.000666667
 0.949497 -0.146551   1.13023 -0.0869732 0.000666667
 0.985931 -0.151539   1.12713 -0.0526214 0.000666667
  0.99744 -0.144048   1.14039 -0.467779 0.000666667
  1.00581 -0.134737   1.14035 0.0039517 0.000666667
 1.00546 -0.11634  1.11789 0.312278 0.000666667
 1.00918 -0.13007   1.0848 0.181888 0.000666667
 0.967221 -0.122922    1.0682 -0.137702 0.000666667
 0.977287 -0.136144   1.11195 0.256007 0.000666667
  0.952338 -0.0983226    1.12964 -0.11734 0.000666667
 0.965829 -0.120645   1.13973 0.232833 0.000666667
 0.967492 -0.135368   1.12123 -0.0155157 0.000666667
 0.953878 -0.116216   1.11107 -0.251389 0.000666667
 0.967237 -0.143052    1.0861 0.109241 0.000666667
 0.964652 -0.133269   1.12503 -0.016448 0.000666667
 0.979747 -0.132253   1.11246 0.39777 0.000666667
 0.954071 -0.127762   1.11253 -0.0458238 0.000666667
 0.980606 -0.140424   1.11526 0.0093213 0.000666667
 0.915995 -0.110524   1.11959 -0.172661 0.000666667
 0.947438 -0.129366   1.12994 -0.11887 0.000666667
0.955664 -0.13087  1.09408 0.003087 0.000666667
 0.912015 -0.130015   1.12345 0.266168 0.000666667
  0.98831 -0.127066   1.13408 0.0634355 0.000666667
  1.00452 -0.159928   1.12035 0.0329128 0.000666667
  0.98718 -0.149426   1.11758 -0.0988244 0.000666667
  1.00462 -0.165441   1.13332 -0.0546676 0.000666667
 0.992125 -0.114382   1.10147 0.145773 0.000666667
 0.986945 -0.136466    1.1119 -0.104201 0.000666667
  1.01467 -0.165209   1.10023 0.0221651 0.000666667
 0.999563 -0.132819   1.09935 -0.201049 0.000666667
 0.978157 -0.108549   1.10861 -0.0198334 0.000666667
 0.968658 -0.175026   1.10322 -0.134322 0.000666667
 0.952426 -0.149003   1.09955 0.0908923 0.000666667
 0.975078 -0.132863   1.11234 0.0366497 0.000666667
  1.02506 -0.131794   1.09758 -0.182671 0.000666667
 0.989311 -0.138869   1.14047 0.139951 0.000666667
 0.999821 -0.129355    1.1275 -0.0650902 0.000666667
 0.976005 -0.082715   1.14686 0.0150613 0.000666667
 0.982165 -0.151581   1.12747 0.0908787 0.000666667
 0.993625 -0.152519   1.14038 0.139212 0.000666667
 0.954309 -0.107463   1.10435 -0.104084 0.000666667
 0.925559 -0.164316   1.10975 -0.180264 0.000666667
 0.970611 -0.140886   1.09514 0.110618 0.000666667
 0.981296 -0.127413   1.12015 -0.12466 0.000666667
 0.975463 -0.126042   1.10779 -0.169085 0.000666667
0.989525 -0.15316  1.16023 0.235763 0.000666667
   1.0055 -0.140404   1.12768 0.0153766 0.000666667
  0.99135 -0.162487   1.14001 -0.334883 0.000666667
 0.999191 -0.127164   1.09009 -0.0887167 0.000666667
  1.03832 -0.158621   1.11719 0.0583754 0.000666667
 0.978395 -0.144165   1.09963 -0.150783 0.000666667
 0.983996 -0.170389   1.12888 -0.278054 0.000666667
 0.988585 -0.130627   1.11718 0.133203 0.000666667
 0.966139 -0.147771   1.07064 0.0321285 0.000666667
  1.02062 -0.142857   1.11989 -0.113212 0.000666667
 0.923071 -0.158581   1.10958 0.328075 0.000666667
  0.973217 -0.0885709    1.13047 -0.0905135 0.000666667
 0.946823 -0.125214    1.1256 -0.127161 0.000666667
 0.986427 -0.126879   1.13136 -0.137981 0.000666667
  1.00567 -0.129622   1.14581 -0.189596 0.000666667
 0.986612 -0.143444   1.08202 -0.0579691 0.000666667
 0.992003 -0.118993   1.12298 0.0611481 0.000666667
 0.973109 -0.141681   1.13423 -0.253755 0.000666667
 0.989951 -0.131674   1.12211 -0.427238 0.000666667
 1.02667 -0.14927  1.10663 0.202526 0.000666667
 0.957767 -0.155369   1.10099 0.287459 0.000666667
  0.986218 -0.0825389    1.12995 -0.429805 0.000666667
 0.970981 -0.158542   1.11709 0.158979 0.000666667
 0.968067 -0.138951   1.10077 0.104162 0.000666667
 0.998952 -0.119359   1.17296 0.0805666 0.000666667
 0.928806 -0.132427    1.1175 0.139524 0.000666667
 0.959633 -0.110704   1.11247 0.315132 0.000666667
  0.997827 -0.0929145    1.08406 0.263697 0.000666667
 0.973748 -0.138668   1.12819 0.27334 0.000666667
 0.964999 -0.152237   1.08185 0.1426 0.000666667
  0.96667 -0.131289   1.13661 0.327193 0.000666667
 0.981239 -0.118265   1.09917 -0.186953 0.000666667
0.971788 -0.10824   1.1014 -0.0732191 0.000666667
  1.01006 -0.147677    1.1134 -0.290689 0.000666667
 0.953175 -0.180796    1.1625 -0.110896 0.000666667
 0.980614 -0.169972   1.09697 -0.185037 0.000666667
  1.00943 -0.146668   1.13284 0.0505151 0.000666667
  0.97238 -0.112817   1.15397 -0.0284939 0.000666667
 0.976456 -0.145364   1.10934 0.0166373 0.000666667
 0.967293 -0.151621   1.09866 0.122721 0.000666667
 0.962348 -0.123141   1.12176 0.0749138 0.000666667
 0.945241 -0.108071   1.13322 0.0249387 0.000666667
 0.960332 -0.132423   1.10636 0.236181 0.000666667
0.997884 -0.1385   1.087 -0.119854 0.000666667
0.987657 -0.1533 1.11238 0.0496994 0.000666667
 0.960725 -0.131527   1.13438 -0.276559 0.000666667
0.997593 -0.13625  1.11219 -0.0118467 0.000666667
  1.00403 -0.149691   1.11909 -0.13172 0.000666667
 0.931967 -0.154407   1.15871 -0.0769346 0.000666667
 0.993072 -0.170747   1.13274 -0.0330557 0.000666667
 0.962633 -0.151225   1.09286 0.256279 0.000666667
 0.933426 -0.128836   1.15152 -0.194795 0.000666667
   1.0093 -0.131789    1.1267 0.100821 0.000666667
 0.917673 -0.124648   1.09373 -0.0727431 0.000666667
  1.00593 -0.122822   1.10568 -0.219621 0.000666667
 0.984332 -0.142757   1.13324 0.108983 0.000666667
 0.943306 -0.121936   1.11092 0.472049 0.000666667
 1.00114 -0.13743  1.09904 -0.170631 0.000666667
0.974875 -0.12971  1.13219 0.134183 0.000666667
 0.960492 -0.139215   1.14068 -0.38884 0.000666667
 0.977006 -0.138296   1.12274 -0.0474503 0.000666667
 0.984541 -0.103121   1.09113 -0.0827345 0.000666667
 0.984851 -0.144858    1.1411 0.20066 0.000666667
 0.990102 -0.154132   1.16367 -0.318236 0.000666667
  0.984666 -0.0877803    1.15671 0.19285 0.000666667
 0.954299 -0.131617   1.12805 -0.136117 0.000666667
0.955739 -0.13125  1.10985 0.0610621 0.000666667
 0.958299 -0.135288   1.13499 0.15073 0.000666667
  1.00024 -0.107339   1.14424 -0.256543 0.000666667
 0.958038 -0.147811   1.11583 0.432349 0.000666667
 0.989745 -0.151767   1.14068 0.0790525 0.000666667
 0.954167 -0.129336   1.11548 -0.256146 0.000666667
  0.951085 -0.0967866    1.09721 0.162938 0.000666667
 0.969254 -0.135984   1.15321 -0.260157 0.000666667
 0.976819 -0.145102   1.12425 0.0197705 0.000666667
 0.974067 -0.129898   1.10814 0.112217 0.000666667
 0.993849 -0.156469   1.09521 0.136364 0.000666667
 0.976476 -0.111822   1.10558 -0.101521 0.000666667
 0.936726 -0.130019   1.13063 -0.078712 0.000666667
 0.989021 -0.141098   1.13113 -0.244891 0.000666667
 0.968927 -0.157998   1.11919 -0.189626 0.000666667
 1.00756 -0.15875  1.13796 0.0780339 0.000666667
 0.967608 -0.122662   1.14693 0.00733622 0.000666667
 0.984861 -0.153456   1.09821 -0.0101892 0.000666667
 0.964678 -0.123463   1.12802 0.542781 0.000666667
 0.930627 -0.144869   1.11831 0.0665376 0.000666667
 0.996918 -0.124959   1.13787 0.105636 0.000666667
 0.985204 -0.130328   1.10259 0.1108 0.000666667
  1.00108 -0.109446   1.09687 0.0865424 0.000666667
 0.982556 -0.140567   1.10871 0.148143 0.000666667
0.983649 -0.12686  1.08668 -0.154529 0.000666667
 0.990666 -0.150659   1.10702 0.182016 0.000666667
 0.980104 -0.133624   1.14056 0.256162 0.000666667
 0.989315 -0.127525   1.11892 -0.181851 0.000666667
0.956689 -0.12987  1.10121 -0.333031 0.000666667
 0.966737 -0.160028   1.07913 -0.196572 0.000666667
 0.939109 -0.172596   1.14381 -0.230012 0.000666667
 0.960247 -0.159024   1.12436 -0.0433411 0.000666667
  0.96755 -0.133458   1.13727 0.212326 0.000666667
 0.980724 -0.132388   1.11798 -0.0885709 0.000666667
  0.957024 -0.0878637    1.11041 -0.177445 0.000666667
 0.966675 -0.146833   1.09556 -0.048297 0.000666667
0.973224 -0.14297  1.07779 -0.0127634 0.000666667
 0.963062 -0.134098   1.08673 0.00451895 0.000666667
  0.98833 -0.140672   1.11716 0.0237127 0.000666667
   1.02005 -0.0941885    1.12074 0.122541 0.000666667
 0.972815 -0.140041   1.13126 -0.179323 0.000666667
 0.996779 -0.139134    1.1256 0.251969 0.000666667
 0.976434 -0.157028   1.10179 -0.106295 0.000666667
 0.962981 -0.126604    1.1024 -0.0111195 0.000666667
 0.918358 -0.133449   1.11735 -0.0371754 0.000666667
0.974802 -0.14001  1.11146 0.252269 0.000666667
 0.990544 -0.125188   1.13028 -0.19883 0.000666667
 0.964849 -0.126558     1.127 -0.436527 0.000666667
 0.984282 -0.115476   1.12708 0.0581301 0.000666667
 0.997993 -0.150592   1.14144 -0.210799 0.000666667
 0.997572 -0.135029   1.13278 -0.146284 0.000666667
 0.989943 -0.131474   1.08272 -0.107509 0.000666667
 0.994841 -0.135297    1.0981 -0.0151688 0.000666667
0.994874 -0.15525  1.14049 0.0967877 0.000666667
 1.00087 -0.13703  1.12849 -0.0448151 0.000666667
  0.94914 -0.146048   1.09664 0.107337 0.000666667
  0.947743 -0.0907367    1.11977 -0.012535 0.000666667
 0.985607 -0.134088   1.11036 0.0975727 0.000666667
  1.01698 -0.157165    1.0878 -0.0968181 0.000666667
 0.916765 -0.125358   1.08679 0.00722669 0.000666667
 0.965988 -0.111801   1.15677 -0.117344 0.000666667
0.982573 -0.13586  1.07243 -0.0406373 0.000666667
 0.990893 -0.135741   1.11673 0.00929965 0.000666667
 0.968267 -0.131625   1.12294 0.125002 0.000666667
 0.979669 -0.122466   1.14032 -0.354983 0.000666667
 0.971096 -0.161402   1.09839 -0.0408718 0.000666667
 0.996205 -0.174106   1.10684 -0.00983364 0.000666667
 0.929089 -0.150546   1.12964 0.410384 0.000666667
    0.935 -0.159623   1.14072 0.259562 0.000666667
 0.989455 -0.130079   1.10185 -0.407396 0.000666667
0.955508 -0.15083  1.12451 0.233904 0.000666667
 0.945721 -0.115445   1.11097 -0.0960222 0.000666667
 0.944496 -0.146049   1.14696 0.278506 0.000666667
0.989209 -0.10946  1.14816 0.00176847 0.000666667
 0.942806 -0.116814   1.06444 0.0402679 0.000666667
   0.99833 -0.0983048    1.10269 -0.300571 0.000666667
0.988972 -0.13342  1.13596 0.14929 0.000666667
  1.00586 -0.144574   1.15774 -0.0577001 0.000666667
 0.985871 -0.132861   1.06731 0.0202635 0.000666667
  1.00534 -0.170428   1.12064 0.142732 0.000666667
 0.997299 -0.173103   1.12742 -0.17563 0.000666667
 0.974098 -0.135948   1.16559 0.0064122 0.000666667
 0.958906 -0.119834   1.14843 -0.194791 0.000666667
0.961362 -0.16415  1.08747 0.310058 0.000666667
  0.95979 -0.151601   1.12114 0.269637 0.000666667
 0.962291 -0.141119   1.14436 -0.028093 0.000666667
  0.98038 -0.142436   1.11421 0.27136 0.000666667
 0.969833 -0.146436   1.09363 0.32656 0.000666667
1.00901 -0.1378 1.15098 0.180554 0.000666667
 0.974963 -0.115692   1.12671 -0.165263 0.000666667
 0.986305 -0.128369   1.11815 -0.00367573 0.000666667
0.979698 -0.14927  1.11681 -0.453209 0.000666667
0.986848 -0.12037   1.1013 0.0769303 0.000666667
 0.960687 -0.115399   1.07459 0.0617244 0.000666667
0.945129 -0.15328  1.12674 0.0877453 0.000666667
 0.985854 -0.142344   1.10523 -0.178965 0.000666667
  0.97925 -0.128022   1.08836 -0.139083 0.000666667
 0.989526 -0.141656   1.12575 -0.272473 0.000666667
 0.963696 -0.161435   1.10768 0.026557 0.000666667
 0.973781 -0.116222   1.09725 -0.105773 0.000666667
 0.975093 -0.122954   1.11501 0.107345 0.000666667
 0.988308 -0.143351   1.14275 -0.199989 0.000666667
  0.97874 -0.147997   1.15665 -0.184404 0.000666667
  0.992427 -0.0986553    1.11284 -0.00792358 0.000666667
0.972796 -0.13726  1.14715 -0.164768 0.000666667
  0.96298 -0.155027   1.10307 0.141529 0.000666667
 0.973982 -0.151195   1.12557 -0.122985 0.000666667
 0.965566 -0.141886   1.15575 0.211406 0.000666667
 0.990188 -0.143059   1.18546 0.229171 0.000666667
 0.942287 -0.140609   1.14456 0.227282 0.000666667
 0.958673 -0.119695   1.13438 -0.345127 0.000666667
 0.975498 -0.121569   1.15177 -0.282115 0.000666667
 0.968177 -0.163536    1.1102 0.0941721 0.000666667
 0.975195 -0.106314   1.11976 0.134449 0.000666667
 0.975883 -0.143117   1.16329 0.140235 0.000666667
  0.96474 -0.158828   1.10812 -0.111934 0.000666667
 0.974461 -0.160869    1.1553 -0.0507984 0.000666667
  0.95949 -0.121137   1.11785 0.334954 0.000666667
0.992226 -0.1517 1.12763 -0.207351 0.000666667
 0.946458 -0.127886   1.12723 0.0464994 0.000666667
 0.946086 -0.147355   1.13107 0.266789 0.000666667
 0.961178 -0.137789   1.09756 0.289209 0.000666667
 0.960333 -0.100979   1.11484 -0.350352 0.000666667
 0.962356 -0.136257   1.12989 -0.378678 0.000666667
 0.983318 -0.106705    1.1166 -0.0700953 0.000666667
 0.990523 -0.129687   1.12437 -0.131225 0.000666667
 0.947064 -0.193007   1.13519 -0.0535869 0.000666667
   1.0124 -0.110748   1.12875 -0.0567204 0.000666667
  0.97099 -0.135251   1.10353 -0.145009 0.000666667
 0.965922 -0.114404    1.1481 0.148769 0.000666667
 0.985849 -0.149812    1.1252 0.066659 0.000666667
 0.962335 -0.121595   1.11433 -0.0548555 0.000666667
 1.01853 -0.13567  1.10833 -0.0127732 0.000666667
   1.0143 -0.137346   1.12603 0.405749 0.000666667
 0.943576 -0.111562   1.10579 -0.407177 0.000666667
  1.01212 -0.119037   1.11937 -0.428876 0.000666667
 0.946588 -0.119473   1.13418 -0.349585 0.000666667


==> output_ims_2_2_2_2/naive_action_0.txt <==
0.033459
0.989208 -0.1097 1.15171 0.381664 0.000666667
 0.992318 -0.120904   1.11871 -0.0199196 0.000666667
 0.994109 -0.140865   1.13166 0.0366094 0.000666667
 0.993979 -0.129692   1.09282 -0.0549489 0.000666667
 0.985987 -0.168435   1.13477 0.0484791 0.000666667
 0.989292 -0.144648   1.18599 0.234289 0.000666667
 0.989021 -0.154011    1.1286 -0.000585581 0.000666667
  0.99107 -0.127608   1.10394 -0.0913889 0.000666667
 0.997762 -0.120951   1.11084 -0.0862998 0.000666667
  0.97847 -0.144165   1.13224 0.0324507 0.000666667
  0.999878 -0.0959095    1.12607 -0.206834 0.000666667
 0.992088 -0.128601   1.13652 0.314769 0.000666667
 0.989347 -0.126915   1.11678 -0.170187 0.000666667
 0.986593 -0.157782   1.11236 -0.15826 0.000666667
 0.989885 -0.144273   1.11115 0.00322043 0.000666667
 0.986043 -0.125034     1.146 0.233174 0.000666667
0.993749 -0.14933  1.10409 -0.0220873 0.000666667
  0.98364 -0.141187   1.15507 0.382286 0.000666667
 0.974555 -0.172068   1.11941 0.365828 0.000666667
 0.986898 -0.157486   1.11344 -0.0733015 0.000666667
 0.998114 -0.113863   1.12402 -0.0810347 0.000666667
 0.986376 -0.126029   1.10465 -0.0163258 0.000666667
 0.991728 -0.117032    1.1329 0.142808 0.000666667
 0.993392 -0.129198   1.13492 0.311192 0.000666667
 0.985007 -0.138248   1.12012 -0.255585 0.000666667
0.992488 -0.11198  1.10076 0.130369 0.000666667
 0.995679 -0.127626   1.10879 -0.27679 0.000666667
 0.987684 -0.143958   1.08933 -0.197476 0.000666667
  0.98529 -0.141499   1.15386 0.389219 0.000666667
 0.986446 -0.171713   1.14681 0.198005 0.000666667
 0.992943 -0.125416   1.13729 0.350037 0.000666667
  0.98747 -0.170274   1.13617 0.0277381 0.000666667
 0.989152 -0.156123   1.11681 0.22899 0.000666667
 0.996574 -0.113966   1.09097 -0.339545 0.000666667
 0.998226 -0.125783   1.10137 -0.034441 0.000666667
 0.994188 -0.149975   1.11357 -0.228948 0.000666667
 0.983196 -0.130278    1.1243 0.00265176 0.000666667
 0.986469 -0.128472   1.12787 0.202116 0.000666667
 0.988615 -0.141334   1.08689 0.0144921 0.000666667
 0.989467 -0.138905   1.14792 0.278762 0.000666667
 0.988704 -0.128486   1.08708 0.235432 0.000666667
 0.983934 -0.166787   1.12267 -0.157961 0.000666667
 0.991691 -0.142292   1.11003 -0.187885 0.000666667
 0.982253 -0.167485   1.08558 -0.0331775 0.000666667
 0.98522 -0.15606  1.08812 0.167297 0.000666667
 0.990133 -0.124548   1.09012 -0.274701 0.000666667
 0.985013 -0.156203   1.11198 -0.15029 0.000666667
 0.994186 -0.126733   1.13693 0.34438 0.000666667
 0.990038 -0.123055   1.11944 -0.03352 0.000666667
 0.991562 -0.145364    1.1332 0.0869758 0.000666667
 0.986769 -0.144075   1.12024 -0.138038 0.000666667
  1.00137 -0.124199   1.11732 -0.206218 0.000666667
0.997614 -0.11686  1.08715 0.019301 0.000666667
 0.990979 -0.152153    1.1267 -0.19376 0.000666667
  1.0022 -0.11996  1.12753 -0.450945 0.000666667
 0.991017 -0.120365     1.108 -0.128816 0.000666667
0.991437 -0.14188  1.08474 -0.107978 0.000666667
  0.99516 -0.130332   1.09129 -0.0624762 0.000666667
0.992942 -0.14978  1.11361 -0.229405 0.000666667
 0.979499 -0.170042   1.11386 -0.221202 0.000666667
 0.991451 -0.119948   1.08475 0.00324024 0.000666667
 0.993139 -0.118671   1.10947 -0.0253207 0.000666667
 0.990825 -0.139033   1.15548 0.0918773 0.000666667
0.987708 -0.13669  1.10573 0.0583013 0.000666667
 0.992668 -0.128492   1.11142 -0.0726938 0.000666667
 0.984824 -0.183265   1.11202 -0.194444 0.000666667
 0.996325 -0.104194   1.13169 -0.241426 0.000666667
  1.00054 -0.128487   1.12852 -0.136689 0.000666667
 0.989675 -0.127414   1.11257 0.172549 0.000666667
  0.98548 -0.126295   1.13376 0.182286 0.000666667
  1.00352 -0.102612    1.1048 -0.116051 0.000666667
 0.987483 -0.143477    1.0847 -0.282725 0.000666667
 0.986933 -0.119261   1.10164 0.350016 0.000666667
   0.99938 -0.0954706    1.12779 -0.206569 0.000666667
 0.991338 -0.149575   1.12291 0.0835016 0.000666667
 0.994872 -0.142029   1.11705 -0.204162 0.000666667
0.974837 -0.16617  1.13409 0.0772815 0.000666667
 0.981473 -0.137525   1.11384 0.195295 0.000666667
 0.986757 -0.159375   1.11477 -0.0627518 0.000666667
 0.988837 -0.138148   1.10421 0.0731758 0.000666667
 0.996448 -0.133833   1.12429 0.0547464 0.000666667
 0.988807 -0.103417   1.09625 0.180125 0.000666667
 0.997902 -0.140729   1.14175 0.130798 0.000666667
  0.992503 -0.0979561    1.07684 0.518494 0.000666667
 0.992687 -0.126183   1.12445 -0.102639 0.000666667
 0.993719 -0.108559   1.12127 0.0621044 0.000666667
 0.976394 -0.120484   1.10439 0.338485 0.000666667
 0.993454 -0.112699   1.11959 0.281869 0.000666667
 0.982108 -0.144412   1.11202 0.0474566 0.000666667
 0.987134 -0.188385   1.11525 0.188117 0.000666667
 0.999347 -0.112263   1.10493 0.0403191 0.000666667
 0.985451 -0.118245   1.09334 0.00602871 0.000666667
 0.995813 -0.125743   1.13742 0.108779 0.000666667
 0.984471 -0.143772   1.13207 0.123894 0.000666667
 0.990188 -0.105926   1.09714 0.262601 0.000666667
 0.988112 -0.121771   1.10199 0.0898964 0.000666667
 0.976167 -0.118631   1.14056 0.201577 0.000666667
0.989862 -0.1559 1.11659 0.217459 0.000666667
 0.995841 -0.145299   1.14444 -0.138586 0.000666667
 0.997883 -0.124141   1.10065 -0.0342926 0.000666667
 0.981979 -0.151453   1.13965 0.0149302 0.000666667
 0.985383 -0.162006   1.07851 -0.0800738 0.000666667
 0.986472 -0.157383   1.07553 -0.229677 0.000666667
 0.992722 -0.117712   1.13141 0.164676 0.000666667
  0.98877 -0.158915   1.12502 -0.0993601 0.000666667
 0.975271 -0.172884   1.11975 0.376121 0.000666667
 0.978092 -0.157055   1.10041 -0.103385 0.000666667
 0.987637 -0.141265   1.11717 0.0109099 0.000666667
 0.995179 -0.118895   1.13727 -0.0598345 0.000666667
 0.981994 -0.168064   1.08868 -0.0245155 0.000666667
  1.00132 -0.137944   1.12698 -0.0535537 0.000666667
 0.999388 -0.124792   1.11792 -0.201094 0.000666667
0.99221 -0.1169 1.13404 -0.126393 0.000666667
  0.987878 -0.0978475    1.11894 0.504061 0.000666667
 0.984249 -0.120859   1.14263 0.277645 0.000666667
 0.980958 -0.151295   1.12231 0.00440083 0.000666667
 0.978961 -0.180034   1.14244 0.360638 0.000666667
  0.99667 -0.139092   1.11777 -0.199181 0.000666667
 0.991959 -0.128771   1.13785 -0.0294436 0.000666667
 0.990256 -0.120923   1.10415 0.101542 0.000666667
 0.989501 -0.112084   1.16138 -0.236573 0.000666667
 0.985027 -0.119075   1.17055 0.0297011 0.000666667
 0.990819 -0.141244   1.08848 -0.082547 0.000666667
 0.987628 -0.145171   1.12542 -0.0316667 0.000666667
 0.990729 -0.150128   1.12393 0.0662797 0.000666667
 0.985667 -0.139788   1.15483 0.362391 0.000666667
 0.990114 -0.149131   1.12116 0.0607093 0.000666667
0.994049 -0.13447  1.17595 -0.0467418 0.000666667
 0.983339 -0.148376   1.12806 0.0838393 0.000666667
 0.989205 -0.107019   1.09818 0.185663 0.000666667
 0.984028 -0.113971   1.10044 0.207113 0.000666667
 0.989047 -0.130165   1.12749 0.0259112 0.000666667
 0.983605 -0.152525   1.14171 -0.227207 0.000666667
 0.993018 -0.107816   1.17549 -0.0983964 0.000666667
 0.978528 -0.163806   1.10943 0.121695 0.000666667
 0.997172 -0.103073   1.13283 -0.264979 0.000666667
 0.990078 -0.114077   1.11402 0.144872 0.000666667
0.986744 -0.15008  1.11709 -0.0798186 0.000666667
 0.989449 -0.119937   1.11179 -0.203457 0.000666667
0.982435 -0.1451 1.14178 0.207458 0.000666667
 0.984121 -0.152474   1.09752 -0.0145343 0.000666667
 0.988808 -0.137577   1.11206 -0.317797 0.000666667
 0.982635 -0.168201   1.12296 -0.137072 0.000666667
 0.999312 -0.145542   1.13365 -0.366742 0.000666667
 0.999048 -0.114743   1.09329 -0.328402 0.000666667
 0.996145 -0.133321   1.10384 -0.163371 0.000666667
 0.985521 -0.156226   1.12935 -0.00189275 0.000666667
 0.987765 -0.130265   1.11616 0.124754 0.000666667
 0.987335 -0.120026   1.09915 0.15685 0.000666667
  0.98665 -0.119821   1.10135 0.344597 0.000666667
 0.98682 -0.12055  1.10693 -0.0929413 0.000666667
 0.988553 -0.143617   1.13424 0.0822766 0.000666667
 0.989712 -0.153366   1.11254 0.0277079 0.000666667
 0.995635 -0.140758   1.12815 -0.368585 0.000666667
 0.992751 -0.125819   1.10131 -0.116738 0.000666667
0.988767 -0.14614  1.13175 0.0421483 0.000666667
 0.989053 -0.163125   1.12773 0.15804 0.000666667
  0.99069 -0.127965   1.12243 -0.132213 0.000666667
 0.987753 -0.134593   1.10772 0.139905 0.000666667
 0.993695 -0.133845   1.11364 -0.1581 0.000666667
0.991564 -0.13343  1.13249 -0.0315672 0.000666667
   0.9964 -0.122362   1.09379 0.0695051 0.000666667
 0.986595 -0.149487   1.11676 -0.0830364 0.000666667
  0.99592 -0.152421   1.14267 0.0630955 0.000666667
 0.983168 -0.167011    1.0872 -0.0312293 0.000666667
 0.978159 -0.159474   1.13583 0.542699 0.000666667
 0.979565 -0.181675   1.13936 0.355096 0.000666667
 0.995221 -0.126974   1.13291 0.351232 0.000666667
 0.994797 -0.160165   1.13308 -0.0255958 0.000666667
 0.982741 -0.174118   1.10921 0.100256 0.000666667
 0.989294 -0.154835   1.11392 0.250131 0.000666667
 0.994665 -0.141664   1.11137 -0.174033 0.000666667
 0.989058 -0.096143   1.11365 0.267172 0.000666667
   0.9848 -0.182499   1.11311 -0.191928 0.000666667
 0.987097 -0.140539   1.11922 -0.110587 0.000666667
 0.990731 -0.155085   1.13597 -0.0320943 0.000666667
 0.997625 -0.129666   1.11992 -0.302414 0.000666667
 0.989851 -0.118372   1.10605 0.117277 0.000666667
 0.987244 -0.156948   1.16453 -0.0537085 0.000666667
 0.987437 -0.157158   1.07457 -0.217854 0.000666667
 0.988511 -0.152634   1.12617 -0.199406 0.000666667
  0.993263 -0.0969956    1.11388 0.257062 0.000666667
 0.988243 -0.151519   1.14153 -0.0211072 0.000666667
 0.978269 -0.169459   1.11244 -0.223566 0.000666667
 0.982962 -0.155747   1.13342 0.33543 0.000666667
 0.990501 -0.126899   1.08836 0.236612 0.000666667
 0.989551 -0.146735   1.10492 0.250693 0.000666667
 0.984922 -0.138693   1.11698 -0.2051 0.000666667
 0.988178 -0.157298   1.08985 -0.259201 0.000666667
 0.978558 -0.153629   1.11436 -0.150403 0.000666667
 0.978863 -0.171714    1.1471 -0.121804 0.000666667
 0.985787 -0.139338   1.12592 -0.42429 0.000666667
 0.981667 -0.114774   1.11415 0.214628 0.000666667
 0.979249 -0.144962   1.15119 -0.215552 0.000666667
 0.989245 -0.138582   1.10481 0.0666194 0.000666667
 0.993521 -0.110337   1.12083 0.0454175 0.000666667
  0.98588 -0.137246   1.10156 -0.225138 0.000666667
  0.98765 -0.135037   1.10794 0.143262 0.000666667
 0.988074 -0.116089   1.13096 0.190232 0.000666667
 0.976537 -0.150011   1.11098 0.119173 0.000666667
  0.99477 -0.141648   1.11582 -0.192484 0.000666667
 0.997763 -0.126559   1.11675 0.00947188 0.000666667
0.989556 -0.10867  1.14721 0.0019072 0.000666667
   0.9879 -0.109452   1.15299 0.393057 0.000666667
 0.998357 -0.139281   1.08595 -0.117222 0.000666667
0.984076 -0.14689  1.14855 -0.116597 0.000666667
 0.984979 -0.120794    1.1297 -0.120928 0.000666667
 0.988426 -0.160324   1.12419 -0.0959429 0.000666667
  1.00072 -0.116433   1.12081 -0.312054 0.000666667
   0.9766 -0.165144   1.13498 0.0854006 0.000666667
 0.978509 -0.139473   1.13373 0.104564 0.000666667
  0.98204 -0.150509   1.12146 0.0271038 0.000666667
 0.990007 -0.143829   1.13127 0.102367 0.000666667
 0.987302 -0.171748   1.14742 0.212788 0.000666667
 0.986575 -0.125576   1.10379 -0.0182647 0.000666667
 0.986501 -0.130339   1.10512 0.20539 0.000666667
 0.98721 -0.12187  1.12766 0.325981 0.000666667
 0.990744 -0.145635   1.13359 0.0995366 0.000666667
  1.00062 -0.126439   1.08971 -0.080476 0.000666667
  0.986485 -0.0754673    1.11286 0.170491 0.000666667
 0.983279 -0.137971   1.08514 0.0438207 0.000666667
  0.98377 -0.169894   1.12734 -0.268945 0.000666667
0.991361 -0.16001  1.09241 0.276621 0.000666667
 0.993385 -0.133254     1.114 -0.161812 0.000666667
 0.996647 -0.131824   1.10287 -0.142045 0.000666667
 0.988149 -0.151994   1.14365 -0.0251979 0.000666667
 0.989549 -0.115646   1.11539 0.158494 0.000666667
 0.981172 -0.153829   1.11867 -0.0808746 0.000666667
 0.999828 -0.131236   1.11542 -0.142648 0.000666667
  0.98643 -0.136358   1.10617 0.0710927 0.000666667
  0.99893 -0.113756    1.1353 0.313785 0.000666667
 0.988356 -0.140839   1.12568 -0.268934 0.000666667
 0.992533 -0.118869   1.12253 0.0579996 0.000666667
  0.98782 -0.154708   1.11211 0.0402982 0.000666667
 0.975705 -0.134729   1.11512 0.0111316 0.000666667
 0.992161 -0.126605   1.12616 -0.125483 0.000666667
0.988964 -0.13939  1.08906 -0.0909234 0.000666667
  1.00079 -0.106254   1.11745 -0.137818 0.000666667
 0.990622 -0.154585   1.11543 0.235091 0.000666667
 0.992678 -0.121582   1.13746 0.0768473 0.000666667
 0.986717 -0.170652   1.14749 0.227726 0.000666667
 0.992894 -0.106384   1.09761 -0.0871848 0.000666667
 0.992653 -0.128212   1.11184 -0.0682274 0.000666667
  0.999026 -0.0834479    1.11849 0.0836494 0.000666667
 0.992154 -0.156029   1.10022 0.0217775 0.000666667
   1.00273 -0.0980028    1.10388 -0.123611 0.000666667
 0.982632 -0.140425   1.10879 0.145587 0.000666667
  0.98797 -0.157025   1.11501 -0.0544024 0.000666667
 0.988405 -0.156531   1.11695 0.234227 0.000666667
 0.991497 -0.113704   1.10243 0.142436 0.000666667
 0.988647 -0.107659   1.14813 0.00452529 0.000666667
 0.994049 -0.140253    1.1304 0.0595761 0.000666667
 0.992271 -0.113461   1.11555 0.306079 0.000666667
 0.997921 -0.134819   1.10444 0.0110734 0.000666667
 0.989204 -0.095524    1.1442 0.592195 0.000666667
 0.999495 -0.109759   1.14409 -0.242311 0.000666667
 0.988412 -0.158116   1.13466 -0.0286272 0.000666667
 0.989558 -0.130042   1.08809 0.243334 0.000666667
 0.994295 -0.151131   1.12642 -0.190493 0.000666667
 0.982629 -0.113131   1.11229 0.207571 0.000666667
  0.99229 -0.134703   1.11711 0.0261976 0.000666667
  0.98895 -0.111483   1.12024 -0.101252 0.000666667
 0.989479 -0.104555   1.09637 0.179486 0.000666667
 0.975371 -0.166285   1.10926 0.125584 0.000666667
 0.991491 -0.148625   1.12051 0.0802185 0.000666667
 0.978093 -0.135392   1.11142 -0.317677 0.000666667
 0.989882 -0.133209   1.13401 -0.0393674 0.000666667
 0.994389 -0.108847   1.17505 -0.12059 0.000666667
0.985735 -0.1556  1.1127 -0.151078 0.000666667
 0.981818 -0.127471   1.12612 0.131968 0.000666667
0.971412 -0.16378  1.13426 -0.0564671 0.000666667
0.988679 -0.10925  1.13224 0.289255 0.000666667
 0.989945 -0.112963   1.09197 -0.264267 0.000666667
   0.99865 -0.0980954    1.10342 -0.287718 0.000666667
 0.986433 -0.133099   1.12129 -0.0442673 0.000666667
 0.997343 -0.138356   1.10511 -0.00559554 0.000666667
 0.998385 -0.138152   1.08665 -0.123361 0.000666667
  0.98614 -0.140147   1.11787 -0.200603 0.000666667
 0.984163 -0.153758   1.09981 0.00780862 0.000666667
 0.992058 -0.149492   1.12332 0.0911724 0.000666667
 0.994618 -0.128201   1.13493 0.33634 0.000666667
 0.998655 -0.135949    1.1408 0.380485 0.000666667
  1.00047 -0.123655   1.09537 0.188154 0.000666667
 0.995326 -0.130717   1.10297 -0.151822 0.000666667
 0.998663 -0.135004   1.14936 0.127026 0.000666667
 0.995706 -0.130151   1.09142 -0.060462 0.000666667
 0.993302 -0.130121   1.12652 -0.0111519 0.000666667
0.997543 -0.10383  1.14053 -0.311623 0.000666667
 0.996998 -0.125689   1.11709 0.00999445 0.000666667
 0.983424 -0.129284   1.12779 0.140948 0.000666667
 0.985384 -0.156976   1.07721 -0.235766 0.000666667
 0.993077 -0.148408   1.12496 -0.183658 0.000666667
  0.98365 -0.158097   1.11536 -0.197501 0.000666667
 0.988998 -0.133496   1.10994 0.165757 0.000666667
 0.997336 -0.120201   1.11227 -0.100785 0.000666667
 0.990171 -0.129496    1.0865 0.222721 0.000666667
 0.992545 -0.125521   1.08915 0.223445 0.000666667
 0.979516 -0.180556   1.14119 0.356016 0.000666667
   1.0022 -0.120026   1.09676 0.169249 0.000666667
  0.99116 -0.148594   1.12751 -0.284021 0.000666667
 0.995023 -0.127264   1.10572 -0.105455 0.000666667
  0.99198 -0.146667   1.11242 0.0304702 0.000666667
 0.983429 -0.113572   1.11882 0.0676759 0.000666667
 0.986974 -0.151035   1.11355 -0.0139889 0.000666667
 0.994205 -0.109918   1.12365 0.0621171 0.000666667
 0.990032 -0.106127   1.09564 0.182966 0.000666667
  1.00104 -0.110433   1.09653 0.0994487 0.000666667
 0.993034 -0.141021    1.0871 -0.107334 0.000666667
 0.982705 -0.151289   1.14002 0.0120698 0.000666667
 0.987077 -0.108564   1.15181 0.382307 0.000666667
 0.997178 -0.129078   1.10297 -0.1407 0.000666667
0.982414 -0.15182   1.1274 0.101303 0.000666667
 0.988698 -0.109489   1.14942 -0.00696307 0.000666667
 0.979285 -0.140151   1.10423 0.302232 0.000666667
0.994094 -0.12804  1.12987 -0.230702 0.000666667
0.992581 -0.10692  1.17535 -0.0963598 0.000666667
  0.999771 -0.0969495    1.10141 -0.289518 0.000666667
 0.995407 -0.128314   1.10783 -0.263087 0.000666667
0.996054 -0.14419  1.12172 -0.159401 0.000666667
 0.999775 -0.117615   1.08715 0.0292035 0.000666667
 0.993781 -0.110382   1.11869 0.300398 0.000666667
 0.984943 -0.111459   1.12027 0.0475818 0.000666667
 0.986354 -0.125402   1.08853 0.27635 0.000666667
  0.99626 -0.140814   1.13091 -0.359099 0.000666667
 0.992481 -0.141774   1.11776 -0.218649 0.000666667
 0.994253 -0.143245   1.12253 -0.150645 0.000666667
 0.984893 -0.147665      1.11 -0.0476352 0.000666667
0.998868 -0.14086  1.14165 0.121181 0.000666667
 0.989829 -0.109009   1.11801 -0.0471088 0.000666667
 0.983942 -0.147879   1.14265 0.0680502 0.000666667
 0.987951 -0.132316   1.12315 -0.0487932 0.000666667
 0.996925 -0.139301   1.12634 0.247064 0.000666667
 0.994317 -0.131283   1.12416 0.0321601 0.000666667
 0.995175 -0.127446   1.13077 -0.212647 0.000666667
 0.989894 -0.131786   1.12124 -0.440586 0.000666667
 0.991195 -0.134803   1.11666 0.0115565 0.000666667
  0.98933 -0.117768   1.13282 -0.118686 0.000666667
 0.990637 -0.118374     1.134 -0.124192 0.000666667
 0.989158 -0.144842   1.14289 -0.195202 0.000666667
 0.983388 -0.148404   1.13523 -0.0415413 0.000666667
 0.992356 -0.149921   1.12522 -0.190095 0.000666667
 0.985363 -0.152392   1.12452 0.0567947 0.000666667
 0.989805 -0.122075   1.11703 0.113792 0.000666667
 0.988839 -0.137198   1.10487 0.0435085 0.000666667
 0.990672 -0.163385   1.12442 0.104638 0.000666667
 0.989583 -0.152305   1.12401 -0.1856 0.000666667
 0.987112 -0.145273   1.15363 -0.0457653 0.000666667
 0.984568 -0.149031   1.13488 -0.0233208 0.000666667
 0.989521 -0.159839   1.12782 -0.114264 0.000666667
0.992593 -0.12986  1.12237 -0.459827 0.000666667
 0.993702 -0.136975   1.13994 -0.275125 0.000666667
 0.994854 -0.137101    1.1144 0.194197 0.000666667
 0.984705 -0.161154    1.1409 -0.127851 0.000666667
 0.996058 -0.130242   1.04749 -0.141479 0.000666667
  0.99724 -0.094217   1.08333 0.267392 0.000666667
 0.996331 -0.121538     1.141 -0.164718 0.000666667
 0.990128 -0.153297   1.16313 -0.295824 0.000666667
 0.986766 -0.130305   1.10518 0.205495 0.000666667
 0.998378 -0.140449   1.13033 -0.359197 0.000666667
 0.982024 -0.117146   1.09021 0.0800809 0.000666667
 0.995669 -0.135961   1.11306 -0.0166999 0.000666667
0.989026 -0.13908   1.1055 0.0735784 0.000666667
 0.990158 -0.135799   1.14838 0.267478 0.000666667
 0.992034 -0.125085   1.13411 0.349999 0.000666667
 0.988837 -0.150342   1.12616 0.117587 0.000666667
 0.988865 -0.130636   1.12071 -0.433952 0.000666667
  0.989159 -0.0871044    1.15505 0.182139 0.000666667
 0.998751 -0.117615   1.08544 -0.0005482 0.000666667
  0.999935 -0.0986315    1.10374 -0.292567 0.000666667
  0.98684 -0.171767   1.14705 0.209495 0.000666667
 0.997958 -0.112594   1.12351 -0.0919982 0.000666667
 0.986335 -0.125401   1.13709 0.173716 0.000666667
 0.988287 -0.150791   1.12705 -0.0363797 0.000666667
 0.988246 -0.159516   1.11493 -0.0603091 0.000666667
 0.985955 -0.134591   1.11008 0.090784 0.000666667
 0.983155 -0.114869   1.11205 0.206958 0.000666667
 0.987529 -0.135842   1.10913 0.148688 0.000666667
 0.987236 -0.130634   1.11046 -0.031286 0.000666667
0.995129 -0.12699  1.12993 -0.23174 0.000666667
 0.993412 -0.140653    1.1105 -0.161974 0.000666667
 0.981857 -0.176832   1.10955 0.089675 0.000666667
0.986307 -0.18927  1.11523 0.188729 0.000666667
 0.986732 -0.132019   1.11055 -0.0444002 0.000666667
  1.00274 -0.164314   1.11788 0.161118 0.000666667
 0.992811 -0.128523   1.12893 -0.224272 0.000666667
 0.995427 -0.135859   1.09596 -0.0146287 0.000666667
0.990487 -0.11861  1.10379 0.0972132 0.000666667
 0.994093 -0.122133   1.11322 0.123185 0.000666667
 0.989049 -0.142577   1.11774 0.0268683 0.000666667
 0.989531 -0.107552   1.09746 0.169082 0.000666667
 0.990946 -0.117222   1.13204 0.159026 0.000666667
 0.983076 -0.153914    1.1187 -0.0963029 0.000666667
   1.0026 -0.120885   1.09809 0.181007 0.000666667
0.985491 -0.15026  1.11415 -0.0346845 0.000666667
 0.983455 -0.170793    1.1285 -0.287312 0.000666667
  0.980395 -0.0954406     1.1148 0.352817 0.000666667
 0.982047 -0.113375   1.10159 0.225902 0.000666667
 0.989833 -0.144729   1.12538 -0.0211477 0.000666667
 0.990455 -0.130328   1.11981 -0.436823 0.000666667
 0.993754 -0.136804   1.09867 -0.00703302 0.000666667
  0.98297 -0.119002    1.1488 0.276692 0.000666667
  0.987631 -0.0874406    1.15765 0.188565 0.000666667
 0.979089 -0.132351   1.14081 0.269342 0.000666667
0.982511 -0.12037  1.14812 0.303444 0.000666667
 0.991846 -0.122197   1.11854 -0.0223191 0.000666667
 0.995902 -0.139157   1.10746 -0.0335349 0.000666667
 0.994385 -0.131546   1.09095 -0.0588511 0.000666667
  0.99168 -0.127159   1.10261 -0.107097 0.000666667
    0.999 -0.117691   1.11964 -0.288342 0.000666667
  0.98808 -0.151317   1.11274 0.0539679 0.000666667
 0.987064 -0.122239   1.12444 -0.119179 0.000666667
 0.986449 -0.135926   1.11088 -0.0996618 0.000666667
    0.999 -0.126069   1.10052 -0.0278991 0.000666667
 0.985978 -0.124227   1.12978 0.109645 0.000666667
 0.986587 -0.151102   1.12661 -0.0575386 0.000666667
 0.986545 -0.179557   1.10588 -0.0722817 0.000666667
 0.988739 -0.107915   1.15215 0.402494 0.000666667
 0.991105 -0.151525   1.12644 0.123763 0.000666667
 0.991264 -0.160555   1.09303 0.278431 0.000666667
  0.98499 -0.137541    1.1102 -0.0529199 0.000666667
 0.989727 -0.122965   1.11926 0.111489 0.000666667
 0.990697 -0.144184   1.11179 -0.00688705 0.000666667
 0.991866 -0.150713   1.14129 0.0678398 0.000666667
 0.987046 -0.150846    1.1178 -0.0983832 0.000666667
 0.987363 -0.156776   1.16209 -0.0554382 0.000666667
 0.999902 -0.103561   1.14183 -0.288073 0.000666667
  1.00091 -0.106122   1.14453 -0.24979 0.000666667
 0.998103 -0.111474   1.12447 -0.079851 0.000666667
 0.984238 -0.155919   1.08674 0.146187 0.000666667
 0.992411 -0.132281   1.12375 0.0481988 0.000666667
 0.997803 -0.111146   1.08357 0.0273052 0.000666667
 0.989529 -0.103839   1.09512 0.161287 0.000666667
0.998555 -0.12411  1.11816 -0.215596 0.000666667
0.992317 -0.15725  1.09503 0.114003 0.000666667
 0.998427 -0.110708   1.12323 -0.0851631 0.000666667
 0.993015 -0.140979   1.11208 -0.175245 0.000666667
 0.982429 -0.116171   1.11192 0.19261 0.000666667
 0.987889 -0.145213   1.14362 -0.195227 0.000666667
  0.98895 -0.132236   1.12748 0.316329 0.000666667
 0.983088 -0.150671   1.14125 0.026786 0.000666667
  0.997758 -0.0760684    1.11827 0.185478 0.000666667
0.982678 -0.15396   1.1433 -0.167359 0.000666667
 0.984435 -0.155561   1.13364 0.336601 0.000666667
 0.982681 -0.150903    1.1402 0.0173513 0.000666667
 0.987939 -0.115129   1.12814 0.202231 0.000666667
 0.987389 -0.132653    1.1228 -0.0423147 0.000666667
 0.988558 -0.151981   1.12649 -0.213141 0.000666667
 0.990034 -0.156089   1.11671 0.223042 0.000666667
0.989235 -0.12089  1.11119 -0.200661 0.000666667
 0.985798 -0.125109   1.12551 -0.107842 0.000666667
  1.00672 -0.132765   1.12635 -0.487208 0.000666667
 0.996827 -0.122904   1.09257 -0.176264 0.000666667
 0.979899 -0.132322   1.14062 0.263004 0.000666667
 0.988685 -0.113943   1.13246 -0.215358 0.000666667
 0.983392 -0.151775   1.13949 -0.233751 0.000666667
 0.981088 -0.110343    1.1059 0.260393 0.000666667
 0.989177 -0.157553   1.13327 -0.0134578 0.000666667
 0.986451 -0.146559   1.14064 0.188523 0.000666667
  0.991786 -0.0983231    1.07855 0.510779 0.000666667
  0.98778 -0.168047   1.13433 0.0138591 0.000666667
 0.985986 -0.190685   1.11335 0.165515 0.000666667
 0.984642 -0.153012     1.098 -0.12811 0.000666667
 0.992687 -0.113954    1.1017 0.162281 0.000666667
 0.996221 -0.143783   1.12358 -0.174832 0.000666667
 0.984822 -0.153801   1.11474 -0.0608588 0.000666667
 0.996713 -0.121637   1.09301 0.0789523 0.000666667
 0.987986 -0.152377   1.12642 -0.0498876 0.000666667
 0.997802 -0.127517   1.10925 -0.274931 0.000666667
 0.978577 -0.120929   1.12651 0.0374355 0.000666667
 0.987676 -0.123845   1.12399 -0.159529 0.000666667
 0.979944 -0.168394   1.11415 -0.22946 0.000666667
 0.983091 -0.129347   1.13646 0.201045 0.000666667
 0.984416 -0.129744    1.1025 0.103036 0.000666667
 0.981706 -0.166622     1.086 -0.0410618 0.000666667
0.968276 -0.18141  1.13587 0.0887699 0.000666667
 0.989561 -0.113209   1.08507 0.315156 0.000666667
 0.992246 -0.111845   1.12839 -0.0876475 0.000666667
 0.996613 -0.131238   1.09262 -0.0662464 0.000666667
 0.992602 -0.145889   1.13244 -0.0929043 0.000666667
 0.991108 -0.131695   1.12132 -0.44869 0.000666667
 0.995179 -0.135484   1.11418 0.19385 0.000666667
  0.97844 -0.164228   1.08243 0.26385 0.000666667
 0.986363 -0.126463    1.1354 0.175976 0.000666667
0.988555 -0.11575  1.13075 -0.216991 0.000666667
 0.991843 -0.121781     1.138 0.0681742 0.000666667
0.987581 -0.13129  1.10627 0.220821 0.000666667
  0.99286 -0.137621   1.10448 -0.0589918 0.000666667
 0.994413 -0.119419   1.17557 -0.124408 0.000666667
  0.996126 -0.0726229     1.0967 0.168497 0.000666667
  1.00665 -0.130098   1.12006 -0.135673 0.000666667
 0.987754 -0.144605   1.15669 -0.0268685 0.000666667
 0.991561 -0.125332   1.13009 -0.209603 0.000666667
 0.984825 -0.160589    1.1143 0.0582665 0.000666667
 0.983812 -0.136551   1.11622 -0.0105509 0.000666667
 0.991476 -0.121193   1.11684 -0.0171869 0.000666667
 0.993973 -0.149489   1.12677 -0.199108 0.000666667
 0.991646 -0.149591   1.08794 0.267158 0.000666667
 0.990887 -0.105887   1.09769 0.271096 0.000666667
 0.990109 -0.136285   1.11666 0.00792121 0.000666667
 0.987325 -0.114704   1.12824 0.201246 0.000666667
 0.985988 -0.160182   1.11713 -0.271889 0.000666667
 0.989219 -0.106128   1.09908 0.279957 0.000666667
  0.99832 -0.151398   1.16466 -0.287642 0.000666667
0.988651 -0.15502  1.16287 -0.318507 0.000666667
 0.985017 -0.141993   1.10496 -0.170705 0.000666667
 0.992409 -0.149275   1.11243 -0.21834 0.000666667
 0.991878 -0.121089   1.11865 -0.0124352 0.000666667
 0.996381 -0.136161   1.08583 -0.136555 0.000666667
 0.988686 -0.144436   1.12639 -0.0223284 0.000666667
0.987895 -0.10997   1.1148 0.379804 0.000666667
 0.987177 -0.121406   1.10273 0.080574 0.000666667
 0.992752 -0.131588   1.04867 -0.121349 0.000666667
 0.984362 -0.135487   1.11044 0.107605 0.000666667
1.00074  -0.112 1.09482 0.0923166 0.000666667
   0.9911 -0.163491   1.12289 0.114723 0.000666667
0.983248 -0.15311  1.13324 0.32918 0.000666667
 0.995899 -0.150287   1.14726 0.0550881 0.000666667
  0.993998 -0.0986779    1.07509 0.529336 0.000666667
  1.00723 -0.124159   1.15217 -0.198894 0.000666667
 0.991882 -0.126803   1.12572 -0.128974 0.000666667
 0.990583 -0.152338   1.16227 0.239032 0.000666667
0.990223 -0.15074  1.12393 0.0600147 0.000666667
  0.988208 -0.0952935     1.1413 0.619723 0.000666667
0.985147 -0.1558 1.08881 0.145212 0.000666667
 0.992733 -0.149484   1.14484 -0.0771132 0.000666667
 0.993701 -0.136968   1.14066 -0.280922 0.000666667
 0.986654 -0.143582   1.15556 -0.0303273 0.000666667
  0.991189 -0.0952974    1.11403 0.261042 0.000666667
 0.998009 -0.151584   1.16353 -0.293312 0.000666667
 0.990716 -0.151439   1.12532 -0.259741 0.000666667
 0.984398 -0.134142   1.06665 0.0221848 0.000666667
 0.990398 -0.121795   1.10488 0.104333 0.000666667
  0.98627 -0.143114   1.08052 -0.0513222 0.000666667
 0.994919 -0.134943   1.17643 -0.0804777 0.000666667
 0.999516 -0.131295   1.10048 -0.208066 0.000666667
  0.98529 -0.117467   1.17234 0.00599144 0.000666667
 0.983765 -0.126153   1.13713 0.211807 0.000666667
 0.982922 -0.117764   1.09291 -0.00298037 0.000666667
 0.985867 -0.112469   1.14627 -0.0643792 0.000666667
  0.991003 -0.0978883    1.07589 0.531405 0.000666667
  0.98948 -0.148426   1.13167 0.0591727 0.000666667
 0.994212 -0.154536   1.12952 0.0456816 0.000666667
 0.988496 -0.129667   1.12129 0.139582 0.000666667
0.979461 -0.16639  1.11758 0.0549603 0.000666667
 0.996898 -0.139115   1.12134 0.0351733 0.000666667
 0.988862 -0.141916   1.18671 0.238884 0.000666667
  0.993963 -0.0951062    1.12878 -0.132527 0.000666667
 0.997666 -0.137514   1.08511 -0.113649 0.000666667
 0.98687 -0.13655  1.11108 -0.116907 0.000666667
 0.983634 -0.109125   1.09094 0.137238 0.000666667
 0.990374 -0.135826    1.1133 -0.313687 0.000666667
 0.984896 -0.156431   1.12911 0.0138711 0.000666667
 0.995021 -0.120503   1.11989 -0.00934018 0.000666667
 0.996266 -0.138335   1.10295 0.00286061 0.000666667
 0.985962 -0.177591   1.10598 -0.069616 0.000666667
 0.991777 -0.125504   1.12551 -0.127674 0.000666667
 0.985706 -0.139654   1.11636 0.0200714 0.000666667
 0.988183 -0.132997   1.09434 -0.0909764 0.000666667
 0.991537 -0.146345   1.13267 0.0574399 0.000666667
 0.963199 -0.177474   1.14067 0.00544329 0.000666667
 0.988281 -0.143301   1.18548 0.229635 0.000666667
  0.988921 -0.0945752    1.14121 0.598059 0.000666667
 0.979889 -0.169693   1.09756 -0.195848 0.000666667
 0.996851 -0.140801   1.12994 -0.359198 0.000666667
 0.992466 -0.127498   1.11207 0.1706 0.000666667
 0.999796 -0.126722   1.11678 0.0130918 0.000666667
  1.00266 -0.124373   1.14989 -0.352059 0.000666667
0.992716 -0.10622  1.17454 -0.0871933 0.000666667
0.984032 -0.14061   1.1216 -0.264595 0.000666667
 0.993765 -0.124966   1.13697 0.0490652 0.000666667
 0.999342 -0.123891   1.13686 -0.249707 0.000666667
  0.98537 -0.145201   1.13946 0.183255 0.000666667
 0.986252 -0.135411   1.10881 0.117883 0.000666667
 0.994885 -0.153018   1.15658 -0.222635 0.000666667
  1.00047 -0.120134   1.13146 -0.34228 0.000666667
0.981522 -0.14215  1.15443 -0.197366 0.000666667
  0.999486 -0.0962369    1.12522 -0.191976 0.000666667
0.981534 -0.10407  1.11722 0.0654983 0.000666667
 0.984904 -0.154999   1.09782 -0.0311233 0.000666667
 0.991376 -0.162487   1.14083 -0.354009 0.000666667
   0.9995 -0.102096   1.14153 -0.33762 0.000666667
 0.993367 -0.126809   1.13676 0.341514 0.000666667
 0.973881 -0.163124   1.13496 0.343811 0.000666667
  1.00088 -0.123814   1.13715 -0.262571 0.000666667
 0.986598 -0.150821   1.12782 -0.0423715 0.000666667
 0.990068 -0.119965   1.10671 0.0753675 0.000666667
  0.97748 -0.132583   1.12674 0.199322 0.000666667
  0.98851 -0.142119   1.09384 0.346484 0.000666667
 0.992577 -0.130222   1.12509 -0.0106076 0.000666667
 0.989116 -0.152669    1.1237 0.119035 0.000666667
 0.986319 -0.143358   1.11869 -0.147653 0.000666667
 0.985991 -0.156207   1.11236 -0.160253 0.000666667
  0.99205 -0.151083   1.10766 0.172063 0.000666667
 0.981962 -0.143795   1.11167 0.0208711 0.000666667
   0.9912 -0.147829   1.11689 -0.022922 0.000666667
 0.996712 -0.142603   1.14881 0.0498331 0.000666667
 0.978657 -0.152514   1.13603 -0.0908336 0.000666667
 0.976142 -0.163249   1.13313 0.34192 0.000666667
  0.99616 -0.153168   1.12996 0.0233033 0.000666667
 0.993919 -0.147445    1.1266 -0.184784 0.000666667
 0.995617 -0.152455    1.1399 0.140446 0.000666667
 0.990421 -0.142779   1.13155 0.0858328 0.000666667
0.988721 -0.10818  1.09898 0.285214 0.000666667
 0.990734 -0.145006   1.13359 -0.0802426 0.000666667
 0.989386 -0.154535   1.16362 -0.325167 0.000666667
0.986393 -0.10277  1.15699 0.447326 0.000666667
 0.987359 -0.128371   1.13411 0.056283 0.000666667
 0.988722 -0.104298    1.1546 0.419588 0.000666667
  1.00248 -0.096009    1.1091 0.024282 0.000666667
 0.994961 -0.134673   1.13196 0.27101 0.000666667
 0.989743 -0.122441   1.10229 0.116143 0.000666667
    0.9873 -0.0933804    1.14098 0.597866 0.000666667
 0.993921 -0.124657   1.13846 0.0508661 0.000666667
  1.00086 -0.109011   1.08653 -0.00469327 0.000666667
 0.995445 -0.156115   1.09646 0.143408 0.000666667
  0.992794 -0.0985271    1.11354 -0.00422245 0.000666667
0.985066 -0.13979  1.11036 -0.0330858 0.000666667
 0.990507 -0.148381   1.13001 -0.0613206 0.000666667
  0.988477 -0.0968415    1.14149 0.600632 0.000666667
 0.987691 -0.133628   1.12852 0.31254 0.000666667
 0.992399 -0.149782   1.14623 -0.0733104 0.000666667
 0.987579 -0.129153   1.13906 0.120408 0.000666667
  1.00343 -0.134467   1.15927 -0.235454 0.000666667
 0.994554 -0.150017   1.11583 -0.205495 0.000666667
 0.992235 -0.108095   1.09823 0.172025 0.000666667
 0.987449 -0.126303   1.14244 0.2456 0.000666667
 0.992795 -0.107433   1.17717 -0.111973 0.000666667
 0.984545 -0.154622   1.08721 0.168331 0.000666667
 0.988857 -0.160356   1.08843 -0.268178 0.000666667
 0.984586 -0.113693   1.11615 -0.211836 0.000666667
 0.985218 -0.156828   1.12989 0.0151634 0.000666667
 0.986959 -0.160877   1.08068 -0.0828372 0.000666667
 0.988999 -0.135315   1.11036 0.14121 0.000666667
 0.990713 -0.150757   1.10795 0.170439 0.000666667
 0.981364 -0.128866    1.0889 0.132227 0.000666667
 0.997815 -0.121369   1.06282 0.284195 0.000666667
 0.990444 -0.115928   1.12892 -0.187915 0.000666667
  0.995539 -0.0732415    1.09686 0.15674 0.000666667
 0.988195 -0.150147   1.14756 -0.270069 0.000666667
 0.997976 -0.124565   1.13845 -0.264417 0.000666667
 0.982422 -0.155255   1.09871 0.0577306 0.000666667
 0.986431 -0.125654   1.10544 -0.0224317 0.000666667
 0.991012 -0.144039   1.11148 0.00583918 0.000666667
 0.997242 -0.128406   1.12003 -0.312902 0.000666667
 0.988343 -0.129285   1.12722 -0.0149375 0.000666667
 0.994589 -0.135493   1.13947 -0.273546 0.000666667
  1.00255 -0.100973   1.10266 -0.125888 0.000666667
 0.978501 -0.144162   1.15185 -0.208282 0.000666667
 0.989478 -0.155033   1.11587 0.237192 0.000666667
 0.997668 -0.117848    1.1195 -0.31218 0.000666667
 0.989919 -0.123786     1.132 -0.187681 0.000666667
  0.986502 -0.0727746    1.11194 0.163281 0.000666667
 0.992303 -0.128559   1.13624 0.327056 0.000666667
 0.981489 -0.153056   1.11902 -0.104591 0.000666667
 0.992753 -0.119349   1.17722 -0.13448 0.000666667
 0.985252 -0.150603   1.13534 -0.0298894 0.000666667
 0.994796 -0.121431    1.0936 -0.170025 0.000666667
 0.985281 -0.140975   1.11817 -0.207644 0.000666667
0.990964 -0.1307 1.12625 -0.0221038 0.000666667
 0.983066 -0.123514   1.12087 0.357972 0.000666667
 0.983224 -0.175977   1.10896 0.0968977 0.000666667
 0.991959 -0.155572   1.13457 -0.0403921 0.000666667
 0.989622 -0.150293   1.14103 -0.0130262 0.000666667
0.999614 -0.10764  1.14435 -0.263826 0.000666667
  0.98887 -0.157084   1.11124 -0.0559073 0.000666667
 0.983358 -0.160788   1.11323 -0.224484 0.000666667
  1.00027 -0.123951   1.14948 -0.339759 0.000666667
  0.97944 -0.146729   1.09331 0.372786 0.000666667
 0.987856 -0.140999   1.09397 0.360648 0.000666667
 0.988267 -0.152433   1.12555 -0.214276 0.000666667
 0.991141 -0.136355   1.11678 0.0190073 0.000666667
 0.983992 -0.173675   1.11037 0.0879821 0.000666667
0.986243 -0.14456  1.15305 -0.0312361 0.000666667
 0.977749 -0.162318   1.09724 -0.136521 0.000666667
  0.996965 -0.0827617    1.11852 0.0991195 0.000666667
  0.993693 -0.0953502    1.12919 -0.146356 0.000666667
0.982487 -0.15264  1.11804 0.308381 0.000666667
 0.984752 -0.121572   1.08883 -0.181986 0.000666667
0.986132 -0.15565  1.11117 -0.138118 0.000666667
 0.989786 -0.106621    1.0967 0.163181 0.000666667
 0.993499 -0.130141   1.13093 -0.231385 0.000666667
 0.992805 -0.119815    1.1234 0.0621034 0.000666667
 0.990086 -0.146562   1.13107 0.0438605 0.000666667
0.990165 -0.12816  1.13902 0.221871 0.000666667
 0.994819 -0.135687   1.17509 -0.0566035 0.000666667
 0.979718 -0.129626   1.13753 0.213521 0.000666667
 0.986693 -0.130101   1.12731 0.187112 0.000666667
 0.991245 -0.163984   1.12602 0.109496 0.000666667
 0.972135 -0.150577   1.13748 -0.0527545 0.000666667
 0.986671 -0.142776   1.11876 -0.144197 0.000666667
 0.988047 -0.158422   1.12707 -0.121326 0.000666667
 0.986067 -0.138135   1.08447 0.0225653 0.000666667
 0.986703 -0.161688   1.11549 -0.252757 0.000666667
 0.983195 -0.158168   1.11247 -0.22326 0.000666667
 0.988579 -0.138032    1.1131 -0.314454 0.000666667
 0.985947 -0.119184   1.10224 0.347648 0.000666667
 0.984518 -0.139076    1.0985 -0.0826803 0.000666667
  0.998423 -0.0835326     1.1187 0.0889801 0.000666667
0.986026 -0.17397  1.14316 -0.0522019 0.000666667
 0.988466 -0.106254   1.09673 0.257784 0.000666667
0.988948 -0.15291  1.12793 -0.0348949 0.000666667
 0.979761 -0.153913   1.12377 -0.0388684 0.000666667
0.991971 -0.11933  1.12067 -0.00533779 0.000666667
0.994761 -0.1117 1.11724 0.291494 0.000666667
 0.989318 -0.145964    1.1366 -0.0883292 0.000666667
 0.988876 -0.174007   1.13792 0.0606724 0.000666667
 0.986912 -0.123211   1.12553 -0.0962379 0.000666667
 0.989121 -0.133279   1.09587 -0.107126 0.000666667
  0.986421 -0.0986393     1.1181 0.502977 0.000666667
 0.995384 -0.141015   1.11654 -0.189887 0.000666667
 0.994889 -0.118569   1.14535 -0.152433 0.000666667
 0.991983 -0.136979   1.10427 -0.0596899 0.000666667
 0.985763 -0.157109   1.16177 -0.060446 0.000666667
 0.988591 -0.114887   1.11727 0.15675 0.000666667
 0.998916 -0.123818   1.13762 -0.253214 0.000666667
0.982157 -0.11234  1.10707 0.206394 0.000666667
 0.992411 -0.098297   1.11239 -0.00238399 0.000666667
 0.995957 -0.140421   1.10701 -0.04165 0.000666667
 0.996239 -0.104708   1.13116 -0.249944 0.000666667
 0.990773 -0.119689   1.11799 -0.0199875 0.000666667
 0.990614 -0.136898   1.12908 -0.043092 0.000666667
0.984166 -0.13644  1.07354 0.0161199 0.000666667
 0.982774 -0.160677   1.12733 0.0346853 0.000666667
  0.988049 -0.0856569     1.1577 0.181629 0.000666667
 0.984933 -0.124902   1.12672 0.0184588 0.000666667
 0.984793 -0.141763   1.15178 0.404126 0.000666667
 0.988423 -0.128414   1.14128 0.114764 0.000666667
 0.993603 -0.113953    1.1563 0.393723 0.000666667
 0.993764 -0.155119   1.12971 0.0388738 0.000666667
 0.988754 -0.128819   1.11153 0.174899 0.000666667
 0.996923 -0.154871   1.13737 0.0288598 0.000666667
 0.990084 -0.136253   1.10343 -0.0724343 0.000666667
 0.984554 -0.162372   1.14143 -0.118216 0.000666667
 0.989642 -0.142727    1.1188 -0.0838373 0.000666667
 0.987118 -0.140873    1.1384 0.312064 0.000666667
0.989572 -0.11108  1.14938 0.00300165 0.000666667
 0.984784 -0.167616   1.12532 0.466542 0.000666667
 0.990226 -0.119981   1.11074 -0.00963001 0.000666667
 0.988841 -0.133536   1.13299 -0.0393959 0.000666667
 0.980275 -0.157278   1.12693 0.0559469 0.000666667
 0.995873 -0.102032   1.14177 -0.320275 0.000666667
 0.995621 -0.120565   1.08557 0.0798308 0.000666667
 0.978488 -0.166142   1.11615 0.0645309 0.000666667
 0.992755 -0.126364    1.1342 0.338707 0.000666667
 0.981717 -0.149779   1.14051 0.0127699 0.000666667
0.992995 -0.10673  1.10078 -0.0941098 0.000666667
 0.974908 -0.169653   1.12579 -0.194725 0.000666667
 0.980413 -0.131666   1.12154 0.0788104 0.000666667
  1.00134 -0.123737   1.14966 -0.335004 0.000666667
 0.985324 -0.112874   1.12646 0.0584525 0.000666667
 0.997971 -0.138937   1.08614 -0.118466 0.000666667
0.982303 -0.1332 1.11842 0.0968644 0.000666667
 0.980117 -0.109704   1.11933 0.0510995 0.000666667
 0.987413 -0.144087   1.14629 -0.00359707 0.000666667
 0.985017 -0.122984   1.12695 -0.10497 0.000666667
0.994316 -0.15481  1.10107 0.271343 0.000666667
 0.986828 -0.156045   1.08625 0.165813 0.000666667
 0.979574 -0.144735   1.15251 -0.197831 0.000666667
 0.982202 -0.167608   1.12403 -0.140735 0.000666667
 0.992199 -0.120042   1.08356 0.0113595 0.000666667
 0.988731 -0.132437    1.1099 -0.0225362 0.000666667
 0.990001 -0.139165   1.08654 -0.103913 0.000666667
 0.985878 -0.174492   1.14346 -0.0597145 0.000666667
 0.979708 -0.135333   1.10123 0.062048 0.000666667
 0.991785 -0.108801   1.17347 -0.104922 0.000666667
 0.981649 -0.151625   1.11748 0.288599 0.000666667
 0.993593 -0.131405   1.12656 -0.00773607 0.000666667
 0.995464 -0.118469   1.11123 0.0250065 0.000666667
 0.983072 -0.154541   1.14248 -0.16476 0.000666667
 0.981231 -0.171767   1.09706 -0.189605 0.000666667
 0.984581 -0.161877   1.11626 0.0729126 0.000666667
  0.99531 -0.154439   1.10107 0.26612 0.000666667
 0.980267 -0.166166   1.11453 0.0668735 0.000666667
 0.987226 -0.154595   1.11337 0.0396145 0.000666667
 0.998099 -0.112155   1.10417 0.029229 0.000666667
 0.986809 -0.142845   1.08325 -0.0534394 0.000666667
 0.990338 -0.136545    1.1224 -0.246198 0.000666667
 0.998958 -0.124358   1.11766 -0.203855 0.000666667
 0.989199 -0.146635   1.10485 0.280509 0.000666667
 0.992199 -0.144213   1.13419 -0.108138 0.000666667
  0.99581 -0.143227   1.10728 -0.0267044 0.000666667
 0.995518 -0.139949   1.10642 -0.038872 0.000666667
 0.989343 -0.150296   1.12467 -0.261487 0.000666667
  0.98622 -0.152263   1.11877 -0.094016 0.000666667
 0.984307 -0.112829   1.11462 0.0896091 0.000666667
 0.987904 -0.131116   1.11871 -0.0906083 0.000666667
 0.986784 -0.119912    1.1008 0.335096 0.000666667
 0.992813 -0.143751   1.18509 0.22028 0.000666667
 0.982582 -0.151205   1.14011 -0.231469 0.000666667
0.990705 -0.12712  1.13892 0.238622 0.000666667
 0.990827 -0.127229   1.08817 0.244172 0.000666667
 0.987456 -0.150281   1.14889 -0.255022 0.000666667
 0.993657 -0.122812   1.11258 0.116223 0.000666667
0.990603 -0.1542 1.16197 0.23133 0.000666667
 0.980017 -0.181725   1.14015 0.354584 0.000666667
 0.990296 -0.160979   1.14152 -0.324338 0.000666667
 0.985474 -0.126791    1.1432 0.24739 0.000666667
 0.994817 -0.142701   1.11583 -0.218611 0.000666667
0.980239 -0.16743  1.10945 -0.223843 0.000666667
 0.981626 -0.160379   1.12586 0.0380256 0.000666667
 0.998357 -0.144582   1.13975 -0.457602 0.000666667
  0.98701 -0.145305   1.15369 -0.052547 0.000666667
 0.982148 -0.167335    1.1241 -0.152471 0.000666667
0.980298 -0.18045  1.13942 0.346347 0.000666667
 0.987416 -0.140877   1.12487 -0.419906 0.000666667
 0.987402 -0.151352   1.12663 -0.0557473 0.000666667
 0.990443 -0.145043   1.11108 -0.00552572 0.000666667
0.988076 -0.1429 1.08612 0.00373326 0.000666667
 0.988251 -0.119567   1.13133 0.259557 0.000666667
  1.00053 -0.129852     1.129 -0.0680768 0.000666667
  0.994386 -0.0941251    1.12429 -0.148704 0.000666667
 0.983007 -0.151679   1.13925 -0.22297 0.000666667
 0.985705 -0.133557    1.0657 0.0247163 0.000666667
 0.990524 -0.137665   1.10288 -0.0659574 0.000666667
0.993819 -0.12107  1.11948 0.00741436 0.000666667
0.981157 -0.15624  1.12406 -0.0132719 0.000666667
 0.990217 -0.145166   1.13168 0.101736 0.000666667
 0.994205 -0.151946   1.13964 0.147581 0.000666667
 0.996726 -0.130211   1.09206 -0.056365 0.000666667
 0.983987 -0.142441   1.14521 0.0920932 0.000666667
 0.997082 -0.119106   1.14529 -0.157112 0.000666667
  1.01161 -0.119648    1.1188 -0.43005 0.000666667
 0.992506 -0.124775    1.1025 -0.10485 0.000666667
 0.980018 -0.132691   1.11283 0.398136 0.000666667
 0.996968 -0.115528   1.09178 -0.330942 0.000666667
 0.991241 -0.147037   1.14565 -0.0887579 0.000666667
 0.990008 -0.161111   1.08819 -0.255327 0.000666667
 0.986481 -0.117379     1.131 0.261496 0.000666667
 1.00164 -0.11683  1.11957 -0.294141 0.000666667
 0.997291 -0.129137   1.10881 -0.265994 0.000666667
 0.984954 -0.150077    1.1379 -0.044149 0.000666667
 0.984278 -0.149867   1.14336 0.0590348 0.000666667
 0.988282 -0.142499   1.08336 -0.0516834 0.000666667
 0.987341 -0.109675   1.14772 0.00146645 0.000666667
 0.995253 -0.155346   1.10005 0.251882 0.000666667
 0.990769 -0.132725   1.13188 -0.0250008 0.000666667
  1.00083 -0.120981   1.17451 0.0726509 0.000666667
 0.991827 -0.128844   1.11297 -0.0830013 0.000666667
 0.995223 -0.132473   1.12436 0.0483285 0.000666667
 0.974378 -0.163266   1.14034 0.0243091 0.000666667
 0.996417 -0.143836   1.13979 -0.479824 0.000666667
 0.997232 -0.119418   1.14258 -0.148208 0.000666667
  1.00117 -0.117893   1.11816 -0.315961 0.000666667
 0.991419 -0.125244    1.1404 0.215897 0.000666667
 0.984213 -0.148452   1.14259 0.0675131 0.000666667
 0.983125 -0.146285   1.14565 0.0732054 0.000666667
 0.979649 -0.172128   1.14691 -0.120935 0.000666667
 0.987701 -0.114571   1.11621 0.164214 0.000666667
 0.985969 -0.126429   1.14346 0.243696 0.000666667
 0.984329 -0.144203   1.11258 0.0362171 0.000666667
 0.988139 -0.164593   1.12738 0.159909 0.000666667
 0.997959 -0.131951   1.09949 -0.188463 0.000666667
 0.986642 -0.110119   1.15194 0.379846 0.000666667
 0.991138 -0.159626   1.09286 0.276272 0.000666667
 0.985352 -0.118808   1.17152 0.0240709 0.000666667
 0.986128 -0.124387   1.12697 -0.110132 0.000666667
 0.989319 -0.158589   1.09289 0.278629 0.000666667
 0.980211 -0.137984   1.07402 0.0115981 0.000666667
 0.989433 -0.157108   1.11201 -0.0675091 0.000666667
 0.989815 -0.136143   1.12835 -0.0655501 0.000666667
 0.988966 -0.141593   1.09363 0.351613 0.000666667
 0.990076 -0.128963   1.11937 -0.0842635 0.000666667
    0.987 -0.128867   1.12868 0.200765 0.000666667
 0.989784 -0.153798   1.12474 0.132422 0.000666667
0.982187 -0.16182  1.11514 0.206728 0.000666667
 0.991887 -0.112534   1.13087 0.29739 0.000666667
  0.98707 -0.120994   1.10195 0.104789 0.000666667
  0.982342 -0.0946655    1.11542 0.348801 0.000666667
 0.986831 -0.154833   1.09499 -0.155458 0.000666667
 0.989992 -0.123323    1.1183 0.132227 0.000666667
 0.984997 -0.139858   1.13757 0.086758 0.000666667
  1.00218 -0.123665   1.11768 -0.221434 0.000666667
  1.00074 -0.109481    1.0826 -0.00202334 0.000666667
  0.98549 -0.154622   1.11417 -0.0454604 0.000666667
 0.989695 -0.161787    1.1275 0.173383 0.000666667
 0.991053 -0.118017   1.10548 0.0963168 0.000666667
 0.985788 -0.141025   1.15252 0.391878 0.000666667
 0.990739 -0.150174   1.12471 -0.272347 0.000666667
 0.994568 -0.112649    1.1163 0.287117 0.000666667
 0.994095 -0.131566   1.11721 -0.301074 0.000666667
  0.99549 -0.121253   1.17305 -0.131314 0.000666667
 0.971568 -0.173644   1.13167 0.0365159 0.000666667
 0.984666 -0.133189   1.06636 0.0273095 0.000666667
 0.991345 -0.122704   1.08824 -0.274898 0.000666667
0.988306 -0.15198  1.11349 -0.0425025 0.000666667
 0.983571 -0.139352   1.08595 0.0211822 0.000666667
0.986064 -0.12775  1.13135 -0.157931 0.000666667
 0.982258 -0.125257    1.1478 -0.186048 0.000666667
 0.992452 -0.118644   1.12557 0.0347004 0.000666667
 0.998721 -0.128053   1.08993 -0.0745035 0.000666667
 0.995692 -0.123188   1.09315 0.0626827 0.000666667
  0.99197 -0.148012   1.13084 -0.0584152 0.000666667
 0.988193 -0.130265   1.12237 0.167389 0.000666667
 0.981461 -0.151678   1.11836 0.301092 0.000666667
 0.985915 -0.160973   1.11637 0.0646539 0.000666667
  0.99402 -0.127463   1.12989 -0.233288 0.000666667
  0.99374 -0.123049   1.08516 0.080948 0.000666667
  0.99277 -0.121574   1.11654 -0.0206487 0.000666667
 0.983728 -0.166915   1.12162 -0.144655 0.000666667
 0.989328 -0.135226   1.10856 0.149704 0.000666667
 0.989434 -0.152663   1.14162 0.0870531 0.000666667
 0.985604 -0.178068   1.10505 -0.0583912 0.000666667
 0.991387 -0.144759   1.11127 0.0397298 0.000666667
 0.981859 -0.155501    1.1433 -0.177848 0.000666667
 0.989686 -0.152203   1.12419 0.136195 0.000666667
 0.988652 -0.114647   1.11795 0.156345 0.000666667
  0.998703 -0.0949098    1.12589 -0.197082 0.000666667
 0.997427 -0.121792    1.1099 -0.0742906 0.000666667
  0.98885 -0.141889   1.11994 -0.0741651 0.000666667
  0.98791 -0.133682   1.13568 0.144183 0.000666667
 0.992531 -0.127426   1.13817 -0.0089837 0.000666667
 0.976443 -0.170571   1.11946 0.367591 0.000666667
 0.983762 -0.115705   1.11522 0.0633982 0.000666667
 0.988724 -0.158099   1.13399 -0.0101411 0.000666667
 0.983223 -0.148609   1.10011 0.393045 0.000666667
 0.981951 -0.151548   1.14076 0.0221628 0.000666667
 0.989039 -0.141108   1.12601 -0.266854 0.000666667
 0.984295 -0.147094    1.1424 0.0723114 0.000666667
 0.989303 -0.130384   1.12673 0.0284263 0.000666667
 0.984563 -0.150176   1.13603 -0.0356659 0.000666667
  0.99993 -0.137413   1.11311 -0.00976077 0.000666667
 0.983022 -0.140647   1.10938 0.160221 0.000666667
0.989556 -0.10807  1.15085 0.388092 0.000666667
  1.00623 -0.130731   1.14551 -0.195088 0.000666667
 0.993809 -0.130773   1.12411 -0.0174806 0.000666667
 0.989815 -0.152514   1.12625 -0.0325345 0.000666667
 0.989386 -0.133834   1.09408 -0.0845954 0.000666667
 0.988801 -0.172486   1.07845 0.0279956 0.000666667
 0.988151 -0.135667   1.11232 -0.116005 0.000666667
  0.98852 -0.142062   1.14239 -0.186624 0.000666667
 0.990787 -0.117285   1.10176 0.154543 0.000666667
 0.994441 -0.113158   1.11884 0.290814 0.000666667
 0.990899 -0.128794   1.11256 0.152556 0.000666667
 0.987713 -0.104731   1.15572 0.427894 0.000666667
 0.996226 -0.102822    1.1314 -0.24896 0.000666667
 0.993406 -0.155303   1.10062 0.260134 0.000666667
 0.988421 -0.126744   1.14016 0.222961 0.000666667
 0.995336 -0.142234     1.116 -0.208361 0.000666667
 0.997957 -0.111464   1.10387 0.0256448 0.000666667
 0.990945 -0.152767   1.16432 -0.318864 0.000666667
 0.989016 -0.124407    1.1303 -0.199568 0.000666667
 0.995909 -0.141797   1.11811 0.0428359 0.000666667
  0.990123 -0.0965366    1.11441 0.243252 0.000666667
 0.993328 -0.137572   1.13818 -0.295777 0.000666667
 0.991138 -0.136355   1.12796 -0.0275691 0.000666667
 0.997159 -0.114222   1.09138 -0.338499 0.000666667
  1.00171 -0.105372   1.11648 -0.137064 0.000666667
 0.988022 -0.152709   1.14147 -0.000592865 0.000666667
0.981572 -0.13341  1.10928 -0.047644 0.000666667
 0.992643 -0.162232   1.11972 -0.126932 0.000666667
  0.98571 -0.155676   1.11303 -0.170627 0.000666667
  0.99072 -0.122051    1.1339 -0.258084 0.000666667
 0.983425 -0.143077    1.1107 0.396448 0.000666667
 0.990092 -0.151167   1.13914 0.0964014 0.000666667
 0.995185 -0.130018   1.11842 -0.296376 0.000666667
 0.981327 -0.168358   1.09703 -0.186267 0.000666667
  0.99703 -0.103358   1.13065 -0.266501 0.000666667
  0.984769 -0.0897876    1.15666 0.204603 0.000666667
  1.00135 -0.117713   1.12036 -0.306854 0.000666667
 0.989252 -0.125485   1.12999 -0.190203 0.000666667
 0.990738 -0.121068   1.11794 -0.0284479 0.000666667
 0.983782 -0.160275   1.11397 -0.201329 0.000666667
  0.986686 -0.0881576    1.15555 0.182131 0.000666667
 0.995813 -0.117597   1.13612 -0.0693086 0.000666667
 0.982644 -0.141841   1.14303 0.0993805 0.000666667
 0.990215 -0.141561   1.11188 -0.0107072 0.000666667
  0.99768 -0.110875   1.10224 0.0199787 0.000666667
  1.00065 -0.106373   1.11713 -0.145517 0.000666667
 0.988104 -0.150668   1.12623 -0.206027 0.000666667
0.979667 -0.17444  1.14706 -0.124195 0.000666667
 0.988385 -0.139604   1.10542 0.0568102 0.000666667
  0.998055 -0.0920606    1.08423 0.267962 0.000666667
0.988378 -0.12953  1.11801 0.136096 0.000666667
  0.99057 -0.107101   1.15288 0.0411748 0.000666667
 0.982692 -0.151305   1.13151 -0.426424 0.000666667
  0.98202 -0.151853   1.14085 -0.231485 0.000666667
 0.990578 -0.152771   1.15848 0.227992 0.000666667
 0.990658 -0.152139   1.14198 0.0908152 0.000666667
  0.98121 -0.153728   1.12132 -0.0359524 0.000666667
 0.990284 -0.160639   1.13278 -0.0234017 0.000666667
  0.98598 -0.117525   1.10179 0.326617 0.000666667
 0.993035 -0.148596   1.10472 0.000298342 0.000666667
 0.997518 -0.130994   1.14477 0.0858552 0.000666667
 0.98397 -0.15197  1.12878 0.132068 0.000666667
 0.981661 -0.167258   1.12325 -0.147506 0.000666667
  0.988505 -0.0972397    1.11933 0.47751 0.000666667
 0.987218 -0.173881   1.07699 0.0220736 0.000666667
 0.982007 -0.149639    1.1217 0.0295135 0.000666667
 0.991457 -0.154722   1.10654 -0.148138 0.000666667
 0.995646 -0.134973   1.12408 0.0510005 0.000666667
 0.974751 -0.165697   1.14198 0.224205 0.000666667
 0.998704 -0.140683   1.13038 -0.36746 0.000666667
 0.988467 -0.135102   1.13444 0.140729 0.000666667
 0.995184 -0.141901   1.10977 -0.160197 0.000666667
 0.992995 -0.153131    1.1281 -0.203948 0.000666667
 0.994444 -0.135765   1.09828 -0.0182306 0.000666667
0.98816 -0.1424 1.11806 -0.144922 0.000666667
 0.989173 -0.153149   1.12419 0.124388 0.000666667
 0.999459 -0.129416    1.1144 -0.126047 0.000666667
 0.994843 -0.118225   1.11081 0.0248177 0.000666667
 0.990616 -0.108992   1.09904 0.194495 0.000666667
 0.984761 -0.125978   1.14371 0.255927 0.000666667
 0.980287 -0.153533   1.16399 -0.0295712 0.000666667
 0.998944 -0.124555   1.13731 -0.237852 0.000666667
 0.993952 -0.156516   1.13965 0.102661 0.000666667
 0.991805 -0.132672     1.049 -0.121485 0.000666667
 0.991533 -0.140331   1.13099 -0.245484 0.000666667
 0.980834 -0.154466   1.11269 -0.156712 0.000666667
 0.981012 -0.148123   1.12677 -0.193245 0.000666667
0.988888 -0.11522  1.13046 -0.216775 0.000666667
 0.988213 -0.128644   1.14229 0.141411 0.000666667
 0.993298 -0.118965   1.13758 -0.0694717 0.000666667
0.991991 -0.11964  1.13237 -0.103264 0.000666667
0.992598 -0.15324  1.13774 0.0252377 0.000666667
 0.988012 -0.151128   1.14741 -0.276782 0.000666667
 0.987236 -0.152432   1.12402 0.12451 0.000666667
   0.9889 -0.131852   1.12455 0.158683 0.000666667
 0.990156 -0.142303   1.18745 0.228303 0.000666667
 0.985472 -0.153027   1.12803 -0.0678907 0.000666667
 0.993691 -0.135283   1.17511 -0.0704159 0.000666667
 0.979837 -0.144902      1.15 -0.208814 0.000666667
 0.978782 -0.135191   1.10032 0.0589578 0.000666667
 0.989876 -0.108701   1.14742 -0.0037266 0.000666667
 0.988257 -0.108501   1.15206 0.0555688 0.000666667
 0.988846 -0.125572   1.13578 0.0660491 0.000666667
 0.994414 -0.124008   1.11435 0.124008 0.000666667
   0.9958 -0.140927   1.11856 0.0620034 0.000666667
0.985196 -0.16166  1.11603 0.0564354 0.000666667
 0.977906 -0.164019   1.11169 0.116589 0.000666667
 0.980644 -0.129144   1.11766 0.24818 0.000666667
 0.985612 -0.155548   1.13393 -0.180874 0.000666667
 0.983853 -0.141827   1.13724 -0.00509521 0.000666667
 0.986517 -0.127903   1.13152 -0.129688 0.000666667
 0.987616 -0.140297   1.11673 0.0315261 0.000666667
 0.993145 -0.124809   1.13752 0.0441033 0.000666667
  0.99578 -0.144011   1.12232 -0.153762 0.000666667
 0.993776 -0.142481   1.11206 -0.171677 0.000666667
 0.989842 -0.122975   1.08734 0.102733 0.000666667
 0.982971 -0.139313   1.14403 0.0828865 0.000666667
 0.995565 -0.116245   1.15654 0.382535 0.000666667
 0.987908 -0.144348   1.14168 -0.197506 0.000666667
  0.98873 -0.136802   1.11154 -0.319132 0.000666667
 0.986657 -0.154282   1.16169 0.236048 0.000666667
 0.988156 -0.154833   1.11292 0.0659416 0.000666667
 0.990354 -0.147123   1.13257 -0.0866359 0.000666667
 0.984842 -0.121708    1.1442 0.267959 0.000666667
 0.999977 -0.117715   1.08474 0.0138442 0.000666667
 0.992688 -0.134942   1.17421 -0.0583394 0.000666667
 0.987587 -0.157315   1.07475 -0.223412 0.000666667
 0.990012 -0.115605   1.11658 0.156192 0.000666667
 0.984424 -0.115402   1.16949 0.00412868 0.000666667
  0.99958 -0.136717   1.14138 0.379939 0.000666667
0.992762 -0.11938   1.1247 0.0650229 0.000666667
 0.985795 -0.151299    1.1172 -0.097318 0.000666667
 0.983734 -0.146727   1.10126 0.384929 0.000666667
 0.990725 -0.141366   1.15508 0.106878 0.000666667
 0.985398 -0.102995   1.15614 0.436115 0.000666667
 0.992342 -0.113435    1.1019 0.167479 0.000666667
 0.982981 -0.141124   1.14613 0.16512 0.000666667
 0.993886 -0.134128   1.13081 0.255627 0.000666667
  0.99018 -0.150385   1.10654 0.181833 0.000666667
 0.980975 -0.163922   1.13731 0.0994083 0.000666667
   1.0028 -0.120439   1.13064 -0.446421 0.000666667
 0.985517 -0.156032   1.11131 -0.170838 0.000666667
  0.987564 -0.0988115    1.12116 0.495986 0.000666667
 0.983662 -0.167098   1.12391 0.446888 0.000666667
 0.993333 -0.115971   1.15497 0.369891 0.000666667
 0.984776 -0.149917   1.12613 0.0695193 0.000666667
 0.983302 -0.119996   1.13031 -0.0471252 0.000666667
 0.987872 -0.149252   1.12572 0.0598481 0.000666667
0.991147  -0.152 1.12702 -0.0465227 0.000666667
 0.991094 -0.151176    1.1401 0.0845998 0.000666667
  0.99399 -0.133158   1.17457 -0.0591794 0.000666667
 0.984325 -0.142491   1.13688 -0.00696235 0.000666667
 0.994854 -0.122901   1.08625 0.0842868 0.000666667
 0.990264 -0.145389   1.13274 0.0859528 0.000666667
0.987205 -0.14958  1.14233 -0.00191169 0.000666667
  0.99434 -0.127243   1.13695 0.328991 0.000666667
  0.99048 -0.121617     1.087 0.135572 0.000666667
 0.987817 -0.130535   1.12342 0.165931 0.000666667
 0.994504 -0.154133   1.13753 0.00717397 0.000666667
  0.99607 -0.130265   1.04788 -0.125387 0.000666667
 0.992466 -0.145762   1.11227 0.0314255 0.000666667
  1.00246 -0.124496   1.15015 -0.336639 0.000666667
 0.979214 -0.156545   1.09104 0.139757 0.000666667
 0.984449 -0.171632   1.12983 -0.278468 0.000666667
 0.979168 -0.163488   1.13842 0.0901307 0.000666667
 0.987295 -0.100941    1.1565 0.42633 0.000666667
  0.991199 -0.0988467    1.11299 -0.0110918 0.000666667
 0.986141 -0.141292   1.11754 -0.109676 0.000666667
 0.988977 -0.126479   1.13492 0.0634802 0.000666667
  1.00015 -0.139243   1.08682 -0.10785 0.000666667
  0.99809 -0.138558   1.08664 -0.111526 0.000666667
 0.990697 -0.156066   1.10574 -0.0502491 0.000666667
 0.995043 -0.135776     1.115 0.208637 0.000666667
 0.991156 -0.113108    1.1209 -0.0961727 0.000666667
 0.991287 -0.124924   1.12585 -0.134654 0.000666667
 0.996293 -0.132232   1.09443 -0.0591158 0.000666667
   0.99841 -0.0957369    1.12575 -0.180272 0.000666667
 0.990372 -0.146952   1.11442 -0.0109306 0.000666667
  0.98359 -0.150898   1.10103 0.411843 0.000666667
 0.997832 -0.119712    1.1436 -0.148629 0.000666667
 0.979009 -0.171757   1.14741 -0.129034 0.000666667
  1.00264 -0.120307   1.12791 -0.440426 0.000666667
 0.996622 -0.103647   1.13235 -0.253703 0.000666667
 0.987718 -0.111103   1.11366 0.356275 0.000666667
 0.977109 -0.143477   1.16958 -0.199798 0.000666667
  0.98211 -0.119241   1.17154 0.0120334 0.000666667
 0.986087 -0.143822   1.15669 -0.0347738 0.000666667
 0.990311 -0.140737   1.15431 0.0956929 0.000666667
0.984765 -0.13203  1.06545 0.0242375 0.000666667
 0.989293 -0.150696   1.14193 0.0854677 0.000666667
 0.992825 -0.151339   1.12816 -0.208356 0.000666667
 0.986606 -0.175796   1.14525 -0.0701258 0.000666667
 0.989253 -0.126866    1.1397 0.136986 0.000666667
 0.995959 -0.129611   1.09163 -0.0687899 0.000666667
 0.989014 -0.095326   1.14036 0.6078 0.000666667
  0.999718 -0.0968506    1.10247 -0.28812 0.000666667
 0.988466 -0.124766   1.13459 -0.254792 0.000666667
  1.00025 -0.123197   1.13809 -0.270842 0.000666667
 0.990881 -0.122811   1.09016 -0.263831 0.000666667
 0.992643 -0.128315   1.13666 -0.0274272 0.000666667
 0.979057 -0.179297   1.13977 0.342814 0.000666667
 0.986971 -0.153147   1.09579 -0.14434 0.000666667
 0.986395 -0.152514    1.0982 -0.0165292 0.000666667
 0.995279 -0.116888    1.1122 0.0300649 0.000666667
 0.989178 -0.128886   1.11198 0.161927 0.000666667
 0.989513 -0.126316   1.12816 -0.190296 0.000666667
 0.981247 -0.151132   1.13995 -0.203355 0.000666667
 0.983934 -0.136693   1.11278 0.216623 0.000666667
  0.98842 -0.158245   1.12525 -0.104172 0.000666667
  0.98829 -0.127078   1.13948 0.12824 0.000666667
 0.992479 -0.107491   1.17653 -0.107664 0.000666667
  1.00399 -0.125666   1.12755 0.486556 0.000666667
 0.983502 -0.182031   1.11451 -0.198048 0.000666667
 0.996831 -0.140467   1.12428 0.246513 0.000666667
0.983782 -0.13732  1.10895 -0.0396961 0.000666667
 0.997132 -0.125485   1.13571 0.0928856 0.000666667
   0.99634 -0.0923606    1.08382 0.264128 0.000666667
 0.991464 -0.148953    1.1469 -0.0845701 0.000666667
 0.993424 -0.141817   1.11641 -0.20567 0.000666667
 0.990264 -0.146925   1.13146 0.0695651 0.000666667
 0.997425 -0.138102   1.12636 0.269433 0.000666667
 0.989964 -0.110411   1.11802 -0.0769405 0.000666667
 0.979126 -0.171693   1.14836 -0.121127 0.000666667
 0.988047 -0.141648   1.09437 0.354531 0.000666667
 0.985635 -0.157984   1.16294 -0.0363726 0.000666667
 0.983256 -0.160745   1.11378 -0.189424 0.000666667
 0.997456 -0.122692   1.13874 -0.236824 0.000666667
 0.986127 -0.181245   1.11465 -0.180003 0.000666667
  0.98103 -0.162133   1.11675 0.194294 0.000666667
 0.986443 -0.152507   1.09706 -0.141912 0.000666667
 0.989407 -0.117111   1.10798 -0.187632 0.000666667
 0.999455 -0.131475   1.15882 -0.223737 0.000666667
 0.991741 -0.144467   1.13428 -0.0965535 0.000666667
 0.993101 -0.149711   1.10384 -0.00530901 0.000666667
   0.9898 -0.125048   1.08839 0.243287 0.000666667
 0.987476 -0.159185   1.08089 -0.0824718 0.000666667
 0.988936 -0.156969   1.11665 0.229222 0.000666667
  0.99256 -0.125454   1.13539 0.374132 0.000666667
  1.00008 -0.130498   1.12786 -0.0725393 0.000666667
 0.994872 -0.150062   1.11385 -0.204588 0.000666667
 0.987416 -0.150667   1.14864 -0.265576 0.000666667
0.992701 -0.12764  1.13527 0.317058 0.000666667
 0.988928 -0.123088   1.08679 0.125474 0.000666667
 0.997339 -0.118298     1.144 -0.148662 0.000666667
 0.988073 -0.109212   1.13337 0.296101 0.000666667
 0.990208 -0.124977   1.11208 0.170469 0.000666667
 0.989759 -0.131017   1.12493 0.00849566 0.000666667
 0.979382 -0.154474   1.12188 -0.0498446 0.000666667
  0.994356 -0.0979455     1.1276 -0.126163 0.000666667
 0.994953 -0.137271   1.14009 -0.272059 0.000666667
 0.995001 -0.138861   1.11701 0.206894 0.000666667
0.994282 -0.12801  1.12898 -0.229779 0.000666667
 0.995514 -0.139677   1.14317 0.145078 0.000666667
 0.997845 -0.115974   1.08744 0.0253558 0.000666667
 0.998621 -0.141154   1.10609 -0.0252825 0.000666667
 0.972913 -0.165411   1.14299 0.23016 0.000666667
0.991871 -0.11866  1.13131 -0.123883 0.000666667
 0.983432 -0.165769   1.08681 -0.0138334 0.000666667
 0.981068 -0.143726    1.1274 0.273611 0.000666667
   0.9849 -0.155523   1.12936 0.0184502 0.000666667
 0.994693 -0.154294   1.13825 0.0188673 0.000666667
 0.998194 -0.111451   1.10507 0.0343845 0.000666667
 0.991739 -0.127077   1.13915 0.224743 0.000666667
 0.994644 -0.130394   1.11777 -0.325714 0.000666667
0.990259 -0.12304  1.08805 0.125587 0.000666667
  0.99628 -0.120223   1.14313 -0.142924 0.000666667
 0.978114 -0.166818   1.11469 0.0414593 0.000666667
 0.998971 -0.135617    1.1199 0.0495999 0.000666667
  1.00092 -0.150995   1.13264 0.288314 0.000666667
 0.990516 -0.143733   1.13512 -0.0941061 0.000666667
  0.993774 -0.0714765    1.09603 0.171319 0.000666667
 0.991433 -0.135755   1.12728 -0.0333463 0.000666667
 0.998817 -0.118174   1.10436 0.420104 0.000666667
 0.992078 -0.136606   1.10408 -0.0576876 0.000666667
 0.991871 -0.098651   1.11417 -0.0045334 0.000666667
 0.985078 -0.126992   1.13088 -0.136964 0.000666667
 0.989138 -0.142234   1.09214 0.337726 0.000666667
 0.990272 -0.136984   1.11587 0.0206142 0.000666667
 0.986689 -0.139633   1.13287 -0.253693 0.000666667
 0.998495 -0.136813   1.12718 -0.0503775 0.000666667
   1.0036 -0.117351   1.08431 0.236058 0.000666667
 0.991539 -0.145609   1.11275 -0.00560212 0.000666667
 0.997431 -0.122834   1.10994 -0.0914544 0.000666667
 0.988791 -0.112124   1.16349 -0.232173 0.000666667
 0.993856 -0.119625   1.11962 0.00220246 0.000666667
 0.991769 -0.118595   1.11123 -0.0164361 0.000666667
 0.980966 -0.139618   1.11538 0.0230035 0.000666667
 0.998284 -0.130381   1.10216 -0.156593 0.000666667
 0.991023 -0.119189   1.13132 0.147151 0.000666667
  0.98886 -0.122593   1.11826 0.113867 0.000666667
0.989789 -0.11034   1.1162 -0.0474901 0.000666667
 0.985043 -0.171956   1.07699 0.0377614 0.000666667
 0.983035 -0.154032   1.16604 -0.00523873 0.000666667
 0.991028 -0.162722   1.12195 0.116462 0.000666667
 0.982311 -0.173817   1.14634 -0.116493 0.000666667
 0.986763 -0.115635   1.12921 0.182499 0.000666667
 0.983755 -0.142072   1.13383 0.122292 0.000666667
 0.990505 -0.148708   1.14351 -0.0696258 0.000666667
 0.980268 -0.130574   1.13759 0.226597 0.000666667
 0.997088 -0.103681   1.14267 -0.319993 0.000666667
 0.988962 -0.151179   1.12888 -0.0258918 0.000666667
 0.990679 -0.146273   1.14545 -0.0822544 0.000666667
 0.997043 -0.128199   1.10926 -0.272363 0.000666667
  0.985714 -0.0872638    1.15746 0.187839 0.000666667
 0.996309 -0.139396    1.1241 0.25862 0.000666667
 0.987423 -0.151691   1.11399 -0.0120726 0.000666667
 0.984067 -0.126352    1.0906 0.266167 0.000666667
 0.990517 -0.137938   1.10375 -0.0610706 0.000666667
  0.99334 -0.130596   1.12991 -0.239924 0.000666667
 0.991044 -0.141006   1.08711 -0.0746481 0.000666667
 0.987774 -0.142366   1.11995 -0.0938795 0.000666667
  1.00147 -0.125908   1.11896 -0.213305 0.000666667
 0.991047 -0.123363   1.11788 0.1212 0.000666667
 0.989445 -0.127559   1.13491 0.0592697 0.000666667
0.986448 -0.17489  1.14336 -0.0562728 0.000666667
 0.982847 -0.156496   1.10066 0.0592294 0.000666667
 0.984805 -0.157112   1.11225 -0.191283 0.000666667
   0.9908 -0.130031   1.12676 0.000632191 0.000666667
 0.995676 -0.113996   1.09196 -0.355601 0.000666667
  0.987528 -0.0891437    1.15366 0.184672 0.000666667
 0.993023 -0.154872    1.1025 0.266324 0.000666667
 0.988028 -0.153853   1.15844 0.228992 0.000666667
 0.990883 -0.139703   1.08742 -0.0823408 0.000666667
  0.989923 -0.0945204    1.11198 0.284816 0.000666667
  0.98658 -0.155798   1.12999 -0.186252 0.000666667
   0.9914 -0.151922    1.1263 -0.20068 0.000666667
 0.980517 -0.153791   1.11393 -0.149846 0.000666667
 0.992758 -0.131847   1.11138 -0.156351 0.000666667
 0.990372 -0.105776   1.09672 0.175164 0.000666667
 0.988032 -0.141347   1.12548 -0.26278 0.000666667
 0.982704 -0.148164   1.11018 0.0393962 0.000666667
   0.9962 -0.150223   1.14182 0.0318868 0.000666667
 0.982348 -0.158978   1.11248 -0.189929 0.000666667
 0.990807 -0.144227   1.13078 0.0915069 0.000666667
 0.985869 -0.154928   1.09624 -0.135751 0.000666667
 0.993408 -0.127586   1.13693 0.346045 0.000666667
 0.995518 -0.169475   1.11735 -0.172753 0.000666667
 0.991361 -0.151116   1.12614 -0.258891 0.000666667
  0.99105 -0.144061   1.13139 0.0986598 0.000666667
 0.990137 -0.137147   1.13987 0.153847 0.000666667
 0.980191 -0.114972   1.08865 0.0952747 0.000666667
 0.996082 -0.137004   1.14778 0.122415 0.000666667
 0.992455 -0.127039   1.13846 0.346289 0.000666667
 0.986797 -0.120068   1.10511 -0.0962072 0.000666667
 0.992595 -0.151906   1.10708 0.181315 0.000666667
 0.991593 -0.126729   1.11286 -0.0805214 0.000666667
 0.990546 -0.150398   1.14209 0.0780947 0.000666667
 0.981714 -0.140939   1.14547 0.0762438 0.000666667
 0.991797 -0.125877   1.12558 -0.114125 0.000666667
  1.00022 -0.117466   1.08711 0.0222561 0.000666667
 0.988344 -0.142409   1.14331 -0.199824 0.000666667
 0.983061 -0.149547   1.13628 -0.0307659 0.000666667
 0.993123 -0.128556    1.1302 -0.22204 0.000666667
  1.00139 -0.181932   1.09943 -0.404374 0.000666667
 0.979375 -0.162362   1.12215 -0.13442 0.000666667
 0.989436 -0.121265   1.11928 -0.0283313 0.000666667
  1.00374 -0.117537   1.11937 -0.300451 0.000666667
 0.997803 -0.119502    1.1501 0.086504 0.000666667
 0.995226 -0.155519   1.12963 0.0217782 0.000666667
 0.980479 -0.164712   1.13623 0.101653 0.000666667
 0.980324 -0.143195   1.14538 0.159319 0.000666667
  1.00036 -0.132162   1.09918 -0.225275 0.000666667
  1.00098 -0.147568   1.13553 -0.00392728 0.000666667
 0.988273 -0.144694   1.12541 -0.0404545 0.000666667
0.995901 -0.11594  1.09122 -0.332909 0.000666667
 0.995405 -0.124535   1.13799 0.111255 0.000666667
 0.985555 -0.174308    1.1423 -0.0493803 0.000666667
  0.98799 -0.132668   1.08319 -0.0997131 0.000666667
0.983125 -0.12757  1.13583 0.218142 0.000666667
  0.98586 -0.156391   1.13103 -0.211035 0.000666667
0.998989 -0.1092 1.08378 -0.010258 0.000666667
 0.979898 -0.154719   1.11285 -0.147272 0.000666667
 0.987811 -0.102855   1.09589 0.17657 0.000666667
 0.990986 -0.126565   1.11213 0.14184 0.000666667
 0.983014 -0.154339   1.13352 0.326842 0.000666667
 0.987829 -0.171914     1.147 0.209351 0.000666667
 0.984184 -0.136948    1.1178 -0.102584 0.000666667
 0.999534 -0.113632    1.0838 0.0455143 0.000666667
 0.997512 -0.148372   1.14437 -0.147679 0.000666667
 0.990236 -0.106584   1.14838 0.00761642 0.000666667
0.989322 -0.1263 1.08926 0.229129 0.000666667
 0.982271 -0.150122   1.14111 0.0162955 0.000666667
 0.988594 -0.143155   1.13648 0.301553 0.000666667
 0.981066 -0.109049   1.10972 0.247032 0.000666667
 0.995524 -0.121327   1.09245 -0.194795 0.000666667
 0.996831 -0.103713   1.13138 -0.265199 0.000666667
 0.992291 -0.109823   1.17553 -0.109768 0.000666667
  0.994762 -0.0952476    1.12806 -0.13685 0.000666667
 0.999458 -0.125042   1.13749 -0.247486 0.000666667
 0.983892 -0.148398   1.10792 -0.0383313 0.000666667
 0.991029 -0.126647    1.1028 -0.119584 0.000666667
 0.988779 -0.108164   1.15125 0.0628902 0.000666667
 0.998406 -0.110939   1.12274 -0.0799864 0.000666667
 0.998349 -0.115218   1.09311 -0.322342 0.000666667
 0.997272 -0.115304   1.11361 -0.0629524 0.000666667
 0.997552 -0.111212   1.12358 -0.0800878 0.000666667
0.976097 -0.16873  1.13505 0.0581338 0.000666667
  0.98405 -0.150052    1.1407 0.0136156 0.000666667
 0.994704 -0.145185   1.12304 -0.175881 0.000666667
 0.985681 -0.156938   1.16278 -0.0488876 0.000666667
 0.988911 -0.102848   1.15383 0.446022 0.000666667
 0.988122 -0.136307   1.10587 0.0857376 0.000666667
 0.990493 -0.145071   1.13457 -0.0704451 0.000666667
 0.982954 -0.168925   1.12247 -0.138982 0.000666667
 0.987267 -0.158107   1.16239 -0.0607164 0.000666667
  0.988889 -0.0970609    1.12147 0.509097 0.000666667
 0.982684 -0.100398   1.14848 0.26513 0.000666667
 0.984002 -0.152201    1.1266 -0.0525703 0.000666667
 0.994579 -0.117518   1.13583 -0.0533399 0.000666667
 0.989091 -0.129064   1.12051 -0.0825935 0.000666667
0.994381 -0.12701  1.13813 0.0687623 0.000666667
 0.987134 -0.125066   1.13576 0.185114 0.000666667
 0.988873 -0.152635   1.15853 0.222586 0.000666667
 0.987901 -0.111674   1.16407 -0.243153 0.000666667
 0.997991 -0.102715   1.14286 -0.335782 0.000666667
 0.995748 -0.123968   1.09324 0.0598608 0.000666667
  0.997975 -0.0841065    1.12132 0.0920712 0.000666667
 0.984005 -0.113823   1.11507 0.846223 0.000666667
 1.01093 -0.13513  1.08024 -0.319478 0.000666667
 0.986332 -0.124376    1.0875 0.258597 0.000666667
 0.984112 -0.157865   1.11353 -0.204742 0.000666667
 0.989467 -0.109821   1.13242 0.306175 0.000666667
  0.98393 -0.142451   1.13278 0.117975 0.000666667
 1.00024 -0.10455  1.11686 -0.146796 0.000666667
0.991611 -0.12607  1.08988 0.246179 0.000666667
 0.988162 -0.112306   1.11893 -0.0795372 0.000666667
 0.985268 -0.167328   1.13746 0.0394341 0.000666667
 0.990756 -0.122835   1.10907 -0.118969 0.000666667
  0.98401 -0.150368   1.13543 -0.0324365 0.000666667
 0.999362 -0.106383   1.11655 -0.152879 0.000666667
 0.996098 -0.122297   1.09444 0.0683991 0.000666667
 0.988108 -0.158841   1.08786 -0.253578 0.000666667
 0.980045 -0.154225   1.16604 -0.025296 0.000666667
0.987828 -0.14429   1.0817 -0.0664612 0.000666667
 0.989896 -0.144816    1.1306 0.0522618 0.000666667
 0.986119 -0.158075   1.13153 -0.207724 0.000666667
 0.988438 -0.154083   1.11233 0.0539276 0.000666667
 0.983296 -0.155525   1.09948 -0.010162 0.000666667
 0.989745 -0.125383   1.13243 -0.263391 0.000666667
 0.986968 -0.130274   1.11102 -0.0621141 0.000666667
  1.00467 -0.149953   1.13194 -0.314432 0.000666667
 0.994777 -0.131035   1.04815 -0.137499 0.000666667
 0.989497 -0.105794   1.09863 0.283229 0.000666667
 0.980223 -0.146628   1.10844 0.0504908 0.000666667
0.989061 -0.10954  1.15073 0.382036 0.000666667
  0.99642 -0.140591   1.12938 -0.371116 0.000666667
  0.99318 -0.133834    1.1001 -0.0145494 0.000666667
 0.994019 -0.132619   1.09138 -0.0731997 0.000666667
 0.994313 -0.118894   1.13797 -0.094616 0.000666667
 0.992804 -0.145874   1.13246 0.052173 0.000666667
 0.980311 -0.155254   1.11359 -0.162855 0.000666667
 0.987476 -0.148527   1.12468 0.0757209 0.000666667
0.982009 -0.15146  1.11924 0.0361835 0.000666667
 0.995028 -0.141053   1.11116 -0.18415 0.000666667
 0.994614 -0.097758   1.12767 -0.155312 0.000666667
 0.989469 -0.113571   1.11613 0.156568 0.000666667
 0.994659 -0.139894   1.11254 -0.182111 0.000666667
0.998378 -0.12336  1.13883 -0.238922 0.000666667
 0.992909 -0.123263   1.09052 -0.278429 0.000666667
  0.99054 -0.121276   1.13773 0.0616986 0.000666667
 0.987162 -0.117012   1.10259 0.358001 0.000666667
 0.990127 -0.145381   1.09254 -0.20344 0.000666667
  0.99972 -0.117096   1.11957 -0.304599 0.000666667
 0.988872 -0.112478   1.11342 0.359892 0.000666667
 0.984968 -0.112058   1.10946 0.836099 0.000666667
 0.980082 -0.139969   1.09433 -0.1301 0.000666667
 0.986221 -0.137035   1.11017 -0.117356 0.000666667
 0.982736 -0.141268   1.09504 -0.16034 0.000666667
 0.978849 -0.144695   1.17168 -0.193859 0.000666667
 0.986595 -0.143018   1.11665 -0.14211 0.000666667
 0.988058 -0.150666   1.12531 -0.202966 0.000666667
 0.988596 -0.139664   1.11929 -0.103516 0.000666667
 0.987778 -0.109832   1.14828 0.00171535 0.000666667
  1.00087 -0.151128   1.13266 0.300985 0.000666667
 0.989589 -0.147166   1.10367 0.283751 0.000666667
 0.990478 -0.149208    1.1068 0.17589 0.000666667
  0.998998 -0.0980495    1.10293 -0.311339 0.000666667
   0.9834 -0.147153   1.11166 0.0500904 0.000666667
 0.986291 -0.124819   1.13563 0.169244 0.000666667
0.988162 -0.12076  1.10691 -0.0996444 0.000666667
 0.990938 -0.144472   1.13295 0.0894166 0.000666667
 0.991626 -0.144557   1.13255 0.0803673 0.000666667
 0.991204 -0.111736   1.09369 -0.245796 0.000666667
   0.9929 -0.159602   1.13347 -0.032374 0.000666667
  0.98806 -0.133768   1.10928 0.141646 0.000666667
 0.981617 -0.158014   1.09724 -0.11345 0.000666667
 0.983418 -0.156076   1.14066 -0.165513 0.000666667
  0.997212 -0.0996808     1.1029 -0.308265 0.000666667
  1.00044 -0.129822   1.14639 0.0848531 0.000666667
 0.988905 -0.130162   1.11956 -0.0927835 0.000666667
 0.983212 -0.167728   1.08609 -0.0247586 0.000666667
    0.988 -0.152009   1.11348 0.0423758 0.000666667
 0.990464 -0.148894   1.14494 -0.0635895 0.000666667
 0.992038 -0.156112   1.09929 0.0276929 0.000666667
 0.992117 -0.119873   1.13658 0.0491944 0.000666667
 0.986451 -0.126291    1.1434 0.227085 0.000666667
 0.981996 -0.164555   1.13746 0.106404 0.000666667
 0.979322 -0.165592   1.11578 0.0620146 0.000666667
  0.993535 -0.0987571    1.11274 -0.0256855 0.000666667
 0.994208 -0.149358   1.10534 -0.00278112 0.000666667
 0.988181 -0.109569   1.15168 0.375648 0.000666667
 0.995072 -0.118244   1.13636 -0.0726606 0.000666667
0.996626 -0.12162  1.09307 0.0737487 0.000666667
 0.984391 -0.155256   1.13311 0.316445 0.000666667
  0.992721 -0.0973098    1.07788 0.521296 0.000666667
 0.995287 -0.132234   1.11848 -0.294563 0.000666667
 0.989623 -0.123696   1.08921 0.223608 0.000666667
  0.986716 -0.0851261    1.15309 0.196688 0.000666667
 0.986916 -0.141772   1.09574 0.354312 0.000666667
 0.996918 -0.130006   1.10507 -0.161133 0.000666667
 0.980576 -0.159906   1.12543 0.0212588 0.000666667
 0.987913 -0.124702   1.13321 -0.258548 0.000666667
 0.982735 -0.128749   1.13601 0.198327 0.000666667
  0.99774 -0.101168   1.10475 -0.319686 0.000666667
 0.995341 -0.130408   1.04722 -0.113229 0.000666667
 0.990412 -0.154643   1.15805 0.222629 0.000666667
0.991192 -0.12727  1.13968 0.237119 0.000666667
 0.989157 -0.146335   1.13149 0.0442543 0.000666667
 0.988937 -0.143723   1.12698 -0.28051 0.000666667
 0.987271 -0.154891   1.11643 -0.0500041 0.000666667
 0.999863 -0.114792   1.11236 -0.0606029 0.000666667
 0.983487 -0.146406   1.14791 -0.120372 0.000666667
 0.984974 -0.143979   1.10961 0.379147 0.000666667
 0.981162 -0.147924   1.07135 -0.104982 0.000666667
 0.977945 -0.159436   1.09591 -0.13109 0.000666667
 0.999404 -0.128623   1.08923 -0.100349 0.000666667
 0.985146 -0.155369   1.08772 0.144818 0.000666667
0.989134 -0.14665  1.11709 -0.000301737 0.000666667
 0.999562 -0.109636   1.12373 -0.0824491 0.000666667
 0.997127 -0.127229   1.09993 -0.038489 0.000666667
 0.997397 -0.120303   1.14304 -0.145209 0.000666667
 0.989984 -0.145073   1.13268 0.110085 0.000666667
  0.99459 -0.122697   1.08483 0.0943193 0.000666667
 0.985024 -0.155056   1.13036 -0.202896 0.000666667
 0.981988 -0.149312   1.08303 0.283609 0.000666667
0.992878 -0.12762  1.12847 -0.214012 0.000666667
  0.986085 -0.0987042     1.1193 0.500813 0.000666667
0.986146 -0.14212  1.10448 -0.171997 0.000666667
 0.986725 -0.128396   1.10982 -0.0226025 0.000666667
0.997368 -0.13915  1.08523 -0.116913 0.000666667
 0.990224 -0.118687   1.10432 0.102679 0.000666667
0.989652 -0.15995  1.13329 -0.0151589 0.000666667
 0.987919 -0.158216   1.11158 -0.048579 0.000666667
 0.987704 -0.128022   1.12822 0.196792 0.000666667
 0.989978 -0.131848   1.13433 -0.036996 0.000666667
 0.981785 -0.150496   1.12729 0.0783823 0.000666667
 0.976767 -0.151192   1.11153 0.136333 0.000666667
0.992601 -0.12758  1.13887 -0.0104587 0.000666667
 0.990493 -0.135963   1.11525 0.0149789 0.000666667
 0.984625 -0.146668   1.14969 -0.106303 0.000666667
  1.00574 -0.121876   1.09063 0.150211 0.000666667
 0.987267 -0.159702   1.11411 -0.0596516 0.000666667
  0.98699 -0.155451   1.13081 0.0162466 0.000666667
 0.981737 -0.149482   1.11868 0.0116186 0.000666667
 0.979223 -0.167014   1.11464 0.059458 0.000666667
0.986489 -0.16628  1.13704 0.0109063 0.000666667
 0.987462 -0.142998   1.14255 -0.200888 0.000666667
 0.984358 -0.140306   1.13571 0.0649815 0.000666667
  0.994475 -0.0971591    1.12657 -0.148564 0.000666667
  0.98751 -0.143442   1.14262 -0.196778 0.000666667
  1.00533 -0.123266   1.10687 -0.212415 0.000666667
  0.993463 -0.0943846    1.12791 -0.124907 0.000666667
  0.98934 -0.107034   1.09851 0.308006 0.000666667
 0.992189 -0.128918   1.11208 -0.0740386 0.000666667
0.993424 -0.1093 1.17575 -0.111897 0.000666667
 0.975835 -0.169598   1.11847 0.360904 0.000666667
 0.998754 -0.138948   1.12373 0.251413 0.000666667
 0.980306 -0.178054   1.14065 0.340235 0.000666667
  0.991982 -0.0973326    1.11374 -0.000508369 0.000666667
 0.983912 -0.147566   1.14326 0.0526346 0.000666667
 0.983611 -0.144636   1.13254 0.108394 0.000666667
 0.983677 -0.149201    1.1369 -0.0436597 0.000666667
 0.984691 -0.146982   1.10885 -0.0405567 0.000666667
 0.989589 -0.129315   1.13971 0.233017 0.000666667
 0.999347 -0.125296   1.15067 -0.329954 0.000666667
 0.988068 -0.110817   1.09399 -0.259313 0.000666667
 0.989428 -0.123637   1.10303 0.108166 0.000666667
 0.983231 -0.119811   1.13653 0.0297832 0.000666667


==> output_ims_2_2_2_2/naive_action_1.txt <==
0.03361
 0.987934 -0.146008   1.14284 -0.19046 0.000666667
 0.987863 -0.143427   1.11778 -0.14199 0.000666667
 0.993117 -0.146876     1.115 -0.0252471 0.000666667
 0.987345 -0.136838   1.08463 0.0214923 0.000666667
0.988362 -0.14039   1.1257 -0.404675 0.000666667
 0.989743 -0.153966   1.12652 -0.0318838 0.000666667
 0.994295 -0.131215   1.13076 -0.240875 0.000666667
 0.989992 -0.144146    1.1334 0.0814918 0.000666667
   0.9803 -0.148631   1.11938 0.0222383 0.000666667
 0.994805 -0.150184   1.14677 0.0462694 0.000666667
0.989478 -0.13912  1.08829 -0.0872127 0.000666667
 0.994116 -0.149583   1.14746 0.0663619 0.000666667
 0.990345 -0.153175   1.11246 0.0450555 0.000666667
 0.987795 -0.144742   1.15397 -0.0480928 0.000666667
 0.986654 -0.152709   1.11856 -0.109518 0.000666667
 0.985097 -0.142328   1.09723 -0.166342 0.000666667
 0.999669 -0.147475   1.14444 -0.126986 0.000666667
0.990739 -0.15227  1.12636 -0.0574861 0.000666667
 0.987517 -0.149653   1.12553 0.0744976 0.000666667
0.999074 -0.13686  1.12711 -0.0400476 0.000666667
 0.987921 -0.147557   1.11718 -0.073594 0.000666667
 0.988331 -0.139933   1.11971 -0.0817175 0.000666667
 0.983489 -0.147717   1.14753 -0.143599 0.000666667
 0.987909 -0.141351    1.1335 -0.266312 0.000666667
 0.983352 -0.149307    1.1409 -0.23456 0.000666667
 0.996661 -0.140296   1.13016 -0.354553 0.000666667
 0.986361 -0.141094   1.10327 -0.163143 0.000666667
 0.987263 -0.142674   1.08415 -0.0607807 0.000666667
 0.999448 -0.151875   1.13082 0.294419 0.000666667
 0.986043 -0.151278   1.11253 0.0588193 0.000666667
 0.988539 -0.142125   1.10962 0.0313652 0.000666667
0.989141 -0.14144   1.1425 -0.176439 0.000666667
0.995134 -0.15431  1.09911 0.249448 0.000666667
0.982526 -0.15083  1.14012 0.0291593 0.000666667
 0.978295 -0.156766   1.09166 0.134859 0.000666667
  0.98554 -0.151461   1.12756 -0.0474129 0.000666667
 0.983697 -0.151714   1.13554 -0.0173622 0.000666667
 0.984165 -0.148552   1.10944 -0.0466708 0.000666667
 0.981151 -0.154547   1.16629 0.00155655 0.000666667
 0.995678 -0.141176   1.11143 -0.172021 0.000666667
 0.995385 -0.141411   1.12941 -0.386399 0.000666667
 0.995331 -0.149903   1.14795 0.0501415 0.000666667
 0.988508 -0.144159   1.13157 0.0941604 0.000666667
 0.992862 -0.128744   1.13682 -0.0114051 0.000666667
 0.994612 -0.155961   1.10094 0.269038 0.000666667
 0.984585 -0.146083   1.10651 -0.0203483 0.000666667
  0.98734 -0.140618   1.12649 -0.422853 0.000666667
  0.99039 -0.140804   1.13021 0.0914179 0.000666667
 0.998079 -0.143459    1.1374 -0.456175 0.000666667
 0.993509 -0.140486    1.1096 -0.17475 0.000666667
 0.997525 -0.148828    1.1468 0.0472462 0.000666667
 0.991032 -0.141646   1.08462 -0.101302 0.000666667
 0.991853 -0.144501   1.09325 -0.195127 0.000666667
 0.985973 -0.145378   1.15492 -0.0406603 0.000666667
 0.983714 -0.149231   1.13516 -0.0197976 0.000666667
 0.986403 -0.141615   1.10582 -0.169448 0.000666667
 0.990875 -0.147468   1.11632 -0.0382666 0.000666667
  0.99433 -0.141318   1.11671 -0.202649 0.000666667
 0.996435 -0.148685   1.14094 0.0384505 0.000666667
 0.995773 -0.140158   1.11743 0.0569394 0.000666667
 0.981078 -0.148871   1.13971 0.0279224 0.000666667
 0.985971 -0.138654   1.13337 -0.255445 0.000666667
 0.993573 -0.144577   1.13273 -0.100702 0.000666667
 0.987891 -0.142371   1.14441 -0.19385 0.000666667
  1.00136 -0.149783   1.13406 0.294908 0.000666667
  0.9835 -0.14025  1.09653 -0.164334 0.000666667
 0.987897 -0.151765   1.14236 -0.0313181 0.000666667
 0.999224 -0.145323   1.13441 -0.355711 0.000666667
 0.993524 -0.142984   1.11432 -0.228545 0.000666667
  0.98873 -0.146589   1.13141 0.0293535 0.000666667
  1.00003 -0.139274   1.14268 0.134295 0.000666667
 0.984128 -0.150739   1.13709 -0.038672 0.000666667
 0.991182 -0.146649   1.13284 0.061951 0.000666667
 0.989652 -0.151185   1.14023 0.0700616 0.000666667
 0.993279 -0.154615   1.09864 0.250769 0.000666667
 0.991845 -0.147681   1.11668 -0.0147617 0.000666667
 0.986381 -0.151193   1.12397 -0.0500133 0.000666667
 0.992481 -0.150917   1.10745 0.175594 0.000666667
 0.990552 -0.149392    1.1412 0.0915347 0.000666667
 0.996598 -0.141746   1.11732 0.0591636 0.000666667
0.984959 -0.14663  1.14171 0.0763276 0.000666667
 0.987243 -0.147823   1.13206 0.0693266 0.000666667
 0.986935 -0.149411   1.14658 -0.272164 0.000666667
 0.989962 -0.144289   1.14317 -0.191869 0.000666667
 0.989389 -0.142473   1.13162 0.121528 0.000666667
 0.984629 -0.145781   1.11314 0.0242693 0.000666667
 0.996268 -0.157223   1.09477 0.121724 0.000666667
 0.992381 -0.141459    1.1103 -0.183332 0.000666667
 0.992898 -0.145115   1.13159 0.0965415 0.000666667
  0.98369 -0.146146     1.111 0.0468032 0.000666667
 0.992736 -0.142796   1.08567 -0.108058 0.000666667
 0.989671 -0.147733   1.13517 -0.0806512 0.000666667
  1.0001 -0.15232  1.12995 0.286019 0.000666667
 0.994286 -0.129314   1.11847 -0.293994 0.000666667
 0.983091 -0.154518   1.13291 0.312023 0.000666667
 0.983591 -0.151292   1.14012 0.0232032 0.000666667
 0.986052 -0.141507    1.1168 -0.113725 0.000666667
 0.989424 -0.149518    1.1379 0.0955292 0.000666667
 0.991767 -0.154413   1.16244 0.223421 0.000666667
  0.98924 -0.147175   1.13109 0.0594556 0.000666667
 0.992873 -0.149266   1.12519 -0.197387 0.000666667
 0.994917 -0.150325   1.11311 -0.2155 0.000666667
 0.989484 -0.151197   1.10587 0.175171 0.000666667
 0.990706 -0.142112   1.08769 0.0143967 0.000666667
 0.988744 -0.138334   1.10202 -0.0598195 0.000666667
 0.971359 -0.151799   1.13827 -0.0664734 0.000666667
 0.993665 -0.141245    1.1108 -0.151299 0.000666667
 0.986242 -0.155386   1.11419 0.026647 0.000666667
 0.988991 -0.144551   1.11616 0.0432566 0.000666667
 0.995845 -0.153739   1.12891 0.0512002 0.000666667
 0.983052 -0.155633   1.09825 0.064055 0.000666667
 0.994803 -0.155514   1.10081 0.239499 0.000666667
 0.991723 -0.150011   1.14066 0.0633755 0.000666667
 0.993332 -0.151829   1.12645 -0.194653 0.000666667
 0.978479 -0.145325   1.15301 -0.192528 0.000666667
  0.98682 -0.154693   1.16138 0.222943 0.000666667
  0.99261 -0.146529   1.13188 -0.0990141 0.000666667
 0.989045 -0.138022   1.08921 -0.097157 0.000666667
 0.983113 -0.150281   1.14332 0.0603294 0.000666667
 0.977097 -0.151972   1.11182 0.147375 0.000666667
 0.984514 -0.141396   1.10517 -0.167654 0.000666667
 0.995035 -0.142684   1.14065 -0.472755 0.000666667
 0.994829 -0.155101    1.1393 0.0159072 0.000666667
 0.986134 -0.142921    1.1422 -0.203522 0.000666667
 0.986305 -0.150351   1.14194 -0.00339237 0.000666667
 0.992379 -0.140136   1.11843 -0.229576 0.000666667
 0.994809 -0.141605   1.11582 -0.186483 0.000666667
 0.985394 -0.141419   1.10503 -0.172744 0.000666667
 0.997631 -0.141935   1.10875 -0.024209 0.000666667
 0.991546 -0.143348   1.13017 0.100838 0.000666667
 0.990685 -0.148795   1.12063 0.0808266 0.000666667
 0.998165 -0.130467   1.10103 -0.145862 0.000666667
  0.98554 -0.148212   1.14226 0.0462137 0.000666667
 0.993483 -0.143069    1.1326 0.0741604 0.000666667
  0.99524 -0.147932   1.12602 -0.193019 0.000666667
 0.995015 -0.140693   1.10676 -0.0220666 0.000666667
  0.98509 -0.147633   1.10723 -0.0579719 0.000666667
 0.993242 -0.141992   1.11174 -0.17073 0.000666667
 0.989482 -0.143812    1.1278 -0.0340175 0.000666667
 0.991017 -0.140119   1.11903 -0.10564 0.000666667
 0.992932 -0.143505   1.11109 0.0548097 0.000666667
0.977164 -0.15088   1.1129 0.141037 0.000666667
 0.999632 -0.138646   1.12524 -0.0496268 0.000666667
 0.977924 -0.157177   1.09144 0.153164 0.000666667
 0.986732 -0.155642   1.11288 -0.0514287 0.000666667
 0.991002 -0.149005   1.10447 -0.00867033 0.000666667
   0.9981 -0.149703   1.16587 -0.277022 0.000666667
  0.98552 -0.142711   1.11733 -0.210646 0.000666667
 0.996522 -0.154081   1.10003 0.251353 0.000666667
 0.977063 -0.149965   1.11032 0.124267 0.000666667
 0.983912 -0.141107   1.09657 -0.161175 0.000666667
 0.984318 -0.152527   1.11793 -0.0928391 0.000666667
  0.98629 -0.142598   1.08292 -0.056327 0.000666667
 0.991148 -0.146294   1.13353 0.102037 0.000666667
0.988725 -0.14454  1.08139 -0.0741546 0.000666667
 0.998549 -0.149354   1.16562 -0.283199 0.000666667
 0.987539 -0.141683   1.13331 -0.253088 0.000666667
 0.986927 -0.156164   1.16212 -0.0607632 0.000666667
 0.984161 -0.150628   1.13632 -0.0294379 0.000666667
 0.990408 -0.155073   1.09833 0.0309331 0.000666667
 0.987527 -0.135295   1.11096 -0.329778 0.000666667
 0.984918 -0.140688   1.11738 -0.217923 0.000666667
 0.983713 -0.151645   1.13786 -0.222984 0.000666667
 0.989451 -0.148636    1.1291 -0.0821326 0.000666667
 0.978563 -0.156079   1.09142 0.142504 0.000666667
 0.993115 -0.149225   1.10411 -0.00812507 0.000666667
 0.985221 -0.137554   1.12024 -0.246397 0.000666667
0.992099 -0.14561  1.13024 0.0567253 0.000666667
  0.99085 -0.147349   1.13374 0.0745829 0.000666667
 0.98943 -0.15078   1.1082 0.16921 0.000666667
 0.990784 -0.151456   1.14404 0.0792943 0.000666667
 0.994422 -0.156168   1.10114 0.261657 0.000666667
 0.988257 -0.146005   1.10633 0.250001 0.000666667
 0.988926 -0.138228    1.1129 -0.314206 0.000666667
 0.988192 -0.143365   1.14165 -0.204038 0.000666667
 0.986917 -0.144809   1.09046 -0.199899 0.000666667
 0.99711 -0.14423  1.12132 -0.159511 0.000666667
 0.991062 -0.144718   1.13349 0.103118 0.000666667
  0.99005 -0.154287   1.11466 0.236368 0.000666667
0.980571 -0.15441  1.11433 -0.126587 0.000666667
 0.994483 -0.144702   1.10744 -0.03149 0.000666667
 0.983557 -0.150494   1.12582 -0.0518645 0.000666667
 0.988025 -0.144797   1.13413 -0.0596323 0.000666667
 0.989318 -0.139982   1.08685 -0.0969264 0.000666667
  0.99117 -0.151188   1.10832 0.155711 0.000666667
 0.996611 -0.153117   1.12846 0.020471 0.000666667
0.988789 -0.14369  1.11196 -0.00103157 0.000666667
 0.990119 -0.149057   1.14513 -0.0597838 0.000666667
 0.987731 -0.138712   1.11393 -0.32011 0.000666667
0.984865 -0.15678  1.16047 -0.0602507 0.000666667
 0.991645 -0.149474     1.145 -0.0784669 0.000666667
 0.986514 -0.151063    1.0985 -0.0240352 0.000666667
 0.982774 -0.152279   1.11881 0.042278 0.000666667
 0.984742 -0.149584   1.13986 -0.0320324 0.000666667
 0.992278 -0.153359   1.12396 0.13827 0.000666667
 0.991439 -0.153629    1.1139 0.25408 0.000666667
 0.984021 -0.151206   1.12513 0.0448876 0.000666667
0.984575 -0.14593  1.14846 -0.105681 0.000666667
 0.984977 -0.147882   1.14713 -0.113877 0.000666667
  0.97856 -0.150464    1.1122 0.123284 0.000666667
 0.985451 -0.157687    1.0869 0.153602 0.000666667
 0.985259 -0.148172   1.13537 -0.0429427 0.000666667
 0.994803 -0.147135   1.11405 -0.234373 0.000666667
 0.992993 -0.143831   1.11224 -0.176688 0.000666667
 0.982485 -0.152228   1.11685 0.308129 0.000666667
 0.995976 -0.139544   1.11795 -0.185265 0.000666667
0.987409 -0.14115  1.12614 -0.258301 0.000666667
 0.978236 -0.153989   1.11364 -0.15813 0.000666667
 0.981644 -0.156705   1.13298 0.321689 0.000666667
0.985808 -0.14186  1.10574 -0.183604 0.000666667
 0.995596 -0.154523   1.10129 0.250266 0.000666667
 0.996258 -0.138662   1.12128 0.0367873 0.000666667
 0.997091 -0.137494   1.12583 0.264897 0.000666667
0.995166 -0.14192  1.12875 -0.360938 0.000666667
 0.990299 -0.151303    1.1291 -0.032057 0.000666667
 0.997019 -0.140415   1.13092 -0.362648 0.000666667
 0.988994 -0.153157   1.11309 0.0290824 0.000666667
 0.990835 -0.155023   1.11462 0.224592 0.000666667
 0.980921 -0.153529   1.16496 -0.0190113 0.000666667
 0.989379 -0.153811   1.14147 0.091736 0.000666667
 0.981546 -0.144837   1.11298 0.0597697 0.000666667
 0.992867 -0.149539   1.12426 -0.193529 0.000666667
 0.991431 -0.161083   1.09193 0.275922 0.000666667
 0.976823 -0.150856   1.11124 0.131151 0.000666667
   0.9883 -0.153716   1.16194 0.223065 0.000666667
 0.985519 -0.147781   1.13398 -0.0256486 0.000666667
 0.994268 -0.151514   1.14013 0.154984 0.000666667
 0.990524 -0.150442   1.12423 0.0688294 0.000666667
 0.99563 -0.13449  1.12419 0.0580578 0.000666667
0.994848 -0.13972  1.11621 -0.194508 0.000666667
 0.995833 -0.145275    1.1237 -0.180742 0.000666667
 0.983372 -0.153311   1.13421 0.320806 0.000666667
 0.995282 -0.155891   1.09677 0.133212 0.000666667
 0.989419 -0.145182   1.13397 0.0903699 0.000666667
0.992792 -0.14645  1.13446 -0.0844077 0.000666667
  0.98912 -0.143654   1.09071 -0.19988 0.000666667
  0.98879 -0.153634   1.16107 -0.0363377 0.000666667
 0.986657 -0.142193   1.11648 0.0144679 0.000666667
 0.986981 -0.156607   1.16081 -0.0487057 0.000666667
 0.994896 -0.143682   1.11397 -0.223045 0.000666667
 0.986423 -0.141549   1.11783 -0.112677 0.000666667
   0.9848 -0.150942   1.12731 -0.045268 0.000666667
   0.9885 -0.134188    1.1123 -0.10069 0.000666667
 0.990981 -0.131377   1.12021 -0.451608 0.000666667
 0.987901 -0.140633   1.13782 0.302801 0.000666667
 0.990315 -0.145776   1.13499 0.0895274 0.000666667
 0.991854 -0.153128   1.12806 -0.0476486 0.000666667
 0.987031 -0.140411    1.1167 -0.0920807 0.000666667
 0.985866 -0.151275   1.11755 -0.0849952 0.000666667
 0.991844 -0.145711   1.09228 -0.224283 0.000666667
  0.98438 -0.148902   1.11218 0.0489792 0.000666667
 0.997206 -0.141488   1.12975 -0.370247 0.000666667
 0.989923 -0.141421   1.08824 -0.0947548 0.000666667
 0.983674 -0.147902   1.10992 -0.0550271 0.000666667
 0.995206 -0.138815   1.10772 -0.0256342 0.000666667
 0.989568 -0.152226     1.163 0.240269 0.000666667
 0.991693 -0.142045   1.12023 -0.0806037 0.000666667
  1.00005 -0.151357    1.1328 0.303707 0.000666667
 0.98582 -0.14808  1.14477 0.0567462 0.000666667
1.00224 -0.1504 1.13315 0.293929 0.000666667
 0.993465 -0.154222   1.13693 0.0139937 0.000666667
 0.991793 -0.143237   1.13141 0.10762 0.000666667
 0.981167 -0.146271   1.10824 0.0547309 0.000666667
 0.986251 -0.153841   1.08864 0.147418 0.000666667
  0.98941 -0.147063   1.13679 -0.0992091 0.000666667
 0.989129 -0.141668    1.1186 -0.0764346 0.000666667
 0.990116 -0.154613    1.1235 0.124512 0.000666667
 0.990091 -0.148904   1.14409 -0.0586836 0.000666667
  0.98811 -0.152004   1.12704 -0.190613 0.000666667
 0.986766 -0.142641   1.12482 -0.420814 0.000666667
 0.989616 -0.138404    1.1122 -0.31773 0.000666667
 0.996096 -0.140273   1.13137 -0.369339 0.000666667
  0.98884 -0.146072   1.13284 0.0913674 0.000666667
 0.985562 -0.151589   1.11476 0.00753577 0.000666667
 0.993108 -0.157771   1.10055 0.263297 0.000666667
  0.99633 -0.143147   1.12144 -0.14454 0.000666667
  1.00046 -0.139498   1.12602 -0.047252 0.000666667
  0.98527 -0.141686    1.1051 -0.167596 0.000666667
 0.989519 -0.137032   1.12167 -0.25216 0.000666667
 0.992219 -0.149393   1.12685 -0.193837 0.000666667
 0.986443 -0.152233   1.14984 -0.262521 0.000666667
0.986751 -0.15713  1.08701 0.162669 0.000666667
 0.979498 -0.142982    1.1114 0.00709753 0.000666667
 0.982996 -0.152195   1.13306 0.330927 0.000666667
 0.996604 -0.141177   1.11053 -0.167667 0.000666667
  0.97932 -0.140623   1.14493 0.0812844 0.000666667
0.983302 -0.13898  1.08388 0.00299873 0.000666667
0.994242 -0.14899  1.10262 -0.0105383 0.000666667
 0.987712 -0.151409   1.14206 -0.0080612 0.000666667
  0.99817 -0.136722   1.12961 -0.0380993 0.000666667
 0.991207 -0.140937   1.08913 -0.0938712 0.000666667
 0.986884 -0.152575   1.14136 -0.0174188 0.000666667
 0.989203 -0.153653   1.11127 0.0375373 0.000666667
 0.985934 -0.142785   1.11918 -0.134931 0.000666667
 0.991669 -0.142362   1.12392 -0.263438 0.000666667
 0.987315 -0.145241   1.12417 -0.0333725 0.000666667
 0.991664 -0.146152   1.13282 0.0474167 0.000666667
 0.987933 -0.144635   1.12044 -0.151621 0.000666667
 0.993436 -0.155697   1.10292 0.27839 0.000666667
 0.990172 -0.146083   1.14579 -0.0872065 0.000666667
 0.985451 -0.148983   1.11553 -0.0455346 0.000666667
 0.991438 -0.143417    1.1323 0.0812574 0.000666667
0.988732 -0.13504  1.11161 -0.30782 0.000666667
 0.996144 -0.152247   1.12733 -0.198542 0.000666667
 0.980272 -0.152198   1.12107 -0.000360241 0.000666667
 0.987611 -0.142746   1.11635 -0.00498165 0.000666667
  0.98995 -0.144294   1.14225 -0.189936 0.000666667
 0.982761 -0.152465   1.11959 0.30369 0.000666667
 0.984009 -0.140841   1.13464 0.00172612 0.000666667
  0.99129 -0.150026   1.12121 0.0762405 0.000666667
 0.989226 -0.143628    1.1196 -0.0704871 0.000666667
 0.996773 -0.141221   1.13011 -0.331469 0.000666667
 0.992325 -0.142654   1.11238 -0.186748 0.000666667
 0.995091 -0.149436   1.12526 -0.199508 0.000666667
 0.988323 -0.153949   1.15669 0.230995 0.000666667
 0.984811 -0.144126    1.0872 -0.204783 0.000666667
 0.989387 -0.151011   1.13894 0.115332 0.000666667
 0.986155 -0.143822   1.14324 -0.209635 0.000666667
 0.988039 -0.152262   1.12589 -0.0436634 0.000666667
   0.9899 -0.144991   1.13533 0.107868 0.000666667
 0.981282 -0.146491   1.12796 0.0756058 0.000666667
 0.995663 -0.142549   1.12913 -0.38735 0.000666667
 0.994765 -0.152138   1.14131 0.171637 0.000666667
 0.991659 -0.144611   1.13193 0.08976 0.000666667
 0.983906 -0.146001   1.14514 0.0728549 0.000666667
 0.991596 -0.143606   1.10974 -0.203449 0.000666667
 0.99093 -0.15121  1.14147 0.0735764 0.000666667
 0.989228 -0.154895   1.16439 -0.303805 0.000666667
0.983068 -0.13866  1.10877 -0.02975 0.000666667
 0.987363 -0.143714   1.12035 -0.147725 0.000666667
 0.984262 -0.141886   1.13313 0.124416 0.000666667
 0.995661 -0.151595   1.15603 -0.201731 0.000666667
 0.988888 -0.158053   1.09406 0.283363 0.000666667
  0.98603 -0.155237   1.16112 -0.0571688 0.000666667
 0.992649 -0.137827   1.14151 -0.27643 0.000666667
0.984505 -0.14168  1.13296 0.143391 0.000666667
 0.984245 -0.142528   1.13285 0.130727 0.000666667
 0.987783 -0.146447   1.14366 -0.207724 0.000666667
0.996812 -0.13918  1.12988 -0.368972 0.000666667
 0.994205 -0.139553   1.13315 0.042311 0.000666667
 0.976413 -0.151884   1.11098 0.147336 0.000666667
 0.983105 -0.151103   1.14266 0.01018 0.000666667
 0.987859 -0.143522   1.08341 -0.0545895 0.000666667
0.996487 -0.14049   1.1116 -0.162926 0.000666667
 0.997243 -0.141873   1.14254 0.121319 0.000666667
0.988581 -0.14164    1.143 -0.174229 0.000666667
 0.994425 -0.149685   1.10299 -0.0301319 0.000666667
0.993751 -0.14285  1.10586 -0.0326986 0.000666667
 0.994779 -0.141713   1.11429 -0.226499 0.000666667
0.981101 -0.15342  1.16525 -0.0352952 0.000666667
 0.993663 -0.148888   1.10539 0.00163039 0.000666667
 0.992788 -0.148356   1.10455 0.00909444 0.000666667
 0.985625 -0.146416   1.10893 -0.033044 0.000666667
 0.983608 -0.147678   1.13875 0.0823412 0.000666667
 0.989481 -0.153053   1.12283 0.128302 0.000666667
 0.993063 -0.150334   1.10698 0.171122 0.000666667
 0.982384 -0.149414   1.14069 0.030371 0.000666667
 0.990662 -0.151692   1.12339 0.126997 0.000666667
 0.984498 -0.149553    1.1017 0.402039 0.000666667
 0.988103 -0.150065   1.14182 0.0734598 0.000666667
 0.989605 -0.143023   1.13363 -0.106761 0.000666667
 0.993062 -0.137598   1.10363 -0.0614024 0.000666667
0.986785 -0.15048  1.11295 -0.00457233 0.000666667
 0.989986 -0.153528   1.14318 0.0780155 0.000666667
0.993944 -0.15007   1.1147 -0.25026 0.000666667
 0.989428 -0.140803   1.14251 -0.182576 0.000666667
 0.989487 -0.152535   1.12501 0.127926 0.000666667
 0.986377 -0.139928   1.12583 -0.427525 0.000666667
 0.991194 -0.150091   1.12063 0.0715165 0.000666667
 0.990949 -0.147619   1.14404 -0.0650588 0.000666667
  0.99521 -0.139616   1.11223 -0.178878 0.000666667
 0.989453 -0.143471   1.11281 0.0498384 0.000666667
 0.989288 -0.143256   1.12716 -0.27288 0.000666667
0.991375 -0.14318  1.11864 -0.226204 0.000666667
0.987124 -0.14263  1.08279 -0.0715213 0.000666667
 0.985948 -0.150854   1.12599 0.084752 0.000666667
 0.992979 -0.141473    1.1124 -0.165128 0.000666667
  0.99587 -0.151017   1.14564 0.0591896 0.000666667
 0.987228 -0.150229   1.12703 -0.0374573 0.000666667
 0.989594 -0.137292   1.12352 -0.249286 0.000666667
 0.987031 -0.143911   1.12604 -0.0294944 0.000666667
 0.997007 -0.142231   1.13164 -0.365256 0.000666667
 0.982253 -0.150908   1.10121 0.408729 0.000666667
 0.978806 -0.145184   1.15053 -0.203756 0.000666667
 0.990005 -0.141624    1.0902 0.33873 0.000666667
0.983867 -0.14735  1.14271 0.0485765 0.000666667
 0.991108 -0.146033   1.13156 0.104315 0.000666667
 0.991677 -0.144203   1.13011 0.105971 0.000666667
 0.991387 -0.151455    1.1249 -0.0271822 0.000666667
  0.98631 -0.149881    1.1469 -0.251621 0.000666667
  0.99126 -0.149422   1.14265 0.0896186 0.000666667
 0.992902 -0.141286   1.11228 -0.180076 0.000666667
 0.989002 -0.150997   1.14879 -0.263737 0.000666667
 0.981851 -0.151194   1.11774 0.0292626 0.000666667
0.993788 -0.14988  1.10261 -0.0296629 0.000666667
 0.994717 -0.150417   1.11334 -0.222599 0.000666667
 0.985812 -0.150121   1.11307 -0.000899907 0.000666667
 0.987628 -0.152566   1.11235 0.0570893 0.000666667
 0.983504 -0.153719   1.11849 -0.105597 0.000666667
 0.989538 -0.147292   1.13127 -0.0589929 0.000666667
 0.994317 -0.144363   1.12196 -0.156463 0.000666667
 0.984092 -0.148934   1.10802 -0.0447013 0.000666667
 0.990773 -0.147199   1.14467 -0.0928281 0.000666667
 0.992746 -0.148752   1.14474 -0.0695254 0.000666667
 0.988463 -0.151966   1.11352 0.0419411 0.000666667
 0.991299 -0.147139   1.11127 0.0187154 0.000666667
 0.991171 -0.149983   1.10827 0.189585 0.000666667
 0.982221 -0.151418    1.1222 0.0101671 0.000666667
 0.984702 -0.124608   1.12844 -0.113307 0.000666667
 0.990129 -0.147328    1.1435 -0.179175 0.000666667
 0.992119 -0.139198   1.13131 -0.224116 0.000666667
 0.989868 -0.146419   1.13295 0.0936733 0.000666667
 0.994829 -0.139839   1.12863 -0.379412 0.000666667
 0.990544 -0.151576   1.15784 0.220123 0.000666667
 0.988319 -0.145488   1.12677 -0.0212528 0.000666667
 0.989621 -0.146945   1.13273 0.0443486 0.000666667
0.997081 -0.15642   1.1356 0.0294972 0.000666667
 0.981452 -0.150757   1.13857 0.0203354 0.000666667
 0.987751 -0.144569   1.08427 -0.291449 0.000666667
 0.987844 -0.142935   1.12056 -0.112652 0.000666667
 0.992579 -0.150654   1.08683 0.277148 0.000666667
  0.98943 -0.153278    1.1293 -0.0248165 0.000666667
0.985951 -0.13712   1.1008 -0.22036 0.000666667
  0.98765 -0.150415   1.12899 -0.0267457 0.000666667
0.996661 -0.14121  1.12785 -0.373226 0.000666667
 0.988464 -0.152154   1.11287 0.0456356 0.000666667
 0.988942 -0.132192   1.12149 -0.434511 0.000666667
 0.992383 -0.145205   1.11121 0.0379384 0.000666667
 0.990041 -0.144877   1.12578 -0.285199 0.000666667
  0.98935 -0.154175   1.12803 -0.0384689 0.000666667
 0.988583 -0.156015   1.11714 0.21751 0.000666667
 0.994657 -0.152002   1.14076 0.13418 0.000666667
 0.988426 -0.149023   1.13149 0.0408395 0.000666667
 0.985438 -0.139163   1.11628 -0.212826 0.000666667
 0.986243 -0.155047   1.11211 -0.151997 0.000666667
 0.980523 -0.143921    1.1453 0.155426 0.000666667
 0.983618 -0.136406   1.11759 -0.254037 0.000666667
 0.997772 -0.138969   1.08446 -0.116674 0.000666667
 0.983947 -0.148504   1.13508 -0.0432443 0.000666667
0.988683 -0.13957  1.10295 0.0635093 0.000666667
 0.990415 -0.143797   1.13441 -0.124387 0.000666667
 0.992197 -0.146851   1.13206 -0.101285 0.000666667
 0.997741 -0.140764   1.12874 -0.366318 0.000666667
 0.979197 -0.164277   1.08265 0.297774 0.000666667
 0.990415 -0.144565   1.13409 -0.0987351 0.000666667
 0.987086 -0.144313   1.08388 -0.297275 0.000666667
 0.991069 -0.139029   1.11121 -0.179047 0.000666667
 0.989519 -0.153142   1.15815 0.215748 0.000666667
 0.996866 -0.143315   1.12251 -0.160628 0.000666667
 0.985886 -0.153035   1.09641 0.00123591 0.000666667
 0.987659 -0.141522   1.14426 -0.202392 0.000666667
 0.991032 -0.149158   1.12721 0.12037 0.000666667
 0.997216 -0.153339   1.16519 -0.290166 0.000666667
 0.990286 -0.147093   1.13282 -0.0964044 0.000666667
 0.995629 -0.142786   1.11424 -0.178939 0.000666667
0.986787 -0.15052  1.11352 -0.00886187 0.000666667
 0.981768 -0.151592   1.11743 0.288283 0.000666667
 0.982015 -0.147665   1.08377 0.280056 0.000666667
 0.995713 -0.137566   1.14043 -0.274887 0.000666667
 0.987102 -0.140442   1.11684 0.0129709 0.000666667
 0.991242 -0.154199   1.16348 -0.310115 0.000666667
 0.990531 -0.144243   1.13378 0.0933151 0.000666667
 0.989778 -0.145023   1.13213 0.116759 0.000666667
 0.988742 -0.151443    1.1474 -0.275992 0.000666667
0.989093 -0.14898  1.13051 -0.0436764 0.000666667
  0.98553 -0.139382   1.12622 -0.407882 0.000666667
 0.998252 -0.135855   1.14221 0.393801 0.000666667
  0.9894 -0.14474   1.1305 0.0887746 0.000666667
 0.983454 -0.148278   1.14275 0.0551157 0.000666667
 0.986999 -0.157655   1.11664 0.220118 0.000666667
 0.993952 -0.143947   1.13432 -0.088777 0.000666667
0.990366 -0.1444 1.13113 0.108113 0.000666667
 0.987359 -0.150627   1.14266 0.0154877 0.000666667
 0.992744 -0.143503   1.11209 0.0333918 0.000666667
  0.99075 -0.149041   1.12484 0.0691432 0.000666667
 0.979783 -0.152734   1.16611 -0.0277892 0.000666667
  0.99078 -0.131784    1.1329 -0.0305488 0.000666667
 0.976284 -0.137797   1.11055 -0.30331 0.000666667
  0.98788 -0.150585   1.12809 -0.0240356 0.000666667
0.983548 -0.14589  1.14218 0.042667 0.000666667
 0.988997 -0.140981   1.12548 -0.257468 0.000666667
 0.992825 -0.137044   1.10378 -0.0353988 0.000666667
 0.996763 -0.153984   1.10082 0.255183 0.000666667
 0.992864 -0.149563   1.14815 -0.0705945 0.000666667
   0.9882 -0.144812   1.13103 0.104994 0.000666667
 0.989018 -0.140684   1.12545 -0.27478 0.000666667
 0.982946 -0.147585   1.14275 0.0690099 0.000666667
 0.985555 -0.137778   1.11784 -0.105521 0.000666667
 0.984593 -0.152244   1.11387 -0.0333837 0.000666667
 0.989169 -0.145409   1.12502 -0.055672 0.000666667
  0.98672 -0.150943   1.11318 0.0321437 0.000666667
0.992385 -0.13562  1.11423 -0.307114 0.000666667
0.995478 -0.15604  1.09944 0.259963 0.000666667
 0.995528 -0.143874   1.11818 -0.18216 0.000666667
 0.991391 -0.153539   1.16291 -0.337435 0.000666667
 0.990085 -0.153317   1.16312 -0.284473 0.000666667
 0.983983 -0.155232   1.08779 0.157987 0.000666667
 0.992951 -0.138128   1.13856 -0.29682 0.000666667
 0.986893 -0.150485   1.12432 0.126283 0.000666667
 0.972436 -0.150488   1.13699 -0.0566043 0.000666667
 0.992487 -0.154227   1.10241 0.276054 0.000666667
 0.982139 -0.151452   1.13922 0.0315876 0.000666667
 0.990305 -0.143737   1.13043 0.105964 0.000666667
 0.995313 -0.141878   1.12339 -0.16103 0.000666667
 0.996427 -0.154262   1.12899 0.0191837 0.000666667
 0.989022 -0.145607   1.13103 0.127579 0.000666667
  1.00689 -0.132593    1.1274 -0.480851 0.000666667
 0.986784 -0.142755   1.08837 -0.190378 0.000666667
 0.992139 -0.153401   1.12585 0.133743 0.000666667
 0.981334 -0.152175   1.14094 -0.226697 0.000666667
 0.982713 -0.150542   1.12175 0.0151911 0.000666667
 0.987879 -0.142148   1.08354 -0.283687 0.000666667
 0.995777 -0.144873    1.1225 -0.169985 0.000666667
 0.988096 -0.141997   1.08201 -0.0553823 0.000666667
 0.980386 -0.150348   1.08349 0.286103 0.000666667
   0.9906 -0.146751   1.12927 0.059646 0.000666667
0.983082 -0.15072   1.1419 -0.230349 0.000666667
 0.985443 -0.150687   1.11268 -0.0176381 0.000666667
 0.992919 -0.144765   1.11019 -0.177874 0.000666667
 0.985498 -0.149659   1.11722 -0.083091 0.000666667
 0.984993 -0.149179   1.14358 0.0714312 0.000666667
0.985832 -0.15673  1.08584 0.173242 0.000666667
 0.995274 -0.140017   1.13194 -0.359617 0.000666667
 0.988835 -0.145309   1.13707 -0.097223 0.000666667
 0.994416 -0.142065   1.11714 0.0606491 0.000666667
 0.995006 -0.151854   1.13847 0.135311 0.000666667
 0.990742 -0.150025   1.14069 0.0765042 0.000666667
 0.993599 -0.141191   1.13077 0.0471897 0.000666667
 0.990539 -0.154594   1.16463 -0.31943 0.000666667
  0.99669 -0.144523   1.12393 -0.182253 0.000666667
 0.990173 -0.146042   1.12967 0.0411584 0.000666667
 0.987597 -0.140996   1.12635 -0.268152 0.000666667
 0.995261 -0.143783    1.1399 -0.47844 0.000666667
 0.992492 -0.149459   1.11412 -0.218996 0.000666667
 0.989611 -0.149445   1.13227 0.0594928 0.000666667
 0.988976 -0.142026   1.12113 -0.0929079 0.000666667
 0.988861 -0.147209   1.13487 -0.0900964 0.000666667
 0.989401 -0.156773   1.11542 0.199262 0.000666667
 0.994318 -0.155021   1.09935 0.252417 0.000666667
 0.992276 -0.160714   1.09321 0.285434 0.000666667
 0.995133 -0.142239   1.12177 -0.146927 0.000666667
 0.990963 -0.147753   1.14557 -0.0826969 0.000666667
 0.993577 -0.139806   1.11058 -0.183645 0.000666667
 0.978951 -0.143536   1.15256 -0.208564 0.000666667
 0.990298 -0.148211   1.12808 -0.0764261 0.000666667
 0.987706 -0.140453   1.11482 0.0194444 0.000666667
 0.989812 -0.145386   1.13202 0.056732 0.000666667
 0.984287 -0.141008   1.13345 0.0763691 0.000666667
 0.990056 -0.150639   1.16525 -0.336658 0.000666667
 0.993267 -0.141264   1.11784 -0.214262 0.000666667
0.984217 -0.14866  1.14951 -0.117898 0.000666667
 0.988803 -0.153747   1.16412 -0.293791 0.000666667
 0.984779 -0.139643    1.1171 -0.198099 0.000666667
 0.995514 -0.142191   1.10656 -0.0349541 0.000666667
 0.991576 -0.150581   1.13088 -0.063117 0.000666667
 0.981989 -0.142599   1.14333 0.103034 0.000666667
 0.988214 -0.154451   1.15886 0.220793 0.000666667
 0.990846 -0.151977   1.12643 0.132056 0.000666667
 0.991386 -0.143355   1.13129 0.0982569 0.000666667
 0.992348 -0.145217   1.13133 -0.0799774 0.000666667
 0.986777 -0.149424   1.12866 -0.0335812 0.000666667
 0.985212 -0.150152   1.10785 -0.0413774 0.000666667
 0.989201 -0.146937   1.12944 0.0585511 0.000666667
 0.987671 -0.135538   1.11081 -0.12821 0.000666667
 0.990633 -0.139152   1.11514 -0.323595 0.000666667
0.989822 -0.15239  1.12598 -0.037485 0.000666667
 0.990158 -0.141943   1.12002 -0.0773941 0.000666667
 0.982307 -0.153128   1.12537 0.0968854 0.000666667
 0.989147 -0.143752   1.08224 -0.0622221 0.000666667
0.987748 -0.13653  1.11209 -0.320762 0.000666667
 0.990815 -0.154424   1.16344 -0.327986 0.000666667
   0.9931 -0.142284   1.12367 -0.145403 0.000666667
  0.98064 -0.151497   1.11763 0.317676 0.000666667
  0.98594 -0.142064   1.09048 -0.206718 0.000666667
 0.981624 -0.147345   1.07168 -0.118731 0.000666667
 0.979391 -0.157761   1.13415 0.555146 0.000666667
 0.992388 -0.148882   1.11291 -0.195145 0.000666667
 0.987276 -0.143763   1.08364 -0.269618 0.000666667
 0.984122 -0.141845    1.1442 0.179754 0.000666667
 0.987576 -0.143384    1.0823 -0.0766376 0.000666667
0.988212 -0.14461  1.14213 -0.19589 0.000666667
 0.984713 -0.138167   1.11797 -0.212946 0.000666667
0.994765 -0.14229  1.12272 -0.154145 0.000666667
 0.981746 -0.142047   1.14308 0.109892 0.000666667
 0.995919 -0.152259   1.13979 0.149616 0.000666667
 0.985341 -0.157775   1.16284 -0.0580307 0.000666667
0.989742 -0.14189  1.11855 -0.0900611 0.000666667
 0.987209 -0.144438   1.12071 -0.0829083 0.000666667
 0.995299 -0.139592   1.10809 -0.0386877 0.000666667
 0.990401 -0.145142   1.11207 0.0527965 0.000666667
 0.999846 -0.146829   1.13464 -0.349104 0.000666667
 0.985742 -0.150681   1.13633 -0.0146584 0.000666667
 0.987764 -0.154823   1.11282 0.0805046 0.000666667
 0.98394 -0.14883   1.1482 -0.113228 0.000666667
 0.990331 -0.149017   1.11753 -0.0271289 0.000666667
 0.991203 -0.135059   1.12172 -0.248689 0.000666667
 0.994639 -0.151038   1.12591 -0.189364 0.000666667
 0.999844 -0.148395   1.13167 -0.37587 0.000666667
0.981513 -0.15086  1.13141 -0.419188 0.000666667
 0.992298 -0.151257   1.12408 0.0755139 0.000666667
 0.993772 -0.144824   1.14556 -0.130307 0.000666667
 0.997632 -0.140049   1.08616 -0.114925 0.000666667
 0.991678 -0.150959   1.14125 0.06454 0.000666667
  0.98965 -0.150454   1.12586 -0.261034 0.000666667
 0.990138 -0.149522   1.10614 0.196286 0.000666667
 0.987715 -0.146921   1.14032 0.20766 0.000666667
 0.983816 -0.154394   1.11327 -0.162173 0.000666667
 0.991315 -0.146905   1.14711 -0.0820968 0.000666667
 0.986848 -0.157851   1.16202 -0.0486044 0.000666667
 0.987983 -0.150956   1.12508 -0.0622565 0.000666667
0.991748 -0.14865  1.13058 -0.0472851 0.000666667
 0.987692 -0.140738    1.1216 -0.113089 0.000666667
 0.985162 -0.138772   1.11622 -0.203074 0.000666667
 0.988284 -0.151317   1.12846 -0.028328 0.000666667
 0.991325 -0.151092   1.10796 0.160901 0.000666667
  0.98038 -0.152415   1.12296 -0.00537417 0.000666667
0.990366 -0.15502  1.11535 0.22355 0.000666667
 0.980885 -0.150965   1.12525 0.0674036 0.000666667
 0.984179 -0.144902   1.14744 -0.116134 0.000666667
0.981329 -0.14901  1.08349 0.31939 0.000666667
  0.98374 -0.140749   1.09852 -0.0901675 0.000666667
 0.989548 -0.151057   1.12623 0.104867 0.000666667
 0.994588 -0.149688   1.11395 -0.229438 0.000666667
 0.988107 -0.156748    1.1161 0.240626 0.000666667
 0.995085 -0.140922   1.10955 -0.189545 0.000666667
 0.989492 -0.146804   1.10446 0.251108 0.000666667
 0.998006 -0.139704   1.13001 -0.366101 0.000666667
 0.982396 -0.152736   1.13848 0.0130551 0.000666667
 0.980412 -0.150337   1.12043 0.0340538 0.000666667
 0.995192 -0.140976   1.11757 0.0488869 0.000666667
 0.985172 -0.158415   1.16326 -0.0290263 0.000666667
 0.995379 -0.149203   1.11392 -0.19119 0.000666667
 0.985704 -0.147986    1.1274 -0.0372418 0.000666667
 0.985627 -0.139232    1.1195 -0.247589 0.000666667
 0.982505 -0.151886    1.1225 0.0398054 0.000666667
0.987133 -0.14289   1.1174 -0.147354 0.000666667
 0.989978 -0.143997   1.13361 -0.11072 0.000666667
 0.989696 -0.152636    1.1414 0.0944765 0.000666667
 0.985127 -0.148405   1.14238 0.0633425 0.000666667
 0.996644 -0.142009   1.12786 -0.355941 0.000666667
 0.983637 -0.152086   1.14125 0.00769703 0.000666667
 0.987683 -0.153643   1.11331 0.243245 0.000666667
 0.977001 -0.159303   1.13695 0.544892 0.000666667
 0.986705 -0.144766   1.11819 -0.154247 0.000666667
 0.991226 -0.141574   1.13041 0.0762924 0.000666667
0.997325 -0.13973  1.08569 -0.133726 0.000666667
  1.00165 -0.146077    1.1339 -0.36722 0.000666667
 0.988204 -0.156456   1.11311 -0.0458918 0.000666667
 0.987591 -0.155284   1.16427 -0.331662 0.000666667
 0.989362 -0.150208   1.10643 0.170096 0.000666667
 0.985695 -0.147439   1.14124 0.092197 0.000666667
 0.990154 -0.153338   1.12279 0.12242 0.000666667
0.996332 -0.14146  1.11637 -0.209976 0.000666667
 0.989919 -0.144557   1.13513 0.0772991 0.000666667
 0.989797 -0.131893   1.13501 -0.0519083 0.000666667
 0.991536 -0.143633    1.1116 -0.00292458 0.000666667
 0.986807 -0.151578   1.12511 0.124147 0.000666667
 0.987653 -0.146349    1.1323 0.0450252 0.000666667
 0.980175 -0.152647    1.1643 -0.035708 0.000666667
 0.993287 -0.151854   1.13979 0.13632 0.000666667
  0.99268 -0.146689   1.13126 -0.0903469 0.000666667
 0.988096 -0.154191   1.11167 0.0333453 0.000666667
 0.988844 -0.154968   1.11379 0.0373845 0.000666667
 0.984817 -0.150021   1.11299 -0.0050381 0.000666667
 0.983193 -0.137701   1.10056 -0.0892018 0.000666667
 0.993094 -0.147324   1.12317 -0.178469 0.000666667
 0.996372 -0.149644   1.14772 0.0540956 0.000666667
 0.990203 -0.144255   1.13171 0.105685 0.000666667
 0.987683 -0.143722    1.1438 -0.200829 0.000666667
 0.989905 -0.149503    1.1067 0.182438 0.000666667
0.997065 -0.14151  1.12903 -0.384112 0.000666667
 0.982468 -0.147795   1.11061 0.0469636 0.000666667
 0.989553 -0.147879   1.13188 -0.099125 0.000666667
 0.991336 -0.135152   1.11731 0.0161695 0.000666667
 0.984781 -0.146485   1.14223 0.0689023 0.000666667
 0.991212 -0.138046   1.11514 0.0318619 0.000666667
 0.990282 -0.145429   1.13405 -0.0633618 0.000666667
 0.997507 -0.151266   1.16433 -0.279144 0.000666667
0.995024 -0.15427  1.13729 0.13653 0.000666667
 0.989065 -0.156108    1.1619 -0.318579 0.000666667
 0.984035 -0.155676   1.08971 0.149006 0.000666667
  0.98335 -0.141195   1.14534 0.155184 0.000666667
 0.994837 -0.140063   1.12883 -0.372466 0.000666667
  0.98576 -0.146741   1.11005 -0.0470735 0.000666667
 0.988712 -0.149364   1.12362 0.0666414 0.000666667
 0.990232 -0.154847   1.11559 0.234753 0.000666667
 0.988156 -0.144924   1.14476 -0.177049 0.000666667
 0.990604 -0.148734   1.11687 -0.0153045 0.000666667
 0.985468 -0.150773   1.14394 0.00717384 0.000666667
 0.986953 -0.143072   1.11296 0.04015 0.000666667
0.988176 -0.15319   1.1419 -0.0325678 0.000666667
 0.983193 -0.148819   1.13604 -0.0473132 0.000666667
 0.990271 -0.158149   1.11316 -0.0699184 0.000666667
 0.979293 -0.139732   1.13236 0.0968059 0.000666667
 0.983392 -0.149568   1.14265 0.0502756 0.000666667
 0.988433 -0.154285   1.15869 0.218844 0.000666667
 0.987149 -0.155023    1.1119 0.0602035 0.000666667
 0.991121 -0.144847   1.13111 0.100352 0.000666667
  0.99601 -0.155684   1.09916 0.252293 0.000666667
 0.987696 -0.150474   1.12906 -0.0466136 0.000666667
0.995433 -0.1356  1.1387 -0.290002 0.000666667
 0.988537 -0.144238    1.1417 -0.178068 0.000666667
  0.99094 -0.144704   1.11122 -0.00492894 0.000666667
 0.988198 -0.149103   1.12444 0.0737286 0.000666667
 0.980475 -0.151051   1.12274 0.034021 0.000666667
 0.971128 -0.151237   1.13752 -0.0429785 0.000666667
 0.988182 -0.143775   1.14377 -0.200437 0.000666667
 0.984632 -0.150591    1.1359 -0.0418058 0.000666667
0.981726 -0.13737  1.08517 0.0296043 0.000666667
 0.988517 -0.148943   1.14343 -0.060847 0.000666667
 0.993095 -0.141138   1.13233 0.0332923 0.000666667
 0.990552 -0.154485   1.16462 -0.324006 0.000666667
  0.99095 -0.145004   1.13437 0.0610347 0.000666667
 0.983859 -0.150358   1.13493 -0.0156308 0.000666667
 0.982045 -0.154622    1.0988 -0.0164864 0.000666667
 0.984127 -0.146609   1.10996 0.0519155 0.000666667
 0.996121 -0.138363   1.12167 0.0386801 0.000666667
 0.997259 -0.140478   1.08574 -0.112782 0.000666667
 0.984075 -0.150329   1.10081 0.419284 0.000666667
 0.990214 -0.143937   1.11082 -0.000488035 0.000666667
 0.980613 -0.146458    1.1476 -0.118964 0.000666667
  0.98552 -0.154088   1.11834 -0.115693 0.000666667
 0.991678 -0.144418   1.13239 0.101045 0.000666667
 0.990757 -0.138479   1.08732 -0.0576279 0.000666667
 0.987741 -0.152338   1.12462 0.123591 0.000666667
 0.985331 -0.154025   1.11653 -0.0927345 0.000666667
 0.992906 -0.149814   1.14589 -0.0586682 0.000666667
 0.987478 -0.151061   1.11664 -0.102278 0.000666667
 0.991777 -0.143454   1.13668 -0.0944148 0.000666667
 0.992338 -0.153765   1.13934 0.103714 0.000666667
0.986391 -0.15339  1.12815 0.000577163 0.000666667
 0.983383 -0.153291   1.16658 0.0108402 0.000666667
 0.994967 -0.144037   1.10685 -0.0164446 0.000666667
 0.987065 -0.152096    1.1294 -0.0787751 0.000666667
 0.989303 -0.152958   1.16252 -0.283703 0.000666667
 0.981416 -0.141674   1.11021 0.0212922 0.000666667
 0.988552 -0.141377   1.11832 -0.142026 0.000666667
 0.980629 -0.154265   1.12105 -0.0312038 0.000666667
 0.980548 -0.153449   1.11935 0.305371 0.000666667
 0.983257 -0.150187   1.12725 0.0700401 0.000666667
 0.992692 -0.150514   1.11537 -0.233498 0.000666667
 0.988742 -0.150066   1.10571 0.187052 0.000666667
 0.996682 -0.142101    1.1149 -0.196656 0.000666667
 0.986556 -0.144201   1.09095 -0.212105 0.000666667
 0.994812 -0.151248   1.14026 0.164018 0.000666667
  0.98817 -0.142702   1.13447 0.0783195 0.000666667
 0.987338 -0.144823   1.12539 -0.0143474 0.000666667
 0.983192 -0.143553    1.1465 0.0993811 0.000666667
 0.998847 -0.150443   1.16332 -0.289121 0.000666667
 0.997452 -0.154803   1.09752 0.148607 0.000666667
 0.982633 -0.146253    1.1136 0.053446 0.000666667
  0.98601 -0.157187   1.16029 -0.0642464 0.000666667
 0.989002 -0.138041   1.11213 -0.311008 0.000666667
 0.995136 -0.156201   1.09936 0.262955 0.000666667
 0.990049 -0.145547   1.13082 0.0397804 0.000666667
 0.989764 -0.145172   1.11655 0.0206029 0.000666667
 0.982416 -0.143306   1.11145 0.0579764 0.000666667
 0.987337 -0.140848   1.11587 0.0180338 0.000666667
 0.990266 -0.147825   1.14414 -0.068454 0.000666667
 0.986801 -0.140044   1.11813 0.011344 0.000666667
 0.987507 -0.139712   1.11872 -0.10003 0.000666667
 0.988866 -0.147042   1.13175 0.0775401 0.000666667
 0.993448 -0.146947   1.12645 -0.175601 0.000666667
 0.991885 -0.140185   1.08748 -0.0811986 0.000666667
 0.991044 -0.160586   1.09104 0.283774 0.000666667
 0.998109 -0.137855   1.08696 -0.137611 0.000666667
 0.989445 -0.153251   1.11871 0.21499 0.000666667
 0.987135 -0.145799   1.12466 -0.0292592 0.000666667
 0.991845 -0.146494   1.11231 0.0487317 0.000666667
 0.986124 -0.146857    1.1321 0.132518 0.000666667
 1.00183 -0.13047  1.12781 -0.0673742 0.000666667
 0.988221 -0.150755   1.12669 -0.0682803 0.000666667
 0.983311 -0.142965   1.13586 0.00529514 0.000666667
 0.995221 -0.156877   1.09947 0.259307 0.000666667
 0.987198 -0.154444   1.15818 0.229701 0.000666667
 0.988019 -0.149608    1.1241 -0.260533 0.000666667
0.984186 -0.14201  1.13704 0.00201484 0.000666667
 0.995698 -0.140946    1.1282 -0.364731 0.000666667
 0.987352 -0.151792   1.12674 -0.0784707 0.000666667
 0.981069 -0.158748   1.12401 0.062825 0.000666667
 0.987572 -0.140895   1.11814 -0.100041 0.000666667
  0.98892 -0.146528   1.10454 0.253473 0.000666667
 0.989608 -0.147899   1.14793 -0.087893 0.000666667
  0.99151 -0.145969   1.13093 0.0827129 0.000666667
 0.995682 -0.142584   1.11494 -0.19561 0.000666667
 0.993388 -0.138215   1.11152 -0.160618 0.000666667
 0.990129 -0.147422   1.13085 0.049794 0.000666667
0.987097 -0.13731  1.11343 -0.321948 0.000666667
 0.990703 -0.130721    1.1209 -0.45628 0.000666667
 0.990239 -0.150958   1.12341 0.0693832 0.000666667
0.986463 -0.14948  1.12239 0.0660975 0.000666667
 0.988003 -0.154186   1.11117 0.0396268 0.000666667
 0.988388 -0.148962   1.12468 0.068157 0.000666667
 0.989264 -0.139885   1.08852 -0.0839216 0.000666667
 0.990127 -0.157383   1.11165 -0.0589131 0.000666667
 0.996495 -0.153755   1.14258 0.0362308 0.000666667
0.997145 -0.14019  1.08508 -0.121116 0.000666667
 0.985295 -0.157421   1.16112 -0.0355937 0.000666667
 0.994345 -0.155248   1.09619 0.145507 0.000666667
 0.987183 -0.139749   1.13402 -0.243939 0.000666667
 0.984741 -0.147541   1.14177 0.0632141 0.000666667
 0.990209 -0.144037   1.13252 0.119493 0.000666667
 0.982116 -0.150758   1.14106 0.0196711 0.000666667
 0.995831 -0.142341    1.1397 -0.479392 0.000666667
 0.982883 -0.140416   1.09562 -0.142126 0.000666667
 0.985729 -0.137207    1.1237 -0.435887 0.000666667
 0.986296 -0.152012   1.12757 -0.0500394 0.000666667
 0.986324 -0.140485   1.11821 -0.110364 0.000666667
 0.984809 -0.149827   1.11877 -0.080851 0.000666667
 0.999017 -0.139539   1.14063 0.12967 0.000666667
 0.996094 -0.143304    1.1299 0.0396547 0.000666667
 0.992644 -0.156249   1.09984 0.253863 0.000666667
0.983309 -0.15385  1.11713 -0.0872742 0.000666667
 0.983049 -0.139567   1.14411 0.139741 0.000666667
   0.9896 -0.146525   1.09279 -0.19198 0.000666667
 0.978714 -0.146544   1.15112 -0.211094 0.000666667
 0.995322 -0.152666   1.13942 0.142311 0.000666667
 0.987259 -0.145035   1.14079 -0.196209 0.000666667
 0.989663 -0.144162   1.12528 -0.0169855 0.000666667
 0.985655 -0.149449   1.13851 -0.0498761 0.000666667
 0.990366 -0.142053   1.13067 -0.248022 0.000666667
 0.993605 -0.151247   1.13864 0.00883486 0.000666667
 0.989359 -0.151733    1.1421 -0.0198116 0.000666667
 0.983476 -0.149746   1.13496 -0.0333891 0.000666667
   0.9827 -0.153803   1.13342 0.330869 0.000666667
 0.983641 -0.150828   1.09759 0.0122614 0.000666667
 0.988863 -0.144867   1.12871 0.0600429 0.000666667
 0.986258 -0.155571   1.11207 -0.154395 0.000666667
 0.988127 -0.157141   1.16128 -0.060907 0.000666667
 0.998271 -0.145953   1.13525 -0.383054 0.000666667
  0.98233 -0.151434   1.14008 0.0385168 0.000666667
 0.986052 -0.133735   1.06502 0.0232157 0.000666667
 0.990838 -0.144899   1.13381 0.106604 0.000666667
 0.990608 -0.144846   1.12574 -0.00501437 0.000666667
 0.996478 -0.152828   1.14062 0.147669 0.000666667
 0.990547 -0.145109   1.13578 -0.106456 0.000666667
 0.979826 -0.144587   1.15232 -0.200986 0.000666667
 0.987007 -0.150452   1.12509 -0.195405 0.000666667
 0.988953 -0.153391   1.15695 0.235753 0.000666667
 0.985199 -0.155229   1.11158 -0.128146 0.000666667
0.981244 -0.15281  1.13288 0.338534 0.000666667
 0.999338 -0.150669   1.16462 -0.295552 0.000666667
 0.982852 -0.149577    1.1008 0.400065 0.000666667
0.981173 -0.14958  1.12836 -0.206131 0.000666667
 0.984577 -0.150527    1.1375 -0.0577766 0.000666667
 0.986868 -0.142802   1.08669 0.00855033 0.000666667
 0.986929 -0.152088   1.14816 -0.26227 0.000666667
 0.987719 -0.143361   1.14262 -0.182111 0.000666667
 0.990131 -0.152415   1.10946 0.175075 0.000666667
 0.990641 -0.147746   1.10816 0.163617 0.000666667
  0.99065 -0.154047   1.12566 -0.0414975 0.000666667
 0.992971 -0.145342   1.13171 0.0512721 0.000666667
 0.985527 -0.140365   1.11609 -0.107101 0.000666667
 0.990965 -0.144595   1.11173 -0.0173213 0.000666667
0.991141 -0.14686  1.11156 0.0144675 0.000666667
 0.985902 -0.150376   1.11656 -0.0741057 0.000666667
    0.991 -0.144557    1.1343 0.094145 0.000666667
 0.981515 -0.149705   1.12879 0.0832847 0.000666667
  0.98899 -0.141285   1.14288 -0.191005 0.000666667
 0.991416 -0.142466   1.11128 -0.157518 0.000666667
 0.988064 -0.143762   1.12542 -0.0568189 0.000666667
 0.983476 -0.151734   1.09701 -0.0152287 0.000666667
  1.00196 -0.149869   1.13347 0.278653 0.000666667
 0.988382 -0.143463   1.14409 -0.190498 0.000666667
 0.984401 -0.144017   1.11271 0.0456338 0.000666667
 0.983259 -0.152508   1.14071 0.00580938 0.000666667
 0.990867 -0.150833   1.14046 0.0534453 0.000666667
  0.99057 -0.151228   1.16127 -0.284621 0.000666667
 0.989358 -0.154752   1.12471 0.140897 0.000666667
 0.987684 -0.140415   1.12466 -0.255182 0.000666667
 0.99485 -0.14134  1.11696 -0.201676 0.000666667
 0.997114 -0.139932   1.13028 -0.343645 0.000666667
 0.992229 -0.131553   1.11683 -0.292533 0.000666667
  0.98753 -0.147843   1.14413 0.00224722 0.000666667
 0.988682 -0.145711   1.08996 -0.189959 0.000666667
 0.994636 -0.141879   1.11494 -0.215911 0.000666667
 0.992211 -0.145799    1.1334 0.0499288 0.000666667
 0.990291 -0.144612   1.13192 0.111586 0.000666667
0.985131 -0.14337  1.13284 0.143163 0.000666667
0.978102 -0.15046   1.1117 0.123678 0.000666667
 0.98863 -0.14484  1.13435 -0.0917648 0.000666667
 0.996336 -0.136972   1.11874 -0.207743 0.000666667
  0.98994 -0.143109   1.11133 0.00649194 0.000666667
 0.986046 -0.143249   1.11943 -0.154062 0.000666667
 0.991475 -0.144361   1.11279 0.0460038 0.000666667
 0.986046 -0.142183   1.11642 -0.147744 0.000666667
 0.989615 -0.149979   1.13907 0.0789925 0.000666667
 0.980546 -0.146539   1.12849 0.272581 0.000666667
 0.990616 -0.144991   1.14666 -0.0849106 0.000666667
 0.985239 -0.158129   1.16511 -0.0314162 0.000666667
0.981596 -0.15305  1.12148 -0.0903519 0.000666667
  0.98789 -0.149666   1.14221 -0.0157787 0.000666667
 0.996061 -0.137108   1.14052 -0.300909 0.000666667
 0.991745 -0.147618   1.11125 0.0329187 0.000666667
 0.989002 -0.143365   1.08446 -0.301503 0.000666667
 0.984729 -0.152613   1.13314 0.342467 0.000666667
 0.990559 -0.150815   1.12255 0.0806562 0.000666667
 0.997482 -0.136989   1.12602 0.249469 0.000666667
 0.99703 -0.14955  1.14359 -0.151396 0.000666667
    0.989 -0.145023   1.14248 -0.200213 0.000666667
 0.989463 -0.153913   1.16337 -0.327147 0.000666667
  0.98362 -0.153352   1.16535 -0.00797534 0.000666667
 0.982641 -0.136375   1.11585 -0.0215683 0.000666667
 0.984423 -0.150276   1.13963 0.0133235 0.000666667
 0.98374 -0.14991   1.1269 0.125761 0.000666667
 0.977283 -0.159184   1.13601 0.563549 0.000666667
 0.988291 -0.149067   1.11596 -0.0714849 0.000666667
 0.987707 -0.156101   1.16198 -0.0482827 0.000666667
 0.996854 -0.139849   1.13087 -0.362559 0.000666667
 0.994239 -0.140421   1.10992 -0.165618 0.000666667
0.986606 -0.14237  1.12554 -0.0338263 0.000666667
  0.99586 -0.144243   1.12149 -0.153618 0.000666667
 0.995354 -0.136284   1.14045 -0.284483 0.000666667
 0.989468 -0.135927   1.12857 -0.0721827 0.000666667
 0.989406 -0.145751   1.11523 -0.0173497 0.000666667
 0.981731 -0.151833   1.13913 0.0245755 0.000666667
 0.984379 -0.140378   1.11988 -0.242005 0.000666667
 0.992312 -0.140543   1.08684 -0.0841779 0.000666667
 0.977799 -0.154155   1.12102 -0.056864 0.000666667
 0.981966 -0.149381   1.14039 0.00365552 0.000666667
 0.988176 -0.143887   1.11711 -0.1127 0.000666667
0.975394 -0.14993  1.11117 0.115278 0.000666667
 0.990527 -0.148679   1.12266 0.0866034 0.000666667
 0.986823 -0.139829   1.12747 -0.406278 0.000666667
 0.991172 -0.152028   1.12624 -0.240857 0.000666667
 0.996008 -0.143035   1.14112 -0.485052 0.000666667
 0.989545 -0.138537   1.12512 -0.259418 0.000666667
 0.982406 -0.150187   1.11844 0.0366379 0.000666667
 0.990257 -0.145101   1.13137 0.0996351 0.000666667
 0.981162 -0.148602   1.11742 0.0306373 0.000666667
 0.986784 -0.140206   1.11589 0.0353304 0.000666667
 0.993801 -0.137152   1.13986 -0.284203 0.000666667
 0.984708 -0.142729   1.13727 -0.00812383 0.000666667
 0.992856 -0.148555    1.0874 0.267153 0.000666667
1.00046 -0.1367 1.12703 -0.0534878 0.000666667
 0.999119 -0.141671   1.14033 0.125996 0.000666667
 0.984321 -0.142137   1.13546 -0.00147938 0.000666667
  0.99932 -0.136751   1.12732 -0.0518609 0.000666667
0.986641 -0.15181  1.09602 -0.147555 0.000666667
 0.981104 -0.142072   1.14586 0.0988792 0.000666667
 0.979493 -0.147353   1.10783 0.042743 0.000666667
 0.991634 -0.150165   1.12932 -0.281016 0.000666667
 0.981426 -0.146584   1.09288 0.358805 0.000666667
 0.983676 -0.156052   1.13318 0.306549 0.000666667
 0.992753 -0.153067   1.16269 -0.313859 0.000666667
 0.976817 -0.151565   1.11231 0.115221 0.000666667
 0.990303 -0.147589   1.11545 -0.0350397 0.000666667
 0.995865 -0.150346   1.14653 0.0407615 0.000666667
 0.986211 -0.137917   1.10074 -0.242711 0.000666667
0.991447 -0.14593  1.13494 -0.0888381 0.000666667
  0.98124 -0.148839   1.12624 -0.199713 0.000666667
0.983998 -0.15131  1.11518 -0.032317 0.000666667
  1.00185 -0.150978   1.13205 0.278061 0.000666667
0.991951 -0.15127  1.10611 -0.0125061 0.000666667
 0.982399 -0.149822   1.13975 0.0167553 0.000666667
0.983429 -0.14814  1.14253 0.0448727 0.000666667
 0.989469 -0.144658   1.13217 0.0779278 0.000666667
 0.993372 -0.148083   1.12481 -0.199819 0.000666667
 0.984575 -0.159334    1.1149 -0.0670079 0.000666667
 0.982271 -0.153636   1.16735 -0.0235727 0.000666667
 0.990655 -0.150586   1.10797 0.166969 0.000666667
 0.993083 -0.145868   1.13312 -0.117555 0.000666667
 0.991391 -0.147046   1.13302 0.0407508 0.000666667
 0.986452 -0.153048   1.12531 0.11789 0.000666667
 0.987606 -0.142041   1.12571 -0.264806 0.000666667
 0.988509 -0.154297   1.11163 0.0448538 0.000666667
 0.989468 -0.152015   1.16487 -0.320023 0.000666667
 0.994809 -0.140513    1.1167 -0.191006 0.000666667
 0.988549 -0.141984   1.11981 -0.150179 0.000666667
 0.977069 -0.159464   1.13708 0.538457 0.000666667
 0.994773 -0.146395   1.12386 -0.166751 0.000666667
 0.996796 -0.144877   1.12126 -0.158242 0.000666667
 0.988925 -0.150251    1.1261 -0.208347 0.000666667
 0.988724 -0.143781   1.12806 -0.0203273 0.000666667
0.990568 -0.1424 1.14297 -0.200468 0.000666667
 0.988571 -0.139733    1.1194 -0.0671725 0.000666667
  0.9885 -0.14317  1.11865 -0.147753 0.000666667
 0.993503 -0.148624   1.10491 -0.039843 0.000666667
  0.99151 -0.142475   1.08991 -0.0926221 0.000666667
0.982561 -0.14875  1.11822 0.00900008 0.000666667
 0.990647 -0.146325   1.14559 -0.0808263 0.000666667
  0.98069 -0.151427   1.11883 0.315679 0.000666667
 0.983898 -0.141166   1.13711 -0.00686281 0.000666667
 0.988712 -0.141941   1.13355 0.0870742 0.000666667
 0.985029 -0.141132   1.11855 -0.193463 0.000666667
0.988836 -0.14936  1.14598 -0.0474264 0.000666667
 0.983886 -0.153106   1.11735 0.318056 0.000666667
 0.988147 -0.152886   1.11331 0.0324052 0.000666667
 0.988907 -0.149745   1.12841 -0.0285322 0.000666667
 0.990104 -0.151609   1.14839 -0.275618 0.000666667
0.988756 -0.15348  1.16338 -0.315838 0.000666667
 0.989981 -0.155333   1.11746 0.20372 0.000666667
   0.9831 -0.150402   1.12863 0.140325 0.000666667
 0.987101 -0.143144   1.12022 -0.144098 0.000666667
 0.993796 -0.141673   1.11621 -0.210035 0.000666667
 0.983195 -0.137623   1.14305 0.0881745 0.000666667
 0.994193 -0.139403   1.11374 -0.183105 0.000666667
 0.988806 -0.151951   1.11432 0.0418353 0.000666667
0.997223 -0.14314  1.12298 -0.162587 0.000666667
 0.990773 -0.152508   1.14096 0.0676468 0.000666667
 0.998748 -0.140326   1.14109 0.121377 0.000666667
 0.985007 -0.149994   1.11382 0.0503566 0.000666667
 0.989619 -0.146116   1.13124 0.0639691 0.000666667
 0.978741 -0.153768   1.16745 -0.00837685 0.000666667
0.990023 -0.14924  1.11989 0.0449934 0.000666667
 0.990569 -0.157046   1.11709 0.222614 0.000666667
 0.986686 -0.150353   1.14271 -0.00727079 0.000666667
 0.994549 -0.139932   1.11552 -0.18731 0.000666667
0.984193 -0.14912  1.09954 0.401216 0.000666667
 0.983154 -0.147411   1.11261 0.0631279 0.000666667
 0.983333 -0.150079   1.14084 0.0237325 0.000666667
 0.988682 -0.146863   1.13062 0.0477789 0.000666667
 0.991472 -0.144899   1.11252 0.0217165 0.000666667
 0.992921 -0.143929   1.13326 -0.101906 0.000666667
 0.99553 -0.13658  1.08822 -0.128254 0.000666667
 0.980626 -0.137596   1.09438 -0.129342 0.000666667
 0.982904 -0.153023    1.1284 0.0954853 0.000666667
 0.991682 -0.150611   1.12253 0.0677404 0.000666667
 0.987338 -0.153602   1.09806 -0.028999 0.000666667
0.988336 -0.1426 1.12576 -0.247848 0.000666667
 0.989303 -0.150186   1.14191 0.0914452 0.000666667
 0.987763 -0.152345   1.13994 -0.0328394 0.000666667
 0.986693 -0.147989   1.12577 0.0562737 0.000666667
 0.992122 -0.146286    1.1345 -0.0882909 0.000666667
  0.99276 -0.151857   1.14602 -0.0877098 0.000666667
 0.987949 -0.151544   1.12627 -0.204026 0.000666667
0.984914 -0.14559  1.14994 -0.0998294 0.000666667
 0.990102 -0.151845   1.14215 0.0791677 0.000666667
  0.99271 -0.152225   1.12637 -0.198171 0.000666667
 0.988287 -0.158549   1.11495 -0.0570203 0.000666667
 0.993552 -0.149667   1.12368 -0.213613 0.000666667
 0.993608 -0.139754   1.10942 -0.181072 0.000666667
 0.981736 -0.151617   1.12141 0.0452078 0.000666667
 0.993738 -0.150175   1.10461 -0.0237276 0.000666667
  0.99609 -0.146424   1.14568 -0.139048 0.000666667
 0.990309 -0.143294   1.11109 0.0091931 0.000666667
0.989964 -0.15178  1.16334 -0.285461 0.000666667
  1.00103 -0.149798   1.13349 0.291754 0.000666667
 0.996049 -0.149685   1.11286 -0.2019 0.000666667
 0.988072 -0.146124   1.14026 0.181606 0.000666667
 0.986958 -0.150309   1.14774 -0.245083 0.000666667
 0.987966 -0.139756   1.10396 0.0582811 0.000666667
 0.988448 -0.150731   1.16326 0.238883 0.000666667
 0.985497 -0.139024   1.10976 -0.0237992 0.000666667
 0.982044 -0.144749   1.11144 0.013514 0.000666667
 0.995135 -0.150076   1.11331 -0.195122 0.000666667
 0.987187 -0.144852   1.14304 -0.196484 0.000666667
0.992592 -0.14909  1.13037 -0.0574486 0.000666667
 0.988037 -0.142758   1.13541 0.0853542 0.000666667
 0.989556 -0.143272   1.08665 -0.00726455 0.000666667
 0.995379 -0.149621   1.14706 0.0645792 0.000666667
 0.992154 -0.149312   1.12116 0.0755434 0.000666667
 0.999394 -0.144719   1.13348 -0.361673 0.000666667
 0.989865 -0.155856    1.1172 0.229325 0.000666667
 0.992122 -0.146158   1.11458 0.0387417 0.000666667
 0.991953 -0.139181   1.13102 -0.261443 0.000666667
  0.99289 -0.144178   1.13271 0.113015 0.000666667
0.989302 -0.1487 1.13248 0.041817 0.000666667
 0.996158 -0.142887   1.11138 -0.15886 0.000666667
  0.99086 -0.152491   1.12394 0.130443 0.000666667
  0.98656 -0.136891   1.11097 -0.112018 0.000666667
 0.993099 -0.141703   1.13533 -0.0959692 0.000666667
 0.985268 -0.149662   1.12664 0.0700377 0.000666667
0.996213 -0.14933  1.14211 0.030691 0.000666667
 0.980991 -0.151117   1.11972 0.284171 0.000666667
 0.990836 -0.151297   1.12511 -0.205997 0.000666667
 0.997205 -0.144079    1.1221 -0.146465 0.000666667
0.995749 -0.14196  1.11466 -0.190098 0.000666667
 0.997549 -0.154212    1.1291 0.0224706 0.000666667
 0.992383 -0.145647   1.11136 0.032465 0.000666667
 0.986653 -0.156698   1.16304 -0.0430985 0.000666667
 0.975355 -0.149365   1.11022 0.114652 0.000666667
 0.991443 -0.150352   1.09013 0.252275 0.000666667
 0.989205 -0.143252   1.12703 -0.275532 0.000666667
0.985093 -0.15058  1.12846 0.133146 0.000666667
  0.98123 -0.150814     1.127 0.0975437 0.000666667
0.991352 -0.13217  1.04931 -0.114691 0.000666667
 0.991663 -0.140919   1.08734 -0.127517 0.000666667
0.991085 -0.14634  1.12667 -0.017959 0.000666667
 0.987795 -0.151965   1.14276 -0.0199851 0.000666667
 0.991282 -0.151157   1.16256 -0.319319 0.000666667
 0.987387 -0.150983    1.1125 -0.0206962 0.000666667
   0.9893 -0.150145   1.10662 0.180124 0.000666667
 0.983781 -0.136904   1.10939 -0.0393491 0.000666667
 0.983804 -0.146186   1.14944 -0.125044 0.000666667
 0.991282 -0.145226   1.14593 -0.0844571 0.000666667
 0.981859 -0.153005   1.14047 0.0213141 0.000666667
0.985237 -0.14504  1.14111 0.177973 0.000666667
 0.993096 -0.149112   1.14495 -0.089407 0.000666667
0.995714 -0.14377  1.11672 -0.216361 0.000666667
 0.991517 -0.144629   1.13391 -0.109626 0.000666667
 0.992926 -0.149011   1.10503 -0.00604091 0.000666667
 0.994178 -0.143036   1.10859 -0.0490236 0.000666667
  0.99473 -0.138266   1.10613 -0.00733347 0.000666667
 0.998482 -0.141325   1.13082 -0.364539 0.000666667
 0.996672 -0.151477   1.13969 0.133985 0.000666667
 0.989198 -0.145173   1.11195 0.0256452 0.000666667
  0.99165 -0.152138   1.13943 0.093986 0.000666667
 0.992483 -0.141184   1.10816 -0.158933 0.000666667
 0.987897 -0.142499   1.09006 -0.184939 0.000666667
 0.990623 -0.145194   1.13154 -0.0645775 0.000666667
 0.983139 -0.147947   1.14885 -0.121803 0.000666667
 0.989147 -0.146039   1.13152 0.0800847 0.000666667
  0.98989 -0.154795   1.15762 0.221075 0.000666667
  0.97969 -0.143623   1.13299 0.0315626 0.000666667
0.979465 -0.1367 1.07442 0.00487506 0.000666667
 0.978351 -0.154374   1.12287 -0.0433312 0.000666667
  0.98825 -0.148763   1.14215 0.09196 0.000666667
 0.988383 -0.143908   1.12773 -0.271438 0.000666667
0.982086 -0.15473  1.16671 -0.00426057 0.000666667
 0.989411 -0.149495   1.12488 0.0704364 0.000666667
 0.980916 -0.142856    1.1114 0.037739 0.000666667
 0.985617 -0.142329    1.1054 -0.169287 0.000666667
 0.987532 -0.152617   1.13913 -0.00277361 0.000666667
 0.985203 -0.138378   1.11613 -0.200921 0.000666667
 0.987638 -0.157332   1.11539 0.221996 0.000666667
 0.982251 -0.141182   1.09397 -0.126825 0.000666667
 0.985861 -0.158356   1.16182 -0.0516613 0.000666667
 0.987497 -0.143749   1.08191 -0.0535902 0.000666667
 0.983269 -0.133725     1.119 0.0808512 0.000666667
0.997215 -0.14425  1.14401 -0.150197 0.000666667
 0.978341 -0.144869   1.15115 -0.232605 0.000666667
 0.986206 -0.139296   1.11777 -0.197254 0.000666667
 0.991047 -0.145345   1.11001 -0.0189465 0.000666667
0.981631 -0.14367  1.11174 0.0416344 0.000666667
 0.991774 -0.149133   1.12877 -0.0482097 0.000666667
 0.995571 -0.136267   1.13939 -0.278508 0.000666667
 0.980561 -0.152281   1.11815 0.321194 0.000666667
 0.978433 -0.144936    1.1513 -0.206295 0.000666667
  0.99128 -0.151781    1.1398 0.0788423 0.000666667
 0.994744 -0.136887   1.13918 -0.291725 0.000666667
  0.99508 -0.150185   1.12593 -0.208393 0.000666667
 0.994719 -0.148587   1.10515 -0.0281283 0.000666667
 0.989084 -0.149722   1.10719 0.16912 0.000666667
 0.988034 -0.139307   1.10161 -0.205793 0.000666667
 0.989675 -0.135342   1.12241 -0.252045 0.000666667
 0.983565 -0.150666   1.13967 -0.230525 0.000666667
 0.984775 -0.155463    1.1346 0.347128 0.000666667
 0.989876 -0.152557   1.13819 0.0937259 0.000666667
 0.991743 -0.145056   1.14407 -0.0792738 0.000666667
 0.983561 -0.141753   1.13406 0.131253 0.000666667
 0.996513 -0.140462    1.1187 0.0545517 0.000666667
0.982538 -0.14877  1.14164 0.0186126 0.000666667
 0.991937 -0.145343   1.11355 0.0209865 0.000666667
  0.99149 -0.153422   1.16273 -0.306891 0.000666667
 0.987453 -0.143156   1.08364 -0.0567034 0.000666667
  0.98278 -0.149278   1.12782 0.095208 0.000666667
 0.992904 -0.150044    1.1482 -0.0869482 0.000666667
 0.991857 -0.142697   1.11202 -0.199002 0.000666667
  1.00615 -0.134546   1.12584 -0.477484 0.000666667
 0.986181 -0.149056   1.11742 -0.102853 0.000666667
0.996868 -0.15248  1.13821 0.141764 0.000666667
 0.997859 -0.143141   1.14346 0.136001 0.000666667
 0.979563 -0.142357   1.15513 -0.18444 0.000666667
0.986484 -0.14015  1.11681 0.0131729 0.000666667
  0.98508 -0.152526   1.12531 0.0553609 0.000666667
 0.990101 -0.137389   1.11245 -0.339031 0.000666667
 0.985928 -0.156507   1.16338 -0.0285348 0.000666667
 0.985639 -0.138827   1.12619 -0.407719 0.000666667
 0.984705 -0.154166   1.09736 -0.0219937 0.000666667
0.990363 -0.15558  1.09975 0.0419635 0.000666667
 0.983256 -0.150309   1.12165 0.0374864 0.000666667
 0.995366 -0.142251   1.11665 -0.203157 0.000666667
 0.989607 -0.158491   1.09297 0.263121 0.000666667
 0.993227 -0.147725   1.13189 -0.0682977 0.000666667
 0.985002 -0.154564   1.08631 0.171761 0.000666667
 0.987725 -0.150148   1.11229 0.0596659 0.000666667
 0.985655 -0.149755   1.14907 -0.252378 0.000666667
 0.986133 -0.150744   1.09903 -0.0121143 0.000666667
 0.989501 -0.152689   1.14114 0.0803729 0.000666667
  0.98694 -0.142164   1.08569 0.00399411 0.000666667
 0.985402 -0.149324   1.11344 -0.025335 0.000666667
 0.993878 -0.139261   1.11281 -0.145574 0.000666667
  0.99194 -0.147704   1.11689 -0.0161819 0.000666667
 0.978129 -0.145295   1.15153 -0.222587 0.000666667
 0.980978 -0.153682   1.16397 -0.0326789 0.000666667
 0.994212 -0.140745   1.13121 0.0268394 0.000666667
   0.9931 -0.139652   1.13038 0.013073 0.000666667
  0.98922 -0.145874   1.13532 -0.0783816 0.000666667
 0.983036 -0.148911    1.1262 0.0638244 0.000666667
0.982839 -0.14863   1.1409 0.052524 0.000666667
  1.00036 -0.151415    1.1312 0.297177 0.000666667
 0.991222 -0.144312     1.113 0.0235351 0.000666667
  0.98539 -0.141825   1.08303 -0.0473845 0.000666667
 0.982799 -0.149653   1.14237 0.0112725 0.000666667
 0.980229 -0.149105   1.07056 -0.0984881 0.000666667
 0.980958 -0.155169    1.1211 -0.0510341 0.000666667
 0.990094 -0.146488   1.11735 -0.00715966 0.000666667
 0.994845 -0.139138   1.10654 -0.0356931 0.000666667
 0.980904 -0.154367   1.16672 -0.0214902 0.000666667
 0.991039 -0.154917    1.1351 -0.057846 0.000666667
 0.992141 -0.142221     1.116 -0.200129 0.000666667
 0.977506 -0.144272   1.15094 -0.207594 0.000666667
 0.989642 -0.145752   1.10542 0.287434 0.000666667
 0.994364 -0.139151    1.1309 0.0337936 0.000666667
 0.983845 -0.151601   1.14219 0.0123446 0.000666667
 0.986618 -0.148859   1.12541 0.0706036 0.000666667
0.991542 -0.15371  1.11537 0.264849 0.000666667
 0.993373 -0.150451   1.10237 -0.00231285 0.000666667
 0.996506 -0.141406   1.12779 -0.355123 0.000666667
 0.987768 -0.150246    1.1263 -0.19799 0.000666667
 0.987628 -0.155205   1.16465 -0.0673931 0.000666667
 0.986139 -0.151213   1.13796 -0.0596233 0.000666667
 0.989177 -0.154784   1.11575 0.228696 0.000666667
 0.984798 -0.148152   1.14145 0.0622125 0.000666667
 0.987514 -0.153319   1.12588 -0.0349538 0.000666667
 0.995253 -0.138712   1.14372 0.140629 0.000666667
 0.982823 -0.140429    1.1329 0.122652 0.000666667
 0.990914 -0.148047   1.14588 -0.0531667 0.000666667
  0.98345 -0.149896   1.13739 -0.0290785 0.000666667
 0.985529 -0.146213   1.10825 -0.0199063 0.000666667
 0.997541 -0.145154    1.1392 -0.479808 0.000666667
 0.995923 -0.151585   1.14046 0.128911 0.000666667
 0.984959 -0.146186   1.10148 0.39541 0.000666667
 0.980972 -0.138293   1.11607 0.0210999 0.000666667
 0.984492 -0.154517   1.13395 0.35086 0.000666667
  0.99987 -0.150973   1.13168 0.284234 0.000666667
 0.990331 -0.149114   1.13358 -0.0954915 0.000666667
 0.990874 -0.144901   1.13035 0.0889918 0.000666667
 0.987095 -0.157384   1.16304 -0.049605 0.000666667
 0.987466 -0.150572   1.12529 -0.0507081 0.000666667
 0.983787 -0.149258   1.11045 0.0446498 0.000666667
 0.988164 -0.140702   1.12737 -0.25612 0.000666667
 0.990418 -0.149253   1.12146 0.0520575 0.000666667
 0.988798 -0.152569   1.14116 -0.0239522 0.000666667
  0.98302 -0.153764   1.16755 -0.0304641 0.000666667
 0.992165 -0.145233   1.13311 0.0798906 0.000666667
 0.997797 -0.139296   1.10519 0.0200658 0.000666667
 0.990781 -0.148284   1.10653 0.190427 0.000666667
 0.989453 -0.148874    1.1315 0.0731943 0.000666667
  0.98191 -0.147715   1.10127 0.372557 0.000666667
 0.996021 -0.152165   1.14322 0.0233117 0.000666667
0.990866 -0.15025  1.12442 0.0786094 0.000666667
 0.986015 -0.150987    1.1179 -0.073886 0.000666667
 0.994592 -0.143196   1.11485 -0.229495 0.000666667
0.987864 -0.14352  1.14325 -0.196195 0.000666667
0.993676 -0.14985  1.10611 -0.00850868 0.000666667
 0.995661 -0.142397   1.12891 -0.367215 0.000666667
 0.995406 -0.141734   1.11743 -0.182426 0.000666667
 0.989973 -0.146785   1.11204 0.0305827 0.000666667
 0.993816 -0.145978   1.12112 -0.170085 0.000666667
  0.99384 -0.142833   1.11024 -0.186153 0.000666667
 0.998881 -0.139509   1.08519 -0.119958 0.000666667
0.991153 -0.15108  1.12674 -0.267106 0.000666667
 0.987521 -0.142447   1.11524 -0.140012 0.000666667
 0.992055 -0.143466    1.1096 0.0106375 0.000666667
 0.982776 -0.151341   1.14274 -0.230551 0.000666667
 0.981435 -0.150246   1.12139 -0.0117975 0.000666667
 0.984888 -0.150753   1.14215 0.080611 0.000666667
 0.979326 -0.144266   1.15328 -0.204564 0.000666667
 0.995381 -0.142557   1.12012 0.0560504 0.000666667
 0.982213 -0.151027   1.12775 0.136277 0.000666667
 0.984014 -0.146741   1.10904 -0.0344473 0.000666667
 0.981335 -0.148439   1.07462 -0.109387 0.000666667
0.993528 -0.14204  1.11728 -0.198925 0.000666667
 0.994397 -0.136364   1.14128 -0.294361 0.000666667
 0.982039 -0.150238   1.12985 -0.425774 0.000666667
 0.994113 -0.152882   1.13738 0.02532 0.000666667
 0.987824 -0.141051   1.10611 -0.162508 0.000666667
 0.992888 -0.151026   1.10722 0.179473 0.000666667
 0.987707 -0.141775   1.12586 -0.257824 0.000666667
   0.9908 -0.151024   1.12388 -0.273397 0.000666667
 0.992691 -0.151012   1.10842 0.172302 0.000666667
 0.985621 -0.139414   1.12502 -0.422264 0.000666667
 0.998331 -0.144902    1.1398 -0.445755 0.000666667
 0.986489 -0.155127   1.13022 0.021789 0.000666667
0.992682 -0.14085  1.11097 -0.167357 0.000666667
 0.985612 -0.144059   1.14114 -0.179636 0.000666667
 0.997034 -0.140044   1.11726 -0.186906 0.000666667
 0.988064 -0.142541   1.14084 -0.224836 0.000666667
 0.989844 -0.154906   1.11456 0.245961 0.000666667
 0.985779 -0.155265   1.16333 0.231485 0.000666667
 0.991582 -0.145497   1.13385 0.0281655 0.000666667
 0.993047 -0.144828   1.11202 0.0389768 0.000666667
 0.990116 -0.150373   1.12292 0.0729622 0.000666667
  0.99307 -0.146073   1.11277 0.0399414 0.000666667
 0.987373 -0.148331   1.12241 0.0613391 0.000666667
 0.987452 -0.151278   1.11198 -0.0139132 0.000666667
 0.983368 -0.152256   1.14288 -0.234137 0.000666667
 0.985837 -0.140494   1.11737 -0.120279 0.000666667
 0.986424 -0.145583   1.15794 -0.0259841 0.000666667
 0.993896 -0.137896   1.13961 -0.306743 0.000666667
 0.984594 -0.151898   1.12811 0.134288 0.000666667
 0.989085 -0.134112   1.11179 -0.125703 0.000666667
 0.988319 -0.143797   1.12561 -0.0170881 0.000666667
   0.9966 -0.141882   1.11449 -0.212278 0.000666667
 0.991708 -0.148422    1.1454 -0.0741962 0.000666667
 0.985736 -0.140014   1.11708 0.0254142 0.000666667
 0.989881 -0.140902    1.1259 -0.26225 0.000666667
 0.984912 -0.148744   1.14346 0.0785019 0.000666667
 0.984719 -0.149748   1.13529 -0.0261953 0.000666667
 0.987622 -0.143631   1.08214 -0.053808 0.000666667
 0.989625 -0.143872   1.13174 0.110262 0.000666667
 0.985113 -0.142546   1.08398 -0.279127 0.000666667
 0.987355 -0.154707   1.16635 -0.0378505 0.000666667
 0.993005 -0.136215   1.12841 -0.0508602 0.000666667
 0.980912 -0.145658   1.10907 0.0561186 0.000666667
 0.986907 -0.153335   1.14343 0.00894906 0.000666667
 0.984364 -0.139149   1.11704 -0.207155 0.000666667
0.984866 -0.14842  1.11011 -0.0519064 0.000666667
  0.98512 -0.140878   1.13658 -0.00712095 0.000666667
0.988781 -0.14487  1.13127 0.0963793 0.000666667
 0.986664 -0.137701   1.11933 -0.261821 0.000666667
 0.984104 -0.150444   1.12821 0.0780254 0.000666667
 0.981674 -0.149676   1.11948 0.00330441 0.000666667
 0.993968 -0.142595   1.11701 -0.206905 0.000666667
 0.994625 -0.151024   1.15722 -0.243528 0.000666667
 0.986098 -0.143321   1.08221 -0.050897 0.000666667
 0.984847 -0.149179   1.12748 -0.0574309 0.000666667
 0.995303 -0.153605   1.10102 0.270183 0.000666667
 0.991988 -0.148919   1.13038 -0.0588918 0.000666667
 0.982767 -0.147518    1.1444 0.0767268 0.000666667
0.983719 -0.15196  1.12716 0.112861 0.000666667
 0.990318 -0.152863    1.1616 -0.307024 0.000666667
 0.991256 -0.144276   1.13361 0.0662539 0.000666667
 0.994809 -0.142871   1.10891 -0.148769 0.000666667
 0.991792 -0.141497   1.11595 -0.202131 0.000666667
 0.991336 -0.148558    1.1162 -0.0373464 0.000666667
0.978375 -0.14531  1.13161 0.0196841 0.000666667
 0.988141 -0.155334   1.16297 -0.29912 0.000666667
  0.98979 -0.158405   1.11821 0.234278 0.000666667
 0.977896 -0.144871   1.15156 -0.20514 0.000666667
 0.987623 -0.141648   1.10477 -0.157026 0.000666667
 0.991871 -0.151971   1.12755 0.116761 0.000666667
 0.986097 -0.143223   1.11729 -0.131107 0.000666667
 0.989425 -0.142242   1.11971 -0.0738581 0.000666667
0.996771 -0.15304  1.10183 0.269513 0.000666667
 0.993541 -0.135989   1.13777 -0.287336 0.000666667
 0.984403 -0.153387   1.11776 0.308959 0.000666667
  0.99734 -0.140236   1.13189 0.0371426 0.000666667
 0.992816 -0.156823   1.09339 0.102889 0.000666667
  0.99045 -0.135361   1.11665 0.0199727 0.000666667
 0.989532 -0.137304   1.08701 -0.10011 0.000666667
 0.985156 -0.143989   1.13209 0.124712 0.000666667
 0.981927 -0.153831   1.16688 -0.0329265 0.000666667
 0.988473 -0.153522   1.12319 0.123789 0.000666667
  0.99457 -0.142716   1.11007 -0.165379 0.000666667
 0.990583 -0.153423   1.14169 0.0803017 0.000666667
0.993533 -0.14119  1.11254 -0.162614 0.000666667
 0.990472 -0.148904   1.14454 -0.0648514 0.000666667
 0.987479 -0.152768   1.12439 0.132467 0.000666667
 0.990837 -0.143398   1.13193 0.060975 0.000666667
 0.978203 -0.149186   1.11237 0.106711 0.000666667
 0.981661 -0.152696   1.12672 0.0984316 0.000666667
 0.988832 -0.155341   1.11507 0.252443 0.000666667
 0.987864 -0.157486   1.11596 -0.078668 0.000666667
 0.983101 -0.154852   1.16755 -0.0168986 0.000666667
 0.994061 -0.151167   1.12537 -0.211628 0.000666667
 0.980076 -0.148687   1.12227 0.0354784 0.000666667
 0.997623 -0.144542   1.14457 -0.139181 0.000666667
 0.983583 -0.144797   1.14784 -0.110629 0.000666667
 0.992419 -0.149724   1.10823 0.185402 0.000666667
 0.983771 -0.152292   1.12926 0.114929 0.000666667
 0.981944 -0.152679   1.13466 0.326829 0.000666667
 0.977713 -0.144782   1.14989 -0.208963 0.000666667
 0.984832 -0.143549   1.13132 0.0900802 0.000666667
 0.988435 -0.150435   1.11386 -0.00685779 0.000666667
 0.990039 -0.143675   1.12715 -0.0267933 0.000666667
 0.99525 -0.14218  1.11107 -0.19353 0.000666667
 0.999305 -0.141279   1.13038 -0.376357 0.000666667
 0.994319 -0.145182   1.13191 0.0759806 0.000666667
 0.99222 -0.13589  1.14192 -0.2714 0.000666667
  0.98964 -0.153273    1.1253 -0.209319 0.000666667
 0.989168 -0.138137   1.11296 -0.300799 0.000666667
 0.989352 -0.147491   1.13283 0.101147 0.000666667
0.992176 -0.14372  1.13388 -0.106076 0.000666667
 0.997199 -0.140994   1.13246 -0.359984 0.000666667
 0.985037 -0.153378   1.09819 -0.0295653 0.000666667
 0.989908 -0.148881   1.13025 -0.0641281 0.000666667
 0.990394 -0.150709   1.10794 0.173033 0.000666667
  1.00055 -0.148307   1.13583 -0.0111927 0.000666667
 0.977626 -0.159013   1.13655 0.531786 0.000666667
 0.991857 -0.146389   1.14598 -0.0770905 0.000666667
0.984045 -0.14467  1.10111 0.408531 0.000666667
 0.987507 -0.144762   1.15303 -0.0380244 0.000666667
 0.980998 -0.150739   1.13848 0.00682385 0.000666667
 0.997171 -0.137453    1.0867 -0.104065 0.000666667
 0.991556 -0.146974   1.13336 0.0949434 0.000666667
 0.989403 -0.149446   1.12177 0.0333825 0.000666667
 0.976227 -0.148531   1.11011 0.121171 0.000666667
 0.987664 -0.144494   1.14214 -0.215034 0.000666667
 0.980224 -0.155613   1.09212 0.136758 0.000666667
  0.99218 -0.152086   1.10491 0.163372 0.000666667
 0.991658 -0.146983   1.14525 -0.0845954 0.000666667
 0.998328 -0.137806   1.10402 -0.00177665 0.000666667
 0.99714 -0.15092  1.16295 -0.306274 0.000666667
 0.981835 -0.147465   1.13472 -0.0376193 0.000666667
  0.99048 -0.143272   1.11857 -0.0875014 0.000666667
 0.996278 -0.150596   1.14367 -0.151828 0.000666667
 0.981824 -0.151447   1.12807 0.130466 0.000666667
 0.987354 -0.143117   1.08548 0.0257556 0.000666667
 0.994317 -0.154308   1.13026 0.0289464 0.000666667
 0.991488 -0.151683   1.10871 0.164319 0.000666667
 0.993503 -0.156647   1.10302 0.27215 0.000666667
  0.98835 -0.137341   1.11164 -0.317137 0.000666667
 0.989046 -0.156201    1.1169 0.229071 0.000666667
 0.985364 -0.156485   1.16197 -0.0352056 0.000666667
 0.986343 -0.140484   1.12648 -0.2611 0.000666667
 0.984826 -0.141903   1.10467 -0.183563 0.000666667
 0.989031 -0.153273   1.14235 0.0129266 0.000666667
 0.992263 -0.144996   1.13419 -0.109957 0.000666667
 0.987238 -0.147851   1.10984 -0.0413636 0.000666667
0.988522 -0.14269  1.14236 -0.19375 0.000666667
0.992901 -0.15528  1.10302 0.264511 0.000666667
 0.986215 -0.143559   1.13085 0.10622 0.000666667
  0.98952 -0.145206   1.15572 -0.0362182 0.000666667
 0.983061 -0.152652   1.13048 -0.434252 0.000666667
 0.983384 -0.152389   1.13984 0.0019649 0.000666667
 0.986902 -0.151564   1.11733 -0.103234 0.000666667
 0.991436 -0.145684   1.13342 0.0825719 0.000666667
 0.986621 -0.150033   1.11801 -0.0709076 0.000666667
 0.980373 -0.140817    1.0933 -0.16072 0.000666667
 0.990372 -0.143614   1.12661 -0.27186 0.000666667
 0.990306 -0.142451   1.08479 -0.118148 0.000666667
 0.989648 -0.153267   1.12427 0.138173 0.000666667
 0.993873 -0.149824   1.14582 -0.088403 0.000666667
 0.991299 -0.143975   1.11246 -0.00152364 0.000666667
 0.981629 -0.151824   1.11789 0.29163 0.000666667
 0.994577 -0.140199    1.1173 -0.183673 0.000666667
 0.983631 -0.151835   1.11809 0.304455 0.000666667
 0.990828 -0.144561   1.13505 -0.0915557 0.000666667
  0.99426 -0.149789   1.12551 -0.195684 0.000666667
 1.00061 -0.15135  1.13178 0.295884 0.000666667
 0.993918 -0.155784   1.09955 0.256496 0.000666667
 0.991171 -0.148381   1.14578 -0.0555974 0.000666667
 0.982201 -0.139458   1.11672 0.0279513 0.000666667
 0.981876 -0.148578   1.14914 -0.116621 0.000666667
 0.986934 -0.151091   1.11683 -0.0960402 0.000666667
 0.983511 -0.155658   1.13454 0.341276 0.000666667
 0.992988 -0.146871   1.13042 0.0548737 0.000666667
 0.989234 -0.147373   1.10439 0.244375 0.000666667
 0.979972 -0.144721   1.13107 0.0339411 0.000666667
 0.986526 -0.151362   1.12461 0.111055 0.000666667
 0.990784 -0.139839   1.11724 -0.125474 0.000666667
 0.994888 -0.143732   1.11623 -0.218362 0.000666667
 0.991976 -0.144752    1.1457 -0.0896011 0.000666667
 0.989152 -0.149146   1.12429 0.0545979 0.000666667
0.977159 -0.13591  1.11136 -0.324482 0.000666667
 0.994232 -0.141011   1.11658 -0.184749 0.000666667
0.995048 -0.14438  1.12334 -0.180208 0.000666667
 0.991965 -0.146474   1.12021 0.0795958 0.000666667
 0.998977 -0.140733   1.14245 0.119778 0.000666667
 0.984095 -0.147805    1.1411 0.0606892 0.000666667
 0.984957 -0.142382   1.10366 -0.174936 0.000666667
 0.987605 -0.156152   1.16202 -0.0631498 0.000666667
 0.985398 -0.142279   1.11856 -0.13965 0.000666667
 0.990876 -0.138818   1.08765 -0.084411 0.000666667
 0.987335 -0.148616   1.14222 -0.0181392 0.000666667
 0.992642 -0.140995   1.11795 -0.215021 0.000666667
0.984501 -0.13988  1.12163 -0.281458 0.000666667
 0.988313 -0.152399    1.1264 -0.0412105 0.000666667
 0.995681 -0.140816   1.11623 -0.193115 0.000666667
 0.981835 -0.147852   1.13476 -0.0339565 0.000666667
 0.982831 -0.141303   1.12288 -0.264136 0.000666667
 0.986357 -0.153589   1.12177 0.0521622 0.000666667
 0.995349 -0.135405   1.13796 -0.270588 0.000666667
 0.988343 -0.141278   1.12501 -0.276564 0.000666667
 0.991974 -0.150115   1.14515 -0.0858615 0.000666667
 0.981171 -0.148653   1.08278 0.27275 0.000666667
 0.993772 -0.155618   1.10028 0.253093 0.000666667
 0.984618 -0.152324   1.12436 -0.0505566 0.000666667
 0.993464 -0.144203   1.13154 -0.0950492 0.000666667
 0.979997 -0.150462   1.12133 0.0272854 0.000666667
 0.991476 -0.144146   1.13226 0.0871689 0.000666667
  0.99234 -0.145957   1.13428 0.0713791 0.000666667
   0.9898 -0.145706   1.11208 0.0348191 0.000666667
 0.983672 -0.151661   1.09737 -0.012715 0.000666667
 0.998086 -0.140288   1.08589 -0.111127 0.000666667
 0.996051 -0.145337   1.12324 -0.165719 0.000666667
 0.986214 -0.141994     1.117 -0.161234 0.000666667
 0.984454 -0.157609   1.13374 0.330284 0.000666667
 0.981558 -0.149264   1.11891 0.0251835 0.000666667
 0.989631 -0.143439   1.13277 0.0644012 0.000666667
 0.993097 -0.153775   1.12869 -0.214343 0.000666667
0.992445 -0.15872  1.09468 0.281655 0.000666667
 0.983097 -0.150036   1.13432 -0.0296058 0.000666667
 0.982138 -0.149312   1.08264 0.280708 0.000666667
   0.9842 -0.144386   1.13296 0.105635 0.000666667
 0.991601 -0.145664   1.13325 0.0522688 0.000666667
0.982952 -0.15104  1.11819 0.00620539 0.000666667
 0.984246 -0.140576   1.13774 0.084048 0.000666667
 0.990547 -0.149125   1.14533 -0.0705089 0.000666667
 0.992291 -0.144399   1.11326 -0.00357311 0.000666667
 0.980437 -0.144144    1.1521 -0.21565 0.000666667
 0.980427 -0.148698   1.08308 0.275354 0.000666667
 0.999231 -0.141712   1.13032 -0.378948 0.000666667
 0.981612 -0.155006    1.1661 -0.00491344 0.000666667
 0.979488 -0.144704   1.15056 -0.200781 0.000666667
 0.986245 -0.150069   1.09978 0.420252 0.000666667
 0.979489 -0.154965   1.11526 -0.146929 0.000666667
 0.989877 -0.161356   1.12763 0.185747 0.000666667
 0.983301 -0.142634   1.12323 -0.268848 0.000666667
 0.992503 -0.145439   1.11061 0.0370544 0.000666667
0.991409 -0.14092  1.08743 -0.0879399 0.000666667
 0.986969 -0.142336   1.12677 -0.258947 0.000666667
 0.993296 -0.140914   1.13331 0.0253376 0.000666667
 0.989389 -0.146129   1.13529 -0.0965703 0.000666667
0.983228 -0.14329  1.13287 0.131089 0.000666667
 0.994315 -0.153225   1.13888 0.150833 0.000666667
 0.993768 -0.131262   1.11928 -0.288228 0.000666667


==> output_ims_2_2_2_2/naive_action_2.txt <==
0.019653
 0.983407 -0.145403   1.11228 0.0044381 0.000666667
0.990424 -0.13635  1.11213 -0.346148 0.000666667
 0.981186 -0.143465   1.11078 0.0623213 0.000666667
 0.998429 -0.138894   1.11708 -0.165361 0.000666667
 0.996444 -0.143263   1.11607 -0.207237 0.000666667
0.990782 -0.14418  1.11157 0.0142911 0.000666667
 0.986266 -0.145991   1.11007 -0.0379568 0.000666667
 0.994585 -0.139829   1.11189 -0.160295 0.000666667
 0.996803 -0.141801   1.10925 -0.160383 0.000666667
 0.987168 -0.150818    1.1135 0.00180432 0.000666667
 0.98998 -0.15215  1.10809 0.181158 0.000666667
0.996205 -0.14203   1.1199 0.0712508 0.000666667
 0.996459 -0.153529   1.10206 0.272461 0.000666667
 0.986874 -0.155591   1.11223 -0.14317 0.000666667
 0.992065 -0.147424   1.10649 0.000608415 0.000666667
 0.995087 -0.143038   1.11706 -0.169972 0.000666667
  0.99129 -0.141162   1.10936 -0.187635 0.000666667
 0.977684 -0.149587   1.11193 0.128657 0.000666667
 0.985364 -0.150595   1.10791 -0.0428733 0.000666667
 0.993178 -0.146076   1.11131 0.0479583 0.000666667
 0.989359 -0.137894   1.11334 -0.319329 0.000666667
 0.989416 -0.152155   1.11324 -0.0264798 0.000666667
 0.987495 -0.144171   1.10394 -0.154657 0.000666667
  0.99175 -0.150455   1.10574 0.195919 0.000666667
0.992898 -0.15205  1.10579 -0.00816455 0.000666667
 0.986096 -0.145941   1.11938 -0.137718 0.000666667
  0.99308 -0.149596   1.10526 -0.0496457 0.000666667
 0.994803 -0.141924   1.10963 -0.16754 0.000666667
 0.992388 -0.151794   1.10425 0.150711 0.000666667
 0.978387 -0.134089   1.11187 -0.331738 0.000666667
 0.988122 -0.141061   1.11471 0.0227515 0.000666667
 0.988904 -0.155659   1.11529 0.255079 0.000666667
 0.992133 -0.143659   1.11147 -0.193326 0.000666667
 0.978857 -0.151959   1.11079 0.1418 0.000666667
  0.98938 -0.148921   1.10625 0.178973 0.000666667
  0.98961 -0.152733   1.11392 0.0269877 0.000666667
 0.984804 -0.147063   1.11392 0.00963357 0.000666667
0.988054 -0.14493  1.11784 -0.119139 0.000666667
0.987624 -0.15924  1.11641 0.237876 0.000666667
 0.993969 -0.140495   1.11325 -0.148611 0.000666667
 0.977843 -0.152163   1.11308 0.135607 0.000666667
 0.985938 -0.140736   1.11578 -0.146112 0.000666667
 0.988975 -0.141545    1.1097 0.0216431 0.000666667
 0.985474 -0.142158   1.11994 -0.150766 0.000666667
 0.988112 -0.151459   1.10725 0.193886 0.000666667
 0.995654 -0.149363   1.10429 -0.0329668 0.000666667
 0.992536 -0.151396   1.10716 0.159701 0.000666667
 0.988961 -0.156918   1.11575 0.190465 0.000666667
 0.990408 -0.156426   1.11554 0.253747 0.000666667
 0.991774 -0.145095   1.10931 0.035861 0.000666667
  0.99031 -0.144856   1.11621 0.0168819 0.000666667
 0.986251 -0.150422   1.10222 0.386226 0.000666667
 0.994594 -0.149595   1.10434 -0.0449921 0.000666667
 0.994261 -0.144148   1.10793 -0.0644804 0.000666667
0.996035 -0.14985    1.114 -0.205352 0.000666667
 0.995472 -0.141974   1.11257 -0.236311 0.000666667
 0.992575 -0.144039   1.11191 0.0314927 0.000666667
0.982338 -0.14303   1.1113 0.0188277 0.000666667
 0.982258 -0.154065   1.11344 -0.167018 0.000666667
 0.991401 -0.149174   1.10625 0.177508 0.000666667
 0.989742 -0.150499    1.1093 0.156734 0.000666667
 0.997319 -0.140623   1.11107 -0.206307 0.000666667
 0.993261 -0.148325   1.11408 -0.201572 0.000666667
 0.989046 -0.147493    1.1083 0.177697 0.000666667
  0.99294 -0.141467   1.11364 -0.171109 0.000666667
 0.986913 -0.140349   1.11383 0.0405556 0.000666667
0.992134 -0.14341  1.10974 -0.216691 0.000666667
 0.990722 -0.149583   1.10826 0.147286 0.000666667
 0.993951 -0.139258   1.10955 -0.183974 0.000666667
 0.992374 -0.154973   1.09998 0.277585 0.000666667
  0.99365 -0.156288   1.10309 0.276138 0.000666667
 0.988069 -0.141313   1.10528 -0.149581 0.000666667
 0.984664 -0.145967   1.11073 -0.0278874 0.000666667
 0.983521 -0.141593   1.10516 -0.186917 0.000666667
 0.985986 -0.138981   1.11718 0.0270011 0.000666667
0.987271 -0.1445  1.1188 -0.111568 0.000666667
 0.984252 -0.149206   1.11706 -0.0520766 0.000666667
 0.986195 -0.153354   1.11219 -0.137528 0.000666667
 0.983788 -0.149964    1.1006 0.393278 0.000666667
 0.991836 -0.146461   1.10545 0.252872 0.000666667
 0.991853 -0.151816    1.1092 0.17792 0.000666667
 0.988482 -0.139519    1.1027 0.062045 0.000666667
 0.994974 -0.140341   1.11442 -0.16994 0.000666667
 0.988216 -0.142255   1.12078 -0.0831254 0.000666667
 0.995476 -0.142219   1.11199 -0.178556 0.000666667
 0.996087 -0.140379    1.1174 -0.191888 0.000666667
 0.990584 -0.154487   1.11489 0.222915 0.000666667
0.987407 -0.1342 1.11261 -0.129902 0.000666667
  0.98093 -0.147687   1.11832 0.0241307 0.000666667
0.990227 -0.15025  1.12224 0.0801434 0.000666667
 0.988539 -0.133382   1.11121 -0.121102 0.000666667
 0.987418 -0.143204   1.10584 -0.17251 0.000666667
 0.995535 -0.142037   1.11145 -0.160953 0.000666667
 0.982034 -0.146839   1.10906 0.0439821 0.000666667
 0.995127 -0.151282   1.11318 -0.204618 0.000666667
  0.99072 -0.151023   1.10917 0.195427 0.000666667
0.994184 -0.14152  1.11616 -0.201159 0.000666667
 0.988711 -0.154069   1.11118 0.0636263 0.000666667
 0.990076 -0.137335   1.11448 -0.287903 0.000666667
 0.994511 -0.141406   1.11732 -0.214901 0.000666667
  0.98909 -0.150295   1.10593 0.174558 0.000666667
 0.984403 -0.147696   1.11485 -0.0584474 0.000666667
 0.992173 -0.140618   1.10956 -0.132952 0.000666667
 0.996111 -0.141569   1.11015 -0.170943 0.000666667
 0.986883 -0.153125   1.11082 0.0424964 0.000666667
 0.995682 -0.143611   1.10481 -0.0338344 0.000666667
 0.980621 -0.143942   1.11226 0.0508798 0.000666667
 0.988696 -0.135126     1.111 -0.31629 0.000666667
 0.988554 -0.139329   1.11336 -0.310815 0.000666667
 0.977097 -0.149557   1.11043 0.10506 0.000666667
 0.993568 -0.144741   1.11538 -0.214441 0.000666667
 0.988683 -0.141867   1.11878 -0.088226 0.000666667
  0.99246 -0.144345    1.1108 0.0368945 0.000666667
 0.984841 -0.148297   1.11137 -0.0580088 0.000666667
 0.989758 -0.158061   1.11373 -0.0445354 0.000666667
0.984967 -0.15105  1.11241 -0.00689443 0.000666667
 0.985061 -0.149577   1.11343 0.045988 0.000666667
  0.99537 -0.156308    1.1002 0.24486 0.000666667
 0.989137 -0.154934   1.11484 0.247436 0.000666667
 0.98308 -0.15221   1.1192 0.00607779 0.000666667
 0.982507 -0.142192   1.11258 0.0495807 0.000666667
 0.988723 -0.146691   1.10261 0.245222 0.000666667
 0.994012 -0.143055   1.11191 -0.173217 0.000666667
 0.980956 -0.140123   1.11611 0.0084545 0.000666667
 0.994879 -0.142621    1.1083 -0.026695 0.000666667
 0.990199 -0.143469   1.11163 0.00633476 0.000666667
 0.991223 -0.141473   1.11081 -0.154835 0.000666667
 0.980268 -0.143938   1.11375 0.0681198 0.000666667
0.986884 -0.15306  1.11198 0.0360945 0.000666667
 0.995742 -0.139635   1.11513 -0.197214 0.000666667
 0.989774 -0.146628   1.10486 0.242081 0.000666667
 0.992317 -0.143676   1.11259 0.0351516 0.000666667
 0.988133 -0.151607   1.11397 0.0338127 0.000666667
 0.993846 -0.140722   1.10927 -0.181433 0.000666667
 0.977566 -0.150234   1.11178 0.115126 0.000666667
 0.992443 -0.140736   1.10688 -0.172439 0.000666667
 0.988368 -0.135354   1.11174 -0.332341 0.000666667
 0.990316 -0.141354   1.11171 -0.191023 0.000666667
 0.983258 -0.148184   1.11009 0.0682176 0.000666667
 0.988232 -0.145792   1.10493 0.249317 0.000666667
  0.98564 -0.155028   1.11449 0.0787623 0.000666667
 0.989182 -0.149203   1.10517 0.160054 0.000666667
 0.985157 -0.140405   1.10431 -0.175899 0.000666667
 0.992751 -0.148887   1.10755 0.162849 0.000666667
 0.981286 -0.153463   1.09932 0.411079 0.000666667
 0.996134 -0.142525   1.11515 -0.182577 0.000666667
 0.985181 -0.138399   1.11863 -0.202398 0.000666667
 0.976676 -0.151241   1.11223 0.153099 0.000666667
 0.993123 -0.151284   1.10671 -0.0308112 0.000666667
 0.982149 -0.152703   1.11624 -0.141337 0.000666667
 0.984548 -0.149763   1.10785 -0.0351364 0.000666667
 0.987626 -0.137056   1.12301 -0.25931 0.000666667
 0.993585 -0.144801   1.11112 0.0413021 0.000666667
 0.992333 -0.146753    1.1113 -0.00228511 0.000666667
  0.98638 -0.142571   1.10575 -0.181121 0.000666667
0.984697 -0.14 1.105 -0.170685 0.000666667
 0.987026 -0.133126   1.11291 -0.107698 0.000666667
 0.984823 -0.150257   1.11221 -0.00288784 0.000666667
  0.99051 -0.148541   1.12116 0.0715964 0.000666667
 0.984531 -0.156486   1.11276 -0.124373 0.000666667
 0.992471 -0.143428   1.11128 0.00730956 0.000666667
 0.991795 -0.147959   1.11394 -0.218815 0.000666667
0.990449 -0.14421  1.11167 -0.00268572 0.000666667
 0.989567 -0.155309   1.11496 0.233048 0.000666667
 0.983033 -0.147104    1.1191 0.00208713 0.000666667
 0.992942 -0.136857   1.10373 -0.0250496 0.000666667
 0.989294 -0.151521   1.11466 0.0434554 0.000666667
 0.988217 -0.132877   1.11135 -0.128071 0.000666667
 0.993616 -0.145654   1.11117 0.0218757 0.000666667
 0.983928 -0.147023   1.10794 -0.02945 0.000666667
0.997487 -0.14874  1.11287 -0.204621 0.000666667
 0.986155 -0.148822   1.10937 -0.0495719 0.000666667
 0.989529 -0.154618   1.10904 0.0391371 0.000666667
 0.991647 -0.144896   1.10939 0.0349137 0.000666667
 0.985092 -0.148936   1.10998 -0.0346332 0.000666667
0.990109 -0.14468  1.10916 -0.0154219 0.000666667
 0.986455 -0.151832   1.11733 -0.0867559 0.000666667
 0.990348 -0.150306   1.11695 -0.0130415 0.000666667
 0.995306 -0.139609   1.11126 -0.16331 0.000666667
 0.988189 -0.153463   1.11357 0.0520314 0.000666667
  0.99544 -0.139847   1.11139 -0.168069 0.000666667
 0.990407 -0.158257   1.11315 -0.0887261 0.000666667
 0.98764 -0.13517  1.11174 -0.103297 0.000666667
 0.993785 -0.144103    1.1266 -0.00839518 0.000666667
 0.994458 -0.147639   1.11412 0.0342586 0.000666667
 0.993097 -0.148196   1.10351 -0.0376636 0.000666667
  0.99275 -0.147902   1.11391 -0.250182 0.000666667
  0.99425 -0.140764   1.11161 -0.153453 0.000666667
 0.994875 -0.144387   1.10741 -0.00855184 0.000666667
 0.983563 -0.148418    1.1112 0.0503514 0.000666667
  0.98941 -0.131118   1.11567 -0.310095 0.000666667
 0.991551 -0.145931   1.11264 0.0165579 0.000666667
 0.994161 -0.142209    1.1129 -0.163188 0.000666667
 0.991857 -0.144616   1.10938 0.0429458 0.000666667
 0.990559 -0.145863   1.11744 -0.00787434 0.000666667
 0.987108 -0.135836   1.11025 -0.34471 0.000666667
 0.994858 -0.139685   1.11325 -0.190239 0.000666667
  0.98715 -0.139649   1.11837 0.0112883 0.000666667
 0.996346 -0.140952   1.10941 -0.164588 0.000666667
  0.98902 -0.158869   1.11893 0.233143 0.000666667
 0.994604 -0.140451   1.11675 -0.199049 0.000666667
 0.995264 -0.141038   1.10663 -0.0138047 0.000666667
 0.983272 -0.148494   1.10933 -0.0486608 0.000666667
 0.987016 -0.153218   1.11319 -0.115515 0.000666667
0.984739 -0.14091  1.11732 -0.212527 0.000666667
 0.993416 -0.140423   1.10749 -0.171553 0.000666667
 0.991897 -0.142744   1.10688 0.0264796 0.000666667
 0.980659 -0.147846   1.12195 0.0430727 0.000666667
 0.977589 -0.148731   1.11269 0.0980999 0.000666667
  0.98904 -0.155792   1.11573 0.233338 0.000666667
 0.993572 -0.131657   1.11671 -0.320753 0.000666667
  0.98638 -0.154233    1.1121 0.0377123 0.000666667
 0.98473 -0.14541  1.11314 0.000443279 0.000666667
 0.984317 -0.149413   1.10984 -0.0537752 0.000666667
 0.991127 -0.134527   1.11238 -0.126169 0.000666667
  0.99234 -0.137371    1.1041 -0.0282228 0.000666667
 0.986342 -0.155173   1.11265 0.238469 0.000666667
 0.994003 -0.154466   1.10379 0.258916 0.000666667
 0.997425 -0.142114   1.11695 0.0734335 0.000666667
 0.994428 -0.143657   1.10734 -0.038449 0.000666667
 0.988187 -0.137623   1.11313 -0.325486 0.000666667
0.995831 -0.14844  1.11509 -0.244388 0.000666667
 0.995762 -0.143439   1.11103 -0.16501 0.000666667
 0.986381 -0.150589   1.11201 -0.00770268 0.000666667
0.988892 -0.1477 1.10392 0.248984 0.000666667
 0.982935 -0.143695    1.1118 0.0344059 0.000666667
 0.995054 -0.139469   1.10909 -0.185591 0.000666667
 0.993213 -0.144375   1.11277 -0.179881 0.000666667
 0.994162 -0.148701   1.11746 -0.0491783 0.000666667
 0.987961 -0.137394   1.11923 -0.116597 0.000666667
 0.994624 -0.149252    1.1054 0.0232818 0.000666667
  0.99023 -0.145599   1.10745 0.276884 0.000666667
 0.982462 -0.144895   1.11045 0.0444099 0.000666667
 0.996968 -0.142598   1.10882 -0.0153055 0.000666667
 0.990971 -0.154246   1.11419 0.267621 0.000666667
  0.99279 -0.147694   1.11249 0.0578026 0.000666667
 0.984041 -0.148184   1.11172 0.0408261 0.000666667
 0.992987 -0.148341   1.10424 -0.0169201 0.000666667
0.992948 -0.14741   1.1094 0.0287679 0.000666667
 0.984745 -0.155846   1.11352 -0.149426 0.000666667
0.991714 -0.14351  1.11009 -0.201094 0.000666667
0.994056 -0.1408  1.1112 -0.167678 0.000666667
 0.986488 -0.141037   1.10442 -0.154219 0.000666667
0.984924 -0.15037  1.11444 0.00219949 0.000666667
 0.994034 -0.139912   1.11835 -0.227855 0.000666667
 0.988179 -0.140878   1.10527 -0.147064 0.000666667
 0.985801 -0.147985    1.1091 0.0456794 0.000666667
 0.990248 -0.144644   1.11137 0.0144331 0.000666667
 0.992163 -0.149578   1.11638 -0.240202 0.000666667
 0.986317 -0.150189   1.11275 -0.00805585 0.000666667
 0.984987 -0.151936   1.10109 0.416473 0.000666667
 0.994876 -0.143907    1.1092 -0.181089 0.000666667
 0.989155 -0.154387   1.11949 0.227638 0.000666667
 0.994251 -0.141328   1.10543 0.00228154 0.000666667
 0.991338 -0.146687   1.11222 0.0173129 0.000666667
 0.981175 -0.153861    1.1203 -0.0584965 0.000666667
  0.97879 -0.153516     1.115 -0.150639 0.000666667
 0.990481 -0.140473   1.11454 -0.201446 0.000666667
 0.986584 -0.142471   1.11106 0.041416 0.000666667
 0.997109 -0.142753   1.12176 -0.156564 0.000666667
  0.98991 -0.146804   1.11099 0.165476 0.000666667
 0.993821 -0.140648   1.11169 -0.174276 0.000666667
 0.975896 -0.136109   1.11075 -0.311583 0.000666667
 0.992558 -0.140324   1.11366 -0.176696 0.000666667
 0.995315 -0.140039   1.11114 -0.171132 0.000666667
0.992001 -0.14035  1.10942 -0.155493 0.000666667
 0.987613 -0.140086    1.1174 -0.089268 0.000666667
 0.988394 -0.152614   1.11257 0.0540036 0.000666667
 0.985197 -0.151229    1.1119 0.0397098 0.000666667
 0.986067 -0.155694   1.11169 -0.0391955 0.000666667
 0.984549 -0.139619     1.118 -0.13095 0.000666667
 0.987893 -0.136862   1.11158 -0.333094 0.000666667
 0.984469 -0.138937    1.1093 -0.0317332 0.000666667
 0.987347 -0.142044    1.1191 -0.101696 0.000666667
  0.99107 -0.146569   1.11235 0.0225541 0.000666667
 0.989156 -0.154794   1.11411 0.0238491 0.000666667
0.991022 -0.14649  1.11119 0.0295109 0.000666667
 0.998005 -0.140053   1.11338 -0.157739 0.000666667
 0.992389 -0.148127   1.11307 -0.194568 0.000666667
 0.994316 -0.150856   1.11562 -0.261538 0.000666667
 0.992249 -0.147278   1.10985 0.189279 0.000666667
 0.985977 -0.149616   1.11487 -0.0104378 0.000666667
 0.990276 -0.143155   1.11174 0.00669432 0.000666667
 0.984879 -0.151783   1.11221 -0.051534 0.000666667
 0.992518 -0.141479   1.11741 0.0619854 0.000666667
 0.984777 -0.148898   1.11342 0.0143976 0.000666667
 0.997877 -0.142619   1.11437 -0.217228 0.000666667
 0.985472 -0.138919   1.11556 -0.20379 0.000666667
0.983827 -0.13814   1.1172 -0.193821 0.000666667
 0.994321 -0.147277   1.11234 0.0178295 0.000666667
 0.987218 -0.155106   1.11531 0.259081 0.000666667
0.986239 -0.14307  1.11911 -0.161834 0.000666667
 0.991586 -0.154339   1.10135 0.270618 0.000666667
 0.988282 -0.137035   1.11125 -0.307986 0.000666667
 0.984376 -0.147459   1.10893 -0.0321338 0.000666667
 0.989003 -0.151634   1.10829 0.159243 0.000666667
 0.994772 -0.142664   1.11152 -0.185523 0.000666667
 0.991513 -0.142725   1.11304 0.0259968 0.000666667
 0.996118 -0.141399   1.11305 -0.170583 0.000666667
 0.986087 -0.146607   1.10851 -0.0172434 0.000666667
 0.997367 -0.143501   1.11127 -0.142805 0.000666667
 0.992152 -0.152128   1.10893 0.159204 0.000666667
 0.996575 -0.143177   1.11538 -0.208006 0.000666667
 0.990462 -0.138887   1.11851 -0.117877 0.000666667
 0.980152 -0.155494   1.11514 -0.123685 0.000666667
 0.983403 -0.152527   1.11649 0.309845 0.000666667
 0.989348 -0.151883    1.1128 0.0341275 0.000666667
 0.987395 -0.135047    1.1107 -0.14535 0.000666667
 0.997955 -0.138609   1.10489 0.0124446 0.000666667
 0.993748 -0.143003   1.11016 0.0349339 0.000666667
 0.991475 -0.143964   1.11188 0.0213994 0.000666667
0.987434 -0.14168  1.11711 0.0233928 0.000666667
 0.992083 -0.147046   1.11045 0.0362598 0.000666667
 0.987264 -0.150817   1.11417 0.0642345 0.000666667
 0.987383 -0.144424   1.11778 -0.152236 0.000666667
 0.991482 -0.146508   1.11153 0.0538613 0.000666667
 0.983849 -0.148346   1.10949 -0.0785787 0.000666667
 0.987792 -0.150483   1.11449 0.000940103 0.000666667
 0.980489 -0.154069   1.11642 -0.139359 0.000666667
 0.990672 -0.152507   1.10911 0.168916 0.000666667
 0.985522 -0.139137   1.11887 -0.259133 0.000666667
 0.988898 -0.151683   1.10844 0.176549 0.000666667
 0.990913 -0.148127   1.10781 0.188915 0.000666667
0.99289 -0.1513 1.10751 0.163466 0.000666667
 0.996538 -0.140071   1.11937 0.0600145 0.000666667
 0.996659 -0.138064   1.11972 -0.196567 0.000666667
 0.987405 -0.156877   1.11265 -0.0495835 0.000666667
 0.976157 -0.138824   1.11062 -0.304376 0.000666667
 0.981552 -0.140957   1.10938 0.0343968 0.000666667
  0.99418 -0.148916   1.10385 -0.0232461 0.000666667
  0.99399 -0.143755   1.10819 -0.0553746 0.000666667
0.987063 -0.14116  1.11513 0.0225858 0.000666667
 0.989358 -0.146347   1.10543 0.29835 0.000666667
 0.991111 -0.148226   1.11202 0.0100671 0.000666667
 0.997654 -0.141265   1.11103 -0.165644 0.000666667
0.985895 -0.14924  1.11699 -0.0858385 0.000666667
 0.984395 -0.147601   1.11098 0.0516881 0.000666667
 0.995061 -0.144305   1.11454 -0.247572 0.000666667
 0.974441 -0.151832   1.10964 0.0936359 0.000666667
 0.997184 -0.143373   1.12187 -0.160731 0.000666667
 0.982884 -0.149517   1.09603 0.00218101 0.000666667
 0.988944 -0.157776   1.11979 0.232299 0.000666667
 0.988892 -0.140156    1.1198 -0.0897847 0.000666667
 0.985464 -0.141937    1.1049 -0.187006 0.000666667
0.994707 -0.13979  1.11631 -0.180832 0.000666667
 0.993362 -0.141756    1.1104 -0.187815 0.000666667
 0.990383 -0.157431   1.11288 -0.077354 0.000666667
 0.986795 -0.149391   1.11353 -0.000510075 0.000666667
0.982991 -0.13821  1.11787 -0.197316 0.000666667
0.993127 -0.14508  1.11095 0.0342738 0.000666667
 0.990897 -0.142305   1.11541 -0.20896 0.000666667
 0.986965 -0.150611   1.11543 -0.000894775 0.000666667
 0.977923 -0.151403    1.1138 0.145629 0.000666667
 0.989364 -0.137202   1.11254 -0.310321 0.000666667
 0.991571 -0.144751   1.11078 0.0327336 0.000666667
 0.986144 -0.151797   1.11864 -0.101902 0.000666667
0.988151 -0.14383  1.12042 -0.0716939 0.000666667
0.989738 -0.15467  1.11634 0.203357 0.000666667
 0.987975 -0.151785   1.11285 0.0625059 0.000666667
  0.98446 -0.149326    1.1087 0.0497587 0.000666667
  0.98931 -0.148377   1.10816 0.188579 0.000666667
0.982038 -0.14371  1.11186 0.019562 0.000666667
 0.986076 -0.153343   1.11125 -0.127452 0.000666667
 0.985261 -0.137627   1.11033 -0.129616 0.000666667
0.99763 -0.1415  1.1094 -0.0206698 0.000666667
 0.993346 -0.142073   1.11077 -0.193973 0.000666667
 0.989767 -0.143143   1.11112 -0.000646373 0.000666667
 0.995073 -0.150249   1.10578 -0.0544042 0.000666667
 0.984533 -0.138976   1.10027 -0.087925 0.000666667
 0.985202 -0.147608   1.10846 -0.0243981 0.000666667
 0.994534 -0.142364   1.10847 -0.0520486 0.000666667
 0.996068 -0.137528   1.11997 -0.222326 0.000666667
 0.990715 -0.152361   1.11253 0.0490544 0.000666667
 0.992795 -0.143799   1.11432 0.0176458 0.000666667
 0.988682 -0.144706   1.11062 -7.63888e-05 0.000666667
 0.989835 -0.148415    1.1077 0.190838 0.000666667
 0.994671 -0.141992   1.11054 -0.201735 0.000666667
 0.992349 -0.144707   1.11252 -0.00311159 0.000666667
 0.982178 -0.152083   1.11756 0.318731 0.000666667
 0.993257 -0.140232   1.11267 -0.169552 0.000666667
 0.990269 -0.150879   1.10688 0.174624 0.000666667
 0.984871 -0.142982   1.11564 -0.156547 0.000666667
 0.995349 -0.144495   1.11653 -0.222111 0.000666667
 0.991953 -0.148696   1.11382 -0.223129 0.000666667
 0.996337 -0.140661   1.10924 -0.149746 0.000666667
  0.99544 -0.140978   1.11632 -0.204446 0.000666667
 0.986007 -0.143118   1.10491 -0.202703 0.000666667
  0.98311 -0.146273   1.10637 -0.0206908 0.000666667
 0.992234 -0.151147   1.10787 0.161347 0.000666667
 0.992937 -0.141068   1.11611 -0.167983 0.000666667
 0.987983 -0.153211   1.11268 0.0543025 0.000666667
0.993743 -0.15107  1.10298 -0.0281197 0.000666667
0.987353 -0.15246  1.11267 0.0499189 0.000666667
 0.981972 -0.152002   1.11919 0.326256 0.000666667
 0.996309 -0.142501   1.11432 -0.187519 0.000666667
 0.989293 -0.153243   1.11172 0.160859 0.000666667
 0.989172 -0.154377   1.11103 0.0128526 0.000666667
 0.982578 -0.150613   1.10131 0.421327 0.000666667
 0.995511 -0.152224     1.112 -0.235714 0.000666667
 0.986053 -0.144737   1.10451 -0.195863 0.000666667
 0.979997 -0.156316   1.09915 -0.0162416 0.000666667
 0.980053 -0.145789   1.10839 0.0782535 0.000666667
 0.991089 -0.148782   1.10665 0.168218 0.000666667
 0.988322 -0.152998   1.11427 0.0604966 0.000666667
 0.990622 -0.143532   1.11164 0.0132773 0.000666667
 0.991311 -0.134358    1.1173 0.024292 0.000666667
0.990781 -0.13534  1.11492 0.0259463 0.000666667
 0.983818 -0.144597   1.10549 -0.022198 0.000666667
0.987162 -0.15111  1.11334 0.0814303 0.000666667
 0.987053 -0.148547   1.11444 0.0129317 0.000666667
 0.993925 -0.143333    1.1078 -0.0547387 0.000666667
 0.993095 -0.145695   1.11494 0.0303591 0.000666667
 0.990551 -0.156546   1.11341 -0.0581463 0.000666667
0.982301 -0.14365   1.1101 0.0462232 0.000666667
 0.984653 -0.138713   1.10014 -0.24103 0.000666667
 0.991396 -0.148939   1.10589 0.171383 0.000666667
 0.991581 -0.141803   1.11477 -0.183068 0.000666667
 0.992702 -0.146679   1.11357 0.0148137 0.000666667
 0.991687 -0.144675   1.11162 0.0394186 0.000666667
 0.988036 -0.151482   1.11267 0.0248638 0.000666667
 0.977698 -0.151606   1.11134 0.123036 0.000666667
 0.979046 -0.142652   1.11121 0.0135332 0.000666667
 0.989382 -0.147207   1.10533 0.256282 0.000666667
 0.989329 -0.147473   1.10719 0.213932 0.000666667
 0.989836 -0.149833   1.10546 0.178345 0.000666667
 0.989813 -0.144734   1.11534 0.0343787 0.000666667
0.985106 -0.14214  1.10342 -0.174926 0.000666667
 0.985306 -0.149409   1.11381 -0.0110546 0.000666667
  0.98293 -0.144777   1.10722 -0.0281228 0.000666667
0.983663 -0.14806  1.11382 -0.00966737 0.000666667
 0.995916 -0.140548   1.11547 -0.190511 0.000666667
 0.991812 -0.142022   1.11654 -0.194484 0.000666667
 0.996861 -0.140905   1.11385 -0.226646 0.000666667
 0.994655 -0.138927   1.11029 -0.175482 0.000666667
 0.982824 -0.152357    1.1016 0.389321 0.000666667
 0.993808 -0.144186   1.10828 -0.0411837 0.000666667
 0.994064 -0.139374   1.11332 -0.16811 0.000666667
 0.988782 -0.157132   1.11459 -0.0735806 0.000666667
 0.987198 -0.141013   1.10088 0.0765663 0.000666667
 0.984518 -0.141338   1.11901 -0.136152 0.000666667
 0.992249 -0.156365    1.0986 0.236651 0.000666667
 0.982719 -0.144175   1.11381 0.0134899 0.000666667
   0.9893 -0.137057   1.11177 -0.314579 0.000666667
 0.980718 -0.143896   1.11097 0.0217317 0.000666667
0.989858 -0.14584  1.10661 0.242229 0.000666667
 0.996669 -0.141377   1.10826 -0.0241186 0.000666667
0.995591 -0.1433 1.11578 -0.176477 0.000666667
 0.991506 -0.151389   1.10921 0.187323 0.000666667
 0.984718 -0.139702    1.1087 -0.0478515 0.000666667
 0.990522 -0.148668   1.10757 0.1598 0.000666667
 0.99389 -0.15034   1.1151 -0.237632 0.000666667
 0.989092 -0.153948   1.11226 0.0498258 0.000666667
 0.991912 -0.150485   1.10871 0.184548 0.000666667
 0.995874 -0.141725   1.11705 -0.215028 0.000666667
 0.985676 -0.155301   1.11045 -0.131203 0.000666667
 0.992671 -0.150363   1.10597 0.00297753 0.000666667
 0.994619 -0.142175   1.10581 -0.0325808 0.000666667
 0.982549 -0.148884   1.10876 -0.0401567 0.000666667
 0.990246 -0.148528   1.10743 0.194117 0.000666667
  0.99107 -0.144543   1.11059 -0.00495356 0.000666667
 0.993156 -0.141797   1.10761 -0.154184 0.000666667
 0.995098 -0.143857   1.10708 -0.0363549 0.000666667
 0.985403 -0.136186    1.1092 -0.045451 0.000666667
 0.989496 -0.143535   1.11124 0.0548191 0.000666667
 0.985886 -0.141788   1.10532 -0.169799 0.000666667
 0.976528 -0.149621   1.11163 0.1058 0.000666667
 0.988876 -0.138508   1.12048 -0.0754291 0.000666667
 0.989604 -0.139771   1.11067 -0.173884 0.000666667
 0.997285 -0.143383   1.11534 -0.202652 0.000666667
  0.98674 -0.134975   1.10943 -0.120301 0.000666667
 0.994724 -0.142225    1.1154 -0.226536 0.000666667
0.986931 -0.15549  1.11394 -0.160788 0.000666667
 0.996674 -0.141383    1.1078 -0.0518084 0.000666667
 0.985516 -0.151185   1.11336 -0.00593328 0.000666667
 0.991776 -0.152108   1.10825 0.187323 0.000666667
 0.987907 -0.152842   1.10826 0.158045 0.000666667
0.987817 -0.13333  1.11268 -0.109905 0.000666667
0.995264 -0.14159  1.11069 -0.146513 0.000666667
  0.97482 -0.150261   1.11255 0.105146 0.000666667
 0.994895 -0.150575   1.11345 -0.17799 0.000666667
 0.986682 -0.141935   1.10548 -0.160769 0.000666667
 0.988186 -0.142705   1.11911 -0.156102 0.000666667
 0.99321 -0.13889  1.10834 -0.176164 0.000666667
 0.994173 -0.142308   1.11231 -0.16462 0.000666667
 0.992869 -0.146611    1.1115 0.018518 0.000666667
 0.991524 -0.142655   1.10993 0.0104895 0.000666667
 0.983796 -0.142096   1.10456 -0.162098 0.000666667
 0.992899 -0.145656   1.11417 -0.0425846 0.000666667
0.985901 -0.14986  1.11157 -0.00924527 0.000666667
 0.992887 -0.143546   1.11344 -0.156999 0.000666667
 0.994428 -0.151232   1.10391 -0.00986001 0.000666667
 0.989376 -0.139877   1.10366 0.055979 0.000666667
  0.98809 -0.150376   1.10471 0.177193 0.000666667
 0.983946 -0.138363   1.11843 -0.24489 0.000666667
 0.987916 -0.140364   1.12076 -0.148727 0.000666667
  0.99019 -0.151076   1.10644 0.16874 0.000666667
 0.992099 -0.135334   1.11388 -0.311128 0.000666667
0.991604 -0.14348   1.1137 0.00742712 0.000666667
 0.981927 -0.138415   1.10881 -0.026035 0.000666667
 0.978949 -0.150718   1.11293 0.12202 0.000666667
 0.989743 -0.155316   1.11355 0.240748 0.000666667
 0.994104 -0.147105   1.11267 0.030345 0.000666667
 0.987777 -0.149819   1.11244 0.00470137 0.000666667
  0.99314 -0.149837   1.10805 0.18223 0.000666667
 0.982611 -0.150109   1.11104 0.047408 0.000666667
 0.992524 -0.137747   1.10429 -0.0446485 0.000666667
 0.991247 -0.152424   1.11035 0.18333 0.000666667
 0.992193 -0.149547   1.11369 -0.197419 0.000666667
 0.988363 -0.150489   1.10547 0.183886 0.000666667
  0.99078 -0.140845   1.11823 -0.0659551 0.000666667
 0.988081 -0.137707   1.10158 -0.214441 0.000666667
 0.985856 -0.142162   1.10572 -0.151262 0.000666667
 0.992433 -0.150513   1.11612 -0.230017 0.000666667
 0.986866 -0.140585   1.11859 -0.152065 0.000666667
 0.990451 -0.149389   1.10799 0.172302 0.000666667
 0.987411 -0.155337   1.11253 0.0808228 0.000666667
 0.990345 -0.153655   1.11417 0.230034 0.000666667
 0.988928 -0.139565   1.11358 -0.293376 0.000666667
 0.990938 -0.150515   1.10594 0.192381 0.000666667
 0.994311 -0.147439   1.10348 -0.0200855 0.000666667
 0.990311 -0.148123   1.11528 -0.0314184 0.000666667
 0.986786 -0.154527   1.11211 -0.127 0.000666667
 0.982158 -0.147634   1.10673 0.0402966 0.000666667
 0.982456 -0.142641   1.11109 0.0434429 0.000666667
0.991028 -0.14631  1.11181 0.0287699 0.000666667
 0.985649 -0.138409   1.10931 -0.0191012 0.000666667
0.992732 -0.14915  1.10801 0.177406 0.000666667
 0.990135 -0.155498   1.11535 -0.0490098 0.000666667
 0.982637 -0.145602   1.10176 0.363186 0.000666667
 0.982396 -0.146455   1.11059 0.0400902 0.000666667
 0.982892 -0.147473   1.11129 0.0555329 0.000666667
 0.988789 -0.137468    1.1114 -0.298108 0.000666667
 0.983536 -0.139037   1.11824 -0.23952 0.000666667
 0.984715 -0.139639   1.10911 -0.0135382 0.000666667
 0.988783 -0.149059   1.11579 -0.00538233 0.000666667
 0.996746 -0.141738   1.11119 -0.197609 0.000666667
 0.990522 -0.144286   1.11669 0.0315792 0.000666667
 0.989813 -0.155082    1.1157 0.247768 0.000666667
 0.985965 -0.139987   1.11718 -0.123607 0.000666667
  0.98813 -0.143347   1.11714 -0.104385 0.000666667
 0.991183 -0.143111   1.12026 -0.0761435 0.000666667
 0.989269 -0.141829   1.11776 -0.129646 0.000666667
 0.989824 -0.143724   1.11349 -0.00952633 0.000666667
 0.992073 -0.145666   1.11341 0.0343235 0.000666667
 0.981062 -0.147274   1.11702 0.0471504 0.000666667
 0.995443 -0.149989   1.11313 -0.223073 0.000666667
 0.986105 -0.137785   1.10936 -0.0432851 0.000666667
 0.992104 -0.141649   1.11144 -0.186803 0.000666667
 0.991534 -0.142894   1.11142 -0.145774 0.000666667
 0.992357 -0.140773     1.111 -0.174228 0.000666667
 0.992543 -0.151999   1.10936 0.148591 0.000666667
  0.99385 -0.145959   1.11053 0.0299602 0.000666667
 0.985416 -0.140513   1.11702 -0.107193 0.000666667
 0.991443 -0.149502   1.10955 0.165991 0.000666667
   0.9863 -0.150975   1.11236 -0.0228759 0.000666667
 0.983897 -0.145454   1.10743 -0.0435247 0.000666667
 0.983871 -0.148406    1.1095 0.0533462 0.000666667
 0.996128 -0.141849   1.10958 -0.183255 0.000666667
 0.981567 -0.153712   1.12185 -0.0330009 0.000666667
 0.987036 -0.151289   1.11346 -0.000265658 0.000666667
 0.990305 -0.147595   1.11042 0.0226145 0.000666667
 0.985581 -0.153711   1.11582 -0.1069 0.000666667
 0.980119 -0.144751   1.10827 0.0550178 0.000666667
 0.992901 -0.147886   1.11212 -0.203503 0.000666667
 0.994701 -0.139579   1.11054 -0.188381 0.000666667
 0.990818 -0.155366   1.11559 0.222987 0.000666667
0.996111 -0.14383  1.10806 -0.142894 0.000666667
 0.995358 -0.151118   1.11377 -0.231333 0.000666667
 0.991888 -0.142397   1.11244 -0.152256 0.000666667
 0.990036 -0.149642     1.109 0.19328 0.000666667
 0.987635 -0.156668   1.11698 -0.0887424 0.000666667
 0.988632 -0.136641   1.11307 -0.306638 0.000666667
 0.987352 -0.151042   1.11786 -0.0728128 0.000666667
 0.987019 -0.135354   1.11377 -0.321773 0.000666667
0.991727 -0.13821  1.10428 -0.0673774 0.000666667
 0.995644 -0.142169   1.10991 -0.196282 0.000666667
 0.989806 -0.156092   1.11576 0.236005 0.000666667
 0.977639 -0.135858   1.11034 -0.311613 0.000666667
 0.990271 -0.142555   1.11054 -0.0148452 0.000666667
 0.987196 -0.137929   1.11167 -0.107894 0.000666667
 0.985029 -0.154714   1.11134 -0.143958 0.000666667
 0.985655 -0.150839    1.1157 -0.0803945 0.000666667
 0.991013 -0.139408     1.109 -0.145087 0.000666667
 0.983399 -0.148923   1.10987 0.0532768 0.000666667
 0.996527 -0.142483   1.11074 -0.157514 0.000666667
 0.984164 -0.150025   1.11428 -0.0156542 0.000666667
 0.988683 -0.152151   1.11386 0.0340481 0.000666667
 0.983371 -0.149005   1.10982 -0.0342809 0.000666667
 0.991147 -0.145997   1.11195 0.0321344 0.000666667
  0.98767 -0.141932   1.11647 -0.0108378 0.000666667
 0.992612 -0.149981   1.10901 0.207471 0.000666667
 0.98251 -0.15032  1.12047 0.0241926 0.000666667
 0.983581 -0.141855   1.10975 0.0197652 0.000666667
 0.982127 -0.146929   1.11156 0.04964 0.000666667
  0.99135 -0.146989   1.10967 -0.0226322 0.000666667
 0.98822 -0.15172  1.11296 0.058483 0.000666667
 0.995437 -0.142735   1.11532 -0.183321 0.000666667
 0.996265 -0.150734   1.11231 -0.199881 0.000666667
 0.98555 -0.15705  1.11299 -0.156696 0.000666667
 0.994706 -0.139568   1.11414 -0.178798 0.000666667
 0.984834 -0.151055   1.11167 0.0502677 0.000666667
 0.980378 -0.142508   1.10754 0.0104089 0.000666667
  0.98988 -0.142479   1.11945 -0.0733488 0.000666667
  0.98849 -0.142748   1.10938 0.0133772 0.000666667
 0.990197 -0.141147   1.11533 0.021177 0.000666667
 0.985917 -0.144243   1.10764 -0.017917 0.000666667
 0.992638 -0.141462   1.11026 -0.178966 0.000666667
 0.985641 -0.151003   1.11669 -0.0758004 0.000666667
 0.993476 -0.149829   1.10443 -0.0169066 0.000666667
 0.998657 -0.130609   1.10042 -0.155046 0.000666667
 0.984482 -0.152631    1.1155 0.318929 0.000666667
  0.99251 -0.145866    1.1116 0.0561707 0.000666667
0.986228 -0.13861  1.11006 -0.110151 0.000666667
 0.986612 -0.150291   1.11833 -0.0840713 0.000666667
0.987893 -0.15629  1.11546 0.231766 0.000666667
 0.993111 -0.143453   1.11294 -0.170401 0.000666667
 0.978878 -0.145986   1.10725 0.0276476 0.000666667
 0.976881 -0.151495   1.11077 0.139075 0.000666667
 0.996647 -0.141891   1.11067 -0.150698 0.000666667
 0.988582 -0.149581   1.10657 0.155372 0.000666667
0.982671 -0.14793  1.11352 0.052146 0.000666667
 0.982512 -0.153596   1.12382 0.00997535 0.000666667
 0.995513 -0.141345   1.11165 -0.182275 0.000666667
 0.992763 -0.150878   1.10467 0.168216 0.000666667
 0.988789 -0.145675   1.11191 0.0383181 0.000666667
 0.990482 -0.150074   1.10662 0.176142 0.000666667
0.986083 -0.16095  1.11619 -0.0859718 0.000666667
 0.986417 -0.141258   1.11544 0.0260432 0.000666667
 0.975826 -0.150341   1.10977 0.107699 0.000666667
  0.99311 -0.141723   1.11367 -0.158847 0.000666667
 0.992735 -0.155639   1.10249 0.272676 0.000666667
  0.99134 -0.154397   1.11357 0.257197 0.000666667
0.994734 -0.14194  1.11568 -0.245689 0.000666667
 0.987268 -0.138334   1.11164 -0.112521 0.000666667
 0.989596 -0.136129   1.11402 -0.334731 0.000666667
 0.989563 -0.153157   1.10987 0.181923 0.000666667
 0.989054 -0.148086    1.1045 0.240422 0.000666667
0.983147 -0.13958   1.1078 -0.0368512 0.000666667
 0.992224 -0.149176    1.1154 -0.217062 0.000666667
 0.988092 -0.154373   1.11428 0.253248 0.000666667
 0.988861 -0.138994   1.11393 -0.317529 0.000666667
 0.995333 -0.143966   1.11975 0.0665732 0.000666667
  0.99586 -0.157511   1.10284 0.284809 0.000666667
 0.995502 -0.139725   1.11386 -0.18525 0.000666667
 0.994114 -0.144109   1.10646 -0.0227217 0.000666667
 0.992963 -0.143044   1.12057 -0.219588 0.000666667
 0.987603 -0.153758   1.11103 0.0349995 0.000666667
  0.98968 -0.153026    1.1147 0.0244452 0.000666667
 0.988435 -0.138353   1.10424 0.0305905 0.000666667
  0.98964 -0.154518   1.11477 0.252896 0.000666667
 0.987362 -0.154571   1.11361 0.242734 0.000666667
 0.990452 -0.135821   1.11523 0.0257019 0.000666667
 0.981953 -0.142681    1.1127 0.050921 0.000666667
 0.983814 -0.155385   1.09715 -0.0260559 0.000666667
 0.984238 -0.149389   1.10968 -0.0309999 0.000666667
 0.990802 -0.135175   1.11752 0.012647 0.000666667
  0.99142 -0.144682   1.11127 -0.00332371 0.000666667
 0.976578 -0.137311   1.11219 -0.322871 0.000666667
 0.985701 -0.145545   1.10919 -0.0210674 0.000666667
 0.980769 -0.142521   1.11156 0.0134798 0.000666667
  0.98771 -0.156456   1.11401 -0.0394849 0.000666667
 0.975009 -0.149664   1.11189 0.113044 0.000666667
0.980855 -0.14789  1.11858 0.0229904 0.000666667
 0.989398 -0.134807   1.11224 -0.317199 0.000666667
  0.97858 -0.149419   1.11369 0.0961439 0.000666667
 0.984848 -0.147789    1.1092 -0.0489873 0.000666667
   0.9852 -0.155517   1.11058 -0.155015 0.000666667
 0.989444 -0.157641   1.11078 -0.0669601 0.000666667
 0.982036 -0.147533   1.11734 0.0161135 0.000666667
 0.992808 -0.151832   1.10641 0.18619 0.000666667
 0.990627 -0.148697   1.10752 0.193851 0.000666667
 0.991916 -0.150319   1.10892 0.170095 0.000666667
 0.994522 -0.142962   1.11011 -0.14601 0.000666667
 0.992732 -0.152055   1.10772 0.173594 0.000666667
 0.993244 -0.140308   1.11336 -0.172874 0.000666667
 0.985966 -0.152822   1.11583 -0.0659484 0.000666667
0.996353 -0.14134  1.11418 -0.165476 0.000666667
 0.990492 -0.157014   1.11737 0.223406 0.000666667
 0.991634 -0.134626   1.11395 -0.300084 0.000666667
 0.992942 -0.144207   1.11135 0.0159003 0.000666667
 0.977659 -0.153555   1.11319 0.138671 0.000666667
 0.980869 -0.148096    1.1184 0.0403475 0.000666667
  0.98853 -0.156331   1.11468 -0.0388835 0.000666667
 0.984338 -0.140825   1.11659 -0.0986236 0.000666667
 0.985087 -0.143589   1.11732 -0.217917 0.000666667
 0.993773 -0.142842   1.11084 -0.170017 0.000666667
 0.993387 -0.139877   1.11383 -0.203409 0.000666667
 0.987692 -0.143551   1.11673 -0.139909 0.000666667
 0.993746 -0.142908   1.11158 -0.178819 0.000666667
  0.98423 -0.140341   1.11632 -0.0938716 0.000666667
 0.989633 -0.150676   1.10479 0.169363 0.000666667
 0.987019 -0.150905   1.11693 -0.0649518 0.000666667
 0.989687 -0.156796   1.10926 -0.0663168 0.000666667
 0.989713 -0.134817   1.11146 -0.126769 0.000666667
 0.983072 -0.138891   1.10873 -0.0328314 0.000666667
0.986276 -0.14677  1.10971 -0.0186719 0.000666667
 0.989039 -0.134852   1.11043 -0.313228 0.000666667
 0.99163 -0.15243  1.11087 0.15755 0.000666667
 0.986221 -0.148929   1.10786 -0.0565908 0.000666667
 0.987539 -0.157149   1.11539 0.227468 0.000666667
0.993501 -0.14762  1.10565 0.000868543 0.000666667
 0.988466 -0.151813   1.11243 0.0402103 0.000666667
  0.99371 -0.143465   1.11225 -0.19519 0.000666667
 0.996928 -0.139826    1.1194 -0.186458 0.000666667
 0.980471 -0.141459   1.11239 -0.000701362 0.000666667
 0.985352 -0.159396   1.11549 -0.0643725 0.000666667
  0.98296 -0.149381    1.1092 -0.0452902 0.000666667
 0.993612 -0.149365   1.10387 -0.0282285 0.000666667
 0.989327 -0.151727   1.11353 0.0506174 0.000666667
0.992874 -0.14309  1.11696 -0.206011 0.000666667
 0.994091 -0.144022   1.10738 -0.0250052 0.000666667
 0.994559 -0.142629   1.11711 -0.207299 0.000666667
 0.989575 -0.144128   1.11609 0.0355715 0.000666667
 0.988549 -0.154325   1.11417 0.236906 0.000666667
 0.983525 -0.147633   1.11023 0.0469729 0.000666667
 0.993394 -0.140615   1.11776 -0.198895 0.000666667
 0.984393 -0.159554   1.11539 -0.0741757 0.000666667
 0.983887 -0.150364   1.10875 -0.0522561 0.000666667
  0.98764 -0.151586   1.11493 0.0614267 0.000666667
 0.989842 -0.148573   1.11316 -0.0408233 0.000666667
 0.996098 -0.141722   1.11368 -0.223224 0.000666667
 0.985112 -0.150764   1.11329 0.0428042 0.000666667
 0.993417 -0.149077   1.10789 -0.0154097 0.000666667
 0.985249 -0.148845   1.10804 -0.0326951 0.000666667
 0.988783 -0.137435   1.11333 -0.339813 0.000666667
 0.990135 -0.141768   1.10962 -0.014549 0.000666667
 0.994235 -0.139099   1.11788 -0.191382 0.000666667
 0.990119 -0.146781   1.10334 0.239678 0.000666667
 0.995762 -0.141105   1.10936 -0.0329393 0.000666667
 0.991257 -0.140045   1.11289 -0.188542 0.000666667
 0.982538 -0.149841   1.11703 0.0107415 0.000666667
 0.990911 -0.153482   1.11767 0.233534 0.000666667
 0.984194 -0.139694   1.11835 -0.1144 0.000666667
 0.991151 -0.149308   1.10558 -0.0418633 0.000666667
0.987164 -0.1552 1.11307 0.0564086 0.000666667
 0.985314 -0.137099   1.11662 -0.201792 0.000666667
 0.980434 -0.142838   1.11196 0.0353472 0.000666667
 0.986742 -0.141757   1.10291 0.0649085 0.000666667
  0.98848 -0.138816   1.11234 -0.299542 0.000666667
 0.987966 -0.141513   1.11676 -0.00155192 0.000666667
 0.990998 -0.142007   1.11035 0.00389953 0.000666667
 0.987053 -0.154337   1.11475 0.0383897 0.000666667
 0.992372 -0.139763   1.11214 -0.185291 0.000666667
 0.991505 -0.141789   1.10879 -0.171905 0.000666667
 0.987691 -0.150699   1.11553 0.0592668 0.000666667
 0.987438 -0.154923   1.11165 0.0504421 0.000666667
 0.992901 -0.150432   1.10321 -0.0378387 0.000666667
 0.992316 -0.141323   1.11287 -0.178347 0.000666667
 0.982762 -0.154614   1.11755 -0.077345 0.000666667
 0.979107 -0.154373   1.11303 -0.156598 0.000666667
 0.995042 -0.140726   1.11377 -0.213796 0.000666667
 0.992961 -0.143645   1.11228 -0.000204434 0.000666667
 0.992081 -0.154736   1.11446 0.238674 0.000666667
 0.983782 -0.148211   1.11275 0.0379276 0.000666667
 0.989358 -0.141969   1.11551 0.000697058 0.000666667
 0.987236 -0.145914   1.10619 0.268361 0.000666667
 0.98755 -0.15058  1.11397 -0.00391969 0.000666667
 0.993035 -0.151444   1.11499 0.24225 0.000666667
 0.985364 -0.151144   1.11156 -0.00463711 0.000666667
  0.97824 -0.142548   1.11191 0.021904 0.000666667
 0.989592 -0.145553    1.1133 0.013686 0.000666667
0.996225 -0.14408  1.11495 -0.182484 0.000666667
  0.99649 -0.149072   1.11557 -0.179262 0.000666667
 0.994345 -0.142751   1.11172 0.0650822 0.000666667
 0.992364 -0.137243   1.11229 -0.340657 0.000666667
 0.986517 -0.142269   1.11524 -0.156843 0.000666667
0.997516 -0.14242   1.1123 -0.142056 0.000666667
 0.978245 -0.151986   1.11311 0.105312 0.000666667
 0.991557 -0.151697   1.10811 0.170932 0.000666667
 0.985325 -0.156248   1.11086 -0.144675 0.000666667
0.988432 -0.14526  1.11852 -0.0034394 0.000666667
 0.996005 -0.138728   1.12224 0.0462075 0.000666667
 0.992268 -0.151311   1.11035 0.182632 0.000666667
 0.985066 -0.153542   1.11632 -0.0846509 0.000666667
 0.985366 -0.140624   1.11861 -0.212408 0.000666667
 0.995475 -0.143464   1.11351 -0.177294 0.000666667
0.987539 -0.14139  1.11691 0.0234912 0.000666667
 0.993559 -0.139413   1.10737 -0.0313234 0.000666667
 0.995606 -0.140023   1.11602 -0.175814 0.000666667
 0.975638 -0.152046   1.11189 0.145588 0.000666667
 0.987687 -0.135793   1.11101 -0.320928 0.000666667
 0.985209 -0.149078   1.11412 0.0687892 0.000666667
 0.979508 -0.154764   1.11525 -0.164568 0.000666667
 0.990225 -0.154288   1.11694 0.276351 0.000666667
 0.995926 -0.138471    1.1174 -0.168356 0.000666667
 0.993914 -0.143478   1.11215 0.0140067 0.000666667
 0.997009 -0.144714   1.11153 -0.151813 0.000666667
 0.990403 -0.148559   1.10682 0.147637 0.000666667
0.985801 -0.15166  1.11676 -0.0973809 0.000666667
 0.991491 -0.150739   1.10757 0.186051 0.000666667
 0.986249 -0.143376   1.11639 -0.211012 0.000666667
 0.991884 -0.143267   1.11335 0.0420943 0.000666667
  0.98567 -0.150744   1.11285 0.0612473 0.000666667
  0.99049 -0.146718   1.11114 0.0212428 0.000666667
 0.983944 -0.149458   1.09863 0.391181 0.000666667
 0.993179 -0.142567   1.10936 -0.0640071 0.000666667
 0.984353 -0.148203   1.11277 0.0379816 0.000666667
0.989374 -0.14902  1.10648 0.161469 0.000666667
 0.984783 -0.145116     1.101 0.407743 0.000666667
 0.983225 -0.148811   1.11304 0.0543539 0.000666667
  0.98931 -0.138759   1.11669 -0.322913 0.000666667
 0.982032 -0.153264   1.11676 0.30795 0.000666667
 0.988926 -0.152557   1.11526 0.0140345 0.000666667
 0.987006 -0.154568   1.11229 0.0712263 0.000666667
0.983282 -0.14645  1.10906 -0.0148923 0.000666667
 0.994421 -0.156617   1.10325 0.255216 0.000666667
 0.991355 -0.151105   1.10995 0.172709 0.000666667
0.987551 -0.1541  1.1145 -0.042938 0.000666667
 0.990321 -0.138102   1.11107 -0.313238 0.000666667
 0.997561 -0.141919   1.11278 -0.175096 0.000666667
0.995003 -0.14255   1.1163 0.0585589 0.000666667
 0.995475 -0.144022   1.11366 -0.194384 0.000666667
 0.976618 -0.150457   1.11219 0.140987 0.000666667
 0.993717 -0.142648   1.10873 -0.200893 0.000666667
 0.991775 -0.148273   1.11328 -0.187368 0.000666667
 0.985817 -0.151346     1.116 0.0186868 0.000666667
 0.986766 -0.145659   1.10933 -0.0300402 0.000666667
 0.985756 -0.137124   1.11034 -0.0160287 0.000666667
 0.992113 -0.134922   1.11691 0.020053 0.000666667
 0.990175 -0.154752   1.11401 0.0346618 0.000666667
 0.991999 -0.143102   1.10564 -0.0507519 0.000666667
 0.994788 -0.149415   1.10332 -0.0339968 0.000666667
 0.977568 -0.150774   1.11222 0.13457 0.000666667
 0.985529 -0.156134   1.11188 -0.0325786 0.000666667
 0.986662 -0.149196   1.11539 -0.0805184 0.000666667
 0.997859 -0.130867   1.10217 -0.134329 0.000666667
 0.994289 -0.142579   1.11605 -0.217419 0.000666667
 0.989328 -0.156238   1.11561 0.23498 0.000666667
 0.987686 -0.146583   1.10549 0.236375 0.000666667
 0.995092 -0.150183   1.10098 -0.023034 0.000666667
 0.980378 -0.151416   1.12082 0.00411483 0.000666667
 0.986329 -0.140126   1.10271 0.0705568 0.000666667
 0.988767 -0.158441   1.11653 0.229308 0.000666667
 0.985557 -0.149894    1.1139 0.0270355 0.000666667
 0.986013 -0.139358   1.11745 -0.214936 0.000666667
 0.984619 -0.148643   1.10714 -0.0676853 0.000666667
 0.992779 -0.156953   1.11219 -0.0548588 0.000666667
0.992983 -0.14184   1.1188 -0.206918 0.000666667
 0.989121 -0.148677   1.10768 0.186868 0.000666667
 0.984589 -0.153748   1.11825 0.301812 0.000666667
 0.984064 -0.148211   1.11192 -0.038599 0.000666667
 0.989041 -0.151829   1.11506 0.0450387 0.000666667
 0.983223 -0.145457   1.11187 0.0422283 0.000666667
 0.985501 -0.159871   1.11599 -0.0693734 0.000666667
 0.996613 -0.150631   1.11204 -0.204635 0.000666667
 0.987339 -0.142886   1.11245 0.0434638 0.000666667
 0.993443 -0.154831   1.10377 0.2751 0.000666667
 0.988228 -0.142116   1.11803 -0.146872 0.000666667
 0.989151 -0.154741   1.11405 0.269171 0.000666667
 0.990264 -0.152681   1.11371 0.0336313 0.000666667
 0.993074 -0.146225   1.10974 0.00993069 0.000666667
 0.992077 -0.151564   1.10776 0.174109 0.000666667
 0.996724 -0.144766    1.1058 -0.0122142 0.000666667
 0.992105 -0.148803   1.10538 0.00671052 0.000666667
 0.994384 -0.140666   1.11426 -0.202873 0.000666667
 0.982122 -0.137657   1.11507 -0.0181113 0.000666667
 0.992063 -0.145333    1.1119 0.0254061 0.000666667
 0.991724 -0.147715   1.10569 0.166071 0.000666667
 0.989515 -0.147771   1.10683 0.172359 0.000666667
 0.990236 -0.145727   1.11341 0.0495045 0.000666667
 0.983779 -0.154123   1.11526 0.301142 0.000666667
  0.98499 -0.138244   1.10891 -0.0289695 0.000666667
 0.986104 -0.155855   1.11115 -0.163878 0.000666667
  0.98132 -0.149225   1.11908 0.0282541 0.000666667
 0.994432 -0.138937   1.11042 -0.171373 0.000666667
 0.994511 -0.154528   1.10008 0.265578 0.000666667
0.985232 -0.14898  1.11349 -0.0100737 0.000666667
0.986303 -0.14167  1.11679 -0.0887352 0.000666667
 0.989199 -0.137061   1.11252 -0.313631 0.000666667
 0.992261 -0.144813   1.11077 0.0673471 0.000666667
 0.993862 -0.143813   1.11244 -0.0118421 0.000666667
 0.989523 -0.138395   1.11171 -0.30854 0.000666667
 0.988024 -0.152691    1.1212 0.0615469 0.000666667
 0.980726 -0.145085   1.10787 0.0538743 0.000666667
 0.986328 -0.142669   1.11596 -0.208845 0.000666667
   0.9858 -0.138582   1.11632 -0.205421 0.000666667
 0.979699 -0.146944   1.10782 0.0434985 0.000666667
 0.987653 -0.156249   1.11641 -0.0980096 0.000666667
 0.981187 -0.138894   1.11625 -0.00103061 0.000666667
0.986243 -0.13896  1.10205 -0.163208 0.000666667
0.984087 -0.1504  1.1099 0.038921 0.000666667
 0.992768 -0.141111   1.11233 -0.167112 0.000666667
 0.995567 -0.146458   1.11522 -0.223756 0.000666667
0.989139 -0.14915  1.10348 0.188483 0.000666667
 0.992131 -0.144775   1.11345 0.0565258 0.000666667
0.995271 -0.14253  1.11819 -0.190255 0.000666667
 0.978281 -0.151333   1.10926 0.116992 0.000666667
 0.984282 -0.147891   1.11078 0.0579632 0.000666667
 0.978732 -0.151411    1.1109 0.105219 0.000666667
 0.985113 -0.155113   1.11205 -0.159483 0.000666667
 0.995114 -0.142418   1.11074 -0.169173 0.000666667
 0.989374 -0.133942   1.11302 -0.119097 0.000666667
 0.989801 -0.148172   1.10442 0.24551 0.000666667
 0.988979 -0.142854   1.11774 -0.13676 0.000666667
 0.991321 -0.141735   1.11233 -0.169158 0.000666667
 0.992738 -0.150621   1.11468 -0.226602 0.000666667
  0.98134 -0.144204   1.11121 0.043056 0.000666667
 0.991294 -0.143586   1.11432 -0.177275 0.000666667
 0.979885 -0.140284   1.11365 0.0453488 0.000666667
 0.985201 -0.150003   1.10711 -0.0581285 0.000666667
 0.996523 -0.142433   1.10788 -0.00397022 0.000666667
0.984835 -0.14735  1.10785 -0.018634 0.000666667
 0.989298 -0.151263   1.11026 0.178972 0.000666667
 0.977058 -0.134931   1.11156 -0.320617 0.000666667
 0.977353 -0.150062   1.11317 0.129051 0.000666667
 0.988471 -0.138168   1.11234 -0.333767 0.000666667
 0.981824 -0.149054   1.11353 0.0504761 0.000666667
 0.983085 -0.145625   1.11003 0.0502697 0.000666667
 0.986765 -0.139771   1.11927 -0.200008 0.000666667
 0.990769 -0.156064   1.11524 0.252233 0.000666667
 0.984406 -0.154975   1.11234 -0.132502 0.000666667
 0.987199 -0.148919   1.11252 0.0670145 0.000666667
 0.994146 -0.149766   1.10412 -0.03636 0.000666667
 0.994683 -0.142158   1.11023 -0.174046 0.000666667
 0.985909 -0.142953   1.10345 -0.17667 0.000666667
 0.978542 -0.152424   1.11139 0.13319 0.000666667
0.983879 -0.15119  1.10925 -0.0495884 0.000666667
 0.985195 -0.147134    1.1097 0.0665287 0.000666667
   0.9879 -0.156251   1.11207 -0.0435622 0.000666667
 0.994944 -0.147707   1.11242 -0.21431 0.000666667
 0.982426 -0.139802   1.10994 -0.0369619 0.000666667
 0.990675 -0.141457   1.11106 -0.196168 0.000666667
 0.986246 -0.142386   1.10392 -0.166183 0.000666667
 0.989866 -0.146283   1.11449 0.0113185 0.000666667
 0.989992 -0.152297   1.11374 0.243643 0.000666667
  0.99068 -0.138789   1.11109 -0.304463 0.000666667
 0.993077 -0.155006    1.1025 0.271879 0.000666667
 0.993898 -0.140012   1.11465 -0.192447 0.000666667
 0.986284 -0.151446   1.11388 -0.00690868 0.000666667
  0.98739 -0.133677   1.11202 -0.29912 0.000666667
 0.992063 -0.147143   1.11529 -0.0180368 0.000666667
 0.988971 -0.138088   1.11205 -0.300222 0.000666667
 0.981397 -0.139431   1.11669 0.022581 0.000666667
 0.993787 -0.148922   1.11294 -0.191895 0.000666667
0.995665 -0.14238  1.10622 -0.0377988 0.000666667
 0.994409 -0.142201   1.11159 0.067714 0.000666667
 0.989138 -0.157445    1.1148 0.222536 0.000666667
 0.993958 -0.144505   1.11598 -0.198006 0.000666667
  0.99334 -0.141312    1.1125 -0.150336 0.000666667
  0.99149 -0.143107   1.11031 0.0115469 0.000666667
 0.993986 -0.150034   1.10274 -0.00603046 0.000666667
 0.989416 -0.144469   1.11078 -0.0213648 0.000666667
0.996346 -0.1401 1.11635 0.065596 0.000666667
 0.988788 -0.153567    1.1124 0.0478438 0.000666667
 0.994153 -0.141092   1.11121 -0.136437 0.000666667
0.992353 -0.14462  1.11296 -0.0333663 0.000666667
  0.99566 -0.142838   1.11181 -0.19305 0.000666667
 0.986116 -0.151109   1.11167 0.054086 0.000666667
 0.988825 -0.154886   1.11815 0.225447 0.000666667
 0.986794 -0.158447   1.11695 0.221528 0.000666667
0.996371 -0.13943  1.10883 -0.0359582 0.000666667
 0.987987 -0.154831   1.11122 0.038824 0.000666667
 0.995097 -0.149523   1.11367 -0.195903 0.000666667
0.986551 -0.15272  1.09976 -0.0193413 0.000666667
  0.98433 -0.147138   1.10754 -0.0428451 0.000666667
 0.990131 -0.157952   1.11257 -0.0667974 0.000666667
 0.994762 -0.139457   1.10528 -0.035668 0.000666667
0.984724 -0.14077  1.11656 0.0434497 0.000666667
 0.988149 -0.149044   1.10553 0.167772 0.000666667
 0.990429 -0.149047   1.10544 0.206335 0.000666667
 0.984669 -0.151342   1.11487 0.0151594 0.000666667
 0.980734 -0.141526   1.11176 0.0414506 0.000666667
 0.991267 -0.148596   1.11207 0.0268805 0.000666667
 0.980422 -0.152216   1.11816 0.325462 0.000666667
 0.985219 -0.154902   1.11821 -0.110867 0.000666667
 0.990116 -0.138526   1.11137 -0.29968 0.000666667
 0.979318 -0.152396   1.11275 -0.14882 0.000666667
 0.989017 -0.135827   1.11074 -0.329381 0.000666667
 0.988568 -0.154392   1.11697 0.244013 0.000666667
 0.993664 -0.148706   1.11516 -0.234154 0.000666667
 0.992505 -0.150395   1.10574 0.192491 0.000666667
 0.992202 -0.144128    1.1126 0.0154004 0.000666667
 0.994658 -0.149639   1.10079 -0.0279535 0.000666667
  0.99064 -0.147862   1.10677 0.170297 0.000666667
 0.986084 -0.152586   1.11176 0.0404731 0.000666667
 0.993076 -0.150408   1.10808 0.178932 0.000666667
 0.984857 -0.149132   1.11539 -0.0431221 0.000666667
 0.995912 -0.157889   1.10056 0.265041 0.000666667
 0.991592 -0.150981   1.11645 -0.0484211 0.000666667
 0.985239 -0.136817   1.10157 -0.229298 0.000666667
  0.98924 -0.143346   1.10979 0.00164865 0.000666667
 0.992971 -0.149848   1.10723 0.182264 0.000666667
  0.99092 -0.143532   1.11296 -0.0040533 0.000666667
 0.996143 -0.138412   1.11361 -0.187786 0.000666667
 0.989858 -0.138085   1.11293 -0.338053 0.000666667
 0.994768 -0.148593    1.1115 -0.194552 0.000666667
 0.989278 -0.151821   1.10589 0.164994 0.000666667
 0.987124 -0.142406   1.12014 -0.0994196 0.000666667
  0.99397 -0.140505   1.11605 -0.190252 0.000666667
 0.994575 -0.143412   1.11299 -0.220232 0.000666667
 0.994236 -0.149551    1.1137 -0.204347 0.000666667
 0.991772 -0.150586   1.10804 0.189353 0.000666667
 0.995662 -0.146572   1.11273 0.0557385 0.000666667
 0.991706 -0.143158   1.11304 -0.168378 0.000666667
  0.98915 -0.143415   1.12158 -0.148798 0.000666667
 0.974182 -0.137831    1.1101 -0.303622 0.000666667
  0.98427 -0.149928   1.11169 0.0490238 0.000666667
 0.993076 -0.150072   1.11562 -0.25087 0.000666667
 0.995762 -0.140409   1.11635 -0.23094 0.000666667
 0.993262 -0.143164   1.10917 -0.0540088 0.000666667
 0.980342 -0.143005   1.11135 0.00672292 0.000666667
 0.987531 -0.150699   1.11629 -0.106503 0.000666667
 0.989672 -0.148841   1.10673 0.181851 0.000666667
 0.995486 -0.149515   1.11372 -0.221912 0.000666667
 0.995826 -0.152441   1.10226 0.265307 0.000666667
 0.990248 -0.155039   1.11421 0.0526768 0.000666667
 0.996382 -0.148522   1.11312 -0.208868 0.000666667
 0.986373 -0.142606   1.11358 0.0354292 0.000666667
 0.986337 -0.149315   1.11704 -0.0717391 0.000666667
 0.985791 -0.155226   1.11139 -0.0567926 0.000666667
 0.986037 -0.154743   1.11229 -0.146615 0.000666667
 0.994773 -0.139596   1.11111 -0.16362 0.000666667
 0.973992 -0.147821   1.10921 0.117653 0.000666667
 0.993481 -0.144581   1.11134 0.0323879 0.000666667
 0.976973 -0.149301   1.11134 0.111541 0.000666667
 0.989309 -0.139021   1.11278 -0.297063 0.000666667
 0.991714 -0.146912   1.11506 -0.0291006 0.000666667
 0.987062 -0.140389   1.10465 -0.150293 0.000666667
 0.991308 -0.140781   1.11221 -0.18989 0.000666667
 0.998728 -0.131956   1.09947 -0.151612 0.000666667
  0.98879 -0.146928   1.10908 -0.020109 0.000666667
0.986006 -0.15729  1.11588 0.0450263 0.000666667
 0.994811 -0.144512   1.11696 -0.236805 0.000666667
 0.992145 -0.140356   1.10926 -0.180543 0.000666667
 0.993253 -0.140589   1.11169 -0.138898 0.000666667
 0.990165 -0.151719   1.10911 0.160219 0.000666667
 0.988532 -0.141828   1.12104 -0.106918 0.000666667
 0.983695 -0.143737   1.11339 0.032086 0.000666667
 0.989129 -0.144542    1.1094 0.00463997 0.000666667
0.991314 -0.14947  1.10707 0.17298 0.000666667
 0.997148 -0.139648    1.1167 0.0507157 0.000666667
 0.999177 -0.131583   1.09987 -0.139687 0.000666667
  0.99077 -0.155535   1.10156 0.285919 0.000666667
 0.985393 -0.155882   1.11164 -0.129983 0.000666667
 0.996645 -0.155894   1.10001 0.277313 0.000666667
 0.994094 -0.148319   1.10199 -0.0432945 0.000666667
 0.991552 -0.146913    1.1107 0.0199026 0.000666667
 0.988636 -0.150709   1.10498 0.193134 0.000666667
0.983351 -0.14811  1.11132 0.0594551 0.000666667
 0.994978 -0.138909   1.11291 -0.178203 0.000666667
 0.983698 -0.153106   1.11626 -0.0848394 0.000666667
 0.995812 -0.141004   1.11543 -0.211864 0.000666667
 0.990819 -0.140364   1.11453 -0.200197 0.000666667
 0.992037 -0.145795   1.10983 0.0203997 0.000666667
 0.992864 -0.145556   1.11188 -0.0198666 0.000666667
 0.986803 -0.141695   1.11642 0.0215211 0.000666667
0.993359 -0.14855  1.10373 -0.0453302 0.000666667
 0.990504 -0.150609   1.10625 -0.00254856 0.000666667
 0.992347 -0.145251   1.11127 0.0470984 0.000666667
  0.97644 -0.150155   1.11065 0.0968959 0.000666667
 0.999405 -0.140969   1.11247 -0.222047 0.000666667
 0.985396 -0.142298   1.11171 0.0477168 0.000666667
 0.988076 -0.149947   1.10878 0.178941 0.000666667
   0.9777 -0.149658   1.11256 0.126295 0.000666667
 0.994036 -0.140274    1.1164 -0.202649 0.000666667
 0.991879 -0.144619   1.11126 -0.189268 0.000666667
 0.985065 -0.143435   1.10475 -0.154014 0.000666667
 0.989195 -0.152164   1.11199 0.0308121 0.000666667
 0.985073 -0.148959   1.10933 -0.0372843 0.000666667
 0.975562 -0.148779   1.10941 0.117486 0.000666667
 0.990192 -0.144641   1.11634 0.0190318 0.000666667
 0.986487 -0.145101   1.11986 -0.148469 0.000666667
 0.995577 -0.138763   1.11754 0.0777072 0.000666667
 0.978472 -0.150902   1.11088 0.138139 0.000666667
 0.991518 -0.140289   1.11191 -0.181472 0.000666667
 0.98229 -0.14455  1.11216 0.00123055 0.000666667
 0.982894 -0.149674   1.10209 0.412487 0.000666667
 0.984309 -0.137588   1.11751 -0.106298 0.000666667
 0.986519 -0.136237   1.10933 -0.0309874 0.000666667
 0.990985 -0.152692   1.11034 0.0485645 0.000666667
  0.98766 -0.155342   1.11023 -0.113137 0.000666667
 0.992345 -0.136259   1.11395 -0.302006 0.000666667
0.988989 -0.14117  1.10961 0.0482607 0.000666667
 0.991009 -0.151369   1.10824 0.162182 0.000666667
 0.984807 -0.154568   1.11234 -0.159568 0.000666667
 0.987531 -0.142235   1.11349 0.019775 0.000666667
 0.996061 -0.142074   1.11103 -0.153545 0.000666667
  0.99343 -0.143049   1.10936 -0.196823 0.000666667
 0.986156 -0.140197   1.11704 -0.0936499 0.000666667
 0.983653 -0.137074   1.10098 -0.0871265 0.000666667
 0.990571 -0.138059   1.11223 -0.318605 0.000666667
 0.990022 -0.138712   1.11374 -0.304255 0.000666667
 0.994866 -0.141531   1.10857 -0.156701 0.000666667
 0.986611 -0.135756   1.11171 -0.324184 0.000666667
  0.97627 -0.148255   1.11039 0.11539 0.000666667
 0.983348 -0.151557   1.11977 0.312515 0.000666667
 0.990023 -0.140973    1.1186 -0.0745635 0.000666667
 0.996257 -0.143212   1.11124 -0.148943 0.000666667
 0.989486 -0.150391   1.11337 0.0426752 0.000666667
 0.990767 -0.148935    1.1206 0.0182954 0.000666667
 0.975137 -0.148867   1.11147 0.127635 0.000666667
 0.992841 -0.142097   1.10926 -0.193275 0.000666667
 0.989698 -0.157231   1.11297 -0.047758 0.000666667
 0.984413 -0.140536   1.11903 -0.105546 0.000666667
  0.99013 -0.155046   1.11226 0.228575 0.000666667
 0.980404 -0.141825   1.11164 0.0207267 0.000666667
 0.986562 -0.150648   1.11244 0.0543017 0.000666667
 0.988543 -0.146176   1.11355 0.0371862 0.000666667
 0.991607 -0.146607   1.10556 0.285673 0.000666667
 0.983122 -0.147077   1.11193 0.0514013 0.000666667
 0.986911 -0.150762   1.10696 -0.051892 0.000666667
 0.980075 -0.153662   1.11277 -0.144094 0.000666667
 0.987806 -0.144502   1.11589 0.0432548 0.000666667
 0.984501 -0.141648   1.10662 -0.192175 0.000666667
  0.98429 -0.150042   1.11203 0.0121487 0.000666667
 0.993725 -0.139584   1.11011 -0.168131 0.000666667
  0.99121 -0.142374   1.11338 -0.19299 0.000666667
 0.985252 -0.144204   1.11226 0.0474849 0.000666667
 0.987654 -0.146895   1.10524 0.252271 0.000666667
 0.991513 -0.148414    1.1048 -0.0142654 0.000666667
 0.980237 -0.145066   1.11049 0.0555081 0.000666667
  0.99063 -0.148485   1.12285 0.0904578 0.000666667
 0.989254 -0.147674   1.11028 0.0137607 0.000666667
   0.9925 -0.148621   1.10472 0.00358483 0.000666667
  0.98904 -0.154149   1.11377 0.0326235 0.000666667
 0.992513 -0.140884   1.11884 -0.20774 0.000666667
 0.988248 -0.139007   1.11356 -0.319633 0.000666667
 0.988414 -0.137042   1.11377 -0.312572 0.000666667
   0.9881 -0.153396   1.11058 0.0483054 0.000666667
 0.985762 -0.138377   1.11885 -0.249362 0.000666667
 0.993429 -0.150073   1.10654 -0.00524717 0.000666667
 0.987026 -0.152602   1.11157 0.0129525 0.000666667
 0.994101 -0.138251   1.11031 -0.184409 0.000666667
 0.985054 -0.138528   1.10545 -0.186796 0.000666667
 0.992223 -0.149794    1.1121 -0.195514 0.000666667
 0.993007 -0.141766     1.111 -0.176225 0.000666667
 0.987966 -0.151075   1.11454 -0.00334729 0.000666667
  0.99664 -0.139597   1.11194 -0.178134 0.000666667
  0.99326 -0.141059   1.11953 -0.174599 0.000666667
 0.987629 -0.154469   1.11193 0.0310165 0.000666667
  0.98964 -0.143077   1.11275 0.0472697 0.000666667
 0.988138 -0.141092   1.11506 -0.152051 0.000666667
 0.985202 -0.146806   1.10928 -0.0398966 0.000666667
 0.991541 -0.138244   1.11346 -0.321996 0.000666667
 0.994913 -0.145488   1.10573 -0.0204721 0.000666667
 0.986042 -0.141339   1.11786 -0.213948 0.000666667
 0.996143 -0.150679   1.11314 -0.195455 0.000666667
 0.991985 -0.143117    1.1093 -0.191012 0.000666667
 0.996969 -0.155308   1.09956 0.248545 0.000666667
 0.994629 -0.141666   1.11553 0.0517825 0.000666667
  0.98171 -0.146483   1.11421 0.0662015 0.000666667
 0.983677 -0.154366   1.11187 -0.152148 0.000666667
 0.987031 -0.140755    1.1158 0.0336879 0.000666667
 0.978434 -0.149859   1.11046 0.134815 0.000666667
 0.989469 -0.138077   1.11284 -0.364237 0.000666667
 0.987885 -0.156397   1.11152 -0.0435228 0.000666667
 0.990828 -0.142717   1.11305 -0.00751603 0.000666667
0.990341 -0.15083  1.11435 -0.212601 0.000666667
  0.98673 -0.158362   1.11511 0.224622 0.000666667
 0.990379 -0.152911   1.10667 0.15474 0.000666667
  0.98414 -0.152911   1.11284 -0.152053 0.000666667
 0.982917 -0.149421   1.11009 -0.0476549 0.000666667
 0.977101 -0.136266   1.11224 -0.320754 0.000666667
 0.992975 -0.143659   1.11303 -0.00136087 0.000666667
 0.992824 -0.142745   1.11596 -0.192204 0.000666667
  0.98337 -0.147312   1.10924 -0.0540482 0.000666667
 0.979131 -0.155094   1.11483 -0.152609 0.000666667
 0.993726 -0.144485   1.10696 -0.0201868 0.000666667
   0.9799 -0.144915   1.10761 0.0502986 0.000666667
 0.978528 -0.149746    1.1117 0.120071 0.000666667
 0.988097 -0.131695   1.11177 -0.12555 0.000666667
0.989627 -0.14356  1.08993 -0.204954 0.000666667
 0.996212 -0.143431   1.11894 -0.181615 0.000666667
 0.987474 -0.155168   1.11708 -0.100771 0.000666667
 0.987363 -0.145892   1.11684 -0.0679857 0.000666667
 0.988516 -0.141962   1.11044 0.0324741 0.000666667
 0.987632 -0.140239   1.11494 0.0261009 0.000666667
 0.989651 -0.135022   1.11602 0.0209893 0.000666667
 0.996442 -0.145651   1.10594 -0.039932 0.000666667
 0.986515 -0.143392   1.10398 -0.16726 0.000666667
 0.990837 -0.150355   1.11133 -0.199231 0.000666667
0.993495 -0.14034  1.11047 -0.14782 0.000666667
 0.990643 -0.146962    1.1177 0.0333088 0.000666667
 0.992745 -0.146222   1.11183 0.0351922 0.000666667
 0.990637 -0.146376   1.10496 0.248842 0.000666667
 0.994935 -0.139444   1.10853 -0.0313394 0.000666667
 0.985072 -0.142142   1.11798 -0.109658 0.000666667
 0.995132 -0.150354   1.11285 -0.208959 0.000666667
0.996239 -0.15441  1.10061 0.261117 0.000666667
 0.992598 -0.143513   1.11238 0.0219603 0.000666667
0.976976 -0.15054  1.11257 0.121403 0.000666667
 0.989441 -0.151112   1.10495 0.166758 0.000666667
 0.997885 -0.140349   1.10851 -0.0160209 0.000666667
 0.994586 -0.141182   1.10776 -0.044854 0.000666667
0.989223 -0.15363  1.11483 0.24261 0.000666667
 0.987953 -0.146903   1.11706 -0.0732863 0.000666667
  0.99464 -0.150764   1.11391 -0.228067 0.000666667
0.994015 -0.14656   1.1143 -0.0261062 0.000666667
 0.990503 -0.147601   1.11595 -0.010481 0.000666667
 0.988533 -0.143749   1.11153 0.048524 0.000666667
 0.993635 -0.140438   1.11591 -0.18712 0.000666667
 0.991076 -0.144333   1.11262 0.0560198 0.000666667
  0.98081 -0.139848    1.1162 0.0125206 0.000666667
 0.997444 -0.152063   1.09861 0.241466 0.000666667
 0.994417 -0.147386   1.10647 0.179816 0.000666667
 0.990086 -0.137627   1.12027 -0.101486 0.000666667
 0.986688 -0.140935   1.10643 -0.195563 0.000666667
0.995281 -0.14146  1.11591 -0.188104 0.000666667
 0.986782 -0.140779   1.12067 -0.118835 0.000666667
  0.99298 -0.144101   1.11212 0.0277041 0.000666667
 0.991011 -0.146148   1.11766 0.00339663 0.000666667
 0.989788 -0.133892   1.11127 -0.294019 0.000666667
  0.99171 -0.146213    1.1115 0.0228198 0.000666667
  0.99215 -0.153682   1.10303 0.157915 0.000666667
0.984772 -0.15181   1.1135 0.0615632 0.000666667
  0.98186 -0.152021   1.11755 0.314969 0.000666667
   0.9911 -0.150167   1.10795 0.163932 0.000666667
  0.98632 -0.148889   1.11777 -0.0646096 0.000666667
 0.994193 -0.141612   1.11158 -0.163258 0.000666667
 0.994468 -0.142596   1.11532 -0.241109 0.000666667
 0.995156 -0.139593   1.10802 -0.0178679 0.000666667
 0.989674 -0.156889   1.11506 0.234243 0.000666667
 0.991459 -0.144968   1.11249 0.0280811 0.000666667
 0.994825 -0.138515   1.10895 -0.0148288 0.000666667
 0.986293 -0.141075   1.11609 0.0280352 0.000666667
0.984135 -0.13695  1.10783 -0.0499426 0.000666667
 0.995112 -0.139567   1.11762 0.0601309 0.000666667
  0.98452 -0.146205   1.11184 0.0769906 0.000666667
 0.984219 -0.150611   1.11345 -0.0169898 0.000666667
 0.996453 -0.138311   1.12407 0.0454418 0.000666667
 0.988678 -0.151592    1.1157 -0.0040244 0.000666667
 0.989079 -0.144782   1.11284 0.00555465 0.000666667
 0.988772 -0.144754   1.11361 0.0514438 0.000666667
 0.985779 -0.155178   1.11082 0.0436761 0.000666667
 0.990527 -0.140798   1.11098 -0.181936 0.000666667
 0.989167 -0.141088   1.10998 0.0396793 0.000666667
  0.98988 -0.155264   1.11242 0.0429241 0.000666667
 0.992073 -0.139844   1.11293 -0.323633 0.000666667
 0.986226 -0.137634   1.11661 -0.210732 0.000666667
  0.98872 -0.143801    1.1041 -0.16349 0.000666667
 0.995899 -0.139672   1.11214 -0.158298 0.000666667
 0.998379 -0.143547   1.11278 -0.152608 0.000666667
 0.994621 -0.128594   1.11973 -0.296016 0.000666667
 0.989759 -0.147218   1.10406 0.261113 0.000666667
0.993427 -0.14035  1.11026 -0.152575 0.000666667
 0.997756 -0.141725   1.10955 -0.174193 0.000666667
 0.995362 -0.141396   1.11724 -0.20242 0.000666667
  0.99341 -0.149022   1.11319 -0.196431 0.000666667
 0.993765 -0.150459   1.11304 -0.203198 0.000666667
 0.994746 -0.144604   1.10864 -0.148534 0.000666667
 0.989326 -0.142617   1.11274 -0.0180979 0.000666667
 0.993888 -0.142648   1.11025 -0.165902 0.000666667
0.987197 -0.14099  1.10309 0.0659691 0.000666667
   0.9936 -0.140032   1.11522 -0.176951 0.000666667
 0.993318 -0.152021   1.11445 -0.233042 0.000666667
0.988403 -0.1462 1.11035 -0.0126252 0.000666667
 0.990166 -0.148872    1.1052 0.00457027 0.000666667
 0.992707 -0.154967   1.10214 0.29158 0.000666667
 0.984243 -0.143116   1.11837 -0.199277 0.000666667
 0.993461 -0.140979   1.11529 -0.187205 0.000666667
 0.987669 -0.144468     1.117 -0.000878525 0.000666667
 0.990303 -0.148004   1.10923 0.157373 0.000666667
 0.986658 -0.146868   1.10988 -0.0469189 0.000666667
 0.986077 -0.145762   1.10835 -0.0403015 0.000666667
 0.993784 -0.141721   1.11721 0.0703627 0.000666667
 0.994028 -0.143664   1.10525 -0.0115051 0.000666667
 0.989048 -0.150476   1.10635 0.167155 0.000666667
 0.991456 -0.145498   1.11366 0.0266736 0.000666667
 0.989566 -0.145151   1.11022 0.0288511 0.000666667
0.988478 -0.14952  1.10641 0.198081 0.000666667
0.980386 -0.14684  1.10857 0.0484687 0.000666667
 0.980142 -0.149925    1.1125 0.118308 0.000666667
 0.990697 -0.150575   1.12398 0.0653686 0.000666667
 0.986222 -0.155243   1.11474 0.0427981 0.000666667
 0.990914 -0.139595   1.11036 -0.187328 0.000666667
 0.994346 -0.150347   1.10382 0.00179846 0.000666667
 0.985619 -0.149958   1.11205 -0.0294442 0.000666667
  0.99436 -0.144784   1.10775 -0.163326 0.000666667
 0.978305 -0.150631   1.11211 0.143457 0.000666667
 0.976838 -0.151949   1.11434 0.108953 0.000666667
 0.977057 -0.149646   1.11056 0.121239 0.000666667
 0.984868 -0.151572   1.11267 -3.9279e-05 0.000666667
 0.992996 -0.145801   1.11243 0.0282203 0.000666667
  0.99129 -0.145236    1.1058 0.287332 0.000666667
 0.987807 -0.150761   1.11253 0.0630387 0.000666667
  0.99439 -0.138546   1.11429 -0.149141 0.000666667
 0.991787 -0.143855    1.1118 0.0112599 0.000666667
 0.992808 -0.148567   1.11255 0.0212108 0.000666667
0.987431 -0.15447  1.11157 -0.0601107 0.000666667
 0.991746 -0.148438   1.10633 0.188575 0.000666667
 0.984796 -0.150908   1.11499 -0.0231519 0.000666667
 0.988459 -0.157238   1.11604 0.187048 0.000666667
 0.983484 -0.146728   1.10747 -0.0556524 0.000666667
 0.986076 -0.145247   1.11441 0.00747258 0.000666667
 0.995283 -0.146735   1.12385 -0.171438 0.000666667
  0.99344 -0.140633   1.11153 -0.167611 0.000666667
 0.990498 -0.149116   1.11769 -0.0151665 0.000666667
 0.991734 -0.141803    1.1093 -0.178559 0.000666667
 0.983666 -0.141673   1.10419 -0.185252 0.000666667
 0.995438 -0.146865   1.10935 -0.0349198 0.000666667
0.998757 -0.13788  1.10394 0.0111832 0.000666667
 0.988215 -0.157593   1.11616 0.210976 0.000666667
  0.99449 -0.145636   1.10587 -0.0413497 0.000666667
 0.992555 -0.140333   1.10833 -0.169677 0.000666667
 0.997214 -0.142228   1.11775 -0.182579 0.000666667
 0.992199 -0.144505   1.11626 -0.02113 0.000666667
 0.994517 -0.143959   1.11115 -0.138513 0.000666667
 0.991509 -0.144725   1.11269 0.0519903 0.000666667
 0.991322 -0.143233    1.1112 -0.190924 0.000666667
  0.98576 -0.145468   1.11721 -0.144711 0.000666667
 0.990971 -0.133192   1.11291 -0.121633 0.000666667
 0.994591 -0.141566   1.11029 -0.143843 0.000666667
 0.986037 -0.139622   1.10518 -0.165493 0.000666667
 0.988113 -0.154741   1.11067 0.033787 0.000666667
 0.987785 -0.139928   1.12421 -0.258782 0.000666667
0.98253 -0.1465 1.10857 -0.0348506 0.000666667
 0.987909 -0.152173   1.11494 0.0432072 0.000666667
  0.98916 -0.151179   1.10641 0.19072 0.000666667
 0.988924 -0.154778   1.11147 0.0198062 0.000666667
 0.981154 -0.154827   1.12243 -0.0647915 0.000666667
0.992676 -0.14628  1.11132 0.0211327 0.000666667
 0.987633 -0.138734   1.11286 -0.329313 0.000666667
 0.980953 -0.141429   1.11111 0.0421709 0.000666667
 0.986628 -0.144615   1.11788 -0.1447 0.000666667
 0.977276 -0.149686   1.10994 0.113323 0.000666667
   0.9901 -0.146093   1.11724 0.000248872 0.000666667
 0.983016 -0.138103    1.1152 0.0272008 0.000666667
0.998434 -0.14041  1.10928 -0.163688 0.000666667
 0.988829 -0.154855   1.11485 0.258796 0.000666667
 0.976102 -0.137955   1.10936 -0.317482 0.000666667
 0.996753 -0.139365   1.11534 -0.202599 0.000666667
 0.982686 -0.147198   1.10909 0.0488435 0.000666667
 0.987073 -0.141794   1.11569 0.00613637 0.000666667
 0.993556 -0.146065   1.11329 0.0340686 0.000666667
 0.994254 -0.150339   1.10575 0.0152288 0.000666667
 0.996623 -0.127929   1.10068 -0.147046 0.000666667
 0.988224 -0.154804   1.11162 0.0265741 0.000666667
 0.989723 -0.156653   1.11109 -0.0697258 0.000666667
 0.981887 -0.144187   1.10943 0.0675532 0.000666667
 0.988315 -0.152012   1.12532 0.135037 0.000666667
 0.991008 -0.155685   1.11477 0.236795 0.000666667
 0.988745 -0.148647   1.10562 0.182896 0.000666667
 0.990577 -0.148851    1.1038 0.00716518 0.000666667
 0.989402 -0.152023   1.10924 0.185401 0.000666667
0.996272 -0.13775  1.10627 -0.0136912 0.000666667
 0.986439 -0.151105    1.1127 -0.013585 0.000666667
 0.996819 -0.144102   1.12271 -0.134638 0.000666667
 0.986015 -0.148824   1.11378 -0.00667701 0.000666667
 0.993949 -0.139926   1.11642 -0.186237 0.000666667
 0.988023 -0.143907    1.1096 0.0211033 0.000666667
 0.984073 -0.137018   1.11741 -0.254317 0.000666667
 0.993561 -0.141883    1.1105 -0.166389 0.000666667
 0.984635 -0.146793   1.10634 -0.0558251 0.000666667
0.976286 -0.14956  1.11098 0.165771 0.000666667
0.993835 -0.14274  1.11504 -0.206656 0.000666667
 0.989618 -0.137947    1.1135 -0.302166 0.000666667
 0.988141 -0.150492   1.11503 0.0289718 0.000666667
 0.984984 -0.143264   1.10397 -0.177632 0.000666667
 0.990396 -0.144345   1.11052 0.000219944 0.000666667
0.995835 -0.14198  1.11738 -0.202579 0.000666667
 0.986494 -0.154076   1.11189 0.0576163 0.000666667
 0.988416 -0.139446   1.10273 0.0695998 0.000666667
0.992213 -0.14489  1.11006 0.0046687 0.000666667
 0.976541 -0.147864   1.10989 0.114742 0.000666667
 0.986336 -0.155615   1.11373 0.242869 0.000666667
 0.984908 -0.150342   1.10788 -0.0315766 0.000666667
0.989027 -0.14662  1.11236 0.0398021 0.000666667
 0.988688 -0.144535   1.10541 0.287857 0.000666667
 0.993959 -0.143008   1.11034 -0.175147 0.000666667
 0.991719 -0.151467   1.10904 0.150891 0.000666667
 0.992094 -0.151162    1.1083 0.165155 0.000666667
 0.982319 -0.149152   1.11071 0.0338651 0.000666667
 0.989656 -0.145685   1.10366 0.25918 0.000666667
 0.995449 -0.141248   1.10916 -0.174472 0.000666667
 0.985274 -0.151151    1.1159 0.0110841 0.000666667
 0.991362 -0.144591   1.10898 0.0285283 0.000666667
 0.993455 -0.140486   1.11768 -0.189511 0.000666667
 0.985185 -0.149245   1.10191 0.403843 0.000666667
0.984718 -0.15032  1.11607 -0.0849987 0.000666667
 0.985549 -0.147677   1.10934 -0.0186126 0.000666667
0.988266 -0.15534  1.11674 0.261734 0.000666667
 0.994767 -0.140822   1.10699 -0.179143 0.000666667
 0.999085 -0.141552   1.11848 0.0663018 0.000666667
 0.990947 -0.152344   1.10768 0.15353 0.000666667
 0.983642 -0.147114   1.11231 0.0401349 0.000666667
 0.996292 -0.142148   1.10719 -0.0362897 0.000666667
  0.98878 -0.133623   1.11237 -0.0978231 0.000666667
 0.996743 -0.141026   1.10842 -0.178493 0.000666667
  0.99171 -0.149657    1.1068 0.138934 0.000666667
 0.989235 -0.154571   1.11217 0.0263268 0.000666667
 0.986884 -0.142283   1.11557 -0.130798 0.000666667
0.986169 -0.1376 1.11591 -0.00638673 0.000666667
 0.989569 -0.138944     1.113 -0.332544 0.000666667
0.988702 -0.15719  1.11224 -0.0733276 0.000666667
 0.987966 -0.150154   1.10826 0.172919 0.000666667
 0.98771 -0.14005  1.11335 -0.288935 0.000666667
 0.993093 -0.141331   1.11563 -0.199646 0.000666667
 0.996002 -0.143061   1.11636 -0.21981 0.000666667
0.993848 -0.15176   1.1229 -0.217489 0.000666667
 0.990591 -0.144471   1.11146 -0.0296942 0.000666667
 0.987889 -0.155513   1.11361 -0.139813 0.000666667
 0.995296 -0.139207   1.11742 -0.178101 0.000666667
 0.993718 -0.147189   1.11097 0.0522758 0.000666667
 0.988121 -0.156306   1.11725 0.227983 0.000666667
 0.984501 -0.145691    1.1104 -0.0592735 0.000666667
 0.992243 -0.149783   1.10857 0.179936 0.000666667
 0.983394 -0.140763   1.10897 -0.0132308 0.000666667
 0.983534 -0.145402   1.11017 0.0394117 0.000666667
  0.98988 -0.146059   1.11729 -0.0251893 0.000666667
 0.995604 -0.141744   1.11566 -0.188814 0.000666667
 0.982855 -0.151086   1.11798 -0.109663 0.000666667
 0.985527 -0.156376   1.11321 0.032352 0.000666667
 0.993041 -0.148491   1.10501 -0.00405106 0.000666667
 0.990952 -0.149906   1.10815 0.17287 0.000666667
 0.992393 -0.138613   1.10842 -0.174746 0.000666667
 0.992404 -0.145054    1.1135 0.0436858 0.000666667
0.992173 -0.14199  1.10923 -0.135 0.000666667
 0.979403 -0.153326   1.11425 -0.166827 0.000666667
0.985846 -0.1505 1.10064 0.433062 0.000666667
  0.99381 -0.140853    1.1096 -0.165522 0.000666667
 0.993241 -0.143345   1.10997 -0.1877 0.000666667
 0.991739 -0.142496   1.11215 -0.143631 0.000666667
 0.988191 -0.155373    1.1112 0.050481 0.000666667
  0.99427 -0.139957   1.11079 -0.188004 0.000666667
 0.978589 -0.134455   1.11315 -0.328962 0.000666667
0.992541 -0.15125  1.10563 -0.0155375 0.000666667
 0.992472 -0.142987   1.11348 0.0580748 0.000666667
 0.994201 -0.139861   1.11283 -0.193709 0.000666667
 0.982768 -0.146136    1.1091 0.0460581 0.000666667
 0.980072 -0.146234   1.11042 0.017158 0.000666667
 0.988668 -0.154557   1.11799 0.196432 0.000666667
 0.986294 -0.141086   1.11842 0.0069489 0.000666667
 0.985415 -0.151109   1.11844 -0.100713 0.000666667
   0.9882 -0.146187   1.10671 0.279096 0.000666667
 0.985047 -0.140306   1.10633 -0.169227 0.000666667
 0.991953 -0.141829   1.11293 -0.170371 0.000666667
 0.993372 -0.147277   1.10658 0.200726 0.000666667
 0.995428 -0.139678   1.11038 -0.163123 0.000666667
 0.990118 -0.145804    1.1113 0.0503708 0.000666667
 0.989317 -0.148967   1.11771 -0.0848268 0.000666667
 0.987791 -0.155925   1.11065 0.0607694 0.000666667
 0.990865 -0.145158   1.11617 -0.0226581 0.000666667
 0.984848 -0.138318   1.10992 -0.0216931 0.000666667
 0.987913 -0.144793   1.11637 -0.111927 0.000666667
0.994712 -0.15421  1.10172 0.242314 0.000666667
 0.981646 -0.147082   1.11459 0.0595253 0.000666667
 0.993754 -0.150713   1.11507 -0.235916 0.000666667
 0.979664 -0.144648   1.10742 0.0622008 0.000666667
 0.991904 -0.151122   1.10638 0.177394 0.000666667
 0.986545 -0.151133   1.11731 -0.11228 0.000666667
 0.987761 -0.140096   1.11561 0.0331916 0.000666667
 0.991047 -0.139127   1.11847 -0.100235 0.000666667
 0.992241 -0.147647   1.11066 0.0401577 0.000666667
  0.98933 -0.154941   1.11556 0.225565 0.000666667
 0.985386 -0.139188   1.11095 -0.0463249 0.000666667
 0.991859 -0.141708   1.11202 -0.000522096 0.000666667
0.990057 -0.14879   1.1063 0.201026 0.000666667
 0.989229 -0.136729   1.11348 -0.305583 0.000666667
 0.984418 -0.158812   1.11499 -0.048559 0.000666667
 0.987059 -0.138711   1.11751 -0.170875 0.000666667
 0.988247 -0.147107   1.11657 -0.0246282 0.000666667
 0.986001 -0.149099   1.11321 -0.0136515 0.000666667
 0.988246 -0.138182   1.11267 -0.316832 0.000666667
 0.974095 -0.149409   1.10915 0.091569 0.000666667
 0.989753 -0.146242   1.10322 0.263908 0.000666667
 0.993284 -0.146649   1.11203 0.0361752 0.000666667
 0.992656 -0.145272   1.11351 0.0262466 0.000666667
 0.984942 -0.145316    1.1078 -0.0127425 0.000666667
 0.980517 -0.152472   1.11804 0.308745 0.000666667
0.985249 -0.1382 1.10868 -0.0231357 0.000666667
 0.986152 -0.139541   1.11659 0.0119958 0.000666667
 0.994013 -0.149021   1.10559 -0.00378062 0.000666667
 0.982559 -0.145001   1.10974 0.053721 0.000666667
 0.981197 -0.141666   1.11059 0.0401402 0.000666667
 0.992961 -0.144984   1.11543 -0.0181036 0.000666667
 0.984634 -0.151019   1.11314 0.0154483 0.000666667
 0.992144 -0.142887   1.11379 -0.176043 0.000666667
 0.996583 -0.142412   1.10614 -0.0345174 0.000666667
0.997626 -0.14163  1.11115 -0.169932 0.000666667
 0.993119 -0.145576   1.11427 0.0390479 0.000666667
 0.987402 -0.156782   1.11715 -0.0645379 0.000666667
  0.98402 -0.139786   1.10683 -0.180185 0.000666667
 0.990418 -0.136368   1.11517 0.0071689 0.000666667
 0.992969 -0.149384   1.10542 0.179247 0.000666667
  0.98962 -0.151436   1.11363 0.0312999 0.000666667
  0.99492 -0.147418   1.11316 -0.228605 0.000666667
 0.991694 -0.143935   1.11072 0.0431386 0.000666667
 0.992304 -0.149616   1.11469 -0.267666 0.000666667
 0.985238 -0.148252   1.10886 -0.038754 0.000666667
 0.975872 -0.136934   1.11114 -0.305331 0.000666667
  0.98559 -0.147001   1.10982 -0.0507195 0.000666667
 0.981987 -0.145616   1.10789 0.0390189 0.000666667
  0.99458 -0.141257   1.11281 -0.148396 0.000666667
0.988687 -0.14093  1.11452 0.0214357 0.000666667
 0.990696 -0.146404   1.10624 0.197496 0.000666667
0.995359 -0.14177  1.11571 -0.216048 0.000666667
 0.995418 -0.137814   1.11169 -0.145525 0.000666667
 0.992791 -0.141427   1.11188 -0.189453 0.000666667
 0.991642 -0.145871   1.11156 0.0324385 0.000666667
 0.983326 -0.136651   1.11092 -0.0410525 0.000666667
 0.994384 -0.152632   1.11356 -0.21716 0.000666667
 0.978249 -0.152032   1.11288 0.151693 0.000666667
 0.982431 -0.148157   1.11076 -0.0607355 0.000666667
 0.982562 -0.147869   1.10988 -0.0326495 0.000666667
 0.993118 -0.143723   1.11085 0.022883 0.000666667
  0.99348 -0.147813   1.10889 0.211917 0.000666667
 0.976116 -0.150714   1.11143 0.11117 0.000666667
 0.991712 -0.141702    1.1102 -0.198127 0.000666667
 0.988809 -0.154397   1.12683 0.1409 0.000666667
 0.983395 -0.146871     1.109 -0.0335088 0.000666667


==> output_ims_2_2_2_2/positions.txt <==
 0.99 -0.15  1.11 0.08
 0.975 -0.135   1.12 0


==> output_ims_2_2_2_2/random_action_0.txt <==
0.056292
 0.979108 -0.143686   1.12637 0.259291 0.000666667
0.942601 -0.10728  1.11978 0.0101596 0.000666667
  0.97609 -0.142623   1.13904 0.153517 0.000666667
 0.993574 -0.150779   1.10535 0.0151302 0.000666667
 0.972845 -0.142988   1.13623 -0.245794 0.000666667
 0.987145 -0.158821   1.07329 -0.22885 0.000666667
 0.943746 -0.107073   1.13372 0.0326165 0.000666667
 0.980165 -0.149289   1.08178 0.287383 0.000666667
 0.960932 -0.132606   1.15659 0.0965743 0.000666667
 0.994883 -0.153723   1.12985 0.0307642 0.000666667
 0.937915 -0.105293   1.10447 0.170658 0.000666667
0.984397 -0.14876  1.13446 -0.0464049 0.000666667
 0.976552 -0.145139   1.10862 0.0108539 0.000666667
 0.939683 -0.110481   1.11231 -0.250823 0.000666667
 0.967371 -0.132822   1.12264 0.0840275 0.000666667
 0.964669 -0.132807   1.14208 -0.326801 0.000666667
 0.987689 -0.151057   1.14894 -0.300499 0.000666667
0.958912 -0.12569  1.08509 0.400943 0.000666667
 0.969661 -0.147316    1.0996 -0.080057 0.000666667
 0.960267 -0.135637   1.09996 0.0199032 0.000666667
 0.989226 -0.154321   1.10029 -0.16349 0.000666667
 0.964133 -0.133976   1.08745 0.00447216 0.000666667
 0.984824 -0.150121   1.12577 0.0737679 0.000666667
 0.988625 -0.147558   1.11311 -0.0236907 0.000666667
  1.00061 -0.159553   1.11738 -0.19105 0.000666667
  1.00127 -0.152502   1.13264 0.303867 0.000666667
  0.95181 -0.120167   1.11078 0.0872313 0.000666667
 0.987129 -0.156676   1.07444 -0.194485 0.000666667
 0.957372 -0.128219   1.11606 -0.0609516 0.000666667
 0.946865 -0.125422   1.13339 0.0374485 0.000666667
 0.978121 -0.144663   1.09537 0.362318 0.000666667
 0.987732 -0.151396   1.12448 -0.1895 0.000666667
 0.959569 -0.124823   1.13271 -0.0614781 0.000666667
0.952831 -0.12358  1.10051 0.101276 0.000666667
 0.964519 -0.135523   1.13164 -0.0624291 0.000666667
 0.966069 -0.129941   1.13751 0.318716 0.000666667
 0.966748 -0.132622   1.13742 0.213104 0.000666667
 0.962587 -0.142979   1.15749 0.179499 0.000666667
0.951403 -0.13034  1.14394 -0.0380505 0.000666667
 0.989202 -0.154749   1.11761 0.246338 0.000666667
 0.951929 -0.137945   1.11775 0.321851 0.000666667
  0.98889 -0.165342   1.13001 0.152442 0.000666667
 0.978222 -0.140869   1.12674 -0.123968 0.000666667
 0.966726 -0.125178   1.09899 -0.103091 0.000666667
 0.975969 -0.136849   1.12203 0.0122629 0.000666667
 0.995465 -0.153493   1.13782 0.0332985 0.000666667
   1.0058 -0.147708    1.1003 -0.272892 0.000666667
 0.988575 -0.143335   1.08428 -0.296042 0.000666667
 0.988455 -0.140251   1.08864 -0.426776 0.000666667
   1.0017 -0.158978   1.11613 -0.197482 0.000666667
 0.956323 -0.134491    1.1073 -0.0652174 0.000666667
  1.00223 -0.161259    1.1073 0.0420394 0.000666667
  1.00593 -0.158609   1.13826 0.0978379 0.000666667
 0.960091 -0.127657   1.08442 0.418083 0.000666667
 0.971122 -0.135656   1.10339 0.0164548 0.000666667
0.974342 -0.14599  1.10432 0.042022 0.000666667
 0.958613 -0.136562   1.13454 0.143443 0.000666667
 0.979505 -0.148222   1.07175 -0.0909844 0.000666667
 0.951525 -0.117034   1.09639 0.100755 0.000666667
 0.986174 -0.141976   1.11789 -0.0896938 0.000666667
 0.971188 -0.145791    1.1246 0.216174 0.000666667
 0.955592 -0.122401   1.14204 0.2419 0.000666667
 0.978207 -0.141941   1.13122 0.0136552 0.000666667
 0.980036 -0.151924   1.11858 0.0276005 0.000666667
 0.960608 -0.121441   1.11944 0.329053 0.000666667
 0.975932 -0.141893   1.16132 0.156901 0.000666667
 0.966282 -0.132915   1.13761 0.307169 0.000666667
  0.98722 -0.150666    1.1149 -0.044241 0.000666667
 0.978725 -0.134985   1.12775 0.199052 0.000666667
 0.995931 -0.153092   1.13449 0.0920129 0.000666667
 0.966336 -0.137214    1.1216 0.106817 0.000666667
 0.980071 -0.135349   1.11229 -0.166402 0.000666667
 0.972056 -0.136876   1.14789 0.100986 0.000666667
  1.01368 -0.164601   1.09926 0.0239748 0.000666667
 0.960048 -0.130006   1.10653 -0.502512 0.000666667
 0.956959 -0.130014   1.10237 -0.316518 0.000666667
 0.990457 -0.140747   1.08514 -0.112503 0.000666667
 0.959269 -0.124546   1.10661 0.0806268 0.000666667
 0.951872 -0.116536   1.09829 0.0852771 0.000666667
 0.958763 -0.124836   1.14994 0.16132 0.000666667
  0.99119 -0.148928   1.12192 0.0706146 0.000666667
 0.968823 -0.133309   1.10534 -0.231459 0.000666667
 0.989786 -0.148138   1.14662 -0.0807904 0.000666667
 0.957218 -0.125671   1.11521 0.0171709 0.000666667
  0.96144 -0.137676   1.13548 -0.154298 0.000666667
 0.954446 -0.133134   1.10138 -0.2459 0.000666667
 0.971264 -0.135706   1.11148 -0.0691696 0.000666667
 0.976734 -0.145492   1.10286 -0.070231 0.000666667
 0.965482 -0.127261   1.07671 -0.153979 0.000666667
 0.989504 -0.148043   1.11564 -0.0216994 0.000666667
 0.979559 -0.149178   1.15596 -0.17713 0.000666667
0.960316 -0.13466  1.13467 0.191808 0.000666667
 0.956095 -0.134451   1.10385 0.016186 0.000666667
 0.993266 -0.148764    1.0872 0.26823 0.000666667
 0.977828 -0.151438   1.11129 0.115991 0.000666667
0.959804 -0.12709  1.13102 -0.200782 0.000666667
 0.989369 -0.140901   1.13142 -0.237635 0.000666667
 0.977115 -0.145661   1.09978 0.162514 0.000666667
 0.979571 -0.140691   1.09711 -0.137601 0.000666667
 0.982387 -0.136637   1.07524 -0.00459401 0.000666667
 0.962108 -0.141516   1.12478 -0.103238 0.000666667
0.956004 -0.13042  1.09522 -0.00762788 0.000666667
0.987449 -0.15065  1.11438 -0.036183 0.000666667
 0.988263 -0.140245   1.09577 0.361286 0.000666667
 0.975857 -0.148089   1.11731 -0.237044 0.000666667
  1.01387 -0.166328    1.0845 -0.235295 0.000666667
 0.981149 -0.145273   1.12636 0.286057 0.000666667
 0.96383 -0.13902  1.13988 -0.271345 0.000666667
 0.954064 -0.134666   1.10288 -0.265002 0.000666667
 0.971889 -0.139593     1.132 0.145772 0.000666667
0.947219 -0.12909  1.12644 0.0410158 0.000666667
 0.977264 -0.134788   1.13946 -0.175175 0.000666667
 0.959653 -0.122605   1.13782 -0.235851 0.000666667
 0.977203 -0.134221   1.11226 -0.161973 0.000666667
 0.978698 -0.142996   1.10891 0.233799 0.000666667
 0.928828 -0.094474   1.13471 0.169005 0.000666667
 0.989612 -0.147806   1.13056 0.0504759 0.000666667
 0.999768 -0.153244     1.127 0.239748 0.000666667
  1.01425 -0.165291   1.08432 -0.20838 0.000666667
 0.961478 -0.134737   1.13495 0.221725 0.000666667
 0.942966 -0.118029   1.11674 -0.273817 0.000666667
  1.00937 -0.157919   1.13852 0.084358 0.000666667
 0.951348 -0.123286   1.09948 0.08665 0.000666667
  1.01468 -0.165962     1.083 -0.197209 0.000666667
 0.980297 -0.140613   1.12797 -0.116119 0.000666667
  0.96849 -0.139697   1.11749 -0.337077 0.000666667
 0.979032 -0.144022    1.1555 -0.201209 0.000666667
 0.954952 -0.132942   1.09696 0.208544 0.000666667
 0.980657 -0.136205   1.13757 -0.502952 0.000666667
 0.969732 -0.134983   1.09526 -0.201075 0.000666667
 0.986331 -0.144717   1.15596 -0.0347759 0.000666667
  0.95993 -0.130633   1.14124 0.0569946 0.000666667
 0.970355 -0.137842   1.15364 -0.247301 0.000666667
 0.977866 -0.134492    1.1289 -0.195585 0.000666667
 0.962563 -0.135597   1.14601 -0.434646 0.000666667
 0.985864 -0.143426   1.09069 -0.202865 0.000666667
   1.0036 -0.165332   1.13588 -0.0576878 0.000666667
 0.977451 -0.134751   1.12011 -0.106813 0.000666667
 0.937379 -0.119602   1.11878 -0.0600888 0.000666667
 0.976734 -0.138139   1.12343 -0.0433245 0.000666667
 0.973851 -0.146394   1.10412 -0.0721462 0.000666667
 0.972272 -0.133811   1.10719 -0.15798 0.000666667
 0.946413 -0.142285   1.11579 -0.0782334 0.000666667
 0.954023 -0.130765   1.09448 0.0119471 0.000666667
 0.969178 -0.134669   1.09602 -0.19823 0.000666667
 0.999732 -0.149697   1.13619 0.00120976 0.000666667
 0.987011 -0.140535   1.08967 -0.414567 0.000666667
  1.00528 -0.165724   1.13423 -0.0497051 0.000666667
 0.978253 -0.132219   1.11198 -0.159042 0.000666667
0.981373 -0.14165  1.11526 0.00789342 0.000666667
 0.979417 -0.141259   1.11653 -0.00644183 0.000666667
 0.966005 -0.126894   1.08721 0.187551 0.000666667
 0.975674 -0.129361   1.12861 -0.272904 0.000666667
 0.944975 -0.119391   1.12866 -0.0452326 0.000666667
  0.94319 -0.114314   1.09438 0.0521182 0.000666667
 0.955823 -0.125503   1.06845 0.0359239 0.000666667
 0.941105 -0.110417   1.09206 -0.456648 0.000666667
 0.978643 -0.144778   1.17135 -0.190323 0.000666667
 0.983384 -0.149316   1.12983 0.144342 0.000666667
 0.986268 -0.142829   1.15542 0.379013 0.000666667
 0.964729 -0.129089   1.14436 -0.147407 0.000666667
 0.964061 -0.124999   1.12754 0.537733 0.000666667
 0.987794 -0.143981   1.08407 -0.308008 0.000666667
 0.942477 -0.112145   1.09665 0.0562107 0.000666667
   0.9559 -0.129286   1.09186 0.00973553 0.000666667
 0.992065 -0.150407   1.08872 0.263572 0.000666667
 0.985942 -0.135891   1.10216 -0.233449 0.000666667
 0.950278 -0.118822   1.09663 0.102565 0.000666667
 0.941597 -0.113957   1.11374 -0.259475 0.000666667
  0.99548 -0.154296   1.14042 0.0986611 0.000666667
 0.985126 -0.154926    1.0983 -0.00322017 0.000666667
 0.942954 -0.125473   1.09629 -0.174378 0.000666667
   0.9439 -0.112378   1.10621 -0.409387 0.000666667
 0.995165 -0.147715   1.10584 -0.012319 0.000666667
 0.976403 -0.143007   1.10588 0.168073 0.000666667
 0.979945 -0.141869   1.11482 0.0022288 0.000666667
 0.969964 -0.139999   1.14515 0.130822 0.000666667
 0.986245 -0.144078   1.12612 -0.0171828 0.000666667
 0.975463 -0.138259   1.12085 0.0140498 0.000666667
 0.967112 -0.142407   1.15595 0.204057 0.000666667
 0.951483 -0.129735   1.13194 -0.310587 0.000666667
  1.01638 -0.166303   1.08295 -0.209061 0.000666667
 0.984891 -0.138891   1.11749 -0.198865 0.000666667
  0.96493 -0.132368    1.1207 0.102223 0.000666667
 0.984102 -0.145812   1.14793 -0.12968 0.000666667
 0.947425 -0.125406   1.13194 0.0254538 0.000666667
  0.97493 -0.140134   1.12433 0.0662908 0.000666667
 0.995739 -0.154331   1.14276 0.0953371 0.000666667
 0.964758 -0.136096    1.1319 -0.0763554 0.000666667
 0.990911 -0.162462   1.12365 0.100868 0.000666667
 0.975096 -0.140343   1.11668 0.0334995 0.000666667
 0.979271 -0.136941   1.10676 -0.355439 0.000666667
 0.962941 -0.138603   1.13589 -0.155428 0.000666667
0.971462 -0.13067  1.13802 -0.145529 0.000666667
 0.975812 -0.144986   1.11053 0.217511 0.000666667
  0.96251 -0.127676   1.10263 -0.150958 0.000666667
 0.986877 -0.145072   1.09018 -0.180303 0.000666667
 0.991218 -0.147508   1.11135 0.057012 0.000666667
 0.952474 -0.129289   1.11903 -0.00722707 0.000666667
 0.989977 -0.139307   1.13211 -0.255455 0.000666667
   0.9773 -0.137256   1.12386 -0.0518767 0.000666667
 0.960635 -0.139387   1.14726 -0.0720362 0.000666667
 0.987487 -0.144582   1.09069 -0.189103 0.000666667
 0.973529 -0.126726   1.14531 0.0982332 0.000666667
  0.927703 -0.0955089    1.13457 0.164248 0.000666667
 0.976117 -0.145971   1.11952 -0.246953 0.000666667
 0.994477 -0.140895   1.11111 -0.176157 0.000666667
  0.95727 -0.140508   1.11746 -0.128096 0.000666667
  1.00125 -0.166119   1.09393 0.182561 0.000666667
  1.01483 -0.165076   1.09874 0.0337637 0.000666667
 0.966292 -0.147347   1.11753 -0.0945807 0.000666667
0.970073 -0.13604  1.13781 0.369486 0.000666667
 0.953187 -0.122514   1.09996 0.081379 0.000666667
 0.974478 -0.146123   1.10419 0.0437596 0.000666667
  0.97796 -0.145045   1.14369 0.293789 0.000666667
0.966546 -0.1254 1.07723 -0.149443 0.000666667
 0.987959 -0.151727   1.12317 -0.203585 0.000666667
0.953094 -0.12353  1.08136 -0.339859 0.000666667
 0.982717 -0.159152   1.12752 0.0540577 0.000666667
 0.982048 -0.144857   1.15557 -0.205475 0.000666667
 0.967099 -0.140275   1.06917 0.170899 0.000666667
 0.993935 -0.154674   1.12912 0.0349478 0.000666667
  0.98562 -0.141078   1.14333 -0.00922995 0.000666667
 0.972341 -0.142556   1.11127 -0.247793 0.000666667
 0.960363 -0.140896   1.11402 0.0885159 0.000666667
  0.98803 -0.148455   1.11591 -0.00875864 0.000666667
 0.965195 -0.142956   1.15232 0.247599 0.000666667
 0.990127 -0.153779   1.14329 0.0850213 0.000666667
 0.969703 -0.128762   1.10405 0.0522037 0.000666667
 0.982572 -0.141992   1.12756 0.271403 0.000666667
 0.947631 -0.125639    1.0973 0.0376003 0.000666667
 0.981155 -0.141835   1.11429 0.256057 0.000666667
 0.965752 -0.132422   1.12482 0.10123 0.000666667
 0.982228 -0.140917   1.10903 0.135294 0.000666667
  0.94321 -0.108984   1.13664 0.0660087 0.000666667
  0.97749 -0.146094   1.10009 -0.168467 0.000666667
 0.975988 -0.138244   1.10385 -0.0810169 0.000666667
  0.98326 -0.149516   1.10174 0.381683 0.000666667
 0.98104 -0.15545  1.09901 0.0840761 0.000666667
 0.961078 -0.135753   1.10261 -0.101218 0.000666667
 0.945421 -0.108787   1.06456 0.170343 0.000666667
 0.966525 -0.136147   1.13501 -0.0994369 0.000666667
0.953241 -0.12692  1.14196 -0.0235707 0.000666667
 0.984202 -0.157061    1.0891 0.151191 0.000666667
 0.952667 -0.119937   1.08615 -0.364939 0.000666667
  1.00582 -0.160675   1.11201 -0.0384053 0.000666667
 0.989826 -0.147757   1.11537 -0.0138612 0.000666667
  1.00403 -0.156365   1.11659 0.0230272 0.000666667
 0.944275 -0.119692   1.11241 0.223703 0.000666667
 0.993831 -0.149057   1.11385 -0.223053 0.000666667
 0.965513 -0.146034   1.10003 -0.214341 0.000666667
 0.961726 -0.132961   1.13453 0.201577 0.000666667
 0.942811 -0.114926   1.11721 -0.284287 0.000666667
 0.960396 -0.130059   1.13051 -0.218965 0.000666667
 0.982449 -0.145518    1.1108 0.387859 0.000666667
 0.927143 -0.107653   1.15177 0.103504 0.000666667
 0.957519 -0.129339   1.10556 0.249401 0.000666667
 0.977376 -0.140839   1.11359 0.0433261 0.000666667
 0.984042 -0.154037   1.09959 -0.0199159 0.000666667
 0.946832 -0.115294   1.11074 -0.111425 0.000666667
 0.975931 -0.146492   1.11341 0.0512012 0.000666667
 0.965474 -0.130631   1.13621 0.34024 0.000666667
 0.940917 -0.106225   1.10406 0.201356 0.000666667
 0.965059 -0.127077   1.10592 -0.126477 0.000666667
 0.965086 -0.137189   1.14422 -0.427131 0.000666667
  0.96075 -0.142683   1.14421 -0.0358785 0.000666667
 0.957557 -0.134079    1.1047 -0.0828362 0.000666667
 0.955531 -0.137982   1.12966 -0.095222 0.000666667
 0.981692 -0.154299   1.11387 -0.148849 0.000666667
 0.997191 -0.151222   1.10593 0.18569 0.000666667
 0.990641 -0.153885   1.12808 -0.0529737 0.000666667
 0.967923 -0.145886   1.12765 0.151699 0.000666667
 0.959298 -0.123606   1.15033 -0.0128668 0.000666667
 0.961816 -0.122263   1.14321 -0.374801 0.000666667
 0.971352 -0.135348   1.10468 0.0180426 0.000666667
 0.967747 -0.139289   1.11142 -0.242809 0.000666667
0.961998 -0.13465  1.09832 0.0253099 0.000666667
 0.976301 -0.138018   1.12114 -0.30858 0.000666667
 0.980027 -0.135582   1.12748 -0.252474 0.000666667
0.986164 -0.14868  1.10964 -0.0453164 0.000666667
  0.94041 -0.120772   1.13655 -0.0813496 0.000666667
 0.966788 -0.141135   1.06653 0.171819 0.000666667
  0.97246 -0.142299   1.16445 0.131815 0.000666667
 0.995018 -0.154532   1.12918 0.0469146 0.000666667
 0.952369 -0.129116   1.10803 -0.115806 0.000666667
 0.978702 -0.154066   1.12389 0.237771 0.000666667
 0.990463 -0.152996   1.14147 0.0791953 0.000666667
 0.985998 -0.150174   1.12513 0.0545806 0.000666667
  0.98149 -0.150526   1.11956 0.0235565 0.000666667
 0.966488 -0.140359    1.1283 0.0261644 0.000666667
 0.993118 -0.150981   1.11203 -0.212547 0.000666667
 0.975988 -0.145748   1.10735 -0.0833689 0.000666667
 0.957562 -0.127045   1.06699 0.0371718 0.000666667
 0.956889 -0.124543   1.14862 0.195499 0.000666667
   0.9606 -0.132136   1.10668 0.245099 0.000666667
 0.942865 -0.115924   1.11804 -0.254324 0.000666667
0.997052 -0.15163  1.14359 -0.213011 0.000666667
 0.945077 -0.110958   1.10506 -0.397729 0.000666667
  1.01801 -0.162143   1.11096 -0.300139 0.000666667
 0.975821 -0.144663   1.10492 -0.0805391 0.000666667
 0.965254 -0.146539   1.16546 0.0588192 0.000666667
 0.986259 -0.142119   1.14509 -0.00476229 0.000666667
  1.00063 -0.150882   1.13428 -0.00119064 0.000666667
 0.956444 -0.127443   1.11408 0.0143365 0.000666667
 0.988117 -0.153114   1.15966 0.231854 0.000666667
 0.946301 -0.113028   1.11163 -0.0985218 0.000666667
0.972906 -0.14274  1.12082 -0.173287 0.000666667
 0.948254 -0.119332   1.12909 -0.0252944 0.000666667
 0.987877 -0.145071   1.14148 -0.211804 0.000666667
 0.958492 -0.133387   1.13394 -0.277218 0.000666667
 0.961523 -0.123889   1.12166 0.0910329 0.000666667
 1.00434 -0.15116  1.13219 -0.324408 0.000666667
  1.00269 -0.149517   1.11977 -0.130972 0.000666667
 0.955781 -0.132169   1.09516 -0.00121685 0.000666667
 0.988825 -0.153661   1.10479 -0.156121 0.000666667
 0.976851 -0.144694   1.10469 -0.0586136 0.000666667
 0.988672 -0.142194   1.12587 -0.269839 0.000666667
 0.997099 -0.150919   1.14248 0.0346368 0.000666667
 0.954848 -0.125771   1.11288 -0.043957 0.000666667
 0.987225 -0.151217   1.12511 -0.194137 0.000666667
 0.969504 -0.140838   1.14811 0.134313 0.000666667
 0.954166 -0.128723   1.11157 -0.0497683 0.000666667
 0.970759 -0.136726   1.12243 -0.154631 0.000666667
   0.9549 -0.119728   1.10991 0.0424228 0.000666667
0.957789 -0.12559  1.11507 -0.039225 0.000666667
0.980366 -0.13688  1.12806 -0.537274 0.000666667
 0.947657 -0.124489   1.12957 0.014553 0.000666667
 0.969671 -0.137175   1.13577 0.37986 0.000666667
 0.964244 -0.134287   1.12437 0.0027354 0.000666667
 0.968372 -0.133856   1.09649 -0.196809 0.000666667
 0.976787 -0.147229   1.15908 -0.00286222 0.000666667
 0.990342 -0.142298   1.08985 -0.00084771 0.000666667
0.989561 -0.14593  1.13328 -0.0903634 0.000666667
 0.960428 -0.131598   1.12307 -0.0474185 0.000666667
  1.00728 -0.160282   1.12236 0.0450214 0.000666667
  0.97524 -0.129346   1.10943 0.348314 0.000666667
  0.94497 -0.120766   1.12907 -0.0372793 0.000666667
 0.994664 -0.154554   1.13859 0.0174115 0.000666667
0.972441 -0.14066   1.1281 -0.319071 0.000666667
  1.00693 -0.157499   1.13673 0.0753578 0.000666667
0.982032 -0.14874  1.11285 0.0586538 0.000666667
 0.984638 -0.142804   1.10598 -0.182757 0.000666667
 0.979046 -0.139176   1.13169 0.104316 0.000666667
 0.945928 -0.120606   1.12994 -0.0661827 0.000666667
 0.957239 -0.126235   1.14788 0.18967 0.000666667
 0.988353 -0.151422   1.12656 0.135849 0.000666667
0.993434 -0.1508 1.13919 0.138883 0.000666667
  1.01203 -0.162896   1.12271 -0.241863 0.000666667
 0.976606 -0.147565   1.10948 0.0186654 0.000666667
 0.985312 -0.151316   1.12869 -0.0539652 0.000666667
 0.965262 -0.142646   1.15438 0.207882 0.000666667
 0.964146 -0.146905    1.1326 0.0207077 0.000666667
  0.96344 -0.126227   1.11365 0.0586712 0.000666667
  0.97015 -0.136076   1.11224 -0.0612091 0.000666667
 0.979262 -0.136547   1.10905 -0.328556 0.000666667
 0.963418 -0.134702   1.12983 -0.0785568 0.000666667
 0.974096 -0.141068   1.09188 -0.0237254 0.000666667
 0.983839 -0.143703   1.13437 0.0931599 0.000666667
   0.9777 -0.137531   1.16094 -0.543092 0.000666667
 0.982639 -0.151511   1.12769 0.0976897 0.000666667
 0.978089 -0.138148   1.10344 -0.0547548 0.000666667
 0.960014 -0.132433   1.09367 0.0247102 0.000666667
 0.963627 -0.137248   1.14316 0.252242 0.000666667
0.944922 -0.11199  1.10569 -0.414815 0.000666667
0.969445 -0.14076  1.09183 0.470867 0.000666667
 0.954719 -0.134436   1.07866 -0.0389812 0.000666667
 0.976312 -0.143439   1.10576 0.144868 0.000666667
  0.96077 -0.133818   1.13386 0.220643 0.000666667
 0.987143 -0.143253   1.14175 -0.194147 0.000666667
  1.00693 -0.159583   1.13801 0.074438 0.000666667
 0.977562 -0.145888   1.10848 0.0402479 0.000666667
 0.961096 -0.139273   1.11326 0.11001 0.000666667
 0.989648 -0.151169   1.14099 0.0582429 0.000666667
 0.954836 -0.131373   1.09897 0.218629 0.000666667
 0.944807 -0.118987    1.1095 -0.00323335 0.000666667
0.976635 -0.15253  1.12172 0.182901 0.000666667
 0.951729 -0.127474   1.09854 -0.275856 0.000666667
  0.96672 -0.138515   1.10095 0.10346 0.000666667
  0.95272 -0.117241   1.09719 0.0993185 0.000666667
 1.00598 -0.14878  1.11946 -0.129152 0.000666667
 0.959506 -0.128227   1.13226 -0.112109 0.000666667
 0.988036 -0.154468   1.16038 0.226601 0.000666667
 0.971877 -0.150257   1.13688 -0.0407763 0.000666667
   0.9585 -0.120683   1.13462 -0.338504 0.000666667
 0.965256 -0.134921   1.12444 -0.000124398 0.000666667
 0.991779 -0.148533    1.1218 0.0769375 0.000666667
 0.965393 -0.129496   1.14036 0.0362507 0.000666667
 0.962536 -0.128715   1.13288 -0.092682 0.000666667
  0.94373 -0.119965   1.13013 -0.0497675 0.000666667
 0.983201 -0.143637   1.11329 0.021253 0.000666667
 0.998895 -0.152251   1.14073 -0.207177 0.000666667
 0.951165 -0.120505   1.14435 -0.0194778 0.000666667
 0.984199 -0.137749   1.07935 -0.202671 0.000666667
 0.950847 -0.118401   1.08597 -0.37885 0.000666667
  0.99124 -0.140983    1.0876 -0.105796 0.000666667
 0.951259 -0.130342   1.11985 -0.0135124 0.000666667
 0.945958 -0.125717   1.10165 0.09793 0.000666667
 0.946449 -0.106484   1.13361 0.0138885 0.000666667
 0.964794 -0.131084   1.11771 0.268186 0.000666667
 0.978071 -0.150337   1.10572 0.282816 0.000666667
 0.954581 -0.129561   1.11009 -0.112083 0.000666667
 0.944471 -0.122411    1.1275 -0.000869701 0.000666667
 0.981967 -0.151897   1.11997 0.0279014 0.000666667
 0.977443 -0.151283   1.12118 0.185629 0.000666667
 0.947315 -0.122263   1.11922 -0.335057 0.000666667
 0.964314 -0.135127   1.13256 -0.077641 0.000666667
  1.00362 -0.161988   1.12056 0.0399202 0.000666667
 0.975065 -0.159269   1.12373 0.189712 0.000666667
 0.948034 -0.114092   1.15024 -0.0316866 0.000666667
 0.989959 -0.147676   1.13086 -0.049243 0.000666667
 0.961241 -0.131398   1.13427 -0.283876 0.000666667
 0.992691 -0.149719   1.14522 -0.0749406 0.000666667
 0.967344 -0.133353    1.1357 0.208226 0.000666667
0.960047 -0.13254  1.15562 0.0783302 0.000666667
 0.983079 -0.144299   1.13624 -0.0187504 0.000666667
 0.952382 -0.128085   1.09889 -0.276175 0.000666667
 0.996199 -0.144344    1.1421 -0.469838 0.000666667
 0.944332 -0.109992   1.06229 0.158923 0.000666667
  0.98824 -0.152493   1.12394 0.124718 0.000666667
0.987398 -0.14215  1.14299 -0.196594 0.000666667
 0.960223 -0.121982   1.11851 0.336452 0.000666667
0.963868 -0.12614  1.08759 -0.246439 0.000666667
 0.965885 -0.128081   1.09791 -0.0976311 0.000666667
 0.984812 -0.149133   1.13658 -0.0278703 0.000666667
 0.987548 -0.152274   1.11306 -0.0335073 0.000666667
 0.959609 -0.122784   1.10569 0.0983953 0.000666667
 0.968882 -0.140076   1.14814 0.127898 0.000666667
 0.978925 -0.150053   1.09495 0.366522 0.000666667
 0.966039 -0.140259   1.13807 0.215736 0.000666667
 0.959998 -0.122623   1.15191 0.164368 0.000666667
 0.972939 -0.135741   1.13883 0.247948 0.000666667
  1.00672 -0.156813   1.13901 0.0448289 0.000666667
   0.9846 -0.150002   1.10098 0.373516 0.000666667
 0.971966 -0.136354   1.14844 0.0863526 0.000666667
   0.9645 -0.141066     1.156 0.197703 0.000666667
 0.954971 -0.125415   1.10812 -0.0354057 0.000666667
 0.977015 -0.141627    1.1073 0.14521 0.000666667
 0.969361 -0.129671   1.09916 0.218901 0.000666667
 0.974645 -0.145419   1.13855 -0.161065 0.000666667
 0.993219 -0.150437   1.12849 -0.195143 0.000666667
 0.980019 -0.148687   1.12184 0.0143978 0.000666667
 0.983987 -0.151641   1.12611 -0.0465068 0.000666667
 0.955322 -0.129192   1.10209 -0.342113 0.000666667
  1.00678 -0.159645   1.11996 0.025046 0.000666667
 0.967938 -0.130229    1.1442 -0.138136 0.000666667
 0.986715 -0.139359   1.08924 -0.404793 0.000666667
0.952841 -0.12873  1.10888 -0.106202 0.000666667
 0.969546 -0.129189    1.0996 0.245077 0.000666667
 0.981783 -0.150233   1.12725 0.0962039 0.000666667
 0.976783 -0.145361   1.11184 0.0557002 0.000666667
 0.955667 -0.129157   1.10609 0.245361 0.000666667
  1.01701 -0.157694   1.08921 -0.0791878 0.000666667
 0.940121 -0.119588   1.13583 -0.07595 0.000666667
0.950501 -0.1274 1.14457 -0.0276562 0.000666667
 0.963673 -0.126687   1.09963 -0.0759781 0.000666667
 0.965428 -0.132957   1.11108 -0.0429177 0.000666667
 0.961616 -0.121743   1.12361 0.0722753 0.000666667
  1.00488 -0.152571   1.09975 0.183264 0.000666667
 0.960135 -0.136051   1.09977 0.0199174 0.000666667
 0.971383 -0.144503   1.10071 -0.0651139 0.000666667
 0.979119 -0.147627   1.10961 0.0493132 0.000666667
 0.971586 -0.135126   1.14594 -0.169543 0.000666667
0.984705   -0.14 1.11713 -0.191558 0.000666667
 0.943617 -0.114588   1.11561 -0.27767 0.000666667
 0.977685 -0.137419   1.10024 -0.0814683 0.000666667
 0.961278 -0.131452   1.14215 -0.341567 0.000666667
 0.983502 -0.150227   1.13038 0.130289 0.000666667
 0.951303 -0.125291   1.13032 0.247255 0.000666667
0.959408 -0.1233 1.13671 -0.246113 0.000666667
 0.974439 -0.124818   1.11747 0.0229908 0.000666667
  1.01779 -0.162149   1.10968 -0.276074 0.000666667
 0.989483 -0.146567   1.12887 0.0597966 0.000666667
 0.981064 -0.140683   1.09632 -0.142802 0.000666667
  1.00422 -0.155397   1.09789 0.167553 0.000666667
 0.955216 -0.137755   1.12726 -0.0921021 0.000666667
 0.970178 -0.146761   1.09165 0.308596 0.000666667
 0.991335 -0.145282   1.13496 -0.0989397 0.000666667
 0.968694 -0.140643   1.10089 0.10199 0.000666667
  0.94525 -0.115286    1.1109 -0.0923762 0.000666667
  0.97962 -0.143877   1.12644 0.285735 0.000666667
 0.963641 -0.142005   1.15223 0.279883 0.000666667
 0.995217 -0.153307   1.15674 -0.223488 0.000666667
 0.967003 -0.131644   1.12538 -0.0828977 0.000666667
 0.993482 -0.157358   1.09315 0.135154 0.000666667
 0.988541 -0.144302   1.15207 -0.0326125 0.000666667
  0.95156 -0.129066   1.10577 -0.258649 0.000666667
 0.961589 -0.127527   1.13072 -0.113907 0.000666667
 0.988758 -0.144014   1.12619 -0.0330798 0.000666667
 0.970349 -0.140659    1.0946 0.100451 0.000666667
 0.977982 -0.138534   1.11377 0.00828037 0.000666667
 0.971697 -0.141384   1.12735 -0.309509 0.000666667
 0.970337 -0.141279    1.0942 0.110051 0.000666667
  0.97903 -0.147256   1.15635 -0.178491 0.000666667
 0.990872 -0.151978   1.12607 -0.26203 0.000666667
 0.947961 -0.124712   1.13074 0.0020176 0.000666667
0.975009 -0.14383  1.13925 0.15685 0.000666667
 0.970857 -0.135949   1.10535 -0.130052 0.000666667
 0.959802 -0.134786   1.09367 0.00360614 0.000666667
 0.950228 -0.124294   1.12078 -0.338664 0.000666667
 0.977555 -0.138263   1.12104 -0.066619 0.000666667
 0.982441 -0.151022   1.08353 0.291762 0.000666667
 0.985506 -0.137067   1.11159 -0.093818 0.000666667
 0.981958 -0.140524    1.1079 0.140374 0.000666667
 0.993221 -0.155808   1.09518 0.137343 0.000666667
 0.955792 -0.131678    1.0946 0.00344199 0.000666667
 0.977811 -0.135328   1.12397 -0.373008 0.000666667
 0.970356 -0.128875   1.13419 0.0371368 0.000666667
 0.945753 -0.128445   1.12731 0.0528253 0.000666667
 0.990851 -0.150274   1.10635 0.17175 0.000666667
 0.945165 -0.119728   1.11053 0.0180306 0.000666667
  1.01371 -0.164797   1.09891 0.0108082 0.000666667
 0.974008 -0.132153   1.13299 -0.0581463 0.000666667
 0.960165 -0.140637   1.11352 0.0969532 0.000666667
 0.986752 -0.157594    1.1632 -0.0359553 0.000666667
 0.970629 -0.127176   1.11315 0.161823 0.000666667
  0.95736 -0.116411   1.12675 0.20735 0.000666667
 0.991257 -0.143511   1.11201 -0.0131144 0.000666667
 0.966219 -0.139934   1.09953 0.0927579 0.000666667
  0.99362 -0.153671   1.14253 0.0966019 0.000666667
 0.951375 -0.129781   1.13517 -0.319398 0.000666667
 0.924807 -0.108135   1.15561 0.116841 0.000666667
 0.963685 -0.136222   1.12276 0.204866 0.000666667
 0.973862 -0.141458   1.11881 0.302254 0.000666667
 0.98551 -0.15181  1.11613 -0.0258321 0.000666667
0.987705 -0.1539 1.11293 0.0483986 0.000666667
0.990505 -0.14984  1.08679 0.27125 0.000666667
 0.981941 -0.149599   1.11736 0.0321577 0.000666667
 0.972211 -0.139779   1.14838 -0.160327 0.000666667
 0.976208 -0.157349   1.13511 -0.00819353 0.000666667
 0.976571 -0.141919   1.11907 0.0810699 0.000666667
 0.948708 -0.124268   1.13029 0.0141203 0.000666667
 0.976638 -0.144779   1.11041 0.0188252 0.000666667
0.987674 -0.14505  1.09185 -0.184237 0.000666667
 0.990749 -0.147968   1.11414 -0.00126417 0.000666667
 0.977797 -0.143797   1.11085 0.0502967 0.000666667
 0.948302 -0.140874   1.12407 -0.18646 0.000666667
0.976094 -0.13769   1.1236 -0.0595936 0.000666667
 0.980025 -0.148095    1.1556 -0.179039 0.000666667
 0.976775 -0.157934   1.14191 -0.276767 0.000666667
0.961946 -0.13811  1.15326 0.224569 0.000666667
0.953195 -0.1276 1.10902 -0.1025 0.000666667
0.956839 -0.13739  1.09904 0.0483491 0.000666667
 0.951166 -0.137665   1.14779 -0.264817 0.000666667
0.976254 -0.12643  1.11347 -0.340092 0.000666667
  0.96472 -0.135849   1.13105 -0.0711853 0.000666667
 0.968948 -0.140426   1.14594 0.127343 0.000666667
 0.985194 -0.138479   1.08284 0.0285353 0.000666667
0.985125 -0.15618  1.13028 -0.210612 0.000666667
 0.960182 -0.130802   1.14118 0.0416921 0.000666667
 0.977398 -0.137618   1.10887 -0.318479 0.000666667
 0.962213 -0.132251   1.13364 0.183665 0.000666667
  0.99603 -0.156359   1.12934 0.0157182 0.000666667
 0.962002 -0.122471   1.14406 -0.38065 0.000666667
0.946004 -0.10503  1.12544 -0.104014 0.000666667
 0.972353 -0.138183   1.14728 -0.170323 0.000666667
 0.976257 -0.157088   1.13838 -0.00986251 0.000666667
 0.978067 -0.132936   1.13219 -0.172824 0.000666667
 0.962812 -0.142052    1.1238 0.219563 0.000666667
 0.979848 -0.134555   1.12674 -0.526869 0.000666667
 0.981989 -0.146267   1.14994 -0.134443 0.000666667
 0.994953 -0.156752   1.09579 0.159854 0.000666667
 0.952013 -0.117644   1.11012 0.0828191 0.000666667
  1.01301 -0.163998   1.12329 -0.236344 0.000666667
 0.976165 -0.135561    1.1201 -0.311565 0.000666667
 0.952615 -0.139411   1.12828 -0.135044 0.000666667
 0.958889 -0.134962   1.10017 0.0433676 0.000666667
 0.989178 -0.143761   1.08353 -0.288599 0.000666667
 0.945767 -0.131542   1.11304 0.0833852 0.000666667
  0.98824 -0.158458   1.12529 -0.0910958 0.000666667
 0.976496 -0.136534   1.12125 0.0383063 0.000666667
 0.948553 -0.124199   1.11894 -0.338704 0.000666667
 0.958714 -0.123347   1.11627 0.0657351 0.000666667
 0.954624 -0.130662    1.1192 -0.00215169 0.000666667
 0.943692 -0.109816   1.11507 -0.0711116 0.000666667
 0.926118 -0.106322   1.15557 0.116851 0.000666667
0.964855 -0.14109  1.13787 -0.280423 0.000666667
0.943388 -0.12063  1.11058 -0.00662517 0.000666667
  1.00736 -0.159279   1.13377 -0.131797 0.000666667
  1.02439 -0.177621   1.09093 0.105618 0.000666667
 0.946063 -0.116849   1.11037 -0.107375 0.000666667
 0.950036 -0.117186   1.09654 0.080173 0.000666667
0.977245 -0.14553  1.09715 0.166078 0.000666667
 0.987113 -0.143501   1.08246 -0.0638432 0.000666667
 0.953828 -0.128293   1.11722 -0.258856 0.000666667
 0.943909 -0.109905   1.13721 0.058194 0.000666667
 0.958885 -0.124189   1.13384 -0.0673941 0.000666667
 0.963302 -0.130784   1.10883 -0.0273678 0.000666667
 0.966842 -0.132949   1.15174 0.201381 0.000666667
 0.979517 -0.148723   1.10444 0.284771 0.000666667
 0.991147 -0.157185   1.13412 -0.020321 0.000666667
 0.989522 -0.146321   1.13254 0.0672554 0.000666667
 0.978751 -0.140712   1.11348 0.0439213 0.000666667
  0.96538 -0.130497   1.12445 0.111398 0.000666667
 0.967279 -0.131754   1.09047 0.105115 0.000666667
0.959321 -0.12472  1.13753 -0.262045 0.000666667
 0.967853 -0.150978   1.09751 0.04608 0.000666667
  0.96402 -0.125366   1.10543 -0.136184 0.000666667
 0.980825 -0.138075    1.1101 -0.324305 0.000666667
  0.96508 -0.132119   1.11939 0.278639 0.000666667
 0.962568 -0.136464   1.14551 -0.411904 0.000666667
0.989484 -0.15283  1.14319 -0.0173975 0.000666667
 0.942514 -0.116856   1.06408 0.0338779 0.000666667
 0.946644 -0.117544   1.10088 -0.184624 0.000666667
0.993678 -0.1493 1.12573 -0.190762 0.000666667
 0.974052 -0.147654   1.11885 -0.216786 0.000666667
 0.945897 -0.115756   1.12671 0.036357 0.000666667
  1.00498 -0.169434    1.1203 0.146063 0.000666667
  1.00174 -0.152914   1.13995 -0.0356399 0.000666667
 0.973957 -0.142626   1.11044 -0.244218 0.000666667
 0.974336 -0.138214   1.12678 0.279661 0.000666667
 0.969057 -0.131188   1.12362 0.127584 0.000666667
 0.983567 -0.146169   1.14348 0.0463059 0.000666667
0.991972 -0.1494 1.08925 0.265905 0.000666667
 0.983402 -0.148025   1.14839 -0.125026 0.000666667
 0.976658 -0.137656   1.10281 -0.00517868 0.000666667
 0.981951 -0.156634   1.09925 0.0632205 0.000666667
  0.96386 -0.133141   1.08679 0.00220706 0.000666667
 0.970504 -0.140182   1.14582 0.127008 0.000666667
 0.973987 -0.142415   1.13314 -0.26873 0.000666667
 0.978955 -0.137022   1.10935 -0.323849 0.000666667
 0.963143 -0.136516   1.13003 -0.364155 0.000666667
 0.965847 -0.134374   1.10085 -0.00729279 0.000666667
 0.979834 -0.144918    1.0998 -0.147578 0.000666667
  1.00023 -0.148568   1.11204 0.299222 0.000666667
 0.961487 -0.138273   1.12297 0.197266 0.000666667
0.975093 -0.14587  1.11924 -0.0843393 0.000666667
 0.944059 -0.110665   1.12717 -0.168748 0.000666667
 0.974642 -0.137574   1.12165 -0.0520989 0.000666667
  0.96802 -0.135615   1.12077 -0.0199343 0.000666667
 0.975454 -0.138505   1.16056 -0.567236 0.000666667
 0.951966 -0.133271   1.12333 0.098536 0.000666667
0.997628 -0.15023  1.16481 -0.293076 0.000666667
 0.976253 -0.142326   1.11193 0.235275 0.000666667
 0.977973 -0.139584    1.1031 0.000706274 0.000666667
 0.971016 -0.135225   1.10395 0.0277929 0.000666667
 0.946261 -0.128954   1.12684 0.0388417 0.000666667
 0.980299 -0.138216   1.10375 0.286256 0.000666667
0.954009 -0.13021  1.09133 0.247052 0.000666667
 0.963733 -0.136197   1.09658 -0.312584 0.000666667
 0.978705 -0.135929   1.11708 -0.0978802 0.000666667
 0.971799 -0.129536   1.10467 0.0658897 0.000666667
 0.970797 -0.135496   1.10325 -0.160416 0.000666667
0.986084 -0.14623  1.14361 0.0700557 0.000666667
 0.961324 -0.131793   1.15606 0.0906442 0.000666667
 0.974993 -0.136304   1.11784 -0.209137 0.000666667
 0.959141 -0.130487   1.14811 0.27068 0.000666667
  0.97215 -0.142887   1.12581 -0.300482 0.000666667
 0.989839 -0.154526   1.10388 -0.156131 0.000666667
 0.955423 -0.130505   1.10931 0.0646188 0.000666667
 0.959829 -0.134044    1.1069 0.2427 0.000666667
  1.01551 -0.164538   1.10168 0.0137935 0.000666667
0.999009 -0.15133  1.07532 -0.126847 0.000666667
 0.979143 -0.139347     1.116 0.0117309 0.000666667
  0.94631 -0.114306   1.15312 -0.0355815 0.000666667
 0.925762 -0.107893   1.15371 0.118267 0.000666667
 0.945513 -0.103314   1.11364 -0.094672 0.000666667
 0.955844 -0.129652   1.10989 0.0422419 0.000666667
0.974123 -0.13602  1.16519 -0.00913972 0.000666667
   0.9458 -0.124208   1.13185 0.0395593 0.000666667
0.954395 -0.13408  1.11098 -0.0649684 0.000666667
 0.956985 -0.130855   1.09984 -0.332805 0.000666667
 0.986108 -0.161648   1.11568 -0.27229 0.000666667
0.966238 -0.13358  1.13298 -0.0826551 0.000666667
0.978337 -0.15101   1.1219 0.251647 0.000666667
0.957894 -0.12639  1.12926 0.31753 0.000666667
0.944476 -0.12196    1.127 -0.0152399 0.000666667
 0.977144 -0.145078   1.09678 0.146668 0.000666667
 0.972196 -0.145302   1.13301 0.157757 0.000666667
0.997532 -0.14923   1.1645 -0.278287 0.000666667
 0.989941 -0.148219   1.12525 -0.289395 0.000666667
 0.961767 -0.142031   1.15927 0.170492 0.000666667
 0.972425 -0.134164   1.10793 -0.153765 0.000666667
 0.946072 -0.121248   1.12769 -0.0171094 0.000666667
 0.951631 -0.122888   1.10159 0.0880694 0.000666667
 0.964565 -0.132817   1.12272 0.0918304 0.000666667
 0.989719 -0.132426   1.12359 -0.417005 0.000666667
 0.985987 -0.143311   1.08425 -0.0590135 0.000666667
0.975388 -0.14043  1.12388 -0.0550703 0.000666667
 0.976253 -0.144904   1.12276 0.0203279 0.000666667
 0.946949 -0.120037   1.12789 -0.00593087 0.000666667
 0.959322 -0.128875   1.10636 0.242461 0.000666667
0.987085 -0.15008  1.10719 -0.0433745 0.000666667
 0.977708 -0.127762   1.08876 -0.13284 0.000666667
 0.962242 -0.129602   1.12919 -0.209794 0.000666667
 0.995706 -0.154031   1.13566 0.109897 0.000666667
 0.956775 -0.133071   1.09521 -0.0022125 0.000666667
 0.972421 -0.141866   1.07736 -0.0161441 0.000666667
0.982496 -0.13862  1.10875 0.138001 0.000666667
  0.94312 -0.116192   1.11668 -0.262542 0.000666667
 0.960769 -0.130623   1.10514 -0.472443 0.000666667
 0.946826 -0.109021   1.12597 -0.176575 0.000666667
 0.948139 -0.119601   1.12741 -0.0184385 0.000666667
  1.00295 -0.150244   1.13161 -0.32926 0.000666667
  1.00517 -0.156541   1.11693 0.0170623 0.000666667
 0.973359 -0.151871   1.12349 -0.149383 0.000666667
  0.97834 -0.142855   1.14131 0.299075 0.000666667
 0.974386 -0.139758   1.09252 -0.03275 0.000666667
0.964489 -0.13194  1.12712 -0.00190946 0.000666667
 0.954711 -0.133535   1.11297 -0.124335 0.000666667
 0.998914 -0.139505     1.127 0.25373 0.000666667
 0.982198 -0.151759   1.13283 -0.432951 0.000666667
 0.975286 -0.142495   1.12138 0.103893 0.000666667
 0.956552 -0.126656   1.13275 -0.0269622 0.000666667
 0.976267 -0.139655   1.11541 0.415538 0.000666667
 0.993123 -0.150832   1.10537 -0.0440227 0.000666667
 0.998545 -0.143206   1.13995 -0.462056 0.000666667
 0.986081 -0.151904   1.12677 0.0725521 0.000666667
 0.991866 -0.143422   1.13621 -0.0636093 0.000666667
 0.971925 -0.136582   1.10282 0.0232982 0.000666667
 0.944037 -0.111296   1.12681 -0.165006 0.000666667
  1.01344 -0.162809   1.12144 -0.229618 0.000666667
 0.954066 -0.126668   1.09901 -0.281308 0.000666667
 0.996497 -0.141929   1.14307 0.119182 0.000666667
 0.973856 -0.137737   1.16582 0.0120586 0.000666667
0.981168 -0.1436 1.15627 -0.188975 0.000666667
0.967659 -0.13408  1.13677 0.206019 0.000666667
  0.96698 -0.124523    1.1094 -0.0184881 0.000666667
 0.977074 -0.147477   1.13634 -0.175716 0.000666667
 0.990195 -0.151189   1.14094 0.0570259 0.000666667
  0.927943 -0.0953485    1.13364 0.177185 0.000666667
 0.989383 -0.151899   1.12769 -0.0413641 0.000666667
 0.946495 -0.124151   1.13091 0.0186491 0.000666667
  1.00286 -0.161151   1.11487 -0.184473 0.000666667
 0.958598 -0.133839   1.10303 0.0228596 0.000666667
 0.976739 -0.140976   1.12526 -0.136282 0.000666667
 0.959609 -0.126364   1.13176 -0.113724 0.000666667
 0.974078 -0.135773   1.11903 -0.208305 0.000666667
 0.982307 -0.153999   1.09917 0.0851656 0.000666667
 0.992254 -0.147161   1.14496 -0.0782536 0.000666667
 0.977641 -0.136938    1.1123 0.255422 0.000666667
 0.987011 -0.157852   1.11335 -0.0583743 0.000666667
 0.979772 -0.149905   1.12245 0.247905 0.000666667
 0.993731 -0.149343   1.10638 -0.0219066 0.000666667
 0.976073 -0.142579   1.16331 0.147448 0.000666667
 0.983299 -0.154303   1.09826 0.0627497 0.000666667
 0.943358 -0.125697   1.09861 -0.181118 0.000666667
 0.977227 -0.144489   1.09943 -0.156636 0.000666667
 0.97984 -0.14557    1.101 -0.125539 0.000666667
 0.974216 -0.136683   1.16511 0.00806907 0.000666667
   0.9551 -0.126817   1.06547 0.0238522 0.000666667
 0.989994 -0.150098   1.13979 0.0824249 0.000666667
 0.957865 -0.127738   1.11513 -0.00364063 0.000666667
 0.958519 -0.122496   1.11488 -0.0858628 0.000666667
 0.970925 -0.144549   1.13564 -0.105766 0.000666667
 0.979438 -0.141881   1.11335 0.270387 0.000666667
 0.964033 -0.134208   1.11998 -0.284755 0.000666667
 0.962997 -0.138265   1.12142 0.195133 0.000666667
 0.959523 -0.123596   1.14993 0.164167 0.000666667
0.973723 -0.13535  1.12056 -0.316858 0.000666667
 0.988525 -0.147326   1.10378 0.274884 0.000666667
    1.006 -0.155596   1.13409 -0.106574 0.000666667
 0.965141 -0.140911   1.13556 0.241495 0.000666667
 0.968003 -0.133028   1.12788 -0.0647415 0.000666667
 0.976533 -0.147123   1.11126 0.0471186 0.000666667
  1.00452 -0.155859   1.09781 0.168958 0.000666667
 0.960393 -0.129635   1.13078 -0.214763 0.000666667
 0.995327 -0.154857    1.1421 0.0970688 0.000666667
 0.978489 -0.127247   1.08827 -0.141734 0.000666667
 0.992105 -0.156545   1.13572 -0.034163 0.000666667
  0.96983 -0.134489   1.12297 -0.151223 0.000666667
 0.979527 -0.133366   1.11191 -0.153908 0.000666667
 0.992351 -0.149145   1.12616 -0.257201 0.000666667
  1.01139 -0.158396   1.09165 -0.045964 0.000666667
 0.974955 -0.144895   1.16261 0.137839 0.000666667
0.990889 -0.15139  1.10707 0.179369 0.000666667
 0.972895 -0.140424   1.13121 -0.17251 0.000666667
 0.976525 -0.143701   1.14339 0.271761 0.000666667
 0.972134 -0.129952   1.13627 -0.150023 0.000666667
 0.988866 -0.149062   1.12326 0.0528099 0.000666667
 0.960415 -0.121807   1.11759 0.326951 0.000666667
 0.992706 -0.142489   1.11705 -0.224632 0.000666667
 0.959406 -0.143429   1.10976 -0.146785 0.000666667
 0.985018 -0.141467   1.14521 0.000434511 0.000666667
 0.986057 -0.141243   1.12494 -0.410337 0.000666667
 0.947092 -0.113378   1.15074 -0.0358339 0.000666667
  0.97679 -0.141702   1.11044 0.200893 0.000666667
  1.00126 -0.154131   1.13737 -0.0166991 0.000666667
 0.958017 -0.123238   1.14971 0.167521 0.000666667
  0.97707 -0.140323   1.10254 -0.0178177 0.000666667
 0.935189 -0.115648   1.08949 -0.412164 0.000666667
 0.960942 -0.135666   1.10428 0.240091 0.000666667
 0.957694 -0.130963   1.10972 0.0478575 0.000666667
 0.983301 -0.137898   1.08307 0.0239911 0.000666667
  1.00784 -0.155927   1.13199 -0.114673 0.000666667
 0.958917 -0.132296   1.10679 0.2255 0.000666667
  0.95923 -0.131497   1.10547 0.231999 0.000666667
  1.00539 -0.156375    1.1166 0.0284438 0.000666667
 0.975516 -0.143097   1.16305 0.134242 0.000666667
 0.965681 -0.131023   1.09053 0.126404 0.000666667
 0.976924 -0.136903   1.11098 -0.299969 0.000666667
 0.993954 -0.154269   1.15742 -0.216456 0.000666667
 0.971526 -0.131982   1.13109 0.0630977 0.000666667
 0.972019 -0.138667   1.13481 0.161177 0.000666667
 0.991669 -0.143526   1.11193 5.58706e-05 0.000666667
 0.954663 -0.127329   1.09704 -0.268892 0.000666667
 0.995547 -0.153428   1.13822 0.0157429 0.000666667
 0.947795 -0.120024    1.1282 -0.00596474 0.000666667
  0.96563 -0.129786   1.10995 -0.0173549 0.000666667
 0.973804 -0.142779   1.12902 0.232901 0.000666667
 0.965005 -0.126621   1.12813 -0.446079 0.000666667
 0.979613 -0.143487   1.15279 -0.20634 0.000666667
 0.946017 -0.115849   1.15358 -0.0490086 0.000666667
0.982332 -0.1425 1.11342 0.0258858 0.000666667
 1.01361 -0.16737  1.08337 -0.218749 0.000666667
 0.985334 -0.149767   1.12272 0.0710838 0.000666667
 0.973031 -0.140709   1.10329 -0.0787703 0.000666667
  1.00557 -0.150425   1.12963 -0.340755 0.000666667
 0.987553 -0.142351   1.12543 -0.405021 0.000666667
 0.944574 -0.108087   1.13235 0.0259266 0.000666667
 0.961515 -0.137291   1.15284 0.190962 0.000666667
 0.981177 -0.150355   1.11715 0.315761 0.000666667
 0.955571 -0.122203   1.13329 -0.274898 0.000666667
 0.989959 -0.147399   1.10334 0.253905 0.000666667
 0.956326 -0.121305   1.14418 0.240954 0.000666667
 0.957129 -0.119936   1.12361 -0.111105 0.000666667
 0.957372 -0.114526   1.12644 0.211744 0.000666667
 0.997778 -0.140593   1.13001 -0.37922 0.000666667
 0.968348 -0.131186   1.13882 0.215831 0.000666667
 0.993762 -0.158934   1.13214 -0.00835631 0.000666667
 0.963738 -0.128459   1.10188 -0.00576172 0.000666667
 0.971915 -0.134112   1.08856 -0.14438 0.000666667
 0.963458 -0.122576   1.07519 -0.306246 0.000666667
  0.936906 -0.0939351    1.12836 -0.0865587 0.000666667
 0.962648 -0.134409   1.08576 -0.0315727 0.000666667
  1.00713 -0.146529   1.13839 -0.0189728 0.000666667
  0.95542 -0.124773    1.1333 -0.0376182 0.000666667
 0.966389 -0.141116   1.15473 0.218673 0.000666667
0.955608 -0.1187 1.10756 0.0452766 0.000666667
 0.957672 -0.127667     1.107 0.233737 0.000666667
  1.02281 -0.164049   1.11121 -0.372224 0.000666667
 0.962913 -0.137861   1.15195 0.217809 0.000666667
 0.982319 -0.141429   1.11951 -0.0181062 0.000666667
 0.945631 -0.120113   1.13817 0.171822 0.000666667
 0.986255 -0.152654   1.11358 0.0568147 0.000666667
 0.986762 -0.145212   1.08321 -0.0689034 0.000666667
   1.0002 -0.146569   1.13647 -0.341968 0.000666667
  1.00615 -0.166616   1.13046 -0.0303483 0.000666667
 0.974522 -0.142538   1.11609 0.0464624 0.000666667
 0.977598 -0.144253   1.09892 -0.151501 0.000666667
 0.960779 -0.133449   1.15509 0.0676329 0.000666667
 0.961769 -0.128503    1.1298 -0.204539 0.000666667
0.974277 -0.13747  1.16501 0.0126237 0.000666667
 0.961051 -0.138191   1.09808 0.295717 0.000666667
 0.972858 -0.138052   1.12826 0.266803 0.000666667
 0.988057 -0.151823   1.14225 -0.00453187 0.000666667
0.983652 -0.1409 1.14437 0.0909376 0.000666667
 0.979629 -0.136305   1.12309 -0.378795 0.000666667
 0.949084 -0.123829    1.1195 -0.331598 0.000666667
 0.985919 -0.151063   1.12812 -0.0570127 0.000666667
 0.972926 -0.137015   1.12568 0.269441 0.000666667
  0.936544 -0.0955234    1.12816 -0.064098 0.000666667
 0.974485 -0.143121   1.16321 0.115572 0.000666667
 0.987462 -0.150174   1.11373 -0.0422561 0.000666667
 0.974032 -0.153002   1.14779 -0.208987 0.000666667
  0.97593 -0.144438   1.10564 -0.076185 0.000666667
 0.983714 -0.138672   1.10813 0.147163 0.000666667
 0.964341 -0.126016   1.08656 0.213334 0.000666667
 0.969475 -0.126934   1.09305 -0.193718 0.000666667
  1.01304 -0.163171   1.12044 -0.242818 0.000666667
 0.967782 -0.143664   1.15218 0.229339 0.000666667
 0.96688 -0.13119  1.13659 0.323566 0.000666667
 0.979207 -0.136361   1.10981 -0.305606 0.000666667
 0.948907 -0.135633   1.12191 -0.382498 0.000666667
 0.942777 -0.109369   1.11709 -0.069146 0.000666667
  0.96119 -0.139307    1.0985 0.280904 0.000666667
 0.981792 -0.144307   1.11266 0.0345333 0.000666667
 0.965743 -0.131042   1.11134 -0.0390976 0.000666667
 0.975494 -0.143449   1.12107 0.13067 0.000666667
 0.999918 -0.150534   1.16703 -0.291611 0.000666667
 0.988457 -0.144087   1.09024 -0.182352 0.000666667
  0.97348 -0.143766    1.0768 -0.00436266 0.000666667
 0.977828 -0.148963   1.10414 0.270978 0.000666667
 0.988264 -0.141377   1.13051 -0.229053 0.000666667
 0.978344 -0.143576   1.14203 0.28544 0.000666667
 0.955335 -0.123392   1.08089 -0.333858 0.000666667
 0.967181 -0.126215    1.1545 -0.0354018 0.000666667
 0.976137 -0.140548   1.08538 0.143503 0.000666667
 0.979266 -0.137973   1.11209 -0.318305 0.000666667
 0.961966 -0.132065   1.13452 -0.27307 0.000666667
  0.96137 -0.139018   1.13464 -0.160544 0.000666667
 0.996178 -0.153161   1.13715 0.0155617 0.000666667
 0.973277 -0.144744   1.11998 -0.0744306 0.000666667
  1.00427 -0.167576   1.10042 0.157805 0.000666667
 0.969317 -0.134719   1.10289 -0.163001 0.000666667
  0.98189 -0.138468   1.13669 -0.532103 0.000666667
 0.979391 -0.150492   1.12121 0.013591 0.000666667
 0.960532 -0.140149   1.11386 0.0874535 0.000666667
 0.942015 -0.111446   1.12706 -0.162571 0.000666667
 0.960017 -0.128677   1.12084 0.187333 0.000666667
 0.957086 -0.132301   1.09385 -0.010542 0.000666667
 0.975181 -0.130777   1.13236 -0.0752875 0.000666667
 0.963908 -0.140516   1.15712 0.200364 0.000666667
 0.978624 -0.143743   1.15422 -0.203985 0.000666667
 0.967871 -0.144703   1.11563 0.0718331 0.000666667
 0.946348 -0.116173   1.11109 -0.0898788 0.000666667
  0.97927 -0.140113   1.14551 0.160308 0.000666667
 0.964732 -0.128875   1.12472 0.0972367 0.000666667
 0.973203 -0.134618   1.11862 -0.206024 0.000666667
 0.980609 -0.135924   1.11041 0.0686056 0.000666667
  0.95887 -0.124365   1.13635 -0.250695 0.000666667
 0.971943 -0.142831   1.12051 0.284699 0.000666667
0.996142 -0.15352  1.16575 -0.276393 0.000666667
  0.99114 -0.148243   1.12179 0.0609554 0.000666667
 0.977573 -0.135722   1.11033 0.0974687 0.000666667
 0.998203 -0.152117   1.16631 -0.297878 0.000666667
 0.960829 -0.136393   1.10371 -0.0893175 0.000666667
 0.960744 -0.133264   1.15662 0.0858162 0.000666667
 0.959444 -0.131114   1.10499 0.234654 0.000666667
  1.00416 -0.162439   1.10605 0.0505788 0.000666667
 0.969328 -0.144762   1.11625 0.0846093 0.000666667
 0.970131 -0.128768   1.10256 0.0587138 0.000666667
 0.984993 -0.143187   1.13309 0.126504 0.000666667
 0.984487 -0.125832   1.08742 0.267496 0.000666667
  1.00798 -0.158199   1.13156 -0.115897 0.000666667
 0.981202 -0.149198   1.14159 0.0176141 0.000666667
 0.980952 -0.144321   1.13288 0.0177 0.000666667
0.959729  -0.124 1.13619 -0.250343 0.000666667
 0.975613 -0.144829   1.13826 0.161197 0.000666667
 0.940468 -0.126233   1.09763 -0.284236 0.000666667
 0.990229 -0.142974   1.13306 -0.0827296 0.000666667
 0.959621 -0.139533   1.11402 0.0820661 0.000666667
 0.980211 -0.141415   1.13305 0.104013 0.000666667
 0.985001 -0.153679    1.0964 -0.13042 0.000666667
 0.95938 -0.12462  1.15076 -0.0458522 0.000666667
 0.958685 -0.135749   1.10926 -0.182862 0.000666667
0.989686 -0.15281  1.16152 0.217268 0.000666667
 0.965866 -0.131763   1.10983 0.0883781 0.000666667
 0.967796 -0.122908   1.06803 -0.125746 0.000666667
  1.01046 -0.159695   1.09097 -0.0498732 0.000666667
 0.976302 -0.136365   1.16372 0.0102012 0.000666667
 0.977924 -0.146573    1.1043 0.301911 0.000666667
 0.988724 -0.155143   1.11626 0.225619 0.000666667
 0.960303 -0.132716   1.15471 0.0693755 0.000666667
0.984504 -0.14858  1.10877 -0.0570963 0.000666667
 0.990083 -0.145848   1.11141 0.0479758 0.000666667
0.943519 -0.11138  1.10606 -0.403809 0.000666667
 0.959982 -0.120385   1.15067 -0.122834 0.000666667
 0.986463 -0.153831   1.09686 -0.137288 0.000666667
 0.988623 -0.142877   1.14351 -0.194656 0.000666667
  1.00542 -0.158435   1.11242 -0.0240218 0.000666667
  0.96987 -0.130518   1.13702 -0.290883 0.000666667
  1.00868 -0.160254   1.13622 0.0616399 0.000666667
  0.94145 -0.131178   1.08347 -0.430428 0.000666667
 0.945286 -0.119322   1.13844 0.155294 0.000666667
 0.938827 -0.111029   1.08981 -0.450285 0.000666667
 0.972238 -0.153861   1.10859 0.187223 0.000666667
 0.996518 -0.148882    1.1418 -0.214139 0.000666667
 0.967807 -0.136136   1.15265 -0.248521 0.000666667
  0.96383 -0.135103   1.12011 -0.296304 0.000666667
 0.951475 -0.118246   1.11222 0.08997 0.000666667
 0.961456 -0.127643   1.13274 -0.21282 0.000666667
 0.940249 -0.112541   1.11417 -0.256638 0.000666667
 0.963632 -0.133994   1.12077 -0.278078 0.000666667
 0.986727 -0.149606   1.11559 -0.0951006 0.000666667
 0.966042 -0.152364    1.1216 0.192084 0.000666667
  0.95438 -0.118917   1.12912 0.165472 0.000666667
 0.958858 -0.123614   1.14989 0.170387 0.000666667
 0.963485 -0.126958   1.10284 -0.0238586 0.000666667
 0.984229 -0.139812   1.09622 -0.0792916 0.000666667
0.981027 -0.14265  1.09561 -0.133944 0.000666667
 0.994999 -0.144896   1.12418 -0.161731 0.000666667
 0.962129 -0.135462   1.10548 0.253773 0.000666667
 0.982466 -0.147782   1.08335 0.286309 0.000666667
 0.976155 -0.146723   1.16081 -0.00245194 0.000666667
  0.95166 -0.119697   1.11414 0.073977 0.000666667
  0.96199 -0.122668   1.12062 0.0713351 0.000666667
 0.974776 -0.141781   1.09318 -0.0371016 0.000666667
 0.948062 -0.119006   1.12766 -0.0117469 0.000666667
 0.953741 -0.116785   1.12636 0.156601 0.000666667
   1.0227 -0.165446    1.1105 -0.390128 0.000666667
 0.956025 -0.129915   1.10914 0.0623951 0.000666667
 0.991249 -0.148369    1.1306 -0.0652941 0.000666667
 0.984538 -0.147379   1.14283 0.065253 0.000666667
 0.976654 -0.141956   1.12265 -0.0624974 0.000666667
 0.980351 -0.138807   1.13303 0.11037 0.000666667
0.965093 -0.13565  1.10209 -0.0240104 0.000666667
 0.991605 -0.155809   1.09823 0.0335069 0.000666667
 0.978338 -0.136091   1.10911 -0.356703 0.000666667
0.985757 -0.14445  1.11815 -0.124713 0.000666667
  0.97464 -0.135259   1.12312 0.00662467 0.000666667
  1.01074 -0.162181   1.12337 -0.226983 0.000666667
0.992588 -0.15041  1.14583 0.0589178 0.000666667
 0.968702 -0.135944   1.13635 0.362757 0.000666667
 0.976039 -0.142198   1.08527 0.123978 0.000666667
 0.961393 -0.133165    1.1058 0.223 0.000666667
0.988993 -0.16336  1.12557 0.109638 0.000666667
 0.992022 -0.146819    1.1449 -0.07602 0.000666667
  0.97305 -0.138934   1.10271 -0.0923765 0.000666667
 0.973479 -0.140017   1.11202 0.219072 0.000666667
 0.975004 -0.141651   1.11625 0.417358 0.000666667
 0.977485 -0.145303   1.09626 0.173884 0.000666667
 0.968455 -0.146266   1.10323 -0.179363 0.000666667
  1.00502 -0.161657   1.10635 0.0431003 0.000666667
 0.945031 -0.116839   1.11666 -0.294017 0.000666667
 0.960788 -0.123962    1.1058 0.086871 0.000666667
 0.973994 -0.139348   1.11172 0.259721 0.000666667
 0.990083 -0.145495   1.11169 0.0605662 0.000666667
 0.979237 -0.144031   1.13744 0.115714 0.000666667
 0.977469 -0.143583   1.10642 0.132816 0.000666667
  0.97865 -0.157345   1.09241 0.149546 0.000666667
 0.942705 -0.114858   1.11732 -0.25942 0.000666667
0.955089 -0.13499  1.10103 -0.268796 0.000666667
 0.948405 -0.113903   1.11916 -0.175009 0.000666667
 0.943028 -0.118434   1.10942 -0.0149625 0.000666667
 0.945523 -0.124882   1.10499 0.100895 0.000666667
 0.990888 -0.153866   1.16088 0.249425 0.000666667
 0.979374 -0.135394   1.13103 -0.163844 0.000666667
 0.989075 -0.155465   1.10464 -0.0426704 0.000666667
 0.997367 -0.145869   1.14284 -0.138043 0.000666667
 0.997626 -0.139337   1.12882 -0.355808 0.000666667
 0.983318 -0.139407   1.08093 -0.239207 0.000666667
  1.00114 -0.164426     1.117 0.174751 0.000666667
 0.974655 -0.144812   1.13791 0.153513 0.000666667
 0.944347 -0.117902   1.11592 -0.285741 0.000666667
0.953982 -0.12963  1.09158 0.270629 0.000666667
 0.972572 -0.134189   1.12245 -0.137643 0.000666667
0.958029 -0.13499  1.10327 0.055668 0.000666667
 0.963813 -0.135592   1.14725 -0.422453 0.000666667
0.946625 -0.11402  1.12757 0.0408339 0.000666667
  1.01036 -0.163202   1.11099 -0.007266 0.000666667
 0.968573 -0.149926   1.13216 -0.0588349 0.000666667
 0.990006 -0.155397   1.10637 -0.144578 0.000666667
0.946228 -0.12103  1.12794 -0.0143123 0.000666667
 0.989953 -0.140678   1.12539 -0.412924 0.000666667
  0.99293 -0.154777    1.1271 0.043582 0.000666667
 0.954488 -0.117585   1.12848 0.178392 0.000666667
 0.979467 -0.142087   1.11319 0.0330156 0.000666667
 0.967091 -0.148774   1.10373 0.166501 0.000666667
0.977832 -0.13506    1.108 -0.37533 0.000666667
 0.960597 -0.122952   1.12407 0.18934 0.000666667
0.960088 -0.13539  1.10891 -0.17567 0.000666667
 0.985833 -0.142481   1.08467 -0.295829 0.000666667
 0.985208 -0.138282   1.11282 -0.0806535 0.000666667
 0.991714 -0.150635     1.125 -0.269759 0.000666667
  1.01549 -0.164987   1.09827 0.0105074 0.000666667
 0.972814 -0.131333    1.1493 -0.0375623 0.000666667
 0.976673 -0.145702   1.10962 0.00822258 0.000666667
 0.954358 -0.122096   1.13622 -0.0239911 0.000666667
 0.979456 -0.143205   1.11262 0.0524943 0.000666667
 0.963855 -0.139806   1.12952 0.0375361 0.000666667
 0.978126 -0.145121   1.09818 -0.15435 0.000666667
0.956604 -0.12069  1.11406 -0.0850147 0.000666667
  0.97564 -0.140634   1.11519 0.436192 0.000666667
 0.983584 -0.137898   1.12295 -0.270329 0.000666667
0.990204 -0.14818   1.1051 0.183143 0.000666667
 0.960137 -0.134644   1.09974 0.0300796 0.000666667
 0.957386 -0.132413    1.0953 0.00705083 0.000666667
0.989392 -0.13928     1.14 0.143136 0.000666667
 0.978105 -0.137474   1.13585 -0.540262 0.000666667
 0.980114 -0.145584   1.12762 -0.200388 0.000666667
 0.975208 -0.147538   1.13925 -0.172762 0.000666667
 0.963535 -0.129602   1.13125 -0.221705 0.000666667
 0.997385 -0.153071   1.14079 -0.200157 0.000666667
 0.977359 -0.148717   1.10444 0.286537 0.000666667
  1.02555 -0.171255    1.1163 -0.058582 0.000666667
 0.994576 -0.148962   1.12622 -0.17611 0.000666667
 0.980675 -0.141291     1.094 -0.134713 0.000666667
0.942755 -0.11296  1.10484 -0.411332 0.000666667
 0.988874 -0.140087    1.0882 -0.405631 0.000666667
 0.963911 -0.134026   1.12049 -0.270376 0.000666667
 0.971846 -0.142964   1.07791 0.00043 0.000666667
0.973309 -0.12945  1.13245 0.485018 0.000666667
 0.955721 -0.130795    1.1107 0.0504836 0.000666667
 1.02337 -0.16449  1.10813 -0.395416 0.000666667
 0.944268 -0.122151   1.11593 0.0915077 0.000666667
0.961323 -0.13137  1.13318 0.2139 0.000666667
 0.988645 -0.150944   1.12581 -0.19379 0.000666667
  1.01367 -0.162923   1.12042 -0.233137 0.000666667
  1.00155 -0.158199   1.11722 -0.183568 0.000666667
  0.96111 -0.120473   1.13339 0.110609 0.000666667
   0.9446 -0.110898   1.11629 -0.0657812 0.000666667
  1.00956 -0.161539    1.1116 -0.0118967 0.000666667
 0.940116 -0.112354   1.08995 -0.42872 0.000666667
 0.951322 -0.128873   1.10804 -0.102459 0.000666667
 0.953361 -0.117792   1.12581 0.174157 0.000666667
 0.944543 -0.115927   1.11133 -0.0970549 0.000666667
 0.955078 -0.122577   1.14433 0.231274 0.000666667
0.952336 -0.12909  1.10889 -0.0877219 0.000666667
 0.971196 -0.137554   1.13558 0.364829 0.000666667
 0.977989 -0.135492   1.10151 0.0627619 0.000666667
 0.964546 -0.127138    1.1282 -0.434398 0.000666667
 0.959106 -0.126698   1.11443 -0.0637962 0.000666667
 0.978577 -0.151354   1.12211 0.258859 0.000666667
 0.943995 -0.118589   1.10997 -0.00528569 0.000666667
 0.973703 -0.131386   1.13754 -0.135871 0.000666667
 0.959109 -0.118583   1.11839 0.343804 0.000666667
  1.00719 -0.152426   1.09932 0.164575 0.000666667
 0.971268 -0.129192   1.13353 0.0501344 0.000666667
 0.970712 -0.146479   1.11533 -0.208025 0.000666667
0.954436 -0.13943  1.12749 -0.0852717 0.000666667
0.988383 -0.14182  1.09356 0.345608 0.000666667
  0.99063 -0.150982   1.13925 0.101525 0.000666667
 0.977212 -0.143882   1.12439 0.0249053 0.000666667
 0.959701 -0.130236   1.11964 0.190811 0.000666667
 0.979404 -0.131089   1.12156 -0.256338 0.000666667
 0.952705 -0.119931   1.08639 -0.367985 0.000666667
   1.0151 -0.168057   1.08159 -0.211957 0.000666667
 1.01761 -0.16115  1.11318 -0.272661 0.000666667
 0.977461 -0.138234   1.10804 -0.329946 0.000666667
 0.960463 -0.136769   1.10487 0.264455 0.000666667
 0.988991 -0.152326   1.14125 -0.0153496 0.000666667
 0.981764 -0.147968   1.08314 0.281888 0.000666667
 0.978538 -0.142531   1.14395 0.280046 0.000666667
 0.981494 -0.151213   1.12011 0.0423915 0.000666667
 0.955655 -0.125597   1.06604 0.0494889 0.000666667
 0.960322 -0.129522     1.121 0.199098 0.000666667
 0.965194 -0.130879    1.1104 0.0846219 0.000666667
 0.988894 -0.142384   1.12596 -0.270884 0.000666667
0.982558 -0.14913  1.09959 0.387275 0.000666667
 0.974467 -0.143363   1.13611 -0.103028 0.000666667
 0.981946 -0.142551   1.15658 -0.201104 0.000666667
 0.988878 -0.142163   1.08648 -0.0016671 0.000666667
 0.986791 -0.142942   1.10392 -0.180429 0.000666667
 0.989721 -0.151537   1.14077 0.0626956 0.000666667
 0.996322 -0.152789   1.15896 -0.245072 0.000666667
 0.974901 -0.141868   1.16286 0.155225 0.000666667
 0.943112 -0.110381   1.11412 -0.0907556 0.000666667
 0.975249 -0.138115   1.09709 -0.219762 0.000666667
 0.979646 -0.146032   1.15621 -0.161806 0.000666667
 0.986057 -0.157557   1.16489 -0.0410016 0.000666667
 0.973144 -0.138141   1.14706 -0.170047 0.000666667
  0.96317 -0.139415   1.13498 -0.169004 0.000666667
 0.974663 -0.138741   1.09178 -0.031372 0.000666667
 0.946751 -0.116027   1.12522 0.142888 0.000666667
  0.98612 -0.156017   1.08933 0.148625 0.000666667
 0.976349 -0.143543   1.11281 0.044443 0.000666667
 0.982753 -0.148993   1.13592 -0.0223082 0.000666667
 0.961484 -0.134713   1.10373 0.237216 0.000666667
 0.963058 -0.135002   1.12201 -0.285317 0.000666667
0.990118 -0.14527  1.11042 0.0189009 0.000666667
 0.951171 -0.126215   1.09769 0.0546109 0.000666667
  1.00561 -0.157578   1.11604 0.0060444 0.000666667
 0.968702 -0.146149   1.10472 -0.18894 0.000666667
  0.94515 -0.122981    1.1286 -0.0497947 0.000666667
 0.974593 -0.142735   1.12106 -0.1816 0.000666667
 0.973681 -0.139544   1.10379 -0.0749187 0.000666667
 0.969994 -0.134037   1.16942 -0.116042 0.000666667
 0.958901 -0.131443   1.14768 0.270479 0.000666667
 0.987908 -0.141401   1.11553 0.0227297 0.000666667
  1.00235 -0.163261    1.1192 0.184628 0.000666667
 0.958338 -0.134156   1.11439 -0.150713 0.000666667
 0.964951 -0.138026   1.11942 0.104015 0.000666667
 0.970566 -0.144413   1.09819 -0.0766232 0.000666667
0.985972 -0.14157  1.09348 0.340276 0.000666667
  1.01862 -0.162084   1.11153 -0.300471 0.000666667
 0.995808 -0.151627   1.14207 -0.208355 0.000666667
 0.951024 -0.124744   1.10013 0.0895657 0.000666667
 0.975491 -0.140332   1.11737 0.0459024 0.000666667
 0.927337 -0.095445   1.13516 0.190331 0.000666667
 0.970048 -0.138776   1.14745 0.140082 0.000666667
 0.974928 -0.131586    1.1126 0.0454697 0.000666667
 0.960885 -0.129804   1.13335 -0.11526 0.000666667
 0.967798 -0.129856   1.14629 -0.154236 0.000666667
 0.988931 -0.140958    1.0868 -0.0885182 0.000666667
 0.981063 -0.145826   1.13727 0.103979 0.000666667
0.988454 -0.14165  1.08918 -0.398318 0.000666667
  1.00398 -0.159288   1.11212 -0.0173835 0.000666667
 0.942082 -0.118491   1.12759 0.0235023 0.000666667
  0.96351 -0.127928   1.10352 -0.112394 0.000666667
 0.954556 -0.137771   1.12847 -0.0947678 0.000666667
  1.01473 -0.165063   1.09994 0.0191373 0.000666667
 0.973547 -0.147903   1.11201 -0.20615 0.000666667
 0.987817 -0.140605   1.15314 0.368779 0.000666667
 0.994023 -0.150625   1.11649 -0.224748 0.000666667
 0.990564 -0.142832   1.11045 -0.00964894 0.000666667
 0.953992 -0.121458   1.13394 -0.294726 0.000666667
 0.987256 -0.141826   1.08876 -0.415407 0.000666667
 0.963956 -0.146299   1.13205 0.0144269 0.000666667
 0.960649 -0.129328   1.14786 0.261533 0.000666667
 0.958476 -0.128816   1.12097 -0.0374582 0.000666667
 0.963802 -0.123109   1.07591 -0.302944 0.000666667
 0.959474 -0.134541   1.10368 -0.0896187 0.000666667
0.982582 -0.15689  1.09943 0.0696237 0.000666667
 0.973607 -0.144066   1.12278 0.114494 0.000666667
0.945044 -0.10927  1.12701 -0.161204 0.000666667
 0.959184 -0.132654   1.15538 0.0856052 0.000666667
 0.979241 -0.143182   1.11525 0.273269 0.000666667
 0.977597 -0.142536   1.11462 0.0386179 0.000666667
 0.981585 -0.151318   1.13899 0.0090455 0.000666667
 0.980544 -0.151394   1.12123 0.0205362 0.000666667
0.99525 -0.1501 1.11424 -0.219045 0.000666667
 0.953804 -0.125685   1.08309 -0.326423 0.000666667
 0.988812 -0.151022   1.14205 -0.00935387 0.000666667
 0.980674 -0.140081   1.13312 0.124721 0.000666667
 0.959964 -0.123842   1.13255 -0.0621628 0.000666667
 0.987371 -0.150648   1.12918 -0.0357525 0.000666667
 0.978042 -0.140409   1.12045 0.0723874 0.000666667
 0.956093 -0.141098   1.10602 -0.105788 0.000666667
 0.949569 -0.128388   1.10385 -0.256868 0.000666667
 0.978472 -0.155984   1.09518 -0.106208 0.000666667
  1.00103 -0.154127   1.13873 -0.0265841 0.000666667
 0.942598 -0.119153   1.11103 -0.00122292 0.000666667
 0.980297 -0.144437   1.15181 -0.206089 0.000666667
 0.960547 -0.119057   1.13398 -0.345572 0.000666667
 0.962833 -0.130805   1.14398 -0.341062 0.000666667
 0.978719 -0.132029   1.11188 0.409334 0.000666667
 0.959892 -0.135079    1.0959 0.0170261 0.000666667
  1.03264 -0.160957   1.13297 -0.256828 0.000666667
0.946259 -0.11392  1.12491 0.0541718 0.000666667
 0.943794 -0.120413   1.11008 -0.0152377 0.000666667
 1.0246 -0.1719 1.11341 -0.0449724 0.000666667
 0.972891 -0.142349   1.12129 0.144317 0.000666667
 0.989645 -0.142279   1.12582 -0.264572 0.000666667
 0.953525 -0.118822   1.08585 -0.371394 0.000666667
 0.955682 -0.126071   1.12633 0.323235 0.000666667
0.937549 -0.12112  1.12069 -0.068844 0.000666667
 0.983281 -0.145731   1.14761 -0.114647 0.000666667
 0.976251 -0.129109    1.1118 0.352864 0.000666667
 0.942194 -0.124254   1.12774 -0.0348897 0.000666667
 0.998226 -0.149989   1.14119 0.0615208 0.000666667
 0.985675 -0.154175   1.11513 -0.0276695 0.000666667
 0.966808 -0.131984    1.0912 0.108284 0.000666667
 0.965917 -0.125256   1.12919 0.533734 0.000666667
 0.947365 -0.120238   1.13453 -0.341073 0.000666667
 0.966757 -0.129872   1.14319 -0.151296 0.000666667
  1.00398 -0.159249   1.11437 -0.0158065 0.000666667
 0.968163 -0.138481   1.10133 0.106657 0.000666667
 0.968255 -0.132055   1.10479 -0.246399 0.000666667
  0.98656 -0.143598    1.0803 -0.0651957 0.000666667
 0.971186 -0.136482   1.10198 0.00299454 0.000666667
 0.956252 -0.132922   1.09796 0.201849 0.000666667
 0.989888 -0.160614   1.09382 0.269907 0.000666667
  0.97633 -0.135203   1.12888 -0.1828 0.000666667
 0.971993 -0.131459   1.12853 0.0720926 0.000666667
 0.961509 -0.137731   1.12263 0.200697 0.000666667
  0.95543 -0.115449    1.1222 0.089898 0.000666667
 0.963129 -0.139292   1.14158 0.26824 0.000666667
 0.987923 -0.140496   1.08714 -0.385247 0.000666667
 0.967535 -0.141875   1.15314 0.230939 0.000666667
0.976127 -0.13883  1.11053 0.141752 0.000666667
 0.982268 -0.145634   1.12623 -0.17818 0.000666667
 0.960274 -0.138863   1.13486 -0.149953 0.000666667
  0.98331 -0.150233    1.1183 0.299138 0.000666667
0.990521 -0.15646  1.13687 -0.0379555 0.000666667
 0.973083 -0.143878    1.0786 -0.0127194 0.000666667
 0.953099 -0.137127   1.08534 0.0197744 0.000666667
 0.985992 -0.139194   1.12669 -0.420589 0.000666667
 0.955234 -0.117136   1.10917 0.0454239 0.000666667
  0.96954 -0.131828   1.13855 0.220497 0.000666667
 0.981992 -0.150103   1.12186 0.0219337 0.000666667
 0.946988 -0.119484    1.1275 -0.0362472 0.000666667
 0.960217 -0.136648   1.10748 -0.171186 0.000666667
  1.00006 -0.165958   1.09496 0.200807 0.000666667
 0.993306 -0.158951   1.13556 -0.0228851 0.000666667
  1.00068 -0.153252   1.12938 0.273358 0.000666667
 0.972975 -0.135214   1.14906 0.0987165 0.000666667
 0.990964 -0.139706    1.1302 -0.244949 0.000666667
  1.00853 -0.162076    1.1125 -0.00573229 0.000666667
 0.959928 -0.135069   1.10132 0.0414019 0.000666667
 0.949773 -0.128493   1.10442 -0.262599 0.000666667
 0.964344 -0.142539   1.15581 0.214735 0.000666667
 0.973764 -0.142706   1.12103 0.141643 0.000666667
 0.966771 -0.133128   1.13785 0.21153 0.000666667
 0.990867 -0.153738   1.12642 -0.204112 0.000666667
0.979599 -0.14974  1.11143 0.128822 0.000666667
 0.972883 -0.136854   1.14726 0.1064 0.000666667
 0.999257 -0.151869   1.07502 -0.102416 0.000666667
 0.984731 -0.154029   1.09616 -0.147563 0.000666667
 0.957544 -0.135409   1.10043 0.0268381 0.000666667
  1.01394 -0.163204   1.12194 -0.249385 0.000666667
  1.00045 -0.154179   1.12799 0.26732 0.000666667
 0.968509 -0.151468   1.09905 0.138805 0.000666667
  1.00575 -0.162134   1.10575 0.0606378 0.000666667
 0.977133 -0.136196   1.12325 -0.0344621 0.000666667
 0.992112 -0.157452    1.1383 -0.0405778 0.000666667
 0.986598 -0.150217   1.14279 -0.0146134 0.000666667
0.970188 -0.14298  1.12062 -0.171412 0.000666667
 0.992505 -0.155163   1.09597 0.145 0.000666667
 0.980499 -0.140731   1.11567 0.018465 0.000666667
   0.9915 -0.151119   1.12857 -0.205156 0.000666667
 0.978763 -0.142633   1.11292 0.0434006 0.000666667
 0.962734 -0.135085   1.12245 0.214045 0.000666667
 0.980264 -0.144982   1.15084 -0.212981 0.000666667
  1.00556 -0.158149   1.11629 0.0338563 0.000666667
 0.957462 -0.130705   1.10485 0.266298 0.000666667
  0.936697 -0.0939952    1.12963 -0.0690982 0.000666667
 0.988036 -0.152544    1.1238 -0.206183 0.000666667
0.978946 -0.1411 1.14706 0.161015 0.000666667
0.972848 -0.1429 1.12594 -0.315984 0.000666667
  1.02488 -0.166666   1.11706 -0.0523464 0.000666667
  0.96872 -0.131761    1.0897 -0.144543 0.000666667
 0.991625 -0.148088   1.12338 0.0636319 0.000666667
 0.973239 -0.138064   1.12237 0.0254725 0.000666667
0.953755 -0.12891  1.11482 -0.254121 0.000666667
 0.968531 -0.127665   1.12247 -0.132531 0.000666667
  0.94771 -0.126215   1.13318 0.0130061 0.000666667
0.990038 -0.15251  1.12561 -0.267557 0.000666667
 0.988945 -0.147539   1.11366 -0.0127164 0.000666667
0.965016 -0.12526  1.12635 0.539702 0.000666667
 0.98156 -0.13894  1.13069 0.101801 0.000666667
 0.975772 -0.142625   1.16547 0.125207 0.000666667
 0.945074 -0.117109   1.12668 0.0729714 0.000666667
 0.950949 -0.121734   1.14663 -0.021744 0.000666667
   0.9539 -0.138731    1.1353 -0.00350526 0.000666667
 0.946816 -0.115432   1.12559 0.14432 0.000666667
 0.974411 -0.138262   1.10385 -0.0893897 0.000666667
 0.955604 -0.122509   1.13417 -0.291434 0.000666667
 0.980528 -0.143963    1.1331 0.0285088 0.000666667
0.974484 -0.13461  1.11972 -0.181665 0.000666667
 0.994051 -0.141323   1.13254 0.0667223 0.000666667
 0.975783 -0.140127   1.11628 0.0568843 0.000666667
 0.988026 -0.144024   1.09007 -0.193431 0.000666667
   1.0105 -0.161047   1.11086 -0.0312168 0.000666667
0.976356 -0.13899  1.11468 0.0388438 0.000666667
 0.959297 -0.130333   1.14624 0.291608 0.000666667
0.946842 -0.11846  1.12704 -0.013325 0.000666667
 0.989841 -0.152199   1.14351 -0.013049 0.000666667
0.975184 -0.13926  1.12369 -0.0509856 0.000666667
 0.956722 -0.127678   1.06606 0.0285583 0.000666667
 0.942064 -0.109188   1.12684 -0.159154 0.000666667
 0.943789 -0.118334   1.11086 -0.00135272 0.000666667
0.953819 -0.12909  1.11623 -0.271062 0.000666667
  0.97236 -0.127793   1.11232 0.234295 0.000666667
  0.99145 -0.152237   1.14081 0.0865167 0.000666667
  0.95688 -0.128662   1.10432 0.242037 0.000666667
0.960032 -0.13342  1.10738 0.233678 0.000666667
0.976182 -0.14313  1.14004 0.171283 0.000666667
 0.977631 -0.143813   1.11014 0.230656 0.000666667
  1.00201 -0.160837   1.11955 0.0434838 0.000666667
 0.980182 -0.146107   1.15251 -0.206057 0.000666667
0.973996 -0.14594  1.11116 0.0354869 0.000666667
 0.989104 -0.146619   1.13312 0.0627353 0.000666667
0.979078 -0.1484  1.0952 0.38302 0.000666667
 0.943296 -0.122897    1.1269 -0.0179477 0.000666667
  1.00225 -0.152194   1.13748 -0.0280632 0.000666667
  1.01194 -0.159228   1.09396 -0.0589909 0.000666667
  0.94201 -0.111946    1.1065 -0.405332 0.000666667
 0.967478 -0.133126   1.13683 0.221752 0.000666667
 0.990455 -0.150669   1.12452 -0.254982 0.000666667
 0.997289 -0.151738   1.14161 -0.224027 0.000666667
 0.976952 -0.140091   1.12462 0.0555818 0.000666667
 0.960644 -0.138458   1.09844 -0.324018 0.000666667
  0.97187 -0.133576   1.16939 -0.100247 0.000666667
 0.988692 -0.133216   1.13509 0.141222 0.000666667
 0.956821 -0.133735   1.10341 0.0334897 0.000666667
 0.985603 -0.142816   1.14538 -0.0127039 0.000666667
 0.960696 -0.129836   1.13968 0.0511488 0.000666667
  0.97681 -0.132478   1.13819 -0.0488852 0.000666667
 0.983795 -0.154711   1.13197 0.313102 0.000666667
  1.00186 -0.151481     1.113 0.287424 0.000666667
 0.973326 -0.129808   1.10659 -0.24203 0.000666667
 0.938323 -0.095779   1.12989 -0.0766755 0.000666667
0.946002 -0.12801  1.12665 0.0298639 0.000666667
 0.953256 -0.124337   1.09976 0.0963486 0.000666667
 0.953682 -0.123575   1.08063 -0.313728 0.000666667
 0.990885 -0.149187   1.14631 0.0477385 0.000666667
 0.972238 -0.135236   1.10487 -0.162314 0.000666667
 0.986007 -0.154194   1.13241 0.318542 0.000666667
 0.954959 -0.137418   1.09324 -0.0800056 0.000666667
 0.979779 -0.166468    1.1158 0.0534232 0.000666667
 0.951328 -0.128319   1.10442 -0.252853 0.000666667
 0.954377 -0.125283   1.14943 0.194759 0.000666667
 0.945623 -0.107465   1.13177 0.0171038 0.000666667
 0.984845 -0.142734   1.09271 -0.195678 0.000666667
 0.990666 -0.139766   1.10522 0.0822898 0.000666667
 0.961273 -0.133961   1.10517 0.227647 0.000666667
  1.01007 -0.160803   1.11109 -0.00565422 0.000666667
 0.983245 -0.148317   1.14821 -0.126515 0.000666667
 0.966185 -0.124924   1.13307 0.3861 0.000666667
  0.96785 -0.134751   1.13674 0.208839 0.000666667
 0.977184 -0.144898   1.17132 -0.178871 0.000666667
 0.995786 -0.153138   1.15672 -0.228373 0.000666667
 0.986962 -0.140797   1.12432 -0.428735 0.000666667
 0.941883 -0.122375    1.1171 0.078242 0.000666667
0.981087 -0.13544  1.12816 -0.55254 0.000666667
 0.980651 -0.141717   1.09524 -0.134594 0.000666667
 0.993978 -0.148798   1.10465 -0.0154068 0.000666667
 0.989604 -0.142817   1.08827 0.0361058 0.000666667
 0.984137 -0.140442   1.11835 -0.186322 0.000666667
 0.975831 -0.141743   1.12209 0.137753 0.000666667
 0.961819 -0.136285   1.15235 0.18793 0.000666667
 0.973305 -0.137214   1.14757 -0.160725 0.000666667
 0.989216 -0.152882   1.10444 -0.150087 0.000666667
0.987674 -0.15363  1.12683 -0.0416814 0.000666667
 0.995919 -0.153271   1.13613 0.110427 0.000666667
 0.976118 -0.142971   1.16452 0.130282 0.000666667
 0.973666 -0.141883   1.12725 0.229797 0.000666667
 0.986593 -0.148239   1.10895 -0.0410683 0.000666667
  1.02389 -0.163157    1.1074 -0.374698 0.000666667
 0.986081 -0.140781   1.12599 -0.418313 0.000666667
 0.985564 -0.149841   1.11067 -0.0583766 0.000666667
  0.97372 -0.144565   1.11178 0.0428096 0.000666667
 0.978367 -0.141652   1.11573 0.0470112 0.000666667
 0.958418 -0.124639    1.1342 -0.059386 0.000666667
 0.971125 -0.132328   1.12834 0.0995139 0.000666667
 0.990334 -0.148919   1.12592 -0.26158 0.000666667
 0.964471 -0.126169   1.12008 -0.242133 0.000666667
 0.954213 -0.121099   1.13816 -0.0219575 0.000666667
 0.988763 -0.145066   1.15492 -0.0239356 0.000666667
 0.965588 -0.126443   1.12667 -0.442418 0.000666667
 0.991518 -0.154936   1.09985 0.0102207 0.000666667
  1.00437 -0.160038   1.11173 -0.0139075 0.000666667
 0.966239 -0.128983   1.12502 0.1092 0.000666667
 0.969788 -0.135073   1.10258 0.023952 0.000666667
 0.971025 -0.153903   1.10803 0.152573 0.000666667
 0.984308 -0.142775   1.11193 0.370818 0.000666667
 0.982413 -0.150206   1.10074 0.374174 0.000666667
  0.94461 -0.123499   1.12568 -0.0156144 0.000666667
  0.96106 -0.131867   1.13738 -0.276534 0.000666667
 0.963281 -0.142225   1.15902 0.179196 0.000666667
 0.980626 -0.139627   1.09774 -0.142088 0.000666667
 0.960294 -0.123849   1.13371 -0.0539503 0.000666667
 0.946713 -0.112763   1.12039 -0.152478 0.000666667
 0.995144 -0.156753   1.14132 0.0975226 0.000666667
 0.971073 -0.135825   1.10263 0.0368603 0.000666667
 0.947322 -0.115987   1.12608 0.118262 0.000666667
 0.964368 -0.134672   1.12348 -0.0180014 0.000666667
 0.986662 -0.143874   1.15469 -0.044416 0.000666667
 0.964875 -0.133993   1.11916 0.260219 0.000666667
 0.994186 -0.157702   1.13294 -0.031161 0.000666667
 0.979899 -0.150526   1.12076 0.0476363 0.000666667
 0.944546 -0.109934   1.13345 0.00833117 0.000666667
  0.99372 -0.150271   1.12671 -0.180028 0.000666667
0.977253 -0.14169  1.12689 -0.14115 0.000666667
  0.95235 -0.131117   1.11032 -0.106681 0.000666667
 0.978732 -0.144197   1.15533 -0.199749 0.000666667
    0.946 -0.119888   1.12898 -0.0585423 0.000666667
 0.986088 -0.142979   1.08536 -0.288471 0.000666667
 0.990334 -0.160237    1.0918 0.279941 0.000666667
 0.965991 -0.135432    1.1333 -0.0721993 0.000666667
 0.961982 -0.135829   1.10419 -0.096023 0.000666667
 0.995142 -0.157781   1.10116 0.26089 0.000666667
  1.00569 -0.159035   1.11692 0.018982 0.000666667
  0.96208 -0.134178   1.08621 0.00167568 0.000666667
 0.976002 -0.147322   1.11435 0.0538627 0.000666667
 0.985458 -0.144778   1.13964 0.197087 0.000666667
 0.976527 -0.145768   1.11237 0.0578203 0.000666667
 0.999854 -0.154026   1.12932 0.280449 0.000666667
 0.984982 -0.139964   1.11711 -0.190898 0.000666667
 0.975918 -0.143767   1.16178 0.146922 0.000666667
 0.988567 -0.143454   1.12598 -0.0184037 0.000666667
  1.00198 -0.149916   1.11569 0.300075 0.000666667
 0.964873 -0.139259   1.12025 0.114461 0.000666667
 0.961533 -0.133827   1.13507 0.195206 0.000666667
 0.991357 -0.151325   1.10538 -0.155077 0.000666667
  1.00531 -0.161236   1.10695 0.0420902 0.000666667
 0.956323 -0.131229   1.11186 0.0754583 0.000666667
  0.99065 -0.147626   1.13184 0.0644274 0.000666667
  0.94743 -0.121196   1.12874 -0.0254761 0.000666667
 0.951927 -0.121013     1.144 -0.0149033 0.000666667
 0.984715 -0.147338   1.14425 0.0591285 0.000666667
 0.962844 -0.139796      1.16 0.191791 0.000666667
 0.984829 -0.131889   1.06476 0.0308006 0.000666667
 0.962571 -0.124379   1.11679 0.0516992 0.000666667
 0.966839 -0.130477   1.14248 0.0562962 0.000666667
 0.984772 -0.137854   1.11629 -0.104088 0.000666667
 0.973181 -0.137689   1.15004 0.0991589 0.000666667
 0.972082 -0.139983   1.13157 -0.184836 0.000666667
 0.981562 -0.131911   1.11565 0.0947026 0.000666667
 0.983321 -0.143209   1.11294 0.375554 0.000666667
 0.949327 -0.122707   1.12148 -0.330738 0.000666667
 0.973721 -0.138334   1.12735 0.275491 0.000666667
 0.952985 -0.117389   1.09755 0.0811286 0.000666667
  0.99674 -0.149957   1.14414 0.02876 0.000666667
0.945981 -0.11472  1.11924 -0.19384 0.000666667
 0.973471 -0.130887   1.16064 -0.0169911 0.000666667
 0.977997 -0.153571   1.11941 0.203657 0.000666667
  0.97718 -0.144734   1.10941 0.013869 0.000666667
 0.998068 -0.142214   1.13969 -0.475354 0.000666667
 0.956259 -0.138527   1.11303 -0.010029 0.000666667
  1.02529 -0.166014   1.11624 -0.0444338 0.000666667
 0.973452 -0.149281   1.13816 -0.0232124 0.000666667
 0.990154 -0.147692   1.12123 0.0649116 0.000666667
 0.954801 -0.124653   1.06654 0.022189 0.000666667
 0.973353 -0.136471    1.1075 -0.159563 0.000666667
 0.941833 -0.110875   1.09268 -0.463963 0.000666667
  1.00712 -0.146904   1.10114 0.0496917 0.000666667
 0.990373 -0.147048   1.10285 0.279466 0.000666667
 0.961686 -0.135096   1.12332 0.218516 0.000666667
 0.979223 -0.144059   1.10043 -0.156208 0.000666667
 0.990919 -0.155385   1.11491 0.249066 0.000666667
  0.96765 -0.144258   1.13322 -0.246623 0.000666667
 0.988101 -0.144133   1.08029 -0.051687 0.000666667
 0.965494 -0.134108   1.12168 -0.283211 0.000666667
 0.962533 -0.129067   1.10526 -0.496769 0.000666667
 0.984038 -0.145999   1.14244 0.0704143 0.000666667
 0.985285 -0.160807   1.11531 0.0612974 0.000666667
 0.965652 -0.130843   1.11158 -0.0327419 0.000666667
 0.946409 -0.122939   1.14176 0.211315 0.000666667
 0.973546 -0.150116   1.10868 -0.425511 0.000666667
 0.944455 -0.112921   1.09632 0.0759195 0.000666667
 0.960894 -0.130266   1.13132 -0.0930358 0.000666667
 0.987975 -0.154393   1.16101 0.236093 0.000666667
0.960313 -0.13086  1.12213 0.197872 0.000666667
 0.985896 -0.156298   1.07611 -0.233512 0.000666667
 0.954873 -0.128839   1.09101 0.256628 0.000666667
 0.982445 -0.145647   1.11047 0.0402946 0.000666667
  0.97293 -0.141142   1.11263 0.25459 0.000666667
 0.958986 -0.132858   1.11525 -0.150649 0.000666667
 0.967299 -0.138648   1.13823 -0.230634 0.000666667
 0.978514 -0.142644   1.13134 0.0124217 0.000666667
 0.977062 -0.133962   1.11072 -0.172579 0.000666667
 0.946327 -0.126497   1.12511 -0.137373 0.000666667
  0.95727 -0.135488   1.09699 0.00520448 0.000666667
 0.996991 -0.145601   1.14614 -0.141021 0.000666667
 0.964187 -0.123811   1.13369 0.37144 0.000666667
0.972617 -0.1356  1.1372 0.23659 0.000666667
  0.99073 -0.158883   1.13289 -0.00963422 0.000666667
  0.97836 -0.133058   1.12932 -0.175918 0.000666667
 0.958151 -0.129982   1.12049 0.199994 0.000666667


==> output_ims_2_2_2_2/random_action_1.txt <==
0.0644
 0.964441 -0.134235   1.12347 -0.0017993 0.000666667
 0.993745 -0.154103   1.12824 0.0392678 0.000666667
0.947207 -0.12595  1.09713 0.0263759 0.000666667
 0.973455 -0.142528    1.1263 -0.30897 0.000666667
 0.982848 -0.137641   1.10936 0.155254 0.000666667
 0.976428 -0.144311   1.10437 -0.0409996 0.000666667
  1.00564 -0.158905   1.13316 -0.116385 0.000666667
 0.971622 -0.133503   1.10613 -0.154387 0.000666667
  1.00441 -0.154042   1.11605 0.0288685 0.000666667
 0.994297 -0.148277   1.10466 -0.00490898 0.000666667
 0.971438 -0.143217   1.13689 -0.103187 0.000666667
  0.98953 -0.148741    1.1157 -0.0180199 0.000666667
 0.945175 -0.115472   1.11792 -0.196077 0.000666667
 0.977254 -0.139422   1.10115 -0.0136325 0.000666667
  0.98435 -0.154744   1.10085 0.0614605 0.000666667
 0.955476 -0.127905   1.08987 0.0278904 0.000666667
 0.976926 -0.135526   1.10872 -0.168476 0.000666667
  1.00685 -0.149092   1.11812 -0.123965 0.000666667
 0.976126 -0.146224   1.10017 0.151964 0.000666667
 0.976945 -0.144677   1.10946 0.025846 0.000666667
0.943814 -0.11492  1.11762 -0.252308 0.000666667
 0.94969 -0.13623  1.12324 -0.389829 0.000666667
 0.986603 -0.147487   1.11587 -0.0762453 0.000666667
 0.958449 -0.135001   1.09923 0.0400029 0.000666667
 0.977689 -0.144131   1.10679 0.131211 0.000666667
0.961257 -0.13312  1.10309 0.235561 0.000666667
  1.01772 -0.159067   1.09044 -0.0739706 0.000666667
 0.990534 -0.153547   1.13861 0.105395 0.000666667
 0.944412 -0.122416   1.12751 0.00353035 0.000666667
 0.973907 -0.146961   1.11217 0.0445811 0.000666667
 0.976488 -0.137934    1.1083 -0.305233 0.000666667
 0.960928 -0.138039   1.13591 -0.161604 0.000666667
 0.986804 -0.155043   1.16061 0.217229 0.000666667
 0.987859 -0.143814   1.08124 -0.0618285 0.000666667
 0.986544 -0.151226   1.12853 -0.0627803 0.000666667
 0.979636 -0.143818   1.13826 0.113417 0.000666667
 0.958962 -0.134159   1.15548 0.0645562 0.000666667
  1.00515 -0.159188   1.11735 0.0160419 0.000666667
  0.97824 -0.140951   1.14314 0.26474 0.000666667
 0.940186 -0.118634   1.11684 -0.278518 0.000666667
 0.945532 -0.121385   1.12765 -0.0143577 0.000666667
 0.953577 -0.118684   1.08593 -0.373638 0.000666667
 0.979383 -0.147436   1.10882 0.0503395 0.000666667
  0.92652 -0.107963   1.15559 0.116081 0.000666667
 0.978224 -0.141899   1.12258 -0.0546962 0.000666667
 0.966008 -0.133272   1.12057 -0.283021 0.000666667
  0.98755 -0.151212   1.12532 -0.190366 0.000666667
 0.947743 -0.121336    1.1199 -0.3259 0.000666667
 0.948503 -0.120272   1.12604 -0.0240254 0.000666667
 0.965401 -0.142596   1.15546 0.221871 0.000666667
 0.993133 -0.149866   1.14542 -0.0751992 0.000666667
 0.986091 -0.139774   1.09011 -0.421188 0.000666667
  1.01237 -0.160929   1.11149 -0.0405097 0.000666667
 0.964969 -0.149474   1.13193 0.00986214 0.000666667
 0.959113 -0.135696   1.11583 -0.169039 0.000666667
 0.993363 -0.149322   1.10515 0.0111324 0.000666667
 0.990709 -0.150294   1.09019 0.259849 0.000666667
 0.984205 -0.157929   1.16443 -0.0360176 0.000666667
 0.961215 -0.135443   1.10243 -0.11166 0.000666667
 0.992531 -0.150437   1.12882 -0.224526 0.000666667
0.954335 -0.12408  1.12956 0.238353 0.000666667
 0.995348 -0.152943   1.13629 0.110246 0.000666667
 0.947404 -0.129006   1.13402 -0.0123645 0.000666667
 0.982014 -0.137174   1.12245 -0.268908 0.000666667
 0.995269 -0.152647   1.15703 -0.228897 0.000666667
 0.942238 -0.125993    1.0981 -0.192919 0.000666667
 0.977643 -0.143533   1.16258 0.15431 0.000666667
 0.987215 -0.146846   1.14097 0.216362 0.000666667
  1.01819 -0.163037   1.11044 -0.262645 0.000666667
 0.960155 -0.139092   1.09809 0.29015 0.000666667
 0.955784 -0.125134   1.14905 0.199628 0.000666667
 0.985259 -0.138936   1.12863 -0.416721 0.000666667
 0.975175 -0.142896   1.12142 0.114868 0.000666667
 0.978455 -0.135329   1.10822 -0.366308 0.000666667
 0.977509 -0.142405    1.1415 0.285956 0.000666667
 0.989389 -0.143841   1.12479 -0.266509 0.000666667
 0.951306 -0.129311   1.10504 -0.257618 0.000666667
0.956242 -0.13463  1.10548 0.0357293 0.000666667
 0.956288 -0.136379   1.13085 -0.0889352 0.000666667
 0.994541 -0.153606   1.13886 0.0198793 0.000666667
 0.993481 -0.149794   1.11305 -0.227147 0.000666667
 0.964818 -0.141443   1.13475 0.248953 0.000666667
 0.978982 -0.135707   1.12579 0.210374 0.000666667
 0.969423 -0.137603   1.13712 0.374522 0.000666667
 0.986578 -0.139791   1.12511 -0.411217 0.000666667
 0.945054 -0.118561   1.12934 -0.0607751 0.000666667
 0.942523 -0.119484   1.10958 -0.00918084 0.000666667
 0.974099 -0.145523   1.11096 -0.226968 0.000666667
0.993741 -0.15577  1.14234 0.118905 0.000666667
  1.00105 -0.150543   1.13408 0.00206242 0.000666667
  0.94408 -0.121529   1.12993 -0.0482457 0.000666667
 0.972638 -0.142434   1.13322 -0.28006 0.000666667
  0.98412 -0.151998   1.12629 0.0798837 0.000666667
 0.984138 -0.143724   1.11854 -0.115654 0.000666667
 0.976712 -0.136615   1.09736 -0.243617 0.000666667
 0.978632 -0.144613   1.09445 0.200838 0.000666667
 0.991972 -0.155054   1.12862 0.047581 0.000666667
  0.96472 -0.126156   1.10626 -0.123921 0.000666667
 0.974897 -0.139018   1.12161 -0.308364 0.000666667
0.959374 -0.13433  1.10419 -0.0718498 0.000666667
 0.944903 -0.125433   1.10361 0.0901538 0.000666667
 0.982737 -0.137847   1.12327 -0.263735 0.000666667
 0.983235 -0.138875   1.09619 -0.0966931 0.000666667
 0.977812 -0.134053   1.11173 -0.141985 0.000666667
 0.964531 -0.141434   1.13823 -0.270799 0.000666667
0.963175 -0.13485  1.12307 -0.277469 0.000666667
 0.960378 -0.143204   1.15724 0.166523 0.000666667
0.945715 -0.12242  1.12903 -0.0257311 0.000666667
 0.952482 -0.121761   1.10008 0.0886182 0.000666667
0.944576 -0.1138 1.09788 0.0859099 0.000666667
 0.948161 -0.122886   1.11682 -0.334769 0.000666667
 0.969532 -0.141518   1.09215 0.46484 0.000666667
 0.973945 -0.138603   1.12798 -0.313491 0.000666667
  0.97578 -0.144367   1.10791 -0.00244113 0.000666667
 0.968554 -0.134919   1.12189 -0.15378 0.000666667
 0.974211 -0.137932   1.12265 0.0172175 0.000666667
 0.991833 -0.158464   1.13404 0.00236673 0.000666667
 0.990331 -0.147914   1.10255 0.291935 0.000666667
0.961297 -0.1381 1.13429 -0.163196 0.000666667
 0.971399 -0.136909   1.10096 0.00428168 0.000666667
  0.96776 -0.141101   1.09917 0.0806273 0.000666667
  1.00134 -0.153122   1.13822 -0.0332802 0.000666667
 0.975345 -0.137728   1.11766 -0.212173 0.000666667
  0.94198 -0.118657   1.11001 0.00769647 0.000666667
 0.962686 -0.138104   1.15217 0.205739 0.000666667
0.942255 -0.11951  1.11317 -0.00464472 0.000666667
 0.947228 -0.124079   1.13134 0.0436789 0.000666667
 0.952753 -0.127056    1.1171 -0.259478 0.000666667
0.957301 -0.13389  1.10236 -0.0819151 0.000666667
 0.954908 -0.137605   1.12965 -0.096171 0.000666667
0.987175 -0.13907  1.09074 -0.398444 0.000666667
 0.950652 -0.130231   1.13442 -0.31949 0.000666667
 0.985756 -0.141629   1.08758 -0.390474 0.000666667
 0.962384 -0.140054   1.12033 0.19448 0.000666667
 0.979879 -0.135379   1.10906 -0.332161 0.000666667
0.996545 -0.14882  1.16426 -0.300803 0.000666667
 0.985117 -0.136495   1.08006 -0.210345 0.000666667
 0.987917 -0.150165   1.11523 0.00318739 0.000666667
 0.981422 -0.142403   1.13224 0.136837 0.000666667
0.961328 -0.13585  1.08666 -0.0047681 0.000666667
 0.975851 -0.146204    1.1019 -0.0638762 0.000666667
 0.960316 -0.133053   1.13395 0.215936 0.000666667
 0.988054 -0.147291   1.11547 -0.0146114 0.000666667
 0.952558 -0.129988   1.10006 -0.253475 0.000666667
 0.994656 -0.157255   1.10105 0.249104 0.000666667
 0.989697 -0.147433   1.13041 0.050297 0.000666667
 0.981769 -0.141255   1.11458 0.0122981 0.000666667
 0.984787 -0.145757   1.11909 -0.125183 0.000666667
 0.980897 -0.144431   1.14861 -0.143542 0.000666667
0.978026 -0.14578  1.10307 -0.0646434 0.000666667
 0.974319 -0.146786   1.10203 0.0387256 0.000666667
 0.973812 -0.137402   1.12186 -0.0381582 0.000666667
  1.00239 -0.148237   1.11732 0.298497 0.000666667
 0.974931 -0.147825   1.11808 -0.222211 0.000666667
 0.979498 -0.147026   1.15503 -0.192913 0.000666667
 0.976093 -0.147816    1.1117 0.0655218 0.000666667
 0.970095 -0.148549   1.10057 -0.0754409 0.000666667
 0.989525 -0.139055   1.08462 -0.0182058 0.000666667
 0.998703 -0.153278   1.16711 -0.282771 0.000666667
 0.984448 -0.140456   1.11789 -0.177578 0.000666667
  1.00359 -0.150006   1.12007 -0.129961 0.000666667
  1.00659 -0.158681   1.11808 0.0318548 0.000666667
0.940214 -0.11957  1.13685 -0.0756241 0.000666667
 0.980455 -0.143062   1.09646 -0.147672 0.000666667
 0.987496 -0.154762   1.16002 0.245615 0.000666667
 0.980972 -0.144521   1.13516 0.0345878 0.000666667
 0.984159 -0.141121   1.11793 -0.186604 0.000666667
  1.00829 -0.157194   1.13689 0.0359485 0.000666667
 0.959692 -0.139004    1.1352 -0.16467 0.000666667
 0.965623 -0.130065   1.11012 0.0994864 0.000666667
 0.961901 -0.121768   1.11782 0.323837 0.000666667
  0.98553 -0.143034   1.08382 -0.0641816 0.000666667
0.955411 -0.12911  1.10561 0.249493 0.000666667
 0.959313 -0.135361   1.09627 0.0117259 0.000666667
 0.964316 -0.136044   1.14394 0.257902 0.000666667
 0.958831 -0.132453   1.09649 0.00359239 0.000666667
0.950152 -0.11964  1.12727 -0.0158504 0.000666667
 0.997362 -0.152671   1.13902 0.00666414 0.000666667
 0.977012 -0.132598   1.11151 -0.168182 0.000666667
 0.959938 -0.142575   1.11579 0.0740757 0.000666667
 0.962979 -0.143034   1.15467 0.216708 0.000666667
 0.955972 -0.121666   1.14258 0.249035 0.000666667
0.980487 -0.15005  1.08342 0.280929 0.000666667
 0.979263 -0.151323   1.11249 0.135938 0.000666667
  0.96386 -0.136694   1.09727 -0.301837 0.000666667
 0.990587 -0.154451   1.12901 -0.0338605 0.000666667
 0.960126 -0.135009   1.10145 0.0531184 0.000666667
 0.952441 -0.129227   1.10603 -0.264646 0.000666667
 0.974626 -0.141233   1.12483 -0.047395 0.000666667
 0.957696 -0.136488    1.1339 0.15438 0.000666667
 0.968122 -0.129493   1.12299 -0.142011 0.000666667
 0.978524 -0.141645   1.10287 -0.0298261 0.000666667
 0.989035 -0.153558   1.11632 0.243083 0.000666667
 0.959602 -0.135141   1.09501 0.00650875 0.000666667
 0.945784 -0.125255   1.10215 0.0951691 0.000666667
 0.984423 -0.144039   1.14932 -0.128948 0.000666667
 0.941275 -0.111489    1.0931 -0.470973 0.000666667
  0.97226 -0.141299   1.12899 -0.317199 0.000666667
 0.986011 -0.142163   1.11281 0.384969 0.000666667
 0.981976 -0.140487   1.11936 -0.0161451 0.000666667
 0.962363 -0.135169   1.10569 0.247013 0.000666667
 0.988429 -0.144443   1.08018 -0.0567658 0.000666667
 0.977868 -0.139078   1.10834 -0.324512 0.000666667
 0.938325 -0.120155   1.11976 -0.0641067 0.000666667
 0.983156 -0.148281    1.0837 0.285426 0.000666667
 0.966714 -0.146455   1.16369 0.0500865 0.000666667
 0.942601 -0.119141   1.11213 -0.0200926 0.000666667
  0.97921 -0.142196   1.11344 0.255567 0.000666667
   1.0051 -0.156226   1.11627 0.0113713 0.000666667
 0.968839 -0.139212   1.09991 0.111477 0.000666667
 0.972286 -0.139853   1.14606 0.143944 0.000666667
 0.965905 -0.142337   1.06739 0.181234 0.000666667
 0.963529 -0.125637    1.1302 -0.443418 0.000666667
 0.992717 -0.155462   1.15684 -0.218278 0.000666667
 0.960218 -0.138623   1.09784 0.303566 0.000666667
 0.980708 -0.149843   1.11839 0.292079 0.000666667
0.969602 -0.1391 1.11223 -0.235483 0.000666667
  0.99057 -0.147431   1.12183 0.0436859 0.000666667
 0.966904 -0.138714   1.10253 0.104604 0.000666667
 0.985391 -0.143432   1.08321 -0.0656542 0.000666667
 0.963276 -0.139656   1.13399 -0.156751 0.000666667
0.981337 -0.14841  1.08267 0.290143 0.000666667
  0.96295 -0.140132   1.12051 0.110629 0.000666667
 0.976676 -0.137447    1.1205 -0.0691425 0.000666667
 0.953515 -0.127225   1.11522 -0.260784 0.000666667
 0.974762 -0.142346   1.12168 -0.183943 0.000666667
 0.978555 -0.138987   1.11059 -0.300839 0.000666667
 0.979676 -0.148495   1.08372 0.271141 0.000666667
 0.988483 -0.150549   1.08739 0.297718 0.000666667
 0.984496 -0.145314   1.14283 0.0723196 0.000666667
 0.978538 -0.145979   1.09925 -0.151571 0.000666667
 0.978606 -0.141106   1.12583 0.272118 0.000666667
 0.975134 -0.146742   1.11721 -0.07743 0.000666667
  0.97531 -0.140768   1.11639 0.0169932 0.000666667
 0.975097 -0.136078    1.1215 0.0572769 0.000666667
  0.99667 -0.153049   1.13613 0.105777 0.000666667
 0.956895 -0.121919   1.11298 -0.0868887 0.000666667
 0.954156 -0.126986   1.11059 -0.0573949 0.000666667
 0.989695 -0.139635     1.094 0.33554 0.000666667
 0.985162 -0.143483   1.11881 -0.112138 0.000666667
 0.961444 -0.135499   1.10583 0.237103 0.000666667
 0.961879 -0.142195   1.12497 -0.100671 0.000666667
0.953371 -0.12492  1.08209 -0.344453 0.000666667
 0.948706 -0.123805   1.12344 -0.331048 0.000666667
0.979732 -0.14028  1.12779 -0.120773 0.000666667
 0.963789 -0.139099   1.15774 0.196611 0.000666667
 0.965531 -0.128657   1.12368 0.119513 0.000666667
 0.991566 -0.144032   1.11169 -0.00636826 0.000666667
 0.973121 -0.141938   1.12239 -0.17458 0.000666667
 0.980635 -0.144788   1.11102 0.0240294 0.000666667
 0.952401 -0.126357   1.12939 0.231036 0.000666667
 0.988461 -0.145829   1.09057 -0.191333 0.000666667
 0.989553 -0.142794     1.111 -0.0353063 0.000666667
  0.97192 -0.143982   1.12358 0.112993 0.000666667
   0.9606 -0.135777   1.10457 -0.0969045 0.000666667
 0.977809 -0.146929    1.1088 0.00107732 0.000666667
 0.971758 -0.139838   1.13339 0.151495 0.000666667
 0.999211 -0.152292   1.13775 -0.0384241 0.000666667
 0.977665 -0.143153   1.10799 0.148712 0.000666667
 0.985376 -0.144728   1.07989 -0.0635677 0.000666667
 0.944395 -0.117422   1.11657 -0.297411 0.000666667
 0.973254 -0.142881   1.12167 0.137852 0.000666667
 0.942259 -0.115008   1.11575 -0.281264 0.000666667
 0.946779 -0.130995   1.12737 0.0614261 0.000666667
 0.970349 -0.145243   1.13502 -0.111317 0.000666667
 0.977423 -0.145019   1.10496 -0.072613 0.000666667
0.972829 -0.14853  1.13955 -0.172044 0.000666667
 0.975481 -0.139182   1.09368 -0.0290997 0.000666667
0.977536 -0.13755  1.10408 -0.00822645 0.000666667
 0.945961 -0.110731   1.10571 -0.3821 0.000666667
 0.958622 -0.140002   1.11513 0.0649599 0.000666667
 0.969706 -0.136596   1.09594 -0.195911 0.000666667
 0.957719 -0.128077   1.12001 -0.0321898 0.000666667
 0.978688 -0.137119   1.10804 -0.371861 0.000666667
 0.955117 -0.134506   1.09772 0.187642 0.000666667
 0.973846 -0.140281    1.0921 -0.0246034 0.000666667
 0.979143 -0.144694    1.1507 -0.219775 0.000666667
0.979239 -0.15094   1.1227 0.251252 0.000666667
 0.988218 -0.152267   1.16026 0.239421 0.000666667
 0.988862 -0.147281   1.12932 0.0775101 0.000666667
 0.982843 -0.144981   1.14622 -0.106354 0.000666667
 0.988475 -0.142948   1.12707 -0.271086 0.000666667
 0.979792 -0.133128   1.11352 -0.138539 0.000666667
 0.954586 -0.131728    1.0933 0.00488336 0.000666667
 0.962894 -0.143041   1.13673 -0.275323 0.000666667
 0.962177 -0.123585    1.1051 0.0906107 0.000666667
  0.97765 -0.142838   1.08688 0.16448 0.000666667
 0.967394 -0.141151   1.15358 0.23462 0.000666667
 0.970973 -0.135294   1.10911 -0.164876 0.000666667
 0.971995 -0.140743   1.12092 -0.177629 0.000666667
 0.943353 -0.119345   1.10985 -0.0122181 0.000666667
  0.99006 -0.147871   1.13226 0.0679555 0.000666667
 0.985131 -0.143475   1.08534 -0.0694736 0.000666667
 0.972708 -0.145731   1.13376 0.144902 0.000666667
  1.01685 -0.159022   1.08905 -0.0897031 0.000666667
  1.02441 -0.166172   1.11557 -0.0428773 0.000666667
 0.985784 -0.144418   1.08626 -0.0530722 0.000666667
 0.95491 -0.12761  1.09083 0.236406 0.000666667
 0.971182 -0.137714   1.12803 0.289171 0.000666667
0.992309 -0.15154  1.12409 -0.260325 0.000666667
  0.98665 -0.145717   1.08949 -0.179659 0.000666667
 0.945806 -0.115211   1.12541 0.0361591 0.000666667
  1.00732 -0.158943   1.13592 0.110013 0.000666667
  1.00906 -0.157509   1.13133 -0.131806 0.000666667
 0.994165 -0.156673   1.14169 0.102903 0.000666667
  0.98204 -0.147994   1.08481 0.299493 0.000666667
 0.975789 -0.139349   1.12445 0.0630658 0.000666667
 0.968804 -0.135352   1.13548 0.365358 0.000666667
 0.986114 -0.145769   1.09126 -0.2184 0.000666667
 0.977679 -0.136043   1.12373 -0.0443438 0.000666667
  0.98954 -0.148752   1.08627 0.284373 0.000666667
 0.975167 -0.128286   1.13224 0.475573 0.000666667
 0.959669 -0.127316   1.11464 -0.080092 0.000666667
0.969841 -0.13296  1.13572 0.214452 0.000666667
 0.955129 -0.132507   1.09651 0.201087 0.000666667
 0.956952 -0.127654   1.10479 0.270874 0.000666667
 0.989677 -0.154984   1.11266 0.245768 0.000666667
 0.944429 -0.126104   1.09591 -0.172841 0.000666667
 0.962671 -0.136082   1.13586 0.201349 0.000666667
  0.99245 -0.151214   1.12483 -0.265116 0.000666667
 0.946804 -0.125355   1.10564 0.096461 0.000666667
 0.972749 -0.141936   1.12046 0.13539 0.000666667
 0.992763 -0.147995   1.10655 -0.0180107 0.000666667
 0.985967 -0.136851   1.11089 -0.0834344 0.000666667
   1.0077 -0.157819    1.1331 -0.121 0.000666667
 0.959733 -0.128831   1.12202 0.176765 0.000666667
 0.981706 -0.150441   1.12163 -0.00284744 0.000666667
 0.950691 -0.123762    1.1001 0.0807537 0.000666667
  0.94686 -0.116859   1.12388 0.149516 0.000666667
 0.969289 -0.143386   1.09911 -0.0604042 0.000666667
  1.00065 -0.162367   1.10536 0.0582382 0.000666667
 0.990015 -0.146664   1.13221 0.0693001 0.000666667
 0.969658 -0.141459   1.09578 0.121434 0.000666667
 0.940642 -0.119943   1.13564 -0.0687894 0.000666667
 0.943535 -0.124061   1.12777 -0.00952914 0.000666667
 0.972334 -0.136502    1.1186 -0.295753 0.000666667
 0.991587 -0.158825   1.13778 -0.0368423 0.000666667
  1.00278 -0.150893   1.13185 -0.338965 0.000666667
 0.960231 -0.133077    1.1021 -0.0836288 0.000666667
 0.949861 -0.125915   1.13162 0.0197473 0.000666667
 0.987456 -0.141932   1.12679 -0.410609 0.000666667
 0.992219 -0.159487   1.13232 -0.0184522 0.000666667
 0.952365 -0.129038    1.1092 -0.0855902 0.000666667
 0.980043 -0.134406   1.11615 -0.0900101 0.000666667
 0.972599 -0.135707   1.10752 -0.150125 0.000666667
 0.965229 -0.131963   1.10187 -0.010394 0.000666667
 0.983647 -0.148117   1.14293 0.0671645 0.000666667
 0.986647 -0.146816   1.10993 -0.0604532 0.000666667
 0.968629 -0.145982   1.12802 0.148823 0.000666667
 0.987133 -0.150537   1.13003 -0.0296367 0.000666667
 0.979376 -0.142277    1.1121 0.0541506 0.000666667
   1.0077 -0.157609   1.13917 0.079562 0.000666667
 0.985186 -0.157642   1.16363 -0.0384263 0.000666667
 0.951872 -0.128373   1.10716 -0.119281 0.000666667
 0.975683 -0.134777   1.12176 -0.319296 0.000666667
  1.00424 -0.162087   1.11922 0.0208036 0.000666667
0.989981 -0.14367   1.1092 -0.00235089 0.000666667
 0.939551 -0.119978   1.13592 -0.0865632 0.000666667
  0.96109 -0.135355   1.10466 0.247487 0.000666667
 0.980802 -0.134017   1.12812 -0.516254 0.000666667
 0.965838 -0.135349     1.131 -0.0526691 0.000666667
 0.98743 -0.13965  1.09005 -0.445123 0.000666667
 0.991707 -0.156141   1.13363 -0.0304592 0.000666667
 0.989398 -0.150176   1.14088 0.0809096 0.000666667
 0.958417 -0.132679   1.10482 -0.0894346 0.000666667
 0.985681 -0.145274   1.14437 0.0701692 0.000666667
 0.982063 -0.149532   1.11233 0.0518062 0.000666667
 0.951798 -0.127961   1.10846 -0.089659 0.000666667
0.969082 -0.13929  1.13825 -0.240246 0.000666667
 0.944795 -0.122119   1.12801 -0.0315337 0.000666667
 0.943542 -0.117286   1.11502 -0.27551 0.000666667
 0.979312 -0.144702   1.13567 0.0956297 0.000666667
 0.971574 -0.139282   1.10437 -0.0976685 0.000666667
 0.979186 -0.146454   1.11105 0.0540417 0.000666667
 0.943879 -0.121723    1.1254 0.00404147 0.000666667
0.976388 -0.14084   1.1271 -0.144363 0.000666667
 0.988268 -0.145558   1.13267 0.0799016 0.000666667
 0.963987 -0.134712   1.12381 -0.0173421 0.000666667
 0.954043 -0.130584   1.10964 -0.115 0.000666667
 0.991421 -0.150691   1.08903 0.265013 0.000666667
 0.987843 -0.146106   1.09082 -0.199615 0.000666667
 0.942872 -0.115561   1.11876 -0.250064 0.000666667
 0.985627 -0.151134    1.1279 -0.0603871 0.000666667
  0.98806 -0.140198   1.12489 -0.426428 0.000666667
  1.00515 -0.151093   1.12841 -0.336897 0.000666667
 0.943796 -0.128788   1.12818 0.0780253 0.000666667
 0.978486 -0.146029   1.09716 -0.17368 0.000666667
0.996407 -0.15097  1.14313 -0.205214 0.000666667
 0.973998 -0.143281   1.11403 0.0356945 0.000666667
 0.986958 -0.142099    1.1265 -0.429544 0.000666667
 0.976756 -0.146851   1.15893 0.00342195 0.000666667
 0.999629 -0.152422   1.12728 0.2439 0.000666667
 0.981625 -0.140539   1.09343 -0.130552 0.000666667
0.991547 -0.15343  1.12645 -0.259882 0.000666667
 0.976107 -0.136987   1.10308 0.000842498 0.000666667
 0.991071 -0.154261   1.12778 -0.038866 0.000666667
  0.97869 -0.135261    1.1083 -0.330395 0.000666667
 0.981316 -0.147846   1.10303 0.273139 0.000666667
   1.0014 -0.161436   1.11853 0.0437438 0.000666667
  0.97448 -0.147775   1.10423 -0.0757015 0.000666667
 0.951222 -0.124328   1.12049 -0.327921 0.000666667
  1.01034 -0.159242   1.13822 0.0876013 0.000666667
 0.979754 -0.142931   1.13186 0.00454556 0.000666667
 0.982041 -0.141759   1.11761 -0.00623501 0.000666667
  0.97464 -0.143222   1.07747 -0.00451845 0.000666667
 0.960006 -0.125718   1.13299 -0.0690531 0.000666667
 0.970589 -0.130645   1.13428 0.0199101 0.000666667
 0.981234 -0.138011   1.12166 -0.378569 0.000666667
 0.965174 -0.147047   1.16663 0.0543649 0.000666667
 0.967976 -0.139654   1.10108 0.0883423 0.000666667
 0.976531 -0.145835   1.11148 0.0618721 0.000666667
  0.98536 -0.141434   1.11788 -0.0727318 0.000666667
  0.99488 -0.154125   1.13019 0.0439726 0.000666667
 0.984465 -0.138703   1.11704 -0.187999 0.000666667
 0.990398 -0.149294   1.12706 -0.251049 0.000666667
  0.96931 -0.135523   1.13607 0.358364 0.000666667
 0.966996 -0.139776   1.15415 0.212635 0.000666667
  0.97731 -0.142682   1.11593 0.0643309 0.000666667
0.966442 -0.13074  1.13865 0.327256 0.000666667
 0.973228 -0.150896   1.13653 -0.0308703 0.000666667
 0.952063 -0.130624   1.10376 -0.25932 0.000666667
  0.98748 -0.146103   1.11271 -0.00396924 0.000666667
 0.977331 -0.135495   1.10814 -0.374622 0.000666667
 0.953031 -0.126308   1.06554 0.00954319 0.000666667
 0.992269 -0.142571   1.11099 0.00547857 0.000666667
 0.974342 -0.141251   1.12777 0.207001 0.000666667
  0.98082 -0.149483   1.11863 0.018496 0.000666667
 0.952025 -0.128204   1.10884 -0.103771 0.000666667
 0.964582 -0.141512   1.15421 0.214079 0.000666667
  1.00009 -0.160664   1.10692 0.0507478 0.000666667
  0.96431 -0.128986   1.13061 -0.193161 0.000666667
 0.977306 -0.144848    1.1117 0.23187 0.000666667
0.975478 -0.14082  1.09139 -0.0446568 0.000666667
  1.00036 -0.149478   1.13435 -0.00382056 0.000666667
 0.977716 -0.141712   1.12692 0.0664917 0.000666667
 0.964993 -0.142027   1.16016 0.185246 0.000666667
 0.958463 -0.139473   1.11483 0.0901492 0.000666667
 0.991328 -0.148519   1.11646 -0.0228474 0.000666667
 0.97053 -0.13678  1.10505 0.0122997 0.000666667
 0.979301 -0.135654   1.11673 -0.093642 0.000666667
 0.942472 -0.115267   1.11752 -0.292251 0.000666667
 0.989979 -0.148517   1.11471 -0.0117086 0.000666667
 0.995007 -0.149506   1.11438 -0.225187 0.000666667
  1.00062 -0.152963   1.12969 0.289775 0.000666667
 0.988568 -0.151275   1.14008 0.064 0.000666667
  0.94591 -0.122482   1.14252 0.212873 0.000666667
 0.988471 -0.147552   1.12375 0.0389133 0.000666667
0.976774 -0.13786  1.12348 -0.0475333 0.000666667
 0.986188 -0.153745   1.16132 0.239979 0.000666667
 0.984382 -0.150662   1.12692 -0.0421933 0.000666667
  1.00443 -0.166421    1.1356 -0.0574755 0.000666667
  0.95341 -0.130153   1.11907 -0.0018787 0.000666667
 0.979545 -0.141992   1.11286 0.0572068 0.000666667
 0.988623 -0.142432   1.08797 -0.42894 0.000666667
 0.974524 -0.143372   1.11619 0.0537234 0.000666667
 0.941721 -0.127374   1.09484 -0.159348 0.000666667
  1.01227 -0.159155   1.09087 -0.0416335 0.000666667
  0.96067 -0.136275   1.09961 0.0175647 0.000666667
0.954203 -0.13029  1.09564 0.00602894 0.000666667
 0.976529 -0.143326   1.10577 0.130389 0.000666667
 0.956267 -0.133316   1.10653 -0.0747296 0.000666667
 0.970372 -0.140775   1.14886 0.136988 0.000666667
 0.960447 -0.138187   1.09751 0.279866 0.000666667
  1.00581 -0.159069   1.13342 -0.130159 0.000666667
 0.959834 -0.130768   1.10608 0.241724 0.000666667
0.981143 -0.1505 1.11973 0.01911 0.000666667
 0.995793 -0.140531    1.1119 -0.180459 0.000666667
 0.952551 -0.129106   1.10794 -0.115951 0.000666667
 0.977678 -0.143742   1.09947 -0.14176 0.000666667
 0.968984 -0.132293   1.12562 -0.0654178 0.000666667
 0.966064 -0.143052   1.15525 0.201578 0.000666667
  0.96056 -0.137265   1.13358 -0.150103 0.000666667
  0.97919 -0.142573   1.11527 0.0446764 0.000666667
 0.951459 -0.119235   1.10921 0.0758096 0.000666667
 0.956098 -0.131744   1.10892 0.0465984 0.000666667
 0.988389 -0.140507   1.08634 0.00206361 0.000666667
 0.990148 -0.145298   1.11148 0.0556343 0.000666667
0.975419 -0.14181  1.11658 0.0710155 0.000666667
 0.991188 -0.144448   1.11123 0.038471 0.000666667
 0.999025 -0.152376   1.13311 0.289819 0.000666667
 0.982302 -0.140556    1.1135 0.264518 0.000666667
0.993174 -0.14972  1.12832 -0.204736 0.000666667
 0.961514 -0.131388   1.13138 0.215899 0.000666667
  0.98748 -0.142335   1.08837 -0.426053 0.000666667
 0.947582 -0.126693   1.12384 -0.152003 0.000666667
 0.943473 -0.115619   1.11688 -0.258043 0.000666667
 0.960298 -0.138157    1.1338 -0.148783 0.000666667
 0.955053 -0.124387   1.11195 -0.0441821 0.000666667
  0.97785 -0.144459   1.11011 0.21787 0.000666667
0.975763 -0.13731  1.10874 -0.322389 0.000666667
 0.985201 -0.141487   1.08527 -0.294589 0.000666667
  0.95748 -0.128193   1.10663 0.252349 0.000666667
 0.993228 -0.151115   1.10684 0.191964 0.000666667
 0.951587 -0.123898   1.12058 -0.352762 0.000666667
 0.946368 -0.123006   1.12977 0.0162329 0.000666667
 0.945114 -0.123847   1.10829 0.0926314 0.000666667
0.971999 -0.14181  1.16384 0.124315 0.000666667
  0.98328 -0.149122   1.14346 0.0676629 0.000666667
 0.966555 -0.134843   1.12142 0.0011568 0.000666667
 0.946486 -0.126904   1.12774 0.0258254 0.000666667
 0.961268 -0.138982   1.11224 0.0946549 0.000666667
 0.960243 -0.135384   1.09659 -0.00204458 0.000666667
 0.978447 -0.137722   1.10468 -0.0830476 0.000666667
 0.976836 -0.142731   1.13819 0.159096 0.000666667
 0.952518 -0.129972   1.08937 0.234069 0.000666667
 0.988337 -0.150353   1.11474 -0.0499414 0.000666667
  0.95367 -0.118006   1.09647 0.0866164 0.000666667
  0.96982 -0.135061   1.12295 -0.146563 0.000666667
 0.978478 -0.137718   1.12358 -0.374558 0.000666667
0.981704 -0.14845   1.1396 0.0103518 0.000666667
0.959683 -0.12758  1.08536 0.432167 0.000666667
0.955651 -0.12666  1.12422 0.326697 0.000666667
  0.96429 -0.143673    1.1319 -0.228848 0.000666667
 0.986928 -0.142119   1.12564 -0.408105 0.000666667
0.963824 -0.14098  1.15669 0.193615 0.000666667
 0.987955 -0.154332   1.12898 -0.0291746 0.000666667
 0.971928 -0.138179   1.13385 0.142809 0.000666667
 0.984955 -0.150502   1.10261 0.378383 0.000666667
0.993307 -0.1493 1.10554 -0.0111529 0.000666667
 0.994345 -0.151065   1.11585 -0.215079 0.000666667
 0.976037 -0.147555   1.11056 0.0535049 0.000666667
 0.973582 -0.135972   1.11809 -0.219305 0.000666667
 0.992195 -0.149618   1.08955 0.278281 0.000666667
 0.955606 -0.128703   1.11199 -0.0611141 0.000666667
 0.975354 -0.135203   1.11753 -0.222152 0.000666667
 0.957631 -0.135777   1.10814 -0.185353 0.000666667
 0.979422 -0.148022   1.10526 0.28325 0.000666667
0.998557 -0.15227  1.11545 -0.234257 0.000666667
 0.951582 -0.128437   1.13558 -0.318619 0.000666667
0.958372 -0.13486  1.10385 0.0546954 0.000666667
 0.980378 -0.150005   1.14204 0.0165711 0.000666667
 0.970696 -0.133911   1.10299 0.0141949 0.000666667
 0.985943 -0.148317   1.11608 -0.0972472 0.000666667
 0.927555 -0.105565   1.15269 0.121514 0.000666667
 0.978558 -0.140956   1.12657 -0.12326 0.000666667
 0.972696 -0.142008   1.12002 -0.165942 0.000666667
 0.978381 -0.144308    1.1091 0.00644877 0.000666667
 0.964469 -0.128098   1.10267 0.00812184 0.000666667
 0.951199 -0.138847   1.14736 -0.237411 0.000666667
  0.99133 -0.141707   1.10869 0.0214426 0.000666667
  1.00029 -0.153421   1.12989 0.264653 0.000666667
  0.97421 -0.145914   1.13779 -0.157675 0.000666667
  1.01581 -0.156576   1.08906 -0.0693887 0.000666667
 0.971963 -0.139328   1.11415 0.247311 0.000666667
  0.96493 -0.138374   1.12341 0.195 0.000666667
 0.963304 -0.138642   1.15297 0.220859 0.000666667
 0.947863 -0.136504   1.12188 -0.368274 0.000666667
 0.960545 -0.138539    1.1349 -0.159386 0.000666667
  0.96217 -0.133069   1.12152 -0.283193 0.000666667
  1.00164 -0.152089   1.13272 -0.0153794 0.000666667
 0.972447 -0.145771   1.10174 -0.0743166 0.000666667
 0.975415 -0.152794   1.14637 -0.217151 0.000666667
  1.00678 -0.152954   1.10035 0.192467 0.000666667
 0.960996 -0.130351   1.12515 -0.0423294 0.000666667
  0.97838 -0.137878   1.10906 -0.325659 0.000666667
 0.984881 -0.148183    1.1097 -0.037146 0.000666667
0.954259 -0.12999  1.09242 0.244707 0.000666667
 0.975644 -0.144828   1.10444 0.0493377 0.000666667
  0.96891 -0.144086   1.12117 -0.170922 0.000666667
  1.01583 -0.167547   1.08533 -0.238557 0.000666667
  1.00099 -0.153868   1.12807 0.253746 0.000666667
 0.990208 -0.141024   1.08853 0.0205409 0.000666667
 0.979006 -0.146456   1.10618 0.304574 0.000666667
 0.968945 -0.133629   1.10528 -0.246493 0.000666667
 0.967062 -0.140466   1.10019 0.085924 0.000666667
 0.959937 -0.136509   1.10318 0.0409235 0.000666667
   1.0031 -0.153258   1.13957 -0.0133196 0.000666667
 0.960403 -0.136631   1.10488 0.251324 0.000666667
 0.964387 -0.134165   1.10916 -0.0396345 0.000666667
 0.984545 -0.144731   1.13477 0.0860048 0.000666667
 0.983927 -0.148634   1.12034 0.0166541 0.000666667
0.983535 -0.15035  1.13456 -0.0299816 0.000666667
0.997267 -0.15448  1.14009 0.0963923 0.000666667
 0.980617 -0.137587   1.12755 -0.547386 0.000666667
 0.987008 -0.150559   1.11469 -0.0334896 0.000666667
 0.959609 -0.142785   1.14304 -0.021765 0.000666667
  1.00245 -0.148857   1.13088 -0.327107 0.000666667
 0.974072 -0.141129    1.1163 0.0615577 0.000666667
 0.963669 -0.136998   1.11996 -0.30941 0.000666667
 0.958329 -0.135332   1.09878 0.0467746 0.000666667
 0.952636 -0.130307   1.12075 -0.0155146 0.000666667
 0.995105 -0.152975   1.13663 0.119232 0.000666667
 0.994471 -0.150366    1.1457 0.056201 0.000666667
 0.963409 -0.136419   1.12978 -0.0649163 0.000666667
 0.948454 -0.119579    1.1278 0.0193097 0.000666667
0.975116 -0.14461  1.10545 0.147938 0.000666667
  0.97694 -0.138664   1.10908 0.140525 0.000666667
  0.97742 -0.142898   1.14146 0.269813 0.000666667
0.985951 -0.14221  1.08245 -0.290391 0.000666667
  1.00579 -0.157167   1.09828 0.149554 0.000666667
 0.989166 -0.145513   1.13311 -0.0911347 0.000666667
 0.977606 -0.147449   1.10907 0.0218507 0.000666667
 0.965734 -0.143144    1.1523 0.240527 0.000666667
 0.989141 -0.143634    1.0889 0.0317953 0.000666667
 0.987773 -0.142443   1.08953 -0.219794 0.000666667
 0.978026 -0.142113   1.12366 0.0367977 0.000666667
 0.944972 -0.124301   1.12455 0.0130788 0.000666667
 0.974882 -0.146185   1.11444 0.0704577 0.000666667
 0.993707 -0.151814   1.10559 -0.0403525 0.000666667
 0.976079 -0.141038   1.12206 0.136665 0.000666667
 0.973635 -0.139513   1.13477 0.168933 0.000666667
0.991441 -0.1479 1.14383 -0.0815562 0.000666667
 0.957274 -0.129901   1.11037 0.0460051 0.000666667
  0.98738 -0.150316   1.12636 -0.195628 0.000666667
  0.97268 -0.136588   1.13583 0.372586 0.000666667
0.995959 -0.14928   1.1176 -0.225379 0.000666667
 0.947379 -0.126736   1.13464 -0.00410709 0.000666667
0.960651 -0.13484  1.10429 -0.0941517 0.000666667
 0.977177 -0.149875    1.1117 0.102113 0.000666667
  0.96303 -0.135794    1.1227 0.219016 0.000666667
 0.975628 -0.138937   1.12152 -0.0593371 0.000666667
 0.968126 -0.135305   1.10317 -0.158979 0.000666667
  1.01757 -0.157316    1.0894 -0.0790986 0.000666667
 0.957463 -0.126401   1.11585 0.0239042 0.000666667
 0.956033 -0.126158   1.14757 0.196149 0.000666667
 0.972448 -0.136823   1.12123 -0.311353 0.000666667
 0.942124 -0.122748   1.11579 0.0988894 0.000666667
 0.955579 -0.132003   1.09531 -0.000522917 0.000666667
  0.95896 -0.139824    1.1351 0.150257 0.000666667
 0.945695 -0.125269   1.13254 0.0606614 0.000666667
 0.983612 -0.150916   1.12041 0.0197173 0.000666667
0.966004 -0.13631  1.13076 -0.0825726 0.000666667
 0.957193 -0.136911   1.13462 0.152875 0.000666667
 0.961911 -0.134191   1.10445 0.228232 0.000666667
 0.998249 -0.153828   1.14027 -0.204017 0.000666667
 0.970288 -0.134674   1.11836 -0.208515 0.000666667
0.944656 -0.11459   1.1156 -0.277041 0.000666667
 0.978627 -0.144348   1.13616 0.104277 0.000666667
 0.995009 -0.154642   1.15694 -0.236045 0.000666667
 1.00502 -0.16597  1.13433 -0.0565348 0.000666667
 0.959706 -0.135308   1.13374 0.204235 0.000666667
 0.948787 -0.129847   1.10466 -0.250408 0.000666667
 0.989361 -0.149593   1.13959 0.0734478 0.000666667
 0.954422 -0.133702   1.11037 -0.0697019 0.000666667
 0.984809 -0.155091    1.0959 -0.130826 0.000666667
 0.957876 -0.129814   1.10487 0.222425 0.000666667
0.955337 -0.13015  1.12034 0.0105333 0.000666667
 0.957055 -0.139754   1.10433 -0.11861 0.000666667
  0.95858 -0.134494   1.09599 0.018245 0.000666667
 0.973063 -0.139012   1.10205 -0.0940787 0.000666667
 0.951581 -0.127567    1.1091 -0.108663 0.000666667
 0.974473 -0.141321   1.12467 -0.0575074 0.000666667
 0.985818 -0.152361   1.12864 -0.0634467 0.000666667
 0.977844 -0.144499   1.12402 0.0408494 0.000666667
 0.977659 -0.141315   1.12668 -0.15307 0.000666667
 0.971584 -0.141713   1.09475 0.109969 0.000666667
 0.974606 -0.136673   1.12196 -0.0456857 0.000666667
 0.993199 -0.151761   1.12359 -0.26572 0.000666667
 0.987062 -0.144303    1.0819 -0.299807 0.000666667
 0.975991 -0.142567   1.16665 0.129504 0.000666667
 0.960938 -0.141095   1.11462 0.0889985 0.000666667
 0.941394 -0.121913   1.13701 -0.0580317 0.000666667
0.991454 -0.15108  1.14669 0.0513095 0.000666667
 0.961885 -0.130175   1.10644 -0.504441 0.000666667
0.990335 -0.15749  1.09738 0.0216757 0.000666667
 0.977126 -0.144651    1.1007 -0.162533 0.000666667
 0.964891 -0.146672   1.16549 0.0501346 0.000666667
 0.979751 -0.141728   1.11627 0.00478863 0.000666667
  1.00522 -0.161441   1.10596 0.0623147 0.000666667
 0.971395 -0.143403   1.12527 -0.307268 0.000666667
   0.9679 -0.139953    1.1003 0.0972772 0.000666667
 0.965205 -0.139169   1.11929 0.105098 0.000666667
 0.995933 -0.153492   1.13905 0.0636158 0.000666667
 0.955315 -0.130676   1.09154 0.0220204 0.000666667
 0.989496 -0.150345   1.14112 -0.0056143 0.000666667
 0.980159 -0.147584   1.10378 0.279172 0.000666667
 0.962146 -0.135638   1.14656 -0.400914 0.000666667
  0.98929 -0.155352    1.1011 -0.185259 0.000666667
 0.975187 -0.126511   1.11217 -0.344078 0.000666667
0.981415 -0.14908  1.11888 0.0233387 0.000666667
 0.990895 -0.151107    1.1054 -0.144461 0.000666667
 0.925396 -0.108316   1.15303 0.136356 0.000666667
 0.939985 -0.121856   1.13525 -0.0740248 0.000666667
 0.957169 -0.134389   1.10404 -0.0930766 0.000666667
 0.991053 -0.141549   1.08777 -0.104244 0.000666667
 0.968748 -0.141619    1.0937 0.111281 0.000666667
 0.974309 -0.137334   1.12466 0.00655792 0.000666667
 0.994324 -0.159332    1.1352 -0.00292954 0.000666667
 0.977832 -0.133396   1.10972 -0.172015 0.000666667
 0.966717 -0.150184   1.10417 0.160625 0.000666667
 0.961761 -0.138522   1.09682 0.305869 0.000666667
 0.977335 -0.144935   1.09953 -0.184421 0.000666667
0.988372 -0.14124   1.1283 -0.214483 0.000666667
 0.998487 -0.143268   1.13995 -0.452662 0.000666667
 0.965601 -0.125707   1.13223 0.394291 0.000666667
0.981016 -0.13905   1.1101 -0.31379 0.000666667
 0.982705 -0.144424   1.11055 0.372323 0.000666667
 0.964682 -0.135844   1.14783 -0.419468 0.000666667
 0.944157 -0.123522   1.11265 0.0695723 0.000666667
0.966443 -0.13197  1.11105 0.0888302 0.000666667
 0.954828 -0.124812   1.12423 0.306298 0.000666667
 0.954588 -0.129269   1.11709 -0.247578 0.000666667
 0.991288 -0.147976   1.11451 -0.00161945 0.000666667
 0.965084 -0.126955   1.12858 -0.440882 0.000666667
 0.962997 -0.127973   1.10271 -0.122736 0.000666667
 0.987662 -0.153888   1.11717 0.233285 0.000666667
  0.98983 -0.140135   1.12544 -0.398272 0.000666667
  0.99714 -0.151463   1.14291 -0.217419 0.000666667
 0.983187 -0.148895    1.1295 0.157258 0.000666667
 0.982059 -0.146124   1.12753 -0.175887 0.000666667
 0.982741 -0.139092   1.11895 -0.0338108 0.000666667
  1.00839 -0.161629   1.11092 -0.00265135 0.000666667
 0.962024 -0.134353     1.094 -0.00134207 0.000666667
 0.958355 -0.134291   1.10066 0.0266538 0.000666667
 0.980561 -0.148623   1.15567 -0.186496 0.000666667
 1.00889 -0.15873  1.13249 -0.117661 0.000666667
 0.972901 -0.144641   1.13546 -0.10195 0.000666667
  0.99448 -0.152525   1.14119 -0.22102 0.000666667
  0.95916 -0.134557   1.09643 0.00401693 0.000666667
 0.985325 -0.151718   1.12931 -0.0599557 0.000666667
  1.00721 -0.159095   1.13293 -0.122373 0.000666667
 0.955637 -0.131259   1.10483 0.269287 0.000666667
0.964762 -0.13255  1.11169 -0.0701188 0.000666667
 0.988333 -0.153756   1.10448 -0.171949 0.000666667
0.993467 -0.15452  1.16132 0.233898 0.000666667
  1.00266 -0.150222   1.11564 0.303721 0.000666667
 0.951378 -0.131095   1.10798 -0.11663 0.000666667
 0.983532 -0.148422   1.12353 0.0797434 0.000666667
 0.954153 -0.137361   1.13633 -0.00225896 0.000666667
 0.966853 -0.133214   1.12263 0.0931007 0.000666667
 0.974873 -0.138631   1.12329 -0.0288299 0.000666667
 0.975164 -0.137307   1.10314 -0.0831615 0.000666667
 0.975935 -0.141953   1.12271 -0.0537361 0.000666667
 0.993036 -0.148133   1.12075 0.074781 0.000666667
0.957716 -0.12942  1.14636 0.286091 0.000666667
 0.977976 -0.143936   1.11111 0.221523 0.000666667
0.987996 -0.14017  1.08789 -0.422678 0.000666667
  0.97462 -0.143731    1.1224 0.117139 0.000666667
  0.99212 -0.151931   1.08805 0.264794 0.000666667
0.988098 -0.14428  1.09062 -0.178924 0.000666667
 0.962742 -0.126927   1.10419 -0.106314 0.000666667
 0.961902 -0.141372   1.12535 -0.0976904 0.000666667
 0.967122 -0.131565   1.12661 -0.00397752 0.000666667
 0.977727 -0.148707   1.10458 0.270282 0.000666667
 0.950807 -0.138122   1.14668 -0.253907 0.000666667
0.983372 -0.13982  1.11679 -0.191386 0.000666667
 0.997218 -0.152233   1.14115 -0.225822 0.000666667
 0.987045 -0.141673   1.08908 -0.209888 0.000666667
  0.96692 -0.141034   1.09802 0.0856675 0.000666667
  1.00449 -0.157813   1.11688 0.0262681 0.000666667
 0.975827 -0.144959   1.11319 0.0330524 0.000666667
 0.974775 -0.136334   1.12591 0.283813 0.000666667
  1.00469 -0.158976   1.11218 -0.0282392 0.000666667
 0.951809 -0.131101   1.14405 -0.0177717 0.000666667
 0.946083 -0.121071   1.12863 -0.0357971 0.000666667
 0.986331 -0.148797   1.11619 -0.0922771 0.000666667
 0.936957 -0.115149   1.08932 -0.423024 0.000666667
 0.975886 -0.146574    1.1234 0.0235601 0.000666667
 0.958215 -0.131986   1.09248 0.0254101 0.000666667
 0.964281 -0.124036   1.13306 0.38478 0.000666667
 0.988377 -0.152079   1.13057 -0.0604962 0.000666667
 0.972864 -0.141939   1.13658 -0.252421 0.000666667
 0.962722 -0.136813   1.13524 -0.16304 0.000666667
 0.952875 -0.131449   1.12383 0.100556 0.000666667
 0.989018 -0.146668     1.112 -5.01491e-05 0.000666667
  0.96658 -0.140665   1.12578 0.0204064 0.000666667
0.986917 -0.13407   1.1029 -0.238671 0.000666667
 0.971458 -0.143777   1.11916 -0.07452 0.000666667
 0.988622 -0.146393   1.08251 -0.0759838 0.000666667
   1.0035 -0.149866   1.13004 -0.342093 0.000666667
 0.963421 -0.139438   1.13034 0.0370813 0.000666667
 0.973251 -0.141614   1.13404 -0.269154 0.000666667
 0.971817 -0.144906   1.13753 -0.0873939 0.000666667
0.985183 -0.1493 1.10282 0.403108 0.000666667
 0.944649 -0.116726   1.11539 -0.274052 0.000666667
 0.994889 -0.148047   1.10689 -0.0386026 0.000666667
  1.00594 -0.155565   1.09684 0.1832 0.000666667
 0.990217 -0.156504   1.13624 -0.0418132 0.000666667
  0.95302 -0.139714   1.12734 -0.140194 0.000666667
 0.942319 -0.113552   1.11445 -0.271178 0.000666667
 0.991847 -0.140577   1.08347 -0.12272 0.000666667
 0.954687 -0.128794   1.09661 0.00311941 0.000666667
 0.983095 -0.149599   1.11321 0.0510342 0.000666667
 0.983598 -0.147782   1.14722 -0.129688 0.000666667
 0.992535 -0.150153   1.13956 0.102828 0.000666667
0.989786 -0.14418   1.1432 -0.191324 0.000666667
 1.01791 -0.15761  1.08944 -0.0874387 0.000666667
 0.947348 -0.125876   1.12913 0.0295081 0.000666667
 0.962024 -0.136211   1.13465 -0.156046 0.000666667
  1.01253 -0.157592   1.09014 -0.0448974 0.000666667
 0.973582 -0.143837   1.16284 0.123975 0.000666667
  0.93644 -0.119016   1.11917 -0.0576252 0.000666667
 0.959779 -0.130294   1.10374 -0.4863 0.000666667
 0.97891 -0.13845  1.10429 0.288881 0.000666667
 0.978441 -0.144263   1.09525 0.357945 0.000666667
 0.996306 -0.156525   1.09793 0.181719 0.000666667
 0.984499 -0.149067    1.1019 0.395537 0.000666667
0.972178 -0.13687  1.11864 -0.209886 0.000666667
 0.976917 -0.140154   1.11436 0.434666 0.000666667
  0.97779 -0.149162   1.06955 -0.10455 0.000666667
 0.978064 -0.137913   1.10777 -0.334437 0.000666667
 0.955808 -0.129501   1.10257 -0.312271 0.000666667
0.970973 -0.14187  1.10258 -0.0928575 0.000666667
0.959808 -0.13491  1.13409 -0.277529 0.000666667
 0.941796 -0.115833   1.11755 -0.283299 0.000666667
0.956138 -0.12624  1.12531 0.319613 0.000666667
  0.99305 -0.156004   1.12884 0.045221 0.000666667
 0.987592 -0.144553    1.0916 -0.191227 0.000666667
 0.976159 -0.144848   1.11119 0.0332156 0.000666667
 0.959818 -0.128612   1.12119 -0.0487924 0.000666667
 0.95951 -0.13849  1.11535 0.0673356 0.000666667
 0.980661 -0.149049   1.14319 0.0242059 0.000666667
    0.977 -0.145388   1.10015 0.156892 0.000666667
 0.989599 -0.156481   1.11707 0.243543 0.000666667
 0.964791 -0.141886   1.13062 0.0301846 0.000666667
 0.974953 -0.144157   1.07851 -0.012139 0.000666667
 0.977942 -0.142909   1.16496 0.127607 0.000666667
  1.00678 -0.159952   1.12008 0.0317483 0.000666667
 0.973776 -0.140069   1.13144 -0.171785 0.000666667
 0.973408 -0.144136   1.07597 -0.00864569 0.000666667
  0.96832 -0.138009   1.13859 -0.234678 0.000666667
 0.974042 -0.141166   1.11046 0.229899 0.000666667
 0.979869 -0.136797   1.10465 -0.361253 0.000666667
 0.984127 -0.149277   1.10038 0.371372 0.000666667
 0.986242 -0.151963   1.14798 -0.312995 0.000666667
 0.987008 -0.151798   1.14209 0.0112588 0.000666667
 0.954857 -0.130152   1.09184 0.0119268 0.000666667
 0.945207 -0.120076   1.13931 0.155234 0.000666667
 0.959225 -0.126789   1.11335 -0.0462411 0.000666667
 0.978348 -0.134839   1.13965 -0.175682 0.000666667
0.985484 -0.15405  1.09875 -0.153807 0.000666667
 0.993342 -0.152891   1.14169 0.0843231 0.000666667
 0.989791 -0.156205   1.10486 -0.0440357 0.000666667
 0.951393 -0.132064    1.1104 -0.113159 0.000666667
 0.955645 -0.131562   1.10039 -0.263087 0.000666667
 0.959973 -0.138234   1.13636 -0.130529 0.000666667
 0.963539 -0.136162   1.12074 -0.303053 0.000666667
 0.987345 -0.144837   1.09096 -0.199292 0.000666667
 0.954675 -0.138386   1.13549 -0.00313843 0.000666667
 0.978523 -0.142121   1.11525 0.0135766 0.000666667
  1.01014 -0.162109   1.11134 -0.018137 0.000666667
 0.984302 -0.154259   1.13093 0.318222 0.000666667
 0.989904 -0.158996   1.13334 -0.0181595 0.000666667
  1.01791 -0.161824   1.11346 -0.264796 0.000666667
 0.959405 -0.133012   1.10677 0.221672 0.000666667
 0.959735 -0.137152   1.09968 0.00767324 0.000666667
 0.969604 -0.146314   1.13622 -0.0957459 0.000666667
 0.990479 -0.152955   1.10059 0.00431972 0.000666667
 0.967808 -0.132895   1.09734 -0.200082 0.000666667
 0.961737 -0.139636   1.11344 0.103548 0.000666667
 0.980375 -0.142201   1.11443 0.0257257 0.000666667
 0.987716 -0.141259   1.08812 -0.40906 0.000666667
0.996004 -0.15416  1.13526 0.115615 0.000666667
0.963576 -0.13563  1.12255 0.20657 0.000666667
 0.992173 -0.154849    1.0952 0.158719 0.000666667
 0.984711 -0.141729   1.11113 0.382919 0.000666667
 0.963428 -0.139514   1.15933 0.195179 0.000666667
  0.97971 -0.137188   1.11736 0.0126499 0.000666667
 0.947583 -0.123671   1.12784 -0.0428141 0.000666667
0.997075 -0.15429  1.13364 0.0921295 0.000666667
 0.965111 -0.134714   1.10108 -0.021594 0.000666667
  0.99161 -0.148661   1.13188 -0.0710995 0.000666667
 0.984889 -0.144385   1.09004 -0.204338 0.000666667
  0.98899 -0.141661   1.08678 -0.381925 0.000666667
 0.956283 -0.136441   1.10735 -0.0625589 0.000666667
 0.968541 -0.138421   1.11287 -0.258553 0.000666667
 0.964919 -0.140666   1.15504 0.184435 0.000666667
 0.962234 -0.137261   1.15338 0.226501 0.000666667
 0.981684 -0.141679   1.11295 -0.00168036 0.000666667
 0.974612 -0.140875   1.12142 0.127279 0.000666667
 0.972744 -0.141698   1.12012 0.155438 0.000666667
 0.986223 -0.150679   1.11032 -0.059923 0.000666667
 0.959714 -0.140855   1.11328 0.0888981 0.000666667
 0.962136 -0.131531   1.13376 0.237103 0.000666667
 0.980062 -0.143259   1.11177 0.0596384 0.000666667
 0.944395 -0.114258   1.10604 -0.400696 0.000666667
 0.958123 -0.128246   1.14746 0.263561 0.000666667
 0.972615 -0.151144   1.13663 -0.0318009 0.000666667
 0.969649 -0.147539   1.10134 -0.0732198 0.000666667
 0.977022 -0.133734   1.10977 -0.176587 0.000666667
 0.958949 -0.135822    1.1331 0.140966 0.000666667
 0.989741 -0.144811   1.09256 -0.187038 0.000666667
 0.955592 -0.127705   1.12712 0.326185 0.000666667
 0.969097 -0.136651   1.13594 0.355762 0.000666667
 0.989192 -0.153378   1.12434 0.131724 0.000666667
  0.96195 -0.138502   1.09872 0.299432 0.000666667
 0.944368 -0.121202   1.11056 -0.0364652 0.000666667
 1.00369 -0.15994  1.11114 -0.0144285 0.000666667
 0.986096 -0.140838   1.11822 -0.0823286 0.000666667
 0.975642 -0.136114   1.11951 -0.170626 0.000666667
 0.977683 -0.145805   1.09922 -0.151192 0.000666667
 0.976535 -0.138081   1.10771 -0.314699 0.000666667
 0.976554 -0.145184   1.10701 -0.10214 0.000666667
 0.976996 -0.145885   1.09588 0.16172 0.000666667
 0.941734 -0.120056   1.13704 -0.0896315 0.000666667
 0.982826 -0.145934   1.11157 0.0362284 0.000666667
 0.977114 -0.140673     1.107 0.163318 0.000666667
0.974506 -0.1411 1.09165 -0.0309099 0.000666667
 0.965212 -0.124084   1.12839 0.529793 0.000666667
 0.979711 -0.136844   1.10586 -0.349496 0.000666667
 0.982713 -0.141254   1.11837 0.00187693 0.000666667
 0.965479 -0.126698   1.12832 -0.432888 0.000666667
  1.00763 -0.158697    1.1323 -0.137044 0.000666667
 0.981044 -0.151006   1.11952 0.0211479 0.000666667
  0.93599 -0.120632   1.11762 -0.066829 0.000666667
 0.954448 -0.129579     1.105 0.246104 0.000666667
 0.989321 -0.146115   1.11057 0.0555743 0.000666667
  1.00667 -0.157501   1.11696 0.0216223 0.000666667
 0.951261 -0.127502    1.1086 -0.095153 0.000666667
  0.99665 -0.156357    1.1415 0.0975716 0.000666667
 0.988023 -0.144463    1.1326 -0.0936192 0.000666667
 0.974587 -0.143108   1.12253 0.114313 0.000666667
 0.968573 -0.144881   1.11487 0.069229 0.000666667
 0.997671 -0.153503    1.1425 -0.199949 0.000666667
 0.960574 -0.136297   1.10379 -0.100024 0.000666667
 1.00027 -0.15499  1.12923 0.274471 0.000666667
 0.963907 -0.139803   1.12061 0.106268 0.000666667
 0.979259 -0.148773   1.08152 0.294017 0.000666667
  1.00557 -0.149577   1.12945 -0.320712 0.000666667
 0.968774 -0.140642   1.09612 0.112351 0.000666667
 0.957638 -0.134474   1.11492 -0.167242 0.000666667
 0.962205 -0.142327   1.12408 0.213089 0.000666667
 0.962619 -0.133954   1.08859 -0.00812124 0.000666667
 0.975842 -0.136944   1.16053 -0.566256 0.000666667
 0.982516 -0.145691   1.10043 -0.152065 0.000666667
 0.972486 -0.136212   1.14826 -0.156248 0.000666667
 0.986073 -0.143543   1.08217 -0.0288147 0.000666667
 0.976747 -0.135838   1.12096 -0.111931 0.000666667
 0.972335 -0.140982   1.13025 -0.179772 0.000666667
 0.975541 -0.141744   1.11957 0.0671711 0.000666667
 0.989258 -0.151598   1.14096 -0.00822829 0.000666667
 0.978362 -0.147025   1.09309 0.383102 0.000666667
 0.976481 -0.142952   1.11457 0.0328336 0.000666667
 0.977328 -0.140934   1.10472 -0.00127365 0.000666667
 0.951064 -0.126138   1.12999 0.25283 0.000666667
  1.00015 -0.150391   1.11273 0.278973 0.000666667
 0.962546 -0.133778   1.09963 0.0231964 0.000666667
 0.987377 -0.141785   1.12704 -0.277245 0.000666667
 0.995878 -0.148767    1.1064 -0.00395388 0.000666667
 0.999909 -0.153095   1.12695 0.278839 0.000666667
 0.990756 -0.146605    1.1114 0.0461761 0.000666667
0.971214 -0.14281  1.11911 0.299442 0.000666667
 0.952651 -0.122708   1.10217 0.119038 0.000666667
 0.959312 -0.131885   1.14865 0.27283 0.000666667
 0.973793 -0.144967   1.10236 0.054753 0.000666667
 0.994925 -0.152272   1.13805 0.0418012 0.000666667
 0.976492 -0.128687   1.13053 -0.264806 0.000666667
 0.995528 -0.153396   1.13039 0.0595014 0.000666667
 0.965119 -0.142994   1.15676 0.212215 0.000666667
 0.960224 -0.132755   1.15663 0.0959886 0.000666667
 0.970121 -0.136748   1.13504 0.388467 0.000666667
 0.974293 -0.136251   1.12974 0.276312 0.000666667
 0.961928 -0.130357   1.10589 -0.498891 0.000666667
 0.971578 -0.140243   1.12936 -0.332387 0.000666667
 0.945955 -0.126316   1.09784 0.0355409 0.000666667
  0.95096 -0.138078   1.14884 -0.262987 0.000666667
 0.986156 -0.148199     1.138 -0.0250208 0.000666667
0.944976 -0.12153  1.13189 -0.0734145 0.000666667
  0.94352 -0.114918   1.11441 -0.270338 0.000666667
 0.985661 -0.144714   1.12594 -0.0192016 0.000666667
 0.982258 -0.138248   1.10858 0.145463 0.000666667
 0.951228 -0.129231   1.10474 -0.24943 0.000666667
 0.950436 -0.123323   1.09869 0.0859971 0.000666667
 0.983772 -0.145048   1.11379 0.379297 0.000666667
 0.982677 -0.138648   1.09567 -0.135062 0.000666667
0.985926 -0.15595  1.08998 0.131953 0.000666667
  1.00435 -0.158647   1.11294 -0.020094 0.000666667
 0.965989 -0.135338   1.12201 0.00867301 0.000666667
 0.992407 -0.156982   1.13428 -0.0311831 0.000666667
 0.977064 -0.140788   1.11694 0.396653 0.000666667
 0.994721 -0.154267   1.13682 0.107764 0.000666667
  0.99028 -0.139811   1.10408 0.081992 0.000666667
 0.966837 -0.132332   1.13755 0.319764 0.000666667
 0.951126 -0.138834   1.14807 -0.266599 0.000666667
 0.998524 -0.152876   1.12632 0.240692 0.000666667
  1.00131 -0.155521   1.12901 0.274059 0.000666667
 0.986506 -0.136045   1.10248 -0.244295 0.000666667
 0.987698 -0.147469   1.12258 0.0419628 0.000666667
 0.972191 -0.134656   1.10757 -0.158853 0.000666667
 0.994116 -0.155043   1.13815 0.0133179 0.000666667
 0.988412 -0.150393    1.1397 0.0682051 0.000666667
 0.963092 -0.127232   1.12809 -0.439361 0.000666667
 0.972258 -0.140906   1.11871 0.290286 0.000666667
0.950293 -0.12977  1.10589 -0.254898 0.000666667
 0.991696 -0.152232   1.10774 0.193095 0.000666667
 0.964295 -0.144056   1.15975 0.177539 0.000666667
 0.945372 -0.109916   1.12661 -0.149273 0.000666667
 0.964486 -0.131185   1.11076 -0.0162895 0.000666667
 0.943809 -0.119832   1.11183 -0.00791549 0.000666667
 0.947761 -0.111702   1.12101 -0.167721 0.000666667
 0.961184 -0.137077   1.13387 -0.175881 0.000666667
 0.959363 -0.134301   1.10305 -0.081837 0.000666667
  1.00362 -0.148826   1.12014 -0.119759 0.000666667
  1.00638 -0.146953   1.10212 0.0526042 0.000666667
 0.962477 -0.135486   1.14577 -0.398605 0.000666667
0.982066 -0.14173  1.11989 -0.0161434 0.000666667
 0.963839 -0.134188   1.13543 0.226824 0.000666667
0.954824 -0.13237  1.10214 -0.255335 0.000666667
  1.03137 -0.160599   1.13364 -0.26311 0.000666667
  0.99511 -0.152388   1.13675 0.0976299 0.000666667
 0.989776 -0.133094   1.12391 -0.407967 0.000666667
  0.96895 -0.139347    1.1487 0.118613 0.000666667
 0.969187 -0.138758   1.13538 0.364844 0.000666667
 0.962059 -0.129985   1.10494 -0.473444 0.000666667
 0.985706 -0.142977   1.08497 -0.270758 0.000666667
 0.951558 -0.124876   1.13238 0.0407834 0.000666667
  0.95859 -0.135293   1.10754 -0.161995 0.000666667
 0.981113 -0.146924   1.14115 0.0149506 0.000666667
 0.955805 -0.122703   1.14333 0.212252 0.000666667
  0.95658 -0.137619   1.12847 -0.0739455 0.000666667
 0.986126 -0.158181    1.1648 -0.0515245 0.000666667
 0.979635 -0.143622   1.10943 0.237534 0.000666667
 0.981532 -0.145498   1.12631 -0.173367 0.000666667
 0.975749 -0.140015   1.12335 -0.0711357 0.000666667
 0.993289 -0.149419   1.10808 -0.0255221 0.000666667
 0.957409 -0.126675   1.10844 0.237864 0.000666667
 0.961445 -0.142137   1.12332 0.221457 0.000666667
 0.946525 -0.118533   1.12837 -0.00854136 0.000666667
 0.962574 -0.139472   1.09722 0.286637 0.000666667
  1.00491 -0.159738   1.13365 -0.127645 0.000666667
 0.976954 -0.137973   1.12397 -0.0582529 0.000666667
 0.979739 -0.144674   1.13805 0.116506 0.000666667
 0.993567 -0.157267   1.13801 -0.0501264 0.000666667
 0.987823 -0.153719   1.16063 0.217712 0.000666667
 0.964886 -0.130663   1.10944 0.0856539 0.000666667
0.962702 -0.12676  1.13143 -0.204592 0.000666667
  1.00563 -0.149888   1.12883 -0.354824 0.000666667
  0.96151 -0.140407   1.11396 0.0855692 0.000666667
0.987118 -0.14343  1.12611 -0.266912 0.000666667
 0.974958 -0.143074   1.11575 0.413139 0.000666667
 0.954963 -0.122308   1.10047 0.124226 0.000666667
 0.973335 -0.138453   1.11095 0.26206 0.000666667
 0.962063 -0.135901    1.1198 -0.311567 0.000666667
 0.939652 -0.120336   1.13668 -0.0894438 0.000666667
 0.988642 -0.154234    1.1044 -0.147592 0.000666667
 0.956967 -0.128863    1.1101 0.0536275 0.000666667
 0.978334 -0.142228   1.11326 0.0312874 0.000666667
 0.981959 -0.139019   1.09723 -0.134242 0.000666667
 0.948574 -0.129663   1.12705 0.0430425 0.000666667
 0.972823 -0.149664   1.13634 -0.0326333 0.000666667
 0.986563 -0.150978   1.10763 -0.0413159 0.000666667
0.964462 -0.1345 1.12848 -0.0809109 0.000666667
  0.99128 -0.157089   1.13645 -0.0109091 0.000666667
 0.954937 -0.132707    1.1003 -0.268887 0.000666667
 0.977297 -0.143443   1.11311 0.0442334 0.000666667
 0.964827 -0.124414    1.1265 0.538022 0.000666667
 0.975726 -0.143613   1.12066 0.0190255 0.000666667
 0.975784 -0.142982   1.16281 0.127945 0.000666667
 0.973938 -0.150671   1.12365 -0.142275 0.000666667
 0.975061 -0.147292   1.11345 0.0537714 0.000666667
 0.977268 -0.134818   1.12922 -0.192118 0.000666667
 0.987993 -0.153542   1.15996 0.232712 0.000666667
 0.973348 -0.141908   1.12218 0.149465 0.000666667
 0.996272 -0.151431   1.10516 0.175358 0.000666667
 0.958779 -0.129638   1.10643 0.248866 0.000666667
 0.942871 -0.119496   1.12989 -0.0498386 0.000666667
 0.972398 -0.143891   1.07752 -0.0126987 0.000666667
  1.00744 -0.157567   1.14034 0.075901 0.000666667
 0.975713 -0.150294   1.12093 0.184093 0.000666667
 0.951054 -0.128223   1.10716 -0.120795 0.000666667
 0.953998 -0.127784   1.11525 -0.2781 0.000666667
0.942845 -0.11623   1.1152 -0.293568 0.000666667
 0.998418 -0.148098   1.14166 0.0693174 0.000666667
 0.960391 -0.134179   1.10587 0.262586 0.000666667
 0.991155 -0.156414   1.12767 -0.055906 0.000666667
 0.966909 -0.140496   1.12868 0.0293586 0.000666667
  1.00632 -0.155528    1.1341 -0.101851 0.000666667
 0.988591 -0.140243   1.08722 -0.374822 0.000666667
 0.977186 -0.146984   1.11012 0.011024 0.000666667
0.965228 -0.14169  1.15399 0.197677 0.000666667
 0.990399 -0.154203   1.09935 0.0343187 0.000666667
 0.958673 -0.132911   1.10592 0.21184 0.000666667
 0.973669 -0.144642   1.11305 0.031652 0.000666667
 0.985786 -0.149099   1.13545 -0.0471115 0.000666667
 0.96441 -0.13426  1.12226 -0.0180047 0.000666667
 0.985542 -0.148289   1.10034 0.372629 0.000666667
 0.995639 -0.154056   1.13809 0.00823429 0.000666667
 0.966073 -0.133273   1.12086 -0.270243 0.000666667
 0.980614 -0.143525   1.12604 0.266882 0.000666667
 0.960299 -0.141543   1.14364 -0.038082 0.000666667
   1.0083 -0.158859    1.1338 -0.134201 0.000666667
 0.962028 -0.135005     1.123 0.226541 0.000666667
 0.985479 -0.152754   1.16007 0.240193 0.000666667
 0.990931 -0.137584   1.13025 -0.2438 0.000666667
 0.958341 -0.128918   1.06782 0.0283173 0.000666667
  0.93996 -0.120315   1.13719 -0.0822455 0.000666667
0.933817 -0.11387  1.08976 -0.431684 0.000666667
 0.956098 -0.135331   1.10338 -0.254809 0.000666667
 0.955165 -0.127485   1.10113 0.247348 0.000666667
 0.966691 -0.142168   1.15288 0.239131 0.000666667
 0.945156 -0.125819   1.09566 0.0344406 0.000666667
 0.994658 -0.152393   1.13672 0.0960042 0.000666667
  1.00645 -0.157182   1.11775 0.0180119 0.000666667
  0.97108 -0.135521   1.10167 -0.156975 0.000666667
 0.985926 -0.142093   1.10642 -0.199534 0.000666667
 0.994783 -0.157905   1.14153 0.0908611 0.000666667
 0.965172 -0.124833   1.10566 -0.131324 0.000666667
 0.958013 -0.131203   1.10109 -0.343371 0.000666667
 0.947925 -0.122265   1.12691 -0.0122416 0.000666667
 0.982247 -0.142322   1.10884 0.138013 0.000666667
 0.972833 -0.144127   1.12338 0.14595 0.000666667
 0.945702 -0.114501     1.119 -0.200922 0.000666667
 0.993764 -0.154424   1.14336 0.0975851 0.000666667
 0.970021 -0.138461   1.12248 -0.152881 0.000666667
 0.989961 -0.149458   1.12417 0.0653713 0.000666667
  0.96561 -0.142771   1.11531 0.0686756 0.000666667
 0.967707 -0.140571   1.11265 -0.242817 0.000666667
 0.956446 -0.135213   1.10521 0.0383498 0.000666667
 0.989554 -0.148553   1.13059 0.0470097 0.000666667
 0.960496 -0.136047   1.10559 -0.0957682 0.000666667
 0.973438 -0.141804   1.07862 -0.000539433 0.000666667
  1.00709 -0.160903   1.11144 -0.0276274 0.000666667
 0.976048 -0.145862   1.10926 -0.0155718 0.000666667
  0.98993 -0.141215   1.12526 -0.286522 0.000666667
  1.00977 -0.158952   1.09224 -0.0431548 0.000666667
 0.974718 -0.138697   1.12409 -0.0720162 0.000666667
 0.979387 -0.139586   1.11265 0.0402561 0.000666667
 0.992372 -0.156484   1.13461 -0.0258522 0.000666667
 0.956538 -0.133476   1.09708 -0.000103507 0.000666667
 0.982488 -0.148597   1.08442 0.289512 0.000666667
 0.971918 -0.139321   1.10238 -0.102564 0.000666667
 0.978757 -0.131994   1.12247 -0.273216 0.000666667
  1.00091 -0.153142   1.13742 0.00743462 0.000666667
 0.982447 -0.137093   1.07707 -0.00755827 0.000666667
 0.981025 -0.144257   1.13298 0.0142434 0.000666667
  0.98621 -0.149925   1.10991 -0.0634115 0.000666667
 0.953831 -0.132412   1.09514 0.00842408 0.000666667
 0.970268 -0.134217   1.10233 0.0340295 0.000666667
 0.956389 -0.137818   1.09914 0.0461354 0.000666667
 0.997854 -0.152278   1.16515 -0.281533 0.000666667
 0.946771 -0.120393   1.13581 -0.337274 0.000666667
 0.949261 -0.124794   1.13089 0.0258642 0.000666667
 0.958543 -0.135581   1.10587 -0.0779664 0.000666667
 0.974938 -0.136462   1.11917 -0.294981 0.000666667
0.987114 -0.15126  1.14289 -0.0179378 0.000666667
 0.959388 -0.134534   1.13533 -0.278376 0.000666667
 0.962704 -0.136369   1.15303 0.214001 0.000666667
 0.981889 -0.142008   1.12839 0.279775 0.000666667
 0.960135 -0.134489   1.10803 -0.18225 0.000666667
 0.997476 -0.155478   1.14284 0.0931229 0.000666667
 0.992444 -0.150618   1.10824 -0.0233096 0.000666667
 0.973988 -0.141684   1.11641 0.0270517 0.000666667
0.983216 -0.15303   1.1009 -0.0189465 0.000666667
  0.96189 -0.136781    1.0998 0.0039831 0.000666667
 0.970916 -0.134266   1.10506 -0.1496 0.000666667
 0.996274 -0.154699   1.13712 0.0242661 0.000666667
 0.990767 -0.143847   1.13106 -0.0914989 0.000666667
 0.986889 -0.148835   1.11619 -0.0128807 0.000666667
 0.989703 -0.143834   1.11025 -0.00684877 0.000666667
  0.96978 -0.136833   1.10479 -0.17794 0.000666667
 0.973818 -0.142884   1.09337 -0.0204789 0.000666667
   0.9602 -0.132591   1.10581 0.238425 0.000666667
  1.01541 -0.166386   1.09715 0.0216271 0.000666667
 0.973994 -0.139211   1.12445 0.0881891 0.000666667
0.974733 -0.14727  1.10446 0.0518185 0.000666667
 0.990461 -0.145084   1.10324 0.238224 0.000666667
0.960733 -0.13883  1.16079 0.194003 0.000666667
  1.01628 -0.156524   1.09007 -0.0886329 0.000666667
0.985799 -0.14887  1.10926 -0.0341246 0.000666667
  0.98005 -0.144926   1.10172 -0.126195 0.000666667
 0.989726 -0.147252   1.12116 0.0442417 0.000666667
 0.978463 -0.150602   1.10494 0.288425 0.000666667
0.968522 -0.13451  1.12822 -0.0790015 0.000666667
 0.977284 -0.142793   1.10486 0.153112 0.000666667
 0.974288 -0.141194   1.11631 0.0478466 0.000666667
 0.984107 -0.154096   1.10008 -0.0131789 0.000666667
 0.963427 -0.129017   1.13069 -0.219138 0.000666667
  0.97469 -0.142939   1.16272 0.119811 0.000666667
  1.01469 -0.164484   1.09803 0.0379179 0.000666667
0.986045 -0.14523  1.08105 -0.0821403 0.000666667
  0.97767 -0.144561   1.15451 -0.187678 0.000666667
 0.978265 -0.145401   1.09733 -0.146931 0.000666667
0.980839 -0.14118  1.09408 -0.145418 0.000666667
 0.990141 -0.158856   1.13325 -0.00509603 0.000666667
 0.941226 -0.124103   1.12746 -0.0390907 0.000666667
  1.00501 -0.167925   1.13517 -0.0443533 0.000666667
 0.944723 -0.113981   1.10433 -0.392019 0.000666667
 0.961448 -0.138478   1.09738 0.268441 0.000666667
  0.97483 -0.138064   1.12227 -0.046908 0.000666667
0.987457 -0.14136  1.08514 -0.308859 0.000666667
 0.942957 -0.119031     1.117 -0.260715 0.000666667
 0.954299 -0.137119    1.0935 -0.058511 0.000666667
0.982871 -0.15175  1.14007 -0.0108724 0.000666667
0.947371 -0.12406  1.13349 0.0400043 0.000666667
 0.984816 -0.140425   1.08957 -0.420228 0.000666667
 0.959317 -0.131887   1.10404 0.0115105 0.000666667
 0.937748 -0.105736   1.10425 0.172589 0.000666667
 0.954473 -0.125668   1.09721 -0.251932 0.000666667
 0.976633 -0.134058   1.11025 0.0913432 0.000666667
 0.969427 -0.134765   1.10532 -0.24626 0.000666667
0.969558 -0.13625  1.13743 0.362443 0.000666667
 0.952642 -0.129198   1.09918 -0.272294 0.000666667
0.985626 -0.14982  1.12429 0.0578407 0.000666667
  1.00689 -0.161511   1.12217 0.0369514 0.000666667
 0.942839 -0.119223   1.12675 0.0172105 0.000666667
0.987564 -0.15276  1.14982 -0.297039 0.000666667
 0.975964 -0.134543   1.12085 -0.328348 0.000666667
 0.985931 -0.148964   1.11099 -0.0536597 0.000666667
 1.02424 -0.16535   1.1081 -0.397836 0.000666667
 0.940884 -0.125333     1.096 -0.172954 0.000666667
 0.979564 -0.145586    1.1321 0.0246052 0.000666667
 0.981035 -0.151372   1.12025 0.0190113 0.000666667
 0.955078 -0.135044   1.07831 -0.0470026 0.000666667
  0.98889 -0.155708   1.16055 0.232389 0.000666667
 0.971887 -0.141084   1.13065 -0.182966 0.000666667
 0.972845 -0.132829   1.10396 -0.140541 0.000666667
 0.942413 -0.116933   1.11131 0.00381471 0.000666667
 0.984127 -0.143577   1.13272 0.116599 0.000666667
 1.00265 -0.14972  1.11483 0.287654 0.000666667
 0.997532 -0.141388   1.12982 -0.347171 0.000666667
 0.945781 -0.125042   1.12436 -0.128549 0.000666667
 0.969838 -0.136006   1.15258 -0.236961 0.000666667
 0.982585 -0.145851   1.12611 -0.180225 0.000666667
0.964646 -0.13402  1.12457 0.00673567 0.000666667
 0.966056 -0.142917   1.15195 0.263037 0.000666667
  1.01262 -0.157951   1.09201 -0.0370634 0.000666667
 0.936286 -0.121109   1.12095 -0.0631219 0.000666667
 0.998545 -0.152217   1.13051 0.281967 0.000666667
 0.984391 -0.144207   1.09278 -0.185311 0.000666667
 0.991466 -0.141657   1.12897 -0.249377 0.000666667
 0.951314 -0.128264   1.09969 -0.283956 0.000666667
 0.959482 -0.133096   1.10852 0.228768 0.000666667
 0.979057 -0.148003    1.0961 0.357014 0.000666667
  1.00028 -0.153183   1.12482 0.236267 0.000666667
 0.960629 -0.130499   1.14723 0.264388 0.000666667
 1.00583 -0.15889  1.13918 0.105432 0.000666667
 0.990484 -0.160797   1.09376 0.269281 0.000666667
 0.943134 -0.124257   1.12612 -0.00466134 0.000666667
  0.96022 -0.124335   1.14921 0.153429 0.000666667
 0.991327 -0.148388   1.12167 0.0481314 0.000666667
 0.984389 -0.143103   1.11229 0.0205334 0.000666667
 0.982476 -0.149992   1.13989 0.0135701 0.000666667
 0.997282 -0.152752   1.13567 0.108645 0.000666667
  1.00746 -0.158995   1.12011 0.0230736 0.000666667
 0.978945 -0.146759   1.15309 -0.209435 0.000666667
 0.977363 -0.135637   1.12141 0.0355354 0.000666667
  1.00656 -0.160568   1.13874 0.0720428 0.000666667
0.975887 -0.13734  1.11051 0.152101 0.000666667
 0.972049 -0.141533   1.07696 -0.0110964 0.000666667
 0.981883 -0.142314   1.11366 0.035714 0.000666667
 0.984377 -0.149765   1.13057 0.137145 0.000666667
 0.962917 -0.135457   1.13342 0.235556 0.000666667
 0.946928 -0.119169   1.13388 -0.343289 0.000666667
 0.976838 -0.149545   1.10539 0.279102 0.000666667
  1.00695 -0.155432   1.14022 0.0532682 0.000666667
 0.992532 -0.159082   1.13595 -0.0176769 0.000666667
 0.983888 -0.137854   1.12767 -0.424753 0.000666667
0.972313 -0.13967  1.13197 0.13698 0.000666667
  1.00414 -0.156346   1.09945 0.15304 0.000666667
 0.985609 -0.136308   1.12081 -0.267257 0.000666667
 0.978936 -0.135627   1.11593 -0.0936266 0.000666667
 0.965658 -0.137269   1.12237 0.110481 0.000666667
 0.960038 -0.134843   1.09373 -0.0178689 0.000666667
0.975606 -0.14034  1.11073 0.185463 0.000666667
0.961077 -0.14377  1.15889 0.176691 0.000666667
 0.978294 -0.144744     1.127 -0.198846 0.000666667
 0.993143 -0.150563   1.12942 -0.206401 0.000666667
 0.954619 -0.128795    1.1011 -0.33975 0.000666667
 0.987338 -0.154946   1.12603 -0.0533999 0.000666667
 0.961135 -0.136258   1.10499 0.268759 0.000666667
 0.988322 -0.142946    1.1252 -0.014526 0.000666667
 0.989981 -0.144518   1.09131 -0.191139 0.000666667
 0.988175 -0.144096   1.07923 -0.0969221 0.000666667
 0.965034 -0.132565   1.13872 0.315709 0.000666667
 0.947068 -0.128998   1.12684 0.0244689 0.000666667
 0.983302 -0.142453    1.1118 0.0330629 0.000666667
 0.975012 -0.141384   1.09034 -0.0385488 0.000666667
 0.977359 -0.143179   1.11233 0.0488805 0.000666667
 0.962134 -0.132436   1.13252 -0.266087 0.000666667
 0.965007 -0.140341   1.13774 0.200875 0.000666667
 0.989704 -0.148467   1.11469 -0.00158998 0.000666667
 0.943046 -0.122661   1.12653 0.00644831 0.000666667
 0.959439 -0.138479   1.11395 0.0700066 0.000666667
  0.94341 -0.124836   1.09733 -0.180787 0.000666667
 0.982388 -0.134594   1.12903 -0.566603 0.000666667
  1.00557 -0.159691   1.13716 0.105002 0.000666667
 0.970832 -0.135532   1.11078 -0.0657531 0.000666667
 0.961346 -0.142198   1.11343 0.0954409 0.000666667
 0.977092 -0.138788   1.10937 -0.355467 0.000666667
 0.978861 -0.136643   1.11163 -0.326688 0.000666667
 0.983752 -0.148191   1.14369 0.0738285 0.000666667
 0.965712 -0.146479   1.16308 0.0720469 0.000666667
 0.967327 -0.144578   1.13386 -0.254755 0.000666667
 0.992529 -0.147853   1.09037 0.258578 0.000666667
 0.966486 -0.132973   1.12191 0.082699 0.000666667
 0.982311 -0.150111    1.1207 0.0219446 0.000666667
   1.0046 -0.156175   1.09666 0.166564 0.000666667
 0.973585 -0.140755   1.07817 -0.00950712 0.000666667
 0.952294 -0.130791   1.14278 -0.0495464 0.000666667
 0.988889 -0.140083   1.08952 -0.41346 0.000666667
 0.976078 -0.143122    1.1627 0.157476 0.000666667
 0.955303 -0.137892   1.11514 -0.00294849 0.000666667
 0.976438 -0.144141   1.14275 0.269131 0.000666667
 0.981903 -0.136341   1.12087 -0.27946 0.000666667
 0.977081 -0.140589   1.13034 0.00731437 0.000666667
 0.952443 -0.130107   1.11547 -0.240601 0.000666667
 0.968223 -0.132522   1.10474 -0.225687 0.000666667
 0.978513 -0.138479   1.11249 -0.329009 0.000666667
 0.964435 -0.135328   1.12221 -0.0237108 0.000666667
 0.975563 -0.144607    1.1387 0.151489 0.000666667
 0.965568 -0.137917   1.14439 -0.455695 0.000666667
  0.96521 -0.138954   1.12784 0.0305439 0.000666667
 0.997317 -0.153263   1.07367 -0.0983051 0.000666667
 0.995854 -0.149634   1.14142 -0.220882 0.000666667
 0.998594 -0.152347    1.1659 -0.31763 0.000666667
 0.945213 -0.123821   1.13019 0.0247307 0.000666667
 0.976201 -0.144462   1.14343 0.290286 0.000666667
 1.00716 -0.15983  1.13888 0.0748478 0.000666667
 0.999907 -0.153729   1.12649 0.234315 0.000666667
 0.966399 -0.142895   1.13421 -0.245596 0.000666667
 0.985477 -0.152583   1.12547 0.0785945 0.000666667
 0.962837 -0.135588   1.08707 -0.0366019 0.000666667
 0.970262 -0.133856   1.10298 -0.251176 0.000666667
  1.00304 -0.157657   1.11575 0.0162081 0.000666667
 0.964595 -0.131613   1.12261 0.0894165 0.000666667
  0.96151 -0.136455   1.09857 0.291592 0.000666667
 0.979899 -0.149094   1.15719 -0.162228 0.000666667
 1.00337 -0.15751  1.11605 0.0301152 0.000666667
 0.962865 -0.128644   1.10511 -0.491712 0.000666667
 0.974001 -0.140804   1.10477 -0.068421 0.000666667
 0.963799 -0.134514   1.12216 -0.285526 0.000666667
 0.982883 -0.137993   1.08112 -0.241386 0.000666667
 0.976943 -0.144762    1.1024 -0.0788695 0.000666667
  1.00124 -0.153238   1.13958 -0.0372286 0.000666667
 0.955736 -0.132546   1.09548 0.000202069 0.000666667
0.960476 -0.14044  1.14341 -0.0302648 0.000666667
 0.986129 -0.141593   1.09029 -0.416795 0.000666667
 0.961428 -0.142865   1.12367 0.237443 0.000666667
 0.987118 -0.154835   1.12632 -0.0532782 0.000666667
 0.949412 -0.124762   1.11908 -0.340071 0.000666667
 0.980398 -0.144276   1.15141 -0.209989 0.000666667
  1.00085 -0.153355   1.12772 0.254666 0.000666667
 0.974749 -0.144126   1.11168 0.223344 0.000666667
0.969154 -0.13292  1.09782 -0.199488 0.000666667
 0.979669 -0.148288   1.07316 -0.0958629 0.000666667
  0.97792 -0.135897   1.12423 -0.382435 0.000666667
0.941633 -0.12508  1.09766 -0.162344 0.000666667
 0.973219 -0.141965   1.16401 0.12101 0.000666667
  1.01782 -0.157567   1.09103 -0.0885654 0.000666667
 0.996057 -0.149753    1.1027 -0.000539897 0.000666667
  0.96164 -0.138729   1.12343 0.186349 0.000666667
 0.956809 -0.132506   1.10886 -0.057884 0.000666667
  1.00172 -0.151746   1.13327 -0.358523 0.000666667
 0.959267 -0.135893   1.10791 -0.180631 0.000666667
 0.944597 -0.110396   1.12795 -0.166502 0.000666667
 0.980679 -0.144056   1.10838 0.225777 0.000666667
 0.96229 -0.14056  1.14129 0.267834 0.000666667
  0.97575 -0.137119   1.11954 0.00175604 0.000666667
 0.973815 -0.140971   1.09299 -0.0361149 0.000666667
 0.994013 -0.151968    1.1298 0.0180095 0.000666667
 0.987735 -0.139821   1.15266 0.373409 0.000666667
 0.998146 -0.148852   1.16484 -0.288174 0.000666667
  0.95528 -0.130038   1.09319 0.00311716 0.000666667
  0.96957 -0.133772   1.10257 -0.164539 0.000666667
 0.947439 -0.125877   1.13032 0.014312 0.000666667
 0.975983 -0.146034   1.11029 0.213154 0.000666667
0.964979 -0.13573  1.12168 -0.29547 0.000666667
 0.994605 -0.153998   1.12959 0.0316781 0.000666667
 0.968683 -0.135624   1.13535 0.354844 0.000666667
 0.959311 -0.134149   1.10363 0.241754 0.000666667
 0.947396 -0.122364   1.12959 -0.0168685 0.000666667
 0.942824 -0.118501   1.11611 -0.268068 0.000666667
  1.01333 -0.164685   1.09868 0.0208087 0.000666667
 0.989963 -0.145322   1.13329 -0.0805907 0.000666667
  0.94958 -0.125286   1.12253 -0.341536 0.000666667
   1.0125 -0.164777   1.09844 0.0317967 0.000666667
 0.960325 -0.140243   1.11402 0.109091 0.000666667
 0.987339 -0.143911   1.09077 -0.183719 0.000666667
 0.964475 -0.133092   1.12558 -0.00186927 0.000666667
  1.00336 -0.161782   1.11358 -0.176056 0.000666667
 0.978023 -0.134935   1.11153 -0.166687 0.000666667
0.975553 -0.14166   1.1648 0.134546 0.000666667
 0.965684 -0.138774   1.12222 0.112809 0.000666667
 0.964689 -0.127577   1.10278 -0.0273107 0.000666667
 0.988001 -0.145001   1.11417 -0.0142326 0.000666667
0.988781 -0.14497  1.08512 -0.302538 0.000666667
 0.972539 -0.135194   1.10344 0.0204043 0.000666667
0.960409 -0.12806   1.1043 -0.476748 0.000666667
 0.956354 -0.125774   1.06436 0.0345826 0.000666667
 0.961864 -0.137576    1.1085 -0.191052 0.000666667
   0.9808 -0.148977   1.15704 -0.186451 0.000666667
 0.990787 -0.153889   1.10438 -0.156392 0.000666667
 0.973138 -0.143323   1.07681 -0.0141644 0.000666667
 0.956767 -0.131351   1.10166 -0.331826 0.000666667
 0.952949 -0.135016   1.07822 -0.042286 0.000666667
 0.974719 -0.139112    1.1161 0.0591674 0.000666667
 0.990412 -0.146693   1.12125 0.0783609 0.000666667
  0.99442 -0.155183   1.14213 0.0999088 0.000666667
 0.977379 -0.141966   1.12395 -0.133732 0.000666667
 0.959808 -0.138596   1.10668 0.275271 0.000666667
 0.972252 -0.142576   1.12049 0.297473 0.000666667
 0.985644 -0.150099   1.12485 -0.188286 0.000666667
 0.943245 -0.131388    1.1124 0.0905595 0.000666667
 0.970312 -0.133958   1.09598 -0.211084 0.000666667
  0.97484 -0.143319   1.12888 0.215733 0.000666667
0.96341 -0.1353 1.13361 -0.0695545 0.000666667
 0.938175 -0.105742   1.10636 0.172972 0.000666667
 0.975087 -0.149194   1.11516 0.0713288 0.000666667
 0.980526 -0.143302   1.12538 0.291683 0.000666667
 0.989248 -0.143762   1.08597 -0.298422 0.000666667
  1.00714 -0.158842   1.11605 0.0233887 0.000666667
 0.958465 -0.137059    1.0994 0.0411185 0.000666667
 0.957686 -0.133043   1.11278 -0.155641 0.000666667
 0.997924 -0.153872   1.12935 0.268992 0.000666667
 0.975585 -0.144208    1.1091 -0.00707568 0.000666667
 0.978786 -0.136456    1.1085 -0.304247 0.000666667
 0.965116 -0.125771   1.12668 -0.44441 0.000666667
  0.95668 -0.131567   1.09901 -0.334755 0.000666667
 0.985513 -0.143829   1.11726 -0.114205 0.000666667
 0.977907 -0.139757   1.10328 -0.00748395 0.000666667
 0.986979 -0.150045   1.10702 -0.0335686 0.000666667
 0.984747 -0.143363    1.0836 -0.0651392 0.000666667
 0.976622 -0.142087   1.12192 0.140865 0.000666667
 0.944464 -0.108423   1.13681 0.0668877 0.000666667
 0.974485 -0.143591    1.1203 0.135727 0.000666667
0.957414 -0.1348 1.10524 -0.0924238 0.000666667
 0.960451 -0.132368   1.12395 -0.0458219 0.000666667
 0.985151 -0.142651   1.10687 -0.172421 0.000666667
 0.988867 -0.144525   1.12755 -0.0242716 0.000666667
  0.96167 -0.139713   1.14039 0.256838 0.000666667
 0.975289 -0.139654   1.12274 -0.047158 0.000666667
 0.962449 -0.138301   1.14157 0.269593 0.000666667
 0.957359 -0.138818    1.1138 -0.0118259 0.000666667
 0.958536 -0.130315   1.10404 0.26209 0.000666667
 0.977257 -0.148197   1.11338 0.0399563 0.000666667
 0.986996 -0.144174   1.08169 -0.0717093 0.000666667
 0.936176 -0.117188   1.08817 -0.402521 0.000666667
 0.958204 -0.134714   1.10109 0.0427131 0.000666667
 0.991263 -0.147179   1.10419 0.259566 0.000666667
 0.980666 -0.136949   1.11006 -0.322339 0.000666667
 0.986886 -0.144393   1.13925 0.212227 0.000666667
 0.976326 -0.144627   1.14117 0.173726 0.000666667
 0.964434 -0.126463   1.12039 -0.255921 0.000666667
 0.963296 -0.133824   1.08748 0.00676396 0.000666667
 0.976802 -0.136729   1.10941 -0.30375 0.000666667
 0.978246 -0.135242   1.12141 0.00702616 0.000666667
 0.951614 -0.129221   1.10331 -0.255722 0.000666667
 0.990575 -0.149341   1.12401 0.0499754 0.000666667
0.951759 -0.12345  1.09994 0.0824516 0.000666667
 0.924158 -0.107145   1.15625 0.119119 0.000666667
 0.953214 -0.131197   1.11108 -0.108248 0.000666667
 0.975397 -0.135547   1.11724 -0.20009 0.000666667
 0.960751 -0.129042   1.11987 0.211082 0.000666667
  0.96401 -0.137435   1.12942 -0.351392 0.000666667
 0.960868 -0.139977   1.11217 0.073303 0.000666667
 0.944822 -0.119077    1.1267 0.0622947 0.000666667
 0.947905 -0.121619   1.12805 -0.0410794 0.000666667
 0.977004 -0.142447   1.11866 0.0912468 0.000666667
 0.959346 -0.142601   1.14343 -0.022749 0.000666667
 0.951998 -0.128795   1.11029 -0.0937123 0.000666667
 0.976709 -0.144461   1.09901 -0.157513 0.000666667
 0.980276 -0.154234   1.11869 0.213893 0.000666667
 0.985339 -0.147918   1.10864 -0.0497491 0.000666667
 0.977617 -0.146951   1.11237 0.0627406 0.000666667
 0.979906 -0.137282   1.12328 -0.378652 0.000666667
0.975949 -0.14228  1.11624 0.0471307 0.000666667
  0.94425 -0.123072   1.12558 -0.0210718 0.000666667
 0.974305 -0.142419   1.12864 0.24203 0.000666667
 0.968829 -0.139634   1.10177 0.106662 0.000666667
 0.997579 -0.149769   1.14475 0.0398644 0.000666667
 0.972147 -0.143448   1.12632 -0.30159 0.000666667
  1.00182 -0.153848   1.12804 0.256109 0.000666667
 0.984823 -0.151574   1.11423 0.0515035 0.000666667
 1.00271 -0.15505  1.09882 0.182246 0.000666667
 0.954277 -0.135103   1.10168 -0.272657 0.000666667
 0.991424 -0.143086   1.12519 -0.254455 0.000666667
  0.99252 -0.149367   1.12221 0.0854662 0.000666667
 0.975405 -0.137243   1.12314 -0.0306195 0.000666667
 0.972458 -0.142201   1.10317 -0.0753057 0.000666667
 0.983347 -0.147761   1.10116 0.363168 0.000666667
 0.954005 -0.124963    1.1484 0.201803 0.000666667
  1.02222 -0.163148   1.11129 -0.347977 0.000666667
 0.961123 -0.134918   1.10154 -0.107936 0.000666667
 0.948921 -0.129732   1.13514 -0.307047 0.000666667
0.952926 -0.12133  1.10993 0.0934262 0.000666667
  1.00662 -0.156056   1.13201 -0.115395 0.000666667
 0.975209 -0.141352   1.13349 -0.273176 0.000666667
 0.988697 -0.147894   1.13229 -0.0526201 0.000666667
 0.977518 -0.142249   1.13244 0.0080962 0.000666667
 0.988156 -0.149623    1.1213 0.069723 0.000666667
0.982687 -0.1379 1.07887 -0.246219 0.000666667
 0.980465 -0.139623   1.09839 -0.129241 0.000666667
 0.955953 -0.137676   1.13459 0.00304294 0.000666667
 0.986728 -0.150805   1.12971 -0.0514235 0.000666667
0.960996 -0.12913   1.1204 0.187958 0.000666667
0.960933 -0.13645  1.10041 -0.33764 0.000666667
 0.975814 -0.145118   1.10403 -0.0658342 0.000666667
 0.958856 -0.135281   1.13447 0.142882 0.000666667
  1.00255 -0.160982   1.11515 -0.186269 0.000666667
 0.988778 -0.154331   1.16136 0.216215 0.000666667
 0.951032 -0.125349   1.14361 -0.0299154 0.000666667
 0.968171 -0.137243   1.11968 -0.0261945 0.000666667
0.960239 -0.13957  1.11407 0.0944064 0.000666667
 0.985043 -0.137948   1.11776 -0.0957346 0.000666667
 0.990599 -0.156605   1.09851 0.0299721 0.000666667
 0.973263 -0.136735    1.1235 -0.0339225 0.000666667
  0.97521 -0.136646   1.10896 -0.315321 0.000666667
 0.983405 -0.145823   1.11022 0.39469 0.000666667
 0.994588 -0.154531   1.13679 0.00690915 0.000666667
 0.960921 -0.128651   1.12979 -0.172641 0.000666667
 0.945163 -0.115517   1.11003 -0.118655 0.000666667
 0.973421 -0.144582   1.10327 -0.0659663 0.000666667
 0.943048 -0.113697   1.11902 -0.271777 0.000666667
 0.985939 -0.149059   1.11163 -0.0318996 0.000666667
 0.983946 -0.149453   1.10803 -0.0584742 0.000666667
 0.942279 -0.122189   1.12624 -0.01509 0.000666667
 0.960495 -0.131211   1.10671 -0.503913 0.000666667
 0.973669 -0.144947   1.16357 0.116984 0.000666667
 0.989086 -0.145162   1.09134 -0.190848 0.000666667
 0.987311 -0.153219   1.15919 0.251471 0.000666667


==> output_ims_2_2_2_2/random_action_2.txt <==
0.049733
 0.986876 -0.151334   1.11156 -0.0581074 0.000666667
 0.976677 -0.139851   1.11101 -0.346984 0.000666667
   0.9845 -0.148259   1.12407 0.0463296 0.000666667
  0.98599 -0.150279   1.11123 -0.0703952 0.000666667
 0.988902 -0.150444   1.11563 -0.0504443 0.000666667
 0.980992 -0.140069   1.09667 -0.10466 0.000666667
 0.979415 -0.136658    1.1274 -0.561051 0.000666667
 0.984973 -0.141452   1.11708 -0.182308 0.000666667
 0.984927 -0.153419   1.10111 -0.00778356 0.000666667
 0.990576 -0.153522   1.10028 0.0383892 0.000666667
 0.979407 -0.136755   1.11227 -0.33988 0.000666667
0.991019 -0.14938  1.14013 0.0884894 0.000666667
 0.971703 -0.141135   1.13047 -0.307487 0.000666667
 0.994665 -0.158445   1.14038 0.0954328 0.000666667
0.974368 -0.14649  1.11909 -0.0863772 0.000666667
 0.98525 -0.13909  1.12068 -0.177942 0.000666667
0.987737 -0.15386  1.12356 0.138315 0.000666667
 0.979869 -0.132813   1.11639 -0.0811195 0.000666667
 0.987577 -0.141344   1.08995 -0.42348 0.000666667
 0.971382 -0.144741   1.11906 -0.0840635 0.000666667
 0.990039 -0.144609   1.08887 0.0167965 0.000666667
 0.986591 -0.146227   1.08626 -0.0423817 0.000666667
 0.990635 -0.139317   1.15209 0.38077 0.000666667
 0.989685 -0.146915   1.10966 0.0631733 0.000666667
 0.988239 -0.151379   1.12541 0.144073 0.000666667
 0.989611 -0.149263   1.13937 0.0905194 0.000666667
 0.983965 -0.141785    1.0918 -0.132305 0.000666667
 0.987136 -0.143655   1.13179 -0.0997336 0.000666667
 0.985832 -0.151739   1.12878 -0.0556519 0.000666667
  0.98876 -0.156856   1.09971 0.0302848 0.000666667
 0.986458 -0.148874   1.10712 -0.0250745 0.000666667
 0.977293 -0.137371   1.10898 -0.336813 0.000666667
 0.988907 -0.149485    1.1245 0.0587814 0.000666667
 0.987981 -0.151797   1.14041 0.0182677 0.000666667
 0.987286 -0.141404   1.12893 -0.220538 0.000666667
 0.985656 -0.157386   1.16262 -0.054778 0.000666667
 0.975572 -0.137755   1.12304 -0.063189 0.000666667
 0.987661 -0.144994   1.11418 -0.0225133 0.000666667
 0.989839 -0.146483   1.13117 0.0687396 0.000666667
 0.985893 -0.153516   1.12729 -0.0611108 0.000666667
 0.975331 -0.145472   1.13678 -0.151927 0.000666667
 0.990685 -0.149604   1.12468 0.0578853 0.000666667
    0.987 -0.149506   1.11072 -0.0698088 0.000666667
 0.983191 -0.142914   1.10806 0.132142 0.000666667
 0.988907 -0.147866   1.11501 -0.0161722 0.000666667
 0.986826 -0.150099   1.11471 0.0105475 0.000666667
 0.975493 -0.141322   1.12686 -0.161445 0.000666667
  0.97932 -0.131469   1.11449 -0.14275 0.000666667
 0.978127 -0.150693   1.11084 0.131643 0.000666667
 0.983424 -0.144427    1.1466 -0.105824 0.000666667
  1.0003 -0.15294  1.12714 0.26685 0.000666667
 0.980357 -0.142753   1.09541 -0.1681 0.000666667
 0.976245 -0.137872   1.12211 -0.0399529 0.000666667
  0.98839 -0.154154   1.10155 0.0409562 0.000666667
 0.974055 -0.143933   1.13336 -0.294261 0.000666667
 0.971597 -0.143081   1.12739 -0.312767 0.000666667
 0.986507 -0.143409   1.11923 -0.106367 0.000666667
 0.983054 -0.149876   1.14543 0.0843642 0.000666667
 0.991848 -0.148366   1.12226 0.0364774 0.000666667
 0.985801 -0.142165   1.11255 0.0371294 0.000666667
 0.959158 -0.126646   1.08742 0.434501 0.000666667
0.998445 -0.15488  1.12502 0.249002 0.000666667
 0.980074 -0.139541    1.1098 -0.301786 0.000666667
 0.987515 -0.139642   1.15187 0.372421 0.000666667
 0.972511 -0.134139   1.10568 -0.15921 0.000666667
 0.989402 -0.145819   1.11098 0.0374272 0.000666667
 0.982395 -0.154222   1.09925 -0.0442698 0.000666667
 0.986716 -0.154663   1.12924 -0.0322979 0.000666667
 0.990242 -0.154086   1.09899 -0.00810851 0.000666667
 0.981604 -0.137839    1.1079 0.144534 0.000666667
 0.979375 -0.143112   1.11268 0.0256708 0.000666667
 0.984557 -0.151243   1.12543 0.0722763 0.000666667
 0.986035 -0.155282   1.10233 0.0682728 0.000666667
 0.992405 -0.156152   1.09841 0.0292866 0.000666667
 0.986246 -0.154426   1.12639 -0.0617396 0.000666667
 0.982294 -0.148863   1.11883 0.0430081 0.000666667
 0.990315 -0.157168   1.12616 -0.0531408 0.000666667
 0.980481 -0.145972   1.10886 0.046107 0.000666667
  0.97975 -0.136271   1.11081 -0.316371 0.000666667
 0.991842 -0.152733   1.12569 -0.259468 0.000666667
 0.980768 -0.138293   1.09793 -0.135458 0.000666667
 0.977609 -0.139068   1.11301 -0.334518 0.000666667
 0.988254 -0.149191   1.11155 0.00823299 0.000666667
 0.989536 -0.150879    1.1057 -0.152532 0.000666667
 0.992444 -0.145659   1.11311 0.0651671 0.000666667
 0.977351 -0.145081   1.11135 0.223042 0.000666667
 0.98841 -0.15329   1.1027 -0.139929 0.000666667
 0.988691 -0.144825   1.08909 0.0229384 0.000666667
 0.983864 -0.149244    1.1301 0.140093 0.000666667
0.974327 -0.14517  1.11196 -0.235709 0.000666667
 0.988588 -0.148416   1.10403 0.275436 0.000666667
 0.983688 -0.146351   1.11413 0.372758 0.000666667
 0.985198 -0.147176    1.1127 0.0174104 0.000666667
 0.987328 -0.152521   1.08785 0.293665 0.000666667
0.981805 -0.14301  1.14655 -0.108955 0.000666667
 0.975641 -0.136559   1.10922 -0.297712 0.000666667
 0.976024 -0.131939   1.11052 -0.175994 0.000666667
  0.98099 -0.140185   1.11588 0.00270672 0.000666667
 0.987894 -0.154786   1.16088 0.219442 0.000666667
 0.983958 -0.146903   1.14338 0.0804739 0.000666667
 0.989504 -0.147491   1.11576 -0.019361 0.000666667
 0.977597 -0.138226   1.12469 -0.0724056 0.000666667
 0.990342 -0.154052   1.13938 0.107782 0.000666667
 0.987209 -0.147992   1.11092 -0.0547423 0.000666667
 0.988944 -0.154691   1.12822 -0.0442434 0.000666667
 0.984908 -0.143056   1.08839 -0.0425512 0.000666667
 0.996011 -0.154415   1.13744 0.106462 0.000666667
 0.974312 -0.138813   1.12737 -0.325903 0.000666667
0.968898 -0.13582  1.10444 -0.245394 0.000666667
 0.981278 -0.148662   1.15635 -0.185293 0.000666667
 0.989047 -0.146147   1.11143 0.0533043 0.000666667
 0.989737 -0.146168    1.1267 -0.0187624 0.000666667
 0.982609 -0.138013   1.12366 -0.262553 0.000666667
 0.993477 -0.148258   1.12254 0.0779885 0.000666667
 0.978421 -0.147652   1.15559 -0.189458 0.000666667
 0.978692 -0.141814   1.11582 -0.000137106 0.000666667
 0.977481 -0.135422   1.12377 -0.0612923 0.000666667
 0.987365 -0.151268   1.12732 -0.197197 0.000666667
 0.974089 -0.137192   1.11587 -0.209405 0.000666667
 0.995528 -0.155471    1.1441 0.108771 0.000666667
 0.981422 -0.143533   1.10969 0.14024 0.000666667
 0.986566 -0.138703   1.13162 -0.430537 0.000666667
 0.995799 -0.154957   1.12893 0.0327617 0.000666667
 0.992946 -0.157844   1.13997 0.11477 0.000666667
 0.983567 -0.148091   1.14251 0.0731156 0.000666667
 0.991849 -0.151399   1.10623 -0.0387752 0.000666667
 0.974832 -0.134643   1.12068 -0.318783 0.000666667
 0.985806 -0.146805   1.10975 -0.051343 0.000666667
 0.981882 -0.151135   1.11901 0.02697 0.000666667
 0.976187 -0.145272    1.1065 -0.110511 0.000666667
0.980399 -0.13671  1.11145 -0.321456 0.000666667
  0.99257 -0.151116   1.12313 -0.272197 0.000666667
 0.986022 -0.145006   1.08194 -0.0806762 0.000666667
 0.982924 -0.140274   1.11883 -0.180514 0.000666667
 0.991353 -0.156705   1.12832 -0.0759652 0.000666667
 0.984166 -0.144744   1.13509 0.0740245 0.000666667
0.993988 -0.15372  1.16137 0.246407 0.000666667
 0.982903 -0.136616   1.12359 -0.262507 0.000666667
 0.978219 -0.135484   1.10794 -0.341119 0.000666667
 0.990398 -0.156997    1.1353 -0.000962463 0.000666667
0.970029 -0.13412  1.10188 -0.240645 0.000666667
 0.981371 -0.149808   1.13557 -0.0302103 0.000666667
 0.972566 -0.136169   1.10462 -0.141002 0.000666667
 0.985573 -0.148538   1.11554 -0.0763566 0.000666667
 0.977825 -0.140841   1.12764 -0.14047 0.000666667
 0.982265 -0.148093   1.15627 -0.188102 0.000666667
 0.991017 -0.147265   1.11608 0.0163265 0.000666667
 0.983016 -0.152949   1.16121 0.240503 0.000666667
 0.984873 -0.144503   1.08999 -0.202965 0.000666667
 0.987976 -0.153812   1.10417 -0.159386 0.000666667
 0.977842 -0.137716   1.11182 -0.292146 0.000666667
 0.983733 -0.140868   1.11334 0.261059 0.000666667
 0.986651 -0.145038   1.12692 -0.0143785 0.000666667
 0.974516 -0.138049   1.12249 -0.0240145 0.000666667
 0.974284 -0.136131   1.10827 -0.313501 0.000666667
  0.97612 -0.141068    1.1232 0.0209766 0.000666667
 0.989068 -0.147221   1.12973 0.081714 0.000666667
 0.979032 -0.146171   1.10101 -0.114296 0.000666667
 0.976081 -0.144248   1.10916 -0.208904 0.000666667
 0.985718 -0.140963   1.08984 -0.196946 0.000666667
 0.986137 -0.143213   1.08353 -0.0608588 0.000666667
 0.985782 -0.146971   1.11167 -0.0464392 0.000666667
 0.984433 -0.148075   1.13727 -0.0231524 0.000666667
 0.985486 -0.143399    1.0862 -0.0454978 0.000666667
 0.984536 -0.148783   1.12764 -0.0245657 0.000666667
 0.971843 -0.136866   1.11734 -0.292552 0.000666667
 0.990103 -0.156318   1.12893 -0.0332703 0.000666667
 0.983698 -0.148897   1.11929 0.00945028 0.000666667
 0.984502 -0.149304   1.10293 0.376525 0.000666667
 0.979242 -0.135313   1.10821 -0.360318 0.000666667
 0.985305 -0.147815     1.117 -0.0928925 0.000666667
0.994018 -0.14986  1.12292 0.0785934 0.000666667
 0.976941 -0.140509   1.12177 -0.0702405 0.000666667
 0.978599 -0.144404   1.09817 -0.144062 0.000666667
  0.98622 -0.148072   1.10609 0.405925 0.000666667
 0.974216 -0.133857   1.11658 -0.242043 0.000666667
  0.99133 -0.143895   1.10975 -0.00463596 0.000666667
0.994115 -0.15982   1.1346 0.00158933 0.000666667
 0.989884 -0.148991   1.11371 0.00227593 0.000666667
0.989387 -0.14717   1.1287 0.066602 0.000666667
 0.982394 -0.144892   1.12506 -0.168769 0.000666667
 0.989971 -0.153372   1.13016 -0.0421814 0.000666667
 0.978374 -0.138008   1.10437 -0.0845988 0.000666667
 1.00005 -0.15361  1.12746 0.264799 0.000666667
 0.988062 -0.147308   1.12286 0.0407656 0.000666667
 0.975228 -0.137386   1.10827 -0.313697 0.000666667
 0.987104 -0.139835   1.10626 -0.213938 0.000666667
 0.982735 -0.138641   1.11037 -0.307334 0.000666667
 0.989657 -0.148261   1.12424 0.0757912 0.000666667
 0.984168 -0.141273   1.11143 0.0272931 0.000666667
 0.965812 -0.126119   1.12767 -0.429773 0.000666667
 0.979973 -0.135561   1.11554 -0.109024 0.000666667
 0.989804 -0.156932   1.16115 0.224126 0.000666667
 0.986291 -0.155057    1.0984 -0.156134 0.000666667
 0.985692 -0.142416   1.08231 -0.0793159 0.000666667
 0.992066 -0.155478   1.13114 0.0611002 0.000666667
 0.994833 -0.155589   1.14239 0.0934348 0.000666667
 0.990066 -0.160683    1.0979 0.0268556 0.000666667
  0.99743 -0.153025   1.13512 0.137742 0.000666667
 0.984571 -0.146219    1.1207 -0.120473 0.000666667
 0.988433 -0.152376   1.13167 -0.0378775 0.000666667
 0.988741 -0.143349    1.1152 -0.0314797 0.000666667
0.987247 -0.14392  1.11619 -0.124505 0.000666667
 0.977835 -0.141513   1.10306 -0.0735898 0.000666667
 0.978812 -0.144492   1.15272 -0.207073 0.000666667
 0.973173 -0.147319   1.13869 -0.141586 0.000666667
 0.989071 -0.144336   1.10837 -0.0160664 0.000666667
 0.988947 -0.147749   1.08621 0.278262 0.000666667
   0.9808 -0.140131    1.0983 -0.11274 0.000666667
0.983297 -0.14723  1.14282 0.0648372 0.000666667
0.981871 -0.13787  1.10955 0.14869 0.000666667
 0.972056 -0.140727   1.13227 -0.281014 0.000666667
 0.969278 -0.142848     1.124 -0.291293 0.000666667
  1.00349 -0.149256   1.11393 0.287449 0.000666667
 0.984398 -0.152355    1.1271 -0.0386225 0.000666667
 0.989527 -0.156585   1.11476 0.241584 0.000666667
 0.976709 -0.145924   1.11124 0.0380622 0.000666667
 0.988527 -0.145593   1.08338 -0.0715642 0.000666667
0.985201 -0.1444 1.08733 -0.0568927 0.000666667
 0.988667 -0.151348   1.13951 0.00111648 0.000666667
 0.989143 -0.143339   1.08515 -0.309702 0.000666667
    0.979 -0.131618   1.12097 -0.267028 0.000666667
 0.988012 -0.148108   1.12468 0.0247115 0.000666667
 0.986236 -0.150152   1.12479 -0.203186 0.000666667
 0.989507 -0.144859   1.07985 -0.0675935 0.000666667
 0.985073 -0.149599   1.12218 0.0109319 0.000666667
0.988072 -0.15623  1.16073 0.244761 0.000666667
0.984773 -0.15334  1.10086 -0.022229 0.000666667
  1.00214 -0.147809   1.11743 0.303258 0.000666667
 0.988647 -0.154044   1.16212 0.203334 0.000666667
 0.978311 -0.133361   1.10988 -0.17938 0.000666667
 0.988998 -0.148336   1.13272 0.0711512 0.000666667
 0.989757 -0.155803   1.11633 0.234288 0.000666667
 0.979683 -0.136646   1.10685 -0.360815 0.000666667
 0.976475 -0.136057   1.16014 -0.57394 0.000666667
 0.982584 -0.141991   1.11204 0.0471508 0.000666667
0.982455 -0.14224  1.10905 0.13872 0.000666667
 0.986907 -0.145869   1.13335 0.0695259 0.000666667
 0.989648 -0.140334   1.15318 0.375155 0.000666667
0.981995 -0.13654  1.12003 -0.287817 0.000666667
0.993834 -0.15316  1.15714 -0.200231 0.000666667
  0.98626 -0.150142   1.12955 -0.0472249 0.000666667
0.989627 -0.14007   1.1034 0.0830287 0.000666667
 0.988467 -0.140338   1.08544 0.00487291 0.000666667
 0.990843 -0.143892   1.11251 0.0661111 0.000666667
 0.989157 -0.145783   1.13147 -0.0638164 0.000666667
 0.987338 -0.155644   1.16074 0.220499 0.000666667
 0.98621 -0.14622  1.07771 -0.0598428 0.000666667
 0.978749 -0.140836   1.10477 -0.0366342 0.000666667
 0.985427 -0.144023   1.09077 -0.203951 0.000666667
 0.977611 -0.144285   1.09554 -0.146844 0.000666667
0.978506 -0.13318  1.10808 -0.165027 0.000666667
 0.976368 -0.138513   1.10825 -0.293095 0.000666667
 0.988445 -0.153674   1.10548 -0.159715 0.000666667
 0.990328 -0.146669   1.13411 0.0650821 0.000666667
0.988027 -0.15193  1.14088 0.0782544 0.000666667
 0.981923 -0.148935   1.13945 0.00264071 0.000666667
 1.00168 -0.15522  1.12928 0.274176 0.000666667
 0.984116 -0.141816   1.11681 -0.187646 0.000666667
 0.979191 -0.135401   1.11062 -0.340564 0.000666667
  0.98125 -0.137212   1.10971 -0.31087 0.000666667
 0.994462 -0.153103   1.13867 0.0359325 0.000666667
 0.993635 -0.149548    1.1205 0.0643179 0.000666667
  0.97664 -0.147816    1.0997 -0.143965 0.000666667
 0.982817 -0.140443   1.09314 -0.128399 0.000666667
 0.967719 -0.136667   1.09629 -0.190264 0.000666667
 0.990588 -0.152267   1.10593 0.194919 0.000666667
 0.981428 -0.144137   1.10248 -0.121834 0.000666667
 0.984883 -0.150209   1.11077 -0.0742852 0.000666667
 0.978136 -0.145707   1.12744 -0.206409 0.000666667
 0.990233 -0.150372    1.1392 0.057272 0.000666667
 0.977841 -0.137971    1.1083 -0.368552 0.000666667
 0.983754 -0.151249   1.12101 0.0187186 0.000666667
0.982706 -0.13945  1.11909 -0.0199113 0.000666667
 0.987775 -0.152331    1.1105 -0.069691 0.000666667
 0.987237 -0.148118   1.11597 -0.0208663 0.000666667
  0.96992 -0.132411   1.10068 -0.155256 0.000666667
 0.988441 -0.150088   1.14057 0.000151108 0.000666667
0.997703 -0.14939   1.1468 0.046235 0.000666667
 0.977166 -0.136395   1.12185 0.0134203 0.000666667
 0.980296 -0.134053   1.11061 -0.341196 0.000666667
 0.981021 -0.137777   1.07733 -0.244364 0.000666667
 0.993267 -0.151408   1.14174 0.0836549 0.000666667
  0.98903 -0.142873   1.10933 0.00669618 0.000666667
 0.974541 -0.137119   1.10733 -0.325622 0.000666667
 0.990642 -0.146511   1.12297 0.0305539 0.000666667
 0.979222 -0.146005   1.15124 -0.208489 0.000666667
 0.997961 -0.154001   1.13474 0.109976 0.000666667
 0.985048 -0.154843   1.10066 -0.0238923 0.000666667
 0.996964 -0.153605   1.13108 0.280597 0.000666667
 0.997414 -0.154974   1.09774 0.191698 0.000666667
  0.99331 -0.150854   1.14067 0.103632 0.000666667
 0.980878 -0.141648   1.09353 -0.13818 0.000666667
 0.994528 -0.156643    1.1029 0.230905 0.000666667
 0.989349 -0.147644   1.11558 0.0113409 0.000666667
0.978306 -0.13347  1.11289 -0.13698 0.000666667
 0.989215 -0.141786    1.0802 -0.0692911 0.000666667
  0.98519 -0.151129   1.10914 -0.0360062 0.000666667
 0.991848 -0.149352   1.10648 0.189258 0.000666667
0.988261 -0.14312  1.12485 -0.021072 0.000666667
 0.986066 -0.144922   1.08497 -0.0698922 0.000666667
 0.992328 -0.147043    1.0921 0.242534 0.000666667
 0.979515 -0.138696   1.12204 -0.367527 0.000666667
 0.980212 -0.140639   1.09363 -0.131063 0.000666667
 0.994191 -0.154933   1.13121 0.031613 0.000666667
 0.991747 -0.148058   1.12046 0.0646312 0.000666667
0.983284 -0.14395  1.11098 0.0364611 0.000666667
 0.975713 -0.135521   1.12166 0.0027008 0.000666667
 0.996758 -0.153298   1.12883 0.262191 0.000666667
 0.983943 -0.149937   1.10853 -0.0685236 0.000666667
 0.989129 -0.151336   1.14164 0.0605274 0.000666667
 0.992508 -0.149115   1.10427 0.0060585 0.000666667
 0.97971 -0.13657  1.10764 -0.319487 0.000666667
0.988993 -0.14575  1.11023 0.0613323 0.000666667
 0.986975 -0.139088   1.15373 0.370859 0.000666667
  0.98171 -0.141775   1.11552 0.271228 0.000666667
 0.989481 -0.143338   1.12968 -0.0848759 0.000666667
 0.982089 -0.150028   1.10127 0.363132 0.000666667
 0.986045 -0.142964   1.11207 0.371047 0.000666667
 0.974659 -0.137358   1.11815 -0.290555 0.000666667
 0.991922 -0.157957   1.13157 -0.0225818 0.000666667
  0.98879 -0.153904   1.10365 -0.199525 0.000666667
 0.972367 -0.137629   1.11988 -0.306849 0.000666667
 0.990904 -0.157356   1.11675 0.232732 0.000666667
0.980595 -0.14163  1.11573 0.0136737 0.000666667
  0.97585 -0.137755   1.12335 -0.0322183 0.000666667
 0.994539 -0.147604   1.10692 -0.0174778 0.000666667
0.990453 -0.15364  1.09979 0.00307878 0.000666667
 0.996114 -0.151606   1.10506 0.190565 0.000666667
 0.990679 -0.148585   1.13224 0.0475483 0.000666667
 0.978566 -0.134306   1.10907 -0.378016 0.000666667
 0.988957 -0.146004   1.13184 0.0905039 0.000666667
 0.992125 -0.154236   1.12969 -0.0249351 0.000666667
 0.974069 -0.142079   1.13722 -0.235793 0.000666667
 0.982433 -0.140752   1.09277 -0.12624 0.000666667
 0.987514 -0.143422    1.1184 -0.0731287 0.000666667
0.992406 -0.15239  1.12822 -0.225301 0.000666667
 0.974455 -0.142115   1.10542 -0.0851548 0.000666667
 0.985149 -0.149251    1.1092 -0.0415956 0.000666667
0.990499 -0.15821  1.13508 -0.0355836 0.000666667
 0.989711 -0.157345   1.13718 -0.00332898 0.000666667
  1.00132 -0.152942   1.12871 0.254601 0.000666667
 0.984646 -0.137987   1.10928 -0.0915639 0.000666667
 0.979545 -0.149311   1.12316 0.243342 0.000666667
 0.975227 -0.141358   1.09079 -0.0369625 0.000666667
 0.978424 -0.133899   1.10593 -0.36838 0.000666667
 0.986059 -0.154158   1.08923 0.131904 0.000666667
 0.978609 -0.135199   1.11147 -0.142383 0.000666667
0.977516 -0.13871  1.12063 -0.0757494 0.000666667
0.975981 -0.13629  1.16051 -0.569816 0.000666667
 0.987511 -0.144706   1.08248 -0.290203 0.000666667
 0.988097 -0.146596    1.1204 0.0698378 0.000666667
 0.984475 -0.148961   1.12603 -0.0341663 0.000666667
0.994806 -0.15419  1.13607 0.113034 0.000666667
 0.990096 -0.143993   1.13065 -0.0811534 0.000666667
 0.983433 -0.140503   1.11616 -0.188213 0.000666667
 0.981362 -0.133959   1.12729 -0.518257 0.000666667
 0.986834 -0.146039   1.13984 0.216885 0.000666667
0.981458 -0.15446  1.13008 0.322275 0.000666667
 0.994998 -0.152877   1.13661 0.104377 0.000666667
0.981951 -0.14786  1.08242 0.30316 0.000666667
 0.991893 -0.158859   1.13749 -0.0285909 0.000666667
 0.979898 -0.147457   1.15493 -0.171891 0.000666667
 0.979737 -0.139607   1.10884 -0.316248 0.000666667
 0.985192 -0.145066   1.14327 0.0682167 0.000666667
0.996778 -0.15544  1.14313 0.0941317 0.000666667
0.990849 -0.14926  1.08961 0.263402 0.000666667
 0.989343 -0.149386   1.11483 -0.00677447 0.000666667
 0.991941 -0.139727   1.10376 0.0887279 0.000666667
 0.977025 -0.139904   1.10858 -0.356274 0.000666667
 0.985139 -0.144026   1.08669 -0.0335541 0.000666667
 0.986676 -0.144445    1.0868 -0.0321081 0.000666667
 0.985702 -0.146477   1.09387 -0.187495 0.000666667
 0.984456 -0.155546   1.10078 0.0525402 0.000666667
 0.994696 -0.157658   1.14197 0.0736448 0.000666667
 0.980044 -0.139096   1.10456 -0.378217 0.000666667
 0.989944 -0.147279    1.1345 -0.0426937 0.000666667
0.983433 -0.14692  1.12777 -0.182934 0.000666667
 0.990002 -0.149415   1.13096 0.053173 0.000666667
 0.98321 -0.14462  1.11097 0.0231027 0.000666667
 0.980376 -0.144337   1.11043 0.244238 0.000666667
 0.991608 -0.156648   1.13406 -0.0320087 0.000666667
 0.980578 -0.136354   1.10966 -0.324808 0.000666667
 0.980443 -0.142423   1.09709 -0.151163 0.000666667
 0.980201 -0.146839   1.07341 -0.0948722 0.000666667
0.981977 -0.14696  1.12782 -0.173315 0.000666667
   0.9774 -0.144475   1.13503 0.0985495 0.000666667
 0.981237 -0.136581    1.1224 -0.267059 0.000666667
 0.986896 -0.144583   1.09168 -0.18 0.000666667
0.991641 -0.15808  1.09784 0.0199695 0.000666667
  0.97844 -0.141574   1.11796 0.0781831 0.000666667
  0.98755 -0.148323   1.11513 -0.0880767 0.000666667
 0.975745 -0.140858   1.11457 0.439808 0.000666667
 0.989547 -0.156356   1.10282 -0.179702 0.000666667
   1.0019 -0.156173   1.12848 0.280923 0.000666667
 0.980173 -0.140203   1.12038 -0.00409156 0.000666667
0.990493 -0.14428  1.08857 0.0277527 0.000666667
 0.985576 -0.144758   1.13335 -0.090691 0.000666667
 0.989667 -0.147689   1.11612 -0.0181787 0.000666667
  0.98733 -0.141309   1.08825 -0.217843 0.000666667
 0.976069 -0.145927   1.10911 -0.00239391 0.000666667
 0.982069 -0.148614   1.08449 0.267834 0.000666667
 0.978641 -0.136096   1.10928 -0.362504 0.000666667
  1.00177 -0.152416   1.12305 0.205526 0.000666667
 0.975662 -0.135962   1.10263 -0.0907891 0.000666667
 0.985437 -0.144227    1.1394 0.204477 0.000666667
 0.980988 -0.139747   1.09881 -0.146974 0.000666667
 0.977348 -0.137731   1.10986 -0.320334 0.000666667
 0.978495 -0.144672   1.09982 -0.103482 0.000666667
 0.975064 -0.144756    1.1125 0.0282037 0.000666667
 0.988315 -0.149316    1.1398 0.0742273 0.000666667
  0.97685 -0.145336   1.10884 -0.0082851 0.000666667
 0.996268 -0.153386   1.13111 0.0572178 0.000666667
  0.99223 -0.157945   1.13636 -0.0246819 0.000666667
0.995512 -0.15455  1.13943 0.0610306 0.000666667
 0.987648 -0.152536   1.12961 -0.0668928 0.000666667
 0.978418 -0.147271   1.15201 -0.199419 0.000666667
 0.986403 -0.155357   1.12574 -0.0674261 0.000666667
 0.988873 -0.147297   1.12923 -0.250543 0.000666667
 0.975959 -0.137029   1.10899 -0.303037 0.000666667
 0.978468 -0.137342   1.10705 -0.338852 0.000666667
 0.993044 -0.152498   1.13704 0.104693 0.000666667
 0.975167 -0.136521   1.12034 -0.118467 0.000666667
0.987284 -0.14379  1.12826 -0.0231448 0.000666667
0.991153 -0.1544 1.15702 -0.210293 0.000666667
 0.991325 -0.151551   1.13918 0.000345766 0.000666667
 0.985743 -0.147773   1.11045 -0.081554 0.000666667
 0.983635 -0.144535   1.14679 -0.0897276 0.000666667
 0.979692 -0.138712   1.11063 -0.300811 0.000666667
0.987348 -0.15238  1.12617 -0.195056 0.000666667
 0.979827 -0.141714   1.11615 -0.00617061 0.000666667
 0.998158 -0.153336   1.13344 0.301196 0.000666667
 0.985083 -0.148914   1.10901 -0.0112512 0.000666667
 0.978999 -0.141184    1.1255 -0.123874 0.000666667
 0.991593 -0.148034   1.11655 -0.0187935 0.000666667
0.979887 -0.13944  1.11092 -0.292284 0.000666667
 0.980895 -0.145998   1.13582 0.0367958 0.000666667
 0.980598 -0.137949   1.10357 -0.358636 0.000666667
 0.988118 -0.150126   1.14182 0.0969362 0.000666667
 0.989153 -0.145938   1.11131 0.0647003 0.000666667
 0.997104 -0.152312   1.10709 0.175852 0.000666667
 0.971874 -0.143204    1.1244 -0.318216 0.000666667
 0.989747 -0.150446   1.13972 0.0795188 0.000666667
 0.982135 -0.142038   1.13234 0.0263133 0.000666667
 0.992285 -0.156926    1.1347 -0.0229782 0.000666667
  0.98014 -0.146043    1.1102 0.0362149 0.000666667
 0.978626 -0.140922   1.12747 -0.137173 0.000666667
 0.990038 -0.156926   1.09719 0.0364384 0.000666667
   0.9921 -0.157316   1.13457 -0.00882172 0.000666667
 0.976561 -0.142614   1.11095 -0.013587 0.000666667
 0.986533 -0.148654   1.11031 -0.063339 0.000666667
 0.987226 -0.145769    1.0888 -0.203202 0.000666667
 0.986616 -0.151106   1.13834 0.0572349 0.000666667
 0.999976 -0.157306   1.13061 0.267252 0.000666667
   0.9869 -0.151313   1.13167 -0.0521586 0.000666667
  1.00155 -0.152774   1.12833 0.256697 0.000666667
 0.990777 -0.157593   1.10374 -0.0386361 0.000666667
 0.988636 -0.152135   1.10055 0.0299908 0.000666667
 0.975417 -0.135533   1.11134 -0.132276 0.000666667
0.983724 -0.14255  1.13338 0.122875 0.000666667
  0.98641 -0.143774   1.08233 -0.0135187 0.000666667
  0.98698 -0.150066   1.10888 -0.073125 0.000666667
 0.991556 -0.147394   1.13231 0.075298 0.000666667
 0.989644 -0.148018   1.11452 0.00350537 0.000666667
 0.985918 -0.148036   1.13712 -0.0371868 0.000666667
 0.986059 -0.141761   1.12693 -0.256261 0.000666667
 0.988965 -0.140049   1.09404 0.344834 0.000666667
 0.987699 -0.156481   1.12756 -0.0502377 0.000666667
 0.984681 -0.142053   1.11232 0.376497 0.000666667
 0.982552 -0.141812   1.11961 -0.00552031 0.000666667
 0.976637 -0.134601   1.12176 -0.321902 0.000666667
  0.98771 -0.151782   1.14719 -0.316371 0.000666667
  0.99331 -0.146895   1.09073 0.246681 0.000666667
 0.990939 -0.140753   1.10895 0.00855227 0.000666667
 0.986764 -0.153238   1.15954 0.268225 0.000666667
 0.993309 -0.146167   1.10513 0.2575 0.000666667
 0.991197 -0.153293   1.09945 0.00187332 0.000666667
 0.981025 -0.143784   1.14794 -0.132553 0.000666667
 0.986582 -0.142673    1.1075 -0.160495 0.000666667
 0.991696 -0.147371   1.11166 0.042231 0.000666667
 0.981201 -0.137855   1.11873 -0.00535183 0.000666667
  0.98177 -0.137129   1.12398 -0.290748 0.000666667
0.978751 -0.1395 1.11298 -0.336381 0.000666667
 0.992328 -0.147624   1.12312 0.0398973 0.000666667
 0.984602 -0.141884    1.1181 -0.105379 0.000666667
 0.987724 -0.142355   1.12585 -0.416414 0.000666667
 0.988132 -0.144126   1.08047 -0.0770742 0.000666667
 0.993989 -0.156413   1.12894 0.0230444 0.000666667
 0.980044 -0.136191   1.11811 0.00912081 0.000666667
 0.980042 -0.149628   1.08032 0.291523 0.000666667
 0.988882 -0.147714    1.1109 -0.0699351 0.000666667
 0.987125 -0.145966   1.11079 0.0553022 0.000666667
 0.976403 -0.143286   1.13129 0.00188409 0.000666667
 0.99555 -0.15369  1.13116 0.0704982 0.000666667
 0.993097 -0.153713   1.15974 0.227418 0.000666667
 0.984562 -0.150743   1.10193 0.403439 0.000666667
 0.987589 -0.144445   1.11465 -0.0259367 0.000666667
 0.976341 -0.137261   1.12131 -0.0798693 0.000666667
 0.978179 -0.139784   1.10901 -0.338204 0.000666667
 0.983475 -0.136419   1.07712 -0.0104555 0.000666667
 0.974109 -0.141052   1.11658 0.00650963 0.000666667
0.990712 -0.15574  1.09814 0.0154744 0.000666667
 0.976067 -0.151932   1.14725 -0.215151 0.000666667
 0.972763 -0.141725   1.12751 -0.316451 0.000666667
 0.982314 -0.145764   1.12445 -0.188171 0.000666667
 0.976267 -0.135767   1.10695 -0.379751 0.000666667
 0.995512 -0.156047   1.14057 0.0922858 0.000666667
 0.976096 -0.139676   1.10874 -0.348289 0.000666667
0.988635 -0.1505 1.12079 0.0775278 0.000666667
 0.976052 -0.136307   1.11995 -0.21897 0.000666667
 0.982468 -0.146294   1.12749 -0.176362 0.000666667
 0.979309 -0.141604   1.12642 -0.153805 0.000666667
 0.989464 -0.155884   1.10197 -0.197888 0.000666667
 0.999905 -0.151433   1.12622 0.243806 0.000666667
 0.964513 -0.133196   1.11991 -0.281863 0.000666667
 0.981039 -0.137764   1.07711 -0.0104732 0.000666667
 0.978333 -0.134668    1.1395 -0.158276 0.000666667
0.972604 -0.14148  1.13423 -0.251538 0.000666667
 0.986567 -0.149766   1.13634 -0.0469884 0.000666667
 0.995389 -0.153188   1.13648 0.111916 0.000666667
0.982863 -0.14429  1.13155 -0.000755539 0.000666667
 0.992571 -0.155366   1.12677 0.0403301 0.000666667
 0.991407 -0.138155   1.09296 0.297556 0.000666667
 0.972454 -0.142014   1.16457 0.0971772 0.000666667
   0.9825 -0.137275   1.12326 -0.237288 0.000666667
 0.979937 -0.147459   1.11182 0.0538484 0.000666667
  0.98678 -0.139155   1.12609 -0.442319 0.000666667
 0.990411 -0.153861   1.12783 -0.265306 0.000666667
 0.985274 -0.144916   1.09271 -0.171787 0.000666667
0.995203 -0.15532  1.14154 0.105804 0.000666667
 0.981637 -0.143561   1.12527 0.302649 0.000666667
  1.00431 -0.156013   1.09973 0.148691 0.000666667
 0.988072 -0.150929   1.10241 -0.170078 0.000666667
  0.98999 -0.147344    1.0876 0.263071 0.000666667
 0.990289 -0.145335   1.12136 0.0238426 0.000666667
0.988182 -0.15616  1.10666 -0.0550272 0.000666667
 0.978958 -0.137912   1.10902 -0.333357 0.000666667
  0.98254 -0.144435   1.11069 0.0302798 0.000666667
0.974335 -0.14529  1.13742 -0.16993 0.000666667
   1.0048 -0.167596    1.1354 -0.0396199 0.000666667
 0.991368 -0.147222   1.11198 0.0438185 0.000666667
 0.994059 -0.156283   1.13459 0.0332539 0.000666667
 0.977044 -0.144449   1.10136 -0.143019 0.000666667
  0.98221 -0.136292   1.07682 -0.00186237 0.000666667
 0.981363 -0.150802   1.11763 0.020256 0.000666667
 0.988401 -0.144304   1.10956 -0.00609538 0.000666667
 0.978876 -0.138859   1.10712 -0.370377 0.000666667
0.988029 -0.15106  1.14301 -0.0174658 0.000666667
 0.98792 -0.14192  1.12403 -0.00286573 0.000666667
 0.972374 -0.136005   1.12192 -0.316005 0.000666667
  0.98438 -0.145576   1.08525 -0.056126 0.000666667
  1.00286 -0.153392   1.13056 0.270992 0.000666667
 0.983664 -0.138278   1.08006 -0.247998 0.000666667
  0.98531 -0.147765   1.10068 0.402786 0.000666667
 0.985154 -0.142542   1.10614 -0.19872 0.000666667
 0.983628 -0.157065   1.16375 -0.0338202 0.000666667
 0.999665 -0.153602   1.12824 0.284279 0.000666667
 0.976156 -0.137134   1.11821 -0.221479 0.000666667
 0.991647 -0.149141    1.0893 0.267094 0.000666667
  0.98445 -0.143996    1.1177 -0.137755 0.000666667
 0.985953 -0.136008   1.12106 -0.287477 0.000666667
  0.98712 -0.141379   1.08045 -0.0522495 0.000666667
0.975215 -0.13953  1.12569 -0.0874338 0.000666667
 0.995555 -0.151443   1.13781 0.108395 0.000666667
0.997078 -0.15662  1.14039 0.0683436 0.000666667
 0.988854 -0.151212   1.13918 -0.00166109 0.000666667
 0.980753 -0.142204   1.11251 0.045675 0.000666667
 0.988785 -0.139525   1.15393 0.372709 0.000666667
 0.975556 -0.145623   1.11286 0.0278002 0.000666667
 0.993061 -0.158475   1.13651 -0.00715276 0.000666667
 0.986579 -0.147503   1.11493 0.00271753 0.000666667
 0.998029 -0.156927   1.14166 0.0979084 0.000666667
 0.985644 -0.148735   1.11597 0.00910284 0.000666667
0.982278 -0.14657  1.11049 0.397436 0.000666667
 0.984519 -0.140756   1.11909 -0.173273 0.000666667
 0.996154 -0.152278   1.13315 0.10428 0.000666667
 0.991383 -0.156942   1.13629 -0.0428361 0.000666667
 0.979782 -0.142698   1.11613 0.0222618 0.000666667
 0.975845 -0.135418    1.1194 -0.302219 0.000666667
 0.971617 -0.134363   1.10659 -0.151266 0.000666667
 0.987315 -0.152885   1.15939 0.231798 0.000666667
 0.990996 -0.150137   1.08592 0.28581 0.000666667
 0.990586 -0.140843   1.10418 0.0766755 0.000666667
 0.993786 -0.147056   1.09189 0.251907 0.000666667
 0.979806 -0.148681   1.07454 -0.114978 0.000666667
 0.976474 -0.145147   1.15444 -0.197471 0.000666667
 0.984767 -0.153006   1.12871 -0.0631989 0.000666667
  0.98826 -0.146658   1.10918 -0.0629525 0.000666667
 0.983158 -0.146765   1.14774 -0.121368 0.000666667
  0.98199 -0.144647   1.12663 -0.182124 0.000666667
 0.970788 -0.143148   1.12534 -0.301594 0.000666667
 0.992244 -0.142289   1.10991 0.0330408 0.000666667
 0.975253 -0.138819   1.12439 -0.011447 0.000666667
 0.999751 -0.155116   1.12773 0.288358 0.000666667
 0.978356 -0.142546   1.11462 0.0232667 0.000666667
 0.986749 -0.144716   1.08561 -0.0417771 0.000666667
 0.976981 -0.142131   1.12271 -0.0582672 0.000666667
 0.974983 -0.134561   1.12069 -0.33492 0.000666667
 0.990702 -0.160409   1.13253 -0.023813 0.000666667
 0.988567 -0.144089   1.12872 -0.0158234 0.000666667
0.985306 -0.1473  1.1186 -0.124108 0.000666667
 0.985087 -0.144125   1.08457 -0.0780521 0.000666667
 0.982827 -0.147698   1.12133 0.00518489 0.000666667
 0.986581 -0.143156   1.07978 -0.0691682 0.000666667
0.989443 -0.15169  1.14702 -0.291354 0.000666667
 0.982568 -0.143717   1.14887 -0.154964 0.000666667
 0.989685 -0.153079   1.09916 0.0343145 0.000666667
 0.992421 -0.147115   1.08865 0.269848 0.000666667
  0.98005 -0.136572   1.10627 -0.362228 0.000666667
 0.980557 -0.147946   1.15568 -0.181458 0.000666667
 0.990519 -0.154193   1.10023 0.0282576 0.000666667
  0.98784 -0.143396   1.12651 -0.00967278 0.000666667
 0.983901 -0.150021   1.13492 -0.0438529 0.000666667
0.976991 -0.14697  1.09691 -0.147861 0.000666667
  0.97729 -0.144194   1.09863 -0.155929 0.000666667
 0.975178 -0.136679   1.09691 -0.260949 0.000666667
 0.992975 -0.152533   1.13806 0.104233 0.000666667
 0.982143 -0.146362   1.09972 -0.152401 0.000666667
 0.985831 -0.141022    1.1184 -0.168694 0.000666667
 0.990591 -0.144513   1.13416 -0.0886882 0.000666667
 0.984555 -0.144734   1.12537 -0.00248676 0.000666667
 0.973639 -0.140266    1.1242 -0.0626328 0.000666667
 0.981045 -0.141063   1.09378 -0.139768 0.000666667
 0.980824 -0.141882   1.11339 0.0554303 0.000666667
 0.978663 -0.136213   1.10877 -0.3087 0.000666667
 0.990442 -0.148844   1.11669 -0.00886161 0.000666667
0.983144 -0.14259  1.08439 -0.0644105 0.000666667
 0.985317 -0.140865   1.10534 -0.194446 0.000666667
  0.99135 -0.156277   1.09477 0.1386 0.000666667
 0.980952 -0.140466   1.09559 -0.142741 0.000666667
 0.988993 -0.144143   1.08893 0.0133677 0.000666667
 0.984785 -0.140229   1.11874 -0.0858163 0.000666667
 0.979769 -0.137921   1.11101 -0.320133 0.000666667
 0.978063 -0.135357   1.11638 -0.0952669 0.000666667
 0.986944 -0.152317   1.12782 -0.0722004 0.000666667
 0.979275 -0.135844    1.1247 -0.371241 0.000666667
0.984265 -0.13614  1.12131 -0.272621 0.000666667
 0.984794 -0.149015   1.12045 0.0229587 0.000666667
0.985379 -0.15138   1.1261 -0.0651244 0.000666667
 0.987277 -0.152328   1.16007 0.251137 0.000666667
 0.985857 -0.147008   1.10859 -0.0393723 0.000666667
 0.979542 -0.136309   1.11544 -0.073478 0.000666667
 0.996667 -0.154514   1.10084 0.25687 0.000666667
 0.977308 -0.145239   1.12639 -0.200609 0.000666667
 0.982185 -0.142205   1.09439 -0.135536 0.000666667
 0.981751 -0.150798   1.12094 0.0196703 0.000666667
 0.986439 -0.135495   1.10358 -0.244739 0.000666667
 0.996481 -0.152242   1.13667 0.098912 0.000666667
 0.986654 -0.150737   1.10649 -0.0260709 0.000666667
 0.991474 -0.145038   1.10252 0.228421 0.000666667
0.976268 -0.13595  1.10897 -0.291467 0.000666667
  0.98604 -0.152491   1.14885 -0.313567 0.000666667
 0.990173 -0.149206   1.14042 -0.000264239 0.000666667
 0.977812 -0.133902   1.13012 -0.212687 0.000666667
 0.992131 -0.160226   1.13417 0.00670648 0.000666667
 0.985624 -0.143015   1.11114 0.396291 0.000666667
 0.994242 -0.153437   1.14264 0.0763507 0.000666667
 0.979807 -0.136606   1.11723 0.0169347 0.000666667
 0.977358 -0.146148   1.15111 -0.21318 0.000666667
 0.991515 -0.155452   1.14192 0.108805 0.000666667
 0.979638 -0.142918   1.09649 -0.14398 0.000666667
 0.97994 -0.14548  1.15216 -0.213444 0.000666667
0.989804 -0.14519   1.1312 0.0952879 0.000666667
 0.986742 -0.153459    1.0977 -0.156222 0.000666667
  1.00478 -0.157609    1.1001 0.165586 0.000666667
  0.98763 -0.142034   1.12429 -0.0141332 0.000666667
 0.973352 -0.141005   1.13672 -0.254542 0.000666667
 0.987543 -0.155978   1.16076 0.220174 0.000666667
 0.987961 -0.141464   1.15108 0.364316 0.000666667
 0.992507 -0.150391   1.08943 0.280516 0.000666667
  0.98918 -0.139559   1.15321 0.36872 0.000666667
 0.985846 -0.149583   1.12624 -0.0574411 0.000666667
 0.987441 -0.153753   1.16266 0.226821 0.000666667
  0.99143 -0.155501   1.09485 0.153258 0.000666667
 0.976082 -0.134921   1.12185 -0.311995 0.000666667
 0.976063 -0.135543   1.10803 -0.315695 0.000666667
   0.9926 -0.145827   1.11036 0.0473414 0.000666667
 0.985174 -0.147202   1.10801 -0.0301094 0.000666667
 0.988985 -0.146556   1.11116 0.0653754 0.000666667
 0.990345 -0.148291   1.11549 -0.0129778 0.000666667
 0.987285 -0.153049   1.10513 -0.199504 0.000666667
 0.979062 -0.145592   1.13377 0.0262505 0.000666667
  0.98663 -0.153287    1.1285 -0.061426 0.000666667
0.973614 -0.14069  1.13256 -0.155963 0.000666667
 0.991809 -0.146639   1.09005 0.256938 0.000666667
 0.986128 -0.143931   1.12825 -0.278114 0.000666667
 0.981271 -0.134155   1.10806 -0.333694 0.000666667
0.991654 -0.15448  1.12843 0.050331 0.000666667
 0.998225 -0.151271   1.13164 0.29188 0.000666667
 0.990792 -0.154407   1.12572 -0.0395079 0.000666667
 0.982422 -0.136919   1.12011 -0.27665 0.000666667
 0.976609 -0.137506   1.10843 -0.345117 0.000666667
 0.984867 -0.141963   1.11228 0.364752 0.000666667
  0.98082 -0.145646   1.13415 0.047536 0.000666667
 0.998369 -0.152878   1.12611 0.305096 0.000666667
  0.97141 -0.143348     1.125 -0.295231 0.000666667
0.973332 -0.13737  1.10367 -0.100795 0.000666667
 0.990886 -0.152869   1.12539 -0.263499 0.000666667
 0.978473 -0.139858   1.10688 -0.324002 0.000666667
 0.980322 -0.146391    1.1553 -0.188024 0.000666667
 0.987707 -0.145064   1.08505 -0.0582845 0.000666667
 0.978578 -0.137185   1.10523 -0.344453 0.000666667
 0.975466 -0.152377    1.1443 -0.221447 0.000666667
0.987363 -0.14437  1.14537 -0.200499 0.000666667
 0.998315 -0.153515    1.1284 0.264987 0.000666667
 0.982996 -0.143752   1.08979 -0.190011 0.000666667
0.975955 -0.12687  1.13272 0.464884 0.000666667
 0.985981 -0.149642   1.11001 -0.0497419 0.000666667
 0.980872 -0.145368   1.12779 -0.18023 0.000666667
 0.989412 -0.149805   1.14003 0.0870807 0.000666667
 0.985869 -0.147511   1.11508 -0.105169 0.000666667
 0.980279 -0.133809   1.12796 -0.521823 0.000666667
 0.975287 -0.137759   1.11771 -0.205782 0.000666667
 0.980796 -0.145192   1.10177 -0.127139 0.000666667
 0.988219 -0.154816   1.12724 -0.0715814 0.000666667
 0.983874 -0.145059   1.07767 -0.0658665 0.000666667
 0.984157 -0.150584   1.10974 -0.0797609 0.000666667
 0.980509 -0.137997   1.10806 0.15537 0.000666667
0.989133 -0.15142  1.13959 -0.00632854 0.000666667
 0.989504 -0.140378   1.08915 0.00993642 0.000666667
 0.976781 -0.141254   1.10126 -0.0146786 0.000666667
 0.977481 -0.137649   1.10783 -0.287326 0.000666667
 0.982074 -0.147029   1.12273 0.090438 0.000666667
 0.984845 -0.156267   1.16293 -0.0557807 0.000666667
 0.985387 -0.151951   1.12836 -0.0620068 0.000666667
 0.984465 -0.144774   1.11929 -0.100905 0.000666667
 0.985311 -0.148484   1.11188 -0.0337518 0.000666667
 0.993963 -0.152895   1.14402 0.080024 0.000666667
 0.989048 -0.155411   1.12638 -0.0618159 0.000666667
  0.98866 -0.141979   1.08088 -0.0669788 0.000666667
 0.978766 -0.135591   1.12475 -0.367004 0.000666667
 0.976134 -0.136847   1.10943 -0.313049 0.000666667
 0.997166 -0.155815   1.14118 0.0851766 0.000666667
 0.986803 -0.148165   1.11542 -0.0928391 0.000666667
 0.988522 -0.138824   1.10521 0.093738 0.000666667
 0.992122 -0.159783   1.13259 -0.0106161 0.000666667
 0.970572 -0.139895   1.12161 -0.141601 0.000666667
 0.989329 -0.147908   1.12331 0.0333025 0.000666667
 0.983515 -0.143677   1.13477 0.114924 0.000666667
 0.984014 -0.145355   1.08638 -0.0389991 0.000666667
 0.991734 -0.149613   1.11217 -0.213382 0.000666667
 0.980803 -0.149106   1.14494 0.0370531 0.000666667
 0.983779 -0.152413   1.14081 -0.0193347 0.000666667
 0.978563 -0.137496   1.10513 -0.0575926 0.000666667
 0.985152 -0.147156   1.09983 0.375688 0.000666667
 0.985431 -0.142831   1.08396 -0.0691642 0.000666667
 0.993337 -0.153475   1.12767 0.0432772 0.000666667
 0.981984 -0.138234   1.11046 -0.330977 0.000666667
 0.988479 -0.140355    1.1522 0.362947 0.000666667
 0.984218 -0.145788   1.12567 -0.187509 0.000666667
 0.972715 -0.136427   1.12121 -0.308171 0.000666667
 0.976681 -0.137155   1.09709 -0.236732 0.000666667
 0.985923 -0.153992   1.10026 0.0527938 0.000666667
 0.995507 -0.156982   1.14312 0.0979578 0.000666667
 0.990595 -0.148903    1.1251 0.0480922 0.000666667
 0.992868 -0.155039   1.12681 0.0558861 0.000666667
 0.983059 -0.136241   1.11979 -0.256743 0.000666667
 0.981822 -0.139047   1.08267 -0.246183 0.000666667
 0.978568 -0.137347   1.11174 -0.345355 0.000666667
 0.976502 -0.136066   1.10709 -0.306239 0.000666667
 0.977138 -0.142585   1.15355 -0.2016 0.000666667
0.973943 -0.13854  1.12222 -0.326626 0.000666667
 0.985457 -0.142319   1.13212 0.126071 0.000666667
 0.974722 -0.145605   1.11107 -0.225504 0.000666667
  0.97781 -0.149102   1.08337 0.312133 0.000666667
 0.989014 -0.143685   1.11069 -0.0305666 0.000666667
 0.976483 -0.142699    1.1038 -0.0402653 0.000666667
 0.989233 -0.144364   1.12699 -0.27945 0.000666667
  1.00052 -0.150937   1.11227 0.276518 0.000666667
 0.977928 -0.134732   1.13065 -0.19421 0.000666667
 0.975413 -0.134322   1.12994 -0.195499 0.000666667
 0.983308 -0.148571   1.14774 -0.143079 0.000666667
 0.984925 -0.147893   1.10873 -0.0308539 0.000666667
 0.978385 -0.134082   1.13886 -0.169568 0.000666667
 0.994342 -0.149569   1.10403 0.0101889 0.000666667
 0.978725 -0.130476    1.1112 -0.155965 0.000666667
 0.992735 -0.156249   1.13312 -0.0423722 0.000666667
 0.994639 -0.152742   1.14038 0.00528603 0.000666667
 0.976013 -0.136451   1.11977 -0.189853 0.000666667
 0.991546 -0.150375    1.0869 0.268381 0.000666667
 0.996926 -0.154116   1.14128 0.0870831 0.000666667
 0.982103 -0.139093   1.11982 -0.0223211 0.000666667
   0.9946 -0.158542   1.13579 -0.00106399 0.000666667
 0.978157 -0.135842   1.10675 -0.370177 0.000666667
 0.975665 -0.135125   1.11733 -0.204474 0.000666667
0.988417 -0.15122  1.12503 -0.19518 0.000666667
 0.978721 -0.139171   1.10183 -0.0252342 0.000666667
 0.979627 -0.142078   1.09703 -0.150848 0.000666667
 0.982473 -0.143519   1.11499 0.0387384 0.000666667
 0.989833 -0.142699    1.0897 0.0341663 0.000666667
 0.990921 -0.154221   1.12946 -0.0165386 0.000666667
 0.988572 -0.150384   1.13984 -0.004812 0.000666667
 0.986784 -0.143086   1.08346 -0.0634428 0.000666667
 0.992086 -0.158497   1.13706 -0.0402006 0.000666667
 0.973994 -0.137172   1.11562 -0.210847 0.000666667
 0.977447 -0.143631   1.11283 0.0437728 0.000666667
 0.977884 -0.141036   1.12878 -0.112744 0.000666667
  1.00246 -0.153049   1.12775 0.276583 0.000666667
 0.983928 -0.151951   1.12143 0.0259143 0.000666667
0.980757 -0.13461  1.11933 -0.261147 0.000666667
 0.98798 -0.14486  1.09085 -0.20275 0.000666667
  0.98741 -0.144128   1.12588 -0.0225427 0.000666667
    0.985 -0.147543   1.11192 -0.0521751 0.000666667
 0.992641 -0.155909   1.14343 0.101476 0.000666667
 0.984469 -0.153487   1.10075 -0.000308452 0.000666667
 0.981432 -0.145342   1.14612 -0.0951299 0.000666667
 0.987058 -0.139509   1.08976 -0.20741 0.000666667
  0.98635 -0.149497   1.11129 -0.0711503 0.000666667
0.981741 -0.14067  1.11721 0.00570589 0.000666667
0.994277 -0.1523 1.13722 0.118272 0.000666667
 0.989806 -0.149427   1.11474 -0.00170269 0.000666667
 0.985091 -0.142091    1.1125 0.361296 0.000666667
 0.987678 -0.150021   1.10864 -0.0463639 0.000666667
 0.967791 -0.136927   1.09405 -0.213644 0.000666667
 0.982237 -0.137898    1.0802 -0.239159 0.000666667
 0.974869 -0.136513   1.16123 -0.572202 0.000666667
 0.988035 -0.147618   1.13185 0.0535318 0.000666667
  0.99115 -0.146999   1.10187 0.296136 0.000666667
 0.977738 -0.133927   1.12028 -0.100649 0.000666667
 0.989102 -0.147433   1.08683 0.281468 0.000666667
 0.993601 -0.148467   1.10362 -0.015458 0.000666667
 0.987593 -0.150554   1.14501 0.0046521 0.000666667
 0.990242 -0.148414   1.12159 0.050012 0.000666667
 0.983024 -0.137037    1.0794 -0.238403 0.000666667
 0.988941 -0.153282    1.1232 0.1232 0.000666667
 0.986915 -0.153563   1.15054 -0.295042 0.000666667
 0.980612 -0.144235   1.10269 -0.113023 0.000666667
 0.974058 -0.143661    1.1092 -0.00184102 0.000666667
 0.988464 -0.150735   1.14003 -0.0107739 0.000666667
 0.983938 -0.156856   1.16301 -0.0327711 0.000666667
  0.98598 -0.141472   1.11807 -0.166234 0.000666667
 0.985488 -0.152555   1.09926 -0.148922 0.000666667
  0.98458 -0.142565   1.08403 -0.0781319 0.000666667
 0.994409 -0.151382   1.10618 0.20121 0.000666667
0.994236 -0.15377  1.13936 0.00902902 0.000666667
 0.986491 -0.152837   1.14226 0.0195941 0.000666667
 0.974074 -0.146699   1.11361 0.0356972 0.000666667
 0.975103 -0.148637   1.11209 0.0504206 0.000666667
 0.995115 -0.155936   1.14195 0.119374 0.000666667
 0.987983 -0.147927   1.11692 -0.0659936 0.000666667
 0.983025 -0.152472   1.10109 -0.0248619 0.000666667
 0.977303 -0.144622   1.15477 -0.193267 0.000666667
 0.984732 -0.140215   1.11227 0.400286 0.000666667
0.978417 -0.13827  1.11036 -0.301745 0.000666667
 0.993546 -0.155275   1.14367 0.0927401 0.000666667
 0.989248 -0.156708   1.15938 0.254315 0.000666667
 0.985491 -0.146591   1.10795 -0.0610834 0.000666667
 0.989711 -0.149207   1.11534 -0.0199141 0.000666667
 0.984007 -0.138928   1.11619 -0.185558 0.000666667
 0.987855 -0.150958   1.11718 -0.102606 0.000666667
 0.978395 -0.145323   1.09952 -0.143427 0.000666667
  0.98617 -0.144501    1.1394 0.197674 0.000666667
0.988963 -0.1453  1.1345 -0.0966958 0.000666667
  0.98968 -0.146924   1.11521 0.011137 0.000666667
 0.988743 -0.152355   1.16124 0.233804 0.000666667
0.975712 -0.1491 1.11851 -0.220261 0.000666667
 0.990208 -0.155601    1.1088 0.20671 0.000666667
 0.982671 -0.145637   1.12681 -0.160922 0.000666667
 0.990755 -0.157443   1.13672 -0.0476642 0.000666667
   0.9756 -0.139484   1.12301 -0.0785131 0.000666667
 0.987647 -0.156833   1.09915 -0.181495 0.000666667
 0.991753 -0.154075   1.14227 0.0760569 0.000666667
 0.98737 -0.15185  1.13089 -0.0248874 0.000666667
0.979722 -0.14435  1.10299 -0.13294 0.000666667
0.992997 -0.15124   1.1081 0.200022 0.000666667
0.982523 -0.14835  1.12857 -0.176175 0.000666667
  1.00021 -0.152937   1.12504 0.238969 0.000666667
 0.992144 -0.157656   1.13762 -0.0427374 0.000666667
  0.98629 -0.154088   1.09672 -0.156935 0.000666667
 0.988785 -0.151465   1.14072 0.0629373 0.000666667
 0.988372 -0.155248   1.10172 -0.198975 0.000666667
 0.981788 -0.140787   1.09538 -0.132728 0.000666667
 0.989738 -0.149592   1.11648 -0.019834 0.000666667
 0.994752 -0.158889   1.13789 -0.0557281 0.000666667
 0.979581 -0.136134   1.10488 -0.083345 0.000666667
 0.980239 -0.151773   1.11194 0.146953 0.000666667
 0.981246 -0.140706   1.09446 -0.132417 0.000666667
 0.976894 -0.142577   1.11679 0.0575448 0.000666667
   0.9759 -0.138488   1.16116 -0.559856 0.000666667
 0.979617 -0.141489   1.11132 0.0558186 0.000666667
 0.979245 -0.136956   1.10607 -0.353187 0.000666667
 0.993899 -0.156662   1.14197 0.112629 0.000666667
 0.974371 -0.143494   1.13257 -0.276101 0.000666667
 0.966526 -0.143404   1.13549 -0.240914 0.000666667
 0.983227 -0.137744   1.08188 -0.246367 0.000666667
 0.993203 -0.151521   1.13801 0.0386128 0.000666667
 0.978926 -0.145248   1.09627 -0.141043 0.000666667
 0.994142 -0.156638   1.14247 0.107412 0.000666667
0.986941 -0.15578  1.15902 0.220415 0.000666667
 0.979293 -0.144601   1.15533 -0.19274 0.000666667
 0.989821 -0.140295   1.08576 0.00954639 0.000666667
0.979414 -0.1366 1.10655 -0.344671 0.000666667
 0.979956 -0.134908   1.13956 -0.174586 0.000666667
 0.979598 -0.145687   1.13157 0.0111162 0.000666667
0.976156 -0.1342 1.12165 -0.340721 0.000666667
 0.973046 -0.141035   1.12088 -0.143405 0.000666667
 0.981996 -0.149996    1.1392 0.00166238 0.000666667
 0.998034 -0.152024   1.12494 0.242198 0.000666667
 0.977673 -0.137256   1.10845 -0.314362 0.000666667
 0.989651 -0.158099   1.13399 -0.01956 0.000666667
 0.973584 -0.128905   1.11264 -0.352012 0.000666667
0.988189 -0.14586  1.12879 0.0759193 0.000666667
   0.9945 -0.152756   1.13702 0.0966456 0.000666667
 0.973396 -0.134916   1.11867 -0.219591 0.000666667
 0.983844 -0.136558   1.07968 -0.250206 0.000666667
 0.997161 -0.147633   1.14462 0.0258801 0.000666667
 0.989431 -0.144855   1.13337 -0.0715361 0.000666667
 0.987978 -0.150727   1.13886 0.0534908 0.000666667
 0.985266 -0.149778   1.10364 0.399004 0.000666667
 0.990596 -0.139517   1.10376 0.0969701 0.000666667
  0.99654 -0.154166    1.1357 0.109496 0.000666667
0.987775 -0.1531 1.10373 -0.139055 0.000666667
 0.975034 -0.139854   1.12016 -0.0538269 0.000666667
 0.990328 -0.152122   1.15927 0.238221 0.000666667
 0.992579 -0.150407   1.08937 0.262333 0.000666667
0.991089 -0.1463 1.11171 0.0687499 0.000666667
0.991088 -0.14675  1.10374 0.240707 0.000666667
 0.976676 -0.143239    1.1025 -0.076795 0.000666667
   0.9825 -0.137612   1.09908 -0.128916 0.000666667
 0.992706 -0.153146   1.14133 0.0841511 0.000666667
 0.986551 -0.143558   1.08239 -0.0518621 0.000666667
0.994054 -0.15386  1.14279 0.0930077 0.000666667
 0.990538 -0.156209   1.10184 -0.190076 0.000666667
0.988382 -0.15502   1.1271 -0.0500886 0.000666667
 0.976634 -0.137536   1.11902 -0.0171232 0.000666667
 0.961291 -0.128349   1.10695 -0.508155 0.000666667
 0.985253 -0.139926   1.11687 -0.180295 0.000666667
 0.980737 -0.138207   1.11219 0.0323233 0.000666667
 0.978969 -0.139752   1.10867 -0.332124 0.000666667
 0.984903 -0.148915   1.13931 -0.022394 0.000666667
 0.986469 -0.144786   1.08372 -0.0602465 0.000666667
 0.980117 -0.136988   1.10943 -0.324519 0.000666667
 0.985641 -0.152333   1.12873 -0.0726601 0.000666667
 0.997452 -0.151651   1.14184 -0.195411 0.000666667
 0.969885 -0.141367   1.12499 -0.304202 0.000666667
0.987251 -0.15113  1.11156 -0.0670248 0.000666667
 0.980121 -0.139233   1.09815 -0.135379 0.000666667
 0.988236 -0.157669   1.09808 0.0311782 0.000666667
0.989042 -0.14223  1.07993 -0.0872122 0.000666667
 0.993537 -0.161107   1.13527 0.0118247 0.000666667
 0.982121 -0.146523   1.12753 -0.177767 0.000666667
  0.98829 -0.145637   1.11727 -0.0267716 0.000666667
 0.986342 -0.146817   1.10955 -0.0481535 0.000666667
 0.991346 -0.153447   1.12828 -0.0458344 0.000666667
 0.979045 -0.149024   1.08127 0.296624 0.000666667
  0.98985 -0.144009   1.10396 0.240843 0.000666667
 0.987852 -0.145067   1.11416 -0.00542725 0.000666667
 0.976878 -0.146429   1.10278 -0.166019 0.000666667
 0.989265 -0.144341   1.11149 0.0634504 0.000666667
 0.990576 -0.146469   1.13083 0.0360884 0.000666667
 0.986209 -0.153434   1.14235 0.030322 0.000666667
 0.989874 -0.148151    1.1232 0.0594578 0.000666667
 0.98981 -0.14038  1.09356 0.348667 0.000666667
 0.994913 -0.154367   1.13678 0.122295 0.000666667
 0.980066 -0.140497   1.11565 0.0288904 0.000666667
 0.984476 -0.152883   1.12707 -0.0598944 0.000666667
 0.990396 -0.143095   1.13091 -0.0680713 0.000666667
 0.977286 -0.138073   1.10952 -0.290273 0.000666667
 0.991236 -0.153803   1.09881 -0.00187563 0.000666667
 0.986762 -0.149701   1.12386 -0.168293 0.000666667
 0.977874 -0.137146    1.1114 -0.310933 0.000666667
 0.984868 -0.148807   1.12081 0.0187548 0.000666667
 0.996417 -0.154999   1.14088 0.054771 0.000666667
  0.97779 -0.137221   1.12253 -0.371896 0.000666667
 0.994843 -0.156376   1.14198 0.121104 0.000666667
 0.984898 -0.143849   1.14326 0.0810628 0.000666667
 0.980138 -0.143458   1.14856 -0.213657 0.000666667
   1.0033 -0.154529    1.0976 0.178703 0.000666667
 0.985596 -0.141913   1.08455 -0.0750136 0.000666667
 0.980753 -0.138105   1.10875 0.155468 0.000666667
 0.991498 -0.160251   1.13309 -0.00500872 0.000666667
 0.992275 -0.151085   1.12303 0.0415078 0.000666667
 0.982622 -0.149196   1.10328 0.390851 0.000666667
 0.977297 -0.145585   1.09586 -0.183504 0.000666667
 0.981453 -0.149447    1.1561 -0.163081 0.000666667
 0.979111 -0.133829   1.11149 -0.143211 0.000666667
 0.960348 -0.126606   1.08563 0.432476 0.000666667
0.978655 -0.13641  1.12285 0.00980571 0.000666667
 0.976559 -0.138094   1.10465 -0.0664703 0.000666667
 0.983428 -0.142683   1.11204 0.0305179 0.000666667
 0.978487 -0.147781   1.08281 0.273771 0.000666667
 0.981097 -0.139167   1.10618 -0.347422 0.000666667
  0.98558 -0.142593   1.08497 -0.28474 0.000666667
 0.974277 -0.135566   1.12005 -0.323981 0.000666667
 0.988487 -0.140062   1.15255 0.364424 0.000666667
  0.99386 -0.156907   1.14411 0.0969529 0.000666667
 0.988426 -0.146616   1.13194 0.0691869 0.000666667
0.982555 -0.14777  1.08277 0.289918 0.000666667
 0.985429 -0.151725   1.10659 -0.0556495 0.000666667
 0.995382 -0.156579   1.14268 0.0979368 0.000666667
 0.991872 -0.147979   1.13228 0.0502541 0.000666667
 0.984284 -0.136981   1.12796 -0.406912 0.000666667
 0.972253 -0.135086    1.1061 -0.15644 0.000666667
 0.982527 -0.139588   1.10776 -0.322406 0.000666667
 0.978077 -0.144306   1.09984 -0.184319 0.000666667
 0.969494 -0.136108   1.15198 -0.227038 0.000666667
 0.978782 -0.141359   1.11614 0.0272109 0.000666667
    0.962 -0.128085   1.10447 -0.497836 0.000666667
 0.980948 -0.132708   1.11318 -0.143175 0.000666667
 0.996785 -0.153876   1.13982 0.0978587 0.000666667
  1.00046 -0.151891   1.13281 0.28026 0.000666667
 0.983758 -0.147871   1.11993 -0.117641 0.000666667
 0.98901 -0.14619  1.09172 -0.206297 0.000666667
 0.994144 -0.149375   1.10605 -0.00476075 0.000666667
0.988223 -0.14755   1.1168 -0.0879047 0.000666667
  0.99095 -0.151025   1.13845 0.104103 0.000666667
 0.989374 -0.144757   1.11405 -0.00532332 0.000666667
 0.985085 -0.143993   1.11806 -0.110532 0.000666667
 0.978977 -0.145508   1.10123 -0.166473 0.000666667
 0.980038 -0.136139   1.10724 -0.323525 0.000666667
 0.988221 -0.152528   1.13213 -0.0393762 0.000666667
 0.990951 -0.154952   1.13849 0.0928714 0.000666667
  0.98453 -0.151049   1.12897 -0.0384858 0.000666667
  0.98298 -0.136156   1.12109 -0.289465 0.000666667
 0.987682 -0.148028   1.12386 0.0475638 0.000666667
 0.989441 -0.152967   1.11578 0.23981 0.000666667
 0.990505 -0.143826   1.11195 -0.0505056 0.000666667
 0.978668 -0.137209   1.11833 0.00421848 0.000666667
 0.988093 -0.150601   1.10637 -0.0282427 0.000666667
 0.978518 -0.138103   1.10807 -0.374547 0.000666667
 0.975813 -0.136983   1.10914 -0.304643 0.000666667
 0.988681 -0.144946   1.11465 -0.019407 0.000666667
  0.98391 -0.137226   1.09697 -0.0936787 0.000666667
 0.989618 -0.154305   1.09995 0.0535717 0.000666667
 0.986514 -0.137901   1.12153 -0.246744 0.000666667
  1.00098 -0.153503   1.12862 0.250643 0.000666667
 0.977266 -0.135933   1.12962 -0.198226 0.000666667
 0.986726 -0.148742   1.10972 -0.0226993 0.000666667
 0.994178 -0.151559   1.08975 0.270381 0.000666667
 0.985171 -0.140604   1.08517 -0.303561 0.000666667
0.983915 -0.14854  1.11281 0.0517842 0.000666667
 0.990698 -0.138617   1.09395 0.335227 0.000666667
 0.979783 -0.143285   1.11561 0.0552314 0.000666667
 0.983953 -0.150043   1.13437 -0.0340325 0.000666667
 0.982972 -0.137054   1.11012 0.151533 0.000666667
 0.975839 -0.128813   1.13136 -0.269407 0.000666667
 0.990873 -0.139722   1.08561 -0.0199142 0.000666667
 0.988684 -0.151886    1.1413 -0.0210098 0.000666667
 0.979048 -0.138303   1.11365 -0.331302 0.000666667
 0.990769 -0.147395    1.1302 0.0515617 0.000666667
 0.993143 -0.141641   1.10857 0.00326801 0.000666667
0.977411 -0.14426  1.10863 0.00553405 0.000666667
 0.991691 -0.143918   1.10403 0.253354 0.000666667
 0.991976 -0.141115   1.09044 0.0248135 0.000666667
 0.976327 -0.132838   1.11405 -0.143489 0.000666667
 0.981326 -0.142773   1.11041 0.0525549 0.000666667
 0.976499 -0.137447   1.09617 -0.263604 0.000666667
 0.978876 -0.134082   1.12135 0.0389906 0.000666667
 0.990522 -0.141714   1.10894 0.00932364 0.000666667
 0.979276 -0.146045    1.1088 0.0321651 0.000666667
  0.98092 -0.149611   1.14234 0.0277344 0.000666667
 0.987837 -0.146502   1.11084 -0.0605867 0.000666667
 0.987863 -0.151111   1.12948 -0.0320308 0.000666667
 0.987584 -0.151078   1.13146 -0.0316123 0.000666667
 0.969708 -0.135989   1.09582 -0.189206 0.000666667
0.984897 -0.14794  1.10879 -0.054225 0.000666667
 0.978297 -0.135904   1.11161 -0.31288 0.000666667
 0.971865 -0.144056   1.12564 -0.318271 0.000666667
 0.989377 -0.150373   1.12944 -0.0494076 0.000666667
 0.985223 -0.145264   1.10638 -0.164784 0.000666667
 0.989805 -0.144868   1.10846 -0.012196 0.000666667
 0.984811 -0.149713   1.11424 0.0563832 0.000666667
0.991721 -0.14812  1.12138 0.0356452 0.000666667
 0.987288 -0.143469   1.08208 -0.0586389 0.000666667
 0.976029 -0.137884    1.1095 -0.316049 0.000666667
  0.97263 -0.142665   1.09373 -0.021778 0.000666667
0.983436 -0.14546  1.14545 -0.101543 0.000666667
 0.982546 -0.138645   1.11384 0.0134264 0.000666667
  0.97725 -0.140709   1.11279 0.0371119 0.000666667
 0.984031 -0.139909   1.09713 -0.129412 0.000666667
 0.988219 -0.148941   1.13261 -0.0480047 0.000666667
 0.983581 -0.150405   1.08446 0.302449 0.000666667
0.977022 -0.13885  1.10955 -0.306448 0.000666667
 0.976422 -0.137528    1.1622 -0.577022 0.000666667
 0.984407 -0.141422   1.12179 0.00324754 0.000666667
  1.00206 -0.154607   1.13754 0.000688248 0.000666667
 0.986355 -0.150011   1.12623 -0.0695979 0.000666667
 0.986827 -0.147914   1.10903 -0.0262201 0.000666667
 0.980648 -0.149561   1.08154 0.29864 0.000666667
 0.979787 -0.146744   1.15248 -0.190226 0.000666667
 0.997956 -0.154487     1.129 0.268344 0.000666667
 0.987747 -0.154763   1.12555 -0.0553241 0.000666667
 0.975387 -0.126255   1.11388 -0.352259 0.000666667
 0.986125 -0.148984   1.10943 -0.0260081 0.000666667
 0.990946 -0.150028   1.12288 0.0513686 0.000666667
 0.985492 -0.156226   1.09546 -0.125676 0.000666667
 0.974233 -0.143313   1.07927 -0.0213992 0.000666667
 0.973482 -0.139327   1.12616 -0.0844709 0.000666667
 0.985964 -0.141988   1.09004 -0.417939 0.000666667
 0.972438 -0.138933   1.13236 -0.163235 0.000666667
0.989067 -0.14756   1.1306 0.0585571 0.000666667
 0.975946 -0.147022   1.11628 -0.211379 0.000666667
 0.959483 -0.127337   1.08561 0.418273 0.000666667
0.986358 -0.14778  1.11563 -0.0837956 0.000666667
0.988442 -0.14476  1.08914 0.0357117 0.000666667
 0.988099 -0.143346   1.08989 -0.177125 0.000666667
 0.996271 -0.153029   1.13915 0.0561585 0.000666667
  1.00164 -0.152128   1.12882 0.277086 0.000666667
  0.99305 -0.149974   1.12233 0.081191 0.000666667
 0.981026 -0.138841    1.0974 -0.140819 0.000666667
 0.978515 -0.143817   1.12751 -0.197576 0.000666667
 0.976123 -0.136397   1.10786 -0.313309 0.000666667
 0.983452 -0.144462   1.11823 -0.111395 0.000666667
 0.988427 -0.140294   1.12558 -0.000520201 0.000666667
 0.994527 -0.153672   1.13127 0.0673411 0.000666667
  0.98541 -0.146641   1.11788 -0.0840548 0.000666667
 0.980823 -0.143733   1.11075 0.0287034 0.000666667
 0.977715 -0.135728   1.10821 -0.388143 0.000666667
 0.993816 -0.148369   1.10404 -0.0103813 0.000666667
 0.977307 -0.135597    1.1199 0.00971438 0.000666667
 0.992146 -0.152188   1.09998 0.0146147 0.000666667
 0.982399 -0.137749   1.10918 -0.324886 0.000666667
 0.988924 -0.144138   1.09091 -0.18103 0.000666667
 0.990053 -0.152654    1.1002 0.00587846 0.000666667
 0.977842 -0.145152   1.09936 -0.200904 0.000666667
 0.991559 -0.160748   1.13134 -0.00924762 0.000666667
 0.978461 -0.134975   1.10917 -0.38616 0.000666667
 0.979947 -0.142815   1.11279 0.0464172 0.000666667
 0.988173 -0.149749   1.13969 0.0684199 0.000666667
 0.990787 -0.144263   1.13105 0.0636939 0.000666667
 0.987207 -0.148835   1.11902 0.0652778 0.000666667
 0.986805 -0.153939   1.16214 0.203599 0.000666667
 0.982985 -0.144671   1.11022 0.378568 0.000666667
 0.985605 -0.150498   1.10706 -0.0264835 0.000666667
 0.981796 -0.140191   1.09696 -0.129239 0.000666667
 0.990975 -0.149096   1.13969 0.101534 0.000666667
  1.00672 -0.158455   1.13634 0.0962129 0.000666667
0.981304 -0.13897  1.12314 -0.287916 0.000666667
0.978826 -0.13708  1.10825 -0.326429 0.000666667
 0.979124 -0.136103   1.10886 -0.341412 0.000666667
 0.986815 -0.151618   1.12913 -0.0562962 0.000666667
 0.993348 -0.159012   1.13557 -0.0453356 0.000666667
  0.98857 -0.148236   1.12715 -0.253861 0.000666667
  1.00128 -0.150948   1.12575 0.239792 0.000666667
 0.984772 -0.139636   1.11597 -0.177164 0.000666667
 0.994008 -0.152033   1.13827 0.0444595 0.000666667
 0.985019 -0.139932   1.11693 -0.0735644 0.000666667
 0.984767 -0.147671   1.10678 -0.0644922 0.000666667
  0.98045 -0.143368   1.13829 0.102185 0.000666667
 0.967409 -0.133137   1.09691 -0.196523 0.000666667
0.986996 -0.14546  1.08383 -0.0761093 0.000666667
  0.97916 -0.136423   1.10669 -0.351065 0.000666667
 0.991166 -0.150677   1.14569 0.0501342 0.000666667
 0.999695 -0.151098    1.1283 0.238432 0.000666667
 0.978635 -0.147044   1.09434 0.364962 0.000666667
 0.981774 -0.149766   1.12062 -0.00229915 0.000666667
 0.986363 -0.145337   1.09122 -0.194629 0.000666667
 0.980199 -0.149667   1.15505 -0.185749 0.000666667
 0.983815 -0.144654   1.08146 -0.0379198 0.000666667
 0.980889 -0.140589   1.10928 0.131702 0.000666667
 0.974705 -0.136072   1.10428 0.0120973 0.000666667
  0.98995 -0.146855   1.11341 0.0490443 0.000666667
 0.976535 -0.145597   1.12605 -0.212918 0.000666667
 0.980405 -0.143447   1.12077 -0.0263072 0.000666667
 0.990605 -0.146689   1.10264 0.256935 0.000666667
 0.989969 -0.146436   1.12226 0.027143 0.000666667
 0.978428 -0.137205   1.12303 -0.0590411 0.000666667
0.981158 -0.14485  1.09928 -0.138087 0.000666667
 0.983784 -0.136391   1.07945 -0.251073 0.000666667
 0.992167 -0.154761   1.09484 0.150612 0.000666667
 0.988748 -0.145142   1.13251 0.076232 0.000666667
 0.989214 -0.153831   1.11655 0.236835 0.000666667
 0.992308 -0.156491    1.1332 -0.0177614 0.000666667
 0.989823 -0.147469   1.12366 0.0325725 0.000666667
 0.998811 -0.152896   1.13837 -0.0374383 0.000666667
 0.977194 -0.143528   1.09937 -0.150591 0.000666667
 0.985726 -0.151642   1.11536 -0.0411301 0.000666667
 0.988589 -0.149904   1.14164 0.0759989 0.000666667
 0.978146 -0.136414   1.11204 -0.331815 0.000666667
 0.979351 -0.151118   1.11963 0.0320318 0.000666667
 0.989316 -0.158524   1.13254 -0.00432877 0.000666667
0.989183 -0.14582  1.13189 0.0786426 0.000666667
 0.986568 -0.133231   1.10435 -0.237741 0.000666667
 0.990575 -0.148252   1.12153 0.0416076 0.000666667
  0.97645 -0.128487   1.12962 -0.272747 0.000666667
 0.991831 -0.157755   1.13848 -0.0350166 0.000666667
 0.981754 -0.149699   1.08326 0.274161 0.000666667
 0.993799 -0.156047     1.143 0.121004 0.000666667
 0.995634 -0.153678   1.12972 0.0536964 0.000666667
 0.990567 -0.144629   1.11265 -0.0388414 0.000666667
 0.99933 -0.15356   1.1306 0.261576 0.000666667
0.983439 -0.13967  1.09528 -0.107863 0.000666667
 0.975874 -0.137643   1.10691 -0.319437 0.000666667
 0.987678 -0.144569   1.11411 -0.00176236 0.000666667
0.979653 -0.13801  1.12717 -0.136769 0.000666667
  0.99816 -0.151835   1.13039 0.286744 0.000666667
 0.989291 -0.147279   1.13244 -0.0744159 0.000666667
 0.992852 -0.151239   1.10864 -0.0209839 0.000666667
 0.987539 -0.143182   1.12554 -0.000553489 0.000666667
 0.988283 -0.148219   1.13151 -0.0578536 0.000666667
 0.987365 -0.151108   1.11525 -0.0599362 0.000666667
 0.990762 -0.159036    1.1349 -0.0287654 0.000666667
 0.990553 -0.158484   1.13242 -0.0266893 0.000666667
 0.986988 -0.155871   1.09062 0.134056 0.000666667
  0.97411 -0.137445   1.10766 -0.30526 0.000666667
 0.978489 -0.144874   1.10293 -0.0660893 0.000666667
 0.976504 -0.137779   1.11707 -0.221393 0.000666667
 0.986062 -0.143083   1.12485 -0.269903 0.000666667
 0.984006 -0.137246   1.09418 -0.140095 0.000666667
 0.987774 -0.144633   1.14269 0.0717271 0.000666667
 0.984747 -0.149766   1.10125 0.378519 0.000666667
  0.97261 -0.140524   1.11871 -0.175547 0.000666667
 0.981537 -0.148197   1.10218 0.371894 0.000666667
 0.997115 -0.155239   1.13335 0.0989395 0.000666667
 0.979001 -0.149158   1.07418 -0.0927116 0.000666667
 0.984168 -0.149987   1.14441 0.0582065 0.000666667
 0.982299 -0.132956   1.12731 -0.512281 0.000666667
 0.994147 -0.157385   1.13507 -0.0333619 0.000666667
  0.98174 -0.143835   1.13308 0.0209436 0.000666667
 0.974771 -0.137957   1.12182 -0.296619 0.000666667
0.984383 -0.14942  1.10983 -0.0621612 0.000666667
  0.98634 -0.136042   1.08301 -0.206118 0.000666667
  1.00027 -0.151904   1.12804 0.240531 0.000666667
 0.975364 -0.127213   1.13125 0.475126 0.000666667
0.984586 -0.15127  1.12153 0.0321053 0.000666667
  0.98963 -0.141751   1.08848 0.0194685 0.000666667
 0.983022 -0.148485   1.12887 0.165997 0.000666667
 0.985239 -0.142177   1.11234 0.389808 0.000666667
 0.983917 -0.157677   1.16351 -0.0277024 0.000666667
  0.99527 -0.153352   1.13187 0.0677987 0.000666667
 0.990687 -0.150039     1.117 -0.0184493 0.000666667
 0.974824 -0.138909   1.12791 -0.307976 0.000666667
 0.982327 -0.148584   1.11879 0.000487222 0.000666667
 0.973525 -0.140873   1.13184 -0.170585 0.000666667
 0.976211 -0.139211   1.10835 -0.339268 0.000666667
0.990277 -0.14532  1.08321 -0.0870641 0.000666667
 0.995211 -0.154047   1.14325 0.0994623 0.000666667
 0.979906 -0.146307    1.1406 0.0172534 0.000666667
 0.971073 -0.143094   1.10103 -0.0728343 0.000666667
 0.979464 -0.147526   1.14133 0.0130313 0.000666667
 0.983488 -0.152852   1.10045 -0.0189008 0.000666667
 0.989345 -0.155872   1.12636 -0.0697549 0.000666667
 0.995227 -0.159112   1.09979 0.263724 0.000666667
 0.975531 -0.135441   1.11901 -0.319446 0.000666667
 0.981011 -0.132596   1.12828 -0.510645 0.000666667
 0.983392 -0.147464    1.1236 0.0775803 0.000666667
 0.959964 -0.126874   1.08526 0.422601 0.000666667
 0.985697 -0.142485   1.08153 -0.0689814 0.000666667
 0.993417 -0.151489   1.10926 -0.00838423 0.000666667
 0.988185 -0.146433   1.11061 -0.0662839 0.000666667
 0.975748 -0.133161   1.12159 -0.33551 0.000666667
 0.989496 -0.148364   1.11564 -0.0122602 0.000666667
 0.998535 -0.155388   1.14357 0.110015 0.000666667
 0.983114 -0.139214   1.11666 -0.192724 0.000666667
  0.98503 -0.149103   1.10756 -0.0686901 0.000666667
0.991967 -0.15314  1.08841 0.267217 0.000666667
 0.977652 -0.137715   1.10934 -0.345269 0.000666667
0.991113 -0.14711  1.12125 0.0487049 0.000666667
 0.990512 -0.155434   1.13491 -0.0434473 0.000666667
0.987714 -0.13918  1.15192 0.362942 0.000666667
 0.983466 -0.139709   1.11933 -0.196938 0.000666667
 0.987834 -0.145958   1.14112 0.194127 0.000666667
 0.999688 -0.151868   1.12859 0.297276 0.000666667
  0.97836 -0.135925    1.1085 -0.309528 0.000666667
 0.985256 -0.151903   1.14811 -0.319503 0.000666667
 0.989931 -0.140415   1.13008 -0.257207 0.000666667
 0.977788 -0.139332   1.12165 -0.385214 0.000666667
 0.984929 -0.150071   1.13074 -0.0433698 0.000666667
 0.987791 -0.149164   1.12683 -0.202203 0.000666667
 0.998208 -0.153301   1.13273 0.274537 0.000666667
 0.977044 -0.143199   1.09977 -0.142007 0.000666667
 0.990421 -0.144568   1.09274 -0.183674 0.000666667
 0.982338 -0.141834   1.12063 -0.00784462 0.000666667
   0.9731 -0.128453   1.13147 0.468982 0.000666667
 0.986249 -0.155217   1.10524 -0.162281 0.000666667
 0.990193 -0.156114   1.13669 -0.05621 0.000666667
0.986517  -0.151 1.12478 0.0607859 0.000666667
 0.978493 -0.138111   1.10944 -0.343872 0.000666667
 0.994522 -0.152244    1.1363 0.0882389 0.000666667
 0.975961 -0.139965   1.12276 -0.0840432 0.000666667
 0.988223 -0.145476   1.11439 -0.0154422 0.000666667
 0.988219 -0.154584   1.12564 0.150138 0.000666667
0.983334 -0.15207  1.12066 0.0119319 0.000666667
 0.984546 -0.147328    1.1095 -0.0634499 0.000666667
 0.982358 -0.141048   1.12136 -0.0189525 0.000666667
 0.979316 -0.135944   1.10886 -0.335246 0.000666667
 0.989119 -0.147576   1.13158 -0.0476542 0.000666667
0.979407 -0.14673  1.15382 -0.217507 0.000666667
 0.973073 -0.146944   1.11138 -0.227692 0.000666667
 0.989103 -0.159426   1.13424 -0.0199502 0.000666667
 0.975301 -0.136824   1.10836 -0.313673 0.000666667
 0.980664 -0.143967   1.10928 0.00689778 0.000666667
 0.989241 -0.153893   1.12451 0.132011 0.000666667
 0.991347 -0.147392   1.11528 0.0083869 0.000666667
 0.987264 -0.148898   1.12267 0.0805669 0.000666667
 0.986773 -0.144263   1.12384 -0.00752323 0.000666667
 0.979632 -0.138723   1.11292 -0.33045 0.000666667
 0.986294 -0.139871   1.11873 -0.180255 0.000666667
 0.999008 -0.152693   1.13219 0.260146 0.000666667
  0.98921 -0.144591   1.08992 0.0220297 0.000666667
 0.985392 -0.149096   1.11603 -0.101516 0.000666667
 0.976311 -0.143917   1.10895 0.040635 0.000666667
 0.990642 -0.153157   1.09964 -0.180012 0.000666667
 0.989659 -0.155952   1.14083 0.109986 0.000666667
0.985735 -0.14835  1.10861 -0.0488001 0.000666667
 0.996614 -0.152594   1.14183 0.0552179 0.000666667
 0.990815 -0.145305   1.10129 0.261509 0.000666667
  0.99026 -0.146876   1.13391 0.076021 0.000666667
 0.985457 -0.147636   1.10872 -0.0499189 0.000666667
 0.977648 -0.147856   1.08224 0.295891 0.000666667
 0.987087 -0.140507   1.11975 -0.0706025 0.000666667
 0.975259 -0.137476   1.10797 -0.301311 0.000666667
 0.990104 -0.148042   1.11603 -0.0142913 0.000666667
 0.981715 -0.146378   1.12761 -0.163967 0.000666667
 0.991345 -0.154351   1.12681 -0.267119 0.000666667
0.981137 -0.14315  1.11719 -0.0221537 0.000666667
 0.982449 -0.159436    1.1645 -0.0384884 0.000666667
  1.00186 -0.154985   1.12869 0.273842 0.000666667
 0.992593 -0.150853   1.10606 -0.0359381 0.000666667
 0.990325 -0.152116   1.14618 0.0365303 0.000666667
 0.992564 -0.153299   1.10546 -0.0398 0.000666667
 0.978219 -0.133886   1.11091 -0.186219 0.000666667
 0.986221 -0.150461   1.10925 -0.0375338 0.000666667
 0.978455 -0.134657   1.10836 -0.373173 0.000666667
  0.98746 -0.149023   1.11526 0.00181124 0.000666667
 0.994811 -0.150318   1.10488 0.215332 0.000666667
 0.978617 -0.138545   1.09989 -0.016295 0.000666667
 0.986455 -0.150256   1.11469 -0.0410814 0.000666667
 0.988766 -0.143745   1.09103 -0.170095 0.000666667
 0.976865 -0.138297   1.10779 -0.169258 0.000666667
 0.988391 -0.150555   1.12577 0.0660595 0.000666667
 0.988464 -0.139708   1.08562 -0.0126987 0.000666667
 0.997673 -0.152873   1.12524 0.230535 0.000666667
 0.979256 -0.137309   1.11188 -0.327408 0.000666667
   0.9829 -0.148651   1.14322 0.0766879 0.000666667
 0.987775 -0.149266   1.13145 0.0567641 0.000666667
 0.995096 -0.150904    1.1066 -0.0286869 0.000666667
0.976694 -0.13722  1.10777 -0.295186 0.000666667
 0.992222 -0.153306   1.09984 0.029952 0.000666667
 0.974914 -0.139265   1.12413 -0.0615775 0.000666667
 0.995834 -0.157024   1.10236 0.25053 0.000666667
 0.976434 -0.136573   1.12473 -0.0493924 0.000666667
 0.988659 -0.156875   1.09933 0.0425377 0.000666667
 0.977516 -0.137505   1.12364 -0.0178603 0.000666667
  0.99365 -0.143286   1.10959 -0.000736728 0.000666667
0.986226 -0.15424  1.09549 -0.137051 0.000666667
 0.984244 -0.143679   1.11749 -0.113235 0.000666667
 0.973429 -0.134376    1.1198 -0.227372 0.000666667
 0.986695 -0.152497   1.14862 -0.319594 0.000666667
0.982319 -0.14608  1.12426 -0.172797 0.000666667
 0.980554 -0.148045   1.13935 0.00898405 0.000666667
 0.981751 -0.141119   1.09297 -0.134115 0.000666667
 0.976733 -0.130792   1.13012 -0.272057 0.000666667
 0.993489 -0.152685   1.14349 0.10575 0.000666667
0.975782 -0.13757  1.10284 -0.00865517 0.000666667
  0.98641 -0.145515   1.08099 -0.101887 0.000666667
  0.98634 -0.147614   1.11293 -0.0278853 0.000666667
 0.987839 -0.141959   1.08082 -0.0583231 0.000666667
 0.982873 -0.151465   1.10132 -0.0243063 0.000666667
 0.982387 -0.155031   1.10205 -0.0019738 0.000666667
0.976048 -0.14203  1.10374 -0.0634126 0.000666667
  0.98873 -0.145107   1.13188 -0.0928123 0.000666667
 0.991135 -0.147479   1.10121 0.316934 0.000666667
 0.978656 -0.145166   1.09913 -0.157743 0.000666667
 0.977514 -0.138446    1.1119 -0.296773 0.000666667
 0.992773 -0.157544   1.13883 -0.0513444 0.000666667
0.987248 -0.14312  1.09085 -0.181474 0.000666667
 0.987437 -0.141593    1.0857 -0.304179 0.000666667
 0.975452 -0.145648    1.1106 0.00974912 0.000666667
 0.990095 -0.156182   1.09983 0.0275291 0.000666667
 0.975288 -0.137589   1.16067 -0.55827 0.000666667
 0.979431 -0.141973   1.11654 -0.0121653 0.000666667
 0.988512 -0.157401   1.11161 0.230081 0.000666667
 0.980035 -0.136476   1.12088 -0.25442 0.000666667
 0.990218 -0.150296   1.14752 0.0532173 0.000666667
   0.9784 -0.149799   1.15519 -0.17738 0.000666667
0.980941 -0.15064  1.14231 -0.00490728 0.000666667
 0.989797 -0.156961   1.13507 -0.0188934 0.000666667
 0.990094 -0.139298   1.10494 0.0872268 0.000666667
 0.993778 -0.152521   1.14329 0.0918242 0.000666667
 0.989026 -0.151949   1.13174 -0.0624174 0.000666667
0.979757 -0.14115  1.13243 -0.0153251 0.000666667
 0.993613 -0.148962   1.10494 -0.00849642 0.000666667
 0.975155 -0.144528   1.10709 0.0161972 0.000666667
 0.980335 -0.144596   1.10126 -0.12876 0.000666667
 0.985879 -0.144353   1.08171 -0.0296238 0.000666667
 0.995176 -0.157899   1.14003 0.106798 0.000666667
 0.991355 -0.145142   1.10356 0.237831 0.000666667
 0.992678 -0.155277   1.13359 -0.0289076 0.000666667
0.987385 -0.14716  1.11415 -0.0114983 0.000666667
 0.98341 -0.13911  1.08002 -0.267938 0.000666667
 0.992625 -0.151231   1.12799 -0.245037 0.000666667
 0.988328 -0.144289   1.13344 0.0933959 0.000666667
 0.982467 -0.140979   1.11335 -0.00168559 0.000666667
 0.987185 -0.139773   1.08991 -0.412401 0.000666667
  0.99313 -0.157115    1.1383 -0.0518566 0.000666667
 0.984364 -0.150158   1.12832 -0.0700357 0.000666667
 0.988782 -0.152375   1.12464 0.13487 0.000666667
 0.995438 -0.154703   1.13808 0.0173645 0.000666667
 0.978505 -0.144752   1.10006 -0.165659 0.000666667
 0.995516 -0.148128   1.10249 0.0136607 0.000666667
 0.990774 -0.158064   1.09754 0.0305268 0.000666667
 0.992185 -0.151308    1.0893 0.253086 0.000666667
 0.985135 -0.151921   1.12992 -0.0649239 0.000666667
 0.982851 -0.140386   1.11821 -0.00850197 0.000666667
 0.989778 -0.149664   1.13949 0.0516714 0.000666667
 0.989746 -0.148837   1.11589 -0.00765605 0.000666667
0.97899 -0.1352 1.10771 -0.333138 0.000666667
 0.977317 -0.135203   1.10846 -0.352038 0.000666667
 0.980041 -0.147271   1.14411 0.0183315 0.000666667
 0.987662 -0.148477   1.12507 -0.17126 0.000666667
 0.993497 -0.157291    1.1332 -0.0283197 0.000666667
  0.97337 -0.142236   1.12519 -0.290428 0.000666667
 0.979364 -0.134181   1.10902 -0.322836 0.000666667
 0.979351 -0.138547   1.12435 -0.384076 0.000666667
0.984464 -0.14552  1.11889 -0.117158 0.000666667
 0.985235 -0.149711   1.14281 0.0726887 0.000666667
 0.991311 -0.155471   1.12699 -0.0515019 0.000666667
0.980248 -0.14788  1.15587 -0.202503 0.000666667
 0.986155 -0.143655   1.11764 -0.097582 0.000666667
 0.982544 -0.134183   1.12145 -0.282546 0.000666667
 0.995088 -0.157936   1.10049 0.24312 0.000666667
0.993486 -0.15605  1.12772 0.0390276 0.000666667
0.987718 -0.15529  1.12688 -0.0560027 0.000666667
 0.982637 -0.141883   1.11905 -0.193198 0.000666667
  0.97901 -0.141768   1.09592 -0.151519 0.000666667
0.979066 -0.13588   1.1062 -0.335742 0.000666667
0.973385 -0.15281  1.14549 -0.207917 0.000666667
 0.980878 -0.137277   1.11086 -0.3373 0.000666667
 0.988823 -0.150254   1.13003 0.0512271 0.000666667
 0.997415 -0.153525   1.14233 0.116747 0.000666667
 0.976896 -0.141739   1.12005 0.0895252 0.000666667
 0.989938 -0.142591   1.10811 -0.0232094 0.000666667
 0.968694 -0.135734    1.1052 -0.250468 0.000666667
0.986138 -0.145 1.1268 -0.0170813 0.000666667
 0.976463 -0.137025   1.11018 -0.375074 0.000666667
 0.978903 -0.135649    1.1072 -0.38306 0.000666667
 0.980114 -0.135266   1.11654 -0.0850632 0.000666667
 0.989075 -0.144011   1.13267 -0.0866701 0.000666667
 0.991839 -0.158906   1.13534 -0.00976397 0.000666667
 0.973884 -0.143596   1.13299 -0.260863 0.000666667
 0.968106 -0.133264   1.10696 -0.239534 0.000666667
 0.991049 -0.153977   1.12848 -0.0428903 0.000666667
 0.992491 -0.149662   1.08936 0.275618 0.000666667
 0.989506 -0.158939    1.1326 -0.0177324 0.000666667
 0.978194 -0.137988   1.12298 -0.386851 0.000666667
 0.973409 -0.137501   1.12727 -0.317533 0.000666667
 0.980546 -0.138299   1.10357 -0.366402 0.000666667
  0.98566 -0.140382   1.11668 -0.178097 0.000666667
 0.977628 -0.134579   1.10857 -0.395851 0.000666667
 0.978085 -0.133522   1.10819 -0.177651 0.000666667
 0.97556 -0.13508  1.11747 -0.218718 0.000666667
 0.989659 -0.147663    1.1194 0.0263193 0.000666667
 0.992378 -0.157377   1.13996 -0.0440289 0.000666667
 0.988993 -0.144487   1.08884 0.0181226 0.000666667
  0.97964 -0.139233   1.10792 -0.322012 0.000666667
 0.976569 -0.132218   1.11104 -0.163642 0.000666667
  1.00015 -0.155251   1.12512 0.226409 0.000666667
 0.987767 -0.155811   1.12657 -0.0516117 0.000666667
 0.981531 -0.139541   1.12054 -0.0174085 0.000666667
 0.991683 -0.155991   1.12723 0.0448743 0.000666667
 0.987276 -0.151869   1.08835 0.294794 0.000666667
 0.982843 -0.139348    1.0972 -0.128716 0.000666667
  0.99279 -0.156054   1.12929 0.0455713 0.000666667
 0.984848 -0.143887   1.08359 -0.0491311 0.000666667
 0.983526 -0.146238   1.14687 0.0772005 0.000666667
 0.976195 -0.134133   1.11956 -0.21694 0.000666667
 0.977579 -0.145312   1.15075 -0.216802 0.000666667
0.981117 -0.1473 1.15842 -0.178701 0.000666667
0.983659 -0.13822  1.08085 -0.237797 0.000666667
  0.98816 -0.140081   1.15304 0.382341 0.000666667
 0.980154 -0.142987    1.1315 -0.0131645 0.000666667
 0.986829 -0.154935   1.11344 0.233307 0.000666667
 0.985201 -0.142352   1.08485 -0.0566767 0.000666667
  0.98018 -0.140626   1.11042 -0.306785 0.000666667
 0.975559 -0.147248   1.11739 -0.233693 0.000666667
 0.980568 -0.145427   1.12566 -0.159846 0.000666667
 0.986358 -0.148345   1.11622 -0.0912845 0.000666667
 0.975261 -0.140855   1.12038 -0.311808 0.000666667
0.974119 -0.13597   1.1184 -0.214645 0.000666667
 0.987649 -0.142755   1.08994 -0.213906 0.000666667
   0.9877 -0.157322   1.10129 -0.182972 0.000666667
 0.982646 -0.145193   1.11165 0.401953 0.000666667
 0.992379 -0.148714   1.14034 0.0957471 0.000666667
 0.979247 -0.132688   1.11196 -0.12766 0.000666667
 0.987272 -0.155468   1.12664 -0.0568618 0.000666667
 0.979699 -0.148756   1.15886 -0.159908 0.000666667
0.973891 -0.13648  1.12798 -0.328664 0.000666667
 0.988138 -0.146786   1.13346 -0.0495338 0.000666667
 0.998066 -0.154933   1.12988 0.253958 0.000666667
 0.986771 -0.149273   1.11041 -0.0632704 0.000666667
 0.98831 -0.14178  1.08397 -0.00523913 0.000666667
 0.975319 -0.136937   1.15872 -0.564596 0.000666667
 0.999588 -0.151786    1.1257 0.240833 0.000666667
 0.980951 -0.147417   1.14012 0.0164929 0.000666667
 0.978724 -0.142556   1.11817 0.00758975 0.000666667
 0.989668 -0.149705   1.08435 0.308569 0.000666667
 0.987743 -0.142614   1.08828 -0.229228 0.000666667
0.987333 -0.1545  1.1192 0.241866 0.000666667
 0.976611 -0.137249   1.09707 -0.25459 0.000666667
 0.996079 -0.154049   1.13702 0.105322 0.000666667
 0.980615 -0.144336   1.12496 -0.161614 0.000666667
 0.984365 -0.143885   1.11709 -0.131509 0.000666667
 0.987045 -0.146482   1.11413 -0.0114075 0.000666667
 0.978327 -0.145355   1.09976 -0.160207 0.000666667
 0.989081 -0.153108    1.1618 0.213743 0.000666667
 0.989123 -0.144823   1.10955 -0.000939782 0.000666667
 0.989037 -0.159783   1.13456 -0.0308847 0.000666667
0.991001 -0.14645  1.12043 0.0404785 0.000666667
 0.980323 -0.149402   1.15411 -0.187146 0.000666667


==> output_ims_2_2_2_2/random_action_3.txt <==
0.066259
 0.990266 -0.152277   1.12801 -0.255918 0.000666667
 0.973781 -0.140272   1.12569 -0.0762943 0.000666667
 0.995438 -0.157256   1.10078 0.238915 0.000666667
 0.982761 -0.152578   1.08091 0.269292 0.000666667
 0.988453 -0.145496   1.13424 0.077491 0.000666667
 0.980644 -0.145708   1.12141 -0.0196304 0.000666667
 0.974992 -0.139911   1.12312 -0.346543 0.000666667
 0.988713 -0.150188    1.1396 0.0708416 0.000666667
 0.984416 -0.155672   1.10113 -0.0236582 0.000666667
 0.990191 -0.142029    1.0902 -0.221014 0.000666667
 0.992231 -0.155361   1.13332 -0.0263675 0.000666667
 0.992582 -0.155884   1.14162 0.116922 0.000666667
 0.977643 -0.138916   1.10852 -0.337943 0.000666667
 0.985689 -0.148111   1.13972 -0.0343642 0.000666667
 0.988922 -0.148247   1.12328 0.0282967 0.000666667
0.973164 -0.14026  1.13662 -0.244213 0.000666667
0.975042 -0.13777  1.10522 -0.305627 0.000666667
 0.982983 -0.147545   1.14383 0.0810892 0.000666667
  0.99393 -0.147819   1.10258 0.010991 0.000666667
 0.991937 -0.158752   1.13835 -0.0362857 0.000666667
 0.986889 -0.150163   1.13191 -0.0531987 0.000666667
   0.9839 -0.152745   1.13636 -0.0317782 0.000666667
 0.972801 -0.138625   1.12169 -0.132569 0.000666667
 0.991926 -0.145287   1.08938 0.0235484 0.000666667
 0.989135 -0.147143    1.1282 -0.252915 0.000666667
 0.978188 -0.141633   1.09609 -0.166908 0.000666667
 0.977103 -0.139032   1.12346 -0.0669324 0.000666667
  0.98819 -0.140913   1.08685 -0.311147 0.000666667
  0.97461 -0.134896    1.1208 -0.112943 0.000666667
 0.997763 -0.152256   1.12736 0.23328 0.000666667
 0.990271 -0.156224   1.09596 0.134819 0.000666667
 0.989421 -0.146762   1.10907 -0.0683508 0.000666667
  0.97894 -0.134774   1.10743 -0.357837 0.000666667
 0.992077 -0.154604   1.09993 0.024021 0.000666667
 0.983002 -0.147619   1.14283 0.0963995 0.000666667
 0.974375 -0.135009   1.11864 -0.310689 0.000666667
 0.980475 -0.146458   1.11208 0.0586847 0.000666667
 0.991634 -0.154281   1.09759 0.0226489 0.000666667
 0.988557 -0.146385   1.11269 0.0735435 0.000666667
 0.988792 -0.148556   1.12232 0.0520694 0.000666667
 0.967436 -0.141056   1.13709 -0.228178 0.000666667
 0.993784 -0.150127   1.09104 0.276361 0.000666667
 0.989974 -0.153603   1.12844 -0.280444 0.000666667
 0.986335 -0.148166   1.12424 0.0512663 0.000666667
0.99358 -0.1524 1.15666 -0.205981 0.000666667
 0.995282 -0.155005   1.13122 0.0130348 0.000666667
0.981075 -0.14132  1.09394 -0.139588 0.000666667
 0.996861 -0.154773   1.14342 0.0771576 0.000666667
 0.979374 -0.137016   1.09974 -0.0117371 0.000666667
 0.992319 -0.159949   1.13702 -0.0129776 0.000666667
 0.982158 -0.137202   1.11811 -0.293212 0.000666667
0.996089 -0.1536 1.13389 0.0948042 0.000666667
 0.991206 -0.149867   1.08621 0.267775 0.000666667
 0.976792 -0.139823   1.12248 -0.0604505 0.000666667
 0.974059 -0.142844   1.10952 -0.00887958 0.000666667
 0.977948 -0.141359   1.12464 -0.129558 0.000666667
0.979209 -0.13836   1.1058 -0.380652 0.000666667
 0.983299 -0.144603   1.11476 0.370004 0.000666667
 0.989947 -0.156109    1.1075 0.219082 0.000666667
 0.987806 -0.153166   1.15938 0.220753 0.000666667
 0.981533 -0.145725   1.10921 0.0158828 0.000666667
 0.994948 -0.152571   1.14323 0.0703406 0.000666667
  0.99008 -0.149192   1.12778 0.0600328 0.000666667
 0.990405 -0.148674   1.11489 -0.0274613 0.000666667
 0.979407 -0.138449    1.1101 -0.292374 0.000666667
 0.995111 -0.153565   1.12978 0.0615686 0.000666667
 0.970255 -0.140564   1.13374 -0.275301 0.000666667
 0.981798 -0.146553    1.1231 -0.178968 0.000666667
 0.986944 -0.142312   1.08479 -0.0517079 0.000666667
 0.980903 -0.132378   1.10938 -0.338997 0.000666667
 0.976887 -0.138845   1.10965 -0.286345 0.000666667
  0.99115 -0.154164   1.10004 -0.190517 0.000666667
 0.988749 -0.150955   1.13959 0.054838 0.000666667
 0.961863 -0.128543   1.10366 -0.49587 0.000666667
 0.983665 -0.142375   1.09161 -0.116981 0.000666667
 0.987493 -0.149854   1.13137 -0.0669297 0.000666667
 0.994308 -0.154933   1.14059 0.0522134 0.000666667
 0.987599 -0.156212   1.10221 -0.180845 0.000666667
 0.992247 -0.145072    1.0928 -0.194455 0.000666667
0.981784 -0.1324  1.1286 -0.511278 0.000666667
  1.00126 -0.155998   1.12819 0.279307 0.000666667
 0.975874 -0.136631   1.11905 -0.302559 0.000666667
0.979458 -0.13592   1.1126 -0.352392 0.000666667
 0.991593 -0.152409   1.08826 0.260526 0.000666667
 0.991668 -0.149371   1.08878 0.277856 0.000666667
0.989386 -0.14434  1.09084 0.0364651 0.000666667
 0.979464 -0.146657   1.13348 0.0280404 0.000666667
 0.980177 -0.143158   1.11332 0.0590442 0.000666667
  0.97741 -0.142425   1.11614 0.0162942 0.000666667
  0.97633 -0.137874   1.10798 -0.317205 0.000666667
 0.991828 -0.160057   1.13211 -0.0281452 0.000666667
 0.980867 -0.142825   1.11504 -0.00922067 0.000666667
 0.994184 -0.154718    1.1393 0.0411342 0.000666667
 0.982753 -0.150619   1.13574 -0.0372572 0.000666667
 0.987857 -0.156507   1.16101 0.245968 0.000666667
  1.00034 -0.153593   1.12757 0.272983 0.000666667
 0.992536 -0.152284   1.10034 0.0123552 0.000666667
0.977154 -0.14455  1.09465 -0.199459 0.000666667
 0.987823 -0.156182    1.1613 0.242105 0.000666667
 0.991498 -0.156263   1.12748 0.0568886 0.000666667
 0.997549 -0.151213   1.14101 -0.187332 0.000666667
 0.984158 -0.144643   1.12407 -0.0143779 0.000666667
 0.988964 -0.150338    1.1393 -0.00926288 0.000666667
  0.99144 -0.157318   1.09832 0.0116125 0.000666667
  0.99114 -0.156079   1.13788 0.105839 0.000666667
 0.984474 -0.150918   1.11213 -0.06418 0.000666667
  1.00197 -0.155789   1.12521 0.221677 0.000666667
 0.982248 -0.151751   1.12098 0.0168633 0.000666667
 0.972567 -0.139337   1.13475 -0.253811 0.000666667
0.977939 -0.13734  1.12775 -0.571259 0.000666667
 0.987678 -0.144923   1.14432 -0.211452 0.000666667
 0.973451 -0.137484   1.11783 -0.30525 0.000666667
 0.990989 -0.148332   1.14148 0.0902429 0.000666667
0.995149 -0.14998  1.12428 0.0786828 0.000666667
 0.989982 -0.148405   1.14041 0.0658972 0.000666667
 0.981695 -0.140709   1.11114 -0.299298 0.000666667
  0.99002 -0.151708   1.09906 0.00104372 0.000666667
 0.985839 -0.157289   1.09614 -0.124224 0.000666667
 0.983994 -0.144094    1.1329 0.00695608 0.000666667
 0.984459 -0.153247   1.10109 -0.0274441 0.000666667
 0.994565 -0.149392   1.10451 0.0135423 0.000666667
 0.978936 -0.139327   1.10589 -0.378635 0.000666667
 0.989854 -0.145343   1.13349 0.0773803 0.000666667
 0.972048 -0.137719   1.12615 -0.32239 0.000666667
 0.987974 -0.144249    1.0904 0.0285109 0.000666667
 0.976808 -0.143284   1.09874 -0.159122 0.000666667
0.985781 -0.15101  1.13997 0.0576114 0.000666667
 0.984622 -0.141085   1.11217 0.386236 0.000666667
 0.985802 -0.143649   1.13742 0.216756 0.000666667
 0.997139 -0.152326   1.13279 0.110109 0.000666667
0.988731 -0.13863  1.12401 0.00855156 0.000666667
0.980506 -0.1458 1.10158 -0.141769 0.000666667
 0.979442 -0.146079   1.09742 -0.160544 0.000666667
 0.989453 -0.156297   1.12497 -0.0750542 0.000666667
 0.977585 -0.148676   1.15533 -0.197223 0.000666667
 0.974033 -0.140125   1.10815 -0.346657 0.000666667
 0.984671 -0.148092   1.11233 -0.0673913 0.000666667
  0.98734 -0.146697   1.13492 0.0552485 0.000666667
 0.972919 -0.134709   1.11735 -0.204591 0.000666667
 0.989011 -0.145567   1.13074 -0.0757287 0.000666667
  0.98565 -0.135692   1.08488 -0.214311 0.000666667
  0.98376 -0.149904   1.08553 0.293578 0.000666667
 0.991145 -0.149062   1.12112 0.0423997 0.000666667
 0.979059 -0.145859   1.10095 -0.156812 0.000666667
 0.980447 -0.142309   1.11824 0.0160616 0.000666667
  0.97628 -0.139932   1.10919 -0.335984 0.000666667
 0.976379 -0.135472   1.12021 -0.21498 0.000666667
 0.978757 -0.137712   1.11183 -0.273526 0.000666667
0.993087 -0.14786   1.1154 -0.227136 0.000666667
 0.991012 -0.145424   1.11289 0.0407696 0.000666667
0.968912 -0.13682  1.10787 -0.237743 0.000666667
 0.987473 -0.150357   1.11536 0.0119656 0.000666667
 0.995215 -0.158101   1.13409 -0.0101986 0.000666667
0.985976 -0.14599  1.08367 -0.0935946 0.000666667
 0.990305 -0.146558   1.13148 0.0625907 0.000666667
 0.960352 -0.128937   1.10794 -0.480907 0.000666667
 0.986486 -0.149531   1.11591 -0.0845081 0.000666667
 0.978367 -0.136022   1.10755 -0.307189 0.000666667
 0.971563 -0.145766   1.11928 -0.07797 0.000666667
  0.97854 -0.145347   1.13455 0.0131003 0.000666667
  0.98601 -0.150878   1.10776 -0.00235508 0.000666667
  0.98818 -0.145817   1.13336 -0.0463161 0.000666667
 0.996037 -0.151939   1.13962 0.0590976 0.000666667
 0.973601 -0.135703   1.11864 -0.218356 0.000666667
 0.974536 -0.143646    1.0933 -0.00703421 0.000666667
 0.979236 -0.146944   1.09643 -0.151802 0.000666667
 0.995863 -0.152606   1.13932 0.0365713 0.000666667
 0.990101 -0.153282   1.12862 -0.0409729 0.000666667
 0.987208 -0.154056    1.1615 0.226376 0.000666667
 0.978282 -0.134173   1.10919 -0.393316 0.000666667
  0.97607 -0.140313   1.10875 -0.354465 0.000666667
 0.994328 -0.159229   1.09888 0.254363 0.000666667
 0.985039 -0.140319   1.08827 -0.0376875 0.000666667
 0.991358 -0.149227   1.12181 0.071789 0.000666667
 0.991912 -0.150155   1.14653 0.0417348 0.000666667
 0.987832 -0.149291   1.10971 -0.0602078 0.000666667
0.995687 -0.15528  1.13635 0.0256168 0.000666667
 0.987374 -0.141744   1.08798 -0.223082 0.000666667
 0.979271 -0.139933    1.1153 0.031086 0.000666667
 0.985155 -0.149347   1.13637 -0.0176699 0.000666667
0.984868 -0.15397   1.1281 -0.0361861 0.000666667
 0.979029 -0.139453   1.11939 -0.0101051 0.000666667
 0.979514 -0.139308   1.12464 -0.130903 0.000666667
 0.993823 -0.158492   1.10062 0.252069 0.000666667
 0.978477 -0.143578   1.09961 -0.102955 0.000666667
 0.990055 -0.154558    1.1077 0.198858 0.000666667
 0.974227 -0.137889   1.10706 -0.304338 0.000666667
 0.985952 -0.144947   1.12608 -0.188658 0.000666667
 0.990096 -0.146083   1.12153 0.0316421 0.000666667
 0.979591 -0.136081   1.10923 -0.330248 0.000666667
  0.96523 -0.133433   1.12051 -0.299596 0.000666667
   0.9868 -0.151562   1.14977 -0.326812 0.000666667
0.979646 -0.13753  1.11025 -0.320532 0.000666667
 0.974446 -0.140275    1.1378 -0.240337 0.000666667
 0.987652 -0.144028   1.12401 -0.0133746 0.000666667
  1.00263 -0.154067   1.12582 0.287762 0.000666667
 0.974627 -0.134645   1.12072 -0.347352 0.000666667
 0.981836 -0.136589   1.12292 -0.291395 0.000666667
 0.993406 -0.147029   1.10686 -0.0100186 0.000666667
 0.983978 -0.143625   1.11819 -0.093177 0.000666667
 0.976417 -0.131945   1.11108 -0.161974 0.000666667
 0.992286 -0.147436   1.13332 0.0337334 0.000666667
 0.984646 -0.141665   1.11953 -0.0200373 0.000666667
0.986003 -0.15049  1.12538 -0.0620214 0.000666667
 0.978759 -0.138666    1.1109 -0.337455 0.000666667
0.976091 -0.14487  1.13512 -0.169867 0.000666667
 0.988019 -0.150348   1.13768 -0.0282521 0.000666667
 0.979675 -0.140344   1.12883 -0.143425 0.000666667
0.979037 -0.13636   1.1187 -0.265422 0.000666667
 0.981657 -0.138394   1.10847 0.139599 0.000666667
 0.986123 -0.147266   1.11277 -0.0401003 0.000666667
 0.975139 -0.139343    1.1184 -0.1974 0.000666667
0.982808 -0.15003  1.15528 -0.171706 0.000666667
 0.987639 -0.144055   1.12618 -0.013675 0.000666667
 0.977487 -0.148585   1.08121 0.301258 0.000666667
 0.976732 -0.134929   1.12984 -0.203196 0.000666667
 0.987961 -0.148686   1.14171 0.0798712 0.000666667
  0.99639 -0.150787   1.13702 0.128268 0.000666667
 0.987137 -0.146833    1.1153 -0.0303183 0.000666667
    0.988 -0.148577    1.1332 -0.0581623 0.000666667
 0.974551 -0.144664   1.10663 0.028777 0.000666667
 0.993334 -0.152028   1.14216 0.0948554 0.000666667
 0.998026 -0.152638   1.12961 0.244162 0.000666667
 0.995517 -0.154718   1.13672 0.107238 0.000666667
 0.986234 -0.151381   1.15809 0.210898 0.000666667
 0.985426 -0.142795   1.12832 -0.268838 0.000666667
 0.979945 -0.137898    1.1123 -0.3413 0.000666667
 0.997088 -0.157159   1.14145 0.104728 0.000666667
 0.989859 -0.146829   1.11535 0.0205075 0.000666667
  0.97264 -0.136288   1.10574 -0.33108 0.000666667
 0.985952 -0.155568   1.16432 -0.0584849 0.000666667
  1.00048 -0.152651   1.12681 0.247084 0.000666667
  1.00101 -0.150828   1.12899 0.278703 0.000666667
 0.975829 -0.145018   1.10731 0.0329762 0.000666667
 0.985917 -0.138898   1.11892 -0.20328 0.000666667
 0.988993 -0.149364   1.12723 -0.263672 0.000666667
 0.976509 -0.141347   1.09986 -0.160205 0.000666667
 0.996109 -0.151115   1.13699 0.0909188 0.000666667
 0.974996 -0.129801   1.12848 -0.2528 0.000666667
 0.986483 -0.151653   1.13236 -0.0631738 0.000666667
0.985898 -0.14521  1.13965 0.228631 0.000666667
 0.981974 -0.138303   1.12404 -0.290548 0.000666667
 0.980753 -0.145093    1.1155 0.01851 0.000666667
 0.988721 -0.153841   1.09929 -0.0156659 0.000666667
 0.990196 -0.149675   1.12014 0.0442075 0.000666667
 0.983452 -0.137077   1.12439 -0.297389 0.000666667
  1.00364 -0.156151    1.0999 0.152355 0.000666667
 0.987441 -0.154586    1.1246 -0.0576808 0.000666667
 0.988138 -0.145787   1.14047 0.210307 0.000666667
 0.989256 -0.142598   1.09086 -0.221123 0.000666667
0.992937 -0.15433  1.12775 0.0573323 0.000666667
 0.975116 -0.141722   1.09893 -0.0124287 0.000666667
 0.976716 -0.139146    1.1082 -0.325927 0.000666667
 0.987964 -0.148372   1.11127 -0.0658546 0.000666667
0.989098 -0.15429   1.0998 -0.00811439 0.000666667
 0.979761 -0.138589   1.10681 -0.348863 0.000666667
 0.987325 -0.150558   1.11687 -0.0931149 0.000666667
 0.989194 -0.152841   1.12607 -0.278154 0.000666667
0.994008 -0.15143  1.13545 0.144551 0.000666667
 0.998305 -0.156952   1.12979 0.245939 0.000666667
 0.987698 -0.157325   1.11173 0.230566 0.000666667
 0.975317 -0.145183   1.09715 -0.15413 0.000666667
 0.980115 -0.146585   1.13417 0.0541682 0.000666667
 0.987894 -0.149361   1.10439 0.272245 0.000666667
  0.96862 -0.135438   1.09744 -0.177759 0.000666667
 0.985456 -0.151543   1.10702 -0.0735021 0.000666667
 0.972318 -0.140048   1.12078 -0.128727 0.000666667
 0.994513 -0.156632   1.14488 0.110824 0.000666667
  0.98436 -0.145496    1.1257 -0.0126821 0.000666667
 0.984314 -0.153193     1.128 -0.0354327 0.000666667
 0.980884 -0.147554   1.12404 -0.172465 0.000666667
 0.977683 -0.145395   1.09843 -0.135369 0.000666667
 0.984464 -0.147446   1.10944 -0.0564576 0.000666667
 0.981207 -0.138486   1.10948 -0.312081 0.000666667
 0.984119 -0.148927   1.10561 -0.0878614 0.000666667
 0.992597 -0.151505   1.10867 -0.0131551 0.000666667
  0.98551 -0.141903   1.12557 -0.253892 0.000666667
 0.992493 -0.151919   1.13927 0.110347 0.000666667
 0.987397 -0.142674   1.07893 -0.0659907 0.000666667
  0.98412 -0.158323   1.16316 -0.0222472 0.000666667
0.988653 -0.15083  1.12531 0.132019 0.000666667
 0.986607 -0.147089   1.11561 -0.0988381 0.000666667
  0.97515 -0.136542   1.11993 -0.336922 0.000666667
 0.985273 -0.150776   1.12467 0.0422336 0.000666667
 0.985624 -0.141889   1.09094 -0.412057 0.000666667
 0.990628 -0.154317   1.14164 0.0967606 0.000666667
 0.976031 -0.135872   1.10803 -0.335524 0.000666667
 0.989455 -0.142885   1.11043 -0.0209773 0.000666667
 0.986753 -0.144437   1.09081 -0.168278 0.000666667
 0.998656 -0.156193   1.14493 0.0925966 0.000666667
 0.985731 -0.148993   1.13977 0.0565003 0.000666667
 0.980095 -0.136096   1.11229 -0.331017 0.000666667
 0.989119 -0.148875   1.13946 0.0904541 0.000666667
 0.981253 -0.141507   1.11279 0.0709251 0.000666667
 0.980843 -0.147702    1.1598 -0.163952 0.000666667
 0.980393 -0.146465   1.10283 -0.0603649 0.000666667
 0.986651 -0.148449   1.11327 -0.0720364 0.000666667
 0.984306 -0.142009    1.1468 -0.0932561 0.000666667
 0.987795 -0.151298   1.08835 0.285521 0.000666667
 0.977044 -0.143607   1.09429 -0.141807 0.000666667
 0.986558 -0.144515   1.13426 -0.0683188 0.000666667
 0.979424 -0.144433   1.12677 -0.146085 0.000666667
 0.982501 -0.146805   1.12217 0.09174 0.000666667
  0.98367 -0.150483   1.08345 0.301584 0.000666667
 0.994898 -0.152887    1.1394 0.0963183 0.000666667
 0.989601 -0.157325    1.1254 -0.0507186 0.000666667
 0.984118 -0.145549   1.12114 -0.107906 0.000666667
 0.988192 -0.154916   1.12769 -0.0503638 0.000666667
 0.979239 -0.148907   1.07386 -0.0790742 0.000666667
0.994601 -0.1578 1.14481 0.0927943 0.000666667
 0.983692 -0.147919   1.14471 0.0742537 0.000666667
 0.980113 -0.138801   1.12011 -0.0116727 0.000666667
 0.982436 -0.134713   1.11118 -0.328809 0.000666667
 0.992507 -0.151919   1.14326 0.0909547 0.000666667
 0.978758 -0.151631   1.11164 0.144137 0.000666667
 0.990692 -0.153213   1.10014 -0.00178824 0.000666667
 0.991146 -0.151267   1.15914 0.228006 0.000666667
  0.97858 -0.135982   1.10736 -0.297194 0.000666667
  0.98423 -0.148835   1.10956 -0.0127158 0.000666667
 0.977553 -0.139799   1.11069 -0.281975 0.000666667
 0.992615 -0.140687   1.11143 0.023815 0.000666667
 0.978079 -0.143309   1.11318 0.00524533 0.000666667
 0.978858 -0.149246   1.07525 -0.112205 0.000666667
 0.987805 -0.145921   1.11154 0.0584382 0.000666667
  0.98075 -0.147267   1.11208 0.0622904 0.000666667
 0.998196 -0.150741   1.13161 0.278957 0.000666667
 0.998309 -0.152453   1.12673 0.245428 0.000666667
 0.990001 -0.149213   1.11481 -0.00663956 0.000666667
 0.974887 -0.136451   1.09603 -0.259924 0.000666667
  0.98938 -0.154333   1.09843 -0.00137205 0.000666667
0.998876 -0.15325  1.13332 0.241157 0.000666667
 0.989253 -0.156848    1.1124 0.221836 0.000666667
 0.990762 -0.148699   1.11334 -0.00294856 0.000666667
 0.983762 -0.146692   1.10802 -0.0450242 0.000666667
0.977458 -0.13929  1.11054 -0.303699 0.000666667
 0.977448 -0.135947   1.10545 -0.314357 0.000666667
 0.985985 -0.149014   1.10958 -0.0917952 0.000666667
 0.988895 -0.148503   1.11435 -0.0618272 0.000666667
  0.98889 -0.146179   1.12102 0.0294814 0.000666667
 0.983818 -0.148931   1.10894 -0.0574876 0.000666667
 0.979025 -0.138474   1.10485 -0.0480324 0.000666667
 0.994877 -0.156046   1.14119 0.0452996 0.000666667
 0.990608 -0.153252   1.10069 0.0406916 0.000666667
   0.9916 -0.142785   1.10881 0.0196689 0.000666667
 0.981771 -0.132811    1.1255 -0.529379 0.000666667
  0.99339 -0.153674   1.09451 0.163006 0.000666667
 0.994456 -0.151528   1.10386 0.194133 0.000666667
 0.985765 -0.146807   1.10808 -0.00802141 0.000666667
 0.977292 -0.139592   1.10536 -0.326499 0.000666667
  0.98328 -0.147455   1.12007 0.0382961 0.000666667
 0.988751 -0.148143   1.13978 0.0802942 0.000666667
 0.981062 -0.137169    1.1108 -0.342137 0.000666667
 0.991158 -0.154235   1.09977 0.0224427 0.000666667
 0.978994 -0.146293   1.15814 -0.190494 0.000666667
 0.976912 -0.137789   1.10892 -0.296583 0.000666667
 0.992063 -0.145291   1.09015 0.274843 0.000666667
 0.985382 -0.144297   1.11866 -0.121443 0.000666667
 0.997503 -0.155804   1.12875 0.256066 0.000666667
 0.975945 -0.141007   1.12302 -0.088792 0.000666667
0.980867 -0.14025  1.12859 -0.143119 0.000666667
 0.984396 -0.150086   1.12513 0.078642 0.000666667
 0.989391 -0.152597   1.11754 0.239704 0.000666667
 0.990104 -0.154295   1.09892 0.023496 0.000666667
 0.978737 -0.141202   1.13297 -0.0326859 0.000666667
 0.988653 -0.148564   1.12326 0.0405733 0.000666667
 0.980589 -0.140804   1.09329 -0.118715 0.000666667
 0.988804 -0.147902    1.1217 0.0577677 0.000666667
 0.988779 -0.144466   1.11587 -0.141358 0.000666667
  0.98655 -0.140236   1.08973 -0.399864 0.000666667
0.985377 -0.14731  1.11017 -0.0447299 0.000666667
 0.980872 -0.139992   1.11434 0.00509653 0.000666667
 0.977955 -0.138516   1.11026 -0.293181 0.000666667
   0.9815 -0.145369   1.14614 -0.0974556 0.000666667
0.993841 -0.15172  1.10504 0.202721 0.000666667
 0.978089 -0.136055   1.11461 -0.113124 0.000666667
  0.98478 -0.147627    1.1432 0.0816714 0.000666667
 0.994564 -0.152537   1.16131 0.257499 0.000666667
 0.974234 -0.141465   1.12098 -0.0613934 0.000666667
  0.98716 -0.150044   1.13803 0.0623419 0.000666667
 0.997511 -0.154852    1.1332 0.0965693 0.000666667
 0.986335 -0.142143   1.12697 -0.0353498 0.000666667
 0.982714 -0.136941   1.11892 -0.263721 0.000666667
 0.988809 -0.145987   1.10997 0.0713173 0.000666667
 0.979776 -0.146214   1.12777 -0.209703 0.000666667
 0.978392 -0.144862   1.10362 -0.0791613 0.000666667
 0.973598 -0.142778   1.10446 -0.0304318 0.000666667
 0.978359 -0.148985   1.07567 -0.128565 0.000666667
 0.977548 -0.135892   1.11743 -0.175922 0.000666667
 0.976617 -0.147686   1.09692 -0.147686 0.000666667
 0.995294 -0.155911   1.14462 0.100497 0.000666667
 0.989329 -0.147981   1.12702 -0.263043 0.000666667
0.980579 -0.13983  1.10242 -0.327467 0.000666667
 0.994987 -0.152585   1.13798 0.11147 0.000666667
  0.98021 -0.146009   1.10193 -0.158226 0.000666667
0.979066 -0.13998  1.11026 -0.309093 0.000666667
  0.98825 -0.144465   1.13528 -0.0952561 0.000666667
 0.990497 -0.160776   1.13312 -0.0232981 0.000666667
 0.990549 -0.153999   1.12348 0.127115 0.000666667
 0.983652 -0.134436   1.12099 -0.285281 0.000666667
 0.987699 -0.142293   1.12429 -0.00832568 0.000666667
 0.984686 -0.148516   1.12071 -0.118717 0.000666667
  0.97832 -0.145997    1.1086 0.00305067 0.000666667
  1.00032 -0.151734   1.11319 0.291407 0.000666667
 0.984631 -0.147591    1.1089 -0.0698552 0.000666667
 0.979713 -0.136228   1.10671 -0.35102 0.000666667
 0.986513 -0.150661   1.11139 -0.0684187 0.000666667
 0.986706 -0.148175   1.10679 -0.018492 0.000666667
 0.983123 -0.150967   1.12597 0.0726549 0.000666667
 0.989112 -0.143469   1.11027 -0.0179012 0.000666667
0.989074 -0.13962  1.10353 0.0743593 0.000666667
 0.978079 -0.136774   1.10844 -0.311716 0.000666667
  0.98367 -0.138518   1.11956 -0.16218 0.000666667
 0.977914 -0.133464   1.12017 -0.00306857 0.000666667
 0.975975 -0.137332   1.10872 -0.294981 0.000666667
 0.988035 -0.148615   1.14213 0.0166544 0.000666667
0.975599 -0.14036  1.10695 -0.0757551 0.000666667
 0.980672 -0.145728   1.13071 -0.000215371 0.000666667
 0.986381 -0.143263   1.09013 -0.172671 0.000666667
 0.958314 -0.125357   1.08836 0.419263 0.000666667
  0.97502 -0.136005   1.11575 -0.192193 0.000666667
0.984885 -0.14526  1.11109 0.03462 0.000666667
 0.975366 -0.137976   1.10768 -0.320402 0.000666667
  1.00118 -0.151351   1.12613 0.248482 0.000666667
 0.977712 -0.140908   1.10868 -0.347117 0.000666667
 0.987387 -0.146237   1.09188 -0.210257 0.000666667
 0.989847 -0.150331   1.14217 0.0969603 0.000666667
 0.97675 -0.13721  1.11027 -0.295386 0.000666667
 0.987844 -0.141017   1.08652 -0.206414 0.000666667
 0.987486 -0.145015   1.14151 0.186066 0.000666667
 0.991677 -0.147299   1.09193 0.246762 0.000666667
 0.993558 -0.150051   1.10529 0.223582 0.000666667
  0.99455 -0.154257   1.13239 0.0641375 0.000666667
  0.98645 -0.147516   1.12756 -0.214473 0.000666667
 0.988366 -0.153482   1.11921 0.256715 0.000666667
 0.988786 -0.151643   1.12903 -0.0283293 0.000666667
 0.986613 -0.142001   1.08856 -0.215453 0.000666667
  0.98866 -0.147967    1.1169 -0.0813173 0.000666667
 0.979414 -0.146789   1.15254 -0.202601 0.000666667
0.974525 -0.14543  1.13723 -0.158378 0.000666667
 0.984644 -0.142782   1.08321 -0.080727 0.000666667
 0.992807 -0.158591   1.13872 0.114706 0.000666667
 0.980092 -0.146681   1.10097 -0.114005 0.000666667
 0.987637 -0.152258   1.14125 0.085168 0.000666667
 0.988923 -0.142632    1.1323 -0.0839818 0.000666667
 0.993109 -0.152937   1.13846 0.035298 0.000666667
0.986611 -0.14298  1.08101 -0.00768054 0.000666667
 0.974856 -0.150184   1.11248 0.0382813 0.000666667
 0.989259 -0.149696   1.14083 0.0689787 0.000666667
 0.975481 -0.134197   1.12175 -0.346812 0.000666667
 0.983967 -0.147371   1.10093 0.368749 0.000666667
 0.969368 -0.135171   1.10486 -0.246598 0.000666667
  0.99304 -0.156872    1.1333 -0.0143134 0.000666667
 0.992156 -0.155028   1.12882 0.048003 0.000666667
 0.989278 -0.151935   1.14628 -0.292842 0.000666667
 0.992507 -0.154799   1.10051 0.0282407 0.000666667
 0.978124 -0.143348   1.13739 0.0986263 0.000666667
 0.993044 -0.155896    1.1334 -0.0425162 0.000666667
 0.986707 -0.153046   1.08695 0.289202 0.000666667
0.978581 -0.14714  1.08423 0.320112 0.000666667
 0.980396 -0.143727    1.1019 -0.113399 0.000666667
 0.991051 -0.145021   1.11302 0.0471144 0.000666667
 0.973432 -0.137823   1.12159 -0.312854 0.000666667
 0.985623 -0.147825   1.11302 -0.0249113 0.000666667
0.973055 -0.13383  1.11968 -0.230843 0.000666667
 0.985487 -0.149207   1.10784 -0.0794994 0.000666667
 0.995936 -0.154268   1.12861 0.259008 0.000666667
 0.992846 -0.149756   1.10546 -0.0417503 0.000666667
  0.99155 -0.152689   1.12756 -0.041897 0.000666667
  1.00245 -0.151797   1.12189 0.204953 0.000666667
 0.991975 -0.159068   1.13196 -0.0430696 0.000666667
 0.981728 -0.139212   1.08242 -0.244369 0.000666667
 0.988153 -0.140453   1.08761 -0.227795 0.000666667
 0.988496 -0.147094   1.10898 -0.0629041 0.000666667
 0.988394 -0.143636   1.12638 -0.0280877 0.000666667
 0.976648 -0.146539   1.12556 -0.198566 0.000666667
0.980387 -0.14101  1.12683 -0.162995 0.000666667
 0.987594 -0.151104   1.14278 0.0505936 0.000666667
 0.977466 -0.142521   1.12876 -0.112007 0.000666667
  1.00278 -0.153849   1.12803 0.278573 0.000666667
 0.990478 -0.156444   1.11513 0.240462 0.000666667
 0.972321 -0.137059   1.12223 -0.310304 0.000666667
 0.986576 -0.151563     1.116 -0.0280561 0.000666667
 0.979722 -0.143259   1.13147 -0.0344478 0.000666667
 0.984779 -0.147466   1.12382 0.00311817 0.000666667
 0.975627 -0.134945   1.12271 0.00433364 0.000666667
 0.987037 -0.141409   1.12597 -0.418082 0.000666667
 0.977446 -0.136264   1.10969 -0.325018 0.000666667
 0.977138 -0.145987   1.09901 -0.15401 0.000666667
 0.992301 -0.157108   1.13292 -0.0168114 0.000666667
 0.977193 -0.145049   1.09799 -0.173428 0.000666667
 0.981133 -0.143634    1.1118 0.0386358 0.000666667
 0.981446 -0.145911   1.12914 -0.167085 0.000666667
 0.985328 -0.146991   1.10755 -0.0831246 0.000666667
 0.977898 -0.140317   1.12945 -0.129487 0.000666667
0.986617 -0.14186  1.11839 -0.176232 0.000666667
 0.984372 -0.141128   1.11703 -0.174554 0.000666667
  0.98534 -0.149513   1.10773 -0.0414956 0.000666667
  0.98891 -0.154021    1.1416 0.0377909 0.000666667
 0.994106 -0.150863   1.12187 0.090654 0.000666667
 0.979332 -0.139688   1.11255 0.0531827 0.000666667
 0.979859 -0.144725    1.1093 0.0349546 0.000666667
 0.999552 -0.153108   1.13006 0.257615 0.000666667
 0.985455 -0.153199   1.12976 -0.0595096 0.000666667
 0.987069 -0.146974   1.11625 -0.0417429 0.000666667
 0.985422 -0.148904   1.10982 -0.0543345 0.000666667
  0.98395 -0.151322   1.12735 -0.0941846 0.000666667
 0.992695 -0.155015    1.1388 0.0972916 0.000666667
 0.986294 -0.141357   1.12781 -0.266975 0.000666667
 0.991508 -0.153528   1.15647 -0.228975 0.000666667
 0.992025 -0.153543   1.12904 -0.018252 0.000666667
 0.962606 -0.128231   1.10836 -0.49251 0.000666667
 0.985389 -0.150068   1.12681 -0.0668546 0.000666667
 0.982539 -0.146361   1.14126 0.0669754 0.000666667
 0.987776 -0.141839   1.08779 -0.2124 0.000666667
 0.988673 -0.147893   1.11611 0.00875314 0.000666667
 0.988222 -0.151297   1.13892 -0.0161234 0.000666667
 0.982877 -0.142207   1.10991 0.125996 0.000666667
 0.981745 -0.136016   1.11166 -0.33247 0.000666667
 0.989641 -0.140762   1.12961 -0.0875105 0.000666667
0.979378 -0.1477  1.1593 -0.152676 0.000666667
 0.995067 -0.150433   1.13661 0.0753836 0.000666667
 0.979604 -0.138208   1.10363 -0.379861 0.000666667
 0.991789 -0.151249   1.10807 -0.0191689 0.000666667
 0.988541 -0.153811   1.16184 0.205094 0.000666667
 0.984494 -0.142934   1.08022 -0.0584739 0.000666667
 0.976119 -0.137154   1.16114 -0.567704 0.000666667
 0.988127 -0.146615   1.13333 0.075058 0.000666667
0.982167 -0.13763  1.11173 -0.295289 0.000666667
 0.984354 -0.144977   1.10595 -0.176598 0.000666667
 0.980576 -0.143812   1.11496 -0.0371889 0.000666667
 0.975465 -0.144052   1.10365 -0.0286822 0.000666667
 0.980084 -0.148416   1.07565 -0.13358 0.000666667
  0.98202 -0.146158    1.1101 0.0576944 0.000666667
 0.975806 -0.142599    1.1087 0.0227333 0.000666667
 0.997458 -0.153769   1.13664 0.10517 0.000666667
 0.973071 -0.134524    1.1066 -0.138303 0.000666667
 0.996093 -0.157853    1.1034 0.246512 0.000666667
  0.97084 -0.142689   1.10018 -0.0818795 0.000666667
 0.992126 -0.154013   1.10069 0.0143179 0.000666667
 0.974146 -0.137085   1.10671 -0.298281 0.000666667
 0.993162 -0.157888   1.13837 -0.041612 0.000666667
0.988429 -0.15804  1.11122 0.229189 0.000666667
 0.989322 -0.151225   1.13932 -0.0172729 0.000666667
 0.985954 -0.149312   1.12236 0.0700811 0.000666667
 0.983894 -0.140655   1.09146 -0.192402 0.000666667
 0.998882 -0.150718   1.10695 0.177745 0.000666667
 0.999492 -0.151521   1.12848 0.237975 0.000666667
 0.985972 -0.150887   1.10369 0.386079 0.000666667
 0.978384 -0.140433   1.12734 -0.107434 0.000666667
 0.978101 -0.137493   1.11032 -0.292094 0.000666667
   1.0002 -0.154448   1.12783 0.262435 0.000666667
 0.989815 -0.151351   1.12453 -0.197777 0.000666667
 0.978325 -0.143852    1.1288 -0.202714 0.000666667
 0.993516 -0.147407   1.10454 -0.023103 0.000666667
0.976295 -0.14645  1.09757 -0.167492 0.000666667
  0.98957 -0.150347   1.13097 -0.0392098 0.000666667
 0.98109 -0.14436    1.097 -0.153826 0.000666667
 0.983963 -0.138226    1.0792 -0.248239 0.000666667
 0.987998 -0.153355   1.11006 -0.0714194 0.000666667
 0.987463 -0.147929   1.13184 -0.0760139 0.000666667
 0.982531 -0.140025   1.10925 -0.326939 0.000666667
 0.982975 -0.143273   1.08423 -0.0863103 0.000666667
  0.98391 -0.146008    1.1454 -0.0789441 0.000666667
 0.982978 -0.147555   1.12164 -0.132834 0.000666667
  0.97939 -0.137699   1.10452 -0.329472 0.000666667
 0.983595 -0.149652   1.13601 -0.0248069 0.000666667
 0.997746 -0.153117   1.13919 0.105193 0.000666667
0.984212 -0.13853   1.0791 -0.248687 0.000666667
0.991756 -0.14827  1.12279 0.0392193 0.000666667
 0.985729 -0.142251   1.08151 -0.0152252 0.000666667
0.990854 -0.14878  1.11634 -0.0083958 0.000666667
 0.977912 -0.145898   1.12621 -0.195963 0.000666667
  0.98447 -0.149781   1.12894 -0.055787 0.000666667
 0.977205 -0.133399   1.10905 -0.394483 0.000666667
 0.985502 -0.151502   1.14042 0.0707826 0.000666667
 0.994199 -0.151969   1.13665 0.103935 0.000666667
  0.98081 -0.141952   1.11537 0.269457 0.000666667
 0.987175 -0.151968   1.12821 -0.0506551 0.000666667
 0.988674 -0.144288    1.0893 0.00387292 0.000666667
 0.978463 -0.143764   1.09944 -0.168619 0.000666667
0.988212 -0.14551   1.0827 -0.0176383 0.000666667
 0.973065 -0.136872   1.12052 -0.304921 0.000666667
 0.987414 -0.157919   1.09883 -0.178795 0.000666667
 0.977295 -0.134476   1.10842 -0.403618 0.000666667
 0.977016 -0.144148   1.10011 -0.158294 0.000666667
 0.988549 -0.147267    1.1164 -0.0165705 0.000666667
 0.982109 -0.140345   1.09755 -0.141968 0.000666667
 0.987437 -0.145463   1.10736 -0.174143 0.000666667
 0.986113 -0.146243     1.108 -0.0453154 0.000666667
0.972353 -0.13646  1.10476 -0.115465 0.000666667
 0.990116 -0.145623   1.13023 0.0764761 0.000666667
 0.972615 -0.143134     1.093 -0.0235454 0.000666667
 0.977992 -0.143409   1.11728 -0.00281539 0.000666667
 0.987216 -0.153297   1.11188 0.224372 0.000666667
 0.982107 -0.135144   1.11167 -0.325539 0.000666667
 0.985026 -0.138959   1.12091 -0.268739 0.000666667
 0.971691 -0.144986   1.12351 -0.311628 0.000666667
 0.974721 -0.147097   1.11514 -0.246059 0.000666667
  0.98502 -0.149146   1.10072 0.3982 0.000666667
 0.999251 -0.152606   1.12686 0.287724 0.000666667
 0.983818 -0.145216   1.14601 -0.0912478 0.000666667
 0.990815 -0.154006   1.12818 -0.0333725 0.000666667
 0.965134 -0.127172   1.12838 -0.441148 0.000666667
 0.983873 -0.140538   1.11812 -0.1987 0.000666667
 0.992425 -0.144939   1.10918 0.0155929 0.000666667
 0.990085 -0.155364   1.10783 0.196683 0.000666667
 0.988836 -0.148601   1.13452 0.0773376 0.000666667
 0.996603 -0.155468   1.14272 0.109398 0.000666667
0.976386 -0.14353  1.09834 -0.144004 0.000666667
 0.983848 -0.147182   1.14235 0.0639296 0.000666667
0.996447 -0.15102  1.10396 0.208731 0.000666667
 0.984566 -0.150433   1.10837 -0.0609869 0.000666667
 0.982573 -0.141769   1.08912 -0.190045 0.000666667
 0.988468 -0.149546    1.1099 -0.07 0.000666667
 0.975954 -0.134726   1.12156 -0.339834 0.000666667
 0.985751 -0.148722    1.1262 -0.0554398 0.000666667
 0.988828 -0.151053   1.14268 0.0620748 0.000666667
 0.986461 -0.144765   1.08302 -0.0296704 0.000666667
 0.985429 -0.150408   1.11335 0.0101114 0.000666667
0.987754 -0.14678  1.13413 -0.0551029 0.000666667
 0.987869 -0.150642   1.11587 -0.0505532 0.000666667
0.970809 -0.14429  1.12352 -0.32802 0.000666667
  0.98491 -0.149196   1.10996 -0.0876367 0.000666667
 0.988109 -0.147003   1.13138 -0.0336096 0.000666667
0.986489 -0.14361  1.09007 -0.170766 0.000666667
 0.980697 -0.133996   1.10915 -0.355218 0.000666667
 0.978025 -0.136671   1.10798 -0.322575 0.000666667
 0.990064 -0.148419   1.11537 -0.0153394 0.000666667
 0.973569 -0.136535    1.1079 -0.299947 0.000666667
 0.977219 -0.142837    1.1198 0.00907292 0.000666667
 0.984938 -0.151986   1.10597 -0.0432794 0.000666667
 0.992886 -0.156354   1.12617 0.0644857 0.000666667
 0.977785 -0.138032   1.10853 -0.341824 0.000666667
 0.989889 -0.148582   1.13303 -0.0785146 0.000666667
 0.977095 -0.138265   1.10902 -0.3218 0.000666667
 0.983497 -0.134418   1.12019 -0.255245 0.000666667
 0.971358 -0.135659    1.1211 -0.301426 0.000666667
 0.980762 -0.148691   1.10211 0.384517 0.000666667
 0.981415 -0.144311    1.1095 0.0321138 0.000666667
 0.994789 -0.155089   1.14073 0.0353136 0.000666667
 0.988499 -0.150724   1.10196 -0.187895 0.000666667
 0.977926 -0.149573   1.08303 0.322065 0.000666667
 0.977627 -0.139005   1.10881 -0.29996 0.000666667
 0.984433 -0.144491   1.09136 -0.214363 0.000666667
  0.98072 -0.133007   1.11136 -0.347988 0.000666667
 0.988111 -0.147046    1.1263 -0.272016 0.000666667
 0.991636 -0.147554     1.134 -0.0485398 0.000666667
 0.973222 -0.137258   1.12157 -0.305721 0.000666667
 0.979226 -0.145244   1.15396 -0.203233 0.000666667
 0.978714 -0.138198   1.10977 -0.326616 0.000666667
 0.971377 -0.142317   1.10018 -0.0708866 0.000666667
 0.983841 -0.148574   1.11924 0.0216357 0.000666667
 0.973613 -0.144622   1.10678 0.0221492 0.000666667
 0.979212 -0.148346   1.14625 0.0306437 0.000666667
 0.978064 -0.134604   1.10647 -0.337447 0.000666667
 0.989978 -0.144536   1.11397 -0.018632 0.000666667
 0.980331 -0.140383   1.11041 -0.312483 0.000666667
 0.982515 -0.143388   1.10949 0.132162 0.000666667
 0.987884 -0.149011   1.12201 0.0895547 0.000666667
  0.98139 -0.138128   1.11219 -0.308014 0.000666667
 0.994167 -0.158277   1.13918 0.118596 0.000666667
  0.98584 -0.145592   1.09377 -0.205425 0.000666667
 0.974663 -0.145413   1.13738 -0.171572 0.000666667
 0.988026 -0.149329   1.12358 0.058996 0.000666667
 0.994145 -0.152186    1.1392 0.0533673 0.000666667
0.989124 -0.14962  1.13193 0.0412125 0.000666667
 0.977187 -0.143708   1.10017 -0.148004 0.000666667
 0.987252 -0.156157   1.10728 -0.0655969 0.000666667
  0.99044 -0.144536   1.11237 0.0748102 0.000666667
 0.986815 -0.143001   1.11778 -0.169205 0.000666667
 0.988593 -0.147355   1.13168 -0.0648234 0.000666667
 0.978542 -0.138327   1.11151 -0.360596 0.000666667
 0.988277 -0.146144   1.09069 -0.175865 0.000666667
0.988167 -0.1504 1.12224 0.0511655 0.000666667
 0.991642 -0.152725   1.10654 -0.0300255 0.000666667
   0.9815 -0.148019   1.08459 0.280247 0.000666667
 0.975955 -0.139921   1.11987 0.0975013 0.000666667
0.980893 -0.1416 1.11079 0.0274654 0.000666667
 0.987554 -0.149124   1.11101 -0.0684107 0.000666667
 0.990446 -0.153945   1.09944 0.0243765 0.000666667
 0.985466 -0.139173   1.11809 -0.175652 0.000666667
 0.982097 -0.150233   1.10092 0.370191 0.000666667
 0.988976 -0.147408   1.13145 0.0928449 0.000666667
 0.981628 -0.138031   1.10365 -0.367653 0.000666667
 0.986337 -0.144377   1.08683 -0.0251329 0.000666667
 0.986405 -0.147907   1.10953 -0.0808345 0.000666667
 0.98977 -0.14756  1.11703 -0.0204022 0.000666667
 0.990188 -0.149183   1.15023 0.0582832 0.000666667
 0.988549 -0.153132   1.10587 -0.134649 0.000666667
 0.974838 -0.138425   1.12284 -0.0164902 0.000666667
0.990884 -0.14764  1.12224 0.0510436 0.000666667
0.988787 -0.14762  1.08539 0.300757 0.000666667
 0.976935 -0.135037   1.10747 -0.355936 0.000666667
 0.986439 -0.145815   1.11588 -0.0208261 0.000666667
 0.985676 -0.143834   1.08099 -0.0809363 0.000666667
 0.978071 -0.139051   1.10863 -0.376224 0.000666667
 0.973821 -0.134104   1.13146 -0.194781 0.000666667
 0.988477 -0.156265   1.09961 0.0327497 0.000666667
 0.979028 -0.130305   1.12299 -0.260864 0.000666667
 0.991042 -0.145373   1.09404 -0.205568 0.000666667
  0.98187 -0.145916   1.15497 -0.211556 0.000666667
 0.977684 -0.135896   1.10637 -0.278529 0.000666667
 0.979885 -0.149688   1.11075 0.115234 0.000666667
 0.987759 -0.154883   1.12657 0.151212 0.000666667
 0.990139 -0.139929   1.13175 -0.246162 0.000666667
 0.978997 -0.144647   1.13894 0.0219456 0.000666667
 0.974895 -0.140759   1.13333 -0.257945 0.000666667
 0.991537 -0.145583     1.132 -0.0966386 0.000666667
 0.988724 -0.143838    1.0886 0.0303399 0.000666667
 0.982768 -0.147113   1.12769 -0.179211 0.000666667
 0.991155 -0.155947   1.12704 0.0437754 0.000666667
 0.987696 -0.145817   1.08435 -0.0781829 0.000666667
  0.98681 -0.144388   1.08286 -0.0419493 0.000666667
 0.977128 -0.138274   1.11286 -0.30615 0.000666667
 0.988177 -0.146919   1.11042 -0.016024 0.000666667
 0.996133 -0.148634    1.1231 0.0856795 0.000666667
0.982089 -0.1496 1.13919 0.00635712 0.000666667
   0.9877 -0.146229    1.0893 -0.217341 0.000666667
 0.975748 -0.143932   1.12911 0.000684359 0.000666667
 0.992717 -0.154719    1.0961 0.145536 0.000666667
 0.996736 -0.156625   1.13945 0.0734085 0.000666667
 0.993206 -0.155262   1.14191 0.110359 0.000666667
0.990927 -0.15157  1.13781 0.0777184 0.000666667
 0.987616 -0.149434   1.12639 -0.208562 0.000666667
 0.973268 -0.138611   1.12272 -0.313122 0.000666667
 0.993292 -0.156592   1.14261 0.101908 0.000666667
 0.982854 -0.140888   1.10793 -0.338485 0.000666667
0.988242 -0.14886  1.12998 0.0637321 0.000666667
0.983516 -0.14935  1.10883 -0.072763 0.000666667
  0.97378 -0.141834   1.13815 -0.230404 0.000666667
 0.98832 -0.14769  1.13804 0.0667386 0.000666667
 0.982615 -0.149037   1.15515 -0.156272 0.000666667
 0.990115 -0.144875   1.11086 -0.0403016 0.000666667
 0.988939 -0.151123   1.14114 0.0687602 0.000666667
 0.973086 -0.134149    1.1043 -0.149858 0.000666667
 0.974394 -0.136082   1.10785 -0.318365 0.000666667
 0.989773 -0.148382   1.12356 0.0303045 0.000666667
 0.985459 -0.148947   1.11053 -0.0589356 0.000666667
 0.981863 -0.146284   1.10864 0.409015 0.000666667
 0.983148 -0.142735   1.10905 0.0311459 0.000666667
 0.980425 -0.136791   1.12337 -0.362975 0.000666667
 0.974049 -0.142953   1.10444 -0.0930344 0.000666667
 0.986986 -0.142863   1.13284 -0.0908634 0.000666667
 0.987236 -0.149251   1.11408 0.0241422 0.000666667
 0.978661 -0.133891   1.10839 -0.3644 0.000666667
0.968356 -0.13262  1.09679 -0.20778 0.000666667
 0.986077 -0.151444   1.12483 -0.0864865 0.000666667
0.977144 -0.14359  1.12719 -0.140284 0.000666667
  0.99814 -0.154356   1.12847 0.292281 0.000666667
 0.989463 -0.146908   1.11638 -0.0949325 0.000666667
 0.986637 -0.148851   1.13375 -0.0629399 0.000666667
 0.996935 -0.151004   1.14196 0.0527548 0.000666667
  0.98911 -0.146171   1.13245 -0.064034 0.000666667
 0.986583 -0.154519   1.15077 -0.294417 0.000666667
 0.994535 -0.155725   1.10225 0.228494 0.000666667
 0.981291 -0.143002   1.13059 -0.00954459 0.000666667
  0.99247 -0.149293    1.1129 0.0417183 0.000666667
 0.972926 -0.140625   1.13461 -0.24149 0.000666667
 0.976995 -0.145575   1.15277 -0.187908 0.000666667
 0.985327 -0.150354   1.12832 -0.0435576 0.000666667
  0.99127 -0.147371   1.11456 -0.013479 0.000666667
 0.982254 -0.140649   1.09752 -0.119074 0.000666667
 0.988254 -0.150064   1.11244 -0.00259509 0.000666667
 0.967769 -0.138067   1.09604 -0.208955 0.000666667
 0.984557 -0.148473   1.13655 -0.0326662 0.000666667
 0.986571 -0.154097   1.12946 -0.0342643 0.000666667
 0.991196 -0.150065   1.12575 0.0607877 0.000666667
 0.985989 -0.151706   1.10745 -0.00493597 0.000666667
0.987215 -0.14245   1.0772 -0.0702221 0.000666667
 0.988211 -0.151498   1.11551 -0.0548554 0.000666667
  0.98633 -0.153631   1.16147 0.246557 0.000666667
 0.977752 -0.136848   1.12293 -0.365617 0.000666667
  0.97084 -0.138524    1.1192 -0.302059 0.000666667
 0.982471 -0.135335   1.12141 -0.263424 0.000666667
 0.993259 -0.150241   1.14612 0.0416904 0.000666667
 0.991358 -0.153995   1.09779 -0.00417631 0.000666667
 0.973649 -0.137617   1.12775 -0.327165 0.000666667
 0.984141 -0.155102   1.09985 0.0709957 0.000666667
 0.993441 -0.149617   1.10372 -0.00278289 0.000666667
 0.996605 -0.156971   1.13958 0.0735123 0.000666667
 0.976268 -0.136806   1.12002 -0.183851 0.000666667
  0.99113 -0.154256    1.0985 -0.0166378 0.000666667
  1.00217 -0.151711    1.1276 0.259575 0.000666667
0.987122 -0.14765  1.12143 0.0841282 0.000666667
0.972621 -0.13828  1.12032 -0.305162 0.000666667
  1.00133 -0.151783   1.12895 0.262921 0.000666667
 0.989927 -0.149072   1.12034 0.038859 0.000666667
 0.990333 -0.151173   1.12829 -0.216385 0.000666667
 0.983129 -0.145795   1.11727 -0.106699 0.000666667
 0.988796 -0.151672   1.13081 -0.0449605 0.000666667
 0.986082 -0.141654    1.0848 -0.299508 0.000666667
 0.984065 -0.147632   1.11247 0.0594598 0.000666667
 0.975886 -0.139215   1.12846 -0.32305 0.000666667
 0.971953 -0.134589   1.12015 -0.236461 0.000666667
 0.988538 -0.150925   1.11544 0.00589454 0.000666667
 0.977212 -0.137998   1.10886 -0.288969 0.000666667
  0.98891 -0.147113   1.13179 0.0542746 0.000666667
0.982479 -0.14825  1.11773 0.0515991 0.000666667
 0.986985 -0.143047   1.14526 -0.204231 0.000666667
0.981476 -0.14993  1.11835 0.0214943 0.000666667
 0.990504 -0.147451   1.11086 0.039678 0.000666667
 0.987301 -0.147968   1.10935 0.000580468 0.000666667
 0.991859 -0.152006   1.09101 0.271472 0.000666667
 0.983729 -0.145785   1.11464 0.387645 0.000666667
 0.989181 -0.159491   1.16186 0.224256 0.000666667
 0.998919 -0.151772   1.11123 0.272756 0.000666667
 0.981754 -0.144332   1.11203 0.0356917 0.000666667
 0.989076 -0.147991   1.13176 -0.0591858 0.000666667
 0.974684 -0.135844   1.11576 -0.206786 0.000666667
 0.994913 -0.152436    1.1293 0.253427 0.000666667
 0.99475 -0.15207  1.08984 0.281079 0.000666667
 0.977254 -0.143616    1.0999 -0.179443 0.000666667
 0.988544 -0.143646   1.13134 -0.0973843 0.000666667
 0.976982 -0.146414   1.10854 0.235834 0.000666667
 0.979789 -0.137502   1.12276 -0.36579 0.000666667
 0.986526 -0.148433   1.10845 -0.0378285 0.000666667
 0.988534 -0.150748   1.14144 -0.0219661 0.000666667
 0.984559 -0.147036   1.13903 -0.0143438 0.000666667
 0.989023 -0.143364   1.08841 0.0086488 0.000666667
  0.98635 -0.150519   1.10073 -0.172822 0.000666667
 0.977963 -0.142127   1.11295 0.01398 0.000666667
 0.987819 -0.145428   1.11114 0.0581465 0.000666667
0.989346 -0.15335  1.12004 0.130352 0.000666667
 0.975195 -0.141792   1.12742 -0.149724 0.000666667
 0.983609 -0.145812   1.12634 -0.187551 0.000666667
 0.989604 -0.149616    1.1238 0.0674518 0.000666667
 0.983427 -0.143865   1.11691 -0.126378 0.000666667
 0.984591 -0.148813   1.11561 0.059566 0.000666667
0.982811 -0.13816   1.0816 -0.267205 0.000666667
 0.992655 -0.148049   1.09172 0.23592 0.000666667
 0.980795 -0.141493   1.11618 0.271304 0.000666667
 0.984273 -0.145754   1.12524 -0.16607 0.000666667
 0.985113 -0.148109   1.10835 -0.0738468 0.000666667
  0.99846 -0.152949    1.1323 0.282342 0.000666667
 0.994296 -0.149744    1.0881 0.274364 0.000666667
 0.983563 -0.149386   1.11342 0.0616224 0.000666667
 0.980937 -0.147996   1.11082 0.0633923 0.000666667
0.988341 -0.14667   1.1227 0.0317903 0.000666667
 0.974278 -0.134595   1.11272 -0.128558 0.000666667
  0.97569 -0.137366   1.10899 -0.307697 0.000666667
 0.982107 -0.140149   1.12019 -0.0296445 0.000666667
0.975263 -0.13539  1.10755 -0.335466 0.000666667
0.987121 -0.14764  1.12603 0.0414749 0.000666667
 0.985139 -0.149396   1.10967 -0.0344182 0.000666667
 0.981595 -0.138311   1.10301 -0.375084 0.000666667
 0.977757 -0.137988   1.10858 -0.314449 0.000666667
 0.997874 -0.149881   1.14151 -0.185992 0.000666667
 0.994878 -0.153174   1.14254 0.0971665 0.000666667
 0.989519 -0.152457   1.12344 0.132783 0.000666667
 0.979383 -0.142276   1.13213 -0.0134101 0.000666667
  0.99057 -0.143471    1.1257 -0.30119 0.000666667
  0.99152 -0.155914   1.12825 -0.0310415 0.000666667
 0.984235 -0.137885   1.09724 -0.0974918 0.000666667
 0.987705 -0.152207   1.14516 -0.0005907 0.000666667
 0.984384 -0.150129   1.10187 0.372802 0.000666667
 0.99016 -0.14568  1.10987 0.0510001 0.000666667
 0.980022 -0.140652    1.0945 -0.0905039 0.000666667
  0.99349 -0.146626   1.10473 0.236279 0.000666667
 0.985246 -0.149062    1.1164 0.0233476 0.000666667
 0.989104 -0.147939   1.10953 0.0710383 0.000666667
  1.00063 -0.153582   1.12858 0.283138 0.000666667
 0.980595 -0.141379   1.11036 0.150425 0.000666667
 0.991222 -0.156755   1.11664 0.235845 0.000666667
 0.978772 -0.138145    1.1222 -0.368535 0.000666667
 0.988633 -0.149924    1.1392 0.0594432 0.000666667
  0.99027 -0.144067   1.08818 0.0208685 0.000666667
 0.980519 -0.138332   1.11346 -0.326374 0.000666667
  0.97591 -0.141046   1.11754 -0.00375116 0.000666667
 0.979146 -0.134466   1.10725 -0.3215 0.000666667
 0.992045 -0.149811   1.12417 0.0479612 0.000666667
 0.974276 -0.136233   1.10973 -0.280419 0.000666667
 0.981725 -0.132156   1.12667 -0.509083 0.000666667
 0.989336 -0.147387   1.13068 0.0856412 0.000666667
 0.983434 -0.156156   1.16518 -0.0188032 0.000666667
 0.991931 -0.151957   1.13966 -0.0101681 0.000666667
 0.983139 -0.144272   1.11682 -0.136305 0.000666667
 0.982419 -0.140182   1.11966 -0.00886495 0.000666667
 0.982717 -0.145151   1.12826 -0.177111 0.000666667
 0.989719 -0.146557   1.11695 0.0102026 0.000666667
 0.979352 -0.144339       1.1 -0.16692 0.000666667
 0.991996 -0.154673   1.12706 -0.0625783 0.000666667
 0.993855 -0.148707   1.10361 -0.00890679 0.000666667
  0.99311 -0.154263   1.09692 0.0236896 0.000666667
 0.992337 -0.152447   1.08993 0.251973 0.000666667
 0.991207 -0.156851   1.13716 -0.0373962 0.000666667
 0.996085 -0.156165   1.10367 0.254333 0.000666667
 0.978567 -0.140426   1.12631 -0.14275 0.000666667
 0.979963 -0.145348   1.10029 -0.108773 0.000666667
 0.998824 -0.152083    1.1408 -0.204292 0.000666667
 0.986689 -0.147509   1.12345 0.0183207 0.000666667
 0.983311 -0.148581   1.12436 0.048204 0.000666667
 0.986519 -0.147514   1.09059 -0.205024 0.000666667
0.989668 -0.14723  1.14134 0.107059 0.000666667
  0.97264 -0.135646   1.12856 -0.320875 0.000666667
 0.994449 -0.149195   1.10464 -0.0190706 0.000666667
  0.97859 -0.136303    1.1067 -0.367263 0.000666667
  0.98794 -0.146984   1.13538 -0.0599189 0.000666667
 0.987411 -0.145504   1.09213 -0.20564 0.000666667
 0.973152 -0.142748   1.12378 -0.304207 0.000666667
 0.984214 -0.144067   1.08434 -0.067709 0.000666667
  0.99752 -0.154855   1.13303 0.12303 0.000666667
 0.985213 -0.148287   1.13813 -0.0176769 0.000666667
 0.985106 -0.150314   1.10895 -0.0533759 0.000666667
 0.989695 -0.145656    1.1322 0.0942234 0.000666667
 0.975055 -0.139427   1.16184 -0.552658 0.000666667
 0.976834 -0.136903   1.10881 -0.189605 0.000666667
 0.988422 -0.140989   1.09059 -0.42475 0.000666667
 0.988486 -0.146081   1.12804 -0.244752 0.000666667
 0.980958 -0.149758   1.15604 -0.196947 0.000666667
 0.979909 -0.143222   1.10159 -0.109494 0.000666667
 0.975425 -0.143903   1.13204 -0.279507 0.000666667
 0.986801 -0.146078   1.11066 -0.0665737 0.000666667
 0.974398 -0.139534   1.11925 -0.0467266 0.000666667
0.990753 -0.14929  1.13996 0.103637 0.000666667
 0.971652 -0.135963   1.11757 -0.302457 0.000666667
 0.986009 -0.146651    1.1164 -0.0748248 0.000666667
 0.976988 -0.133804   1.11228 -0.136882 0.000666667
0.978921 -0.14263  1.11469 0.0290418 0.000666667
 0.986115 -0.146939   1.10947 -0.104273 0.000666667
 0.978663 -0.144292   1.09871 -0.148277 0.000666667
 0.991911 -0.152963   1.09904 -0.000612108 0.000666667
 0.990966 -0.151765   1.12694 0.0645083 0.000666667
 0.989903 -0.142626   1.08124 -0.284184 0.000666667
 0.991007 -0.152546   1.12563 -0.283509 0.000666667
 0.982076 -0.138394   1.08028 -0.22038 0.000666667
 0.986694 -0.147454   1.10963 -0.0408514 0.000666667
 0.989349 -0.147517   1.11044 -0.0644779 0.000666667
  0.99334 -0.147772   1.12466 0.0412407 0.000666667
 0.983033 -0.135401   1.12196 -0.315645 0.000666667
 0.992828 -0.155911   1.14482 0.112905 0.000666667
 0.988256 -0.152928   1.09947 0.04055 0.000666667
 0.974526 -0.145526   1.11147 0.0178664 0.000666667
   0.9814 -0.136774   1.10224 -0.355164 0.000666667
 0.991034 -0.148812    1.1211 0.0339543 0.000666667
 0.978533 -0.139492   1.10982 -0.287661 0.000666667
 0.976076 -0.132436   1.11912 -0.123322 0.000666667
  0.97662 -0.144049   1.12734 -0.186522 0.000666667
0.984698 -0.14234  1.11679 -0.202266 0.000666667
 0.983473 -0.137895   1.11282 0.009117 0.000666667
 0.974777 -0.146348   1.13606 -0.173222 0.000666667
 0.978015 -0.142934   1.11812 0.0546615 0.000666667
 0.984433 -0.147622   1.11566 -0.0913082 0.000666667
 0.972197 -0.140361   1.13262 -0.24154 0.000666667
 0.975914 -0.147627   1.11187 0.0377921 0.000666667
 0.984308 -0.149512   1.11886 0.00115151 0.000666667
 0.989286 -0.146618   1.13304 0.09206 0.000666667
  0.97441 -0.145127   1.13324 -0.298956 0.000666667
0.989391 -0.14453  1.10914 0.0109321 0.000666667
 0.997488 -0.147351   1.14549 0.0350692 0.000666667
 0.976629 -0.137002   1.10534 -0.36425 0.000666667
 0.997011 -0.151962   1.13505 0.10794 0.000666667
 0.976561 -0.144862   1.09844 -0.15545 0.000666667
 0.989181 -0.144487   1.13135 0.112683 0.000666667
 0.980362 -0.148966    1.1111 0.140332 0.000666667
 0.978848 -0.135765   1.10812 -0.333016 0.000666667
 0.977918 -0.136594   1.11091 -0.367569 0.000666667
 0.976755 -0.135328   1.10803 -0.315622 0.000666667
 0.980215 -0.139135   1.10568 -0.344882 0.000666667
 0.987322 -0.146866   1.11406 -0.030104 0.000666667
 0.972365 -0.143195   1.10095 -0.0839082 0.000666667
0.994488 -0.1538 1.13684 0.0953546 0.000666667
 0.988596 -0.153219   1.12624 -0.0545762 0.000666667
 0.982191 -0.133472   1.12664 -0.518406 0.000666667
 0.980948 -0.148751   1.08259 0.289492 0.000666667
  0.98037 -0.135745   1.10372 -0.335365 0.000666667
 0.996274 -0.153248   1.13044 0.0716315 0.000666667
 0.994493 -0.150116   1.10675 0.197036 0.000666667
  0.98523 -0.150273   1.10933 -0.0513009 0.000666667
 0.989181 -0.152938   1.09845 -0.0101011 0.000666667
  0.97863 -0.139676   1.12285 -0.36824 0.000666667
 0.989486 -0.145252   1.11021 0.0674974 0.000666667
 0.989434 -0.154456   1.12319 0.118529 0.000666667
 0.986293 -0.149294    1.1253 -0.0683974 0.000666667
 0.982425 -0.147525   1.10046 -0.164222 0.000666667
 0.979886 -0.143288   1.11362 0.0538878 0.000666667
 0.994583 -0.154799   1.13782 0.107024 0.000666667
 0.989439 -0.155746   1.10038 0.0230074 0.000666667
 0.988645 -0.149868   1.11833 -0.100692 0.000666667
 0.989881 -0.144927   1.10217 0.213673 0.000666667
 0.978757 -0.137446    1.1085 -0.333461 0.000666667
 0.988678 -0.155758   1.16042 0.211579 0.000666667
 0.986875 -0.149324   1.11619 -0.0769102 0.000666667
 0.978328 -0.136095    1.1071 -0.386148 0.000666667
  0.98695 -0.149738   1.14084 0.0657644 0.000666667
 0.989365 -0.145341   1.12672 -0.0338685 0.000666667
 0.969725 -0.136283   1.10483 -0.247228 0.000666667
 0.983495 -0.148914   1.10751 -0.0408856 0.000666667
  0.99186 -0.148885   1.13966 0.086898 0.000666667
 0.989856 -0.144115   1.10669 -0.022359 0.000666667
  0.98813 -0.148534   1.11758 0.0217416 0.000666667
 0.988233 -0.143291   1.09049 -0.209971 0.000666667
 0.984571 -0.147562   1.12129 0.0277202 0.000666667
 0.973836 -0.140446   1.12145 -0.0872527 0.000666667
 0.984345 -0.141171   1.11738 -0.181916 0.000666667
 0.976533 -0.143861    1.0966 -0.128673 0.000666667
 0.977218 -0.147999   1.09846 -0.150735 0.000666667
  0.97505 -0.140277   1.12339 -0.058723 0.000666667
 0.978129 -0.137376   1.12104 -0.36517 0.000666667
 0.986061 -0.152867   1.10458 -0.14759 0.000666667
 0.976242 -0.133584   1.12232 -0.34112 0.000666667
 0.987837 -0.142521   1.07964 -0.0587054 0.000666667
 0.976665 -0.135182   1.12246 -0.301373 0.000666667
 0.998563 -0.153056   1.13254 0.313487 0.000666667
 0.985945 -0.148505   1.09953 0.38883 0.000666667
  0.99638 -0.151581   1.13269 0.104159 0.000666667
 0.981553 -0.143684   1.13225 0.0401878 0.000666667
 0.990761 -0.148357   1.11919 0.0269796 0.000666667
 0.988046 -0.149647   1.13044 0.0473204 0.000666667
 0.988683 -0.149788   1.14284 -0.00922908 0.000666667
 0.986898 -0.152248   1.12855 -0.0765276 0.000666667
0.991493 -0.15111  1.13814 0.0891993 0.000666667
 0.975224 -0.138365   1.12235 -0.281522 0.000666667
 0.987606 -0.150944    1.1433 -0.0330165 0.000666667
  1.00195 -0.153144   1.12928 0.269097 0.000666667
0.989445 -0.15221  1.10423 -0.151087 0.000666667
  0.98205 -0.142672   1.10762 0.125276 0.000666667
 0.974466 -0.137666   1.10895 -0.305834 0.000666667
0.986174 -0.1378 1.12125 -0.241237 0.000666667
 0.978473 -0.146936   1.15776 -0.180762 0.000666667
0.976914 -0.13858  1.12358 -0.0218658 0.000666667
 0.983795 -0.142326   1.12061 -0.0147245 0.000666667
 0.977481 -0.136519   1.12164 -0.363173 0.000666667
 0.986538 -0.143396   1.08847 -0.0626823 0.000666667
 0.993792 -0.150708    1.1354 0.105036 0.000666667
0.982892 -0.13561  1.10911 -0.318556 0.000666667
 0.981588 -0.149212   1.10114 0.368104 0.000666667
 0.989594 -0.148737   1.13198 0.0484289 0.000666667
 0.985865 -0.144367   1.12108 -0.124955 0.000666667
 0.996187 -0.158057   1.13945 0.0887402 0.000666667
 0.976037 -0.136622   1.10753 -0.314006 0.000666667
 0.987877 -0.152893   1.09953 0.0151442 0.000666667
 0.981162 -0.140594   1.10689 -0.336537 0.000666667
 0.985865 -0.147705    1.1113 -0.0801199 0.000666667
 0.991811 -0.155497    1.0948 0.135552 0.000666667
 0.969562 -0.133104   1.10383 -0.262269 0.000666667
 0.996665 -0.155372   1.14366 0.109433 0.000666667
 0.977934 -0.136562    1.1116 -0.286096 0.000666667
 0.984757 -0.149024   1.13686 -0.0517237 0.000666667
  0.98686 -0.149827   1.12352 0.0712655 0.000666667
 0.990694 -0.150477   1.10662 -0.0407159 0.000666667
 0.982092 -0.138414   1.12311 -0.280706 0.000666667
 0.980205 -0.140462   1.11018 -0.286404 0.000666667
    1.005 -0.168557   1.13636 -0.0467499 0.000666667
 0.995945 -0.154345   1.13653 0.102136 0.000666667
 0.988573 -0.154128   1.10437 -0.161121 0.000666667
 0.977944 -0.138332   1.11228 -0.340383 0.000666667
 0.989899 -0.145612   1.13376 0.11017 0.000666667
0.994065 -0.15323  1.14326 0.111806 0.000666667
 0.99849 -0.15496  1.13032 0.261034 0.000666667
 0.983561 -0.140887   1.12162 0.0134988 0.000666667
 0.997242 -0.156504   1.14507 0.109256 0.000666667
 0.977115 -0.145998   1.10234 -0.149215 0.000666667
 0.983542 -0.143384   1.08039 -0.032952 0.000666667
 0.993111 -0.146099   1.10358 -0.0222309 0.000666667
 0.995813 -0.160232   1.14082 0.102566 0.000666667
   1.0024 -0.155809   1.13675 0.00573186 0.000666667
 0.979295 -0.137474   1.12725 -0.154439 0.000666667
 0.981415 -0.138057   1.10985 -0.331403 0.000666667
0.977896 -0.14299  1.10004 -0.14586 0.000666667
 0.977258 -0.135474   1.11727 -0.103646 0.000666667
0.985043 -0.1537  1.1479 -0.311413 0.000666667
 1.00245 -0.14909  1.11617 0.305889 0.000666667
   0.9873 -0.148646   1.11507 -0.0050957 0.000666667
 0.982706 -0.139248   1.11964 -0.289296 0.000666667
 0.985232 -0.145704   1.11958 -0.127372 0.000666667
 0.981724 -0.147865    1.1592 -0.167712 0.000666667
  0.99026 -0.157231   1.09382 0.153864 0.000666667
 0.984223 -0.146829   1.08222 -0.0350095 0.000666667
 0.984872 -0.149796   1.12999 -0.0676966 0.000666667
 0.985933 -0.144617    1.1262 -0.00147805 0.000666667
  0.98735 -0.154697    1.0975 -0.156268 0.000666667
 0.979456 -0.148683   1.14539 0.0297767 0.000666667
 0.984378 -0.149492   1.11411 0.0585416 0.000666667
 0.994231 -0.155195   1.13172 0.0380624 0.000666667
0.979908 -0.14246  1.12127 -0.015129 0.000666667
 0.984405 -0.139966   1.11625 -0.185358 0.000666667
 0.988985 -0.149998   1.12293 0.0498357 0.000666667
 0.979522 -0.135564   1.11295 -0.34444 0.000666667
  0.98855 -0.150875   1.13173 0.0591583 0.000666667
 0.991824 -0.153319   1.09981 0.00990575 0.000666667
 0.991189 -0.153556    1.0997 0.024564 0.000666667
 0.989479 -0.149381   1.11419 -0.000293191 0.000666667
 0.993385 -0.157594   1.13987 0.126432 0.000666667
 0.972673 -0.141248   1.12201 -0.149548 0.000666667
 0.985664 -0.150807   1.10791 -0.0490955 0.000666667
 0.976218 -0.138211   1.10863 -0.34754 0.000666667
0.972819 -0.13591  1.10723 -0.306117 0.000666667
 0.973918 -0.140628   1.12473 -0.0581059 0.000666667
  0.98957 -0.149372   1.11665 -0.000975364 0.000666667
 0.984121 -0.147688   1.10817 -0.0487294 0.000666667
0.977562 -0.14752  1.15569 -0.19813 0.000666667
   1.0005 -0.151838   1.13845 -0.0505023 0.000666667
 0.980785 -0.133356    1.1223 -0.267626 0.000666667
 0.985251 -0.151437   1.12987 -0.0330391 0.000666667
 0.985694 -0.150871   1.12657 -0.0548864 0.000666667
 0.989282 -0.141059   1.10922 0.00535992 0.000666667
 0.975282 -0.145014   1.13739 -0.171992 0.000666667
 0.993448 -0.151095   1.10438 0.0124882 0.000666667
 0.985678 -0.147106   1.11073 -0.0349512 0.000666667
 0.981846 -0.140296   1.09152 -0.119882 0.000666667
 0.997549 -0.151373   1.13693 0.0939278 0.000666667
 0.977143 -0.137137   1.10745 -0.306487 0.000666667
 0.991518 -0.157902   1.13848 0.113257 0.000666667
 0.971777 -0.144245   1.12635 -0.302922 0.000666667
 0.980104 -0.145084   1.10125 -0.119792 0.000666667
  0.98554 -0.143686    1.1433 0.0591684 0.000666667
  1.00063 -0.152573   1.13402 0.278321 0.000666667
 0.971549 -0.135905   1.11802 -0.292021 0.000666667
 0.988998 -0.156009    1.0903 0.135981 0.000666667
 0.994576 -0.147358   1.08851 0.250243 0.000666667
 0.991078 -0.150342    1.1292 -0.240459 0.000666667
0.980855 -0.14272  1.11439 0.264962 0.000666667
 0.984958 -0.139868   1.11843 -0.1733 0.000666667
0.979511 -0.13967   1.1214 -0.371063 0.000666667
 0.984067 -0.139374   1.10526 -0.336139 0.000666667
 0.979915 -0.144854    1.1279 -0.188117 0.000666667
 0.984861 -0.145337   1.13943 0.191194 0.000666667
0.987725 -0.14722  1.08682 0.276857 0.000666667
 0.986435 -0.142995   1.12718 -0.0158076 0.000666667
 0.988278 -0.152629   1.11094 -0.0709534 0.000666667
0.982801 -0.1398 1.11676 -0.204917 0.000666667
 0.996032 -0.152983   1.13876 0.107624 0.000666667
 0.986607 -0.151604   1.11642 -0.0713909 0.000666667
 0.998266 -0.154864   1.12832 0.301001 0.000666667
 0.974062 -0.138914   1.12167 -0.328289 0.000666667
0.980925 -0.14518   1.1253 -0.17442 0.000666667
 0.976089 -0.130908   1.11146 -0.1519 0.000666667
 0.992681 -0.150894   1.08927 0.266109 0.000666667
 0.997501 -0.155202   1.13023 0.2485 0.000666667
 0.985652 -0.147449   1.10944 -0.0496307 0.000666667
  0.99319 -0.154335   1.14206 0.0691726 0.000666667
 0.984881 -0.147945   1.10903 -0.0463513 0.000666667
 0.973576 -0.140092   1.13087 -0.170997 0.000666667
 1.00368 -0.15347  1.09692 0.173078 0.000666667
 0.987784 -0.151259   1.12087 0.071907 0.000666667
 0.975537 -0.140801   1.10277 -0.015575 0.000666667
 0.977789 -0.140557   1.10769 -0.340795 0.000666667
 0.980387 -0.140046   1.11421 -0.341969 0.000666667
   0.9852 -0.144675   1.12406 -0.253179 0.000666667
 0.985726 -0.146241    1.1242 0.0856775 0.000666667
 0.979638 -0.138818   1.10827 -0.351248 0.000666667
 0.985898 -0.141914   1.11294 0.383586 0.000666667
 0.989596 -0.152148   1.13886 0.0649078 0.000666667
 0.974999 -0.136274   1.11996 -0.213702 0.000666667
 0.988983 -0.144822   1.13447 0.0982693 0.000666667
 0.974264 -0.135998   1.10315 -0.101337 0.000666667
 0.981654 -0.140936   1.11623 -0.0152485 0.000666667
 0.99183 -0.14996  1.12268 0.0737895 0.000666667
 0.980933 -0.152258   1.11122 0.167596 0.000666667
 0.989487 -0.157543   1.09944 0.0380882 0.000666667
 0.973285 -0.138809   1.11775 -0.216645 0.000666667
0.990617 -0.14995  1.11608 -0.0249867 0.000666667
 0.977674 -0.135674   1.10668 -0.3865 0.000666667
 0.981676 -0.138252   1.11042 -0.309765 0.000666667
 0.992205 -0.151318   1.10862 -0.0405506 0.000666667
  0.97476 -0.145148   1.13184 0.0130723 0.000666667
 0.982821 -0.153197   1.10003 -0.0385273 0.000666667
 0.989113 -0.147404   1.10822 0.0573928 0.000666667
 0.990315 -0.145585    1.1338 0.0709816 0.000666667
 0.996323 -0.154792   1.14212 0.0848836 0.000666667
 0.975706 -0.131278   1.11187 -0.177022 0.000666667
 0.982178 -0.147528    1.1211 0.00979811 0.000666667
 0.988467 -0.150947   1.12868 -0.0409378 0.000666667
 0.978926 -0.137938   1.11027 -0.354197 0.000666667
 0.991142 -0.154633    1.1155 0.238396 0.000666667
0.975991 -0.13555  1.10717 -0.389036 0.000666667
 0.989512 -0.153502     1.102 0.0364595 0.000666667
 0.987815 -0.152321    1.1087 -0.0460555 0.000666667
 0.978917 -0.144318   1.10842 -0.00699238 0.000666667
  0.99412 -0.154137   1.14531 0.0910378 0.000666667
0.989391 -0.1466  1.1202 0.0787284 0.000666667
 0.993127 -0.149046   1.10598 -0.0075884 0.000666667
 0.993454 -0.150597   1.12033 0.0457606 0.000666667
 0.982162 -0.144562   1.11074 0.366776 0.000666667
 0.996488 -0.154017   1.13206 0.283911 0.000666667
   0.9961 -0.154305   1.14343 0.100464 0.000666667
  0.97461 -0.138773   1.12122 -0.0613899 0.000666667
 0.978414 -0.140027   1.12707 -0.120503 0.000666667
 0.987651 -0.150869   1.12207 0.0721828 0.000666667
 0.973507 -0.147237   1.11038 -0.256407 0.000666667
 0.996349 -0.151383    1.1049 0.205628 0.000666667
 0.981022 -0.148464    1.0743 -0.114735 0.000666667
0.988781 -0.1532 1.16235 0.219459 0.000666667
 0.985602 -0.146996   1.13851 -0.0190187 0.000666667
 0.989534 -0.147213   1.11413 -0.00925152 0.000666667
 0.982518 -0.151441   1.12015 0.0304869 0.000666667
 0.981531 -0.142436   1.11202 0.0592541 0.000666667
 0.988184 -0.155052    1.1149 0.238709 0.000666667
 0.978671 -0.133652   1.10835 -0.401922 0.000666667
 0.977616 -0.136168    1.1083 -0.35663 0.000666667
 0.975617 -0.146011   1.10162 -0.16661 0.000666667
 0.978627 -0.138534   1.10864 -0.309725 0.000666667
 0.980295 -0.143134   1.10987 0.130913 0.000666667
 0.982431 -0.154782   1.13008 0.318533 0.000666667
 0.986181 -0.144639   1.11066 0.40224 0.000666667
 0.981229 -0.145845   1.13971 0.0106999 0.000666667
 0.986787 -0.141783    1.0907 -0.437588 0.000666667
 0.985122 -0.152079   1.12807 -0.0739964 0.000666667
 0.971259 -0.135717   1.11777 -0.302783 0.000666667
 0.981969 -0.150926   1.08364 0.287786 0.000666667
 0.982354 -0.148495   1.15717 -0.202036 0.000666667
0.990421 -0.14525  1.13068 0.0712392 0.000666667
 0.987937 -0.145083   1.08606 -0.0759453 0.000666667
 0.976765 -0.138958   1.11778 -0.202239 0.000666667
  1.00354 -0.149332   1.11339 0.286392 0.000666667
 0.992449 -0.158686   1.13756 0.116518 0.000666667
 0.992726 -0.147786   1.13348 0.0765373 0.000666667
 0.993715 -0.154801   1.12771 0.0461903 0.000666667
 0.988799 -0.142809   1.12574 -0.288969 0.000666667
 0.980144 -0.139643   1.10176 0.000519748 0.000666667
 0.987557 -0.144621   1.10933 -0.00877495 0.000666667
 0.977667 -0.137904   1.10806 -0.308241 0.000666667
 0.980359 -0.139252   1.12477 -0.26019 0.000666667
 0.979533 -0.136112   1.10516 -0.342069 0.000666667
  0.98528 -0.151025   1.12694 -0.199494 0.000666667
 0.994561 -0.153727   1.13721 0.119014 0.000666667
 0.992478 -0.156906   1.13827 -0.0392061 0.000666667
 0.98454 -0.14315  1.13792 0.214647 0.000666667
 0.985298 -0.150852   1.12573 0.0543363 0.000666667
 0.976343 -0.135996   1.10935 -0.310396 0.000666667
 0.974924 -0.138345   1.12496 -0.0185285 0.000666667
0.986942 -0.15177  1.11198 -0.0668172 0.000666667
 0.992818 -0.150155   1.09012 0.268122 0.000666667
 0.974328 -0.143833   1.13492 -0.264572 0.000666667
 0.979441 -0.142431   1.11641 0.00147744 0.000666667
 0.977817 -0.138431    1.1077 -0.330575 0.000666667
 0.987312 -0.146543   1.12394 0.0469709 0.000666667
 0.983328 -0.140385    1.1129 0.00921617 0.000666667
 0.988843 -0.143178   1.08185 -0.0495545 0.000666667
 0.984762 -0.155676   1.16219 0.19956 0.000666667
  0.98872 -0.149185   1.13859 0.089432 0.000666667
 0.998764 -0.150982   1.12567 0.303906 0.000666667
0.986512 -0.15032  1.12716 -0.0683728 0.000666667
 0.983689 -0.147145   1.11245 -0.0513075 0.000666667
 0.985139 -0.143181   1.11749 -0.107195 0.000666667
 0.978204 -0.146054   1.09933 -0.156908 0.000666667
 0.981397 -0.150148    1.1377 -0.00799659 0.000666667
 0.978223 -0.138035   1.10799 -0.377142 0.000666667
 0.987022 -0.143374   1.12812 -0.2827 0.000666667
 0.981775 -0.144293   1.10829 0.148284 0.000666667
 0.982623 -0.153546   1.14039 -0.0209282 0.000666667
  0.98615 -0.141853   1.11968 -0.171901 0.000666667
 0.986214 -0.145664   1.11011 -0.0580469 0.000666667
  0.98628 -0.147627    1.1105 -0.0833623 0.000666667
0.991227 -0.14968  1.13984 0.054533 0.000666667
 0.995393 -0.153776   1.13786 0.0489945 0.000666667
 0.977507 -0.150841   1.08217 0.2982 0.000666667
0.983674 -0.14709  1.11092 -0.0506263 0.000666667
  0.99096 -0.147061   1.11681 0.0226042 0.000666667
 0.974782 -0.138215   1.11603 -0.217591 0.000666667
 0.966334 -0.143399   1.13779 -0.247082 0.000666667
 0.979473 -0.147596   1.10794 0.0225281 0.000666667
0.980044 -0.14612  1.14128 0.00891432 0.000666667
 0.986043 -0.147585   1.11611 -0.0629607 0.000666667
0.986607 -0.14917  1.11712 -0.10604 0.000666667
 0.979443 -0.135091   1.10727 -0.339257 0.000666667
 0.988973 -0.144008   1.08349 -0.288938 0.000666667
 0.987823 -0.153131   1.13821 0.0745206 0.000666667
 0.996289 -0.151908    1.1069 0.185809 0.000666667
 0.992922 -0.149643   1.10284 -0.0103593 0.000666667
 0.979276 -0.145363   1.15353 -0.23807 0.000666667
 0.966728 -0.144154   1.13494 -0.254146 0.000666667
 0.988028 -0.146925   1.12076 0.0893846 0.000666667
 0.979802 -0.137118   1.07748 -0.0224866 0.000666667
 0.989046 -0.151439   1.13386 -0.0716426 0.000666667
  0.97778 -0.137232   1.11085 -0.286896 0.000666667
 0.989194 -0.151971   1.12314 0.102011 0.000666667
 0.982807 -0.140038   1.09975 -0.165113 0.000666667
 0.988148 -0.149279   1.11508 -0.0791083 0.000666667
 0.984283 -0.140065   1.11821 -0.0990423 0.000666667
 0.992212 -0.151509   1.12408 -0.277853 0.000666667
 0.979824 -0.143529   1.11544 0.0260538 0.000666667
 0.985884 -0.146592    1.0933 -0.182964 0.000666667
 0.993479 -0.156343   1.14393 0.0955852 0.000666667
 0.975574 -0.135625   1.11699 -0.21079 0.000666667
 0.987499 -0.144887   1.11104 -0.026555 0.000666667
 0.986207 -0.152334   1.10182 0.0366437 0.000666667
  1.00041 -0.152783    1.1297 0.280029 0.000666667
 0.986008 -0.150754   1.14792 -0.329531 0.000666667
 0.995669 -0.150754    1.1371 0.120486 0.000666667
 0.987498 -0.140127   1.12914 -0.229646 0.000666667
 0.974375 -0.142319   1.13721 -0.239686 0.000666667
   0.9861 -0.150364   1.14552 0.0209171 0.000666667
 0.987238 -0.153904   1.13235 -0.0508822 0.000666667
 0.987923 -0.148238   1.11614 0.00698429 0.000666667
 0.979588 -0.137631   1.10246 -0.362538 0.000666667
 0.982899 -0.139912   1.11759 -0.186696 0.000666667
 0.979294 -0.134375   1.10917 -0.311519 0.000666667
0.985657 -0.14681   1.1099 -0.059658 0.000666667
 0.987775 -0.152444    1.0883 0.300936 0.000666667
0.973689 -0.13409  1.11923 -0.22293 0.000666667
 0.977225 -0.137081   1.10913 -0.384705 0.000666667
 0.990958 -0.148976   1.12219 0.0658074 0.000666667
  0.97404 -0.137501   1.12106 -0.33223 0.000666667
0.974806 -0.14616  1.11175 0.0208616 0.000666667
 0.987415 -0.140598   1.10709 -0.203425 0.000666667
0.999455 -0.1532 1.13337 0.312625 0.000666667
0.989784 -0.14676  1.12256 0.034024 0.000666667
 0.988719 -0.150749   1.14022 0.0791175 0.000666667
 0.986385 -0.146274   1.12609 -0.0232076 0.000666667
 0.985829 -0.148615   1.10779 -0.0416574 0.000666667
 0.984943 -0.153793   1.12815 -0.0657527 0.000666667
 0.993379 -0.150948   1.14108 0.0967326 0.000666667
 0.993632 -0.151845   1.10251 0.0227175 0.000666667
 0.985414 -0.147179   1.11751 -0.112914 0.000666667
 0.976234 -0.146225   1.12521 -0.2027 0.000666667
 0.977734 -0.135527   1.10797 -0.325278 0.000666667
 0.972948 -0.136847   1.10875 -0.319924 0.000666667
 0.974571 -0.139797   1.11023 -0.346886 0.000666667
 0.976117 -0.140016    1.1087 -0.321581 0.000666667
 0.975239 -0.148254   1.11692 -0.232009 0.000666667
  0.98492 -0.155952   1.09709 -0.14513 0.000666667
 0.985732 -0.143815    1.1283 0.00341151 0.000666667
 0.990771 -0.151511   1.14017 -0.0152878 0.000666667
 0.991716 -0.148535   1.12016 0.0611847 0.000666667
 0.978648 -0.144033   1.11489 0.0522754 0.000666667
 0.991262 -0.152049   1.10699 -0.0508401 0.000666667
 0.975538 -0.142297    1.1116 -0.02007 0.000666667
  0.98747 -0.152861   1.16046 0.216198 0.000666667
 0.973638 -0.142907   1.13255 -0.274835 0.000666667
 0.975924 -0.144943   1.10896 -0.213254 0.000666667
 0.987376 -0.139602   1.12933 -0.220492 0.000666667
 0.978957 -0.138272   1.10767 -0.370469 0.000666667
 0.989617 -0.148769   1.11496 -0.0197504 0.000666667
 0.973929 -0.142341   1.13849 -0.239465 0.000666667
 0.980619 -0.138245   1.10768 0.158007 0.000666667
 0.979538 -0.147102   1.13986 0.0117637 0.000666667
 0.976546 -0.139831   1.12087 -0.0719414 0.000666667
  0.98014 -0.143102   1.11189 0.0487197 0.000666667
 0.997934 -0.153746   1.12406 0.217656 0.000666667
 0.979742 -0.146999   1.11229 0.065743 0.000666667
  0.98483 -0.153166   1.12295 0.00710772 0.000666667
 0.975954 -0.143784   1.13536 0.0985934 0.000666667
0.989047 -0.15074  1.13861 0.0441078 0.000666667
 0.976848 -0.136623   1.11152 -0.340455 0.000666667
 0.983327 -0.147894   1.11915 0.00428817 0.000666667
 0.976737 -0.135264   1.10713 -0.306221 0.000666667
 0.999558 -0.153005   1.13316 0.24831 0.000666667
0.978028 -0.13674  1.11872 -0.0167284 0.000666667
 0.995259 -0.152694   1.13616 0.101355 0.000666667
 0.990802 -0.148732   1.11253 -0.209486 0.000666667
 0.990128 -0.144318    1.0844 -0.106317 0.000666667
0.974862 -0.13739  1.10299 -0.096286 0.000666667
 0.997473 -0.151513   1.14122 -0.192013 0.000666667
 0.988688 -0.152856   1.13097 -0.0598623 0.000666667
 0.987628 -0.147673   1.13369 -0.041345 0.000666667
0.979665 -0.14546  1.09503 -0.16037 0.000666667
 0.991883 -0.153872   1.13017 -0.0158083 0.000666667
 0.981223 -0.141867   1.09519 -0.153305 0.000666667
 0.994865 -0.149814   1.12396 0.0822624 0.000666667
 0.977747 -0.134693   1.13003 -0.196653 0.000666667
0.994286 -0.15322  1.14184 0.0634165 0.000666667
 0.983227 -0.145095   1.12716 -0.155925 0.000666667
 0.988751 -0.146681   1.13219 0.0868566 0.000666667
 0.978636 -0.145564   1.09979 -0.155196 0.000666667
 0.995312 -0.156764   1.09885 0.250412 0.000666667
 0.979199 -0.135726   1.10669 -0.349604 0.000666667
 0.997101 -0.155206   1.14065 0.0625458 0.000666667
 0.994799 -0.155312   1.09994 0.237077 0.000666667
 0.982342 -0.147768   1.12331 0.0651356 0.000666667
 0.991319 -0.148214   1.11772 0.0625144 0.000666667
 0.987593 -0.151815   1.11695 -0.105477 0.000666667
 0.980846 -0.149135   1.07486 -0.118655 0.000666667
0.967924 -0.1387  1.0972 -0.177017 0.000666667
 0.984042 -0.158188   1.16562 -0.0394424 0.000666667
 0.972527 -0.139355   1.12537 -0.0947185 0.000666667
 0.986845 -0.148666    1.1235 0.0344859 0.000666667
 0.989123 -0.144247   1.10932 0.021528 0.000666667
 0.976624 -0.137911   1.11136 -0.301371 0.000666667
 0.996149 -0.156003   1.13928 0.081224 0.000666667
  0.98008 -0.139053   1.10416 -0.347535 0.000666667
 0.982154 -0.141557   1.10796 0.11037 0.000666667
 0.978191 -0.139075   1.12095 -0.379852 0.000666667
 0.981666 -0.154768   1.13053 0.308344 0.000666667
  0.98417 -0.142885   1.14757 -0.0953686 0.000666667
  0.98552 -0.142565   1.08178 -0.0870334 0.000666667
 0.986477 -0.153831    1.1121 0.239358 0.000666667
 0.994528 -0.146206   1.11326 0.0596835 0.000666667
  0.98844 -0.155735   1.15773 0.230397 0.000666667
 0.985212 -0.143651   1.11816 -0.109873 0.000666667
 0.997145 -0.153589   1.12816 0.0253663 0.000666667
 0.999749 -0.152082   1.12864 0.284442 0.000666667
  0.99937 -0.154197   1.13951 -0.0340562 0.000666667
 0.979437 -0.135438   1.10764 -0.365331 0.000666667
 0.993743 -0.151678   1.14007 0.0435278 0.000666667
0.993474 -0.15318   1.1001 0.0156709 0.000666667
  0.98987 -0.147208   1.13173 0.08991 0.000666667
 0.986607 -0.148561   1.11163 -0.0489798 0.000666667
 0.988164 -0.150455   1.13188 -0.0738619 0.000666667
 0.979846 -0.139242   1.10973 -0.307025 0.000666667
  0.97575 -0.148526   1.11651 -0.210477 0.000666667
 0.991133 -0.145819    1.1328 0.0619485 0.000666667
 0.982019 -0.136747   1.12429 -0.279042 0.000666667
 0.991383 -0.143727   1.11111 -0.0544847 0.000666667
 0.987461 -0.145605    1.0887 -0.208827 0.000666667
 0.990591 -0.148242   1.11501 -0.029555 0.000666667
 0.980796 -0.135129   1.12506 -0.285003 0.000666667
 0.977847 -0.138293   1.12172 -0.023067 0.000666667
 1.00031 -0.15173  1.12765 0.255723 0.000666667
 0.990733 -0.152955   1.10535 -0.0378007 0.000666667
 0.981291 -0.137927   1.09807 -0.103142 0.000666667
 0.988261 -0.149389   1.13317 0.0561194 0.000666667
 0.978347 -0.142697   1.09827 -0.147609 0.000666667
 0.977622 -0.145333   1.10092 -0.154815 0.000666667
 0.987698 -0.143117   1.08114 -0.00392472 0.000666667
 0.979812 -0.146372   1.12551 -0.169615 0.000666667
0.978293 -0.14351  1.13762 0.0954391 0.000666667
 0.987811 -0.153778   1.16114 0.232903 0.000666667
 0.987128 -0.152208    1.0891 0.303234 0.000666667
 0.973845 -0.138758   1.12172 -0.0585371 0.000666667
 0.982427 -0.142347   1.11858 -0.172526 0.000666667
 0.978217 -0.135166   1.11245 -0.325086 0.000666667
0.983163 -0.14359  1.15303 -0.213883 0.000666667
 0.997189 -0.154621   1.13709 0.112393 0.000666667
 0.989226 -0.145777   1.12351 0.0264471 0.000666667
 0.990458 -0.144983   1.13263 0.0761033 0.000666667
 0.973487 -0.134669   1.11807 -0.258119 0.000666667
  0.99913 -0.151129   1.12601 0.243631 0.000666667
 0.991465 -0.148665   1.11532 0.00533278 0.000666667
 0.982899 -0.141747   1.11409 -0.0123711 0.000666667
 0.977767 -0.135886    1.1064 -0.322799 0.000666667
 0.976223 -0.137967    1.1205 -0.0212571 0.000666667
 0.988666 -0.150526   1.10994 -0.0471967 0.000666667
 0.983214 -0.144548   1.13561 0.0689142 0.000666667
 0.998396 -0.153732   1.12615 0.207946 0.000666667
 0.970266 -0.144279   1.12008 -0.0728787 0.000666667
 0.977392 -0.147718   1.07532 -0.104762 0.000666667
 0.970044 -0.136623   1.15026 -0.23888 0.000666667
  0.98936 -0.151827   1.14239 -0.0133488 0.000666667
 0.988136 -0.145349   1.08869 -0.20214 0.000666667
 0.988219 -0.145805   1.11321 -0.0353564 0.000666667
  0.99068 -0.145727   1.13039 0.0993506 0.000666667
0.990209 -0.15864   1.1127 0.219412 0.000666667
  0.99325 -0.157657   1.13875 0.106371 0.000666667
 0.980169 -0.145928   1.12637 -0.158542 0.000666667
   0.9908 -0.158143   1.10248 -0.0341775 0.000666667
 0.979058 -0.147644   1.07517 -0.108694 0.000666667
  0.98991 -0.144678   1.13032 0.0960825 0.000666667
 0.991153 -0.146876   1.12056 0.0663236 0.000666667
 0.993422 -0.151941    1.0899 0.277469 0.000666667
 0.983381 -0.137967    1.1108 -0.0870026 0.000666667
 0.987178 -0.148973   1.11002 -0.0809742 0.000666667
0.992594 -0.15249  1.09784 0.0190311 0.000666667
 0.993445 -0.149472   1.10599 -0.0282577 0.000666667
 0.979795 -0.133521   1.10704 -0.368181 0.000666667
 0.987158 -0.137755   1.12017 -0.258951 0.000666667
 0.978837 -0.139362   1.11326 -0.314959 0.000666667
 0.986166 -0.147061   1.10878 -0.0467049 0.000666667
 0.982123 -0.137637   1.07758 -0.0316996 0.000666667
 0.975249 -0.144159   1.07861 -0.0350557 0.000666667
 0.976308 -0.142062   1.09053 -0.0265755 0.000666667
 0.991009 -0.146953   1.11644 -0.0220483 0.000666667
  0.99022 -0.148902   1.14069 0.0711888 0.000666667
 0.996904 -0.156486   1.12924 0.0342261 0.000666667
0.992954 -0.15142  1.09056 0.266779 0.000666667
 0.974775 -0.145133   1.11095 0.00639632 0.000666667
  1.00129 -0.155206   1.12728 0.273118 0.000666667
 0.991738 -0.155628   1.10001 0.0246907 0.000666667
 0.978229 -0.145445   1.10626 -0.104643 0.000666667
   0.9881 -0.142811   1.11667 -0.128139 0.000666667
 0.974622 -0.137817   1.12925 -0.313565 0.000666667
 1.00038 -0.15492  1.12404 0.213812 0.000666667
  0.97968 -0.135786   1.12869 -0.124556 0.000666667
 0.992501 -0.151067   1.09902 0.023011 0.000666667
 0.983831 -0.150026    1.1281 0.157757 0.000666667
 0.983417 -0.152735   1.11808 -0.00893508 0.000666667
 0.986969 -0.154008    1.1593 0.231509 0.000666667
 0.979818 -0.138113   1.10906 -0.297119 0.000666667
 0.975438 -0.137381   1.12288 -0.0888635 0.000666667
 0.990846 -0.154055   1.12951 -0.0574526 0.000666667
 0.988227 -0.152197   1.12646 -0.203184 0.000666667
 0.982755 -0.145638    1.0857 -0.0466664 0.000666667
 0.985942 -0.145408   1.12069 -0.114184 0.000666667
0.977488 -0.1395 1.11058 -0.293697 0.000666667
 0.985913 -0.148292   1.11848 -0.134005 0.000666667
 0.981798 -0.149634   1.11408 0.0549392 0.000666667
  0.98556 -0.148775   1.12153 0.00833603 0.000666667
 0.988463 -0.142175   1.11599 -0.0384979 0.000666667
 0.984877 -0.145372   1.08576 -0.0660489 0.000666667
 0.977375 -0.140242   1.10533 -0.33045 0.000666667
  1.00045 -0.151892   1.12599 0.247071 0.000666667
 0.988074 -0.145462   1.12897 0.0879639 0.000666667
 0.978722 -0.137133   1.10989 -0.343002 0.000666667
  0.99402 -0.153191   1.12634 0.065378 0.000666667
 0.975525 -0.135697    1.1188 -0.304039 0.000666667
 0.998203 -0.152857   1.12603 0.238622 0.000666667
 0.989176 -0.149518   1.12455 0.057022 0.000666667
 0.983389 -0.145929   1.10869 0.383226 0.000666667
 0.980637 -0.144095    1.1109 0.0224637 0.000666667
 0.986261 -0.147743   1.10967 -0.0561745 0.000666667
 0.995011 -0.157543   1.14204 0.0535729 0.000666667
 0.979301 -0.143577   1.13133 -0.0283122 0.000666667
 0.987353 -0.151406   1.12761 -0.0639127 0.000666667
 0.983596 -0.149571   1.12214 0.0177826 0.000666667
  0.98105 -0.144019   1.14991 -0.219558 0.000666667
 0.987966 -0.151122   1.14143 0.010376 0.000666667
 0.981144 -0.146757    1.1339 0.0489242 0.000666667
 0.980193 -0.137073   1.11149 -0.313629 0.000666667
 0.989606 -0.147492   1.12199 0.0442284 0.000666667
 0.979367 -0.143171   1.09736 -0.152761 0.000666667


==> output_ims_2_2_2_2/random_action_4.txt <==
0.06421
0.985931 -0.14386   1.1258 -0.180442 0.000666667
 0.989795 -0.142741   1.09183 -0.20885 0.000666667
 0.978648 -0.143051   1.11548 0.00899269 0.000666667
 0.986531 -0.146378   1.10919 -0.0567081 0.000666667
 0.982405 -0.144964   1.10842 0.132791 0.000666667
 0.994144 -0.145406   1.10437 0.246492 0.000666667
 0.989214 -0.148102   1.12626 -0.276101 0.000666667
 0.983382 -0.147132   1.14625 0.0630786 0.000666667
 0.996039 -0.155796   1.13943 0.0736737 0.000666667
 0.982873 -0.132432   1.11043 -0.335007 0.000666667
 0.985477 -0.150967   1.12714 0.173444 0.000666667
 0.984207 -0.146667    1.1094 -0.073861 0.000666667
 0.991525 -0.152317   1.09975 -0.00472874 0.000666667
 0.989976 -0.151897   1.13866 0.0690828 0.000666667
 0.986753 -0.145858   1.08857 -0.207746 0.000666667
 0.988841 -0.148068   1.11679 -0.0967486 0.000666667
  0.97545 -0.137242   1.12012 -0.0649127 0.000666667
 0.991476 -0.153877   1.09734 0.042432 0.000666667
 0.978854 -0.136843    1.1079 -0.363248 0.000666667
 0.991701 -0.149597   1.14628 0.0435053 0.000666667
 0.985133 -0.143358   1.12554 -0.197497 0.000666667
 0.979797 -0.144865   1.09337 -0.152361 0.000666667
 0.984746 -0.150083   1.12134 0.0661521 0.000666667
 0.993813 -0.153546    1.1417 0.112024 0.000666667
 0.974933 -0.137224   1.10893 -0.311593 0.000666667
0.987605 -0.14497  1.09231 -0.188252 0.000666667
0.985672 -0.14419  1.07895 -0.0662445 0.000666667
  0.99195 -0.147204   1.11239 0.028044 0.000666667
0.995713 -0.14941  1.13717 0.128081 0.000666667
 0.974822 -0.138116   1.10992 -0.299351 0.000666667
 0.979344 -0.144328   1.09822 -0.167897 0.000666667
 0.971961 -0.133331   1.10563 -0.153351 0.000666667
 0.986779 -0.148907    1.1151 -0.0935449 0.000666667
  1.00258 -0.155036   1.12728 0.287567 0.000666667
 0.994881 -0.152377   1.14257 0.0519954 0.000666667
 0.984841 -0.146278   1.12501 0.00653064 0.000666667
 0.978017 -0.145484   1.10284 -0.137103 0.000666667
  0.97739 -0.140488   1.12976 -0.11221 0.000666667
  0.97547 -0.135775   1.11676 -0.185896 0.000666667
 0.976413 -0.137646   1.10982 -0.293602 0.000666667
0.989332 -0.15421  1.16145 0.238697 0.000666667
 0.994325 -0.158464   1.13539 0.00950722 0.000666667
0.983419 -0.15051  1.12108 0.0280882 0.000666667
 0.991599 -0.155027   1.13241 -0.0231015 0.000666667
 0.977002 -0.138297   1.12442 -0.084195 0.000666667
 0.978548 -0.134244   1.10601 -0.312694 0.000666667
0.985992 -0.13957  1.11783 -0.089272 0.000666667
 0.974449 -0.140755   1.11869 -0.0849866 0.000666667
  0.99087 -0.148954   1.13233 -0.0814323 0.000666667
 0.980118 -0.145764   1.14151 -0.00186302 0.000666667
 0.992559 -0.154637   1.09032 0.244088 0.000666667
 0.977631 -0.136901   1.10682 -0.356502 0.000666667
 0.985692 -0.150471   1.10254 -0.183115 0.000666667
 0.987482 -0.156021   1.08872 0.141362 0.000666667
 0.990479 -0.153754   1.09831 0.0244184 0.000666667
 0.987862 -0.143925   1.14428 -0.204038 0.000666667
 0.991158 -0.151351   1.10215 0.00545513 0.000666667
 0.985033 -0.147287   1.10926 -0.047878 0.000666667
 0.985095 -0.144159   1.10935 -0.0726098 0.000666667
 0.972792 -0.139662    1.1304 -0.175613 0.000666667
 0.977637 -0.138139   1.10731 -0.375928 0.000666667
 0.981024 -0.137667   1.10163 -0.322642 0.000666667
 0.987816 -0.148464   1.14055 0.049629 0.000666667
 0.982666 -0.143954   1.13496 0.0599551 0.000666667
 0.980951 -0.140511   1.10751 -0.356628 0.000666667
 0.988304 -0.143939   1.11018 0.0110101 0.000666667
 0.996337 -0.154434   1.16193 0.257607 0.000666667
 0.988434 -0.143069   1.11768 -0.171178 0.000666667
  0.98156 -0.138018   1.11223 -0.310647 0.000666667
 0.987986 -0.145058   1.11038 0.0745275 0.000666667
 0.990559 -0.158837   1.13927 -0.0328143 0.000666667
 0.992176 -0.156388    1.1398 -0.0492491 0.000666667
 0.995757 -0.148651    1.1029 -0.0226666 0.000666667
 0.976157 -0.144065    1.0993 -0.00321949 0.000666667
 0.990007 -0.142513   1.08168 -0.03588 0.000666667
 0.984998 -0.145583   1.12637 -0.16024 0.000666667
0.974414 -0.14229   1.1244 -0.31185 0.000666667
 0.975716 -0.143649   1.09671 -0.119114 0.000666667
 0.984557 -0.140118   1.11608 -0.17593 0.000666667
 0.976902 -0.139241   1.10939 -0.348845 0.000666667
 0.989346 -0.146759   1.12987 0.0756788 0.000666667
  0.98701 -0.157427   1.11218 0.205938 0.000666667
 0.973024 -0.143666   1.10584 -0.0283868 0.000666667
 0.985482 -0.149079   1.12689 -0.0600379 0.000666667
 0.978535 -0.135952   1.10663 -0.298836 0.000666667
 0.981263 -0.143709   1.10081 -0.162697 0.000666667
 0.977428 -0.136765   1.12457 -0.36428 0.000666667
 0.978409 -0.144146   1.13769 0.0794347 0.000666667
 0.982798 -0.144517   1.10595 0.147914 0.000666667
 0.972656 -0.139029   1.12103 -0.295441 0.000666667
  0.98539 -0.145626   1.08342 -0.0525495 0.000666667
 0.988531 -0.147597   1.13086 0.0675156 0.000666667
 0.973107 -0.138808   1.11934 -0.0361408 0.000666667
 0.995203 -0.150964    1.1033 0.190763 0.000666667
  0.99621 -0.153675    1.1377 0.111717 0.000666667
 0.992156 -0.153976   1.09549 0.0202831 0.000666667
 0.988153 -0.154645   1.10005 0.0266467 0.000666667
 0.988991 -0.142521   1.12419 -0.00464831 0.000666667
  0.98879 -0.151096   1.13897 0.0835806 0.000666667
 0.991713 -0.150701   1.09936 0.0179434 0.000666667
 0.979943 -0.146002   1.11001 0.0633831 0.000666667
  0.9895 -0.14914  1.14142 0.0908414 0.000666667
 0.983682 -0.141111   1.08055 -0.0108566 0.000666667
 0.979236 -0.142545   1.11077 0.0265478 0.000666667
 0.998416 -0.153258    1.1349 0.118167 0.000666667
 0.984098 -0.142489   1.10853 0.120122 0.000666667
 0.978377 -0.140649   1.11492 0.0386718 0.000666667
 0.978621 -0.142805   1.13705 0.105705 0.000666667
 0.987833 -0.151062   1.13869 -0.0212332 0.000666667
 0.978729 -0.144701   1.09853 -0.130772 0.000666667
 0.977759 -0.137954   1.10723 -0.318206 0.000666667
 0.984503 -0.147074   1.11145 0.0657987 0.000666667
 0.984234 -0.147156   1.10829 -0.0627536 0.000666667
  1.00233 -0.151717   1.12851 0.262458 0.000666667
  0.97957 -0.134468   1.11053 -0.347704 0.000666667
  0.97477 -0.135474   1.10418 -0.140701 0.000666667
 0.998622 -0.149732    1.1421 -0.181443 0.000666667
 0.980021 -0.139044   1.10173 -0.343717 0.000666667
  0.97858 -0.137373   1.10922 -0.326128 0.000666667
 0.979761 -0.137613   1.11087 -0.306784 0.000666667
 0.988871 -0.142791   1.08772 0.0263321 0.000666667
 0.970784 -0.135541   1.11798 -0.291674 0.000666667
 0.985447 -0.137937   1.11925 -0.136599 0.000666667
 0.979101 -0.139114   1.11011 -0.31926 0.000666667
  1.00199 -0.148335   1.11602 0.301329 0.000666667
 0.973567 -0.141641   1.12306 -0.0742156 0.000666667
 0.992448 -0.155097   1.14097 0.10932 0.000666667
 0.992292 -0.146632   1.10703 -0.0292591 0.000666667
 0.983376 -0.148464   1.10919 -0.0711061 0.000666667
 0.977025 -0.136438   1.11022 -0.289455 0.000666667
 0.984805 -0.149186   1.11003 -0.00644763 0.000666667
 0.989335 -0.150518   1.12417 -0.201665 0.000666667
 0.986896 -0.148412   1.12428 0.0174022 0.000666667
 0.990988 -0.148058   1.11458 -0.0548958 0.000666667
 0.985848 -0.151025   1.11955 -0.110477 0.000666667
 0.988743 -0.147327   1.12699 0.0295565 0.000666667
 0.986156 -0.154739   1.11222 0.211912 0.000666667
 0.996385 -0.154587   1.12735 0.252814 0.000666667
 0.996697 -0.151405   1.13624 0.0730189 0.000666667
 0.985474 -0.149975   1.11506 -0.0914986 0.000666667
 0.989703 -0.147446   1.13262 0.0464923 0.000666667
 0.985503 -0.146692   1.13828 -0.0115688 0.000666667
 0.977942 -0.138955   1.11195 -0.2864 0.000666667
 0.968757 -0.134933   1.10648 -0.25201 0.000666667
 0.975071 -0.137058   1.11608 -0.195683 0.000666667
 0.981444 -0.137667   1.12392 -0.289937 0.000666667
  0.99434 -0.151395   1.11952 0.0500766 0.000666667
 0.997566 -0.155828   1.12945 0.248753 0.000666667
  0.98592 -0.145295   1.11086 -0.0670568 0.000666667
  0.99255 -0.149805   1.13674 0.0884674 0.000666667
 0.972325 -0.141545   1.12582 -0.0769621 0.000666667
 0.991922 -0.149464   1.10389 0.206102 0.000666667
 0.987452 -0.153016   1.09877 0.0227839 0.000666667
 0.987931 -0.142596   1.08996 -0.190984 0.000666667
  0.97441 -0.143384    1.1117 -0.0056555 0.000666667
0.988462 -0.14452  1.08309 -0.0477597 0.000666667
 0.977838 -0.144714     1.098 -0.165296 0.000666667
 0.992164 -0.156546   1.12897 0.0442554 0.000666667
 0.989179 -0.138789    1.1255 0.00030731 0.000666667
 0.985697 -0.146911   1.10763 -0.0756814 0.000666667
 0.977528 -0.137022   1.11011 -0.321365 0.000666667
 0.982299 -0.144584   1.10909 0.3665 0.000666667
 0.985867 -0.143804   1.12264 -0.017433 0.000666667
0.980199 -0.14965   1.1125 0.0619315 0.000666667
 0.977534 -0.140071   1.10636 -0.303872 0.000666667
  0.99239 -0.155003    1.1293 -0.0217908 0.000666667
  0.98746 -0.147038   1.11401 -0.0706557 0.000666667
 0.975454 -0.146526   1.13652 -0.168992 0.000666667
 0.989933 -0.144177   1.10947 -0.0184755 0.000666667
 0.996301 -0.152272   1.13606 0.104535 0.000666667
 0.991097 -0.144329   1.13323 0.110376 0.000666667
 0.989598 -0.144265   1.13069 0.101339 0.000666667
 0.976433 -0.139598   1.10602 -0.33433 0.000666667
 0.993109 -0.150109    1.1021 0.00785303 0.000666667
 0.983742 -0.142502   1.11298 0.051676 0.000666667
0.992368 -0.15106  1.10508 0.0243887 0.000666667
 0.979267 -0.140476   1.12863 -0.151994 0.000666667
 0.984985 -0.147933   1.10704 -0.0483057 0.000666667
 0.988236 -0.149233   1.13251 -0.0589983 0.000666667
0.988057 -0.15025  1.13873 -0.0385943 0.000666667
 0.974769 -0.142382   1.10984 -0.00778484 0.000666667
 0.992359 -0.154369   1.10047 0.0112585 0.000666667
 0.976886 -0.135961   1.10847 -0.306127 0.000666667
 0.972239 -0.136537   1.10593 -0.325772 0.000666667
 0.988121 -0.140359   1.12448 0.00856263 0.000666667
  0.98444 -0.147233   1.10892 -0.0804998 0.000666667
 0.984736 -0.147173   1.11428 -0.0584721 0.000666667
 0.978576 -0.146906   1.14361 0.0437726 0.000666667
 0.977455 -0.142323   1.10628 -0.323785 0.000666667
 0.987573 -0.152467   1.10034 -0.0209993 0.000666667
 0.978772 -0.140828    1.1097 -0.302303 0.000666667
 0.985563 -0.145152   1.08896 -0.165081 0.000666667
 0.975801 -0.135892   1.12926 -0.204588 0.000666667
 0.977705 -0.148485   1.09677 -0.147715 0.000666667
 0.986521 -0.146383   1.08498 -0.100015 0.000666667
  0.97882 -0.138554    1.1091 -0.357127 0.000666667
 0.989882 -0.149279    1.1199 0.0504544 0.000666667
 0.973093 -0.136557   1.10573 -0.308627 0.000666667
 0.994887 -0.157053   1.14126 0.0606562 0.000666667
  0.98783 -0.148402   1.13104 -0.0640918 0.000666667
 0.985592 -0.147604   1.10803 -0.057868 0.000666667
 0.977584 -0.136614   1.12766 -0.313869 0.000666667
 0.992712 -0.153188   1.12638 -0.278485 0.000666667
 0.995213 -0.155532   1.14005 0.0275006 0.000666667
 0.989649 -0.151569   1.13728 0.0364977 0.000666667
 0.986206 -0.144903   1.14431 -0.215984 0.000666667
 0.985095 -0.150391   1.12788 -0.0510478 0.000666667
 0.972492 -0.137125   1.12862 -0.32795 0.000666667
 0.986866 -0.146958   1.13169 -0.0600737 0.000666667
 0.986645 -0.146243   1.12543 -0.214104 0.000666667
 0.972183 -0.133068   1.11998 -0.244148 0.000666667
 0.993077 -0.156585   1.13871 0.0308037 0.000666667
 0.974702 -0.135007   1.10558 -0.162433 0.000666667
 0.973736 -0.134093   1.11839 -0.205944 0.000666667
 0.994504 -0.150458   1.13588 0.10476 0.000666667
 0.985305 -0.146987   1.14486 -0.0701515 0.000666667
 0.982095 -0.144971   1.10867 0.398956 0.000666667
 0.977185 -0.146384   1.10014 -0.162313 0.000666667
 0.987354 -0.151647   1.08837 0.295383 0.000666667
 0.973912 -0.133242   1.11455 -0.197085 0.000666667
 0.994257 -0.149307   1.08735 0.292052 0.000666667
 0.986681 -0.138651   1.12169 -0.25974 0.000666667
 0.988027 -0.144289   1.13297 0.0749766 0.000666667
 0.991418 -0.150598   1.08564 0.262722 0.000666667
 0.989562 -0.148695    1.1278 -0.268183 0.000666667
 0.981314 -0.138396   1.10563 -0.347014 0.000666667
0.978902 -0.13944  1.11057 -0.264636 0.000666667
 0.992797 -0.156615   1.13099 -0.00213572 0.000666667
 0.997285 -0.156058   1.14031 0.0689886 0.000666667
0.988066 -0.14587  1.08949 -0.172692 0.000666667
0.989954 -0.14981  1.11943 0.0367282 0.000666667
0.982149 -0.14481  1.10704 0.0305285 0.000666667
 0.993102 -0.149555   1.10602 -0.0342311 0.000666667
 0.979025 -0.145372   1.12775 -0.169692 0.000666667
 0.993663 -0.156165   1.13451 -0.0473524 0.000666667
 0.979232 -0.136314   1.11991 -0.28066 0.000666667
 0.986293 -0.153713   1.14893 -0.338477 0.000666667
 0.976389 -0.143384   1.13558 -0.165959 0.000666667
 0.973754 -0.141973   1.12381 -0.0534336 0.000666667
 0.984966 -0.154681   1.12801 -0.0246331 0.000666667
 0.999178 -0.154486   1.12459 0.247256 0.000666667
  0.98582 -0.150787     1.129 -0.0567014 0.000666667
 0.990065 -0.150772    1.1163 0.0339781 0.000666667
 0.978709 -0.136943   1.12649 -0.569699 0.000666667
 0.973505 -0.136157   1.13517 -0.249831 0.000666667
 1.00132 -0.15286  1.12779 0.243759 0.000666667
 0.961917 -0.128779   1.10417 -0.487392 0.000666667
 0.984389 -0.145753   1.13998 0.195253 0.000666667
0.998295 -0.1538 1.13188 0.10286 0.000666667
 0.984915 -0.148434   1.12077 0.019281 0.000666667
 0.989121 -0.148078   1.11595 0.00190503 0.000666667
 0.997327 -0.153124   1.13215 0.226822 0.000666667
 0.989185 -0.146791   1.12323 0.0328466 0.000666667
 0.987212 -0.151609   1.14102 -0.0395583 0.000666667
 0.977597 -0.137295   1.11257 -0.273344 0.000666667
 0.996218 -0.152776    1.1367 0.106994 0.000666667
  0.99139 -0.150294   1.14073 0.0715726 0.000666667
 0.992885 -0.155433   1.12713 0.0381022 0.000666667
 0.977875 -0.142753   1.13757 0.0901809 0.000666667
  0.99098 -0.153842   1.13014 -0.035653 0.000666667
 0.978265 -0.144599   1.10145 -0.0853729 0.000666667
0.986647 -0.14172  1.08482 -0.0431641 0.000666667
 0.982143 -0.146643   1.15641 -0.200536 0.000666667
 0.976563 -0.136353   1.11205 -0.268142 0.000666667
  0.97753 -0.136187   1.11717 -0.0996313 0.000666667
 0.994705 -0.151999   1.16022 0.253088 0.000666667
 0.982673 -0.148592   1.10868 -0.0364782 0.000666667
 0.978592 -0.144951    1.0997 -0.150492 0.000666667
 0.985228 -0.145952   1.11741 -0.0793981 0.000666667
 0.996283 -0.154402   1.14386 0.0946976 0.000666667
 0.981952 -0.144725   1.11918 -0.0997336 0.000666667
 0.983849 -0.148859   1.10674 -0.0530945 0.000666667
 0.976853 -0.140889   1.10777 -0.0684781 0.000666667
0.986101 -0.15206   1.1328 -0.0779084 0.000666667
 0.978822 -0.145101   1.13211 0.0229436 0.000666667
 0.989817 -0.145447   1.11133 0.0686779 0.000666667
 0.978449 -0.147098   1.12704 -0.20736 0.000666667
 0.974819 -0.134932   1.10824 -0.314824 0.000666667
 0.989758 -0.142816    1.1159 -0.135427 0.000666667
 0.983392 -0.149408   1.12685 0.162557 0.000666667
0.986928 -0.14754  1.10845 -0.00611759 0.000666667
 0.982735 -0.144896   1.08092 -0.0272928 0.000666667
 0.999408 -0.150263   1.12673 0.239007 0.000666667
  0.98142 -0.145473   1.15019 -0.20491 0.000666667
 0.976641 -0.137576    1.1051 -0.363711 0.000666667
 0.975345 -0.136835   1.12946 -0.309171 0.000666667
 0.975157 -0.134396   1.10541 -0.100257 0.000666667
 0.989231 -0.146407   1.12297 0.0423733 0.000666667
 0.990787 -0.157077   1.10181 -0.0533798 0.000666667
  0.99304 -0.149662   1.16056 0.230671 0.000666667
 0.989572 -0.151658    1.1289 -0.0357234 0.000666667
  0.98128 -0.136427   1.10281 -0.333927 0.000666667
 0.986659 -0.141858   1.13384 -0.0918479 0.000666667
0.984811 -0.1441 1.13882 0.213418 0.000666667
 0.989616 -0.148636   1.12166 0.0320072 0.000666667
 0.970163 -0.142436   1.10116 -0.0635648 0.000666667
 0.979713 -0.137989   1.10992 -0.352649 0.000666667
   0.9891 -0.147198   1.11479 -0.024648 0.000666667
 0.973261 -0.134791   1.10761 -0.311658 0.000666667
 0.990058 -0.150036   1.08634 0.268414 0.000666667
 0.988409 -0.146403   1.11647 -0.0202423 0.000666667
 0.981944 -0.143125   1.11353 0.0510534 0.000666667
 0.989251 -0.152867   1.10067 0.0360867 0.000666667
 0.979763 -0.138168   1.12445 -0.268887 0.000666667
 0.991748 -0.147285   1.11464 -0.0169405 0.000666667
 0.987074 -0.147348   1.11718 -0.018254 0.000666667
  0.97282 -0.138704   1.12144 -0.0488671 0.000666667
 0.992615 -0.146753   1.12087 0.0610494 0.000666667
 0.989688 -0.152823   1.12517 -0.215139 0.000666667
 0.979478 -0.140475   1.12565 -0.149538 0.000666667
 0.980695 -0.138889   1.10385 -0.375008 0.000666667
 0.971469 -0.139193   1.11996 -0.147321 0.000666667
 0.993176 -0.151001   1.09037 0.265905 0.000666667
 0.986059 -0.147198   1.11193 -0.0677779 0.000666667
 0.982565 -0.139526   1.11234 0.0613899 0.000666667
 0.991789 -0.153523   1.10071 0.0296853 0.000666667
 0.982155 -0.145646   1.11511 0.00146798 0.000666667
 0.993722 -0.152995    1.0918 0.245461 0.000666667
 0.977573 -0.149589   1.07703 -0.0953454 0.000666667
 0.984419 -0.146945   1.12526 0.00501828 0.000666667
 0.994392 -0.150759   1.12448 0.030235 0.000666667
 0.98679 -0.14223  1.08771 -0.201393 0.000666667
 0.988059 -0.150721   1.12264 0.0626997 0.000666667
 0.975612 -0.138725   1.12933 -0.323623 0.000666667
 0.979312 -0.139019   1.12585 -0.157089 0.000666667
 0.995146 -0.154953   1.14168 0.0474324 0.000666667
 0.967972 -0.139033   1.09762 -0.185448 0.000666667
 0.993698 -0.156541   1.14206 0.0374175 0.000666667
 0.991087 -0.149855   1.11576 -0.0349999 0.000666667
 0.982744 -0.135621    1.1236 -0.291414 0.000666667
 0.987398 -0.143611    1.1345 -0.0885215 0.000666667
 0.973232 -0.141537     1.103 -0.0352222 0.000666667
 0.977333 -0.138139   1.10846 -0.325967 0.000666667
 0.978616 -0.147802   1.16006 -0.153365 0.000666667
 0.972276 -0.141316   1.12257 -0.148168 0.000666667
0.986226 -0.14838  1.11327 -0.0497819 0.000666667
 0.985279 -0.147713   1.11315 -0.0178526 0.000666667
0.983272 -0.1452 1.10501 -0.162621 0.000666667
 0.978651 -0.148337   1.14686 0.0432398 0.000666667
 0.992093 -0.150061    1.0981 0.0244745 0.000666667
 0.991093 -0.152171   1.14179 -0.0088914 0.000666667
0.983362 -0.13783  1.11918 -0.292666 0.000666667
 0.983449 -0.138032   1.11268 -0.296926 0.000666667
 0.979165 -0.136559   1.11014 -0.282465 0.000666667
 0.977504 -0.137094   1.10518 -0.370323 0.000666667
 0.987138 -0.143539   1.13478 0.112755 0.000666667
 0.982247 -0.138518   1.11173 0.0213032 0.000666667
 0.992949 -0.158703   1.13303 -0.00951579 0.000666667
 0.983717 -0.138233   1.10763 -0.330955 0.000666667
0.987999 -0.14897  1.10988 -0.0786122 0.000666667
 0.984328 -0.145847   1.14418 0.0902722 0.000666667
 0.989778 -0.146859   1.14324 0.103494 0.000666667
 0.989159 -0.146524   1.13252 0.0957874 0.000666667
 0.978764 -0.144285   1.12774 -0.208169 0.000666667
 0.996759 -0.154745    1.1275 0.268018 0.000666667
  0.98863 -0.149631    1.1421 -0.0134182 0.000666667
 0.985398 -0.143226   1.14421 0.0731407 0.000666667
 0.986217 -0.140731   1.08942 -0.395788 0.000666667
 0.984006 -0.148809   1.12789 0.143396 0.000666667
  0.99539 -0.153675   1.13323 0.13141 0.000666667
 0.975206 -0.138892   1.12374 -0.0529006 0.000666667
 0.989768 -0.145911   1.11192 0.0597088 0.000666667
  0.97961 -0.143252   1.11211 0.0636975 0.000666667
 0.975878 -0.136727   1.10724 -0.330943 0.000666667
 0.981312 -0.143902   1.13651 0.0706801 0.000666667
 0.977386 -0.133517   1.10817 -0.350373 0.000666667
 0.975869 -0.145373   1.13657 -0.158957 0.000666667
  0.98113 -0.143304   1.12682 -0.182671 0.000666667
  0.97158 -0.143759   1.09924 -0.0756777 0.000666667
 0.978652 -0.141876   1.11417 0.0682281 0.000666667
0.992069 -0.15158  1.08848 0.251919 0.000666667
   0.9763 -0.145023   1.11062 -0.199938 0.000666667
 0.976043 -0.132445   1.10745 -0.334758 0.000666667
 0.978985 -0.142876   1.13275 -0.025743 0.000666667
0.987651 -0.14815   1.1426 0.0822144 0.000666667
 0.987968 -0.152845   1.11156 -0.0762316 0.000666667
 0.985269 -0.145627   1.12582 -0.191839 0.000666667
 0.985724 -0.142532   1.14454 -0.205426 0.000666667
  0.98982 -0.144892   1.10382 -0.0294943 0.000666667
 0.993749 -0.154213   1.14419 0.0988162 0.000666667
 0.982671 -0.137272   1.10543 -0.32814 0.000666667
  0.98304 -0.138734   1.07885 -0.242174 0.000666667
0.982603 -0.14411  1.08173 -0.0446088 0.000666667
 0.99285 -0.14855  1.10651 -0.0249987 0.000666667
 0.989137 -0.149535   1.11533 -0.071597 0.000666667
 0.994427 -0.146774   1.10592 0.227747 0.000666667
 0.977777 -0.135107   1.11801 -0.111433 0.000666667
  0.99507 -0.155836    1.1424 0.0516854 0.000666667
 0.983415 -0.144137   1.14568 -0.0902297 0.000666667
 0.984308 -0.136775   1.11284 0.0128107 0.000666667
 0.97612 -0.13826  1.10761 -0.309643 0.000666667
 0.979829 -0.144647   1.10375 -0.154141 0.000666667
 0.998278 -0.158127   1.14312 0.0976588 0.000666667
 0.992106 -0.155586   1.14256 0.0884929 0.000666667
 0.98131 -0.14054  1.12081 0.00901031 0.000666667
 0.994435 -0.152977    1.1424 0.107185 0.000666667
 0.981664 -0.143651   1.11627 -0.00746626 0.000666667
 0.995576 -0.155803   1.10083 0.235852 0.000666667
 0.971411 -0.137738   1.12395 -0.328241 0.000666667
 0.97759 -0.13845  1.10541 -0.0534172 0.000666667
 0.985436 -0.153417   1.11341 0.00675283 0.000666667
 0.983884 -0.146311   1.11653 -0.0162216 0.000666667
 0.987816 -0.137689   1.12905 -0.210235 0.000666667
  0.98819 -0.147737   1.13223 0.104351 0.000666667
  0.98235 -0.143343   1.11212 0.0501979 0.000666667
 0.975518 -0.143263   1.10409 -0.0301458 0.000666667
 0.992846 -0.149789   1.12019 0.0538523 0.000666667
 0.999803 -0.152871   1.12602 0.297774 0.000666667
 0.990121 -0.145482   1.13278 0.0792066 0.000666667
 0.988248 -0.150893   1.12613 -0.218966 0.000666667
 0.985895 -0.146334   1.10925 -0.0501079 0.000666667
 0.984395 -0.141587   1.11953 0.0117482 0.000666667
 0.990145 -0.148444   1.11359 -0.00446914 0.000666667
 0.987903 -0.150072   1.14144 -0.0133468 0.000666667
 0.981301 -0.138935   1.10557 -0.339223 0.000666667
 0.990112 -0.153337   1.10386 -0.0148295 0.000666667
 0.980058 -0.135754   1.10827 -0.344878 0.000666667
 0.977105 -0.136295   1.10822 -0.32888 0.000666667
  0.97395 -0.138424   1.12799 -0.328716 0.000666667
 0.976734 -0.137082   1.11132 -0.343952 0.000666667
 0.991222 -0.149116   1.11391 -0.0240525 0.000666667
 0.976835 -0.141403    1.1239 -0.0893359 0.000666667
 0.993308 -0.149109   1.09048 0.279414 0.000666667
 0.979829 -0.143182   1.11615 0.0341585 0.000666667
 0.986571 -0.146918   1.12258 0.0458019 0.000666667
 0.995097 -0.152621   1.16008 0.257624 0.000666667
 0.995611 -0.155552   1.13861 0.0929404 0.000666667
 0.989545 -0.149275   1.12782 0.0647921 0.000666667
 0.975408 -0.140155   1.10461 -0.341128 0.000666667
 0.983963 -0.141658   1.13302 -0.0041827 0.000666667
 0.990405 -0.146582   1.08331 -0.106782 0.000666667
 0.974788 -0.140924   1.11846 -0.189556 0.000666667
 0.989452 -0.146944   1.11002 -0.0801292 0.000666667
 0.987346 -0.146046   1.14086 0.195084 0.000666667
  0.98812 -0.152644   1.10431 -0.145836 0.000666667
  0.97902 -0.142316   1.11441 0.040946 0.000666667
 0.984459 -0.149693   1.12715 -0.0438328 0.000666667
 0.995209 -0.156978   1.14216 0.0231232 0.000666667
 0.979722 -0.137391   1.10183 -0.356763 0.000666667
 0.990596 -0.149187   1.12005 0.037801 0.000666667
 0.986667 -0.147049     1.122 0.0272962 0.000666667
 0.985461 -0.146195   1.09403 -0.185989 0.000666667
 0.998898 -0.149651   1.10743 0.197953 0.000666667
 0.985907 -0.154349   1.12447 -0.0737779 0.000666667
 0.976424 -0.143642   1.09343 -0.00874999 0.000666667
  1.00198 -0.150097   1.12794 0.257983 0.000666667
 0.987683 -0.145441   1.09082 -0.17692 0.000666667
 0.980794 -0.149126   1.07481 -0.115567 0.000666667
 0.973035 -0.139511   1.11884 -0.294811 0.000666667
 0.974332 -0.138138   1.11597 -0.206612 0.000666667
 0.985636 -0.143182    1.0811 -0.0808424 0.000666667
  0.98108 -0.138782   1.12023 -0.00102544 0.000666667
 0.980862 -0.140369   1.11953 -0.0205179 0.000666667
 0.991862 -0.153543   1.09902 0.0171932 0.000666667
 0.987379 -0.147937   1.10874 -0.0400956 0.000666667
 0.971385 -0.141701   1.12248 -0.167824 0.000666667
 0.985434 -0.144866   1.11148 0.0862424 0.000666667
0.985542 -0.14899  1.11238 -0.0222667 0.000666667
 0.977836 -0.134596   1.10844 -0.399572 0.000666667
 0.99022 -0.15115  1.12159 0.0529924 0.000666667
 0.984714 -0.151413    1.1134 0.00748109 0.000666667
0.989564 -0.14913  1.11367 -0.0295941 0.000666667
  0.99826 -0.155224   1.13222 0.258676 0.000666667
 0.993268 -0.156191   1.13337 -0.00277863 0.000666667
 0.981545 -0.142187   1.11532 0.00114378 0.000666667
   0.9938 -0.154453   1.14178 0.056648 0.000666667
 0.999658 -0.151566   1.12815 0.247206 0.000666667
0.985224 -0.14475  1.12038 -0.119852 0.000666667
 0.989833 -0.144611   1.13313 0.1107 0.000666667
 0.979601 -0.147079   1.13237 -0.00809971 0.000666667
 0.986704 -0.146775    1.1136 -0.0476609 0.000666667
 0.987737 -0.143415   1.13839 0.207924 0.000666667
  0.98799 -0.150394     1.121 0.0148177 0.000666667
 0.973388 -0.138195   1.12417 -0.0242149 0.000666667
 0.977041 -0.142775   1.11304 0.00588216 0.000666667
 0.979734 -0.136688   1.10756 -0.369187 0.000666667
 0.973367 -0.134931   1.11771 -0.208193 0.000666667
 0.990468 -0.146738   1.11446 -0.0060075 0.000666667
 0.976087 -0.138115   1.10996 -0.293778 0.000666667
0.979845 -0.13745  1.10748 -0.360419 0.000666667
 0.989727 -0.154316   1.10019 -0.0285138 0.000666667
 0.988072 -0.146908   1.11019 -0.018762 0.000666667
  1.00342 -0.152818   1.09746 0.162239 0.000666667
 0.972262 -0.135989   1.12121 -0.290526 0.000666667
 0.985354 -0.145791   1.10943 0.398335 0.000666667
 0.989125 -0.147144   1.13172 0.101544 0.000666667
 0.972407 -0.145593   1.13438 -0.308538 0.000666667
0.985321 -0.14921  1.10974 -0.0757323 0.000666667
 0.996462 -0.154234   1.13861 0.0866609 0.000666667
 0.989537 -0.149859   1.13917 0.0584811 0.000666667
 0.985568 -0.149427   1.11528 -0.0998663 0.000666667
 0.980978 -0.140282   1.09725 -0.101629 0.000666667
 0.988705 -0.152998   1.14096 0.0829603 0.000666667
  1.00155 -0.153979   1.12841 0.262896 0.000666667
 0.975362 -0.135959   1.10887 -0.313555 0.000666667
  0.98742 -0.150642   1.13304 -0.0826594 0.000666667
 0.978374 -0.135748    1.1058 -0.347813 0.000666667
 0.990452 -0.151287    1.1384 0.00705787 0.000666667
 0.988719 -0.153731   1.11766 0.238787 0.000666667
 0.992063 -0.153509   1.09821 0.0186198 0.000666667
 0.981746 -0.142283   1.11072 0.117431 0.000666667
 0.975811 -0.135987   1.10791 -0.321717 0.000666667
  0.99516 -0.156374   1.14117 0.0475211 0.000666667
 0.988649 -0.145622   1.12805 -0.218577 0.000666667
 0.985181 -0.147992   1.11041 -0.0703563 0.000666667
 0.984562 -0.149673   1.10857 -0.0254153 0.000666667
 0.997064 -0.147794   1.14565 0.0280171 0.000666667
 0.993173 -0.146811   1.11727 -0.215328 0.000666667
0.991814 -0.14972  1.12347 0.0454181 0.000666667
 0.985776 -0.144182   1.12373 -0.256929 0.000666667
  0.98001 -0.144849   1.09961 -0.156825 0.000666667
0.991734 -0.14389  1.11099 -0.0427654 0.000666667
 0.969849 -0.134638   1.10549 -0.238181 0.000666667
 0.992612 -0.148029   1.12105 0.0326616 0.000666667
  0.98104 -0.138277    1.1104 0.136391 0.000666667
 0.970391 -0.134683   1.11751 -0.31077 0.000666667
0.993734 -0.15358  1.14254 0.0992668 0.000666667
 0.978019 -0.141597   1.13672 0.0826475 0.000666667
 0.994578 -0.156392   1.12946 0.0260589 0.000666667
 0.980396 -0.144526    1.1034 -0.1051 0.000666667
 0.977116 -0.137797     1.113 -0.298671 0.000666667
  0.98902 -0.146817   1.13884 0.0819027 0.000666667
 0.990114 -0.153654   1.09741 -0.0126828 0.000666667
 0.978657 -0.138136   1.11261 -0.348938 0.000666667
 0.975278 -0.135947   1.12269 -0.337901 0.000666667
  0.99011 -0.156274   1.12549 0.0541291 0.000666667
 0.970332 -0.134195   1.12031 -0.2966 0.000666667
 0.986364 -0.147538   1.10649 -0.046457 0.000666667
 0.987041 -0.149982   1.13398 0.0638052 0.000666667
 0.999921 -0.152609   1.12972 0.295213 0.000666667
 0.986937 -0.150167   1.11606 -0.100225 0.000666667
 0.992196 -0.147125   1.13289 0.0263637 0.000666667
 0.986602 -0.143681   1.08412 -0.0694775 0.000666667
 0.988791 -0.142614   1.08138 -0.0103721 0.000666667
 0.974867 -0.133482   1.11949 -0.237637 0.000666667
 0.986635 -0.143013   1.12858 -0.277788 0.000666667
 0.982221 -0.143883   1.11254 0.0275852 0.000666667
 0.979315 -0.142514   1.11407 0.0694441 0.000666667
 0.985995 -0.148392   1.12159 0.0631013 0.000666667
 0.993973 -0.151826   1.10443 0.202411 0.000666667
 0.980719 -0.139455   1.10193 0.0057868 0.000666667
 0.993775 -0.150939   1.13599 0.111694 0.000666667
 0.988696 -0.146243   1.08892 -0.17273 0.000666667
 0.987633 -0.148617   1.13988 0.0543758 0.000666667
 0.999338 -0.156853   1.13015 0.248135 0.000666667
  0.98932 -0.145278   1.13024 0.0985354 0.000666667
 0.986242 -0.146823   1.11279 -0.00685295 0.000666667
 0.974118 -0.138629   1.12955 -0.317193 0.000666667
 0.980368 -0.138619   1.10585 -0.337881 0.000666667
  0.98282 -0.149724   1.11481 0.0879127 0.000666667
 0.987045 -0.150616   1.12808 -0.20512 0.000666667
 0.993442 -0.147525   1.10563 -0.0567146 0.000666667
  0.98667 -0.146354   1.13235 -0.0520797 0.000666667
0.999233 -0.15539   1.1452 0.0926989 0.000666667
 0.978874 -0.138814   1.11963 0.00252739 0.000666667
 0.990941 -0.154498   1.10016 -0.00886603 0.000666667
 0.983827 -0.143726   1.13327 0.00554105 0.000666667
 0.989814 -0.146574   1.13154 -0.0739286 0.000666667
  0.98076 -0.148931   1.15484 -0.1625 0.000666667
 0.986738 -0.149935   1.12028 0.0763232 0.000666667
 0.986692 -0.145845   1.11686 -0.0341275 0.000666667
   1.0009 -0.154607   1.12509 0.198542 0.000666667
 0.974539 -0.134417   1.11855 -0.211171 0.000666667
0.975466 -0.14023  1.13914 -0.268051 0.000666667
 0.987365 -0.150414   1.12244 0.0881005 0.000666667
 0.983685 -0.152609   1.11627 0.0473329 0.000666667
 0.973358 -0.134719   1.10517 -0.135814 0.000666667
 0.970949 -0.136565    1.1506 -0.231759 0.000666667
 0.987123 -0.145882   1.10966 -0.0517503 0.000666667
 0.984665 -0.147565   1.10916 -0.0636097 0.000666667
 0.993868 -0.153165   1.14004 0.112696 0.000666667
 0.994683 -0.156173   1.13085 0.0349413 0.000666667
 0.979991 -0.137511   1.11168 -0.332407 0.000666667
 0.998957 -0.151731   1.14118 -0.196462 0.000666667
 0.987255 -0.148456   1.12228 0.0272991 0.000666667
 0.977934 -0.143603   1.13827 0.111985 0.000666667
 0.985713 -0.146872   1.12292 -0.00622891 0.000666667
 0.981483 -0.140957    1.1105 -0.301636 0.000666667
 0.984175 -0.144076   1.08368 -0.0519953 0.000666667
 0.975466 -0.142879   1.10133 -0.151333 0.000666667
 0.977369 -0.137981   1.12064 -0.187872 0.000666667
 0.977379 -0.139616   1.11264 -0.31876 0.000666667
 0.986089 -0.146105   1.08752 0.281113 0.000666667
 0.989057 -0.145806   1.08807 -0.219857 0.000666667
 0.989378 -0.155369   1.13568 0.108351 0.000666667
 0.989409 -0.150447    1.1056 -0.123452 0.000666667
0.988127 -0.15006  1.13339 -0.0369303 0.000666667
 0.979449 -0.146777   1.11176 0.0615473 0.000666667
 0.985259 -0.152438   1.11686 -0.0557705 0.000666667
 0.979068 -0.138392   1.10934 -0.317765 0.000666667
0.970175 -0.14401  1.12472 -0.343754 0.000666667
0.980935 -0.14171  1.10829 0.11257 0.000666667
 0.985939 -0.151991   1.10813 -0.0576798 0.000666667
   0.9787 -0.142779   1.13717 0.0911455 0.000666667
 0.98468 -0.14852  1.13683 -0.0270575 0.000666667
  0.99293 -0.144681   1.10873 0.0169737 0.000666667
 0.990716 -0.154009   1.12302 0.130439 0.000666667
 0.974614 -0.139433   1.12119 -0.308007 0.000666667
0.991324 -0.15107  1.12686 0.0746791 0.000666667
 0.990161 -0.148146   1.14114 0.0822808 0.000666667
 0.993462 -0.146307   1.09075 0.00965596 0.000666667
 0.998315 -0.155535   1.13468 0.0870641 0.000666667
 0.996565 -0.148531    1.1232 0.0810796 0.000666667
 0.974626 -0.140449   1.13696 -0.225268 0.000666667
 0.974283 -0.142228   1.12239 -0.0475971 0.000666667
0.978418 -0.14493  1.10189 -0.154103 0.000666667
 0.987898 -0.149785   1.11598 0.0361762 0.000666667
  1.00472 -0.152992    1.0965 0.160283 0.000666667
 0.988267 -0.148857   1.14115 0.0312918 0.000666667
  0.97415 -0.141341   1.12093 -0.0670886 0.000666667
 0.989263 -0.147381   1.11326 -0.0562303 0.000666667
  0.98293 -0.147704   1.14503 0.0656164 0.000666667
 0.973016 -0.138963   1.12299 -0.12856 0.000666667
 0.988466 -0.149703   1.10842 -0.0703236 0.000666667
0.986452 -0.14882  1.12431 0.054712 0.000666667
  0.97698 -0.142331   1.11603 0.05843 0.000666667
 0.989591 -0.144503   1.13262 0.0610719 0.000666667
 0.985228 -0.148881   1.11503 -0.0661918 0.000666667
 0.990672 -0.146919   1.11699 -0.0314057 0.000666667
 0.974143 -0.138998   1.13675 -0.253172 0.000666667
 0.988401 -0.149091   1.13309 0.0783086 0.000666667
 0.978012 -0.141229   1.09473 -0.0826329 0.000666667
 0.988287 -0.145507   1.08902 -0.160344 0.000666667
 0.987708 -0.146588   1.13518 -0.0420818 0.000666667
0.985139 -0.14377  1.12619 -0.180035 0.000666667
 0.986954 -0.142112   1.09116 -0.437442 0.000666667
 0.985788 -0.148588   1.11177 -0.0543339 0.000666667
 0.978966 -0.140503    1.1087 -0.299482 0.000666667
  0.97531 -0.143637    1.1352 -0.274783 0.000666667
 0.978544 -0.134858   1.11004 -0.343328 0.000666667
 0.980822 -0.140612   1.11398 0.265918 0.000666667
 0.972184 -0.139471    1.1235 -0.319196 0.000666667
 0.980349 -0.147096   1.13241 0.0147322 0.000666667
  1.00267 -0.152575   1.12613 0.283758 0.000666667
 0.992393 -0.151666   1.13885 0.114958 0.000666667
 0.978799 -0.135121   1.10679 -0.34507 0.000666667
  0.97972 -0.139885   1.10893 -0.324867 0.000666667
  1.00055 -0.154295   1.12752 0.268449 0.000666667
 0.989307 -0.143347   1.11754 -0.11787 0.000666667
 0.991841 -0.150327   1.15898 0.235624 0.000666667
 0.979984 -0.137621   1.11057 -0.367095 0.000666667
 0.979104 -0.135764   1.12919 -0.128932 0.000666667
 0.976814 -0.138265   1.12179 -0.393891 0.000666667
 0.984415 -0.148611   1.10978 -0.0709974 0.000666667
 0.997512 -0.155267   1.14059 0.0682982 0.000666667
 0.97629 -0.14438   1.1375 0.104075 0.000666667
 0.974047 -0.136808   1.11219 -0.275817 0.000666667
 0.974094 -0.146388   1.10857 -0.209123 0.000666667
  0.98511 -0.150719    1.1072 -0.0599478 0.000666667
 0.972973 -0.135034   1.11924 -0.221608 0.000666667
 0.987951 -0.147297   1.13439 0.0648701 0.000666667
 0.985853 -0.139643   1.08934 -0.388246 0.000666667
  0.97942 -0.138303   1.10876 -0.338339 0.000666667
 0.999164 -0.155522   1.12686 0.293381 0.000666667
  0.98661 -0.149875   1.10752 -0.00692084 0.000666667
 0.986921 -0.143593   1.12818 -0.29083 0.000666667
 0.986212 -0.148663   1.12205 0.0651447 0.000666667
   0.9782 -0.140641   1.11195 -0.283977 0.000666667
 0.995132 -0.150236   1.10568 -0.0248894 0.000666667
0.976997 -0.14204  1.12418 -0.147516 0.000666667
 0.985278 -0.144746   1.14161 0.0603745 0.000666667
 0.997601 -0.152744   1.13371 0.285119 0.000666667
 0.989455 -0.153385   1.10429 -0.16814 0.000666667
 0.996431 -0.154006   1.13816 0.113567 0.000666667
  0.98494 -0.143875   1.13634 0.216452 0.000666667
 0.981209 -0.148205   1.14093 0.11189 0.000666667
 0.992376 -0.154515   1.14514 0.100362 0.000666667
 0.984069 -0.149237   1.10776 -0.043793 0.000666667
 0.986214 -0.152508   1.11394 -0.0688889 0.000666667
 0.977102 -0.138413   1.10809 -0.295868 0.000666667
 0.990348 -0.149611   1.11955 0.0541425 0.000666667
 0.994144 -0.147689   1.10588 0.0184364 0.000666667
 0.979297 -0.137927   1.12202 -0.36567 0.000666667
 0.988788 -0.150436   1.13315 -0.0897705 0.000666667
 0.979806 -0.138833   1.10615 -0.341281 0.000666667
 0.991357 -0.153429   1.12725 -0.00439426 0.000666667
 0.981211 -0.136276   1.11209 -0.319305 0.000666667
 0.988807 -0.152075   1.14006 0.072683 0.000666667
 0.993001 -0.151012   1.10217 0.00957977 0.000666667
0.971367 -0.13497  1.11938 -0.25514 0.000666667
 0.994419 -0.152747   1.13516 0.10471 0.000666667
 0.973925 -0.134835   1.10396 -0.157782 0.000666667
 0.996165 -0.153606   1.12731 0.264669 0.000666667
  0.99126 -0.147342   1.11476 -0.0115633 0.000666667
 0.977913 -0.136517   1.11177 -0.380436 0.000666667
  1.00491 -0.149466   1.11413 0.281591 0.000666667
  1.00022 -0.150175   1.12716 0.246812 0.000666667
 0.990426 -0.149546   1.11684 -0.032511 0.000666667
 0.980287 -0.138747   1.10939 -0.289678 0.000666667
 0.985926 -0.142246   1.08088 -0.0862415 0.000666667
 0.982663 -0.143357   1.13599 0.0702538 0.000666667
 0.985549 -0.145955   1.10755 -0.0833923 0.000666667
 0.987918 -0.148843   1.13574 0.10573 0.000666667
 0.990427 -0.151828   1.10714 -0.0263993 0.000666667
 0.992371 -0.155073   1.12868 -0.0599286 0.000666667
 0.982083 -0.141862   1.09275 -0.111367 0.000666667
 0.982949 -0.139451   1.10777 0.145073 0.000666667
 0.988798 -0.155718   1.12699 0.140878 0.000666667
   0.9894 -0.146104   1.09144 0.0130236 0.000666667
0.979484 -0.13636   1.1121 -0.360857 0.000666667
  0.98831 -0.146884   1.08394 -0.0897665 0.000666667
0.978228 -0.1421 1.09875 -0.105128 0.000666667
 0.975625 -0.142168    1.1122 -0.0184983 0.000666667
  0.98388 -0.147176    1.0837 -0.088094 0.000666667
  0.99751 -0.152297   1.12723 0.248859 0.000666667
 0.984117 -0.140097    1.1177 -0.0783315 0.000666667
 0.976375 -0.138683   1.11077 -0.306908 0.000666667
 0.986953 -0.145212   1.12496 -0.0214796 0.000666667
0.982691 -0.1472 1.10068 -0.150624 0.000666667
0.985026 -0.1449  1.1245 -0.0244795 0.000666667
  0.99021 -0.150675   1.13817 0.0882334 0.000666667
 0.984534 -0.141205     1.119 -0.017556 0.000666667
 0.977826 -0.135911    1.1305 -0.202156 0.000666667
 0.979947 -0.143573   1.13149 0.000763615 0.000666667
 0.998194 -0.151898   1.13696 0.0966553 0.000666667
 0.979859 -0.136059   1.10726 -0.302485 0.000666667
 0.978036 -0.143235   1.12687 -0.193893 0.000666667
 0.988677 -0.146574   1.09204 -0.217137 0.000666667
 0.989155 -0.145189   1.13077 -0.0867113 0.000666667
 0.990651 -0.145395   1.08442 -0.115721 0.000666667
 0.994194 -0.152923   1.10239 0.0172852 0.000666667
 0.980065 -0.136501   1.10408 -0.338811 0.000666667
 0.992081 -0.153895    1.1258 -0.0509577 0.000666667
 0.977708 -0.150773   1.08189 0.310207 0.000666667
 0.976324 -0.140315   1.10014 -0.1536 0.000666667
 0.989473 -0.146592   1.13388 0.077919 0.000666667
  0.97952 -0.149357   1.10823 0.00256027 0.000666667
0.990279 -0.15513  1.09946 0.0268284 0.000666667
 0.990805 -0.144866   1.13202 0.110246 0.000666667
 0.963758 -0.129905   1.10366 -0.491686 0.000666667
 0.984994 -0.149501   1.11416 -0.0690968 0.000666667
 0.975968 -0.136116   1.11679 -0.188415 0.000666667
 0.976962 -0.137046   1.10772 -0.333994 0.000666667
 0.987003 -0.152821   1.08908 0.301518 0.000666667
 0.976334 -0.144885   1.13623 0.107244 0.000666667
 0.973685 -0.134684   1.12829 -0.326469 0.000666667
 0.985899 -0.146144    1.1124 0.0604112 0.000666667
 0.989079 -0.149998   1.13147 -0.0707733 0.000666667
0.999223 -0.15401   1.1338 0.248471 0.000666667
 0.997858 -0.151852   1.12926 0.252514 0.000666667
0.979737 -0.13781  1.10804 0.16696 0.000666667
 0.992484 -0.152472   1.08915 0.266639 0.000666667
 0.992314 -0.147515   1.13271 -0.0414451 0.000666667
 0.972896 -0.137116   1.10403 -0.11393 0.000666667
 0.988127 -0.141274   1.08595 -0.295108 0.000666667
 0.987204 -0.150841   1.11754 -0.109694 0.000666667
 0.985719 -0.146324   1.09342 -0.210791 0.000666667
0.993852 -0.15212  1.09069 0.258935 0.000666667
  0.97342 -0.136988   1.11977 -0.225274 0.000666667
 0.987924 -0.149089   1.11221 -0.0440846 0.000666667
 0.984864 -0.146152    1.1125 0.0443168 0.000666667
 0.979195 -0.147718   1.11017 0.0794074 0.000666667
 0.988307 -0.152233   1.16226 0.218449 0.000666667
  1.00132 -0.151984   1.12576 0.236308 0.000666667
 0.997117 -0.154694   1.14334 0.110742 0.000666667
 0.977714 -0.143937   1.13788 0.0863266 0.000666667
 0.986868 -0.149593   1.12463 0.0417135 0.000666667
 0.983156 -0.144758   1.08546 -0.0731584 0.000666667
 0.981543 -0.140638   1.10632 -0.322065 0.000666667
 0.979184 -0.143396   1.14965 -0.210744 0.000666667
0.996815 -0.15409  1.13206 0.110377 0.000666667
 0.962466 -0.128875   1.10793 -0.476664 0.000666667
 0.988052 -0.151391   1.14299 -0.0384284 0.000666667
 0.975928 -0.145904   1.11326 0.0193013 0.000666667
 0.977978 -0.140809   1.13381 -0.0183914 0.000666667
 0.981653 -0.138572   1.11245 -0.323596 0.000666667
 0.978108 -0.136835   1.11065 -0.2911 0.000666667
0.981098 -0.14959  1.08292 0.290338 0.000666667
 0.988228 -0.150104   1.11313 -0.0712745 0.000666667
  0.99945 -0.150775   1.11245 0.289168 0.000666667
 0.977738 -0.142329   1.09593 -0.191126 0.000666667
 0.986661 -0.140282   1.11345 0.365153 0.000666667
 0.988816 -0.144211   1.10806 -0.00139504 0.000666667
0.985794 -0.14658  1.11238 -0.0388674 0.000666667
0.977597 -0.14341   1.1281 -0.19126 0.000666667
 0.985816 -0.150577   1.12681 0.045281 0.000666667
 0.987411 -0.145063   1.13596 -0.0464373 0.000666667
 0.987354 -0.142276   1.11634 -0.0328268 0.000666667
 0.987794 -0.143438   1.11016 -0.00121558 0.000666667
 0.987125 -0.152532   1.14578 -0.00400624 0.000666667
0.979313 -0.14545  1.09573 -0.163904 0.000666667
 0.990568 -0.153323    1.1056 -0.0251678 0.000666667
 0.977061 -0.135438   1.10664 -0.316506 0.000666667
0.984736 -0.14333  1.11257 0.402299 0.000666667
0.981479 -0.14074  1.10739 -0.312554 0.000666667
 0.977039 -0.133647   1.12181 -0.330303 0.000666667
0.976593 -0.14168  1.10699 -0.33612 0.000666667
 0.983236 -0.147327   1.11332 -0.0487455 0.000666667
 0.976302 -0.135773   1.10141 -0.099595 0.000666667
 0.979088 -0.145528   1.09871 -0.194133 0.000666667
 0.983879 -0.145204   1.14218 0.0650655 0.000666667
 0.977249 -0.150151   1.12705 -0.204111 0.000666667
  0.97495 -0.142867   1.12423 -0.0671112 0.000666667
 0.989248 -0.142151   1.08777 -0.22886 0.000666667
 0.961191 -0.128965   1.10235 -0.508202 0.000666667
 0.975018 -0.137057    1.1052 -0.331226 0.000666667
 0.979682 -0.146338   1.15838 -0.162238 0.000666667
 0.989896 -0.148736   1.15119 0.0553564 0.000666667
 0.985462 -0.147905   1.11422 0.00117276 0.000666667
 0.983995 -0.149881    1.1217 0.0877206 0.000666667
 0.985427 -0.143055     1.088 -0.216305 0.000666667
 0.978122 -0.137634   1.10976 -0.312516 0.000666667
 0.991002 -0.153356   1.08997 0.258702 0.000666667
 0.992206 -0.152746   1.13821 0.0410672 0.000666667
0.995585 -0.15812  1.14037 0.0705124 0.000666667
 0.993429 -0.158432   1.13744 0.10235 0.000666667
  0.97091 -0.139626   1.12041 -0.135964 0.000666667
 0.993016 -0.156422   1.13752 -0.0447845 0.000666667
0.980343 -0.13699  1.10733 -0.333468 0.000666667
0.979106 -0.14408  1.10905 0.0146459 0.000666667
 0.993591 -0.154498   1.13757 0.104144 0.000666667
  0.97504 -0.140177   1.12435 -0.0585206 0.000666667
 0.979468 -0.140925   1.13299 -0.0365387 0.000666667
 0.983933 -0.149736   1.11052 -0.0487639 0.000666667
 0.978322 -0.148418    1.0766 -0.0963456 0.000666667
 0.972771 -0.139983   1.12507 -0.0622841 0.000666667
 0.988171 -0.146938   1.12908 -0.0268405 0.000666667
 0.980921 -0.138992   1.10447 -0.378136 0.000666667
 0.979511 -0.136066   1.11046 -0.292455 0.000666667
  0.97979 -0.146505   1.09584 -0.141879 0.000666667
  1.00023 -0.151348   1.11329 0.28735 0.000666667
 0.988083 -0.153456   1.12176 0.127715 0.000666667
 0.983656 -0.144102   1.15347 -0.208786 0.000666667
 0.978426 -0.136356   1.10624 -0.402514 0.000666667
 0.980546 -0.147279   1.11002 0.0580492 0.000666667
 0.98649 -0.15698  1.10007 -0.182521 0.000666667
 0.975668 -0.146264   1.10215 -0.162358 0.000666667
 0.987531 -0.147562   1.13493 -0.0589741 0.000666667
 0.978192 -0.142244   1.10891 0.149975 0.000666667
 0.976585 -0.141609    1.1071 -0.321306 0.000666667
 0.973509 -0.141031   1.12321 -0.0547496 0.000666667
 0.990288 -0.149784   1.12152 0.040235 0.000666667
0.985525 -0.15206  1.12707 -0.0384034 0.000666667
 0.98992 -0.14593   1.1276 -0.0334223 0.000666667
 0.997604 -0.158092   1.13979 0.0775808 0.000666667
  0.99898 -0.156035   1.12985 0.262803 0.000666667
 0.988677 -0.146599   1.11546 0.0239961 0.000666667
 0.974012 -0.134631    1.1196 -0.230788 0.000666667
 0.986904 -0.152491   1.08869 0.283856 0.000666667
 0.979562 -0.140691   1.09453 -0.0977838 0.000666667
 0.987319 -0.141606   1.12761 -0.00375824 0.000666667
 0.973704 -0.138812   1.12322 -0.0212762 0.000666667
 0.994504 -0.151838   1.12509 0.0867866 0.000666667
 0.983014 -0.138801   1.10826 0.149795 0.000666667
 0.991507 -0.146514   1.11731 -0.0223692 0.000666667
   0.9898 -0.151959   1.09731 -0.0120207 0.000666667
  0.98726 -0.148301   1.12387 0.00283098 0.000666667
 0.988122 -0.155508   1.16119 0.203109 0.000666667
 0.974614 -0.143116   1.09433 -0.0142514 0.000666667
0.991707 -0.14385  1.11239 -0.0711437 0.000666667
 0.988306 -0.147804   1.11624 -0.0120865 0.000666667
 0.972367 -0.140101   1.13851 -0.238702 0.000666667
 0.985089 -0.141111   1.11721 -0.195091 0.000666667
 0.985872 -0.148779   1.12425 0.0160063 0.000666667
 0.976997 -0.142413   1.09429 -0.1315 0.000666667
   0.9944 -0.151356   1.14257 0.102374 0.000666667
  0.97498 -0.133526   1.13212 -0.195461 0.000666667
 0.988977 -0.154913   1.10045 0.00402095 0.000666667
 0.994146 -0.151762   1.14301 0.0807046 0.000666667
 0.982056 -0.139697   1.10968 -0.298452 0.000666667
 0.987287 -0.145656    1.1359 -0.0919272 0.000666667
 0.977119 -0.138813    1.1123 -0.284113 0.000666667
 0.986287 -0.145791   1.11728 -0.128831 0.000666667
 0.991508 -0.148775   1.12127 0.0657879 0.000666667
 0.970772 -0.136389   1.10392 -0.259438 0.000666667
 0.986086 -0.152236   1.10498 -0.167266 0.000666667
 0.985285 -0.155116   1.15779 0.20549 0.000666667
 0.990753 -0.153499   1.12844 -0.261395 0.000666667
 0.980008 -0.138191   1.10989 -0.337017 0.000666667
 0.987957 -0.149929    1.1383 -0.018204 0.000666667
  1.00134 -0.155935   1.12857 0.281056 0.000666667
 0.985386 -0.148701   1.13237 -0.0603196 0.000666667
 0.988629 -0.145641   1.10838 0.0694289 0.000666667
 0.987341 -0.145967   1.11316 -0.0403403 0.000666667
 0.987025 -0.151518   1.11612 -0.0622752 0.000666667
 0.983183 -0.149226   1.13741 -0.0159872 0.000666667
 0.996938 -0.151724    1.1403 0.029051 0.000666667
0.998883 -0.15322  1.12818 0.236026 0.000666667
 0.990027 -0.156444   1.12732 -0.0545855 0.000666667
 0.980264 -0.144171   1.11028 0.0369732 0.000666667
 0.982091 -0.150233   1.13925 0.0173684 0.000666667
 0.988795 -0.147313   1.12254 0.0393147 0.000666667
 0.980422 -0.143126   1.09479 -0.141799 0.000666667
0.977702 -0.14204  1.12645 -0.158609 0.000666667
 0.998972 -0.150702   1.14167 -0.206593 0.000666667
 0.986452 -0.146393   1.11602 -0.0260875 0.000666667
 0.980917 -0.144753   1.11439 0.061834 0.000666667
 0.977042 -0.133255   1.12006 0.000706249 0.000666667
0.984635 -0.15012  1.10856 -0.0535337 0.000666667
 0.981613 -0.145315   1.11538 0.0432043 0.000666667
 0.986467 -0.147649   1.12353 0.0774965 0.000666667
 0.972544 -0.137245   1.12351 -0.307347 0.000666667
 0.976432 -0.146086   1.12605 -0.209639 0.000666667
0.977921 -0.13887    1.107 -0.344349 0.000666667
  0.98403 -0.148454   1.10868 -0.0539563 0.000666667
 0.980774 -0.144543   1.09627 -0.152687 0.000666667
 0.981344 -0.140365     1.094 -0.12505 0.000666667
 0.987962 -0.151898   1.11312 -0.0753479 0.000666667
  0.98915 -0.153071   1.09808 -0.0101256 0.000666667
 0.994388 -0.152317    1.1359 0.0873617 0.000666667
  0.97496 -0.135421   1.12155 -0.333998 0.000666667
 0.989476 -0.148703   1.14927 0.047322 0.000666667
 0.987811 -0.148432    1.1114 -0.0415405 0.000666667
 0.990198 -0.146715   1.11541 -0.0376813 0.000666667
 0.970284 -0.140906   1.13372 -0.271504 0.000666667
 0.979242 -0.138641   1.11047 -0.293289 0.000666667
 0.970124 -0.136776   1.10389 -0.231298 0.000666667
 0.986549 -0.146838   1.13416 -0.0452943 0.000666667
 0.998641 -0.153597   1.13271 0.315341 0.000666667
 0.976857 -0.139703   1.11049 -0.362344 0.000666667
 0.980074 -0.142459   1.11489 0.0491405 0.000666667
0.975213 -0.14379    1.093 -0.010887 0.000666667
 0.996764 -0.155161   1.14422 0.0743905 0.000666667
 0.978027 -0.138632   1.10963 -0.279852 0.000666667
 0.979308 -0.146586   1.09839 -0.155098 0.000666667
 0.985478 -0.150683   1.12708 -0.065163 0.000666667
 0.986816 -0.138614   1.12927 -0.227883 0.000666667
 0.987209 -0.149564   1.13949 0.0461546 0.000666667
 0.984145 -0.145981    1.1263 -0.166 0.000666667
0.981243 -0.14612  1.12128 -0.0296912 0.000666667
 0.985985 -0.149937   1.13037 -0.0469024 0.000666667
 0.973544 -0.141465   1.12172 -0.0833698 0.000666667
  0.97631 -0.136942   1.10885 -0.204321 0.000666667
 0.975751 -0.135955   1.11069 -0.333431 0.000666667
0.990189 -0.15039  1.08918 0.28378 0.000666667
 0.961566 -0.131069   1.10463 -0.490604 0.000666667
 0.996522 -0.155127   1.12727 0.231804 0.000666667
 0.979519 -0.147222   1.14123 0.000828779 0.000666667
 0.992378 -0.149792   1.12889 -0.244584 0.000666667
 0.990044 -0.146285   1.11129 -0.0344152 0.000666667
 0.986146 -0.147317   1.12293 0.0933711 0.000666667
 0.989195 -0.146014   1.13128 0.0760727 0.000666667
 0.978378 -0.144579   1.09959 -0.185612 0.000666667
 0.975586 -0.137683   1.10868 -0.333872 0.000666667
0.981482 -0.14519  1.14099 0.00276995 0.000666667
 0.986748 -0.146731   1.08882 -0.233694 0.000666667
 0.974793 -0.142257   1.10519 -0.0252776 0.000666667
 0.974344 -0.136604   1.12156 -0.307666 0.000666667
0.981613 -0.14318  1.11378 0.0697116 0.000666667
 0.992126 -0.159094    1.1375 0.117266 0.000666667
0.985791 -0.15358  1.11799 -0.0656592 0.000666667
 0.994693 -0.155087   1.13273 0.059281 0.000666667
0.981021 -0.13714  1.11361 -0.356895 0.000666667
0.980329 -0.1483 1.11029 0.0666618 0.000666667
 0.995833 -0.153923   1.14438 0.0801896 0.000666667
 0.994147 -0.148901   1.10426 0.215235 0.000666667
 0.988995 -0.149141   1.11416 -0.0241123 0.000666667
  1.00149 -0.153955    1.1267 0.274943 0.000666667
 0.985218 -0.153438   1.13598 -0.0159032 0.000666667
  0.98941 -0.149871   1.13232 0.0482276 0.000666667
 0.991446 -0.145867   1.09094 -0.186991 0.000666667
0.996665 -0.14947  1.12233 0.101591 0.000666667
   0.9812 -0.142859   1.11712 0.00740652 0.000666667
 0.979023 -0.149261   1.11005 0.115596 0.000666667
 0.985762 -0.148553   1.12362 0.0104004 0.000666667
 0.975289 -0.131054    1.1277 -0.256077 0.000666667
 0.977411 -0.135572   1.10518 -0.303391 0.000666667
 0.976196 -0.141112   1.08928 -0.039067 0.000666667
 0.993218 -0.154151   1.12981 -0.00394048 0.000666667
 0.981869 -0.138207   1.12084 -0.254678 0.000666667
 0.986208 -0.139681   1.08914 -0.420202 0.000666667
 0.982844 -0.141217   1.09071 -0.120342 0.000666667
 0.998371 -0.153309   1.14162 -0.0403113 0.000666667
 0.981946 -0.139736   1.11029 -0.327753 0.000666667
 0.987249 -0.151369   1.12823 -0.0624885 0.000666667
 0.974945 -0.138968   1.12267 -0.0703072 0.000666667
 0.976953 -0.138874    1.1072 -0.368666 0.000666667
 0.978218 -0.135325   1.11382 -0.274345 0.000666667
 0.989168 -0.144732   1.11024 0.0780601 0.000666667
 0.975719 -0.137229   1.10732 -0.18612 0.000666667
 0.974658 -0.137442      1.12 -0.315486 0.000666667
 0.989053 -0.149026   1.12324 0.0359106 0.000666667
 0.989286 -0.155799   1.09961 -0.0160444 0.000666667
 0.978457 -0.137049   1.11299 -0.355483 0.000666667
 0.989569 -0.154091   1.10846 0.222985 0.000666667
0.978738 -0.14051  1.12786 -0.141387 0.000666667
  0.97964 -0.138842   1.10983 -0.305863 0.000666667
 0.998119 -0.151547   1.13227 0.275948 0.000666667
  1.00306 -0.149437   1.11499 0.290441 0.000666667
 0.982132 -0.137473   1.12376 -0.274415 0.000666667
 0.977435 -0.137646   1.10836 -0.321665 0.000666667
 0.992224 -0.149871   1.14177 0.0596248 0.000666667
 0.974758 -0.137167   1.10699 -0.320714 0.000666667
 0.995189 -0.152138   1.10578 0.189487 0.000666667
 0.979806 -0.137715   1.10463 -0.367227 0.000666667
 0.988499 -0.149289   1.14211 0.000660568 0.000666667
 0.990471 -0.144138   1.13086 0.1103 0.000666667
 0.987754 -0.149601   1.11783 -0.104227 0.000666667
 0.978633 -0.137572    1.1108 -0.303727 0.000666667
 0.977326 -0.146308   1.09881 -0.15246 0.000666667
 0.987926 -0.148737   1.13091 0.0482772 0.000666667
 0.991862 -0.146857   1.13336 0.0202892 0.000666667
 0.983234 -0.144416   1.08343 -0.0755801 0.000666667
 0.974185 -0.132839   1.13249 -0.186718 0.000666667
 0.976218 -0.137587   1.10885 -0.303861 0.000666667
 0.994409 -0.150181   1.13923 0.0705835 0.000666667
 0.980896 -0.139711   1.12703 -0.151074 0.000666667
   0.9916 -0.154476   1.12746 -0.0344247 0.000666667
  1.00325 -0.152155   1.13022 0.264898 0.000666667
 0.989285 -0.155337   1.09985 0.0450085 0.000666667
 0.974435 -0.134098   1.11677 -0.253338 0.000666667
 0.976256 -0.135826   1.10781 -0.284036 0.000666667
 0.994027 -0.149782   1.12037 0.0401181 0.000666667
 0.985996 -0.150094   1.11184 -0.058912 0.000666667
 0.978158 -0.135427   1.10984 -0.305381 0.000666667
 0.982811 -0.135548   1.11115 -0.328561 0.000666667
 0.972482 -0.132995   1.11954 -0.22403 0.000666667
 0.990104 -0.143964   1.13194 0.106327 0.000666667
 0.984848 -0.142131   1.13751 0.222057 0.000666667
 0.997513 -0.151799   1.13777 0.0994945 0.000666667
 0.989957 -0.145665    1.1328 -0.0425718 0.000666667
 0.977422 -0.135288   1.12959 -0.12174 0.000666667
 0.991065 -0.158915   1.13228 -0.0397433 0.000666667
 0.980137 -0.140667   1.13095 -0.0280349 0.000666667
 0.988043 -0.154424   1.14887 -0.286208 0.000666667
 0.988479 -0.149424   1.11402 -0.115071 0.000666667
 0.987083 -0.142623   1.08925 -0.200595 0.000666667
 0.975073 -0.147522   1.11744 -0.218816 0.000666667
 0.987318 -0.150475   1.11394 -0.0876968 0.000666667
 0.987041 -0.146468    1.1237 0.0612013 0.000666667
 0.992948 -0.157243    1.0948 0.139094 0.000666667
 0.985348 -0.147189   1.11072 -0.0318623 0.000666667
 0.989054 -0.152304   1.12711 -0.24416 0.000666667
 0.990162 -0.152067   1.12391 -0.178206 0.000666667
  1.00156 -0.153694   1.12917 0.279403 0.000666667
 0.994335 -0.155503   1.09453 0.164622 0.000666667
 0.991094 -0.145276   1.13008 -0.0745795 0.000666667
 0.986927 -0.151141   1.12494 -0.089856 0.000666667
 0.975958 -0.144495   1.10803 0.0384776 0.000666667
 0.998805 -0.152412   1.10858 0.268095 0.000666667
 0.987336 -0.151325   1.12415 0.0713134 0.000666667
 0.981095 -0.142177    1.1092 -0.296927 0.000666667
  0.99243 -0.154439   1.12827 0.0643002 0.000666667
 0.985246 -0.146887   1.11186 -0.0159362 0.000666667
0.977523 -0.1434 1.09761 -0.176412 0.000666667
 0.976629 -0.140341   1.12063 -0.0641282 0.000666667
 0.988695 -0.148616   1.11674 -0.0766161 0.000666667
0.977039 -0.13733  1.12269 -0.0197811 0.000666667
 0.990665 -0.151534   1.12726 -0.256368 0.000666667
 0.990952 -0.147286   1.11215 0.0192628 0.000666667
     0.99 -0.156991   1.13563 -0.0321156 0.000666667
 0.973671 -0.144784    1.1076 0.0199261 0.000666667
 0.990822 -0.149157   1.11972 0.0519887 0.000666667
 0.976349 -0.138599   1.12311 -0.0549647 0.000666667
 0.975689 -0.136088   1.11882 -0.307741 0.000666667
 0.995336 -0.151069   1.13317 0.101835 0.000666667
 0.988095 -0.151807    1.0875 0.284111 0.000666667
 0.990986 -0.149272    1.1281 0.0523131 0.000666667
 0.992985 -0.150016   1.10365 0.0130587 0.000666667
 0.990089 -0.149198   1.12206 0.0446599 0.000666667
 0.992009 -0.145944   1.09554 -0.187022 0.000666667
 0.996142 -0.147963   1.12249 0.0938112 0.000666667
 0.980793 -0.144917   1.12657 -0.220491 0.000666667
 0.993384 -0.151949   1.09187 0.259327 0.000666667
 0.979387 -0.137536   1.12416 -0.14637 0.000666667
 0.975734 -0.140808   1.11979 0.110773 0.000666667
 0.977988 -0.137554   1.12235 -0.364844 0.000666667
 0.989492 -0.146222   1.13379 -0.0571796 0.000666667
 0.981282 -0.135634   1.10805 -0.356747 0.000666667
 0.984919 -0.151078   1.10922 -0.0862855 0.000666667
 0.989808 -0.147481   1.13058 0.0801411 0.000666667
 0.987431 -0.150313   1.13902 0.046887 0.000666667
 0.979735 -0.147222   1.09678 -0.150534 0.000666667
 0.980134 -0.137995   1.11159 -0.296747 0.000666667
 0.976487 -0.135571   1.11261 -0.127046 0.000666667
 0.979437 -0.135315   1.10758 -0.300933 0.000666667
 0.982753 -0.140249   1.12008 -0.276808 0.000666667
 0.984078 -0.141774   1.12074 -0.032234 0.000666667
 0.996323 -0.151124   1.13818 0.0996272 0.000666667
 0.984335 -0.148276   1.11193 0.0464074 0.000666667
 0.981106 -0.144502   1.14742 -0.0995406 0.000666667
 0.984888 -0.141936   1.14747 -0.0948886 0.000666667
 0.974786 -0.138129   1.10492 -0.306128 0.000666667
 0.980678 -0.137522   1.10917 -0.289935 0.000666667
 0.972929 -0.136212   1.10484 -0.323796 0.000666667
 0.981826 -0.140902   1.09696 -0.139416 0.000666667
 0.979677 -0.136071   1.11873 -0.277437 0.000666667
  0.98178 -0.151241   1.13793 -0.00181907 0.000666667
 0.989028 -0.145967   1.13185 -0.0255435 0.000666667
 0.985118 -0.142489   1.12389 -0.262622 0.000666667
 0.987533 -0.151556   1.12692 -0.206173 0.000666667
 0.976622 -0.143239   1.10472 -0.0321935 0.000666667
 0.990501 -0.151705    1.1589 0.221249 0.000666667
  0.97446 -0.144857   1.13638 0.127064 0.000666667
 0.988099 -0.142659   1.07949 -0.311122 0.000666667
 0.988873 -0.150348   1.13647 0.0440592 0.000666667
 0.989225 -0.145216   1.13611 0.117702 0.000666667
 0.986304 -0.150457   1.11155 -0.00403259 0.000666667
  0.98709 -0.149438   1.11406 -0.0581172 0.000666667
 0.972343 -0.135948   1.12838 -0.309408 0.000666667
 0.995186 -0.155529   1.14474 0.0895461 0.000666667
 0.980172 -0.139471   1.11221 -0.323049 0.000666667
 0.975023 -0.146573   1.13665 -0.17025 0.000666667
 0.994917 -0.148627   1.12385 0.0881357 0.000666667
 0.990207 -0.155494   1.12904 -0.0351557 0.000666667
 0.976029 -0.137117   1.10883 -0.379587 0.000666667
 0.998338 -0.153141    1.1277 0.250252 0.000666667
 0.980149 -0.132469   1.10758 -0.380702 0.000666667
0.977947 -0.14827  1.11271 0.0610187 0.000666667
  0.97394 -0.135304   1.11496 -0.202091 0.000666667
0.985523 -0.14294  1.13744 0.204438 0.000666667
0.983015 -0.14759  1.15615 -0.161066 0.000666667
 0.981546 -0.146873   1.14071 0.0200813 0.000666667
 0.982314 -0.144433   1.11046 0.371076 0.000666667
   1.0004 -0.155885   1.12416 0.211763 0.000666667
 0.972525 -0.136739   1.11922 -0.316389 0.000666667
 0.981782 -0.135994   1.11332 -0.346349 0.000666667
 0.994832 -0.152755   1.13974 0.0900733 0.000666667
  0.98243 -0.147985   1.12283 0.0319174 0.000666667
 0.979512 -0.140083   1.12247 -0.373706 0.000666667
 0.976628 -0.137969   1.11916 -0.379778 0.000666667
 0.980563 -0.147606    1.1013 -0.150288 0.000666667
  1.00087 -0.152799   1.11354 0.31103 0.000666667
  1.00002 -0.152406   1.13372 0.281031 0.000666667
  0.98883 -0.144468    1.0888 -0.202222 0.000666667
 0.991389 -0.146773   1.09379 -0.209338 0.000666667
 0.973474 -0.136577   1.11598 -0.212155 0.000666667
 0.988418 -0.149062   1.11045 -0.0622109 0.000666667
 0.978646 -0.136741   1.10916 -0.315917 0.000666667
 0.992476 -0.150544   1.12162 0.075497 0.000666667
 0.986944 -0.143552   1.08763 0.0153177 0.000666667
0.992775 -0.14671  1.13329 -0.0378055 0.000666667
 0.987314 -0.149974   1.12209 0.0461456 0.000666667
 0.981456 -0.141345   1.11842 -0.00577572 0.000666667
 0.983132 -0.141102   1.14634 -0.0894694 0.000666667
 0.982422 -0.143621   1.11427 0.365828 0.000666667
  0.98452 -0.149983   1.11074 -0.084987 0.000666667
0.981477 -0.15501  1.13251 0.325658 0.000666667
 0.981795 -0.143756   1.11504 0.275625 0.000666667
 0.976615 -0.145059   1.13597 -0.16513 0.000666667
0.996091 -0.15003  1.12662 0.0788727 0.000666667
 0.994938 -0.154429   1.14245 0.119793 0.000666667
 0.984993 -0.155169   1.12386 0.00782837 0.000666667
  0.98467 -0.149353   1.11531 -0.0654412 0.000666667
 0.995496 -0.157878   1.13994 0.0822255 0.000666667
 0.987665 -0.149151   1.12281 0.0433093 0.000666667
  0.99258 -0.150306   1.14181 0.0976227 0.000666667
  0.98854 -0.151987   1.11692 -0.0623215 0.000666667
0.988211 -0.15344  1.13904 0.08292 0.000666667
 0.975255 -0.136167   1.11001 -0.307155 0.000666667
 0.986942 -0.147495   1.11796 -0.12702 0.000666667
  0.98818 -0.157157   1.16092 0.240431 0.000666667
0.985035 -0.14921  1.11637 0.0643974 0.000666667
 0.976654 -0.144774   1.09812 -0.188738 0.000666667
0.988573 -0.14684  1.11134 0.0554021 0.000666667
 0.984907 -0.149455   1.10949 -0.0621195 0.000666667
  0.97724 -0.139161   1.10764 -0.34414 0.000666667
 0.978437 -0.144979   1.09498 -0.152767 0.000666667
 0.985357 -0.141131    1.1278 -0.246235 0.000666667
 0.976826 -0.147737   1.07522 -0.10762 0.000666667
 0.999217 -0.154372   1.13192 0.237905 0.000666667
 0.973764 -0.142523   1.13293 -0.266409 0.000666667
 0.976057 -0.135802   1.12067 -0.213667 0.000666667
 0.980865 -0.141636   1.10652 -0.328042 0.000666667
 0.989337 -0.148456   1.14166 0.0752477 0.000666667
 0.977036 -0.136205    1.1034 -0.319834 0.000666667
 0.974874 -0.136674   1.10698 -0.277144 0.000666667
 0.984607 -0.144414    1.1372 -0.0203077 0.000666667
 0.972048 -0.137747   1.11781 -0.292935 0.000666667
 0.976993 -0.148457   1.07683 -0.115904 0.000666667
 0.988175 -0.153508   1.12898 -0.0237273 0.000666667
 0.993765 -0.156644   1.14537 0.105338 0.000666667
 0.975096 -0.144473   1.12625 -0.193691 0.000666667
 0.987515 -0.149627   1.11693 -0.0862129 0.000666667
 0.974169 -0.144195   1.10357 -0.0845825 0.000666667
 0.992523 -0.148272   1.12272 0.0495109 0.000666667
 0.992243 -0.149721   1.11969 0.0416208 0.000666667
 0.973136 -0.136709   1.10474 -0.116294 0.000666667
 0.976212 -0.138344   1.10731 -0.0366621 0.000666667
 0.987064 -0.153585   1.08814 0.289096 0.000666667
 0.976724 -0.144049   1.09615 -0.141082 0.000666667
  0.97437 -0.146196   1.10738 0.0286368 0.000666667
 0.986594 -0.150306   1.13771 -0.0149323 0.000666667
 0.999804 -0.153997   1.12656 0.270902 0.000666667
 0.981998 -0.150791   1.13484 -0.0168997 0.000666667
 0.986492 -0.147041   1.10569 -0.0292235 0.000666667
0.995879 -0.14971    1.136 0.135071 0.000666667
 0.996588 -0.156256   1.13817 0.118073 0.000666667
  0.98843 -0.152102   1.12938 -0.0495938 0.000666667
 0.984351 -0.146469   1.11369 -0.0616314 0.000666667
 0.991284 -0.152995   1.10194 -0.183762 0.000666667
 0.983953 -0.147828   1.10489 -0.0840677 0.000666667
  1.00273 -0.155297   1.12636 0.229799 0.000666667
 0.993197 -0.153438   1.09809 0.0183521 0.000666667
 0.986981 -0.142961   1.10774 -0.174487 0.000666667
 0.996663 -0.153855   1.13975 0.111636 0.000666667
 0.994139 -0.148534   1.10784 -0.0256069 0.000666667
 0.986654 -0.152246   1.10328 -0.147645 0.000666667
 0.99153 -0.15312  1.10737 -0.0374817 0.000666667
 0.994236 -0.148513   1.09023 0.256112 0.000666667
 0.989556 -0.143059   1.13459 0.100624 0.000666667
 0.987281 -0.146773   1.10818 -0.00578837 0.000666667
 0.992986 -0.156817   1.14019 0.0427608 0.000666667
0.980975 -0.14456  1.10326 -0.150752 0.000666667
 0.987628 -0.155586   1.09634 -0.154009 0.000666667
 0.979114 -0.140789    1.1254 -0.134643 0.000666667
 0.978649 -0.136892   1.10735 -0.372412 0.000666667
 0.978605 -0.141416   1.09304 -0.108063 0.000666667
 0.99159 -0.14814  1.08665 0.271987 0.000666667
 0.977302 -0.150623   1.07571 -0.145845 0.000666667
 0.991112 -0.153892   1.12626 -0.287201 0.000666667
 0.972564 -0.143922   1.13722 -0.223403 0.000666667
 0.993645 -0.149598   1.12401 0.0773126 0.000666667
 0.984132 -0.148998   1.11146 -0.0521837 0.000666667
 0.989525 -0.145665   1.13132 0.0554671 0.000666667
0.999611 -0.15403  1.13928 -0.0643453 0.000666667
  0.97623 -0.143161   1.12592 -0.14712 0.000666667
 0.987185 -0.151509   1.11502 -0.0476239 0.000666667
  0.97545 -0.138768    1.1152 -0.225091 0.000666667
 0.977788 -0.141172   1.10052 -0.322832 0.000666667
0.979713 -0.14281  1.10011 -0.0995299 0.000666667
 0.991324 -0.147756   1.13243 0.0844119 0.000666667
 0.977327 -0.136882   1.12892 -0.559939 0.000666667
 0.974291 -0.141776   1.13889 -0.248007 0.000666667
 0.985753 -0.147351   1.10821 -0.0470666 0.000666667
 0.981978 -0.138644   1.10552 -0.352525 0.000666667
0.988783 -0.14664  1.12081 0.0263605 0.000666667
 0.989659 -0.150799   1.14415 -0.0374626 0.000666667
 0.989946 -0.147751   1.14096 0.0858723 0.000666667
 0.975441 -0.129653    1.1278 -0.245215 0.000666667
 0.970481 -0.139623   1.13128 -0.281942 0.000666667
  0.98107 -0.135772   1.11202 -0.330402 0.000666667
 0.992081 -0.151495   1.13764 0.0982034 0.000666667
 0.998398 -0.153881   1.13177 0.307681 0.000666667
 0.990129 -0.143169   1.12508 -0.307973 0.000666667
 0.987241 -0.142233   1.08984 -0.432463 0.000666667
 0.983715 -0.146334   1.12356 0.097508 0.000666667
 0.977541 -0.142549   1.13271 -0.0210772 0.000666667
 0.988029 -0.145641   1.09012 0.0139593 0.000666667
  0.98066 -0.142947   1.11396 0.0513591 0.000666667
 0.994418 -0.154024   1.09626 0.163903 0.000666667
 0.991859 -0.159038   1.13798 0.121919 0.000666667
 0.985225 -0.143856   1.09456 -0.182886 0.000666667
0.979986 -0.13427   1.1073 -0.350699 0.000666667
 0.975099 -0.136191   1.10789 -0.186225 0.000666667
 0.990878 -0.146188   1.13157 0.106292 0.000666667
 0.976414 -0.142951   1.11421 0.0252066 0.000666667
 0.970913 -0.136561   1.15046 -0.223068 0.000666667
 0.978052 -0.139953   1.12159 -0.0105409 0.000666667
 0.962262 -0.128087   1.10906 -0.504851 0.000666667
 0.973328 -0.137215   1.11007 -0.331988 0.000666667
 0.995365 -0.153313   1.13578 0.143011 0.000666667
 0.993417 -0.152849   1.14306 0.0966648 0.000666667
 0.974736 -0.137979   1.12303 -0.0283644 0.000666667
 0.996949 -0.152036   1.12943 0.248322 0.000666667
 0.973155 -0.143754   1.10199 -0.103111 0.000666667
  0.98893 -0.148522   1.13387 0.0839033 0.000666667
 0.977118 -0.141212    1.1154 0.00416318 0.000666667
0.976572 -0.13638  1.10865 -0.311351 0.000666667
 0.984911 -0.154374   1.12814 -0.0508349 0.000666667
 0.982816 -0.136295   1.07692 -0.0266462 0.000666667
 0.990203 -0.148913   1.11501 0.0022285 0.000666667
0.974629 -0.14412  1.13396 -0.276441 0.000666667
 0.979237 -0.137677   1.12314 -0.375233 0.000666667
 0.989761 -0.147098   1.13342 -0.0287866 0.000666667
0.980185 -0.13927  1.10783 -0.365246 0.000666667
 0.980251 -0.138298   1.11443 -0.324041 0.000666667
 0.972878 -0.137359   1.12036 -0.30654 0.000666667
 0.987027 -0.144762   1.11191 0.413173 0.000666667
 0.985097 -0.150066   1.14012 0.0698108 0.000666667
0.994557 -0.15409  1.13791 0.0451401 0.000666667
 0.990377 -0.154106    1.1219 0.13155 0.000666667
 0.988265 -0.145046   1.12966 0.107027 0.000666667
 0.989246 -0.142749   1.12738 -0.431271 0.000666667
 0.991322 -0.156469   1.09549 0.138652 0.000666667
  0.99034 -0.149202   1.11376 -0.228883 0.000666667
 0.991876 -0.146027   1.13348 -0.052746 0.000666667
 0.982306 -0.146692   1.10971 0.0685621 0.000666667
 0.980888 -0.146851   1.14295 0.0837379 0.000666667
 0.999912 -0.152426   1.13381 0.269787 0.000666667
 0.977334 -0.137362   1.10959 -0.272377 0.000666667
 0.988909 -0.150669   1.13159 -0.0286258 0.000666667
 0.974181 -0.140272   1.13621 -0.243352 0.000666667
  0.98855 -0.150686   1.12993 -0.0230428 0.000666667
 0.973216 -0.135253   1.11977 -0.226484 0.000666667
 0.987475 -0.154995   1.09808 -0.170797 0.000666667
 0.977513 -0.139519   1.10772 -0.322416 0.000666667
 0.987842 -0.145697   1.09186 -0.21707 0.000666667
 0.986361 -0.148472   1.11298 -0.0158884 0.000666667
 0.985414 -0.151544   1.11458 -0.0606434 0.000666667
  0.98666 -0.145821   1.10826 -0.0306935 0.000666667
 0.977237 -0.143426   1.10415 -0.0389807 0.000666667
 0.978845 -0.145691   1.12674 -0.156962 0.000666667
 0.992836 -0.155754   1.13856 0.115833 0.000666667
 0.991215 -0.155868   1.12598 0.0404979 0.000666667
 0.993398 -0.159161   1.13293 -0.0519711 0.000666667
 0.988903 -0.144317   1.11039 0.0143455 0.000666667
 0.989305 -0.146813   1.12276 0.0413197 0.000666667
 0.971177 -0.143584   1.12853 -0.302662 0.000666667
  0.99095 -0.149304   1.11653 -0.0304955 0.000666667
 0.991122 -0.146358   1.11453 0.0447344 0.000666667
 0.990965 -0.149987   1.14101 0.077908 0.000666667
  0.97846 -0.139014   1.10978 -0.316243 0.000666667
 0.984467 -0.147121   1.12815 -0.190062 0.000666667
 0.981585 -0.137794   1.10746 0.139075 0.000666667
 0.996891 -0.148148   1.14479 0.0390026 0.000666667
  0.98515 -0.149246   1.11914 -0.120021 0.000666667
  0.98667 -0.151307   1.10885 -0.00297173 0.000666667
 0.993301 -0.152917    1.1623 0.246449 0.000666667
 0.976685 -0.136595   1.10955 -0.177102 0.000666667
 0.981943 -0.140955   1.09729 -0.145225 0.000666667
  0.99287 -0.148127   1.09257 0.246064 0.000666667
 0.982048 -0.146164   1.08766 -0.0215165 0.000666667
 0.993669 -0.148978   1.10324 -0.00496536 0.000666667
 0.980944 -0.143686   1.09973 -0.112344 0.000666667
 0.991029 -0.155061   1.09968 0.0267959 0.000666667
 0.990298 -0.144782    1.1143 -0.0241753 0.000666667
 0.980212 -0.141327    1.1027 -0.00547515 0.000666667
  0.97084 -0.143228   1.10056 -0.075633 0.000666667
 0.988692 -0.145709   1.11045 0.056434 0.000666667
 0.989661 -0.152903   1.12714 0.0672985 0.000666667
 0.994276 -0.149217   1.10642 -0.0140399 0.000666667
0.977515 -0.13535  1.11965 -0.320541 0.000666667
 0.988105 -0.148207   1.11622 0.0032269 0.000666667
 0.993147 -0.154817   1.09711 -0.015341 0.000666667
0.991908 -0.15624  1.10663 0.232181 0.000666667
0.978721 -0.13859  1.10856 -0.369154 0.000666667
 0.979799 -0.142724   1.09693 -0.153247 0.000666667
  0.99532 -0.152959   1.13755 0.116199 0.000666667
0.999097 -0.15383  1.12868 0.276968 0.000666667
0.986776 -0.14401  1.11235 -0.0227959 0.000666667
 0.973903 -0.136503   1.11331 -0.125151 0.000666667
 0.994723 -0.150952   1.13557 0.0939795 0.000666667
 0.988748 -0.145928   1.10726 0.0701573 0.000666667
  0.9796 -0.13709  1.10772 -0.318889 0.000666667
 0.984661 -0.146763   1.14185 0.070367 0.000666667
 0.987303 -0.142903   1.12396 -0.0200455 0.000666667
0.986558 -0.14028  1.11995 -0.213674 0.000666667
 0.986909 -0.150861   1.12694 -0.0591818 0.000666667
 0.990726 -0.153377   1.12811 -0.0504828 0.000666667
 0.976487 -0.137219   1.12243 -0.283627 0.000666667
  1.00123 -0.152046   1.12526 0.239151 0.000666667
 0.981812 -0.142566   1.10077 -0.10149 0.000666667
 0.977592 -0.134857    1.1057 -0.399904 0.000666667
0.985871 -0.15024  1.12749 -0.0847787 0.000666667
 0.996245 -0.156886   1.12984 0.0433792 0.000666667
 0.989495 -0.144018   1.10906 0.00179364 0.000666667
  1.00175 -0.152456   1.12869 0.26106 0.000666667
 0.973545 -0.136482   1.11833 -0.289584 0.000666667
 0.987691 -0.149195    1.1108 -0.0617421 0.000666667
 0.989473 -0.149111   1.11603 0.0037445 0.000666667
 0.979461 -0.135565    1.1118 -0.33261 0.000666667
 0.989938 -0.148815   1.12421 0.0268633 0.000666667
 0.991922 -0.150768   1.10048 -0.000681879 0.000666667
 0.981803 -0.142705   1.11198 0.0269131 0.000666667
  0.99648 -0.154411   1.12937 0.241742 0.000666667
 0.983629 -0.140975   1.14687 -0.0939856 0.000666667
 0.972455 -0.135959   1.10681 -0.326775 0.000666667
 0.999148 -0.153712   1.14132 -0.0413834 0.000666667
  0.97346 -0.137157   1.13007 -0.318156 0.000666667
 0.979534 -0.147033   1.15351 -0.203528 0.000666667
 0.975676 -0.135336   1.11999 -0.118885 0.000666667
  0.99473 -0.150005    1.1045 0.0158142 0.000666667
  0.97864 -0.139219   1.10448 -0.384462 0.000666667
 0.971443 -0.142885   1.10002 -0.0859716 0.000666667
 0.988894 -0.146341    1.1097 -0.0586713 0.000666667
 0.985402 -0.153627   1.10736 -0.0603652 0.000666667
 0.977657 -0.147406    1.0978 -0.136251 0.000666667
 0.976911 -0.135838   1.11718 -0.199507 0.000666667
 0.991478 -0.148299   1.12754 0.056768 0.000666667
 0.973449 -0.139425   1.13641 -0.215441 0.000666667
 0.982838 -0.140492   1.10862 0.114941 0.000666667
 0.995605 -0.154169    1.1297 0.266753 0.000666667
0.975715 -0.13695  1.11717 -0.202197 0.000666667
 0.987867 -0.150629   1.12431 0.063455 0.000666667
 0.988417 -0.149021   1.13304 -0.0362877 0.000666667
 0.981724 -0.142054   1.09615 -0.140255 0.000666667
 0.980197 -0.133382   1.10907 -0.356209 0.000666667
 0.980367 -0.146272   1.12369 -0.0317219 0.000666667
 0.984854 -0.154611   1.09711 -0.135852 0.000666667
 0.980834 -0.145445   1.13201 0.0462405 0.000666667
 0.993276 -0.155336   1.12673 0.0591365 0.000666667
 0.982316 -0.147709   1.13075 -0.165162 0.000666667
 0.986737 -0.152949    1.1588 0.251547 0.000666667
  0.97598 -0.134858   1.11798 -0.284909 0.000666667
 0.989951 -0.145722    1.1327 0.0666219 0.000666667
 0.974348 -0.142816    1.1054 -0.0887943 0.000666667
 0.996649 -0.151307   1.10455 0.199415 0.000666667
 0.976592 -0.141586   1.11366 0.0250292 0.000666667
 0.987715 -0.143343   1.08349 -0.0983706 0.000666667
0.981879 -0.14157  1.11639 0.270503 0.000666667
0.985505 -0.15223  1.12553 -0.0345597 0.000666667
  0.97781 -0.144718   1.09816 -0.161672 0.000666667
  0.99225 -0.152494   1.13025 -0.0171435 0.000666667
 0.98192 -0.14291  1.11336 0.050078 0.000666667
 0.981041 -0.141698   1.10802 0.142637 0.000666667
 0.985293 -0.144198   1.14333 0.0408296 0.000666667
 0.982369 -0.139119   1.11551 0.00374975 0.000666667
 0.988871 -0.155294   1.09878 -0.00334015 0.000666667
 0.974943 -0.137163    1.1198 -0.324026 0.000666667
 0.993181 -0.153439   1.09882 0.0106093 0.000666667
 0.994783 -0.151889   1.10558 0.21745 0.000666667
 0.994567 -0.155275    1.1428 0.0416964 0.000666667
0.989802 -0.14955  1.13024 -0.0253916 0.000666667
 0.991353 -0.149053   1.11911 0.0538404 0.000666667
 0.985729 -0.147628   1.13748 -0.0102184 0.000666667
 0.987375 -0.144031   1.11221 -0.0432321 0.000666667
 0.978443 -0.136384    1.1118 -0.34419 0.000666667
 0.982457 -0.144995   1.12396 -0.0166383 0.000666667
  0.98553 -0.157029   1.09486 -0.118124 0.000666667
 0.985717 -0.146646    1.1104 -0.0331102 0.000666667
 0.988444 -0.149851   1.12752 -0.27623 0.000666667
 0.980553 -0.132536   1.12193 -0.260399 0.000666667
 0.978392 -0.146385   1.13873 0.000214252 0.000666667
 0.987823 -0.151931   1.11499 -0.0832388 0.000666667
 0.985737 -0.142838    1.1201 -0.00858539 0.000666667
0.998867 -0.15043  1.12619 0.251607 0.000666667
  0.98178 -0.140533   1.10903 -0.303897 0.000666667
 0.973369 -0.140518   1.12275 -0.0595501 0.000666667
 0.98747 -0.15382  1.09838 0.0120414 0.000666667
 0.991766 -0.154988   1.13728 0.112699 0.000666667
 0.984086 -0.143861   1.14781 -0.0852499 0.000666667
 0.986651 -0.145548   1.12887 0.0927159 0.000666667
 0.993255 -0.150388   1.14663 0.0512486 0.000666667
0.978924 -0.13672  1.12406 -0.345902 0.000666667
0.985485 -0.14695  1.12136 -0.115296 0.000666667
 0.991196 -0.143313   1.08943 0.014313 0.000666667
 0.977966 -0.142655   1.11691 0.0156875 0.000666667
0.988849 -0.1471 1.11018 0.0668175 0.000666667
 0.991565 -0.153397   1.12852 -0.03402 0.000666667
  0.98711 -0.144324   1.13786 0.224067 0.000666667
 0.984484 -0.144673    1.1093 -0.0324452 0.000666667
 0.982726 -0.143619    1.0809 -0.046854 0.000666667
 0.983981 -0.142376   1.08947 -0.124569 0.000666667
  0.98125 -0.146076   1.07417 -0.117913 0.000666667
 0.988132 -0.143756   1.08345 -0.0440795 0.000666667
 0.977804 -0.140988   1.10232 -0.03109 0.000666667
 0.993237 -0.153512   1.13989 -0.00766663 0.000666667
  0.98857 -0.154667   1.12079 0.264572 0.000666667
 0.981302 -0.148091   1.11125 0.0799304 0.000666667
 0.984247 -0.145292   1.08493 -0.0721149 0.000666667
 0.991356 -0.156916   1.09808 0.0224135 0.000666667
 0.979533 -0.145895   1.10216 -0.0714274 0.000666667
 0.978595 -0.137382   1.11026 -0.393396 0.000666667
 0.965042 -0.126539   1.12747 -0.431837 0.000666667
 0.984612 -0.155001   1.12733 -0.0674165 0.000666667
 0.984753 -0.149711    1.1129 -0.0876803 0.000666667
 0.982055 -0.141517   1.08902 -0.188719 0.000666667
 0.995223 -0.150915   1.13523 0.0876432 0.000666667
 0.988064 -0.144007   1.13274 -0.101476 0.000666667
 0.969075 -0.140118   1.09565 -0.183787 0.000666667
 0.976886 -0.145376    1.1255 -0.198798 0.000666667
 0.988188 -0.148881   1.13189 -0.0796101 0.000666667
 0.989481 -0.148098   1.10926 -0.0311857 0.000666667
 0.987643 -0.150792    1.1194 0.0770734 0.000666667
0.975341 -0.14297  1.09865 -0.176702 0.000666667
 0.978763 -0.135364   1.10672 -0.342911 0.000666667
 0.978715 -0.131805   1.12098 -0.0223262 0.000666667
 0.979992 -0.137355   1.10489 -0.0403961 0.000666667
 0.993271 -0.149679   1.09073 0.255216 0.000666667
 0.987796 -0.149175   1.11118 0.0321587 0.000666667
 0.980926 -0.137947   1.10845 -0.304769 0.000666667
 0.980248 -0.146591   1.09917 -0.150008 0.000666667
 0.974475 -0.142073   1.09956 -0.0138771 0.000666667
0.984712 -0.13497  1.10961 -0.308153 0.000666667
 0.975796 -0.139697   1.10733 -0.0818456 0.000666667
0.986407 -0.14101  1.12518 -0.250411 0.000666667
 0.988624 -0.146671   1.11641 -0.031591 0.000666667
  0.98868 -0.151696   1.14679 -0.00279835 0.000666667
 0.985865 -0.151113   1.10773 0.00325915 0.000666667
 0.988644 -0.147762   1.10885 0.0605085 0.000666667
 0.980786 -0.139274   1.10941 -0.315504 0.000666667
 0.989266 -0.148039   1.12416 0.0244234 0.000666667
 0.989369 -0.143848   1.09125 0.049033 0.000666667
 0.998639 -0.151778   1.13199 0.305582 0.000666667
 0.981494 -0.148142   1.07417 -0.105115 0.000666667
 0.980232 -0.140475    1.1136 0.0268387 0.000666667
 0.988771 -0.144708   1.11095 0.00633173 0.000666667
  0.97439 -0.144284   1.13679 0.0954438 0.000666667
 0.997399 -0.151722   1.13337 0.110365 0.000666667
 0.982422 -0.133792   1.11019 -0.324756 0.000666667
0.982494 -0.14114  1.12263 -0.288468 0.000666667
 0.973666 -0.142974   1.12624 -0.302602 0.000666667
 0.989397 -0.149497   1.14253 -0.00038185 0.000666667
 0.977085 -0.145061   1.09504 -0.187153 0.000666667
 0.989503 -0.144524   1.12939 0.0964144 0.000666667
  0.98769 -0.147018   1.13592 -0.0639788 0.000666667
 0.987756 -0.152707    1.1505 -0.328394 0.000666667
 0.985584 -0.149375   1.14033 0.0600471 0.000666667
 0.978497 -0.144151   1.09927 -0.184351 0.000666667
 0.991056 -0.144356   1.08828 0.271977 0.000666667
 0.978945 -0.139343    1.1099 -0.279873 0.000666667
 0.991765 -0.154834   1.09745 0.0380178 0.000666667
0.984109 -0.1414 1.09303 -0.109933 0.000666667
0.989605 -0.14875  1.12843 -0.284246 0.000666667
 0.989783 -0.146497   1.13231 0.0577303 0.000666667
 0.983408 -0.140032   1.11866 -0.204435 0.000666667
 0.977413 -0.138808   1.11215 -0.365285 0.000666667
 0.994763 -0.152676   1.13044 0.241882 0.000666667
 0.994767 -0.155699   1.14179 0.046473 0.000666667
  0.98696 -0.149729   1.11097 -0.0594459 0.000666667
0.980312 -0.13569  1.11334 -0.336872 0.000666667
  0.98596 -0.143031   1.08034 -0.0126003 0.000666667
  0.98265 -0.147487   1.11478 -0.0797698 0.000666667
 0.987453 -0.145809   1.10714 -0.109404 0.000666667
0.975331  -0.148 1.09726 -0.157994 0.000666667
 0.979526 -0.138118   1.10736 0.158469 0.000666667
 0.979703 -0.148485   1.07623 -0.129941 0.000666667
0.988515 -0.15156  1.14125 -0.00128488 0.000666667
  0.99114 -0.152624   1.09317 0.286502 0.000666667


==> output_ims_2_2_2_2/weightedpr_action_0.txt <==
26.6003
 0.977268 -0.144567   1.17302 -0.200587 0.000666667
 0.974733 -0.144613   1.10942 -0.263783 0.000666667
 0.969182 -0.148723   1.09129 -0.215262 0.000666667
 0.988024 -0.141942   1.11841 -0.0802634 0.000666667
 0.957239 -0.150737   1.11159 0.108651 0.000666667
  0.96669 -0.145562   1.09547 -0.0484835 0.000666667
 0.963081 -0.163834   1.12837 0.104204 0.000666667
 0.964017 -0.151751    1.0826 0.147054 0.000666667
 0.958726 -0.158107   1.12369 -0.0483847 0.000666667
  0.96321 -0.151715   1.07532 -0.0580883 0.000666667
  0.97636 -0.152603   1.12165 0.188211 0.000666667
  1.01035 -0.150189   1.13509 0.0210457 0.000666667
  0.96578 -0.154406   1.10011 0.0332026 0.000666667
 0.968096 -0.146423   1.10303 0.128558 0.000666667
 0.980432 -0.146077   1.12529 -0.207894 0.000666667
 0.949356 -0.155345   1.07559 0.386906 0.000666667
 0.949747 -0.149946    1.1062 -0.266498 0.000666667
 0.999733 -0.154143   1.12951 0.268298 0.000666667
  0.98179 -0.148549   1.08295 0.276831 0.000666667
0.960821 -0.16319  1.08652 0.325625 0.000666667
  1.01995 -0.140264   1.13513 -0.164704 0.000666667
 0.988549 -0.140146   1.08456 -0.103536 0.000666667
 0.983457 -0.139845   1.07961 -0.225554 0.000666667
  0.99109 -0.152829   1.12848 -0.207372 0.000666667
 0.992118 -0.156257   1.13227 0.0446657 0.000666667
 0.983033 -0.151056      1.14 0.0377268 0.000666667
 0.998286 -0.155659   1.13141 0.266545 0.000666667
  0.96928 -0.165269   1.13654 0.133851 0.000666667
 0.988376 -0.139795   1.08753 -0.411428 0.000666667
  1.02164 -0.145209   1.11999 -0.115477 0.000666667
 0.978407 -0.142468   1.15564 -0.193777 0.000666667
  1.00091 -0.141436   1.10579 -0.0633584 0.000666667
 0.989698 -0.139619   1.08682 -0.0849802 0.000666667
 0.965484 -0.155984   1.09717 0.0176154 0.000666667
 0.977622 -0.151057    1.1217 0.265769 0.000666667
 0.991074 -0.151347   1.08754 0.251206 0.000666667
 0.962434 -0.157046   1.13442 -0.0182789 0.000666667
 0.966602 -0.160229   1.12498 0.145402 0.000666667
 0.971888 -0.157017   1.08464 -0.0838891 0.000666667
 0.953197 -0.161106   1.12405 -0.0105822 0.000666667
 0.956132 -0.152396   1.11337 -0.188476 0.000666667
0.977097 -0.14686  1.09391 0.379561 0.000666667
 0.979964 -0.143355   1.15683 -0.218781 0.000666667
 0.962255 -0.162924   1.09375 0.174677 0.000666667
 0.992887 -0.149094   1.14516 0.0441871 0.000666667
 0.988647 -0.150436   1.12389 -0.265062 0.000666667
 0.929766 -0.165359   1.08861 0.0776335 0.000666667
 0.999239 -0.140382   1.09785 0.359761 0.000666667
  0.99513 -0.156361   1.10221 0.25624 0.000666667
 0.970829 -0.147486   1.13028 -0.106545 0.000666667
 0.957206 -0.157309   1.14396 0.0519473 0.000666667
 0.996187 -0.150102   1.14136 0.0468629 0.000666667
 0.994951 -0.135312   1.17549 -0.0687767 0.000666667
  1.03286 -0.126828   1.08782 -0.25932 0.000666667
 0.987087 -0.145952   1.08971 -0.193189 0.000666667
 0.955302 -0.154381   1.11354 -0.208129 0.000666667
 0.996411 -0.150355   1.13986 -0.204517 0.000666667
 0.984833 -0.139549   1.11502 -0.210437 0.000666667
  1.00046 -0.141424   1.09864 0.344496 0.000666667
   1.0012 -0.152406   1.13044 0.293123 0.000666667
 0.947758 -0.164413   1.13085 -0.122228 0.000666667
 0.987611 -0.133615   1.12068 -0.0430449 0.000666667
  1.00226 -0.145836   1.10326 0.0176383 0.000666667
 0.998197 -0.139812   1.12839 0.202371 0.000666667
 0.957322 -0.151725   1.12484 -0.160926 0.000666667
   0.9829 -0.137824   1.07574 0.0171628 0.000666667
  0.99076 -0.149682   1.10994 0.180091 0.000666667
 0.985701 -0.167342   1.12403 0.442819 0.000666667
 0.947195 -0.155226   1.11737 -0.130615 0.000666667
0.953739 -0.1612 1.12437 -0.0217323 0.000666667
0.957297 -0.16073  1.13459 0.244907 0.000666667
  1.01742 -0.145395   1.10132 0.215853 0.000666667
 0.957786 -0.150711   1.13703 -0.210703 0.000666667
 0.968006 -0.150762   1.14001 -0.295245 0.000666667
0.952422 -0.15698  1.09883 -0.119099 0.000666667
  1.00898 -0.148727   1.13373 0.0651887 0.000666667
 0.981885 -0.154734   1.09884 0.0654231 0.000666667
 0.989509 -0.149319   1.14325 -0.00809197 0.000666667
  1.01489 -0.136828   1.11563 0.246435 0.000666667
 0.988817 -0.149444    1.1144 -0.0287149 0.000666667
  1.03271 -0.125074   1.08733 -0.252244 0.000666667
 0.969845 -0.164949   1.13707 0.140204 0.000666667
 0.982508 -0.149048   1.08495 0.283295 0.000666667
 0.982643 -0.153877   1.13378 0.332278 0.000666667
 0.987987 -0.149534   1.11717 -0.0822235 0.000666667
 0.970248 -0.159134   1.10758 0.12105 0.000666667
 0.992515 -0.148895    1.1277 -0.223465 0.000666667
   1.0065 -0.149988   1.13873 -0.0148115 0.000666667
  1.03074 -0.126159   1.08777 -0.242201 0.000666667
 0.940077 -0.155536    1.1032 0.101193 0.000666667
  0.95565 -0.151512   1.11132 -0.192031 0.000666667
 0.967992 -0.150185   1.14849 -0.11811 0.000666667
 0.982835 -0.153594   1.09794 0.0659177 0.000666667
 0.962431 -0.165855   1.13053 0.100308 0.000666667
  1.00881 -0.148538   1.13656 0.0102545 0.000666667
 0.988997 -0.143614    1.1315 0.10679 0.000666667
0.983684  -0.138 1.07509 0.00670127 0.000666667
 0.991283 -0.139946   1.08529 -0.092913 0.000666667
0.963816 -0.16146  1.13053 -0.0114393 0.000666667
 0.970701 -0.148279   1.09018 -0.219315 0.000666667
 0.975181 -0.146837   1.15964 -0.00213249 0.000666667
  1.00062 -0.154443   1.12928 0.26802 0.000666667
 0.983422 -0.139103   1.07943 -0.223103 0.000666667
 0.989696 -0.149001   1.11528 -0.0198671 0.000666667
 0.951482 -0.155042    1.1126 0.0790759 0.000666667
 0.982375 -0.152495   1.13178 -0.433826 0.000666667
  0.99248 -0.149138   1.08722 0.259356 0.000666667
  1.01443 -0.145595   1.13691 -0.0973542 0.000666667
 0.948392 -0.155256   1.11669 -0.119531 0.000666667
 0.999088 -0.151046   1.14018 -0.224708 0.000666667
 0.955526 -0.160124   1.12677 -0.0673114 0.000666667
  1.00794 -0.148906   1.13607 0.0224689 0.000666667
  1.0016 -0.13963  1.10622 -0.0275533 0.000666667
  1.01147 -0.146203   1.16187 0.257227 0.000666667
 0.985215 -0.136711   1.08382 0.0459768 0.000666667
0.950657 -0.15766  1.10082 -0.112246 0.000666667
 0.981411 -0.156521    1.1151 -0.163076 0.000666667
 0.948668 -0.157422   1.14115 -0.014919 0.000666667
  0.95752 -0.163944   1.14084 0.0381724 0.000666667
  1.00013 -0.141951   1.12799 0.201035 0.000666667
 0.993266 -0.154336   1.14086 0.106178 0.000666667
 0.954033 -0.146156   1.09625 -0.0465548 0.000666667
 0.965922 -0.161344   1.12361 0.164577 0.000666667
0.950313 -0.14592  1.09773 0.102412 0.000666667
  1.00964 -0.148806   1.16275 0.23824 0.000666667
 0.989191 -0.154386   1.15881 0.227963 0.000666667
 0.980484 -0.161215   1.13645 0.149792 0.000666667
 0.985961 -0.149338   1.11028 -0.057458 0.000666667
 0.987659 -0.151656   1.14169 -0.004762 0.000666667
 0.968754 -0.165354   1.12693 0.115377 0.000666667
 0.972373 -0.145708   1.09381 0.33854 0.000666667
 0.964408 -0.152745   1.07428 -0.0486686 0.000666667
0.985137 -0.16635  1.12409 0.44285 0.000666667
 0.933082 -0.160589   1.14083 0.244353 0.000666667
 0.989264 -0.145742    1.0907 -0.184935 0.000666667
  0.96584 -0.151647   1.09771 0.00480671 0.000666667
 0.962842 -0.155555   1.13373 0.0122461 0.000666667
 0.993472 -0.149441   1.12528 -0.194797 0.000666667
 0.945819 -0.151219   1.10537 -0.176968 0.000666667
 0.952349 -0.148354   1.08962 -0.102422 0.000666667
 0.972734 -0.163792   1.14099 0.321288 0.000666667
  0.99947 -0.140357   1.12926 0.197726 0.000666667
 0.962305 -0.157436   1.13986 0.240349 0.000666667
 0.999349 -0.154288   1.12805 0.277115 0.000666667
 0.987931 -0.158616   1.11298 -0.0510944 0.000666667
  0.98758 -0.152943   1.09733 -0.137186 0.000666667
 0.966232 -0.150672   1.09868 0.0427066 0.000666667
 1.00953 -0.13319  1.08071 -0.321981 0.000666667
 0.947502 -0.161527   1.12889 -0.227613 0.000666667
 0.991319 -0.148987   1.12333 -0.240058 0.000666667
  1.01576 -0.146582   1.13806 -0.106483 0.000666667
 0.990859 -0.146353   1.13429 -0.0850608 0.000666667
 0.988888 -0.152841   1.12717 -0.0205705 0.000666667
  0.98615 -0.149336   1.10944 -0.0542075 0.000666667
  1.00039 -0.136958   1.12884 -0.0526998 0.000666667
 0.982414 -0.149136   1.10029 0.401066 0.000666667
 0.988936 -0.151953   1.12541 -0.197248 0.000666667
 0.990964 -0.145802    1.1341 -0.0960344 0.000666667
  1.00355 -0.145147   1.14017 0.013314 0.000666667
 0.971518 -0.165554   1.13701 0.159858 0.000666667
  0.98901 -0.140995   1.08794 -0.0762721 0.000666667
 0.990117 -0.149145   1.13212 -0.0514342 0.000666667
 0.982583 -0.155677   1.14292 -0.167864 0.000666667
   1.0211 -0.135795   1.12371 0.155859 0.000666667
0.951382 -0.17285  1.14079 0.113391 0.000666667
 0.949606 -0.164421   1.13096 -0.114107 0.000666667
 0.932604 -0.155858   1.11139 0.17731 0.000666667
  1.00101 -0.150314   1.11304 0.284178 0.000666667
 0.989099 -0.137901   1.08778 -0.0816446 0.000666667
 0.974044 -0.162247   1.14148 0.0150487 0.000666667
  1.00489 -0.135456   1.09639 -0.050223 0.000666667
 0.994722 -0.153042   1.13182 0.102195 0.000666667
  1.00036 -0.154204   1.12941 0.262682 0.000666667
 0.999652 -0.134416   1.12012 0.0636492 0.000666667
0.966356 -0.15414  1.09811 -0.001544 0.000666667
  1.02524 -0.136094   1.10213 -0.0604767 0.000666667
 0.991933 -0.135795   1.10357 -0.0694039 0.000666667
 0.979004 -0.146011   1.10919 0.0722995 0.000666667
 0.960103 -0.152556   1.10041 0.0510729 0.000666667
 0.992171 -0.150952   1.14596 -0.071744 0.000666667
  1.00313 -0.140856   1.15468 0.0789009 0.000666667
 0.947403 -0.151413   1.10695 -0.277583 0.000666667
  1.02124 -0.138909   1.11477 0.0294977 0.000666667
 0.967432 -0.146442   1.10254 0.102406 0.000666667
 0.975589 -0.151033    1.1092 -0.420127 0.000666667
0.965416 -0.15487  1.13329 0.0191622 0.000666667
 0.975725 -0.155898   1.09889 -0.115182 0.000666667
 0.960301 -0.159033   1.12373 -0.0239635 0.000666667
 0.965915 -0.150984    1.1118 -0.336075 0.000666667
0.969426 -0.13786  1.09397 -0.280772 0.000666667
0.988561 -0.15738  1.11251 -0.0711677 0.000666667
 0.966117 -0.150372   1.10796 -0.204709 0.000666667
  1.02634 -0.135604   1.10258 -0.0470182 0.000666667
 0.982215 -0.148037   1.08361 0.293062 0.000666667
 0.986105 -0.149162   1.11699 -0.094554 0.000666667
 0.983649 -0.142042   1.09618 -0.0703451 0.000666667
 0.989633 -0.150731   1.12895 -0.0365162 0.000666667
  0.97631 -0.157964   1.14033 -0.271881 0.000666667
 0.946905 -0.161827   1.09773 0.278471 0.000666667
 0.988481 -0.150967   1.11429 -0.0441973 0.000666667
 0.983152 -0.158329   1.11316 -0.195799 0.000666667
 0.980066 -0.147974   1.15663 -0.183723 0.000666667
 0.993897 -0.153382   1.12911 0.0176081 0.000666667
 0.967289 -0.152821   1.11159 -0.352375 0.000666667
 0.994027 -0.155126   1.13154 0.0258628 0.000666667
 0.966023 -0.152202   1.09784 0.0431518 0.000666667
 0.977952 -0.164207   1.12134 -0.134992 0.000666667
0.957171 -0.1574 1.08281 0.213124 0.000666667
 0.938341 -0.156132    1.1336 0.106538 0.000666667
 0.945453 -0.147271   1.15338 -0.104078 0.000666667
 0.975277 -0.145753    1.1106 0.0169072 0.000666667
 0.995518 -0.153403   1.13388 0.105709 0.000666667
 0.975873 -0.154322   1.12449 0.0234038 0.000666667
 0.986542 -0.132826   1.09255 -0.240664 0.000666667
 0.966153 -0.156555   1.10186 0.0476965 0.000666667
 0.988778 -0.150356   1.14119 -0.0113281 0.000666667
  1.00532 -0.136521   1.09897 -0.0613826 0.000666667
 0.961439 -0.158604   1.12511 -0.0388223 0.000666667
 0.954485 -0.154077   1.11121 -0.200825 0.000666667
 0.981863 -0.160991   1.12856 0.0637747 0.000666667
 0.966236 -0.152157   1.11155 -0.326254 0.000666667
 0.989829 -0.151232    1.1268 -0.268151 0.000666667
 0.985968 -0.156135   1.12848 -0.195928 0.000666667
  0.98977 -0.146653   1.13243 0.0766394 0.000666667
 0.989609 -0.146915   1.12627 -0.0148066 0.000666667
 0.987807 -0.150689   1.11456 -0.0348726 0.000666667
 0.971256 -0.159924   1.11665 0.163464 0.000666667
 0.949674 -0.159508   1.10275 -0.125715 0.000666667
 0.969521 -0.158766   1.11686 -0.199244 0.000666667
 0.985138 -0.144522   1.11713 -0.132775 0.000666667
 0.971164 -0.153533   1.09273 0.00517013 0.000666667
  1.02269 -0.138951    1.1171 0.00423054 0.000666667
 0.970702 -0.144832   1.10244 -0.0543458 0.000666667
  1.00452 -0.122152   1.08869 0.138846 0.000666667
 0.989726 -0.153588   1.12296 -0.211823 0.000666667
 0.989209 -0.145174   1.11162 0.0228438 0.000666667
 0.961671 -0.152985   1.14445 0.124751 0.000666667
 0.979429 -0.150554   1.11255 0.12676 0.000666667
 0.961252 -0.164484   1.12965 0.102949 0.000666667
 0.970834 -0.162733   1.13574 -0.0999453 0.000666667
 0.981901 -0.152336   1.16395 -0.0295844 0.000666667
 0.967658 -0.150301    1.1401 -0.303077 0.000666667
 0.997283 -0.141794   1.11619 -0.187865 0.000666667
 0.989928 -0.154283   1.12671 -0.0309871 0.000666667
 0.968649 -0.149212   1.09201 -0.196299 0.000666667
0.996888 -0.14915  1.14239 -0.217157 0.000666667
0.953987 -0.1564 1.10314 -0.0489691 0.000666667
 0.947084 -0.155528   1.11782 -0.119303 0.000666667
0.948509 -0.15978   1.1412 0.00188266 0.000666667
  0.96557 -0.154731   1.09965 0.00202114 0.000666667
  0.98177 -0.152893   1.13303 -0.436996 0.000666667
 0.996514 -0.138102   1.10274 -0.0160911 0.000666667
 0.952705 -0.156528   1.10365 -0.0467969 0.000666667
 0.971342 -0.158576   1.11888 0.141389 0.000666667
 0.993583 -0.150834   1.10374 -0.0267543 0.000666667
  1.02401 -0.136736   1.10079 -0.0685883 0.000666667
 0.992416 -0.149319   1.12442 -0.263506 0.000666667
 0.987229 -0.153925   1.11041 0.0560962 0.000666667
0.973865 -0.16189  1.13355 0.335123 0.000666667
 0.991373 -0.150288   1.14522 -0.0713532 0.000666667
 0.955509 -0.161384   1.12563 -0.08269 0.000666667
 0.964299 -0.147892   1.11073 -0.0217497 0.000666667
 0.982094 -0.149797   1.11955 0.0436395 0.000666667
 0.975788 -0.161134   1.14124 0.322101 0.000666667
 0.964103 -0.161083   1.11718 -0.0521954 0.000666667
 0.995304 -0.141308   1.11632 -0.179692 0.000666667
 0.997862 -0.144513   1.14021 -0.482961 0.000666667
  1.00627 -0.156322   1.13296 -0.132907 0.000666667
 1.00015 -0.13986  1.09917 0.329319 0.000666667
 0.987988 -0.143559   1.08414 -0.285212 0.000666667
  1.00181 -0.165547   1.12011 0.184586 0.000666667
 0.979076 -0.160196   1.12733 0.0428581 0.000666667
  0.99838 -0.150987   1.14253 0.0505464 0.000666667
 0.95375 -0.16243  1.13778 0.0423319 0.000666667
 0.980341 -0.159909   1.13597 0.157249 0.000666667
 0.977272 -0.156472   1.12185 -0.259122 0.000666667
 0.961823 -0.160456   1.09644 0.162943 0.000666667
0.978368 -0.1474  1.1579 -0.174799 0.000666667
 0.950168 -0.158182    1.1044 -0.1075 0.000666667
 0.985179 -0.154313   1.09963 -0.00971707 0.000666667
 0.949285 -0.159755   1.10006 -0.106796 0.000666667
 0.969406 -0.163425   1.12807 0.0199982 0.000666667
  0.95144 -0.149114   1.08824 -0.100647 0.000666667
 0.973806 -0.163231   1.14227 0.236034 0.000666667
 0.970386 -0.163762   1.13736 0.133316 0.000666667
0.948411 -0.16001  1.13158 -0.215048 0.000666667
  1.02589 -0.136335    1.1017 -0.0553262 0.000666667
0.959861 -0.15748  1.11267 0.059292 0.000666667
 0.95076 -0.15468  1.07544 0.391095 0.000666667
  1.00084 -0.138557   1.10046 -0.163439 0.000666667
 0.979855 -0.148487   1.11665 -0.447611 0.000666667
 0.993207 -0.152187    1.1292 -0.210809 0.000666667
 0.968506 -0.161259   1.12885 0.015817 0.000666667
0.988263 -0.14519  1.09152 -0.198636 0.000666667
  1.00007 -0.128109   1.11516 -0.136926 0.000666667
 0.987548 -0.141903   1.09344 0.355152 0.000666667
 0.972781 -0.156493   1.10405 0.126381 0.000666667
 0.973939 -0.155421    1.0949 -0.000830922 0.000666667
 0.948783 -0.157418   1.14237 -0.0131546 0.000666667
 0.977414 -0.150958   1.13493 -0.0894201 0.000666667
 0.989097 -0.145089   1.10456 0.269203 0.000666667
 0.983672 -0.153276   1.13966 -0.217565 0.000666667
 0.995726 -0.149378   1.14229 0.0528622 0.000666667
  1.00156 -0.150312   1.11295 0.280866 0.000666667
 0.966608 -0.150848   1.10842 -0.219946 0.000666667
 0.989985 -0.149126    1.1305 -0.0587866 0.000666667
  0.97653 -0.158087   1.12312 -0.0297397 0.000666667
 0.983994 -0.157661   1.09945 -0.114496 0.000666667
 0.977539 -0.156823   1.09483 -0.09796 0.000666667
 0.987521 -0.152299    1.1239 -0.206393 0.000666667
 0.989768 -0.142043    1.1327 -0.244225 0.000666667
 0.965138 -0.147736   1.07123 0.0466146 0.000666667
 0.967258 -0.160545   1.12348 0.178562 0.000666667
 0.965237 -0.151401    1.0824 0.142223 0.000666667
 0.953971 -0.158874   1.10266 -0.0547947 0.000666667
 1.00919 -0.14005   1.1478 -0.0581455 0.000666667
 0.997399 -0.149943   1.16642 -0.268551 0.000666667
 0.958662 -0.158005   1.10345 -0.103454 0.000666667
 0.976336 -0.160439   1.16841 -0.0128123 0.000666667
 0.970173 -0.151843    1.0943 0.239868 0.000666667
  1.00652 -0.137706   1.09597 -0.0536184 0.000666667
0.990554 -0.15112  1.14288 -0.00691542 0.000666667
0.954676 -0.16075  1.12632 -0.0819653 0.000666667
 0.980548 -0.148524   1.08294 0.29263 0.000666667
 0.989203 -0.151946   1.14034 0.0822055 0.000666667
 0.976317 -0.135969   1.10031 -0.0476897 0.000666667
 0.990551 -0.138738   1.08646 -0.0948916 0.000666667
 0.965405 -0.160584   1.12756 -0.0218217 0.000666667
 0.970047 -0.153337   1.10357 0.157944 0.000666667
 0.951274 -0.154388   1.07719 0.379549 0.000666667
  0.95626 -0.153225   1.11319 -0.205132 0.000666667
 0.973745 -0.157421   1.15618 -0.0718387 0.000666667
 0.968337 -0.144612   1.10253 -0.169414 0.000666667
 0.980728 -0.144459   1.10825 0.0560168 0.000666667
 0.977816 -0.156737   1.09313 -0.103343 0.000666667
 0.948178 -0.159298   1.10398 -0.0950428 0.000666667
  0.95979 -0.156338   1.14457 -0.0730732 0.000666667
 0.973312 -0.146643   1.13158 -0.120653 0.000666667
  0.98411 -0.149076    1.0832 0.310452 0.000666667
 0.993994 -0.134403   1.09738 -0.0010291 0.000666667
 0.972435 -0.146656    1.1297 -0.101177 0.000666667
 0.986203 -0.139684   1.11804 0.0131892 0.000666667
 0.983991 -0.154033   1.16488 -0.0646804 0.000666667
 0.980342 -0.161981   1.11054 -0.321134 0.000666667
 0.971737 -0.154319    1.0918 -0.00138961 0.000666667
  0.97596 -0.156095   1.12084 -0.273957 0.000666667
  1.01173 -0.123993   1.07733 0.0991014 0.000666667
 0.986912 -0.149778   1.11765 -0.0940958 0.000666667
  0.99363 -0.151944   1.11291 -0.216243 0.000666667
  1.03093 -0.126896   1.08899 -0.245114 0.000666667
 0.946953 -0.156053   1.11737 -0.127852 0.000666667
 0.987133 -0.145127   1.08445 -0.28178 0.000666667
  1.02542 -0.142075   1.14621 0.144037 0.000666667
 0.991287 -0.140646   1.08713 -0.084334 0.000666667
 0.951403 -0.155318   1.11233 0.105084 0.000666667
   1.0045 -0.148525   1.13865 -0.0307947 0.000666667
 0.987962 -0.141913   1.09051 -0.181448 0.000666667
0.993178 -0.15246  1.12818 -0.197103 0.000666667
  1.00245 -0.147262   1.10162 0.0246599 0.000666667
 0.972867 -0.149591   1.13691 -0.0111081 0.000666667
 0.951834 -0.156734   1.09769 -0.143871 0.000666667
0.984408 -0.14964  1.10791 -0.0394318 0.000666667
 0.973847 -0.161881   1.13167 0.343039 0.000666667
 0.973574 -0.151426    1.1183 0.248368 0.000666667
  1.00399 -0.143158    1.0966 -0.0661212 0.000666667
 0.968362 -0.158073   1.16116 0.157488 0.000666667
 0.962419 -0.161918   1.10233 -0.0314666 0.000666667
 0.956266 -0.152784   1.12078 0.105817 0.000666667
 0.993464 -0.159981   1.13304 -0.0245739 0.000666667
 0.966957 -0.155199   1.13416 0.0317039 0.000666667
 0.948069 -0.158342   1.14182 -0.0190856 0.000666667
 0.990527 -0.142014   1.08641 -0.102677 0.000666667
  1.00743 -0.137522    1.0968 -0.073691 0.000666667
 0.957377 -0.160409   1.10544 -0.110992 0.000666667
 0.995644 -0.153591    1.1341 0.0927245 0.000666667
 0.977972 -0.146008     1.094 0.376882 0.000666667
 0.995483 -0.152457   1.10583 0.180511 0.000666667
 0.998202 -0.152835   1.12917 0.262459 0.000666667
0.963012 -0.15068  1.09999 -0.00987334 0.000666667
 0.989644 -0.141578   1.11972 -0.0956744 0.000666667
  1.00098 -0.152132   1.13021 0.29149 0.000666667
0.958125 -0.14708   1.0786 -0.100428 0.000666667
 0.988075 -0.142825    1.0841 -0.0662395 0.000666667
  1.00035 -0.151579   1.13696 0.0179157 0.000666667
 0.989103 -0.153009   1.12853 -0.0439597 0.000666667
  1.00363 -0.147767   1.10351 0.0248822 0.000666667
 0.973351 -0.155258   1.12265 0.0123868 0.000666667
 0.951919 -0.158226   1.10305 -0.0459632 0.000666667
  1.0193 -0.13822  1.13332 -0.15822 0.000666667
 0.998867 -0.138364   1.08871 -0.1063 0.000666667
 0.989258 -0.151017   1.14213 -0.0353137 0.000666667
 0.964419 -0.151696   1.11161 -0.333259 0.000666667
 0.990166 -0.150886   1.10755 0.180763 0.000666667
 0.991198 -0.142637   1.11028 -0.0230532 0.000666667
 0.992084 -0.149601   1.12774 -0.195543 0.000666667
 0.943872 -0.151795   1.11716 -0.0805617 0.000666667
   1.0029 -0.152774    1.1377 -0.0236648 0.000666667
   1.0032 -0.151367   1.13204 -0.334643 0.000666667
 0.948411 -0.150268   1.09908 -0.0571644 0.000666667
 0.992225 -0.150285   1.12806 -0.0270139 0.000666667
 0.972036 -0.157883   1.11783 0.151072 0.000666667
 0.999617 -0.152539   1.11265 0.286767 0.000666667
 0.974097 -0.158496   1.12333 0.192451 0.000666667
 0.977613 -0.148501   1.11948 -0.243606 0.000666667
 0.998105 -0.139279   1.10318 0.00264526 0.000666667
  1.00593 -0.149833   1.13946 -0.0280696 0.000666667
 0.987764 -0.141127   1.08914 -0.00112938 0.000666667
 0.982489 -0.154397   1.16541 -0.0497487 0.000666667
 0.969886 -0.165184   1.11477 0.150817 0.000666667
0.946869 -0.1706  1.1532 0.00701864 0.000666667
 0.982049 -0.156375   1.14312 -0.168525 0.000666667
 0.989666 -0.145396   1.08805 0.00399266 0.000666667
 0.966809 -0.153399   1.09872 0.124833 0.000666667
 0.973058 -0.149264   1.10984 -0.43375 0.000666667
 0.990375 -0.142531   1.11017 -0.00846304 0.000666667
  0.98896 -0.151898   1.15989 0.254802 0.000666667
 1.00135 -0.14074  1.10799 -0.0419039 0.000666667
   1.0274 -0.137459   1.10065 -0.0406703 0.000666667
 0.965914 -0.154461   1.09734 0.0130298 0.000666667
  1.00806 -0.128953   1.08474 0.187161 0.000666667
  0.97744 -0.146368   1.09718 0.169011 0.000666667
  1.00542 -0.148486   1.13916 -0.0357067 0.000666667
 0.969333 -0.148021   1.09047 -0.209509 0.000666667
 0.969416 -0.135418   1.11338 -0.0623428 0.000666667
0.958228 -0.15161  1.12164 -0.194122 0.000666667
  1.01828 -0.136916   1.10884 -0.0101651 0.000666667
 0.975599 -0.145986   1.11002 0.0162338 0.000666667
 0.953923 -0.165421   1.13797 0.0525983 0.000666667
 0.990485 -0.146888   1.11415 -0.0151414 0.000666667
 0.938822 -0.159059   1.13581 0.119828 0.000666667
 0.962565 -0.152462   1.07188 -0.0477673 0.000666667
 0.983976 -0.149332   1.10137 0.383237 0.000666667
  0.98058 -0.159987   1.12773 0.0387651 0.000666667
 0.980365 -0.147743   1.11933 0.0418519 0.000666667
0.948459 -0.15429  1.09104 -0.0356143 0.000666667
 0.966461 -0.148121   1.07007 0.0343025 0.000666667
  0.94335 -0.149434   1.11954 -0.0725343 0.000666667
  0.95884 -0.159345   1.10139 -0.122072 0.000666667
 0.973249 -0.147624    1.1049 0.0651242 0.000666667
  0.98341 -0.161684   1.13992 -0.137734 0.000666667
  0.99476 -0.155041   1.13886 0.0134906 0.000666667
 0.995967 -0.144415   1.13953 -0.472688 0.000666667
 0.987742 -0.152171   1.12524 0.127053 0.000666667
   1.0093 -0.134203   1.08185 -0.313165 0.000666667
 0.974683 -0.158812    1.1375 -0.00921622 0.000666667
 0.980703 -0.151791   1.11629 -0.15953 0.000666667
 0.990842 -0.143864   1.13014 0.0968411 0.000666667
  0.97742 -0.144231   1.09792 -0.156183 0.000666667
 0.990888 -0.157934   1.13271 -0.0193149 0.000666667
 0.965902 -0.153857   1.09732 -0.00719961 0.000666667
 0.967575 -0.155946   1.11845 -0.175458 0.000666667
  1.00702 -0.143439   1.15654 -0.0515109 0.000666667
 0.981483 -0.151389   1.11927 0.0336197 0.000666667
 0.973492 -0.157819   1.13532 -0.0311978 0.000666667
 0.987189 -0.156114   1.10436 -0.150239 0.000666667
 0.989156 -0.146581    1.1044 0.278297 0.000666667
 0.966058 -0.154886   1.09713 0.00824844 0.000666667
 0.957426 -0.155616    1.1013 0.288468 0.000666667
 0.990477 -0.148735   1.12613 -0.270699 0.000666667
 0.987884 -0.143638     1.083 -0.300547 0.000666667
0.966797 -0.15382  1.14314 0.293475 0.000666667
  0.98308 -0.151589   1.12915 0.117753 0.000666667
 0.946962 -0.165238   1.09813 0.284596 0.000666667
 0.965878 -0.153118   1.07176 -0.0628799 0.000666667
 0.99697 -0.13008  1.09205 -0.0642937 0.000666667
 0.959347 -0.154262   1.11417 0.0785736 0.000666667
  0.97538 -0.147412   1.15894 0.0227827 0.000666667
0.981578 -0.15639   1.0986 0.0762542 0.000666667
 0.979468 -0.159845   1.11555 0.180637 0.000666667
 0.985943 -0.143015   1.10331 -0.167138 0.000666667
  1.00116 -0.140545   1.10768 -0.0312331 0.000666667
 0.964366 -0.145963   1.15044 -0.0750615 0.000666667
 0.968517 -0.156924   1.15798 0.176795 0.000666667
0.98136   -0.16 1.11567 0.186023 0.000666667
  1.02738 -0.137762   1.12418 0.145019 0.000666667
 0.976828 -0.143999   1.12335 0.0124649 0.000666667
  0.99793 -0.128082   1.09057 -0.0999147 0.000666667
 0.958578 -0.158487   1.10544 -0.12859 0.000666667
  0.98693 -0.151133   1.12459 -0.0640311 0.000666667
 0.966092 -0.161922   1.12292 0.185981 0.000666667
   1.0073 -0.136497   1.09792 -0.046181 0.000666667
 0.931462 -0.154197   1.12816 0.130554 0.000666667
 0.962043 -0.162751   1.09627 0.163974 0.000666667
  1.00066 -0.154419   1.13955 -0.0275116 0.000666667
 0.948254 -0.140593   1.08303 -0.536401 0.000666667
 0.967158 -0.164065    1.1116 0.160621 0.000666667
 0.960601 -0.170687   1.15263 0.213454 0.000666667
 0.957599 -0.157843   1.10255 -0.119297 0.000666667
0.978715 -0.16013  1.13756 0.158794 0.000666667
  0.98355 -0.140714   1.09639 -0.0720763 0.000666667
  1.00252 -0.146252   1.13575 -0.36068 0.000666667
 0.978651 -0.145242   1.13145 0.00286245 0.000666667
 0.959262 -0.158368   1.10415 -0.110716 0.000666667
 0.987431 -0.142885   1.08087 -0.0560815 0.000666667
 0.965235 -0.157502    1.1078 -0.099354 0.000666667
 0.986496 -0.150293   1.14784 -0.282647 0.000666667
 0.964274 -0.147009   1.07105 0.033683 0.000666667
0.995617 -0.14201  1.14911 0.0514062 0.000666667
  0.96631 -0.153199    1.1204 -0.327554 0.000666667
  0.98369 -0.167521   1.12382 0.455778 0.000666667
 0.990016 -0.157949   1.13291 -0.023271 0.000666667
 0.976271 -0.162574   1.16823 -0.00327026 0.000666667
 0.970349 -0.153439   1.09442 0.22145 0.000666667
  1.02571 -0.137011   1.10219 -0.060238 0.000666667
0.959461 -0.15443  1.11305 0.0536994 0.000666667
 0.991638 -0.143538   1.11048 0.00365303 0.000666667
   0.9838 -0.149663   1.12931 0.152042 0.000666667
 0.998066 -0.142163   1.09666 0.35427 0.000666667
 0.997137 -0.139367   1.08569 -0.128944 0.000666667
 0.983441 -0.156101   1.12077 -0.0861517 0.000666667
 0.969942 -0.157244   1.08958 -0.307859 0.000666667
 0.969093 -0.150979     1.096 0.254652 0.000666667
 0.989899 -0.154176   1.13009 -0.0460437 0.000666667
  1.00532 -0.147778   1.13885 -0.0295826 0.000666667
 0.973939 -0.163622   1.14561 0.23873 0.000666667
 0.948458 -0.150437   1.10657 -0.273015 0.000666667
 0.993947 -0.148689   1.11334 -0.214345 0.000666667
 0.990416 -0.157814   1.13287 -0.0130934 0.000666667
 0.965651 -0.154718   1.15263 -0.0716078 0.000666667
0.989823 -0.1325 1.08336 -0.122249 0.000666667
   1.0306 -0.126388   1.08738 -0.251438 0.000666667
0.966724 -0.15107  1.09723 0.185734 0.000666667
 0.983725 -0.136378   1.07633 0.00620287 0.000666667
 0.960507 -0.154765   1.10382 0.140767 0.000666667
  0.98703 -0.153774   1.11557 -0.0493465 0.000666667
 0.957896 -0.159313   1.08287 0.19147 0.000666667
  1.00727 -0.136515   1.09756 -0.043171 0.000666667
 0.973325 -0.148966   1.11245 -0.180743 0.000666667
 0.979259 -0.164379   1.08534 0.26364 0.000666667
 0.958527 -0.152743   1.12649 -0.169175 0.000666667
 0.976773 -0.148636   1.15817 -0.0251564 0.000666667
0.979116 -0.15346  1.11512 -0.152556 0.000666667
  1.02456 -0.130357   1.09576 -0.182826 0.000666667
0.947455 -0.15779  1.12846 -0.190978 0.000666667
 0.959719 -0.171232   1.15108 0.224468 0.000666667
 0.990283 -0.151279   1.10767 0.179568 0.000666667
 0.980619 -0.141891   1.11379 0.0217656 0.000666667
 0.939813 -0.156145   1.12595 0.19396 0.000666667
 0.969137 -0.158823    1.1197 -0.196611 0.000666667
 0.968883 -0.160503   1.09491 -0.216838 0.000666667
 0.994884 -0.154335   1.14116 0.0936463 0.000666667
 0.964154 -0.156347   1.10003 0.138451 0.000666667
 0.955165 -0.147947   1.14546 -0.237001 0.000666667
 0.988444 -0.144272   1.09039 -0.197145 0.000666667
 0.968301 -0.157104    1.1582 0.161134 0.000666667
  0.98347 -0.137283    1.0849 0.0458877 0.000666667
0.987715 -0.14933  1.11475 -0.0443654 0.000666667
 0.947969 -0.160289   1.12978 -0.211018 0.000666667
 0.974082 -0.150083   1.10743 -0.429635 0.000666667
 0.997366 -0.149155   1.14264 0.0507794 0.000666667
0.964941 -0.15627  1.10235 0.0178987 0.000666667
  1.01042 -0.148696   1.11164 -0.293422 0.000666667
 0.974007 -0.161346   1.12048 0.168024 0.000666667
   1.0118 -0.120819   1.07592 0.0885272 0.000666667
 0.950271 -0.160645   1.10014 -0.12233 0.000666667
  0.96191 -0.160513   1.08964 0.141117 0.000666667
 0.976634 -0.157928   1.12073 -0.271496 0.000666667
 0.991721 -0.148231   1.14365 -0.0748589 0.000666667
 0.964515 -0.162147   1.12864 -0.00242045 0.000666667
 0.985676 -0.154439   1.11093 0.0449894 0.000666667
  1.01052 -0.147314   1.16066 0.245294 0.000666667
 0.966387 -0.147416   1.07043 0.0506108 0.000666667
 0.97492 -0.15681  1.10334 0.128493 0.000666667
 0.935826 -0.159937   1.14146 0.276625 0.000666667
 0.984899 -0.150286   1.10928 -0.0596555 0.000666667
  0.98607 -0.142982   1.11948 -0.136704 0.000666667
0.985376 -0.14271   1.1055 -0.171637 0.000666667
  1.01293 -0.132431   1.10848 -0.0622895 0.000666667
  1.00181 -0.144084   1.09806 -0.0565909 0.000666667
0.981919 -0.15116   1.1181 0.298361 0.000666667
  1.01097 -0.132518   1.08042 -0.317162 0.000666667
  1.00046 -0.146063   1.13439 -0.352527 0.000666667
 0.972473 -0.154048   1.09258 -0.0205134 0.000666667
 0.964211 -0.154373   1.09967 -0.000473408 0.000666667
 0.965705 -0.161437   1.08156 0.240336 0.000666667
 0.980644 -0.154463    1.1118 -0.156248 0.000666667
 0.988634 -0.144038   1.09147 -0.176414 0.000666667
 0.987587 -0.144121   1.08394 -0.289748 0.000666667
 0.998362 -0.150366   1.13599 0.00899642 0.000666667
 0.964601 -0.162503   1.12864 -0.0147161 0.000666667
 0.961535 -0.160362   1.09787 0.177527 0.000666667
 0.993502 -0.151317    1.1385 0.127302 0.000666667
   0.9847 -0.139447   1.11711 -0.196231 0.000666667
 0.982973 -0.135987    1.0798 -0.220367 0.000666667
 0.958122 -0.152344   1.12531 -0.174467 0.000666667
 0.974142 -0.158242   1.12203 0.214372 0.000666667
 0.964679 -0.161959   1.11806 -0.0788095 0.000666667
 0.988695 -0.141661   1.08764 0.0102943 0.000666667
  1.00648 -0.140486   1.12882 0.00674398 0.000666667
 0.964273 -0.150038   1.12216 0.179343 0.000666667
  1.00099 -0.146472   1.13949 0.0272264 0.000666667
 0.995909 -0.130851   1.04805 -0.129536 0.000666667
 0.981431 -0.150488   1.12079 0.00394284 0.000666667
 0.948041 -0.160152   1.13049 -0.21264 0.000666667
 0.974535 -0.156886   1.10407 0.137175 0.000666667
  0.96605 -0.156694   1.10271 0.0425613 0.000666667
 0.989873 -0.153154   1.10474 -0.148308 0.000666667
  1.00496 -0.142858     1.097 -0.0698087 0.000666667
  1.00694 -0.144467   1.15822 -0.0579889 0.000666667
 0.972224 -0.158345   1.11901 0.159617 0.000666667
 0.966574 -0.141589   1.06841 0.175723 0.000666667
 0.930408 -0.152891   1.15839 -0.0734393 0.000666667
  0.97496 -0.153608    1.1254 -0.128007 0.000666667
 0.979668 -0.148329   1.15567 -0.187901 0.000666667
0.979811 -0.15671  1.11535 -0.158659 0.000666667
 0.952447 -0.157737    1.1047 -0.0503162 0.000666667
0.999884 -0.15207  1.12963 0.263667 0.000666667
 0.984246 -0.159554   1.11212 -0.210551 0.000666667
 0.971672 -0.154861   1.15873 -0.0929556 0.000666667
 0.966534 -0.152457   1.12164 -0.330583 0.000666667
  1.02398 -0.131804     1.096 -0.179081 0.000666667
   0.9969 -0.136714   1.11432 0.185511 0.000666667
0.967288 -0.15051  1.09797 0.104692 0.000666667
 0.983934 -0.139297   1.11672 -0.194826 0.000666667
  1.01225 -0.131477   1.09681 -0.062212 0.000666667
 0.999818 -0.139239   1.12721 0.18595 0.000666667
 0.993926 -0.149826   1.14619 0.0501904 0.000666667
 0.994374 -0.153387   1.13571 0.0872553 0.000666667
 0.984175 -0.140048   1.07997 -0.22498 0.000666667
0.998657 -0.14104  1.12006 0.031029 0.000666667
0.946024 -0.14477   1.0964 -0.118519 0.000666667
 0.992462 -0.144887   1.13447 -0.0794773 0.000666667
0.948783 -0.14832  1.09948 -0.17613 0.000666667
 0.987562 -0.144712   1.08154 -0.292279 0.000666667
 0.990629 -0.158514   1.13374 -0.0329455 0.000666667
 0.968179 -0.163628   1.11384 0.159854 0.000666667
 0.965316 -0.156678   1.13532 0.00571046 0.000666667
 0.986758 -0.155569   1.13099 0.00056324 0.000666667
  1.00544 -0.145197   1.15609 -0.0627332 0.000666667
  1.00398 -0.143061   1.09803 -0.059792 0.000666667
 0.959955 -0.154262   1.11174 0.0877799 0.000666667
 0.983925 -0.140051   1.07821 -0.208656 0.000666667
  1.01099 -0.145827   1.16172 0.264666 0.000666667
 0.988337 -0.146965   1.11656 -0.0105918 0.000666667
 0.974339 -0.154954   1.12302 0.0229004 0.000666667
  0.97278 -0.164877   1.12294 0.531184 0.000666667
 0.981141 -0.154323   1.12212 -0.0293736 0.000666667
0.974907 -0.1601 1.14342 0.178302 0.000666667
 0.980194 -0.157753    1.1365 0.154734 0.000666667
 0.966873 -0.151926   1.09853 0.113874 0.000666667
0.943729 -0.15197  1.10538 -0.174439 0.000666667
 0.954879 -0.163527   1.13822 0.0300118 0.000666667
 0.962334 -0.163889   1.12052 -0.608201 0.000666667
 0.986144 -0.150929   1.12693 -0.0594095 0.000666667
 0.980281 -0.151224   1.12036 0.0309201 0.000666667
 0.967285 -0.150808   1.10843 -0.196178 0.000666667
 0.965192 -0.153697   1.12024 -0.323397 0.000666667
0.995637 -0.13852   1.1064 -0.0228391 0.000666667
  1.00054 -0.136559   1.09893 -0.183678 0.000666667
 0.967183 -0.155516   1.15855 0.184543 0.000666667
  1.00322 -0.149029   1.10488 0.0189804 0.000666667
 0.990129 -0.143799   1.12454 -0.0155204 0.000666667
  1.00711 -0.150032   1.14095 -0.036894 0.000666667
 0.991404 -0.143568   1.13456 -0.101311 0.000666667
 0.961883 -0.154798   1.10306 0.130703 0.000666667
  0.93826 -0.141137   1.10995 -0.501584 0.000666667
  1.00531 -0.140426   1.12955 0.0214974 0.000666667
 0.996685 -0.151626   1.13368 0.0904212 0.000666667
 0.962669 -0.163678   1.12821 0.106009 0.000666667
 0.999679 -0.140135   1.13055 0.177224 0.000666667
  1.00502 -0.147142    1.1044 0.0340359 0.000666667
 0.979661 -0.144176   1.09999 -0.141758 0.000666667
 0.950598 -0.153585    1.0886 -0.0509916 0.000666667
 0.975103 -0.162708   1.13504 0.327455 0.000666667
 0.977258 -0.153277   1.12324 0.248142 0.000666667
 0.967759 -0.152029    1.1036 0.153573 0.000666667
 0.987811 -0.151204     1.126 -0.200883 0.000666667
 0.986119 -0.144584   1.15534 -0.0553592 0.000666667
  1.02498 -0.135869   1.10188 -0.0781438 0.000666667
 0.975456 -0.160566   1.12313 0.194637 0.000666667
  1.00333 -0.142714   1.09808 -0.0644232 0.000666667
 0.975959 -0.156374   1.12221 -0.0455684 0.000666667
  1.00446 -0.147728   1.13937 -0.00597949 0.000666667
  0.98541 -0.141521   1.08198 -0.0580854 0.000666667
 0.995868 -0.138952   1.10845 -0.0284012 0.000666667
 0.941288 -0.163353      1.13 -0.0715856 0.000666667
 0.983087 -0.152242   1.14258 -0.219734 0.000666667
   0.9758 -0.147161   1.16009 -0.0132757 0.000666667
 1.00479 -0.14329  1.09792 -0.0576654 0.000666667
 0.993826 -0.153937   1.13009 0.0209255 0.000666667
 0.992922 -0.147698   1.14427 -0.0625682 0.000666667
 0.981866 -0.139625   1.07982 -0.21402 0.000666667
 0.962235 -0.159457   1.08897 0.149589 0.000666667
 0.956434 -0.143926   1.10091 0.0261233 0.000666667
 0.957885 -0.155602   1.10335 0.279274 0.000666667
 0.994007 -0.151211    1.1477 0.048616 0.000666667
 0.975274 -0.164849   1.14151 0.0359187 0.000666667
 0.980085 -0.159238   1.13766 0.128758 0.000666667
 0.991874 -0.144451   1.11195 0.0509605 0.000666667
 1.02649 -0.13165  1.09738 -0.187329 0.000666667
 0.958322 -0.154701   1.11009 0.0787613 0.000666667
 0.988925 -0.142854   1.09182 -0.187331 0.000666667
 0.987612 -0.142275   1.09131 -0.181033 0.000666667
 0.973107 -0.159638   1.08866 0.144434 0.000666667
 0.987879 -0.153075   1.09692 -0.132384 0.000666667
  1.00105 -0.150066   1.11402 0.292222 0.000666667
   0.9697 -0.156648   1.11892 -0.183653 0.000666667
 0.977691 -0.147188   1.11016 0.0613034 0.000666667
 0.965737 -0.170152   1.13775 0.0278284 0.000666667
 0.959111 -0.155245   1.10099 0.313363 0.000666667
 0.957936 -0.156509   1.10012 0.268819 0.000666667
 0.982139 -0.151403   1.13004 0.139726 0.000666667
  1.00107 -0.152357   1.13807 -0.0431849 0.000666667
 0.968673 -0.163431   1.10948 0.108388 0.000666667
 0.982798 -0.155212   1.14311 -0.171678 0.000666667
  0.96503 -0.150736   1.09731 -0.0102713 0.000666667
  1.00128 -0.140639   1.10752 -0.0433379 0.000666667
  1.01116 -0.146921   1.16167 0.248525 0.000666667
 0.997902 -0.142262    1.1484 0.0652552 0.000666667
  1.00013 -0.154111   1.12997 0.276018 0.000666667
 0.996839 -0.144917   1.14315 -0.118066 0.000666667
  1.01034 -0.139206    1.1482 -0.0490202 0.000666667
 0.979437 -0.146282   1.13585 0.135826 0.000666667
 0.987422 -0.146554   1.08994 -0.187822 0.000666667
 0.994328 -0.144433   1.12426 -0.167779 0.000666667
 0.985648 -0.154819   1.11116 -0.157312 0.000666667
 0.985226 -0.156374   1.13065 -0.213802 0.000666667
 0.973968 -0.155415   1.12438 0.0169818 0.000666667
 0.970997 -0.141045   1.11765 -0.33694 0.000666667
 0.961548 -0.152951    1.1011 0.043356 0.000666667
  0.98355 -0.152972   1.13023 0.138435 0.000666667
 1.00513 -0.14539  1.15754 -0.0571423 0.000666667
 0.974005 -0.159871   1.14515 0.17582 0.000666667
 0.979578 -0.157703   1.09241 0.140301 0.000666667
 0.966672 -0.152578   1.09926 -0.00317067 0.000666667
  1.02129 -0.137186   1.11605 0.013436 0.000666667
 0.994009 -0.151421   1.12453 -0.191883 0.000666667
 0.988961 -0.141714   1.13066 -0.231389 0.000666667
 0.987164 -0.143673   1.09015 -0.205014 0.000666667
 0.988748 -0.140363   1.13172 -0.249508 0.000666667
 0.955721 -0.157075   1.08329 0.223879 0.000666667
 0.976067 -0.153968   1.12097 -0.248113 0.000666667
 0.947873 -0.149313   1.10637 -0.265882 0.000666667
 0.943354 -0.140131   1.11024 -0.281237 0.000666667
   0.9809 -0.154651   1.16362 -0.0233769 0.000666667
 1.00555 -0.13844  1.09739 -0.0519669 0.000666667
 0.931177 -0.155477   1.15757 -0.0634734 0.000666667
 0.974143 -0.156575    1.1551 -0.0665872 0.000666667
0.974484 -0.16746  1.12468 0.525818 0.000666667
 0.946658 -0.155961   1.11983 -0.107786 0.000666667
 0.972585 -0.152826   1.10766 0.17101 0.000666667
0.987677 -0.14578  1.15226 -0.0550109 0.000666667
 0.970954 -0.146416   1.10053 -0.074019 0.000666667
  0.95938 -0.156773    1.0835 0.201171 0.000666667
0.957586 -0.14603  1.09034 0.139093 0.000666667
 0.990122 -0.155357   1.10634 -0.136704 0.000666667
  1.00205 -0.153283     1.137 -0.0327398 0.000666667
 0.991156 -0.150183   1.13082 -0.0543299 0.000666667
 0.963063 -0.150287   1.12262 0.178142 0.000666667
 0.965859 -0.150415   1.10787 -0.198678 0.000666667
 0.949939 -0.160008    1.1029 -0.103315 0.000666667
 0.993198 -0.138252   1.14063 -0.278789 0.000666667
  1.01562 -0.146234   1.13638 -0.0898987 0.000666667
 0.989494 -0.149244   1.13165 -0.0563122 0.000666667
 0.990204 -0.150704   1.10818 0.171421 0.000666667
  0.96708 -0.150789    1.1404 -0.273299 0.000666667
 0.983488 -0.139873   1.07834 -0.232708 0.000666667
 0.969157 -0.165248   1.11308 0.147384 0.000666667
 0.958878 -0.147984   1.07888 -0.131908 0.000666667
 0.99399 -0.15445  1.15755 -0.225432 0.000666667
  0.98819 -0.151757    1.1472 -0.287633 0.000666667
 0.983483 -0.151173   1.13979 0.0174178 0.000666667
 0.982718 -0.143439   1.10996 0.378751 0.000666667
 0.940245 -0.164419   1.13004 -0.0580346 0.000666667
  1.00979 -0.130665   1.08483 0.180736 0.000666667
 0.976996 -0.154028   1.13635 -0.0995605 0.000666667
 0.987021 -0.148391   1.10791 -0.059376 0.000666667
  1.01317 -0.147832   1.16359 0.267836 0.000666667
 0.954094 -0.148206   1.11156 -0.159417 0.000666667
  1.00802 -0.146258   1.13192 0.0489279 0.000666667
  1.00172 -0.149353   1.11196 0.296247 0.000666667
 0.989689 -0.156628   1.12968 0.0101726 0.000666667
 0.975308 -0.156455   1.12127 -0.0582887 0.000666667
 0.990581 -0.148318   1.11568 -0.0105064 0.000666667
  1.00895 -0.140334   1.14752 -0.0435786 0.000666667
 0.978547 -0.144938    1.0968 -0.147914 0.000666667
0.962434 -0.16457  1.08677 0.335908 0.000666667
 0.982248 -0.156864   1.10033 -0.0950044 0.000666667
0.985871 -0.14016   1.0901 -0.390076 0.000666667
 0.997825 -0.131218   1.04904 -0.121584 0.000666667
 0.978122 -0.157033   1.09309 0.153269 0.000666667
 0.984068 -0.167293   1.12546 0.450424 0.000666667
  1.02558 -0.131023   1.09533 -0.188263 0.000666667
 0.951001 -0.154221   1.07701 0.380082 0.000666667
     1.01 -0.141087   1.14678 -0.047627 0.000666667
 0.993688 -0.150464   1.12611 -0.176172 0.000666667
 0.981321 -0.154541   1.11461 -0.1561 0.000666667
  0.98483 -0.142092   1.10633 -0.169727 0.000666667
 0.983483 -0.162716   1.14172 -0.12832 0.000666667
 0.988306 -0.155345   1.13055 0.0135813 0.000666667
 0.999045 -0.155984   1.12972 0.251258 0.000666667
  1.00805 -0.147119   1.10257 -0.255194 0.000666667
 0.981378 -0.144584    1.1113 0.0287845 0.000666667
 0.986123 -0.158435   1.16121 -0.0565579 0.000666667
  1.01029 -0.147542   1.13337 0.0672296 0.000666667
 0.978828 -0.155024   1.12068 -0.0263413 0.000666667
 0.981685 -0.137874   1.11367 0.212724 0.000666667
 0.966409 -0.150711   1.09455 0.273858 0.000666667
 0.988636 -0.146256   1.11349 0.0511627 0.000666667
 0.985852 -0.153987   1.11641 -0.0490909 0.000666667
 0.992693 -0.149153   1.08688 0.265961 0.000666667
  1.02153 -0.142346   1.12079 -0.108501 0.000666667
 0.976373 -0.161739   1.16757 -0.00734985 0.000666667
  0.98175 -0.158132   1.13627 0.156704 0.000666667
 0.996935 -0.143414   1.14856 0.0535094 0.000666667
 0.973331 -0.142397   1.07754 -0.0136434 0.000666667
 0.958623 -0.153763   1.12438 -0.189219 0.000666667
0.971182 -0.15963   1.1571 -0.380572 0.000666667
 1.00749 -0.13645   1.0987 -0.0703345 0.000666667
  1.00283 -0.146402     1.102 0.0497987 0.000666667
   1.0202 -0.141672    1.1004 0.209281 0.000666667
  1.00242 -0.140945   1.10691 -0.0389622 0.000666667
  1.00005 -0.138901   1.09791 -0.177832 0.000666667
 0.990225 -0.162575   1.12429 0.0949225 0.000666667
0.987358 -0.15521  1.13006 -0.002482 0.000666667
 0.966273 -0.152258    1.0801 0.149607 0.000666667
 0.966766 -0.156141   1.16025 0.179797 0.000666667
  0.98914 -0.140525   1.09064 -0.409512 0.000666667
 0.980296 -0.147417   1.07074 -0.121961 0.000666667
 0.975954 -0.148631    1.1586 -0.00623409 0.000666667
 0.995922 -0.155668     1.133 0.0838997 0.000666667
 0.984861 -0.150961   1.14699 -0.269115 0.000666667
0.967034 -0.14024  1.07229 0.16596 0.000666667
 0.948867 -0.159729   1.14228 -0.0312227 0.000666667
 0.995382 -0.153731   1.13581 0.0989751 0.000666667
 0.967755 -0.148275   1.11848 -0.106294 0.000666667
 0.974318 -0.162357   1.13271 0.331032 0.000666667
  1.02497 -0.135653    1.1036 -0.0695673 0.000666667
  1.00726 -0.147675   1.10056 0.0439499 0.000666667
 0.961935 -0.157416   1.10163 -0.0390825 0.000666667
  1.02575 -0.137828   1.10194 -0.0574471 0.000666667
 0.988554 -0.142424   1.12122 -0.0897879 0.000666667
 0.972301 -0.156015    1.0849 -0.0878927 0.000666667
 0.949132 -0.151271    1.1062 -0.255562 0.000666667
 0.976181 -0.163195   1.16854 -0.0215975 0.000666667
 0.938376 -0.155204   1.10497 0.108111 0.000666667
0.973893 -0.16596   1.1256 0.539459 0.000666667
 0.991123 -0.147883   1.13019 -0.0479046 0.000666667
 0.979704 -0.150419    1.1223 0.246787 0.000666667
 0.974211 -0.163881   1.14288 0.224833 0.000666667
   0.9554 -0.154084   1.11225 -0.179957 0.000666667
 0.979698 -0.158561   1.13619 0.534171 0.000666667
 0.972596 -0.154607   1.09302 0.0162001 0.000666667
 0.988681 -0.152758    1.1612 0.232248 0.000666667
 0.985726 -0.154078    1.1278 0.0171704 0.000666667
 0.973436 -0.158203   1.10414 0.135312 0.000666667
 0.958378 -0.148769   1.07616 -0.104132 0.000666667
 0.965109 -0.151059   1.09904 0.00363475 0.000666667
 0.988459 -0.152823   1.14181 -0.0131499 0.000666667
 0.964212 -0.156929   1.10231 0.0452849 0.000666667
 0.985069 -0.166682   1.12718 0.460751 0.000666667
 0.958658 -0.151895   1.12538 -0.175247 0.000666667
  1.00439 -0.150148   1.11706 -0.120108 0.000666667
  1.00056 -0.155589   1.12995 0.262578 0.000666667
0.966731 -0.15245  1.12236 -0.332298 0.000666667
  1.00665 -0.138443    1.0977 -0.0335343 0.000666667
 0.981521 -0.154003   1.16631 -0.0369099 0.000666667
  0.97481 -0.147073   1.10611 0.0544273 0.000666667
  1.02178 -0.141415   1.12118 -0.124452 0.000666667
 0.997889 -0.141687   1.13015 -0.36776 0.000666667
  1.00239 -0.141485    1.1049 -0.0505617 0.000666667
   1.0288 -0.137209   1.12443 0.15057 0.000666667
 0.993432 -0.130341   1.04768 -0.125621 0.000666667
   0.9508 -0.173997   1.14193 0.0933446 0.000666667
  1.00187 -0.142877   1.09992 0.341069 0.000666667
  1.00101 -0.141083    1.1061 -0.045745 0.000666667
 0.979512 -0.160347   1.13679 0.14489 0.000666667
  1.00073 -0.137333   1.12861 -0.0504532 0.000666667
 0.993524 -0.153321   1.14021 0.105777 0.000666667
  1.00928 -0.129731    1.0862 0.196913 0.000666667
 0.986252 -0.155792   1.12969 0.017463 0.000666667
 0.974026 -0.154616   1.14719 -0.225493 0.000666667
 0.961161 -0.160413   1.08995 0.134766 0.000666667
 0.952624 -0.161569   1.12418 -0.0172006 0.000666667
 0.947874 -0.157655   1.13208 -0.223803 0.000666667
 0.948901 -0.151998   1.09045 -0.0383454 0.000666667
 0.991503 -0.151186    1.1082 0.170387 0.000666667
 0.989233 -0.150238   1.12766 -0.201036 0.000666667
 0.977861 -0.148509   1.10654 0.284159 0.000666667
0.975492 -0.15615  1.10207 -0.113789 0.000666667
 0.960004 -0.153839    1.1104 0.0790546 0.000666667
 0.975439 -0.156635   1.12106 -0.0310599 0.000666667
 0.990352 -0.149226   1.12192 0.0762536 0.000666667
 0.965237 -0.153113   1.09803 0.0177349 0.000666667
 0.980503 -0.149743   1.12147 0.0270187 0.000666667
  0.96581 -0.155351   1.10324 0.0254985 0.000666667
 0.983684 -0.136835   1.07582 -0.00183453 0.000666667
 0.993235 -0.149838   1.11443 -0.226225 0.000666667
  1.00699 -0.148129   1.10237 -0.274253 0.000666667
 0.98449 -0.15687  1.08787 0.165189 0.000666667
 0.995422 -0.155811   1.13212 0.0116625 0.000666667
 0.989253 -0.139743   1.08404 -0.0946356 0.000666667
 0.996051 -0.149203   1.14102 0.0386993 0.000666667
 0.959152 -0.150849   1.12385 -0.193496 0.000666667
 0.982474 -0.150974   1.08439 0.296803 0.000666667
 0.984353 -0.136872   1.10334 -0.224433 0.000666667
0.961604 -0.15923   1.1033 -0.0235706 0.000666667
 0.957774 -0.164137   1.10603 -0.0458019 0.000666667
 0.976346 -0.153687   1.12016 -0.248654 0.000666667
  1.00137 -0.154077   1.13694 -0.0260744 0.000666667
 0.996389 -0.140103   1.08593 -0.114157 0.000666667
0.975276 -0.16477  1.14183 0.312267 0.000666667
 0.99764 -0.15338  1.12881 0.270495 0.000666667
  1.02753 -0.140107   1.12498 0.126577 0.000666667
 0.974187 -0.146391   1.11824 -0.0714017 0.000666667
 0.976597 -0.152918   1.12108 0.213544 0.000666667
0.996981 -0.15192  1.14133 -0.197886 0.000666667
   1.0006 -0.125888   1.09057 -0.093092 0.000666667
 0.984047 -0.155917   1.09768 -0.122352 0.000666667
   1.0051 -0.135914   1.10645 0.240764 0.000666667
 0.984377 -0.157318   1.11184 -0.160003 0.000666667
 0.991734 -0.156679   1.13817 -0.0474582 0.000666667
 0.990301 -0.138777   1.08811 -0.414992 0.000666667
 0.963911 -0.157227   1.10841 -0.116133 0.000666667
 0.970893 -0.151433   1.11709 -0.0857002 0.000666667
 0.940641 -0.158144   1.12697 0.186756 0.000666667
  1.01759 -0.134604   1.10763 -0.0273234 0.000666667
 0.949976 -0.160135   1.09873 -0.126697 0.000666667
 0.990658 -0.154318   1.16049 0.236812 0.000666667
  1.00044 -0.136415   1.09737 -0.188624 0.000666667
 0.965676 -0.149739   1.07176 0.0239492 0.000666667
 0.972032 -0.167037   1.12521 0.525706 0.000666667
  0.97715 -0.157232   1.14231 -0.277997 0.000666667
 0.991365 -0.151617   1.14085 0.0861215 0.000666667
 0.989664 -0.150896   1.12702 -0.0392483 0.000666667
0.962917 -0.16477  1.11899 -0.60041 0.000666667
  0.98145 -0.162166   1.12767 0.0464163 0.000666667
 0.952007 -0.147663   1.08806 -0.0992194 0.000666667
 0.983564 -0.150724   1.14337 -0.228765 0.000666667
0.962243 -0.1608 1.09498 0.176868 0.000666667
  1.00468 -0.148202   1.09432 0.174374 0.000666667
 0.991662 -0.150105   1.10653 0.164663 0.000666667
 0.960952 -0.160282   1.10238 -0.0401902 0.000666667
 0.960942 -0.163501   1.08764 0.304321 0.000666667
0.980798 -0.1427  1.1173 -0.0131399 0.000666667
 0.990401 -0.145165   1.12553 -0.0282362 0.000666667
 0.990316 -0.145558   1.13336 -0.0857478 0.000666667
 0.989582 -0.142282   1.08317 -0.302599 0.000666667
 0.978133 -0.152283   1.11299 0.118534 0.000666667
 0.982216 -0.155093    1.1639 -0.0378392 0.000666667
 0.952908 -0.165784   1.13853 0.0526602 0.000666667
 0.965406 -0.153721   1.08105 0.14273 0.000666667
 0.985439 -0.144531   1.08502 -0.0643427 0.000666667
 0.958309 -0.162429   1.10628 -0.0329723 0.000666667
0.973211 -0.15333  1.12552 -0.123895 0.000666667
 0.990297 -0.151999   1.15881 0.217497 0.000666667
 0.965517 -0.160929   1.10747 0.0264759 0.000666667
0.981368 -0.15286  1.12004 -0.0771851 0.000666667
 0.968812 -0.146848   1.09149 0.308713 0.000666667
 0.973769 -0.147086   1.12005 -0.100256 0.000666667
  1.02255 -0.146426   1.14782 0.23369 0.000666667
 0.986708 -0.155377   1.13163 -0.203629 0.000666667
  1.00152 -0.145768   1.14076 0.0170124 0.000666667
 0.972634 -0.156416   1.10709 0.126794 0.000666667
  0.98337 -0.154425   1.16454 -0.032546 0.000666667
 0.970535 -0.164477   1.13532 -0.0860435 0.000666667
 0.975678 -0.143926   1.10513 -0.0740828 0.000666667
 0.96519 -0.15117  1.12185 0.186578 0.000666667
 0.997643 -0.150906   1.14074 -0.215597 0.000666667
  1.01436 -0.148595   1.13831 -0.0973772 0.000666667
 0.978461 -0.143051   1.09846 -0.144582 0.000666667
  1.00072 -0.147426   1.13517 -0.36515 0.000666667
  0.97686 -0.159539   1.09921 -0.131162 0.000666667
  1.01928 -0.135257   1.10822 -0.0129412 0.000666667
 0.977084 -0.156271   1.10108 -0.110454 0.000666667
 0.952971 -0.158104    1.1019 -0.0518553 0.000666667
   1.0153 -0.146509   1.13981 -0.10437 0.000666667
 0.980541 -0.153328   1.16336 -0.0370815 0.000666667
 0.979524 -0.166424   1.11434 0.0586232 0.000666667
 0.977684 -0.139147   1.08261 0.139487 0.000666667
 0.950712 -0.154577   1.08992 -0.048423 0.000666667
 0.953815 -0.155874   1.11285 0.0999959 0.000666667
 0.995963 -0.152573   1.13502 0.0923506 0.000666667
  0.98913 -0.151689   1.14146 0.0968312 0.000666667
 0.980288 -0.149727   1.11521 -0.4534 0.000666667
 0.985059 -0.156391   1.16187 -0.036723 0.000666667
 0.934074 -0.159127   1.14011 0.262239 0.000666667
 0.975134 -0.139315   1.09418 -0.0297412 0.000666667
 0.983742 -0.152117   1.14078 -0.239301 0.000666667
 0.946521 -0.141348   1.08446 -0.529818 0.000666667
 0.973358 -0.162553   1.14283 0.332091 0.000666667
 0.952324 -0.149201   1.08766 -0.0931366 0.000666667
 0.968151 -0.165489   1.11491 0.14904 0.000666667
 0.996981 -0.143109   1.11872 0.0480614 0.000666667
 0.948439 -0.159896   1.09966 -0.118001 0.000666667
  1.00451 -0.142158   1.15519 0.0805527 0.000666667
 0.964737 -0.169952   1.13716 0.0403706 0.000666667
0.993818 -0.15077  1.14816 0.0634132 0.000666667
 0.996651 -0.131534   1.04697 -0.137255 0.000666667
 0.961307 -0.161604   1.09386 0.147778 0.000666667
 0.956633 -0.158278   1.08462 0.21933 0.000666667
  1.00826 -0.141188    1.1481 -0.0460248 0.000666667
 0.964189 -0.161138   1.10869 0.0276701 0.000666667
 0.981165 -0.142129   1.09574 -0.134391 0.000666667
 0.989938 -0.148981   1.14436 -0.0609684 0.000666667
 0.962896 -0.152107   1.07387 -0.077358 0.000666667
0.965058 -0.16102  1.11766 -0.0787397 0.000666667
  1.02752 -0.138263   1.12132 0.140278 0.000666667
 0.987452 -0.144138   1.08276 -0.080499 0.000666667
 0.985642 -0.152347   1.11178 0.0542227 0.000666667
 0.990671 -0.139302   1.08681 -0.0866577 0.000666667
 0.956059 -0.158025   1.08322 0.207843 0.000666667
 0.995866 -0.138728   1.10424 -0.00981345 0.000666667
 0.967377 -0.149921   1.10152 0.150661 0.000666667
 0.997714 -0.145159   1.14385 -0.151966 0.000666667
 0.975934 -0.143584   1.08717 0.137331 0.000666667
 0.960042 -0.158981   1.12205 -0.04486 0.000666667
 0.949109 -0.161505   1.12359 0.283403 0.000666667
 0.985332 -0.153405   1.09482 -0.175081 0.000666667
 0.989584 -0.153555    1.1286 -0.035772 0.000666667
 0.980206 -0.160354   1.12602 0.0457288 0.000666667
 0.958982 -0.153837   1.11086 0.0846435 0.000666667
  0.97319 -0.140954   1.07866 -0.0202008 0.000666667
 0.980872 -0.160858   1.11154 -0.303364 0.000666667
   1.0056 -0.148357   1.13078 -0.340042 0.000666667
 0.96721 -0.15645  1.15258 -0.0937719 0.000666667
 0.990122 -0.150635   1.12692 -0.0372032 0.000666667
   0.9824 -0.148598   1.08316 0.292012 0.000666667
 0.948976 -0.162151   1.12298 0.296007 0.000666667
 0.972799 -0.158365   1.10394 0.135882 0.000666667
 0.994439 -0.131252    1.0491 -0.129943 0.000666667
 0.971358 -0.142531    1.0778 -0.0229118 0.000666667
 0.981491 -0.153494   1.12246 -0.0265929 0.000666667
  1.01412 -0.149272   1.13731 -0.0920572 0.000666667
 0.975255 -0.148476   1.16088 -0.017348 0.000666667
0.988812 -0.14267  1.14106 -0.203587 0.000666667
 0.973246 -0.143148   1.11165 -0.236454 0.000666667
 0.989764 -0.156819   1.10625 -0.0606368 0.000666667
 0.984069 -0.150688   1.12655 -0.0401586 0.000666667
  1.00303 -0.150146   1.13112 -0.35209 0.000666667
 0.969372 -0.153007   1.11889 -0.0014483 0.000666667
 0.995368 -0.151536   1.13893 0.0197965 0.000666667
1.01996 -0.1458 1.14859 0.24201 0.000666667
 0.987067 -0.143177   1.08225 -0.0464149 0.000666667
  0.96184 -0.149089   1.09203 0.243143 0.000666667
 0.957962 -0.159577   1.10399 -0.117947 0.000666667
 0.958354 -0.161902   1.10515 -0.037608 0.000666667
 0.982914 -0.151776   1.09676 -0.00508578 0.000666667
 0.969287 -0.158226    1.1173 0.170353 0.000666667
 0.967298 -0.141992   1.08765 0.114668 0.000666667
 0.965101 -0.151161   1.10992 -0.0210344 0.000666667
 0.960029 -0.154694   1.11225 0.0756638 0.000666667
 0.980296 -0.139387   1.10748 0.167543 0.000666667
 0.980034 -0.146991   1.07154 -0.110448 0.000666667
 0.973107 -0.146632   1.13067 -0.111162 0.000666667
  0.97503 -0.156141   1.12188 -0.0501278 0.000666667
   1.0019 -0.148003   1.13613 -0.00464037 0.000666667
 0.958237 -0.146782   1.07865 -0.12511 0.000666667
 0.988675 -0.147543   1.11293 0.00237813 0.000666667
 0.981853 -0.154441   1.12023 -0.108479 0.000666667
 0.989988 -0.150262   1.12515 -0.280121 0.000666667
 0.971231 -0.163066   1.09731 -0.0535687 0.000666667
 0.982263 -0.147282   1.12964 0.139233 0.000666667
  0.96798 -0.162726    1.1281 0.0370187 0.000666667
0.951445 -0.15635  1.11138 0.114749 0.000666667
 0.994346 -0.141216   1.11643 -0.197565 0.000666667
 0.998225 -0.142924   1.14895 0.0526579 0.000666667
0.978242 -0.15254   1.1221 0.190152 0.000666667
 0.987297 -0.150128   1.11481 -0.0411493 0.000666667
 0.988107 -0.162872   1.11739 -0.25793 0.000666667
  1.00152 -0.144027   1.09673 -0.0516942 0.000666667
  1.02401 -0.140716   1.14544 0.126289 0.000666667
  0.9931 -0.15717   1.1014 0.26422 0.000666667
 0.958843 -0.157366   1.16305 0.369555 0.000666667
  1.00574 -0.140805   1.13057 0.0265521 0.000666667
 0.946992 -0.158443   1.06274 0.103056 0.000666667
 1.00022 -0.15053  1.11359 0.303157 0.000666667
 0.970142 -0.159301   1.11903 -0.175571 0.000666667
0.962676 -0.16068  1.08941 0.142127 0.000666667
 0.991772 -0.140212   1.08653 -0.0828926 0.000666667
 0.970791 -0.167031   1.10475 -0.0791265 0.000666667
0.967201 -0.14645  1.09606 -0.0353937 0.000666667
 0.960667 -0.159309   1.08939 0.13042 0.000666667
 1.00565 -0.14168  1.09395 -0.0752073 0.000666667
0.975056 -0.16255  1.12294 0.195328 0.000666667
 1.00168 -0.14503  1.10196 0.0242838 0.000666667
 0.933473 -0.159197   1.14083 0.268587 0.000666667
 0.989619 -0.158824   1.13385 -0.0449997 0.000666667
 0.994088 -0.130147    1.0485 -0.125908 0.000666667
0.977685 -0.16653  1.10979 0.122523 0.000666667
 0.970077 -0.140537   1.11905 -0.361788 0.000666667
0.949624 -0.16383  1.12915 -0.104707 0.000666667
 0.938956 -0.156476    1.1034 0.10567 0.000666667
 0.969236 -0.158076   1.11925 -0.179155 0.000666667
 0.992409 -0.148448   1.12114 0.0875899 0.000666667
 0.980303 -0.153641   1.11614 -0.16577 0.000666667
  1.00268 -0.139276     1.126 0.197898 0.000666667
 0.953922 -0.149908   1.11472 0.180697 0.000666667
 0.945701 -0.151663   1.10524 -0.178204 0.000666667
 0.988885 -0.154149   1.11201 0.0635015 0.000666667
0.993361 -0.15729  1.13675 -0.0384409 0.000666667
 0.950101 -0.149679   1.09868 -0.0441558 0.000666667
 0.991426 -0.141452    1.0849 -0.0981325 0.000666667
 0.948127 -0.161009   1.12221 0.289021 0.000666667
 0.989165 -0.146066   1.10342 0.276912 0.000666667
 0.989436 -0.148607   1.10679 0.185683 0.000666667
 0.956597 -0.161324    1.1241 -0.0712047 0.000666667
 0.960349 -0.151175   1.12377 -0.198122 0.000666667
 0.986132 -0.151389   1.12658 -0.0402115 0.000666667
 0.952363 -0.161283   1.12477 -0.00882282 0.000666667
 0.988661 -0.131395   1.08189 -0.0983866 0.000666667
 0.950591 -0.148249   1.09659 -0.106589 0.000666667
   0.9579 -0.153054   1.12904 0.0645006 0.000666667
    1.011 -0.133536   1.09931 -0.0574325 0.000666667
  0.96605 -0.150571     1.098 0.128713 0.000666667
0.991222 -0.15601  1.13603 -0.0386048 0.000666667
 0.975391 -0.154912   1.11889 -0.249734 0.000666667
 0.989904 -0.151604   1.12314 0.125153 0.000666667
 0.966263 -0.151688   1.11319 -0.331522 0.000666667
 0.988467 -0.143626   1.08668 -0.0011925 0.000666667
 0.957791 -0.157028   1.08313 0.208978 0.000666667
  0.95824 -0.158631   1.14234 0.041108 0.000666667
 0.984898 -0.149892   1.12634 0.0714485 0.000666667
 0.971876 -0.152871   1.10756 0.163326 0.000666667
 0.979344 -0.153969   1.11299 -0.15505 0.000666667
 0.974502 -0.147539   1.10647 0.0713205 0.000666667
0.981853 -0.13986  1.11914 -0.0159289 0.000666667
  1.00327 -0.142198   1.15488 0.0848748 0.000666667
0.989872 -0.16357  1.12317 0.111184 0.000666667
  1.01348 -0.132018    1.1076 -0.0620191 0.000666667
  1.00798 -0.136427   1.10644 0.235488 0.000666667
0.948817 -0.1546  1.0915 -0.0441538 0.000666667
0.966855 -0.15579  1.15288 -0.0754056 0.000666667
  1.00018 -0.154888    1.1307 0.269865 0.000666667
 0.947756 -0.159063   1.12989 -0.235966 0.000666667
  1.02309 -0.137713   1.11578 0.00683822 0.000666667
 0.932217 -0.153269   1.15889 -0.0788457 0.000666667
  1.00902 -0.140512   1.14572 -0.046885 0.000666667
 0.965843 -0.152351   1.08317 0.148047 0.000666667
 0.937763 -0.157681    1.1341 0.135431 0.000666667
 0.972078 -0.160283   1.11651 0.175855 0.000666667
 0.977204 -0.151793   1.12241 0.199164 0.000666667
  1.01052 -0.146937   1.16104 0.255099 0.000666667
 0.963628 -0.148563   1.10981 -0.00157889 0.000666667
 0.963599 -0.145741   1.09714 -0.215334 0.000666667
 0.983477 -0.152195   1.13214 -0.451281 0.000666667
0.988982 -0.14337   1.0913 -0.191474 0.000666667
 0.970898 -0.157251   1.11672 0.158144 0.000666667
 0.966312 -0.161667     1.118 -0.074202 0.000666667
 0.934067 -0.153946   1.10844 0.181513 0.000666667
 0.975487 -0.141115   1.12139 -0.0451697 0.000666667
 0.958042 -0.153192   1.12906 0.0404345 0.000666667
 0.988861 -0.155519   1.11346 0.0511641 0.000666667
 0.983259 -0.151139   1.14053 0.0210301 0.000666667
 0.969659 -0.144468    1.0989 -0.0664382 0.000666667
 0.975371 -0.145395   1.11099 0.0374511 0.000666667
  1.01234 -0.132799   1.09805 -0.0356279 0.000666667
 0.962281 -0.162013   1.09615 0.173631 0.000666667
 0.966451 -0.142818   1.08453 0.114099 0.000666667
 0.979685 -0.154564   1.11467 -0.182496 0.000666667
 0.943599 -0.154127    1.1232 0.0449995 0.000666667
 0.963964 -0.152524   1.08158 0.158134 0.000666667
 0.953658 -0.158297   1.10132 -0.0798767 0.000666667
  1.01804 -0.143625   1.10107 0.200786 0.000666667
 0.984842 -0.147072   1.14791 -0.131454 0.000666667
 0.978437 -0.162911    1.0864 0.260831 0.000666667
 0.936515 -0.157617   1.10289 0.0961776 0.000666667
 1.00236 -0.14951  1.11314 0.298862 0.000666667
 0.992428 -0.147054   1.12401 0.0733402 0.000666667
  0.97052 -0.165708   1.13735 0.147922 0.000666667
 0.974843 -0.146888   1.13918 -0.171114 0.000666667
 0.991638 -0.139982   1.08549 -0.116629 0.000666667
 0.965246 -0.154658   1.12206 0.162039 0.000666667
 0.988192 -0.151929   1.11437 0.0620034 0.000666667
 0.962073 -0.159713   1.10301 -0.0494563 0.000666667
 0.981505 -0.160133   1.11512 0.20199 0.000666667
0.997002 -0.15331  1.13846 0.025803 0.000666667
 0.991368 -0.146645   1.11072 0.0367083 0.000666667
  1.01772 -0.149236   1.09513 0.102672 0.000666667
 0.985051 -0.141299   1.10638 -0.185089 0.000666667
  1.00014 -0.141075   1.10111 0.340546 0.000666667
 0.964686 -0.152594    1.0967 0.000526957 0.000666667
 0.974689 -0.160977   1.11962 0.186828 0.000666667
0.994112 -0.15077  1.11418 -0.214626 0.000666667
  0.98527 -0.148826   1.10931 -0.0446505 0.000666667
 0.983023 -0.153473   1.13222 -0.424336 0.000666667
 0.947866 -0.158081   1.06086 0.106443 0.000666667
  1.00216 -0.149529   1.13155 -0.328495 0.000666667
 0.969332 -0.145658   1.10081 -0.077463 0.000666667
0.987286 -0.15069  1.14887 -0.286487 0.000666667
  1.01262 -0.147242   1.13678 -0.093697 0.000666667
 0.988119 -0.145168   1.09073 -0.209139 0.000666667
 1.00233 -0.15149  1.13301 -0.336099 0.000666667
 0.950348 -0.146032   1.09678 -0.125115 0.000666667
  1.00596 -0.138027   1.12273 -0.0169504 0.000666667
 0.982937 -0.155963   1.11194 -0.182725 0.000666667
0.976997 -0.1534 1.13585 -0.0812197 0.000666667
 0.949455 -0.150213   1.10807 -0.248346 0.000666667
 0.949976 -0.156642   1.09325 -0.0377563 0.000666667
 1.01414 -0.13448  1.11351 0.218536 0.000666667
 0.987654 -0.161517   1.12552 -0.106569 0.000666667
 0.969552 -0.164669   1.12755 0.108187 0.000666667
 0.989987 -0.152584   1.14185 0.0760317 0.000666667
  0.97583 -0.146913   1.09787 0.162172 0.000666667
0.982085 -0.14083  1.09426 -0.13762 0.000666667
 0.976625 -0.155727   1.13635 -0.0161017 0.000666667
 0.957818 -0.156634   1.08277 0.195281 0.000666667
 0.978462 -0.158795   1.13447 0.527029 0.000666667
 0.993774 -0.142198   1.13279 0.0450478 0.000666667
 0.949689 -0.157566   1.13061 -0.202 0.000666667
  1.00239 -0.158794   1.11696 -0.164456 0.000666667
 0.996139 -0.153267   1.13843 0.0139682 0.000666667
 0.965476 -0.160322   1.12675 -0.0126777 0.000666667
    1.022 -0.134689   1.12466 0.167547 0.000666667
 0.967356 -0.150897    1.0942 0.291701 0.000666667
 0.945193 -0.151036   1.10597 -0.184888 0.000666667
0.965301 -0.15986  1.10607 0.0323023 0.000666667
1.02289 -0.1427 1.14456 0.135838 0.000666667
 0.955435 -0.152724   1.11305 -0.194597 0.000666667
 0.981922 -0.136479   1.07224 -0.0503189 0.000666667
 0.955049 -0.160241   1.12696 -0.063485 0.000666667
 0.972625 -0.163458    1.1442 0.237323 0.000666667
 0.962858 -0.152737   1.10182 -0.0171109 0.000666667
 0.998063 -0.132219    1.0985 -0.193039 0.000666667
 0.974113 -0.167282   1.12753 -0.260734 0.000666667
 0.959753 -0.150474   1.12325 -0.204403 0.000666667
 0.946066 -0.146089   1.09899 -0.133009 0.000666667
0.979349 -0.16325  1.12131 -0.122417 0.000666667
0.965202 -0.16204  1.08261 0.259651 0.000666667
  1.02036 -0.138888   1.13363 -0.176725 0.000666667
 0.988547 -0.151904    1.1471 -0.294958 0.000666667
 0.998866 -0.153382   1.12889 0.271544 0.000666667
 0.982617 -0.155795   1.16313 -0.0432664 0.000666667
 0.974436 -0.160706   1.15515 -0.0518746 0.000666667
  1.00511 -0.148245   1.13748 -0.0257839 0.000666667
 0.962707 -0.150691   1.09342 0.260338 0.000666667
  0.99321 -0.153501   1.12798 0.0367975 0.000666667
 0.965823 -0.153313   1.14343 0.263574 0.000666667
  1.00194 -0.145642   1.14149 0.0281555 0.000666667
  0.98653 -0.152428   1.14612 -0.254899 0.000666667
 0.955807 -0.158371   1.08176 0.218791 0.000666667
 0.958317 -0.145387   1.10156 0.0423606 0.000666667
 0.966547 -0.154754   1.09797 0.0136293 0.000666667
  1.01871 -0.144442   1.12046 -0.10702 0.000666667
  0.98136 -0.151526   1.14179 -0.237387 0.000666667
 0.954277 -0.164124   1.13833 0.029124 0.000666667
 0.980436 -0.165406   1.13618 0.0977797 0.000666667
 0.987968 -0.158564   1.13234 -0.00774315 0.000666667
 0.975521 -0.164641   1.14116 -0.01041 0.000666667
 0.965667 -0.148235   1.07018 0.0257917 0.000666667
 0.966846 -0.146569    1.1188 -0.105898 0.000666667
 0.962526 -0.157278   1.10229 0.062947 0.000666667
  1.00103 -0.139361   1.12565 0.202763 0.000666667
  1.00037 -0.141379   1.10842 -0.0587157 0.000666667
 0.965612 -0.151967   1.10731 -0.207755 0.000666667
 0.960949 -0.155464   1.14604 -0.0691006 0.000666667
  1.02831 -0.137413    1.1248 0.133782 0.000666667
  0.99235 -0.135283   1.09677 -0.0107822 0.000666667
 0.947789 -0.161882   1.12191 0.273699 0.000666667
 0.990096 -0.139485   1.08838 -0.100308 0.000666667
 0.999973 -0.140162   1.09864 0.344255 0.000666667
  1.00127 -0.137202   1.09784 -0.174823 0.000666667
 0.952857 -0.160359   1.12337 -0.0171401 0.000666667
 0.983073 -0.126528   1.08824 -0.1433 0.000666667
 0.975086 -0.146568   1.11773 -0.247153 0.000666667
 0.98742 -0.14489  1.08376 -0.290891 0.000666667
 0.986718 -0.150509   1.14652 -0.262918 0.000666667
 0.991109 -0.143809    1.1344 -0.0890896 0.000666667
 0.981893 -0.149745   1.10128 0.386977 0.000666667
 0.969642 -0.164026   1.13738 0.139727 0.000666667
 0.982592 -0.149213   1.14029 0.0115475 0.000666667
 0.982098 -0.153729    1.0974 0.0671427 0.000666667
 0.973561 -0.151755   1.14675 -0.218038 0.000666667
 0.981971 -0.160649   1.12925 0.0353688 0.000666667
  1.00367 -0.149409     1.117 -0.134941 0.000666667
  0.97651 -0.143722   1.10485 0.142351 0.000666667
 0.962923 -0.160607   1.12901 -0.00774337 0.000666667
 0.973149 -0.165669   1.14319 0.245423 0.000666667
 0.988798 -0.147506   1.10507 0.288485 0.000666667
 0.991012 -0.149446   1.14615 -0.055259 0.000666667
 0.979391 -0.145178   1.11152 0.0662322 0.000666667
 0.982325 -0.151048    1.1359 -0.0359113 0.000666667
 0.966134 -0.151723   1.09761 0.0027648 0.000666667
 0.975365 -0.164084    1.1439 0.246187 0.000666667
 0.982795 -0.160634   1.14268 -0.118711 0.000666667
  1.02532 -0.140931   1.14549 0.123284 0.000666667
 0.983122 -0.156041   1.14062 -0.168769 0.000666667
 0.996971 -0.150764   1.10481 0.183279 0.000666667
 0.974781 -0.162316    1.1396 0.0416946 0.000666667
0.978538 -0.14497  1.10426 -0.0769903 0.000666667
  1.00167 -0.145846   1.10335 0.0231115 0.000666667
 0.957174 -0.160541   1.12636 -0.072615 0.000666667
 0.975658 -0.155542   1.10027 -0.26052 0.000666667
 0.990046 -0.140777   1.08697 -0.0939396 0.000666667
  1.01049 -0.149322    1.1359 0.00892479 0.000666667
 0.989948 -0.140986   1.18636 0.222695 0.000666667
  1.02421 -0.135945    1.1035 -0.0691926 0.000666667
 0.969162 -0.163661   1.10886 0.0863822 0.000666667
0.991863 -0.15085  1.12764 -0.215754 0.000666667
 0.966804 -0.161908   1.12395 0.174191 0.000666667
  1.00988 -0.147354    1.1131 -0.311386 0.000666667
 0.965019 -0.150875   1.08178 0.126728 0.000666667
  1.00186 -0.140731   1.10714 -0.05278 0.000666667
0.985427 -0.14061  1.09819 -0.076912 0.000666667
 0.964398 -0.162046   1.10654 0.0328709 0.000666667
 0.957666 -0.159912   1.10377 -0.116464 0.000666667
 0.988446 -0.153077   1.16155 0.253786 0.000666667
 0.976192 -0.143304   1.10647 0.144693 0.000666667
 0.976005 -0.143845   1.10603 -0.0870017 0.000666667
 0.988359 -0.144891   1.09182 -0.212354 0.000666667
 0.99972 -0.13181  1.09822 -0.197801 0.000666667
 0.961403 -0.158359   1.12236 -0.0494462 0.000666667
 0.966243 -0.155855   1.09754 -0.00801853 0.000666667
 0.963726 -0.152392   1.10236 -0.0100358 0.000666667
 0.994603 -0.134252   1.10218 0.0065833 0.000666667
 0.985683 -0.153511   1.11287 0.0337428 0.000666667
  0.97282 -0.149004   1.13789 -0.0373797 0.000666667
 0.948811 -0.161655   1.12274 0.276082 0.000666667
 0.991931 -0.142523   1.11044 -0.187004 0.000666667
 0.999384 -0.141047   1.10746 -0.0479051 0.000666667
  1.00203 -0.152102   1.13951 -0.0276943 0.000666667
 0.985206 -0.155613   1.11568 -0.0343233 0.000666667
 0.988191 -0.153575   1.11301 0.0451152 0.000666667
 0.958494 -0.158269   1.12346 -0.0434403 0.000666667
  0.96952 -0.165741    1.1282 0.106197 0.000666667
 0.966195 -0.164558   1.11127 0.0962708 0.000666667
 0.970349 -0.150286   1.09564 0.227656 0.000666667
  1.02029 -0.139492   1.11771 0.00432252 0.000666667
 0.962601 -0.153982   1.10311 0.152881 0.000666667
 0.985844 -0.152857   1.12732 -0.0309519 0.000666667
 0.940191 -0.164423   1.12992 -0.0680924 0.000666667
 0.998686 -0.138187   1.08836 -0.119845 0.000666667
 0.978436 -0.153212   1.13656 -0.0797317 0.000666667
 1.00259 -0.14235  1.10505 -0.0395306 0.000666667
 0.967003 -0.150569   1.09883 0.167366 0.000666667
 0.971885 -0.158631    1.0856 -0.0966837 0.000666667
 0.993234 -0.147978   1.10525 -0.020271 0.000666667
  1.01196 -0.131982   1.08208 -0.329295 0.000666667
0.985204 -0.15368  1.09713 -0.136023 0.000666667
 0.979756 -0.143876   1.09854 -0.141771 0.000666667
  1.0237 -0.14463  1.14592 0.143026 0.000666667
 0.983426 -0.151044   1.13003 0.130769 0.000666667
 1.01816 -0.14707  1.14747 0.230919 0.000666667
 0.965045 -0.156974   1.13444 0.00751775 0.000666667
 0.996247 -0.139164   1.10711 -0.0242304 0.000666667
 0.993652 -0.148698    1.1255 -0.200836 0.000666667
 0.958252 -0.153283   1.12583 -0.194173 0.000666667
 1.00855 -0.13628   1.1217 -0.0294441 0.000666667
 0.97959 -0.16108  1.13679 0.155806 0.000666667
 0.971886 -0.165389   1.12499 0.532615 0.000666667
 0.966404 -0.160179     1.118 -0.0879552 0.000666667
 0.987472 -0.139169   1.11689 0.0106683 0.000666667
 0.951734 -0.158699   1.06217 0.0810065 0.000666667
0.965162 -0.15434  1.10203 0.0374328 0.000666667
0.990245 -0.14694  1.11538 -0.0183191 0.000666667
 0.995329 -0.154381   1.13033 0.0364005 0.000666667
  1.0046 -0.14001  1.12754 0.0434744 0.000666667
 0.999723 -0.148058   1.13589 -0.350222 0.000666667
 0.992229 -0.136256   1.10468 -0.0631057 0.000666667
 0.952902 -0.149441   1.08724 -0.10453 0.000666667
 0.955946 -0.163664   1.13908 0.042819 0.000666667
  1.01003 -0.148896   1.11276 -0.278655 0.000666667
  1.02756 -0.137029   1.12587 0.140687 0.000666667
 0.974926 -0.151397   1.14714 -0.217544 0.000666667
 0.940372 -0.162418   1.13028 -0.0823174 0.000666667
 0.950987 -0.153968   1.09243 -0.0592621 0.000666667
 0.970954 -0.159235   1.15728 -0.34655 0.000666667
 0.955707 -0.159827   1.12605 -0.080523 0.000666667
 0.991944 -0.141774   1.08766 -0.0957645 0.000666667
 0.980695 -0.147942   1.07357 -0.0796332 0.000666667
0.992351 -0.15554  1.13984 0.107461 0.000666667
0.962921 -0.15981  1.10127 -0.0349853 0.000666667
0.968519 -0.15612   1.1587 0.166853 0.000666667
  1.00298 -0.141729   1.15636 0.082318 0.000666667
 0.983949 -0.149969   1.08267 0.281714 0.000666667
 0.974591 -0.159129   1.15519 -0.0543924 0.000666667
 0.992468 -0.156346   1.13496 -0.0452999 0.000666667
 0.964562 -0.149231   1.06974 0.0307697 0.000666667
 0.967297 -0.146475    1.0911 -0.204145 0.000666667
 0.990238 -0.141455   1.08833 -0.0115514 0.000666667
 0.967356 -0.152495   1.11266 -0.342496 0.000666667
 0.966433 -0.153577   1.12135 -0.319687 0.000666667
 0.984542 -0.166756   1.12564 0.448305 0.000666667
 0.984305 -0.150783   1.08249 0.29517 0.000666667
 0.995936 -0.153988   1.15666 -0.225195 0.000666667
   1.0095 -0.128673   1.08387 0.169038 0.000666667
 0.948186 -0.162457   1.13072 -0.117126 0.000666667
 0.983442 -0.144952   1.14978 -0.12904 0.000666667
  1.00165 -0.137404   1.09847 -0.177458 0.000666667
  1.02099 -0.134643   1.12273 0.162005 0.000666667
 0.985516 -0.149213   1.12668 0.060958 0.000666667
 0.981974 -0.137081   1.07576 -0.000470154 0.000666667
0.973809 -0.13743  1.10383 -0.0955153 0.000666667
 0.968186 -0.149157   1.09199 -0.2174 0.000666667
  1.00047 -0.139325   1.12919 -0.0359143 0.000666667
 0.985102 -0.140875   1.11778 -0.176593 0.000666667
  1.00126 -0.135694   1.09793 -0.176529 0.000666667
  0.99439 -0.141414   1.11566 -0.197178 0.000666667
 0.971601 -0.153206   1.11227 -0.0366742 0.000666667
 0.974608 -0.155306   1.15646 -0.0925598 0.000666667
0.969736 -0.16241  1.12882 0.0160815 0.000666667
 0.968669 -0.148848   1.09121 -0.209236 0.000666667
 0.952076 -0.161888   1.12377 -0.0166591 0.000666667
 0.976061 -0.141641   1.12194 -0.0599988 0.000666667
  1.00261 -0.152883   1.13925 -0.028012 0.000666667
0.977635 -0.15065  1.12225 0.232904 0.000666667
 0.997898 -0.149686   1.14365 0.0390815 0.000666667
 0.957177 -0.150175   1.13933 -0.223068 0.000666667
 0.970385 -0.153921   1.10403 0.184736 0.000666667
 1.00215 -0.14485  1.14046 0.0443171 0.000666667
  1.02693 -0.134432   1.10159 -0.0673472 0.000666667
  1.00174 -0.153947     1.136 -0.027552 0.000666667
  1.02645 -0.141613    1.1451 0.131841 0.000666667
 0.992449 -0.146084   1.13221 0.0924647 0.000666667
 0.956731 -0.159581   1.13584 0.240389 0.000666667
 1.00224 -0.14397  1.15583 0.0791507 0.000666667
 0.995379 -0.153068   1.13678 0.000826378 0.000666667
 0.982464 -0.153351   1.16397 -0.0256427 0.000666667
 0.989928 -0.157611   1.13207 -0.00989018 0.000666667
  1.01155 -0.122161   1.07502 0.0918857 0.000666667
 0.981305 -0.150111   1.12694 0.103662 0.000666667
  1.00076 -0.137747   1.09721 -0.175055 0.000666667
 0.961372 -0.153214   1.10106 0.0545372 0.000666667
 0.948234 -0.160924   1.12106 0.290747 0.000666667
 0.989602 -0.152859   1.15922 0.259341 0.000666667
 0.959142 -0.157515   1.14359 -0.0802377 0.000666667
 0.976966 -0.146129   1.10564 -0.0556597 0.000666667
 0.999872 -0.136875   1.10073 -0.152149 0.000666667
  0.93813 -0.156953   1.10357 0.106564 0.000666667
0.986913 -0.14095  1.12429 -0.397879 0.000666667
 0.992067 -0.157078   1.10493 -0.0638502 0.000666667
 0.948776 -0.155125   1.07643 0.389499 0.000666667
 0.981752 -0.158145   1.12701 0.0585629 0.000666667
 0.967961 -0.151403   1.10294 0.142641 0.000666667
 0.992359 -0.155868   1.10013 0.265325 0.000666667
  1.00718 -0.147579   1.10183 -0.264947 0.000666667
 0.948597 -0.161012   1.12219 0.280977 0.000666667
 0.964915 -0.160386   1.12905 -0.00147726 0.000666667
 0.986868 -0.152382   1.14267 -0.0071301 0.000666667
 0.995525 -0.131166   1.09262 -0.0571413 0.000666667
 0.982615 -0.150645   1.12034 0.0217429 0.000666667
0.975744 -0.15827  1.14194 -0.298666 0.000666667
 0.988485 -0.143543   1.09152 -0.171452 0.000666667
 0.992802 -0.157217   1.13616 -0.0531637 0.000666667
 0.965683 -0.155277     1.134 0.0333635 0.000666667
  1.00444 -0.149387   1.13328 -0.332552 0.000666667
  1.00601 -0.143867   1.09429 -0.055181 0.000666667
 0.990673 -0.153934   1.16487 -0.313527 0.000666667
 0.978224 -0.160211   1.13609 0.14404 0.000666667
 0.979891 -0.153001   1.16429 -0.0508529 0.000666667
 0.984463 -0.141122   1.10607 -0.177252 0.000666667
 0.973643 -0.160075   1.14391 0.188615 0.000666667
 0.989809 -0.155817   1.10604 -0.0643483 0.000666667
 0.949193 -0.156579   1.06069 0.0937033 0.000666667
 0.990082 -0.148512   1.12141 0.0686952 0.000666667
 0.986199 -0.141618   1.08334 -0.0384734 0.000666667
 0.949272 -0.150259   1.09805 -0.0541612 0.000666667
 0.957529 -0.158579   1.10204 -0.125578 0.000666667
 0.988018 -0.153519   1.12992 0.00758128 0.000666667
 0.977709 -0.156418   1.14199 -0.295957 0.000666667
0.964679 -0.1511 1.07354 -0.0472043 0.000666667
 0.953158 -0.163786   1.13853 0.0531463 0.000666667
 0.925071 -0.163821   1.10788 -0.189183 0.000666667
 0.979188 -0.150927    1.1202 -0.00410122 0.000666667
 0.974493 -0.166609   1.12527 0.505986 0.000666667
  0.96288 -0.154206   1.10054 0.0553751 0.000666667
 0.98658 -0.14919  1.11743 -0.0924861 0.000666667
   0.9925 -0.150274   1.14583 0.0456704 0.000666667
 0.982521 -0.155388   1.09893 0.0736286 0.000666667
 0.976383 -0.155479   1.09246 -0.103281 0.000666667
  0.98255 -0.150236   1.11937 0.0349826 0.000666667
 0.965161 -0.159137   1.10808 -0.111449 0.000666667
1.01382 -0.1462 1.13751 -0.10062 0.000666667
 0.999662 -0.151085   1.11391 0.289206 0.000666667
 0.986383 -0.149708    1.1139 -0.031211 0.000666667
 0.987852 -0.143895   1.14119 -0.179989 0.000666667
 0.977331 -0.144308   1.09974 -0.142202 0.000666667
 0.959742 -0.157088   1.11211 0.0581548 0.000666667
  0.99443 -0.154215    1.1359 0.0230807 0.000666667
 0.976092 -0.161295   1.12182 0.193808 0.000666667
0.966014 -0.15535  1.09878 0.00535952 0.000666667
  1.00334 -0.135048    1.1277 -0.195978 0.000666667
  1.00418 -0.150703   1.13046 -0.330897 0.000666667
 0.968176 -0.161376   1.12929 0.0153408 0.000666667
 0.954586 -0.152283   1.12667 -0.183676 0.000666667
  1.01724 -0.142748   1.10199 0.216654 0.000666667
0.967459 -0.14246  1.08554 0.0990136 0.000666667
 0.975488 -0.157043   1.13849 -0.0120063 0.000666667
 0.999673 -0.152011   1.13185 0.31578 0.000666667
  0.98077 -0.160132   1.13623 0.162181 0.000666667
  1.00978 -0.139743   1.14853 -0.0459484 0.000666667
   0.9638 -0.161958   1.10694 0.0328547 0.000666667
 0.985279 -0.149214   1.10987 -0.0479208 0.000666667
 0.988029 -0.152043   1.12801 -0.0487144 0.000666667
0.952122 -0.15734  1.11151 0.0936495 0.000666667
 0.958051 -0.154729   1.11223 0.0770457 0.000666667
0.953987 -0.15807  1.12657 -0.0820653 0.000666667
 0.984289 -0.138213   1.11896 -0.206255 0.000666667
 0.997834 -0.139184   1.10696 -0.0271549 0.000666667
  0.96661 -0.148834   1.09799 0.0401853 0.000666667
 0.979763 -0.130064   1.08033 -0.221354 0.000666667
 0.975614 -0.163858   1.14137 0.026782 0.000666667
 0.955821 -0.155096   1.11359 -0.204154 0.000666667
 0.976227 -0.164001   1.14019 0.324895 0.000666667
 0.964722 -0.156705   1.13476 0.000160329 0.000666667
 0.971074 -0.153619   1.11144 -0.0247038 0.000666667
 0.976631 -0.163752   1.11888 -0.374564 0.000666667
  1.02258 -0.138292   1.11711 0.0107707 0.000666667
 0.967267 -0.153067   1.09981 0.107822 0.000666667
 0.999487 -0.146712   1.13407 -0.374884 0.000666667


==> output_ims_2_2_2_2/weightedpr_action_1.txt <==
26.4552
 0.988497 -0.148194   1.11362 0.0418094 0.000666667
0.992068 -0.14074  1.08592 -0.074749 0.000666667
 0.989826 -0.149841   1.12093 0.0718588 0.000666667
0.989281 -0.14606  1.09033 -0.180692 0.000666667
 0.990363 -0.140928   1.08715 -0.0784594 0.000666667
 0.997517 -0.153811   1.13474 0.0916315 0.000666667
  0.98904 -0.146665    1.1153 0.0113114 0.000666667
  0.99342 -0.136453   1.10605 -0.059348 0.000666667
 0.987092 -0.139479   1.11727 0.0217759 0.000666667
 0.992372 -0.130787   1.04812 -0.107005 0.000666667
 0.985045 -0.144034   1.11881 -0.136467 0.000666667
 0.990313 -0.154654    1.1304 -0.0323132 0.000666667
 0.988312 -0.146255   1.11464 0.0418481 0.000666667
 0.987626 -0.142708   1.08021 -0.0346023 0.000666667
 0.991932 -0.138201   1.08728 -0.0857406 0.000666667
 0.995572 -0.156705   1.10072 0.257931 0.000666667
 0.991668 -0.147103   1.13429 -0.0905761 0.000666667
 0.987771 -0.138224   1.11642 0.0026266 0.000666667
 0.991134 -0.142865   1.08623 -0.0896143 0.000666667
 0.994728 -0.137753   1.10627 -0.0224646 0.000666667
 0.986555 -0.157937   1.12991 -0.215034 0.000666667
 0.988212 -0.153634   1.11008 0.0894196 0.000666667
  0.99057 -0.140167   1.08558 -0.10821 0.000666667
 0.992264 -0.139514   1.08578 -0.0832622 0.000666667
 0.988814 -0.151305    1.1443 -0.0134542 0.000666667
 0.989272 -0.141456   1.09342 -0.202361 0.000666667
 0.985545 -0.157006   1.08742 0.174493 0.000666667
 0.983017 -0.145983   1.14976 -0.141449 0.000666667
 0.988097 -0.142463   1.09298 -0.168384 0.000666667
0.991901 -0.13914  1.08687 -0.126424 0.000666667
 0.981618 -0.143464   1.11091 0.36272 0.000666667
 0.990265 -0.145336   1.10237 0.290294 0.000666667
  1.00107 -0.149241   1.13718 -0.36593 0.000666667
 0.988792 -0.150258   1.11416 -0.015401 0.000666667
 0.980388 -0.143928   1.11137 0.0373997 0.000666667
 0.988787 -0.150963   1.10706 0.188573 0.000666667
 0.984399 -0.150429   1.13978 0.040805 0.000666667
 0.988414 -0.146983   1.10205 0.286143 0.000666667
 0.985434 -0.150926   1.12685 -0.0833564 0.000666667
 0.978582 -0.158441   1.11641 -0.152083 0.000666667
 0.985329 -0.144059   1.11789 -0.123528 0.000666667
 0.992076 -0.136109   1.10181 -0.0620382 0.000666667
 0.987411 -0.152822   1.12827 -0.013208 0.000666667
 0.974205 -0.159121   1.14473 0.179047 0.000666667
 0.977977 -0.154535    1.1213 0.186551 0.000666667
 0.987323 -0.141197   1.08404 -0.0741182 0.000666667
 0.984422 -0.142382   1.09521 -0.0756599 0.000666667
  1.00018 -0.140032   1.09996 -0.178125 0.000666667
 0.986858 -0.150838   1.14257 -0.00407572 0.000666667
   0.9885 -0.152997   1.16033 0.235322 0.000666667
 0.989088 -0.158045   1.13324 -0.0211724 0.000666667
 0.983968 -0.138421   1.11999 -0.214923 0.000666667
  1.00001 -0.132372   1.09875 -0.192616 0.000666667
 0.988503 -0.148387   1.11306 -0.0370111 0.000666667
 0.986422 -0.151772   1.14124 -0.0210834 0.000666667
 0.986916 -0.154113   1.16019 0.246199 0.000666667
 0.991211 -0.143469   1.13538 -0.0969192 0.000666667
 0.989193 -0.145019   1.08793 0.0155965 0.000666667
 0.985743 -0.149569   1.12542 0.057606 0.000666667
 0.986265 -0.140657   1.11716 0.0202741 0.000666667
0.988332 -0.15183   1.1266 -0.2178 0.000666667
 0.983721 -0.148856    1.1286 0.113193 0.000666667
 0.987907 -0.145592   1.10412 0.269514 0.000666667
 0.993541 -0.136569   1.10153 -0.0517958 0.000666667
 0.981804 -0.149522    1.1042 0.375707 0.000666667
 0.983188 -0.148464   1.09928 0.407923 0.000666667
 0.992421 -0.149023   1.12564 -0.206489 0.000666667
 0.993552 -0.150406   1.14403 0.0571767 0.000666667
0.989958 -0.15094  1.14432 -0.0645168 0.000666667
0.990452 -0.14897  1.12335 0.0746592 0.000666667
 0.980835 -0.149007   1.08254 0.282588 0.000666667
0.991991 -0.15982  1.13291 -0.0326148 0.000666667
 0.989663 -0.160815   1.12461 -0.0859922 0.000666667
 0.986409 -0.151452   1.14285 -0.0223957 0.000666667
 0.992472 -0.147487   1.10835 -0.0211393 0.000666667
 0.981426 -0.144013   1.11028 0.386098 0.000666667
 0.998129 -0.154208   1.15757 -0.210643 0.000666667
 0.991611 -0.150756   1.08757 0.248754 0.000666667
 0.989759 -0.136964   1.08725 -0.0595958 0.000666667
 0.991815 -0.136461   1.10502 -0.0757677 0.000666667
 0.995328 -0.150313   1.11365 -0.2129 0.000666667
 0.987953 -0.150398   1.14693 -0.264582 0.000666667
  0.99101 -0.152659   1.14085 0.0951872 0.000666667
 0.988687 -0.143813   1.08789 0.00718671 0.000666667
 0.989964 -0.150654    1.1233 0.122131 0.000666667
  0.99394 -0.155235    1.1382 0.0146083 0.000666667
 0.990962 -0.147116   1.11464 -0.00433361 0.000666667
 0.983036 -0.155435   1.16536 -0.0323036 0.000666667
 0.989041 -0.150328   1.13103 -0.068624 0.000666667
 0.990745 -0.138752   1.08678 -0.404333 0.000666667
 0.998865 -0.137559   1.08876 -0.120665 0.000666667
 0.991583 -0.144352   1.12582 -0.0132026 0.000666667
0.981906 -0.15069  1.12657 0.102554 0.000666667
 0.989389 -0.149385   1.12183 0.0808029 0.000666667
 0.989724 -0.156252   1.13355 -0.00802019 0.000666667
 0.981051 -0.157091    1.1644 -0.022328 0.000666667
 0.979344 -0.159659   1.12627 0.0625174 0.000666667
 0.981071 -0.150557     1.085 0.280015 0.000666667
 0.99366 -0.15285  1.12988 0.0244048 0.000666667
 0.981741 -0.154958   1.16742 -0.0195527 0.000666667
  0.99301 -0.156906   1.13427 -0.0482067 0.000666667
 0.983781 -0.154581    1.1647 -0.0435076 0.000666667
 0.993654 -0.151468   1.13052 -0.207709 0.000666667
 0.988744 -0.145378   1.10389 0.260881 0.000666667
 0.986554 -0.154137   1.09951 -8.9539e-05 0.000666667
 0.985102 -0.166426   1.12512 0.450956 0.000666667
 0.987573 -0.132262    1.0928 -0.229129 0.000666667
  0.98793 -0.145616   1.10507 0.264498 0.000666667
 0.997337 -0.153414   1.13722 0.0329955 0.000666667
 0.987915 -0.149471   1.11406 -0.0331683 0.000666667
 0.980842 -0.138279     1.113 0.214607 0.000666667
 0.992643 -0.155111    1.1335 -0.0447949 0.000666667
 0.990611 -0.162534   1.12401 0.123759 0.000666667
 0.987095 -0.141974   1.08086 -0.0693931 0.000666667
 0.995381 -0.138923   1.10893 -0.010796 0.000666667
  1.00206 -0.144238   1.10052 -0.0696627 0.000666667
  0.98634 -0.141033   1.11717 -0.0811412 0.000666667
 0.988635 -0.151047    1.1049 0.180515 0.000666667
 0.987739 -0.150303    1.1166 -0.0920941 0.000666667
 0.989812 -0.148911   1.14586 -0.0267427 0.000666667
 0.985485 -0.154109   1.10094 -0.014612 0.000666667
 0.992186 -0.151348   1.12837 -0.0314909 0.000666667
 0.983111 -0.146918   1.12964 0.137329 0.000666667
0.988345  -0.142 1.08198 -0.0870265 0.000666667
 0.991292 -0.152087   1.10888 0.181431 0.000666667
 0.991579 -0.155653   1.13792 -0.0536406 0.000666667
 0.985201 -0.154421   1.11023 -0.157851 0.000666667
 0.991884 -0.144107   1.12949 0.107647 0.000666667
 0.990123 -0.141927   1.08717 0.0049054 0.000666667
 0.983176 -0.154856   1.16443 -0.0332259 0.000666667
 0.993397 -0.150212   1.11368 -0.227837 0.000666667
  1.00226 -0.147665   1.13662 -0.368034 0.000666667
 0.987596 -0.155123   1.13073 -0.00571992 0.000666667
 0.992285 -0.151077   1.13984 0.0856014 0.000666667
 0.997889 -0.152722   1.13026 0.265459 0.000666667
0.993299 -0.15771  1.13232 0.0337547 0.000666667
 0.985045 -0.126139   1.08891 -0.144264 0.000666667
0.987303 -0.15258  1.12786 -0.042081 0.000666667
 0.991644 -0.149209    1.1276 -0.206265 0.000666667
  1.00261 -0.165579   1.12048 0.171299 0.000666667
 0.989376 -0.144718   1.11685 0.00659953 0.000666667
  0.99056 -0.164417   1.12449 0.102307 0.000666667
 0.986779 -0.140143   1.11847 0.0272075 0.000666667
 0.994243 -0.149703   1.11318 -0.224506 0.000666667
0.982801 -0.13931  1.11626 -0.189112 0.000666667
 0.987717 -0.152901   1.12372 0.107869 0.000666667
 0.997116 -0.138593   1.10332 -0.0247247 0.000666667
 0.989556 -0.138764   1.08532 -0.091025 0.000666667
  0.98874 -0.152125   1.14118 0.0982765 0.000666667
 0.990559 -0.145102   1.13342 -0.0998195 0.000666667
 0.992612 -0.140095   1.08763 -0.0665193 0.000666667
 0.983127 -0.148885   1.12037 0.0387408 0.000666667
 0.988479 -0.148004   1.08976 -0.186724 0.000666667
 0.990546 -0.144619   1.11116 -0.177064 0.000666667
 0.989592 -0.156979   1.12984 0.0117656 0.000666667
 0.990445 -0.153706    1.1288 -0.196663 0.000666667
 0.997407 -0.131889   1.09811 -0.187169 0.000666667
 0.990793 -0.151239    1.1255 -0.282443 0.000666667
 0.977914 -0.159176   1.13683 0.146115 0.000666667
 0.980818 -0.158822   1.13556 0.151854 0.000666667
 0.989336 -0.145155   1.11049 0.0323604 0.000666667
0.984359 -0.1522 1.16462 -0.0211667 0.000666667
 0.992654 -0.137184   1.10358 -0.0824577 0.000666667
 0.992849 -0.156364   1.10141 0.278864 0.000666667
 0.996137 -0.130568   1.04733 -0.137051 0.000666667
 0.992105 -0.149876   1.14567 0.0404597 0.000666667
 0.992379 -0.143597   1.10823 0.0147066 0.000666667
 0.988793 -0.142557   1.12196 -0.0931819 0.000666667
 0.979619 -0.153724   1.16251 -0.0273323 0.000666667
 0.990013 -0.154926   1.12762 -0.028785 0.000666667
 0.986797 -0.151472   1.14832 -0.281161 0.000666667
0.989594 -0.14861  1.12744 -0.0326452 0.000666667
 0.994686 -0.156743   1.10155 0.264823 0.000666667
 0.991423 -0.138932    1.0871 -0.0707372 0.000666667
 0.986068 -0.151378   1.12658 0.0750164 0.000666667
 0.987491 -0.166948   1.12297 0.457308 0.000666667
0.982461 -0.15091  1.12049 0.0364451 0.000666667
 0.990463 -0.145584   1.13249 -0.072848 0.000666667
0.993115 -0.1348 1.09885 -0.0061876 0.000666667
0.990083 -0.13979  1.08396 -0.104764 0.000666667
 0.990979 -0.163092     1.123 0.108506 0.000666667
 0.994453 -0.134281   1.09789 0.0197376 0.000666667
 0.991243 -0.150395   1.08804 0.236052 0.000666667
 0.978017 -0.138897   1.08476 0.13265 0.000666667
 0.987364 -0.145791   1.11733 -0.136159 0.000666667
 0.993439 -0.154653   1.13294 -0.0654459 0.000666667
0.988884 -0.14218  1.13344 0.11629 0.000666667
 0.981002 -0.140473   1.11423 0.00764093 0.000666667
 0.990582 -0.139927   1.08563 -0.111591 0.000666667
 0.977346 -0.144512   1.09334 0.392585 0.000666667
 0.986498 -0.155292   1.13262 -0.202325 0.000666667
 0.989803 -0.142583   1.13066 0.0842145 0.000666667
 0.994743 -0.140365   1.11613 -0.189781 0.000666667
 0.996935 -0.132938   1.09737 -0.179513 0.000666667
 0.989451 -0.142998   1.13349 -0.0845229 0.000666667
  1.00293 -0.149634   1.13433 -0.345435 0.000666667
 0.988357 -0.154332   1.11319 0.0441475 0.000666667
 0.989511 -0.154279   1.15979 0.242635 0.000666667
 0.991601 -0.148781   1.12097 0.0960169 0.000666667
0.982999 -0.15321  1.12828 0.132298 0.000666667
 0.992402 -0.159636   1.13389 -0.0228326 0.000666667
 0.989866 -0.148841   1.11593 -0.0250069 0.000666667
 0.989455 -0.149354   1.12849 -0.201391 0.000666667
 0.993518 -0.141516   1.11708 -0.190876 0.000666667
 0.992876 -0.135264   1.10251 0.0126401 0.000666667
 0.988462 -0.139773   1.08239 -0.112946 0.000666667
 0.989467 -0.142679   1.08506 -0.284357 0.000666667
  0.98177 -0.137389    1.1158 0.206926 0.000666667
 0.982685 -0.154665    1.1634 -0.0281225 0.000666667
 0.990875 -0.156503   1.13124 -0.026731 0.000666667
 0.987136 -0.142141   1.12042 -0.0962332 0.000666667
 0.991706 -0.143889   1.13554 -0.095244 0.000666667
 0.985434 -0.165926    1.1273 0.45894 0.000666667
 0.991342 -0.138252   1.08759 -0.0877919 0.000666667
 0.980918 -0.136935   1.07607 0.00195289 0.000666667
0.989136 -0.15443  1.15936 0.242914 0.000666667
 0.989716 -0.161995   1.12257 0.0920187 0.000666667
0.986125 -0.15495  1.13163 -0.207358 0.000666667
 0.985567 -0.136652   1.07398 0.0106011 0.000666667
  0.98686 -0.149883   1.12612 0.0657163 0.000666667
0.992141 -0.14747  1.11764 -0.00629279 0.000666667
0.992798 -0.15759    1.101 0.242135 0.000666667
 0.994025 -0.150205   1.12759 -0.19093 0.000666667
  0.99135 -0.152282   1.10345 -0.1588 0.000666667
 0.992074 -0.150281   1.10517 0.178619 0.000666667
 0.990926 -0.150995   1.12685 -0.0430446 0.000666667
 0.986835 -0.151645   1.14689 -0.25399 0.000666667
 0.981832 -0.150533   1.09943 0.402387 0.000666667
  0.98874 -0.153553   1.11559 -0.0414961 0.000666667
  1.00172 -0.136778   1.09835 -0.169159 0.000666667
 0.991981 -0.143382    1.1342 -0.0970143 0.000666667
 0.996601 -0.138202   1.10634 -0.0475743 0.000666667
 0.990713 -0.142545   1.08505 -0.111965 0.000666667
0.990479 -0.1434 1.08685 -0.106736 0.000666667
  1.00121 -0.149955   1.13143 0.276959 0.000666667
 0.988915 -0.148867   1.11672 -0.00313345 0.000666667
 0.993286 -0.153036   1.13845 0.0968463 0.000666667
 0.987414 -0.141049   1.11796 -0.085329 0.000666667
 0.986163 -0.142475   1.08197 -0.0366406 0.000666667
0.992207 -0.14454   1.1117 0.0598052 0.000666667
0.990671 -0.15846   1.1364 -0.0567685 0.000666667
 0.989789 -0.147628   1.10452 0.287142 0.000666667
 0.985171 -0.154681   1.12974 0.139838 0.000666667
 0.984612 -0.148257   1.12643 0.0734127 0.000666667
 0.990493 -0.149958    1.1446 -0.0716737 0.000666667
0.990563 -0.14513  1.11018 0.00928674 0.000666667
 0.987135 -0.139172   1.11658 0.0322816 0.000666667
 0.991867 -0.141606   1.08656 -0.0878358 0.000666667
 0.991698 -0.149588   1.11618 -0.031866 0.000666667
 0.981969 -0.154391   1.16682 -0.0723706 0.000666667
 0.980539 -0.152953   1.16313 -0.034055 0.000666667
 0.989416 -0.148513   1.11591 0.00861621 0.000666667
  1.00111 -0.152268   1.13159 -0.359531 0.000666667
 0.989881 -0.149852   1.13177 -0.0466406 0.000666667
 0.989928 -0.137299   1.09032 -0.101131 0.000666667
0.986714 -0.15549  1.13302 -0.0167209 0.000666667
  0.99423 -0.130236   1.09356 -0.036651 0.000666667
 0.989044 -0.153079   1.10784 0.17113 0.000666667
  0.98749 -0.153577   1.12589 -0.0221552 0.000666667
 0.990067 -0.139239   1.08583 -0.0606252 0.000666667
 0.991619 -0.147462   1.13234 -0.101046 0.000666667
 0.987662 -0.148101   1.11784 -0.00317812 0.000666667
 0.987141 -0.144894   1.08824 -0.189606 0.000666667
 0.991842 -0.150137   1.13746 0.148386 0.000666667
 0.985691 -0.141572   1.10153 -0.165174 0.000666667
 0.988988 -0.138357   1.08967 -0.102793 0.000666667
 0.984661 -0.150872   1.12534 0.0655611 0.000666667
 0.986132 -0.150068   1.14302 -0.00604053 0.000666667
 0.99124 -0.14337  1.10995 -0.0169338 0.000666667
  0.98106 -0.158757   1.13662 0.153987 0.000666667
 0.989402 -0.138388   1.08666 -0.0837064 0.000666667
 0.987875 -0.147138   1.11385 0.0469473 0.000666667
 0.990524 -0.149596   1.10676 0.186724 0.000666667
 0.989452 -0.151516   1.12601 -0.0269049 0.000666667
 0.988005 -0.145901   1.08115 -0.303907 0.000666667
 0.993019 -0.157688   1.13621 -0.0423233 0.000666667
0.986711 -0.15946  1.16182 -0.0418259 0.000666667
0.977343 -0.14879  1.10617 0.285752 0.000666667
 0.990534 -0.141208   1.10958 0.00947507 0.000666667
 0.997302 -0.151882   1.10676 0.171765 0.000666667
 0.989148 -0.145946   1.11634 -0.0104522 0.000666667
 0.989527 -0.145536   1.11541 -0.0257652 0.000666667
0.984605 -0.15392  1.13921 -0.196516 0.000666667
 0.989293 -0.143213   1.13312 -0.0800511 0.000666667
 0.987962 -0.146378   1.12613 -0.0155258 0.000666667
 0.988436 -0.142351   1.08715 -0.00102934 0.000666667
 0.999104 -0.127565   1.09191 -0.120544 0.000666667
 0.983421 -0.151416   1.14156 -0.228325 0.000666667
 0.993828 -0.150291   1.12466 -0.167705 0.000666667
0.991482 -0.14004  1.08735 -0.0774034 0.000666667
 0.990904 -0.142136   1.11144 -0.187226 0.000666667
 0.981409 -0.139537   1.09676 -0.131326 0.000666667
 0.981827 -0.166977   1.12305 0.435378 0.000666667
 0.989735 -0.151717   1.14205 0.0988641 0.000666667
 0.990754 -0.147077   1.11412 -0.0279489 0.000666667
 0.981826 -0.146699   1.08151 0.273775 0.000666667
0.989784 -0.15113  1.14065 0.0722752 0.000666667
 0.993728 -0.151426   1.12749 -0.197474 0.000666667
 0.988953 -0.146651   1.10382 0.271109 0.000666667
 0.990076 -0.147057   1.11683 0.00122845 0.000666667
  0.99257 -0.158251   1.10631 -0.0778657 0.000666667
0.992264 -0.14202  1.08508 -0.110397 0.000666667
 0.990049 -0.152159   1.12972 -0.210301 0.000666667
 0.992657 -0.147025   1.13412 -0.07954 0.000666667
 0.986818 -0.145028   1.08412 -0.272287 0.000666667
 0.995033 -0.149613   1.11252 -0.209046 0.000666667
 0.984622 -0.156365   1.13085 -0.197083 0.000666667
 0.989181 -0.150576   1.14688 -0.268975 0.000666667
 0.989574 -0.154914   1.13031 -0.0411847 0.000666667
 0.998115 -0.142777   1.14117 -0.499806 0.000666667
 0.984127 -0.139471   1.07678 0.00643838 0.000666667
 0.987263 -0.153605   1.12652 -0.0429754 0.000666667
 0.993641 -0.150936   1.12794 -0.167137 0.000666667
 0.988366 -0.153265   1.11135 0.0611077 0.000666667
 0.984527 -0.135584   1.07682 0.0242383 0.000666667
 0.996451 -0.152788   1.14119 -0.190709 0.000666667
 0.983077 -0.151685   1.08427 0.276082 0.000666667
 0.988906 -0.163041   1.12498 0.112836 0.000666667
 0.995425 -0.134912   1.17469 -0.0761799 0.000666667
 0.990654 -0.151767   1.08687 0.246685 0.000666667
 0.988228 -0.148031   1.11595 -0.00749375 0.000666667
 0.985524 -0.154316   1.13186 -0.212521 0.000666667
 0.990184 -0.156702   1.10003 0.249395 0.000666667
0.990442 -0.1484 1.11575 -0.0135603 0.000666667
 0.983979 -0.136477   1.07385 -0.00829157 0.000666667
 0.992351 -0.148666   1.12522 -0.190154 0.000666667
 0.984114 -0.152259   1.14717 -0.270316 0.000666667
 0.994218 -0.136991   1.14049 -0.271682 0.000666667
 0.989136 -0.151925   1.14209 0.0965063 0.000666667
 0.997098 -0.141653   1.11719 -0.197536 0.000666667
  0.99522 -0.139419   1.11739 -0.172662 0.000666667
 0.991143 -0.142647   1.11063 -0.0128893 0.000666667
 0.993777 -0.163958   1.12526 0.104799 0.000666667
 0.990062 -0.142155   1.11929 -0.0808785 0.000666667
0.984861 -0.14359  1.09565 -0.0616913 0.000666667
 0.988367 -0.141548   1.13187 -0.24173 0.000666667
 0.984485 -0.152885   1.14121 0.0198492 0.000666667
 0.989024 -0.132831   1.08141 -0.0878506 0.000666667
 0.993269 -0.154464    1.1057 0.192184 0.000666667
0.990568 -0.1477  1.1107 0.0445546 0.000666667
 0.987913 -0.160245   1.13147 -0.0202064 0.000666667
 0.991086 -0.149461   1.14436 0.0488358 0.000666667
 0.999706 -0.152148    1.1417 -0.202127 0.000666667
 0.994155 -0.139136   1.14087 -0.284462 0.000666667
 0.982243 -0.140759    1.1068 0.17576 0.000666667
 0.98904 -0.14819  1.10848 0.18018 0.000666667
 0.987716 -0.157821   1.13308 -0.00271864 0.000666667
 0.993221 -0.151205   1.14826 0.0419948 0.000666667
 0.982034 -0.151779    1.1212 0.0339494 0.000666667
 0.983516 -0.154931    1.1442 -0.181726 0.000666667
  0.98936 -0.140418   1.08672 -0.0909669 0.000666667
 0.982358 -0.137461   1.07393 -0.0315374 0.000666667
 0.988333 -0.142952   1.13786 -0.210018 0.000666667
 0.994501 -0.151786   1.11243 -0.22007 0.000666667
 0.992029 -0.155668     1.159 0.225949 0.000666667
 0.982146 -0.159687   1.13652 0.162157 0.000666667
 0.991364 -0.147712   1.12627 -0.234741 0.000666667
 0.986697 -0.138285   1.11871 0.0177194 0.000666667
 0.986981 -0.144122   1.08513 0.0146655 0.000666667
 0.992736 -0.137239   1.14112 -0.271015 0.000666667
 0.993608 -0.150955    1.1127 -0.215272 0.000666667
0.998077 -0.13829  1.08923 -0.100296 0.000666667
 0.985224 -0.151126   1.14634 -0.263334 0.000666667
 0.986953 -0.141415   1.12489 -0.415343 0.000666667
 0.987491 -0.153382     1.146 -0.267197 0.000666667
 0.982862 -0.150293   1.11876 0.0544012 0.000666667
 0.990238 -0.145284   1.13447 -0.0710465 0.000666667
  0.99153 -0.141586   1.10943 0.00499693 0.000666667
0.981556 -0.16313   1.1267 0.064559 0.000666667
 0.993082 -0.136555   1.10318 -0.067288 0.000666667
 0.992349 -0.156467   1.13137 0.0373008 0.000666667
 0.981803 -0.150223   1.10155 0.381383 0.000666667
 0.984177 -0.155779   1.16242 -0.030221 0.000666667
 0.992866 -0.147621   1.12377 0.108318 0.000666667
0.993459 -0.14071  1.08731 -0.0679099 0.000666667
  0.99099 -0.149743   1.14471 0.00073088 0.000666667
0.990703 -0.14536  1.12533 -0.00516609 0.000666667
  1.00231 -0.146907   1.13496 -0.356011 0.000666667
0.991902 -0.15187  1.08704 0.258829 0.000666667
0.983495 -0.15194  1.12526 -0.0364666 0.000666667
 0.989798 -0.152724   1.12806 -0.0419119 0.000666667
 0.981892 -0.159981   1.12996 0.0243169 0.000666667
 0.985707 -0.165695    1.1239 0.434466 0.000666667
 0.986031 -0.143826    1.1548 -0.0562848 0.000666667
 0.988814 -0.153666   1.16166 0.215815 0.000666667
 0.991967 -0.147481   1.14545 -0.0484815 0.000666667
  0.98745 -0.141988   1.09152 0.36714 0.000666667
 0.989967 -0.149222   1.11982 0.0468417 0.000666667
 0.986755 -0.141128   1.08078 -0.0488783 0.000666667
 0.982121 -0.150091   1.08476 0.301455 0.000666667
 0.992038 -0.147581   1.14471 -0.0494553 0.000666667
 0.989882 -0.148107   1.11121 0.0328173 0.000666667
 0.994801 -0.144942   1.12446 -0.16161 0.000666667
 0.992542 -0.142634   1.08578 -0.00828014 0.000666667
 0.988937 -0.141939   1.08566 -0.0924187 0.000666667
  0.99078 -0.157461   1.13764 -0.0343718 0.000666667
 0.973793 -0.161722   1.14375 0.246832 0.000666667
 0.982637 -0.137681   1.08326 0.03619 0.000666667
  0.98355 -0.148681    1.1024 0.376494 0.000666667
 0.981366 -0.149669   1.08445 0.276558 0.000666667
 0.990994 -0.150716   1.14073 0.105981 0.000666667
  0.98863 -0.154538   1.12351 -0.228453 0.000666667
  1.00279 -0.159535   1.11755 -0.160373 0.000666667
 0.992032 -0.156597   1.13532 -0.0592816 0.000666667
 0.982402 -0.156538   1.13637 0.137248 0.000666667
 0.987756 -0.153295   1.12943 -0.00749264 0.000666667
 0.989769 -0.153609    1.1605 0.2323 0.000666667
 0.987765 -0.142717   1.08129 -0.042825 0.000666667
 0.998505 -0.133558   1.09758 -0.202165 0.000666667
 0.991252 -0.151616   1.12333 -0.202849 0.000666667
 0.986346 -0.155409   1.12827 0.0287099 0.000666667
  0.99376 -0.152522   1.11333 -0.215916 0.000666667
 0.992047 -0.149564   1.10545 0.155657 0.000666667
 0.984373 -0.148954    1.1279 -0.0175118 0.000666667
 0.988776 -0.149373   1.11379 0.0141392 0.000666667
 0.985345 -0.156652    1.1623 -0.0469649 0.000666667
 0.990038 -0.152628   1.10582 0.167832 0.000666667
 0.987242 -0.145271    1.0845 -0.279808 0.000666667
 0.989291 -0.154578   1.12914 -0.00560981 0.000666667
 0.992721 -0.130952   1.04959 -0.128246 0.000666667
 0.983646 -0.152127   1.13865 -0.000420448 0.000666667
 0.990438 -0.145738   1.13599 -0.092444 0.000666667
 0.994778 -0.155772   1.13286 0.0197367 0.000666667
 0.993843 -0.154842   1.13214 0.0409173 0.000666667
 0.990897 -0.137999   1.08556 -0.0894639 0.000666667
 0.992041 -0.141582   1.08742 -0.101575 0.000666667
   0.9905 -0.163391   1.12324 0.117911 0.000666667
 0.989521 -0.141268   1.08433 -0.101021 0.000666667
  1.00409 -0.148296   1.13377 -0.341219 0.000666667
 0.991845 -0.153285    1.1421 0.0978509 0.000666667
 0.984416 -0.140846   1.07915 -0.227043 0.000666667
 0.987501 -0.151542   1.14113 -0.0146359 0.000666667
0.994961 -0.1309 1.04818 -0.119122 0.000666667
 0.984934 -0.149583   1.14458 -0.268919 0.000666667
0.993663 -0.14715  1.12108 0.0741555 0.000666667
 0.989977 -0.147379   1.14428 -0.07369 0.000666667
0.987812 -0.15093  1.14221 -0.0137817 0.000666667
 0.991419 -0.154379   1.14129 0.0983233 0.000666667
 0.989096 -0.147964   1.11566 0.00601837 0.000666667
 0.973121 -0.162059   1.14302 0.234864 0.000666667
 0.991275 -0.149146   1.14614 -0.0531672 0.000666667
 0.989686 -0.145221   1.09131 -0.208201 0.000666667
0.987884 -0.1588 1.11182 -0.0508266 0.000666667
 0.990925 -0.152124   1.12245 0.128665 0.000666667
   0.9905 -0.153992   1.11398 0.0703419 0.000666667
 0.990002 -0.157415     1.131 0.00802702 0.000666667
 0.991123 -0.145676   1.13411 -0.0860144 0.000666667
 0.990325 -0.140503   1.18563 0.231542 0.000666667
 0.991955 -0.140356    1.1101 -0.198507 0.000666667
0.996629 -0.1537 1.13987 0.0799498 0.000666667
 0.990105 -0.155763   1.12742 0.00467446 0.000666667
0.994358 -0.15103  1.11324 -0.213566 0.000666667
 0.983627 -0.150725   1.12891 0.158559 0.000666667
 0.990394 -0.153084   1.12999 -0.0554092 0.000666667
 0.983061 -0.142126   1.10576 -0.189923 0.000666667
 0.981816 -0.152366   1.12751 0.129446 0.000666667
   0.9885 -0.159513   1.13477 -0.0394749 0.000666667
 0.990389 -0.146426   1.11348 -0.00483524 0.000666667
 0.988067 -0.149755   1.11618 -0.0200936 0.000666667
 0.982011 -0.153815   1.13483 0.343017 0.000666667
 0.994429 -0.144736   1.12283 -0.172086 0.000666667
0.989305 -0.1499 1.14499 -0.0577462 0.000666667
 0.976689 -0.141852   1.10672 0.143116 0.000666667
 0.987617 -0.149973   1.14189 -1.50061e-05 0.000666667
 0.992116 -0.148169   1.12259 0.0907411 0.000666667
 0.986716 -0.142712   1.11996 -0.09042 0.000666667
 0.988992 -0.145731   1.15254 -0.064341 0.000666667
0.984927 -0.15082  1.13955 0.0457192 0.000666667
  0.98954 -0.150777   1.15971 0.240007 0.000666667
0.979478 -0.15094  1.12083 0.226405 0.000666667
 0.988135 -0.147706   1.12576 -0.259702 0.000666667
 0.993144 -0.148034   1.11264 -0.205327 0.000666667
 0.983287 -0.150655   1.08196 0.273699 0.000666667
 0.982351 -0.151183   1.12846 0.147131 0.000666667
  0.98964 -0.147081   1.12771 -0.268106 0.000666667
  0.99386 -0.149103   1.10495 -0.0120976 0.000666667
 0.990398 -0.149637   1.12071 0.0563356 0.000666667
 0.990959 -0.151389   1.10974 0.170175 0.000666667
 0.981425 -0.160874   1.13807 0.155252 0.000666667
 0.990824 -0.161597   1.12402 0.0866559 0.000666667
 0.989306 -0.152374   1.09835 -0.129705 0.000666667
 0.977664 -0.148663    1.1226 0.228711 0.000666667
 0.989459 -0.143302   1.09187 -0.165719 0.000666667
 0.983421 -0.152638   1.12768 0.113907 0.000666667
 0.989718 -0.153686   1.12971 -0.220406 0.000666667
 0.992676 -0.150487   1.14494 0.0398596 0.000666667
 0.991661 -0.141212   1.08551 -0.0750254 0.000666667
 0.99424 -0.14686  1.14369 -0.0681078 0.000666667
 0.990078 -0.152419   1.10869 0.162676 0.000666667
 0.984207 -0.124354   1.08696 -0.142378 0.000666667
 0.991514 -0.148992   1.13083 -0.0431698 0.000666667
0.990014 -0.15096  1.12759 -0.17747 0.000666667
 0.990138 -0.151565   1.10536 0.176106 0.000666667
 0.988091 -0.152703   1.14396 -0.0184974 0.000666667
 0.993732 -0.146914   1.14533 -0.0701486 0.000666667
 0.988572 -0.147289   1.14309 -0.0734922 0.000666667
 0.982535 -0.152046   1.14055 0.0367302 0.000666667
 0.980935 -0.162805   1.12797 0.0515814 0.000666667
 0.992134 -0.142169   1.13445 -0.119113 0.000666667
 0.991376 -0.147636   1.12163 -0.253988 0.000666667
 0.989592 -0.150626   1.14113 -0.00885653 0.000666667
 0.984379 -0.150582   1.08247 0.293785 0.000666667
 0.990209 -0.144224   1.08895 0.0132809 0.000666667
 0.986722 -0.151509   1.14713 -0.284099 0.000666667
 0.992327 -0.149939   1.14767 0.0671234 0.000666667
 0.989988 -0.151941   1.14622 -0.0406904 0.000666667
 0.992388 -0.155514   1.13778 -0.0460881 0.000666667
 0.986368 -0.157362   1.13191 0.00953371 0.000666667
 0.990452 -0.153591   1.12794 -0.0400166 0.000666667
 0.982185 -0.138379   1.07333 -0.0622616 0.000666667
 0.984263 -0.151674   1.12755 -0.0396291 0.000666667
 0.988031 -0.146085   1.09045 -0.188629 0.000666667
0.990331 -0.15081  1.13012 -0.0397394 0.000666667
  0.99387 -0.148745   1.12456 0.0750963 0.000666667
  0.98675 -0.141778   1.08205 -0.0491769 0.000666667
 0.991435 -0.156551   1.13482 -0.039672 0.000666667
 0.992041 -0.150352   1.12867 -0.218154 0.000666667
 0.995093 -0.146157   1.13965 -0.478711 0.000666667
 0.981017 -0.150822   1.12997 0.143197 0.000666667
 0.981181 -0.150487   1.13026 0.118825 0.000666667
 0.993849 -0.149165   1.12084 0.0872236 0.000666667
 0.991557 -0.157848   1.13673 -0.0406564 0.000666667
 0.994382 -0.134261   1.09608 0.0126804 0.000666667
 0.988275 -0.150476   1.14646 -0.294353 0.000666667
 0.987783 -0.143048   1.13993 -0.164738 0.000666667
  0.98672 -0.152088   1.15973 0.24884 0.000666667
  1.00832 -0.147908   1.10241 -0.254069 0.000666667
 0.987152 -0.151004   1.08176 0.294826 0.000666667
  0.98872 -0.151754   1.12563 0.135367 0.000666667
0.989328 -0.15019   1.1047 0.182351 0.000666667
  0.99022 -0.139773   1.08651 -0.0834525 0.000666667
 0.991993 -0.147389   1.12373 0.0883686 0.000666667
 0.982985 -0.151317    1.1406 0.0141351 0.000666667
 0.983682 -0.142021   1.10295 -0.176755 0.000666667
 0.982005 -0.150774   1.12738 -0.0518176 0.000666667
 0.988521 -0.141982   1.11641 -0.0584382 0.000666667
 0.989977 -0.143745   1.13444 -0.115006 0.000666667
 0.986235 -0.153131   1.14508 -0.252625 0.000666667
 0.991681 -0.149584   1.14593 -0.0706596 0.000666667
 0.980333 -0.151871    1.1114 0.149415 0.000666667
 0.994476 -0.148269    1.1131 -0.185966 0.000666667
 0.986618 -0.155692    1.1319 -0.190035 0.000666667
 0.992701 -0.139442   1.08632 -0.122416 0.000666667
0.987318 -0.15289  1.12158 -0.193301 0.000666667
  0.98447 -0.166102   1.12369 0.455412 0.000666667
 0.996396 -0.143551   1.13962 -0.470863 0.000666667
 0.989001 -0.148019    1.1269 -0.0275921 0.000666667
  0.98686 -0.142911   1.08477 -0.286455 0.000666667
 0.992925 -0.143818   1.13174 0.109281 0.000666667
 0.988061 -0.154002   1.15855 0.251728 0.000666667
  0.98766 -0.131704   1.12272 -0.0489354 0.000666667
 0.984294 -0.144943    1.1105 0.363826 0.000666667
0.993633 -0.15267  1.11245 -0.207023 0.000666667
 0.993811 -0.150509   1.12802 -0.212411 0.000666667
 0.991793 -0.135535   1.10659 -0.0689863 0.000666667
  0.99397 -0.151214   1.11425 -0.224845 0.000666667
 0.990253 -0.155911   1.13387 -0.0437875 0.000666667
0.993193 -0.15056  1.11421 -0.233723 0.000666667
 0.993335 -0.149913   1.12684 -0.164569 0.000666667
0.982281 -0.1503 1.10104 0.428205 0.000666667
 0.993826 -0.149629   1.14469 0.0339218 0.000666667
 0.988085 -0.146581   1.11263 0.0564563 0.000666667
 0.992993 -0.153301   1.12787 -0.193278 0.000666667
  0.98605 -0.151421   1.14251 -0.0170397 0.000666667
 0.980153 -0.140076   1.10905 0.155834 0.000666667
 0.98706 -0.15871  1.16142 -0.0455486 0.000666667
 0.983908 -0.137472   1.07401 0.00719911 0.000666667
 0.987772 -0.154693   1.13043 0.0117496 0.000666667
 0.991475 -0.144712   1.13553 -0.083046 0.000666667
 0.986529 -0.149263   1.11718 -0.0762507 0.000666667
 0.989382 -0.141808   1.11993 -0.0869386 0.000666667
 0.988511 -0.147429   1.11231 0.00648153 0.000666667
 0.992284 -0.128747   1.04773 -0.134234 0.000666667
0.983076 -0.15143  1.14122 0.0285818 0.000666667
 0.981943 -0.149149   1.09967 0.395025 0.000666667
 0.980774 -0.143936   1.10994 0.0452992 0.000666667
 0.980851 -0.160151   1.11541 0.21389 0.000666667
 0.981494 -0.149024   1.08133 0.29741 0.000666667
  0.98904 -0.151289   1.12943 -0.030889 0.000666667
  0.98723 -0.152793   1.11674 -0.0470738 0.000666667
 0.988293 -0.152479   1.14289 0.0744814 0.000666667
 0.980331 -0.130054   1.08233 -0.231407 0.000666667
  0.99305 -0.139986   1.13986 -0.286795 0.000666667
 0.985778 -0.149857   1.12685 -0.0747223 0.000666667
 0.986792 -0.141848   1.11692 -0.0977647 0.000666667
 0.984724 -0.150418    1.0824 0.268681 0.000666667
 0.989326 -0.151756   1.10839 0.197809 0.000666667
 0.990229 -0.153663   1.12585 -0.0132166 0.000666667
 0.988606 -0.143123   1.12189 -0.0829929 0.000666667
 0.993233 -0.146017   1.13527 -0.0756097 0.000666667
 0.987379 -0.154293    1.1087 0.0457113 0.000666667
 0.983676 -0.165434   1.12627 0.448908 0.000666667
 0.989917 -0.152901   1.12718 -0.0542389 0.000666667
  0.99401 -0.150901   1.10425 -0.0359436 0.000666667
 0.990906 -0.148972   1.13295 -0.069904 0.000666667
 0.992829 -0.158547   1.10562 -0.0659926 0.000666667
 0.984385 -0.151748   1.12897 0.133837 0.000666667
 0.982457 -0.165664   1.12514 0.451218 0.000666667
 0.981361 -0.149133   1.08316 0.290979 0.000666667
 0.991297 -0.148521   1.12379 -0.23958 0.000666667
 0.989249 -0.148795   1.12413 -0.269965 0.000666667
 0.990186 -0.152469   1.10523 -0.159664 0.000666667
 0.987213 -0.156101   1.11695 -0.0286978 0.000666667
 0.983262 -0.151698   1.14139 0.0320561 0.000666667
 0.988102 -0.154579   1.11208 0.0607763 0.000666667
 0.986919 -0.155124   1.13065 -0.00955524 0.000666667
 0.992826 -0.141417   1.13416 -0.124764 0.000666667
 0.993579 -0.154481   1.12792 0.0336773 0.000666667
 0.987422 -0.139738   1.08432 -0.111962 0.000666667
 0.985674 -0.151714   1.12737 -0.0780765 0.000666667
 0.990181 -0.140801    1.1206 -0.091337 0.000666667
  1.00206 -0.164651   1.12102 0.173154 0.000666667
 0.990266 -0.157823   1.13489 -0.0328117 0.000666667
 0.984883 -0.153286   1.12829 0.0167023 0.000666667
   0.9943 -0.154813   1.15786 -0.224964 0.000666667
 0.981322 -0.142408   1.10882 0.374253 0.000666667
 0.991422 -0.150162   1.14546 -0.0664185 0.000666667
0.982549 -0.14972  1.09988 0.408697 0.000666667
 0.987535 -0.141961   1.12229 -0.11299 0.000666667
 0.988765 -0.156414   1.10795 -0.0635347 0.000666667
 0.986481 -0.142636   1.09424 0.358504 0.000666667
 0.991068 -0.150884   1.14251 -0.0245222 0.000666667
  0.99342 -0.150695   1.10612 -0.00986339 0.000666667
 0.987953 -0.151753   1.14472 -0.285487 0.000666667
 0.995378 -0.133964   1.10278 -0.0149393 0.000666667
  0.98874 -0.143663   1.09089 -0.194914 0.000666667
  1.00975 -0.147952   1.11251 -0.290552 0.000666667
 0.988763 -0.152135   1.16047 0.258339 0.000666667
 0.995992 -0.137595   1.10682 -0.0248803 0.000666667
 0.986174 -0.165803   1.12324 0.455205 0.000666667
 0.984331 -0.150942   1.08267 0.267435 0.000666667
 0.989207 -0.139981   1.13178 -0.24483 0.000666667
 0.989751 -0.147982   1.11488 -0.0231454 0.000666667
  0.97655 -0.163477   1.16742 -0.0171744 0.000666667
 0.993183 -0.156279   1.13483 -0.0394197 0.000666667
 0.984278 -0.154316    1.1642 -0.0663973 0.000666667
 0.991787 -0.151926   1.12478 -0.267574 0.000666667
 0.985652 -0.152642   1.12635 -0.0511919 0.000666667
 0.989449 -0.154405   1.11492 0.0402955 0.000666667
 0.990765 -0.139314   1.09004 -0.10452 0.000666667
  0.99003 -0.145167    1.1328 -0.0888149 0.000666667
 0.989658 -0.150897    1.1421 -0.00217994 0.000666667
 0.97681 -0.13503  1.09988 -0.0454242 0.000666667
 0.986251 -0.142464   1.08232 -0.0278252 0.000666667
 0.987083 -0.154684   1.11259 0.0392039 0.000666667
 0.974315 -0.150435   1.16008 -0.0255496 0.000666667
 0.990386 -0.142571   1.11126 -0.024319 0.000666667
 0.994654 -0.150845   1.13813 0.00136008 0.000666667
 0.991741 -0.152493   1.14351 -0.0586326 0.000666667
 0.983155 -0.138393   1.07453 0.0272381 0.000666667
0.993488 -0.15069  1.13767 0.132622 0.000666667
 0.989183 -0.139013   1.08244 -0.0916015 0.000666667
  0.99153 -0.143706   1.11117 -0.209246 0.000666667
 0.981245 -0.151004   1.08544 0.279275 0.000666667
0.983497 -0.15377  1.14189 -0.242518 0.000666667
 0.987612 -0.142089   1.12155 -0.0803632 0.000666667
 0.989853 -0.145377   1.11343 0.0301748 0.000666667
  1.00168 -0.158234   1.11882 -0.16382 0.000666667
 0.982657 -0.138659   1.11475 0.225809 0.000666667
 0.976652 -0.146473    1.0932 0.378735 0.000666667
 0.989384 -0.146913   1.09213 -0.191583 0.000666667
 0.992249 -0.151306   1.12552 -0.0132953 0.000666667
 0.991603 -0.137513    1.0984 -0.0124178 0.000666667
 0.985503 -0.153358   1.09893 -0.0218175 0.000666667
 0.991495 -0.143774   1.11137 0.00738485 0.000666667
 0.989147 -0.145854   1.08865 0.0095646 0.000666667
 0.988235 -0.141084   1.08808 -0.107514 0.000666667
 0.991585 -0.137697   1.10363 -0.070582 0.000666667
 0.993368 -0.149084   1.08777 0.24218 0.000666667
 0.982303 -0.150927   1.13877 0.0385784 0.000666667
 0.988935 -0.144008   1.13084 0.123019 0.000666667
 0.990123 -0.149563   1.12509 -0.266205 0.000666667
 0.994327 -0.142219   1.11728 -0.205568 0.000666667
 0.991817 -0.152946   1.08704 0.233529 0.000666667
  0.99022 -0.144617   1.13068 0.110729 0.000666667
 0.985272 -0.143105   1.08155 -0.0691969 0.000666667
0.987332 -0.1503 1.11721 -0.100689 0.000666667
  0.99006 -0.144518   1.10475 0.268531 0.000666667
  1.00178 -0.135138   1.09812 -0.169519 0.000666667
 0.982144 -0.148872    1.1017 0.379938 0.000666667
 0.990601 -0.154655   1.12825 -0.20315 0.000666667
  0.98844 -0.133676   1.12227 -0.03247 0.000666667
 0.983688 -0.148926   1.08495 0.290069 0.000666667
0.984404 -0.13732  1.07373 0.00828586 0.000666667
0.991982 -0.15088  1.14357 -0.000842745 0.000666667
 0.987851 -0.149975   1.10947 -0.0553061 0.000666667
  0.98879 -0.159413   1.11251 -0.0404968 0.000666667
 0.988263 -0.151664    1.1146 -0.0413773 0.000666667
 0.990987 -0.147111   1.11545 -0.0159385 0.000666667
 0.993516 -0.153249   1.12716 -0.207914 0.000666667
 0.993996 -0.142341   1.11477 -0.197788 0.000666667
  1.00121 -0.139338   1.09624 -0.180092 0.000666667
 0.982903 -0.154025   1.13229 0.357302 0.000666667
 0.989222 -0.157762   1.13239 -0.0371854 0.000666667
 0.992307 -0.150281   1.14592 -0.0696284 0.000666667
 0.985824 -0.154117   1.10121 -0.0167577 0.000666667
 0.984739 -0.140334   1.11766 0.00432901 0.000666667
0.982543 -0.13808  1.07547 0.0134434 0.000666667
 0.991668 -0.146139   1.13388 -0.0992762 0.000666667
  1.00349 -0.149684   1.13089 -0.355483 0.000666667
  1.00002 -0.145299   1.13816 -0.459718 0.000666667
 0.990146 -0.146866   1.11665 -0.0134002 0.000666667
 0.988397 -0.155682   1.12955 0.0182147 0.000666667
 0.983985 -0.140633   1.07691 -0.228775 0.000666667
 0.991454 -0.146324   1.12267 0.08724 0.000666667
   0.9926 -0.148925   1.10411 -0.0111224 0.000666667
 0.997221 -0.139693   1.08579 -0.110311 0.000666667
 0.994604 -0.141534   1.11551 -0.20893 0.000666667
 0.988281 -0.143541    1.0851 -0.296034 0.000666667
 0.993845 -0.153178   1.13027 0.0483701 0.000666667
0.990665 -0.13894  1.08809 -0.422207 0.000666667
 0.988862 -0.152233   1.10694 -0.166192 0.000666667
 0.990861 -0.154014   1.16035 0.229008 0.000666667
  0.99411 -0.155291   1.13365 0.115566 0.000666667
 0.988507 -0.161102   1.12534 -0.111488 0.000666667
 0.987395 -0.151249   1.12804 -0.0385542 0.000666667
  1.00226 -0.157806   1.11854 -0.147165 0.000666667
   0.9853 -0.152899    1.1276 -0.0422611 0.000666667
 0.983761 -0.138891   1.08439 0.0334012 0.000666667
 0.993966 -0.153362   1.15802 -0.224756 0.000666667
 0.990014 -0.153296   1.12749 -0.00816365 0.000666667
 0.988308 -0.155362   1.12818 0.0240331 0.000666667
 0.989553 -0.151844   1.12364 -0.23299 0.000666667
0.982463 -0.15541  1.13264 0.328593 0.000666667
 0.987909 -0.141593   1.08788 0.0274574 0.000666667
 0.986702 -0.140607   1.09636 -0.0908794 0.000666667
  0.98847 -0.140721   1.10676 -0.185567 0.000666667
 0.985047 -0.150389   1.11366 -0.0189374 0.000666667
 0.980749 -0.157774   1.14248 -0.168216 0.000666667
  0.98912 -0.152421   1.12816 -0.0343412 0.000666667
 0.998207 -0.140405   1.08601 -0.11507 0.000666667
  0.99056 -0.141095   1.08811 -0.0144088 0.000666667
 0.987507 -0.142247   1.14075 -0.198263 0.000666667
 0.990195 -0.157737   1.10658 -0.062318 0.000666667
 0.987593 -0.158958   1.16105 -0.0476131 0.000666667
 0.984895 -0.140598   1.08207 -0.0619254 0.000666667
 0.990966 -0.147268   1.14411 -0.0854277 0.000666667
 0.991928 -0.149409   1.12859 -0.0243947 0.000666667
 0.988831 -0.142461   1.08479 -0.054262 0.000666667
 0.991139 -0.146928   1.12969 -0.0434022 0.000666667
0.980547 -0.15624  1.13751 0.176044 0.000666667
0.979319 -0.14855  1.10761 0.298611 0.000666667
0.992466 -0.14967  1.12809 -0.0125435 0.000666667
 0.990987 -0.142423   1.09124 -0.189907 0.000666667
 0.995156 -0.152457   1.13255 0.0975703 0.000666667
 0.990295 -0.150091   1.14483 -0.0132036 0.000666667
 0.985642 -0.141483    1.1204 -0.137353 0.000666667
 0.990292 -0.156947   1.13216 -0.0224105 0.000666667
 0.985133 -0.152922   1.12509 -0.0421508 0.000666667
 0.979303 -0.151386   1.11671 0.303058 0.000666667
 0.984444 -0.139697   1.08265 -0.0701431 0.000666667
 0.997261 -0.151447   1.10571 0.19381 0.000666667
0.978706 -0.16498  1.08466 0.256766 0.000666667
 0.990962 -0.143943   1.12404 -0.0366528 0.000666667
 0.992884 -0.146892   1.14431 -0.0568206 0.000666667
  0.99516 -0.144126   1.13908 -0.482657 0.000666667
 0.982092 -0.151594   1.13987 0.023965 0.000666667
 0.989932 -0.139908   1.08617 -0.0769313 0.000666667
  1.0016 -0.14636  1.10396 0.0230495 0.000666667
 0.995309 -0.144164   1.13937 -0.475264 0.000666667
 0.989831 -0.148448   1.11576 -0.0116757 0.000666667
 0.986782 -0.153012   1.11415 0.0365902 0.000666667
 0.990888 -0.157242   1.10541 -0.0672734 0.000666667
 0.985818 -0.144356   1.15559 -0.0611845 0.000666667
 0.991626 -0.150939   1.12703 -0.0302812 0.000666667
 0.991151 -0.150299   1.13107 -0.0459684 0.000666667
 0.989551 -0.148824   1.12659 -0.0492795 0.000666667
 0.982659 -0.153184   1.13435 0.322779 0.000666667
 0.993814 -0.135198   1.10156 0.0207145 0.000666667
 0.981879 -0.154109   1.13355 0.324521 0.000666667
 0.984567 -0.150031   1.08227 0.289154 0.000666667
  0.99052 -0.150749   1.14576 -0.0500162 0.000666667
  0.98852 -0.147223   1.15195 -0.0591891 0.000666667
 0.987904 -0.152394    1.1285 -0.051833 0.000666667
 0.984496 -0.165687   1.12537 0.441627 0.000666667
 0.978922 -0.147501   1.10871 0.0826495 0.000666667
 0.977456 -0.152073   1.12255 0.193117 0.000666667
 0.987574 -0.151273   1.12531 0.134062 0.000666667
 0.986674 -0.154942   1.13112 -0.00248814 0.000666667
 0.991493 -0.150844   1.14055 0.0724417 0.000666667
  0.99039 -0.141878   1.08822 -0.105256 0.000666667
 0.983895 -0.139316   1.07828 -0.226934 0.000666667
0.987765 -0.15244  1.14721 -0.253241 0.000666667
 0.985125 -0.155283   1.11648 -0.0351809 0.000666667
 0.981906 -0.145257   1.10891 0.36909 0.000666667
 0.982048 -0.150695    1.0842 0.282573 0.000666667
 0.994157 -0.152214   1.12954 -0.195293 0.000666667
 0.988286 -0.151099    1.1066 0.192896 0.000666667
 0.989466 -0.147826   1.11687 -0.0173723 0.000666667
0.983258 -0.14963  1.10057 0.378541 0.000666667
 0.992127 -0.137315   1.10295 -0.0621409 0.000666667
 0.984533 -0.140293   1.11746 -0.190882 0.000666667
0.98889 -0.1512 1.12918 -0.0435648 0.000666667
 0.985801 -0.142755   1.08104 -0.0414368 0.000666667
 0.974041 -0.148491   1.10561 0.069864 0.000666667
 0.990879 -0.149944    1.1316 -0.0422811 0.000666667
 0.988329 -0.151826   1.14627 -0.293523 0.000666667
 0.98769 -0.15121  1.11436 -0.0497283 0.000666667
 0.993032 -0.156876     1.131 0.0524973 0.000666667
 0.978762 -0.145765   1.13738 0.134232 0.000666667
 0.988055 -0.140999   1.14054 -0.189518 0.000666667
 0.988425 -0.146377    1.0914 -0.195471 0.000666667
 0.991973 -0.158059   1.13523 -0.036887 0.000666667
  0.98156 -0.153631   1.16559 -0.0439251 0.000666667
 0.989179 -0.160618   1.13365 -0.0631781 0.000666667
 0.995339 -0.133715   1.17541 -0.0806006 0.000666667
 0.991719 -0.143864   1.10945 -0.0174885 0.000666667
  1.00391 -0.158068   1.11633 -0.148941 0.000666667
 0.990637 -0.142233   1.10957 -0.0168147 0.000666667
 0.989572 -0.141754   1.13308 -0.232774 0.000666667
 0.990157 -0.155871   1.13272 -0.0136709 0.000666667
  0.98657 -0.152577    1.1275 0.0291481 0.000666667
 0.991576 -0.136742   1.08615 -0.0745975 0.000666667
 0.989719 -0.145749   1.09034 -0.197345 0.000666667
 0.989811 -0.152667   1.09482 -0.141717 0.000666667
 0.993221 -0.158508   1.13764 -0.0522844 0.000666667
0.991918 -0.15095  1.12998 -0.0530202 0.000666667
 0.994821 -0.147905   1.11329 -0.212128 0.000666667
 0.982025 -0.151633     1.164 -0.0425204 0.000666667
   1.0007 -0.147068   1.13267 -0.373155 0.000666667
 0.991953 -0.149263   1.14676 -0.0604828 0.000666667
    0.981 -0.138513   1.12018 -0.0301183 0.000666667
 0.994983 -0.153298   1.14017 0.0982247 0.000666667
 0.989957 -0.156999   1.13274 -0.00735074 0.000666667
 0.984227 -0.137099   1.07684 -0.00170756 0.000666667
 0.990499 -0.148344    1.1308 -0.0571576 0.000666667
 0.990254 -0.153316   1.13142 -0.0315096 0.000666667
 0.981766 -0.147693   1.12252 0.0154748 0.000666667
 0.989562 -0.153027   1.13007 -0.0230976 0.000666667
 0.983229 -0.154399   1.09736 0.0784432 0.000666667
  0.99204 -0.145386   1.10945 0.0416603 0.000666667
  0.99225 -0.137615   1.14112 -0.280017 0.000666667
 0.980797 -0.157187   1.13726 0.155359 0.000666667
 0.989598 -0.152225   1.10698 0.182532 0.000666667
0.989719 -0.14373  1.11862 -0.0693418 0.000666667
  0.98223 -0.152256   1.16524 -0.0250337 0.000666667
 0.990827 -0.139686   1.08556 -0.0853637 0.000666667
  0.97735 -0.146499   1.15947 -0.163344 0.000666667
 0.989782 -0.138698   1.08693 -0.100879 0.000666667
 0.989676 -0.156622   1.15784 0.221512 0.000666667
 0.993669 -0.152442   1.14045 0.0924095 0.000666667
 0.990031 -0.140795   1.08655 -0.0928377 0.000666667
 0.985448 -0.149462   1.12506 0.0475159 0.000666667
 0.990751 -0.155453   1.13669 -0.0440571 0.000666667
 0.988673 -0.153369   1.12956 -5.09469e-05 0.000666667
 0.990062 -0.151015    1.1058 0.185417 0.000666667
 0.988991 -0.152066   1.12846 -0.0311646 0.000666667
0.991357 -0.15675  1.13762 -0.0497572 0.000666667
 0.988367 -0.150563   1.11415 -0.0413288 0.000666667
 0.990319 -0.143257   1.10845 0.00235967 0.000666667
0.992625 -0.13975  1.08374 -0.1043 0.000666667
 0.981788 -0.150534   1.08205 0.284322 0.000666667
 0.990964 -0.148844   1.11491 -0.0297178 0.000666667
 0.987189 -0.144267   1.08329 -0.0828678 0.000666667
 0.986598 -0.139268   1.11734 0.0139842 0.000666667
 0.990425 -0.151576   1.14366 -0.00328539 0.000666667
 0.991017 -0.141115   1.08691 -0.0825028 0.000666667
 0.991322 -0.139813   1.08665 -0.0731981 0.000666667
 0.992418 -0.157252   1.13139 0.0365579 0.000666667
 0.981541 -0.144979   1.14879 -0.118928 0.000666667
 0.995176 -0.151454   1.10725 0.174065 0.000666667
 0.989831 -0.145037   1.08729 0.00239116 0.000666667
 0.989721 -0.150448   1.14219 0.0837395 0.000666667
0.989517 -0.15124  1.12656 -0.0382314 0.000666667
 0.989928 -0.141607   1.08805 0.00959657 0.000666667
 0.991361 -0.148388    1.1298 -0.0546911 0.000666667
  0.98858 -0.150033   1.12842 -0.204751 0.000666667
  0.98974 -0.158252   1.13425 -0.018349 0.000666667
 0.989414 -0.137969   1.08416 -0.0839996 0.000666667
 0.990822 -0.151798   1.10923 0.182547 0.000666667
 0.983952 -0.168447   1.12773 0.454086 0.000666667
 0.990002 -0.150236    1.1078 0.167058 0.000666667
  0.99121 -0.149509   1.11412 -0.0214991 0.000666667
 0.988273 -0.143738   1.14156 -0.163527 0.000666667
 0.988865 -0.140202   1.13108 -0.248791 0.000666667
0.997095 -0.13907  1.08586 -0.122004 0.000666667
0.985633  -0.151 1.12809 0.13624 0.000666667
 0.989432 -0.154927   1.12828 -0.027308 0.000666667
 0.983963 -0.167606   1.12378 0.444285 0.000666667
 0.987263 -0.153164    1.1165 -0.0714754 0.000666667
 0.988626 -0.155776   1.13008 -0.210305 0.000666667
 0.985093 -0.147444   1.12874 0.156389 0.000666667
 0.992605 -0.149056   1.11336 -0.214204 0.000666667
 0.993066 -0.159325   1.13245 -0.0244993 0.000666667
 0.991326 -0.154419   1.16051 0.245238 0.000666667
  0.98952 -0.154606   1.12798 -0.0502684 0.000666667
 0.989051 -0.146276   1.13186 0.0631514 0.000666667
 0.985562 -0.157736   1.16251 -0.0676294 0.000666667
  0.97735 -0.146028   1.09864 0.168119 0.000666667
 0.993139 -0.152523   1.13072 -0.211721 0.000666667
 0.990062 -0.141239   1.08453 -0.296309 0.000666667
0.985298 -0.14054   1.0987 -0.0733199 0.000666667
 0.979275 -0.158409   1.13451 0.509001 0.000666667
 0.990995 -0.149822   1.12464 -0.287963 0.000666667
  0.99679 -0.140686   1.08711 -0.123073 0.000666667
 0.994267 -0.148336   1.10582 0.00588977 0.000666667
 0.981986 -0.155308   1.16284 -0.0543542 0.000666667
 0.983695 -0.141434   1.10551 -0.181427 0.000666667
 0.987085 -0.151486   1.13011 -0.0301254 0.000666667
0.989404 -0.14634    1.152 -0.0716199 0.000666667
0.988663 -0.15254  1.12449 -0.208175 0.000666667
 0.986397 -0.147172   1.08447 -0.279041 0.000666667
0.989386 -0.1481 1.10461 0.270764 0.000666667
 0.993371 -0.148475   1.14269 -0.0832203 0.000666667
 0.986192 -0.136093   1.08453 0.0492149 0.000666667
 0.987137 -0.145386   1.08197 -0.0738354 0.000666667
 0.986178 -0.155966    1.1317 0.0223371 0.000666667
  1.00128 -0.163916    1.1204 0.201112 0.000666667
 1.00743 -0.14645  1.10244 -0.252973 0.000666667
 0.984172 -0.150297   1.14006 0.0260358 0.000666667
  0.99773 -0.150348   1.16841 -0.273075 0.000666667
 0.988393 -0.150992   1.14311 -0.000948916 0.000666667
  0.98584 -0.144633   1.11702 -0.149452 0.000666667
 0.985023 -0.150078   1.12792 0.0719148 0.000666667
 0.990324 -0.143196   1.10953 -0.0319613 0.000666667
 0.991379 -0.150729   1.08791 0.237111 0.000666667
 0.997004 -0.150321   1.14105 -0.218198 0.000666667
 0.989245 -0.150861   1.13971 0.0667057 0.000666667
 0.988757 -0.141343   1.08797 0.0125752 0.000666667
 0.983868 -0.126575    1.0877 -0.13599 0.000666667
 0.988277 -0.152728   1.14699 -0.280623 0.000666667
 0.989743 -0.150376   1.11418 -0.0336736 0.000666667
 0.990451 -0.154805   1.16387 -0.304687 0.000666667
 0.991833 -0.142991   1.10998 -0.026373 0.000666667
 0.989471 -0.140763   1.08373 -0.0905872 0.000666667
 0.989929 -0.151213   1.12724 -0.0320985 0.000666667
 0.989398 -0.138645   1.08684 -0.0982215 0.000666667
 0.994805 -0.152902   1.11333 -0.235869 0.000666667
 0.985692 -0.150371   1.13843 0.0314889 0.000666667
0.981077 -0.15982   1.1365 0.150093 0.000666667
 0.985962 -0.153958   1.12755 -0.0178297 0.000666667
 0.988941 -0.150774   1.10728 0.171573 0.000666667
  1.00115 -0.144097   1.13453 -0.334645 0.000666667
 0.989274 -0.158637   1.13298 -0.0320863 0.000666667
 0.993141 -0.151356    1.1302 -0.200996 0.000666667
 0.985616 -0.141927   1.11647 -0.0755747 0.000666667
 0.984967 -0.152299   1.16471 -0.0330757 0.000666667
 0.990354 -0.159317   1.13052 0.00645213 0.000666667
 0.989125 -0.152885   1.14164 0.0936663 0.000666667
 0.985351 -0.145284   1.11851 -0.138013 0.000666667
  0.98993 -0.143753   1.11104 -0.170129 0.000666667
 0.988995 -0.132357   1.12091 -0.0564438 0.000666667
 0.987866 -0.153324   1.11614 -0.0487355 0.000666667
 0.991184 -0.139417   1.08458 -0.0790158 0.000666667
 0.989947 -0.138787   1.13183 -0.258227 0.000666667
 0.991238 -0.150319   1.08848 0.240916 0.000666667
 0.992743 -0.154502   1.15733 -0.232067 0.000666667
 0.985591 -0.155354   1.16302 -0.0356712 0.000666667
 0.985209 -0.139441    1.0749 0.0244167 0.000666667
 0.982705 -0.149356     1.099 0.405788 0.000666667
 0.987479 -0.151856    1.1316 0.0164641 0.000666667
 0.983233 -0.153939   1.16624 -0.0669176 0.000666667
 0.986836 -0.149273   1.11489 -0.0136389 0.000666667
 0.989822 -0.154917   1.15938 0.224651 0.000666667
  0.99086 -0.157615   1.13625 -0.0222701 0.000666667
  1.00174 -0.138897   1.09782 -0.19044 0.000666667
 0.988705 -0.153531   1.12881 0.00175745 0.000666667
 0.989385 -0.142599   1.08252 -0.292283 0.000666667
 0.985404 -0.142531   1.09544 -0.0567719 0.000666667
 0.981663 -0.146431   1.08329 0.287659 0.000666667
  0.99965 -0.136168   1.10072 -0.151042 0.000666667
 0.983094 -0.149191   1.08392 0.281947 0.000666667
 0.989319 -0.139893   1.18762 0.213089 0.000666667
 0.991776 -0.151883   1.13014 -0.212249 0.000666667
 0.993964 -0.150105   1.11504 -0.215717 0.000666667
 0.981488 -0.138696   1.11471 0.216027 0.000666667
 0.991164 -0.153282    1.1417 0.0964515 0.000666667
 0.986696 -0.138582   1.08812 -0.100271 0.000666667
 0.995886 -0.150611   1.14495 0.0387953 0.000666667
 0.993407 -0.146979   1.11395 -0.215227 0.000666667
 0.995334 -0.152275   1.12553 -0.188343 0.000666667
 0.983918 -0.142921   1.10857 -0.150035 0.000666667
 0.988891 -0.143817    1.1125 0.0506278 0.000666667
 0.982352 -0.137637   1.11418 0.211933 0.000666667
  0.99611 -0.144732   1.14098 -0.489921 0.000666667
 0.988473 -0.150869   1.11321 -0.0312488 0.000666667
 0.994423 -0.149026   1.12552 -0.169037 0.000666667
  0.99582 -0.150835   1.13912 0.0236198 0.000666667
0.990827 -0.14433  1.09008 -0.199229 0.000666667
 0.989318 -0.130828   1.08154 -0.102675 0.000666667
 0.989184 -0.146057   1.08953 0.0165124 0.000666667
0.989651 -0.16309  1.12468 0.111183 0.000666667
 0.982806 -0.151568   1.11843 0.304587 0.000666667
 0.993195 -0.145855   1.12538 0.0831412 0.000666667
 0.986064 -0.148994   1.12506 0.0620916 0.000666667
 0.984831 -0.149038   1.12607 0.0699415 0.000666667
 0.988117 -0.142536   1.11907 -0.102956 0.000666667
 0.979118 -0.160115   1.13448 0.150497 0.000666667
 0.990058 -0.151746   1.12902 -0.0548489 0.000666667
 0.985732 -0.141249    1.0819 -0.0434579 0.000666667
 0.985924 -0.157838   1.16019 -0.0516715 0.000666667
 0.991997 -0.147132   1.12356 0.0524262 0.000666667
 0.995241 -0.144136   1.12462 -0.175503 0.000666667
 0.980687 -0.164221   1.13676 0.102474 0.000666667
 0.984097 -0.149489   1.10101 0.377101 0.000666667
  0.98865 -0.145279   1.10493 0.291102 0.000666667
 0.987999 -0.144849   1.08302 -0.0721499 0.000666667
  0.99049 -0.148984   1.13241 -0.0646618 0.000666667
  0.98912 -0.153102   1.12484 -0.0234695 0.000666667
0.989923 -0.15656  1.12855 0.00247577 0.000666667
 0.990014 -0.142362   1.08481 -0.297951 0.000666667
 0.992273 -0.157088   1.13136 0.0369117 0.000666667
  0.99076 -0.143697   1.11971 -0.0899619 0.000666667
 0.998374 -0.149695   1.14161 -0.209923 0.000666667
 0.987725 -0.140771   1.13111 -0.226039 0.000666667
 0.996647 -0.139245    1.1088 -0.0168241 0.000666667
 0.984216 -0.153036   1.16325 -0.0647242 0.000666667
 0.978128 -0.140015   1.10706 0.164143 0.000666667
 0.990978 -0.143308   1.12468 -0.0397072 0.000666667
 0.996865 -0.146554   1.13917 -0.471186 0.000666667
 0.989697 -0.151169   1.11417 -0.0432469 0.000666667
  1.00016 -0.138213   1.10214 -0.167139 0.000666667
 0.979363 -0.145896   1.09402 0.37985 0.000666667
 0.995712 -0.153077   1.13102 0.0383923 0.000666667
 0.993792 -0.130278   1.04729 -0.138666 0.000666667
  0.98435 -0.166112   1.12504 0.459269 0.000666667
 0.987706 -0.148663   1.10657 -0.0481393 0.000666667
 0.987548 -0.141755   1.08064 -0.0531052 0.000666667
 0.987862 -0.159205   1.13295 -0.00860139 0.000666667
 0.989807 -0.146665   1.11201 -0.0183712 0.000666667
 0.993446 -0.149214    1.1491 0.048362 0.000666667
 0.988747 -0.150835   1.12474 -0.19162 0.000666667
 0.990255 -0.157152   1.13305 -0.0365868 0.000666667
 0.989282 -0.144732   1.14207 -0.180929 0.000666667
0.978091 -0.13603  1.09919 -0.0509158 0.000666667
 0.989299 -0.140225    1.1333 -0.245956 0.000666667
 0.989397 -0.140085   1.08829 0.00341556 0.000666667
 0.992884 -0.159275   1.10628 -0.0486934 0.000666667
 0.989152 -0.152527   1.12634 -0.00997513 0.000666667
 0.995316 -0.141011   1.11514 -0.183391 0.000666667
  1.00681 -0.148877   1.10403 -0.287762 0.000666667
  0.99065 -0.150643   1.14028 0.0851663 0.000666667
 0.989769 -0.154771   1.12598 -0.215208 0.000666667
 0.988201 -0.144515   1.08731 -0.00013386 0.000666667
 0.989371 -0.150661   1.12449 -0.266015 0.000666667
 0.991068 -0.148576   1.12385 -0.272017 0.000666667
 0.984629 -0.148211   1.14808 -0.132828 0.000666667
  0.99309 -0.135255   1.10441 -0.0585214 0.000666667
  1.00771 -0.147076   1.10351 -0.247685 0.000666667
  0.98907 -0.145822   1.11593 -0.0110781 0.000666667
 0.984002 -0.152314   1.09524 -0.183432 0.000666667
 0.982567 -0.162649   1.14309 -0.120263 0.000666667
0.988476 -0.14458  1.08886 -0.214028 0.000666667
 0.994453 -0.158297   1.13703 -0.0433174 0.000666667
 0.993983 -0.137133   1.14046 -0.268661 0.000666667
 0.986994 -0.149766   1.12611 0.0564372 0.000666667
0.987393 -0.1409 1.08308 -0.090235 0.000666667
 0.988573 -0.155069   1.13141 0.00735442 0.000666667
 0.991488 -0.151044   1.14122 0.0755611 0.000666667
 0.980586 -0.146222   1.15762 -0.181195 0.000666667
 0.997424 -0.148547   1.14293 -0.220172 0.000666667
 0.990482 -0.147226   1.11479 -0.0253519 0.000666667
 0.984528 -0.149397   1.08361 0.29967 0.000666667
 0.994845 -0.150969   1.11429 -0.190863 0.000666667
 0.982588 -0.152537   1.16376 -0.0290018 0.000666667
 0.991485 -0.151152   1.14186 0.095152 0.000666667
 0.995864 -0.152175   1.15571 -0.229024 0.000666667
 0.984657 -0.149564   1.08343 0.316712 0.000666667
 0.991608 -0.146937   1.13585 -0.0943563 0.000666667
 0.989412 -0.139528   1.08777 -0.0983253 0.000666667
 0.989303 -0.157714   1.13317 -0.0237643 0.000666667
  1.00972 -0.147318   1.11136 -0.30046 0.000666667
 0.989929 -0.142077   1.11054 -0.010709 0.000666667
 0.993887 -0.148595   1.12385 -0.188572 0.000666667
 0.990793 -0.143839   1.13374 -0.0886154 0.000666667
  1.00263 -0.164867   1.11925 0.183172 0.000666667
 0.989453 -0.151966   1.12597 -0.258063 0.000666667
 0.985516 -0.157695   1.16202 -0.026028 0.000666667
 0.990441 -0.145535   1.08609 0.0148327 0.000666667
 0.987055 -0.140315   1.11843 -0.0832135 0.000666667
 0.979293 -0.154214    1.1636 -0.0420139 0.000666667
 0.987644 -0.146818   1.10548 0.28675 0.000666667
 0.988778 -0.145362    1.1109 0.0341383 0.000666667
 0.988892 -0.141195   1.08993 -0.179059 0.000666667
 0.982156 -0.149149   1.10107 0.40546 0.000666667
 0.992052 -0.154147    1.1279 0.0185081 0.000666667
 0.990753 -0.145987   1.12575 -0.0163439 0.000666667
 0.989996 -0.153119   1.12273 -0.211027 0.000666667
 0.989258 -0.143873   1.08572 -0.00185957 0.000666667
 0.984077 -0.139961   1.09834 -0.0912886 0.000666667
 0.990003 -0.158885   1.13107 -0.0163455 0.000666667
  0.98796 -0.143136   1.08068 -0.0615308 0.000666667
 0.977125 -0.139014   1.08293 0.132434 0.000666667
 0.976845 -0.149765   1.12157 0.234578 0.000666667
 0.991924 -0.152956   1.14152 0.0927811 0.000666667
 0.991019 -0.144581   1.13308 -0.0875819 0.000666667
 0.982089 -0.153569   1.16416 -0.0293855 0.000666667
 0.987393 -0.154187   1.16266 0.220764 0.000666667
 0.989904 -0.148229   1.13071 -0.0391403 0.000666667
 0.989485 -0.162731   1.12588 0.0841956 0.000666667
 0.985273 -0.155238   1.13942 -0.222308 0.000666667
 0.982306 -0.127403   1.08721 -0.160024 0.000666667
 0.993102 -0.149535   1.12876 -0.232293 0.000666667
 0.983009 -0.150655   1.08251 0.278749 0.000666667
 0.984667 -0.150483   1.12759 0.124546 0.000666667
 0.991053 -0.142099   1.08656 -0.0998366 0.000666667
 0.985441 -0.148099   1.12626 0.0697562 0.000666667
 0.994503 -0.152167   1.10556 0.189823 0.000666667
 0.992607 -0.151626   1.14118 0.0724253 0.000666667
  0.99128 -0.149593   1.14426 -0.0746886 0.000666667
 0.981557 -0.155483   1.09834 0.0693344 0.000666667
 0.990542 -0.148251   1.10322 0.285143 0.000666667
0.982514 -0.14117   1.1087 0.379148 0.000666667
 0.993486 -0.157887   1.13427 -0.03635 0.000666667
 0.981163 -0.147956   1.08282 0.303136 0.000666667
 0.983607 -0.153543   1.11351 0.0251047 0.000666667
 0.995272 -0.141313   1.11685 -0.191343 0.000666667
 0.987464 -0.155279   1.12991 -0.0172922 0.000666667
 0.995216 -0.131669   1.04843 -0.124559 0.000666667
 0.993796 -0.148119   1.14534 0.0504375 0.000666667
0.990891 -0.15103  1.14302 0.00462879 0.000666667
 0.981053 -0.155524   1.16269 -0.0117665 0.000666667
 0.993029 -0.148512   1.13037 -0.04977 0.000666667
 0.988154 -0.152879    1.1293 -0.0158347 0.000666667
 0.997394 -0.130269   1.04948 -0.114174 0.000666667
 0.993151 -0.137534   1.14216 -0.30632 0.000666667
 0.989755 -0.152573   1.14937 -0.298342 0.000666667
 0.989853 -0.146522   1.08819 0.00742437 0.000666667
 0.991588 -0.148098   1.14508 -0.0576704 0.000666667
 0.991142 -0.152939   1.15988 0.250458 0.000666667
 0.989974 -0.148909   1.10573 0.189001 0.000666667
 0.987885 -0.150621   1.11386 -0.0438083 0.000666667
 0.999415 -0.153431   1.13744 -0.211092 0.000666667
 0.991712 -0.143052   1.11187 -0.0261663 0.000666667
 0.989179 -0.147881   1.13211 -0.0572816 0.000666667
 0.987236 -0.159669   1.13263 -0.0530876 0.000666667
 0.992462 -0.144774   1.13231 0.0873338 0.000666667
0.990076 -0.14038  1.08362 -0.0745838 0.000666667
 0.989905 -0.144303   1.09063 -0.194517 0.000666667
 0.988131 -0.152642   1.14216 -0.0358503 0.000666667
 0.991256 -0.151022   1.14522 -0.06657 0.000666667
 0.990939 -0.150313   1.10741 0.1719 0.000666667
 0.989881 -0.141895   1.08732 -0.111165 0.000666667
0.985225 -0.13668  1.07455 0.0108956 0.000666667
 0.989236 -0.142028   1.13139 -0.247733 0.000666667
 0.981955 -0.154925   1.14179 -0.164686 0.000666667
 0.998246 -0.151232   1.12813 0.267389 0.000666667
 0.987075 -0.133551   1.09204 -0.239291 0.000666667
 0.987682 -0.151958   1.12674 -0.0606639 0.000666667
 0.987125 -0.141459   1.13306 -0.265972 0.000666667
  1.00138 -0.165727   1.12088 0.191423 0.000666667
 0.985747 -0.143941   1.11668 -0.131901 0.000666667
 0.990314 -0.150538   1.12676 -0.0284543 0.000666667
 0.986813 -0.135628   1.08205 0.0542132 0.000666667
 0.983304 -0.141759   1.09618 -0.0761491 0.000666667
 0.984294 -0.152413   1.13992 0.0160187 0.000666667
 0.984616 -0.151147   1.13249 0.125244 0.000666667
 0.993137 -0.130382    1.0492 -0.116614 0.000666667
0.990381 -0.14993  1.10779 0.187301 0.000666667
 0.992352 -0.143338   1.13175 0.0397602 0.000666667
 0.991482 -0.151938   1.10668 0.192184 0.000666667
 0.990741 -0.146716    1.1088 0.175157 0.000666667
 0.988934 -0.153965   1.16148 0.242553 0.000666667
 0.98893 -0.15175  1.12726 -0.0427766 0.000666667
 0.990165 -0.140235   1.08881 -0.0311913 0.000666667
 0.985665 -0.144987   1.08472 -0.276857 0.000666667
 0.988966 -0.144593   1.08328 -0.303652 0.000666667
 0.980532 -0.152391    1.1206 -0.0784279 0.000666667
 0.990073 -0.136306   1.08845 -0.0898295 0.000666667
 0.981367 -0.150615   1.08359 0.325101 0.000666667
 0.995428 -0.154112   1.15846 -0.216238 0.000666667
 0.988636 -0.152255    1.1237 -0.263124 0.000666667
 0.989313 -0.142811   1.08436 -0.0727139 0.000666667
  0.98945 -0.148605   1.12088 0.0776558 0.000666667
 0.991349 -0.137243   1.10481 -0.05665 0.000666667
 0.995462 -0.150679   1.14835 0.0602259 0.000666667
 0.986943 -0.156505   1.13085 0.00890687 0.000666667
 0.989639 -0.142248   1.18703 0.242374 0.000666667
 0.989581 -0.140982   1.13262 -0.252308 0.000666667
 0.997756 -0.151745   1.13947 0.0262038 0.000666667
0.990025 -0.14137  1.10966 -0.00594989 0.000666667
 0.987682 -0.141214   1.08023 -0.0640183 0.000666667
 0.985653 -0.166497   1.12366 0.447587 0.000666667
  0.98508 -0.140215   1.10725 -0.176922 0.000666667
 0.989895 -0.144672   1.08859 -0.00898262 0.000666667
 0.985041 -0.150704   1.11483 -0.0250211 0.000666667
 0.978311 -0.159913   1.11409 0.171543 0.000666667
 0.992537 -0.149598   1.12675 -0.0445009 0.000666667
 0.989914 -0.148621   1.12124 0.0585189 0.000666667
 0.986737 -0.145295   1.09052 -0.212854 0.000666667
 0.993387 -0.152772   1.11269 -0.223954 0.000666667
 0.991532 -0.131986   1.08367 -0.117835 0.000666667
 0.991883 -0.143257   1.13635 -0.0731109 0.000666667
 0.983965 -0.141176   1.10098 -0.07657 0.000666667
 0.981338 -0.155169   1.16488 -0.0472438 0.000666667
 0.987993 -0.158562   1.13181 -0.0182229 0.000666667
0.984741 -0.13662  1.07643 -0.00196475 0.000666667
 0.973601 -0.145274   1.11108 0.0127182 0.000666667
 0.990431 -0.148444   1.11338 -0.0361501 0.000666667
  1.00343 -0.159428   1.11607 -0.137281 0.000666667
 0.979763 -0.145408   1.11149 0.0607759 0.000666667
 0.990544 -0.142353   1.11094 -0.0262898 0.000666667
 0.990465 -0.149442   1.13032 -0.0575745 0.000666667
 0.980481 -0.138734   1.10737 0.178795 0.000666667
0.993127 -0.15215  1.12687 -0.209123 0.000666667
 0.989839 -0.141525   1.12043 -0.100131 0.000666667
 0.987687 -0.140786   1.08269 -0.0924215 0.000666667
 0.993535 -0.138728   1.14086 -0.275403 0.000666667
 0.993736 -0.151094   1.11291 -0.199228 0.000666667
 0.988375 -0.152212   1.12221 0.120299 0.000666667
 0.987257 -0.150615   1.14817 -0.279551 0.000666667
0.990964 -0.14242  1.11107 -0.192893 0.000666667
 0.987158 -0.144498   1.15166 -0.0512089 0.000666667
 0.987483 -0.159054   1.11242 -0.0519116 0.000666667
 0.997927 -0.139705   1.10714 -0.0237953 0.000666667
 0.988639 -0.150285   1.10878 0.174982 0.000666667
  0.99996 -0.144859   1.13438 -0.367326 0.000666667
 0.995719 -0.154976   1.13248 0.0838091 0.000666667
 0.981925 -0.151943   1.16427 -0.0349787 0.000666667
0.987992 -0.14058  1.13252 -0.260957 0.000666667
 0.991358 -0.146053   1.12111 0.0929955 0.000666667
0.994894 -0.1525 1.13828 0.113946 0.000666667
 0.986283 -0.143119   1.09226 -0.188105 0.000666667
 0.988953 -0.141376   1.09117 -0.18793 0.000666667
 0.991177 -0.144426   1.12553 -0.0220579 0.000666667
 0.982208 -0.152871   1.14106 -0.23544 0.000666667
 0.985842 -0.160045   1.12432 -0.111192 0.000666667
 0.976503 -0.145611   1.10283 -0.0681481 0.000666667
 0.992725 -0.145544   1.13401 -0.0863273 0.000666667
 0.989616 -0.149109   1.11217 -0.0245146 0.000666667
 0.992023 -0.149403   1.12617 -0.187727 0.000666667
 0.987833 -0.150509   1.11596 -0.0558493 0.000666667
 0.992299 -0.157115    1.1382 0.109277 0.000666667
 0.988151 -0.152672    1.1289 -0.0546358 0.000666667
  0.99324 -0.148341   1.12082 0.0855017 0.000666667
0.980207 -0.14694  1.08143 0.283508 0.000666667
 0.994914 -0.152422   1.13872 -0.00463471 0.000666667
 0.992478 -0.140618   1.08486 -0.090177 0.000666667
 0.990006 -0.140265    1.0865 -0.0892823 0.000666667
 0.988124 -0.153112   1.12981 -0.00758862 0.000666667
 0.985268 -0.140708   1.11843 0.0242468 0.000666667
 0.990294 -0.149637    1.1242 -0.292393 0.000666667
 0.985262 -0.147447   1.14828 -0.11326 0.000666667
 0.980387 -0.136948   1.11205 0.225854 0.000666667
 0.980457 -0.149924   1.12799 0.0709559 0.000666667
 0.986936 -0.155498   1.13212 0.00623784 0.000666667
 0.983982 -0.152376    1.1405 0.0247763 0.000666667
 0.992602 -0.157508   1.13602 -0.0506439 0.000666667
 0.983761 -0.156408   1.11102 -0.179861 0.000666667
 0.981222 -0.142443   1.09748 -0.12886 0.000666667
 0.981888 -0.159599   1.13563 0.119912 0.000666667
 0.989802 -0.141257   1.08196 -0.288158 0.000666667
  0.98799 -0.152308   1.14358 -0.00956939 0.000666667
 0.988626 -0.150992   1.12517 -0.271448 0.000666667
 0.985292 -0.144106   1.08189 -0.0458525 0.000666667
 0.990718 -0.145637    1.1358 -0.083265 0.000666667
 0.991008 -0.151582   1.10948 0.172166 0.000666667
 0.981539 -0.148303   1.08316 0.294633 0.000666667
 0.990138 -0.140661   1.08442 -0.0862376 0.000666667
 0.979247 -0.154131   1.16468 -0.0311466 0.000666667
  1.00026 -0.148315   1.13372 -0.363259 0.000666667
 0.982253 -0.151188   1.13231 0.33806 0.000666667
 0.990455 -0.138745   1.08758 -0.0919843 0.000666667
 0.986049 -0.154961   1.09971 0.00494065 0.000666667
 0.992824 -0.149885   1.14321 -0.080493 0.000666667
 0.986814 -0.152292   1.10992 0.054972 0.000666667
 0.991893 -0.143306   1.11093 -0.0577712 0.000666667
 0.990993 -0.150079   1.14404 -0.0869434 0.000666667
 0.987613 -0.152626   1.11274 -0.0732552 0.000666667
 0.989959 -0.151665   1.08826 0.266246 0.000666667
  0.98922 -0.141568   1.11877 -0.0948183 0.000666667
  0.99049 -0.150708   1.12848 -0.0440368 0.000666667
 0.988112 -0.147106   1.10428 0.290076 0.000666667
 0.988416 -0.152135   1.12903 -0.0467958 0.000666667
 0.986423 -0.145594   1.14054 -0.187235 0.000666667
 0.998874 -0.151992    1.1427 0.0360054 0.000666667
 0.990463 -0.149801   1.12292 0.0808228 0.000666667
 0.986854 -0.151909    1.1275 -0.0620185 0.000666667
 0.990124 -0.151861   1.14146 0.102615 0.000666667
 0.989269 -0.131713   1.08219 -0.0955264 0.000666667
 0.992599 -0.148236   1.12385 -0.192628 0.000666667
 0.991888 -0.141523   1.08771 -0.0827536 0.000666667
 0.994613 -0.151108   1.14533 0.0464848 0.000666667
 0.991632 -0.153902   1.12788 -0.19918 0.000666667
 0.984995 -0.155121   1.09587 -0.131726 0.000666667
 0.984818 -0.156999   1.11652 -0.0412376 0.000666667
 0.979384 -0.130811   1.08061 -0.227921 0.000666667
 0.987098 -0.151167   1.12437 -0.0470599 0.000666667
 0.994435 -0.131098   1.04936 -0.123178 0.000666667
 0.987588 -0.148691   1.14919 -0.285877 0.000666667
 0.983036 -0.137122   1.08443 0.0403662 0.000666667
 0.990409 -0.144556   1.11118 -0.0174094 0.000666667
 0.993844 -0.151011   1.12479 -0.182399 0.000666667
 0.987529 -0.153166   1.14202 -0.0143226 0.000666667
  0.98748 -0.142641   1.08302 -0.0595347 0.000666667
0.989408 -0.14294  1.08364 -0.0571763 0.000666667
 0.993165 -0.143945   1.11071 0.049172 0.000666667
 0.984091 -0.146197   1.14905 -0.149139 0.000666667
 0.982574 -0.166801   1.12393 0.445091 0.000666667
 0.984487 -0.149821   1.10099 0.386987 0.000666667
 0.985984 -0.150793   1.11786 -0.109379 0.000666667
   0.987 -0.14559  1.08267 -0.0345784 0.000666667
 0.978953 -0.142807   1.11517 -0.00657916 0.000666667
 0.992237 -0.150889   1.13176 -0.072851 0.000666667
 0.991083 -0.139618   1.08649 -0.0968536 0.000666667
 0.992719 -0.150723   1.13265 -0.0376326 0.000666667
 0.988028 -0.142509   1.08644 -0.00351187 0.000666667
 0.981271 -0.146811   1.15744 -0.181686 0.000666667
 0.988214 -0.150499   1.10643 0.19079 0.000666667
 0.990935 -0.140718   1.08626 -0.0916589 0.000666667
 0.987096 -0.141735   1.12121 -0.0972942 0.000666667
 0.984666 -0.156853   1.11639 -0.0202508 0.000666667
  0.98843 -0.143492   1.11192 0.0206588 0.000666667
 0.984214 -0.166426   1.12557 0.459086 0.000666667
 0.993024 -0.156569   1.10059 0.263354 0.000666667
 0.993413 -0.150338   1.10588 -0.0200862 0.000666667
 0.989171 -0.141475   1.18636 0.237917 0.000666667
0.989657 -0.13244  1.08218 -0.112601 0.000666667
 0.995298 -0.157337   1.13258 0.0902402 0.000666667
 0.984515 -0.155144   1.09932 -0.00363763 0.000666667
0.993735 -0.14565  1.12419 -0.175762 0.000666667
 0.991674 -0.149216   1.11421 -0.0116537 0.000666667
0.991092 -0.14306  1.09303 -0.189548 0.000666667
0.980891 -0.15127   1.1188 0.0284939 0.000666667
 0.992314 -0.151339    1.1587 0.224565 0.000666667
 0.982099 -0.151438   1.08407 0.295435 0.000666667
 0.990635 -0.142251   1.10996 -0.00369063 0.000666667
  0.98679 -0.143391   1.08048 -0.0465781 0.000666667
 0.983016 -0.151937   1.09718 -0.00731456 0.000666667
 0.989337 -0.143516   1.08686 0.0123906 0.000666667
  1.00121 -0.154126   1.12892 0.268382 0.000666667
 0.985244 -0.154082   1.11391 -0.0259885 0.000666667
 0.987142 -0.150172   1.14438 -0.0115036 0.000666667
    1.005 -0.147936   1.13088 -0.341021 0.000666667
  0.99471 -0.145117   1.13883 -0.451982 0.000666667
 0.989693 -0.149386   1.14604 -0.0555416 0.000666667
 0.989385 -0.152757   1.14092 0.0880041 0.000666667
 0.994427 -0.145155   1.13946 -0.460661 0.000666667
 0.990678 -0.140532    1.1346 -0.25156 0.000666667
0.991849 -0.15373   1.1281 -0.037849 0.000666667
 0.991317 -0.150788   1.13303 -0.0412271 0.000666667
0.995219 -0.15394   1.1324 0.0933168 0.000666667
 0.989961 -0.149225   1.12216 0.0947296 0.000666667
 0.991009 -0.148576   1.12731 -0.219685 0.000666667
0.992286 -0.15663  1.10429 -0.0649945 0.000666667
0.976915 -0.14871  1.10605 0.284523 0.000666667
 0.989866 -0.151116   1.12391 0.11918 0.000666667
 0.990269 -0.151872   1.12807 -0.215778 0.000666667
 0.992001 -0.141665   1.08508 -0.113857 0.000666667
   0.9927 -0.154176   1.15933 -0.236785 0.000666667
 0.990128 -0.145212   1.13451 -0.0931872 0.000666667
 0.992982 -0.138762   1.08725 -0.107972 0.000666667
 0.989327 -0.153635   1.10649 -0.1377 0.000666667
  0.98997 -0.149376   1.12906 -0.0452285 0.000666667
  0.99319 -0.158516    1.1338 -0.0241668 0.000666667
 0.985512 -0.168294   1.12749 0.445192 0.000666667
 0.986987 -0.153533   1.09771 -0.140107 0.000666667
 0.987595 -0.153074    1.1583 0.205103 0.000666667
 0.991397 -0.155962   1.13597 -0.033237 0.000666667
 0.999225 -0.146124   1.14007 -0.483129 0.000666667
 0.987446 -0.157422   1.12889 0.00833558 0.000666667
 0.989594 -0.141435   1.08547 0.0247567 0.000666667
 0.997983 -0.150409    1.1053 0.196951 0.000666667
 0.994498 -0.149894   1.12975 -0.20518 0.000666667
 0.993042 -0.139516   1.08805 -0.100877 0.000666667
 0.995908 -0.153056   1.13655 0.00703511 0.000666667
 0.989869 -0.144746   1.10477 0.268798 0.000666667
 0.991424 -0.151227   1.12773 -0.229082 0.000666667
0.996137 -0.14829  1.14232 -0.213684 0.000666667
 0.989459 -0.141596     1.131 -0.208882 0.000666667
 0.991537 -0.156397   1.14102 0.113125 0.000666667
   1.0024 -0.145071   1.10426 0.0129796 0.000666667
 0.989905 -0.140363   1.12951 -0.248855 0.000666667
 0.991914 -0.148535   1.14366 -0.0643179 0.000666667
 0.995856 -0.152488   1.13625 0.0872619 0.000666667
  0.98595 -0.144599   1.08053 -0.0436045 0.000666667
 0.988661 -0.151581   1.15854 0.226571 0.000666667
 0.990703 -0.147786   1.10888 0.0401655 0.000666667
  0.98629 -0.138105   1.08434 0.0346914 0.000666667
 0.987093 -0.154509   1.13176 0.0301451 0.000666667
  0.99177 -0.140968   1.08487 -0.0990102 0.000666667
 0.998819 -0.135625   1.09978 -0.145409 0.000666667
 0.989476 -0.145635   1.09125 -0.190061 0.000666667
 0.985138 -0.151144    1.0839 0.289128 0.000666667
 0.987091 -0.155292   1.12937 -0.200279 0.000666667
        1 -0.144756    1.1392 -0.47293 0.000666667
 0.988769 -0.145385   1.10417 0.279628 0.000666667
 0.988481 -0.153256   1.11378 0.0373281 0.000666667
 0.983386 -0.148061   1.08612 0.301195 0.000666667
 0.984717 -0.139083   1.11922 -0.189572 0.000666667
  0.98838 -0.142932   1.08039 -0.0543216 0.000666667
 0.990202 -0.149592   1.12191 0.0827743 0.000666667
 0.989429 -0.150909   1.15816 0.256985 0.000666667
 0.989695 -0.142267   1.08813 -0.0773778 0.000666667
 0.988299 -0.142932   1.14242 -0.210908 0.000666667
0.989984 -0.14503  1.11049 0.0417408 0.000666667
 0.983593 -0.155743   1.11682 -0.0316252 0.000666667
0.990422 -0.14203  1.12935 -0.229154 0.000666667
 0.987698 -0.142944   1.14057 -0.170968 0.000666667
 0.985308 -0.145046   1.08424 -0.295575 0.000666667
 0.983163 -0.149528   1.12112 0.0312901 0.000666667
 0.986581 -0.145058   1.15125 -0.0596728 0.000666667
 0.983934 -0.150097   1.12667 -0.0256932 0.000666667
 0.981284 -0.159263   1.13597 0.157001 0.000666667
 0.979492 -0.142616   1.15679 -0.227861 0.000666667
 0.987851 -0.144573   1.15534 -0.059601 0.000666667
 0.988682 -0.153364   1.14759 -0.283174 0.000666667
 0.989689 -0.145609   1.08736 0.0103701 0.000666667
 0.991068 -0.143058   1.13513 -0.0849638 0.000666667
 0.980336 -0.158554   1.13404 0.525969 0.000666667
 0.992872 -0.139658   1.11087 -0.0258041 0.000666667
 0.989174 -0.151408   1.12588 -0.00348736 0.000666667
 0.983829 -0.150381   1.12964 0.135245 0.000666667
  0.99409 -0.154774   1.10543 0.190146 0.000666667
 0.990036 -0.157917   1.11123 -0.0581513 0.000666667
 0.989337 -0.141161   1.08733 -0.100112 0.000666667
 0.983792 -0.142368   1.10546 -0.193972 0.000666667
 0.988174 -0.141011   1.08594 0.0104825 0.000666667
 0.992676 -0.149994   1.12848 -0.0282488 0.000666667
  0.99215 -0.147543   1.12148 0.0917213 0.000666667
 0.990562 -0.146776    1.1159 -0.0187281 0.000666667
 0.988495 -0.152017   1.12955 -0.0636904 0.000666667
 0.981663 -0.148222   1.08235 0.281422 0.000666667
 0.989444 -0.141824   1.09471 0.346387 0.000666667
 0.988078 -0.156102   1.12866 0.0111016 0.000666667
 0.994113 -0.151498   1.13858 0.118965 0.000666667
 0.989843 -0.148904   1.12076 0.0872001 0.000666667
0.985712 -0.14445  1.15632 -0.0654427 0.000666667
   1.0011 -0.137895   1.09618 -0.147889 0.000666667
 0.994237 -0.149272   1.12608 -0.198583 0.000666667
 0.988783 -0.153026   1.11408 0.0410104 0.000666667
 0.994364 -0.149665   1.08802 0.250513 0.000666667
 0.990799 -0.152513   1.12928 -0.206884 0.000666667
 0.989068 -0.145844   1.10296 0.263146 0.000666667
 0.988321 -0.142071   1.09249 -0.167856 0.000666667
 0.993991 -0.151628   1.12432 -0.198958 0.000666667
 0.988458 -0.149543   1.12457 -0.283723 0.000666667
 0.987455 -0.148356   1.08943 -0.203062 0.000666667
 0.988363 -0.142413   1.11923 -0.0680357 0.000666667
 0.991656 -0.149867   1.12676 -0.233381 0.000666667
 0.984184 -0.152468   1.16611 -0.0320596 0.000666667
 0.981067 -0.136836   1.11297 0.215456 0.000666667
 0.990492 -0.153015   1.12545 -0.0124661 0.000666667
 0.992543 -0.150658   1.14168 0.00893827 0.000666667
  0.98188 -0.135169   1.07172 -0.0584688 0.000666667
 0.991696 -0.142001   1.08487 -0.0969024 0.000666667
 0.982124 -0.153231   1.12822 0.11891 0.000666667
 0.988827 -0.146433   1.10354 0.28691 0.000666667
 0.993024 -0.151451   1.08598 0.273402 0.000666667
0.994272 -0.15078   1.1142 -0.198622 0.000666667
 0.988202 -0.159466   1.13069 -0.0166505 0.000666667
 0.991252 -0.151582   1.10642 0.175622 0.000666667
 0.990856 -0.150183   1.12853 -0.0279584 0.000666667
 0.991607 -0.152779    1.1269 -0.264769 0.000666667
 0.989574 -0.145812   1.08815 -0.00695235 0.000666667
0.988575 -0.15473  1.12612 -0.0177269 0.000666667
 0.996258 -0.148322   1.14281 0.0385522 0.000666667
 0.990983 -0.146884   1.11504 -0.00493994 0.000666667
 0.984488 -0.144622   1.11003 0.36473 0.000666667
 0.992969 -0.150148   1.10948 0.172117 0.000666667
 0.991839 -0.139082   1.08678 -0.120543 0.000666667
 0.995138 -0.142482   1.14794 0.0457589 0.000666667
 0.993032 -0.144124    1.1254 -0.166853 0.000666667
 0.989834 -0.144338   1.09159 -0.202966 0.000666667
 0.989123 -0.157557   1.10565 -0.0556669 0.000666667
 0.991499 -0.151484   1.14015 0.0884037 0.000666667
 0.992015 -0.158442   1.13252 -0.00389751 0.000666667
 0.983917 -0.150727   1.14113 0.0116826 0.000666667
 0.995405 -0.152314   1.12454 -0.183911 0.000666667
 0.992086 -0.143165   1.13605 -0.0999941 0.000666667
 0.983046 -0.151183   1.13945 0.0365678 0.000666667
 0.986751 -0.153217   1.12683 -0.0529118 0.000666667
 0.987734 -0.142496   1.08198 -0.04719 0.000666667
 0.990784 -0.146579   1.14308 -0.0745062 0.000666667
 0.975148 -0.147324   1.14063 -0.169724 0.000666667
 0.989669 -0.150531   1.14323 -0.0396856 0.000666667
 0.992262 -0.139882   1.08401 -0.111263 0.000666667
 0.985095 -0.152473   1.13199 -0.432091 0.000666667
 0.990883 -0.150941   1.12753 -0.231286 0.000666667
 0.990046 -0.152973   1.12788 -0.0233813 0.000666667
0.991015 -0.14368  1.11336 0.0544823 0.000666667
0.988596 -0.14956  1.12324 -0.266789 0.000666667
 0.985169 -0.150183   1.12552 -0.0336624 0.000666667
 0.985434 -0.150924   1.08287 0.294536 0.000666667
 0.992031 -0.149487    1.1248 -0.276738 0.000666667
 0.976306 -0.143834   1.10602 0.128501 0.000666667
 0.990031 -0.142795   1.14202 -0.215632 0.000666667
 0.987997 -0.143653   1.14144 -0.178172 0.000666667
 0.992771 -0.157478   1.13872 -0.0355946 0.000666667
 0.994061 -0.150643   1.11251 -0.217195 0.000666667
 0.995863 -0.145047   1.14261 -0.115349 0.000666667
0.98486 -0.1496 1.13966 0.0374641 0.000666667
  0.99188 -0.147818   1.14487 -0.0627204 0.000666667
 0.986091 -0.152475   1.14494 -0.262463 0.000666667
 0.987587 -0.143222   1.09029 -0.205715 0.000666667
 0.993854 -0.148184   1.11397 -0.214934 0.000666667
 0.996206 -0.149621    1.1394 -0.227881 0.000666667
 0.980328 -0.154435   1.13484 0.338122 0.000666667
  1.00066 -0.141956    1.1093 -0.0534584 0.000666667
  0.98617 -0.140103   1.09844 -0.084923 0.000666667
 0.983224 -0.147507   1.08148 0.266254 0.000666667
 0.997241 -0.155779   1.15676 -0.237761 0.000666667
 0.992179 -0.150577   1.11605 -0.0357004 0.000666667
 0.988093 -0.139766   1.08963 -0.00826232 0.000666667
 0.991307 -0.150397   1.12895 -0.0428925 0.000666667
  0.99131 -0.157049   1.13882 -0.0537856 0.000666667
 0.989708 -0.152025    1.1279 -0.0364896 0.000666667
 0.990332 -0.154034   1.16396 -0.307068 0.000666667
 0.989889 -0.151894   1.15824 0.2585 0.000666667
  0.9876 -0.14346  1.08333 -0.289718 0.000666667


==> output_ims_2_2_2_2/weightedpr_action_2.txt <==
26.1556
 0.992492 -0.140109   1.11052 -0.0296079 0.000666667
0.990329 -0.15239  1.10533 -0.151655 0.000666667
  0.98827 -0.149938    1.1137 -0.00600382 0.000666667
 0.991352 -0.138655   1.10369 -0.0766511 0.000666667
 0.989982 -0.147126   1.11376 -0.0193123 0.000666667
0.985673 -0.1538 1.10944 0.042724 0.000666667
 0.987798 -0.153129   1.11553 0.0320751 0.000666667
 0.987635 -0.148645   1.11181 -0.0404142 0.000666667
 0.988508 -0.149095   1.10883 0.185167 0.000666667
 0.988973 -0.151129   1.10416 0.194621 0.000666667
 0.990151 -0.145254   1.10429 0.281097 0.000666667
 0.989316 -0.143874   1.10843 0.00595293 0.000666667
 0.991792 -0.143597   1.10821 0.0345326 0.000666667
 0.982136 -0.155327   1.09933 0.000994306 0.000666667
 0.999508 -0.137031    1.0968 -0.157683 0.000666667
 0.982938 -0.148964   1.10073 0.40875 0.000666667
 0.992427 -0.145127   1.10968 -0.00107902 0.000666667
 0.991011 -0.143061   1.11367 -0.0220597 0.000666667
  0.99163 -0.142524   1.10851 -0.0606645 0.000666667
 0.990068 -0.141522   1.12041 -0.0963404 0.000666667
  0.97805 -0.140242   1.10668 0.156269 0.000666667
 0.990209 -0.153006   1.11139 0.16234 0.000666667
    0.991 -0.151969    1.1094 0.167196 0.000666667
 0.991982 -0.143033   1.11373 0.0584693 0.000666667
0.989763 -0.15612  1.10817 -0.0704498 0.000666667
 0.987837 -0.153016   1.10572 0.200678 0.000666667
 0.990624 -0.141649   1.11016 -0.0216368 0.000666667
0.991867 -0.15668  1.10343 -0.0738944 0.000666667
0.989766 -0.14976  1.12381 -0.267585 0.000666667
0.989466 -0.14589  1.10905 0.174771 0.000666667
0.984261 -0.14862    1.102 0.387018 0.000666667
 0.979075 -0.148712   1.10696 0.314326 0.000666667
 0.989243 -0.156884   1.11018 -0.0655369 0.000666667
 0.984238 -0.138256   1.11895 -0.200865 0.000666667
 0.991083 -0.140598    1.1125 -0.189418 0.000666667
 0.990789 -0.141035   1.11096 -0.00738036 0.000666667
 0.989291 -0.150859   1.10348 0.205071 0.000666667
  0.98968 -0.149527   1.10957 0.181051 0.000666667
  0.99098 -0.142511   1.11277 -0.175627 0.000666667
  1.00172 -0.140447   1.09643 -0.179589 0.000666667
 0.990545 -0.150807   1.10828 0.195054 0.000666667
 0.991398 -0.146423   1.10171 0.308685 0.000666667
 0.980175 -0.141016   1.10976 0.149728 0.000666667
 0.988963 -0.153528   1.11421 0.0509625 0.000666667
  0.99225 -0.151542   1.11356 -0.232376 0.000666667
 0.982214 -0.152993   1.11193 0.138864 0.000666667
 0.993384 -0.152466   1.10656 0.168466 0.000666667
 0.991527 -0.146268   1.10836 0.0446516 0.000666667
 0.980955 -0.145081   1.11313 0.0404986 0.000666667
 0.992442 -0.152269   1.11277 -0.214426 0.000666667
 0.990049 -0.144244   1.10982 -0.0163619 0.000666667
0.990566 -0.14616  1.10927 0.0298458 0.000666667
 0.991858 -0.142204   1.11152 0.000510083 0.000666667
 0.975931 -0.148552   1.10628 0.0717063 0.000666667
 0.988554 -0.145669   1.11783 0.00884691 0.000666667
  1.00169 -0.137273   1.09494 -0.136225 0.000666667
 0.995181 -0.154429   1.10563 0.196406 0.000666667
 0.994195 -0.135972   1.09857 0.0031875 0.000666667
 0.983997 -0.143191    1.1164 -0.129735 0.000666667
 0.987802 -0.155563   1.11323 0.03671 0.000666667
 0.987971 -0.145403    1.1035 0.266593 0.000666667
 0.990614 -0.149882   1.10731 0.18857 0.000666667
 0.989588 -0.145283    1.1142 0.0291266 0.000666667
 0.994546 -0.147922   1.10488 -0.0254939 0.000666667
  0.98941 -0.151733   1.11097 0.0558377 0.000666667
 0.989171 -0.144001   1.11643 0.0418868 0.000666667
 0.987634 -0.156393   1.10627 -0.0634077 0.000666667
 0.992464 -0.134754   1.10088 0.0250426 0.000666667
 0.987216 -0.148183   1.11511 -0.00359248 0.000666667
  0.98836 -0.148802   1.12162 0.0990178 0.000666667
 0.987701 -0.152028    1.1056 0.201309 0.000666667
 0.993691 -0.150745   1.10389 -0.0341011 0.000666667
 0.980944 -0.144445   1.11083 0.384443 0.000666667
 0.990152 -0.143336   1.10213 0.295188 0.000666667
 0.998584 -0.139954   1.10778 -0.0272207 0.000666667
 0.973218 -0.144795   1.10966 0.0132816 0.000666667
  0.98547 -0.147538   1.11471 -0.0115518 0.000666667
 0.991319 -0.148224   1.11464 0.00416945 0.000666667
 0.991552 -0.137692   1.10334 -0.073249 0.000666667
 0.990713 -0.144011   1.10968 -0.190399 0.000666667
  1.00166 -0.136966   1.09875 -0.155207 0.000666667
 0.998156 -0.139913    1.1055 -0.0179979 0.000666667
 0.990419 -0.149555   1.10785 -0.0245115 0.000666667
 0.983806 -0.144323   1.11072 0.356914 0.000666667
 0.994079 -0.150321   1.11317 -0.230423 0.000666667
  1.00752 -0.147199   1.10359 -0.249788 0.000666667
  0.98963 -0.147333   1.10872 0.0240185 0.000666667
0.991873 -0.1524 1.10851 0.201808 0.000666667
0.989519 -0.14698  1.11434 0.040999 0.000666667
 0.987752 -0.147107   1.11296 0.0309511 0.000666667
 0.990728 -0.149852   1.10888 0.178258 0.000666667
 0.992634 -0.149386   1.10979 0.176271 0.000666667
 0.988263 -0.159177   1.11448 -0.0459081 0.000666667
  0.98953 -0.149258    1.1145 0.00211376 0.000666667
 0.990714 -0.149421   1.10416 0.18832 0.000666667
 0.98416 -0.14184  1.10279 -0.157276 0.000666667
 0.989853 -0.148873   1.11202 0.0301813 0.000666667
 0.980068 -0.161316   1.11594 0.213168 0.000666667
 0.985942 -0.140478   1.10627 -0.17785 0.000666667
 0.990028 -0.147485   1.10877 0.039629 0.000666667
   0.9877 -0.141627   1.11747 -0.0441571 0.000666667
 0.991457 -0.143639   1.10203 0.285247 0.000666667
 0.982962 -0.141847   1.10765 -0.14809 0.000666667
 0.988009 -0.150943   1.10821 -0.046653 0.000666667
 0.988299 -0.145425   1.10346 0.267278 0.000666667
0.991202 -0.1417 1.11224 0.0224127 0.000666667
 0.989708 -0.141579   1.10995 0.0116322 0.000666667
 0.995046 -0.134819   1.10128 0.0446276 0.000666667
 0.989527 -0.152309   1.11484 0.0370428 0.000666667
 0.989125 -0.150191   1.10775 0.179125 0.000666667
 0.981875 -0.139937   1.11364 0.204099 0.000666667
 0.995502 -0.139275   1.10874 -0.0123254 0.000666667
 0.992005 -0.145707   1.11635 0.00505869 0.000666667
 0.981283 -0.142727   1.11029 0.0368257 0.000666667
 0.989419 -0.148027   1.11206 0.0332866 0.000666667
0.990079 -0.14323  1.11168 -0.0141336 0.000666667
 0.979624 -0.145918   1.11251 0.0259248 0.000666667
 0.988812 -0.147036   1.10372 0.272549 0.000666667
 0.991623 -0.148138   1.10746 0.190223 0.000666667
 0.990006 -0.154104    1.1137 0.0587203 0.000666667
0.986523 -0.14734  1.10304 0.294843 0.000666667
 0.985202 -0.140775   1.09775 -0.165409 0.000666667
 0.98848 -0.14191  1.11689 -0.0640964 0.000666667
 0.991267 -0.150584   1.11541 -0.0356578 0.000666667
 0.987045 -0.151761   1.10692 0.184179 0.000666667
 0.991062 -0.144394   1.11314 -0.16902 0.000666667
  0.98941 -0.145732   1.10947 0.0192208 0.000666667
 0.978502 -0.148304     1.108 0.282357 0.000666667
 0.993082 -0.156434   1.10063 0.243791 0.000666667
 0.990826 -0.148874   1.11664 -0.0203033 0.000666667
 0.988926 -0.151946   1.10575 0.182142 0.000666667
0.990319 -0.14696  1.11232 -0.00137396 0.000666667
 0.990103 -0.147018   1.11384 -0.0141507 0.000666667
 0.995455 -0.135112   1.10482 -0.00968973 0.000666667
 0.982675 -0.141105   1.10772 0.161109 0.000666667
0.990597 -0.14752  1.11604 0.0033895 0.000666667
 0.990249 -0.146602    1.1035 0.271214 0.000666667
 0.994047 -0.149811   1.11366 -0.191451 0.000666667
 0.987346 -0.156775   1.11482 0.0461086 0.000666667
 0.989139 -0.146839   1.11617 -0.0102183 0.000666667
 0.988813 -0.155221    1.1132 0.0440107 0.000666667
 0.981451 -0.141991   1.10917 0.376076 0.000666667
 0.991826 -0.151748   1.10894 0.192483 0.000666667
0.989601 -0.14922  1.10646 0.183808 0.000666667
  0.99113 -0.148568   1.10651 0.177276 0.000666667
  0.99005 -0.157431   1.10613 -0.0702753 0.000666667
 0.992241 -0.134465     1.108 -0.076036 0.000666667
 0.989809 -0.148498   1.11604 0.0120466 0.000666667
 0.979206 -0.147152   1.11047 0.081257 0.000666667
 0.990845 -0.151208   1.10565 0.196858 0.000666667
 0.981789 -0.144165   1.10896 -0.168891 0.000666667
 0.991461 -0.143562   1.10921 0.00767659 0.000666667
 0.977285 -0.142328   1.10656 0.123794 0.000666667
0.989874 -0.14866  1.10451 0.268602 0.000666667
  0.99085 -0.142593   1.10937 -0.0199381 0.000666667
 0.989163 -0.145118    1.1048 0.265364 0.000666667
 0.99025 -0.14543  1.11015 0.00686106 0.000666667
 0.990487 -0.145728   1.11535 -0.016394 0.000666667
 0.985238 -0.139141   1.11638 -0.00855941 0.000666667
 0.993012 -0.146161   1.11532 -0.226463 0.000666667
 0.982374 -0.155646   1.11205 -0.176418 0.000666667
 0.988149 -0.153878   1.10929 0.0534076 0.000666667
 0.991667 -0.136505   1.10578 -0.0651347 0.000666667
 0.994938 -0.148965   1.10522 -0.00519897 0.000666667
 0.992877 -0.147466   1.10552 -0.00803583 0.000666667
0.984991 -0.14442  1.10863 0.374125 0.000666667
 0.987594 -0.149571   1.11355 -0.010563 0.000666667
 1.0037 -0.1433 1.10096 -0.066202 0.000666667
 0.993353 -0.136704    1.1002 -0.0602945 0.000666667
 0.986455 -0.153649   1.10985 0.0493429 0.000666667
 0.979295 -0.147184   1.11001 0.0737462 0.000666667
 0.992254 -0.136918    1.1015 -0.0135362 0.000666667
 0.988765 -0.148411   1.11405 -0.0239064 0.000666667
 0.992464 -0.137565   1.10488 -0.0862187 0.000666667
 0.984316 -0.151275   1.10993 0.0539627 0.000666667
0.997726  -0.132 1.09886 -0.175206 0.000666667
 0.990305 -0.145139    1.1115 -0.0489862 0.000666667
 0.994322 -0.149608   1.12836 -0.239745 0.000666667
 0.992454 -0.144241   1.11078 0.064377 0.000666667
 0.992037 -0.143376   1.11047 -0.21232 0.000666667
 0.991568 -0.145156   1.11033 0.0281171 0.000666667
 0.986765 -0.145418   1.10349 0.248424 0.000666667
 0.992241 -0.143972   1.11064 -0.0145793 0.000666667
  0.99524 -0.147887   1.12104 0.0861917 0.000666667
 0.973648 -0.145781   1.11036 0.00270424 0.000666667
 0.987812 -0.149052   1.11578 -0.0290144 0.000666667
 0.990318 -0.150372   1.11515 -0.0291407 0.000666667
 0.989991 -0.147453   1.10479 0.187279 0.000666667
 0.987639 -0.148257   1.10847 0.179493 0.000666667
  0.99284 -0.144444   1.10779 0.0529356 0.000666667
 0.98839 -0.14589  1.10404 0.269975 0.000666667
 0.988804 -0.145678   1.11648 0.00640606 0.000666667
 0.988385 -0.150787   1.11409 -0.035114 0.000666667
 0.992604 -0.142782   1.10899 0.00295167 0.000666667
 0.983097 -0.148596   1.11382 -0.0244487 0.000666667
 0.984515 -0.142819   1.10585 -0.213422 0.000666667
 0.987918 -0.147722   1.11302 0.0537847 0.000666667
 0.987853 -0.155116   1.11242 0.0671826 0.000666667
 0.988206 -0.148186    1.1123 -0.0431496 0.000666667
 0.980299 -0.139158   1.10586 0.19841 0.000666667
 0.989556 -0.153252   1.10855 0.160565 0.000666667
 0.993254 -0.134606   1.10583 -0.0559385 0.000666667
 0.988114 -0.141845   1.11849 -0.0634417 0.000666667
0.987757 -0.14798  1.10824 0.179761 0.000666667
  0.98975 -0.146456   1.11796 -0.0296481 0.000666667
 0.988416 -0.144617    1.1062 0.280533 0.000666667
 0.982987 -0.141933   1.10358 -0.184141 0.000666667
 0.984004 -0.139317   1.11776 -0.187846 0.000666667
 0.987675 -0.150849   1.10815 -0.0397912 0.000666667
 0.988646 -0.147313   1.11292 0.0567301 0.000666667
 0.988061 -0.154101   1.11172 0.0426524 0.000666667
 0.991572 -0.146236   1.11354 -0.0263223 0.000666667
 0.992281 -0.136136   1.10421 -0.0743947 0.000666667
  0.99146 -0.137388   1.10378 -0.0740891 0.000666667
 0.978921 -0.149842   1.10499 0.292919 0.000666667
0.989137 -0.15329  1.11115 0.0613549 0.000666667
 0.999252 -0.134125   1.09923 -0.205776 0.000666667
 0.982105 -0.143169   1.11068 0.0354232 0.000666667
 0.991193 -0.143496   1.11122 -0.00054705 0.000666667
 0.995965 -0.138617   1.11755 -0.170538 0.000666667
 0.983678 -0.145017   1.11018 0.371032 0.000666667
 0.989242 -0.149503   1.10712 0.174025 0.000666667
 0.981782 -0.139149   1.11419 0.212913 0.000666667
 0.990944 -0.144529   1.11133 0.0382209 0.000666667
 0.992368 -0.149377   1.10423 0.171502 0.000666667
 0.996511 -0.138861   1.10316 -0.0292722 0.000666667
 0.992514 -0.150242   1.10416 -0.000654389 0.000666667
 0.995613 -0.139984    1.1124 -0.0151201 0.000666667
 0.991174 -0.151601   1.10737 0.202188 0.000666667
0.990671 -0.14253  1.11146 -0.0415426 0.000666667
 0.991295 -0.149598   1.11481 -0.0289439 0.000666667
 0.988694 -0.145336   1.10074 0.280576 0.000666667
 0.990687 -0.151499   1.10945 0.156189 0.000666667
 0.989256 -0.150764   1.10698 0.185752 0.000666667
  0.99103 -0.147965      1.11 0.163549 0.000666667
 0.987224 -0.153459   1.10013 -0.0134577 0.000666667
 0.995862 -0.148668   1.10613 0.0131675 0.000666667
 0.983642 -0.142482   1.10955 -0.153506 0.000666667
 0.986908 -0.158094   1.11376 -0.0625361 0.000666667
 0.992594 -0.143526   1.11027 0.0590196 0.000666667
 0.989488 -0.143218   1.11074 -0.00784401 0.000666667
  0.98173 -0.144487   1.11055 0.361683 0.000666667
0.988663 -0.15525   1.1141 0.0451513 0.000666667
 0.991147 -0.141643   1.10845 -0.0242942 0.000666667
 0.990717 -0.143424   1.11675 -0.0249641 0.000666667
   1.0033 -0.145783    1.1045 0.00493515 0.000666667
 0.998122 -0.137602   1.10313 -0.0242311 0.000666667
 0.992674 -0.151428   1.10437 0.171597 0.000666667
 0.994369 -0.153953   1.10483 0.180598 0.000666667
 0.992182 -0.151602   1.10905 0.191706 0.000666667
 0.997248 -0.138287   1.10209 -0.0158338 0.000666667
 0.989726 -0.152382   1.10618 0.187447 0.000666667
 0.990958 -0.149323   1.11289 -0.0296419 0.000666667
 0.987667 -0.142177   1.10626 -0.00232242 0.000666667
 0.974174 -0.148713   1.10493 0.0485294 0.000666667
 0.989221 -0.146874   1.11095 0.0575613 0.000666667
 0.990702 -0.143029   1.11097 -0.013366 0.000666667
 0.985656 -0.144827   1.11708 -0.120538 0.000666667
 0.997442 -0.150198   1.10646 0.198759 0.000666667
 0.988007 -0.149508   1.11436 0.015061 0.000666667
 0.993263 -0.144197   1.10905 0.00791706 0.000666667
 0.988873 -0.153878   1.10936 0.0817291 0.000666667
 0.997976 -0.139208   1.10792 -0.00957833 0.000666667
0.990392 -0.14788  1.11135 0.0423497 0.000666667
   0.9895 -0.152581   1.10848 0.150071 0.000666667
 0.991911 -0.146986    1.1233 0.0936221 0.000666667
 0.989898 -0.143522   1.11865 -0.0688124 0.000666667
 0.990357 -0.153058   1.11458 0.0671055 0.000666667
0.992806 -0.14966   1.1157 -0.0161801 0.000666667
 0.991587 -0.141888   1.11199 -0.0218362 0.000666667
 0.981081 -0.151234   1.11118 0.147137 0.000666667
 0.991404 -0.146852   1.11422 -0.00764524 0.000666667
 0.990967 -0.143999   1.11171 -0.0481468 0.000666667
 0.988495 -0.150369   1.10747 0.186497 0.000666667
 0.983294 -0.151266   1.10226 0.379583 0.000666667
 0.988621 -0.152194   1.11319 0.0367968 0.000666667
 0.991287 -0.150316   1.10841 0.188147 0.000666667
 0.994442 -0.150417   1.10313 -0.0356313 0.000666667
 0.993774 -0.157737   1.10788 -0.0873228 0.000666667
 0.989232 -0.148155   1.11373 4.16495e-05 0.000666667
 0.990708 -0.144192   1.10861 0.042915 0.000666667
 0.990056 -0.149408   1.10636 0.174275 0.000666667
  0.98411 -0.156417   1.11107 -0.179825 0.000666667
  1.00299 -0.139294   1.09526 -0.169486 0.000666667
 0.982452 -0.137082   1.11467 0.215398 0.000666667
  0.98981 -0.149928   1.12241 0.0887075 0.000666667
 0.985267 -0.154443   1.11776 -0.013238 0.000666667
 0.998022 -0.136207   1.10005 -0.144509 0.000666667
0.993323 -0.14984  1.10543 -0.0157788 0.000666667
 0.996064 -0.137925   1.10816 -0.0194346 0.000666667
  1.00208 -0.138592   1.09709 -0.195479 0.000666667
 0.986798 -0.146041   1.11387 0.0688446 0.000666667
  1.00027 -0.133934   1.09762 -0.161602 0.000666667
 0.991973 -0.152353    1.1052 0.172245 0.000666667
 0.991499 -0.155713   1.11333 0.0497431 0.000666667
 0.990615 -0.152499   1.10751 0.193443 0.000666667
  0.98527 -0.142492   1.11568 -0.0866874 0.000666667
0.988783 -0.15105  1.11349 -0.0596634 0.000666667
 0.986049 -0.136896    1.1148 0.0164759 0.000666667
 0.992606 -0.140762   1.10934 -0.00415885 0.000666667
 0.988046 -0.141983   1.11926 -0.0748531 0.000666667
 0.985251 -0.153553   1.11501 0.0160575 0.000666667
  0.99293 -0.157526   1.10517 -0.0687602 0.000666667
  0.99536 -0.151875   1.10588 -0.0259438 0.000666667
 0.989089 -0.145402   1.11114 0.033317 0.000666667
 0.989293 -0.148635   1.10628 0.169408 0.000666667
   0.9799 -0.149479   1.10651 0.297668 0.000666667
0.987158 -0.15067  1.11278 -0.0131986 0.000666667
 0.989818 -0.143273   1.11218 -0.0317175 0.000666667
 0.990744 -0.145987   1.10849 0.167616 0.000666667
 0.986409 -0.148808   1.11136 -0.0555337 0.000666667
 0.989651 -0.154026    1.1124 0.0828471 0.000666667
 0.980948 -0.135572   1.11299 0.202258 0.000666667
 0.988401 -0.154731   1.11539 0.0278024 0.000666667
0.992228 -0.14311  1.10953 -0.051157 0.000666667
 0.991574 -0.143093   1.12083 -0.0976317 0.000666667
 0.982206 -0.140805    1.1097 0.38459 0.000666667
 0.989154 -0.144672   1.10545 0.276461 0.000666667
  0.99394 -0.158045   1.10436 -0.0640162 0.000666667
 0.993632 -0.158419   1.10157 0.250247 0.000666667
 0.987442 -0.145534   1.11081 0.0348919 0.000666667
 0.992165 -0.150239   1.11048 0.198358 0.000666667
 0.991711 -0.148772   1.12419 0.075505 0.000666667
 0.987602 -0.153178   1.11575 -0.0546182 0.000666667
   0.9845 -0.147036   1.11083 0.348784 0.000666667
 0.990348 -0.150413    1.1044 0.171738 0.000666667
 0.990973 -0.150947   1.11524 -0.0202187 0.000666667
 0.996584 -0.138618   1.10549 -0.0590585 0.000666667
0.979537 -0.14068  1.10944 0.166848 0.000666667
  1.00054 -0.135008   1.09873 -0.181172 0.000666667
 0.990104 -0.148923   1.10777 0.174912 0.000666667
 0.986404 -0.152121   1.11402 -0.0608519 0.000666667
 0.987289 -0.152344   1.11182 0.0655065 0.000666667
 0.990342 -0.154391   1.10897 0.0375081 0.000666667
 0.991968 -0.140871   1.10976 -0.00105918 0.000666667
 0.991911 -0.137844    1.1044 -0.0746518 0.000666667
 0.983897 -0.141559   1.10603 -0.196568 0.000666667
 0.990262 -0.137364   1.10623 -0.079575 0.000666667
 0.983654 -0.154781   1.11365 0.0136959 0.000666667
 0.988743 -0.152058   1.10609 0.17805 0.000666667
 0.991785 -0.152694   1.10619 0.178294 0.000666667
 0.989503 -0.147543   1.11666 -0.0204161 0.000666667
 0.981698 -0.142898   1.10725 0.190188 0.000666667
 0.995057 -0.149152   1.11223 -0.179814 0.000666667
 0.989553 -0.148013   1.11671 -0.0163907 0.000666667
  1.01004 -0.147403   1.11181 -0.301202 0.000666667
 0.990485 -0.148142   1.11264 -0.0254374 0.000666667
 0.989309 -0.148477   1.11221 -0.0357128 0.000666667
 0.992565 -0.148113   1.12054 0.0706856 0.000666667
0.988061 -0.1449 1.11184 0.0440767 0.000666667
 0.983651 -0.141903   1.11866 0.0302431 0.000666667
0.991145 -0.14674  1.11014 -0.0265342 0.000666667
  1.00173 -0.139546   1.09878 -0.198117 0.000666667
  0.98138 -0.152365   1.11275 0.142696 0.000666667
 0.991932 -0.149349   1.10709 -0.00793485 0.000666667
0.989969 -0.15248  1.10965 0.162739 0.000666667
 0.983771 -0.142846   1.10614 -0.193397 0.000666667
0.986367 -0.15363  1.11035 -0.138211 0.000666667
 0.989349 -0.152509   1.10741 -0.168435 0.000666667
 0.991914 -0.143874   1.11034 -0.0183241 0.000666667
 0.992213 -0.143026   1.11045 -0.0368803 0.000666667
 0.988972 -0.157373   1.10608 -0.0702628 0.000666667
  0.98166 -0.141389   1.10806 0.363349 0.000666667
 0.987943 -0.141742    1.1073 -0.187517 0.000666667
 0.989728 -0.150715   1.12078 0.0727116 0.000666667
   0.9972 -0.137936   1.10358 -0.021553 0.000666667
 0.988398 -0.158482   1.11192 -0.0554107 0.000666667
 0.977331 -0.139445   1.10657 0.172078 0.000666667
 0.988282 -0.148352   1.11422 0.0431847 0.000666667
  1.00835 -0.147563   1.10152 -0.25401 0.000666667
 0.990775 -0.154455   1.11346 0.0643273 0.000666667
 0.995775 -0.140029   1.10786 -0.0298144 0.000666667
 0.988503 -0.150147   1.11424 0.051322 0.000666667
 0.996844 -0.138522   1.10473 -0.025102 0.000666667
  0.99606 -0.144575   1.11055 0.060763 0.000666667
 0.982913 -0.142707   1.11138 0.368993 0.000666667
 0.992569 -0.142957   1.11215 -0.202419 0.000666667
 0.987203 -0.152033   1.11401 0.0282555 0.000666667
0.988782 -0.15281  1.10826 0.185303 0.000666667
 0.981212 -0.144705   1.10942 0.37494 0.000666667
  0.99157 -0.144669   1.10819 0.0151044 0.000666667
 0.985771 -0.153354   1.11181 -0.0819124 0.000666667
 0.992312 -0.134715    1.1062 -0.0927519 0.000666667
  1.00237 -0.135338   1.09897 -0.163183 0.000666667
 0.993045 -0.143307   1.10792 -0.00151929 0.000666667
 0.990701 -0.147415   1.10913 0.0466877 0.000666667
 0.982693 -0.155119   1.09845 0.0767949 0.000666667
 0.988647 -0.146582   1.11398 0.0549824 0.000666667
 0.992774 -0.157604   1.10653 -0.0723076 0.000666667
 0.987854 -0.148895   1.11692 -0.0124403 0.000666667
 0.990808 -0.149386   1.10808 0.17446 0.000666667
 0.992443 -0.153173   1.11109 -0.240874 0.000666667
 0.981085 -0.143189   1.10756 0.35855 0.000666667
 0.999864 -0.132362   1.09899 -0.192876 0.000666667
 0.981951 -0.143152   1.10797 0.377773 0.000666667
0.989541 -0.14668  1.11643 0.00098093 0.000666667
  0.98019 -0.145863   1.10837 0.0903075 0.000666667
 0.992995 -0.150688   1.10409 0.180057 0.000666667
 0.987368 -0.156156   1.10807 0.0338286 0.000666667
 0.998453 -0.150469   1.10468 0.191058 0.000666667
 0.992937 -0.136445   1.10556 -0.0630137 0.000666667
0.987286 -0.1415  1.1198 -0.0997751 0.000666667
  1.00493 -0.147626   1.10202 -0.233877 0.000666667
 0.990146 -0.144363   1.10186 0.270218 0.000666667
 0.995252 -0.142166   1.11511 -0.189885 0.000666667
 0.994531 -0.150053   1.10814 0.174628 0.000666667
 0.980537 -0.140602    1.1103 0.158667 0.000666667
 0.988357 -0.155541   1.10951 -0.0519455 0.000666667
 0.990282 -0.149254   1.11523 -0.0284873 0.000666667
 0.992987 -0.142839    1.1135 0.0670365 0.000666667
 0.987282 -0.148407   1.11468 -0.0252604 0.000666667
 0.996753 -0.151388   1.11451 -0.211306 0.000666667
 0.989488 -0.151482   1.10952 0.177085 0.000666667
 0.989117 -0.155194   1.11503 0.0553972 0.000666667
 0.977996 -0.147872   1.10826 0.0741666 0.000666667
 0.988817 -0.143533   1.11045 -0.026281 0.000666667
  1.00849 -0.144458   1.10278 -0.259144 0.000666667
 0.990984 -0.149868   1.10714 0.186554 0.000666667
  0.99118 -0.137782   1.10255 -0.0801301 0.000666667
 0.988787 -0.149916   1.11554 0.0117042 0.000666667
 0.991073 -0.142507   1.11111 0.0520165 0.000666667
 0.981246 -0.139398    1.1137 0.216367 0.000666667
 0.990456 -0.148126   1.10645 0.053153 0.000666667
 0.99085 -0.15051  1.11335 -0.0446801 0.000666667
 0.986623 -0.149895   1.11576 -0.0890792 0.000666667
 0.988801 -0.148625    1.1161 -0.0166552 0.000666667
 0.992978 -0.153287    1.1056 0.186465 0.000666667
 0.991314 -0.143694   1.11131 -0.163509 0.000666667
 0.990925 -0.150777   1.10528 0.213912 0.000666667
  0.99033 -0.144921   1.10509 0.261647 0.000666667
 0.993021 -0.152453   1.10676 0.198615 0.000666667
 0.995541 -0.133431   1.09764 0.0122349 0.000666667
 0.988229 -0.153386   1.10967 0.0479696 0.000666667
  0.99191 -0.143089   1.10776 -0.0270488 0.000666667
 1.00001 -0.14245  1.10871 -0.0621497 0.000666667
 0.989853 -0.144286   1.11637 0.00212059 0.000666667
0.983706 -0.15422  1.11267 0.0394315 0.000666667
 0.990989 -0.145072    1.1109 -0.00145103 0.000666667
 0.989144 -0.146575   1.10498 0.25135 0.000666667
  1.00149 -0.141924   1.11032 -0.0663854 0.000666667
 0.989717 -0.149194   1.11437 0.0276034 0.000666667
0.991293 -0.14761  1.10984 0.0465067 0.000666667
 0.986032 -0.150544   1.11164 -0.0689231 0.000666667
 0.992758 -0.160977   1.10672 -0.0431353 0.000666667
 0.993227 -0.149314   1.12101 0.104505 0.000666667
  0.98924 -0.159647   1.11355 -0.0125614 0.000666667
 0.987059 -0.146323   1.10347 0.240092 0.000666667
 0.989426 -0.147308   1.11419 -0.0323738 0.000666667
 0.991665 -0.141882   1.11155 0.00275534 0.000666667
0.989488 -0.14886  1.10639 0.195212 0.000666667
 0.991233 -0.143132   1.10816 -0.0109652 0.000666667
 0.993106 -0.154622   1.10508 0.200481 0.000666667
  0.99035 -0.142666   1.10903 -0.0222663 0.000666667
 0.987117 -0.158542   1.11364 -0.0363034 0.000666667
 0.994243 -0.153468   1.11319 -0.201268 0.000666667
 0.991039 -0.146554   1.11486 -0.0037109 0.000666667
 0.984838 -0.143653   1.11065 0.360766 0.000666667
 0.987989 -0.149707   1.11611 -0.0245322 0.000666667
 0.982407 -0.140682   1.10855 0.353256 0.000666667
  1.00048 -0.132836   1.09884 -0.195024 0.000666667
 0.992355 -0.148914   1.11329 -0.0323208 0.000666667
0.997753 -0.15126  1.10526 0.196285 0.000666667
 0.984323 -0.144212   1.10891 0.360561 0.000666667
 0.990006 -0.155323   1.11446 0.0273604 0.000666667
 0.987497 -0.150685   1.10565 0.1728 0.000666667
 0.990976 -0.148738   1.11362 0.00411125 0.000666667
  0.98784 -0.151707   1.11295 -0.0259465 0.000666667
 0.990723 -0.152493   1.10232 -0.173556 0.000666667
 0.986413 -0.154706   1.10989 0.0900871 0.000666667
 0.982563 -0.144481   1.10943 0.359676 0.000666667
 0.984914 -0.141928   1.11634 -0.095502 0.000666667
 0.990827 -0.153063   1.10226 -0.151509 0.000666667
 0.996238 -0.137442   1.10636 -0.020102 0.000666667
 0.991887 -0.149852    1.1053 0.181505 0.000666667
 0.993576 -0.143206   1.11049 0.0564435 0.000666667
 0.991029 -0.143779   1.11099 -0.213178 0.000666667
 0.985007 -0.138178   1.11939 0.0263544 0.000666667
 0.993091 -0.156261    1.1011 0.28221 0.000666667
0.993455 -0.15206  1.11155 -0.217307 0.000666667
  1.00129 -0.140776   1.10068 -0.190932 0.000666667
 0.993657 -0.143533   1.11167 0.0776471 0.000666667
 0.988119 -0.145688   1.11201 0.00542228 0.000666667
 0.989824 -0.132914   1.11001 -0.0764654 0.000666667
 0.983755 -0.141802   1.10266 -0.183378 0.000666667
0.979474 -0.14531  1.11107 0.0739207 0.000666667
 0.980464 -0.143323   1.11574 -0.00739144 0.000666667
  0.98976 -0.150107   1.10663 0.153577 0.000666667
 0.985981 -0.139878   1.11726 0.022026 0.000666667
0.989358 -0.14345  1.11113 -0.193434 0.000666667
 0.990721 -0.143815   1.11138 0.0416457 0.000666667
 0.995081 -0.133195   1.09722 0.00872465 0.000666667
 0.993669 -0.150228   1.11607 -0.223694 0.000666667
 0.979578 -0.144713   1.11149 0.072711 0.000666667
 0.993249 -0.159115   1.10461 -0.0448293 0.000666667
 0.990474 -0.153819   1.10842 -0.129758 0.000666667
 0.996974 -0.132824   1.09586 -0.194893 0.000666667
 0.982666 -0.142788   1.11091 0.38468 0.000666667
 0.991859 -0.150943   1.10685 0.177427 0.000666667
 0.990962 -0.142078   1.10831 -0.0255925 0.000666667
 0.991258 -0.141889   1.10903 -0.0152553 0.000666667
0.989134 -0.1526 1.11354 -0.0643433 0.000666667
 0.994114 -0.152234   1.11368 -0.181017 0.000666667
 0.990767 -0.144875    1.1145 0.0276758 0.000666667
 0.985155 -0.139286   1.10662 -0.191934 0.000666667
 0.987888 -0.146768   1.11583 -0.0100678 0.000666667
 0.992382 -0.142378   1.11211 -0.0200567 0.000666667
 0.989191 -0.147248   1.11269 -0.0349973 0.000666667
0.991789 -0.14276   1.1118 -0.0129242 0.000666667
 0.989874 -0.143883   1.10437 0.277626 0.000666667
 0.987259 -0.146822     1.105 0.252211 0.000666667
   1.0008 -0.143005    1.1073 -0.0280034 0.000666667
 0.992425 -0.143646   1.11086 -0.214166 0.000666667
 0.986829 -0.148972   1.11233 -0.0184823 0.000666667
 0.991463 -0.146549   1.10757 0.0378045 0.000666667
  0.99082 -0.151072    1.0977 -0.148666 0.000666667
  0.99265 -0.135364   1.10219 0.0251496 0.000666667
 0.992351 -0.148444   1.11558 0.005965 0.000666667
  0.99503 -0.138184   1.10594 -0.0300125 0.000666667
 0.980951 -0.145722   1.10792 0.345299 0.000666667
 0.987711 -0.151898   1.10942 0.193256 0.000666667
 0.981954 -0.143208   1.10896 0.0486451 0.000666667
 0.990985 -0.136264     1.105 -0.0718914 0.000666667
 0.991789 -0.150229   1.10651 0.177229 0.000666667
 0.973085 -0.144602   1.11075 0.0105151 0.000666667
 0.992985 -0.148674   1.10921 0.0565751 0.000666667
  0.98963 -0.148484   1.11303 -0.0424108 0.000666667
 0.995154 -0.157617    1.1001 0.256497 0.000666667
 0.988686 -0.145906   1.10218 0.288334 0.000666667
 0.990908 -0.143018   1.10917 0.00320893 0.000666667
 0.980811 -0.146639   1.11181 0.0539633 0.000666667
 0.988299 -0.144115   1.11587 -0.0544105 0.000666667
 0.992282 -0.143195   1.11116 0.0045298 0.000666667
0.982122 -0.14031  1.11366 0.0144031 0.000666667
 0.992271 -0.142287   1.10991 -0.0137861 0.000666667
 0.976911 -0.142326    1.1066 0.138658 0.000666667
 0.992053 -0.150602   1.10852 0.163005 0.000666667
 0.989515 -0.146461   1.10962 0.169939 0.000666667
  0.99909 -0.136345   1.10101 -0.144878 0.000666667
 0.992506 -0.150992   1.11371 -0.0171575 0.000666667
 0.987579 -0.139107   1.11875 -0.0859888 0.000666667
 0.987303 -0.157825    1.1055 -0.0705591 0.000666667
 0.987356 -0.159056   1.11268 -0.0316528 0.000666667
 0.987228 -0.145192   1.11172 0.0321911 0.000666667
  0.98012 -0.143907   1.11255 0.0236378 0.000666667
 0.989075 -0.146666   1.11295 0.0464257 0.000666667
 0.987057 -0.149983   1.11397 -0.0245531 0.000666667
 0.991832 -0.152565   1.10628 0.201934 0.000666667
  0.99728 -0.150606   1.10554 0.193464 0.000666667
 0.989488 -0.148503   1.11315 0.00781827 0.000666667
 0.991257 -0.146765   1.10865 -0.0108731 0.000666667
 0.989874 -0.143535   1.11027 -0.174241 0.000666667
 0.984298 -0.141893   1.10892 -0.150293 0.000666667
 0.989125 -0.145115   1.11011 0.0334509 0.000666667
 0.990589 -0.142789   1.10921 0.0164413 0.000666667
 0.99153 -0.14577  1.11606 -0.0113877 0.000666667
  0.98771 -0.143274   1.11074 0.0331741 0.000666667
 0.991787 -0.159814   1.11197 -0.0528191 0.000666667
   0.9875 -0.147593   1.11414 0.0506463 0.000666667
0.987409 -0.1461 1.11211 0.00764462 0.000666667
 0.992822 -0.155245   1.10614 0.184531 0.000666667
 0.987055 -0.157511    1.1092 -0.0842546 0.000666667
  0.98653 -0.146236   1.11165 0.0666628 0.000666667
0.994042 -0.1502 1.10626 -0.00216227 0.000666667
 0.992283 -0.155846   1.10195 0.281903 0.000666667
 0.990004 -0.142089   1.11252 -0.040905 0.000666667
 0.991951 -0.145792   1.11155 -0.216356 0.000666667
  1.00056 -0.137617   1.09865 -0.19356 0.000666667
 0.992175 -0.151862   1.10884 0.163516 0.000666667
 0.985261 -0.149998   1.09401 -0.188354 0.000666667
  1.00156 -0.136971   1.09572 -0.147103 0.000666667
0.990947 -0.1365 1.10642 -0.053199 0.000666667
 0.985275 -0.142426   1.11841 -0.146034 0.000666667
 0.986957 -0.149182   1.11415 -0.0129447 0.000666667
 0.991852 -0.151605   1.10476 0.167031 0.000666667
 0.981204 -0.139154   1.11214 0.216969 0.000666667
 0.991002 -0.144187   1.11247 0.0448813 0.000666667
 0.980883 -0.143592   1.11116 0.385273 0.000666667
 0.990791 -0.140165   1.12084 -0.0891168 0.000666667
 0.990729 -0.149932   1.12203 0.0769006 0.000666667
 0.991721 -0.148101   1.11527 -0.208625 0.000666667
 0.990582 -0.143128   1.10991 0.003742 0.000666667
  1.00018 -0.139432   1.09705 -0.172321 0.000666667
 0.989044 -0.141595   1.12075 -0.093436 0.000666667
  0.98872 -0.158363   1.11278 -0.0484663 0.000666667
 0.987013 -0.153306   1.11727 -0.0735731 0.000666667
 0.989103 -0.144361   1.10408 0.257522 0.000666667
  1.00174 -0.144624    1.1002 -0.0777881 0.000666667
 0.994156 -0.149369   1.10553 0.00257798 0.000666667
 0.992857 -0.148578   1.10445 -0.0082012 0.000666667
 0.996219 -0.138696   1.11019 0.000327973 0.000666667
 0.988191 -0.156351   1.10101 0.266723 0.000666667
0.989228 -0.14643  1.11619 -0.0323765 0.000666667
 0.990919 -0.143336   1.10823 0.0202207 0.000666667
 0.996116 -0.150267    1.1035 -0.027818 0.000666667
 0.990398 -0.144902   1.10869 0.00101981 0.000666667
 0.993422 -0.150127   1.11188 -0.221809 0.000666667
 0.992639 -0.151143    1.1096 0.175752 0.000666667
 0.984524 -0.148616   1.10053 0.394176 0.000666667
  0.99021 -0.149179   1.11459 -0.0380973 0.000666667
 0.987858 -0.140164   1.11084 0.0164072 0.000666667
 0.988114 -0.151472   1.11408 -0.0406834 0.000666667
  0.99321 -0.157903   1.10661 -0.0726554 0.000666667
 0.981243 -0.140034   1.10767 0.15222 0.000666667
 0.989207 -0.142192   1.11105 -0.170732 0.000666667
 0.990773 -0.151273   1.10734 0.176947 0.000666667
 0.99234 -0.15065  1.10901 0.178429 0.000666667
  0.99284 -0.148207   1.11411 -0.219353 0.000666667
 0.998422 -0.136214   1.09978 -0.169344 0.000666667
 0.988866 -0.148057   1.10896 0.19163 0.000666667
 0.982064 -0.138706   1.11172 0.208243 0.000666667
 0.986912 -0.149167   1.11323 0.0382137 0.000666667
 0.993981 -0.154017   1.10553 0.187886 0.000666667
 0.993301 -0.150275   1.10471 -0.0200928 0.000666667
 0.986226 -0.145502    1.1059 0.264638 0.000666667
 0.981522 -0.137369   1.11188 0.191898 0.000666667
 0.983816 -0.140618   1.10502 -0.190489 0.000666667
 0.993043 -0.134594   1.10505 -0.0629781 0.000666667
 0.978545 -0.144342   1.11368 0.0302643 0.000666667
  0.99319 -0.143386   1.10965 -0.0216945 0.000666667
0.990108 -0.14928  1.11527 -0.0429281 0.000666667
 0.989724 -0.154665   1.11361 0.0517188 0.000666667
 0.989445 -0.158084   1.10443 -0.0728386 0.000666667
 0.980661 -0.150987   1.11275 0.150729 0.000666667
  0.99485 -0.140597   1.11508 -0.207863 0.000666667
 0.993848 -0.150302   1.11539 -0.19414 0.000666667
 0.980583 -0.147619   1.10861 0.0660758 0.000666667
 0.977923 -0.147503   1.10813 0.0793875 0.000666667
  0.99125 -0.146319   1.11507 -0.0177074 0.000666667
0.993157 -0.14471  1.10827 0.0518069 0.000666667
 0.990499 -0.151081   1.10687 0.166911 0.000666667
 0.984726 -0.143864   1.11064 0.366717 0.000666667
 0.990146 -0.142514   1.10955 -0.0220711 0.000666667
 0.983442 -0.142495   1.11806 -0.189932 0.000666667
 0.993729 -0.151768   1.11126 -0.228201 0.000666667
 0.990594 -0.147448   1.11679 -0.0168365 0.000666667
 0.994813 -0.151219   1.10669 0.167493 0.000666667
 0.992005 -0.146557   1.11147 -0.0285472 0.000666667
0.988383 -0.15141  1.11343 -0.0299379 0.000666667
   0.9906 -0.145045   1.11124 -0.000978163 0.000666667
 0.989243 -0.146495   1.10962 0.183544 0.000666667
 0.990569 -0.148728   1.11363 -0.0305506 0.000666667
  0.99624 -0.153308    1.1062 0.201286 0.000666667
 0.990025 -0.157777    1.1095 -0.0491788 0.000666667
0.992189 -0.14758  1.11462 -0.201279 0.000666667
 0.993156 -0.143508   1.10939 0.0328557 0.000666667
 0.989918 -0.149854   1.12526 -0.275889 0.000666667
 0.991409 -0.151484   1.10566 0.177207 0.000666667
 0.995058 -0.150232   1.11359 -0.195465 0.000666667
 0.976382 -0.134756   1.10094 -0.043801 0.000666667
 0.991357 -0.139951    1.1095 0.00877744 0.000666667
 0.995515 -0.137863   1.10723 -0.0201302 0.000666667
 0.994055 -0.140343   1.11734 -0.209207 0.000666667
 0.980849 -0.144563   1.10977 0.0302811 0.000666667
0.991698 -0.14145  1.11014 -0.16966 0.000666667
 0.992819 -0.150181   1.10665 0.00323949 0.000666667
  0.99239 -0.157992    1.1059 -0.0539018 0.000666667
 0.982691 -0.138442    1.1151 0.216146 0.000666667
  0.98369 -0.141801   1.10494 -0.175501 0.000666667
 0.989302 -0.144483   1.11545 -0.0108629 0.000666667
 0.991137 -0.145401   1.10347 0.306306 0.000666667
 0.987879 -0.145834   1.11576 -0.0129725 0.000666667
 0.990825 -0.144871   1.09232 -0.18167 0.000666667
 0.989861 -0.148817   1.10534 0.180085 0.000666667
 0.992068 -0.153449   1.10676 0.194421 0.000666667
 0.992304 -0.143532   1.11171 -0.000412638 0.000666667
 0.990028 -0.150398   1.11567 -0.0451505 0.000666667
 0.989531 -0.149369   1.11419 -0.0416501 0.000666667
 0.991288 -0.147028   1.11098 0.0458105 0.000666667
 0.993297 -0.134669   1.09905 -0.00808627 0.000666667
 0.990607 -0.152806   1.10985 0.197518 0.000666667
  0.99228 -0.139553   1.11059 -0.194696 0.000666667
 0.999692 -0.140887   1.09844 -0.172007 0.000666667
 0.992159 -0.157309   1.10205 -0.0708949 0.000666667
 0.989473 -0.152171   1.10673 0.195819 0.000666667
 0.984564 -0.143317   1.10937 -0.138107 0.000666667
  1.00115 -0.134825   1.09632 -0.179776 0.000666667
 0.990127 -0.144036   1.11085 0.0376037 0.000666667
 0.988583 -0.151476   1.10725 -0.166495 0.000666667
 0.985382 -0.157529   1.11519 -0.00935957 0.000666667
 0.990833 -0.145585   1.11064 0.170797 0.000666667
 0.991594 -0.150826   1.11006 0.201802 0.000666667
 0.991092 -0.148927   1.11635 0.0443612 0.000666667
 0.989098 -0.143263   1.11761 -0.109635 0.000666667
 0.991573 -0.145121   1.11657 -0.0101187 0.000666667
 0.978572 -0.138574   1.11144 0.217221 0.000666667
 0.983146 -0.141468   1.10549 -0.186143 0.000666667
 0.997933 -0.150262   1.10406 0.198514 0.000666667
 0.993107 -0.150182   1.11455 -0.223367 0.000666667
 0.982965 -0.141764   1.11059 0.38395 0.000666667
 0.987909 -0.159791   1.11106 -0.0233443 0.000666667
 0.995814 -0.139296   1.11731 -0.174414 0.000666667
 0.997897 -0.140515   1.10873 -0.013118 0.000666667
 0.990344 -0.153007   1.10769 0.193005 0.000666667
 0.994248 -0.128316   1.09315 -0.0365049 0.000666667
0.990984 -0.15006  1.11396 -0.0230737 0.000666667
 0.989876 -0.145501   1.10828 0.18481 0.000666667
 0.988524 -0.143664   1.11251 0.0331216 0.000666667
 0.985824 -0.151719   1.11641 -0.121437 0.000666667
 0.991334 -0.150535   1.11466 -0.030921 0.000666667
 0.987981 -0.139875   1.10736 -0.190314 0.000666667
  0.98962 -0.151522   1.10567 0.180012 0.000666667
 0.994097 -0.138312   1.10674 -0.0200845 0.000666667
 0.992201 -0.138386   1.10505 -0.0782617 0.000666667
0.988678 -0.15114  1.11354 -0.021461 0.000666667
 0.995159 -0.147646   1.11241 -0.205368 0.000666667
 0.979569 -0.135509   1.11222 0.226527 0.000666667
 0.990046 -0.143154   1.11123 -0.0350756 0.000666667
 0.991003 -0.147512   1.10878 0.181638 0.000666667
 0.989403 -0.148554   1.11719 0.00505676 0.000666667
 0.986926 -0.139631   1.11519 -0.0562638 0.000666667
 0.994116 -0.152242   1.10637 0.177133 0.000666667
 0.991418 -0.141309    1.1094 -0.0211705 0.000666667
 1.00159 -0.14551  1.10478 0.0360912 0.000666667
 0.990336 -0.151437   1.10903 0.17993 0.000666667
 0.986206 -0.146257   1.11086 0.359278 0.000666667
 0.989858 -0.140448   1.10821 -0.00157596 0.000666667
 0.995132 -0.137719   1.10434 -0.0240972 0.000666667
 0.985031 -0.142085    1.1169 -0.069302 0.000666667
 0.979748 -0.143759   1.11113 0.0632324 0.000666667
  0.98776 -0.156429   1.11292 0.0548428 0.000666667
 0.988585 -0.149152   1.11448 -0.0505584 0.000666667
 0.992071 -0.137999   1.10353 -0.0653583 0.000666667
 0.989693 -0.159136   1.10426 -0.0418713 0.000666667
 0.989777 -0.145597   1.10375 0.249647 0.000666667
 0.986679 -0.152618   1.11317 -0.0689535 0.000666667
 0.985211 -0.142987   1.10731 -0.159363 0.000666667
 0.982573 -0.141417    1.1072 0.176421 0.000666667
 0.992907 -0.144392   1.10789 0.0176787 0.000666667
 0.995431 -0.133482   1.10231 -0.0235114 0.000666667
 0.987484 -0.159721   1.11242 -0.0483801 0.000666667
 0.990096 -0.150698   1.10864 0.167702 0.000666667
 0.992867 -0.153016   1.11154 0.161019 0.000666667
 0.987122 -0.153428    1.1086 0.0777822 0.000666667
 0.990681 -0.151718    1.1102 0.161812 0.000666667
 0.985908 -0.154129   1.11469 -0.0291179 0.000666667
 0.988052 -0.142458   1.11622 -0.056439 0.000666667
 0.996649 -0.134552   1.09635 -0.204778 0.000666667
0.992478 -0.14492  1.11057 0.0418785 0.000666667
 0.979094 -0.146697   1.10641 0.0764213 0.000666667
 0.990954 -0.150783   1.10611 0.199452 0.000666667
 0.984803 -0.144042   1.10984 0.364497 0.000666667
 0.974844 -0.146802   1.10981 0.00349317 0.000666667
 0.978016 -0.144861   1.11659 -0.00181909 0.000666667
0.987656 -0.1487  1.1145 0.0131142 0.000666667
 0.989109 -0.152725   1.10551 0.177953 0.000666667
 0.986655 -0.149554   1.11432 -0.0234125 0.000666667
 0.989325 -0.145326   1.11565 -0.0196848 0.000666667
 0.988653 -0.145438   1.11554 -0.00585794 0.000666667
 0.988908 -0.147723   1.10277 0.274285 0.000666667
 0.988091 -0.147952    1.1028 0.289422 0.000666667
 0.986861 -0.153645   1.11453 0.0315404 0.000666667
0.987543 -0.14772  1.11283 0.0139423 0.000666667
 0.988522 -0.144836   1.11384 0.0674683 0.000666667
 0.983073 -0.139166   1.11864 -0.1809 0.000666667
 0.986017 -0.157519   1.11107 -0.173629 0.000666667
 0.979569 -0.151925   1.11285 0.133399 0.000666667
 0.991416 -0.150783   1.10773 0.182685 0.000666667
 0.986978 -0.151959   1.11477 -0.0486351 0.000666667
 0.990649 -0.142775   1.11053 -0.197111 0.000666667
 0.987595 -0.149681   1.11682 -0.0146061 0.000666667
 0.988022 -0.152066   1.10567 -0.132754 0.000666667
 0.994849 -0.147459   1.12171 0.0717344 0.000666667
 0.993036 -0.148656   1.12053 0.101507 0.000666667
0.988412 -0.14471  1.10479 0.290047 0.000666667
 0.986754 -0.151752   1.11059 0.0435387 0.000666667
  1.00242 -0.139509   1.09585 -0.153237 0.000666667
 0.989385 -0.141285   1.11264 -0.0310389 0.000666667
 0.995281 -0.151746   1.10653 0.212572 0.000666667
0.986965 -0.14429  1.11167 0.0175218 0.000666667
 0.986585 -0.136632   1.11721 0.0106103 0.000666667
 0.991739 -0.135006    1.1013 -0.0615205 0.000666667
 0.980449 -0.147365   1.10674 0.295926 0.000666667
 0.988823 -0.152298   1.10491 -0.162672 0.000666667
  1.00753 -0.146578   1.10428 -0.249911 0.000666667
 0.989814 -0.146158   1.11398 -0.0309393 0.000666667
 0.997286 -0.150637   1.10596 0.182125 0.000666667
 0.991591 -0.148353   1.12277 0.104676 0.000666667
 0.990296 -0.149456   1.12021 0.0507116 0.000666667
 0.987903 -0.152735   1.11001 0.0795992 0.000666667
 0.982183 -0.135715   1.11092 0.196294 0.000666667
 0.986995 -0.158851   1.11267 -0.0724042 0.000666667
 0.991359 -0.149159   1.11303 -0.0206063 0.000666667
 0.990186 -0.143488   1.11053 -0.020544 0.000666667
  1.00097 -0.133897   1.09844 -0.169308 0.000666667
 0.986736 -0.143971   1.11673 -0.131501 0.000666667
 0.989535 -0.155596   1.10642 -0.132203 0.000666667
0.988584 -0.1518 1.10972 0.181427 0.000666667
 0.982667 -0.148392   1.12249 0.0433356 0.000666667
 0.988763 -0.151428   1.11383 -0.0452151 0.000666667
 0.987773 -0.139734   1.11978 -0.093919 0.000666667
  0.99081 -0.142361   1.10971 -0.00216699 0.000666667
 0.980634 -0.138503   1.11516 0.218924 0.000666667
 0.993355 -0.153063    1.1068 0.167906 0.000666667
 0.998116 -0.138327   1.10634 -0.00302648 0.000666667
 0.988091 -0.145833   1.10572 0.274341 0.000666667
 0.992002 -0.134534   1.10789 -0.0540141 0.000666667
 0.988351 -0.153905   1.11147 0.0599434 0.000666667
 0.986971 -0.154173   1.10982 0.0537036 0.000666667
 0.990344 -0.147184   1.11301 -0.0151254 0.000666667
 0.989995 -0.149498   1.11266 -0.0267509 0.000666667
 0.991056 -0.136971   1.10749 -0.0773636 0.000666667
 0.991727 -0.143144   1.11222 -0.0171244 0.000666667
  0.99505 -0.157978   1.10727 -0.0577711 0.000666667
 0.990868 -0.143182   1.11125 -0.023863 0.000666667
  1.00335 -0.137978   1.09853 -0.19165 0.000666667
   0.9912 -0.152255   1.10515 0.20038 0.000666667
  0.99184 -0.146784   1.11521 -0.0301233 0.000666667
 0.984804 -0.137405   1.12127 -0.221008 0.000666667
 0.989753 -0.147736   1.11562 -0.00812747 0.000666667
 0.989827 -0.148896    1.1145 0.0511608 0.000666667
  0.99384 -0.148143   1.11434 -0.195658 0.000666667
 0.993177 -0.149483   1.10685 -0.0291719 0.000666667
 0.993043 -0.150364   1.10388 -0.0236301 0.000666667
  1.00294 -0.145613   1.10441 0.0166531 0.000666667
  0.98938 -0.147077   1.11696 0.00708294 0.000666667
 0.989804 -0.156595    1.1083 -0.0471814 0.000666667
 0.995411 -0.150909   1.10673 -0.0117121 0.000666667
 0.993527 -0.149558   1.11196 -0.188548 0.000666667
 0.995927 -0.136582    1.1054 -0.0673439 0.000666667
 0.986414 -0.157738   1.11262 -0.06013 0.000666667
 0.981804 -0.137018   1.11219 0.229776 0.000666667
  1.00872 -0.147847   1.10287 -0.244823 0.000666667
 0.990901 -0.148905   1.11334 -0.0426751 0.000666667
 0.979681 -0.141367   1.11684 -0.012665 0.000666667
 0.987443 -0.141304   1.11793 0.0154499 0.000666667
 0.986523 -0.155077   1.10942 -0.151193 0.000666667
  1.00844 -0.150498   1.10458 -0.29615 0.000666667
0.987182 -0.15222  1.10945 0.0473921 0.000666667
 0.994512 -0.149635   1.11384 -0.205642 0.000666667
 0.992795 -0.151884   1.10634 -0.0156303 0.000666667
 0.991813 -0.146593   1.10748 -0.00909894 0.000666667
 0.988336 -0.151331   1.10442 0.178572 0.000666667
 0.988012 -0.154767   1.10966 0.118136 0.000666667
 0.990681 -0.144354   1.10971 -0.0382497 0.000666667
 0.992182 -0.139854   1.11138 0.012543 0.000666667
 0.992977 -0.157645   1.10632 -0.0644231 0.000666667
 0.993792 -0.150921   1.11498 -0.229158 0.000666667
 0.989866 -0.146229   1.11189 0.00826599 0.000666667
 0.987716 -0.158216   1.10976 -0.0746534 0.000666667
 0.990934 -0.156907   1.10493 -0.0540112 0.000666667
 0.987688 -0.144942   1.11649 0.00660339 0.000666667
 0.990269 -0.139997    1.1117 -0.196671 0.000666667
 0.991537 -0.151791   1.10975 0.169308 0.000666667
0.982153 -0.14113  1.10651 0.183979 0.000666667
 0.987846 -0.154156   1.11429 -0.0943147 0.000666667
 0.993413 -0.150246   1.11196 -0.220398 0.000666667
  0.99403 -0.144214   1.12503 0.0842284 0.000666667
 0.993174 -0.135287   1.10604 -0.0712481 0.000666667
 0.990103 -0.144065   1.11197 -0.190215 0.000666667
 0.988266 -0.146641   1.11056 0.0186891 0.000666667
  0.98863 -0.150769   1.10997 0.172009 0.000666667
0.987121 -0.14654  1.11226 0.0598218 0.000666667
 0.987487 -0.154717   1.11093 0.0392619 0.000666667
0.986905 -0.15097  1.11501 -0.0258534 0.000666667
 0.994092 -0.152451   1.11113 -0.2178 0.000666667
  0.99034 -0.141365   1.10924 -0.0188659 0.000666667
 0.987262 -0.138367   1.11775 -0.0128705 0.000666667
 0.989689 -0.143917   1.11209 -0.0233666 0.000666667
0.988595 -0.15185  1.10643 -0.12994 0.000666667
 0.999932 -0.152638   1.10635 0.185183 0.000666667
 0.991215 -0.145098   1.11017 -0.00528011 0.000666667
 0.989703 -0.149108   1.10621 0.162971 0.000666667
  0.99043 -0.147012   1.10198 0.2891 0.000666667
 0.976761 -0.148293   1.10655 0.284721 0.000666667
 0.986587 -0.143196   1.10117 -0.165638 0.000666667
 0.988594 -0.153938   1.11491 0.0419973 0.000666667
 0.989657 -0.148451   1.11345 0.0151974 0.000666667
  0.99349 -0.135283   1.10756 -0.0803171 0.000666667
 0.986715 -0.153992   1.09746 -0.000919255 0.000666667
 0.990122 -0.151435   1.10872 0.190611 0.000666667
 0.987787 -0.145194   1.11278 0.0260347 0.000666667
 0.999145 -0.137037   1.10106 -0.181415 0.000666667
  1.00136 -0.143304   1.11017 -0.0567679 0.000666667
  0.99136 -0.150755   1.10687 0.183134 0.000666667
 0.988683 -0.143783   1.11631 -0.079548 0.000666667
 0.996551 -0.141116   1.10748 -0.0220786 0.000666667
 0.988815 -0.143732   1.11243 0.0540186 0.000666667
 0.989211 -0.145956    1.1154 -0.016938 0.000666667
0.985336 -0.14074  1.11877 -0.0063632 0.000666667
 0.996188 -0.137925   1.10679 -0.0217952 0.000666667
 0.987908 -0.151428   1.10963 0.17438 0.000666667
 0.990443 -0.144983   1.11148 -0.0275052 0.000666667
  0.98793 -0.141171   1.11048 0.00230051 0.000666667
 0.990424 -0.145588   1.10889 0.0440118 0.000666667
 0.991882 -0.144543    1.1127 0.0541826 0.000666667
  0.98534 -0.148274   1.11457 -0.0341112 0.000666667
 0.995874 -0.137824   1.10913 -0.0158244 0.000666667
 0.984114 -0.153133   1.11463 0.032763 0.000666667
 0.994987 -0.141318   1.11386 -0.201095 0.000666667
 0.986662 -0.146146    1.1106 -0.0114427 0.000666667
  1.00613 -0.147585   1.10437 -0.287148 0.000666667
 0.986837 -0.148591   1.11337 -0.0189602 0.000666667
 0.995293 -0.139201   1.10862 -0.0160057 0.000666667
 0.993715 -0.151715   1.11189 -0.222837 0.000666667
 0.989675 -0.148005   1.11585 0.0226653 0.000666667
 0.989403 -0.147401   1.10271 0.277983 0.000666667
 0.986278 -0.154804   1.11546 -0.0550148 0.000666667
 0.986265 -0.154273   1.10846 0.0637339 0.000666667
 0.994526 -0.152758   1.10434 0.170627 0.000666667
 0.993182 -0.137033   1.10317 -0.0526112 0.000666667
 0.987323 -0.153245   1.11053 0.0882037 0.000666667
 0.990933 -0.148401   1.11582 0.00948624 0.000666667
 0.979505 -0.140222     1.096 -0.143758 0.000666667
 0.988268 -0.153921   1.11512 0.0355293 0.000666667
 0.991045 -0.148591   1.11394 -0.0214878 0.000666667
 0.990493 -0.151043   1.10706 0.177235 0.000666667
  0.98813 -0.155344   1.11085 0.0445586 0.000666667
 0.990028 -0.142854   1.11072 -0.00605183 0.000666667
 0.980028 -0.140453   1.10966 0.15019 0.000666667
  0.98681 -0.149993     1.114 -0.0282124 0.000666667
 0.988215 -0.150252   1.11444 -0.0502848 0.000666667
 0.979805 -0.142486   1.11068 0.356128 0.000666667
0.988976 -0.15126  1.10825 0.182013 0.000666667
 0.988441 -0.151884   1.10619 -0.173805 0.000666667
 0.988881 -0.153047   1.10811 -0.1738 0.000666667
  1.00886 -0.149419   1.10156 -0.268148 0.000666667
  0.98353 -0.150282   1.10093 0.381222 0.000666667
 0.989463 -0.149487   1.10563 0.261741 0.000666667
0.988504 -0.144 1.1122 0.020884 0.000666667
0.990032 -0.15119  1.10583 0.180342 0.000666667
 0.993902 -0.150666   1.11497 -0.233575 0.000666667
 0.989426 -0.149543   1.10483 0.175646 0.000666667
  0.99307 -0.136222   1.10386 -0.0385151 0.000666667
 0.980478 -0.143612   1.10944 0.0478951 0.000666667
0.988168 -0.14881  1.11393 0.0119002 0.000666667
 0.988248 -0.145303   1.11303 0.00204404 0.000666667
 0.986729 -0.155266   1.11092 0.0711409 0.000666667
 0.991023 -0.149947   1.10528 0.150847 0.000666667
 0.977387 -0.139276   1.10669 0.166775 0.000666667
 0.989595 -0.137484   1.10278 -0.0525314 0.000666667
  0.98085 -0.135763   1.11644 0.21508 0.000666667
 0.979843 -0.152354   1.11147 0.148567 0.000666667
  0.98936 -0.144462   1.10421 0.263826 0.000666667
0.980102 -0.14044  1.10904 0.170834 0.000666667
0.989485 -0.14583  1.11218 0.0059756 0.000666667
  0.99378 -0.150149   1.12564 0.0816033 0.000666667
 0.989032 -0.151072   1.11414 -0.0522556 0.000666667
  0.99113 -0.144058   1.10989 -0.187333 0.000666667
 0.980927 -0.138254   1.10923 0.151085 0.000666667
 0.992584 -0.139055   1.11052 -0.199221 0.000666667
0.993409 -0.13583  1.10424 -0.0769261 0.000666667
 0.986195 -0.151245   1.11263 -0.0161403 0.000666667
 0.988293 -0.146323   1.11631 -0.0279733 0.000666667
 0.983729 -0.136741   1.12024 -0.202199 0.000666667
 0.987315 -0.152782   1.10925 0.1959 0.000666667
 0.979846 -0.140562   1.10553 0.158468 0.000666667
 0.988083 -0.147021   1.10547 0.244323 0.000666667
 0.990884 -0.158065   1.10533 -0.0637707 0.000666667
 0.983569 -0.135803    1.1137 0.208812 0.000666667
 0.989896 -0.151478   1.11471 -0.0243468 0.000666667
0.993578 -0.13653  1.10374 -0.0789921 0.000666667
 0.994907 -0.151626   1.11148 -0.187005 0.000666667
  0.99083 -0.149096   1.12102 0.0855112 0.000666667
 0.994521 -0.135658   1.10385 0.00682271 0.000666667
 0.994221 -0.149691   1.11284 -0.222531 0.000666667
 0.983584 -0.142118   1.10626 -0.206284 0.000666667
 0.988899 -0.141917    1.1073 -0.184899 0.000666667
 0.988493 -0.151875   1.11717 -0.0662163 0.000666667
 0.987693 -0.151807   1.11444 -0.0949933 0.000666667
  0.99296 -0.145839   1.10906 -0.0297045 0.000666667
 0.989392 -0.144632   1.11375 0.0288284 0.000666667
 0.991246 -0.134328   1.10103 0.0197473 0.000666667
 0.990161 -0.144484   1.10885 0.0463983 0.000666667
  0.98901 -0.145647   1.11799 0.0136824 0.000666667
 0.983621 -0.137061   1.11294 0.207975 0.000666667
 0.989414 -0.148664    1.1173 -0.02778 0.000666667
 0.991677 -0.156895   1.10424 -0.0627089 0.000666667
 0.988202 -0.157919   1.10886 -0.0386487 0.000666667
0.989796 -0.14832  1.11372 -0.00340122 0.000666667
0.987277 -0.15283  1.11171 0.0593659 0.000666667
 0.987869 -0.146928   1.10362 0.277131 0.000666667
 0.979639 -0.150922   1.11028 0.147802 0.000666667
 0.990655 -0.148678   1.10707 0.162021 0.000666667
  1.00209 -0.146005    1.1052 0.00552136 0.000666667
 0.991467 -0.143866   1.11997 -0.0616207 0.000666667
 0.989435 -0.146506   1.11365 0.0327643 0.000666667
 0.990743 -0.153992   1.11378 0.0648828 0.000666667
 0.975112 -0.146166   1.10651 0.0784564 0.000666667
0.985807 -0.14756  1.11443 0.00222816 0.000666667
 0.989009 -0.151365   1.11323 -0.0380688 0.000666667
0.988888 -0.14816  1.11458 -0.0303476 0.000666667
 0.978262 -0.150045   1.11605 0.29053 0.000666667
  0.99011 -0.158771   1.10533 -0.0611718 0.000666667
 0.990851 -0.145159   1.11576 -0.0392991 0.000666667
 0.998735 -0.136228    1.1011 -0.133053 0.000666667
 0.983162 -0.137348   1.11643 -0.0367078 0.000666667
 0.992588 -0.156585   1.10112 0.292361 0.000666667
 0.999454 -0.152536   1.10465 0.170984 0.000666667
 0.991802 -0.141477   1.10852 -0.0127186 0.000666667
 0.989195 -0.142503   1.11068 -0.022618 0.000666667
 0.988646 -0.150428    1.1145 -0.0431526 0.000666667
 0.990551 -0.144379   1.11196 0.0440286 0.000666667
0.988912 -0.14665  1.11612 -0.0129594 0.000666667
0.998032 -0.14013  1.10812 -0.0427708 0.000666667
 0.990477 -0.151459   1.10637 0.178464 0.000666667
 0.980184 -0.143037   1.11044 0.0413387 0.000666667
 0.988708 -0.147859   1.11356 0.0544326 0.000666667
 0.980567 -0.140618   1.10838 0.13788 0.000666667
 0.984332 -0.150016    1.1146 -0.00938846 0.000666667
  0.97637 -0.135645   1.10033 -0.0353025 0.000666667
0.993369 -0.15187  1.10575 0.187011 0.000666667
 0.994871 -0.152624    1.1056 0.196613 0.000666667
 0.990379 -0.141863    1.1114 -0.014365 0.000666667
  0.99134 -0.153126   1.10501 0.200991 0.000666667
0.987129 -0.1545 1.11594 0.042694 0.000666667
 0.987121 -0.154225   1.11454 0.0275541 0.000666667
 0.988708 -0.154384   1.11182 0.0615924 0.000666667
 0.992828 -0.156871   1.10162 0.276785 0.000666667
 0.987783 -0.140553   1.11769 -0.0971584 0.000666667
0.988704 -0.14417  1.11411 0.056971 0.000666667
 0.987391 -0.153871   1.12133 -0.178975 0.000666667
 0.989573 -0.153458   1.11472 0.049594 0.000666667
 0.994811 -0.134192   1.10361 -0.00812341 0.000666667
 0.990094 -0.142377   1.10969 0.0162428 0.000666667
 0.990042 -0.145931   1.10839 0.168365 0.000666667
 0.988994 -0.153459    1.1101 0.0628711 0.000666667
 0.997141 -0.141418   1.11816 -0.19663 0.000666667
 0.976162 -0.148676   1.10566 0.283377 0.000666667
 0.974352 -0.144647   1.11072 0.0106593 0.000666667
 0.989258 -0.151032   1.10754 0.173426 0.000666667
 0.986227 -0.139543   1.11577 0.0114379 0.000666667
0.988587 -0.14419  1.11057 0.00607219 0.000666667
 0.988935 -0.142889   1.11161 0.0265343 0.000666667
   0.9912 -0.154739   1.12337 -0.0268366 0.000666667
 0.989021 -0.144553   1.11322 0.0366201 0.000666667
 0.991936 -0.149913   1.11419 -0.00754402 0.000666667
 0.990777 -0.145865    1.1117 -0.179915 0.000666667
 0.998082 -0.137474   1.10755 -0.0148402 0.000666667
 0.989201 -0.153357   1.11271 0.0352616 0.000666667
 0.991334 -0.151418   1.10387 -0.0431407 0.000666667
 0.990769 -0.145057   1.11066 0.037178 0.000666667
 0.991062 -0.145967   1.11259 -0.0160941 0.000666667
 0.982095 -0.143828    1.1095 0.397332 0.000666667
 0.990549 -0.143748   1.10892 -0.0130923 0.000666667
  1.00225 -0.143963     1.104 0.0218969 0.000666667
 0.988958 -0.149024   1.11436 -0.0159438 0.000666667
 0.990424 -0.150684   1.10659 0.163567 0.000666667
 0.989335 -0.146002   1.11506 0.0129484 0.000666667
 0.995092 -0.137635    1.1027 -0.0538892 0.000666667
 0.993875 -0.138288   1.10193 -0.0814945 0.000666667
 0.990529 -0.147747   1.10225 0.27056 0.000666667
0.988323 -0.14817  1.11453 0.0363447 0.000666667
 0.988645 -0.145945   1.10564 0.300993 0.000666667
 0.989118 -0.149336   1.11726 -0.0285269 0.000666667
 0.989255 -0.151869    1.1084 -0.191859 0.000666667
 0.979909 -0.142799   1.10995 0.366611 0.000666667
 0.990902 -0.143725   1.11087 -0.0167201 0.000666667
  1.00116 -0.140214    1.0963 -0.187787 0.000666667
 0.987204 -0.150503   1.11519 -0.0310662 0.000666667
 0.990712 -0.152434   1.10548 -0.139298 0.000666667
 0.992493 -0.142399   1.10985 -0.0250886 0.000666667
 0.989977 -0.152894   1.10682 -0.174684 0.000666667
 0.988471 -0.148864   1.10922 0.166872 0.000666667
 0.989707 -0.145079   1.11131 -0.0190188 0.000666667
 0.998035 -0.151041   1.10579 0.187236 0.000666667
 0.992282 -0.150077   1.11194 -0.215694 0.000666667
 0.985985 -0.141654   1.11949 -0.0885681 0.000666667
 0.992719 -0.148889     1.104 -0.0317249 0.000666667
 0.987262 -0.147195   1.11511 0.0111311 0.000666667
 0.991792 -0.137552   1.09807 -0.0198042 0.000666667
 0.989756 -0.145749   1.10361 0.276331 0.000666667
 0.988086 -0.146474   1.11099 0.0114039 0.000666667
 0.989556 -0.157393   1.11148 -0.0612928 0.000666667
  0.98137 -0.141147   1.10703 0.170897 0.000666667
 0.999347 -0.150581   1.10472 0.199248 0.000666667
 0.990997 -0.142739   1.11036 0.0138727 0.000666667
 0.991833 -0.157784   1.10641 -0.0485237 0.000666667
 0.989665 -0.151086   1.11574 -0.0922889 0.000666667
 0.992532 -0.150697   1.11637 -0.0298561 0.000666667
 0.998343 -0.153234   1.10582 0.191113 0.000666667
 0.990031 -0.148879   1.10986 0.0372387 0.000666667
  0.99095 -0.142692   1.10979 -0.02195 0.000666667
  0.99412 -0.144506   1.11058 -0.0527696 0.000666667
0.978684 -0.14753  1.10699 0.084962 0.000666667
 0.997192 -0.139047   1.10728 -0.0364359 0.000666667
 0.989364 -0.142845   1.11981 -0.0839731 0.000666667
 0.990521 -0.138332   1.10383 -0.0451018 0.000666667
 0.989184 -0.143622   1.11084 -0.0207356 0.000666667
 0.991603 -0.145428   1.11561 -0.00693232 0.000666667
 0.988284 -0.155955   1.11607 -0.036264 0.000666667
  0.99594 -0.152648   1.10682 0.187419 0.000666667
 0.989909 -0.153514    1.1137 0.0570098 0.000666667
 0.987716 -0.141282   1.11874 -0.0824713 0.000666667
 0.991748 -0.148029   1.10766 -0.0238291 0.000666667
 0.991391 -0.137793    1.1045 -0.0739539 0.000666667
0.993139 -0.14433  1.11182 -0.207076 0.000666667
 0.990028 -0.146799   1.10391 0.298062 0.000666667
 0.993125 -0.142515    1.1124 -0.0384163 0.000666667
 0.992161 -0.157808   1.10706 -0.086461 0.000666667
  0.98831 -0.150337   1.11583 -0.00444412 0.000666667
 0.989388 -0.147825   1.12093 0.0697372 0.000666667
 0.990239 -0.151617   1.11003 0.18004 0.000666667
 0.990402 -0.148196    1.1126 -0.0283229 0.000666667
 0.994784 -0.150662   1.10716 0.182892 0.000666667
 0.986793 -0.152297    1.1142 -0.0542628 0.000666667
 0.994364 -0.150296   1.10728 0.175464 0.000666667
 0.980171 -0.143803   1.11048 0.0349096 0.000666667
 0.988688 -0.142461   1.11097 0.0250857 0.000666667
 0.995253 -0.149767   1.11377 -0.211681 0.000666667
 0.988527 -0.150351   1.11998 0.0785201 0.000666667
 0.989063 -0.146591   1.11173 -0.0183468 0.000666667
 0.993674 -0.139302   1.11196 -0.00775196 0.000666667
  1.00772 -0.148846   1.10476 -0.287357 0.000666667
 0.992169 -0.149425   1.11569 -0.0395998 0.000666667
  1.00268 -0.145121   1.09905 -0.0679804 0.000666667
 0.983656 -0.142461   1.10978 -0.139496 0.000666667
 0.985401 -0.148796   1.11425 -0.0142527 0.000666667
 0.983666 -0.144704   1.11879 -0.139569 0.000666667
 0.982155 -0.136845   1.11518 0.197263 0.000666667
 0.994309 -0.157839   1.10615 -0.0729941 0.000666667
 0.999822 -0.137001   1.10309 -0.145565 0.000666667
 0.993654 -0.137595   1.10478 -0.0779646 0.000666667
 0.988081 -0.152182   1.10781 -0.167915 0.000666667
 0.989407 -0.151547    1.1154 -0.0503625 0.000666667
 0.992934 -0.154302   1.10672 0.193529 0.000666667
 0.994248 -0.141635   1.11538 -0.19866 0.000666667
 0.988492 -0.148033   1.11698 -0.00564141 0.000666667
 0.990795 -0.143143   1.10974 -0.00755365 0.000666667
 0.993484 -0.150206   1.11474 -0.227047 0.000666667
 0.990631 -0.146114   1.10971 0.0463185 0.000666667
 0.983099 -0.153993   1.11246 0.0131722 0.000666667
 0.986893 -0.144565   1.10455 0.279518 0.000666667
 0.990761 -0.153261   1.10861 0.146111 0.000666667
  0.98429 -0.141777   1.11861 -6.62127e-05 0.000666667
 0.989957 -0.144182   1.10489 0.275633 0.000666667
 0.983304 -0.141639   1.10501 -0.184696 0.000666667
 0.990367 -0.154288   1.10902 0.166703 0.000666667
0.990133 -0.14632  1.11423 0.0152195 0.000666667
 0.980652 -0.138054   1.11218 0.219621 0.000666667
 0.989331 -0.153257   1.10748 -0.177661 0.000666667
 0.991499 -0.150434   1.10576 0.177574 0.000666667
 0.995037 -0.142407   1.11528 -0.184678 0.000666667
 0.983455 -0.142948   1.11015 -0.154654 0.000666667
 0.988726 -0.150374   1.10786 0.189495 0.000666667
 0.987056 -0.151236   1.11713 -0.106596 0.000666667
 0.991659 -0.143482   1.10684 0.0289484 0.000666667
 0.987055 -0.142966   1.12035 -0.083565 0.000666667
 0.990183 -0.141949   1.10568 -0.185168 0.000666667
 0.990723 -0.142062   1.10858 0.00676763 0.000666667
 0.996081 -0.149316   1.10376 -0.0304312 0.000666667
 0.990451 -0.151559   1.10747 0.157591 0.000666667
 0.995521 -0.139431    1.1084 -0.0172311 0.000666667
0.996509 -0.15191  1.10672 0.188481 0.000666667
 0.982591 -0.149019   1.10004 0.378489 0.000666667
 0.990574 -0.146385   1.11151 0.0583039 0.000666667
 0.999088 -0.136664   1.10001 -0.128298 0.000666667
 0.989802 -0.150244   1.10806 0.180833 0.000666667
 0.993021 -0.144554   1.10989 -0.221404 0.000666667
 0.989214 -0.152504   1.11415 -0.0682671 0.000666667
 0.992619 -0.139235   1.10597 -0.0791688 0.000666667
 0.992407 -0.135234   1.10193 0.0395556 0.000666667
 0.988077 -0.149875   1.10798 -0.0259699 0.000666667
 0.989275 -0.150215   1.12246 0.101158 0.000666667
 0.986975 -0.146969   1.11964 -0.0132357 0.000666667
0.985569 -0.14836  1.11489 -0.0119639 0.000666667
0.987911 -0.14807  1.11589 -0.0137823 0.000666667
 0.991375 -0.133911   1.10273 0.0103108 0.000666667
 0.988409 -0.145689   1.10369 0.281711 0.000666667
 0.988905 -0.148289   1.11588 -0.0166724 0.000666667
 0.988039 -0.149983    1.1083 0.206015 0.000666667
0.986822 -0.15121  1.11465 -0.0800464 0.000666667
 0.989915 -0.151173   1.11454 -0.0540641 0.000666667
 0.985881 -0.149032   1.11817 -0.0754674 0.000666667
 0.988796 -0.144788   1.11273 0.0477373 0.000666667
 0.984095 -0.142286   1.11644 -0.138951 0.000666667
 0.977568 -0.141432   1.10794 0.175567 0.000666667
 0.989327 -0.144201   1.11106 -0.16542 0.000666667
  0.98965 -0.147992   1.11418 -0.01483 0.000666667
  0.97938 -0.143418   1.11264 0.0573589 0.000666667
 0.989261 -0.147594   1.11443 -0.0378398 0.000666667
 0.989638 -0.147818   1.11033 0.0209185 0.000666667
 0.979898 -0.144233   1.11302 0.0721498 0.000666667
 0.986253 -0.145993   1.10967 0.348617 0.000666667
0.987959 -0.1522 1.10823 0.194527 0.000666667
  0.99168 -0.151869   1.10671 0.19145 0.000666667
 0.996239 -0.140147   1.10258 -0.0247965 0.000666667
 0.986012 -0.140028   1.11751 0.0138785 0.000666667
 0.985829 -0.140424   1.11808 -0.0724705 0.000666667
 0.999611 -0.140118   1.09922 -0.189452 0.000666667
 0.994654 -0.143237   1.11792 -0.192083 0.000666667
 0.991281 -0.142764   1.11036 -0.021628 0.000666667
 0.988427 -0.155528   1.11303 0.0484324 0.000666667
 0.987012 -0.152657   1.10945 0.056001 0.000666667
 0.987448 -0.148928   1.11284 -0.0436289 0.000666667
 0.987647 -0.145594   1.10555 0.261916 0.000666667
 0.987273 -0.149847   1.11342 -0.0239252 0.000666667
 0.991161 -0.143818     1.112 -0.0453881 0.000666667
 0.991735 -0.146284   1.11057 0.0448335 0.000666667
0.989145 -0.1453  1.1133 0.000224666 0.000666667
 0.991445 -0.157167   1.10816 -0.0301914 0.000666667
 0.991925 -0.151421   1.10631 0.178513 0.000666667
 0.988923 -0.148771   1.10357 0.28296 0.000666667
0.994741 -0.14907  1.11172 -0.186893 0.000666667
0.989619 -0.14407  1.10934 0.0464774 0.000666667
   1.0005 -0.143941   1.10065 -0.0628053 0.000666667
 0.987756 -0.147982   1.10628 -0.0428552 0.000666667
 0.989966 -0.142976   1.10941 -0.0393714 0.000666667
  1.00041 -0.132424   1.09757 -0.190639 0.000666667
 0.985091 -0.144111   1.11927 -0.13054 0.000666667
 0.980723 -0.138577   1.10913 0.145894 0.000666667
 0.984862 -0.142312   1.10518 -0.186369 0.000666667
 0.994708 -0.150067   1.11506 -0.215643 0.000666667
 0.988057 -0.154368   1.10812 0.0390094 0.000666667
 0.991479 -0.145122   1.10906 0.0509819 0.000666667
0.978375 -0.15897  1.11559 -0.148625 0.000666667
0.989242 -0.14369  1.11142 0.00404998 0.000666667
 0.986655 -0.155302   1.11162 0.0602119 0.000666667
 0.994095 -0.150542   1.10537 -0.0310897 0.000666667
 0.987636 -0.150035   1.11722 -0.100056 0.000666667
0.98878 -0.1506 1.11404 -0.0482849 0.000666667
 0.991748 -0.150994   1.11527 -0.0431078 0.000666667
 0.989922 -0.147704   1.11091 0.0455309 0.000666667
  0.99097 -0.145529   1.10815 -0.0410494 0.000666667
 0.991443 -0.148208   1.11537 -0.0371784 0.000666667
  1.00369 -0.136132   1.09857 -0.185894 0.000666667
 0.989566 -0.143982   1.11077 -0.0147046 0.000666667
 0.995983 -0.152674   1.10351 0.192067 0.000666667
 0.99034 -0.15011   1.1082 0.197447 0.000666667
 0.989669 -0.150723   1.10932 0.180429 0.000666667
 0.998593 -0.151138   1.10544 0.204228 0.000666667
 0.988641 -0.152144   1.10674 -0.137848 0.000666667
 0.988347 -0.161735   1.11224 -0.0526083 0.000666667
 0.990353 -0.148828   1.11484 -0.0209628 0.000666667
 0.987511 -0.147402   1.10577 0.285216 0.000666667
 0.986896 -0.153493   1.10676 -0.16583 0.000666667
 0.990753 -0.148236   1.11167 0.0378683 0.000666667
 0.977392 -0.141463   1.10754 0.132279 0.000666667
 0.991796 -0.140338   1.11154 -0.00627848 0.000666667
 0.993089 -0.136175   1.10079 -0.0727433 0.000666667
 0.981975 -0.142391   1.11064 0.044829 0.000666667
 0.989851 -0.154581   1.10944 0.0491674 0.000666667
 0.992437 -0.153688   1.10381 0.182946 0.000666667
  0.98424 -0.144719   1.11056 0.348458 0.000666667
 0.992452 -0.157225   1.10648 -0.0651507 0.000666667
 0.992402 -0.140552   1.11339 -0.174482 0.000666667
 0.990353 -0.148378    1.1209 0.072681 0.000666667
 0.990373 -0.149676   1.11455 -0.0131859 0.000666667
 0.990857 -0.156107   1.10018 0.257794 0.000666667
 0.982335 -0.139335   1.11685 -0.177651 0.000666667
 0.988255 -0.150543   1.10548 0.206382 0.000666667
0.988314 -0.15165  1.10921 0.191098 0.000666667
 0.989789 -0.152147   1.10629 0.159014 0.000666667
 0.991517 -0.142569   1.11122 -0.0309074 0.000666667
  0.99447 -0.150499   1.10528 -0.026687 0.000666667
 0.988679 -0.151768   1.11565 -0.0405507 0.000666667
 0.980964 -0.138969   1.11376 0.212907 0.000666667
 0.984982 -0.141026   1.09805 -0.0788422 0.000666667
  0.98099 -0.152447   1.11244 0.148845 0.000666667
 0.994686 -0.149426   1.11487 -0.2149 0.000666667
 0.988984 -0.148408   1.11448 -0.0311758 0.000666667
  0.99116 -0.141409    1.1082 0.00479888 0.000666667
 0.987785 -0.151118   1.10465 0.188668 0.000666667
 0.993978 -0.135697   1.10189 0.0122641 0.000666667
 0.989337 -0.149009   1.11712 -0.0186826 0.000666667
 0.994773 -0.147316   1.11236 -0.212417 0.000666667
 0.981845 -0.152707   1.09755 -0.02909 0.000666667
 0.981207 -0.144887   1.10962 0.0823513 0.000666667
 0.982042 -0.149144   1.10408 0.366492 0.000666667
 0.993105 -0.158703    1.0996 0.235759 0.000666667
 0.989956 -0.148882   1.11672 -0.0125963 0.000666667
  1.00118 -0.136834   1.09813 -0.172423 0.000666667
 0.996302 -0.151427   1.10496 0.204482 0.000666667
 0.998898 -0.137673   1.10181 -0.145536 0.000666667
 0.991572 -0.146501   1.11579 -0.00860798 0.000666667
 0.989438 -0.140427   1.10842 -0.0172727 0.000666667
 0.992741 -0.146382   1.11382 0.0100517 0.000666667
 0.995176 -0.153846   1.10446 0.191336 0.000666667
 0.990304 -0.149886   1.10736 0.168787 0.000666667
 0.994752 -0.140525   1.11555 -0.21464 0.000666667
 0.994173 -0.140908   1.10957 -0.211768 0.000666667
 0.986931 -0.149001   1.11372 -0.0199068 0.000666667
0.989679 -0.15605  1.10635 -0.0633993 0.000666667
 0.994207 -0.150069   1.11629 -0.220798 0.000666667
 0.989982 -0.145988   1.11102 0.00587565 0.000666667
 0.980619 -0.150078   1.10117 0.411994 0.000666667
 0.989239 -0.148772   1.10995 0.0140057 0.000666667
 0.989387 -0.154194   1.10683 -0.128872 0.000666667
 0.987174 -0.147003   1.11531 0.0358293 0.000666667
 0.988817 -0.148661   1.10888 0.0406771 0.000666667
0.989546 -0.14456  1.11212 0.0342921 0.000666667
 0.995202 -0.154849   1.10443 0.176435 0.000666667
 0.988689 -0.150311   1.11531 -0.0371443 0.000666667
 0.993837 -0.150151   1.10384 -0.0314508 0.000666667
 0.993688 -0.148622   1.10368 -0.0128231 0.000666667
 0.993401 -0.136231   1.10384 -0.0615565 0.000666667
  0.98848 -0.152187   1.11113 0.073662 0.000666667
  1.00159 -0.146796   1.10556 0.0412149 0.000666667
 0.988496 -0.148396   1.11544 -0.00427369 0.000666667
 0.980999 -0.143166   1.11015 0.384818 0.000666667
 0.993327 -0.135571    1.1025 -0.0113359 0.000666667
 0.979684 -0.149973   1.11283 0.158267 0.000666667
 0.991866 -0.151534    1.1131 -0.0189872 0.000666667
 0.989238 -0.143781   1.11219 -0.0225013 0.000666667
 0.991343 -0.155145   1.10518 -0.0780623 0.000666667
 0.980555 -0.141688    1.1103 0.397351 0.000666667
 0.982607 -0.145045   1.11076 0.357504 0.000666667
0.976228 -0.14305  1.11584 0.00209302 0.000666667
 0.983855 -0.157112   1.11148 -0.188855 0.000666667
 0.990719 -0.144665   1.11169 0.0123159 0.000666667
 0.981878 -0.139574   1.10716 0.189003 0.000666667
 0.983964 -0.144249   1.10825 -0.152485 0.000666667
 0.988696 -0.144844    1.1111 0.0458716 0.000666667
 0.994072 -0.148069   1.10424 0.139662 0.000666667
 0.987249 -0.150817   1.10875 0.172429 0.000666667
 0.988933 -0.152071    1.1114 0.0578484 0.000666667
 0.989121 -0.145664   1.10429 0.274134 0.000666667
 0.996952 -0.138695   1.10322 -0.000526617 0.000666667
 0.988718 -0.149452   1.11656 -0.0002438 0.000666667
 0.988347 -0.151325   1.10704 0.170605 0.000666667
 0.991789 -0.147823   1.10829 0.0439578 0.000666667
 0.991273 -0.144909   1.11018 0.0222935 0.000666667
 0.985349 -0.143324   1.11761 -0.145823 0.000666667
 0.996745 -0.137605   1.10622 -0.0244984 0.000666667
 0.994525 -0.150185   1.10602 0.176981 0.000666667
 0.983883 -0.148944    1.1012 0.374847 0.000666667
 0.993752 -0.157687   1.10462 -0.0693538 0.000666667
 0.982193 -0.150221   1.09982 0.426805 0.000666667
 0.993725 -0.135617   1.10374 -0.0446984 0.000666667
 0.981128 -0.142106   1.11432 0.00886858 0.000666667
  0.99468 -0.149045   1.11244 -0.196398 0.000666667
   1.0036 -0.148031   1.10588 0.0472313 0.000666667
    1.002 -0.140598   1.09918 -0.182774 0.000666667
 0.991828 -0.146826   1.10802 0.17128 0.000666667
 0.988061 -0.150553   1.11405 -0.0389118 0.000666667
 0.990038 -0.141797   1.11278 -0.179613 0.000666667
 0.978823 -0.143871   1.11328 0.00401349 0.000666667
  0.99404 -0.149224   1.10671 0.00621267 0.000666667
 0.994628 -0.151162   1.10518 0.176188 0.000666667
0.994107 -0.1416 1.11502 -0.203251 0.000666667
  1.00441 -0.158203   1.11293 -0.119535 0.000666667
 0.993807 -0.153502   1.11255 -0.2045 0.000666667
   1.0004 -0.140212   1.09854 -0.188031 0.000666667
 0.990096 -0.146411   1.11118 0.0431788 0.000666667
 0.988187 -0.150002   1.11589 -0.104383 0.000666667
 0.987973 -0.150971    1.1145 -0.0569208 0.000666667
0.990801 -0.15479  1.11464 0.0392952 0.000666667
 0.990758 -0.151273   1.11521 -0.00722641 0.000666667
 0.989059 -0.152878   1.11103 0.0492889 0.000666667
 0.992064 -0.145926   1.11382 -0.0315712 0.000666667
  0.98401 -0.140666   1.10605 -0.183252 0.000666667
 0.989085 -0.157726   1.11055 -0.0518441 0.000666667
  0.99352 -0.139782   1.10961 -0.203234 0.000666667
 0.981541 -0.138341    1.1143 0.204734 0.000666667
 0.992783 -0.151023   1.10611 0.172782 0.000666667
 0.993093 -0.150628   1.10548 -0.0187467 0.000666667
0.991701 -0.14223  1.11086 -0.0313275 0.000666667
 0.992484 -0.160292   1.10512 -0.0850896 0.000666667
 0.987865 -0.147162   1.10269 0.248647 0.000666667
 0.987259 -0.145675   1.11942 0.00799382 0.000666667
  0.98649 -0.146933   1.10346 0.30022 0.000666667
 0.990023 -0.146008   1.11168 0.0475878 0.000666667
 0.987346 -0.147148    1.1157 0.0489391 0.000666667
 0.975206 -0.149097   1.10617 0.0764305 0.000666667
 0.994222 -0.149336   1.11256 -0.214383 0.000666667
 0.986365 -0.148527   1.11284 -0.030972 0.000666667
 0.990803 -0.144734   1.11038 -0.0580078 0.000666667
 0.979665 -0.147513   1.10832 0.297173 0.000666667
 0.989705 -0.147634   1.11284 0.0419619 0.000666667
 0.987779 -0.157892     1.112 -0.0617442 0.000666667
 0.988095 -0.157377    1.1041 -0.0674607 0.000666667
  0.99654 -0.152489     1.107 0.187253 0.000666667
 0.990202 -0.143952   1.11035 -0.179279 0.000666667
 0.987516 -0.142059   1.12282 -0.0790983 0.000666667
 0.981568 -0.141006   1.10777 0.355636 0.000666667
 0.984495 -0.154158   1.10924 -0.154808 0.000666667
  1.00233 -0.137477   1.09742 -0.195279 0.000666667
 0.990892 -0.142421   1.10866 -0.00946514 0.000666667
  0.99196 -0.151502   1.10984 0.18864 0.000666667
 0.993172 -0.139802   1.10243 -0.0823527 0.000666667
 0.987319 -0.149255   1.11209 0.00958892 0.000666667
  0.99437 -0.150587   1.10831 -0.0193703 0.000666667
 0.990803 -0.149318   1.11038 0.0410418 0.000666667
 0.989989 -0.151719   1.11056 0.159313 0.000666667
 0.994277 -0.151256   1.11485 -0.223685 0.000666667
 0.993858 -0.134932    1.1014 0.0137717 0.000666667
 0.984958 -0.148736   1.11202 -0.0201663 0.000666667
 0.980584 -0.143172   1.10841 0.372043 0.000666667
 0.988378 -0.145905   1.11305 0.0362117 0.000666667
  1.00296 -0.145982   1.10488 0.0267577 0.000666667
 0.989322 -0.159327   1.11119 -0.0565352 0.000666667
0.989112 -0.14238  1.10914 -0.0321209 0.000666667
 0.992232 -0.157247   1.10437 -0.0614394 0.000666667
 0.994083 -0.153702   1.11302 -0.228712 0.000666667
0.990556 -0.15804   1.1071 -0.053263 0.000666667
 0.993411 -0.152921   1.11278 -0.212359 0.000666667
 0.989594 -0.153522   1.11578 0.0349832 0.000666667
  1.00587 -0.148252    1.1022 -0.244411 0.000666667
0.986825 -0.1506  1.1159 -0.0188783 0.000666667
 0.987161 -0.148033   1.11604 -0.0156076 0.000666667
 0.984924 -0.149867   1.09949 0.386162 0.000666667
 0.990993 -0.149307   1.12497 -0.290029 0.000666667
 0.988247 -0.147787   1.10746 0.178616 0.000666667
 0.995133 -0.147559   1.11344 -0.213912 0.000666667
 0.995826 -0.137683   1.10598 -0.0219585 0.000666667
 0.980233 -0.145953   1.11172 0.0753944 0.000666667
 0.984043 -0.141372   1.11602 0.00478905 0.000666667
 0.991452 -0.151329   1.10538 0.194727 0.000666667
 0.992289 -0.155093   1.10639 -0.0693378 0.000666667
 0.989047 -0.155026   1.11067 0.0967961 0.000666667
 0.987286 -0.154227   1.11131 0.0682214 0.000666667
 0.989091 -0.154059   1.10769 0.163946 0.000666667
 0.990387 -0.149447   1.10892 0.0406103 0.000666667
 0.989642 -0.138112   1.10919 0.0155001 0.000666667
 0.986447 -0.146345    1.1036 0.279807 0.000666667
  0.99285 -0.138082   1.10525 -0.00559314 0.000666667
 0.987481 -0.140309   1.11798 -0.0803563 0.000666667
 0.989976 -0.152535   1.10432 0.189372 0.000666667
  0.98948 -0.157099   1.11307 -0.0480201 0.000666667
 0.990868 -0.142598   1.10863 -0.00535465 0.000666667
 0.986686 -0.149055   1.11297 0.0595713 0.000666667
0.991226 -0.14932  1.10994 0.172247 0.000666667
 0.979149 -0.137671   1.11326 0.220904 0.000666667
 0.985759 -0.155178   1.10985 -0.153479 0.000666667
 0.988619 -0.150021   1.10712 0.150624 0.000666667
 0.988741 -0.144822    1.1097 0.0338737 0.000666667
 0.990003 -0.141959   1.11981 -0.0823084 0.000666667
 0.983864 -0.154408   1.11443 0.0231115 0.000666667
0.999437 -0.15227  1.10679 0.201931 0.000666667
0.986012 -0.15113  1.11371 -0.0445838 0.000666667
 0.995292 -0.150598    1.1083 0.164331 0.000666667
 0.990114 -0.158235   1.11193 -0.0731195 0.000666667
 0.989259 -0.154126   1.10749 -0.130711 0.000666667
 0.990365 -0.142848   1.10741 -0.0220885 0.000666667
 0.991207 -0.151574   1.10611 -0.154069 0.000666667
 0.995835 -0.151751   1.10624 0.156064 0.000666667
   0.9897 -0.154198   1.11203 0.0497209 0.000666667
 0.993381 -0.147882   1.11238 -0.213812 0.000666667
 0.991425 -0.143063   1.11274 -0.180547 0.000666667
 0.988675 -0.148935   1.11458 -0.0372047 0.000666667
 0.988263 -0.152643   1.10926 0.190125 0.000666667
0.994317 -0.14703  1.10593 -0.00656133 0.000666667
 0.989182 -0.155266   1.11622 0.0569386 0.000666667
 0.995461 -0.149293   1.10654 -0.0228173 0.000666667
 0.987766 -0.154039   1.11265 0.033817 0.000666667
0.989033 -0.1585 1.11105 -0.0600431 0.000666667
 0.989883 -0.149822   1.11382 -0.0108842 0.000666667
 0.979598 -0.159177    1.1165 -0.164803 0.000666667
 0.991367 -0.144912   1.11144 0.0653212 0.000666667
 0.990105 -0.148668   1.12139 0.0991959 0.000666667
 0.989417 -0.145464   1.11233 0.0250505 0.000666667
 0.987135 -0.150241   1.11415 -0.0347459 0.000666667
 0.990045 -0.142962   1.11156 -0.0349269 0.000666667
0.991484 -0.14351  1.11016 -0.217555 0.000666667
 0.989564 -0.151588   1.10927 0.200155 0.000666667
 0.988414 -0.152932   1.11179 0.0654585 0.000666667
  0.98911 -0.145818   1.11634 -0.0168758 0.000666667
 0.993925 -0.151627   1.11798 -0.220441 0.000666667
 0.988169 -0.139192   1.11715 0.0258689 0.000666667
 0.989607 -0.142664   1.10993 -0.0123906 0.000666667
 0.990337 -0.145053   1.11034 0.0276268 0.000666667
 0.990342 -0.142217   1.10925 -0.00737807 0.000666667
 0.990796 -0.148322   1.11095 0.042016 0.000666667
0.990539 -0.14428  1.11072 0.0566213 0.000666667
0.980589 -0.14289  1.10952 0.0359545 0.000666667
 0.986793 -0.152917   1.11373 0.0467247 0.000666667
 0.993243 -0.136065   1.10614 -0.0607952 0.000666667
  1.00743 -0.147275    1.1033 -0.236835 0.000666667
0.989438 -0.13964  1.10917 0.00915792 0.000666667
 1.00731 -0.14912  1.10165 -0.235753 0.000666667
  0.99249 -0.143966   1.11088 -0.00287303 0.000666667
 0.989606 -0.146945   1.11199 0.00519085 0.000666667
 0.990671 -0.152104   1.10662 0.167153 0.000666667
  0.98396 -0.141064    1.1075 -0.17507 0.000666667
 0.990242 -0.149116   1.11288 -0.0262186 0.000666667
 0.993588 -0.137422   1.10171 -0.0379888 0.000666667
 0.985828 -0.141284   1.11584 -0.0887857 0.000666667
  0.98849 -0.153231   1.10873 -0.135481 0.000666667
 0.992639 -0.148303   1.10502 0.174607 0.000666667
0.990372 -0.14393  1.11089 -0.00730016 0.000666667
 0.989849 -0.143548   1.10421 0.249606 0.000666667
 0.983298 -0.139299   1.11775 -0.193334 0.000666667
 0.981107 -0.144636   1.11098 0.0425921 0.000666667
 0.990441 -0.141198   1.11061 -0.0334659 0.000666667
 0.988864 -0.148592   1.11441 0.0160087 0.000666667
0.990639 -0.14679  1.11696 -0.025207 0.000666667
 0.987579 -0.138753   1.11684 0.0402925 0.000666667
 0.991699 -0.156791   1.10386 -0.0819795 0.000666667
 0.995354 -0.150741   1.10256 -0.0520078 0.000666667
 0.980115 -0.146129   1.10983 0.0269275 0.000666667
 0.988664 -0.149589   1.11611 -0.0226942 0.000666667
 0.983555 -0.141642   1.10638 -0.190351 0.000666667
 0.989396 -0.143849   1.11151 0.0208116 0.000666667
 0.989833 -0.153024   1.11313 0.0425815 0.000666667
  0.98275 -0.141604   1.10717 0.386263 0.000666667
 0.993888 -0.147942   1.11332 -0.227715 0.000666667
 0.991723 -0.155701   1.10503 -0.0722737 0.000666667
 0.990866 -0.141621   1.11194 -0.193619 0.000666667
  0.98664 -0.142689   1.10903 -0.123968 0.000666667
 0.991634 -0.135591   1.10223 -0.0697886 0.000666667
0.993351 -0.1506 1.11401 -0.209012 0.000666667
0.989365 -0.15252   1.1055 0.172954 0.000666667
  0.99064 -0.142493    1.1109 -0.211331 0.000666667
 0.979903 -0.143942   1.11085 0.0695505 0.000666667
 0.990019 -0.144443   1.10865 -0.012983 0.000666667
 0.994749 -0.135665   1.10008 0.0178728 0.000666667
 0.991916 -0.146825   1.10972 0.0463081 0.000666667
 0.987277 -0.153311   1.10919 0.0486124 0.000666667
 0.990596 -0.146164   1.12356 0.0561498 0.000666667
  0.99041 -0.140879   1.11034 -0.00982947 0.000666667
 0.988431 -0.150353   1.11664 -0.0454156 0.000666667


==> output_ims_2_2_2_2/weightedpr_action_3.txt <==
25.3426
 0.990431 -0.154352   1.10928 0.0435711 0.000666667
 0.990349 -0.147504   1.12118 0.0624013 0.000666667
 0.988513 -0.152743    1.1113 0.0412786 0.000666667
 0.990786 -0.155947   1.10631 0.0400159 0.000666667
 0.998087 -0.140311   1.10967 -0.00054086 0.000666667
 0.992135 -0.150851   1.10546 0.176412 0.000666667
  0.99575 -0.143964   1.11326 0.0539683 0.000666667
 0.975724 -0.138136   1.10579 0.187455 0.000666667
  1.00093 -0.149139   1.10506 0.0335853 0.000666667
 0.988137 -0.146696   1.11263 0.0759223 0.000666667
 0.993028 -0.152551   1.10595 0.173471 0.000666667
 0.989486 -0.153168   1.11374 0.0510754 0.000666667
 0.987987 -0.154536   1.10952 0.110074 0.000666667
 0.993513 -0.143521   1.10694 0.00831532 0.000666667
 0.990653 -0.147051   1.10794 -0.0146964 0.000666667
 0.978131 -0.141762   1.10836 0.175572 0.000666667
 0.991736 -0.142903   1.10907 0.0125118 0.000666667
  0.98087 -0.161639   1.11617 0.228738 0.000666667
0.988048 -0.15309  1.10829 0.0571571 0.000666667
 0.988479 -0.148269   1.11407 0.0601221 0.000666667
 0.991504 -0.149992   1.11567 0.0585439 0.000666667
 0.988332 -0.149843    1.1056 0.1488 0.000666667
 0.989543 -0.149805   1.12141 0.0657293 0.000666667
  1.00254 -0.146387   1.10428 0.0127634 0.000666667
 0.980356 -0.154394   1.11166 0.136665 0.000666667
 0.993454 -0.158506   1.10057 0.257033 0.000666667
 0.992476 -0.143245   1.11035 0.0580855 0.000666667
 0.991207 -0.143675   1.10931 0.0516296 0.000666667
 0.990934 -0.151991   1.11229 0.0432761 0.000666667
 0.991036 -0.143759    1.1082 0.0391603 0.000666667
 0.989564 -0.149985   1.10789 0.181254 0.000666667
  1.00907 -0.147704   1.10416 -0.23101 0.000666667
 0.988546 -0.153164   1.11197 0.0697899 0.000666667
 0.991332 -0.142765   1.11074 0.0505619 0.000666667
  0.98772 -0.156641   1.11454 0.0447269 0.000666667
 0.988446 -0.149982   1.12007 0.0674234 0.000666667
 0.987065 -0.149771   1.10774 0.178699 0.000666667
 0.978198 -0.140931   1.10948 0.146295 0.000666667
 0.990579 -0.145454   1.11218 0.0378778 0.000666667
   0.9903 -0.150477   1.10759 0.173011 0.000666667
 0.988814 -0.152709   1.10797 0.0852909 0.000666667
 0.989652 -0.144652   1.10918 0.0461783 0.000666667
 0.992697 -0.149546   1.11182 -0.00550452 0.000666667
 0.990237 -0.148539   1.11948 0.0694597 0.000666667
 0.990782 -0.143675   1.10814 0.0297766 0.000666667
 0.982087 -0.140199   1.10757 0.167404 0.000666667
 0.986993 -0.153776   1.10983 0.0789672 0.000666667
 0.985929 -0.146573   1.11356 0.0478186 0.000666667
 0.989234 -0.144271   1.11482 0.0528632 0.000666667
0.989621 -0.14921  1.11384 0.0487941 0.000666667
 0.991636 -0.148768   1.11197 0.0388621 0.000666667
 0.993881 -0.140632   1.10942 -0.0166458 0.000666667
 0.990872 -0.153178   1.11462 0.071716 0.000666667
 0.991778 -0.145534   1.11161 0.0330306 0.000666667
 0.990643 -0.155061   1.10885 0.0919589 0.000666667
 0.986054 -0.148238   1.11224 0.0584461 0.000666667
 0.990193 -0.150628   1.12027 0.0776222 0.000666667
  0.99064 -0.144805   1.11171 0.0465125 0.000666667
 0.988276 -0.148235   1.11365 0.0469936 0.000666667
  0.98916 -0.150181   1.11004 0.169506 0.000666667
 0.998103 -0.140235   1.10574 0.00231584 0.000666667
0.989615 -0.14621  1.11379 0.0326238 0.000666667
 0.990689 -0.146246     1.109 0.0425727 0.000666667
 0.984966 -0.154652   1.10835 0.0997177 0.000666667
 0.987535 -0.154602   1.11254 0.048188 0.000666667
 0.992824 -0.144213   1.11173 0.0556149 0.000666667
 0.991427 -0.148701   1.12137 0.0996441 0.000666667
  0.98715 -0.143763   1.11168 0.0435245 0.000666667
 0.981203 -0.151281   1.11141 0.13794 0.000666667
 0.991807 -0.145571   1.11301 0.0552395 0.000666667
 0.987347 -0.147727   1.11287 0.0574524 0.000666667
 0.991653 -0.141978   1.11265 0.028681 0.000666667
 0.989613 -0.153226   1.10988 0.0547738 0.000666667
 0.990147 -0.148391   1.11991 0.0932695 0.000666667
 0.994487 -0.157529   1.09905 0.237635 0.000666667
 0.988127 -0.147785   1.11297 0.069449 0.000666667
 0.979104 -0.141406   1.10495 0.147301 0.000666667
0.981767 -0.14091  1.10461 0.164556 0.000666667
 0.980264 -0.140844   1.10449 0.168587 0.000666667
 0.989206 -0.155368   1.10865 0.0282278 0.000666667
 0.980622 -0.150835   1.11104 0.135202 0.000666667
 0.992589 -0.153079   1.11386 0.0550275 0.000666667
 0.992619 -0.147762   1.10976 0.0799906 0.000666667
 0.989814 -0.144235   1.10719 0.0593163 0.000666667
 0.991435 -0.146358   1.11194 0.0411831 0.000666667
 0.991941 -0.146597   1.10995 0.0704205 0.000666667
 0.990026 -0.153705   1.11474 0.0750647 0.000666667
 0.982446 -0.141439   1.10794 0.183481 0.000666667
 0.998101 -0.136798   1.10739 -0.000956065 0.000666667
 0.994357 -0.135673   1.10447 0.00289218 0.000666667
 0.988426 -0.153301   1.11105 0.0795915 0.000666667
 0.987198 -0.148488   1.11042 0.0590374 0.000666667
 0.991934 -0.149089   1.12204 0.0768177 0.000666667
 0.988492 -0.151541   1.10501 0.15902 0.000666667
 0.991053 -0.145993   1.11289 0.0302582 0.000666667
 0.990226 -0.148225   1.10921 0.0360653 0.000666667
 0.990162 -0.154542   1.11519 0.0736469 0.000666667
0.981528 -0.14946  1.11359 0.158376 0.000666667
0.992256 -0.14465  1.10831 0.0601224 0.000666667
 0.990972 -0.151792   1.10618 0.168452 0.000666667
0.991276 -0.1478 1.11099 0.0366014 0.000666667
  0.99207 -0.148892   1.12352 0.0788444 0.000666667
 0.994866 -0.140084   1.11356 -0.0193268 0.000666667
 0.991898 -0.142869    1.1116 -0.00788938 0.000666667
0.992992 -0.14243   1.1097 -0.0316386 0.000666667
 0.991437 -0.146206   1.10798 0.0543526 0.000666667
  0.99273 -0.142616   1.11117 0.0481616 0.000666667
 0.980603 -0.153614   1.11278 0.148577 0.000666667
 0.992926 -0.151091    1.1104 0.165525 0.000666667
0.993475 -0.14384   1.1093 0.041844 0.000666667
 0.989629 -0.146371    1.1166 0.000148865 0.000666667
  0.98886 -0.149106   1.11967 0.0682936 0.000666667
 0.988289 -0.144838   1.11215 0.0563073 0.000666667
 0.988178 -0.148582   1.11059 0.0317672 0.000666667
  0.98607 -0.156388   1.11186 0.0794154 0.000666667
 0.988502 -0.151914   1.10989 0.0560702 0.000666667
 0.988707 -0.144887   1.11245 0.0161257 0.000666667
 0.989646 -0.148405   1.10686 0.166367 0.000666667
 0.989859 -0.152117   1.11103 0.058991 0.000666667
 0.988248 -0.147228   1.11279 0.0184757 0.000666667
 0.980231 -0.152417    1.1111 0.149717 0.000666667
 0.989188 -0.149846   1.12181 0.0540269 0.000666667
 0.983079 -0.138072   1.11452 0.210318 0.000666667
0.990417 -0.14987  1.10477 0.145851 0.000666667
0.980351 -0.1525 1.11085 0.151374 0.000666667
 0.995791 -0.149242   1.10801 0.0491193 0.000666667
 0.983875 -0.142081   1.10756 0.15867 0.000666667
 0.980405 -0.153124   1.11209 0.156091 0.000666667
0.990436 -0.14776   1.1105 0.048048 0.000666667
 0.988012 -0.144744   1.11223 0.0341237 0.000666667
  0.99287 -0.146264   1.10973 0.0341848 0.000666667
 0.989465 -0.155352   1.11429 0.0628901 0.000666667
 0.991301 -0.146975   1.10786 0.0181869 0.000666667
 0.987394 -0.151992   1.11121 0.057749 0.000666667
 0.990435 -0.151021   1.10939 0.152443 0.000666667
   0.9905 -0.154683   1.12362 -0.0413449 0.000666667
 0.991302 -0.155237   1.11307 0.0581262 0.000666667
 0.990479 -0.146426   1.11307 0.054352 0.000666667
 0.979924 -0.140597    1.1049 0.172019 0.000666667
 0.981169 -0.138778   1.10828 0.154925 0.000666667
 0.981443 -0.141099   1.10649 0.182349 0.000666667
 0.984308 -0.142289    1.1064 0.142752 0.000666667
0.989017 -0.15251  1.10834 0.172269 0.000666667
 0.980275 -0.151815   1.11291 0.164769 0.000666667
 0.990066 -0.145965   1.10877 0.0443332 0.000666667
  0.99167 -0.150602   1.10652 0.185577 0.000666667
  1.00105 -0.145395   1.10231 0.00967926 0.000666667
 0.987779 -0.153475   1.10905 0.0915027 0.000666667
0.982205 -0.14015  1.10839 0.140145 0.000666667
  1.00258 -0.146292   1.10563 -0.00575817 0.000666667
 0.991523 -0.148808    1.1117 0.0525859 0.000666667
 0.990563 -0.147448   1.10939 0.0649879 0.000666667
 0.988495 -0.147358   1.12277 0.109746 0.000666667
 0.992501 -0.150681    1.1132 -0.0198614 0.000666667
 0.987458 -0.145135   1.11405 0.0638966 0.000666667
 0.989784 -0.145392   1.11265 0.0621926 0.000666667
 0.979471 -0.141876   1.10936 0.160425 0.000666667
 0.991654 -0.142629   1.11238 0.000243404 0.000666667
0.989884 -0.15402  1.10617 0.162757 0.000666667
 0.989329 -0.146103   1.11006 0.0617036 0.000666667
 0.985885 -0.153889   1.10981 0.0787343 0.000666667
 0.988695 -0.155291   1.10928 0.0469195 0.000666667
 0.988961 -0.154858   1.10998 0.072453 0.000666667
 0.991271 -0.135492   1.10202 0.0294383 0.000666667
 0.986837 -0.145147    1.1151 0.0416524 0.000666667
 0.986211 -0.153034   1.11052 0.0648833 0.000666667
 0.988466 -0.151133   1.12214 0.0679045 0.000666667
 0.991037 -0.154777   1.11479 0.0478869 0.000666667
   0.9816 -0.141212   1.11012 0.157551 0.000666667
 0.992686 -0.142357   1.11266 0.0598607 0.000666667
 0.987746 -0.155255   1.10924 0.138422 0.000666667
 0.979867 -0.141033    1.1077 0.15995 0.000666667
 0.990079 -0.153823   1.11543 0.0373262 0.000666667
 0.990832 -0.147133     1.113 0.0436449 0.000666667
 0.990325 -0.146534   1.11165 0.00958631 0.000666667
  0.98886 -0.149501   1.12088 0.0573183 0.000666667
   0.9986 -0.141035   1.10692 -0.0171426 0.000666667
 0.991823 -0.152807   1.10952 0.164042 0.000666667
 0.990557 -0.140697   1.11147 -0.00058428 0.000666667
 0.992292 -0.142949    1.1107 0.0452791 0.000666667
 0.989438 -0.150461   1.10783 0.161917 0.000666667
 0.980451 -0.162746   1.11555 0.217218 0.000666667
 0.989696 -0.146075   1.11421 0.0442846 0.000666667
 0.988131 -0.139711   1.11912 0.0147828 0.000666667
 0.990824 -0.144578   1.10815 0.0394456 0.000666667
0.989075 -0.15332  1.11076 0.0314217 0.000666667
0.986789 -0.15498  1.11209 0.0671287 0.000666667
 0.992054 -0.149419   1.10774 0.171273 0.000666667
 0.994771 -0.136465   1.10344 -0.0302151 0.000666667
 0.987077 -0.154209   1.11045 0.062417 0.000666667
 0.992697 -0.146944   1.10855 0.0541494 0.000666667
0.991294 -0.15083  1.10522 0.187729 0.000666667
 0.992802 -0.147325   1.11021 0.042416 0.000666667
 0.976471 -0.138692   1.10481 0.170005 0.000666667
 0.990124 -0.143814   1.10994 0.0297043 0.000666667
 0.992149 -0.146086   1.11112 0.0430858 0.000666667
 0.995433 -0.135001   1.10254 0.0433497 0.000666667
 0.988631 -0.143838   1.10913 0.0427072 0.000666667
 0.987286 -0.153965   1.11163 0.0992753 0.000666667
 0.990803 -0.148203   1.10794 0.0147793 0.000666667
 0.980076 -0.149849   1.11304 0.156504 0.000666667
 0.990925 -0.145378   1.10846 0.0638252 0.000666667
 0.994309 -0.133094   1.10166 0.0404856 0.000666667
 0.988029 -0.157319   1.11175 0.0743483 0.000666667
 0.983003 -0.141806   1.10816 0.152704 0.000666667
 0.992686 -0.143572    1.1074 0.0344196 0.000666667
  1.00137 -0.146167   1.10551 0.0130196 0.000666667
  1.00332 -0.146502    1.1064 0.00755938 0.000666667
 0.987427 -0.150957   1.10988 0.0655415 0.000666667
 0.982724 -0.139015   1.10984 0.141749 0.000666667
 0.991923 -0.142682   1.11145 0.0120137 0.000666667
 0.992541 -0.143854   1.11033 0.0410738 0.000666667
 0.990654 -0.143146   1.11813 0.0437736 0.000666667
  0.99289 -0.144739   1.10747 0.0185384 0.000666667
 0.997669 -0.138495   1.10873 -0.0174275 0.000666667
 0.989389 -0.155319   1.11163 0.07803 0.000666667
 0.990971 -0.143666   1.11008 0.0672268 0.000666667
 0.99135 -0.14831  1.10746 0.183192 0.000666667
  1.00157 -0.145895   1.10629 -0.00883839 0.000666667
 0.992077 -0.149625   1.10805 0.0306773 0.000666667
 0.990528 -0.145674   1.11067 0.0390357 0.000666667
 0.989023 -0.152955   1.11398 0.0549811 0.000666667
 0.989428 -0.147851    1.1147 0.0301307 0.000666667
 0.979115 -0.139086   1.10867 0.157715 0.000666667
  1.00354 -0.158701   1.11102 -0.120219 0.000666667
 0.992227 -0.142859   1.10799 0.0330586 0.000666667
 0.989946 -0.145534   1.10783 0.021227 0.000666667
 0.991873 -0.142963   1.11373 0.057927 0.000666667
 0.986086 -0.156557   1.11205 0.0723146 0.000666667
 0.987117 -0.152588   1.10487 0.185665 0.000666667
 0.982645 -0.151311   1.11393 0.121637 0.000666667
 0.992681 -0.147252    1.1036 0.187675 0.000666667
 0.979108 -0.141878   1.10877 0.169975 0.000666667
 0.992878 -0.145903   1.10898 0.0558453 0.000666667
 0.995026 -0.144377   1.10974 0.0787293 0.000666667
  1.00156 -0.146427   1.10458 0.0389134 0.000666667
 0.981419 -0.139372   1.10732 0.199845 0.000666667
 0.989612 -0.153257   1.11394 0.0529384 0.000666667
 0.979392 -0.152696   1.11233 0.164757 0.000666667
 0.981335 -0.140839   1.10841 0.152987 0.000666667
 0.991689 -0.135569   1.10023 0.0342764 0.000666667
 0.981148 -0.151255   1.11257 0.148448 0.000666667
 0.990445 -0.153828   1.11502 0.0490927 0.000666667
 0.990459 -0.145279   1.11155 0.0404862 0.000666667
 0.987049 -0.155182   1.10918 0.0303354 0.000666667
  1.00195 -0.146698   1.10402 0.0402231 0.000666667
 0.989265 -0.150496   1.12239 0.0866686 0.000666667
 0.989774 -0.143423   1.11116 0.0433624 0.000666667
0.987603 -0.1497 1.11222 0.016788 0.000666667
 0.989244 -0.147433    1.1099 0.0614704 0.000666667
0.985291 -0.15295  1.10904 0.0392418 0.000666667
 0.999423 -0.138025   1.10516 -0.0208549 0.000666667
 0.990733 -0.149063   1.11031 0.0495201 0.000666667
0.988805 -0.15228  1.12057 0.0781671 0.000666667
 0.991287 -0.143179   1.11304 0.0288651 0.000666667
  1.00486 -0.147905   1.10576 0.0670998 0.000666667
 0.992013 -0.143359   1.10911 0.0389227 0.000666667
 0.979775 -0.151051   1.11305 0.170409 0.000666667
  0.98898 -0.152253   1.11499 0.0681504 0.000666667
 0.993269 -0.150973    1.1028 0.17009 0.000666667
 0.990426 -0.155051   1.11333 0.0509517 0.000666667
   1.0012 -0.146919   1.10597 0.0635906 0.000666667
 0.991928 -0.141334   1.11441 0.0677004 0.000666667
 0.980315 -0.142252   1.10524 0.168968 0.000666667
0.980619 -0.15145  1.11027 0.16541 0.000666667
  0.99269 -0.145259   1.10708 0.158346 0.000666667
 0.988686 -0.155897   1.11474 0.0399528 0.000666667
 0.997628 -0.140431   1.10557 -0.00564675 0.000666667
 0.989322 -0.145132   1.11452 0.0432855 0.000666667
 0.993705 -0.143398   1.10663 0.0243476 0.000666667
 0.989617 -0.153547   1.11149 0.0568024 0.000666667
 0.978855 -0.140454   1.10754 0.169968 0.000666667
 0.992598 -0.141321   1.11589 0.0652857 0.000666667
 0.992087 -0.142244   1.10824 0.043877 0.000666667
 0.993841 -0.148564    1.1212 0.0903759 0.000666667
 0.989392 -0.154437   1.11455 0.0542077 0.000666667
 0.988373 -0.151491   1.11075 0.0608818 0.000666667
0.988085 -0.1544 1.10872 0.0682108 0.000666667
 0.988945 -0.154762   1.11231 0.0544971 0.000666667
 0.981057 -0.153637   1.11004 0.131979 0.000666667
 0.994898 -0.143901   1.11124 0.0700392 0.000666667
0.993551 -0.14496  1.10857 0.0428749 0.000666667
 0.989317 -0.150334   1.11402 0.0431781 0.000666667
 0.992973 -0.146567   1.10729 0.051277 0.000666667
 0.979206 -0.137123   1.10941 0.161783 0.000666667
 0.991222 -0.144102   1.11305 0.0529119 0.000666667
 0.993733 -0.147773   1.10654 -0.000345073 0.000666667
 0.987153 -0.151881   1.10424 0.168431 0.000666667
  0.98897 -0.150339   1.10712 0.189902 0.000666667
0.988288 -0.15133  1.10444 0.180631 0.000666667
0.991806 -0.14539  1.11011 0.0391658 0.000666667
 0.987887 -0.152607   1.10985 0.190563 0.000666667
 0.980946 -0.155018   1.11273 0.142115 0.000666667
 0.992434 -0.142016   1.11494 0.080261 0.000666667
  0.99045 -0.151277   1.10858 0.164485 0.000666667
0.989596 -0.14343  1.11238 0.0378547 0.000666667
0.99117   -0.15 1.10616 0.180182 0.000666667
0.986999 -0.15492   1.1086 0.111988 0.000666667
 0.990454 -0.145304   1.10969 0.0324456 0.000666667
 0.988806 -0.155179   1.11552 0.0433672 0.000666667
 0.993898 -0.147704   1.10896 0.0530713 0.000666667
 0.991525 -0.153439   1.10889 0.130481 0.000666667
 0.986498 -0.152851   1.11088 0.0716956 0.000666667
 0.988006 -0.155968   1.11634 0.0320108 0.000666667
 0.993107 -0.143486    1.1072 0.0124342 0.000666667
 0.987612 -0.148104   1.11194 0.0417946 0.000666667
0.980021 -0.15176  1.11315 0.141176 0.000666667
 0.994649 -0.147779   1.12134 0.0744889 0.000666667
 0.992322 -0.146215   1.10996 0.0437003 0.000666667
 0.991532 -0.155013   1.10959 0.0499546 0.000666667
  0.98862 -0.145187   1.11019 0.0629494 0.000666667
 0.988957 -0.153897   1.11304 0.0748227 0.000666667
0.981165 -0.14159  1.10918 0.143409 0.000666667
 0.990094 -0.151343   1.11379 0.0561137 0.000666667
 0.981695 -0.140537   1.10845 0.161033 0.000666667
 0.981728 -0.138048   1.10918 0.148188 0.000666667
 0.991166 -0.142256   1.11008 0.0623938 0.000666667
0.990329 -0.15534  1.11092 0.0875142 0.000666667
 0.991456 -0.143968   1.11373 0.0431123 0.000666667
 0.991985 -0.149197   1.12121 0.0751712 0.000666667
 0.986278 -0.156741   1.11385 0.0458834 0.000666667
0.982753 -0.14069  1.10908 0.161956 0.000666667
 0.988956 -0.155065     1.115 0.0525907 0.000666667
  1.00207 -0.144771   1.10431 0.0223427 0.000666667
  1.00025 -0.146432   1.10436 0.0331122 0.000666667
 0.987831 -0.148662   1.12275 0.0733578 0.000666667
 0.992095 -0.149985   1.11528 0.00711866 0.000666667
 0.985765 -0.145605   1.11049 0.0384157 0.000666667
  0.98081 -0.139667   1.11051 0.155719 0.000666667
 0.997182 -0.150866   1.10251 -0.0392797 0.000666667
 0.992708 -0.143761   1.11351 0.0566874 0.000666667
 0.996681 -0.144038   1.11163 0.0402292 0.000666667
0.988847 -0.14498  1.11235 0.0564869 0.000666667
  0.97917 -0.141067   1.10716 0.168926 0.000666667
 0.989829 -0.153666   1.11199 0.073836 0.000666667
  1.00242 -0.148833   1.10657 0.0457316 0.000666667
 0.991531 -0.149269   1.11322 0.0465539 0.000666667
  0.99119 -0.144213   1.10989 0.0501288 0.000666667
 0.990064 -0.146225   1.11308 -0.00515365 0.000666667
0.984871 -0.15004  1.10499 0.189215 0.000666667
0.988386 -0.15561  1.11018 0.0785712 0.000666667
 0.989338 -0.148976   1.10539 0.164248 0.000666667
 0.981742 -0.138434   1.10908 0.137469 0.000666667
0.991041 -0.14962  1.10382 0.170651 0.000666667
 0.996342 -0.144343   1.10993 0.0559003 0.000666667
 0.991514 -0.149068   1.11171 0.0269311 0.000666667
 0.980294 -0.139589    1.1091 0.136279 0.000666667
0.992959 -0.14569  1.10652 0.0537288 0.000666667
 0.991147 -0.142263    1.1124 0.0733834 0.000666667
 0.993101 -0.143767   1.11168 0.00253699 0.000666667
 0.989152 -0.154201   1.11117 0.0536932 0.000666667
 0.987589 -0.151869   1.10886 0.0745582 0.000666667
 0.977754 -0.138401   1.10554 0.168563 0.000666667
 0.988906 -0.156703    1.1102 0.0928166 0.000666667
 0.989136 -0.155598   1.11675 0.0605431 0.000666667
 0.992118 -0.136059   1.09983 0.0421752 0.000666667
0.989411 -0.15275  1.10724 0.183233 0.000666667
 0.979398 -0.141594    1.1069 0.169725 0.000666667
  1.00392 -0.144847   1.10374 0.00192735 0.000666667
 0.991452 -0.153086   1.10386 0.192724 0.000666667
 0.989673 -0.151451   1.10568 0.177435 0.000666667
 0.981485 -0.139154    1.1153 0.192262 0.000666667
 0.990446 -0.143492   1.10949 0.00622608 0.000666667
 0.993208 -0.145137   1.11346 0.0576092 0.000666667
 0.997717 -0.138833    1.1073 -0.00600374 0.000666667
 0.988821 -0.149389   1.10935 0.0395132 0.000666667
0.988681 -0.14879  1.12357 0.0890035 0.000666667
 0.990534 -0.144524   1.10929 0.0604879 0.000666667
 0.991596 -0.142229   1.10773 0.0368081 0.000666667
 0.989623 -0.147753   1.11387 0.0385193 0.000666667
 0.987607 -0.151661   1.11328 0.0629752 0.000666667
 0.989787 -0.139891   1.11096 -0.0110412 0.000666667
 0.991021 -0.150704   1.10513 0.181921 0.000666667
 0.987806 -0.153229   1.11141 0.0842056 0.000666667
 0.990764 -0.146706    1.1139 0.0315707 0.000666667
  0.98737 -0.151327   1.11013 0.0952672 0.000666667
 0.989162 -0.144816   1.11148 0.0354674 0.000666667
 0.990862 -0.143771   1.10925 0.0457676 0.000666667
 0.988032 -0.149509   1.10711 0.19731 0.000666667
  0.98755 -0.148947   1.11435 0.0546767 0.000666667
 0.992861 -0.142893   1.11442 0.0622929 0.000666667
 0.982805 -0.141213    1.1065 0.156698 0.000666667
 0.992427 -0.150284   1.10934 0.0708978 0.000666667
  1.00377 -0.146601   1.10349 0.00580431 0.000666667
 0.982122 -0.151399   1.11475 0.16162 0.000666667
 0.997907 -0.139408    1.1086 -0.00879113 0.000666667
 0.994654 -0.140589   1.11073 -0.0221679 0.000666667
 0.989956 -0.151839   1.11157 0.0706849 0.000666667
 0.986277 -0.150908   1.11269 0.073272 0.000666667
 0.990226 -0.143514   1.10835 0.0313749 0.000666667
 0.991835 -0.152289   1.11274 0.164149 0.000666667
 0.992454 -0.149876   1.10716 0.17422 0.000666667
 0.989566 -0.147637   1.12117 0.0568709 0.000666667
 0.990443 -0.146387   1.10799 0.196248 0.000666667
 0.979722 -0.143001   1.11021 0.144838 0.000666667
 0.991414 -0.145108   1.11011 0.0232101 0.000666667
 0.989547 -0.146134   1.11224 0.0652709 0.000666667
0.977589 -0.1395 1.10732 0.15403 0.000666667
 0.990277 -0.147991   1.11758 0.0168611 0.000666667
 0.989618 -0.151304   1.11004 0.0402701 0.000666667
 0.988792 -0.144149   1.11452 0.0678231 0.000666667
 0.994325 -0.140773    1.1089 -0.0276259 0.000666667
 0.981706 -0.151084   1.11092 0.1631 0.000666667
 0.989968 -0.152368   1.11333 0.0570883 0.000666667
 0.986403 -0.152197   1.10945 0.0537596 0.000666667
 0.988987 -0.146281   1.12411 0.0403507 0.000666667
 0.987939 -0.147106   1.10859 0.0297366 0.000666667
 0.987717 -0.151868   1.10522 0.213919 0.000666667
 0.982379 -0.139443   1.10766 0.154328 0.000666667
 0.987954 -0.156368   1.11306 0.0504094 0.000666667
 0.989702 -0.151672   1.10715 0.170712 0.000666667
 0.978353 -0.140075    1.1091 0.146611 0.000666667
 0.988266 -0.147715   1.12168 0.0939229 0.000666667
0.991431 -0.14983  1.11595 0.0532062 0.000666667
 0.993737 -0.142624   1.11049 0.0535838 0.000666667
  0.99094 -0.143403   1.11562 0.0335228 0.000666667
 0.989768 -0.154451   1.11042 0.113529 0.000666667
 0.988848 -0.147286   1.12235 0.100823 0.000666667
 0.988091 -0.146824   1.11689 0.0546166 0.000666667
 0.989894 -0.144515   1.11135 0.0413344 0.000666667
  1.00506 -0.156976   1.11412 -0.117311 0.000666667
 0.993554 -0.146945   1.10313 0.137367 0.000666667
  1.00212 -0.145566   1.10602 0.0318806 0.000666667
 0.991015 -0.147457   1.11001 0.0656273 0.000666667
  0.98791 -0.148467   1.11977 0.0727045 0.000666667
 0.992379 -0.145723   1.10975 0.0456833 0.000666667
   1.0023 -0.146674   1.10592 0.0343339 0.000666667
 0.993817 -0.143119   1.11262 0.0742164 0.000666667
  1.00352 -0.146237   1.10417 0.00206335 0.000666667
 0.991519 -0.146107   1.10945 0.0624782 0.000666667
 0.979094 -0.150182   1.11078 0.13528 0.000666667
 0.991935 -0.147416   1.10828 0.041616 0.000666667
 0.990794 -0.148446   1.11752 0.0051606 0.000666667
  1.00064 -0.143638   1.10718 -0.0327208 0.000666667
 0.990776 -0.154054   1.10387 0.192912 0.000666667
 0.997757 -0.140137    1.1086 -0.0231519 0.000666667
 0.980135 -0.150078   1.11355 0.17597 0.000666667
 0.991471 -0.151124   1.10464 0.172596 0.000666667
  0.99005 -0.144185   1.11201 0.0389749 0.000666667
 0.991812 -0.143332   1.10951 0.0540439 0.000666667
 0.981248 -0.137791   1.10477 0.187573 0.000666667
 0.989918 -0.152081   1.10965 0.180969 0.000666667
 0.990823 -0.152827   1.10599 0.168049 0.000666667
 0.986109 -0.155177   1.11151 0.0663774 0.000666667
  1.00363 -0.145581   1.10424 0.0281261 0.000666667
  1.00232 -0.146642   1.10375 0.0242071 0.000666667
  0.97965 -0.140558   1.10605 0.165595 0.000666667
0.980342 -0.14069  1.10945 0.161318 0.000666667
  0.98114 -0.137234   1.10715 0.199605 0.000666667
 0.989904 -0.148566   1.11626 0.0422185 0.000666667
 0.993408 -0.134272   1.10161 0.0288209 0.000666667
  0.97889 -0.151971   1.11223 0.150631 0.000666667
0.981859 -0.14143  1.10713 0.160834 0.000666667
  1.00229 -0.147563   1.10552 0.0263959 0.000666667
 0.990849 -0.142844   1.11357 0.0286691 0.000666667
 0.991093 -0.144534   1.10968 0.0273175 0.000666667
 0.989298 -0.144464   1.11372 0.0456337 0.000666667
 0.989994 -0.144362   1.11139 0.0322178 0.000666667
 0.987939 -0.150824   1.10395 0.204769 0.000666667
 0.987507 -0.147711   1.11917 0.0801095 0.000666667
 0.990775 -0.145414   1.10866 0.0263797 0.000666667
 0.987087 -0.151799   1.11134 0.065403 0.000666667
 0.989715 -0.147789   1.11096 0.0562969 0.000666667
  0.98837 -0.149168   1.10572 0.168741 0.000666667
 0.992836 -0.143282   1.10867 0.0287834 0.000666667
 0.991452 -0.151839   1.10504 0.18128 0.000666667
0.990763 -0.14517  1.11184 0.0436936 0.000666667
  1.0013 -0.14765  1.10516 0.0343379 0.000666667
 0.988579 -0.144779   1.11101 0.0537452 0.000666667
 0.989715 -0.155184   1.11039 0.0644601 0.000666667
 0.990265 -0.147403   1.11498 0.0440573 0.000666667
 0.990801 -0.147188   1.11022 0.0479715 0.000666667
0.986394 -0.14685  1.11245 0.0678441 0.000666667
 0.981384 -0.154423   1.11245 0.130447 0.000666667
  0.99004 -0.148603   1.10313 0.162614 0.000666667
 0.990827 -0.149355   1.10672 0.181766 0.000666667
 0.988941 -0.151512     1.112 0.0551733 0.000666667
0.995577 -0.14145   1.1083 -0.00932055 0.000666667
 0.990324 -0.151499   1.12046 0.0517691 0.000666667
 0.990642 -0.149538   1.11615 0.0490018 0.000666667
  0.99469 -0.135574   1.10162 0.0568136 0.000666667
 0.981626 -0.152822   1.11056 0.134234 0.000666667
 0.981431 -0.151671   1.11065 0.135283 0.000666667
 0.992743 -0.143701   1.10878 0.0664198 0.000666667
    0.989 -0.154792   1.10944 0.0979607 0.000666667
  1.00182 -0.146689    1.1049 0.0203638 0.000666667
 0.989954 -0.143662   1.10811 0.0319288 0.000666667
 0.981049 -0.151751   1.11085 0.14278 0.000666667
 0.994747 -0.138712   1.10559 -0.0147434 0.000666667
 0.992211 -0.149083   1.12412 0.0890588 0.000666667
 0.990399 -0.153407   1.11463 0.0666263 0.000666667
0.990368 -0.14719  1.11455 -0.0275977 0.000666667
 0.986981 -0.155532   1.11199 0.0725172 0.000666667
 0.991047 -0.145407   1.10989 0.0565708 0.000666667
 0.991153 -0.150434   1.10491 0.210349 0.000666667
 0.992177 -0.144984   1.11136 0.0837153 0.000666667
 0.992843 -0.148139   1.10948 0.0424537 0.000666667
 0.993074 -0.145438   1.10939 0.0475397 0.000666667
 0.981446 -0.151831   1.11322 0.146788 0.000666667
 0.988863 -0.150529   1.10977 0.0761155 0.000666667
 0.990654 -0.149426   1.10451 0.175097 0.000666667
 0.989555 -0.144185   1.11112 0.0550215 0.000666667
 0.988907 -0.154662    1.1144 0.0603341 0.000666667
 0.988243 -0.155174   1.11283 0.0597314 0.000666667
 0.990862 -0.146764   1.10966 0.050761 0.000666667
0.98909 -0.1464 1.11407 0.0695611 0.000666667
 0.988534 -0.145811   1.11416 0.0640928 0.000666667
  0.99402 -0.147866   1.10444 0.00472654 0.000666667
 0.991197 -0.144795   1.10656 -0.000590834 0.000666667
 0.979776 -0.140951   1.10564 0.155907 0.000666667
 0.989298 -0.148765   1.11696 0.00949666 0.000666667
 0.990494 -0.152209   1.11436 0.0475522 0.000666667
 0.989771 -0.149457   1.10596 0.186929 0.000666667
 0.996016 -0.138412   1.10741 -0.0213416 0.000666667
 0.989366 -0.144589   1.11349 0.0345821 0.000666667
 0.993697 -0.150221   1.10511 0.167824 0.000666667
 0.979798 -0.148822   1.10948 0.156978 0.000666667
  1.00421 -0.147346   1.10504 0.0566132 0.000666667
 0.988153 -0.148336   1.11263 0.0581973 0.000666667
 0.989584 -0.149235   1.11446 0.0515577 0.000666667
 0.989822 -0.152956   1.11448 0.0385611 0.000666667
 0.992374 -0.143405   1.10766 0.0182053 0.000666667
 0.992626 -0.144203   1.11148 0.0572721 0.000666667
0.993232 -0.14129  1.11345 0.0876247 0.000666667
 0.991191 -0.151448   1.10631 0.158781 0.000666667
 0.986904 -0.147268   1.11263 0.0858738 0.000666667
 0.996541 -0.134208   1.10143 0.0474321 0.000666667
 0.977346 -0.138828   1.10556 0.170193 0.000666667
 0.982674 -0.143568   1.10752 0.184336 0.000666667
0.986873 -0.15171  1.10612 0.189316 0.000666667
 0.997248 -0.140843   1.10948 -0.0131126 0.000666667
 0.990585 -0.143984   1.11112 0.0663137 0.000666667
 0.988955 -0.150652   1.11335 0.0496056 0.000666667
 0.992579 -0.151289   1.10414 0.157072 0.000666667
  0.99466 -0.134018   1.10481 -0.000667178 0.000666667
 0.989982 -0.148348   1.10969 0.0504508 0.000666667
 0.976218 -0.139572   1.10655 0.159656 0.000666667
 0.987473 -0.154385   1.11361 0.0638817 0.000666667
 0.980777 -0.148714   1.11324 0.162878 0.000666667
 0.989221 -0.140016    1.1091 0.0149905 0.000666667
 0.991612 -0.146945   1.10581 0.180076 0.000666667
 0.991932 -0.145941   1.11277 -0.00673226 0.000666667
 0.989395 -0.141676    1.1116 0.0715779 0.000666667
  1.00246 -0.146166   1.10481 0.0340495 0.000666667
 0.977854 -0.140024   1.10549 0.148094 0.000666667
 0.988461 -0.156161   1.11484 0.058143 0.000666667
 0.995233 -0.143965   1.11124 0.0750873 0.000666667
 0.989196 -0.147853   1.11459 0.0234278 0.000666667
 0.989364 -0.154679   1.10704 0.156776 0.000666667
 0.989812 -0.151343   1.11067 0.0459593 0.000666667
  0.97652 -0.139641   1.10704 0.167867 0.000666667
 0.98012 -0.15081  1.11001 0.141517 0.000666667
 0.991492 -0.142834    1.1075 0.0445818 0.000666667
  0.99044 -0.144256   1.11178 0.0508085 0.000666667
 0.989045 -0.146197   1.11328 0.0584262 0.000666667
 0.991278 -0.149041   1.11023 0.0506483 0.000666667
 0.979914 -0.141265   1.11118 0.159778 0.000666667
 0.992739 -0.144282   1.11098 -0.0124731 0.000666667
 0.989278 -0.148934    1.1095 -0.00125984 0.000666667
 0.982139 -0.151249   1.11377 0.157405 0.000666667
 0.989786 -0.152202   1.11068 0.152375 0.000666667
0.981368 -0.13821  1.10929 0.149044 0.000666667
 0.991913 -0.147344   1.10955 0.0508586 0.000666667
 0.988119 -0.154757    1.1125 0.0483814 0.000666667
0.995885 -0.13881  1.10949 -0.00861422 0.000666667
 0.987454 -0.149274   1.12041 0.072037 0.000666667
 0.991898 -0.147332   1.10734 0.0362062 0.000666667
0.988248 -0.15006  1.12049 0.0773262 0.000666667
 0.994201 -0.142593   1.11212 0.0750556 0.000666667
 0.986578 -0.146413   1.11264 0.0633194 0.000666667
 0.987324 -0.144409   1.11435 0.054479 0.000666667
 0.979481 -0.152944    1.1127 0.145647 0.000666667
 0.993376 -0.142577   1.10922 0.0301301 0.000666667
 0.982579 -0.134991    1.1123 0.18562 0.000666667
 0.989154 -0.150918   1.10666 0.191369 0.000666667
 0.989176 -0.152517   1.11067 0.0563709 0.000666667
 0.992413 -0.145194   1.10822 0.0566253 0.000666667
0.987909 -0.14563  1.10813 0.0371668 0.000666667
0.981378 -0.13583   1.1108 0.196581 0.000666667
  0.99121 -0.144994   1.10798 0.0527682 0.000666667
0.978975 -0.1407 1.11098 0.161357 0.000666667
0.989993 -0.14714   1.1109 0.00378333 0.000666667
 0.993263 -0.135643     1.102 0.0406443 0.000666667
 0.990487 -0.149939   1.11405 0.0230735 0.000666667
 0.986934 -0.155794   1.10926 0.0734419 0.000666667
  1.00322 -0.145192   1.10345 0.00281797 0.000666667
 0.989463 -0.141053   1.11209 0.0245805 0.000666667
 0.993599 -0.146384   1.11249 -0.00293579 0.000666667
 0.987838 -0.150547   1.10924 0.176577 0.000666667
 0.989125 -0.153906   1.11311 0.0503129 0.000666667
 0.991501 -0.153958    1.1141 0.0780721 0.000666667
 0.990833 -0.144852   1.12227 0.0737241 0.000666667
  0.98647 -0.144503   1.11179 0.0161003 0.000666667
0.997215 -0.13757  1.10755 -0.0134957 0.000666667
 0.990822 -0.150898   1.10524 0.166642 0.000666667
 0.990635 -0.153233   1.11435 0.0433499 0.000666667
 0.988787 -0.152223   1.10987 0.0767796 0.000666667
 0.986201 -0.152499   1.10868 0.191188 0.000666667
   0.9816 -0.153308   1.11281 0.15056 0.000666667
 0.990367 -0.147765   1.11542 0.0224652 0.000666667
 0.992626 -0.143554   1.10995 0.0354534 0.000666667
 0.99404 -0.14915  1.10533 -0.00891869 0.000666667
 0.980383 -0.151952   1.11196 0.136019 0.000666667
0.989849 -0.14812  1.11108 0.0581242 0.000666667
 0.992093 -0.149487   1.10546 0.167761 0.000666667
 0.989823 -0.149364   1.12321 0.109044 0.000666667
 0.990819 -0.144676   1.10674 0.0381239 0.000666667
0.980993 -0.14101  1.10929 0.114722 0.000666667
 0.989966 -0.155125   1.11189 0.0908967 0.000666667
 0.992193 -0.142758   1.11114 0.0415107 0.000666667
 0.989451 -0.154239    1.1151 0.048203 0.000666667
 0.979442 -0.151572   1.10941 0.155138 0.000666667
 0.990107 -0.147518   1.11584 -0.00209041 0.000666667
 0.991103 -0.146672    1.1099 0.0439056 0.000666667
 0.995618 -0.136737   1.10303 -0.0275107 0.000666667
 0.992622 -0.143801   1.11172 0.0100602 0.000666667
 0.979851 -0.141198   1.10954 0.160668 0.000666667
    0.991 -0.147668   1.11386 0.0581662 0.000666667
 0.979549 -0.139917   1.10588 0.143244 0.000666667
 0.989547 -0.145771   1.11389 0.0182955 0.000666667
 0.989265 -0.148191   1.10866 0.048321 0.000666667
 0.991866 -0.147808   1.10925 0.0457688 0.000666667
  1.00801 -0.149462   1.10217 -0.262039 0.000666667
 0.988919 -0.156098    1.1138 0.055532 0.000666667
 0.991607 -0.150818   1.10811 0.169724 0.000666667
 0.986617 -0.153058   1.11177 0.0705586 0.000666667
 0.990079 -0.144155   1.11219 0.0348279 0.000666667
0.988634 -0.15144  1.10863 0.0513647 0.000666667
 0.978722 -0.142375   1.10631 0.135519 0.000666667
 0.990159 -0.146886   1.11087 0.0385115 0.000666667
 0.978963 -0.137987   1.10914 0.158796 0.000666667
 0.988997 -0.152954   1.11456 0.0603484 0.000666667
 0.980318 -0.139903   1.10797 0.145728 0.000666667
 0.988309 -0.152158   1.10469 0.183191 0.000666667
 0.977129 -0.138329   1.10782 0.173925 0.000666667
 0.990239 -0.154516   1.11122 0.0322578 0.000666667
 0.989248 -0.144599   1.11457 0.0467169 0.000666667
  1.00212 -0.146162     1.105 0.00372123 0.000666667
 0.992392 -0.151341    1.1053 0.176417 0.000666667
 0.989326 -0.147072   1.10862 0.0504125 0.000666667
 0.990052 -0.151282   1.11857 0.0592926 0.000666667
0.989786 -0.14977  1.10636 0.157782 0.000666667
 0.988883 -0.153888   1.11079 0.0414192 0.000666667
0.989115 -0.1525 1.10869 0.1634 0.000666667
  0.99514 -0.143726   1.11068 0.0587137 0.000666667
  0.99161 -0.144083   1.10796 0.025618 0.000666667
 0.989564 -0.147587   1.11896 0.0576419 0.000666667
 0.989441 -0.151579   1.11441 0.051429 0.000666667
 0.981846 -0.153334   1.11301 0.135786 0.000666667
  0.99033 -0.153844   1.11579 0.043474 0.000666667
 0.991782 -0.146119    1.1091 0.0437263 0.000666667
 0.992113 -0.149192   1.12424 0.0731931 0.000666667
  0.98996 -0.148595   1.11976 0.0866559 0.000666667
 0.989288 -0.154388   1.11314 0.0902397 0.000666667
 0.990318 -0.146155   1.10747 0.0466787 0.000666667
 0.989285 -0.156319   1.11327 0.0331255 0.000666667
 0.991203 -0.147768   1.11059 0.0419126 0.000666667
 0.987663 -0.147183   1.11589 0.0482664 0.000666667
  0.99267 -0.154139   1.10799 0.182082 0.000666667
 0.989701 -0.149022   1.10588 0.190067 0.000666667
 0.991371 -0.145674   1.10823 0.0419399 0.000666667
 1.0015  -0.148 1.10704 0.0367799 0.000666667
 0.991624 -0.149324   1.11416 0.00816284 0.000666667
 0.980159 -0.142072   1.11027 0.153946 0.000666667
  0.98904 -0.148449   1.11637 0.0397078 0.000666667
     0.99 -0.153549   1.10855 0.0660464 0.000666667
 0.991473 -0.146733   1.10948 0.0337767 0.000666667
 0.991799 -0.151233   1.10743 0.167587 0.000666667
 0.988155 -0.149048   1.11455 0.0514209 0.000666667
 0.990538 -0.147311    1.1143 0.0553825 0.000666667
 0.987613 -0.150391   1.10967 0.044391 0.000666667
  0.98994 -0.144549   1.11183 0.044143 0.000666667
 0.991052 -0.153058   1.11168 0.0933472 0.000666667
 0.989953 -0.151559   1.10872 0.174041 0.000666667
 0.990587 -0.141811   1.11336 0.0512339 0.000666667
 0.989203 -0.153679   1.11032 0.0668432 0.000666667
  0.99852 -0.136446   1.10682 -0.0251765 0.000666667
  1.00035 -0.144802    1.1069 0.0411641 0.000666667
 0.990358 -0.142931   1.11005 0.0360093 0.000666667
 0.992497 -0.144656   1.10719 0.0507481 0.000666667
 0.991305 -0.152948   1.10811 0.154016 0.000666667
 0.986853 -0.144427   1.11493 0.0593252 0.000666667
 0.991428 -0.145812   1.11076 0.0172275 0.000666667
 0.991035 -0.152847   1.11262 0.0735617 0.000666667
  0.98987 -0.150596   1.10586 0.178397 0.000666667
  0.99215 -0.147618   1.11046 0.0342874 0.000666667
 0.979015 -0.141176   1.11229 0.13863 0.000666667
  0.98832 -0.153053   1.11013 0.0880359 0.000666667
 0.990299 -0.143671   1.10879 0.0542433 0.000666667
 0.981428 -0.140301   1.10733 0.163926 0.000666667
0.981607 -0.15387  1.11269 0.127906 0.000666667
 0.994989 -0.139918   1.10603 -0.0222211 0.000666667
 0.988639 -0.150378    1.1209 0.052048 0.000666667
 0.989642 -0.144011   1.11245 0.0454341 0.000666667
 0.980052 -0.139385   1.10876 0.146281 0.000666667
 0.996485 -0.138919   1.10466 -0.0125663 0.000666667
 0.989153 -0.153981   1.11062 0.0585061 0.000666667
 0.989235 -0.143857   1.11037 0.0239229 0.000666667
 0.988975 -0.155518   1.10721 0.0556729 0.000666667
  0.99025 -0.148757   1.11486 -0.00163121 0.000666667
 0.991863 -0.142801   1.11332 0.032273 0.000666667
  0.99057 -0.153613   1.11169 0.073361 0.000666667
 0.989314 -0.154767   1.10926 0.0860446 0.000666667
 0.988211 -0.155644   1.11009 0.101349 0.000666667
   0.9907 -0.144696   1.11036 0.0428275 0.000666667
0.989941 -0.15362  1.11136 0.067588 0.000666667
 0.989033 -0.151205   1.10511 0.188476 0.000666667
 0.996147 -0.139645   1.10255 -0.0273712 0.000666667
 0.988571 -0.154329   1.10869 0.149663 0.000666667
0.990584 -0.15374  1.11353 0.0839751 0.000666667
 0.992102 -0.144634   1.10859 0.0596916 0.000666667
 0.990778 -0.150143    1.1201 0.0536256 0.000666667
 0.987803 -0.148063   1.11276 0.0559928 0.000666667
 0.987323 -0.148991   1.11301 0.0702265 0.000666667
 0.990886 -0.150621    1.1084 0.189382 0.000666667
 0.987611 -0.149005   1.11667 0.0460795 0.000666667
 0.995107 -0.135558   1.10413 -0.0114621 0.000666667
 0.989399 -0.144376   1.11347 0.0515547 0.000666667
  0.97793 -0.153157   1.11207 0.132504 0.000666667
 0.990125 -0.144967   1.11121 0.0639405 0.000666667
 0.989325 -0.156057   1.10923 0.0772405 0.000666667
  0.98081 -0.141802   1.10585 0.18142 0.000666667
 0.987258 -0.154645     1.116 0.0624732 0.000666667
 0.990483 -0.146808   1.10764 0.0286836 0.000666667
  0.99165 -0.144696   1.10893 0.0443485 0.000666667
  0.99024 -0.152476   1.11414 0.0645553 0.000666667
  0.99196 -0.143247   1.11305 0.049193 0.000666667
 1.00295 -0.14613  1.10559 -0.000440448 0.000666667
 0.992832 -0.144723   1.11355 0.0592865 0.000666667
 0.985887 -0.145354   1.11371 0.0705194 0.000666667
 0.981403 -0.138398    1.1095 0.161661 0.000666667
 0.992166 -0.150012    1.1099 0.0617081 0.000666667
  0.98842 -0.146762   1.11287 0.0208563 0.000666667
 0.988178 -0.150965   1.10871 0.161582 0.000666667
  0.99013 -0.145267   1.11271 0.0224405 0.000666667
 0.990593 -0.143234   1.10739 0.0153892 0.000666667
  0.99167 -0.151317   1.10566 0.170561 0.000666667
0.988155 -0.15178  1.10925 0.176741 0.000666667
 0.981537 -0.137865   1.10819 0.14274 0.000666667
 0.990278 -0.150437   1.10837 0.145261 0.000666667
 0.98903 -0.14629  1.10968 0.052271 0.000666667
 0.989372 -0.149574   1.12157 0.095588 0.000666667
 0.990998 -0.155923    1.1148 0.0531051 0.000666667
 0.987927 -0.153317    1.1063 0.203792 0.000666667
0.981658 -0.14085  1.10763 0.148303 0.000666667
 0.989378 -0.155088   1.11307 0.0512997 0.000666667
0.979496 -0.14079  1.10953 0.150275 0.000666667
  0.98959 -0.155113   1.11625 0.0645728 0.000666667
0.981864 -0.14964  1.11309 0.150402 0.000666667
 0.989071 -0.142993    1.1129 0.0112288 0.000666667
 0.988336 -0.152904   1.11073 0.0694458 0.000666667
  1.00272 -0.146001   1.10457 0.00433376 0.000666667
0.988342 -0.15424  1.11055 0.0675115 0.000666667
 0.993676 -0.144141   1.10575 0.0659335 0.000666667
 0.988966 -0.142539      1.11 0.0376468 0.000666667
 0.990435 -0.152183   1.10929 0.0733557 0.000666667
 0.987505 -0.149226   1.11224 0.0752327 0.000666667
 0.993036 -0.145467   1.11259 0.0550752 0.000666667
 0.990124 -0.154341   1.11337 0.0609957 0.000666667
 0.989526 -0.150399   1.10954 0.073871 0.000666667
  0.98727 -0.154788    1.1105 0.121523 0.000666667
  0.99009 -0.149206   1.10637 0.1729 0.000666667
 0.994549 -0.139882   1.10648 -0.0191926 0.000666667
0.981068 -0.15149  1.11085 0.153524 0.000666667
 0.988893 -0.153469   1.11407 0.0488459 0.000666667
0.991449 -0.14647  1.10852 0.048692 0.000666667
  1.00161 -0.146924   1.10535 0.00147627 0.000666667
 0.989794 -0.153568   1.11342 0.0382923 0.000666667
 0.990467 -0.146876   1.11021 0.0294265 0.000666667
 0.979357 -0.151325   1.11276 0.132162 0.000666667
 0.989159 -0.152423   1.10611 0.194259 0.000666667
 0.988688 -0.153661   1.11452 0.055149 0.000666667
 0.991051 -0.147482    1.1108 0.038645 0.000666667
 0.989201 -0.153942   1.11534 0.0585298 0.000666667
  0.98908 -0.149957   1.10907 0.199225 0.000666667
 0.988228 -0.156605   1.11366 0.0310876 0.000666667
 0.989277 -0.148407   1.11518 0.0236094 0.000666667
 0.979427 -0.139871   1.10704 0.191882 0.000666667
 0.990867 -0.154989   1.10702 0.158497 0.000666667
 1.00382 -0.14889  1.10382 0.0479663 0.000666667
  1.00317 -0.149114   1.10463 0.0333384 0.000666667
 0.988869 -0.141413   1.11245 0.00328052 0.000666667
   1.0053 -0.146243   1.10379 0.0170812 0.000666667
 0.986722 -0.147009   1.11336 0.0497974 0.000666667
 0.990748 -0.145664   1.10957 0.045484 0.000666667
 0.990371 -0.147086   1.10968 0.0295658 0.000666667
 0.989008 -0.145812   1.10912 0.026506 0.000666667
 0.988371 -0.153652   1.11261 0.0518773 0.000666667
 0.988799 -0.154247   1.11255 0.0546446 0.000666667
  1.00069 -0.144064    1.1057 0.0497255 0.000666667
0.992552 -0.1425 1.10846 0.0458575 0.000666667
 0.988102 -0.146022   1.11318 0.018121 0.000666667
 0.995936 -0.138986   1.10487 -0.0412296 0.000666667
 0.996722 -0.139859   1.11224 -0.00438089 0.000666667
 0.994757 -0.144266   1.10995 0.00854278 0.000666667
 0.990511 -0.149557   1.11446 0.0257264 0.000666667
 0.988961 -0.153915   1.11372 0.0682452 0.000666667
 0.983426 -0.154084   1.11265 0.140069 0.000666667
 0.989987 -0.144541   1.11203 0.0221377 0.000666667
  0.98838 -0.147904   1.11353 0.0535826 0.000666667
 0.988155 -0.155082    1.1141 0.061533 0.000666667
 0.989743 -0.154671   1.11297 0.0471651 0.000666667
 0.997541 -0.139693   1.10735 -0.0128323 0.000666667
 0.985253 -0.148561    1.1156 0.0558449 0.000666667
 0.991844 -0.142384   1.11147 0.00784883 0.000666667
 0.993134 -0.146711   1.11374 0.0561807 0.000666667
  1.00322 -0.145307   1.10445 0.0243272 0.000666667
 0.989918 -0.145791   1.11048 0.0477456 0.000666667
  0.99379 -0.135777   1.10124 0.0166773 0.000666667
   1.0018 -0.146257   1.10446 0.000590458 0.000666667
 0.996673 -0.141622   1.10502 -0.0189788 0.000666667
 0.991891 -0.148377   1.10568 0.182904 0.000666667
 0.991568 -0.150068   1.10582 0.171819 0.000666667
 0.991204 -0.154135   1.11339 0.0482458 0.000666667
 0.99032 -0.15382  1.11286 0.0613356 0.000666667
 0.990426 -0.146138   1.11114 0.028262 0.000666667
 0.993653 -0.143055    1.1138 0.0648925 0.000666667
 0.990198 -0.149498   1.12355 0.0903231 0.000666667
  1.00055 -0.145537   1.10458 0.0257343 0.000666667
 0.998803 -0.140886   1.10759 -0.0109336 0.000666667
 0.993261 -0.152237   1.10488 0.184682 0.000666667
 0.982352 -0.138446   1.10962 0.153667 0.000666667
 0.998916 -0.140222   1.10888 -0.0404722 0.000666667
 0.990428 -0.148393   1.12206 0.0703561 0.000666667
 0.990522 -0.149332   1.10281 0.170167 0.000666667
 0.988113 -0.153417   1.11203 0.0869291 0.000666667
 0.990177 -0.149351   1.11033 0.0434011 0.000666667
 0.980527 -0.140492   1.11013 0.156548 0.000666667
 0.990687 -0.145469   1.10978 0.170353 0.000666667
 0.990695 -0.151217   1.11071 0.167408 0.000666667
 0.989939 -0.145717   1.10928 0.0471018 0.000666667
 0.985913 -0.154023   1.10912 0.0842644 0.000666667
 0.990352 -0.147317   1.12181 0.0735285 0.000666667
 0.989379 -0.144808   1.11335 0.02123 0.000666667
 0.986483 -0.151537   1.10959 0.072814 0.000666667
 0.986221 -0.156008   1.11271 0.0714787 0.000666667
  0.98783 -0.152865   1.10996 0.0709107 0.000666667
 0.987266 -0.145574   1.12374 0.0420923 0.000666667
  0.98604 -0.153963   1.11131 0.0933942 0.000666667
 0.990145 -0.144116   1.11206 0.0640719 0.000666667
 0.989404 -0.150258   1.12069 0.0817602 0.000666667
 0.986909 -0.154878   1.10989 0.106017 0.000666667
 0.990446 -0.154413    1.1091 0.0665396 0.000666667
 0.990047 -0.154144   1.10833 0.148486 0.000666667
 0.986943 -0.156683   1.11338 0.0547583 0.000666667
 0.991126 -0.148162   1.12385 0.0640494 0.000666667
 0.991499 -0.143988   1.10839 0.0230965 0.000666667
 0.980134 -0.150136   1.11274 0.163149 0.000666667
  0.98974 -0.153863   1.11168 0.0700425 0.000666667
 0.980197 -0.153947    1.1112 0.106324 0.000666667
 0.987353 -0.154166   1.11242 0.0405665 0.000666667
 0.992808 -0.143016   1.10896 0.0477714 0.000666667
 0.987033 -0.155263   1.11244 0.0526384 0.000666667
 0.991392 -0.154918   1.11358 0.0578466 0.000666667
 0.990262 -0.148768    1.1197 0.0687027 0.000666667
 0.976662 -0.141978   1.10842 0.16856 0.000666667
 0.989614 -0.145017   1.10981 0.0475435 0.000666667
 0.980343 -0.138971   1.10916 0.136397 0.000666667
 0.976195 -0.139977   1.10645 0.17041 0.000666667
 0.998136 -0.136898   1.10863 0.00140609 0.000666667
 0.986902 -0.153033   1.11237 0.0408191 0.000666667
  0.99103 -0.147332   1.10751 0.0332523 0.000666667
 0.980024 -0.139659   1.10695 0.157146 0.000666667
  1.00226 -0.146258   1.10438 0.0301693 0.000666667
 0.978829 -0.139629   1.10624 0.149204 0.000666667
 0.986967 -0.151206   1.10562 0.171727 0.000666667
 0.988579 -0.151422   1.11556 0.0304078 0.000666667
 0.990738 -0.145624   1.10839 0.0406281 0.000666667
 0.981265 -0.140119   1.10741 0.17216 0.000666667
 0.990041 -0.157591   1.11487 0.0182849 0.000666667
0.997336 -0.14836  1.10628 0.0168776 0.000666667
 0.992599 -0.154105   1.11312 0.0521136 0.000666667
 0.994645 -0.159537   1.10729 -0.0822547 0.000666667
 0.988245 -0.150509   1.11376 0.0603498 0.000666667
 0.980431 -0.151567   1.11556 0.133151 0.000666667
 0.989445 -0.151538   1.11007 0.0512187 0.000666667
 0.991169 -0.145462   1.11189 0.040162 0.000666667
 0.989295 -0.146106   1.11254 0.0520318 0.000666667
 0.983812 -0.142145   1.10835 0.160232 0.000666667
 0.980603 -0.138866   1.11155 0.151157 0.000666667
  0.98876 -0.144659    1.1103 0.0499337 0.000666667
 0.986321 -0.154582   1.11112 0.0885981 0.000666667
0.989026 -0.15361  1.11033 0.0719119 0.000666667
 0.991317 -0.145837   1.10814 0.0256223 0.000666667
 0.992716 -0.149938   1.10781 0.0528306 0.000666667
 0.993419 -0.148839   1.10323 0.140706 0.000666667
 0.989363 -0.146686   1.11364 0.066036 0.000666667
 0.987254 -0.149438   1.11955 0.070712 0.000666667
 0.986973 -0.147895   1.11453 0.0852719 0.000666667
 0.991595 -0.144068    1.1093 0.0317425 0.000666667
 0.988179 -0.153163   1.11194 0.040629 0.000666667
 0.976701 -0.140734   1.10723 0.152387 0.000666667
 0.989355 -0.151728   1.10528 0.181203 0.000666667
0.988112 -0.15552  1.11341 0.0301427 0.000666667
 0.991791 -0.143057   1.10812 0.0303598 0.000666667
 0.977299 -0.142658   1.10523 0.127275 0.000666667
 0.989386 -0.153816   1.10945 0.0713097 0.000666667
 0.989977 -0.152125   1.10449 0.197122 0.000666667
  0.98795 -0.154622   1.11243 0.0564512 0.000666667
 0.985801 -0.148918   1.11511 0.05396 0.000666667
 0.990792 -0.154549   1.11511 0.0686759 0.000666667
 0.982073 -0.151636   1.11438 0.138361 0.000666667
  1.00412 -0.145183    1.1034 0.0109838 0.000666667
  1.00081 -0.142077    1.1072 -0.0312285 0.000666667
0.992303 -0.13523  1.10276 0.0071659 0.000666667
 0.990719 -0.144126   1.11308 0.0564291 0.000666667
 0.990719 -0.144429    1.1105 0.0851972 0.000666667
 0.989221 -0.146643   1.10908 0.0487246 0.000666667
 0.979562 -0.150964   1.11171 0.152413 0.000666667
0.981576 -0.14131  1.10735 0.170554 0.000666667
 0.991019 -0.145732   1.10919 0.0655151 0.000666667
0.994847 -0.14729  1.11062 0.0537882 0.000666667
 0.988927 -0.143223   1.11264 0.0527646 0.000666667
 0.994371 -0.135686   1.10174 0.0228422 0.000666667
 0.992502 -0.146726   1.10939 0.0535868 0.000666667
 0.992534 -0.146548   1.11317 0.0557092 0.000666667
 0.990681 -0.153309   1.10529 0.179339 0.000666667
 0.988256 -0.143193   1.11531 0.039865 0.000666667
 0.990625 -0.149749   1.10776 0.172091 0.000666667
 0.990485 -0.148429   1.12144 0.10713 0.000666667
 0.987936 -0.152242   1.11088 0.0728453 0.000666667
 0.985947 -0.153118   1.10933 0.0304229 0.000666667
 0.989326 -0.148592   1.11112 0.0315346 0.000666667
 0.990627 -0.151264    1.1213 0.0937112 0.000666667
 0.994731 -0.149889   1.12124 0.0752402 0.000666667
 0.989134 -0.153108   1.11553 0.0444865 0.000666667
 0.991469 -0.143757   1.11138 0.0503917 0.000666667
  0.99133 -0.147197   1.10859 0.0322386 0.000666667
 0.992488 -0.156522   1.11363 0.0396309 0.000666667
 0.992151 -0.143656   1.11263 0.0569804 0.000666667
 0.990634 -0.153917   1.10852 0.155708 0.000666667
 0.987535 -0.148533   1.10889 0.199437 0.000666667
 0.992804 -0.143809   1.10939 0.0525798 0.000666667
 0.988582 -0.144858   1.11195 0.0263502 0.000666667
 0.976694 -0.138727   1.10747 0.175106 0.000666667
 0.981965 -0.151696   1.11308 0.149112 0.000666667
 0.990302 -0.147886    1.1104 0.0411579 0.000666667
  1.00278 -0.145892   1.10582 0.0144191 0.000666667
 0.993381 -0.147416   1.12141 0.0823373 0.000666667
 0.989017 -0.144655    1.1086 0.0313331 0.000666667
0.981153 -0.14004  1.10455 0.161743 0.000666667
 0.987651 -0.154538   1.11885 0.0539864 0.000666667
 0.990609 -0.151962   1.10427 0.18598 0.000666667
 0.990097 -0.153698     1.115 0.05316 0.000666667
  1.00152 -0.142723     1.109 -0.0677784 0.000666667
 0.989432 -0.155397   1.11041 0.0939307 0.000666667
 0.990705 -0.152559    1.1198 0.0572369 0.000666667
  0.98639 -0.146591   1.11272 0.0531275 0.000666667
 0.987295 -0.147047   1.11039 0.0609587 0.000666667
  0.99071 -0.152368   1.11479 0.0502266 0.000666667
 0.979618 -0.139104   1.10747 0.129708 0.000666667
 0.996035 -0.149936    1.1077 0.00741738 0.000666667
  0.98868 -0.155761   1.11111 0.117967 0.000666667
 0.993217 -0.150819   1.10591 -0.0313262 0.000666667
 0.980916 -0.140485   1.10747 0.142641 0.000666667
 0.994899 -0.147165   1.10851 0.0560411 0.000666667
 0.992362 -0.144232   1.10929 0.0130667 0.000666667
 0.979486 -0.142051   1.11078 0.151114 0.000666667
  0.99073 -0.141836    1.1129 0.0382335 0.000666667
 0.989524 -0.154282   1.10775 0.0694019 0.000666667
  0.99232 -0.142283   1.10821 0.0579862 0.000666667
0.990737 -0.14636  1.10924 0.0615403 0.000666667
0.989337 -0.14489  1.10922 0.0259697 0.000666667
 0.991353 -0.144415    1.1174 0.0368632 0.000666667
  1.00436 -0.143603   1.10362 0.0037589 0.000666667
 0.998516 -0.141141   1.10608 -0.0258981 0.000666667
 0.991032 -0.135233   1.10137 0.00912164 0.000666667
 0.988469 -0.146061   1.11038 0.0349088 0.000666667
 0.991269 -0.141613   1.11256 0.0624166 0.000666667
 0.994999 -0.143983   1.10931 0.0249244 0.000666667
 0.985584 -0.153555   1.11363 0.0219187 0.000666667
  0.99743 -0.142524   1.10878 -0.0161477 0.000666667
 0.989385 -0.144238   1.11416 0.0582769 0.000666667
 0.989861 -0.149726   1.10377 0.164636 0.000666667
 0.978866 -0.149688   1.11453 0.16394 0.000666667
 0.988953 -0.153084   1.11359 0.0879009 0.000666667
 0.976018 -0.139368   1.10744 0.167897 0.000666667
 0.978644 -0.140007   1.10845 0.158789 0.000666667
 0.990372 -0.147988   1.11467 0.0511517 0.000666667
 0.990137 -0.152711   1.10634 0.154883 0.000666667
 0.990961 -0.143616    1.1119 0.0572819 0.000666667
0.990222 -0.15284  1.10583 0.135265 0.000666667
 0.977981 -0.140024   1.11187 0.205319 0.000666667
 0.990476 -0.143756   1.10984 -0.00686729 0.000666667
 0.989558 -0.151486   1.12101 0.0857756 0.000666667
 0.989287 -0.147138   1.11461 0.0275887 0.000666667
  0.99307 -0.144841   1.11107 0.0534569 0.000666667
 0.990954 -0.151312   1.10548 0.154127 0.000666667
 0.995775 -0.145671   1.11114 0.0685648 0.000666667
 0.990737 -0.149709   1.10993 0.154563 0.000666667
 0.993623 -0.149038   1.10454 0.123622 0.000666667
 0.990305 -0.153922    1.1113 0.0576292 0.000666667
 0.986871 -0.144959    1.1124 0.0338154 0.000666667
 0.992566 -0.143051   1.11026 0.0117282 0.000666667
 0.987716 -0.156003   1.11167 0.050697 0.000666667
 0.983046 -0.153389   1.11171 0.144686 0.000666667
 0.979564 -0.140223   1.10596 0.182085 0.000666667
  0.99395 -0.157976   1.11293 -0.0732465 0.000666667
  0.98188 -0.140195   1.10844 0.12269 0.000666667
0.993578 -0.14375  1.11025 0.049613 0.000666667
  0.99135 -0.143107   1.11011 0.036665 0.000666667
 0.985332 -0.153961   1.10986 0.105954 0.000666667
  1.00324 -0.143245   1.10237 0.0290781 0.000666667
 0.993069 -0.147413    1.1051 -0.0249608 0.000666667
 0.991076 -0.143528    1.1073 0.038905 0.000666667
  1.0048 -0.14689   1.1026 0.00129206 0.000666667
  0.98809 -0.143803   1.11666 0.0384048 0.000666667
  0.99034 -0.150249   1.11887 0.0937151 0.000666667
 0.989963 -0.154323   1.11437 0.0615204 0.000666667
 0.990726 -0.146325   1.11081 0.0525226 0.000666667
 0.992787 -0.142721   1.11152 0.0552644 0.000666667
 0.993936 -0.149112   1.10955 0.0472372 0.000666667
 0.990934 -0.147672   1.11125 0.0464208 0.000666667
   0.9892 -0.149181   1.12185 0.0838176 0.000666667
 0.991304 -0.144293   1.11618 0.0485392 0.000666667
0.997407 -0.1365 1.10427 -0.0293615 0.000666667
 0.977798 -0.139513   1.10593 0.161308 0.000666667
 0.990315 -0.145157   1.11456 0.0120568 0.000666667
 0.991927 -0.144438   1.10905 0.0612863 0.000666667
 0.990091 -0.151536    1.1105 0.0532025 0.000666667
 0.980098 -0.140327   1.10934 0.119053 0.000666667
 0.989421 -0.149092   1.10845 0.0337525 0.000666667
  0.99103 -0.143855   1.11295 0.0399289 0.000666667
 0.993269 -0.136586   1.10127 0.0201492 0.000666667
 0.988786 -0.154946   1.10829 0.049864 0.000666667
 0.991786 -0.148245   1.10686 0.0500723 0.000666667
 0.988276 -0.153012   1.11019 0.122523 0.000666667
 0.988243 -0.153782   1.11533 0.0551042 0.000666667
 0.990797 -0.147396   1.12271 0.0529098 0.000666667
 0.989148 -0.152774   1.11038 0.0814405 0.000666667
 0.993452 -0.148257   1.10363 0.142449 0.000666667
 0.980795 -0.138995   1.10926 0.16216 0.000666667
 0.987812 -0.149513   1.10612 0.142492 0.000666667
 0.991148 -0.151543   1.10397 0.16759 0.000666667
 0.993261 -0.144351    1.1118 0.0791784 0.000666667
 0.992862 -0.151149   1.10429 -0.00632361 0.000666667
0.992727 -0.14711  1.10934 0.053189 0.000666667
0.994961 -0.14889  1.12274 0.0590822 0.000666667
 0.990119 -0.151984   1.11413 0.0693712 0.000666667
 0.995332 -0.150349   1.10646 -0.000308708 0.000666667
  0.98166 -0.151769   1.11021 0.139051 0.000666667
 0.993816 -0.136372   1.09921 0.010952 0.000666667
 0.990921 -0.143208   1.11317 0.0656765 0.000666667
  0.97902 -0.150376   1.10813 0.164517 0.000666667
0.996897 -0.1404 1.10797 -0.0221902 0.000666667
   0.9868 -0.155018    1.1086 0.117486 0.000666667
 0.982475 -0.141983   1.10724 0.172633 0.000666667
 0.991701 -0.150401   1.10767 0.165958 0.000666667
 0.989917 -0.147495   1.11515 0.0462381 0.000666667
 0.991185 -0.147913   1.11167 0.0614088 0.000666667
 0.979082 -0.151305   1.11185 0.162268 0.000666667
 0.97901 -0.14293  1.10989 0.153586 0.000666667
0.993047 -0.14223  1.11083 0.0712881 0.000666667
0.990452 -0.14567  1.11209 0.0586743 0.000666667
 0.996612 -0.137645   1.10775 -0.025832 0.000666667
 0.989443 -0.152248   1.10381 0.183844 0.000666667
 0.982737 -0.141276   1.10732 0.160297 0.000666667
 0.991393 -0.145293   1.11031 0.0529346 0.000666667
 0.993434 -0.149658   1.10963 0.0532086 0.000666667
 0.991032 -0.153771   1.11235 0.056268 0.000666667
 0.982794 -0.151755   1.11305 0.135184 0.000666667
 0.990218 -0.145838   1.11209 0.0433933 0.000666667
 0.982469 -0.152034   1.11076 0.161946 0.000666667
 0.992375 -0.143739   1.10985 0.0336299 0.000666667
 0.994197 -0.147017   1.11086 0.0436777 0.000666667
0.990724 -0.15294  1.10929 0.190647 0.000666667
 0.991952 -0.144737    1.1098 0.0417615 0.000666667
 0.990429 -0.152904    1.1082 0.0703574 0.000666667
 0.990307 -0.141322   1.11091 0.00876403 0.000666667
 0.996325 -0.133757   1.09902 0.0460755 0.000666667
  0.98076 -0.151134   1.11239 0.141488 0.000666667
 0.982504 -0.140447   1.10887 0.167227 0.000666667
 0.991449 -0.147235   1.10869 0.0633702 0.000666667
0.977893 -0.13914  1.10547 0.17283 0.000666667
 0.990996 -0.145688   1.12276 0.0526436 0.000666667
 0.989208 -0.145524   1.11626 0.0770763 0.000666667
  0.98858 -0.155159   1.10724 0.0755693 0.000666667
 0.992261 -0.145963   1.11408 0.0364702 0.000666667
  1.00135 -0.143765   1.10385 0.00872021 0.000666667
 0.990083 -0.142236   1.10964 -0.0223766 0.000666667
 0.981865 -0.143141   1.10588 0.181246 0.000666667
 0.987265 -0.156353   1.11558 0.042185 0.000666667
 0.991022 -0.151797   1.10644 0.192044 0.000666667
 0.979192 -0.153465   1.11169 0.161538 0.000666667
 0.988975 -0.144588   1.11225 0.0618361 0.000666667
 0.989981 -0.146754   1.11347 0.0216695 0.000666667
 0.981569 -0.141187   1.10573 0.188715 0.000666667
 0.988658 -0.152126   1.11397 0.0352123 0.000666667
  1.00303 -0.145874   1.10333 0.0310886 0.000666667
 0.988962 -0.145206   1.11003 0.0477548 0.000666667
 0.989185 -0.153834   1.11025 0.0400123 0.000666667
 0.989024 -0.154917   1.11244 0.057732 0.000666667
 0.986259 -0.145702   1.11219 0.0629655 0.000666667
  0.99461 -0.147363   1.11012 0.0475098 0.000666667
 0.989393 -0.148416    1.1064 0.178527 0.000666667
  0.99055 -0.142451   1.11043 0.0561009 0.000666667
  0.99128 -0.144052   1.11122 0.0345171 0.000666667
 0.988101 -0.153896   1.10506 0.160552 0.000666667
0.989849 -0.14577  1.10719 0.0342259 0.000666667
0.988969 -0.1431 1.11025 0.0557007 0.000666667
 0.989885 -0.145585     1.113 0.0619592 0.000666667
 0.977668 -0.142655   1.10747 0.129449 0.000666667
 0.989773 -0.152473   1.11095 0.0365066 0.000666667
 0.980646 -0.139323   1.11041 0.157852 0.000666667
 0.995679 -0.149058    1.1061 0.020812 0.000666667
 0.987895 -0.149218   1.11494 0.062033 0.000666667
 0.980236 -0.151403   1.11153 0.135135 0.000666667
 0.978787 -0.153481   1.11175 0.151028 0.000666667
 0.987239 -0.152269   1.11124 0.0605025 0.000666667
 0.988662 -0.153689   1.11359 0.0733598 0.000666667
  1.00169 -0.145247   1.10459 0.0178345 0.000666667
 0.991188 -0.142646   1.11197 -0.024373 0.000666667
 0.979721 -0.150046   1.11319 0.130139 0.000666667
 0.989186 -0.151393   1.10528 0.16442 0.000666667
 0.989256 -0.153157   1.10582 0.176198 0.000666667
 0.990951 -0.142969   1.11076 0.0643934 0.000666667
 0.989125 -0.148789   1.10948 0.0293882 0.000666667
  0.98923 -0.153895   1.11535 0.0672024 0.000666667
 0.997017 -0.139942   1.10748 -0.0249368 0.000666667
 0.979846 -0.138093   1.11052 0.126352 0.000666667
 0.989069 -0.147672   1.12173 0.0845233 0.000666667
 0.991324 -0.148532   1.11129 0.029498 0.000666667
 0.97988 -0.13996  1.10743 0.17299 0.000666667
 0.992283 -0.144365   1.10832 0.0551777 0.000666667
 0.980217 -0.139983   1.10989 0.139217 0.000666667
0.992028 -0.14277   1.1123 0.0575137 0.000666667
0.985995 -0.14796  1.11183 0.0367232 0.000666667
 0.989719 -0.148553    1.1179 0.0355667 0.000666667
 0.980372 -0.140223   1.10853 0.156631 0.000666667
  0.98226 -0.153397   1.11132 0.13807 0.000666667
 0.987945 -0.143467   1.11016 0.0370087 0.000666667
 0.995138 -0.149516   1.10766 -0.0244659 0.000666667
 0.992664 -0.148352   1.10721 0.0664296 0.000666667
   0.9912 -0.150574   1.10756 0.174954 0.000666667
 0.988922 -0.148688   1.11181 0.0457509 0.000666667
 0.989722 -0.149518   1.12143 0.093203 0.000666667
 0.982209 -0.148076   1.10909 0.0683222 0.000666667
 0.988841 -0.154544   1.11324 0.0445667 0.000666667
 0.978218 -0.150416   1.11268 0.140308 0.000666667
 0.988653 -0.139294   1.11787 0.0448984 0.000666667
 0.990335 -0.146251   1.10938 0.046723 0.000666667
  0.98845 -0.154378   1.11755 0.0730201 0.000666667
 0.994311 -0.143361   1.10932 0.0504302 0.000666667
 0.989363 -0.144845   1.11368 0.0427481 0.000666667
 0.994333 -0.135741   1.10326 0.00410196 0.000666667
 0.987551 -0.149164   1.12095 0.101366 0.000666667
 0.985163 -0.154195   1.11048 0.0520837 0.000666667
 0.997068 -0.140794   1.10589 -0.0233807 0.000666667
 0.993728 -0.138715   1.11137 -0.000532402 0.000666667
0.990209 -0.1555 1.11327 0.0519725 0.000666667
0.979399 -0.13811  1.10539 0.201687 0.000666667
 0.990208 -0.143679   1.11189 0.0717642 0.000666667
 0.982159 -0.139278   1.10894 0.147519 0.000666667
 0.993273 -0.144776   1.10952 0.0563613 0.000666667
 0.998881 -0.140369    1.1077 0.0106042 0.000666667
 0.979167 -0.140819   1.10962 0.170628 0.000666667
0.995265 -0.13319  1.10253 -0.00318838 0.000666667
 0.990727 -0.153919    1.1129 0.0671187 0.000666667
0.993231 -0.14367  1.10727 0.0610929 0.000666667
 0.990595 -0.144457   1.10968 0.0369103 0.000666667
 0.988201 -0.152669    1.1048 0.174042 0.000666667
 0.990348 -0.154883   1.11461 0.0478133 0.000666667
  0.98291 -0.152171   1.11144 0.133508 0.000666667
 0.990765 -0.154573   1.11437 0.044531 0.000666667
 0.990333 -0.152713   1.11107 0.0915237 0.000666667
 0.988242 -0.152821   1.10643 0.146119 0.000666667
 0.989852 -0.152971   1.11314 0.0525635 0.000666667
 0.989295 -0.153635   1.11342 0.0708453 0.000666667
 0.991196 -0.147851   1.11118 0.0419275 0.000666667
 0.990176 -0.144534   1.10983 0.0337498 0.000666667
 0.989406 -0.148078   1.12094 0.096589 0.000666667
 0.990079 -0.152699   1.10695 0.16396 0.000666667
0.976685 -0.14787  1.10586 0.276624 0.000666667
 0.987036 -0.142411   1.11077 0.0222436 0.000666667
 0.981412 -0.151343   1.11295 0.135642 0.000666667
 0.989695 -0.152121   1.10807 0.194692 0.000666667
 0.991318 -0.145023   1.11062 0.0617888 0.000666667
0.990118 -0.14642  1.11404 0.0535117 0.000666667
0.989559 -0.15229  1.11158 0.0851382 0.000666667
 0.990786 -0.147904   1.10883 0.039577 0.000666667
 0.989806 -0.146712   1.11038 0.056768 0.000666667
  0.99324 -0.132933   1.09995 0.0497157 0.000666667
 0.989896 -0.152299   1.11952 0.0609745 0.000666667
 0.991968 -0.143027   1.10613 -0.015323 0.000666667
 0.988693 -0.145094   1.11395 0.0191713 0.000666667
 0.983148 -0.139688   1.10754 0.163273 0.000666667
 0.981785 -0.138215   1.10994 0.151595 0.000666667
   0.9921 -0.143736   1.10853 0.0602704 0.000666667
 0.990987 -0.147593   1.10831 0.059763 0.000666667
 0.976331 -0.140042   1.10686 0.160655 0.000666667
 0.980962 -0.140427    1.1107 0.159336 0.000666667
 0.980976 -0.141195   1.10982 0.143691 0.000666667
 0.988553 -0.156021   1.11469 0.0219358 0.000666667
  0.99266 -0.148309   1.10398 0.125024 0.000666667
 0.989592 -0.147902   1.11328 0.0556788 0.000666667
 0.978657 -0.140234   1.10438 0.165911 0.000666667
 0.991325 -0.142582   1.11244 0.0301637 0.000666667
 0.987943 -0.145001   1.11011 0.0109288 0.000666667
0.990896 -0.15308   1.1054 0.182683 0.000666667
 0.988874 -0.148026   1.11044 0.0442978 0.000666667
 0.989045 -0.153578   1.10538 0.185363 0.000666667
 0.989732 -0.151898   1.11493 0.0253306 0.000666667
 0.989737 -0.148442   1.10664 0.158754 0.000666667
 0.987806 -0.153433    1.1115 0.0776052 0.000666667
 0.991752 -0.146626    1.1106 0.0264019 0.000666667
 0.988228 -0.156179    1.1145 0.0495361 0.000666667
 0.991458 -0.144063   1.11209 0.0437877 0.000666667
 0.989234 -0.149372   1.11821 0.07325 0.000666667
 0.991051 -0.145537   1.10765 0.0223465 0.000666667
  0.98864 -0.153796   1.11427 0.0613521 0.000666667
  0.99793 -0.138175   1.10609 -0.00160616 0.000666667
 0.989871 -0.152435   1.11233 0.068529 0.000666667
 0.994773 -0.146748   1.12155 0.0715957 0.000666667
 0.990056 -0.151847   1.10767 0.191883 0.000666667
 0.988946 -0.153089    1.1075 0.173425 0.000666667
  1.00286 -0.146697    1.1053 -0.00610266 0.000666667
  1.00125 -0.141364   1.11012 -0.0529969 0.000666667
0.995398 -0.15148  1.10653 0.0160178 0.000666667
 0.990332 -0.153916   1.11597 0.0570609 0.000666667
  1.00033 -0.146805   1.10509 0.039357 0.000666667
 0.989731 -0.147812   1.11336 0.0336759 0.000666667
 0.990105 -0.153839   1.10435 0.170745 0.000666667
 0.990069 -0.154603   1.10815 0.063892 0.000666667
 0.982918 -0.138564   1.11156 0.142211 0.000666667
 0.994384 -0.139807   1.11435 -0.00347078 0.000666667
 0.987926 -0.147851   1.11055 0.0677521 0.000666667
 0.988534 -0.155749   1.11111 0.0872198 0.000666667
 0.986888 -0.146617   1.11488 0.0354426 0.000666667
 0.987903 -0.149357   1.11328 0.0530215 0.000666667
 0.989437 -0.153972   1.11348 0.0298892 0.000666667
 0.990688 -0.146077   1.11101 0.0716317 0.000666667
 0.993877 -0.143798   1.10847 -0.0212711 0.000666667
 0.987891 -0.146327   1.11624 0.0347945 0.000666667
 0.980097 -0.141787   1.11137 0.155965 0.000666667
  0.98742 -0.151168   1.10397 0.203146 0.000666667
  1.00403 -0.147656   1.10688 -0.00773404 0.000666667
 0.989007 -0.148699   1.11502 0.0484617 0.000666667
 0.987778 -0.151211   1.10811 0.198474 0.000666667
 0.989724 -0.144838   1.11078 0.039063 0.000666667
 0.988459 -0.145986   1.11018 0.0254081 0.000666667
0.988163 -0.15432  1.10608 0.154615 0.000666667
 0.994522 -0.148125   1.10271 0.150054 0.000666667
 0.991532 -0.153619   1.11377 0.0395548 0.000666667
 0.989952 -0.154609   1.11235 0.0560184 0.000666667
 0.987978 -0.143467    1.1146 0.0441501 0.000666667
 0.989139 -0.150956   1.10859 0.184244 0.000666667
 0.988999 -0.148328   1.11272 0.0552007 0.000666667
 0.978716 -0.139196   1.11177 0.221575 0.000666667
 0.989309 -0.152193   1.11214 0.0694562 0.000666667
 0.990819 -0.142814   1.11269 0.0680978 0.000666667
 0.993721 -0.144064   1.11327 0.0510955 0.000666667
 0.987778 -0.151576   1.12069 0.0799663 0.000666667
 0.987673 -0.155576   1.11154 0.0902089 0.000666667
 0.988088 -0.146729   1.11445 0.0696585 0.000666667
0.990879 -0.15202  1.10776 0.176555 0.000666667
 0.990246 -0.145104   1.11472 0.033661 0.000666667
 0.989791 -0.155144   1.10933 0.125031 0.000666667
 0.991834 -0.144648   1.10894 0.0494154 0.000666667
 0.989147 -0.143677   1.10863 0.0574623 0.000666667
  0.99178 -0.143222   1.10938 -0.00015479 0.000666667
 0.986917 -0.154458   1.10989 0.0853864 0.000666667
 0.990257 -0.150061   1.10653 0.167713 0.000666667
 0.979356 -0.139411   1.10775 0.152167 0.000666667
 0.992242 -0.146099   1.10856 0.0378076 0.000666667
0.989844 -0.14445  1.10838 0.0389258 0.000666667
 0.991211 -0.146815   1.10806 0.0389556 0.000666667
 0.990435 -0.141264   1.10868 -0.00573362 0.000666667
 0.990274 -0.149805   1.10396 0.161685 0.000666667
 0.987809 -0.146687   1.11262 0.0549934 0.000666667
 0.987589 -0.143489   1.11267 0.0571527 0.000666667
 0.993258 -0.143634   1.10936 0.0529756 0.000666667
 0.989934 -0.152324   1.10877 0.157048 0.000666667
  0.98951 -0.148492   1.10679 0.165809 0.000666667
 0.990112 -0.144922   1.11287 0.0501054 0.000666667
 0.999731 -0.136697   1.10868 9.19253e-05 0.000666667
 0.988891 -0.154098   1.10981 0.0690575 0.000666667
 0.988352 -0.145552   1.11369 0.0679127 0.000666667
 0.985795 -0.153102   1.11045 0.0852981 0.000666667
 0.992615 -0.147449   1.10865 0.0469656 0.000666667
 0.992095 -0.142637   1.11208 -0.00083346 0.000666667
 0.998089 -0.138766   1.10897 -0.00714853 0.000666667
 0.988755 -0.147663   1.11557 0.0669557 0.000666667
 0.986651 -0.153283   1.11173 0.0499197 0.000666667
 0.979976 -0.139915   1.11077 0.150683 0.000666667
 0.989862 -0.146152    1.1145 0.0421568 0.000666667
 0.990815 -0.148365   1.11008 0.033977 0.000666667
1.00476 -0.1579 1.11277 -0.101736 0.000666667
 0.990259 -0.157674   1.11416 0.0457635 0.000666667
 0.986072 -0.146627   1.11445 0.0660745 0.000666667
 0.994947 -0.149879   1.10612 -0.00550356 0.000666667
 0.989205 -0.153608   1.11204 0.0600403 0.000666667
 0.989431 -0.153741   1.10804 0.14092 0.000666667
 0.980178 -0.150722    1.1099 0.13148 0.000666667
 0.986379 -0.144765   1.11423 0.0612161 0.000666667
 0.979569 -0.142664   1.10553 0.123315 0.000666667
 0.997047 -0.140818   1.10914 -0.0203501 0.000666667
  0.99021 -0.152574   1.11078 0.0922576 0.000666667
  0.97767 -0.139833   1.10658 0.161551 0.000666667
 0.988182 -0.153682   1.11225 0.0632754 0.000666667
 0.995025 -0.139771    1.1098 0.00531183 0.000666667
 0.985999 -0.136753   1.11448 0.0196772 0.000666667
 0.979483 -0.153149   1.11203 0.154145 0.000666667
 0.993523 -0.150161   1.10368 0.17475 0.000666667
 0.990409 -0.144991   1.11325 0.00816093 0.000666667
 0.989807 -0.146057   1.11291 0.0445403 0.000666667
  0.98058 -0.140107   1.10649 0.140103 0.000666667
 0.990027 -0.146242   1.11371 0.0294994 0.000666667
 0.992412 -0.143491   1.11269 0.0569483 0.000666667
 0.992161 -0.143542   1.10818 0.0498286 0.000666667
 0.990415 -0.150868   1.10976 0.0808969 0.000666667
 0.990492 -0.144924   1.11214 0.0497618 0.000666667
 0.992197 -0.145061   1.11133 0.039102 0.000666667
  0.99128 -0.145741   1.11294 0.047583 0.000666667
 0.991986 -0.144587   1.10836 0.00685046 0.000666667
0.979626 -0.15061   1.1104 0.123682 0.000666667
 0.980639 -0.138752   1.10942 0.163099 0.000666667
 0.990404 -0.159473   1.11366 -0.0243761 0.000666667
 0.991739 -0.144631   1.11152 0.0353308 0.000666667
 0.989288 -0.145083   1.11168 0.0418311 0.000666667
 0.990857 -0.147203   1.11332 0.041135 0.000666667
 0.992356 -0.142984   1.11113 0.0642548 0.000666667
 0.989442 -0.148236   1.11081 0.0314191 0.000666667
 0.981377 -0.139289   1.11303 0.182431 0.000666667
0.993925 -0.1371 1.10593 -0.0296361 0.000666667
 0.990464 -0.152023   1.11056 0.0483386 0.000666667
 0.988099 -0.143416   1.11251 0.0200161 0.000666667
 0.988781 -0.152012   1.10962 0.074728 0.000666667
 0.979291 -0.151521   1.11037 0.142824 0.000666667
 0.980712 -0.142012   1.10339 0.171495 0.000666667
  0.98273 -0.141362   1.10694 0.176231 0.000666667
 0.992404 -0.146593   1.10745 0.0605275 0.000666667
 0.989671 -0.146781   1.11258 0.0393305 0.000666667
 0.990265 -0.143615   1.10742 0.0292054 0.000666667
 0.988987 -0.146447    1.1144 0.0151359 0.000666667
  0.98986 -0.153628   1.10978 0.0464931 0.000666667
  0.99004 -0.144243   1.11134 0.0360424 0.000666667
 0.993343 -0.144305    1.1106 0.0575603 0.000666667
 0.989705 -0.153151   1.10867 0.151646 0.000666667
 0.989873 -0.155498    1.1132 0.0620969 0.000666667
 0.977587 -0.140648   1.10633 0.150534 0.000666667
  0.98841 -0.143247    1.1126 0.0497867 0.000666667
 0.989255 -0.148444   1.12131 0.0607418 0.000666667
  0.98865 -0.152785   1.11143 0.0558703 0.000666667
 0.990527 -0.144964   1.11468 0.0464962 0.000666667
 0.989162 -0.145572   1.11333 0.0357204 0.000666667
 0.983626 -0.154649    1.1129 0.127004 0.000666667
  0.98987 -0.154522   1.11216 0.0904277 0.000666667
 0.991127 -0.146406    1.1081 0.0211736 0.000666667
 0.990942 -0.150262   1.10517 0.185459 0.000666667
 0.991914 -0.155456   1.11364 0.062457 0.000666667
 0.990585 -0.142795   1.11201 0.0540558 0.000666667
 0.990936 -0.149009   1.10602 0.158657 0.000666667
 0.989917 -0.146601   1.11155 0.051919 0.000666667
 0.990104 -0.153328   1.11061 0.0562232 0.000666667
 0.988041 -0.150579   1.10659 0.180198 0.000666667
 0.978554 -0.140857   1.11003 0.147605 0.000666667
  0.99025 -0.145781   1.10885 0.0448354 0.000666667
 0.993809 -0.151372   1.10762 0.170086 0.000666667
 0.992688 -0.149848    1.1051 0.178975 0.000666667
 0.981674 -0.152594   1.11324 0.146431 0.000666667
 0.991759 -0.156693   1.11387 0.0704735 0.000666667
 0.977512 -0.139207   1.10687 0.161993 0.000666667
 0.989903 -0.149372   1.12317 0.0475965 0.000666667
  0.98922 -0.151234   1.12045 0.0703902 0.000666667
 0.991158 -0.148659   1.11307 0.0352577 0.000666667
 0.989684 -0.154499   1.11554 0.0726442 0.000666667
 0.992937 -0.141325   1.11153 0.0563371 0.000666667
 0.994888 -0.150653   1.10646 -0.0178161 0.000666667
 0.993131 -0.148905   1.10528 -0.0116639 0.000666667
 0.984929 -0.154258   1.11481 0.033626 0.000666667
 0.988724 -0.154128   1.11349 0.050432 0.000666667
 0.991124 -0.154938    1.1161 0.0311664 0.000666667
 0.985237 -0.146978     1.111 0.0517756 0.000666667
 0.985685 -0.144929   1.11122 0.0800996 0.000666667
 0.991018 -0.145537   1.11054 0.0443491 0.000666667
 0.991484 -0.153947   1.11027 0.0569671 0.000666667
 0.989081 -0.145499   1.11448 0.0207219 0.000666667
 0.992954 -0.141516   1.11496 0.0814933 0.000666667
 0.990277 -0.153058   1.11379 0.030581 0.000666667
 0.990172 -0.153677   1.10976 0.109933 0.000666667
 0.991899 -0.152295   1.10544 0.156393 0.000666667
 0.991969 -0.148266   1.11547 0.014938 0.000666667
 0.990685 -0.142436   1.11083 0.0558378 0.000666667
 0.980368 -0.139508   1.10936 0.134304 0.000666667
 0.989476 -0.150875   1.10683 0.170717 0.000666667
 0.981912 -0.142083   1.10906 0.173216 0.000666667
 0.990765 -0.139874   1.11164 0.00920962 0.000666667
 0.990211 -0.145479    1.1149 0.025139 0.000666667
 0.988365 -0.146677   1.11542 0.0279471 0.000666667
 0.981717 -0.149033   1.10807 0.0697261 0.000666667
 0.989496 -0.148103   1.11446 0.0323913 0.000666667
 0.989357 -0.148525    1.1106 0.0479646 0.000666667
 0.990188 -0.153456    1.1086 0.170675 0.000666667
0.987557 -0.14641  1.11227 0.0557561 0.000666667
 0.989231 -0.148629   1.12089 0.0926521 0.000666667
 0.989114 -0.152121   1.11143 0.0756743 0.000666667
 0.989241 -0.154626   1.11039 0.0925726 0.000666667
 0.987933 -0.154462   1.11227 0.0685433 0.000666667
 0.988275 -0.150835    1.1113 0.0858059 0.000666667
 0.996101 -0.141512    1.1064 -0.0121027 0.000666667
 1.00409 -0.14748  1.10677 0.0415352 0.000666667
 0.990196 -0.152384   1.11416 0.0523258 0.000666667
 0.989834 -0.149546   1.12065 0.0952816 0.000666667
  0.99102 -0.148563   1.11117 0.0598636 0.000666667
 0.989759 -0.148694   1.11223 0.0267863 0.000666667
 0.992951 -0.151503   1.12267 0.086107 0.000666667
 0.988256 -0.145383   1.10976 0.0295398 0.000666667
0.981862 -0.13771  1.10847 0.166281 0.000666667
 0.990028 -0.148751   1.12211 0.0888178 0.000666667
 0.990433 -0.145456    1.1107 0.0231515 0.000666667
 0.990469 -0.144821   1.11201 0.0152616 0.000666667
 0.991285 -0.148524   1.11528 0.00313435 0.000666667
 0.994419 -0.138109   1.11222 -0.00247252 0.000666667
 0.989555 -0.154231   1.11415 0.054059 0.000666667
 0.99113 -0.15112  1.10536 0.154874 0.000666667
 0.980041 -0.141545   1.10702 0.175556 0.000666667
 0.989989 -0.156402   1.11006 0.0898284 0.000666667
 0.991257 -0.142565   1.10997 0.0340982 0.000666667
 0.988706 -0.143935   1.11153 0.0409543 0.000666667
  0.98993 -0.154954    1.1138 0.0908843 0.000666667
0.994982 -0.15112  1.10422 0.18072 0.000666667
 0.992038 -0.147384   1.12275 0.0608049 0.000666667
 0.989389 -0.149475   1.10464 0.174579 0.000666667
0.987973 -0.15468  1.11193 0.0951458 0.000666667
 0.978863 -0.140231   1.10947 0.14915 0.000666667
 0.990609 -0.145196   1.11469 -0.0306418 0.000666667
  1.00474 -0.143998   1.10511 0.0180267 0.000666667
 0.988293 -0.148766   1.12179 0.103986 0.000666667
 0.981319 -0.140507   1.10824 0.156571 0.000666667
 0.990329 -0.148215   1.10777 0.175951 0.000666667
 0.988404 -0.148033   1.11508 0.0549171 0.000666667
 0.988354 -0.142906    1.1137 0.0676169 0.000666667
  0.99606 -0.148861   1.10471 0.129914 0.000666667
 0.988321 -0.153359   1.11095 0.0753762 0.000666667
 0.993804 -0.138774   1.11056 -0.03512 0.000666667
 0.986962 -0.143586   1.11275 0.0612373 0.000666667
 0.999174 -0.139453   1.10659 -0.0239828 0.000666667
 0.989432 -0.156827   1.11204 0.040469 0.000666667
  0.98897 -0.148109   1.11041 0.0495144 0.000666667
  1.00342 -0.146391     1.106 0.0197641 0.000666667
  0.98999 -0.151786   1.10721 0.153824 0.000666667
 0.990279 -0.144474   1.11438 0.035737 0.000666667
 0.982757 -0.153912   1.11274 0.142402 0.000666667
0.989324 -0.14293  1.10796 -0.0132715 0.000666667
 0.991378 -0.151618   1.10795 0.180649 0.000666667
 0.987773 -0.144054   1.11302 0.062978 0.000666667
 0.994439 -0.140026   1.11095 -0.0166363 0.000666667
 0.988319 -0.146028   1.10998 0.0802176 0.000666667
 0.980489 -0.138595   1.10785 0.164081 0.000666667
  1.00186 -0.146636   1.10503 0.0213499 0.000666667
  0.99085 -0.152119   1.11138 0.0465573 0.000666667
 0.992542 -0.143093   1.11331 0.0432083 0.000666667
   0.9886 -0.147578   1.10805 0.168143 0.000666667
 0.990261 -0.148838   1.11249 0.0469983 0.000666667
 0.989476 -0.148929   1.12213 0.102808 0.000666667
 0.991375 -0.142048   1.11229 -0.0098725 0.000666667
 0.98077 -0.13772  1.10884 0.13181 0.000666667
 0.994466 -0.145347   1.10498 -0.02091 0.000666667
 0.990349 -0.152528    1.1096 0.145074 0.000666667
 0.990289 -0.153361   1.11508 0.0283162 0.000666667
 0.988012 -0.145267    1.1124 0.019908 0.000666667
  0.99521 -0.143411   1.11278 0.04624 0.000666667
 0.979607 -0.140792   1.10899 0.15381 0.000666667
  0.98872 -0.156311   1.11631 0.0357748 0.000666667
 0.980451 -0.140062   1.11039 0.176875 0.000666667
 0.991486 -0.148758   1.10622 0.141271 0.000666667
 0.981009 -0.138179   1.10466 0.173329 0.000666667
 0.989571 -0.148778   1.11162 0.0341188 0.000666667
0.989823 -0.15282  1.10898 0.138731 0.000666667
 0.991045 -0.145061   1.11421 0.0124861 0.000666667
 0.990273 -0.144638   1.11082 0.0560311 0.000666667
 0.989312 -0.154726    1.1151 0.0593548 0.000666667
0.979079 -0.14898  1.11063 0.154039 0.000666667
  0.98726 -0.154547   1.11062 0.0856752 0.000666667
 0.992937 -0.145068   1.10836 0.0431535 0.000666667
  1.00413 -0.146739   1.10423 0.0138296 0.000666667
 0.990025 -0.154107   1.11405 0.0662954 0.000666667
  1.00308 -0.145078   1.10334 0.0153233 0.000666667
  0.99068 -0.152731   1.11157 0.0467711 0.000666667
  0.98776 -0.149646   1.11156 0.0661317 0.000666667
 0.996121 -0.139338    1.1129 -0.00858497 0.000666667
 0.999645 -0.138394   1.10876 -0.0274247 0.000666667
 0.988341 -0.152946   1.11079 0.0527656 0.000666667
 0.990634 -0.151481   1.10705 0.181493 0.000666667
 0.980434 -0.138335   1.10964 0.151142 0.000666667
0.980522 -0.15192  1.11197 0.164871 0.000666667
 0.987383 -0.153296   1.10976 0.0447763 0.000666667
 0.988485 -0.152627   1.11165 0.0717272 0.000666667
 0.987121 -0.153909   1.10979 0.0453199 0.000666667
 0.991128 -0.141766   1.10928 0.00501256 0.000666667
 0.994827 -0.147967   1.10469 -0.0394856 0.000666667
 0.989191 -0.143143   1.11203 0.0459898 0.000666667
0.988383 -0.15567  1.11099 0.0589778 0.000666667
 0.989178 -0.149387   1.12053 0.106889 0.000666667
 0.988659 -0.149383   1.11439 0.0405971 0.000666667
 0.988825 -0.147788   1.11288 0.037894 0.000666667
 0.988973 -0.147217   1.10931 0.179401 0.000666667
  1.00274 -0.145538   1.10404 0.00271271 0.000666667
 0.991367 -0.150898   1.11533 0.0469462 0.000666667
 0.979208 -0.139876   1.10584 0.168519 0.000666667


==> output_ims_2_2_2_2/weightedpr_action_4.txt <==
25.0582
  1.00483 -0.145844   1.10455 -0.00360949 0.000666667
 0.989362 -0.149366   1.10824 0.036983 0.000666667
 0.992137 -0.144059   1.10832 0.0446456 0.000666667
 0.991832 -0.143997   1.10778 0.0611608 0.000666667
 0.979742 -0.140386   1.10549 0.164412 0.000666667
 0.984983 -0.152633   1.11134 0.158739 0.000666667
 0.989799 -0.151517    1.1088 0.0424441 0.000666667
 0.989409 -0.155552   1.10941 0.0340247 0.000666667
  1.00173 -0.147387   1.10395 0.00250356 0.000666667
 0.977883 -0.139924   1.11028 0.160732 0.000666667
 0.986728 -0.150485   1.11132 0.0970215 0.000666667
  0.98016 -0.142229   1.10882 0.142155 0.000666667
 0.982453 -0.153695    1.1125 0.140773 0.000666667
 0.991824 -0.142141   1.11084 0.039449 0.000666667
 0.982556 -0.142486   1.10938 0.169518 0.000666667
 0.994898 -0.147827   1.10381 0.123803 0.000666667
 0.982381 -0.138698   1.10907 0.134688 0.000666667
  0.98893 -0.142615   1.10699 0.0650062 0.000666667
 0.990758 -0.142578   1.10767 0.00057356 0.000666667
0.988923 -0.14937  1.11046 0.0223633 0.000666667
 0.978761 -0.141108   1.10752 0.169594 0.000666667
 0.986344 -0.154487   1.11115 0.0603129 0.000666667
 0.993074 -0.147453   1.10748 0.0532726 0.000666667
  0.97815 -0.153585   1.11238 0.155419 0.000666667
 0.994013 -0.131819   1.10162 0.00777791 0.000666667
 0.996065 -0.138594   1.11166 0.0185986 0.000666667
 0.995723 -0.134528   1.09878 0.042848 0.000666667
 0.988198 -0.156007   1.11284 0.0984903 0.000666667
 0.990344 -0.153694    1.1126 0.0928379 0.000666667
 0.990228 -0.152381   1.11103 0.087527 0.000666667
 0.980562 -0.138995   1.10932 0.147827 0.000666667
  1.00361 -0.144573   1.10429 0.0168917 0.000666667
  0.98473 -0.143445   1.10558 0.148191 0.000666667
  1.00324 -0.146451   1.10511 0.0108684 0.000666667
 0.993839 -0.135386   1.10101 0.0236517 0.000666667
 0.979348 -0.139077   1.10755 0.156254 0.000666667
  1.00174 -0.144435   1.10703 0.0295532 0.000666667
 0.996679 -0.150118   1.10416 0.0129916 0.000666667
 0.980235 -0.150328   1.11358 0.178636 0.000666667
 0.996052 -0.141136   1.10774 -0.0246754 0.000666667
 0.980024 -0.138337   1.10732 0.126623 0.000666667
 0.976894 -0.139258   1.10743 0.177335 0.000666667
 0.990549 -0.144426   1.11162 0.0408722 0.000666667
 0.980608 -0.151404   1.11144 0.125257 0.000666667
 0.990603 -0.153329   1.10803 0.0561197 0.000666667
 0.989415 -0.155056   1.11369 0.0301688 0.000666667
 0.982087 -0.153491   1.11162 0.144545 0.000666667
  0.99045 -0.155883   1.11063 0.0976632 0.000666667
 0.981445 -0.141721   1.10798 0.12426 0.000666667
 0.981786 -0.138921   1.10874 0.151013 0.000666667
 0.987751 -0.147107   1.11283 0.0888312 0.000666667
 0.994766 -0.143926   1.10727 0.0286967 0.000666667
 0.981095 -0.153871   1.11133 0.0913897 0.000666667
 0.991047 -0.155114   1.11131 0.0641026 0.000666667
 0.988612 -0.152592   1.11097 0.091224 0.000666667
 0.994766 -0.134226    1.1012 0.0559337 0.000666667
 0.990448 -0.149854   1.10772 0.0638333 0.000666667
 0.979302 -0.140658     1.109 0.153198 0.000666667
 0.980783 -0.153809   1.11387 0.133771 0.000666667
 0.986652 -0.144001   1.10913 0.0395422 0.000666667
 0.976354 -0.138223   1.11009 0.180615 0.000666667
 0.979714 -0.153099   1.11274 0.160566 0.000666667
0.991054 -0.14454  1.10941 0.0751459 0.000666667
0.976741 -0.14903  1.11264 0.159595 0.000666667
  0.98956 -0.152675   1.10885 0.0587751 0.000666667
 0.979881 -0.136826   1.10563 0.197677 0.000666667
 0.992252 -0.142692   1.11024 0.0597554 0.000666667
  0.98422 -0.152341   1.10936 0.149058 0.000666667
  1.00291 -0.148845   1.10345 0.0618585 0.000666667
 0.987575 -0.156045   1.11222 0.115832 0.000666667
  1.00812 -0.147202   1.10438 -0.231949 0.000666667
 0.994131 -0.132901   1.10206 0.0642162 0.000666667
 0.980481 -0.153213    1.1123 0.146173 0.000666667
 0.995125 -0.148885     1.107 0.0149678 0.000666667
  1.00842 -0.149661   1.10215 -0.238358 0.000666667
 0.990038 -0.157336   1.10907 0.072611 0.000666667
 0.975668 -0.138738   1.10614 0.162465 0.000666667
 0.982369 -0.142155   1.10928 0.161979 0.000666667
 0.988103 -0.152718   1.11241 0.036255 0.000666667
 0.982983 -0.138498    1.1088 0.135376 0.000666667
 0.994208 -0.144796   1.10878 0.0158211 0.000666667
 0.991178 -0.150415   1.10989 0.0679739 0.000666667
  0.99208 -0.148946    1.1076 0.00394507 0.000666667
0.997364 -0.1394 1.10703 -0.0069066 0.000666667
 0.993106 -0.144107   1.10784 0.0500553 0.000666667
0.979655 -0.13881  1.11099 0.172974 0.000666667
 0.989522 -0.144973   1.11037 0.0367138 0.000666667
 0.979309 -0.149891   1.11665 0.13479 0.000666667
  0.97859 -0.140998   1.10598 0.147113 0.000666667
   0.9798 -0.141284   1.10959 0.168786 0.000666667
 0.991184 -0.147059   1.11286 0.0525181 0.000666667
 0.989157 -0.156123   1.10885 0.0924808 0.000666667
 0.996388 -0.132746   1.09775 0.0439532 0.000666667
 0.992283 -0.146309   1.10756 0.0570678 0.000666667
 0.993022 -0.134743   1.10242 0.0525744 0.000666667
 0.989718 -0.152743   1.11095 0.0949219 0.000666667
  1.00499 -0.145437   1.10515 -0.00663568 0.000666667
 0.992449 -0.149033   1.10795 0.0447587 0.000666667
 0.986579 -0.154135   1.11305 0.0925023 0.000666667
  0.99735 -0.138982   1.10554 0.00583849 0.000666667
 0.981201 -0.151317   1.10856 0.132454 0.000666667
 0.982458 -0.139792   1.11074 0.16053 0.000666667
 0.989992 -0.146748   1.10776 0.0443483 0.000666667
 0.990727 -0.148044   1.10955 0.0501644 0.000666667
 0.993216 -0.156283   1.10936 0.0504066 0.000666667
 0.979033 -0.139791   1.10659 0.164351 0.000666667
0.978333 -0.15122  1.11272 0.141668 0.000666667
 0.981679 -0.148573   1.11275 0.151489 0.000666667
0.986926 -0.15559  1.10938 0.0808126 0.000666667
  0.97816 -0.154294   1.11016 0.15079 0.000666667
 0.991925 -0.149451   1.10987 0.0687629 0.000666667
 0.981152 -0.153451   1.11441 0.118911 0.000666667
  0.98127 -0.153743   1.11342 0.148431 0.000666667
0.988097 -0.15188  1.11162 0.0910136 0.000666667
 0.989603 -0.142001    1.1088 0.0695479 0.000666667
 0.980041 -0.140132   1.10444 0.154956 0.000666667
 0.988531 -0.154572    1.1087 0.0932323 0.000666667
 0.988053 -0.154265   1.11041 0.0834617 0.000666667
 0.991325 -0.152844   1.11076 0.0441442 0.000666667
 0.978318 -0.139046   1.10546 0.157143 0.000666667
 0.977129 -0.141106   1.10557 0.169095 0.000666667
 0.993089 -0.135234   1.09871 0.0101489 0.000666667
 0.995299 -0.146185   1.10869 0.040093 0.000666667
 0.991883 -0.149207   1.12028 0.0804795 0.000666667
 0.981965 -0.143629   1.10963 0.167472 0.000666667
 0.979493 -0.138351   1.10858 0.149117 0.000666667
 0.982651 -0.139984   1.10596 0.147009 0.000666667
 0.996154 -0.150598   1.10646 0.0103966 0.000666667
 0.978991 -0.150329   1.10826 0.167142 0.000666667
  0.98667 -0.158729   1.10902 0.0727156 0.000666667
 0.995409 -0.146123   1.11062 0.0477954 0.000666667
 0.988713 -0.155175   1.11097 0.0186237 0.000666667
0.990099 -0.15336   1.1132 0.0594303 0.000666667
 0.990167 -0.144271   1.11185 0.0547095 0.000666667
 0.990213 -0.155445      1.11 0.0827605 0.000666667
 0.993145 -0.143803   1.10898 0.0450053 0.000666667
 0.980023 -0.150723   1.11029 0.1372 0.000666667
  1.00219 -0.147624   1.10501 0.00237094 0.000666667
 0.991762 -0.148766    1.1111 0.057243 0.000666667
 0.989842 -0.145992    1.1101 0.0268552 0.000666667
 0.979434 -0.137871   1.10754 0.122629 0.000666667
 0.991026 -0.143362   1.11035 0.0570074 0.000666667
0.987962 -0.15629  1.11276 0.0886641 0.000666667
 0.996431 -0.144499    1.1115 0.0619173 0.000666667
0.980479 -0.13981  1.10863 0.164482 0.000666667
0.979327 -0.14019   1.1072 0.139517 0.000666667
  1.0016 -0.14658  1.10915 0.011985 0.000666667
0.979058 -0.13811  1.10525 0.141452 0.000666667
 0.990247 -0.151624   1.10947 0.0603454 0.000666667
  1.00427 -0.147728   1.10519 -0.0111647 0.000666667
 0.984377 -0.154545   1.10759 0.120701 0.000666667
   0.9939 -0.142147   1.10968 0.0501233 0.000666667
 1.00516 -0.15803  1.11249 -0.102897 0.000666667
 0.996202 -0.146935     1.107 0.041915 0.000666667
 0.994684 -0.137418   1.10496 -0.0234284 0.000666667
 0.990094 -0.150024   1.11169 0.0643684 0.000666667
 0.991522 -0.133898   1.10296 0.0133548 0.000666667
0.979893 -0.15121  1.11307 0.153383 0.000666667
 0.981081 -0.151647   1.11381 0.163304 0.000666667
 0.991652 -0.145081   1.11008 0.0688821 0.000666667
 0.981625 -0.138725     1.108 0.159486 0.000666667
 0.980123 -0.139892   1.11163 0.158735 0.000666667
 0.981512 -0.136917   1.10977 0.140336 0.000666667
 0.977767 -0.151188   1.11148 0.147506 0.000666667
 0.988497 -0.150559   1.10905 0.0832543 0.000666667
 0.990774 -0.147949   1.11078 0.0729843 0.000666667
 0.990875 -0.134224   1.10165 -0.00168731 0.000666667
0.993503 -0.13806  1.09961 0.00688702 0.000666667
0.980202 -0.13897  1.10971 0.136575 0.000666667
 0.981046 -0.148984   1.11379 0.161779 0.000666667
 0.989281 -0.143505    1.1082 0.00781895 0.000666667
  0.98175 -0.142189   1.10983 0.109018 0.000666667
 0.989308 -0.153793   1.11087 0.0437607 0.000666667
 0.979064 -0.138179   1.10676 0.134019 0.000666667
0.993877 -0.13744   1.1021 0.0195628 0.000666667
 0.992861 -0.148748    1.1098 0.0739713 0.000666667
 0.994469 -0.148343   1.10975 0.0374315 0.000666667
 0.993087 -0.148183    1.1054 0.022089 0.000666667
  0.97873 -0.153907    1.1107 0.16359 0.000666667
0.988302 -0.15019  1.10818 0.0646627 0.000666667
 0.975446 -0.138949   1.10618 0.155491 0.000666667
 0.996025 -0.147295   1.10969 0.0635736 0.000666667
  0.97867 -0.151467   1.11362 0.146686 0.000666667
 0.987791 -0.155758   1.10969 0.123051 0.000666667
0.989153 -0.1527 1.11212 0.0892445 0.000666667
 0.986702 -0.154287   1.10976 0.0683216 0.000666667
 0.980992 -0.151833   1.11453 0.142449 0.000666667
 0.994122 -0.132048   1.10058 0.0243977 0.000666667
  0.98872 -0.145593   1.11178 0.0592072 0.000666667
 0.980005 -0.137017    1.1105 0.152251 0.000666667
 0.999256 -0.145429    1.1054 0.029312 0.000666667
 1.00809 -0.14765  1.10168 -0.260767 0.000666667
 0.994687 -0.134019   1.10563 -0.00710531 0.000666667
 0.988644 -0.147575   1.10767 0.0280627 0.000666667
 1.00049 -0.14528  1.10601 0.0268395 0.000666667
 0.993947 -0.145186   1.11042 0.0676284 0.000666667
 0.991918 -0.147044   1.11347 0.044694 0.000666667
0.979848 -0.13883  1.10975 0.138689 0.000666667
 0.993589 -0.147349    1.1083 0.0722719 0.000666667
0.993693 -0.14139  1.10829 0.0418239 0.000666667
  1.00078 -0.147749   1.10605 0.0238602 0.000666667
 0.979156 -0.138164   1.10582 0.186885 0.000666667
 0.982095 -0.154271   1.11082 0.154131 0.000666667
 0.992548 -0.146497   1.11104 0.0509828 0.000666667
  1.00035 -0.136018   1.10922 -0.00189449 0.000666667
 0.979525 -0.140806   1.10514 0.151042 0.000666667
 0.991802 -0.145809    1.1089 0.0172393 0.000666667
 0.979896 -0.154626   1.11295 0.158829 0.000666667
 0.980499 -0.141488   1.10849 0.159468 0.000666667
 0.993241 -0.136104   1.10052 0.0197044 0.000666667
 0.993471 -0.145202   1.11121 0.0676176 0.000666667
 0.994335 -0.144086   1.11105 0.034205 0.000666667
  1.00286 -0.146103   1.10409 0.00560325 0.000666667
  0.97974 -0.142927   1.11011 0.149955 0.000666667
0.985009 -0.14071  1.10708 0.155938 0.000666667
 0.992489 -0.142887   1.10941 0.0516176 0.000666667
0.991879 -0.14141  1.10835 0.065802 0.000666667
 0.988662 -0.155203   1.11194 0.0964552 0.000666667
 0.991403 -0.145881   1.10801 0.050848 0.000666667
 0.982465 -0.152867   1.11212 0.138763 0.000666667
 0.988489 -0.153314   1.11271 0.0712874 0.000666667
 0.995977 -0.143488   1.10959 0.0553102 0.000666667
 0.981119 -0.149274   1.11295 0.169732 0.000666667
 0.990706 -0.151062   1.11099 0.10783 0.000666667
 0.990508 -0.142898   1.10815 0.0598856 0.000666667
 0.987974 -0.145349   1.10926 0.0913988 0.000666667
  1.00115 -0.146588   1.10506 0.011973 0.000666667
 0.988262 -0.153525   1.11223 0.0753616 0.000666667
0.976805 -0.13849  1.10655 0.184201 0.000666667
 0.996966 -0.139542   1.10911 0.0244385 0.000666667
  1.00317 -0.146729   1.10479 0.0146866 0.000666667
 0.982997 -0.150886   1.11452 0.134156 0.000666667
 0.978135 -0.147456   1.11036 0.138964 0.000666667
 0.989174 -0.150861   1.11041 0.0818015 0.000666667
 0.988417 -0.156209   1.10946 0.0942478 0.000666667
 0.996686 -0.150711   1.10532 0.016182 0.000666667
 0.987654 -0.152415   1.11104 0.0818139 0.000666667
 0.991226 -0.144593   1.10826 0.0490675 0.000666667
 0.988985 -0.155085   1.10789 0.0830894 0.000666667
 0.989579 -0.146017   1.10997 0.031965 0.000666667
 0.991051 -0.143366   1.10774 0.0314229 0.000666667
  1.00246 -0.146307   1.10595 0.0316261 0.000666667
 0.979212 -0.142328   1.11151 0.150792 0.000666667
  0.99225 -0.153341   1.11118 0.0674885 0.000666667
 0.991621 -0.143499   1.10872 0.0218227 0.000666667
  1.00227 -0.142921   1.10259 0.026166 0.000666667
 0.994607 -0.143805   1.11136 0.0784961 0.000666667
 0.990094 -0.141782   1.11154 0.053266 0.000666667
 0.990134 -0.141592   1.10958 0.0443239 0.000666667
 0.979846 -0.152497   1.11052 0.107567 0.000666667
 0.978779 -0.137145   1.10945 0.169072 0.000666667
 0.986818 -0.147725   1.11165 0.0720848 0.000666667
 0.989475 -0.155464   1.11177 0.0602061 0.000666667
0.993459 -0.14743   1.1094 0.0427977 0.000666667
 0.980168 -0.137967   1.10932 0.145483 0.000666667
  0.98713 -0.153473    1.1075 0.125234 0.000666667
0.986635 -0.15376  1.11025 0.0644917 0.000666667
 0.980116 -0.139205   1.10758 0.163798 0.000666667
 0.991807 -0.143928   1.11128 0.0445058 0.000666667
 0.978934 -0.152998   1.11114 0.173039 0.000666667
 0.992847 -0.147764   1.11073 0.0480393 0.000666667
 0.98794 -0.15221  1.10873 0.079657 0.000666667
 0.994792 -0.149793   1.10748 0.0526069 0.000666667
 0.992798 -0.135785   1.10222 0.0298927 0.000666667
 0.981775 -0.140772   1.10849 0.157893 0.000666667
  0.98783 -0.148119   1.11188 0.0681155 0.000666667
 0.990829 -0.140242   1.11012 0.0555281 0.000666667
 0.989947 -0.142013   1.11166 0.0602474 0.000666667
 0.990958 -0.144585    1.1081 0.0560399 0.000666667
 0.981884 -0.152168   1.11026 0.142034 0.000666667
 0.987244 -0.146564   1.11001 0.0634044 0.000666667
 0.990094 -0.145857   1.10871 0.0418667 0.000666667
 0.980878 -0.153234   1.11155 0.134275 0.000666667
 0.999785 -0.139325   1.10886 0.0191869 0.000666667
 0.986915 -0.147181   1.10648 0.0235847 0.000666667
 0.993335 -0.142602   1.11167 0.0569083 0.000666667
 0.980134 -0.151976   1.11116 0.14911 0.000666667
 0.989353 -0.151775   1.10738 0.08172 0.000666667
 0.994918 -0.142665   1.10804 0.0450561 0.000666667
0.991904 -0.1447 1.10961 0.0628267 0.000666667
 0.989864 -0.154295   1.10877 0.0618202 0.000666667
 0.989448 -0.155425   1.10998 0.0959936 0.000666667
  0.97905 -0.149292   1.11034 0.172679 0.000666667
 0.984153 -0.152119   1.11036 0.0731366 0.000666667
 0.991386 -0.152363   1.11103 0.101512 0.000666667
 0.989432 -0.150373   1.10577 0.13195 0.000666667
0.994383 -0.15197   1.1221 0.0890361 0.000666667
 0.980218 -0.136835   1.11149 0.194085 0.000666667
 0.994145 -0.146841   1.10881 0.043789 0.000666667
 0.988045 -0.155399   1.10956 0.133283 0.000666667
 0.988094 -0.149503   1.11227 0.0770419 0.000666667
 0.989121 -0.153619   1.11344 0.0579299 0.000666667
0.992385 -0.13623  1.10164 0.021864 0.000666667
  1.00319 -0.146782   1.10625 0.0104001 0.000666667
 0.989739 -0.154901   1.10987 0.0899705 0.000666667
 0.976638 -0.137563   1.10657 0.172494 0.000666667
 0.988119 -0.150337   1.11036 0.0729909 0.000666667
 0.989109 -0.143925   1.10818 0.0406411 0.000666667
 0.990956 -0.154826   1.10965 0.0498762 0.000666667
 0.988513 -0.154607   1.10875 0.0872686 0.000666667
 0.987632 -0.147883    1.1103 0.0219215 0.000666667
 0.980047 -0.152672   1.10937 0.137172 0.000666667
  0.99159 -0.137865   1.10009 0.0235416 0.000666667
   0.9815 -0.140513   1.10956 0.152485 0.000666667
 0.982991 -0.140736   1.10996 0.155836 0.000666667
0.991483 -0.14789  1.12055 0.0775333 0.000666667
 0.990385 -0.142098   1.10904 0.0660086 0.000666667
 0.981055 -0.139345     1.109 0.157646 0.000666667
 0.980457 -0.139973   1.10757 0.145976 0.000666667
 0.993976 -0.135247   1.10226 0.0108974 0.000666667
  1.00459 -0.147167   1.10111 -0.0189077 0.000666667
 0.990299 -0.154228   1.11237 0.0763992 0.000666667
 0.982216 -0.138991   1.10884 0.135134 0.000666667
 0.978486 -0.139499   1.10878 0.153347 0.000666667
0.992402 -0.14773  1.10643 0.0464355 0.000666667
 0.988174 -0.155149   1.11513 0.0840297 0.000666667
 0.981156 -0.140603   1.10723 0.179225 0.000666667
 0.987274 -0.152269    1.1104 0.0949691 0.000666667
 0.991553 -0.155182   1.10993 0.0804954 0.000666667
 0.981473 -0.152168   1.11018 0.16768 0.000666667
 0.989584 -0.155257   1.11413 0.098481 0.000666667
 0.982575 -0.149932   1.11191 0.141962 0.000666667
  1.00066 -0.146498   1.10501 0.0337112 0.000666667
 0.992699 -0.143118    1.1087 0.0336684 0.000666667
 0.991007 -0.154285   1.10872 0.119396 0.000666667
 0.991089 -0.154846   1.10905 0.092311 0.000666667
 0.995327 -0.143444    1.1097 0.0717502 0.000666667
 0.979416 -0.139402   1.10998 0.148443 0.000666667
 0.988863 -0.156187   1.11217 0.0543042 0.000666667
  0.98913 -0.152498   1.11064 0.0437536 0.000666667
 0.978695 -0.136134   1.10901 0.15069 0.000666667
 0.989061 -0.142507   1.10847 0.052669 0.000666667
 0.987098 -0.155123   1.10872 0.107859 0.000666667
 0.989531 -0.153593   1.11178 0.0545783 0.000666667
 0.994425 -0.134149   1.10356 -0.00690893 0.000666667
 0.979382 -0.141286    1.1092 0.16815 0.000666667
  0.99113 -0.141228   1.11038 0.0496478 0.000666667
 0.993302 -0.142041   1.10762 0.0681045 0.000666667
 0.976173 -0.138155   1.10472 0.164897 0.000666667
 0.989554 -0.154557   1.11219 0.0846385 0.000666667
 0.991945 -0.141486    1.1084 0.0480171 0.000666667
 0.990433 -0.153432      1.11 0.128685 0.000666667
 0.990313 -0.155251   1.11012 0.0712336 0.000666667
 0.981414 -0.139797   1.10782 0.162752 0.000666667
0.982607 -0.15408  1.11109 0.1478 0.000666667
 0.982347 -0.138139   1.10985 0.147058 0.000666667
0.991961 -0.14589   1.1076 0.0436263 0.000666667
 0.984166 -0.140417   1.10958 0.170776 0.000666667
 0.990323 -0.147051    1.1092 0.062609 0.000666667
 0.988936 -0.155385   1.10716 0.0794171 0.000666667
 0.990287 -0.150564   1.12267 0.0866005 0.000666667
  1.00302 -0.147054   1.10549 -0.000716095 0.000666667
 0.981334 -0.142458      1.11 0.167501 0.000666667
 0.988649 -0.153335   1.11111 0.0982248 0.000666667
 0.987609 -0.152569   1.10919 0.0991336 0.000666667
  0.98934 -0.152036    1.1072 0.0605064 0.000666667
 0.992824 -0.143441   1.11212 0.06292 0.000666667
 0.979884 -0.141439   1.11054 0.15748 0.000666667
 0.988874 -0.154212   1.11133 0.0764158 0.000666667
 0.980822 -0.138407   1.11047 0.157718 0.000666667
  1.00132 -0.145379   1.10494 0.00433733 0.000666667
 0.992921 -0.141742   1.10845 0.047748 0.000666667
 0.980295 -0.139937   1.11029 0.128244 0.000666667
 0.976914 -0.140157   1.10722 0.164176 0.000666667
 0.987941 -0.151281    1.1095 0.0913238 0.000666667
  0.99072 -0.145475   1.10899 0.0535605 0.000666667
 0.981523 -0.141437   1.10688 0.170134 0.000666667
 0.979421 -0.152901   1.11275 0.142151 0.000666667
   1.0089 -0.147028    1.1059 -0.226698 0.000666667
 0.981005 -0.141051   1.11039 0.160581 0.000666667
 0.995453 -0.148418    1.1105 0.0252658 0.000666667
 0.991126 -0.154673    1.1118 0.0648161 0.000666667
 0.994596 -0.143874   1.10934 0.0438167 0.000666667
 0.981413 -0.137788   1.10795 0.169025 0.000666667
 0.993206 -0.144342   1.11118 0.0240569 0.000666667
 0.996169 -0.134085   1.10099 0.0583529 0.000666667
 0.991322 -0.151691    1.1113 0.0400464 0.000666667
 0.995993 -0.140875    1.1128 0.0763843 0.000666667
   0.9893 -0.157256   1.11021 0.0972697 0.000666667
 0.994982 -0.148677   1.10901 0.0427382 0.000666667
 0.999306 -0.138553   1.10557 -0.0158253 0.000666667
 0.993606 -0.144086   1.11193 0.0538021 0.000666667
 0.990461 -0.154017   1.11203 0.0398048 0.000666667
  0.97756 -0.141859   1.11082 0.146343 0.000666667
 0.991143 -0.142453   1.11022 0.0607462 0.000666667
 0.982966 -0.140995   1.10821 0.152492 0.000666667
  1.00209 -0.146365   1.10641 0.0265486 0.000666667
 0.988996 -0.144566   1.10815 0.0494627 0.000666667
 0.982042 -0.152626   1.11306 0.116729 0.000666667
 0.983034 -0.139814   1.10764 0.134963 0.000666667
 0.981412 -0.140831   1.10847 0.159376 0.000666667
 0.979192 -0.151875    1.1138 0.145098 0.000666667
0.979613 -0.15429  1.11069 0.105328 0.000666667
 0.996218 -0.149871   1.10468 -0.0116149 0.000666667
 0.976525 -0.140621    1.1054 0.170989 0.000666667
   1.0041 -0.146016   1.10301 -0.00369647 0.000666667
 0.994887 -0.143803   1.11072 0.0748323 0.000666667
 0.986121 -0.152996   1.11057 0.0898724 0.000666667
 0.992884 -0.148115   1.12219 0.0930164 0.000666667
 0.981887 -0.150352   1.11388 0.142768 0.000666667
 0.981408 -0.140555   1.10779 0.168994 0.000666667
 0.995209 -0.138036    1.1019 0.0464268 0.000666667
  1.00323 -0.141213   1.10737 -0.0307108 0.000666667
 0.982263 -0.139022   1.10911 0.187579 0.000666667
 0.987318 -0.152598   1.11068 0.0949115 0.000666667
 0.990186 -0.151959   1.10588 0.135695 0.000666667
 0.979621 -0.137548   1.10953 0.169074 0.000666667
  0.9787 -0.14931  1.11405 0.18084 0.000666667
0.992497 -0.14556  1.10675 0.0445436 0.000666667
 0.981751 -0.151809   1.11353 0.126367 0.000666667
 0.991773 -0.143522   1.10925 0.0410789 0.000666667
  0.98803 -0.153506   1.11191 0.0851594 0.000666667
 0.986647 -0.154224   1.10927 0.0757389 0.000666667
  0.97834 -0.141329   1.10527 0.149037 0.000666667
 0.982519 -0.155475   1.11227 0.146074 0.000666667
 0.992488 -0.143169   1.10773 0.0537768 0.000666667
 0.991163 -0.143394   1.10768 0.0549888 0.000666667
 0.981361 -0.148892   1.11295 0.14615 0.000666667
 0.991001 -0.145161   1.10669 0.0813361 0.000666667
 0.981932 -0.150663   1.11369 0.151348 0.000666667
 0.980374 -0.139843   1.10813 0.16049 0.000666667
  1.00353 -0.144026   1.10371 0.00659549 0.000666667
 0.993017 -0.151062   1.10762 0.0472027 0.000666667
 0.993419 -0.142229   1.11307 0.0494844 0.000666667
 0.979898 -0.137776    1.1068 0.134385 0.000666667
 0.979944 -0.149729   1.11302 0.177649 0.000666667
 0.987244 -0.155141   1.11348 0.0901803 0.000666667
  1.00259 -0.145686   1.10401 0.00657127 0.000666667
0.998206 -0.13912  1.10869 -0.0289226 0.000666667
  1.00232 -0.146895   1.10586 0.0228508 0.000666667
  1.00172 -0.146239   1.10686 0.00798835 0.000666667
 0.979813 -0.149692   1.10888 0.153335 0.000666667
 0.989253 -0.148443   1.11003 0.0623558 0.000666667
 0.979764 -0.143009   1.10644 0.132059 0.000666667
 0.981651 -0.153363   1.11353 0.153223 0.000666667
 0.983066 -0.137105   1.10988 0.16304 0.000666667
 0.988559 -0.154375   1.11046 0.0447206 0.000666667
 0.995335 -0.144015   1.11189 0.0694334 0.000666667
  0.99244 -0.146822   1.11075 0.0482753 0.000666667
 0.979192 -0.142467   1.10911 0.154578 0.000666667
 0.993194 -0.145798   1.11008 0.063413 0.000666667
  1.00096 -0.145442   1.10593 0.0438818 0.000666667
  1.00364 -0.146716   1.10426 0.0328531 0.000666667
 0.991147 -0.146834   1.11027 0.0600191 0.000666667
 0.988761 -0.152222   1.11101 0.0740601 0.000666667
 0.989614 -0.143167   1.11028 0.088199 0.000666667
 0.991464 -0.145604   1.10992 0.0261526 0.000666667
 0.978471 -0.150218   1.10955 0.150344 0.000666667
 0.991718 -0.143715   1.11051 0.0199732 0.000666667
 0.987167 -0.153674   1.10861 0.102938 0.000666667
 0.990806 -0.155757   1.11315 0.0660862 0.000666667
0.989719 -0.15274  1.11104 0.0814625 0.000666667
 0.990757 -0.144107    1.1101 0.076923 0.000666667
 0.991208 -0.144958    1.1092 0.0588972 0.000666667
0.978675 -0.13796  1.10849 0.149776 0.000666667
 0.992348 -0.147053   1.10975 0.0384655 0.000666667
0.987386 -0.15359  1.10809 0.0825979 0.000666667
 0.986046 -0.153839   1.11143 0.103303 0.000666667
  1.00174 -0.145856   1.10616 -0.00780319 0.000666667
 0.980227 -0.137421   1.10742 0.131761 0.000666667
 0.988711 -0.151963   1.11133 0.093671 0.000666667
 0.979598 -0.154363   1.11181 0.172599 0.000666667
  1.00305 -0.145518   1.10291 0.0113723 0.000666667
 0.981814 -0.139858   1.10905 0.15331 0.000666667
 0.987344 -0.146536   1.11022 0.0602068 0.000666667
  0.99146 -0.143128   1.11119 0.0750371 0.000666667
 0.979866 -0.140214   1.10471 0.156065 0.000666667
 0.989474 -0.153027   1.10943 0.103217 0.000666667
 0.981562 -0.152567   1.11188 0.154246 0.000666667
 0.992654 -0.147426   1.11015 0.0578206 0.000666667
 0.979824 -0.140411    1.1059 0.182696 0.000666667
0.981187 -0.14023  1.10569 0.158858 0.000666667
  0.97964 -0.139714   1.11165 0.151164 0.000666667
 0.982135 -0.139393   1.11085 0.163687 0.000666667
0.989202 -0.1563 1.11057 0.0827983 0.000666667
 0.989682 -0.154391     1.114 0.0913683 0.000666667
0.992299 -0.14777  1.10784 0.0561374 0.000666667
  0.98742 -0.152212   1.11153 0.0587185 0.000666667
 0.990495 -0.143895   1.11028 0.0553266 0.000666667
 0.986304 -0.153032   1.10934 0.0941196 0.000666667
 0.992403 -0.133312   1.09981 0.0456214 0.000666667
0.987823 -0.15537  1.10751 0.11659 0.000666667
  0.97979 -0.155213   1.10824 0.135755 0.000666667
  0.97705 -0.139459   1.10625 0.165846 0.000666667
 0.992184 -0.143084    1.1092 0.0640711 0.000666667
 0.993852 -0.144949   1.10944 0.0612855 0.000666667
 0.979026 -0.140304   1.10729 0.148293 0.000666667
0.990197 -0.14621  1.10888 0.0761642 0.000666667
 0.990015 -0.153478    1.1147 0.0973874 0.000666667
  1.00348 -0.149618   1.10822 0.0398367 0.000666667
 0.987597 -0.156018   1.11198 0.101126 0.000666667
 0.990618 -0.155251   1.10723 0.119205 0.000666667
  0.99342 -0.137004   1.10235 0.00207054 0.000666667
 0.981149 -0.149195   1.11279 0.140873 0.000666667
 0.988592 -0.159023   1.10855 0.0835472 0.000666667
 0.993108 -0.143783   1.10802 0.0464531 0.000666667
 0.992192 -0.156518   1.10579 0.0293257 0.000666667
 0.980132 -0.140988   1.10978 0.119122 0.000666667
 0.994636 -0.144183   1.11124 0.0799536 0.000666667
 0.975982 -0.139149    1.1068 0.156643 0.000666667
 0.980933 -0.152359   1.11317 0.155587 0.000666667
0.996837 -0.13633  1.10851 0.00277608 0.000666667
 0.979768 -0.152851   1.11298 0.144737 0.000666667
 0.989213 -0.156017   1.11039 0.0893567 0.000666667
 0.991346 -0.148228   1.10851 0.0261372 0.000666667
 0.975227 -0.140622   1.10723 0.166783 0.000666667
 0.994648 -0.145585   1.11037 0.0623597 0.000666667
0.988257 -0.15336  1.10701 0.103679 0.000666667
 0.981186 -0.140761   1.10531 0.157438 0.000666667
 0.988382 -0.151384   1.11024 0.058109 0.000666667
 0.988848 -0.155775   1.10912 0.0837873 0.000666667
  1.00158 -0.146496   1.10466 0.0188739 0.000666667
 0.994283 -0.147929    1.1052 -0.0108361 0.000666667
 0.995788 -0.149233     1.106 0.00415206 0.000666667
 0.980234 -0.140573   1.10769 0.14468 0.000666667
 0.987619 -0.154915   1.10948 0.12342 0.000666667
 0.995077 -0.146432    1.1125 0.0551135 0.000666667
 0.993177 -0.134792    1.1038 -0.0150006 0.000666667
 0.993286 -0.144382    1.1084 0.0690182 0.000666667
 0.991956 -0.148574   1.12128 0.0693511 0.000666667
 0.979364 -0.138209   1.10752 0.160808 0.000666667
 0.988903 -0.149785   1.11054 0.0482837 0.000666667
 0.989386 -0.144346   1.10991 0.0283636 0.000666667
 0.990695 -0.149359   1.10883 0.0487408 0.000666667
 0.978645 -0.142596   1.11024 0.160702 0.000666667
 0.987351 -0.152355   1.11034 0.0779732 0.000666667
 0.993632 -0.143637   1.10749 0.0453719 0.000666667
  0.99375 -0.148775   1.12247 0.0681106 0.000666667
 0.988683 -0.151616   1.11017 0.0778311 0.000666667
  0.99367 -0.143985   1.11077 0.0480591 0.000666667
 0.993387 -0.145175   1.11051 0.0532557 0.000666667
 0.988358 -0.143023   1.10801 0.018132 0.000666667
 0.985931 -0.151986   1.11124 0.0741328 0.000666667
  0.99077 -0.153511   1.11037 0.0398159 0.000666667
  1.00081 -0.143825   1.10562 0.0557516 0.000666667
 0.989007 -0.157852   1.11303 0.0618634 0.000666667
0.980867 -0.15152  1.10923 0.130905 0.000666667
 0.991101 -0.144992   1.10704 0.0424717 0.000666667
 0.980237 -0.142577   1.10567 0.178873 0.000666667
 0.980838 -0.149609   1.11302 0.161586 0.000666667
 0.986383 -0.152335    1.1111 0.0811342 0.000666667
 0.981476 -0.139639   1.10994 0.143592 0.000666667
 0.991243 -0.142501   1.11054 0.0499002 0.000666667
 0.978813 -0.140207   1.10717 0.148386 0.000666667
   1.0005 -0.149492   1.10587 0.00775163 0.000666667
 0.993571 -0.133111   1.10016 0.0424062 0.000666667
 0.981891 -0.140647   1.10755 0.162041 0.000666667
 0.990909 -0.142906   1.10918 0.0107193 0.000666667
0.990317 -0.15405    1.111 0.0959645 0.000666667
 0.981321 -0.140747   1.10782 0.162626 0.000666667
0.980747 -0.14156  1.10943 0.152315 0.000666667
 0.986722 -0.152678   1.11168 0.0922505 0.000666667
 0.990571 -0.144561   1.10951 0.0661412 0.000666667
 0.990004 -0.153062   1.11344 0.0829078 0.000666667
  1.00345 -0.145189   1.10377 -0.00381938 0.000666667
  1.00291 -0.144949    1.1034 -0.000536773 0.000666667
  1.00234 -0.146829   1.10661 0.0332588 0.000666667
 0.981446 -0.153705   1.11183 0.132085 0.000666667
 0.979882 -0.142461    1.1097 0.148906 0.000666667
 0.988911 -0.154718   1.10727 0.075414 0.000666667
 0.977969 -0.151675   1.11165 0.165596 0.000666667
 0.991517 -0.146283   1.11067 0.057304 0.000666667
  0.98721 -0.151683   1.11025 0.048493 0.000666667
0.981801 -0.15268  1.11189 0.139453 0.000666667
 0.992096 -0.146768   1.10842 0.061724 0.000666667
  0.98395 -0.154326   1.11185 0.133985 0.000666667
 0.990377 -0.152408   1.11366 0.0846521 0.000666667
  0.98674 -0.151898    1.1092 0.0845121 0.000666667
  1.00309 -0.145419   1.10453 0.0198237 0.000666667
 0.981862 -0.154468   1.11166 0.145446 0.000666667
 0.981558 -0.138197   1.10807 0.147814 0.000666667
 0.989275 -0.142675   1.10817 0.0577088 0.000666667
 0.989397 -0.148267   1.11227 0.079108 0.000666667
 0.989714 -0.142704   1.10864 0.0299702 0.000666667
 0.991127 -0.144331   1.11285 0.0665287 0.000666667
 0.990833 -0.152619   1.11092 0.0486131 0.000666667
 0.978683 -0.150849   1.11102 0.139643 0.000666667
  1.00138 -0.146744   1.10515 0.0337065 0.000666667
 0.991463 -0.143287   1.11013 0.0986443 0.000666667
 0.992456 -0.150632    1.1109 0.0498952 0.000666667
 0.990745 -0.156147   1.11326 0.0824986 0.000666667
 0.988746 -0.151685   1.11159 0.0854767 0.000666667
 0.993384 -0.148093   1.11147 0.0666535 0.000666667
 0.989933 -0.144312   1.10769 0.0489932 0.000666667
 0.991552 -0.144407   1.11125 0.0678641 0.000666667
 0.979539 -0.138133   1.10783 0.126803 0.000666667
 0.985289 -0.152393   1.11022 0.103237 0.000666667
  1.00348 -0.147718   1.10709 0.00424918 0.000666667
  1.00345 -0.146216   1.10545 0.0106982 0.000666667
 0.980565 -0.143848   1.11053 0.152258 0.000666667
 0.976662 -0.141899    1.1047 0.129551 0.000666667
 0.979915 -0.149267   1.10861 0.152246 0.000666667
 0.996568 -0.142425   1.11091 0.0471958 0.000666667
  0.98145 -0.138262   1.10864 0.131028 0.000666667
0.980372 -0.14149  1.10862 0.146843 0.000666667
 0.990516 -0.150181   1.11027 0.0790452 0.000666667
 0.988725 -0.154826    1.1107 0.0674751 0.000666667
 0.992975 -0.148292   1.10775 0.038784 0.000666667
 1.00365 -0.14416  1.10562 0.0121381 0.000666667
 0.991645 -0.142839   1.10975 0.0377144 0.000666667
 0.978951 -0.140123   1.10974 0.1699 0.000666667
 0.988616 -0.144284   1.10622 0.0562355 0.000666667
 0.990479 -0.150251    1.1089 0.0713776 0.000666667
0.980472 -0.15184  1.11024 0.142428 0.000666667
 0.981093 -0.142452   1.11018 0.166652 0.000666667
 0.982682 -0.152253   1.11367 0.139159 0.000666667
  1.00027 -0.138468   1.10873 0.0272469 0.000666667
 0.989538 -0.145051    1.1082 0.0286814 0.000666667
  1.00928 -0.148228   1.10152 -0.269656 0.000666667
 0.988403 -0.151614   1.11361 0.0744202 0.000666667
 0.992206 -0.151541   1.11127 0.0749266 0.000666667
 0.992672 -0.147325    1.1081 0.038994 0.000666667
 0.993812 -0.136621   1.10084 0.0471738 0.000666667
 0.988071 -0.155847   1.11095 0.0670392 0.000666667
  1.00872 -0.149474   1.10191 -0.244649 0.000666667
 0.992044 -0.146694   1.10687 0.0367306 0.000666667
 0.979027 -0.140881   1.10844 0.129696 0.000666667
 0.994471 -0.145535   1.10883 0.0223896 0.000666667
 0.977104 -0.139754   1.10584 0.137821 0.000666667
  0.99131 -0.145688   1.10734 0.0383283 0.000666667
 0.990884 -0.153442   1.10971 0.0694785 0.000666667
 0.975492 -0.139381   1.10744 0.182692 0.000666667
 0.979706 -0.139654   1.10439 0.122288 0.000666667
 0.981127 -0.140097   1.10934 0.142109 0.000666667
 0.990637 -0.144105   1.10704 0.0406637 0.000666667
 0.989266 -0.154723   1.11357 0.0734234 0.000666667
  1.00294 -0.144224   1.10336 0.00530512 0.000666667
 0.990684 -0.148493   1.11134 0.0670302 0.000666667
 0.990989 -0.147284   1.11118 0.0278579 0.000666667
 0.989753 -0.151103   1.11085 0.0964696 0.000666667
 0.988209 -0.156729   1.11026 0.0730822 0.000666667
 1.00248 -0.14627  1.10428 -0.00357011 0.000666667
0.982672 -0.15334  1.11248 0.166055 0.000666667
 0.990725 -0.146472   1.10716 0.0526842 0.000666667
 0.991675 -0.144383   1.11142 0.0739324 0.000666667
 0.989286 -0.144675   1.10914 0.06367 0.000666667
 0.989063 -0.151617   1.11139 0.0731256 0.000666667
 0.978661 -0.142171   1.10569 0.130104 0.000666667
 0.990242 -0.154074   1.10956 0.0631514 0.000666667
 0.980988 -0.140705   1.10875 0.154555 0.000666667
 0.980182 -0.138795   1.10734 0.152564 0.000666667
 0.978316 -0.138661   1.10961 0.147464 0.000666667
 0.997946 -0.135014   1.10119 0.0525335 0.000666667
 0.979191 -0.140132   1.10953 0.158507 0.000666667
 0.987649 -0.153928   1.10949 0.143993 0.000666667
 0.991343 -0.142844   1.10643 0.0425362 0.000666667
 0.987554 -0.150348   1.11354 0.0809435 0.000666667
 0.990668 -0.148029    1.1094 0.0655226 0.000666667
 0.990086 -0.152299   1.10979 0.0781005 0.000666667
 0.990028 -0.154014   1.11172 0.0633619 0.000666667
 0.990517 -0.145766   1.10975 0.0586415 0.000666667
 0.979224 -0.151722   1.10937 0.154667 0.000666667
  1.00376 -0.146853   1.10548 0.0159425 0.000666667
 0.991297 -0.155021   1.11158 0.0735681 0.000666667
 0.989373 -0.151286   1.11056 0.0855387 0.000666667
 0.988209 -0.153563   1.10969 0.0600562 0.000666667
 0.98716 -0.15565  1.10969 0.0768572 0.000666667
 0.978943 -0.141447    1.1047 0.148313 0.000666667
 0.992763 -0.144197   1.10784 0.017085 0.000666667
  1.00223 -0.146012   1.10565 0.00264787 0.000666667
 0.985687 -0.154595   1.10972 0.0854631 0.000666667
 0.990255 -0.153579   1.11044 0.0754413 0.000666667
 0.987785 -0.155284    1.1095 0.0405942 0.000666667
 0.988361 -0.145954   1.10912 0.0650236 0.000666667
   0.9916 -0.142206   1.11059 0.0506197 0.000666667
 0.980699 -0.134206   1.11001 0.191707 0.000666667
 0.996681 -0.134654   1.09845 0.04519 0.000666667
 0.987021 -0.152217   1.11056 0.0394786 0.000666667
 0.988075 -0.156548     1.111 0.117036 0.000666667
 0.978133 -0.136076   1.10736 0.198912 0.000666667
 0.990364 -0.146492   1.10735 0.0519 0.000666667
 0.992575 -0.139864    1.1115 0.0652818 0.000666667
 0.981918 -0.153734   1.11133 0.150449 0.000666667
 0.987586 -0.154696   1.10839 0.11441 0.000666667
  0.98106 -0.148125   1.11219 0.153477 0.000666667
 0.992158 -0.142577   1.10824 0.0227429 0.000666667
 0.994362 -0.144964   1.10999 0.0630586 0.000666667
 0.979635 -0.150942   1.11277 0.162556 0.000666667
 0.990955 -0.154376   1.10975 0.0589144 0.000666667
0.998066 -0.13933  1.10778 -0.000918022 0.000666667
 0.985516 -0.156002   1.10798 0.106394 0.000666667
 0.992377 -0.148456    1.1071 0.0621058 0.000666667
 0.992673 -0.149615   1.10539 0.0821812 0.000666667
 0.990164 -0.133901   1.10159 0.0205187 0.000666667
 0.991303 -0.145262    1.1083 0.0528888 0.000666667
0.979111 -0.15028  1.11217 0.160079 0.000666667
 0.980163 -0.152018   1.11139 0.142067 0.000666667
 0.989039 -0.152963   1.11013 0.0519912 0.000666667
 0.988316 -0.149592   1.10799 -0.0207918 0.000666667
 0.986615 -0.154788   1.11124 0.0851628 0.000666667
 0.998781 -0.138151   1.11038 0.00508071 0.000666667
0.986975 -0.14684  1.11141 0.0790225 0.000666667
  0.97681 -0.138688   1.10652 0.15605 0.000666667
 0.999694 -0.147439   1.10445 0.0539016 0.000666667
 0.988681 -0.147778   1.10943 0.0441108 0.000666667
  1.00403 -0.147122   1.10485 0.0354023 0.000666667
 0.980301 -0.150859   1.10885 0.130638 0.000666667
 0.981302 -0.149454   1.11018 0.121782 0.000666667
 0.993652 -0.146358   1.10896 0.0475591 0.000666667
 0.976257 -0.141078   1.10654 0.151261 0.000666667
 0.982642 -0.151423   1.11522 0.145412 0.000666667
 0.974869 -0.138697   1.10593 0.167654 0.000666667
 0.990987 -0.142964   1.11312 0.0674399 0.000666667
0.994452 -0.14394  1.11013 0.0563646 0.000666667
 0.992409 -0.147304   1.10887 0.0919464 0.000666667
 0.990652 -0.152212   1.11064 0.0830262 0.000666667
0.989742 -0.1428 1.10631 0.0485348 0.000666667
 0.987576 -0.146052   1.11245 0.0743565 0.000666667
 0.997819 -0.152511   1.10731 0.0222895 0.000666667
 0.994686 -0.144208   1.10943 0.0314493 0.000666667
0.988225 -0.15308   1.1096 0.0694098 0.000666667
0.982104 -0.15234   1.1128 0.148948 0.000666667
 0.985216 -0.151622   1.11102 0.0670237 0.000666667
 0.990115 -0.144601   1.10866 0.0406054 0.000666667
 0.996648 -0.142086   1.10328 -0.0385764 0.000666667
 0.996603 -0.147432   1.10775 0.0514416 0.000666667
 0.988027 -0.151957   1.11086 0.0432801 0.000666667
 0.979777 -0.150569   1.11015 0.121941 0.000666667
 0.981378 -0.137737   1.10689 0.161566 0.000666667
 0.991163 -0.145573    1.1086 0.0539563 0.000666667
 0.989094 -0.144255   1.10849 0.0176682 0.000666667
 0.995725 -0.146796   1.10755 0.064384 0.000666667
 0.982685 -0.138448    1.1091 0.178247 0.000666667
 0.978596 -0.149398   1.11407 0.188094 0.000666667
 0.991316 -0.144665   1.10838 0.0546041 0.000666667
 0.997971 -0.140066   1.10673 -0.0182182 0.000666667
 0.981802 -0.137594   1.10888 0.150764 0.000666667
 1.00312 -0.14576  1.10571 0.034041 0.000666667
  0.98916 -0.154587   1.10856 0.0404795 0.000666667
 0.992037 -0.143877   1.11035 0.0776726 0.000666667
  0.98358 -0.136972   1.11412 0.177885 0.000666667
   0.9912 -0.150131   1.10854 0.0710796 0.000666667
 0.978976 -0.137064   1.11104 0.190442 0.000666667
 0.985181 -0.156418   1.10806 0.105982 0.000666667
 0.988251 -0.151923   1.11095 0.0918537 0.000666667
  0.97957 -0.142039   1.10442 0.129276 0.000666667
0.985879 -0.14627  1.11255 0.0672758 0.000666667
 0.981278 -0.141287   1.10773 0.150093 0.000666667
 0.980976 -0.133507   1.11404 0.204888 0.000666667
  1.00255 -0.146003   1.10461 0.0271607 0.000666667
 0.980321 -0.139473   1.11019 0.163591 0.000666667
 0.982107 -0.152343   1.11128 0.141122 0.000666667
 0.98351 -0.13746  1.10761 0.156808 0.000666667
  0.99033 -0.151185   1.10859 0.0977726 0.000666667
 0.989401 -0.152519   1.11167 0.0610651 0.000666667
  0.99188 -0.143879    1.1094 0.0572564 0.000666667
 0.990302 -0.154674   1.10914 0.0788255 0.000666667
   1.0046 -0.144765   1.10349 -0.00085948 0.000666667
  0.98101 -0.139402   1.10622 0.141665 0.000666667
 0.993604 -0.149009   1.12023 0.0613772 0.000666667
 0.978961 -0.150621   1.11354 0.123701 0.000666667
 0.977628 -0.150081    1.1095 0.131088 0.000666667
0.977743 -0.14052  1.10851 0.150811 0.000666667
 0.991923 -0.143994   1.10901 0.0431673 0.000666667
  0.97957 -0.152251   1.10781 0.134226 0.000666667
 0.982103 -0.138507   1.10787 0.131684 0.000666667
 0.987539 -0.154899   1.11125 0.0714024 0.000666667
 0.990358 -0.151257    1.1104 0.0704222 0.000666667
 0.989943 -0.143967   1.10655 0.037922 0.000666667
 0.992955 -0.145277   1.11062 0.0813088 0.000666667
  0.98654 -0.156273   1.11133 0.115139 0.000666667
 0.988131 -0.155349   1.10896 0.0751877 0.000666667
  0.97864 -0.138007   1.10917 0.166504 0.000666667
 0.990148 -0.156915   1.11209 0.031616 0.000666667
 0.987973 -0.152024   1.11059 0.0712639 0.000666667
 0.981537 -0.151756   1.11246 0.162049 0.000666667
  0.98948 -0.146475   1.11058 0.0877117 0.000666667
 0.979556 -0.152431    1.1141 0.147592 0.000666667
 0.998969 -0.140255   1.10696 0.015031 0.000666667
 0.984154 -0.152501   1.11335 0.159843 0.000666667
  1.00075 -0.146746   1.10449 0.045342 0.000666667
 0.990828 -0.143231    1.1096 0.0641509 0.000666667
 0.994414 -0.136653   1.10279 0.0668305 0.000666667
 0.978512 -0.138421   1.10854 0.154289 0.000666667
   0.9884 -0.152411   1.10869 0.0667853 0.000666667
 0.97806 -0.15233  1.11043 0.151332 0.000666667
 0.995872 -0.136541    1.0999 0.0201613 0.000666667
 0.989299 -0.152104    1.1107 0.0811576 0.000666667
 0.991721 -0.144473   1.11038 0.0776693 0.000666667
 0.994239 -0.144734   1.10988 0.0583855 0.000666667
 0.994011 -0.143729   1.10925 0.0823158 0.000666667
 1.00172 -0.14675  1.10316 0.0222883 0.000666667
 0.982064 -0.150034   1.11166 0.154363 0.000666667
 0.991265 -0.143664   1.10717 0.0417243 0.000666667
 0.983415 -0.138206   1.10827 0.168596 0.000666667
0.978239 -0.15141  1.11271 0.152814 0.000666667
 0.989908 -0.151934   1.11223 0.0628748 0.000666667
 0.986332 -0.154313   1.10816 0.0623661 0.000666667
 0.985998 -0.156123   1.11099 0.0838256 0.000666667
 0.981291 -0.140788   1.10808 0.154425 0.000666667
 0.987526 -0.155835   1.10936 0.0782306 0.000666667
 0.989883 -0.153629   1.10817 0.102803 0.000666667
 0.979082 -0.152065   1.10655 0.154514 0.000666667
 0.996289 -0.140078    1.1069 -0.0367657 0.000666667
0.992952 -0.14755  1.11431 0.0587587 0.000666667
 0.991815 -0.148315   1.11229 0.033051 0.000666667
  0.98943 -0.152801   1.11248 0.0809097 0.000666667
0.990306 -0.15382  1.11018 0.0500632 0.000666667
 0.981706 -0.149746   1.11311 0.162631 0.000666667
 0.978594 -0.138344   1.10513 0.17438 0.000666667
 0.993368 -0.144567    1.1089 0.0450742 0.000666667
 0.994762 -0.144466   1.11045 0.0710796 0.000666667
 0.991199 -0.145504    1.1094 0.0209592 0.000666667
 0.988446 -0.156326   1.11063 0.0663914 0.000666667
 0.992802 -0.135677   1.09978 0.0286863 0.000666667
 0.980093 -0.135571   1.11104 0.186485 0.000666667
 0.989553 -0.145925    1.1082 0.0746823 0.000666667
  0.99055 -0.150769   1.11186 0.0562224 0.000666667
 0.987741 -0.150013   1.10879 0.0934047 0.000666667
 0.979001 -0.139528   1.10657 0.169986 0.000666667
 0.981973 -0.138981   1.10769 0.152422 0.000666667
 0.989215 -0.155388   1.10787 0.0486048 0.000666667
 0.990864 -0.152418   1.11039 0.0610133 0.000666667
 0.992143 -0.143958   1.10999 0.0801182 0.000666667
 0.980586 -0.153324   1.11235 0.146892 0.000666667
 0.986988 -0.153438    1.1094 0.0423433 0.000666667
 0.980455 -0.138929   1.10594 0.163781 0.000666667
 0.981184 -0.151956   1.11299 0.155687 0.000666667
 0.993249 -0.148911   1.10777 0.0549631 0.000666667
 0.989634 -0.153755   1.11213 0.0808378 0.000666667
 0.980168 -0.152675   1.11149 0.139725 0.000666667
0.986939 -0.15393  1.11187 0.0887924 0.000666667
 0.988013 -0.146612   1.11131 0.0393362 0.000666667
 0.981436 -0.150946   1.11194 0.166457 0.000666667
 0.981081 -0.155709   1.11313 0.142388 0.000666667
  1.00162 -0.145345   1.10407 0.00655173 0.000666667
 1.00299 -0.14331  1.10373 0.0171087 0.000666667
 0.992775 -0.141209   1.10905 0.0449988 0.000666667
  1.00522 -0.145772   1.10427 0.0210397 0.000666667
 0.980419 -0.141301   1.11168 0.156969 0.000666667
 0.988483 -0.153712   1.10887 0.0835799 0.000666667
 0.977698 -0.137397   1.10902 0.157422 0.000666667
 0.988917 -0.155093   1.11128 0.105502 0.000666667
 0.980142 -0.151865   1.11259 0.177181 0.000666667
0.982723 -0.13958  1.10956 0.129861 0.000666667
 0.978466 -0.141176   1.10553 0.168998 0.000666667
 0.989348 -0.147577   1.11052 0.0546646 0.000666667
  0.98247 -0.141719   1.11052 0.148982 0.000666667
 0.979038 -0.138734    1.1082 0.170864 0.000666667
 0.978316 -0.140138   1.10455 0.151496 0.000666667
  0.99007 -0.152785   1.10958 0.0340373 0.000666667
 0.978872 -0.142431   1.11073 0.141528 0.000666667
  1.00109 -0.146783   1.10713 0.0247263 0.000666667
 0.981806 -0.152971   1.11188 0.163778 0.000666667
 0.990446 -0.154275   1.10624 0.0644207 0.000666667
 0.988666 -0.153194     1.111 0.045972 0.000666667
 0.987806 -0.154709   1.11131 0.0602672 0.000666667
 0.988883 -0.151875   1.11227 0.058298 0.000666667
 0.986015 -0.154856   1.11199 0.0888169 0.000666667
0.991579 -0.14936  1.11273 0.0459122 0.000666667
 0.979261 -0.139733   1.10796 0.144232 0.000666667
 0.977884 -0.139848   1.10526 0.168401 0.000666667
 0.981957 -0.151788   1.11118 0.145293 0.000666667
 0.988228 -0.153157   1.10913 0.0677933 0.000666667
 0.991593 -0.145578   1.10925 0.0791717 0.000666667
0.994766 -0.14837  1.11026 0.0490809 0.000666667
  0.98117 -0.153698   1.11307 0.145479 0.000666667
 0.986535 -0.153956   1.11146 0.081182 0.000666667
 0.975288 -0.142077   1.10631 0.140366 0.000666667
 0.992573 -0.134021   1.10063 0.0343721 0.000666667
 0.993433 -0.144743   1.10792 0.0708685 0.000666667
 0.979379 -0.155176   1.11336 0.134093 0.000666667
 0.989763 -0.153332    1.1122 0.0379752 0.000666667
1.00371 -0.1471  1.1055 0.00671439 0.000666667
 0.990255 -0.146853   1.10801 0.0611357 0.000666667
   0.9893 -0.153081   1.11227 0.0788918 0.000666667
 0.988959 -0.155375   1.11119 0.0819054 0.000666667
 0.979993 -0.137537   1.10857 0.150804 0.000666667
 0.993977 -0.144302    1.1083 0.0607954 0.000666667
 0.989694 -0.154937    1.1078 0.080878 0.000666667
 0.990976 -0.147573    1.1188 0.0783726 0.000666667
 0.986985 -0.143765   1.11464 0.0684792 0.000666667
 0.980668 -0.137487   1.10946 0.146676 0.000666667
 0.988661 -0.150458   1.11085 0.0452653 0.000666667
 0.979191 -0.141415   1.10915 0.166124 0.000666667
 0.992804 -0.143934    1.1074 0.0489122 0.000666667
 0.983841 -0.141893   1.10777 0.155127 0.000666667
 0.997372 -0.147505   1.11085 0.0580653 0.000666667
 0.978941 -0.153357   1.11406 0.120024 0.000666667
 1.00999 -0.14838  1.10175 -0.26961 0.000666667
 0.992365 -0.147627   1.11011 0.0764978 0.000666667
  1.00007 -0.141373   1.10797 -0.000317946 0.000666667
  0.99347 -0.142494   1.10955 0.0371552 0.000666667
0.993334 -0.14416  1.10901 0.0458855 0.000666667
 0.982097 -0.151722   1.11362 0.137788 0.000666667
 0.997272 -0.149109   1.10575 0.00152849 0.000666667
 0.978996 -0.148131   1.10792 0.145367 0.000666667
 0.990693 -0.151559   1.10657 0.0563088 0.000666667
 0.980051 -0.140493   1.10995 0.149572 0.000666667
 0.980177 -0.152244   1.11158 0.145284 0.000666667
0.986217 -0.15494  1.10998 0.0851891 0.000666667
  0.98904 -0.150112   1.10863 0.0314941 0.000666667
 0.992084 -0.144047    1.1121 0.0753176 0.000666667
 0.989018 -0.152385   1.11198 0.0823152 0.000666667
 0.990861 -0.153786    1.1101 0.0979279 0.000666667
 0.992588 -0.151527   1.10933 0.0717888 0.000666667
 0.982318 -0.140389    1.1073 0.140225 0.000666667
 0.989655 -0.146225   1.11134 0.023323 0.000666667
  1.00242 -0.146133    1.1052 -0.0020751 0.000666667
0.993002 -0.14261  1.11125 0.0574638 0.000666667
  1.00369 -0.146549   1.10469 0.0169971 0.000666667
  0.98496 -0.155335   1.11392 0.0816918 0.000666667
0.992389 -0.146 1.1084 0.0482871 0.000666667
 0.984074 -0.150882   1.11415 0.112787 0.000666667
 0.981755 -0.156008   1.11179 0.14358 0.000666667
 0.997356 -0.137682   1.10353 -0.0273565 0.000666667
 0.980778 -0.142331   1.10821 0.140279 0.000666667
 0.990852 -0.145608   1.10893 0.0288404 0.000666667
 0.983922 -0.150542   1.11154 0.117098 0.000666667
 0.980802 -0.149268   1.10747 0.155957 0.000666667
 0.978063 -0.150196   1.11168 0.137678 0.000666667
 0.978518 -0.150939   1.11465 0.145234 0.000666667
 0.979914 -0.140288   1.10623 0.171636 0.000666667
0.992331 -0.13695  1.10134 0.00644459 0.000666667
  1.00138 -0.145867   1.10646 0.0404415 0.000666667
 0.979533 -0.149789   1.11313 0.187695 0.000666667
 0.991191 -0.144587   1.10798 0.0610067 0.000666667
 0.992697 -0.144322   1.10631 0.052628 0.000666667
0.998823 -0.14066  1.10755 -0.00784031 0.000666667
 0.980998 -0.150301    1.1136 0.178356 0.000666667
 0.988092 -0.146836   1.10916 0.0427052 0.000666667
 0.987463 -0.143669   1.11077 0.0627334 0.000666667
 0.985714 -0.151871   1.11053 0.0834201 0.000666667
 0.995311 -0.145814   1.11058 0.0733958 0.000666667
 0.983501 -0.135055   1.11333 0.195309 0.000666667
  1.00167 -0.148935   1.10751 0.0429023 0.000666667
 0.980913 -0.151066   1.11251 0.157029 0.000666667
 0.992293 -0.143969   1.11104 0.0475138 0.000666667
 0.977649 -0.138983    1.1046 0.13936 0.000666667
 0.979327 -0.150501   1.11243 0.16575 0.000666667
 0.990363 -0.145911   1.10714 0.0232669 0.000666667
 0.987526 -0.152094   1.11124 0.0923634 0.000666667
 0.981987 -0.153656   1.11032 0.126605 0.000666667
 0.995566 -0.142751   1.10904 0.0457944 0.000666667
 0.988887 -0.149929   1.10922 0.0592273 0.000666667
 0.989016 -0.151201    1.1114 0.0660615 0.000666667
0.989054 -0.14855  1.11115 0.0580224 0.000666667
 0.981442 -0.142373   1.10567 0.155961 0.000666667
0.980616 -0.14947  1.11149 0.129495 0.000666667
 0.994505 -0.143948   1.11159 0.0757327 0.000666667
 0.985744 -0.153274   1.11246 0.0764031 0.000666667
 0.987197 -0.155204   1.10644 0.0706697 0.000666667
  1.00215 -0.146672    1.1073 0.0284608 0.000666667
 0.991236 -0.146226    1.1087 0.0529883 0.000666667
 0.999411 -0.146408   1.10585 0.0282718 0.000666667
0.982414 -0.13947  1.10853 0.134191 0.000666667
 0.992121 -0.145394   1.10961 0.0562098 0.000666667
 0.993456 -0.145894    1.1088 0.0527831 0.000666667
  0.98958 -0.146663   1.11001 0.0446736 0.000666667
 0.98991 -0.15412  1.11289 0.0822711 0.000666667
 0.992384 -0.142061   1.10679 -0.00492763 0.000666667
 0.988757 -0.153872   1.11138 0.0545044 0.000666667
  0.99485 -0.147576   1.10816 0.0408457 0.000666667
 0.984267 -0.153671   1.10865 0.0552458 0.000666667
 0.991877 -0.146523   1.10819 0.0324686 0.000666667
 0.974818 -0.138809   1.10563 0.16535 0.000666667
 0.982096 -0.140753   1.10739 0.166023 0.000666667
 0.990901 -0.148389   1.11163 0.0507868 0.000666667
 0.976829 -0.154807   1.10874 0.160323 0.000666667
 0.992973 -0.140586   1.10634 0.0540562 0.000666667
0.995435 -0.14537  1.10998 0.0787371 0.000666667
  0.98882 -0.154128   1.11093 0.0666501 0.000666667
 0.995355 -0.141763   1.11232 0.0610279 0.000666667
  0.97948 -0.150948   1.11266 0.153562 0.000666667
0.987893 -0.15208  1.11024 0.0682745 0.000666667
 0.988852 -0.152046    1.1101 0.0915567 0.000666667
 0.978193 -0.138875      1.11 0.149055 0.000666667
 0.991344 -0.145731   1.10784 0.0412801 0.000666667
 0.996468 -0.137541   1.11386 -0.00970994 0.000666667
 0.979564 -0.137664   1.10871 0.174925 0.000666667
 0.992168 -0.144419   1.10806 0.0344513 0.000666667
  0.97356 -0.141768   1.10963 0.152853 0.000666667
 0.995372 -0.141651   1.11278 0.0754766 0.000666667
 0.979319 -0.138663   1.10768 0.169055 0.000666667
 0.993882 -0.144514    1.1093 0.068459 0.000666667
 0.989323 -0.150939   1.10984 0.0903001 0.000666667
 0.976778 -0.142332   1.10834 0.170399 0.000666667
 0.988865 -0.155672   1.10903 0.0819655 0.000666667
 0.994575 -0.148631   1.10701 0.0827246 0.000666667
 0.979762 -0.141414   1.10674 0.173469 0.000666667
 0.980737 -0.151753   1.11129 0.158128 0.000666667
 0.992205 -0.146957   1.11016 0.0723786 0.000666667
0.993818 -0.14477  1.11212 0.0838943 0.000666667
  0.99224 -0.144333   1.10777 0.0420633 0.000666667
  1.00313 -0.147348    1.1054 0.0419747 0.000666667
 0.990488 -0.155853   1.11108 0.104291 0.000666667
 0.990547 -0.154352    1.1089 0.0759615 0.000666667
  1.00185 -0.144314   1.10657 0.0256296 0.000666667
0.979908 -0.15081    1.113 0.158616 0.000666667
 0.992614 -0.144963   1.10869 0.072215 0.000666667
 0.988437 -0.153905    1.1104 0.0767947 0.000666667
 0.980297 -0.148335   1.10951 0.151451 0.000666667
 0.977205 -0.142088   1.11155 0.165951 0.000666667
 0.993509 -0.145188   1.10873 0.0353555 0.000666667
 0.993076 -0.145221   1.10607 0.0502711 0.000666667
 0.990877 -0.152644   1.10947 0.107734 0.000666667
  0.98365 -0.151668   1.11243 0.133843 0.000666667
 0.985618 -0.154203   1.10984 0.106807 0.000666667
 0.995944 -0.139433   1.10937 0.0173344 0.000666667
  0.98766 -0.152606   1.11127 0.108074 0.000666667
 0.981079 -0.149123   1.11202 0.140276 0.000666667
 0.976822 -0.140497   1.10949 0.179098 0.000666667
 0.979371 -0.141429   1.10853 0.164562 0.000666667
 0.990838 -0.143683    1.1089 0.0495467 0.000666667
 0.976521 -0.138087   1.10416 0.165451 0.000666667
 0.987242 -0.151526   1.11034 0.0880812 0.000666667
 0.988634 -0.145451   1.10938 0.00714224 0.000666667
 0.987692 -0.148134   1.11303 0.0678061 0.000666667
0.987458 -0.15477  1.10874 0.104976 0.000666667
 0.978898 -0.139216   1.10952 0.157775 0.000666667
0.988796 -0.15431  1.10794 0.0342933 0.000666667
 0.986851 -0.148919   1.11217 0.069799 0.000666667
 0.980406 -0.141116   1.10836 0.14827 0.000666667
 0.985166 -0.154545    1.1102 0.0872831 0.000666667
  0.99333 -0.143802   1.10766 0.0626935 0.000666667
  0.99187 -0.144123   1.11152 0.0641949 0.000666667
 0.979876 -0.150626   1.11122 0.136127 0.000666667
 0.979302 -0.140911   1.10899 0.15327 0.000666667
 0.981213 -0.139108   1.10783 0.147581 0.000666667
 0.978431 -0.138541   1.10707 0.127511 0.000666667
 0.979692 -0.151847   1.11296 0.153019 0.000666667
 0.993692 -0.134672   1.10196 0.023178 0.000666667
  0.98019 -0.140013   1.10895 0.160189 0.000666667
  0.99136 -0.142171   1.11135 0.0789915 0.000666667
 0.980869 -0.141161   1.10864 0.15898 0.000666667
 0.993707 -0.132714   1.10313 0.0402465 0.000666667
 0.977219 -0.140763   1.10921 0.157621 0.000666667
0.993439 -0.14436  1.11102 0.0530449 0.000666667
  0.98879 -0.158722   1.10904 0.0796865 0.000666667
0.993761 -0.1339 1.09956 0.0525396 0.000666667
0.979543 -0.14052  1.10877 0.164733 0.000666667
 0.994829 -0.136418   1.10182 0.0434325 0.000666667
 0.986468 -0.154954     1.109 0.0789602 0.000666667
  0.98921 -0.152086    1.1109 0.0633373 0.000666667
 0.995877 -0.145569   1.10933 0.0601544 0.000666667
 0.987061 -0.153931   1.11054 0.0983741 0.000666667
 0.988184 -0.147714   1.11244 0.0783038 0.000666667
 0.979918 -0.152293   1.11259 0.146767 0.000666667
 0.990577 -0.155214   1.10913 0.071031 0.000666667
 0.996378 -0.139219   1.10447 -0.016898 0.000666667
 1.00309 -0.14622  1.10603 0.0421527 0.000666667
 0.988608 -0.149477   1.10832 0.0744148 0.000666667
 0.978601 -0.142467   1.11269 0.154558 0.000666667
  1.00316 -0.145898   1.10643 0.0226538 0.000666667
 0.978004 -0.139515   1.10779 0.146773 0.000666667
 0.991922 -0.143061   1.10897 0.0640752 0.000666667
  0.99165 -0.151768   1.11209 0.073397 0.000666667
 0.991077 -0.145912   1.10938 0.0756158 0.000666667
 0.990213 -0.148762   1.10943 0.0387269 0.000666667
 0.989768 -0.147091   1.10769 0.0580854 0.000666667
 0.986194 -0.154818   1.10766 0.0532795 0.000666667
 0.989867 -0.145335   1.10853 0.0397915 0.000666667
 0.981054 -0.140022   1.11011 0.143804 0.000666667
  0.98004 -0.140901   1.10594 0.180327 0.000666667
0.990542 -0.15947  1.11151 0.0772353 0.000666667
 0.981912 -0.152392   1.11056 0.13738 0.000666667
 1.00365 -0.14488  1.10766 0.00634149 0.000666667
 0.985871 -0.155076   1.10815 0.105884 0.000666667
 0.99486 -0.14331  1.11111 0.060584 0.000666667
 0.989954 -0.153477   1.11044 0.073331 0.000666667
 0.993638 -0.148464   1.11045 0.0651006 0.000666667
 0.992894 -0.145091   1.11011 0.0398276 0.000666667
 0.980913 -0.151362   1.10833 0.139962 0.000666667
  0.98169 -0.153157   1.11243 0.131299 0.000666667
 0.989635 -0.153163   1.10888 0.100527 0.000666667
 0.989801 -0.144613   1.10921 0.0753544 0.000666667
 0.994887 -0.143744   1.11192 0.0682522 0.000666667
 0.98942 -0.15469  1.10641 0.123777 0.000666667
 0.978821 -0.141047   1.10173 0.157633 0.000666667
 1.00395 -0.14539  1.10354 0.00343925 0.000666667
 0.987463 -0.153031   1.11013 0.0751654 0.000666667
 0.989821 -0.151055   1.11276 0.0554175 0.000666667
  0.97709 -0.137049   1.10511 0.159636 0.000666667
 0.982665 -0.152404   1.11183 0.127721 0.000666667
 0.978681 -0.140236   1.10646 0.142023 0.000666667
 0.991552 -0.150389   1.11131 0.0317976 0.000666667
 0.983612 -0.142768   1.10851 0.159052 0.000666667
 0.989141 -0.155523   1.11104 0.101657 0.000666667
 0.983681 -0.141109   1.10822 0.151801 0.000666667
 0.987304 -0.153827   1.11403 0.0956011 0.000666667
 0.986765 -0.150674   1.10785 0.100496 0.000666667
 0.989747 -0.145296   1.10729 0.0668605 0.000666667
 0.988213 -0.155365   1.10785 0.1214 0.000666667
 0.990219 -0.151879   1.11075 0.0745015 0.000666667
 0.996822 -0.137659   1.10733 0.00842546 0.000666667
 0.980164 -0.138351   1.10924 0.1411 0.000666667
 0.992652 -0.134417    1.1023 0.046844 0.000666667
  1.00294 -0.157508   1.11561 -0.114038 0.000666667
 0.990096 -0.152224   1.11084 0.0622512 0.000666667
 0.990561 -0.144829   1.11067 0.0365487 0.000666667
 0.988786 -0.153187   1.10881 0.0878282 0.000666667
 0.992564 -0.144565   1.11056 0.0278681 0.000666667
 0.979821 -0.152268   1.11328 0.141971 0.000666667
 0.990742 -0.146567   1.10698 0.0357177 0.000666667
 0.993839 -0.132668   1.10018 0.0481977 0.000666667
 0.990797 -0.143165   1.10755 0.0148135 0.000666667
0.990565 -0.13583  1.09929 0.0469779 0.000666667
 0.978308 -0.137858   1.10516 0.156821 0.000666667
  0.9944 -0.14551  1.11165 0.064538 0.000666667
 0.977195 -0.141711   1.11003 0.147856 0.000666667
 0.990049 -0.146871   1.10842 0.0549901 0.000666667
 0.989128 -0.154678   1.10997 0.0978609 0.000666667
  0.99637 -0.145477   1.11001 0.0409851 0.000666667
 0.981015 -0.152912   1.11391 0.168431 0.000666667
 0.988425 -0.154969   1.11056 0.0924948 0.000666667
 0.991442 -0.156283   1.11272 0.0749065 0.000666667
 0.980014 -0.142659   1.10976 0.161314 0.000666667
 0.993053 -0.144501   1.11026 0.0525097 0.000666667
 0.976606 -0.138585   1.10481 0.178573 0.000666667
 0.989067 -0.154669   1.11168 0.0814267 0.000666667
  1.00132 -0.145198   1.10358 0.0285593 0.000666667
 0.986932 -0.154482    1.1096 0.0904923 0.000666667
 0.993553 -0.144749   1.10999 0.0368711 0.000666667
   1.0038 -0.146294   1.10464 -0.000359032 0.000666667
 0.991469 -0.148039    1.1078 0.0690384 0.000666667
 0.995287 -0.140553   1.11345 0.0140196 0.000666667
 0.992904 -0.141812   1.10871 0.00532014 0.000666667
  1.00127 -0.146872   1.10563 0.0158368 0.000666667
 0.986939 -0.154191   1.11191 0.0931081 0.000666667
 0.991767 -0.145217   1.11194 0.0675317 0.000666667
 0.994187 -0.131925   1.10266 0.0296648 0.000666667
 0.990582 -0.149787   1.11067 0.0683896 0.000666667
 0.986428 -0.154118   1.10936 0.0977774 0.000666667
 0.989636 -0.144134   1.11107 0.0501008 0.000666667
 0.979883 -0.141255   1.10771 0.178013 0.000666667
  0.97969 -0.140516   1.10838 0.180661 0.000666667
 0.995181 -0.133146   1.10108 0.0448522 0.000666667
 0.982646 -0.153045   1.11093 0.145238 0.000666667
 0.987184 -0.151887   1.10805 0.069422 0.000666667
   0.9904 -0.154843   1.11042 0.123082 0.000666667
0.984743 -0.14316  1.10862 0.169185 0.000666667
  1.00407 -0.157673   1.11294 -0.104209 0.000666667
 0.992041 -0.148104   1.10765 0.0231723 0.000666667
 0.990636 -0.153901   1.10875 0.0568949 0.000666667
  0.99189 -0.143214   1.10819 0.0312306 0.000666667
 0.988184 -0.154956    1.1103 0.0744446 0.000666667
   1.0072 -0.149387   1.10315 -0.258591 0.000666667
 0.987702 -0.151397   1.10902 0.0823133 0.000666667
 0.990732 -0.143563   1.10803 0.0813855 0.000666667
 0.998316 -0.135998   1.10567 0.00448618 0.000666667
 0.976815 -0.140239   1.10778 0.166691 0.000666667
 0.992878 -0.150321   1.11073 0.0541058 0.000666667
  1.00262 -0.145144    1.1083 0.039796 0.000666667
 0.978473 -0.150845   1.10908 0.13179 0.000666667
 0.979229 -0.141746   1.11097 0.169083 0.000666667
 0.979005 -0.142773   1.10977 0.155501 0.000666667
 0.990014 -0.153829    1.1143 0.0872718 0.000666667
  1.00261 -0.146186   1.10618 0.00389733 0.000666667
 0.992524 -0.135822   1.10132 0.00858026 0.000666667
 0.993996 -0.143138   1.11462 0.0570736 0.000666667
 0.981019 -0.136343    1.1108 0.142902 0.000666667
 0.991021 -0.148226   1.10594 0.0348329 0.000666667
 0.990955 -0.154213   1.10805 0.150568 0.000666667
 0.991343 -0.152511   1.10742 0.0750337 0.000666667
 0.980232 -0.137323   1.10922 0.151542 0.000666667
 0.990842 -0.150386   1.11791 0.0918242 0.000666667
 0.980229 -0.151315   1.11172 0.172067 0.000666667
  0.99314 -0.143061   1.10992 0.0691017 0.000666667
 0.980349 -0.140468   1.10443 0.160961 0.000666667
 0.989171 -0.153344   1.11493 0.092551 0.000666667
 0.977373 -0.141326   1.10744 0.160109 0.000666667
 0.991352 -0.147153   1.10792 0.0374022 0.000666667
   0.9813 -0.141975   1.10924 0.146806 0.000666667
 0.991895 -0.144242   1.10797 0.0466421 0.000666667
0.992866 -0.14968  1.10805 0.0694112 0.000666667
 0.991241 -0.155341   1.10504 0.052055 0.000666667
 0.991747 -0.140947   1.11247 0.0649136 0.000666667
 0.994191 -0.147728    1.1118 0.0410086 0.000666667
 0.976447 -0.138533   1.10658 0.147828 0.000666667
 0.977906 -0.140081   1.10832 0.11268 0.000666667
 0.990115 -0.153905   1.10923 0.0796132 0.000666667
  0.99418 -0.143203   1.10858 0.00670664 0.000666667
 0.993654 -0.137126   1.09837 0.000404113 0.000666667
 0.987815 -0.155712   1.11143 0.0545312 0.000666667
 0.991363 -0.147677   1.11285 0.0513666 0.000666667
 0.978506 -0.142238   1.10907 0.162795 0.000666667
 0.988712 -0.148512   1.11176 0.0242994 0.000666667
 0.982142 -0.140229   1.11152 0.126813 0.000666667
 0.979894 -0.150992   1.11407 0.174061 0.000666667
 0.991504 -0.140151   1.10917 0.0456649 0.000666667
 0.977823 -0.155912   1.11403 0.141114 0.000666667
  1.00458 -0.148581   1.10441 0.00465616 0.000666667
 0.990679 -0.152633      1.11 0.0702861 0.000666667
 0.987507 -0.153931   1.11072 0.0887745 0.000666667
 0.981772 -0.152901   1.11164 0.140383 0.000666667
 0.986759 -0.157864   1.11109 0.08534 0.000666667
 0.990119 -0.143747   1.10862 0.058233 0.000666667
 0.989379 -0.149118   1.10974 0.0482893 0.000666667
 0.975797 -0.139799   1.10619 0.159182 0.000666667
 0.993034 -0.144575   1.11109 0.100182 0.000666667
 0.992103 -0.143922   1.10864 0.0559957 0.000666667
 0.981096 -0.140311   1.11062 0.165693 0.000666667
  0.98826 -0.155031   1.10609 0.0652572 0.000666667
0.978828 -0.14415  1.11154 0.173101 0.000666667
 0.989509 -0.154486    1.1129 0.0639109 0.000666667
 0.990467 -0.136529   1.10147 0.0312977 0.000666667
 0.982975 -0.140409   1.10821 0.148045 0.000666667
 0.980892 -0.138489   1.10908 0.155032 0.000666667
 0.993155 -0.147401   1.11124 0.0314104 0.000666667
   1.0029 -0.145468   1.10548 0.0389283 0.000666667
 0.979683 -0.153111   1.10793 0.167359 0.000666667
 0.996317 -0.134633   1.10156 0.0449085 0.000666667
 0.990112 -0.153903   1.11173 0.0761416 0.000666667
   0.9785 -0.141708   1.10888 0.131916 0.000666667
 0.990392 -0.155999   1.10938 0.0588463 0.000666667
  1.00461 -0.146277   1.10307 0.00959466 0.000666667
 0.987989 -0.151846    1.1088 0.0399215 0.000666667
  1.00043 -0.146834   1.10179 0.0250312 0.000666667
 0.989117 -0.150767   1.10927 0.0438554 0.000666667
  0.98955 -0.153947   1.11062 0.0692859 0.000666667
 0.981515 -0.151946   1.10993 0.135416 0.000666667
  1.0044 -0.14573  1.10681 0.0111146 0.000666667
 0.988046 -0.152509   1.11036 0.130758 0.000666667
  0.98012 -0.152058   1.11295 0.143502 0.000666667
  1.00164 -0.144865   1.10457 0.00436122 0.000666667
0.981981 -0.15082   1.1107 0.140222 0.000666667
 0.980538 -0.142049   1.11061 0.1454 0.000666667
  1.00616 -0.146813   1.10178 -0.268856 0.000666667
 0.993419 -0.146423    1.1116 0.049328 0.000666667
 0.981422 -0.140452   1.10492 0.1699 0.000666667
 0.989617 -0.156041   1.11037 0.0953195 0.000666667
 0.991157 -0.144276   1.11055 0.0664922 0.000666667
  1.00233 -0.146214   1.10598 -0.00355219 0.000666667
 0.980672 -0.136776   1.10988 0.147604 0.000666667
 0.977461 -0.141799   1.10566 0.151013 0.000666667
 0.987689 -0.152384    1.1114 0.104966 0.000666667
 0.990437 -0.154625   1.11076 0.0930672 0.000666667
 0.998643 -0.144142   1.10831 -0.0116124 0.000666667
 0.992302 -0.145637   1.11044 0.0544095 0.000666667
  0.99195 -0.153658   1.10915 0.0340388 0.000666667
 0.987562 -0.152228   1.10874 0.0585328 0.000666667
 0.989992 -0.152665   1.10854 0.0886378 0.000666667
 0.993852 -0.149532   1.10899 0.0329831 0.000666667
 0.993445 -0.135677   1.09963 0.0354927 0.000666667
 0.988573 -0.152845   1.11388 0.105804 0.000666667
 0.977511 -0.149466   1.11237 0.135229 0.000666667
 0.976523 -0.138596   1.10729 0.154983 0.000666667
 0.988606 -0.152471   1.11034 0.076255 0.000666667
 0.988263 -0.150741   1.11066 0.0441846 0.000666667
 0.990097 -0.156751   1.11097 0.0842272 0.000666667
  0.98623 -0.153493    1.1096 0.0868498 0.000666667
 0.992016 -0.143124    1.1081 0.0488448 0.000666667
  0.99237 -0.142937   1.10695 0.0605801 0.000666667
 0.980793 -0.138201   1.10981 0.139938 0.000666667
 0.990248 -0.149825   1.10903 0.0366292 0.000666667
 0.982189 -0.140048    1.1081 0.129889 0.000666667
  0.99598 -0.148131   1.10854 0.0574127 0.000666667
 0.990868 -0.153735   1.11154 0.0824089 0.000666667
 0.980232 -0.139766   1.10607 0.162528 0.000666667
0.989215 -0.15204  1.11035 0.119256 0.000666667
 0.978854 -0.142179   1.10706 0.165626 0.000666667
  0.98936 -0.152398    1.1116 0.0646022 0.000666667
 0.977026 -0.137127   1.10621 0.184242 0.000666667
 0.980217 -0.150346   1.10951 0.150733 0.000666667
 0.989854 -0.145376   1.10892 0.0332418 0.000666667
 0.990061 -0.155946   1.11231 0.0520822 0.000666667
 0.982399 -0.137129   1.10839 0.164546 0.000666667
 0.981324 -0.152867   1.11217 0.15317 0.000666667
 0.980584 -0.140557     1.108 0.162245 0.000666667
 0.979385 -0.139421   1.10686 0.168716 0.000666667
  1.00148 -0.148518   1.10735 0.0319347 0.000666667
 0.991281 -0.143729   1.10749 0.0394282 0.000666667
   1.0058 -0.155976   1.11335 -0.128834 0.000666667
 0.980915 -0.148314   1.10832 0.0584881 0.000666667
 0.987046 -0.157411   1.11185 0.0963924 0.000666667
 0.975891 -0.137757   1.10598 0.166619 0.000666667
 0.992615 -0.145075   1.10913 0.0978814 0.000666667
  0.97922 -0.141841   1.10922 0.163393 0.000666667
 0.983226 -0.152687   1.11301 0.156158 0.000666667
 0.982858 -0.136701   1.10934 0.132511 0.000666667
 0.990645 -0.155827   1.10782 0.11197 0.000666667
 0.984997 -0.155801   1.10819 0.072103 0.000666667
 0.989366 -0.153979   1.10971 0.125062 0.000666667
0.979523 -0.13794  1.10979 0.15309 0.000666667
 0.991082 -0.147653   1.10706 0.0372532 0.000666667
 0.989424 -0.153905   1.11239 0.0711502 0.000666667
  0.97791 -0.146994   1.10968 0.142116 0.000666667
 0.986683 -0.156248   1.11134 0.0676731 0.000666667
 0.981569 -0.150784   1.11026 0.129519 0.000666667
0.99844 -0.1407 1.10543 -0.0112935 0.000666667
 0.980183 -0.150602    1.1132 0.178444 0.000666667
 0.980659 -0.140625   1.11146 0.173095 0.000666667
 0.987324 -0.153431    1.1068 0.106977 0.000666667
 0.988526 -0.155271   1.11133 0.114611 0.000666667
 0.987435 -0.152949   1.11006 0.0768056 0.000666667
 0.991316 -0.147664   1.11165 0.0413245 0.000666667
 0.979684 -0.139678   1.10574 0.166214 0.000666667
  0.98159 -0.142651   1.10925 0.0877158 0.000666667
 0.982372 -0.141423   1.10844 0.15943 0.000666667
  1.00357 -0.146536   1.10504 0.0231407 0.000666667
 0.980438 -0.137721   1.10903 0.16211 0.000666667
 0.989637 -0.142084   1.11329 0.0677828 0.000666667
 0.978951 -0.148223   1.10884 0.145406 0.000666667
 0.981812 -0.136277   1.10787 0.122275 0.000666667
0.988182 -0.14605   1.1079 0.0677621 0.000666667
 0.994595 -0.135774   1.10377 -0.0149874 0.000666667
0.982151 -0.15063  1.11136 0.133404 0.000666667
 0.983564 -0.153711   1.11267 0.148492 0.000666667
 1.00256 -0.14706  1.10471 -0.0127472 0.000666667
 0.985736 -0.155086   1.11089 0.0936037 0.000666667
 0.980955 -0.150685   1.11105 0.135982 0.000666667
 0.985698 -0.154657   1.11054 0.0910621 0.000666667
 0.989391 -0.154952   1.10746 0.0697538 0.000666667
  0.98667 -0.157159   1.10772 0.109961 0.000666667
0.990501 -0.14628  1.11098 0.0494862 0.000666667
 0.982007 -0.142524   1.11003 0.0994294 0.000666667
 0.981771 -0.152576   1.11156 0.146039 0.000666667
 0.980884 -0.141046   1.11195 0.149067 0.000666667
 0.980836 -0.134486   1.10895 0.19704 0.000666667
  0.9933 -0.13237   1.1007 0.055588 0.000666667
 0.992119 -0.156646   1.11049 0.0931848 0.000666667
 0.982087 -0.153866   1.11274 0.123201 0.000666667
  1.00417 -0.147066   1.10446 -0.00225131 0.000666667
  1.00858 -0.148138   1.10356 -0.262612 0.000666667
 0.979059 -0.140381   1.10961 0.152113 0.000666667
  0.98159 -0.153975   1.11372 0.147629 0.000666667
 0.987901 -0.152354   1.10951 0.0766652 0.000666667
0.981637 -0.13648  1.10861 0.133736 0.000666667
  1.00534 -0.142941   1.10665 0.0206333 0.000666667
 0.988909 -0.153435   1.10767 0.0730444 0.000666667
  0.97838 -0.140189    1.1102 0.157045 0.000666667
  0.98203 -0.151323   1.11228 0.148919 0.000666667
 0.988306 -0.153951   1.11077 0.132577 0.000666667
 0.989946 -0.150521    1.1122 0.0496708 0.000666667
 0.994043 -0.142593   1.11127 0.0460963 0.000666667
0.981338 -0.15069  1.11369 0.193784 0.000666667
 0.988915 -0.151913   1.11118 0.0641633 0.000666667
  1.00297 -0.144742   1.10355 -0.0140529 0.000666667
0.979338 -0.14416  1.11066 0.148974 0.000666667
  0.97944 -0.154797   1.11202 0.151696 0.000666667
  0.99034 -0.145746   1.10807 0.0704751 0.000666667
0.990041 -0.15334   1.1122 0.079473 0.000666667
 0.979139 -0.152187   1.11308 0.165269 0.000666667
 0.977597 -0.139953   1.10592 0.183133 0.000666667
 0.989616 -0.151581   1.10784 0.0698724 0.000666667
 0.990092 -0.151315   1.11022 0.0784423 0.000666667
 0.993726 -0.143923   1.10844 0.0830754 0.000666667
  1.00192 -0.146148   1.10386 0.0261971 0.000666667
  0.98043 -0.140626   1.10902 0.161828 0.000666667
 0.990947 -0.147596   1.11133 0.0537083 0.000666667
 0.980998 -0.139433   1.11072 0.1514 0.000666667
 0.988937 -0.153392   1.11128 0.0749758 0.000666667
 0.991166 -0.153543   1.11301 0.0571001 0.000666667
 0.988025 -0.154342   1.11043 0.0908977 0.000666667
0.989968 -0.14136  1.11185 0.0558488 0.000666667
 0.981522 -0.153198   1.11449 0.122572 0.000666667
0.980487 -0.14162  1.10844 0.160675 0.000666667
 0.992391 -0.146316   1.11057 0.0339375 0.000666667
 0.989527 -0.153245   1.11037 0.0999862 0.000666667
 0.991265 -0.157133   1.10914 0.103553 0.000666667
 0.981663 -0.140852   1.10703 0.135869 0.000666667
 0.996094 -0.145009   1.10956 0.0611216 0.000666667
 0.981352 -0.137968   1.10961 0.14067 0.000666667
 0.988111 -0.153532   1.11201 0.0757492 0.000666667
  0.99039 -0.142566   1.11122 0.0725674 0.000666667
 0.981649 -0.142835   1.10582 0.17065 0.000666667
 0.989479 -0.155984   1.10699 0.0850234 0.000666667
 0.991209 -0.153087   1.11501 0.0572743 0.000666667
  0.99165 -0.145159    1.1105 0.0848214 0.000666667
 0.978451 -0.150368   1.11188 0.141975 0.000666667
 0.980828 -0.151178   1.11201 0.142698 0.000666667
0.982299 -0.15081  1.11285 0.155004 0.000666667
 0.989361 -0.156816   1.11035 0.111541 0.000666667
 1.00813 -0.14833  1.10491 -0.230366 0.000666667
 0.987991 -0.147464   1.10938 0.0903896 0.000666667
 0.990742 -0.144034    1.1127 0.0526565 0.000666667
 0.992594 -0.143878   1.11056 0.0503803 0.000666667
 0.989432 -0.142527   1.10565 0.0474285 0.000666667
 0.977554 -0.138796   1.10609 0.146546 0.000666667
 0.996969 -0.140286   1.10607 -0.00845082 0.000666667
  1.00014 -0.145132   1.10516 0.0259132 0.000666667
 0.990199 -0.143577    1.1068 0.0626312 0.000666667
  1.00278 -0.146715   1.10318 0.00819615 0.000666667
 0.987126 -0.157459   1.11196 0.0839796 0.000666667
 0.983112 -0.153902   1.11207 0.117171 0.000666667
 0.992755 -0.133851   1.10543 -0.00217946 0.000666667
 0.992508 -0.135221   1.10144 0.00629367 0.000666667
 0.991362 -0.148662   1.11114 0.0741657 0.000666667
 0.999936 -0.145001   1.10435 0.0190167 0.000666667
 0.996064 -0.147514   1.10732 0.0585064 0.000666667
 0.989027 -0.146082    1.1099 0.0431029 0.000666667
  0.97875 -0.140962   1.10838 0.168686 0.000666667
 0.993843 -0.143909   1.10945 0.0565024 0.000666667
 0.989773 -0.146242   1.10961 0.0781595 0.000666667
 0.990792 -0.148945   1.11023 0.0399751 0.000666667
 0.978679 -0.139718    1.1079 0.177716 0.000666667
  1.00151 -0.146776   1.10551 -0.00299238 0.000666667
 0.995045 -0.151151   1.10715 0.00696627 0.000666667
  1.00407 -0.147699   1.10737 -0.024607 0.000666667
 0.976927 -0.150466   1.11035 0.134119 0.000666667
 0.980351 -0.150517   1.11054 0.139045 0.000666667
 0.980986 -0.141495   1.11096 0.157001 0.000666667
 0.994245 -0.142704   1.11323 0.0808238 0.000666667
 0.977981 -0.138265   1.10457 0.171063 0.000666667
 0.994949 -0.141897   1.11027 0.0557675 0.000666667
 0.990458 -0.150344   1.10976 0.0878013 0.000666667
   0.9922 -0.135605   1.09828 -0.00239554 0.000666667
 0.990575 -0.142635   1.10887 0.0661632 0.000666667
 0.982292 -0.138932   1.10802 0.127904 0.000666667
 0.980584 -0.150644   1.11041 0.144704 0.000666667
 0.988389 -0.155162   1.10902 0.120822 0.000666667
 0.991428 -0.134447   1.10193 0.0301058 0.000666667
 0.990927 -0.148868   1.10861 0.0455635 0.000666667
0.981563 -0.13899  1.10937 0.157894 0.000666667
0.991392 -0.14278  1.10593 0.0333382 0.000666667
 0.981751 -0.152881   1.10977 0.155611 0.000666667
 0.989765 -0.154553   1.11164 0.0963106 0.000666667
  0.98926 -0.148325   1.11113 0.0690694 0.000666667
 0.988563 -0.157173   1.11312 0.0837123 0.000666667
 0.994549 -0.131409   1.09857 0.0459854 0.000666667
 0.993961 -0.147014   1.10974 0.0740009 0.000666667
 0.993134 -0.145421   1.10816 0.0484397 0.000666667
 0.989124 -0.148763    1.1099 0.0701434 0.000666667
 0.992802 -0.147287   1.11087 0.0561403 0.000666667
 0.992467 -0.143251   1.10871 0.023705 0.000666667
 0.988275 -0.146687   1.11414 0.071781 0.000666667
 0.990516 -0.144639    1.1075 0.0386907 0.000666667
 0.981888 -0.154966   1.11539 0.144636 0.000666667
0.996637 -0.13478  1.10591 -0.0218027 0.000666667
 1.00193 -0.14456  1.10593 0.00143008 0.000666667
 0.991837 -0.142061   1.11119 0.073634 0.000666667
 0.990064 -0.153531   1.10716 0.0576157 0.000666667
 0.97977 -0.14235  1.11272 0.160463 0.000666667
 0.992593 -0.143343   1.10552 0.0534544 0.000666667
 0.990322 -0.153538   1.11304 0.0947173 0.000666667
 0.988869 -0.154657   1.11057 0.146982 0.000666667
 0.978883 -0.138933   1.11122 0.153594 0.000666667
  1.00222 -0.146388   1.10381 0.0227599 0.000666667
 0.980396 -0.140144   1.10886 0.186487 0.000666667
0.980346 -0.14194   1.1101 0.149771 0.000666667
 0.978503 -0.140748    1.1079 0.167608 0.000666667
 0.981162 -0.151706   1.11091 0.161592 0.000666667
  0.98115 -0.151557   1.10938 0.143444 0.000666667
 0.981405 -0.141702   1.11134 0.159332 0.000666667
 0.989208 -0.153864   1.11086 0.128432 0.000666667
  1.00053 -0.146806   1.10551 -0.0138447 0.000666667
 0.990732 -0.153423   1.11225 0.0678311 0.000666667
 0.991706 -0.153722   1.11264 0.0745721 0.000666667
 0.980399 -0.140384   1.10627 0.134239 0.000666667
 0.994431 -0.146097   1.11078 0.054207 0.000666667
0.977295 -0.14008  1.10501 0.147802 0.000666667
0.987371 -0.15603  1.11248 0.0777576 0.000666667
 0.983838 -0.154431   1.11202 0.13309 0.000666667
 0.987157 -0.155788   1.11014 0.0967116 0.000666667
 0.990032 -0.146083   1.11096 0.0707826 0.000666667
  1.00473 -0.142135   1.10302 0.0310061 0.000666667
 0.986632 -0.154361   1.10821 0.0972461 0.000666667
0.978464 -0.14957  1.10984 0.133417 0.000666667
 0.993988 -0.142496   1.10921 0.0335778 0.000666667
 0.998093 -0.140599    1.1075 0.0106102 0.000666667
 0.997872 -0.138407   1.10749 -0.0144292 0.000666667
 0.991433 -0.141702    1.1111 0.0519275 0.000666667
 0.976313 -0.139893   1.10462 0.169782 0.000666667
 0.991934 -0.148123    1.1069 0.0227939 0.000666667
0.989663 -0.15272  1.11144 0.110301 0.000666667
   1.0047 -0.157818    1.1133 -0.0901788 0.000666667
 0.988767 -0.154282   1.11096 0.0510618 0.000666667
 0.996549 -0.143816   1.11172 0.0522842 0.000666667
 0.979544 -0.141203   1.10954 0.173381 0.000666667
0.980791 -0.13793   1.1104 0.185204 0.000666667
  1.00222 -0.145321   1.10257 0.0231998 0.000666667
0.988292 -0.15398  1.10886 0.100786 0.000666667
 0.979946 -0.138969   1.10854 0.163718 0.000666667
 0.988893 -0.146326   1.10841 0.0755858 0.000666667
 0.986167 -0.152542   1.11249 0.0748746 0.000666667
 0.978473 -0.139739   1.10458 0.165705 0.000666667
  0.98792 -0.153562   1.11047 0.0597047 0.000666667
0.991868 -0.13349  1.10074 0.0219275 0.000666667
 0.991124 -0.145031   1.10937 0.0515144 0.000666667
 0.995388 -0.143084   1.10961 0.0816033 0.000666667
 0.995806 -0.143699   1.10991 0.0370128 0.000666667
 0.981737 -0.139368   1.10797 0.14979 0.000666667
 0.996133 -0.134895   1.10066 0.0222111 0.000666667
   0.9798 -0.151912   1.11121 0.139441 0.000666667
 0.989037 -0.151378   1.11068 0.0749967 0.000666667
0.978333 -0.14144  1.10638 0.175057 0.000666667
 0.998538 -0.144461   1.11081 0.0452036 0.000666667
 0.990961 -0.155347   1.10594 0.0508151 0.000666667
 0.99252 -0.14579  1.11087 0.0842276 0.000666667
 0.992254 -0.146149   1.10568 0.0308311 0.000666667
 0.982323 -0.138957   1.11103 0.142858 0.000666667
 0.983473 -0.152433   1.11518 0.152281 0.000666667
  1.00306 -0.146238   1.10545 0.0282766 0.000666667
 0.992015 -0.146537   1.10796 0.0528223 0.000666667
 0.990213 -0.142793   1.10882 0.00111015 0.000666667
 0.990448 -0.144551   1.10604 0.0277499 0.000666667
  0.98819 -0.156943   1.11165 0.0779369 0.000666667
 0.986842 -0.148299   1.11235 0.0434968 0.000666667
 0.992592 -0.143823   1.10844 0.0344486 0.000666667
 0.990372 -0.143297   1.10912 0.0512519 0.000666667
 0.989574 -0.155471   1.10728 0.0736486 0.000666667
 0.978661 -0.141068    1.1067 0.172855 0.000666667
 0.992618 -0.148776   1.11318 0.0286134 0.000666667
 0.988494 -0.153269   1.11295 0.0897971 0.000666667
 0.990471 -0.143793   1.10797 0.0554086 0.000666667
 0.974829 -0.138342   1.10827 0.150339 0.000666667
0.988042 -0.14948  1.10913 0.0651539 0.000666667
  1.00441 -0.146631   1.10634 -0.0156756 0.000666667
 0.992563 -0.143742   1.10936 0.0269038 0.000666667
 0.989438 -0.156335   1.11044 0.105938 0.000666667


==> output_ims_2_2_2_2_701/count_action_0.txt <==
9.20151
 0.972057 -0.122608 0.0601437 -0.189137 0.0005
 0.982931 -0.137443 0.0845877 0.0346474 0.0005
 0.978399 -0.151257  0.121449 0.0160313 0.0005
 0.966387 -0.153552  0.123216 -0.330326 0.0005
 0.975202 -0.157524  0.102482 0.134853 0.0005
 0.971868 -0.145084  0.106477 0.308898 0.0005
 0.975472 -0.141059  0.121725 -0.0358876 0.0005
 0.981347 -0.116803 0.0967355 0.0244454 0.0005
 0.991091 -0.119763 0.0855935 0.0114513 0.0005
  1.00027 -0.139956   0.09853 0.341435 0.0005
 0.943537 -0.153429  0.120576 0.0214579 0.0005
 0.983196 -0.150988  0.120898 0.0342944 0.0005
 0.988391 -0.141812 0.0959743 0.348909 0.0005
 0.949412 -0.157319 0.0622205 0.110509 0.0005
 1.00102  -0.1507 0.111954 0.297498 0.0005
   0.9775 -0.153272  0.120344 -0.248094 0.0005
  1.00885 -0.132542  0.110909 0.174412 0.0005
 0.977565 -0.125327  0.100826 -0.131228 0.0005
 0.972081 -0.116809  0.106965 -0.210031 0.0005
  1.01211 -0.117311  0.095006 0.0875872 0.0005
 0.989686 -0.124771 0.0886976 0.238337 0.0005
 0.975813 -0.129282   0.12724 -0.281422 0.0005
  0.998015 -0.0837994   0.119697 0.0842999 0.0005
 0.979036 -0.141496 0.0971629 -0.148997 0.0005
 0.991481 -0.155382  0.104572 -0.137663 0.0005
 0.987356 -0.145308  0.125415 -0.000362135 0.0005
 0.966497 -0.148102  0.119601 -0.101981 0.0005
 0.959929 -0.152986  0.101183 0.055772 0.0005
  0.96733 -0.150163  0.127938 0.186649 0.0005
 0.959522 -0.155029  0.112532 0.0617437 0.0005
  0.98008 -0.147353 0.0714455 -0.0918307 0.0005
 0.978792 -0.138208  0.101765 -0.054926 0.0005
 0.950976 -0.158294  0.101945 -0.12157 0.0005
 0.983168 -0.109186  0.117422 0.0598657 0.0005
0.956497 -0.14647 0.120921 0.0428626 0.0005
 0.945892 -0.155948  0.116783 -0.122399 0.0005
0.987797 -0.14019 0.118686 -0.0865259 0.0005
  1.00121 -0.142338  0.108898 -0.0349205 0.0005
 0.967253 -0.151593 0.0976415 0.180954 0.0005
 0.977796 -0.134532  0.126581 -0.255595 0.0005
  1.00377 -0.115214  0.118818 0.197655 0.0005
 0.969354 -0.126699  0.112375 -0.162336 0.0005
 0.998758 -0.106161   0.11748 -0.135218 0.0005
 0.993182 -0.121708  0.119549 -0.0054005 0.0005
0.972323 -0.13557 0.124081 -0.142802 0.0005
 0.972015 -0.144928  0.135691 -0.104131 0.0005
 0.989853 -0.145432  0.103643 0.280766 0.0005
 0.985738 -0.143488 0.0848669 -0.297586 0.0005
 0.955618 -0.150797     0.139 -0.214704 0.0005
 0.983304 -0.157793 0.0982001 -0.11485 0.0005
 0.988355 -0.136229  0.112025 -0.317363 0.0005
0.977704  -0.1427 0.125644 -0.147094 0.0005
 0.964267 -0.153114 0.0723442 -0.0517784 0.0005
  0.98511 -0.137494  0.103393 -0.218633 0.0005
 0.982001 -0.155801 0.0997193 0.0532342 0.0005
  0.99125 -0.105787 0.0993466 0.171523 0.0005
 0.981627 -0.149005  0.126994 -0.18225 0.0005
 0.988106 -0.127989 0.0888834 0.230919 0.0005
 0.966619 -0.145407  0.102538 -0.170233 0.0005
 0.958949 -0.164945  0.104501 -0.0504459 0.0005
 0.982747 -0.133344   0.10999 -0.0447959 0.0005
  0.98326 -0.140461   0.11672 -0.0233424 0.0005
 0.984774 -0.119348  0.130533 -0.114791 0.0005
 0.966079 -0.144892  0.111436 0.0819366 0.0005
 0.972066 -0.132478  0.092901 -0.178272 0.0005
 0.960086 -0.150293  0.112988 0.652817 0.0005
0.937402  -0.1576 0.134999 0.115383 0.0005
 0.982736 -0.152078  0.118194 0.278705 0.0005
 0.930299 -0.165295 0.0872787 0.0280016 0.0005
 0.966973 -0.162058  0.116438 -0.0816018 0.0005
 0.989357 -0.129516    0.1124 0.1563 0.0005
 0.945346 -0.142058 0.0837978 -0.540463 0.0005
 0.972462 -0.148293  0.139504 -0.0422397 0.0005
 0.998403 -0.114874   0.11359 -0.0665 0.0005
 0.978595 -0.157955 0.0920071 0.126668 0.0005
 0.980107 -0.130938  0.118769 0.0788544 0.0005
0.976687 -0.11563  0.10975 -0.199202 0.0005
  0.97524 -0.129445  0.107515 -0.229105 0.0005
 0.966389 -0.122537  0.124135 -0.233586 0.0005
 0.963951 -0.155449  0.135455 0.00362185 0.0005
 0.951143 -0.152981 0.0765264 0.374217 0.0005
 0.954445 -0.130455   0.12645 -0.520554 0.0005
 0.984554 -0.114899  0.115112 -0.204051 0.0005
 0.985765 -0.112467  0.116887 -0.318784 0.0005
 0.983336 -0.130914  0.078755 -0.193735 0.0005
0.952513 -0.16234 0.125366 -0.0146644 0.0005
0.980124 -0.10999 0.112577 -0.292973 0.0005
 0.968777 -0.140016 0.0675075 0.170256 0.0005
 0.978825 -0.166404  0.114601 0.0500381 0.0005
0.976493 -0.13822 0.123848 -0.0514885 0.0005
 0.973667 -0.116306  0.107778 -0.110743 0.0005
 0.919691 -0.166608  0.103635 -0.0391107 0.0005
 0.959326 -0.151159  0.124409 -0.210222 0.0005
 0.974121  -0.13923 0.0932983 -0.0205444 0.0005
 0.950413 -0.150859  0.116363 0.485162 0.0005
0.984333 -0.15612 0.088631 0.150186 0.0005
 0.992159 -0.148342 0.0877071 0.266402 0.0005
 0.979137 -0.164742 0.0860242 0.263751 0.0005
 0.977221 -0.136815  0.119998 -0.314289 0.0005
 0.966823 -0.119769  0.105138 -0.29438 0.0005
  0.997741 -0.0706371   0.099202 0.15514 0.0005
 0.975891 -0.156628  0.123623 -0.0327607 0.0005
 0.976618 -0.142971  0.110231 0.243204 0.0005
 0.963125  -0.15503 0.0965047 -0.0145099 0.0005
 0.985066 -0.108408  0.109349 0.00457412 0.0005
 0.981446 -0.124948  0.128159 0.0333915 0.0005
 0.985372 -0.147798  0.109618 -0.0493208 0.0005
 0.978925 -0.136128  0.106669 -0.361889 0.0005
 0.960904 -0.140749   0.13982 -0.262395 0.0005
 0.972329  -0.17094 0.0971869 -0.14233 0.0005
 0.976499 -0.111928  0.105844 -0.233562 0.0005
 0.996301 -0.122977  0.112095 -0.0942648 0.0005
 0.977073 -0.160694  0.099207 -0.116013 0.0005
 0.983556  -0.13927 0.0783796 -0.235178 0.0005
 0.993826 -0.132816  0.123946 0.0579253 0.0005
 0.991204 -0.155369   0.09855 0.0216771 0.0005
 0.981116 -0.141951  0.126635 0.275278 0.0005
 0.968088 -0.136577   0.09436 -0.270988 0.0005
 0.996155 -0.133259  0.101962 -0.148375 0.0005
 0.963581 -0.167573 0.0996004 -0.00231854 0.0005
 0.957793  -0.14017 0.0623754 0.227898 0.0005
 0.997976 -0.111998 0.0825205 0.0285985 0.0005
 0.982268 -0.123044  0.105454 -0.136963 0.0005
0.985803 -0.13945 0.116622 -0.194093 0.0005
0.975212 -0.15457 0.123431 0.00913184 0.0005
   0.9829 -0.168923 0.0878505 -0.0348026 0.0005
 0.989413 -0.106058 0.0949672 0.165352 0.0005
 0.983818 -0.124719  0.125236 0.0177158 0.0005
 0.981724 -0.138299   0.11377 0.203141 0.0005
 0.988408 -0.133401  0.122298 -0.0341617 0.0005
 0.968389 -0.146579  0.117472 0.103952 0.0005
 0.978742 -0.139329  0.132039 0.120843 0.0005
  1.00642 -0.138275 0.0967314 -0.0746716 0.0005
 0.978847 -0.144546  0.137875 0.119854 0.0005
 0.996817 -0.126352  0.100218 -0.0346116 0.0005
  0.984257 -0.0956598   0.130783 -0.0534608 0.0005
  0.96685 -0.151594 0.0980646 0.0566215 0.0005
   0.9897 -0.143535  0.133179 0.0941959 0.0005
 0.974746 -0.144149  0.119823 -0.0890556 0.0005
 0.930543 -0.155046  0.127676 0.126926 0.0005
 0.952736 -0.151168  0.113291 0.162606 0.0005
 0.990509 -0.146144   0.13066 0.0506556 0.0005
  1.00702 -0.136918  0.106439 0.231871 0.0005
 0.958659 -0.152915   0.12897 0.0727652 0.0005
 0.948814 -0.154129 0.0906864 -0.0446828 0.0005
 0.972417 -0.150292  0.107581 -0.416472 0.0005
 0.980084 -0.160795  0.114301 0.197189 0.0005
  0.96346 -0.167583 0.0976337 -0.080549 0.0005
 0.978046 -0.150742  0.112754 0.114938 0.0005
  0.97234 -0.136143  0.117852 -0.202649 0.0005
 0.989535 -0.127932  0.140662 0.132863 0.0005
 0.996668 -0.114014 0.0920488 -0.335468 0.0005
 0.979495 -0.141516  0.145851 0.153685 0.0005
 0.969881 -0.149111 0.0918363 -0.210044 0.0005
 0.976628 -0.141007  0.106026 0.157278 0.0005
 0.966869 -0.126818 0.0775729 -0.137396 0.0005
 0.978248 -0.115905  0.103474 -0.218091 0.0005
 0.974802 -0.138079  0.122465 0.0172306 0.0005
 0.986765 -0.122635  0.122188 -0.162096 0.0005
 0.967362 -0.106748 0.0854288 -0.279062 0.0005
 0.989996 -0.137209   0.10317 0.0707921 0.0005
 0.973049 -0.143481  0.121705 -0.168709 0.0005
 0.969279 -0.130366  0.103726 -0.207214 0.0005
  0.97582 -0.144486  0.097969 0.169684 0.0005
 0.962313 -0.161495 0.0902823 0.151483 0.0005
 0.999701 -0.125471   0.10731 0.311132 0.0005
 0.982524 -0.130816  0.125313 -0.0125372 0.0005
 0.968864 -0.170785 0.0989057 -0.0427821 0.0005
 0.991435 -0.119875  0.108736 -0.124305 0.0005
 0.992742 -0.117181  0.132027 0.13548 0.0005
 0.988428 -0.110341 0.0942073 -0.259718 0.0005
 0.990923 -0.110951  0.118689 -0.0971009 0.0005
0.995561 -0.15511 0.100296 0.247066 0.0005
0.968424 -0.15128 0.114877 0.154353 0.0005
 0.952487 -0.143622  0.118271 -0.448281 0.0005
  1.00483 -0.148232  0.100896 0.0359483 0.0005
 0.973495 -0.127883  0.122082 -0.239746 0.0005
 0.977303 -0.148255  0.118494 -0.225786 0.0005
 0.963643 -0.156319  0.102811 0.0359728 0.0005
 0.991444 -0.110949  0.117833 -0.0536472 0.0005
   1.0028  -0.14399 0.0975975 -0.0631109 0.0005
 0.963888 -0.154281  0.134452 0.0525473 0.0005
 0.983524 -0.153939  0.118643 -0.0846845 0.0005
  0.99219 -0.119406  0.109652 -0.00264226 0.0005
 0.984554 -0.111559  0.121005 0.0850225 0.0005
 0.977768 -0.135364   0.12792 -0.0483393 0.0005
 0.975833 -0.158856  0.124839 0.193866 0.0005
 0.979992 -0.131026  0.123547 -0.25076 0.0005
  0.96832 -0.152842  0.113788 -0.336508 0.0005
 0.956141 -0.157877 0.0839909 0.193242 0.0005
 0.981033 -0.154309  0.121731 -0.036931 0.0005
  0.97201 -0.136544  0.107342 -0.139065 0.0005
  0.94674 -0.164468 0.0958405 0.301313 0.0005
 0.959585 -0.159354  0.103483 -0.117368 0.0005
  1.00493 -0.131309  0.078579 0.235252 0.0005
 0.984253 -0.111074  0.117463 -0.221246 0.0005
 0.976469 -0.131822  0.138158 -0.0572873 0.0005
 0.982987 -0.129038  0.098717 -0.254145 0.0005
 0.971144 -0.151227  0.109324 0.180123 0.0005
 0.966685 -0.148244  0.103724 0.160096 0.0005
 0.996092 -0.132297  0.092378 -0.0793459 0.0005
 0.970776 -0.141689  0.126187 -0.310047 0.0005
 0.982534 -0.116466  0.129341 0.0287222 0.0005
 0.992314 -0.123422  0.120759 -0.0346943 0.0005
   1.0129 -0.150443 0.0952719 0.319757 0.0005
 0.994112 -0.142009  0.110596 -0.176862 0.0005
 0.962656 -0.159745  0.102361 -0.0203071 0.0005
 0.973867 -0.165886 0.0851659 -0.198279 0.0005
 0.979721 -0.134991  0.133175 -0.190541 0.0005
   0.9718 -0.144751  0.117552 -0.238258 0.0005
 0.957152 -0.167636  0.074788 0.0608649 0.0005
 0.948551 -0.161047  0.121481 0.294772 0.0005
 0.999309 -0.115257  0.133411 0.317236 0.0005
  1.00013 -0.117582 0.0859838 0.0274248 0.0005
 0.945297 -0.145353  0.124398 -0.371536 0.0005
 0.988634 -0.117351  0.101333 0.164806 0.0005
 0.968205  -0.16088 0.0947205 -0.236177 0.0005
 0.985256 -0.124498  0.118345 -0.197968 0.0005
 0.967135 -0.145023  0.133421 -0.23801 0.0005
 0.984696 -0.149603 0.0997971 0.383745 0.0005
 0.952076 -0.156064  0.112533 0.118799 0.0005
 0.975688 -0.145055  0.110389 0.0506375 0.0005
 0.970614 -0.155045  0.089847 -0.295133 0.0005
 0.954195 -0.148689  0.111307 -0.149157 0.0005
 0.972958 -0.120785  0.119589 -0.216851 0.0005
 0.987664 -0.120138  0.105061 -0.0920492 0.0005
 0.992352 -0.129667  0.124528 -0.00524609 0.0005
 0.984601 -0.109437 0.0934699 -0.476318 0.0005
 0.946024 -0.150716  0.105478 -0.274424 0.0005
 0.962351 -0.150599  0.123647 0.178779 0.0005
  1.00518 -0.151241 0.0950874 0.172475 0.0005
 0.998578 -0.127287  0.103701 0.26639 0.0005
 0.97752 -0.12574 0.112157 -0.359317 0.0005
 0.985372 -0.135908  0.118057 -0.117339 0.0005
 0.982255 -0.147229   0.11098 0.0357707 0.0005
 0.971935 -0.110368  0.119543 -0.497374 0.0005
 0.964947 -0.137278 0.0948028 -0.315076 0.0005
 0.988132 -0.132605  0.094927 -0.0815068 0.0005
 0.995599 -0.136162  0.117234 0.201303 0.0005
 0.991525  -0.14093 0.0846384 -0.0911401 0.0005
 0.972341 -0.166708  0.105096 -0.0862226 0.0005
 0.964085 -0.149204   0.10908 -0.024583 0.0005
 0.964445  -0.12282 0.0763364 -0.283027 0.0005
 0.969179 -0.145312   0.12561 0.191996 0.0005
 0.963418 -0.133129  0.121551 -0.286291 0.0005
 0.977127 -0.122981  0.122918 -0.180785 0.0005
 0.969767 -0.137328  0.113301 -0.0447816 0.0005
 0.982727 -0.141692  0.115626 0.390255 0.0005
  0.96834 -0.150261  0.108404 -0.207079 0.0005
 0.991372 -0.119928  0.105316 0.0780545 0.0005
 0.972989 -0.124252  0.115931 -0.160691 0.0005
 0.993073 -0.131108  0.111918 -0.163558 0.0005
 0.976561 -0.133015  0.128707 -0.186368 0.0005
 0.983356 -0.135574   0.11383 -0.0113173 0.0005
 0.985218 -0.129194  0.126209 0.086177 0.0005
 0.957335 -0.125697 0.0645505 0.0391665 0.0005
  1.00732 -0.122295 0.0894985 0.12451 0.0005
 0.982523 -0.151339 0.0844825 0.287303 0.0005
 0.948636 -0.159832  0.129741 -0.216294 0.0005
  0.998601 -0.0770444    0.11618 0.153954 0.0005
 0.987574 -0.143062 0.0906152 -0.180214 0.0005
 0.967374 -0.135509 0.0962855 -0.20651 0.0005
  0.98652 -0.160484 0.0795243 -0.0902592 0.0005
 0.956177 -0.152342  0.111983 -0.209675 0.0005
 0.993806 -0.105013 0.0987976 -0.066161 0.0005
 0.974168 -0.161219 0.0897519 0.134681 0.0005
  1.00234 -0.127467  0.126115 0.47312 0.0005
  0.96543 -0.151877  0.097523 0.0170279 0.0005
 0.978829 -0.115702 0.0764403 -0.199583 0.0005
 0.986506 -0.125064 0.0984434 -0.387312 0.0005
 0.989025 -0.159167  0.114091 -0.0501704 0.0005
 0.986555 -0.125728  0.103358 -0.013081 0.0005
 0.979288 -0.130544   0.10325 -0.0608375 0.0005
 0.995107 -0.136601  0.104882 -0.0140152 0.0005
 0.953293  -0.17129 0.0870721 -0.0450057 0.0005
 0.983879 -0.119505  0.131931 -0.0404024 0.0005
 0.967081 -0.151604 0.0934451 0.274736 0.0005
 0.977837 -0.112077 0.0858361 -0.18353 0.0005
 0.990953 -0.121843 0.0872914 0.128048 0.0005
 0.980032 -0.142146  0.113503 0.0537137 0.0005
 0.997405 -0.121273 0.0636067 0.269873 0.0005
 0.976455 -0.104728  0.127299 -0.312247 0.0005
  1.00008  -0.12145 0.0957106 0.178487 0.0005
 0.995739 -0.134721  0.120741 0.0767045 0.0005
 0.994962 -0.135277  0.131345 0.270309 0.0005
0.970688 -0.15179  0.11823 -0.0199929 0.0005
 0.978691 -0.155412  0.123551 0.253535 0.0005
 0.981834 -0.145206  0.113538 0.0411204 0.0005
 0.939825 -0.141022  0.109182 -0.513972 0.0005
0.987915 -0.13235 0.110084 -0.0211267 0.0005
 0.980215 -0.124004  0.128336 -0.00552045 0.0005
 0.970119 -0.119218  0.114031 -0.186707 0.0005
 0.952778 -0.157194  0.101373 -0.041097 0.0005
 0.975303 -0.146625  0.105852 -0.0835541 0.0005
 0.974381 -0.153453 0.0999131 -0.264246 0.0005
   1.0002 -0.108049 0.0845002 -0.00538505 0.0005
0.992494 -0.10931  0.12189 0.0353222 0.0005
 0.955144 -0.171217 0.0958729 0.113294 0.0005
0.973718 -0.14293 0.117965 0.309226 0.0005
  1.00505 -0.152777  0.098714 0.155421 0.0005
 0.979014 -0.133652  0.113107 -0.16073 0.0005
  0.99668 -0.126254  0.116963 0.0111019 0.0005
0.953096 -0.14718 0.112397 -0.187856 0.0005
 0.969941 -0.159201 0.0979937 -0.323865 0.0005
 0.972288 -0.159334  0.108427 0.128624 0.0005
 0.997771 -0.138953  0.127742 0.198757 0.0005
 0.980166 -0.138028  0.106527 0.0776689 0.0005
 0.993392 -0.126262  0.089927 -0.275344 0.0005
 0.979414 -0.150814  0.123169 0.248944 0.0005
 0.968588 -0.135215 0.0894402 -0.167385 0.0005
 0.983448 -0.131943 0.0896755 -0.00780602 0.0005
 0.962013 -0.152841  0.123212 0.247532 0.0005
 0.978039 -0.138725  0.100888 -0.00648342 0.0005
 0.948445 -0.159495  0.103883 -0.114884 0.0005
 0.974611 -0.142884  0.123065 0.141068 0.0005
 0.967408 -0.137621  0.129338 -0.223267 0.0005
 0.993567 -0.123153  0.114044 0.13071 0.0005
0.973394 -0.15067 0.110743 -0.019384 0.0005
 0.989903 -0.122274  0.118048 0.108171 0.0005
 0.967099 -0.164043  0.113443 0.150129 0.0005
 0.985455 -0.153467 0.0981102 -0.137654 0.0005
  0.95726 -0.145591  0.114852 0.232833 0.0005
 0.984178 -0.155986   0.11198 -0.151879 0.0005
 0.988016 -0.119735  0.108745 -0.187431 0.0005
  1.00473 -0.100172   0.10988 0.008399 0.0005
  0.98374 -0.141881  0.094166 -0.078864 0.0005
 0.982366 -0.155628 0.0967945 0.0572072 0.0005
  0.97196 -0.148619  0.129095 -0.113354 0.0005
 0.937456 -0.157463  0.103362 0.105897 0.0005
 0.979853 -0.120194  0.122266 -0.116848 0.0005
 0.978768 -0.146795  0.110169 0.0586173 0.0005
 0.971767 -0.155782 0.0926665 -0.0171792 0.0005
 0.985881 -0.161365  0.116568 0.0644442 0.0005
 0.992731 -0.125559  0.103772 -0.09763 0.0005
 0.976835 -0.157262 0.0933282 -0.118255 0.0005
 0.980589 -0.118272 0.0919143 -0.000906374 0.0005
 0.961222 -0.161377 0.0964831 0.1781 0.0005
 1.00151 -0.14733 0.103996 0.0202178 0.0005
 0.965079 -0.169309 0.0955824 -0.0925534 0.0005
  0.99455 -0.141694  0.107659 -0.0244994 0.0005
  0.98052 -0.132212  0.120015 0.0217057 0.0005
 0.999516 -0.152037 0.0744661 -0.127451 0.0005
 0.971912 -0.130191  0.136213 -0.152941 0.0005
 0.954872 -0.152095  0.110153 0.0984186 0.0005
 0.969567 -0.128402 0.0923311 -0.205766 0.0005
 0.978584 -0.136057  0.112121 -0.322535 0.0005
 0.964627 -0.126392  0.117403 -0.214557 0.0005
 0.990902 -0.139495 0.0868559 -0.0826891 0.0005
  0.99478 -0.121942 0.0864281 0.0736121 0.0005
 0.980093 -0.134463  0.117978 -0.109212 0.0005
 0.989879 -0.131044  0.125106 0.0147234 0.0005
  0.99492 -0.122244 0.0951436 -0.175218 0.0005
 0.976195 -0.123675  0.127998 -0.150127 0.0005
  0.981348 -0.0967058  0.0958178 -0.0300271 0.0005
 0.977305 -0.164702  0.111003 0.138989 0.0005
0.986855 -0.14052 0.137055 0.310535 0.0005
 0.973628 -0.139257  0.102955 -0.0861988 0.0005
 0.964118 -0.146053 0.0963354 -0.200084 0.0005
 0.973054 -0.128141  0.124833 -0.182532 0.0005
0.989953 -0.12398  0.10337 0.110627 0.0005
 0.988408 -0.146953  0.116303 -0.0203793 0.0005
 0.998316 -0.111383  0.102816 0.0253932 0.0005
 0.968673 -0.149885   0.13025 -0.0913423 0.0005
 0.988005 -0.104554  0.121701 -0.162613 0.0005
 0.966558 -0.142803  0.117263 -0.346284 0.0005
 0.984409  -0.13547 0.0738679 0.00194152 0.0005
 0.981932 -0.150699  0.130178 0.132519 0.0005
   1.00276 -0.0993272   0.104984 -0.11324 0.0005
  1.01133 -0.109088  0.112264 0.140436 0.0005
 0.978294 -0.150536  0.121008 0.175484 0.0005
 0.974167 -0.149247  0.112419 -0.198202 0.0005
 0.963642 -0.154752  0.123684 0.173926 0.0005
 0.978144 -0.106984 0.0674659 -0.0955498 0.0005
 0.987991 -0.129793  0.120211 -0.0674823 0.0005
0.954159 -0.15025 0.139036 -0.236772 0.0005
 0.991591 -0.135807  0.128171 -0.0394757 0.0005
  0.988099 -0.0708458   0.111358 0.173804 0.0005
 0.975307 -0.164669 0.0964048 -0.06853 0.0005
 0.997525 -0.152634  0.104827 0.208132 0.0005
 0.956119 -0.155095  0.125182 -0.166613 0.0005
 0.978575 -0.144287  0.129401 0.0213098 0.0005
   0.9771 -0.140682  0.115955 0.0544059 0.0005
  0.98464 -0.117761 0.0920134 -0.0198177 0.0005
 0.988551 -0.134822  0.106826 0.146582 0.0005
 0.989004 -0.131865  0.124032 0.173849 0.0005
 0.977928 -0.122667  0.136968 -0.0598934 0.0005
 0.975252 -0.141396  0.121302 0.0852442 0.0005
 0.983925 -0.138171  0.121403 -0.237351 0.0005
 0.987718 -0.157277 0.0757623 -0.220762 0.0005
 0.976928 -0.151354  0.105186 0.287535 0.0005
 0.963321 -0.143048  0.130063 -0.19797 0.0005
  0.97507 -0.135564 0.0960798 -0.219528 0.0005
 0.964274 -0.126935 0.0883208 -0.219505 0.0005
 0.944873 -0.150654  0.116513 -0.0931603 0.0005
 0.986298 -0.136836  0.110507 -0.0441588 0.0005
  0.98841 -0.155297  0.117661 0.222274 0.0005
 0.952328 -0.159347 0.0983642 -0.138664 0.0005
 0.977307 -0.139718  0.124446 0.0521926 0.0005
0.956511 -0.15177 0.120814 0.087863 0.0005
  0.96834 -0.152552  0.103265 0.154527 0.0005
 0.957208 -0.159319  0.125772 -0.0715095 0.0005
0.992782 -0.13822 0.106214 -0.077612 0.0005
 0.991182 -0.148553  0.123899 0.0788148 0.0005
 0.988642 -0.131452 0.0904202 -0.222428 0.0005
  1.01214 -0.122845 0.0743594 0.0913558 0.0005
 0.978221 -0.108523 0.0970836 -0.12918 0.0005
 0.933974 -0.166802  0.102744 -0.0804526 0.0005
 0.995539 -0.120281  0.111701 0.0354538 0.0005
 0.985112 -0.157961  0.113573 -0.194699 0.0005
 0.975827 -0.145005  0.115877 0.0441818 0.0005
  0.98443 -0.154868  0.117324 -0.0453459 0.0005
 0.958414 -0.138984 0.0976972 -0.353972 0.0005
 0.983115 -0.139251  0.135221 0.0847875 0.0005
 0.945231 -0.151255  0.104507 -0.162791 0.0005
 0.972627 -0.139925  0.125805 -0.0689761 0.0005
   0.9807 -0.107456  0.112611 0.00215619 0.0005
 0.990867 -0.127727  0.112251 -0.0598349 0.0005
 0.980513 -0.152363  0.114308 -0.164168 0.0005
 0.973703 -0.139901  0.115615 0.416778 0.0005
 0.968965 -0.105017  0.106381 -0.396361 0.0005
 0.978147 -0.139785 0.0844644 0.116603 0.0005
 0.968234 -0.101726  0.103477 -0.317918 0.0005
 0.974114 -0.148406  0.118375 0.261166 0.0005
 0.984391 -0.121802 0.0869389 -0.226918 0.0005
  1.02018 -0.143107  0.101218 0.210829 0.0005
 0.965398 -0.139631  0.111202 -0.26888 0.0005
 0.994633 -0.131186 0.0472251 -0.113714 0.0005
 0.974456 -0.121246 0.0899212 -0.151915 0.0005
 0.985997 -0.126382  0.132112 -0.10492 0.0005
  0.96923 -0.151062  0.119352 -0.0761065 0.0005
0.961803 -0.15306 0.100045 -0.00330154 0.0005
 0.990191 -0.132421  0.131086 -0.0140415 0.0005
 0.969141 -0.113691  0.120834 -0.219976 0.0005
 0.973817 -0.119716  0.121381 -0.216212 0.0005
 0.988388 -0.144107  0.118963 -0.143509 0.0005
 0.996562 -0.141745  0.119153 0.0474147 0.0005
 0.940343 -0.157105   0.12603 0.202892 0.0005
0.965017 -0.14504 0.121833 -0.098199 0.0005
  0.98839 -0.142818 0.0888329 0.00665825 0.0005
 0.973904 -0.126284  0.104341 -0.222181 0.0005
  0.99079 -0.143215   0.11145 -0.0172164 0.0005
  1.00242 -0.139298  0.126193 0.200693 0.0005
  1.00884 -0.104895    0.1116 0.287776 0.0005
    1.001 -0.117218 0.0862796 0.223616 0.0005
 0.982074 -0.129088 0.0822305 -0.238027 0.0005
  1.01538 -0.135168  0.116356 0.242191 0.0005
 0.987608 -0.120228  0.125267 -0.107168 0.0005
 0.980915 -0.129169 0.0749032 -0.00699569 0.0005
 0.977956 -0.128842 0.0607672 -0.0670373 0.0005
 0.965729 -0.163249 0.0832268 0.241122 0.0005
 0.980486 -0.133304  0.117071 0.111867 0.0005
 0.979217 -0.147953 0.0935558 0.373528 0.0005
  1.00535 -0.117224 0.0790302 -0.0376104 0.0005
 0.993949 -0.149258  0.106438 -0.0155766 0.0005
0.970703  -0.1709 0.096556 0.427589 0.0005
   0.9891 -0.159986 0.0941607 0.287624 0.0005
 0.995991 -0.128198  0.107128 -0.276388 0.0005
 0.973657 -0.145601  0.104283 0.077021 0.0005
 0.994367 -0.123078  0.093671 0.0832563 0.0005
0.964728 -0.16215 0.122943 0.142386 0.0005
 0.969098 -0.144949 0.0992213 -0.0589689 0.0005
 0.991562 -0.155992  0.106463 -0.0470763 0.0005
 0.989655 -0.146414   0.11328 0.0345825 0.0005
 0.975154 -0.132002  0.132415 -0.0626585 0.0005
 0.961138 -0.129293   0.10455 -0.484089 0.0005
 0.986301 -0.151911  0.113087 -0.0181908 0.0005
  0.983931 -0.0894302  0.0608534 -0.0905266 0.0005
 0.988648 -0.152639  0.123489 0.121645 0.0005
  0.95932 -0.148358 0.0783236 -0.111305 0.0005
 0.939025 -0.156938  0.126826 0.137995 0.0005
 0.974329  -0.15837 0.0852364 -0.0811453 0.0005
 0.974119 -0.142589  0.109762 -0.247089 0.0005
 0.980059 -0.157471 0.0940605 -0.0135403 0.0005
 0.971999 -0.152553 0.0955563 0.244802 0.0005
  1.00457 -0.117568  0.118044 0.31271 0.0005
  1.01041 -0.130046 0.0837739 0.182753 0.0005
 0.965752 -0.122834  0.068915 -0.143431 0.0005
 0.982364 -0.140431  0.114961 0.00577847 0.0005
 0.989129 -0.125524  0.133198 0.0740535 0.0005
 0.988504 -0.148911   0.11802 -0.0935704 0.0005
 0.991002 -0.112957  0.100934 0.1591 0.0005
 0.984454 -0.136081  0.111687 -0.114208 0.0005
 0.979559 -0.152244  0.127594 0.0967951 0.0005
 0.925629 -0.163251  0.111103 -0.177048 0.0005
0.981063 -0.12683 0.119234 -0.135474 0.0005
0.975155 -0.12797 0.108976 -0.166508 0.0005
 0.997406 -0.126908  0.091022 -0.0751701 0.0005
  0.97954  -0.14481 0.0995797 -0.157075 0.0005
0.988439 -0.13132 0.117509 0.133824 0.0005
  0.96616  -0.14905 0.0692863 0.0436636 0.0005
 0.988526  -0.14303 0.0817906 -0.0706337 0.0005
0.992664 -0.11918 0.124724 0.073272 0.0005
 0.957785  -0.15527 0.0996121 0.298272 0.0005
  0.984639 -0.0835199   0.130904 -0.431302 0.0005
 0.971704 -0.157811  0.117125 0.180779 0.0005
   0.99597 -0.0924285  0.0826424 0.266673 0.0005
  0.96451 -0.152675 0.0814949 0.151956 0.0005
 0.980486 -0.119076 0.0984996 -0.186892 0.0005
 0.980355 -0.168544 0.0989583 -0.190353 0.0005
 0.977449 -0.143533  0.107567 0.00384538 0.0005
  0.96714  -0.15159 0.0978843 0.129193 0.0005
 0.997143 -0.138053 0.0840559 -0.129368 0.0005
 0.987161 -0.151986  0.114119 0.0588799 0.0005
 0.958624 -0.131131  0.135013 -0.288254 0.0005
 0.998846 -0.138209  0.112347 -0.0118248 0.0005
 0.963184 -0.149595 0.0929452 0.267196 0.0005
0.984163 -0.14296 0.132612 0.1087 0.0005
 0.976979 -0.139497  0.122139 -0.0582436 0.0005
 0.984444 -0.104247  0.092685 -0.0811819 0.0005
 0.984729 -0.144324  0.142165 0.180507 0.0005
 0.956882 -0.147696  0.117313 0.431644 0.0005
 0.978137 -0.145366  0.124571 0.0224459 0.0005
 0.992857 -0.156695  0.095184 0.124581 0.0005
 0.975386 -0.113403  0.104451 -0.106202 0.0005
 0.968861 -0.158035  0.119095 -0.203701 0.0005
 0.986068 -0.154177 0.0973732 -0.00474577 0.0005
 0.986122 -0.130059  0.103622 0.119267 0.0005
 0.999978 -0.109816 0.0958951 0.0959234 0.0005
 0.982867 -0.140994  0.108002 0.15501 0.0005
 0.981455   -0.1274 0.0858935 -0.153905 0.0005
 0.989122 -0.150443  0.106292 0.202826 0.0005
0.989523 -0.12874 0.118832 -0.182783 0.0005
  0.96546 -0.160388 0.0787316 -0.195663 0.0005
 0.961773 -0.159305  0.124664 -0.0399938 0.0005
 0.981823 -0.133142  0.117419 -0.0980191 0.0005
 0.965527 -0.147297 0.0948933 -0.0377251 0.0005
 0.973519  -0.14275 0.0779391 -0.0245494 0.0005
 0.987391 -0.139602   0.11633 0.0140218 0.0005
 0.973373 -0.141736  0.131212 -0.179444 0.0005
 0.996754 -0.139918  0.126567 0.235966 0.0005
 0.977972 -0.157248   0.10196 -0.0803401 0.0005
 0.964989 -0.128045  0.128043 -0.435083 0.0005
 0.983046 -0.117038  0.127293 0.0499033 0.0005
 0.991254 -0.129809 0.0841125 -0.119218 0.0005
 0.995078 -0.135303 0.0974707 -0.00321485 0.0005
 0.984994 -0.134958  0.110424 0.0901055 0.0005
  0.98269 -0.135756 0.0713964 -0.0342577 0.0005
 0.989375 -0.135934  0.116442 0.00528366 0.0005
 0.970987  -0.16164 0.0959616 -0.04236 0.0005
 0.989409 -0.129571  0.101337 -0.407473 0.0005
 0.956166 -0.150596   0.12403 0.225265 0.0005
  0.997832 -0.0980847   0.102829 -0.302627 0.0005
 0.989413 -0.130726  0.134586 0.137493 0.0005
 0.986981 -0.130838 0.0685816 0.00355476 0.0005
  0.96162 -0.162465  0.086572 0.306355 0.0005
 0.959727 -0.149324  0.119371 0.266974 0.0005
 0.980558 -0.142431  0.113992 0.265855 0.0005
 0.969315  -0.14784 0.0921714 0.323812 0.0005
 0.975456 -0.115026  0.125749 -0.16996 0.0005
0.986968 -0.12741 0.118839 0.0116906 0.0005
 0.986507 -0.120766  0.102081 0.0696109 0.0005
 0.947181 -0.153771  0.127769 0.0783142 0.0005
 0.986589 -0.142291  0.102674 -0.180944 0.0005
  0.97819 -0.126535 0.0883755 -0.137006 0.0005
 0.962433 -0.161829   0.10777 0.0216694 0.0005
 0.974904 -0.117343 0.0995351 -0.107357 0.0005
  0.991737 -0.0987479   0.114271 -0.0139053 0.0005
 0.963596 -0.155977  0.102787 0.127641 0.0005
 0.97514 -0.15041 0.127362 -0.118397 0.0005
  0.96893 -0.161942  0.109666 0.069499 0.0005
  0.96381 -0.158206  0.108705 -0.110351 0.0005
 0.962284 -0.136063  0.131071 -0.371682 0.0005
0.983758 -0.10639 0.115402 -0.0673564 0.0005
 0.988853 -0.128882  0.124523 -0.136383 0.0005
 0.970865 -0.135779  0.104375 -0.150545 0.0005
 0.985504 -0.148958  0.125571 0.0799778 0.0005
  1.01283 -0.138856  0.124514 0.403967 0.0005
 0.977929 -0.130701  0.129286 -0.0701682 0.0005
 0.994099 -0.147783   0.11684 0.0912457 0.0005
 0.947559 -0.159595  0.113945 0.218479 0.0005
   0.9819 -0.143121 0.0989401 0.0746503 0.0005
 0.972778 -0.136111  0.076362 -0.196093 0.0005
 0.958469 -0.170395 0.0821673 0.395477 0.0005
 0.997791 -0.121804  0.104172 0.0594522 0.0005
 0.985311 -0.132408  0.120752 -0.135932 0.0005
 0.975364 -0.141157  0.122927 -0.00411241 0.0005
 0.973418 -0.128646  0.121563 -0.242382 0.0005
  1.01577 -0.137986  0.108589 0.135943 0.0005
 0.972648 -0.142595  0.118378 0.145681 0.0005
 0.999931 -0.120273 0.0735544 0.15307 0.0005
0.959212 -0.15312 0.124296 0.0487659 0.0005
 0.979403 -0.143739   0.11017 0.278306 0.0005
 0.972449 -0.145504  0.122871 0.449968 0.0005
 0.996212 -0.163439 0.0989956 0.176675 0.0005
 0.969247 -0.124438  0.118969 -0.279092 0.0005
 0.988235 -0.138659 0.0909242 -0.07547 0.0005
 0.974805 -0.109734 0.0801011 -0.210792 0.0005
 0.984975 -0.151761  0.115694 0.161757 0.0005
 0.976137 -0.139873  0.121894 0.0833609 0.0005
  0.984605 -0.0917304    0.13706 -0.0347852 0.0005
 0.992543 -0.138287  0.124505 -0.0383441 0.0005
 0.986861 -0.104039  0.131767 0.00701831 0.0005
 0.970762 -0.147998  0.127208 -0.104148 0.0005
 0.966557  -0.14129 0.0930111 -0.180932 0.0005
 0.982147 -0.155134  0.125039 -0.163023 0.0005
 0.998084 -0.149518 0.0922327 0.0439274 0.0005
 0.989202 -0.106569  0.120892 0.128276 0.0005
 0.988377 -0.128534  0.109677 -0.068398 0.0005
   1.00046 -0.0854644   0.103516 -0.166425 0.0005
  0.98688 -0.148739  0.117051 -0.231488 0.0005
 0.949765 -0.151672  0.127029 -0.197626 0.0005
 0.981487 -0.104494  0.132926 0.0250368 0.0005
 0.985411 -0.157386    0.0968 0.0663368 0.0005
 0.974254 -0.158137    0.1188 -0.12751 0.0005
 0.978237 -0.139357  0.109848 0.0296247 0.0005
 0.981726 -0.146691 0.0893534 0.240527 0.0005
   1.001 -0.11162 0.120525 0.0133194 0.0005
 0.988193 -0.164602 0.0794097 -0.0881153 0.0005
 0.956901 -0.136784  0.125809 -0.433656 0.0005
  1.00406 -0.107302  0.107429 -0.134067 0.0005
 0.980119 -0.115379  0.109884 -0.231319 0.0005
 0.998018 -0.152459  0.126943 0.199473 0.0005
 0.982778 -0.140863  0.113448 0.000335687 0.0005
 0.990295 -0.136402   0.11429 -0.153236 0.0005
 0.988016 -0.165344  0.108103 0.0948846 0.0005
  1.00328 -0.124139 0.0970529 0.22419 0.0005
  1.00575 -0.153312  0.104427 0.3242 0.0005
 0.970263 -0.115401  0.109747 -0.266237 0.0005
 0.993398 -0.112379 0.0845843 -0.0146733 0.0005
 0.971933 -0.155323  0.118019 -0.295565 0.0005
 0.966766 -0.154175   0.13648 -0.00340788 0.0005
 0.992193 -0.122222  0.118267 -0.0994091 0.0005
 0.958704 -0.150659  0.130329 -0.419194 0.0005
 0.989755 -0.152599  0.110759 0.00884523 0.0005
 0.975006 -0.137234 0.0767242 0.0576422 0.0005
 0.985791 -0.136623  0.114346 0.326783 0.0005
 0.985874 -0.131157  0.119321 -0.273774 0.0005
  0.99434 -0.134893  0.103195 -0.238187 0.0005
 0.966378 -0.161012  0.124589 -0.0267056 0.0005
 0.965364 -0.161261 0.0933303 -0.117481 0.0005
 0.966603 -0.127335 0.0985501 -0.243765 0.0005
 0.973828 -0.111204 0.0888481 -0.166861 0.0005
 0.984335 -0.142342  0.137699 0.0770005 0.0005
 0.968311 -0.138201  0.086139 -0.0850683 0.0005
 0.975364 -0.152622  0.124726 0.332419 0.0005
 0.968838 -0.127969  0.117303 -0.403398 0.0005
 0.967105 -0.158572  0.119034 -0.0337026 0.0005
 0.981178 -0.135561  0.113515 0.0634248 0.0005
  1.00565 -0.155797   0.10949 0.236214 0.0005
 0.959608 -0.146274  0.108382 0.347954 0.0005
 0.985842 -0.146229  0.135649 0.113257 0.0005
 0.906056 -0.155047  0.119761 -0.333834 0.0005
 0.982243 -0.145531  0.130121 0.137415 0.0005
 0.975119 -0.159258  0.117585 -0.18028 0.0005
 0.979973 -0.134023  0.103396 -0.0311209 0.0005
 0.974292 -0.143691  0.100846 0.0327589 0.0005
 0.965378 -0.144209  0.114589 -0.0561257 0.0005
 0.991415 -0.120273  0.126454 0.0760256 0.0005
 0.969986 -0.111272   0.11667 -0.332324 0.0005
  0.98351 -0.138276  0.110275 0.0704584 0.0005
 0.976369 -0.157729  0.105393 0.304318 0.0005
  1.00628 -0.147165  0.108852 0.0216612 0.0005
  0.98497 -0.128345  0.140962 0.081542 0.0005
 0.983116 -0.149205  0.122653 -0.14332 0.0005
 0.979714 -0.115115  0.101439 -0.243179 0.0005
 0.976869 -0.101685  0.095542 -0.238996 0.0005
 0.990794 -0.154477  0.121218 0.0354803 0.0005
 0.982719 -0.152025  0.131148 0.109051 0.0005
 0.989488 -0.113943  0.109226 0.133866 0.0005
 0.987112 -0.150505  0.109631 -0.0584547 0.0005
 0.981975 -0.152256 0.0913401 -0.23908 0.0005
 0.992619 -0.101388  0.119223 0.135651 0.0005
 0.979876 -0.122092 0.0803412 -0.290905 0.0005
 0.982306 -0.141426  0.125116 -0.191828 0.0005
 0.980353 -0.117508  0.130771 -0.00131774 0.0005
 0.993505 -0.124018 0.0994292 -0.265164 0.0005
 0.960421 -0.125445 0.0779732 -0.26147 0.0005
 0.969374 -0.140936  0.108303 -0.490903 0.0005
0.984984 -0.11939 0.104496 -0.0137922 0.0005
 0.959805 -0.147207   0.11001 -0.336681 0.0005
  1.01368 -0.138993  0.125217 0.425884 0.0005
 0.987553 -0.126796  0.118281 0.00983054 0.0005
 0.978279 -0.136102 0.0892675 0.0148046 0.0005
 0.991905 -0.140035  0.113065 -0.150222 0.0005
 0.979749 -0.133649  0.122877 -0.028245 0.0005
 0.997698 -0.142396 0.0787874 0.0888695 0.0005
  1.00203 -0.121875  0.105504 -0.0949743 0.0005
 0.973572 -0.135302  0.128049 -0.0157561 0.0005
  1.00077 -0.143577  0.129394 0.256829 0.0005
 0.978084 -0.158942   0.10645 -0.14437 0.0005
  0.99564 -0.146511  0.109627 -0.0951347 0.0005
   0.9974 -0.129132  0.096776 0.0489306 0.0005
 0.963664 -0.148323  0.116092 0.248782 0.0005
 0.970856 -0.121938 0.0926576 -0.36406 0.0005
 0.983837 -0.104949  0.111461 0.0513116 0.0005
 0.983704 -0.142496  0.119413 0.463022 0.0005
 0.981614 -0.126474  0.132957 -0.213598 0.0005
 0.965729 -0.149939  0.105127 -0.0374102 0.0005
 0.956373 -0.155109  0.127607 0.0112526 0.0005
 0.982201 -0.114167  0.120618 -0.236339 0.0005
 0.983679 -0.143544 0.0837528 0.0698963 0.0005
 0.984869 -0.116816  0.128992 -0.203083 0.0005
 0.976086 -0.139211 0.0984137 -0.228594 0.0005
0.992079 -0.13742 0.115892 -0.0987994 0.0005
 0.974806 -0.157333  0.133992 0.0301989 0.0005
0.970239 -0.17013 0.113357 -0.246667 0.0005
 0.965087 -0.134437  0.132301 -0.209906 0.0005
 0.971245 -0.145045  0.131889 -0.122379 0.0005
 0.979588 -0.142607  0.114081 -0.143829 0.0005
 0.977365 -0.131066  0.113892 -0.0619465 0.0005
 0.963091 -0.158511 0.0999192 -0.154304 0.0005
 0.977204 -0.153645   0.12064 0.132479 0.0005
 0.986231 -0.151994  0.113504 0.0473429 0.0005
 0.972584 -0.144847  0.132599 -0.0221472 0.0005
 0.986889 -0.148684   0.13039 0.169389 0.0005
 0.988855 -0.136807  0.114313 -0.181134 0.0005
 0.986796 -0.114398 0.0993748 -0.00578394 0.0005
 0.982331 -0.117884    0.1013 -0.183693 0.0005
 0.993846 -0.133141   0.10939 0.23008 0.0005
 0.947812 -0.154449  0.107845 0.155234 0.0005
 0.953976 -0.161144   0.10396 -0.249788 0.0005
 0.962615 -0.164397  0.116288 -0.338247 0.0005
 0.98935 -0.15274 0.106012 -0.00454377 0.0005
  0.98105 -0.153687  0.122064 0.120875 0.0005
  0.97975 -0.134671  0.132985 0.0477855 0.0005
  1.00772 -0.129539  0.104783 0.037045 0.0005
 1.00358 -0.13811 0.113042 -0.0330801 0.0005
 0.992809 -0.118731  0.121489 -0.00265096 0.0005
   0.9603 -0.144655  0.141767 -0.185526 0.0005
 0.966481 -0.130844 0.0956027 -0.16004 0.0005
 0.961537 -0.152302  0.121385 0.0102742 0.0005
  0.96878 -0.154752 0.0943189 0.215221 0.0005
  1.00493 -0.120085  0.124094 0.169902 0.0005
0.971452 -0.14476  0.12115 -0.272974 0.0005
  0.96415 -0.147066  0.114729 -0.0461147 0.0005
  1.00302 -0.151143  0.113571 -0.0322962 0.0005
 0.969297 -0.167469  0.104654 -0.342346 0.0005
 0.961224 -0.126709  0.124481 -0.310611 0.0005
 0.965206 -0.146479  0.106285 -0.205159 0.0005
   1.00295 -0.0913091   0.103179 0.079133 0.0005
 0.977756 -0.159341 0.0898789 0.289509 0.0005
 0.993255 -0.124473  0.107915 0.0484138 0.0005
 0.989266 -0.104302  0.109849 -0.249918 0.0005
  0.97923 -0.137745   0.13388 0.0650061 0.0005
 0.981905 -0.126884  0.119313 0.0244895 0.0005
   1.00597 -0.0988691    0.10987 0.167958 0.0005
 0.982803 -0.122939 0.0804344 0.00835622 0.0005
 0.979101 -0.146475   0.10203 -0.205664 0.0005
 0.973293 -0.143747  0.131644 -0.160206 0.0005
 0.954417 -0.155105  0.133781 0.306117 0.0005
 0.959051 -0.159491  0.111581 -0.0827444 0.0005
0.978637 -0.12741 0.129684 -0.0211723 0.0005
 0.980746 -0.118229 0.0993868 -0.335757 0.0005
 0.999911 -0.133018  0.115569 -0.00975285 0.0005
 0.972547 -0.144643  0.103742 0.0366818 0.0005
 0.971118 -0.147555  0.135769 -0.0629229 0.0005
 0.992964 -0.158236  0.114667 0.0365992 0.0005
 0.978914 -0.122065  0.120753 -0.0529555 0.0005
 0.984378 -0.123868  0.120261 -0.172649 0.0005
0.978204 -0.15574 0.119248 -0.123716 0.0005
 0.991817 -0.123724  0.123836 -0.121421 0.0005
 0.961892 -0.140515  0.117731 -0.159828 0.0005
   0.9798 -0.139232  0.134316 -0.0843056 0.0005
   1.0035 -0.132684  0.115574 0.0328337 0.0005
  0.98839 -0.110022  0.106238 -0.0358866 0.0005
 0.979519 -0.130394  0.148132 0.0485283 0.0005
 0.983073 -0.141216  0.127285 -0.0260336 0.0005
 0.992844 -0.130795 0.0929348 0.0512076 0.0005
  1.00129 -0.108129 0.0858466 -0.0167669 0.0005
 0.987474 -0.143776  0.126711 -0.0213417 0.0005
  0.97957 -0.136303  0.112173 0.0785042 0.0005
 0.970638  -0.17136 0.0975466 0.426617 0.0005
   1.0069 -0.149043 0.0938667 0.183054 0.0005
 0.977246 -0.161442 0.0978326 -0.107592 0.0005
 0.971046 -0.114786  0.108508 -0.249318 0.0005
 0.970802 -0.144498  0.126135 0.188936 0.0005
 0.977613 -0.126744  0.113013 -0.346041 0.0005
 0.989035 -0.113767  0.109024 0.149239 0.0005
 0.997218 -0.161034 0.0979326 0.156825 0.0005
0.963188 -0.13994 0.137503 -0.291676 0.0005
0.989355 -0.11168 0.120299 -0.0765642 0.0005
  1.00407 -0.117936  0.123622 0.175424 0.0005
 0.999058 -0.138749   0.12676 0.255498 0.0005
 0.967224 -0.148347  0.105205 0.151677 0.0005
 0.973088 -0.143353  0.120953 0.132951 0.0005
 0.983511 -0.138021  0.109105 0.083535 0.0005
 0.985889 -0.124998  0.125583 -4.29756e-05 0.0005
  1.00831 -0.129441  0.105399 0.044459 0.0005
 0.975191 -0.127169  0.108976 -0.148334 0.0005
 0.956647 -0.150475   0.11938 0.10901 0.0005
 0.989764 -0.149046  0.116122 -0.0269627 0.0005
 0.954356 -0.151094  0.125707 0.235956 0.0005
 0.994434 -0.110508  0.122301 0.0296931 0.0005
0.960277 -0.15469 0.113191 0.0841562 0.0005
0.986453 -0.13139 0.117619 -0.10921 0.0005
  1.00818 -0.128901   0.10634 0.0300746 0.0005
  0.97711 -0.159094  0.101794 -0.111444 0.0005
 0.965063 -0.128101 0.0762545 -0.128121 0.0005
 0.971423 -0.150472  0.137126 -0.027555 0.0005
 0.968759 -0.166401  0.103031 -0.0691229 0.0005
 0.985181 -0.134018  0.109661 0.0816213 0.0005
 0.982411 -0.152583  0.114692 -0.145855 0.0005
  0.97618 -0.104744  0.127156 -0.320312 0.0005
 0.966657 -0.141034 0.0679385 0.162129 0.0005
 0.948726 -0.160258  0.121696 0.285479 0.0005
  0.97292 -0.140622  0.102689 -0.0862401 0.0005
 0.972494 -0.143416 0.0781299 -0.00245707 0.0005
 0.976793 -0.144794  0.109574 0.0225143 0.0005
 0.999111 -0.133341  0.120566 0.065864 0.0005
 0.984244 -0.142837  0.133136 0.111927 0.0005
 0.966386 -0.132015 0.0950207 -0.186085 0.0005
  0.96711 -0.103133  0.106388 -0.402077 0.0005
  1.00102 -0.151495  0.112813 -0.0389886 0.0005
 0.983297 -0.133355  0.131079 0.0596565 0.0005
 0.997726 -0.129315  0.108285 -0.256203 0.0005
  0.99645 -0.137972  0.113999 0.193918 0.0005
 0.973355 -0.154402 0.0932834 0.00534299 0.0005
 0.997736 -0.127178  0.117911 0.00625787 0.0005
0.967878 -0.12214 0.113935 -0.180434 0.0005
 0.966895 -0.144257  0.123521 -0.0784936 0.0005
 0.988129 -0.153334  0.106809 -0.0151024 0.0005
 0.990827 -0.120951  0.118657 0.129058 0.0005
 0.984834 -0.114582  0.126093 0.0515266 0.0005
 0.98612 -0.12297 0.126784 -0.105514 0.0005
 0.993689  -0.13218 0.0974315 -0.0328791 0.0005
 0.987037 -0.132562   0.11071 -0.0248485 0.0005
 0.967297 -0.148211 0.0699791 0.0389406 0.0005
  0.97991 -0.142061 0.0953305 0.109872 0.0005
 0.982767 -0.138627 0.0750843 -0.0131832 0.0005
 0.980569 -0.156812 0.0933518 -0.0125669 0.0005
  0.96978 -0.167804  0.104489 -0.0910269 0.0005
 0.989253 -0.152657  0.112198 0.0634417 0.0005
 0.990338 -0.142859  0.112152 -0.00635194 0.0005
 0.964554 -0.149187  0.103252 -0.0572716 0.0005
 0.977629 -0.148261  0.119019 -0.259534 0.0005
 0.996017 -0.122274 0.0936841 0.0710377 0.0005
 0.981079 -0.147548   0.12842 -0.183465 0.0005
 0.998208 -0.115593 0.0867667 0.0363029 0.0005
 0.966932 -0.155146  0.137272 -0.0125254 0.0005
  0.97638 -0.139974    0.1254 0.0613435 0.0005
 0.992131 -0.119316  0.122762 -0.00137475 0.0005
 0.986747 -0.117388    0.1081 0.136053 0.0005
  0.97762 -0.130143  0.132947 -0.0560467 0.0005
 0.993647 -0.154918  0.100184 0.00391197 0.0005
 0.965583 -0.150391  0.101941 0.126525 0.0005
 0.991413 -0.127936  0.113222 0.142048 0.0005
 0.977518 -0.145292  0.109956 0.0460579 0.0005
 0.962028 -0.125811  0.075259 -0.262796 0.0005
 0.988483 -0.164754  0.077133 -0.0509091 0.0005
 0.957747 -0.148189 0.0776247 -0.116827 0.0005
 0.987773 -0.124003  0.116822 -0.179153 0.0005
 0.988131 -0.142295   0.13687 0.304473 0.0005
 0.980531 -0.144004  0.132098 0.00503912 0.0005
 0.973927 -0.129795  0.129964 -0.262131 0.0005
 0.981229 -0.151978  0.120046 -0.149428 0.0005
 0.992373 -0.152726  0.112694 0.00990507 0.0005
 0.970088 -0.147338  0.133697 -0.0628498 0.0005
  0.99718 -0.143022 0.0765498 0.106163 0.0005
 0.987134 -0.152831  0.112466 0.0336216 0.0005
 0.988936 -0.143031 0.0831744 -0.29873 0.0005
  0.98975 -0.113939  0.108724 0.138535 0.0005
 0.976596 -0.154778  0.131671 0.0275804 0.0005
 0.984935 -0.138444  0.114459 0.320724 0.0005
 0.974666 -0.140461  0.122144 0.0886525 0.0005
 0.971024 -0.152632  0.120084 -0.0277299 0.0005
 0.989658 -0.137651  0.111871 -0.127036 0.0005
 0.971427 -0.145749 0.0996486 -0.0820673 0.0005
 0.97485 -0.15788 0.104684 0.128559 0.0005
 0.987236 -0.102734  0.131619 0.00217369 0.0005
 0.975093 -0.130744  0.132902 -0.061501 0.0005
 0.959848 -0.147512  0.110576 -0.336531 0.0005
 0.984984 -0.130479  0.111993 -0.0720677 0.0005
 0.969696 -0.153121 0.0947344 0.225115 0.0005
 0.983898 -0.137061 0.0807557 -0.21456 0.0005
  0.98466 -0.120372 0.0866027 -0.179725 0.0005
 0.956634 -0.136076  0.127549 -0.441099 0.0005
 0.960109 -0.154569  0.112664 0.0757427 0.0005
 0.974356 -0.125891  0.107856 -0.171519 0.0005
 0.967111 -0.140677  0.069233 0.157824 0.0005
 0.970988 -0.103346   0.10575 -0.313763 0.0005
 0.969317 -0.162544  0.109404 0.0833325 0.0005
  0.96651 -0.149987   0.11241 -0.330815 0.0005
 0.966903 -0.145309  0.133962 -0.234824 0.0005
 0.957443  -0.15776 0.0836489 0.220308 0.0005
 0.956745 -0.170062  0.095309 0.0951521 0.0005
 0.985679 -0.138945  0.109791 -0.0235959 0.0005
 0.990321 -0.132687 0.0817124 -0.107059 0.0005
 0.983461 -0.148237  0.129805 0.146701 0.0005
 0.975853 -0.104938  0.126258 -0.303995 0.0005
 0.977571 -0.151351  0.123814 0.254141 0.0005
 0.973589 -0.129598  0.128182 -0.270967 0.0005
 0.962245 -0.128426  0.104141 -0.478389 0.0005
 0.957325 -0.149044 0.0784808 -0.103206 0.0005
 0.978695 -0.126404  0.112492 -0.347267 0.0005
 0.966015 -0.145727  0.107051 -0.209292 0.0005
 0.980511 -0.154845  0.123863 -0.165604 0.0005
 0.994771 -0.156358  0.100946 0.253567 0.0005
 0.973666 -0.148924  0.109691 -0.451476 0.0005
 0.971592 -0.140566  0.127374 -0.0684783 0.0005
 0.973852 -0.144285  0.119674 0.132239 0.0005
  1.00179 -0.118077 0.0844808 0.242614 0.0005
 0.972681 -0.108837  0.120033 -0.496718 0.0005
 0.942207 -0.148605  0.117411 -0.0779988 0.0005
  0.98347 -0.117211 0.0923283 0.00326321 0.0005
 0.990195 -0.129125  0.112599 -0.0820668 0.0005
 0.978848 -0.135923 0.0906012 -0.00150184 0.0005
 0.997634 -0.132326  0.114367 -0.015916 0.0005
 0.959297 -0.147923   0.10979 -0.33652 0.0005
 0.988581 -0.141915 0.0947376 0.340534 0.0005
 0.975725 -0.117276  0.102249 -0.204587 0.0005
 0.966425 -0.136282 0.0885994 -0.0861093 0.0005
 0.971835 -0.160422  0.118998 0.157888 0.0005
 0.977697 -0.158015  0.120581 -0.257692 0.0005
 0.981951 -0.131862 0.0803248 -0.215928 0.0005
  1.00326 -0.115401  0.120407 0.164721 0.0005
  0.98728 -0.124654  0.124137 -0.152222 0.0005
 0.972646 -0.119569  0.117619 -0.215592 0.0005
  0.97613 -0.138784 0.0994792 -0.226078 0.0005
 0.989503 -0.146627  0.132128 0.0385566 0.0005
 0.960518 -0.126865   0.12456 -0.304452 0.0005
 0.980938 -0.116512  0.101024 -0.238255 0.0005
 0.982289  -0.11576 0.0983694 0.0163198 0.0005
 0.982057 -0.139849  0.132507 0.106742 0.0005
 0.979548 -0.117706  0.101078 -0.197905 0.0005
0.990307 -0.10491 0.109902 -0.221871 0.0005
 0.976849 -0.162612 0.0856198 0.267881 0.0005
 0.969003 -0.164868  0.102681 -0.0907559 0.0005
 0.990173 -0.127873  0.119183 -0.176935 0.0005
 0.985638 -0.127066  0.130943 -0.13559 0.0005
0.998976  -0.1393 0.124245 0.195966 0.0005
 0.988017 -0.164405 0.0783481 -0.0810778 0.0005
 0.962886 -0.142127  0.130535 -0.187194 0.0005
 0.982956 -0.141166  0.113572 -0.00308716 0.0005
 0.991082 -0.144486  0.110786 0.00650666 0.0005
 0.985587 -0.128581  0.116041 0.00447186 0.0005
 0.963061 -0.154793  0.134005 0.013585 0.0005
 0.970133 -0.147601 0.0929074 -0.188994 0.0005
  0.98603 -0.156161 0.0743635 -0.214096 0.0005
0.978734 -0.14557 0.137518 0.109037 0.0005
  0.97387 -0.122421  0.117346 -0.169454 0.0005
 0.971691 -0.130598  0.138554 -0.164355 0.0005
 0.972723 -0.171335 0.0982226 -0.135564 0.0005
 0.978975 -0.142885  0.132939 0.0209875 0.0005
 0.96227  -0.1529 0.101183 0.0588911 0.0005
 0.948495 -0.146253  0.126043 -0.356199 0.0005
0.992285 -0.13571 0.114466 -0.109595 0.0005
 0.952102 -0.162396  0.103289 -0.243846 0.0005
  0.987709 -0.0714434    0.11098 0.161054 0.0005
0.956159 -0.15173 0.123784 0.225975 0.0005
 0.994992 -0.131988  0.091965 -0.0387554 0.0005
 0.995813 -0.131186  0.102667 -0.170184 0.0005
 0.962109 -0.155101  0.102711 0.125734 0.0005
0.979879 -0.15582 0.119151 -0.110743 0.0005
 0.988156 -0.130392  0.101897 -0.415214 0.0005
 0.947013 -0.140311 0.0842758 -0.529663 0.0005
 0.980592 -0.171825  0.096394 -0.175338 0.0005
 0.976903 -0.156936 0.0909851 -0.116315 0.0005
  0.97353 -0.140742  0.130623 -0.167868 0.0005
 0.992291 -0.132687  0.130207 -0.0300127 0.0005
 0.963602 -0.149213 0.0972717 0.16052 0.0005
 0.975554 -0.155805  0.131187 0.0279485 0.0005
 0.992541 -0.149408  0.121797 0.0526087 0.0005
 0.994441 -0.154025  0.101653 0.264975 0.0005
 0.987661 -0.118152  0.129933 -0.123465 0.0005
   0.98777 -0.0724604   0.112236 0.153226 0.0005
 0.990797 -0.116297   0.12263 0.00283016 0.0005
 0.990583 -0.132858 0.0841892 -0.118512 0.0005
 0.974361 -0.120792 0.0918514 -0.151614 0.0005
 0.994622 -0.122973  0.113827 0.125148 0.0005
 0.957299 -0.138632  0.126273 -0.442403 0.0005
 0.970046 -0.155572  0.089866 -0.288047 0.0005
 0.962903 -0.126436 0.0862933 -0.222799 0.0005
   1.0026 -0.109121 0.0835933 -0.0130059 0.0005
 0.999767 -0.152158 0.0756765 -0.129047 0.0005
 0.965505 -0.126401  0.128186 -0.445121 0.0005
0.986899 -0.10273  0.13222 0.00432582 0.0005
 0.972035 -0.146202  0.119228 -0.252736 0.0005
 0.974832 -0.130761  0.131827 -0.0633401 0.0005
0.958312 -0.12681 0.123439 -0.310505 0.0005
0.988273  -0.1526 0.104924 -0.00166286 0.0005
0.979512 -0.13085 0.104699 -0.0817659 0.0005
  1.00149 -0.109873 0.0974449 0.0890159 0.0005
 0.979999 -0.138091  0.133654 -0.0899654 0.0005
 0.985398 -0.109223 0.0940665 -0.461474 0.0005
  1.00166 -0.139073  0.112531 -0.055018 0.0005
  0.96365 -0.141693  0.139416 -0.284899 0.0005
 0.980495 -0.130456  0.129158 -0.0616645 0.0005
 0.950885 -0.150747  0.127885 -0.209881 0.0005
 0.962301 -0.150047  0.109717 0.00100615 0.0005
 0.964051 -0.127228  0.127658 -0.426455 0.0005
 0.987109 -0.141736 0.0957744 0.352231 0.0005
 0.971809 -0.156909 0.0821855 -0.074501 0.0005
 0.971253 -0.134912  0.113018 -0.0514911 0.0005
  0.98648 -0.148297   0.12858 0.161053 0.0005
0.956622 -0.15228 0.121331 -0.194912 0.0005
 0.997449 -0.111814 0.0821875 0.0274798 0.0005
 0.964178 -0.159805  0.107354 -0.118737 0.0005
 0.968005  -0.14848 0.0972779 0.164233 0.0005
  0.98368 -0.146827  0.136646 0.0936647 0.0005
 0.980224 -0.119403 0.0826715 -0.290742 0.0005
  1.00248 -0.147626  0.101777 0.0341988 0.0005
 0.967417 -0.150487 0.0981195 0.178508 0.0005
 0.986165 -0.120486  0.129184 -0.112036 0.0005
 0.950752 -0.152924 0.0756996 0.384453 0.0005
 0.967648 -0.145517  0.133657 -0.224687 0.0005
  0.983543 -0.0976236   0.132216 -0.0618352 0.0005
 0.970711 -0.136524 0.0770374 -0.197352 0.0005
 0.978003 -0.142403  0.108019 0.146239 0.0005
 0.989952 -0.131482  0.120057 -0.0956396 0.0005
 0.980559 -0.166752 0.0889136 -0.0237451 0.0005
   1.00387 -0.0891355   0.102748 0.0777164 0.0005
  0.98459 -0.148221  0.126453 0.0770383 0.0005
 0.967325 -0.156178  0.136824 -0.0231284 0.0005
 0.989245 -0.155709  0.116279 0.229911 0.0005
 0.987347 -0.123463  0.126945 -0.116703 0.0005
 0.981716 -0.127661 0.0888064 -0.131706 0.0005
 0.957987 -0.146564  0.119554 0.0631527 0.0005
 0.98109 -0.15025 0.120868 0.0165605 0.0005
 0.983767 -0.129729  0.125339 -0.0116225 0.0005
 0.962306 -0.128943  0.124212 -0.296921 0.0005
 0.979548 -0.131567  0.120444 0.0719984 0.0005
 0.969274 -0.150542 0.0958167 0.228969 0.0005
0.925406 -0.16427 0.112352 -0.171178 0.0005
 0.970334 -0.108184  0.121998 -0.493342 0.0005
 0.991611 -0.133078  0.130355 -0.0217408 0.0005
 0.985972 -0.105817  0.121081 -0.158431 0.0005
 0.978939 -0.158592  0.088216 0.285623 0.0005
 0.981439 -0.120161 0.0826959 -0.285807 0.0005
  0.98021 -0.108976  0.112923 -0.0194506 0.0005
 0.988704 -0.146339  0.114589 0.0283825 0.0005
 0.997128 -0.135775  0.112613 -0.000293805 0.0005
 0.978997 -0.138875  0.100386 -0.00380278 0.0005
 0.984823 -0.125009   0.12027 -0.164686 0.0005
 0.980176 -0.152799  0.131506 0.11438 0.0005
 0.995441 -0.143263  0.110387 -0.169367 0.0005
 0.970828 -0.159143  0.115236 0.152051 0.0005
 0.992489 -0.126033  0.102238 -0.119109 0.0005
 0.968084 -0.135662 0.0925054 -0.294743 0.0005
 0.980118 -0.134923  0.112983 0.0754243 0.0005
 0.978279 -0.146162 0.0927049 0.384671 0.0005
 0.999097 -0.112815 0.0817519 0.0283452 0.0005
  1.01935 -0.142901  0.101789 0.208971 0.0005
 0.998717 -0.152551  0.126662 0.235174 0.0005
 0.983188 -0.126661 0.0975738 -0.270572 0.0005
 0.985468 -0.128871  0.143072 0.0769731 0.0005
 0.980358 -0.138856  0.133685 -0.0620871 0.0005
  1.00337 -0.126846   0.12514 0.474897 0.0005
 0.978423 -0.115172 0.0750336 -0.22725 0.0005
 0.997073 -0.130633 0.0977691 0.0552656 0.0005
 0.976965 -0.114061  0.108681 -0.204736 0.0005
  0.98147 -0.154907   0.12192 -0.13868 0.0005
  1.00449 -0.137227 0.0990426 -0.0689951 0.0005
  0.98685 -0.131433  0.093389 -0.260997 0.0005
  1.01308 -0.139211  0.124128 0.415596 0.0005
 0.976504 -0.132089  0.136894 -0.0619068 0.0005
  0.97448 -0.140011  0.121689 -0.0553859 0.0005
 0.989551 -0.139043  0.104309 0.0688455 0.0005
 0.964672 -0.155318  0.134638 0.00890755 0.0005
 0.981929 -0.126802  0.119618 -0.137689 0.0005
 0.959161 -0.139085 0.0635955 0.208249 0.0005
 0.980888 -0.131529 0.0783918 -0.194245 0.0005
 0.948246 -0.145219  0.124611 -0.362608 0.0005
 0.928526 -0.153249  0.125267 0.145483 0.0005
 0.996705 -0.129443 0.0961781 0.0369481 0.0005
  0.98238 -0.125286 0.0871666 -0.156159 0.0005
  0.96693 -0.147171  0.107058 -0.198727 0.0005
 0.991459 -0.121861   0.11735 -0.0230828 0.0005
 0.982077 -0.117749 0.0975724 -0.186336 0.0005
  1.01879 -0.140942  0.100847 0.202442 0.0005
 0.994665 -0.142334  0.109791 -0.180845 0.0005
 0.994835 -0.145979  0.107861 -0.0798211 0.0005
 0.997969 -0.136858  0.104384 -0.0190969 0.0005
 0.980923 -0.154338  0.112539 -0.171704 0.0005
 0.970007 -0.113596  0.120781 -0.229802 0.0005
 0.989613 -0.133437  0.131562 -0.0125698 0.0005
 0.962542 -0.152983 0.0996406 -0.00672303 0.0005
 0.950891 -0.158682  0.125695 -0.0204914 0.0005
 0.992253 -0.127848  0.112152 -0.0838593 0.0005
0.948059 -0.15942 0.115709 0.22317 0.0005
  1.01653 -0.135337  0.108669 0.135152 0.0005
 0.996606 -0.120665  0.073412 0.143388 0.0005
  0.98881 -0.131347  0.110922 -0.027718 0.0005
 0.993315 -0.120248  0.117219 -0.0711412 0.0005
 0.952113 -0.148846  0.114353 -0.213422 0.0005
 0.983698 -0.116192  0.129637 0.027818 0.0005
 0.979973 -0.131403  0.101798 -0.0333682 0.0005
 0.987841 -0.153254  0.105928 0.00374058 0.0005
 0.977828 -0.144091  0.109549 0.290776 0.0005
 0.977494 -0.158256  0.103983 -0.122577 0.0005
 0.973665 -0.157989  0.102444 0.148793 0.0005
0.958499 -0.15191 0.120346 0.263741 0.0005
 0.999689 -0.106234  0.116768 -0.12586 0.0005
 0.980369 -0.118368  0.129404 -0.0138552 0.0005
 0.997531 -0.122566 0.0953462 0.0582547 0.0005
  1.00246 -0.139235  0.113399 -0.0494529 0.0005
 0.981859 -0.147272  0.071397 -0.0980038 0.0005
 0.985916 -0.148225  0.109902 -0.0447652 0.0005
 0.998807 -0.126972 0.0907966 -0.0876718 0.0005
 0.980492 -0.109995  0.114581 -0.0126816 0.0005
 0.962167 -0.141966  0.130238 -0.205338 0.0005
 0.979121 -0.116362  0.101039 -0.24938 0.0005
 0.999577 -0.108252 0.0973947 0.0848353 0.0005
0.971742 -0.14326 0.119298 -0.192099 0.0005
 0.971505 -0.109855  0.118496 -0.321318 0.0005
  0.98455 -0.119036 0.0919231 0.0110649 0.0005
 0.993304 -0.127842  0.114115 -0.0625794 0.0005
 0.974651 -0.147211  0.105346 0.0764267 0.0005
 0.969978 -0.152057  0.116532 0.165568 0.0005
 0.981339 -0.131984  0.116684 -0.0997579 0.0005
 0.967399  -0.16116 0.0941589 -0.248807 0.0005
    0.987 -0.143143 0.0838518 -0.304564 0.0005
  0.98169 -0.151162  0.116525 0.288793 0.0005
  0.97259 -0.124422  0.103546 -0.205024 0.0005
 0.959389 -0.150883  0.123207 -0.194086 0.0005
 0.950363 -0.159131    0.1016 -0.113665 0.0005
0.978122 -0.13624 0.103823 -0.0758789 0.0005
  1.01534 -0.134542  0.113379 0.250929 0.0005
 0.975027 -0.147304  0.118791 -0.24238 0.0005
 0.967269 -0.152714 0.0954862 0.287225 0.0005
 0.986715  -0.14026 0.0972869 0.374774 0.0005
 1.01592 -0.13714 0.114144 0.255807 0.0005
 0.996059 -0.149189  0.106067 -0.0212399 0.0005
   1.00247 -0.0993535   0.104018 -0.120503 0.0005
  1.01569 -0.136945  0.115945 0.250054 0.0005
0.972585 -0.15255 0.124726 -0.126464 0.0005
 0.996405 -0.121425 0.0946154 -0.180168 0.0005
  0.94878 -0.162129 0.0973728 0.299709 0.0005
 0.982182 -0.126634  0.119469 0.0186403 0.0005
 0.975422 -0.136664 0.0787587 0.0465447 0.0005
0.977244 -0.13185 0.111479 -0.0704752 0.0005
 0.987329 -0.120167   0.10067 0.0875957 0.0005
 0.981815 -0.154898  0.120624 -0.098589 0.0005
  1.01145  -0.14916 0.0957124 0.322555 0.0005
 0.993852 -0.134562  0.130517 0.252281 0.0005
 0.962949 -0.148231  0.116076 0.249658 0.0005
 0.977338 -0.135323 0.0958076 -0.225667 0.0005
 0.971942 -0.143083 0.0771956 -0.020816 0.0005
 0.999667 -0.106964  0.117934 -0.131303 0.0005
 0.987648 -0.127343    0.1194 0.00310846 0.0005
 0.982349 -0.118552 0.0994321 -0.331224 0.0005
 0.984713 -0.132887  0.116025 0.0142819 0.0005
 0.983444 -0.139067  0.121352 -0.260926 0.0005
 0.990284 -0.149877 0.0873398 0.259986 0.0005
 0.987095 -0.141641  0.137861 0.284991 0.0005
 0.997101 -0.122354 0.0906781 -0.156786 0.0005
  1.01556 -0.135324  0.115515 0.258917 0.0005
 0.932523 -0.165944 0.0877762 0.0693697 0.0005
  0.97529 -0.128294  0.123071 -0.237861 0.0005
  1.01686 -0.142919  0.101457 0.197928 0.0005
 0.957656 -0.147262  0.128599 -0.412836 0.0005
 0.983647 -0.134996  0.118907 -0.10859 0.0005
 0.986457 -0.129703  0.123988 0.181552 0.0005
 0.974895 -0.140187  0.122719 0.0812009 0.0005
   0.9809 -0.170092 0.0955491 -0.180448 0.0005
 0.991933 -0.154182 0.0957709 0.143964 0.0005
  0.98392 -0.113461   0.11985 0.0849357 0.0005
 0.978963 -0.138053  0.101622 -0.00463495 0.0005
 0.961618 -0.162425 0.0960868 0.14858 0.0005
 0.984229 -0.119224  0.129953 -0.108758 0.0005
 0.960993 -0.147226  0.109929 0.3323 0.0005
 0.985696 -0.141502  0.138141 0.0741814 0.0005
 0.991727 -0.148858  0.123762 0.0517766 0.0005
 0.986347 -0.151464  0.110707 -0.0481106 0.0005
 0.982618 -0.119838  0.131732 -0.0590806 0.0005
 0.971119 -0.158512  0.116167 0.15265 0.0005
 0.977419 -0.145548    0.1249 0.0289619 0.0005
 0.979519 -0.164377 0.0868527 0.274477 0.0005
 0.977189 -0.142328  0.111179 0.225284 0.0005
 0.975092 -0.139201 0.0928016 -0.0277859 0.0005
0.991897 -0.14376 0.111909 -0.0216917 0.0005
 0.980218 -0.127546 0.0764705 -0.00415301 0.0005
 0.978712 -0.123189  0.121578 -0.0531243 0.0005
 0.967461 -0.168476  0.104491 -0.358652 0.0005
  1.00534 -0.129965 0.0787616 0.213356 0.0005
 0.987856 -0.156624 0.0747007 -0.221209 0.0005
 0.962994 -0.152258  0.121718 0.161895 0.0005
 0.974021 -0.141904  0.120955 -0.056587 0.0005
 0.979687 -0.142046 0.0971802 0.0895678 0.0005
0.976682 -0.14195 0.115631 0.0410133 0.0005
0.983289 -0.15311 0.121816 0.137829 0.0005
 0.992171 -0.125338 0.0888379 -0.278007 0.0005
 0.971484 -0.166351  0.103735 -0.0900145 0.0005
 0.977856 -0.104123 0.0953881 -0.232079 0.0005
  0.97242 -0.160195  0.116681 -0.187803 0.0005
 0.978138 -0.138192  0.123236 0.0730696 0.0005
 0.989555 -0.127963 0.0876277 0.242907 0.0005
 0.956125 -0.125228 0.0655751 0.0307339 0.0005
 0.987728 -0.164122 0.0791317 -0.067987 0.0005
 0.987218 -0.135856  0.113101 -0.0934416 0.0005
0.974171 -0.14752 0.105573 0.0644842 0.0005
 0.981987  -0.14271 0.0816061 0.0663769 0.0005
 0.973104 -0.128599  0.127992 -0.276693 0.0005
  0.97726 -0.130711  0.128367 -0.0545709 0.0005
 0.986996 -0.154506  0.107351 -0.0232998 0.0005
  0.98558 -0.130992  0.118748 -0.115265 0.0005
 0.988408 -0.130225  0.124941 0.180827 0.0005
 0.996695 -0.123555  0.112042 -0.0799869 0.0005
 0.979142 -0.145668 0.0944117 0.363615 0.0005
 0.962601 -0.122452 0.0768336 -0.272869 0.0005
  0.95653 -0.150757  0.123231 0.209868 0.0005
 0.974764 -0.115699  0.098872 -0.113813 0.0005
 0.971258 -0.145538  0.116769 -0.240851 0.0005
 0.978154 -0.160525   0.10338 -0.156997 0.0005
 0.973479 -0.140059 0.0948978 -0.0270424 0.0005
 0.973844 -0.138385 0.0936297 -0.0296728 0.0005
 0.975596 -0.141177  0.118129 0.0640628 0.0005
 0.963359 -0.167617 0.0975337 -0.0655219 0.0005
 0.977086 -0.114411  0.127119 -0.184471 0.0005
   0.98858 -0.0716464   0.112398 0.16743 0.0005
 0.976251 -0.142012  0.105294 0.142097 0.0005
 0.980691 -0.127869  0.130603 -0.203912 0.0005
 0.985685 -0.157785 0.0973587 0.0700079 0.0005
 0.970783 -0.158188  0.117707 0.162899 0.0005
 0.96704 -0.12312 0.124741 -0.197409 0.0005
 0.975848 -0.146937  0.109094 0.00717573 0.0005
 0.992558 -0.145868  0.112264 0.0258913 0.0005
0.957073 -0.13733 0.129008 -0.421355 0.0005
 0.978968  -0.10884 0.0656144 -0.0904929 0.0005
 0.968249 -0.123403 0.0684708 -0.12558 0.0005
 0.964381 -0.150037  0.112258 -0.340212 0.0005
 0.990358 -0.131279 0.0821117 -0.0971287 0.0005
 0.97409 -0.15017 0.125942 -0.104803 0.0005
 0.974058 -0.158835  0.121149 -0.137884 0.0005
 0.981797 -0.153984 0.0962269 0.0684097 0.0005
 0.962266 -0.150598  0.121441 0.188027 0.0005
 0.974951 -0.139605  0.114982 0.421827 0.0005
 0.984594 -0.122108 0.0880516 -0.182226 0.0005
 0.98867 -0.12766  0.11963 -0.183321 0.0005
 0.996201 -0.139273  0.106169 -0.0410341 0.0005
 0.983129 -0.155446 0.0916193 -0.240453 0.0005
 0.988606 -0.138893 0.0970081 0.349241 0.0005
 0.958411 -0.151362  0.108677 0.0847926 0.0005
  0.98071 -0.134497  0.130113 0.0369707 0.0005
 0.994967 -0.070584 0.0934088 0.156821 0.0005
 0.963832 -0.127213 0.0891115 -0.246818 0.0005
 0.998108 -0.127472  0.102008 0.268192 0.0005
0.969661 -0.15271 0.102311 0.142943 0.0005
0.989597 -0.12881 0.123297 0.174837 0.0005
 0.969986 -0.149115 0.0923915 0.328154 0.0005
 0.975696 -0.146274  0.118257 -0.238 0.0005
 0.975945 -0.124322  0.127702 -0.143872 0.0005
 0.993173 -0.131348  0.124137 -0.0246869 0.0005
 0.986644 -0.131676 0.0641628 0.023808 0.0005
 0.972739 -0.128543  0.129976 -0.274975 0.0005
 0.982376 -0.142502  0.146017 0.157336 0.0005
 0.982173 -0.154836  0.123884 -0.152894 0.0005
 0.970541 -0.143152 0.0746372 -0.0066077 0.0005
 0.973855 -0.118132  0.120288 -0.200089 0.0005
 0.964732 -0.152215 0.0975221 0.00205817 0.0005
  1.00347 -0.147788  0.111231 0.00587272 0.0005
 0.972771 -0.151964  0.109292 0.177732 0.0005
 0.992539 -0.130569  0.110121 0.219507 0.0005
 0.979211 -0.139814  0.120449 0.0901231 0.0005
 0.975889 -0.143819  0.101111 -0.189694 0.0005
 0.959352 -0.146893  0.110564 -0.343304 0.0005
 0.966591 -0.152741 0.0996876 0.0242931 0.0005
0.979582 -0.13276 0.118604 0.0935913 0.0005
 0.972788 -0.140279 0.0922189 -0.0217633 0.0005
 0.969693 -0.121011 0.0927672 -0.351197 0.0005
  1.00227 -0.118946 0.0852949 0.264043 0.0005
 0.984636 -0.119507  0.128914 -0.115656 0.0005
 0.957111 -0.163583  0.105076 -0.0349599 0.0005
 0.971667 -0.141213  0.117812 0.309225 0.0005
 0.962272 -0.151493   0.12024 -0.00361477 0.0005
 0.986126 -0.129518  0.118955 -0.268972 0.0005
  1.00119 -0.143305  0.127529 0.263819 0.0005
 0.959885 -0.154235  0.125503 0.0491428 0.0005
 0.986053 -0.143931  0.140413 0.202387 0.0005
 0.957486 -0.150961  0.123007 -0.172081 0.0005
 0.977357 -0.127577  0.112336 -0.367713 0.0005
 0.968699 -0.149555  0.115117 0.165746 0.0005
   0.9902 -0.123924  0.118648 0.122328 0.0005
 0.991486 -0.121588  0.107548 -0.122518 0.0005
  0.96785 -0.145313  0.103562 -0.174763 0.0005
 0.989415 -0.157923  0.113188 -0.0644355 0.0005
  0.97149 -0.158873 0.0971158 -0.305357 0.0005
 0.992275 -0.137039  0.102148 -0.240859 0.0005
 0.990212 -0.146864  0.112165 0.0601651 0.0005
  1.00874  -0.12972 0.0846878 0.180476 0.0005
  0.98986 -0.129456  0.119845 -0.0752987 0.0005
 0.966459 -0.160106 0.0784575 -0.194982 0.0005
 0.973726 -0.160175  0.117193 -0.216827 0.0005
 0.993309 -0.121576  0.118757 -0.00538792 0.0005
0.997181 -0.14137 0.120193 0.0351535 0.0005
 0.984891 -0.135957  0.116585 -0.114615 0.0005
 0.986667 -0.136526  0.110596 0.128802 0.0005
  1.00112 -0.104823  0.115469 -0.134121 0.0005
 0.966526 -0.164782  0.114075 0.171857 0.0005
0.960209  -0.1461 0.108566 -0.341065 0.0005
  0.97248   -0.1462 0.0998798 0.0374163 0.0005
   0.9859  -0.15575 0.0903834 0.134361 0.0005
 0.988162 -0.128466 0.0872025 0.244192 0.0005
 0.969961 -0.146044  0.133256 -0.110571 0.0005
 0.973655 -0.145018  0.137727 -0.120879 0.0005
  0.98323 -0.145559  0.136343 0.0717623 0.0005
 0.973405 -0.149023  0.119918 0.266328 0.0005
 0.977789 -0.150196  0.121931 0.248696 0.0005
 0.951838 -0.155602  0.103839 -0.018322 0.0005
 0.986729 -0.105493  0.121219 -0.151842 0.0005
   1.00355 -0.0887456   0.102892 0.0771018 0.0005
 0.972804 -0.145627  0.129409 -0.102161 0.0005
  1.01352 -0.140768  0.123663 0.413718 0.0005
 0.987682 -0.128023  0.120313 -0.191797 0.0005
  1.01534 -0.137525  0.126139 0.415561 0.0005
 0.953563 -0.156521 0.0980881 -0.122991 0.0005
 0.964637 -0.144652  0.114356 -0.0649951 0.0005
0.988435 -0.13632 0.115931 -0.1769 0.0005
  1.01127 -0.149123 0.0949443 0.328074 0.0005
0.952652 -0.14257 0.117981 -0.447645 0.0005
 0.964024 -0.123928 0.0733631 -0.306077 0.0005
 0.968492 -0.115049  0.118588 -0.232208 0.0005
 0.956627 -0.153344  0.124702 -0.152948 0.0005
 0.976162 -0.113971  0.111813 -0.20593 0.0005
 0.967319 -0.140203 0.0927163 -0.20005 0.0005
 0.982256 -0.143053  0.111659 -0.124283 0.0005
  0.99735 -0.134069  0.115012 -0.0121988 0.0005
0.997465 -0.13554 0.122004 0.0620782 0.0005
 0.980088 -0.127934 0.0871746 -0.138687 0.0005
 0.979295 -0.121499  0.122614 -0.0237417 0.0005
 0.987578 -0.125911  0.104959 -0.0130991 0.0005
  0.99283 -0.126107  0.107976 0.028487 0.0005
 0.963196 -0.163296 0.0875442 0.305703 0.0005
 0.979991 -0.165907  0.116336 0.0655768 0.0005
 0.998675 -0.122485  0.104087 0.0571622 0.0005
 0.958179 -0.163009  0.106582 -0.0309639 0.0005
 0.977701 -0.141789  0.110973 0.214644 0.0005
  0.997594 -0.0744974   0.119275 0.174542 0.0005
  0.97346 -0.121532 0.0576481 -0.179415 0.0005
 0.964223  -0.12383 0.0745634 -0.295287 0.0005
  0.997736 -0.0827413   0.119133 0.0670797 0.0005
  0.98342 -0.141467 0.0821153 0.0572744 0.0005
 0.998546 -0.147552 0.0929209 0.0276634 0.0005
 1.00159 -0.14987  0.11153 0.30809 0.0005
0.980152 -0.13418 0.113767 0.0362531 0.0005
 0.977476 -0.162766  0.109657 0.14354 0.0005
 0.976559 -0.157019 0.0922508 -0.120718 0.0005
 0.993275 -0.149067   0.10459 -0.00317025 0.0005
  1.01537 -0.140578  0.124314 0.396459 0.0005
 0.981327 -0.152718  0.123036 0.242925 0.0005
  0.98961 -0.137754  0.104509 -0.0564344 0.0005
0.979913 -0.12578 0.130213 -0.215793 0.0005
 0.982038 -0.153935  0.117862 -0.0890104 0.0005
  1.00081 -0.140695 0.0986162 0.327921 0.0005
 0.993138 -0.121834  0.118418 -0.010617 0.0005
  0.98432 -0.135341  0.118319 -0.114907 0.0005
0.985583 -0.14413 0.142347 0.191437 0.0005
 0.984581 -0.111522  0.117277 -0.31787 0.0005
 0.989775 -0.140543 0.0936921 0.376843 0.0005
 0.988195 -0.166189  0.105809 0.109585 0.0005
 0.988145 -0.131279  0.119928 -0.0804282 0.0005
 0.999603 -0.143471  0.126875 0.243167 0.0005
  0.97219 -0.124102  0.115596 -0.163744 0.0005
 0.978158 -0.121781  0.121675 -0.0391085 0.0005
  1.00447 -0.117372    0.1176 0.303951 0.0005
 0.988702 -0.146857  0.115186 -0.0338248 0.0005
 0.953143 -0.158276 0.0987384 -0.153866 0.0005
 0.986468 -0.120585  0.104702 -0.0135403 0.0005
 0.975703 -0.136595 0.0780947 0.0712308 0.0005
 0.983293 -0.142531  0.131759 0.0983399 0.0005
 0.955537 -0.151276  0.137187 -0.219397 0.0005
 0.971008 -0.145108  0.120152 -0.258277 0.0005
  1.01054 -0.117519 0.0946646 0.0853928 0.0005
 0.973357 -0.144674  0.119054 -0.0844074 0.0005
 0.981997 -0.119884 0.0989047 -0.327378 0.0005
  0.98177 -0.129595 0.0752153 0.00458933 0.0005
  1.00283 -0.147301  0.101844 0.0308332 0.0005
 0.962191 -0.138794 0.0969283 -0.317292 0.0005
 0.990394 -0.131035 0.0827605 -0.105668 0.0005
  0.97758 -0.135216  0.109904 -0.316276 0.0005
 0.999767 -0.144124 0.0999263 0.339004 0.0005
 0.957872 -0.151704  0.118948 0.0937233 0.0005
0.968786 -0.12923 0.118016 -0.403987 0.0005
   1.0013 -0.141988 0.0984504 0.345665 0.0005
 0.986545 -0.109535 0.0924423 -0.461213 0.0005
 0.985213 -0.112329  0.120485 0.0833267 0.0005
 0.950076 -0.154598 0.0906304 -0.0397566 0.0005
 0.983324 -0.137862 0.0722468 -0.0255931 0.0005
  0.994624 -0.0729672  0.0957697 0.153336 0.0005
 0.966961 -0.150828 0.0989747 0.0387612 0.0005
 0.970753 -0.138008  0.125225 -0.0545929 0.0005
 0.982452 -0.103512  0.129694 0.00917447 0.0005
 0.970322  -0.15448 0.0943446 0.0104819 0.0005
 0.966391 -0.103511  0.106748 -0.404857 0.0005
  0.98121 -0.131517  0.117318 0.0963399 0.0005
 0.993031 -0.132667   0.11043 0.215807 0.0005
 0.974145 -0.142187   0.11779 0.143546 0.0005
 0.986995 -0.107885  0.108368 -0.0140946 0.0005
 0.976696 -0.121435  0.138002 -0.0629022 0.0005
 0.966352 -0.157735  0.116756 -0.0252834 0.0005
 0.962885 -0.150773 0.0980949 0.0128832 0.0005
0.981347 -0.13986 0.116267 0.01091 0.0005
 0.993859 -0.134984  0.130089 0.268155 0.0005
  1.00261 -0.140592  0.112111 -0.0440752 0.0005
  0.984449 -0.0824841   0.131407 -0.433253 0.0005
 0.973872 -0.111727   0.10673 -0.244044 0.0005
  0.97316 -0.123986  0.117486 -0.15718 0.0005
 0.963346 -0.148827  0.112809 -0.0511162 0.0005
 0.971732  -0.15608 0.0938677 -0.00788272 0.0005
 0.971825 -0.124934  0.116097 -0.162759 0.0005
 0.975389 -0.147135  0.102971 0.0735986 0.0005
 0.985007 -0.129854 0.0981729 -0.257948 0.0005
 0.972255 -0.144139 0.0993992 0.0309956 0.0005
 0.973652 -0.142469  0.120014 -0.000391053 0.0005
 0.981538 -0.136857  0.115464 0.206821 0.0005
  0.98208  -0.13638 0.0724522 -0.0469362 0.0005
 0.992242 -0.133461  0.115395 -0.153401 0.0005
 0.981916 -0.125855 0.0774142 0.0138075 0.0005
 0.964425 -0.146543  0.122541 -0.0846909 0.0005
 0.979484 -0.143227  0.110466 0.285877 0.0005
 0.961779 -0.144266  0.129547 -0.203621 0.0005
 0.985978 -0.125689 0.0994014 -0.368064 0.0005
 0.976744 -0.143801  0.109484 0.226496 0.0005
 0.952152 -0.131475  0.128169 -0.522679 0.0005
 0.989898 -0.129347  0.119187 -0.103506 0.0005
  1.00447  -0.15458 0.0979531 0.156435 0.0005
  1.00605 -0.154931   0.10599 0.333144 0.0005
 0.979886 -0.127142 0.0756299 -0.0197495 0.0005
 0.982883 -0.148632 0.0818584 0.276384 0.0005
0.952641 -0.15556 0.111987 0.100805 0.0005
 0.982609 -0.123642  0.128353 0.0262553 0.0005
 0.964976 -0.153144 0.0975704 0.0165551 0.0005
 0.977154 -0.154316  0.122854 0.333009 0.0005
 0.986123 -0.130029   0.10116 0.114628 0.0005
 0.969878 -0.145285  0.094209 0.318689 0.0005
 0.968051 -0.136771 0.0926189 -0.3018 0.0005
 0.993499 -0.155361  0.101226 0.270897 0.0005
 0.964397 -0.156943 0.0982998 -0.158772 0.0005
 0.980789 -0.131498  0.119216 0.0721535 0.0005
 0.977312 -0.139204  0.123107 -0.0421306 0.0005
 0.965552 -0.148453  0.102001 0.163463 0.0005
 0.982357 -0.121095  0.093156 0.0274678 0.0005
 0.975652 -0.139524   0.12221 -0.0461316 0.0005
 0.981953 -0.124491  0.127731 0.0274085 0.0005
 0.955558 -0.136718  0.126885 -0.453707 0.0005
 0.950156 -0.159073  0.103791 -0.0967033 0.0005
0.980146 -0.15182 0.130689 0.114264 0.0005
 0.961905 -0.149878  0.121606 0.249111 0.0005
 0.985775 -0.137375  0.113183 0.307308 0.0005
 0.990058 -0.126978  0.114245 0.162076 0.0005
   0.9975 -0.135332  0.112782 -0.0151599 0.0005
 0.975021 -0.131003  0.137632 -0.168975 0.0005
 0.972114 -0.172219 0.0978017 -0.12986 0.0005
 0.989266 -0.122944  0.103186 0.108674 0.0005
 0.973281 -0.160608 0.0959425 -0.0561213 0.0005
 0.991448 -0.119552  0.123704 0.0729424 0.0005
 0.993088 -0.133135  0.115264 -0.147289 0.0005
 0.981163 -0.143145  0.114368 0.284458 0.0005
 0.984273 -0.143993  0.132783 0.0952849 0.0005
 0.962298 -0.141358   0.11746 -0.151106 0.0005
0.963957 -0.14898  0.10413 -0.0425184 0.0005
 0.998821 -0.122214   0.10404 0.0302645 0.0005
 0.958829 -0.150251  0.129322 -0.431474 0.0005
 0.976604 -0.113594  0.109408 -0.18033 0.0005
 0.959468 -0.149914   0.12657 -0.416264 0.0005
 0.988715 -0.141265  0.119519 -0.102521 0.0005
 0.970188 -0.147876 0.0914953 -0.207371 0.0005
 0.988957 -0.163302 0.0788603 -0.0894982 0.0005
  0.98931 -0.132855  0.114495 -0.143883 0.0005
 0.974378 -0.161907  0.115183 -0.196478 0.0005
 0.974522 -0.144542   0.12249 0.132834 0.0005
 0.979045 -0.132047  0.103264 -0.024855 0.0005
 0.974485 -0.137003  0.120017 -0.304626 0.0005
 0.972521 -0.150365  0.130949 -0.107636 0.0005
 0.998333 -0.152619  0.125357 0.211329 0.0005
  0.99376 -0.101681  0.118095 0.153652 0.0005
 0.958455 -0.157495  0.102381 -0.125304 0.0005
 0.966218 -0.150229  0.108037 -0.204199 0.0005
 0.997192 -0.120506 0.0622272 0.283728 0.0005
  0.99794 -0.121004   0.11062 -0.0862174 0.0005
  0.96928 -0.152345  0.128355 0.179177 0.0005
 0.959793 -0.156473  0.112523 0.0685538 0.0005
 0.982125 -0.110267  0.117165 0.044519 0.0005
 0.968613 -0.145252  0.124646 0.201401 0.0005
 0.973877 -0.158935   0.11819 -0.193325 0.0005
  0.98489 -0.114364  0.126057 0.0605911 0.0005
 0.994636 -0.122034  0.120122 -0.00887047 0.0005
 0.941549 -0.156915  0.127416 0.20097 0.0005
 0.965386  -0.15217 0.0992817 0.0606026 0.0005
 0.981052 -0.135162  0.132591 0.0305638 0.0005
  0.98634 -0.105424  0.108578 -0.00270239 0.0005
 0.985057 -0.106699   0.12173 -0.152265 0.0005
 0.969572 -0.133937 0.0977148 -0.214036 0.0005
 0.973572 -0.150072  0.118099 0.289236 0.0005
 0.968001 -0.150173  0.115737 0.169201 0.0005
 0.969085 -0.152883  0.105148 0.164703 0.0005
  1.00443 -0.114899   0.11855 0.184856 0.0005
 0.968115 -0.145539  0.103287 -0.162994 0.0005
 0.983206  -0.12399 0.0773883 0.0104981 0.0005
 0.994776 -0.110745  0.121217 0.049627 0.0005
 0.980022 -0.125324  0.102166 -0.13731 0.0005
 0.994484 -0.131242  0.124476 0.0423157 0.0005
  0.98633  -0.13481 0.0660276 0.0229718 0.0005
 0.998648 -0.151261  0.093459 0.0263547 0.0005
 0.979585 -0.154353  0.123106 -0.047227 0.0005
 0.977115  -0.16265 0.0858806 0.251572 0.0005
 0.986208 -0.121067  0.106722 -0.0051508 0.0005
  0.97475 -0.147242  0.111272 0.0378427 0.0005
 0.977879 -0.147605  0.104361 0.275044 0.0005
  0.97463 -0.155151  0.124614 0.0139652 0.0005
 0.977525 -0.137243 0.0987303 -0.225657 0.0005
 0.987801 -0.153409  0.124735 0.120926 0.0005
  1.00268 -0.114272  0.117748 0.183462 0.0005
 0.975174 -0.143591 0.0766632 -0.0158633 0.0005
 0.946701 -0.140138 0.0840989 -0.541056 0.0005
 0.997902 -0.161175 0.0994376 0.185313 0.0005
 0.977222 -0.141336  0.109618 0.0269475 0.0005
 0.978423 -0.145898  0.103221 -0.180725 0.0005
 0.979492 -0.157507  0.119205 -0.105931 0.0005
 0.971482 -0.107416  0.119734 -0.5018 0.0005
 0.990035 -0.109526  0.104252 -0.0242244 0.0005
 0.996316 -0.122663  0.111658 -0.0719456 0.0005
 0.930152 -0.152477  0.125308 0.145499 0.0005
  1.00191 -0.111733  0.118006 -0.00101419 0.0005
 0.967461 -0.169903 0.0976819 -0.028248 0.0005
 0.985017 -0.111476  0.116408 -0.201155 0.0005
 0.974608 -0.130534  0.138164 -0.160751 0.0005
 0.948854 -0.151003  0.107647 -0.275404 0.0005
0.981498 -0.14072 0.114767 0.00589316 0.0005
 0.986719 -0.153943 0.0970972 -0.138028 0.0005
0.979762 -0.14438 0.126091 0.271579 0.0005
 0.937441 -0.158781  0.103103 0.0948725 0.0005
 0.958397 -0.162945   0.12141 -0.343641 0.0005
 0.985803 -0.109071 0.0940061 -0.457335 0.0005
0.972991 -0.14623 0.104994 0.0583065 0.0005
 0.940433 -0.158633   0.12522 0.187708 0.0005
 0.984517 -0.137269  0.112519 -0.0507806 0.0005
 0.991685 -0.144991  0.111264 -0.0116996 0.0005
 0.988231 -0.166184  0.108728 0.103271 0.0005
 0.947902 -0.158788  0.104032 -0.111719 0.0005
0.986854 -0.14344 0.138555 0.281686 0.0005
 0.957179 -0.152791  0.108586 0.0953917 0.0005
  0.97345 -0.133631  0.107019 -0.138447 0.0005
 0.971778 -0.120093  0.115978 -0.20434 0.0005
 0.987077 -0.152885  0.112666 0.060157 0.0005
  0.98161 -0.166328 0.0856327 -0.0442618 0.0005
 0.991617 -0.130415 0.0883006 0.243578 0.0005
  0.97734 -0.139794  0.115066 0.431988 0.0005
 0.963614 -0.133278  0.120839 -0.291844 0.0005
  1.01422 -0.137714  0.124011 0.431498 0.0005
 0.997546 -0.142278  0.119929 0.0346808 0.0005
 0.978617 -0.144431  0.101953 -0.134493 0.0005
 0.984011 -0.108785 0.0951441 -0.47584 0.0005
 0.959143 -0.152097  0.129577 0.0756373 0.0005
 0.973101 -0.131185  0.135607 -0.16865 0.0005
 0.981934 -0.127236  0.118602 0.0194178 0.0005
  0.96626 -0.151117  0.107225 -0.203402 0.0005
 0.982485 -0.149966  0.121456 -0.16161 0.0005
 0.980379 -0.141963 0.0955221 -0.129107 0.0005
 0.991157 -0.149018  0.123403 0.0646481 0.0005
 0.977703 -0.125928   0.12082 -0.0349632 0.0005
  1.00248 -0.142649  0.127515 0.256529 0.0005
 0.977356 -0.132722  0.102852 -0.0505268 0.0005
 0.967276 -0.146109  0.110449 0.0937342 0.0005
 0.975161 -0.128852  0.122184 -0.245934 0.0005
 0.977908 -0.157385 0.0925349 0.146689 0.0005
 0.989099 -0.165748  0.107019 0.101122 0.0005
 0.994286 -0.147145  0.108575 -0.0775829 0.0005
 0.993514 -0.119164  0.109905 0.010277 0.0005
 0.984875 -0.123494  0.128164 0.0184864 0.0005
 0.979135 -0.134436  0.112098 -0.142625 0.0005
 0.970787 -0.135139  0.077121 -0.190754 0.0005
 0.977324 -0.165722   0.11612 0.0626384 0.0005
 0.965331 -0.146228  0.103588 -0.17074 0.0005
 0.990287 -0.129899  0.121532 -0.125591 0.0005
 0.990066 -0.129919  0.114556 0.166618 0.0005
 0.994019 -0.129277 0.0936314 0.0552578 0.0005
 0.984021 -0.111794  0.117717 -0.342465 0.0005
 0.998934 -0.110672 0.0841372 -0.00821199 0.0005
 0.976393 -0.142653  0.120886 -0.0329584 0.0005
 0.976346 -0.143989  0.101663 -0.198509 0.0005
 0.993325 -0.128547  0.112709 -0.0730653 0.0005
 0.979122 -0.116683  0.129002 -0.00137586 0.0005
 0.978059 -0.131328  0.127361 -0.0583531 0.0005
 0.968262 -0.158717  0.118977 -0.196747 0.0005
 0.971942 -0.142432  0.101011 0.0289692 0.0005
 0.971209 -0.144601  0.120055 -0.274181 0.0005
 0.961823 -0.138302 0.0949302 -0.332178 0.0005
 0.980976 -0.140967  0.113621 -0.0100144 0.0005
 0.980298 -0.144355  0.108921 0.287488 0.0005
0.985942  -0.1271 0.141879 0.0812689 0.0005
  0.98722 -0.136267   0.11158 -0.0884065 0.0005
 0.983538 -0.151528  0.127513 0.10134 0.0005
 0.992563 -0.157816 0.0958377 0.136835 0.0005
 0.977679 -0.140923  0.110527 0.0443834 0.0005
 0.989009 -0.144609 0.0904632 -0.169616 0.0005
 0.978034 -0.157422 0.0946449 -0.0148238 0.0005
  1.00055  -0.10971 0.0954982 0.0929258 0.0005
 0.967989 -0.142169 0.0935079 -0.183615 0.0005
 0.951346 -0.170062  0.087284 -0.00707386 0.0005
 0.980462 -0.131861  0.113117 0.0585359 0.0005
 0.980802  -0.11889 0.0991654 -0.206687 0.0005
 0.969772 -0.150603  0.127311 0.194994 0.0005
 0.959014 -0.146484  0.109431 0.341848 0.0005
 0.973872 -0.143249  0.118625 0.132599 0.0005
 0.997307 -0.135172  0.104419 -0.00313847 0.0005
0.986406 -0.15068 0.116913 0.042674 0.0005
 0.976889 -0.139316  0.124721 0.0638834 0.0005
 0.972397 -0.154059 0.0949962 0.0127054 0.0005
 0.984555  -0.12313 0.0887383 -0.176465 0.0005
  0.97968 -0.114785  0.101704 -0.233046 0.0005
0.982345 -0.14229 0.114898 0.00152486 0.0005
 0.963575 -0.161514 0.0937092 -0.118875 0.0005
 0.990687 -0.134906     0.127 -0.0467636 0.0005
 0.997599 -0.140873  0.117812 0.0519603 0.0005
 0.983173 -0.149748  0.107735 -0.0336644 0.0005
  0.97244 -0.141026  0.125914 -0.315891 0.0005
 0.994493 -0.155937  0.100768 0.270819 0.0005
 0.978422 -0.131964  0.112073 -0.150492 0.0005
 0.955434 -0.147182  0.115519 0.238396 0.0005
 0.970345 -0.130106  0.117267 -0.404924 0.0005
 0.981239 -0.143715  0.128605 0.152895 0.0005
 0.968345 -0.132322  0.105065 -0.233225 0.0005
 0.970169 -0.144866  0.117354 -0.223926 0.0005
 0.985152 -0.118639  0.127941 -0.122509 0.0005
 0.974452 -0.123423  0.105693 -0.231946 0.0005
  0.98147 -0.161045  0.115615 0.186524 0.0005
 0.974463 -0.139944  0.132595 -0.16142 0.0005
  0.96882 -0.150767 0.0957821 0.174252 0.0005
 0.996654 -0.128172  0.101369 0.261458 0.0005
 0.971243 -0.160054  0.114988 0.160339 0.0005
 0.950691 -0.159808   0.10011 -0.135594 0.0005
 0.975182 -0.147832  0.111305 -0.207118 0.0005
 0.959664 -0.149073 0.0783933 -0.107794 0.0005
 0.986333 -0.161936 0.0789773 -0.0866914 0.0005
  1.00379 -0.123574 0.0972363 0.221641 0.0005
  1.00118 -0.113777  0.133428 0.321453 0.0005
   1.0097 -0.130959   0.10596 0.0405835 0.0005
 0.998091   -0.1626 0.0979338 0.16446 0.0005
 0.984656 -0.150996  0.123659 0.0762743 0.0005
 0.961498 -0.150828  0.124456 0.281479 0.0005
 0.998914 -0.137776  0.106302 0.00891308 0.0005
 0.973833 -0.134958  0.108045 -0.156037 0.0005
0.952124 -0.16269 0.104376 -0.245054 0.0005
  0.99767 -0.131166 0.0923819 -0.0562364 0.0005
 0.964773 -0.160334  0.107745 0.0154389 0.0005
  0.99763 -0.142536  0.118793 0.0520936 0.0005
 0.975038 -0.155958  0.100873 -0.262232 0.0005
 0.975848 -0.123016  0.136275 -0.0700096 0.0005
 0.978183 -0.144349  0.103243 -0.18258 0.0005
0.986129 -0.14488  0.13828 0.0701328 0.0005
 0.988192 -0.147491  0.105591 0.263387 0.0005
 0.989403 -0.146712  0.103294 0.290685 0.0005
 0.967281   -0.1507 0.0977997 0.121484 0.0005
 0.989868 -0.122679  0.117165 -0.00246829 0.0005
 0.975276 -0.156484  0.131559 0.0284334 0.0005
 0.975867 -0.147191  0.104931 0.0675466 0.0005
 0.965183 -0.146972  0.118147 -0.106889 0.0005
 0.969632 -0.166485  0.103555 -0.0715957 0.0005
 0.990276 -0.132036 0.0941759 -0.106984 0.0005
  1.00118 -0.148518  0.102396 0.0186556 0.0005
0.982593 -0.14173 0.112862 -0.000823258 0.0005
 0.971193 -0.156664 0.0855363 -0.0706459 0.0005
 0.998193 -0.112683 0.0818019 0.015125 0.0005
 0.968928 -0.156328  0.093084 0.196587 0.0005
 0.988175 -0.154429  0.107332 -0.00853347 0.0005
 0.998119 -0.125947  0.118515 0.0122083 0.0005
 0.979061 -0.147003 0.0730249 -0.109953 0.0005
 0.960478 -0.128668  0.104417 -0.499055 0.0005
 0.995933 -0.116965  0.109922 0.0103771 0.0005
 0.975434 -0.123948  0.129706 -0.144298 0.0005
 0.969051 -0.144822  0.132206 -0.0466817 0.0005
 0.968315 -0.141489  0.117767 -0.345137 0.0005
0.970931 -0.14389 0.135113 -0.105428 0.0005
 0.988688 -0.150314  0.108897 -0.0624969 0.0005
 0.964463 -0.142471 0.0700074 0.190881 0.0005
 0.970833 -0.127407  0.117192 -0.402471 0.0005
 0.981095 -0.132949  0.124578 -0.265924 0.0005
 0.957741 -0.155207  0.128319 0.00919819 0.0005
 0.977968 -0.157522 0.0920236 0.159872 0.0005
 0.991912 -0.130425  0.124799 -0.0137451 0.0005
0.954691  -0.1486 0.111006 -0.130491 0.0005
 0.986588 -0.149749  0.116914 -0.106095 0.0005
 0.994982 -0.153006  0.106862 0.202548 0.0005
 0.988365  -0.14061 0.0940688 0.364764 0.0005
 0.960362 -0.153745  0.128622 0.0473117 0.0005
 0.963434 -0.160432 0.0973883 -0.144647 0.0005
 0.971744 -0.128012  0.107389 -0.239836 0.0005
 0.968269  -0.13161 0.0979025 -0.174395 0.0005
 0.984726 -0.112971  0.117493 -0.226788 0.0005
 0.960955 -0.163708  0.119497 -0.329086 0.0005
 0.954714 -0.147932  0.112177 -0.189696 0.0005
 0.985899 -0.143132  0.117596 -0.135226 0.0005
 0.997488 -0.160782 0.0988318 0.167027 0.0005
 0.990369 -0.126602 0.0876956 0.23776 0.0005
 0.991153 -0.120325   0.12152 0.0855991 0.0005
 0.969153 -0.134351   0.08901 -0.146619 0.0005
 0.998802 -0.149283 0.0921883 0.0300894 0.0005
 0.999924  -0.10928 0.0983508 0.087342 0.0005
  0.96902 -0.139637  0.115992 -0.353029 0.0005
 0.979229 -0.128023  0.088602 -0.14056 0.0005
  1.00421 -0.154595  0.103078 0.321827 0.0005
0.985557 -0.12294 0.118999 -0.181959 0.0005
 0.974996 -0.147036  0.112417 0.0462323 0.0005
 0.978113 -0.138163  0.127228 -0.241221 0.0005
 0.982481 -0.129636  0.128128 0.0961222 0.0005
 0.956822 -0.152118  0.121325 0.266055 0.0005
 0.965986 -0.159951 0.0793354 -0.202605 0.0005
  1.00214 -0.118106 0.0848677 0.251527 0.0005
 0.975297 -0.135701 0.0952852 -0.222084 0.0005
 0.991409 -0.126968  0.103875 -0.120909 0.0005
 0.969151 -0.150138  0.118727 -0.0789747 0.0005
 0.990008 -0.156591  0.105045 -0.058634 0.0005
  0.97459 -0.148464  0.113328 -0.186811 0.0005
  0.98239 -0.137886  0.109653 0.080119 0.0005
 0.978539 -0.138177  0.111316 -0.332281 0.0005
 0.969182 -0.170506 0.0973592 -0.0418046 0.0005
 0.969043 -0.134778    0.1038 -0.142882 0.0005
  0.99357 -0.102205    0.1213 0.137976 0.0005
 0.970765 -0.146797  0.122564 -0.240592 0.0005
 0.993917 -0.111659  0.119972 0.0608432 0.0005
 0.965757  -0.12836 0.0760908 -0.144109 0.0005
 0.990394 -0.131377 0.0817882 -0.125588 0.0005
 0.956627 -0.145304  0.115121 0.214734 0.0005
 0.997948 -0.112848 0.0822835 0.0107298 0.0005
 0.981461 -0.140322   0.14425 0.151006 0.0005
 0.981357 -0.116016  0.109368 -0.232942 0.0005
 0.965273 -0.145212  0.098567 -0.224722 0.0005
  1.00427 -0.120557   0.10606 -0.100985 0.0005
0.985956 -0.13556 0.116633 -0.0998885 0.0005
 0.990292 -0.119107  0.108246 -0.190318 0.0005
 0.979029 -0.142637  0.114546 0.272761 0.0005
 0.981513 -0.133901  0.124076 -0.0313695 0.0005
 0.956466 -0.129431  0.127679 -0.521362 0.0005
0.997874 -0.11787 0.074105 0.15834 0.0005
 0.976907 -0.154695  0.123261 0.33133 0.0005
 0.970817 -0.137045  0.112972 -0.0684099 0.0005
 0.962944 -0.126009 0.0870926 -0.256377 0.0005
 0.996273 -0.138197  0.116485 0.197796 0.0005
 0.972366 -0.122239  0.116363 -0.174473 0.0005
 0.987897 -0.133018  0.124742 0.151342 0.0005
 0.987629 -0.129882  0.111314 -0.0772087 0.0005
 0.957449 -0.149403  0.128952 -0.420085 0.0005
 0.988023 -0.166798  0.107128 0.0938138 0.0005
 0.960819 -0.139949 0.0961255 -0.339931 0.0005
 0.991555 -0.157349  0.106133 -0.0570236 0.0005
 0.958221 -0.149612  0.137011 -0.218532 0.0005
  0.97742 -0.144798 0.0983248 0.175 0.0005
 0.992859 -0.119644  0.118099 -0.0120643 0.0005
 0.975679 -0.144826  0.104207 -0.0951185 0.0005
 0.964309 -0.144622  0.114391 -0.0390517 0.0005
0.998893 -0.12659 0.117172 -0.0113225 0.0005
 0.969886 -0.147239 0.0927188 0.321986 0.0005
 0.979196 -0.136042  0.128913 -0.254956 0.0005
  0.97888 -0.153368  0.122756 0.23238 0.0005
 0.990485 -0.156277   0.11526 0.239972 0.0005
 0.977774 -0.138468  0.101321 -0.0389707 0.0005
  0.98242 -0.109851  0.112048 -0.270812 0.0005
 0.974164 -0.136808  0.122139 0.00921093 0.0005
  0.97623 -0.154957  0.122339 0.231336 0.0005
 0.980457 -0.142386  0.114545 0.0331356 0.0005
 0.969401 -0.134751  0.122948 -0.160644 0.0005
  0.983333 -0.0885728    0.05892 -0.078414 0.0005
 0.969534 -0.140106 0.0934531 -0.217686 0.0005
 0.960392 -0.145385  0.139517 -0.191666 0.0005
0.948609 -0.15537 0.107205 0.146609 0.0005
0.972629 -0.10706  0.11987 -0.505543 0.0005
   1.0056 -0.116355 0.0799308 -0.0183224 0.0005
0.986615 -0.13703 0.113242 -0.115545 0.0005
 0.981879 -0.151426  0.116213 0.287891 0.0005
 0.986608 -0.147897  0.117495 -0.0912501 0.0005
 0.974355 -0.150949  0.126064 -0.114076 0.0005
  1.00542 -0.115822  0.118389 0.317051 0.0005
 0.989524 -0.137019  0.113516 -0.326596 0.0005
0.971648 -0.13051 0.126946 -0.183408 0.0005
 0.992629 -0.147228  0.118039 0.113619 0.0005
 0.997491 -0.111722  0.103606 0.0377416 0.0005
 0.983076 -0.150041  0.129891 0.138866 0.0005
0.962067 -0.14123 0.138201 -0.262602 0.0005
 0.957788 -0.154274 0.0845163 0.212586 0.0005
 0.975498 -0.162078  0.121026 0.174544 0.0005
  0.98008 -0.142819  0.119693 -0.0356166 0.0005
 0.980976 -0.130905   0.11774 -0.0845877 0.0005
 0.964945 -0.145176 0.0988137 -0.213861 0.0005
 0.990131 -0.139926  0.087026 -0.0849791 0.0005
  0.983917 -0.0912329  0.0621056 -0.108279 0.0005
 0.986619 -0.140896  0.105839 -0.183691 0.0005
 0.985196 -0.128854  0.119091 0.0114337 0.0005
 0.980502 -0.154022  0.130556 0.0744154 0.0005
  0.98661 -0.141545  0.118988 -0.0925931 0.0005
 0.993397 -0.117269  0.121601 -0.0154905 0.0005
 0.976034 -0.160063  0.123014 0.18992 0.0005
 0.997602 -0.111914 0.0817297 0.0213721 0.0005
 0.987623 -0.128686  0.118624 -0.187838 0.0005
 0.981783 -0.109647  0.114266 -0.0191035 0.0005
 0.968567 -0.133187 0.0892679 -0.150726 0.0005
 0.983834 -0.111746  0.120306 0.0763713 0.0005
0.979537 -0.14945 0.120887 0.25372 0.0005
  0.979577 -0.0964948  0.0950774 -0.0574337 0.0005
 0.973347 -0.131337  0.136523 -0.158873 0.0005
 0.988316 -0.128539  0.124147 0.172894 0.0005
 0.980471 -0.139853  0.132175 0.0932469 0.0005
 0.990673 -0.147277  0.133112 0.0726089 0.0005
 0.948836  -0.15584 0.0770502 0.388878 0.0005
0.981875 -0.12992 0.116919 -0.0913334 0.0005
 0.971617 -0.151179   0.11871 -0.0236834 0.0005
  0.983999 -0.0908991    0.13729 -0.031848 0.0005
 0.968235 -0.158133  0.119178 -0.179031 0.0005
0.982461 -0.12093 0.130376 -0.0406758 0.0005
 0.987883 -0.141608  0.094498 0.339766 0.0005
 0.984432 -0.112633  0.126239 0.06253 0.0005
 0.997555 -0.123344 0.0933589 0.0808571 0.0005
  0.9776 -0.14458 0.093946 0.35688 0.0005
 0.980451 -0.144979  0.108428 0.29836 0.0005
 0.964832 -0.123346 0.0751731 -0.292157 0.0005
 0.959081 -0.159477  0.103402 -0.124761 0.0005
 0.986746 -0.129649  0.110742 -0.0302774 0.0005
 0.990777 -0.121281  0.111113 -0.111553 0.0005
 0.988735 -0.141358 0.0884174 -0.00144981 0.0005
  0.97884 -0.133057  0.120733 0.00361287 0.0005
 0.978219 -0.162018 0.0969389 -0.124568 0.0005
 0.972294 -0.122323 0.0609521 -0.180463 0.0005
 0.967144 -0.154759  0.121368 -0.315302 0.0005
 0.997956 -0.113318  0.104284 0.0318823 0.0005
    1.0047 -0.0906735   0.102212 0.0941964 0.0005
 0.975926 -0.143814  0.109397 0.216642 0.0005
  1.00347 -0.144697 0.0987931 -0.0433212 0.0005
 0.962892 -0.145785  0.115702 -0.0285759 0.0005
 0.982513 -0.156477 0.0990287 0.0824021 0.0005
 0.945519 -0.164518 0.0961322 0.29962 0.0005
  0.98514 -0.127323 0.0864687 -0.144488 0.0005
 0.978403 -0.131003  0.132147 -0.0597947 0.0005
 0.981309 -0.155445  0.121863 -0.166797 0.0005
 0.989317 -0.130994  0.120162 -0.101983 0.0005
 0.968774 -0.122301  0.114915 -0.194343 0.0005
 0.957328 -0.166474 0.0745135 0.0717066 0.0005
  0.97105 -0.122864 0.0594909 -0.18933 0.0005
 0.980778 -0.101939  0.130093 0.0299287 0.0005
 0.978727 -0.143981  0.108334 0.214641 0.0005
 0.991652 -0.111708  0.122074 0.0465166 0.0005
 0.983484 -0.129664  0.127633 0.0915527 0.0005
 0.982736 -0.141279  0.098195 0.0856538 0.0005
  0.98387 -0.124505  0.127001 0.0248125 0.0005
 0.986875 -0.143635 0.0822784 -0.0714419 0.0005
 0.941977 -0.156419  0.126586 0.19616 0.0005
 0.955507 -0.169194 0.0961381 0.0968511 0.0005
 0.985166 -0.116914  0.127952 0.0628654 0.0005
 0.968635 -0.150813 0.0966495 0.11707 0.0005
  0.98219 -0.168694 0.0887677 -0.0183872 0.0005
 0.960081 -0.165071 0.0897637 0.332468 0.0005
  0.96709 -0.154188  0.120746 0.170304 0.0005
 0.975669 -0.138886  0.123428 0.083925 0.0005
 0.972295 -0.147293  0.128934 -0.080504 0.0005
 0.986958 -0.140409  0.116656 0.0190558 0.0005
  1.00613 -0.132843  0.109665 0.169894 0.0005
 0.976467 -0.143961 0.0982844 -0.148421 0.0005
 0.947001 -0.158205  0.130759 -0.221723 0.0005
 0.989037 -0.129116  0.126616 0.029855 0.0005
 0.988678 -0.107383  0.099909 0.162078 0.0005
  1.00093 -0.114813   0.13463 0.310615 0.0005
 0.981845 -0.118705 0.0975377 -0.33046 0.0005
 0.981048 -0.133683  0.112645 -0.0446518 0.0005
 0.947618  -0.14273 0.0835276 -0.521995 0.0005
 0.969986 -0.122155 0.0944719 -0.375911 0.0005
 0.982665 -0.143961 0.0879754 0.242297 0.0005
 0.946713 -0.139553 0.0838792 -0.538112 0.0005
 0.994301 -0.149023  0.105422 -0.0117401 0.0005
   0.9579 -0.151268  0.136104 -0.212287 0.0005
  0.96763  -0.12248 0.0676027 -0.110882 0.0005
 0.983202 -0.150307  0.127428 0.0899385 0.0005
  1.0083 -0.13056 0.104698 0.049993 0.0005
 0.965433 -0.145643  0.121514 -0.0961603 0.0005
  1.00183 -0.109816 0.0852556 0.00200217 0.0005
 0.962439 -0.144972  0.129089 -0.186985 0.0005
  1.01765 -0.142587   0.10196 0.203647 0.0005
 0.976006 -0.135862  0.101732 -0.00676729 0.0005
   0.9641 -0.136244 0.0956592 -0.31503 0.0005
 0.980085 -0.134387  0.123631 -0.0269739 0.0005
  0.98368 -0.105244  0.112422 0.0463354 0.0005
 0.984112 -0.136293  0.115429 -0.0115565 0.0005
 0.966143 -0.139528  0.111363 -0.257501 0.0005
 0.984054 -0.149401  0.128794 0.141731 0.0005
 0.970358 -0.157063  0.083212 -0.0761572 0.0005
 0.980486 -0.135164  0.133811 -0.189998 0.0005
 0.997984 -0.130143  0.102011 -0.154927 0.0005
 0.974821 -0.147322  0.117462 -0.246172 0.0005
 0.956653 -0.140222 0.0626947 0.185972 0.0005
 0.993954 -0.121743   0.11329 0.111245 0.0005
 0.985255 -0.147164  0.128224 0.180373 0.0005
0.981459 -0.12375  0.10797 -0.131757 0.0005
 0.987797 -0.152048  0.127188 0.126453 0.0005
 0.976178 -0.142431  0.122521 -0.000416675 0.0005
 0.983951 -0.144883  0.139926 0.213825 0.0005
 0.981897 -0.140569   0.13182 0.0913343 0.0005
 0.962022 -0.135345  0.128575 -0.362479 0.0005
 0.991731 -0.131942  0.111022 0.221218 0.0005
 0.971288 -0.155214 0.0901052 -0.285816 0.0005
 0.974699 -0.128998  0.130381 -0.29565 0.0005
  0.94807 -0.152349  0.107575 -0.252664 0.0005
 0.982218 -0.150822  0.129483 0.122166 0.0005
0.989963  -0.1223 0.105054 0.0982519 0.0005
 0.973364 -0.159125  0.117357 -0.169679 0.0005
  0.97753 -0.145285  0.103201 -0.194448 0.0005
 0.963778 -0.125874  0.087889 -0.226886 0.0005
 0.990075 -0.129316  0.101094 -0.40722 0.0005
 0.982995 -0.142298  0.119189 0.457811 0.0005
 0.973331 -0.158205  0.103818 0.123574 0.0005
 0.979041 -0.134858   0.11521 0.096749 0.0005
 0.970925 -0.148234   0.12816 -0.0948595 0.0005
 0.988275 -0.129277 0.0877091 0.236603 0.0005
 0.962289 -0.166824  0.101864 0.00388997 0.0005
 0.997931 -0.135406  0.116427 -0.00990545 0.0005
 0.987728 -0.132402  0.121529 -0.0467907 0.0005
 0.980144 -0.135139  0.118135 0.0963237 0.0005
 0.982727 -0.139452 0.0954997 -0.0921843 0.0005
 0.970634 -0.146621   0.13349 -0.0220937 0.0005
 0.991442 -0.116708  0.120932 0.0182084 0.0005
 0.974732 -0.126781  0.122183 -0.250177 0.0005
 0.956911 -0.169922  0.094288 0.11269 0.0005
 0.964154 -0.160768  0.104295 -0.0329143 0.0005
 0.985523 -0.142338  0.111406 0.399685 0.0005
  1.00966 -0.116902 0.0929939 0.0971708 0.0005
 0.979126 -0.127648  0.112962 -0.348921 0.0005
 0.982466 -0.137475  0.112755 0.219087 0.0005
 0.994065 -0.132851 0.0480965 -0.123525 0.0005
 0.976456 -0.121978  0.134966 -0.063144 0.0005
0.968136 -0.14232 0.109467 -0.48062 0.0005
 0.978895 -0.126575  0.113434 -0.349975 0.0005
 0.977162 -0.153348  0.124702 0.325353 0.0005
 0.991271 -0.119285  0.121475 0.0509205 0.0005
 0.977864 -0.141844  0.122388 0.0856033 0.0005
 0.996641 -0.124711  0.117107 0.0183197 0.0005
  1.00495 -0.126713 0.0977425 0.236441 0.0005
 0.960784 -0.127104  0.124633 -0.287726 0.0005
 0.972862 -0.116443  0.105734 -0.190999 0.0005
 0.968661 -0.165945  0.104794 -0.355376 0.0005
 0.951801 -0.161922  0.125048 -0.0291426 0.0005
0.975946 -0.13655 0.100531 -0.256675 0.0005
 0.946327 -0.159714  0.131337 -0.219973 0.0005
 0.987023 -0.137483  0.102651 -0.235025 0.0005
 0.985858 -0.154349  0.110049 -0.158446 0.0005
   0.9401 -0.157363   0.12814 0.138305 0.0005
 0.997754  -0.11262 0.0820539 0.0352542 0.0005
 0.969588 -0.132213 0.0876145 -0.140228 0.0005
0.983534 -0.11963 0.129811 -0.0149126 0.0005
 0.969739 -0.166646   0.11234 -0.269086 0.0005
 0.958368 -0.149564  0.114411 0.675805 0.0005
 0.984652 -0.150232  0.118085 -0.10086 0.0005
  1.00295 -0.141019  0.126786 0.240217 0.0005
 0.964213 -0.131703  0.123037 -0.29365 0.0005
 0.967817 -0.142315  0.101858 -0.185618 0.0005
 0.979017 -0.138927  0.107561 -0.353389 0.0005
 0.948937 -0.161231  0.115289 0.20827 0.0005
 0.969951 -0.110387  0.116974 -0.31873 0.0005
 0.967091 -0.163182  0.113793 0.153556 0.0005
   0.9626 -0.160514 0.0899747 0.142859 0.0005
   0.99815 -0.0970761    0.10209 -0.299537 0.0005
   1.00281 -0.0868727   0.101803 0.0775273 0.0005
 0.974754 -0.143309    0.1205 -0.00741519 0.0005
 0.969548 -0.135164  0.106207 -0.152228 0.0005
 0.970032 -0.144483  0.127246 0.16736 0.0005
0.989063 -0.11073 0.105397 -0.016235 0.0005
 0.977018 -0.128283  0.121886 -0.230797 0.0005
  1.00356 -0.111788  0.117716 0.0212303 0.0005
 0.976257 -0.159738   0.12248 0.177707 0.0005
 0.984782 -0.147943  0.128584 0.171571 0.0005
 0.974087 -0.122092 0.0586775 -0.181066 0.0005
 0.972427 -0.170636 0.0986194 -0.152243 0.0005
 0.951148 -0.160875  0.103823 -0.100219 0.0005
  0.997492 -0.0930076   0.085424 0.256428 0.0005
 0.998717 -0.120746 0.0621587 0.280442 0.0005
 0.984077 -0.143608 0.0820905 0.0587233 0.0005
 0.971522 -0.147811  0.129645 -0.0989785 0.0005
 0.986982 -0.155126  0.112879 0.0575749 0.0005
  1.01335 -0.138281  0.125212 0.399109 0.0005
0.960684 -0.12863 0.125711 -0.314207 0.0005
0.984069 -0.14484 0.139992 0.0644112 0.0005
 0.971679 -0.141051  0.128367 -0.305679 0.0005
  0.96825 -0.167768 0.0981519 -0.0345564 0.0005
 0.991901 -0.132864  0.133134 -0.0287146 0.0005
0.968615 -0.15987 0.123979 -0.0251131 0.0005
 0.990584 -0.120002  0.126271 0.0712069 0.0005
 0.998818  -0.12214 0.0611822 0.256979 0.0005
 0.968771 -0.123276  0.119635 -0.286143 0.0005
 0.988654 -0.142975  0.119587 -0.0965878 0.0005
  0.96833 -0.152419 0.0952359 0.27769 0.0005
 0.990099 -0.152736  0.111628 -0.00243528 0.0005
 0.990793 -0.145014  0.112108 0.0361151 0.0005
 0.968266 -0.162468 0.0930146 -0.222391 0.0005
  1.00011 -0.143403 0.0973264 0.350836 0.0005
 0.989401 -0.130272   0.12583 0.0279585 0.0005
 0.986336 -0.132009 0.0932432 -0.240108 0.0005
 0.979449 -0.143706  0.104118 -0.194956 0.0005
 0.983561 -0.110956  0.120155 0.070792 0.0005
 0.997669 -0.121098 0.0739898 0.148308 0.0005
 0.992327 -0.147298  0.118179 0.13275 0.0005
 0.969975 -0.146432  0.131811 -0.128846 0.0005
 0.97829 -0.13078 0.128166 -0.0897337 0.0005
 0.995445 -0.130448  0.108738 -0.260285 0.0005
 0.986257 -0.150858   0.11675 0.167871 0.0005
 0.979616 -0.149398  0.103994 0.283037 0.0005
 0.963108 -0.127964  0.124633 -0.298899 0.0005
 0.960986 -0.138673   0.11607 -0.162274 0.0005
0.992496  -0.1487 0.119442 0.112241 0.0005
 0.966712 -0.160633  0.123758 0.178715 0.0005
 0.987426 -0.149315  0.109199 -0.0730974 0.0005
 0.977786 -0.133533  0.103679 -0.0700738 0.0005
 0.956997 -0.157393 0.0837809 0.195618 0.0005
 0.972908 -0.160764  0.116559 -0.185475 0.0005
 0.960266 -0.137558 0.0943418 -0.3189 0.0005
 0.988824 -0.130003  0.114082 0.154707 0.0005
 0.992737 -0.118865  0.119324 -0.0199823 0.0005
0.990977 -0.11827 0.110074 -0.193206 0.0005
 0.968567 -0.130219  0.100108 -0.235306 0.0005
  0.998535 -0.0988565   0.103385 -0.312921 0.0005
  1.00178 -0.110536 0.0969298 0.0955411 0.0005
 0.963926 -0.136216  0.133155 -0.204493 0.0005
  0.98796 -0.131774  0.111071 -0.0473538 0.0005
 0.962994 -0.162015   0.10836 0.0180532 0.0005
 0.991229 -0.107072 0.0990147 0.174441 0.0005
 0.982584 -0.125314  0.104318 -0.119099 0.0005


==> output_ims_2_2_2_2_701/count_action_1.txt <==
8.32235
 0.979144 -0.151253  0.120715 0.0114504 0.0005
 0.974983 -0.156632  0.101485 0.145347 0.0005
 0.975344 -0.140166  0.121951 -0.0355765 0.0005
  1.00169 -0.139583 0.0983587 0.349388 0.0005
 0.943451 -0.155084   0.12328 0.00459901 0.0005
 0.981061 -0.151021   0.12029 0.0240016 0.0005
  1.00101 -0.150857  0.111956 0.296743 0.0005
  0.98672 -0.145725  0.124959 0.00861863 0.0005
 0.965057 -0.149617  0.120184 -0.0939604 0.0005
 0.959271 -0.151881  0.100191 0.0556705 0.0005
 0.966626 -0.150703  0.129753 0.168485 0.0005
 0.958488 -0.155238  0.111924 0.0483474 0.0005
  0.94943 -0.157328 0.0995425 -0.110138 0.0005
 0.982651 -0.107086  0.117507 0.0709264 0.0005
0.956922 -0.14431 0.121964 0.0507779 0.0005
 0.945485 -0.156512  0.116677 -0.120538 0.0005
  1.00399 -0.113796   0.11921 0.187573 0.0005
0.968601 -0.12621 0.110805 -0.168895 0.0005
0.993543 -0.12295 0.120066 0.0050745 0.0005
 0.973623 -0.137636  0.123588 -0.138283 0.0005
 0.990509 -0.144668  0.102813 0.273061 0.0005
   0.9792 -0.142721   0.12536 -0.147748 0.0005
 0.982289 -0.156952 0.0989552 0.06516 0.0005
 0.991799 -0.105965 0.0994166 0.169518 0.0005
 0.958005 -0.166689  0.104738 -0.0527241 0.0005
 0.982353 -0.139132  0.116165 -0.004146 0.0005
 0.966946 -0.144291  0.111248 0.087791 0.0005
 0.936392 -0.157178  0.136263 0.11283 0.0005
 0.981929 -0.151566  0.117313 0.269956 0.0005
 0.965868 -0.159737  0.117921 -0.0996599 0.0005
 0.987232 -0.129982  0.112128 0.151077 0.0005
 0.972658 -0.148015  0.139473 -0.0540926 0.0005
 0.978399 -0.159001 0.0929515 0.109819 0.0005
 0.980002 -0.130569  0.119638 0.0702164 0.0005
0.967066 -0.12247 0.123018 -0.228574 0.0005
  0.96253 -0.155899  0.135891 0.00918896 0.0005
 0.953054 -0.162652  0.125173 -0.0173507 0.0005
 0.978545 -0.167492   0.11372 0.0694445 0.0005
 0.977467 -0.139612  0.123005 -0.0583793 0.0005
 0.972954 -0.115862  0.107059 -0.114425 0.0005
 0.958761 -0.151808  0.126896 -0.204008 0.0005
   0.99773 -0.0697964  0.0994434 0.146645 0.0005
 0.975309 -0.155977  0.123553 -0.0449871 0.0005
 0.962871 -0.154073 0.0972102 -0.0323835 0.0005
0.986802 -0.10914  0.10813 0.00819452 0.0005
 0.980581 -0.123733   0.12966 0.034727 0.0005
0.994471 -0.13411 0.123098 0.0509591 0.0005
 0.981076 -0.140906  0.124686 0.273889 0.0005
  0.96293 -0.168558 0.0994381 -0.0133116 0.0005
 0.974301 -0.153497  0.124783 0.00843408 0.0005
 0.988009 -0.107396 0.0952336 0.161509 0.0005
0.982904 -0.12464  0.12689 0.0176514 0.0005
 0.981583 -0.137207  0.114232 0.204002 0.0005
 0.987104 -0.133518  0.121886 -0.0327165 0.0005
 0.967913 -0.147442  0.117954 0.107571 0.0005
 0.978411 -0.139247  0.131261 0.113141 0.0005
 0.979988 -0.144209  0.138097 0.114702 0.0005
 0.966924 -0.149994 0.0957406 0.0545611 0.0005
 0.990312 -0.144152   0.13298 0.0940208 0.0005
 0.975641 -0.144732   0.12075 -0.0836553 0.0005
0.990679 -0.14534 0.131383 0.0607655 0.0005
  1.00649 -0.134514  0.106999 0.23395 0.0005
 0.959908 -0.152229   0.12901 0.0741105 0.0005
 0.981706 -0.160215   0.11417 0.202808 0.0005
 0.964469 -0.166969 0.0988815 -0.076259 0.0005
 0.977728 -0.151468   0.11264 0.106462 0.0005
 0.988792 -0.127764   0.13974 0.133582 0.0005
 0.977612 -0.141108   0.14683 0.161726 0.0005
 0.977266 -0.142234  0.105515 0.158035 0.0005
0.974662 -0.13745 0.122814 0.0286848 0.0005
  0.99162 -0.138606  0.105764 0.0669472 0.0005
 0.974395 -0.144979  0.122489 -0.163497 0.0005
 0.975545 -0.143315 0.0981648 0.179716 0.0005
  1.00062 -0.125864  0.107162 0.300459 0.0005
 0.982805 -0.131979  0.125338 -0.00896309 0.0005
 0.968048 -0.170204 0.0991299 -0.0582296 0.0005
 0.991798 -0.116773  0.134645 0.140476 0.0005
 0.991648 -0.111334  0.119381 -0.0998323 0.0005
 0.996614 -0.153788  0.101302 0.255992 0.0005
 0.967685 -0.149576  0.114817 0.145136 0.0005
 0.964503 -0.156849  0.103014 0.027202 0.0005
0.990839  -0.1106 0.116887 -0.0516134 0.0005
 0.963789 -0.154617  0.135069 0.0347897 0.0005
 0.982596 -0.153057  0.119497 -0.0911633 0.0005
 0.985346 -0.112704  0.121866 0.0715126 0.0005
 0.978096 -0.133928  0.126534 -0.0521627 0.0005
 0.976561 -0.157236  0.123683 0.20126 0.0005
 0.980645 -0.154933  0.120595 -0.040757 0.0005
 0.959178 -0.158234  0.103336 -0.112936 0.0005
 0.984491 -0.110869  0.117813 -0.206531 0.0005
 0.971148 -0.150122  0.109199 0.17014 0.0005
 0.982444 -0.115524   0.12977 0.0140653 0.0005
0.992294 -0.12055 0.120702 -0.0208819 0.0005
  1.01274 -0.151346 0.0952624 0.309798 0.0005
  0.96287 -0.159985  0.102651 -0.0114036 0.0005
 0.998745 -0.114902  0.133779 0.318063 0.0005
 0.945425 -0.145648  0.123644 -0.374452 0.0005
  0.98918 -0.119224  0.101103 0.181453 0.0005
 0.974042 -0.142991  0.109517 0.0643798 0.0005
 0.953687 -0.148369  0.110362 -0.148336 0.0005
 0.973626 -0.120502   0.11836 -0.22789 0.0005
 0.992171 -0.127762  0.125278 0.00115858 0.0005
  0.94658 -0.151186  0.104832 -0.263555 0.0005
 0.961518 -0.151492  0.123548 0.182133 0.0005
 0.999437 -0.126418  0.105674 0.264624 0.0005
 0.982886 -0.146812  0.112203 0.0255993 0.0005
 0.996756 -0.135598  0.117466 0.216325 0.0005
 0.963947 -0.148483  0.107381 -0.0217995 0.0005
  0.96921 -0.144918   0.12563 0.196982 0.0005
  0.96405 -0.132135  0.123542 -0.267596 0.0005
  0.97676 -0.122591  0.123463 -0.18545 0.0005
 0.969723 -0.137383  0.113172 -0.0249523 0.0005
 0.992055 -0.120673  0.106078 0.0804599 0.0005
0.972415 -0.1246 0.11633 -0.14978 0.0005
 0.975417 -0.132064  0.128825 -0.19167 0.0005
 0.984304 -0.136793  0.113654 -0.00604929 0.0005
 0.986997 -0.128825  0.125727 0.072848 0.0005
 0.948955 -0.160048  0.130346 -0.234238 0.0005
 0.956896 -0.151257   0.11112 -0.191716 0.0005
  1.00409 -0.126386  0.126569 0.480506 0.0005
 0.965555 -0.151463  0.098095 -0.00436796 0.0005
 0.981956 -0.140274  0.113701 0.0476216 0.0005
 0.995233 -0.135361  0.118455 0.0935763 0.0005
 0.996981 -0.135158  0.132863 0.269015 0.0005
 0.972677 -0.151229  0.119128 -0.0245524 0.0005
 0.978938 -0.154499  0.123801 0.245537 0.0005
  0.98097 -0.145038  0.114247 0.0364152 0.0005
 0.980103 -0.125155  0.129929 -0.0206293 0.0005
  0.97126 -0.119236  0.112983 -0.188743 0.0005
 0.952841 -0.158255   0.10349 -0.0460469 0.0005
 0.972066 -0.143679  0.117558 0.294912 0.0005
0.952696 -0.14658 0.112224 -0.197557 0.0005
  0.97187 -0.157975  0.107432 0.141229 0.0005
 0.998911 -0.137989  0.128259 0.191238 0.0005
0.979371 -0.13936 0.106014 0.0781269 0.0005
 0.979756 -0.149419  0.124739 0.236577 0.0005
  0.97728 -0.137314  0.101057 -0.0204158 0.0005
 0.947212 -0.160591  0.104345 -0.107333 0.0005
 0.974132 -0.142148  0.122227 0.139181 0.0005
 0.966218 -0.138019  0.129925 -0.212685 0.0005
 0.993331 -0.123833  0.113089 0.114254 0.0005
 0.974304 -0.152319  0.111573 -0.0262568 0.0005
 0.989309 -0.122751  0.118293 0.108696 0.0005
  1.00393 -0.102362  0.111387 0.0154484 0.0005
 0.982588 -0.155457 0.0976691 0.0656866 0.0005
 0.979553 -0.118421   0.12414 -0.118885 0.0005
 0.980215 -0.146852  0.109924 0.0765343 0.0005
 0.985062 -0.161013  0.117498 0.0755676 0.0005
 0.980847 -0.131477  0.120547 0.0194858 0.0005
 0.964494 -0.126112  0.116478 -0.211729 0.0005
 0.981078 -0.135917  0.118255 -0.101665 0.0005
 0.988036 -0.132573  0.125974 0.00373302 0.0005
  0.97641 -0.123581   0.12763 -0.150604 0.0005
 0.981139 -0.095136 0.0973516 -0.0188052 0.0005
 0.975222 -0.167049  0.110219 0.129672 0.0005
0.988239 -0.14138 0.137221 0.313587 0.0005
 0.973057 -0.128612  0.126586 -0.178435 0.0005
 0.990636 -0.124477  0.102202 0.104476 0.0005
 0.988515 -0.146485  0.117218 -0.0167348 0.0005
 0.969037 -0.151364  0.129266 -0.0946175 0.0005
 0.980986 -0.151978   0.13048 0.138935 0.0005
 0.979412 -0.152302  0.121535 0.162768 0.0005
 0.965192 -0.155762  0.124106 0.184511 0.0005
 0.988191 -0.128363  0.117872 -0.0799087 0.0005
 0.990796 -0.135798  0.127816 -0.0475633 0.0005
  0.989772 -0.0720445   0.110515 0.183186 0.0005
 0.997192 -0.152505  0.104704 0.212511 0.0005
 0.956505 -0.154855  0.124563 -0.172096 0.0005
 0.978772 -0.143306   0.13054 0.00503218 0.0005
 0.975654 -0.139398  0.116612 0.0415467 0.0005
 0.988869 -0.135854  0.106508 0.155595 0.0005
 0.988822 -0.132071  0.123763 0.172948 0.0005
 0.974598 -0.140617  0.121993 0.0841933 0.0005
0.944935 -0.15141 0.117069 -0.081813 0.0005
 0.989313 -0.155611  0.117693 0.227203 0.0005
 0.952034 -0.161906 0.0980432 -0.143024 0.0005
 0.977539 -0.140223  0.125067 0.0395406 0.0005
  0.95783 -0.150007  0.122195 0.0854614 0.0005
 0.968871 -0.152037  0.101221 0.141262 0.0005
0.957214 -0.15984 0.123977 -0.0888475 0.0005
 0.992898 -0.149173  0.123392 0.0734025 0.0005
 0.979316 -0.108034 0.0964654 -0.118427 0.0005
 0.976423 -0.145434  0.115251 0.0648194 0.0005
 0.984984 -0.153945  0.118584 -0.0513992 0.0005
 0.983879 -0.138869  0.134837 0.0872912 0.0005
 0.945202 -0.150476  0.103898 -0.127378 0.0005
 0.971154 -0.137747  0.126807 -0.0506229 0.0005
 0.978888 -0.107547  0.112056 0.00994365 0.0005
 0.969232 -0.106402  0.106133 -0.383413 0.0005
    0.968 -0.103352  0.105324 -0.301082 0.0005
 0.975365 -0.148637  0.120115 0.242977 0.0005
0.968305 -0.15039 0.120789 -0.0839288 0.0005
 0.959335 -0.152604 0.0994868 -0.00387562 0.0005
 0.968598 -0.113681  0.120153 -0.206401 0.0005
 0.973818 -0.120105  0.122671 -0.200719 0.0005
 0.998764 -0.139981  0.118336 0.0366742 0.0005
 0.965391 -0.145427  0.121987 -0.101112 0.0005
 1.00298 -0.13976 0.126403 0.197745 0.0005
  1.01054 -0.106593   0.11276 0.282395 0.0005
  1.01462 -0.136452  0.114525 0.243442 0.0005
 0.990281 -0.119345  0.126623 -0.111683 0.0005
 0.981959 -0.133644  0.116587 0.104928 0.0005
 0.973831 -0.146659  0.104901 0.0837707 0.0005
 0.963856 -0.163036  0.123828 0.134494 0.0005
 0.968719 -0.144335 0.0986704 -0.0595585 0.0005
 0.989726 -0.145601  0.112879 0.0292836 0.0005
  0.97605 -0.131766  0.133559 -0.0670408 0.0005
 0.986927 -0.151694  0.114387 -0.00352054 0.0005
 0.988942 -0.152213    0.1239 0.1022 0.0005
   1.0045 -0.118759  0.116921 0.309385 0.0005
 0.982732 -0.140359  0.115895 0.00782229 0.0005
 0.988394 -0.126122  0.132885 0.0687416 0.0005
 0.991386 -0.112112  0.101295 0.167045 0.0005
 0.979853 -0.154145  0.128655 0.0981987 0.0005
 0.926069 -0.163678  0.111496 -0.183653 0.0005
 0.981767 -0.126133  0.121077 -0.135729 0.0005
 0.989673 -0.130039  0.116183 0.145762 0.0005
 0.993523 -0.119663  0.124616 0.0695468 0.0005
 0.972737 -0.157908  0.116043 0.166989 0.0005
  0.996459 -0.0908846  0.0849135 0.254401 0.0005
   0.9787 -0.145456  0.107222 0.00959068 0.0005
 0.969431 -0.152959 0.0963572 0.104127 0.0005
 0.987531 -0.151247  0.115383 0.0565267 0.0005
 0.984988 -0.144336  0.131907 0.107312 0.0005
 0.976611 -0.139355  0.119748 -0.0638736 0.0005
 0.985491 -0.143211     0.142 0.1619 0.0005
 0.976516 -0.143463  0.124364 0.0171667 0.0005
 0.975879 -0.114841  0.105433 -0.0982802 0.0005
0.985287 -0.13063  0.10382 0.116817 0.0005
 0.983316 -0.140017  0.109302 0.153415 0.0005
 0.989146 -0.150979  0.106519 0.212136 0.0005
  0.96386 -0.159332   0.12428 -0.0374742 0.0005
 0.981166 -0.133101  0.117504 -0.0984308 0.0005
 0.965283 -0.148458 0.0932081 -0.0374101 0.0005
 0.986493 -0.138498  0.115908 0.00831041 0.0005
 0.996792 -0.139655  0.126253 0.223644 0.0005
 0.983761 -0.117876  0.127218 0.0718918 0.0005
 0.985931 -0.134691  0.111454 0.0923984 0.0005
 0.989276 -0.135093  0.117414 0.00534749 0.0005
 0.955432 -0.150718  0.122865 0.21993 0.0005
 0.989899 -0.132614  0.134457 0.144121 0.0005
 0.978785 -0.142709   0.11469 0.264398 0.0005
 0.975453 -0.115339  0.127307 -0.156202 0.0005
 0.988014 -0.126361  0.117848 0.0238828 0.0005
 0.988132 -0.119633  0.102737 0.0680318 0.0005
 0.947702 -0.154791  0.128086 0.105886 0.0005
 0.963602 -0.162391  0.110012 0.0182134 0.0005
 0.975856 -0.151255  0.126085 -0.12915 0.0005
 0.967931 -0.163258  0.109158 0.0659097 0.0005
 0.962451 -0.159881  0.108148 -0.108182 0.0005
 0.983592 -0.106047  0.114179 -0.0621884 0.0005
 0.985581 -0.148393  0.126208 0.0614889 0.0005
  1.01338 -0.139444  0.125282 0.397315 0.0005
 0.979013 -0.131418  0.128537 -0.0645639 0.0005
0.993377 -0.14657 0.116625 0.113264 0.0005
 0.980883 -0.141687 0.0970904 0.0559232 0.0005
 0.975436 -0.140026  0.124755 0.00048198 0.0005
 0.970995 -0.141189  0.118694 0.127812 0.0005
 0.959078 -0.155061  0.124034 0.044043 0.0005
 0.996186 -0.162941 0.0982021 0.172703 0.0005
 0.983253 -0.151514  0.116902 0.135992 0.0005
 0.977753 -0.141155  0.122882 0.0862312 0.0005
 0.993669 -0.138176  0.124327 -0.0391545 0.0005
 0.970622 -0.147838  0.127232 -0.102606 0.0005
 0.989282 -0.106522  0.120764 0.128137 0.0005
 0.951674 -0.150255  0.126504 -0.186891 0.0005
 0.986412  -0.15664 0.0953484 0.0646915 0.0005
 0.974173 -0.156745   0.11986 -0.134245 0.0005
 0.978457 -0.139286  0.110364 0.0417643 0.0005
  0.99981 -0.110859  0.120864 0.00294461 0.0005
 0.998932 -0.154846  0.126728 0.197584 0.0005
 0.982949 -0.140117  0.113585 -0.00896439 0.0005
  0.98739 -0.165175  0.107564 0.0966635 0.0005
 1.00587 -0.15259 0.104218 0.327575 0.0005
 0.967263 -0.152469  0.137274 0.0060555 0.0005
 0.990183 -0.153266  0.111577 0.0132655 0.0005
0.984577 -0.13573 0.114647 0.342161 0.0005
 0.967593 -0.160652  0.123471 -0.0240379 0.0005
 0.984464 -0.143176  0.137732 0.0751232 0.0005
 0.975937 -0.151581  0.124163 0.327958 0.0005
 0.966811 -0.158047  0.119203 -0.0227886 0.0005
 0.980018 -0.134643  0.114248 0.0719662 0.0005
  1.00484 -0.155307  0.109506 0.217214 0.0005
 0.987131 -0.147057   0.13459 0.100606 0.0005
 0.906211 -0.154248  0.119904 -0.33597 0.0005
 0.981827 -0.145128  0.129023 0.142177 0.0005
 0.973458 -0.145346  0.102335 0.042075 0.0005
 0.963623 -0.143162  0.114153 -0.0742472 0.0005
 0.990428 -0.119827  0.125541 0.0702831 0.0005
  0.96985 -0.111233  0.115569 -0.339386 0.0005
0.981977 -0.13727 0.110228 0.0617473 0.0005
  0.98328 -0.129875  0.140765 0.0927351 0.0005
 0.976289 -0.101481 0.0946424 -0.253791 0.0005
 0.991348 -0.153105  0.120993 0.0258669 0.0005
 0.982009 -0.151458   0.13247 0.11442 0.0005
 0.988831 -0.113677  0.108157 0.136911 0.0005
 0.979638 -0.117486  0.131322 -0.0147501 0.0005
  1.01304 -0.139127  0.126202 0.427614 0.0005
 0.986997 -0.126609  0.116431 0.0146906 0.0005
 0.979913 -0.132384  0.123697 -0.0501591 0.0005
 0.975094 -0.136968  0.125762 -0.00753673 0.0005
  1.00071 -0.142052  0.129106 0.262669 0.0005
 0.963507 -0.148108  0.116167 0.253343 0.0005
 0.984939 -0.103905  0.111867 0.0473972 0.0005
0.966338  -0.1516 0.104811 -0.0521981 0.0005
 0.956764 -0.154991  0.128484 0.0247918 0.0005
  0.98333 -0.111883   0.12027 -0.242778 0.0005
 0.985529 -0.116203  0.129119 -0.215628 0.0005
 0.976052 -0.160124  0.132969 0.0351406 0.0005
  0.97696 -0.130507  0.112838 -0.043266 0.0005
 0.977926 -0.152257  0.119834 0.12441 0.0005
 0.986416 -0.152872  0.112504 0.0365521 0.0005
 0.973347 -0.146334   0.13198 -0.0325567 0.0005
 0.987366 -0.148926  0.131716 0.168474 0.0005
 0.994947 -0.133005  0.109098 0.233062 0.0005
 0.981216 -0.155542  0.121393 0.1114 0.0005
0.979911 -0.13537 0.134943 0.0374251 0.0005
 0.993973 -0.117956  0.120662 0.00700894 0.0005
0.962214 -0.15155 0.121688 0.0105471 0.0005
  1.00482 -0.119677   0.12289 0.169939 0.0005
 0.963382 -0.146438  0.113483 -0.048626 0.0005
 0.961687 -0.126038  0.123812 -0.309605 0.0005
   1.00266 -0.0916782   0.103736 0.069617 0.0005
 0.979184 -0.137925  0.132229 0.0655531 0.0005
 0.980867 -0.124894  0.119689 0.0105374 0.0005
   1.00584 -0.0988174   0.108557 0.196416 0.0005
 0.954737 -0.156072   0.13242 0.303239 0.0005
 0.959961 -0.159352  0.111641 -0.0886835 0.0005
 0.977296 -0.127709   0.13019 -0.0326712 0.0005
 0.972775 -0.144137  0.104916 0.0287063 0.0005
 0.971976 -0.147537  0.134741 -0.0609337 0.0005
 0.994404 -0.157396  0.115265 0.0441136 0.0005
 0.978652 -0.122002  0.121208 -0.063782 0.0005
 0.977994 -0.156126  0.119688 -0.13289 0.0005
 0.961742 -0.140127  0.116312 -0.157084 0.0005
 0.988512 -0.109487  0.105175 -0.018829 0.0005
 0.979374 -0.130337  0.147745 0.0412526 0.0005
0.984889 -0.14038 0.127459 -0.0161668 0.0005
 0.989554 -0.143779   0.12621 -0.0196759 0.0005
0.980039 -0.13896 0.111775 0.0828794 0.0005
 0.972227 -0.115122  0.107471 -0.254127 0.0005
 0.970038 -0.144586  0.125381 0.172533 0.0005
 0.990751 -0.115207  0.108788 0.153521 0.0005
 0.997189  -0.16095 0.0970484 0.145723 0.0005
 0.989055 -0.112801  0.120307 -0.0789886 0.0005
  1.00489 -0.118989  0.124207 0.177205 0.0005
 0.999561 -0.138524  0.125231 0.254071 0.0005
 0.967582 -0.146908   0.10523 0.167395 0.0005
 0.971775 -0.144469  0.120961 0.122121 0.0005
 0.98301 -0.13822 0.109035 0.0869544 0.0005
 0.985247 -0.124258  0.124676 -0.00602198 0.0005
 0.956183 -0.151255  0.117567 0.117568 0.0005
 0.994692 -0.111602  0.121176 0.0353379 0.0005
 0.960334 -0.155142  0.114538 0.0843515 0.0005
  0.97225 -0.151326  0.137156 -0.0161857 0.0005
0.969521 -0.16667  0.10437 -0.0651933 0.0005
 0.984831 -0.133807  0.109061 0.0768957 0.0005
 0.976409 -0.144122  0.110152 0.0289414 0.0005
 0.999492 -0.133159  0.120804 0.0682188 0.0005
 0.983866 -0.142593  0.135122 0.122226 0.0005
 0.967047 -0.104291  0.107701 -0.405452 0.0005
 0.984078 -0.132811  0.131074 0.0625681 0.0005
 0.995892 -0.137835   0.11193 0.187364 0.0005
 0.973395 -0.154185 0.0926696 0.0186229 0.0005
  0.96734 -0.122157  0.114485 -0.172708 0.0005
 0.967712 -0.144736  0.124112 -0.0905164 0.0005
 0.992584 -0.121418   0.11762 0.11869 0.0005
  0.98627 -0.113718  0.126547 0.0655905 0.0005
 0.985388 -0.124312  0.127078 -0.0994658 0.0005
 0.979581 -0.143727 0.0960161 0.099066 0.0005
 0.972079 -0.168057   0.10429 -0.0841768 0.0005
 0.987699 -0.151311  0.112353 0.0663335 0.0005
0.962877 -0.14816 0.104546 -0.0484678 0.0005
 0.967663 -0.154822  0.137597 -0.00863381 0.0005
 0.977645 -0.139945  0.125878 0.0577231 0.0005
 0.991134 -0.119323  0.122981 0.0120255 0.0005
 0.987715 -0.118021  0.108796 0.135081 0.0005
 0.966353 -0.151405  0.102582 0.124357 0.0005
 0.992625 -0.127809  0.112289 0.152044 0.0005
  0.97816 -0.146584  0.110666 0.0331322 0.0005
 0.988428 -0.143688   0.13722 0.297923 0.0005
  0.97952 -0.144577  0.130662 0.0309978 0.0005
 0.973853 -0.129844   0.13148 -0.27152 0.0005
 0.969739 -0.148626  0.133469 -0.0508311 0.0005
 0.985406 -0.152223  0.112949 0.0297413 0.0005
 0.990044 -0.113121  0.108344 0.144574 0.0005
 0.976822 -0.154183   0.13297 0.0337471 0.0005
 0.985769 -0.139188   0.11576 0.315198 0.0005
 0.975492 -0.139887  0.123624 0.0810977 0.0005
  0.96956 -0.150896  0.119878 -0.0233037 0.0005
 0.975424 -0.158194   0.10448 0.125703 0.0005
 0.974307 -0.130958  0.130526 -0.0766962 0.0005
 0.960199 -0.153572  0.112276 0.0477472 0.0005
 0.971347 -0.100901  0.104922 -0.313313 0.0005
 0.968041 -0.162505  0.109036 0.0732201 0.0005
 0.985711 -0.148183  0.129549 0.134904 0.0005
 0.978332 -0.150944  0.125249 0.26449 0.0005
 0.973032 -0.130663  0.128765 -0.267834 0.0005
0.993026 -0.15661 0.100962 0.257371 0.0005
 0.972303 -0.141361  0.125623 -0.0633387 0.0005
 0.973005 -0.144345  0.121117 0.138697 0.0005
 0.942021 -0.148838  0.116378 -0.0718603 0.0005
 0.971044 -0.160742  0.117786 0.168776 0.0005
   1.0038 -0.115281  0.121667 0.188591 0.0005
 0.973279 -0.119839  0.116828 -0.222203 0.0005
 0.961741 -0.127313  0.124071 -0.288806 0.0005
 0.982222 -0.139995  0.130843 0.0964307 0.0005
 0.969083 -0.164001  0.102488 -0.0993974 0.0005
   0.9986 -0.137818  0.124884 0.211803 0.0005
0.962732 -0.14173 0.130319 -0.193639 0.0005
  0.98341 -0.141592  0.114196 0.00494092 0.0005
 0.985945 -0.130259  0.115467 0.0166902 0.0005
 0.963443 -0.156193  0.132357 0.0289075 0.0005
 0.977647 -0.147211  0.138654 0.110725 0.0005
 0.972981 -0.122034  0.114609 -0.159698 0.0005
 0.979922 -0.143008  0.134303 0.0136802 0.0005
 0.962998 -0.153315   0.10149 0.0431891 0.0005
 0.948143 -0.146196  0.126136 -0.360416 0.0005
 0.987838 -0.071354  0.111125 0.159585 0.0005
 0.954622 -0.152953  0.123736 0.214655 0.0005
  0.98018 -0.156293  0.119436 -0.112327 0.0005
 0.974463 -0.154652  0.132153 0.0375438 0.0005
 0.992004 -0.148944   0.12134 0.048293 0.0005
 0.994477 -0.153894  0.101605 0.268586 0.0005
 0.987988 -0.117602  0.129897 -0.128357 0.0005
  0.987626 -0.0721264   0.111488 0.150159 0.0005
 0.991758 -0.116119   0.12371 0.00479824 0.0005
 0.994563 -0.122778  0.113825 0.11274 0.0005
 0.975277 -0.131646  0.129396 -0.0730499 0.0005
  0.95772 -0.126801  0.123883 -0.29931 0.0005
 0.979505 -0.130846  0.130227 -0.0617532 0.0005
 0.950087 -0.151425  0.128238 -0.204341 0.0005
 0.961592 -0.149728  0.109664 -0.00508751 0.0005
 0.970755 -0.133978  0.111744 -0.0694557 0.0005
 0.986173 -0.149843  0.128388 0.152813 0.0005
  0.95514 -0.152248  0.120068 -0.19653 0.0005
 0.963696 -0.160288  0.106047 -0.119653 0.0005
0.982204 -0.14629 0.137214 0.0817033 0.0005
 0.987067 -0.120532  0.128557 -0.110223 0.0005
 0.978979 -0.143809  0.108124 0.137931 0.0005
   1.00436 -0.0895771   0.103698 0.0707894 0.0005
 0.984936 -0.147514  0.126466 0.0705632 0.0005
 0.966119 -0.155747  0.135931 -0.0379754 0.0005
0.990982 -0.15576 0.116311 0.227772 0.0005
0.986625 -0.12494 0.125403 -0.106016 0.0005
 0.957877 -0.146045  0.120765 0.057756 0.0005
 0.981253 -0.151063  0.120483 0.0247028 0.0005
 0.983073 -0.128426  0.125033 -0.0157199 0.0005
 0.963178 -0.127236  0.123259 -0.294212 0.0005
 0.977493 -0.133632  0.120136 0.0613448 0.0005
 0.926313 -0.165658  0.112895 -0.162793 0.0005
 0.971694 -0.106645  0.120859 -0.493644 0.0005
 0.978741 -0.108259  0.114089 -0.0342035 0.0005
 0.987506 -0.146355  0.114187 0.0213129 0.0005
0.979113 -0.14036 0.101868 -0.00462717 0.0005
0.979386 -0.15207  0.13062 0.130166 0.0005
0.970862 -0.15819 0.114723 0.154365 0.0005
 0.978903 -0.134282  0.113873 0.0929621 0.0005
 0.999785 -0.151885  0.127083 0.225727 0.0005
 0.985615 -0.128716  0.143722 0.0787242 0.0005
  1.00366 -0.126653  0.125592 0.490283 0.0005
  1.01353 -0.139364  0.125063 0.415723 0.0005
 0.974743 -0.141613   0.12288 -0.0658406 0.0005
 0.990218 -0.138704  0.105163 0.074883 0.0005
 0.964788 -0.155587  0.134876 -0.00482844 0.0005
0.947895 -0.14491 0.124201 -0.369295 0.0005
  0.98977 -0.122676  0.116898 -0.0320548 0.0005
 0.969061 -0.113751  0.120157 -0.231412 0.0005
 0.962411 -0.154265  0.101076 -0.0179855 0.0005
 0.949734 -0.159673  0.125586 -0.00858265 0.0005
 0.949813 -0.147123  0.114928 -0.197145 0.0005
 0.984798 -0.116226  0.130045 0.0352772 0.0005
 0.970946 -0.158252  0.101892 0.1458 0.0005
 0.981234 -0.118812  0.131063 -0.0164625 0.0005
 0.979316 -0.109932  0.115146 -0.0225012 0.0005
 0.970016 -0.143082  0.118859 -0.199839 0.0005
  0.97114 -0.111974   0.11697 -0.303573 0.0005
 0.975957 -0.146667   0.10625 0.0736589 0.0005
0.968985 -0.15218  0.11578 0.161915 0.0005
 0.980335 -0.131404  0.116931 -0.0978304 0.0005
 0.982155 -0.151626  0.116006 0.291185 0.0005
 0.958288 -0.150671  0.123719 -0.186816 0.0005
0.952099 -0.15852 0.101983 -0.113279 0.0005
  1.01597 -0.133631  0.113663 0.239254 0.0005
  1.01721 -0.137252  0.115075 0.26981 0.0005
  1.01434 -0.136701  0.117373 0.248429 0.0005
 0.971828 -0.152766  0.125221 -0.120722 0.0005
 0.981838 -0.125457  0.122127 0.0193318 0.0005
 0.975569 -0.133173  0.112746 -0.058766 0.0005
 0.988443 -0.120034  0.102723 0.0896094 0.0005
 0.981218 -0.153997  0.119817 -0.0987154 0.0005
  1.01159 -0.148495  0.096225 0.324212 0.0005
 0.992571 -0.134829  0.130526 0.248462 0.0005
 0.986779 -0.129881  0.118863 0.00503292 0.0005
 0.983715 -0.133478  0.115779 0.000268237 0.0005
 0.989315 -0.142737  0.137526 0.282402 0.0005
  1.0161 -0.13617 0.114029 0.263244 0.0005
 0.984846 -0.130111  0.123659 0.190227 0.0005
 0.974763 -0.140994  0.122309 0.100044 0.0005
 0.994111 -0.155172  0.095829 0.142481 0.0005
 0.985708 -0.113078  0.119048 0.0739232 0.0005
 0.978886 -0.138566  0.102431 -0.0118178 0.0005
 0.986075 -0.138813  0.138382 0.0769537 0.0005
 0.992014 -0.150119  0.122665 0.0464743 0.0005
 0.972661 -0.158593  0.115589 0.149378 0.0005
 0.979239 -0.148207   0.12388 0.0214263 0.0005
 0.977149 -0.141623  0.109833 0.223808 0.0005
0.978846 -0.12353 0.121397 -0.0445816 0.0005
 0.963549 -0.152145  0.121465 0.175687 0.0005
 0.974561 -0.142652  0.119808 -0.0459193 0.0005
  0.98139 -0.142887 0.0963844 0.0936489 0.0005
 0.976301 -0.142335  0.116578 0.0302452 0.0005
 0.983348 -0.150965  0.121447 0.129366 0.0005
 0.977609 -0.137744  0.123904 0.0746322 0.0005
  0.97317 -0.146592  0.104206 0.0613293 0.0005
 0.975296 -0.129206  0.126704 -0.267506 0.0005
 0.976571 -0.131001  0.127095 -0.0481292 0.0005
 0.985919 -0.128085  0.124182 0.18783 0.0005
 0.955251 -0.150775  0.123187 0.214735 0.0005
 0.975337 -0.142667  0.119187 0.0775271 0.0005
 0.961195 -0.167828 0.0968318 -0.0594132 0.0005
 0.976735 -0.115526  0.126636 -0.184591 0.0005
  0.987433 -0.0716324   0.112461 0.185136 0.0005
 0.976076 -0.141204  0.106021 0.136366 0.0005
  0.98553  -0.15782 0.0978093 0.0631954 0.0005
 0.971372 -0.158929  0.116753 0.166706 0.0005
 0.968014 -0.122188  0.124012 -0.196333 0.0005
 0.97343 -0.14816 0.109756 0.00345472 0.0005
0.993501 -0.14519 0.113499 0.022491 0.0005
  0.97539 -0.149061  0.124565 -0.107263 0.0005
 0.973597 -0.160045   0.12142 -0.149337 0.0005
  0.98136 -0.153231 0.0964476 0.0623092 0.0005
 0.962262 -0.150966  0.122421 0.193709 0.0005
 0.957755 -0.148897  0.109507 0.0850608 0.0005
 0.982379 -0.135601   0.13068 0.0286546 0.0005
  0.996275 -0.0702674  0.0950351 0.143812 0.0005
 0.998025 -0.127793  0.101746 0.273169 0.0005
   0.9688 -0.151369  0.102067 0.151364 0.0005
 0.991049 -0.129624  0.123982 0.161489 0.0005
  0.97691 -0.125634  0.128916 -0.148408 0.0005
 0.991835 -0.131308  0.123246 -0.0241956 0.0005
 0.971789 -0.127056  0.129249 -0.262205 0.0005
 0.981121 -0.144121  0.145531 0.153725 0.0005
 0.973604 -0.116173  0.119855 -0.198149 0.0005
 0.964159 -0.152024 0.0981982 0.012913 0.0005
 0.972862 -0.151861  0.110562 0.179172 0.0005
  0.99186 -0.130598  0.110191 0.205786 0.0005
 0.978228 -0.141157  0.119724 0.0813573 0.0005
 0.967423 -0.152589  0.100658 0.0318887 0.0005
0.977353 -0.13157 0.118534 0.0907517 0.0005
 0.983645 -0.118589  0.131516 -0.11999 0.0005
 0.956968 -0.164528  0.106703 -0.0568435 0.0005
 0.972643 -0.143612  0.116624 0.305658 0.0005
 0.962764 -0.152712  0.119739 0.000401302 0.0005
  1.00303 -0.143076  0.127768 0.259335 0.0005
0.957861 -0.15555 0.126206 0.045455 0.0005
 0.98466 -0.14327 0.141026 0.203754 0.0005
  0.95796 -0.151175  0.122325 -0.171819 0.0005
 0.970323 -0.149654  0.114148 0.180003 0.0005
0.988561 -0.12358 0.119109 0.130529 0.0005
 0.990779 -0.147509   0.11298 0.064593 0.0005
 0.993986 -0.120617   0.11696 -0.00117399 0.0005
 0.997264 -0.142832  0.118878 0.0284797 0.0005
 0.986057 -0.136744    0.1099 0.116215 0.0005
 0.966711 -0.165093   0.11386 0.163201 0.0005
  0.97357  -0.14507 0.0991754 0.0336961 0.0005
 0.983616 -0.144606  0.135071 0.0700829 0.0005
 0.973288 -0.149929  0.120224 0.265827 0.0005
 0.976323 -0.149071  0.121889 0.234841 0.0005
 0.949218 -0.156121  0.103169 -0.0144596 0.0005
   1.00361 -0.0874965   0.103456 0.0729387 0.0005
 0.971724 -0.145477  0.129093 -0.101259 0.0005
  1.01277 -0.141375  0.124981 0.40942 0.0005
  1.01435 -0.136561  0.125731 0.414399 0.0005
 0.951905 -0.157075 0.0991356 -0.114829 0.0005
 0.962342 -0.147445  0.116066 -0.0641095 0.0005
  1.01043 -0.148759 0.0926123 0.323993 0.0005
 0.967558 -0.115928  0.117837 -0.234359 0.0005
 0.957215 -0.155554  0.124693 -0.138718 0.0005
  0.97679 -0.113479  0.111535 -0.218461 0.0005
 0.998456 -0.137676  0.120926 0.0781823 0.0005
 0.979724 -0.120858  0.121213 -0.0170626 0.0005
 0.979767 -0.165118  0.114912 0.0631517 0.0005
 0.957638 -0.162013  0.107057 -0.0376418 0.0005
 0.976726 -0.142226   0.11133 0.2121 0.0005
 1.00134 -0.14985 0.111609 0.308447 0.0005
 0.980526 -0.135301  0.114448 0.0486089 0.0005
 0.976914 -0.163588  0.110796 0.145713 0.0005
  1.01479 -0.141081  0.126088 0.408346 0.0005
 0.981912 -0.154235  0.122694 0.249743 0.0005
 0.979995 -0.153941  0.116049 -0.0917049 0.0005
   1.0036 -0.139936 0.0991291 0.341096 0.0005
 0.992222 -0.120634  0.119182 -0.017305 0.0005
0.985721 -0.14416 0.141134 0.185428 0.0005
0.988907 -0.16502 0.106707 0.114809 0.0005
 0.997832 -0.142879  0.126554 0.256612 0.0005
 0.972925 -0.124328  0.115294 -0.183754 0.0005
 0.978741 -0.121752  0.121694 -0.0301683 0.0005
  1.00551 -0.117098   0.11604 0.291861 0.0005
 0.953611 -0.158692 0.0986175 -0.151232 0.0005
 0.982154 -0.141538  0.131301 0.112887 0.0005
 0.972885 -0.145718   0.11911 -0.0951411 0.0005
 1.00011 -0.14498 0.100747 0.335869 0.0005
 0.958092 -0.151991  0.119115 0.0940392 0.0005
  1.00131 -0.142001 0.0967912 0.333813 0.0005
 0.986208 -0.111296  0.121144 0.0902378 0.0005
  0.994533 -0.0733596  0.0970926 0.153767 0.0005
 0.966045 -0.150334  0.099047 0.0273982 0.0005
 0.969994 -0.137881  0.125537 -0.0526019 0.0005
 0.969952 -0.153501 0.0950565 0.00583002 0.0005
 0.965852 -0.105417  0.105407 -0.416576 0.0005
 0.981101 -0.131126  0.118069 0.0821014 0.0005
 0.991193 -0.131205  0.107449 0.211829 0.0005
 0.975241 -0.142321  0.117644 0.145996 0.0005
  0.98593 -0.107918  0.106759 -0.01896 0.0005
0.965373 -0.15854 0.116998 -0.0397714 0.0005
 0.963655 -0.149567  0.096445 0.0326936 0.0005
 0.981054 -0.139509  0.115241 0.000545434 0.0005
 0.993912 -0.134085  0.131147 0.263852 0.0005
 0.97381 -0.11217 0.107935 -0.259549 0.0005
 0.975129 -0.124302  0.117275 -0.143335 0.0005
 0.962749 -0.150042  0.113297 -0.0411806 0.0005
 0.970856 -0.157046 0.0944398 -0.000758117 0.0005
 0.971361 -0.125089  0.116156 -0.170178 0.0005
 0.975901 -0.148561  0.102126 0.0650436 0.0005
 0.973786 -0.144226 0.0999282 0.0235416 0.0005
0.973726  -0.1423 0.121182 -0.0146353 0.0005
 0.982007 -0.136384  0.115116 0.201496 0.0005
 0.962539 -0.147915  0.122086 -0.0679491 0.0005
 0.976345 -0.144572  0.108937 0.235353 0.0005
  1.00653 -0.154486  0.105886 0.331155 0.0005
 0.981956 -0.123004  0.127728 0.029779 0.0005
  0.96483 -0.153253  0.097352 0.0217202 0.0005
 0.976828 -0.155315  0.122321 0.335916 0.0005
 0.985687 -0.128342  0.101006 0.110519 0.0005
 0.994182 -0.155565  0.101009 0.269512 0.0005
 0.980693 -0.130061  0.119591 0.0674323 0.0005
 0.976726 -0.138651  0.123686 -0.0333493 0.0005
 0.974526 -0.140729  0.122985 -0.0593695 0.0005
  0.98063 -0.123641  0.128441 0.0253625 0.0005
 0.950525 -0.158313  0.103376 -0.106055 0.0005
 0.978433 -0.154711  0.130563 0.105795 0.0005
 0.962991 -0.149683  0.120996 0.24047 0.0005
0.985679 -0.13605 0.113283 0.330392 0.0005
 0.989984 -0.127913  0.115144 0.156649 0.0005
 0.989444 -0.123792  0.103115 0.113142 0.0005
 0.990856 -0.118711  0.123491 0.0761756 0.0005
 0.980527 -0.143412  0.115746 0.276281 0.0005
 0.982965 -0.142633  0.134216 0.100713 0.0005
 0.961592 -0.140646  0.117929 -0.152083 0.0005
 0.96315 -0.15085 0.104651 -0.0265877 0.0005
0.977175 -0.11304 0.109985 -0.162256 0.0005
 0.974189 -0.143683   0.12159 0.13372 0.0005
 0.978738 -0.130471  0.103874 -0.0140423 0.0005
 0.971378 -0.149873  0.131434 -0.118437 0.0005
 0.999192 -0.153244  0.125904 0.21958 0.0005
  0.95936 -0.158275  0.104333 -0.121299 0.0005
  0.96995 -0.150596  0.128967 0.183231 0.0005
  0.96133 -0.156163  0.112523 0.0877712 0.0005
 0.980888 -0.108322  0.118411 0.050233 0.0005
 0.969764 -0.144746  0.124884 0.205987 0.0005
 0.984581 -0.115006  0.125329 0.0692977 0.0005
 0.993702 -0.121771  0.119866 0.00710957 0.0005
 0.965572 -0.150304 0.0993447 0.0756514 0.0005
 0.979154 -0.135115  0.132498 0.0539502 0.0005
0.986219 -0.10255 0.107268 -0.0109842 0.0005
 0.973354 -0.149908  0.118833 0.284209 0.0005
 0.968143 -0.150069  0.116914 0.158425 0.0005
 0.967137 -0.153589  0.105081 0.170917 0.0005
  1.00567 -0.114913   0.11712 0.189558 0.0005
 0.994215 -0.111007  0.121787 0.0433976 0.0005
 0.994814 -0.131637  0.125046 0.0312275 0.0005
 0.981394 -0.155272  0.123083 -0.0536475 0.0005
  0.97457 -0.147596  0.112535 0.0400324 0.0005
 0.973949 -0.156057  0.124326 0.0239908 0.0005
 0.986043 -0.152384  0.124096 0.120576 0.0005
  1.00307 -0.114286  0.119051 0.185591 0.0005
 0.996545 -0.163257  0.101112 0.174293 0.0005
0.976237 -0.14297  0.11021 0.0393051 0.0005
 0.978163 -0.157554  0.119599 -0.112155 0.0005
 0.990804 -0.109394  0.104183 -0.0276414 0.0005
  1.00252 -0.111649  0.118241 -0.00359954 0.0005
 0.969526 -0.169688  0.097885 -0.048895 0.0005
 0.984418 -0.112382  0.115729 -0.190687 0.0005
 0.947439 -0.151126  0.107823 -0.261359 0.0005
 0.982167 -0.141064  0.115831 -0.00993902 0.0005
 0.979313 -0.144232  0.126619 0.255568 0.0005
0.974818 -0.14626 0.104635 0.0434494 0.0005
 0.983182 -0.138518  0.111522 -0.0544356 0.0005
0.988461 -0.1649 0.10948 0.0887832 0.0005
 0.948013 -0.157548  0.103074 -0.101601 0.0005
 0.984756 -0.143453  0.137385 0.289986 0.0005
 0.971378 -0.120868  0.117102 -0.21594 0.0005
 0.987764 -0.152561  0.111026 0.0597442 0.0005
 0.964198 -0.133157  0.122935 -0.296215 0.0005
  1.01535 -0.138211  0.123129 0.420785 0.0005
0.997215 -0.14088 0.119427 0.039532 0.0005
 0.958728 -0.152742  0.129867 0.0655796 0.0005
 0.982513 -0.127885  0.117408 0.0152311 0.0005
 0.989841 -0.147995  0.123538 0.0621914 0.0005
 0.976501 -0.125895  0.121053 -0.0372977 0.0005
  1.00225 -0.143756  0.126587 0.248482 0.0005
 0.966423 -0.146382  0.110229 0.0855525 0.0005
  0.97974 -0.156995 0.0928778 0.144395 0.0005
 0.989668 -0.166076   0.10586 0.092411 0.0005
 0.984298 -0.123962  0.128038 0.0210583 0.0005
 0.977279 -0.165132  0.116076 0.0650207 0.0005
 0.988666 -0.129722  0.114525 0.163602 0.0005
 0.976001 -0.141521  0.120707 -0.031648 0.0005
  0.98052 -0.117349  0.130249 -0.00088287 0.0005
 0.978875 -0.132134  0.128287 -0.0512688 0.0005
 0.970813 -0.142493  0.101169 0.0311717 0.0005
0.982159 -0.14197 0.113147 -0.00629233 0.0005
  0.9863 -0.12671 0.142986 0.077384 0.0005
  0.98308 -0.151524  0.128974 0.0993117 0.0005
 0.992234 -0.158341 0.0971513 0.148817 0.0005
 0.977067 -0.139057  0.110967 0.0427136 0.0005
 0.981011 -0.132522  0.112661 0.0396456 0.0005
 0.969638 -0.148419  0.126851 0.182691 0.0005
 0.974277 -0.144293   0.11836 0.126028 0.0005
 0.985414 -0.150546  0.116632 0.0395048 0.0005
 0.976089 -0.135784  0.125411 0.0598116 0.0005
 0.973306 -0.153338  0.094162 -0.0175843 0.0005
0.983374 -0.14245 0.116722 -0.00356951 0.0005
 0.989298 -0.135141  0.127311 -0.0478935 0.0005
 0.996507 -0.141713  0.117652 0.0343157 0.0005
 0.993515 -0.155969  0.100171 0.262098 0.0005
 0.980695 -0.143061  0.130399 0.167481 0.0005
 0.986281 -0.118028  0.129397 -0.129594 0.0005
 0.981061 -0.161326  0.116372 0.193733 0.0005
 0.995696 -0.129513  0.102104 0.266383 0.0005
0.971562 -0.16002 0.115272 0.159698 0.0005
 0.950057 -0.159987  0.100052 -0.132686 0.0005
  1.00004 -0.113786   0.13485 0.3319 0.0005
 0.998512 -0.162201 0.0976401 0.161456 0.0005
  0.98412 -0.151613  0.123219 0.0653045 0.0005
 0.965226 -0.159835  0.108455 0.0353806 0.0005
0.997916 -0.14162 0.119589 0.045839 0.0005
 0.984694 -0.143325  0.137467 0.0746874 0.0005
0.987338 -0.14679 0.104906 0.268917 0.0005
 0.989697 -0.145359  0.103518 0.29984 0.0005
 0.967983 -0.151458 0.0955677 0.124859 0.0005
 0.992175 -0.123437  0.117401 -0.00654984 0.0005
 0.974104 -0.157337   0.13149 0.022841 0.0005
 0.974732 -0.145749  0.105803 0.0631437 0.0005
 0.965553 -0.146278  0.118396 -0.0880346 0.0005
 0.969857 -0.166243  0.103394 -0.0707991 0.0005
 0.982736 -0.141726  0.111011 0.0117676 0.0005
 0.969358 -0.144906  0.131454 -0.0381266 0.0005
 0.957438 -0.155579  0.126896 0.0133706 0.0005
 0.978348 -0.158766 0.0913399 0.167984 0.0005
  0.99154 -0.130333  0.124839 -0.0228646 0.0005
 0.956097 -0.147729  0.111012 -0.129941 0.0005
 0.995689 -0.151369  0.105193 0.202567 0.0005
 0.960866 -0.155179  0.127938 0.0459641 0.0005
 0.954345 -0.149261  0.112457 -0.175247 0.0005
 0.997496 -0.160277 0.0990326 0.164197 0.0005
 0.991102 -0.121308   0.12006 0.0714549 0.0005
  1.00535 -0.157021  0.104517 0.317356 0.0005
 0.976245 -0.145284  0.112101 0.0479134 0.0005
 0.983182 -0.129823  0.128727 0.105356 0.0005
 0.970011 -0.149123  0.118977 -0.0790572 0.0005
0.982088 -0.13832 0.109651 0.0771189 0.0005
 0.968458 -0.170033 0.0980105 -0.0384318 0.0005
 0.996414 -0.111206  0.119598 0.0629076 0.0005
 0.981966 -0.139218   0.14443 0.133437 0.0005
 0.979031 -0.143739  0.114899 0.279343 0.0005
 0.981167 -0.133759  0.123888 -0.0316049 0.0005
 0.974844 -0.153604  0.123722 0.323545 0.0005
 0.968923 -0.136732  0.114494 -0.0722519 0.0005
  0.99724 -0.137765  0.115865 0.193647 0.0005
 0.973451 -0.121303  0.118103 -0.16988 0.0005
 0.986509 -0.132981  0.124678 0.165004 0.0005
 0.988346 -0.167098  0.106943 0.0898972 0.0005
 0.978188 -0.144914 0.0974877 0.172999 0.0005
 0.964258 -0.144986   0.11597 -0.0495466 0.0005
 0.978793 -0.154206   0.12314 0.227167 0.0005
 0.989917 -0.154466  0.115994 0.241375 0.0005
   0.9734 -0.137667  0.119404 0.00287242 0.0005
 0.974028 -0.155645  0.122251 0.2384 0.0005
 0.981436 -0.142172  0.114065 0.0234709 0.0005
 0.970315 -0.134383  0.121944 -0.1621 0.0005
 0.981443 -0.151592  0.114691 0.29662 0.0005
  0.97513 -0.149122  0.126922 -0.13186 0.0005
  1.00571 -0.115878  0.119498 0.312205 0.0005
 0.969198 -0.129918  0.126713 -0.186394 0.0005
 0.992444 -0.145805  0.117242 0.101776 0.0005
 0.983916 -0.151041  0.129154 0.15245 0.0005
  0.97536 -0.163732  0.121914 0.175767 0.0005
 0.981522 -0.142911  0.119141 -0.0405157 0.0005
 0.980715 -0.130625  0.118424 -0.0776482 0.0005
0.985392 -0.12754 0.119228 0.0267392 0.0005
0.980676 -0.15483 0.129762 0.0675425 0.0005
 0.994662 -0.116625    0.1217 -0.0114218 0.0005
 0.979633 -0.157941  0.123593 0.182543 0.0005
 0.982038 -0.110286  0.114364 -0.00336148 0.0005
 0.985358 -0.111143   0.11964 0.0886552 0.0005
 0.978634 -0.149555  0.122287 0.256301 0.0005
  0.981068 -0.0970561  0.0954421 -0.0864596 0.0005
 0.989753 -0.127789  0.122442 0.175144 0.0005
 0.981247 -0.139503  0.133486 0.107451 0.0005
 0.990511 -0.146919  0.131809 0.0561492 0.0005
 0.982119 -0.128555  0.117914 -0.0871584 0.0005
 0.969692 -0.149842  0.118429 -0.0232539 0.0005
 0.968887 -0.160075    0.1197 -0.18056 0.0005
 0.982828 -0.120066  0.131781 -0.0221544 0.0005
0.983958 -0.11353 0.126848 0.0674629 0.0005
 0.959968 -0.157846  0.104851 -0.11453 0.0005
  0.97868 -0.134088  0.120182 -0.00231636 0.0005
   1.00378 -0.0896649   0.100839 0.0898748 0.0005
 0.975456 -0.142774  0.108958 0.193905 0.0005
  0.96267 -0.145363  0.115002 -0.0341905 0.0005
 0.980667 -0.157086 0.0995076 0.093754 0.0005
 0.968201 -0.121597  0.114648 -0.181942 0.0005
 0.981097 -0.145071  0.108563 0.224938 0.0005
 0.992724 -0.109778  0.123049 0.0618373 0.0005
 0.984865 -0.130294  0.125856 0.0884848 0.0005
 0.983327  -0.14224 0.0988589 0.107353 0.0005
 0.983647 -0.126512  0.126156 0.0311406 0.0005
 0.985483 -0.118059  0.127899 0.065849 0.0005
 0.968469 -0.150598 0.0958734 0.122464 0.0005
 0.967615 -0.152571  0.120984 0.157648 0.0005
   0.9757 -0.138822  0.123664 0.0900391 0.0005
 0.974068 -0.147257  0.130956 -0.0812224 0.0005
 0.986801 -0.141177   0.11769 0.0230424 0.0005
  0.94691 -0.158436  0.131675 -0.218088 0.0005
 0.990694 -0.129908   0.12558 0.0425886 0.0005
 0.990022 -0.107167 0.0997247 0.172129 0.0005
  1.00066 -0.113696   0.13448 0.315253 0.0005
 0.981631 -0.135063  0.113143 -0.0419963 0.0005
 0.982475 -0.150058  0.127128 0.101305 0.0005
 0.965476 -0.147657  0.123452 -0.103696 0.0005
 0.961723 -0.143197  0.130956 -0.190379 0.0005
 0.974423 -0.135969  0.100247 5.86027e-05 0.0005
 0.979968 -0.133761  0.124299 -0.0254392 0.0005
 0.983371 -0.104654   0.11234 0.0649145 0.0005
 0.983841 -0.136391  0.115054 -0.0308529 0.0005
 0.983715 -0.151185  0.127282 0.138659 0.0005
0.993655  -0.1206 0.113438 0.0995627 0.0005
0.984744 -0.14668 0.129612 0.178492 0.0005
 0.989207 -0.150974  0.129165 0.116283 0.0005
 0.973366 -0.144184  0.124053 -0.00786891 0.0005
 0.984232 -0.144523  0.139492 0.21218 0.0005
  0.98192 -0.142582  0.130891 0.10388 0.0005
 0.991059 -0.132318  0.112489 0.211701 0.0005
 0.947126 -0.151638  0.108401 -0.256377 0.0005
 0.981754 -0.150763  0.130822 0.125139 0.0005
 0.989317 -0.121394  0.104339 0.116135 0.0005
 0.974097 -0.158953  0.102523 0.131021 0.0005
 0.978646 -0.135179  0.116833 0.107631 0.0005
 0.971739 -0.150183  0.127521 -0.0959504 0.0005
 0.962285 -0.168362  0.102682 0.0268186 0.0005
 0.986703 -0.132315  0.120491 -0.0572674 0.0005
 0.980883 -0.134337  0.118244 0.0917194 0.0005
 0.970655 -0.147252  0.132404 -0.0333804 0.0005
 0.991202 -0.115819  0.121094 0.0319186 0.0005
 0.964835 -0.161387  0.103296 -0.0325981 0.0005
 0.983605 -0.137873  0.111617 0.211746 0.0005
 0.976102 -0.121102  0.135296 -0.0702572 0.0005
 0.976698 -0.152783  0.124702 0.340922 0.0005
 0.990895 -0.118946  0.121877 0.0602081 0.0005
0.978098 -0.14282 0.120222 0.0810242 0.0005
 0.960597 -0.125448  0.124773 -0.295197 0.0005
 0.952796 -0.163847  0.124556 -0.0440225 0.0005
 0.944662 -0.161298  0.129768 -0.225478 0.0005
 0.983764 -0.120676  0.130344 -0.0171874 0.0005
  1.00359 -0.140105  0.126341 0.24691 0.0005
 0.964748 -0.132219  0.123788 -0.293446 0.0005
  0.97077 -0.110761  0.117311 -0.318173 0.0005
   1.00283 -0.0870667   0.103302 0.0805332 0.0005
 0.972622 -0.144914  0.119792 -0.0171441 0.0005
 0.969217 -0.145159  0.127983 0.176665 0.0005
 0.988255 -0.110796  0.103691 -0.0162102 0.0005
 0.974622 -0.159958  0.122325 0.195408 0.0005
 0.983657 -0.148058  0.128537 0.157369 0.0005
 0.951963 -0.160929  0.102686 -0.119069 0.0005
  0.996705 -0.0928161  0.0855798 0.268357 0.0005
 0.971051 -0.148203  0.129563 -0.105829 0.0005
 0.987293 -0.154835  0.113464 0.0573325 0.0005
  1.01408 -0.138681  0.124203 0.397767 0.0005
 0.959274 -0.128631   0.12682 -0.303316 0.0005
 0.983528 -0.144524  0.140566 0.0640545 0.0005
   0.9689 -0.167279   0.09799 -0.046308 0.0005
 0.968187 -0.158371  0.122747 -0.0242424 0.0005
 0.991772 -0.120454   0.12652 0.0732536 0.0005
0.990145 -0.14518 0.112135 0.0245262 0.0005
 0.999857 -0.144056 0.0964444 0.338077 0.0005
 0.988281 -0.130022  0.124912 0.0280254 0.0005
 0.983981 -0.110725  0.119271 0.0797143 0.0005
 0.991445 -0.148032  0.117967 0.133671 0.0005
  0.97888 -0.130701  0.127463 -0.0882476 0.0005
 0.985534 -0.152213  0.117761 0.160493 0.0005
 0.963374 -0.128616  0.123863 -0.297045 0.0005
 0.960747 -0.139448  0.116133 -0.162112 0.0005
 0.990908 -0.149806  0.120216 0.115752 0.0005
0.966003 -0.16035   0.1235 0.182888 0.0005
 0.988614 -0.128506  0.115273 0.176078 0.0005
 0.992527 -0.119002  0.120247 -0.0272378 0.0005
 0.962961 -0.163935  0.107873 0.0149935 0.0005
 0.990423 -0.106837 0.0981958 0.158291 0.0005
 0.984558 -0.134716  0.109626 0.0982017 0.0005
   1.00355 -0.0909215    0.10201 0.0760981 0.0005
  0.98631 -0.131441   0.10169 0.0945616 0.0005
 0.956909 -0.154161  0.126916 -0.00240011 0.0005
 0.963038 -0.166021 0.0978554 0.000127107 0.0005
 0.981593 -0.145334  0.114336 0.0204963 0.0005
  0.97263 -0.140459  0.118085 0.133838 0.0005
 0.985673 -0.149836  0.114735 0.161955 0.0005
 0.983764 -0.150814  0.126231 0.106289 0.0005
 0.990777 -0.112877  0.100988 0.16022 0.0005
 0.968621 -0.169513 0.0985418 -0.0360794 0.0005
 0.981002 -0.139535  0.132268 0.110732 0.0005
 0.988534 -0.126438  0.117835 0.0134116 0.0005
 0.959502 -0.158749  0.102743 -0.123244 0.0005
 1.01769 -0.13815 0.115242 0.25702 0.0005
 0.945824 -0.153215  0.128212 0.0666505 0.0005
 0.980205 -0.132648  0.116551 0.110888 0.0005
0.963189 -0.14202  0.13006 -0.187681 0.0005
  1.00295 -0.115877  0.119002 0.186554 0.0005
 0.999345 -0.151607  0.125359 0.234315 0.0005
0.986193 -0.11388 0.125701 0.0582106 0.0005
0.994109 -0.11255  0.11928 0.0590766 0.0005
 0.978593 -0.146681  0.107389 0.0504528 0.0005
 0.988046 -0.131856  0.121285 -0.0515975 0.0005
 0.905284 -0.154869  0.118167 -0.328677 0.0005
 0.978264 -0.134823  0.125599 -0.0573414 0.0005
 0.984124 -0.145444  0.136492 0.0614586 0.0005
 0.966821 -0.155242   0.13823 -0.0257725 0.0005
 0.987429 -0.132285  0.124155 0.175187 0.0005
 0.979773 -0.121344  0.122503 -0.0203049 0.0005
  0.97973 -0.152546  0.120946 0.0148335 0.0005
  1.00136 -0.150952  0.110892 0.293423 0.0005
    1.0066 -0.0980936   0.110267 0.171794 0.0005
 0.979305 -0.139047  0.101243 -0.00456707 0.0005
 0.973899 -0.143883  0.120729 0.116829 0.0005
 0.990148 -0.131993  0.125637 -0.000630209 0.0005
 0.965868 -0.152668  0.119492 0.180204 0.0005
 0.959119 -0.157947  0.102234 -0.128529 0.0005
 0.971759 -0.153643  0.116901 0.279512 0.0005
 0.982503 -0.137306  0.104923 0.0726325 0.0005
 0.989463 -0.122161  0.117501 0.118697 0.0005
 0.965025 -0.151727 0.0995597 0.0540452 0.0005
0.980767 -0.14428 0.128735 0.15158 0.0005
 0.962333 -0.152816  0.101133 0.0121351 0.0005
 0.977275 -0.141612  0.121447 0.0808463 0.0005
 0.985276 -0.132574  0.131314 0.0705408 0.0005
 0.971119 -0.151653  0.119733 -0.0446166 0.0005
0.966255 -0.15839 0.118953 -0.0374648 0.0005
 0.974899 -0.156636  0.131085 0.00573814 0.0005
0.981012 -0.13094 0.118478 0.10455 0.0005
 0.985975 -0.123055  0.127013 -0.117112 0.0005
 0.979132 -0.136923  0.100248 0.0119109 0.0005
 0.968249 -0.144056  0.122328 -0.079229 0.0005
 0.983028 -0.137799  0.113366 0.217825 0.0005
 0.987583 -0.154607  0.126182 0.114366 0.0005
 0.982934 -0.144456  0.141204 0.0661024 0.0005
 0.961485 -0.152966  0.099866 0.00956695 0.0005
   0.9695 -0.170674 0.0969318 -0.0355354 0.0005
  0.96857 -0.158917  0.119205 -0.0307619 0.0005
 0.982237 -0.137655  0.116281 0.201748 0.0005
 0.991749 -0.121322  0.115976 -0.0160914 0.0005
 0.983052 -0.135778  0.114065 -0.0132814 0.0005
   1.0151 -0.135516  0.114037 0.258114 0.0005
 0.990496 -0.111999  0.121433 0.020704 0.0005
 0.972191 -0.157464   0.11615 0.184082 0.0005
 0.974024 -0.155472   0.10305 0.148848 0.0005
 0.950454 -0.161845  0.103685 -0.108017 0.0005
0.972586 -0.15059 0.119791 0.280997 0.0005
  0.96862 -0.162758  0.109903 0.07663 0.0005
  0.98731 -0.137882  0.115022 0.316639 0.0005
 0.958688 -0.164389  0.104738 -0.0592428 0.0005
 0.955895 -0.153761  0.127808 0.0165391 0.0005
 0.985863 -0.151682  0.113977 0.159021 0.0005
 0.983292 -0.108501  0.109971 -0.00129904 0.0005
  0.98732 -0.114623  0.128245 0.0625878 0.0005
 0.961971 -0.154806  0.123546 0.182648 0.0005
  1.01567 -0.133388  0.116018 0.242075 0.0005
 0.984312 -0.146176  0.139207 0.0528506 0.0005
 0.998414 -0.126915  0.104515 0.283696 0.0005
  0.98994 -0.128043  0.113117 0.139249 0.0005
  0.95138 -0.156668  0.101062 -0.13401 0.0005
 1.00146 -0.11249 0.118796 -0.00945787 0.0005
 0.957458 -0.153475  0.111547 -0.225441 0.0005
 0.978321 -0.138549   0.13207 0.13857 0.0005
0.961867 -0.16444 0.106848 0.0190142 0.0005
  0.98866 -0.130124  0.114595 0.139246 0.0005
 0.972526 -0.158047  0.116587 0.184432 0.0005
 0.969379 -0.148701  0.117501 -0.0707312 0.0005
 0.961669 -0.139742  0.118605 -0.15342 0.0005
 0.980089 -0.164738  0.116769 0.058806 0.0005
 0.976858 -0.142098  0.105839 0.176877 0.0005
0.950005 -0.14457 0.125106 -0.367854 0.0005
 0.982598 -0.123614  0.128367 0.0212682 0.0005
 0.976869 -0.143271  0.104676 0.173051 0.0005
0.997616 -0.14459 0.126054 0.237652 0.0005
0.965836 -0.14878 0.108863 -0.0311499 0.0005
 0.994811 -0.124321  0.114552 0.144377 0.0005
 0.975083 -0.141659  0.119962 -0.041243 0.0005
 0.967595 -0.112701  0.120842 -0.234467 0.0005
0.977152 -0.13133 0.128119 -0.054851 0.0005
 0.982397 -0.153051  0.126017 0.247296 0.0005
 0.977038 -0.131933  0.129337 -0.0801318 0.0005
 0.973906 -0.152015  0.107894 0.166247 0.0005
   0.99561 -0.0926295  0.0829226 0.266043 0.0005
  1.00181 -0.112626  0.132495 0.331659 0.0005
 0.953197 -0.155193  0.133452 0.286279 0.0005
 0.989003 -0.112908  0.108516 0.110103 0.0005
 0.987705 -0.128435  0.125518 0.179324 0.0005
 0.973547 -0.143583  0.119383 0.131852 0.0005
 0.986566 -0.151611  0.115923 0.0315389 0.0005
 0.948207 -0.150698  0.107179 -0.269797 0.0005
 0.962705 -0.153704  0.121358 0.00268406 0.0005
 0.975239 -0.123813  0.118071 -0.165824 0.0005
 0.967099 -0.121092  0.123858 -0.249788 0.0005
 0.984449 -0.120411  0.129459 -0.0125451 0.0005
 0.999222 -0.141537 0.0975808 0.355957 0.0005
 0.970097 -0.160629  0.114805 0.151603 0.0005
 0.992292 -0.137466  0.130052 0.280802 0.0005
 0.955937 -0.152931  0.124762 -0.139621 0.0005
 0.963462 -0.159141  0.111436 -0.120247 0.0005
  0.97913 -0.130976  0.116704 0.0837568 0.0005
 0.973608 -0.130775  0.131303 -0.260457 0.0005
 0.959055 -0.154534  0.128987 0.00483596 0.0005
 0.971454 -0.144963   0.11889 -0.0917192 0.0005
 0.993895 -0.133316  0.107605 0.229616 0.0005
 0.983241 -0.124468  0.118614 0.0268386 0.0005
 0.954651 -0.147611  0.111055 -0.131402 0.0005
0.985723 -0.11536 0.126706 0.0576322 0.0005
 0.994937 -0.132571  0.120808 0.0855765 0.0005
0.954304  -0.1479 0.109383 -0.128087 0.0005
   1.00454 -0.0886394   0.101461 0.080311 0.0005
  0.97828 -0.152472  0.127526 0.0925434 0.0005
  1.01197 -0.137081  0.122893 0.390317 0.0005
 0.978317 -0.131054  0.127887 -0.0522078 0.0005
 0.976077 -0.136676  0.103161 -0.00850187 0.0005
 0.973826 -0.123898  0.115556 -0.168416 0.0005
 0.979573 -0.153294   0.13077 0.0571097 0.0005
 0.996846 -0.133043  0.119199 0.0714258 0.0005
 0.989469 -0.113855  0.107677 0.163038 0.0005
  0.98558 -0.128415  0.126375 0.0988154 0.0005
 0.956741 -0.154043  0.128585 0.00734818 0.0005
 0.971892 -0.152458  0.116237 0.179579 0.0005
 0.973777 -0.141882  0.122828 0.143384 0.0005
 0.969763 -0.111102  0.116664 -0.309194 0.0005
0.991255 -0.11993 0.123107 0.0826724 0.0005
 0.982827 -0.145355  0.128914 0.138213 0.0005
 0.970463 -0.145271  0.132596 -0.0274573 0.0005
 0.971388 -0.120317   0.11864 -0.216432 0.0005
 0.958337 -0.159544  0.110301 -0.0935204 0.0005
0.972439 -0.15779 0.101716 0.131539 0.0005
 0.975329 -0.118192  0.119334 -0.191664 0.0005
  0.97379 -0.138836  0.122513 0.011446 0.0005
 0.992447 -0.119203  0.119048 -0.0325872 0.0005
  0.97441 -0.117736  0.119695 -0.207518 0.0005
 0.984314 -0.109668  0.120044 0.0641729 0.0005
 0.987343 -0.152043  0.126325 0.118976 0.0005
 0.996578 -0.142434  0.118333 0.0593611 0.0005
 0.997621 -0.151833  0.129083 0.2036 0.0005
 0.973505 -0.139235  0.122185 0.0744878 0.0005
 0.984934 -0.110613  0.119303 0.0627961 0.0005
 0.976201 -0.131561  0.115226 -0.0529425 0.0005
 0.980353 -0.136296  0.119379 0.0820951 0.0005
 0.980923 -0.108273  0.111438 -0.0200436 0.0005
 0.979388 -0.129216  0.128837 -0.0605429 0.0005
   0.9576 -0.153227  0.128958 -0.00413449 0.0005
 0.975932 -0.145575  0.105677 0.0694161 0.0005
 0.961509 -0.141279  0.130761 -0.178072 0.0005
  0.98159 -0.156281 0.0965642 0.0620785 0.0005
 0.982142 -0.127738  0.128045 -0.0249027 0.0005
 0.978328 -0.141821  0.115466 0.0537475 0.0005
 0.964801 -0.146591  0.120111 -0.0971254 0.0005
 0.977032 -0.144229  0.126297 -0.162673 0.0005
 0.971813 -0.110708  0.118107 -0.333825 0.0005
 0.965803 -0.169733 0.0972887 -0.034118 0.0005
 0.957747 -0.127364  0.123781 -0.322533 0.0005
 0.970699 -0.138406  0.111403 -0.0632066 0.0005
  0.97142 -0.108935  0.122203 -0.490788 0.0005
 0.974036 -0.152981  0.125292 -0.123049 0.0005
 0.953406 -0.149349  0.114147 -0.230906 0.0005
 0.983179 -0.115542  0.127929 0.0161952 0.0005
 0.978222 -0.155192  0.122841 0.274782 0.0005
 0.977975 -0.130609  0.127473 -0.0957896 0.0005
 0.974689 -0.148101  0.113702 0.0484891 0.0005
 0.950006 -0.151345  0.127409 -0.188894 0.0005
 0.943817 -0.150774  0.121041 0.0335295 0.0005
  1.00035 -0.142503  0.128969 0.258951 0.0005
 0.952123 -0.149038  0.113733 -0.209167 0.0005
 0.984334 -0.145459  0.141858 0.209487 0.0005
 0.980529 -0.132634  0.147112 0.0484807 0.0005
 0.977269 -0.131185  0.113421 -0.0854498 0.0005
 0.946116 -0.150419  0.106733 -0.168911 0.0005
 0.965314 -0.144671  0.115075 -0.0213685 0.0005
 0.963767 -0.156145  0.136488 0.00223725 0.0005
 0.925262 -0.162205  0.109452 -0.185827 0.0005
 0.983702 -0.145087  0.143366 0.185085 0.0005
 0.987191 -0.149623  0.130379 0.168827 0.0005
 0.973453 -0.143963  0.117288 0.316991 0.0005
 0.953428 -0.148212  0.113979 -0.207601 0.0005
  1.00259 -0.118784  0.122641 0.181717 0.0005
 0.989916 -0.124127    0.1061 0.104706 0.0005
  0.97459 -0.158153   0.12565 0.202823 0.0005
  1.01245 -0.138871  0.123639 0.404245 0.0005
  1.00271 -0.113143  0.117391 0.172526 0.0005
 0.989071 -0.136783  0.106426 0.133717 0.0005
 0.976109 -0.141335  0.123092 0.0861644 0.0005
 0.988365 -0.167424   0.10852 0.106932 0.0005
 0.976628 -0.139695  0.121468 -0.0398409 0.0005
0.993039 -0.12081 0.119908 0.00115643 0.0005
 0.986699 -0.117109  0.107817 0.141962 0.0005
 0.972724 -0.143941  0.105226 0.0267413 0.0005
 0.987836 -0.128832  0.125664 0.194805 0.0005
 0.970717 -0.115635  0.118913 -0.249688 0.0005
 0.969206 -0.153415  0.102775 0.148404 0.0005
 0.986725 -0.160014 0.0980181 0.0556022 0.0005
 0.985734 -0.105846  0.108968 0.00275259 0.0005
  0.95257 -0.157536   0.10236 -0.0449914 0.0005
 0.985441 -0.114251  0.127824 0.0616841 0.0005
 0.990104 -0.123308  0.116822 0.00326254 0.0005
 0.985421 -0.143906  0.139866 0.192056 0.0005
  0.99039 -0.129089   0.12224 0.173498 0.0005
 0.974796 -0.141552  0.104562 0.142311 0.0005
0.972345 -0.14346 0.101164 0.0302636 0.0005
 0.976491 -0.132195  0.111981 -0.0708371 0.0005
 0.981451 -0.150412  0.117876 0.272541 0.0005
 0.963967 -0.129072  0.122865 -0.293481 0.0005
 0.98403 -0.14657  0.12962 0.147029 0.0005
0.964526  -0.1525 0.096806 0.0150627 0.0005
 0.977619 -0.130696  0.127942 -0.0656613 0.0005
 0.978264 -0.153198  0.121583 -0.129864 0.0005
 0.967095 -0.102372  0.103543 -0.331894 0.0005
 0.974748 -0.144783  0.109259 0.224616 0.0005
  1.00504 -0.117067  0.123697 0.171004 0.0005
  0.96694 -0.168927 0.0978015 -0.0194837 0.0005
 0.972946 -0.157051 0.0919052 0.0161509 0.0005
 0.994985 -0.162909 0.0984622 0.187437 0.0005
 0.972312 -0.157676  0.117901 0.182267 0.0005
 0.960313 -0.151217  0.122241 0.239402 0.0005
0.966737 -0.16146 0.123274 -0.0222843 0.0005
 0.977554 -0.144593  0.125232 0.0397492 0.0005
 0.995793 -0.155676  0.101805 0.258375 0.0005
 0.964917 -0.153827  0.135366 -0.0018913 0.0005
 0.982443 -0.147179  0.136451 0.111372 0.0005
 0.974823 -0.117668  0.120554 -0.199948 0.0005
 0.956536 -0.150199  0.123273 0.207177 0.0005
 0.975127 -0.144168  0.109757 0.216754 0.0005
 0.964151 -0.152524 0.0965696 0.00881923 0.0005
 0.977779 -0.137046  0.133568 0.0709753 0.0005
0.984382 -0.11995 0.127839 -0.121702 0.0005
 0.959709 -0.145583  0.120191 0.0661996 0.0005
  0.98456 -0.126837  0.140303 0.0836892 0.0005
 0.982355 -0.113236  0.120622 -0.241006 0.0005
 0.975549 -0.142431  0.123084 0.0803434 0.0005
 0.964101 -0.150075  0.102353 -0.0557633 0.0005
 0.977351 -0.128557  0.110509 -0.0623912 0.0005
 0.987072 -0.123818  0.126367 -0.111289 0.0005
 0.987858 -0.107359  0.121087 0.138344 0.0005
0.981455 -0.16196 0.118051 0.180905 0.0005
 0.969628 -0.111997  0.117247 -0.32317 0.0005
 0.975399 -0.151772  0.126336 -0.110148 0.0005
0.970795 -0.14755 0.130103 -0.108093 0.0005
 0.962738 -0.152191       0.1 0.0599782 0.0005
 0.954968 -0.157519 0.0982351 -0.111323 0.0005
 0.974102 -0.138975  0.123493 -0.0613116 0.0005
  0.98244 -0.151487  0.114903 0.272852 0.0005
 0.965111 -0.154733  0.134217 0.00904714 0.0005
 0.996319 -0.139827  0.115181 0.21625 0.0005
 0.985761 -0.127078  0.142027 0.0835295 0.0005
 1.01571 -0.13894 0.127163 0.437625 0.0005
  1.00385 -0.116515   0.11967 0.310712 0.0005
 0.972941 -0.147239  0.105091 0.059681 0.0005
 0.978322 -0.139404  0.102013 -0.000649162 0.0005
 0.971488 -0.151203  0.119706 -0.00699174 0.0005
 0.978209 -0.154713  0.123062 0.333416 0.0005
 0.989855 -0.117967  0.120658 0.0450584 0.0005
 0.983927 -0.117185  0.126337 -0.130417 0.0005
 0.968888 -0.108191  0.122161 -0.495234 0.0005
 0.977607 -0.144267  0.094924 0.121892 0.0005
 0.965211 -0.145122  0.114249 -0.0730682 0.0005
 0.948891 -0.151852  0.106632 -0.288614 0.0005
 0.972805 -0.135088  0.127533 -0.130087 0.0005
  0.97235 -0.144622  0.128578 -0.106635 0.0005
 0.992275 -0.149022  0.124277 0.075207 0.0005
 0.952447 -0.159356  0.125228 -0.0239286 0.0005
 0.992959 -0.138135   0.12439 -0.0369551 0.0005
  0.97621 -0.150004    0.1276 -0.119293 0.0005
 0.983655 -0.140869  0.132522 0.110185 0.0005
 0.984225 -0.147461  0.137151 0.0990174 0.0005
 0.982339 -0.153679   0.12074 -0.0735108 0.0005
 0.979699 -0.159985  0.113533 0.201998 0.0005
 0.965163 -0.144297  0.113181 -0.0449281 0.0005
 0.974825 -0.144184   0.11202 0.0481662 0.0005
 0.981447 -0.132168  0.119831 0.0972231 0.0005
 0.977305 -0.155144  0.121408 0.238067 0.0005
  1.00478 -0.116867  0.118203 0.300643 0.0005
 0.976431 -0.134906   0.10241 0.00143802 0.0005
 0.977632 -0.144125  0.125658 -0.128465 0.0005
 0.967027 -0.153395  0.100281 0.0178405 0.0005
 0.987379 -0.130589  0.115212 0.141224 0.0005
 0.995715 -0.142192  0.119442 0.0532853 0.0005
 0.965403 -0.154052  0.135488 -0.00264151 0.0005
 0.988145 -0.166935  0.109432 0.106097 0.0005
 0.936135 -0.156545   0.13622 0.111155 0.0005
0.962335 -0.14931 0.103639 -0.0387492 0.0005
0.949394 -0.14938 0.109434 -0.259297 0.0005
 0.988876 -0.121913  0.105725 0.0912512 0.0005
 0.973465 -0.140396  0.121511 0.0946246 0.0005
 0.971042 -0.159004  0.118948 0.181108 0.0005
 0.988641 -0.134833  0.125477 0.154995 0.0005
 0.972822 -0.139685   0.12516 -0.0728414 0.0005
 0.980785 -0.155523 0.0986846 0.0419991 0.0005
 0.967599    -0.151 0.0978789 0.110707 0.0005
 0.983574 -0.140504  0.116514 -0.029725 0.0005
 0.961061 -0.139235  0.117132 -0.162405 0.0005
 0.978368 -0.142051  0.125362 0.0478152 0.0005
 0.979829 -0.133991  0.133481 0.0394115 0.0005
 0.959807 -0.150859  0.122677 -0.191539 0.0005
 0.983028 -0.150858  0.130516 0.1318 0.0005
 0.979663 -0.134811  0.118814 -0.101178 0.0005
 0.985393 -0.127886  0.127071 0.0849998 0.0005
  0.97978 -0.156962  0.119958 -0.10802 0.0005
 0.993926 -0.158617 0.0964302 0.133396 0.0005
 0.976535 -0.132871  0.111488 -0.0580742 0.0005
 0.987537 -0.119571  0.125672 -0.104558 0.0005
 0.954986 -0.149316  0.111047 -0.118194 0.0005
  1.00284 -0.115525  0.119539 0.20946 0.0005
 0.982199 -0.120164  0.129896 -0.0149934 0.0005
  0.97634 -0.155757  0.125695 -0.0586761 0.0005
  0.96331 -0.132769  0.123434 -0.3109 0.0005
 0.957541 -0.162836  0.103734 -0.0552311 0.0005
 0.972224 -0.119249  0.116962 -0.225802 0.0005
 0.989816 -0.113495  0.109423 0.140712 0.0005
 0.996699 -0.142568   0.11973 0.0441241 0.0005
 0.962819 -0.152451 0.0945504 -0.0145355 0.0005
 0.971095 -0.148782  0.129047 -0.114816 0.0005
 0.963621 -0.150181 0.0968008 0.0319876 0.0005
 0.969038 -0.149722   0.11399 0.143197 0.0005
 0.972502 -0.120941  0.116676 -0.167554 0.0005
 0.969968 -0.171099 0.0964365 -0.0339489 0.0005
 0.948967 -0.160573  0.105138 -0.109418 0.0005
 0.974498 -0.158678  0.102722 0.150455 0.0005
0.963677 -0.15532 0.124143 0.160682 0.0005
 0.988708 -0.145027  0.126542 -0.0043527 0.0005
  0.97208 -0.120856  0.116251 -0.201662 0.0005
 0.979782 -0.123278  0.129599 0.000766862 0.0005
0.977686 -0.13187 0.129115 -0.0665855 0.0005
 0.981213 -0.130648  0.124561 0.00135883 0.0005
 0.982999 -0.131737  0.117805 -0.101389 0.0005
 0.984621 -0.149149  0.129349 0.14629 0.0005
  1.01227 -0.151959 0.0954968 0.317535 0.0005
0.985077 -0.14365  0.13808 0.0725767 0.0005
0.987728 -0.13068 0.115718 0.134831 0.0005
 0.979109 -0.115927  0.129624 -0.00181867 0.0005
 0.992925 -0.147329  0.118213 0.105048 0.0005
 0.965433 -0.133396   0.12136 -0.281138 0.0005
 0.980727 -0.156163  0.122576 -0.0405364 0.0005
 0.970181 -0.134107  0.112457 -0.0581135 0.0005
 0.98911 -0.15344 0.113427 0.0626008 0.0005
 0.978563 -0.138437  0.123823 0.0907829 0.0005
  0.99604 -0.142412  0.118694 0.0566479 0.0005
 0.988845 -0.130314  0.125379 0.0147625 0.0005
 0.957609 -0.165144  0.105329 -0.0634507 0.0005
 0.963401 -0.163732  0.122372 0.143033 0.0005
 0.969012 -0.107718  0.121664 -0.497176 0.0005
 0.998035 -0.153867  0.128592 0.197405 0.0005
 0.995108 -0.130932  0.123511 0.0260817 0.0005
 0.971877 -0.145444  0.103644 0.035859 0.0005
0.966364 -0.14996 0.100082 0.122283 0.0005
  0.97572 -0.125072   0.12859 -0.127329 0.0005
 0.949565 -0.145617  0.125572 -0.353964 0.0005
 0.976903 -0.141426  0.121483 -0.0524841 0.0005
  0.97266 -0.125083   0.11731 -0.164737 0.0005
 0.997083 -0.070711  0.100018 0.156521 0.0005
 0.984057 -0.104599  0.112691 0.051045 0.0005
0.975329  -0.1429 0.123168 0.126186 0.0005
 0.969389 -0.153252  0.116143 0.160096 0.0005
 0.991639 -0.149223  0.124575 0.0508316 0.0005
  0.98757 -0.145172   0.12477 0.00100172 0.0005
 0.976172 -0.145066 0.0979782 0.180779 0.0005
  1.00499 -0.141382   0.12884 0.263164 0.0005
 0.965882 -0.153905  0.120203 0.169381 0.0005
 0.973915 -0.140883  0.124386 0.0704932 0.0005
 0.987685 -0.152021  0.113532 -0.0133495 0.0005
   1.00536 -0.0918701   0.102736 0.101221 0.0005
  0.97813 -0.140659   0.12462 0.0582626 0.0005
0.960121 -0.15122  0.12345 0.166509 0.0005
 0.988798 -0.155503  0.116819 0.219916 0.0005
 0.989131 -0.129111  0.123378 0.171348 0.0005
 0.987422  -0.15957 0.0975825 0.0625616 0.0005
  0.998341 -0.0730799  0.0975379 0.135052 0.0005
 0.981106 -0.109099  0.113522 -0.0158572 0.0005
  1.00608 -0.156856  0.110147 0.237421 0.0005
 0.987253 -0.140633  0.116613 0.0205404 0.0005
 0.987542 -0.145783   0.11276 0.0364683 0.0005
0.986421 -0.14983 0.114582 -0.0154587 0.0005
 0.962944 -0.159707  0.124115 -0.0393552 0.0005
 0.977359 -0.141839  0.109701 0.215368 0.0005
 0.981012 -0.142517 0.0993729 0.0669908 0.0005
 0.979005 -0.156966  0.123175 0.259644 0.0005
 0.982002 -0.123879  0.128153 0.0227545 0.0005
 0.973886 -0.143208  0.120836 -0.0641575 0.0005
 0.993564 -0.158869  0.112591 0.033573 0.0005
 0.996121 -0.128464  0.101447 0.273859 0.0005
 0.983352 -0.125656   0.12093 0.0139318 0.0005
 0.981407 -0.156203  0.097786 0.078594 0.0005
   1.00239 -0.0880658   0.101995 0.0935915 0.0005
 0.994878 -0.121733  0.111679 0.12349 0.0005
 0.965274 -0.146377  0.110195 0.0931685 0.0005
 0.970522 -0.110713  0.116199 -0.332931 0.0005
 0.985743 -0.141415  0.136801 0.0592264 0.0005
 0.971168 -0.140744  0.118719 0.328809 0.0005
 0.977271 -0.143021  0.110208 0.215843 0.0005
 0.978123 -0.165264  0.113035 0.0397543 0.0005
 0.973621 -0.139577  0.125315 -0.0760932 0.0005
   0.98764 -0.0712802   0.111559 0.181061 0.0005
 0.979744 -0.149252  0.121498 0.266966 0.0005
 0.989007 -0.154651  0.123367 0.130084 0.0005
 0.962339 -0.146532  0.116683 -0.0162411 0.0005
 0.997334   -0.1648 0.0975616 0.166549 0.0005
 0.994426 -0.111397  0.118456 0.0640712 0.0005
0.982544  -0.1369 0.108774 0.083189 0.0005
 0.967079 -0.160538  0.125013 -0.0253381 0.0005
 0.974857 -0.140668  0.105623 0.166315 0.0005
 0.975743 -0.132537  0.127924 -0.20921 0.0005
 0.962361 -0.161399  0.124847 -0.0436554 0.0005
 0.984584 -0.144666  0.142238 0.188492 0.0005
 0.975662 -0.151566  0.126643 -0.110571 0.0005
 0.943291 -0.147513  0.117131 -0.067107 0.0005
 0.974453 -0.143679  0.119841 -0.0202924 0.0005
0.946269 -0.1523 0.10414 -0.171894 0.0005
 0.993871 -0.156542  0.101001 0.258531 0.0005
 0.984349 -0.132067  0.117045 0.0157723 0.0005
 0.982071 -0.141417  0.114302 0.0340153 0.0005
 0.984897 -0.139318  0.114627 0.318192 0.0005
0.982322 -0.13303 0.114471 0.0313763 0.0005
 0.990886 -0.112059  0.119344 -0.104411 0.0005
 0.972039 -0.142955   0.11879 0.133161 0.0005
    1.0055 -0.0993745   0.109374 0.0144494 0.0005
   1.00392 -0.0879275   0.104069 0.0747993 0.0005
  0.95707 -0.159268  0.125005 -0.066864 0.0005
  1.00324 -0.115761  0.117884 0.189549 0.0005
0.978119 -0.14185 0.106333 0.0245453 0.0005
 0.996317 -0.158646 0.0972183 0.165365 0.0005
 0.983472 -0.145695  0.135997 0.0985614 0.0005
  0.94904 -0.151041  0.126065 -0.186938 0.0005
 0.988739 -0.131738  0.127673 0.19708 0.0005
 0.976956 -0.155234  0.130279 0.0154434 0.0005
 0.983938 -0.143992  0.140544 0.0826062 0.0005
  0.95376 -0.161491  0.126106 -0.0304723 0.0005
 0.963541 -0.162574  0.107795 0.0185358 0.0005
 0.975878 -0.141585  0.124314 0.00252405 0.0005
 0.985135 -0.135714  0.112297 0.309322 0.0005
 0.991026 -0.121122   0.11758 -0.0229171 0.0005
 0.961223 -0.155534  0.097159 -0.00907836 0.0005
 0.978431 -0.150475  0.120392 0.168966 0.0005
 0.978538 -0.144216  0.124773 0.0159355 0.0005
 0.991542 -0.118875  0.104498 0.0917201 0.0005
 0.983877 -0.128984   0.12574 -0.01088 0.0005
 0.968429 -0.143784  0.100229 -0.0627692 0.0005
 0.975772 -0.150718  0.127463 -0.10006 0.0005
0.987712 -0.14983 0.118698 0.0553706 0.0005
 0.972035 -0.142557  0.118524 0.137149 0.0005
 0.984102 -0.116816  0.128998 0.0339098 0.0005
 0.996518 -0.142081  0.119972 0.0659252 0.0005
0.970967 -0.14946  0.13233 -0.118698 0.0005
 0.981708 -0.153287 0.0971767 0.0710267 0.0005
  0.97987 -0.139885  0.119183 0.0959741 0.0005
0.972133 -0.12626 0.130506 -0.287642 0.0005
 0.965805 -0.150958 0.0980318 0.0500095 0.0005
  0.98278 -0.153816 0.0962892 0.065803 0.0005
   0.987 -0.15364 0.125451 0.0953396 0.0005
 0.981845 -0.140411  0.114167 0.00143771 0.0005
  0.97705 -0.123453  0.122076 -0.0428904 0.0005
 0.976354 -0.125683   0.12743 -0.124311 0.0005
  0.94558 -0.145316  0.124281 -0.366189 0.0005
 0.980769 -0.152277  0.095256 0.0638949 0.0005
  0.99083 -0.131951  0.110473 0.212164 0.0005
 0.955237 -0.151349  0.124587 0.211652 0.0005
 0.996577 -0.156278  0.101002 0.275546 0.0005
 0.977875 -0.134757  0.119121 0.0949251 0.0005
 0.970846 -0.151633  0.115736 0.162892 0.0005
 0.988862 -0.130546  0.124065 0.0402724 0.0005
 0.986988 -0.152515  0.118611 0.0526401 0.0005
 0.986821 -0.142328  0.137054 0.0727224 0.0005
 0.985344 -0.149226  0.126658 0.0796301 0.0005
 0.986398 -0.165492  0.109031 0.0973818 0.0005
  1.00085 -0.139032  0.123778 0.184548 0.0005
 0.971111 -0.113216  0.119942 -0.240482 0.0005
 0.990428 -0.107195 0.0994592 0.155109 0.0005
 0.957305 -0.127448  0.122894 -0.324728 0.0005
 0.976898 -0.160074  0.122206 0.193002 0.0005
 0.981048 -0.117032  0.130154 -0.0115469 0.0005
 0.985417 -0.138557  0.114214 0.303673 0.0005
   1.00431 -0.0902074   0.103914 0.0856621 0.0005
 0.952905 -0.155939  0.104722 -0.0270819 0.0005
 0.963631 -0.149589  0.108856 0.00578536 0.0005
0.993314 -0.10975  0.12101 0.05357 0.0005
 0.980538 -0.151802  0.116528 0.282484 0.0005
 0.998212 -0.125843  0.102312 0.279066 0.0005
 0.984362 -0.151477  0.115059 0.162945 0.0005
  1.00975 -0.149359 0.0959201 0.329344 0.0005
  0.99043 -0.143782  0.137163 0.294486 0.0005
 0.946898 -0.158285  0.116935 -0.122891 0.0005
 0.978895 -0.123205  0.121918 -0.0122364 0.0005
  0.99139 -0.123167  0.116114 -0.0375116 0.0005
 0.991386 -0.116006  0.121891 0.00259889 0.0005
 0.984321 -0.156881 0.0956647 0.0686769 0.0005
 0.981468 -0.145304   0.11427 0.287481 0.0005
 0.977069 -0.142014  0.122502 -0.00978 0.0005
 0.990541 -0.148715   0.12408 0.0655292 0.0005
 0.976453 -0.142389   0.12053 -0.0326071 0.0005
 0.991756 -0.123062  0.105196 0.09799 0.0005
 0.987048 -0.142352  0.139386 0.292811 0.0005
0.972042 -0.12001 0.117727 -0.226083 0.0005
 0.958113 -0.158562  0.112604 -0.0911758 0.0005
 0.980657 -0.140689  0.145387 0.143436 0.0005
 0.979927 -0.125044  0.127374 0.02945 0.0005
 0.994369 -0.154643  0.102306 0.260319 0.0005
 0.975798 -0.154805  0.130213 0.0204788 0.0005
0.980388 -0.13051 0.147064 0.0502133 0.0005
 0.968336 -0.147113  0.116902 0.103073 0.0005
 0.977858 -0.141152   0.10793 0.0103298 0.0005
 0.982012 -0.154596 0.0989421 0.0518723 0.0005
0.956725 -0.15236 0.120538 0.0835493 0.0005
 0.973541 -0.143504  0.120858 0.135415 0.0005
 0.976581 -0.143721 0.0968743 0.16366 0.0005
 0.972097 -0.153163  0.119411 -0.0217779 0.0005
 0.972795 -0.122668  0.115525 -0.171764 0.0005
 0.987794 -0.136412  0.118393 0.00249695 0.0005
 0.984724 -0.145422  0.125092 0.00347741 0.0005
 0.995989 -0.141901  0.118084 0.0290985 0.0005
 0.987112 -0.126411  0.117839 0.00197549 0.0005
 0.968167 -0.170506 0.0993334 -0.0485298 0.0005
  0.98119 -0.134603  0.132891 0.0199782 0.0005
 0.977815 -0.151886   0.12167 0.249087 0.0005
 0.985661 -0.150877  0.117094 0.173178 0.0005
 0.969058 -0.121232  0.116429 -0.190537 0.0005
0.982656 -0.13839 0.143051 0.156329 0.0005
 0.972625 -0.125142  0.116238 -0.147832 0.0005
 0.972983 -0.149163  0.131733 -0.107013 0.0005
 0.981956 -0.150921   0.13032 0.102175 0.0005
 0.978023 -0.150151  0.123553 0.247422 0.0005
 0.978975 -0.138238   0.12436 0.0739653 0.0005
  0.97458 -0.155447  0.123738 0.0117813 0.0005
 0.978541 -0.130519  0.146855 0.0487167 0.0005
 0.968928 -0.149741 0.0971123 0.106894 0.0005
 0.993796 -0.147749  0.115209 0.0819966 0.0005
 0.972121 -0.157682  0.108353 0.12726 0.0005
 0.987158 -0.103525  0.110218 -0.00762345 0.0005
 0.972274 -0.144535  0.132528 -0.0412298 0.0005
 0.981573 -0.126335    0.1208 0.00985863 0.0005
0.970514 -0.10981 0.116569 -0.329966 0.0005
 0.984911 -0.144218  0.141978 0.180954 0.0005
 0.978339 -0.129622  0.127127 -0.0564814 0.0005
  0.9676 -0.15267 0.129828 0.187239 0.0005
0.986254 -0.13621 0.111192 0.136543 0.0005
  0.98059 -0.150534  0.123512 0.226245 0.0005
 0.970865 -0.114624  0.106536 -0.242432 0.0005
  0.97999 -0.135606  0.110848 0.0931563 0.0005
 0.984663 -0.125652  0.124298 0.0238032 0.0005
 0.971192 -0.138283  0.124444 -0.0532139 0.0005
 0.981328 -0.152684   0.11833 0.297138 0.0005
 0.976665 -0.140866  0.125406 0.0666557 0.0005
  1.00822 -0.105891  0.111873 0.289876 0.0005
 0.997369  -0.16227 0.0982999 0.177762 0.0005
 0.986305 -0.130679  0.121085 -0.0620034 0.0005
 0.989219 -0.128897  0.122165 0.169345 0.0005
 0.978476 -0.143186  0.107127 0.150266 0.0005
 0.980206 -0.141915  0.146566 0.15263 0.0005
 0.969767 -0.120425  0.114229 -0.171189 0.0005
 0.977656 -0.126877  0.120494 -0.0350174 0.0005
0.978579 -0.14037 0.131395 0.121091 0.0005
 0.958955 -0.153355   0.12469 0.0494194 0.0005
  1.00333 -0.139882  0.127286 0.242889 0.0005
 0.98493  -0.1495 0.117256 0.170247 0.0005
 0.984688 -0.142381  0.137153 0.0749957 0.0005
 0.991116 -0.112088  0.122875 0.0669374 0.0005
 0.983711 -0.138552  0.111179 0.0503636 0.0005
 0.978814 -0.140522 0.0963641 0.0812526 0.0005
 0.968138 -0.156684  0.137475 -0.0289276 0.0005
 0.986334 -0.124647  0.125966 -0.0217474 0.0005
 0.998251 -0.141806  0.119791 0.0343512 0.0005
 0.971203 -0.156805  0.117028 0.201323 0.0005
 0.976788 -0.140863  0.123148 -0.0649126 0.0005
  0.98069 -0.157285  0.119376 -0.118983 0.0005
 0.959201 -0.160014  0.112675 -0.0933839 0.0005
 0.983124 -0.146609  0.136823 0.0751533 0.0005
 0.980464 -0.133407  0.117602 0.0982822 0.0005
 0.981418 -0.122127  0.130123 -0.0294017 0.0005
 0.962093 -0.155046  0.133147 0.0497519 0.0005
 0.979884 -0.129696  0.148281 0.0672846 0.0005
0.970694 -0.15216 0.117417 -0.0881493 0.0005
  0.99064 -0.153943 0.0951376 0.143272 0.0005
 0.971871 -0.140759  0.116405 0.29806 0.0005
 0.994963 -0.138928  0.124552 0.252655 0.0005
 0.980071 -0.142208  0.113353 -0.0108311 0.0005
 0.985496 -0.142981  0.137308 0.064422 0.0005
  0.97511 -0.140088  0.121323 -0.0419468 0.0005
 0.977323 -0.153996  0.124303 0.233955 0.0005
 0.960572 -0.152727  0.128802 0.0551462 0.0005
 0.976116  -0.14424 0.0985804 0.186318 0.0005
 0.969536 -0.151327  0.116042 0.158911 0.0005
  1.00295 -0.112235  0.117148 -0.00522716 0.0005
 0.982497 -0.140123  0.107139 0.0701626 0.0005
 0.950609 -0.158898 0.0995165 -0.155265 0.0005
 0.985712 -0.112426  0.115566 -0.208057 0.0005
 0.951988 -0.156694  0.100225 -0.0490248 0.0005
 0.989923 -0.128863  0.123271 0.18028 0.0005
 0.991178 -0.148491  0.133092 0.0786987 0.0005
0.979909 -0.14167 0.106787 0.16728 0.0005
 0.983396 -0.113821   0.12065 0.0827223 0.0005
 0.979288 -0.132043  0.103898 -0.0210316 0.0005
 0.967905 -0.160529  0.125058 -0.0246269 0.0005
 0.974702 -0.151312  0.109945 -0.00092025 0.0005
 0.964421 -0.154681   0.12355 0.17962 0.0005
 0.969531 -0.100396   0.10438 -0.327757 0.0005
 0.953946 -0.149183  0.111112 -0.15456 0.0005
 0.972242 -0.120469  0.118571 -0.213516 0.0005
0.926665 -0.16351 0.112864 -0.176403 0.0005
 0.989131 -0.153455   0.12238 0.119267 0.0005
 0.985224 -0.151464  0.117487 0.190259 0.0005
 0.982288 -0.127336  0.117486 -0.124908 0.0005
 0.975531 -0.147107  0.107117 0.0224715 0.0005
  0.95647 -0.151386  0.122347 0.199581 0.0005
 0.958949 -0.151439  0.123506 -0.185458 0.0005
 0.985023 -0.153976  0.117697 -0.093851 0.0005
 0.978851 -0.142203  0.132854 0.0205574 0.0005
 0.959656 -0.152473  0.124693 0.0514481 0.0005
 0.969748 -0.144688  0.124538 0.192429 0.0005
0.970961 -0.15315 0.093203 0.0166787 0.0005
 0.985609 -0.144665  0.139458 0.0676789 0.0005
  0.97266 -0.152391  0.124997 -0.105533 0.0005
 0.971994 -0.124329  0.115794 -0.151233 0.0005
0.987053 -0.13944  0.13668 0.271059 0.0005
 0.985591 -0.151807  0.111514 -0.029742 0.0005
 0.969634 -0.154796 0.0954303 0.00632777 0.0005
 0.979936 -0.132479  0.127483 -0.0575466 0.0005
 0.948817 -0.150831  0.127959 -0.21454 0.0005
   0.9753 -0.142802  0.109126 0.221571 0.0005
 0.994415 -0.152667  0.100743 0.258481 0.0005
 0.979954 -0.141638  0.145733 0.160733 0.0005
 0.979834 -0.131468  0.119671 0.0717115 0.0005
  0.980201 -0.0957001  0.0971939 -0.0665414 0.0005
 0.964003 -0.149026  0.112868 -0.0611859 0.0005
 0.992226 -0.150165   0.12349 0.0832591 0.0005
    1.001 -0.112351  0.120306 0.0176251 0.0005
0.972003 -0.14696 0.135037 -0.0640859 0.0005
  0.94829 -0.150857  0.105711 -0.269892 0.0005
0.975337 -0.14319 0.123442 0.142476 0.0005
  0.97996 -0.144857  0.125689 0.264864 0.0005
0.981919 -0.14218 0.117228 0.0306798 0.0005
 0.983088 -0.138854  0.114585 0.0100978 0.0005
 0.973267 -0.154374  0.124999 0.00497551 0.0005
  1.00516 -0.154281  0.104772 0.335499 0.0005
 0.987509 -0.128297  0.120029 0.0198279 0.0005
0.975277 -0.14796 0.102973 0.0632164 0.0005
 0.977288 -0.142694  0.121567 -0.000901178 0.0005
 0.990846 -0.120313  0.124412 0.0721217 0.0005
0.993387 -0.1221 0.11881 -0.0122324 0.0005
 0.976345 -0.137875  0.123564 0.0701571 0.0005
 0.944916 -0.151214  0.106266 -0.170356 0.0005
 0.983758 -0.136401  0.112829 -0.0511968 0.0005
  0.97702 -0.144655 0.0980552 0.181058 0.0005
 0.988229 -0.167133  0.106594 0.0948655 0.0005
 0.979607 -0.153036  0.120868 -0.0362949 0.0005
 0.991223 -0.121524  0.118176 -0.0128754 0.0005
 0.983802 -0.114226   0.12145 -0.230611 0.0005
  0.95534 -0.155094  0.125053 -0.158179 0.0005
 0.970049 -0.124626  0.117236 -0.158974 0.0005
 0.974823 -0.148361  0.111451 0.0524943 0.0005
 0.967351 -0.143633  0.124771 -0.0796662 0.0005
 0.984413 -0.143054  0.133661 0.106062 0.0005
 0.991377 -0.130455  0.123973 -0.00983525 0.0005
 0.976691 -0.123156  0.120937 -0.0359618 0.0005
 0.982083 -0.141796   0.11645 0.0039735 0.0005
 0.987665 -0.151605   0.11713 0.0261345 0.0005
 0.986462 -0.129552  0.123273 0.181943 0.0005
 0.993097 -0.155475  0.121888 0.0256577 0.0005
 0.982578 -0.133734   0.13448 0.0456391 0.0005
  0.979496 -0.0961927  0.0944136 -0.0776632 0.0005
 0.980307 -0.140227  0.116375 0.0284622 0.0005
0.964943 -0.15043 0.103597 0.135332 0.0005
 0.977268 -0.140198  0.123064 -0.0163704 0.0005
 0.988645 -0.128663  0.120067 -0.0035734 0.0005
 0.969588 -0.145536  0.133241 -0.0279627 0.0005
 0.972222 -0.143286  0.126283 0.192282 0.0005
0.959405 -0.15941 0.110168 -0.0769213 0.0005
 0.996917 -0.152051  0.104786 0.200359 0.0005
 0.973835 -0.148514  0.104927 0.059402 0.0005
 0.978183 -0.154773  0.122747 0.33635 0.0005
 0.969284 -0.168309  0.105526 -0.0965497 0.0005
  1.01472 -0.140889  0.124944 0.413432 0.0005
 0.947193 -0.156412  0.129915 -0.212037 0.0005
 0.987319 -0.140154  0.137259 0.29482 0.0005
 0.974859 -0.146922  0.106706 0.0590502 0.0005
 0.989031 -0.126517  0.132536 0.0682988 0.0005
 0.975988 -0.141315  0.123559 0.084648 0.0005
 0.998633 -0.152703  0.105826 0.21175 0.0005
  1.00245 -0.114086  0.136269 0.324052 0.0005
0.995064  -0.1307 0.123066 0.0523636 0.0005
 0.985965 -0.137924  0.115667 -0.00967538 0.0005
 0.975527 -0.131849  0.128065 -0.0598101 0.0005
 0.988378 -0.122114  0.100244 0.0826455 0.0005
0.973945 -0.1492 0.11696 0.291558 0.0005
  1.00045 -0.142579  0.127173 0.249235 0.0005
 0.959198 -0.157358  0.110641 0.0605397 0.0005
 0.964165 -0.132205  0.121589 -0.283013 0.0005
  1.00397 -0.117345  0.124494 0.164724 0.0005
  0.99201 -0.123109  0.104419 0.101697 0.0005
 0.987318 -0.148118   0.13128 0.193521 0.0005
 0.978505 -0.158836  0.117963 -0.10314 0.0005
 0.977258 -0.141129  0.106749 0.132989 0.0005
 0.959495 -0.165216  0.103942 -0.0574702 0.0005
 0.979072 -0.145865  0.109013 0.0662717 0.0005
 0.980932 -0.125588   0.12971 0.0368743 0.0005
 0.957181 -0.164788  0.107024 -0.0295472 0.0005
 0.981716 -0.155211  0.119038 -0.0967569 0.0005
 0.96248 -0.15056 0.110689 0.0188773 0.0005
 0.966812 -0.102155  0.106888 -0.393801 0.0005
 0.996594 -0.139751  0.121073 0.025671 0.0005
  0.94416 -0.160413  0.131417 -0.212837 0.0005
 0.994315 -0.134322  0.129049 0.241462 0.0005
 0.979681 -0.133329  0.121583 -0.031025 0.0005
 0.997428 -0.139984  0.126864 0.231862 0.0005
 0.980893 -0.133311   0.11828 -0.104741 0.0005
 0.978451 -0.124308  0.120626 -0.0169631 0.0005
 0.975821 -0.142664  0.101359 0.0354326 0.0005
 0.990364 -0.124467  0.104726 0.0942555 0.0005
 0.976561 -0.130667  0.113685 -0.0607567 0.0005
 0.987825 -0.129147  0.112718 0.161656 0.0005
 0.973723 -0.129395  0.126953 -0.284123 0.0005
 0.978904 -0.157654  0.118114 -0.104843 0.0005
 0.974616 -0.144854   0.12526 0.147053 0.0005
 0.970836 -0.115982  0.109449 -0.235351 0.0005
 0.975338 -0.147854   0.10509 0.0578838 0.0005
 0.983789 -0.111994  0.117273 -0.213944 0.0005
 0.978754 -0.166852  0.115881 0.0493772 0.0005
0.975101  -0.1616 0.118478 0.179647 0.0005
 0.973697 -0.129874  0.129309 -0.26575 0.0005
 0.973474 -0.144799  0.120355 -0.0822338 0.0005
 0.985861 -0.108401  0.111479 -0.00185878 0.0005
 0.976252 -0.164077   0.11187 0.135364 0.0005
 0.980897 -0.151258  0.130594 0.154879 0.0005
 0.942922 -0.146472  0.118362 -0.0674144 0.0005
0.987563  -0.1666 0.106202 0.107541 0.0005
 0.977711 -0.161165  0.121805 0.191064 0.0005
   1.0004 -0.152727  0.127157 0.23971 0.0005
 0.984548 -0.135229  0.113978 0.00577919 0.0005
 0.989412 -0.107614 0.0962538 0.171082 0.0005
  1.00008 -0.151712  0.127823 0.234796 0.0005
0.983117 -0.14272 0.107261 0.150786 0.0005
 0.962644 -0.166623  0.100437 0.00325913 0.0005
 0.962486 -0.153095  0.121188 0.174558 0.0005
  0.98303 -0.106654  0.115691 -0.0837722 0.0005
  0.95157 -0.158226  0.126325 -0.0145464 0.0005
 0.947981 -0.152533  0.108254 -0.25884 0.0005
 0.992481 -0.155191  0.119668 0.0465441 0.0005
   0.99666 -0.0938127  0.0859948 0.246726 0.0005
 0.995453 -0.136187  0.117211 0.195202 0.0005
 0.992944 -0.132543  0.111038 0.234845 0.0005
0.984727 -0.12876  0.12614 0.0866524 0.0005
 0.976714 -0.142168  0.123188 0.082038 0.0005
 0.987546 -0.130745  0.102211 0.123069 0.0005
0.981411 -0.13396 0.113263 -0.0567824 0.0005
 0.963745 -0.158198  0.108739 -0.11002 0.0005
  1.00082 -0.139221  0.126178 0.203586 0.0005
 0.987416 -0.156191 0.0967232 0.0690646 0.0005
0.982423 -0.13285 0.116344 0.0770616 0.0005
 0.961526 -0.153195  0.128407 0.037655 0.0005
 0.989501 -0.119728  0.129248 -0.115896 0.0005
 0.986872 -0.142697  0.137197 0.298859 0.0005
 0.966893 -0.103676  0.107775 -0.392917 0.0005
 0.968483 -0.160389  0.125391 -0.0201816 0.0005
 0.990813 -0.124539  0.103912 0.099661 0.0005
 0.956372 -0.150094  0.123117 0.224478 0.0005
 0.971213 -0.148521  0.128232 -0.112205 0.0005
 0.962174 -0.143877  0.127834 -0.192502 0.0005
 0.977958 -0.139952  0.126934 0.0591223 0.0005
0.984465 -0.13583  0.11506 -0.0191777 0.0005
 0.985039 -0.142114  0.132233 0.0966369 0.0005
 0.952544 -0.157114  0.105148 -0.00544657 0.0005
 0.979077 -0.122306  0.120599 -0.0393202 0.0005
  0.995416 -0.0929096  0.0843501 0.266299 0.0005
  0.98549 -0.149045  0.127923 0.150291 0.0005
  0.97227 -0.120038  0.117102 -0.212043 0.0005
 0.964387 -0.152419  0.120244 0.00466805 0.0005
  0.96787 -0.166953   0.10236 -0.0777129 0.0005
 0.981769 -0.149359  0.130172 0.136307 0.0005
0.984283 -0.10918 0.116294 0.060505 0.0005
 0.990812 -0.120833   0.11965 0.130637 0.0005
  0.94906 -0.158822  0.102603 -0.121517 0.0005
 0.996849  -0.16036 0.0986563 0.210398 0.0005
 0.973763 -0.150322  0.110022 -0.00922267 0.0005
 0.983722 -0.116031  0.129978 0.0334943 0.0005
 0.997125 -0.133265  0.119187 0.0698234 0.0005
 0.96819 -0.10202 0.104467 -0.405292 0.0005
  0.98267 -0.150757  0.119255 0.131151 0.0005
 0.965112 -0.152949 0.0980356 0.0200972 0.0005
 0.982202 -0.147537  0.130379 0.150984 0.0005
 0.951787 -0.162266  0.125545 -0.0106644 0.0005
 0.986411 -0.152496  0.111111 -0.0193959 0.0005
 0.994937 -0.111292  0.123415 0.0568172 0.0005
 0.974414 -0.142581  0.117202 0.122764 0.0005
 0.954188 -0.147721  0.113197 -0.18221 0.0005
0.963298 -0.14675 0.122226 -0.0729973 0.0005
 0.967418 -0.152755 0.0971599 -0.0140809 0.0005
  0.95864 -0.128199  0.123906 -0.311045 0.0005
 0.989982 -0.149347  0.104166 0.210328 0.0005
0.972812 -0.14507 0.104283 0.0403031 0.0005
 0.997017 -0.128064  0.102063 0.272055 0.0005
 0.974777 -0.125863  0.126563 -0.148554 0.0005
 0.979436 -0.143249  0.107845 0.0186485 0.0005
 0.980174 -0.150131  0.122869 0.262842 0.0005
 0.972685 -0.149516  0.116944 0.287541 0.0005
 0.980306 -0.136089  0.131211 0.041066 0.0005
 0.957114 -0.158598  0.102536 -0.128847 0.0005
 0.965669 -0.160994  0.124596 -0.0307408 0.0005
 0.975012 -0.147832  0.118566 0.276873 0.0005
 0.973371 -0.143439  0.123519 0.131378 0.0005
 0.977607 -0.140315   0.12295 -0.0615386 0.0005
 0.984644 -0.114238  0.119398 0.0939032 0.0005
 0.973044 -0.139528  0.125709 -0.069987 0.0005
 0.986713 -0.119533  0.128912 -0.0985552 0.0005
 0.980783 -0.136591 0.0993751 -0.0193995 0.0005
  1.01278 -0.138498  0.123963 0.420529 0.0005
 0.970967 -0.152023  0.103613 0.156647 0.0005
 0.950495 -0.159375  0.104016 -0.0719689 0.0005
 0.972264 -0.146632  0.136054 -0.0804399 0.0005
 0.980083 -0.150544  0.110552 0.140315 0.0005
 0.989733 -0.110539   0.10656 -0.0512951 0.0005
 0.983688 -0.128465  0.127516 0.104723 0.0005
  0.97708 -0.153123  0.121851 0.344639 0.0005
 0.983168 -0.135593  0.114022 -0.0148381 0.0005
  1.01624 -0.137303  0.125996 0.418866 0.0005
0.986479 -0.14763 0.128633 0.152069 0.0005
 0.963051 -0.132563  0.120568 -0.280496 0.0005
 0.985969 -0.120092  0.129104 -0.117742 0.0005
 0.993623 -0.137567  0.123694 -0.031143 0.0005
  0.98099 -0.143513 0.0995451 0.0654347 0.0005
 0.965904 -0.152307  0.135527 -0.00725072 0.0005
 0.968043 -0.153402 0.0996131 0.0216349 0.0005
 0.972395 -0.159077  0.103837 0.118016 0.0005
 0.982789 -0.155322   0.11775 -0.0522272 0.0005
 0.979892 -0.119327  0.129636 -0.0181219 0.0005
 0.985226 -0.133518  0.115307 0.0163454 0.0005
0.988519  -0.1172 0.101859 0.15111 0.0005
 0.962849 -0.142797  0.131238 -0.192876 0.0005
 0.977062 -0.131381  0.112672 -0.0472714 0.0005
  0.98986 -0.119069  0.126544 0.0705335 0.0005
 0.981187 -0.161441   0.11649 0.191328 0.0005
0.979765 -0.14403 0.111945 0.0467941 0.0005
 0.981944 -0.152459  0.129846 0.11609 0.0005
 0.981523 -0.139774  0.133257 0.0924637 0.0005
0.984686 -0.10726 0.111486 0.0503875 0.0005
 0.976639 -0.154508  0.122701 0.237356 0.0005
 0.988063 -0.146546  0.116507 -0.0231166 0.0005
 0.977462 -0.130251  0.128365 -0.0437233 0.0005
 0.978371 -0.143283 0.0972826 0.178693 0.0005
 0.980902 -0.132452  0.119821 0.0269573 0.0005
 0.963082 -0.159487   0.10316 -0.0163306 0.0005
   0.9817 -0.141003  0.115371 0.010228 0.0005
 0.990587 -0.107766 0.0995021 0.182285 0.0005
 0.997192 -0.151316   0.12854 0.202225 0.0005
 0.97938 -0.11764 0.128807 -0.0120128 0.0005
 0.985907  -0.15925 0.0977311 0.0816718 0.0005
 0.965157 -0.147023  0.117475 -0.105916 0.0005
 0.981648 -0.147995  0.111485 0.0279599 0.0005
 0.983165 -0.152251  0.130802 0.135777 0.0005
 0.977077 -0.150017  0.122005 0.183503 0.0005
   1.0123 -0.147853 0.0967185 0.322838 0.0005
0.976362 -0.15467 0.133273 0.0180754 0.0005
 0.985793 -0.130625   0.12737 0.08414 0.0005
 1.00757 -0.13719 0.106571 0.245051 0.0005
 0.990841 -0.149793  0.123809 0.0532759 0.0005
 0.987085 -0.121695   0.12893 -0.126325 0.0005
 0.986706 -0.128934  0.123116 0.181398 0.0005
 0.974828 -0.158045   0.13246 0.0139395 0.0005
 0.979796 -0.135484  0.115694 0.121916 0.0005
 0.960041 -0.152789  0.100323 0.0603896 0.0005
 0.984761 -0.112799  0.119989 0.0917856 0.0005
 0.978227 -0.134175  0.127172 -0.0322006 0.0005
 0.942513 -0.152419  0.120908 0.0295854 0.0005
0.972813 -0.12801 0.125465 -0.183381 0.0005
 0.956708 -0.153961  0.123975 -0.137236 0.0005
 0.968256 -0.167461  0.103804 -0.0741653 0.0005
  0.96687 -0.162202  0.119224 -0.0766797 0.0005
 0.989444 -0.115077  0.109446 0.128925 0.0005
 0.975166 -0.113322  0.105801 -0.117266 0.0005
 0.959141 -0.153535  0.123145 0.0652657 0.0005
 0.984379 -0.128572  0.140498 0.0680387 0.0005
 0.979892 -0.150637  0.123373 0.00980005 0.0005
 0.955733 -0.150886   0.12191 0.224142 0.0005
 0.959044 -0.126582  0.123395 -0.311309 0.0005
 0.976787 -0.136825  0.123379 -0.0548118 0.0005
 0.964744 -0.157948  0.117251 -0.035054 0.0005
 0.968305 -0.145281  0.124834 0.208041 0.0005
 0.990759 -0.136792  0.103755 0.0631295 0.0005
 0.980456 -0.157947  0.118781 -0.0952156 0.0005
 0.986811 -0.139863  0.138921 0.300077 0.0005
 0.979943 -0.154763  0.120634 -0.0580397 0.0005
 0.962607 -0.149311  0.109456 0.00494261 0.0005
 0.988762 -0.133811  0.124177 0.1589 0.0005
 0.990465 -0.131116  0.114041 0.168555 0.0005
0.985133 -0.12549 0.126017 -7.66688e-05 0.0005
 0.995748 -0.137651  0.117841 0.190271 0.0005
   0.9803 -0.131151  0.147086 0.0426838 0.0005
 0.995026 -0.123019  0.120286 -0.018788 0.0005
 0.949647 -0.148559   0.10658 -0.260384 0.0005
 0.969059 -0.167898   0.10355 -0.0853289 0.0005
 0.951697 -0.159217  0.126021 -0.0191784 0.0005
 0.978001 -0.142774  0.128272 0.0100644 0.0005
 0.968328 -0.114799  0.118395 -0.224387 0.0005
 0.965228 -0.159929  0.108353 -0.123511 0.0005
 0.957776 -0.158719  0.103937 -0.128226 0.0005
 0.959856 -0.153536  0.101247 0.0658651 0.0005
 0.974478 -0.128286  0.125368 -0.164134 0.0005
 0.969796 -0.118678  0.115258 -0.177185 0.0005
 0.968712 -0.119845  0.114383 -0.188421 0.0005
 0.967342  -0.15073 0.0977896 0.0426526 0.0005
 0.977336 -0.122761  0.121517 -0.191388 0.0005
 0.968115 -0.146732  0.124681 0.202144 0.0005
 0.979233 -0.151572  0.120373 0.247556 0.0005
 0.990225 -0.153778 0.0957701 0.14809 0.0005
 0.985806 -0.117962  0.126182 -0.125014 0.0005
 0.978483 -0.150475  0.111282 0.0983024 0.0005
 0.968184 -0.148583  0.116174 0.152748 0.0005
 0.980599 -0.153622  0.128518 0.105926 0.0005
 0.985876 -0.126736  0.140146 0.0828911 0.0005
 0.970056 -0.141264  0.118125 0.307094 0.0005
 0.980988 -0.124566  0.128398 0.0366799 0.0005
 0.982699 -0.137727   0.11315 0.190883 0.0005
 0.964253 -0.155565  0.133464 0.0168359 0.0005
 0.985575 -0.136572  0.113613 0.33197 0.0005
  0.98887 -0.134236  0.125678 0.157326 0.0005
 0.964563 -0.145722  0.121818 -0.106003 0.0005
 0.969017 -0.122753   0.11552 -0.197406 0.0005
  1.00227 -0.111066  0.116855 -0.00479792 0.0005
0.978777 -0.13549 0.114618 0.0906826 0.0005
 0.989086 -0.155905  0.114688 0.222939 0.0005
  1.01581 -0.138288  0.123582 0.426077 0.0005
 0.974061 -0.143491  0.101423 0.0313775 0.0005
 0.977133 -0.148054  0.106461 0.077976 0.0005
 0.982468 -0.141602  0.125211 -0.017955 0.0005
 0.962873 -0.152601  0.102132 0.0669058 0.0005
 0.980381 -0.142381  0.125301 -0.146886 0.0005
 0.985186 -0.119097   0.12856 -0.118297 0.0005
 0.959493 -0.151873  0.124349 -0.230272 0.0005
0.968427  -0.1485 0.107194 0.139238 0.0005
 0.969943 -0.147822  0.128143 -0.107355 0.0005
  1.01472 -0.137543  0.127639 0.413981 0.0005
0.987608 -0.15444  0.11778 0.227274 0.0005
 0.986504 -0.123674  0.127203 -0.0970661 0.0005
 0.964095 -0.147558  0.104342 -0.0332897 0.0005
 0.961418 -0.140432  0.116018 -0.171695 0.0005
0.971548 -0.14198 0.102885 0.0343902 0.0005
 0.989838 -0.131876  0.117879 0.13907 0.0005
  1.00192 -0.126534  0.127472 0.472809 0.0005
0.968902 -0.12119 0.114892 -0.177023 0.0005
 0.978452 -0.156808 0.0921371 0.161303 0.0005
 0.986795 -0.157929 0.0967691 0.0651763 0.0005
 0.948691 -0.161671  0.130476 -0.19958 0.0005
 0.970052 -0.152366   0.12118 -0.0176943 0.0005
  0.99198 -0.155532 0.0997912 0.264201 0.0005
 0.984176 -0.138188  0.108366 0.0492693 0.0005
 0.967998 -0.122193  0.115534 -0.191263 0.0005
 0.964293 -0.154867  0.134617 0.00947205 0.0005
 0.975687 -0.146671    0.1091 0.227062 0.0005
 0.983286 -0.148435  0.129035 0.167945 0.0005
  0.97315 -0.145229   0.10533 0.0501905 0.0005
  0.993651 -0.0726461  0.0967204 0.149245 0.0005
 0.985885 -0.156717 0.0978901 0.0642853 0.0005
 0.969613 -0.143795  0.126418 0.188092 0.0005
  0.99744 -0.137124  0.126757 0.243351 0.0005
 0.964458 -0.161188  0.103432 -0.0302613 0.0005
 0.983286 -0.124506   0.12745 0.000867992 0.0005
 0.969976 -0.146648  0.131477 -0.0525329 0.0005
 0.978898 -0.120997  0.122144 -0.0204604 0.0005
 0.971623 -0.151857  0.123999 -0.125983 0.0005
 0.976697 -0.139079  0.123593 -0.0462429 0.0005
 0.966974 -0.153593   0.13695 -0.0170834 0.0005
   1.0131 -0.139907   0.12578 0.414302 0.0005
 0.962126 -0.129239   0.12468 -0.295654 0.0005
 0.987896 -0.166585  0.105555 0.110339 0.0005
 0.974439 -0.112643  0.106165 -0.22236 0.0005
 0.991504 -0.112802  0.120804 0.0609603 0.0005
 0.987737 -0.140519  0.137058 0.312853 0.0005
 0.980542 -0.134562  0.118557 -0.104806 0.0005
 0.984506 -0.152773   0.13215 0.121891 0.0005
 0.976722 -0.140579  0.120071 0.0852521 0.0005
0.974071 -0.14965 0.126685 -0.112406 0.0005
 0.969915 -0.157171  0.117441 0.157017 0.0005
0.985211 -0.11394 0.125974 0.0571493 0.0005
 0.954723 -0.147855  0.112389 -0.175733 0.0005
 0.983612 -0.150999  0.128194 0.0765986 0.0005
0.995423 -0.11056 0.121847 0.054239 0.0005
 0.959014 -0.164253  0.104518 -0.0567271 0.0005
 0.99108 -0.14888 0.122354 0.0895858 0.0005
 0.955473 -0.155234  0.129783 0.0278875 0.0005
 0.981587 -0.134695  0.130869 0.0599571 0.0005
 0.981557 -0.141962  0.113913 0.245565 0.0005
 0.977485 -0.152209  0.121335 0.134677 0.0005
 0.987664 -0.151755  0.117204 0.177087 0.0005
 0.980492 -0.135827  0.133128 0.0417654 0.0005
 0.967122 -0.155955  0.136842 -0.0132833 0.0005
 0.973881 -0.156075  0.130233 0.0220266 0.0005
  0.98228 -0.139372  0.115794 0.0277865 0.0005
 0.984493 -0.133203   0.11724 0.121865 0.0005
  0.98486 -0.136547  0.113711 -0.0419869 0.0005
 0.981311 -0.140971  0.127417 -0.013339 0.0005
  0.95743 -0.154594  0.128765 0.0177136 0.0005
 0.976792 -0.143794  0.107914 -0.00283131 0.0005
 0.978254 -0.138475  0.122922 -0.0786035 0.0005
 0.984303 -0.118607  0.130151 -0.208755 0.0005
 0.990038 -0.146209  0.102943 0.303892 0.0005
  0.993713 -0.0703731  0.0928307 0.158504 0.0005
 0.997282 -0.134276  0.122279 0.0649528 0.0005
  0.98237 -0.136513  0.109612 0.0792286 0.0005
  0.95723 -0.162301   0.10483 -0.0332818 0.0005
 0.990745 -0.111881  0.122555 0.0474903 0.0005
 0.970727 -0.113808  0.108096 -0.243641 0.0005
 0.985012 -0.097297 0.0975678 -0.00813849 0.0005
 0.979956 -0.116627  0.131947 -0.000129656 0.0005
 0.979594 -0.116835  0.129163 -0.188034 0.0005
 0.980665 -0.129979  0.148889 0.0591604 0.0005
 0.964203 -0.158339  0.107843 -0.104943 0.0005
 0.979608 -0.143631   0.13421 0.0202399 0.0005
 0.976554 -0.124991  0.128793 -0.152937 0.0005
  1.00829 -0.106505  0.112746 0.271873 0.0005
 0.982824 -0.104141  0.115022 -0.0705619 0.0005
 0.996898 -0.154585  0.100072 0.257526 0.0005
0.979411 -0.13612  0.13451 0.0280035 0.0005
 0.980538 -0.140233    0.1326 0.125765 0.0005
 0.962328 -0.158849  0.123946 -0.0503759 0.0005
 0.980687 -0.151794  0.123578 0.224615 0.0005
 0.987874 -0.152826  0.124443 0.114531 0.0005
0.986449 -0.15199   0.1141 -0.0193944 0.0005
 0.955127 -0.149687  0.122798 0.210404 0.0005
 0.956662 -0.144911  0.120743 0.0393921 0.0005
 0.964962 -0.125861  0.115603 -0.21742 0.0005
 0.981735 -0.140458  0.116514 -0.00421917 0.0005
  0.95411 -0.148815  0.112135 -0.1514 0.0005
 0.984824 -0.129307  0.141536 0.0688772 0.0005
 0.990863 -0.129741  0.111814 0.158867 0.0005
 0.976082 -0.154312  0.122864 0.240173 0.0005
 0.983453 -0.107739  0.110749 -0.000694706 0.0005
 0.962626 -0.153786 0.0985487 0.00486112 0.0005
0.988188 -0.12365 0.127908 -0.107364 0.0005
 0.979042 -0.134741  0.132582 0.0550226 0.0005
 0.985113 -0.128713  0.102704 0.106529 0.0005
 0.984591 -0.146719  0.136352 0.12725 0.0005
 0.982023 -0.120911  0.129122 -0.0407909 0.0005
 0.993957 -0.112011  0.117537 0.0452381 0.0005
 0.986942 -0.152943   0.11402 0.063164 0.0005
 0.982524 -0.154089  0.120486 -0.0874533 0.0005
 0.974218 -0.121511  0.117102 -0.176372 0.0005
 0.985664 -0.147566   0.12984 0.140422 0.0005
 0.985555 -0.147127   0.13423 0.112347 0.0005
 0.983326 -0.147802  0.128698 0.1632 0.0005
 0.968467 -0.149117  0.114989 0.168636 0.0005
  0.98986 -0.132131  0.123911 0.180092 0.0005
 0.953728 -0.153957  0.131944 0.301786 0.0005
 0.976637 -0.145672  0.110491 0.0085717 0.0005
 0.987893 -0.145948   0.11627 -0.0199862 0.0005
 0.997901 -0.152003   0.12361 0.208301 0.0005
 0.983178 -0.160101  0.116864 0.167025 0.0005
  0.99783 -0.127856  0.102783 0.277868 0.0005
  0.95405 -0.149465  0.112282 -0.13617 0.0005
 0.976681 -0.139841  0.118842 0.0497944 0.0005
 0.989983 -0.118802  0.121896 0.056079 0.0005
0.976926 -0.14154 0.123591 -0.0029608 0.0005
 0.958654 -0.126644  0.123963 -0.328147 0.0005
 0.970716 -0.134502  0.122346 -0.173578 0.0005
 0.999006 -0.128178   0.10294 0.259092 0.0005
 0.977268 -0.158716  0.126433 0.188787 0.0005
 0.984688 -0.129004  0.143736 0.0865539 0.0005
 0.972927 -0.142552  0.121981 -0.0722392 0.0005
 0.971555 -0.158617  0.108896 0.142454 0.0005
 0.980653 -0.140391 0.0952663 0.103927 0.0005
 0.985584 -0.109033  0.107949 -0.0203847 0.0005
 0.966518 -0.160895  0.125631 0.170773 0.0005
 0.967086 -0.146215  0.112186 0.0826889 0.0005
 0.977196 -0.137231  0.124184 0.0469977 0.0005
  1.00445 -0.100498   0.11072 0.0146823 0.0005
 0.969313 -0.149335  0.133693 -0.0580386 0.0005
0.992635 -0.12222  0.11804 0.0219193 0.0005
  1.00019 -0.142853 0.0974089 0.309891 0.0005
 0.967755 -0.153053 0.0985599 0.0699397 0.0005
0.976233 -0.14053 0.121276 -0.065552 0.0005
 0.980196 -0.107456  0.113731 0.00312022 0.0005
 0.978481 -0.145262  0.110543 0.0244129 0.0005
0.988853 -0.15435  0.12406 0.120136 0.0005
 0.974554 -0.154857  0.129154 0.0135566 0.0005
 0.947957 -0.151605  0.108281 -0.251382 0.0005
  0.97503 -0.159303  0.104881 0.147293 0.0005
 0.981554 -0.116059   0.13085 0.00537805 0.0005
 0.975914 -0.155722  0.132817 0.0136912 0.0005
 0.977642 -0.152333   0.12162 0.323767 0.0005
  0.988347 -0.0712431   0.112317 0.158335 0.0005
 0.992386 -0.117654  0.121925 0.00065494 0.0005
0.967837 -0.15603 0.137449 -0.00812157 0.0005
 0.991242 -0.110793  0.118585 -0.0575269 0.0005


==> output_ims_2_2_2_2_701/count_action_2.txt <==
5.63699
 0.978648 -0.151101  0.121415 0.00887994 0.0005
 0.976247 -0.142508  0.122367 -0.042818 0.0005
 0.981361 -0.151301    0.1222 0.00813086 0.0005
 0.986873 -0.145639  0.126561 -0.00323109 0.0005
 0.965682 -0.150943  0.121217 -0.0868999 0.0005
 0.948132 -0.158113  0.100018 -0.0926039 0.0005
 0.981727 -0.157128 0.0991776 0.0538533 0.0005
  0.98528 -0.140599  0.115337 0.00388344 0.0005
 0.964788 -0.162828  0.119635 -0.0820172 0.0005
 0.987013 -0.130908  0.111527 0.147701 0.0005
 0.973434 -0.148449  0.138372 -0.0531792 0.0005
 0.980505 -0.128366  0.119736 0.0551972 0.0005
 0.958854 -0.153706  0.128504 -0.217558 0.0005
 0.974496 -0.157395  0.123628 -0.0491776 0.0005
 0.963009  -0.15346 0.0969626 -0.0324742 0.0005
 0.982136 -0.124888  0.129121 0.0301596 0.0005
 0.973533 -0.154435  0.125158 0.0174438 0.0005
 0.990144 -0.143278  0.133667 0.0765888 0.0005
 0.990597 -0.144729  0.133098 0.0522774 0.0005
 1.00793 -0.13405 0.106646 0.230706 0.0005
 0.965202 -0.165985 0.0993675 -0.0713659 0.0005
0.974658 -0.13628 0.121722 0.0340706 0.0005
0.992342 -0.13956 0.106271 0.0493187 0.0005
 0.968495 -0.169909 0.0986445 -0.0736546 0.0005
 0.990765 -0.116483   0.13422 0.151727 0.0005
 0.983539 -0.152684  0.120377 -0.0863167 0.0005
0.980792 -0.15437 0.121244 -0.0462895 0.0005
 0.957022 -0.157817  0.102644 -0.117717 0.0005
 0.963264 -0.159866  0.102639 -0.021674 0.0005
0.945915 -0.14511 0.124466 -0.366766 0.0005
  0.98896 -0.118681  0.102531 0.189532 0.0005
 0.974952 -0.143397  0.110496 0.0682254 0.0005
  0.95338 -0.148892  0.110642 -0.152336 0.0005
 0.945347 -0.150108  0.104861 -0.264479 0.0005
 0.983184 -0.145511  0.112494 0.0300495 0.0005
 0.997947 -0.135768  0.116815 0.209111 0.0005
 0.965497 -0.146631  0.107509 -0.0284842 0.0005
 0.968219 -0.137741   0.11439 -0.028593 0.0005
 0.986477 -0.128372  0.126373 0.0722146 0.0005
 0.947759 -0.160372  0.130714 -0.22095 0.0005
 0.955474 -0.150963    0.1128 -0.194967 0.0005
 0.966211 -0.152386  0.097015 -0.00764165 0.0005
 0.981604 -0.140684  0.112666 0.0537426 0.0005
 0.995266 -0.135156  0.118207 0.103606 0.0005
 0.971973 -0.150575  0.118871 -0.0272459 0.0005
  0.98029 -0.148317  0.115279 0.0471729 0.0005
 0.952792 -0.146273  0.112743 -0.209298 0.0005
 0.978522 -0.139582  0.106798 0.0622288 0.0005
 0.978053 -0.136775 0.0996239 -0.0216141 0.0005
 0.993271 -0.123906  0.113061 0.112566 0.0005
 0.973146 -0.151684  0.111824 -0.0419404 0.0005
 0.988956 -0.124239   0.11745 0.110914 0.0005
 0.982842 -0.154856 0.0982516 0.0563951 0.0005
 0.980645 -0.147953  0.109782 0.0700864 0.0005
  0.98486 -0.161119   0.11782 0.0921671 0.0005
 0.981739 -0.131902  0.120016 0.0222452 0.0005
 0.989029 -0.122293  0.103086 0.0936072 0.0005
 0.968387 -0.151731  0.129137 -0.0824046 0.0005
 0.998661 -0.152699   0.10486 0.209684 0.0005
0.956671 -0.15346 0.124651 -0.18147 0.0005
0.979439 -0.14385 0.132302 0.00235957 0.0005
 0.976553 -0.140171  0.116511 0.055232 0.0005
0.988127 -0.13642 0.107144 0.139488 0.0005
 0.952553 -0.163669 0.0982962 -0.140691 0.0005
 0.977154 -0.141462  0.124479 0.0456746 0.0005
 0.992258 -0.149632    0.1239 0.0790755 0.0005
 0.976725 -0.144464   0.11705 0.0679559 0.0005
 0.986816 -0.153771  0.118767 -0.0483134 0.0005
 0.945607 -0.148639  0.104795 -0.113658 0.0005
 0.970887 -0.138658  0.127131 -0.0527295 0.0005
 0.969032 -0.150408  0.121523 -0.0922218 0.0005
 0.964234 -0.146349  0.122386 -0.10109 0.0005
  1.00155 -0.138896  0.127295 0.206025 0.0005
  1.01076 -0.108019  0.113888 0.286761 0.0005
  1.0161 -0.13582 0.114212 0.261266 0.0005
 0.982888 -0.133052  0.116349 0.0922325 0.0005
 0.972933 -0.147894  0.104495 0.0597652 0.0005
 0.970739 -0.144216 0.0976786 -0.071484 0.0005
 0.988694 -0.145736  0.112584 0.0333903 0.0005
 0.987009 -0.152666  0.113706 -0.000546596 0.0005
0.989719 -0.15012 0.123258 0.116105 0.0005
0.982089 -0.13867 0.114081 0.0160057 0.0005
 0.987706 -0.125647  0.132813 0.0616678 0.0005
 0.990312 -0.112353  0.101799 0.162397 0.0005
 0.989743 -0.129894  0.117152 0.149421 0.0005
  0.97958 -0.144046  0.108956 0.002949 0.0005
 0.986371 -0.151163  0.114097 0.0637596 0.0005
 0.975417 -0.142012  0.126113 0.00677064 0.0005
 0.98383 -0.12884 0.104082 0.105033 0.0005
 0.965297  -0.14775 0.0926106 -0.0570674 0.0005
 0.986055 -0.138093  0.115106 0.00685202 0.0005
 0.983628 -0.119861  0.127516 0.0791466 0.0005
 0.984999 -0.135353  0.111124 0.0782097 0.0005
 0.989597 -0.120163  0.102362 0.0773922 0.0005
 0.975374 -0.150087  0.126129 -0.137598 0.0005
 0.962676 -0.160597   0.10899 -0.100574 0.0005
 0.985722 -0.148483  0.125578 0.0614992 0.0005
 0.994798 -0.146495  0.117964 0.106895 0.0005
 0.981645 -0.140819 0.0974929 0.0797084 0.0005
0.975568 -0.14238 0.126286 0.00526824 0.0005
 0.995913 -0.164142 0.0962537 0.166903 0.0005
 0.969919 -0.147797  0.126824 -0.0959975 0.0005
0.951008 -0.15003  0.12674 -0.179864 0.0005
 0.987004 -0.155834 0.0946947 0.0608007 0.0005
 0.974414 -0.157163  0.121939 -0.137411 0.0005
 0.980546 -0.138032  0.110979 0.0403421 0.0005
 0.982293 -0.140683   0.11509 0.00757889 0.0005
 0.986221 -0.165321  0.107598 0.0992098 0.0005
 0.990969 -0.154388  0.111184 0.00676795 0.0005
 0.967701 -0.158722  0.119063 -0.00350092 0.0005
 0.979867 -0.136904   0.11487 0.0647052 0.0005
  1.00516 -0.156458   0.11011 0.219152 0.0005
 0.974481 -0.145312  0.102208 0.0324812 0.0005
  0.96412 -0.143157  0.112986 -0.0691896 0.0005
  0.98178 -0.137274  0.109878 0.0510942 0.0005
 0.991814 -0.150977  0.119842 0.0383123 0.0005
 0.987987 -0.114128  0.107812 0.158588 0.0005
 0.976205 -0.138346  0.126566 -0.00353458 0.0005
 0.964657 -0.151597  0.104339 -0.0498322 0.0005
 0.986666 -0.154117  0.113133 0.0204963 0.0005
 0.973017 -0.145689  0.133239 -0.0256983 0.0005
 0.980054 -0.136275  0.136064 0.0504696 0.0005
 0.963406 -0.145817  0.113386 -0.0552049 0.0005
 0.961132 -0.159554  0.112043 -0.101318 0.0005
0.971395 -0.14449 0.105937 0.0113507 0.0005
 0.973412 -0.147064  0.133975 -0.0525158 0.0005
 0.995908 -0.156296   0.11453 0.0232204 0.0005
 0.979339 -0.156099  0.119814 -0.140031 0.0005
 0.980643 -0.138787  0.111907 0.0842799 0.0005
 0.990127 -0.115906  0.109735 0.149585 0.0005
 0.997909 -0.160276 0.0975409 0.145354 0.0005
 0.981674 -0.140746  0.108458 0.0694798 0.0005
 0.969964 -0.166908  0.104047 -0.0654075 0.0005
 0.984041 -0.134112  0.108492 0.0943072 0.0005
 0.974998 -0.145181  0.112153 0.0310861 0.0005
 0.985631 -0.131078  0.130319 0.0624327 0.0005
 0.995505 -0.137779  0.110929 0.202 0.0005
 0.973578 -0.152549 0.0940391 0.0167895 0.0005
 0.968643 -0.143878  0.123953 -0.0910336 0.0005
 0.993652 -0.119911  0.117668 0.114846 0.0005
 0.981308 -0.143132  0.096695 0.102054 0.0005
    0.973 -0.168143  0.103176 -0.0806306 0.0005
 0.988845 -0.150731  0.112595 0.0636607 0.0005
 0.963394 -0.148413  0.104097 -0.0431687 0.0005
0.977344 -0.14115 0.125862 0.0601111 0.0005
 0.988453 -0.119227  0.108002 0.131906 0.0005
 0.993738 -0.126569  0.113903 0.155789 0.0005
 0.978323 -0.148041  0.110683 0.0457367 0.0005
0.978706 -0.14451 0.130167 0.0305956 0.0005
 0.970448 -0.149161  0.133584 -0.0534035 0.0005
0.985335  -0.1518 0.112331 0.0301013 0.0005
 0.991083 -0.113163  0.106608 0.140609 0.0005
 0.971992 -0.150699  0.121658 -0.0236834 0.0005
 0.974276 -0.141402  0.125627 -0.0606749 0.0005
  1.00217 -0.113957  0.121978 0.192451 0.0005
 0.967065 -0.163648  0.103858 -0.104419 0.0005
 0.983441 -0.141094  0.115091 0.0217713 0.0005
  0.98111 -0.141689  0.133212 0.0129258 0.0005
 0.947848 -0.148347  0.125761 -0.345105 0.0005
 0.979956 -0.156218  0.121397 -0.117744 0.0005
 0.991531 -0.147827  0.120628 0.0626769 0.0005
0.949111 -0.15005  0.12783 -0.19681 0.0005
 0.962815 -0.149801  0.109074 -0.0153247 0.0005
 0.970991 -0.133321  0.110557 -0.0603631 0.0005
 0.955651 -0.152722  0.117939 -0.187218 0.0005
 0.964184 -0.158783  0.105477 -0.112491 0.0005
0.984517 -0.14896 0.125676 0.0726769 0.0005
0.981428 -0.14928 0.119069 0.000728562 0.0005
 0.978712 -0.133729  0.120959 0.0664586 0.0005
  0.98919 -0.146304  0.113178 0.0142542 0.0005
 0.978976 -0.140374  0.102657 0.00836085 0.0005
 0.977754 -0.135582  0.113846 0.0907157 0.0005
 0.975607 -0.141558   0.12282 -0.0557894 0.0005
 0.991098 -0.138351  0.103606 0.0801658 0.0005
 0.947926 -0.145105  0.123818 -0.373707 0.0005
  0.96281 -0.153984  0.101364 -0.0268831 0.0005
 0.948359 -0.147941  0.114474 -0.190284 0.0005
 0.976302 -0.146079  0.107825 0.0943594 0.0005
 0.957142 -0.151188   0.12282 -0.188926 0.0005
  0.95302 -0.157945  0.101178 -0.0986601 0.0005
   1.0163 -0.131309  0.114866 0.244012 0.0005
  1.01772 -0.136953  0.114143 0.254484 0.0005
  1.01569 -0.137026  0.116827 0.240467 0.0005
  0.97401 -0.152682  0.126884 -0.120407 0.0005
 0.990483 -0.120329  0.102918 0.101119 0.0005
 0.982193 -0.155189  0.118525 -0.110559 0.0005
  1.01617 -0.134951  0.112837 0.262355 0.0005
 0.995671  -0.15599 0.0939131 0.130622 0.0005
 0.979807 -0.139867  0.103699 0.0175187 0.0005
 0.989964 -0.150117  0.123405 0.0556726 0.0005
 0.979663 -0.147344  0.124693 0.0216221 0.0005
 0.975724 -0.143654  0.119198 -0.0584002 0.0005
 0.982553 -0.142662 0.0971206 0.0926414 0.0005
 0.977357 -0.142452  0.115916 0.0104763 0.0005
 0.976885 -0.138526  0.124201 0.0673969 0.0005
  0.97152 -0.146461  0.104675 0.0720004 0.0005
 0.975179 -0.143682  0.118627 0.0653425 0.0005
 0.962157 -0.169921 0.0970067 -0.0746904 0.0005
 0.986388 -0.158059  0.096394 0.0607997 0.0005
 0.972796 -0.148541  0.110934 0.0342434 0.0005
  0.97607 -0.148143   0.12434 -0.120649 0.0005
0.971747 -0.15961 0.122198 -0.144532 0.0005
 0.979987 -0.154687 0.0962512 0.0570888 0.0005
 0.983386 -0.135203  0.130586 0.0263034 0.0005
 0.990589 -0.129203  0.123681 0.161629 0.0005
 0.964546 -0.152063 0.0977535 0.0123309 0.0005
 0.992136 -0.131255  0.109496 0.227798 0.0005
  0.97713 -0.141394  0.118736 0.0857273 0.0005
 0.968175 -0.152391  0.100155 0.0262818 0.0005
 0.977507 -0.134017  0.118494 0.0832448 0.0005
 0.957631 -0.151854  0.122748 -0.182457 0.0005
 0.987746 -0.122682  0.118594 0.141499 0.0005
 0.989339 -0.148981  0.112503 0.0563824 0.0005
 0.985716 -0.136764  0.108445 0.126958 0.0005
 0.972369 -0.144661 0.0982493 0.0412229 0.0005
 0.969449 -0.143417   0.12895 -0.100866 0.0005
 0.952478 -0.157274 0.0988456 -0.107861 0.0005
 0.961521 -0.147309  0.115353 -0.0633919 0.0005
 0.958298 -0.156399  0.125028 -0.147953 0.0005
  0.98179 -0.133873  0.113009 0.0444447 0.0005
 0.981519 -0.153719  0.116152 -0.118443 0.0005
 0.989648 -0.164051  0.106283 0.0925582 0.0005
  1.00504 -0.117213    0.1152 0.305023 0.0005
  0.95439 -0.160875 0.0975882 -0.154963 0.0005
 0.974115 -0.145752  0.119948 -0.115059 0.0005
 0.967766 -0.150633 0.0987606 0.0256962 0.0005
0.969662 -0.13846 0.126455 -0.0594711 0.0005
 0.971548 -0.154325 0.0958485 0.0061501 0.0005
 0.982931 -0.130164  0.118263 0.0956289 0.0005
 0.965704 -0.158658  0.117203 -0.0436607 0.0005
 0.980119 -0.138415  0.116738 0.00499125 0.0005
  0.96196 -0.150264  0.113308 -0.042396 0.0005
 0.970427 -0.156986 0.0953905 -0.0232381 0.0005
 0.976683 -0.146284  0.104486 0.0559522 0.0005
 0.974094 -0.145363  0.100748 0.0256808 0.0005
 0.973215 -0.140183  0.119383 -0.011678 0.0005
0.962106 -0.14872 0.121369 -0.0715945 0.0005
 0.963328 -0.153157 0.0972876 0.0338249 0.0005
 0.985174 -0.128829 0.0981871 0.100945 0.0005
 0.981351 -0.129459  0.120624 0.0755552 0.0005
 0.977053 -0.137904  0.122983 -0.0391005 0.0005
  0.97321 -0.142005  0.123173 -0.0621172 0.0005
 0.951568 -0.157664  0.102468 -0.106191 0.0005
 0.992935 -0.128516  0.114208 0.142149 0.0005
 0.990832 -0.123626   0.10135 0.133983 0.0005
0.961856  -0.1412 0.117802 -0.148948 0.0005
 0.962525 -0.149142  0.106117 -0.0295968 0.0005
 0.978313 -0.130572  0.103442 -0.00789662 0.0005
 0.97138 -0.14943 0.130578 -0.124554 0.0005
0.959394  -0.1591 0.104207 -0.130408 0.0005
 0.981396 -0.135322  0.132631 0.058926 0.0005
 0.980028 -0.154787  0.122127 -0.0428666 0.0005
 0.976359 -0.148158   0.11285 0.0263211 0.0005
 0.996844 -0.161851  0.102451 0.182859 0.0005
 0.977317 -0.141447  0.109741 0.0450545 0.0005
 0.979464 -0.157217  0.119654 -0.11898 0.0005
 0.969245 -0.169464 0.0969401 -0.0615029 0.0005
 0.946248 -0.151795  0.107019 -0.256289 0.0005
 0.982384 -0.140773  0.115459 -0.00301768 0.0005
 0.974263 -0.146774  0.105984 0.0584293 0.0005
 0.989677 -0.163046  0.109987 0.0800728 0.0005
 0.948716 -0.157355  0.102869 -0.113821 0.0005
 0.987047 -0.152467  0.111235 0.074538 0.0005
0.988841 -0.14877 0.122551 0.0566456 0.0005
 0.990293 -0.165749  0.102701 0.103019 0.0005
 0.988813 -0.128921  0.114439 0.142424 0.0005
 0.975073 -0.140779  0.120648 -0.00839574 0.0005
 0.971143 -0.143768  0.100811 0.025027 0.0005
 0.981619 -0.141996  0.112881 -0.00399719 0.0005
 0.989432 -0.157682  0.096462 0.130401 0.0005
 0.978453 -0.140192  0.111784 0.0487426 0.0005
 0.980692 -0.133468  0.112258 0.0285557 0.0005
  0.98438 -0.149729  0.116005 0.0414045 0.0005
 0.975542 -0.135433  0.126922 0.0551488 0.0005
 0.974225 -0.153329 0.0939908 -0.0180751 0.0005
 0.983952 -0.143387  0.116959 0.0134605 0.0005
 0.948433 -0.157921   0.10101 -0.136336 0.0005
  1.00016 -0.160932 0.0978091 0.136774 0.0005
 0.984304 -0.151143  0.122713 0.0715446 0.0005
 0.976094 -0.144791    0.1049 0.0521665 0.0005
 0.965113 -0.145417  0.118837 -0.0822979 0.0005
  0.97151 -0.166095   0.10333 -0.0560339 0.0005
 0.982933 -0.141741   0.11112 0.0113202 0.0005
  0.96834 -0.146157  0.130007 -0.0385414 0.0005
 0.954677 -0.149144  0.112602 -0.118491 0.0005
 0.995908 -0.152467  0.105505 0.211354 0.0005
 0.954396 -0.148752   0.11165 -0.148518 0.0005
 0.997719 -0.160695  0.098087 0.169524 0.0005
 0.975235 -0.147383  0.112627 0.0511614 0.0005
0.982376 -0.12875 0.127366 0.0980734 0.0005
 0.969829 -0.147237  0.117545 -0.0728067 0.0005
 0.981157 -0.137996  0.109168 0.0800385 0.0005
  0.97072 -0.171292 0.0973426 -0.0353326 0.0005
 0.968144 -0.136566   0.11545 -0.0642138 0.0005
0.996313 -0.1375 0.11495 0.199842 0.0005
 0.988458 -0.166358  0.106254 0.0755545 0.0005
 0.964129 -0.146719  0.114937 -0.0464806 0.0005
 0.971722 -0.137289  0.119365 0.00407239 0.0005
 0.980312 -0.140478  0.114046 0.0224965 0.0005
0.974465 -0.15087 0.126842 -0.107477 0.0005
0.992619 -0.14615 0.117792 0.101523 0.0005
 0.990938 -0.144688   0.13174 0.0660458 0.0005
   0.9712 -0.152034  0.118311 -0.0185112 0.0005
  0.96922 -0.159661  0.118688 -0.174012 0.0005
 0.959081 -0.157389  0.104261 -0.112099 0.0005
  0.97911 -0.131951  0.120241 -0.0137254 0.0005
0.960374 -0.14335 0.115078 -0.0409382 0.0005
 0.981578 -0.157855 0.0993173 0.0996431 0.0005
 0.987577 -0.130408  0.124865 0.0873869 0.0005
 0.982543 -0.141921  0.100417 0.114417 0.0005
 0.973248 -0.147464  0.131027 -0.0873988 0.0005
 0.986639 -0.141842  0.117611 0.0267446 0.0005
 0.965046 -0.147551  0.124207 -0.125283 0.0005
  0.97516 -0.137254  0.100801 0.00812754 0.0005
0.971603 -0.14376 0.124228 0.00281798 0.0005
 0.946999 -0.150969  0.108385 -0.255636 0.0005
 0.989659 -0.120366  0.104152 0.108374 0.0005
 0.977997 -0.133375  0.115895 0.110591 0.0005
 0.971913 -0.149814  0.126025 -0.0905446 0.0005
 0.980085 -0.135751  0.119544 0.0765254 0.0005
 0.968653 -0.148655  0.133529 -0.0402561 0.0005
 0.963851 -0.161744   0.10527 -0.0370367 0.0005
 0.978369 -0.143731  0.118995 0.0700296 0.0005
 0.972115 -0.145494  0.118941 -0.018564 0.0005
0.950285 -0.16195 0.101713 -0.119748 0.0005
 0.972435 -0.146326  0.130673 -0.0988987 0.0005
 0.986472 -0.154532  0.114531 0.0770761 0.0005
 0.970715 -0.167789 0.0979361 -0.0504289 0.0005
 0.967431 -0.156747  0.123901 -0.00971477 0.0005
 0.990354 -0.144191  0.109578 0.0326573 0.0005
 0.991888 -0.148467  0.118272 0.128861 0.0005
 0.990656 -0.150872  0.119747 0.124103 0.0005
 0.987232 -0.129085  0.115094 0.189576 0.0005
 0.984807 -0.136632  0.108832 0.100758 0.0005
 0.986063 -0.131266  0.100995 0.0952696 0.0005
 0.982192 -0.146078  0.113964 0.0214609 0.0005
 0.990585 -0.112486  0.100135 0.148717 0.0005
 0.968215 -0.170403 0.0986521 -0.0361165 0.0005
 0.958759 -0.159093  0.104883 -0.108124 0.0005
  1.01722 -0.138292  0.115454 0.244333 0.0005
 0.980402 -0.131397  0.116595 0.103287 0.0005
  0.97857 -0.148133  0.107706 0.0516011 0.0005
0.979348 -0.15322 0.120658 0.0251814 0.0005
0.977693 -0.14078 0.101535 -0.0100604 0.0005
 0.958559 -0.158367  0.101728 -0.135225 0.0005
 0.983277 -0.135978  0.103574 0.0768749 0.0005
 0.991281 -0.122681  0.119002 0.115495 0.0005
 0.963277 -0.152782  0.101731 0.0107548 0.0005
 0.976937 -0.141262  0.120517 0.0812733 0.0005
 0.984388 -0.132962   0.13162 0.0805264 0.0005
 0.972709 -0.153016  0.120163 -0.050808 0.0005
 0.964184 -0.159732  0.119688 -0.0329552 0.0005
 0.982081 -0.129871  0.119413 0.110049 0.0005
 0.978477 -0.139928 0.0992429 0.00964603 0.0005
 0.966872 -0.142756   0.12087 -0.0935786 0.0005
 0.962127 -0.151749 0.0987186 0.0116167 0.0005
 0.969041 -0.169877 0.0966558 -0.0466607 0.0005
 0.968722 -0.158052  0.118335 -0.0231646 0.0005
  1.01444 -0.136691  0.113638 0.253606 0.0005
 0.949819 -0.162232  0.103537 -0.091808 0.0005
 0.958661 -0.164077  0.104474 -0.0534309 0.0005
  1.01662 -0.133575  0.116212 0.245478 0.0005
 0.989246 -0.125728  0.112566 0.139136 0.0005
 0.949876 -0.156372  0.101457 -0.133184 0.0005
 0.958673 -0.152533  0.110574 -0.219942 0.0005
 0.987038 -0.130498  0.114721 0.140738 0.0005
  0.97008 -0.150094  0.118239 -0.0755413 0.0005
 0.962374 -0.140157  0.116817 -0.165609 0.0005
 0.948377 -0.143633  0.125663 -0.347744 0.0005
 0.966567 -0.148284  0.109489 -0.025394 0.0005
 0.996425 -0.124585  0.113789 0.1478 0.0005
 0.976186 -0.141894  0.121602 -0.0319777 0.0005
 0.989189 -0.112362  0.107991 0.117348 0.0005
 0.987057 -0.152835  0.117478 0.0198794 0.0005
 0.948014 -0.151975  0.106007 -0.268032 0.0005
  0.95762 -0.154334  0.124348 -0.157102 0.0005
 0.961739 -0.159937  0.110146 -0.114806 0.0005
 0.978692 -0.130578  0.117736 0.0639537 0.0005
 0.972172 -0.143999  0.119774 -0.0949851 0.0005
 0.954735 -0.147867  0.111154 -0.147246 0.0005
 0.994266 -0.134273  0.121582 0.0849344 0.0005
 0.955151 -0.148053  0.108687 -0.119015 0.0005
 0.975732 -0.135253  0.102006 0.00212773 0.0005
 0.988508 -0.114514  0.107299 0.172494 0.0005
 0.985326 -0.127411  0.128208 0.107817 0.0005
 0.969816 -0.144893  0.131853 -0.0183365 0.0005
  0.95838 -0.158696  0.108739 -0.0870453 0.0005
  0.97322 -0.138691  0.121463 0.0120758 0.0005
 0.996058 -0.143036  0.118227 0.0702007 0.0005
 0.981022 -0.137118  0.120491 0.0765726 0.0005
   0.9753 -0.146489  0.105777 0.0719372 0.0005
 0.980851 -0.156664  0.097347 0.0648729 0.0005
 0.976946 -0.140006  0.116102 0.0604729 0.0005
 0.964105 -0.147997  0.121688 -0.0932968 0.0005
 0.966327 -0.170308 0.0974083 -0.029786 0.0005
 0.967532 -0.138535  0.111556 -0.0306475 0.0005
 0.971397 -0.151816  0.124543 -0.120101 0.0005
 0.954089 -0.149008  0.114358 -0.215073 0.0005
  0.97421 -0.147727  0.112372 0.0601071 0.0005
 0.950432 -0.150604  0.126755 -0.216523 0.0005
 0.951664 -0.150964  0.114728 -0.225927 0.0005
 0.946044 -0.150233  0.105348 -0.170229 0.0005
 0.963819 -0.143603  0.115545 -0.021805 0.0005
 0.953905 -0.148155  0.116364 -0.210097 0.0005
  1.00301 -0.118407  0.122423 0.188997 0.0005
 0.990629 -0.123027  0.106592 0.0834233 0.0005
 0.987518 -0.137346  0.107338 0.123993 0.0005
  0.97702 -0.140067  0.121313 -0.0185024 0.0005
 0.985397 -0.117732  0.108052 0.11988 0.0005
 0.973418 -0.143925  0.104102 0.035886 0.0005
 0.987465 -0.160077 0.0990831 0.0563952 0.0005
 0.970231 -0.144201   0.10033 0.0283576 0.0005
 0.965752 -0.155048 0.0959144 0.011876 0.0005
 0.977612 -0.153363  0.121333 -0.132331 0.0005
 0.973098 -0.157671 0.0922531 0.0201244 0.0005
 0.976535 -0.144028  0.125707 0.0623702 0.0005
 0.963738 -0.152417 0.0974167 0.0291736 0.0005
 0.963422 -0.149496  0.103002 -0.052292 0.0005
 0.987961 -0.106592  0.121115 0.143216 0.0005
 0.975365 -0.151919   0.12777 -0.109388 0.0005
 0.970739 -0.149145  0.130298 -0.0829078 0.0005
 0.953811 -0.157513  0.097425 -0.109664 0.0005
  0.97351 -0.147187   0.10771 0.064534 0.0005
 0.978852 -0.141029  0.103715 0.00323651 0.0005
  0.97338 -0.151943  0.119298 -0.0117906 0.0005
 0.978417 -0.144958 0.0947721 0.0979982 0.0005
 0.967147 -0.145047  0.115606 -0.0719992 0.0005
 0.949506 -0.152258   0.10759 -0.296978 0.0005
 0.992071 -0.148004  0.122269 0.0659843 0.0005
 0.974471 -0.150147  0.126816 -0.126983 0.0005
 0.982884 -0.153445  0.120451 -0.0629943 0.0005
 0.964609 -0.142311  0.113833 -0.0499287 0.0005
0.973868  -0.1421 0.111615 0.0373943 0.0005
 0.980506 -0.133585    0.1187 0.0985351 0.0005
 0.977277 -0.135178  0.102875 0.00102085 0.0005
 0.968051 -0.152951  0.100402 0.0203116 0.0005
0.987157 -0.12929 0.113559 0.141051 0.0005
 0.960947 -0.149389  0.104053 -0.0342357 0.0005
 0.949827 -0.148323  0.108106 -0.258549 0.0005
 0.989689 -0.121889  0.106808 0.0875535 0.0005
  0.98095 -0.154518 0.0980765 0.0305487 0.0005
 0.976403 -0.140296  0.126587 0.0481512 0.0005
  0.97814 -0.133744    0.1345 0.0448858 0.0005
 0.959972 -0.150684  0.123197 -0.180531 0.0005
 0.985919 -0.128777  0.125466 0.0824792 0.0005
 0.977585 -0.156227  0.118045 -0.119845 0.0005
 0.994386 -0.158616 0.0962624 0.140108 0.0005
 0.976176 -0.133693  0.111428 -0.0632727 0.0005
 0.954246 -0.149688  0.110984 -0.127108 0.0005
  1.00283 -0.115048  0.119079 0.200795 0.0005
  0.97736 -0.155933  0.125914 -0.0540951 0.0005
 0.990188 -0.111523  0.109787 0.13576 0.0005
 0.964008 -0.152573 0.0945211 -0.0302808 0.0005
 0.971618 -0.149014  0.128884 -0.111053 0.0005
 0.963773 -0.151581 0.0978632 0.0200177 0.0005
 0.969704 -0.170154  0.096902 -0.0384247 0.0005
 0.946703 -0.160346   0.10478 -0.114221 0.0005
 0.982001 -0.131889  0.124149 0.0101499 0.0005
 0.986562 -0.130439  0.117502 0.135829 0.0005
 0.991237 -0.146087   0.11697 0.105587 0.0005
  0.98234 -0.156135  0.122331 -0.0483812 0.0005
 0.969965 -0.133491  0.113106 -0.0597537 0.0005
0.989148 -0.15408 0.114434 0.0560297 0.0005
0.995573 -0.14384 0.119521 0.0520846 0.0005
 0.958258 -0.163581  0.105149 -0.0622303 0.0005
 0.973457 -0.144709  0.102009 0.0201407 0.0005
 0.948633 -0.144524  0.124629 -0.355298 0.0005
 0.977469 -0.140901   0.12245 -0.0323788 0.0005
 0.992489 -0.149007  0.124086 0.0486028 0.0005
 0.987642 -0.145494  0.125611 0.0131654 0.0005
 0.989217 -0.149482    0.1148 -0.0156587 0.0005
 0.975892 -0.140695  0.124959 0.062369 0.0005
 0.985492 -0.159296 0.0974087 0.0564065 0.0005
  0.98658 -0.141302  0.116816 0.0182663 0.0005
0.987011 -0.14488 0.112804 0.0442409 0.0005
  0.98551 -0.150648  0.114002 -0.0326072 0.0005
0.981084 -0.14167 0.099492 0.0697972 0.0005
0.973084  -0.1406 0.120524 -0.0579603 0.0005
 0.994557 -0.158588   0.11304 0.021966 0.0005
 0.981114 -0.157756 0.0973481 0.0747703 0.0005
 0.993679 -0.122302  0.112821 0.136387 0.0005
 0.986781 -0.139591  0.135267 0.0609583 0.0005
 0.977419 -0.165532  0.114125 0.0537315 0.0005
 0.962195 -0.148278  0.116173 -0.0136846 0.0005
 0.996605 -0.163401 0.0974706 0.192028 0.0005
  0.98256 -0.135506  0.108342 0.0904576 0.0005
   0.9755 -0.152879  0.126544 -0.117528 0.0005
0.975033 -0.14445 0.120776 -0.0186704 0.0005
 0.946894 -0.152701    0.1039 -0.180046 0.0005
 0.981522 -0.143691  0.115455 0.0445685 0.0005
   0.9826 -0.133718  0.114805 0.0231145 0.0005
  1.00469 -0.114159  0.118568 0.214476 0.0005
 0.977476 -0.141479   0.10506 0.032869 0.0005
 0.996985 -0.157721 0.0968859 0.164893 0.0005
 0.948243 -0.149629  0.126198 -0.179679 0.0005
0.975938 -0.15427 0.130567 0.00855314 0.0005
  0.97375 -0.140644  0.124337 -0.0200904 0.0005
 0.960922 -0.156199 0.0976633 -0.00964735 0.0005
 0.979267 -0.145984  0.122371 -0.00901179 0.0005
  0.96912 -0.143439  0.101047 -0.0563941 0.0005
 0.976279 -0.149947  0.126021 -0.101446 0.0005
 0.987663 -0.148773  0.115295 0.0436089 0.0005
 0.997997 -0.143485  0.120227 0.0657539 0.0005
 0.971585 -0.149915  0.131835 -0.12433 0.0005
  0.98177 -0.152433 0.0988896 0.0703678 0.0005
 0.980476 -0.140784  0.119717 0.0937606 0.0005
 0.981449 -0.153395 0.0971569 0.0717434 0.0005
  0.97989 -0.141274  0.114372 0.0191745 0.0005
 0.945425 -0.146972  0.123714 -0.37624 0.0005
 0.979936 -0.151262 0.0979912 0.0471792 0.0005
0.979119 -0.13511 0.119198 0.0999626 0.0005
 0.986283 -0.151815   0.11805 0.0426417 0.0005
 0.985538 -0.142481  0.137063 0.0902307 0.0005
  0.98566 -0.149372  0.127456 0.0779793 0.0005
 0.985999 -0.165311  0.109314 0.0984311 0.0005
  1.00178 -0.138987  0.123601 0.176425 0.0005
 0.963169 -0.149463  0.107845 0.020376 0.0005
 0.985083 -0.156758 0.0960986 0.0863946 0.0005
 0.975918 -0.142476  0.123494 -0.0187959 0.0005
 0.990079 -0.147868  0.122239 0.0671422 0.0005
 0.976842 -0.142439  0.120373 -0.0422962 0.0005
 0.992473 -0.123327  0.107171 0.0912292 0.0005
 0.957421 -0.158131  0.112972 -0.0892706 0.0005
  0.98059 -0.124479  0.127841 0.0248279 0.0005
 0.976633 -0.140963  0.110066 0.00107258 0.0005
 0.980762 -0.154008  0.098556 0.0578833 0.0005
 0.971909 -0.153745  0.118512 -0.0169153 0.0005
 0.985938 -0.143646  0.125778 -0.00545556 0.0005
 0.968226 -0.170775 0.0984707 -0.0523492 0.0005
  0.98222 -0.135424  0.132719 0.0213003 0.0005
 0.972986 -0.149406  0.130328 -0.123491 0.0005
 0.978753 -0.138928  0.124979 0.0644027 0.0005
  0.97363 -0.154232  0.124053 0.021265 0.0005
  0.99289 -0.146487  0.114259 0.0735218 0.0005
 0.971924 -0.144849   0.13305 -0.0431033 0.0005
 0.984693 -0.136746  0.111576 0.111692 0.0005
 0.979216 -0.135945  0.111042 0.108393 0.0005
 0.970479 -0.138457  0.125112 -0.0485848 0.0005
 0.978107 -0.141126  0.124413 0.0585688 0.0005
  1.00759 -0.105811  0.112103 0.273036 0.0005
 0.997244  -0.16116 0.0993477 0.173864 0.0005
 0.983955 -0.138051  0.111066 0.0385263 0.0005
 0.978247 -0.141469  0.095517 0.0807794 0.0005
 0.980906 -0.157074   0.11963 -0.0987662 0.0005
 0.958746 -0.160938  0.113899 -0.123487 0.0005
 0.980044 -0.134676  0.115837 0.0803293 0.0005
 0.972171 -0.152166  0.117302 -0.0686269 0.0005
 0.990441 -0.153378 0.0942372 0.140186 0.0005
 0.981044 -0.144985  0.112838 -0.0202299 0.0005
 0.986877 -0.141404   0.13747 0.0508501 0.0005
 0.972568 -0.140831  0.122355 -0.0371133 0.0005
  0.98286 -0.139911  0.107236 0.0666464 0.0005
 0.951189 -0.159551 0.0992323 -0.14714 0.0005
 0.989865 -0.145958  0.132267 0.0849724 0.0005
 0.982377 -0.114564  0.119784 0.0860016 0.0005
 0.978058 -0.130529  0.105535 -0.0208977 0.0005
 0.975351 -0.151514  0.111776 0.00117362 0.0005
 0.954498 -0.149451  0.110402 -0.154787 0.0005
   0.9892 -0.154466  0.121655 0.103694 0.0005
 0.976052 -0.145459  0.108675 0.0239952 0.0005
 0.957681 -0.150952  0.123308 -0.179583 0.0005
0.984677 -0.15277 0.119774 -0.0835553 0.0005
 0.978068 -0.141639  0.133174 0.0178903 0.0005
 0.969895 -0.152728 0.0940951 0.00252398 0.0005
 0.974063 -0.153528  0.126099 -0.0876456 0.0005
 0.984496 -0.150475   0.10999 -0.0436265 0.0005
  0.97042 -0.155631 0.0956558 0.00322565 0.0005
 0.949626 -0.152551  0.128792 -0.224914 0.0005
0.979251  -0.1321 0.120793 0.0820156 0.0005
 0.962295 -0.149503  0.111073 -0.0685999 0.0005
 0.988649 -0.148838  0.123998 0.076142 0.0005
 0.970496 -0.145079  0.135939 -0.0735799 0.0005
 0.948684 -0.149431  0.104951 -0.262377 0.0005
 0.982562 -0.144935  0.117045 0.0390232 0.0005
 0.984195 -0.138582  0.113732 0.0110814 0.0005
 0.973967 -0.153881  0.125247 0.0197291 0.0005
 0.974798 -0.146854  0.103983 0.0663355 0.0005
 0.977423 -0.144365  0.120694 0.0203571 0.0005
 0.976493 -0.137762  0.125919 0.0681752 0.0005
 0.944798 -0.149953  0.103926 -0.16125 0.0005
  0.98738 -0.167046  0.105965 0.0894669 0.0005
 0.982123 -0.155133  0.121664 -0.040874 0.0005
 0.954337 -0.153487  0.124861 -0.151874 0.0005
0.975939 -0.14775 0.111267 0.0542202 0.0005
 0.966744 -0.143279  0.122963 -0.0806148 0.0005
 0.983123 -0.141502   0.11402 0.00474185 0.0005
 0.988388 -0.151555  0.116369 0.0316289 0.0005
  0.99378 -0.154927  0.122072 0.0461876 0.0005
 0.982922 -0.132766  0.133156 0.0479776 0.0005
 0.981661 -0.139259  0.115942 0.0188826 0.0005
 0.977071 -0.140154   0.12306 -0.0300222 0.0005
 0.968088 -0.144402  0.132698 -0.0292584 0.0005
 0.960381 -0.159307  0.109814 -0.0787984 0.0005
 0.996836 -0.152384  0.104127 0.196719 0.0005
 0.973063 -0.147681  0.103572 0.0722715 0.0005
 0.969626 -0.167257  0.105309 -0.094715 0.0005
 0.949654 -0.155852  0.129766 -0.209317 0.0005
 0.975422 -0.145785  0.107116 0.0519855 0.0005
 0.990747 -0.127304  0.132226 0.0761995 0.0005
0.998473 -0.15241 0.105142 0.19719 0.0005
 0.987929 -0.123358 0.0998948 0.0826659 0.0005
  0.99189 -0.123256  0.105441 0.113296 0.0005
 0.976467 -0.158604  0.118701 -0.103218 0.0005
 0.959012 -0.166842  0.103347 -0.0643797 0.0005
 0.979482 -0.144577  0.107083 0.0770796 0.0005
 0.980651 -0.124598  0.130372 0.0399303 0.0005
 0.98297 -0.15491 0.118746 -0.0910783 0.0005
 0.975746 -0.142238  0.100075 0.0314788 0.0005
 0.990377 -0.125287   0.10548 0.0995934 0.0005
 0.988183 -0.127963  0.114917 0.16719 0.0005
 0.979179 -0.157341  0.119317 -0.105735 0.0005
 0.977294 -0.149825  0.106057 0.0650062 0.0005
 0.974415 -0.144642  0.118458 -0.0842551 0.0005
 0.986341 -0.167245  0.105446 0.104084 0.0005
 0.985478 -0.132535  0.112118 0.0204787 0.0005
 0.949124 -0.151699  0.110077 -0.255209 0.0005
 0.993154 -0.155128  0.118978 0.0411917 0.0005
 0.996915 -0.134409   0.11777 0.197961 0.0005
 0.985616 -0.129534  0.125902 0.0883242 0.0005
 0.987151 -0.129929  0.101222 0.113257 0.0005
 0.964425 -0.158086  0.107781 -0.114729 0.0005
   1.0017 -0.140089  0.125703 0.222978 0.0005
 0.987133 -0.155716 0.0981557 0.073234 0.0005
 0.981653 -0.133414  0.117043 0.0933301 0.0005
 0.990857 -0.125284  0.103161 0.118779 0.0005
 0.969937 -0.147869  0.128541 -0.106161 0.0005
 0.976954 -0.139179  0.126617 0.0601879 0.0005
 0.968105 -0.166319    0.1045 -0.0829318 0.0005
 0.993395 -0.122737  0.119903 0.12982 0.0005
 0.950167 -0.160847  0.101786 -0.118171 0.0005
 0.973269 -0.151492   0.10974 -0.00226665 0.0005
 0.963299 -0.151017 0.0966882 0.0133602 0.0005
 0.989312 -0.153834  0.111303 -0.0348183 0.0005
 0.954562 -0.147777  0.113408 -0.165295 0.0005
 0.962598 -0.148245   0.12386 -0.0606836 0.0005
 0.968417 -0.151047 0.0969769 -0.00777237 0.0005
 0.972955 -0.145846  0.104587 0.0269457 0.0005
  0.97804 -0.142683  0.107735 0.0278564 0.0005
 0.980633 -0.137658  0.131888 0.0377865 0.0005
 0.956534 -0.159866  0.101884 -0.129306 0.0005
  0.98598 -0.115301  0.118743 0.103838 0.0005
 0.981237 -0.136904 0.0974105 -0.0127092 0.0005
 0.974088 -0.146547  0.137413 -0.0823212 0.0005
 0.981707 -0.127885   0.12878 0.108925 0.0005
  0.97988 -0.142745  0.100911 0.0732629 0.0005
0.967572 -0.15245 0.101962 0.0189895 0.0005
 0.982589 -0.153891  0.116272 -0.0557234 0.0005
 0.984967 -0.133837  0.115067 0.0125997 0.0005
 0.989138 -0.116547  0.102832 0.155703 0.0005
 0.979418 -0.144059   0.11269 0.0432892 0.0005
 0.983075 -0.132003  0.119261 0.0223618 0.0005
   0.9637 -0.159647  0.103482 -0.0239857 0.0005
 0.980564 -0.141115  0.115478 -0.00118882 0.0005
 0.985524   -0.1599 0.0953539 0.0647441 0.0005
 0.965734 -0.147556  0.118223 -0.126906 0.0005
  0.98027 -0.148685  0.109987 0.0326344 0.0005
 0.984065 -0.126964  0.127499 0.073767 0.0005
  1.00607 -0.134858  0.104727 0.2582 0.0005
 0.989968 -0.150043  0.124236 0.0567323 0.0005
 0.958009 -0.154076  0.121788 -0.162413 0.0005
0.967645  -0.1669 0.103723 -0.087358 0.0005
  0.96706 -0.164155  0.120517 -0.0878068 0.0005
 0.989384 -0.116298  0.110279 0.123482 0.0005
 0.985432 -0.129226    0.1409 0.0675492 0.0005
 0.977947 -0.150464  0.122453 0.00121113 0.0005
 0.963433 -0.156852   0.11774 -0.0327759 0.0005
 0.990542 -0.136137  0.105043 0.0910383 0.0005
 0.980599 -0.158928  0.118752 -0.113711 0.0005
 0.980676 -0.155893  0.121198 -0.0689251 0.0005
0.964221 -0.14844 0.109214 0.00515772 0.0005
 0.989931 -0.129828  0.114199 0.163232 0.0005
 0.995911 -0.139753  0.118415 0.182151 0.0005
 0.949468 -0.151105  0.105337 -0.264884 0.0005
 0.970881 -0.165124  0.102964 -0.0750789 0.0005
 0.978916 -0.142936    0.1294 0.0157315 0.0005
 0.965376 -0.160511  0.108157 -0.111766 0.0005
 0.958208 -0.159038  0.103932 -0.103256 0.0005
 0.967296 -0.150574 0.0969271 0.0451414 0.0005
 0.991119 -0.153924 0.0947037 0.161505 0.0005
 0.980364 -0.150682  0.113138 0.0953207 0.0005
 0.986067 -0.126391   0.14128 0.0870895 0.0005
 0.981457 -0.123568  0.128619 0.0292754 0.0005
 0.964662 -0.145632  0.119182 -0.102345 0.0005
 0.978738 -0.135611  0.114842 0.0900804 0.0005
 0.973093 -0.145983  0.101234 0.0233961 0.0005
 0.975864 -0.149003  0.106201 0.072548 0.0005
 0.959683 -0.152376   0.12316 -0.227767 0.0005
 0.970157 -0.148145  0.129418 -0.116675 0.0005
 0.964214 -0.146967   0.10353 -0.031424 0.0005
 0.972507 -0.141398  0.102907 0.0221342 0.0005
 0.989181 -0.131553  0.118313 0.129122 0.0005
 0.985488 -0.157654 0.0966059 0.0684809 0.0005
 0.970661 -0.154558  0.123563 -0.0054835 0.0005
 0.983727 -0.137812  0.109028 0.062889 0.0005
 0.973084 -0.145334  0.105149 0.0472808 0.0005
 0.985463 -0.155239 0.0990185 0.0582135 0.0005
 0.964096 -0.161064    0.1025 -0.0414154 0.0005
 0.971211 -0.146617  0.130462 -0.0502225 0.0005
 0.971399 -0.152449   0.12373 -0.132277 0.0005
 0.977197 -0.137946  0.122675 -0.0328442 0.0005
 0.97848 -0.14067 0.119714 0.0803234 0.0005
 0.974355 -0.149181  0.126783 -0.117124 0.0005
0.956232 -0.14856  0.11385 -0.164257 0.0005
 0.984222 -0.152041  0.125604 0.0814942 0.0005
 0.958747 -0.164393  0.103466 -0.0661063 0.0005
0.990765 -0.14947 0.122959 0.0859829 0.0005
 0.982257 -0.135416  0.130894 0.0549306 0.0005
 0.981203 -0.135688  0.133054 0.0414901 0.0005
 0.981232 -0.138325  0.115798 0.0308837 0.0005
 0.983129 -0.132496  0.116707 0.117153 0.0005
 0.982081 -0.141321  0.125728 -0.00885637 0.0005
 0.974988 -0.144245  0.106542 -0.00182067 0.0005
 0.982173 -0.136749  0.107942 0.0765261 0.0005
 0.965034 -0.159038  0.109466 -0.122906 0.0005
0.978042 -0.14244 0.134361 0.0112854 0.0005
  1.00814 -0.107249  0.112606 0.26823 0.0005
 0.977292 -0.136012  0.135329 0.0263624 0.0005
 0.985468 -0.153151  0.115039 -0.0111482 0.0005
 0.980976 -0.142495  0.116566 -0.0122874 0.0005
 0.955209 -0.149517  0.112663 -0.158877 0.0005
 0.985319 -0.130437  0.142233 0.0549928 0.0005
 0.989265 -0.130561  0.111296 0.144831 0.0005
 0.964398 -0.154258 0.0987995 0.00169746 0.0005
 0.978699 -0.133577  0.132271 0.0628534 0.0005
 0.984913 -0.129394  0.102054 0.101324 0.0005
 0.986973 -0.154011  0.113658 0.0651992 0.0005
  0.98273 -0.151913   0.12114 -0.0922943 0.0005
 0.975387 -0.146424  0.109804 0.0065017 0.0005
0.952396 -0.14816 0.111208 -0.138187 0.0005
 0.978079 -0.138948  0.117238 0.028382 0.0005
 0.978188 -0.141583  0.123156 -0.0187451 0.0005
  1.00014 -0.128708   0.10215 0.2672 0.0005
0.972671   -0.143 0.121214 -0.0845542 0.0005
 0.979704 -0.139977 0.0948588 0.110791 0.0005
 0.976649 -0.138275  0.125133 0.038068 0.0005
 0.969873 -0.149167  0.132277 -0.0473892 0.0005
0.978529 -0.14498 0.111273 0.0370358 0.0005
 0.973273 -0.155216  0.128658 0.0342282 0.0005
 0.948144 -0.150643  0.107086 -0.265036 0.0005
 0.976138 -0.155131  0.123089 -0.0508694 0.0005
 0.975795 -0.139352  0.121161 -0.0444849 0.0005
0.983612 -0.14239 0.115488 0.00582218 0.0005
 0.996993 -0.152452  0.104741 0.225839 0.0005
 0.983723 -0.140466  0.116215 -0.0112555 0.0005
 0.992474 -0.123877  0.104219 0.0856331 0.0005
   0.9837 -0.128583  0.102054 0.13654 0.0005
 0.986667 -0.150043  0.114944 -0.0244955 0.0005
 0.963893 -0.160003  0.107443 -0.125117 0.0005
 0.975371 -0.142415   0.10919 0.0377951 0.0005
 0.982076 -0.148502  0.113298 0.040259 0.0005
 0.986779 -0.144686  0.123991 0.00384432 0.0005
 0.984635 -0.138615  0.115086 0.0179802 0.0005
 0.975842 -0.144191  0.108976 0.0365715 0.0005
 0.966432 -0.165984  0.103874 -0.0723003 0.0005
0.987627  -0.1279 0.115025 0.186956 0.0005
 0.986142 -0.155573   0.11382 0.0725373 0.0005
 0.984639 -0.129696  0.126085 0.0889993 0.0005
 0.973048 -0.149345  0.134606 -0.0781729 0.0005
 0.989082 -0.153023  0.123289 0.108096 0.0005
 0.975106 -0.141011  0.119234 0.0856415 0.0005
 0.974175 -0.141137  0.121122 -0.0438525 0.0005
 0.976179 -0.150896  0.127077 -0.108867 0.0005
 0.985841 -0.129275   0.12549 0.0835825 0.0005
 0.991014 -0.115322  0.109652 0.13979 0.0005
 0.990695 -0.117229  0.100703 0.143641 0.0005
 0.980582 -0.139259   0.10462 0.0814382 0.0005
 0.972766 -0.147503   0.12995 -0.0831062 0.0005
 0.985212 -0.129112  0.126933 0.0854324 0.0005
  1.00809 -0.136915  0.106633 0.227161 0.0005
 0.973332 -0.143657  0.124316 -0.000750744 0.0005
 0.976821 -0.149504  0.112937 0.029533 0.0005
 0.976489 -0.147851  0.104454 0.060114 0.0005
  1.00752 -0.106728   0.11401 0.262662 0.0005
 0.988472 -0.114167  0.109947 0.118109 0.0005
 0.984617 -0.159235 0.0972058 0.0667071 0.0005
  0.99073 -0.125078   0.10407 0.0939156 0.0005
 0.980458 -0.130994  0.118742 0.119421 0.0005
 0.983065 -0.154259  0.118969 -0.0933438 0.0005
0.987137 -0.16682 0.108654 0.0887624 0.0005
 0.973783 -0.150123  0.123986 -0.117582 0.0005
   1.0189 -0.138194  0.115643 0.242302 0.0005
 0.995169 -0.138483  0.119465 0.190688 0.0005
 0.982467 -0.139578  0.113988 -0.00838261 0.0005
 0.987095 -0.128824  0.127214 0.0987285 0.0005
 0.961814 -0.152891  0.101437 0.0255684 0.0005
 0.971587 -0.137654  0.111989 -0.0156457 0.0005
 0.977498 -0.138801   0.12212 -0.0420222 0.0005
 0.993711 -0.145391  0.115495 0.101514 0.0005
 0.983213 -0.140785  0.111424 0.00119336 0.0005
 0.958513 -0.157145  0.101239 -0.133435 0.0005
 0.982039 -0.141315  0.112011 0.00999114 0.0005
 0.983739 -0.117709  0.126884 0.0724136 0.0005
 0.984336 -0.148677  0.125229 0.0504062 0.0005
 0.978819 -0.140003  0.107576 -0.00863268 0.0005
 0.982645 -0.154905 0.0996184 0.0503445 0.0005
 0.952796 -0.154533  0.124752 -0.141134 0.0005
 0.964944 -0.150514 0.0984251 0.0421239 0.0005
 0.974619 -0.142739  0.121127 -0.0670577 0.0005
0.978397 -0.13535 0.112883 0.102419 0.0005
 0.981977 -0.134244  0.134959 0.0431328 0.0005
 0.980911 -0.135765  0.109819 0.0726026 0.0005
 0.974467 -0.144744 0.0990811 0.0271067 0.0005
 0.963743 -0.152438 0.0962065 0.0170675 0.0005
 0.960129 -0.153507  0.100487 -0.00207912 0.0005
 0.985605 -0.153847  0.111766 0.0364401 0.0005
 0.958762 -0.164857  0.105038 -0.0583497 0.0005
 0.973887 -0.143928 0.0988001 0.0295531 0.0005
 0.986032 -0.155191 0.0973035 0.0735583 0.0005
 0.974345 -0.136339 0.0993276 0.0119443 0.0005
 0.983285 -0.140318  0.114071 -0.0146417 0.0005
 0.980051 -0.156241 0.0986622 0.0355056 0.0005
 0.948694 -0.159613  0.129344 -0.235721 0.0005
0.978802 -0.14276 0.106201 0.0320886 0.0005
 0.976922 -0.145495  0.124731 0.0124503 0.0005
 0.993717 -0.124699  0.114784 0.0983084 0.0005
  1.0057 -0.10584 0.113923 0.269844 0.0005
 0.983702 -0.145654  0.125512 -0.0116146 0.0005
 0.978802 -0.139859  0.101877 -0.0237923 0.0005
 0.980098 -0.139432  0.105797 0.0623246 0.0005
 0.972524 -0.136659  0.119495 0.00795912 0.0005
 0.975645 -0.150589  0.126429 -0.109613 0.0005
  0.99002 -0.121228  0.105227 0.111269 0.0005
 0.964724 -0.154535 0.0978487 -0.01819 0.0005
 0.982846 -0.155428  0.116544 -0.0464855 0.0005
 0.971792 -0.138802  0.121627 0.0276407 0.0005
 0.983829 -0.155746  0.120314 -0.0769385 0.0005
 0.950318 -0.157463  0.100734 -0.125875 0.0005
 0.946856 -0.145919  0.125378 -0.361675 0.0005
 0.964156 -0.147879   0.10366 -0.054847 0.0005
 0.995365 -0.163199 0.0975558 0.174663 0.0005
 0.974504 -0.144861 0.0986808 0.0185632 0.0005
  0.97838 -0.165667  0.113784 0.040958 0.0005
 0.995179 -0.135436  0.117391 0.178304 0.0005
 0.979422 -0.151987  0.121443 0.0363945 0.0005
   1.0058 -0.154977  0.108957 0.233208 0.0005
 0.988866 -0.159362 0.0963365 0.0788502 0.0005
0.953218 -0.14718 0.114425 -0.18514 0.0005
 0.974013  -0.14488 0.0991223 0.0407717 0.0005
  0.99029 -0.126457  0.102425 0.106894 0.0005
 0.974104 -0.147535  0.105632 0.0721594 0.0005
 0.976048 -0.133208  0.119027 0.0960858 0.0005
 0.977158 -0.145674  0.108227 0.0596467 0.0005
 0.972107 -0.139223  0.122033 0.00923878 0.0005
 0.981141 -0.158271   0.11875 -0.0914076 0.0005
 0.976248 -0.139912  0.120976 -0.0409329 0.0005
 0.974142 -0.136288  0.122366 0.0124866 0.0005
  0.99006 -0.150569  0.116569 0.0512432 0.0005
 0.990032 -0.122463   0.11854 0.120174 0.0005
 0.989487 -0.132507  0.114604 0.12453 0.0005
 0.982016 -0.133665  0.134328 0.0306678 0.0005
   0.9568 -0.164833  0.102926 -0.0543792 0.0005
 0.986979 -0.153665  0.112452 0.0661399 0.0005
 0.997959 -0.165052 0.0972533 0.190727 0.0005
 0.953156 -0.148385  0.111608 -0.205151 0.0005
 0.983356 -0.136214    0.1079 0.0747646 0.0005
 0.989088 -0.123882  0.118902 0.120547 0.0005
 0.971151 -0.144197   0.10506 0.0158407 0.0005
 0.969526 -0.137741  0.112796 -0.00677596 0.0005
 0.963487 -0.149092  0.102924 -0.013938 0.0005
 0.957417 -0.158667  0.111503 -0.0925114 0.0005
 0.956958 -0.166061   0.10553 -0.0729351 0.0005
  0.97635 -0.142522  0.118152 -0.0341523 0.0005
 0.977626 -0.141689  0.124808 0.0345492 0.0005
 0.986661 -0.127059  0.123996 0.0644759 0.0005
 0.944758 -0.149953  0.107268 -0.163858 0.0005
 0.948808 -0.160917  0.131052 -0.236664 0.0005
 0.950537 -0.157772  0.103283 -0.112673 0.0005
0.968073 -0.15787 0.118403 -0.0448579 0.0005
 0.984759 -0.151754  0.122901 0.063967 0.0005
 0.950604 -0.159796  0.101396 -0.139021 0.0005
0.990369 -0.11469 0.135732 0.135828 0.0005
0.977907 -0.13758 0.124298 0.0842928 0.0005
 0.977423 -0.138949   0.10175 -0.00614395 0.0005
 0.965142 -0.152167 0.0989625 0.0227637 0.0005
 0.986427 -0.165795  0.107198 0.0988425 0.0005
 0.956008 -0.158796  0.104681 -0.122539 0.0005
 0.987284 -0.151624  0.116115 0.0608154 0.0005
 0.987048 -0.152568  0.114274 -0.0161843 0.0005
  0.99002 -0.113157   0.10815 0.153087 0.0005
 0.962403 -0.161939  0.108199 -0.113388 0.0005
 0.977179 -0.139403  0.120254 -0.0398601 0.0005
  0.98763 -0.166585  0.106804 0.108995 0.0005
 0.977421 -0.142718  0.121498 0.0832748 0.0005
   0.9628 -0.158141  0.108433 -0.101855 0.0005
 0.975785 -0.142785  0.117751 0.013398 0.0005
 0.985146 -0.134334  0.108861 0.0940423 0.0005
  0.97151 -0.148607  0.125808 -0.114317 0.0005
  1.00717 -0.138326  0.106075 0.235871 0.0005
 0.988128 -0.121421  0.119738 0.1357 0.0005
 0.975823 -0.152167   0.11124 -0.000641987 0.0005
0.979232 -0.15826 0.118193 -0.106346 0.0005
 0.964418 -0.157714    0.1113 -0.149298 0.0005
  1.00604 -0.155867  0.112314 0.185776 0.0005
 0.971989 -0.147672  0.138604 -0.0729471 0.0005
 0.986853 -0.128335  0.103837 0.106184 0.0005
  1.01705 -0.133355  0.115857 0.256418 0.0005
 0.993977 -0.122097   0.11203 0.108693 0.0005
 0.981485 -0.153782    0.0965 0.0668203 0.0005
 0.977323 -0.154037  0.121659 -0.124083 0.0005
 0.992613 -0.113349   0.10072 0.166989 0.0005
 0.978246 -0.155992  0.119281 -0.123491 0.0005
 0.966887 -0.158702  0.118185 -0.0864285 0.0005
 0.977083 -0.140193  0.121873 -0.0575674 0.0005
 0.979379 -0.151277  0.120353 -0.0516597 0.0005
0.968739 -0.14349 0.132331 -0.0266853 0.0005
 0.965439 -0.162856  0.102231 -0.0308755 0.0005
 0.973114 -0.142895   0.12041 -0.0581157 0.0005
  0.97338 -0.148351  0.124793 -0.0994499 0.0005
0.980719 -0.13084  0.11892 0.0827891 0.0005
 0.976101 -0.146545  0.104299 0.0511949 0.0005
  0.98276 -0.132589  0.117301 0.0771036 0.0005
 0.977233 -0.138682   0.12403 -0.0498294 0.0005
 0.987048 -0.129456   0.11295 0.16814 0.0005
 0.974042 -0.146265  0.105065 0.0695807 0.0005
 0.969775 -0.136436   0.11288 -0.0421847 0.0005
 0.993696 -0.135779  0.117624 0.218392 0.0005
 0.978368 -0.151627   0.12239 0.0199489 0.0005
 0.963281 -0.149318  0.122096 -0.07801 0.0005
   0.9832 -0.139911  0.113906 0.0219683 0.0005
 0.981633 -0.145033  0.113714 0.0385379 0.0005
 0.949297 -0.147344  0.125657 -0.357325 0.0005
 0.968052 -0.170047 0.0979417 -0.0402988 0.0005
 0.990721 -0.113186  0.107334 0.146147 0.0005
 0.967731 -0.149672  0.107706 -0.0231993 0.0005
  0.98888 -0.116284  0.101106 0.155938 0.0005
 0.983232 -0.155938  0.119076 -0.0610619 0.0005
 0.972236 -0.169747   0.10655 -0.105102 0.0005
 0.981828 -0.156035  0.097926 0.0688404 0.0005
  0.97839 -0.142591   0.13163 0.0241051 0.0005
 0.950596 -0.160912  0.102919 -0.127711 0.0005
 0.978479 -0.153502  0.121214 -0.0378108 0.0005
 0.985213 -0.126424  0.127495 0.0848226 0.0005
 0.972324 -0.149288  0.126891 -0.114437 0.0005
 0.970399 -0.148322  0.130495 -0.127352 0.0005
 0.976238 -0.147462  0.108737 0.0185081 0.0005
 0.961112 -0.154577 0.0995067 0.00924427 0.0005
 0.964969 -0.151522 0.0981658 -0.00981975 0.0005
  1.01633 -0.137691  0.114998 0.238896 0.0005
 0.957314 -0.158361  0.112352 -0.096337 0.0005
 0.994611 -0.138803  0.119122 0.198582 0.0005
 0.985841 -0.132025  0.125714 0.0817842 0.0005
 0.981414 -0.138714  0.116974 0.0233102 0.0005
 0.971248 -0.141658  0.102417 0.0282032 0.0005
 0.963916 -0.150864  0.101337 0.0158979 0.0005
 0.988743 -0.152641  0.124433 0.118281 0.0005
  0.99006 -0.126052  0.132347 0.0665643 0.0005
 0.948041 -0.145134  0.126391 -0.358733 0.0005
 0.984381 -0.158641 0.0979469 0.0639351 0.0005
 0.984218 -0.133139  0.110403 0.0824152 0.0005
 0.978124 -0.146037  0.108009 0.0157023 0.0005
 0.972743 -0.146548  0.139509 -0.0389814 0.0005
 0.987379 -0.131016  0.101662 0.089056 0.0005
 0.973321 -0.149072  0.131366 -0.102604 0.0005
 0.988711 -0.130875  0.117432 0.127221 0.0005
  1.01082 -0.105126  0.113174 0.269095 0.0005
  1.00269 -0.118052    0.1234 0.170304 0.0005
 0.988027 -0.120826   0.10433 0.114581 0.0005
 0.963989 -0.151042  0.119509 -0.105719 0.0005
 0.982893 -0.135899   0.13001 0.0296806 0.0005
 0.972831 -0.155533  0.123793 0.00276855 0.0005
 0.995454 -0.134952  0.118658 0.0877516 0.0005
  1.01603 -0.135416  0.113731 0.272838 0.0005
 0.946351 -0.150641  0.109005 -0.149983 0.0005
 0.988057 -0.167069  0.105697 0.106175 0.0005
 0.983867 -0.147497  0.126421 0.0767793 0.0005
 0.991692 -0.120572   0.11756 0.117532 0.0005
 0.981708 -0.153374  0.116321 -0.090767 0.0005
 0.975792 -0.139471  0.125501 0.0326689 0.0005
 0.977503 -0.156719  0.117834 -0.11276 0.0005
 0.975838 -0.156685  0.123195 0.0162352 0.0005
 0.955787 -0.149413  0.111089 -0.155295 0.0005
 0.964322 -0.145484  0.122432 -0.109845 0.0005
 0.977813 -0.135752  0.125452 0.0685217 0.0005
 0.977227 -0.137438  0.125172 0.0406739 0.0005
 0.985329 -0.127798  0.124247 0.0989833 0.0005
 0.949008 -0.157801  0.100151 -0.109244 0.0005
 0.990851 -0.112819   0.10771 0.153353 0.0005
  0.98519 -0.152398  0.116229 0.0517106 0.0005
 0.973669 -0.146204  0.105664 0.0474327 0.0005
  0.95476 -0.146518  0.113371 -0.149712 0.0005
 0.979926 -0.123631  0.131105 0.038257 0.0005
 0.979608 -0.146697  0.109813 0.0282051 0.0005
 0.966548 -0.151644 0.0991274 -0.0309147 0.0005
 0.968676 -0.159032  0.123142 -0.028551 0.0005
  0.98902 -0.137884  0.106162 0.0978789 0.0005
 0.973685 -0.137011 0.0998626 0.00320445 0.0005
   1.0068 -0.155385  0.108143 0.22627 0.0005
 0.962941 -0.149826  0.103448 -0.0293602 0.0005
0.991002 -0.14707 0.131017 0.0582087 0.0005
 0.956605 -0.149227  0.114069 -0.136486 0.0005
 0.979919 -0.139485    0.1143 -0.0208599 0.0005
 0.974362 -0.140747  0.121014 -0.00832116 0.0005
 0.973179 -0.144673  0.101684 0.0391138 0.0005
 0.980567 -0.145794  0.106701 0.0532261 0.0005
 0.961189 -0.158049  0.104277 -0.0135732 0.0005
 0.992524 -0.163408 0.0975023 0.177499 0.0005
 0.980742 -0.140736 0.0950906 0.0903161 0.0005
 0.990258 -0.149807  0.125418 0.0750416 0.0005
 0.999403 -0.139364  0.123212 0.191469 0.0005
0.962293  -0.1473 0.120854 -0.0608649 0.0005
 0.987819 -0.114592  0.107836 0.163692 0.0005
 0.981332 -0.131538  0.119899 0.0701253 0.0005
 0.995028 -0.152657  0.106712 0.203218 0.0005
 0.984933 -0.136733  0.111828 0.0760227 0.0005
  0.97676 -0.136645  0.100286 -0.00252146 0.0005
 0.954199 -0.147377  0.111275 -0.158052 0.0005
 0.978537 -0.142139  0.124889 0.0137776 0.0005
 0.971383 -0.148305  0.117713 -0.0820994 0.0005
 0.969743 -0.142711  0.102564 0.0409834 0.0005
 0.981664 -0.143142  0.113896 0.00296989 0.0005
 0.987038 -0.145238  0.111656 0.0422602 0.0005
  0.98135 -0.131906  0.119514 0.102096 0.0005
 0.976591 -0.148928  0.105998 0.0534982 0.0005
 0.981367 -0.152663 0.0967947 0.0740498 0.0005
 0.958542 -0.155673  0.113637 -0.0944494 0.0005
 0.963659 -0.152155  0.095739 0.0377446 0.0005
 1.01717 -0.13284 0.114283 0.234676 0.0005
 0.984231 -0.127227  0.126998 0.10125 0.0005
 0.981301 -0.138498 0.0958171 0.0954914 0.0005
 0.991527 -0.152027  0.123302 0.0528876 0.0005
 0.993243 -0.121954  0.111993 0.133808 0.0005
 0.979851 -0.136897  0.126122 0.0816279 0.0005
 0.978635 -0.142421  0.120985 0.00438801 0.0005
 0.987106 -0.128632  0.117582 0.178147 0.0005
 0.989218 -0.135831  0.102148 0.0747249 0.0005
 0.990977 -0.151001   0.11348 0.0468195 0.0005
 0.955396 -0.146748  0.112625 -0.166287 0.0005
 0.972583 -0.145905   0.10512 0.0486134 0.0005
 0.984134 -0.136455  0.108868 0.0814091 0.0005
 0.991368 -0.151272  0.125279 0.098805 0.0005
 0.984812 -0.158174 0.0948809 0.0838676 0.0005
 0.963887 -0.146886   0.11408 -0.0407431 0.0005
0.979777 -0.13396 0.131461 0.04403 0.0005
0.994078 -0.14695 0.116689 0.111257 0.0005
 0.947112 -0.150144  0.103584 -0.165452 0.0005
 0.955302 -0.146232  0.112115 -0.177536 0.0005
 0.957628 -0.151556  0.110615 -0.158684 0.0005
 0.992201 -0.154363  0.119801 0.0510818 0.0005
 0.982193 -0.139442   0.11548 0.0139782 0.0005
  0.99009 -0.126406  0.115767 0.143213 0.0005
 0.969477 -0.159756  0.119994 -0.183718 0.0005
 0.948604 -0.151609   0.12684 -0.209922 0.0005
 0.977521 -0.144548  0.109551 0.0225523 0.0005
 0.980345 -0.141371  0.108782 0.0271836 0.0005
 0.981524 -0.134724  0.130695 0.0619029 0.0005
 0.977057 -0.130829  0.120048 0.0992299 0.0005
 0.962225 -0.148948  0.115512 -0.0726041 0.0005
 0.980687 -0.123422  0.131051 0.0353408 0.0005
 0.948181 -0.156549  0.100212 -0.126246 0.0005
 0.967306 -0.143128 0.0995007 -0.0534711 0.0005
  1.00453 -0.141271   0.12749 0.184048 0.0005
 0.975284 -0.142669   0.12757 0.0759765 0.0005
  0.95994 -0.142343  0.117598 -0.155245 0.0005
0.980732 -0.13678 0.099708 0.011574 0.0005
 0.976044 -0.140119  0.124181 -0.0306406 0.0005
 0.980482 -0.136453  0.133321 0.019339 0.0005
   0.9863 -0.132804  0.113534 0.0839974 0.0005
  0.98373 -0.112529  0.120121 0.0795748 0.0005
 0.974132 -0.166568  0.104953 -0.0841572 0.0005
 0.989148  -0.15321 0.0982846 0.143995 0.0005
 0.998221 -0.139007  0.115464 0.186786 0.0005
 0.969663 -0.156603 0.0942601 -0.00201135 0.0005
   0.9809 -0.139149   0.11351 -0.0278405 0.0005
 0.965415 -0.147637  0.109291 -0.0274002 0.0005
  0.99328 -0.147029  0.117601 0.0892382 0.0005
 0.976142 -0.147053  0.105836 0.0708888 0.0005
 0.951235 -0.159483 0.0981548 -0.159143 0.0005
 0.962774 -0.148336   0.10521 -0.0594239 0.0005
 0.977565 -0.143754  0.121356 -0.00244888 0.0005
 0.968175 -0.167025  0.103205 -0.0596296 0.0005
 0.980002 -0.154637  0.118695 -0.134196 0.0005
 0.990326 -0.113216  0.108575 0.129519 0.0005
 0.971551 -0.149604  0.129971 -0.112748 0.0005
 0.988838 -0.152512  0.112296 0.0596669 0.0005
 0.980427 -0.139658  0.105293 -0.0177921 0.0005
 0.978664 -0.139923  0.105243 0.0915061 0.0005
 0.965921 -0.147682  0.119855 -0.111838 0.0005
 0.954418 -0.146571  0.108262 -0.12521 0.0005
 0.964885 -0.146789  0.114453 -0.0608644 0.0005
 0.968657 -0.148435  0.116962 -0.0535056 0.0005
 0.969741 -0.145405   0.12967 -0.0465721 0.0005
 0.974405 -0.135526  0.125764 0.0723347 0.0005
 0.983449 -0.140434  0.115048 -0.00723565 0.0005
 0.985045 -0.151161  0.122927 0.070652 0.0005
 0.971487 -0.156605 0.0923794 -0.00848639 0.0005
 0.963859 -0.145818  0.115447 -0.070694 0.0005
 0.986026 -0.133209  0.114521 0.0186376 0.0005
 0.980401 -0.138758  0.112719 0.0572235 0.0005
 0.973576 -0.145511  0.102134 0.0527038 0.0005
 0.974195 -0.149098   0.11384 0.0450687 0.0005
 0.966681 -0.168758 0.0971944 -0.0302031 0.0005
0.990584 -0.11477 0.102103 0.147181 0.0005
0.945448 -0.14427 0.125249 -0.357713 0.0005
 0.989306 -0.148763  0.123505 0.0677662 0.0005
 0.962782 -0.157325  0.108178 -0.116505 0.0005
 0.952929 -0.147757  0.109361 -0.135789 0.0005
0.989259  -0.1301 0.113711 0.130239 0.0005
 0.980511 -0.130643  0.103761 -0.0194537 0.0005
 0.973411 -0.149014  0.104812 0.0539969 0.0005
 0.981395 -0.140576  0.116484 0.0247259 0.0005
 0.989091 -0.153852  0.112383 0.0584623 0.0005
 0.979958 -0.155568 0.0999981 0.0381297 0.0005
0.979448 -0.13627 0.119691 0.0680451 0.0005
 0.969537 -0.150939  0.122185 -0.0875855 0.0005
 0.969811 -0.148885  0.118117 -0.0566863 0.0005
 0.949661 -0.156854 0.0993827 -0.104944 0.0005
  0.95927 -0.163908  0.105855 -0.0378894 0.0005
 0.963483 -0.149084  0.108618 -0.00197371 0.0005
  0.95264 -0.157768  0.102587 -0.118096 0.0005
 0.983392 -0.133657  0.115748 0.0131387 0.0005
 0.985493 -0.133995  0.111654 0.0897953 0.0005
 0.997211 -0.159426 0.0954167 0.16013 0.0005
 0.971563 -0.134105  0.111538 -0.066034 0.0005
 0.980215 -0.151888  0.119722 0.0361135 0.0005
 0.988954 -0.165351  0.109455 0.071127 0.0005
 0.997663 -0.164407 0.0972973 0.176869 0.0005
 0.948916 -0.152025  0.106633 -0.264213 0.0005
 0.974435 -0.142385  0.108798 0.0406616 0.0005
 0.983348 -0.129324  0.128945 0.114375 0.0005
 0.971544 -0.148167  0.125416 -0.129762 0.0005
 0.990936 -0.145686  0.134645 0.0727555 0.0005
 0.984263 -0.132576   0.11489 0.0220391 0.0005
 0.981308 -0.157609  0.119966 -0.125908 0.0005
 0.981816 -0.137718  0.111594 0.0827912 0.0005
 0.988423 -0.165459   0.10634 0.117704 0.0005
 0.988514 -0.112677  0.107364 0.150242 0.0005
0.982059 -0.15221 0.095007 0.0406063 0.0005
 0.987942 -0.140298  0.116871 0.0225544 0.0005
 0.980351 -0.136206  0.124986 0.0706285 0.0005
 0.955489 -0.155272  0.124295 -0.131488 0.0005
 0.988163 -0.151443  0.110861 -0.0163733 0.0005
 0.986207 -0.145621  0.125484 0.0125883 0.0005
 0.976764 -0.133741  0.112294 -0.0581732 0.0005
 0.983845 -0.136041  0.106796 0.0756214 0.0005
0.995438 -0.13684 0.117652 0.0789161 0.0005
 0.976065 -0.135645  0.102961 0.000763433 0.0005
 0.970407 -0.144417  0.131377 -0.0228938 0.0005
 0.965201 -0.147552  0.120026 -0.120221 0.0005
 0.962319 -0.161431  0.103003 -0.0384199 0.0005
 0.990841 -0.112423   0.10288 0.174136 0.0005
 0.984854 -0.129815  0.142097 0.083956 0.0005
 0.967554 -0.149071 0.0982184 0.0543797 0.0005
 0.980842 -0.155211   0.12553 -0.0450165 0.0005
 0.965494 -0.157874  0.117515 -0.0360189 0.0005
 0.952883 -0.149376  0.112274 -0.135361 0.0005
 0.974796 -0.145358   0.10387 0.0453326 0.0005
 0.974735 -0.157475  0.120426 -0.146575 0.0005
0.975568 -0.13731 0.102165 -0.021155 0.0005
 0.951364 -0.161899 0.0978396 -0.134611 0.0005
 0.980931 -0.133578   0.11821 0.0738287 0.0005
 0.958086 -0.150664  0.121579 -0.166632 0.0005
 0.958168 -0.165285  0.102172 -0.0539138 0.0005
 0.987761 -0.162818  0.109078 0.0861834 0.0005
0.980618 -0.12542 0.129684 0.0373716 0.0005
 0.981007 -0.147171  0.111755 0.0852084 0.0005
0.991951 -0.12936 0.113057 0.158294 0.0005
 0.965914 -0.151281 0.0975268 -0.00732969 0.0005
 0.965077 -0.158435  0.109168 -0.115573 0.0005
 0.980592 -0.135174  0.134119 0.0167484 0.0005
 0.972539 -0.141566  0.122308 -0.0806373 0.0005
 0.988891 -0.122464  0.118172 0.105236 0.0005
 0.970692 -0.148026   0.12815 -0.106355 0.0005
 0.978418 -0.138563  0.122976 0.0239549 0.0005
 0.964313 -0.148354  0.107065 -0.0371379 0.0005
 0.978306 -0.131076  0.117219 0.0981433 0.0005
 0.977387 -0.133036  0.113658 -0.0693175 0.0005
  1.00241 -0.117121  0.117608 0.166978 0.0005
 0.953021 -0.162653 0.0968448 -0.129955 0.0005
 0.962461 -0.154313 0.0983997 0.0122172 0.0005
 0.965938 -0.148697  0.121058 -0.0925198 0.0005
 0.985339 -0.145725  0.124602 -0.00360588 0.0005
0.986656 -0.15339 0.110022 -0.00829255 0.0005
 0.958065 -0.160256  0.104903 -0.121083 0.0005
 0.970842 -0.138787   0.12437 -0.0532448 0.0005
 0.960817 -0.159588  0.103723 -0.0166213 0.0005
 0.978221 -0.143514  0.134058 0.0319929 0.0005
 0.952629 -0.157479  0.101851 -0.118977 0.0005
 0.980554 -0.130636  0.120795 0.0628616 0.0005
 0.999173 -0.152976  0.105894 0.184396 0.0005
 0.980503 -0.132764  0.119559 0.0310503 0.0005
 0.967642 -0.159508  0.119106 -0.025355 0.0005
  0.96536 -0.158473  0.120368 -0.0459449 0.0005
 0.982251 -0.131114  0.129287 0.0956322 0.0005
 0.972568 -0.143555  0.111241 0.0476532 0.0005
0.983119 -0.14121 0.115465 0.0211022 0.0005
 0.991429 -0.123939  0.104794 0.0864578 0.0005
 0.984808 -0.155136 0.0935955 0.0683447 0.0005
 0.978025 -0.142174  0.104553 0.0860883 0.0005
 0.972848 -0.136364  0.100886 0.0126103 0.0005
 0.974408 -0.155475  0.128955 0.0192935 0.0005
 0.986804 -0.155706 0.0971871 0.0841211 0.0005
 0.962357 -0.149954  0.111492 -0.0231492 0.0005
 0.978059 -0.133739  0.118637 0.109817 0.0005
  0.95992 -0.149699  0.108438 -0.0084497 0.0005
 0.978487 -0.138717  0.121889 -0.0464969 0.0005
 1.00385 -0.11503 0.121413 0.186259 0.0005
 0.980962 -0.132706  0.115409 0.119286 0.0005
0.978307 -0.13457 0.115366 0.0943925 0.0005
 0.964037 -0.158141  0.118717 -0.0491037 0.0005
 0.969614 -0.172031  0.097089 -0.0376649 0.0005
 0.972353 -0.150983  0.124273 -0.101767 0.0005
 0.974081 -0.139923  0.123482 -0.0668619 0.0005
 0.980567 -0.156223  0.119994 -0.113925 0.0005
 0.980472 -0.131682  0.117352 0.107757 0.0005
 0.991218 -0.127318  0.113586 0.148839 0.0005
0.978758 -0.14292 0.112743 -0.0269037 0.0005
 0.946594 -0.156424  0.129605 -0.213404 0.0005
 0.974622 -0.147218  0.106105 0.0279296 0.0005
 0.973533 -0.143965 0.0984376 0.0342514 0.0005
 0.988784 -0.134702  0.106113 0.157429 0.0005
 0.972552 -0.148097   0.13575 -0.0637252 0.0005
 0.977437 -0.146555  0.110498 0.0451258 0.0005
 0.981299 -0.155285  0.119479 -0.0878868 0.0005
 0.987477 -0.164154  0.107424 0.107078 0.0005
 0.971775 -0.143222  0.105882 0.0423836 0.0005
 1.01581 -0.13792 0.114749 0.265694 0.0005
 0.989383 -0.164954  0.108406 0.0845897 0.0005
  0.98496 -0.141272  0.106511 0.0768785 0.0005
 0.981328 -0.125543   0.12946 0.032863 0.0005
  0.98127 -0.133488  0.113214 0.0705009 0.0005
  0.94991 -0.160653  0.129566 -0.225982 0.0005
 0.990263 -0.150179  0.122019 0.100793 0.0005
 0.966291 -0.152364 0.0991499 0.0125891 0.0005
 0.972302 -0.145693  0.120372 -0.0944643 0.0005
0.980077 -0.14124 0.116391 0.0280548 0.0005
 0.956489 -0.149559  0.113908 -0.208492 0.0005
 0.958296 -0.164071   0.10596 -0.0584875 0.0005
 0.968536 -0.158413  0.119062 -0.0233072 0.0005
 0.962892 -0.148789  0.106935 0.00533473 0.0005
 0.947072 -0.150942  0.104817 -0.275974 0.0005
 0.952778 -0.156872 0.0989777 -0.11344 0.0005
 0.948195 -0.161121    0.1049 -0.109987 0.0005
 0.973853 -0.154791 0.0946699 -0.0257917 0.0005
 0.973807 -0.160629  0.122596 -0.150387 0.0005
 0.982446 -0.143135 0.0962055 0.0829293 0.0005
 0.953153 -0.147604  0.114659 -0.204601 0.0005
 0.988384 -0.129557  0.115168 0.158282 0.0005
 0.988915 -0.113389  0.106121 0.16987 0.0005
  0.99165 -0.129684  0.116156 0.151874 0.0005
 0.985535 -0.130197  0.140566 0.0683076 0.0005
 0.988317 -0.126931  0.131812 0.0506851 0.0005
  0.95803 -0.153587  0.123219 -0.170082 0.0005
 0.980165 -0.135131  0.115939 0.1017 0.0005
 0.977047 -0.139851  0.124792 0.0406644 0.0005
  0.99547 -0.137454   0.11548 0.196637 0.0005
 0.953376 -0.151689  0.120639 -0.191279 0.0005
0.979817 -0.15764 0.119943 -0.103293 0.0005
 0.987398 -0.156039  0.115433 0.0648228 0.0005
0.973095 -0.14362 0.102792 0.0152114 0.0005
 0.974955 -0.140778  0.126246 0.00231038 0.0005
 0.988346 -0.121004   0.10266 0.10213 0.0005
 0.967035 -0.152886  0.101852 0.0230004 0.0005
 0.977773 -0.140572  0.120915 0.0869661 0.0005
 0.960356 -0.150218  0.123535 -0.20378 0.0005
 0.979594 -0.152008  0.121598 0.00246513 0.0005
 0.973864 -0.154229  0.123085 -0.0515948 0.0005
 0.957996 -0.159167  0.103618 -0.118102 0.0005
 0.961229 -0.146752  0.116204 -0.0168665 0.0005
 0.994644 -0.148546  0.117804 0.113219 0.0005
 0.986997 -0.128147  0.126421 0.0663692 0.0005
 0.977099 -0.143493   0.11167 0.025397 0.0005
 0.949182 -0.151331  0.107656 -0.262916 0.0005
  0.98738 -0.136232  0.113396 0.00325802 0.0005
 0.981598 -0.142346  0.109157 0.0157414 0.0005
 0.965025 -0.147196  0.109905 -0.0217527 0.0005
 0.990859 -0.153032 0.0970819 0.167101 0.0005
 0.984313 -0.133771   0.11304 0.0233799 0.0005
 0.989931 -0.125794  0.103196 0.102242 0.0005
 0.990242 -0.123426   0.10364 0.103522 0.0005
 0.985673 -0.130128  0.142227 0.0638858 0.0005
 0.975593 -0.141474  0.120827 0.0650338 0.0005
  0.98124 -0.154211 0.0983402 0.0681047 0.0005
 0.987838 -0.125915  0.132871 0.0698152 0.0005
 0.965528 -0.157111  0.110258 -0.114434 0.0005
  1.01481 -0.136196  0.114375 0.226063 0.0005
0.971629 -0.14844 0.126919 -0.0693685 0.0005
  0.96896 -0.139646  0.110211 -0.0690969 0.0005
 0.998524 -0.127188  0.101841 0.262738 0.0005
 0.977745 -0.143321  0.107541 0.0312244 0.0005
 0.957864 -0.152993  0.110573 -0.228994 0.0005
 0.950548 -0.154129  0.128908 -0.211964 0.0005
 0.987235 -0.140611  0.118367 0.00592859 0.0005
 0.959735 -0.151187  0.122722 -0.188743 0.0005
 0.957383 -0.155103  0.124111 -0.178853 0.0005
  0.98167 -0.131214  0.114592 0.0271104 0.0005
 0.976732 -0.144544  0.110179 0.0346449 0.0005
   0.9742 -0.137414  0.122347 0.0280059 0.0005
 0.970129 -0.135064  0.111493 -0.0830726 0.0005
 0.980969 -0.147556  0.111009 0.0536393 0.0005
 0.964314 -0.169635 0.0975348 -0.0418486 0.0005
 0.987508 -0.150724  0.118913 0.0556745 0.0005
 0.969074 -0.170497 0.0958499 -0.0374675 0.0005
 0.966797 -0.146437  0.114481 -0.0257332 0.0005
 0.975984 -0.143693  0.111362 0.0738193 0.0005
 0.966406 -0.165744  0.103205 -0.110569 0.0005
 0.970421 -0.144754  0.123568 -0.0636498 0.0005
 0.974158 -0.148388  0.103136 0.0695183 0.0005
 0.975686 -0.138837  0.125202 -0.0599191 0.0005
 0.954836 -0.152287  0.123084 -0.124094 0.0005
  0.98059 -0.135235  0.115375 0.057382 0.0005
  1.01456 -0.134951  0.113766 0.263678 0.0005
 0.989484 -0.120691  0.104841 0.0838056 0.0005
 0.971552 -0.152309  0.118559 -0.0229653 0.0005
 0.970636 -0.149998  0.129154 -0.0988522 0.0005
 0.958306 -0.151732  0.123229 -0.225286 0.0005
    0.976 -0.150863  0.126491 -0.118305 0.0005
 0.993422 -0.127482  0.110911 0.143358 0.0005
 0.988812 -0.128877  0.111871 0.15732 0.0005
  1.00526 -0.156707  0.109961 0.228737 0.0005
 0.947971 -0.157282  0.101649 -0.135507 0.0005
 0.987562 -0.118852   0.10243 0.0824042 0.0005
 0.987836 -0.163684  0.108836 0.0964567 0.0005
 0.978143 -0.136908  0.132543 0.0508381 0.0005
 0.993041 -0.147595  0.117476 0.0693279 0.0005
 0.979362 -0.141807  0.121873 0.0904481 0.0005
 0.986974 -0.150528  0.116013 0.0561052 0.0005
 0.953553 -0.149265  0.110815 -0.131325 0.0005
0.977979 -0.15425 0.120709 -0.139617 0.0005
 0.969481 -0.153619 0.0940316 0.0134832 0.0005
 0.973697 -0.159558  0.121894 -0.15255 0.0005
 0.954652 -0.149308  0.113922 -0.233329 0.0005
 0.982428 -0.140288  0.113897 -0.00339083 0.0005
 0.974085 -0.147748  0.131619 -0.0480276 0.0005
 0.981229 -0.159197 0.0965354 0.0806989 0.0005
 0.990963 -0.112145 0.0998821 0.176885 0.0005
 0.982412 -0.148661  0.111517 0.0349032 0.0005
  0.97094 -0.150774  0.121164 9.40758e-05 0.0005
  1.01562 -0.134307  0.112271 0.257889 0.0005
0.982611 -0.15117 0.119953 0.0242481 0.0005
0.991653 -0.12357 0.118238 0.0994362 0.0005
0.980053 -0.15541 0.117703 -0.111281 0.0005
 0.963323 -0.147778  0.104031 -0.0176818 0.0005
 0.984047 -0.139136  0.110205 0.0850477 0.0005
 0.980302 -0.155398 0.0977603 0.0438428 0.0005
 0.983124 -0.158785 0.0991497 0.0729915 0.0005
 0.970974 -0.142461  0.102828 0.0280594 0.0005
 0.998241 -0.135619   0.11821 0.215099 0.0005
 0.988635 -0.115071  0.110478 0.130505 0.0005
 0.971825 -0.147855  0.110327 0.0439507 0.0005
 0.981324 -0.129529  0.103525 -0.0108608 0.0005
 0.964869 -0.152001 0.0975139 0.00437058 0.0005
 0.973404 -0.160796  0.118855 -0.151236 0.0005
 0.951192 -0.157008  0.103069 -0.129341 0.0005
 0.973891 -0.146234  0.120381 -0.0855908 0.0005
 0.958281 -0.152953  0.123729 -0.194788 0.0005
0.977322 -0.13488  0.12545 0.0663746 0.0005
 0.974825 -0.144324  0.119524 -0.0128387 0.0005
 0.990401 -0.127254  0.131761 0.0619418 0.0005
 0.995391 -0.138079    0.1126 0.196183 0.0005
 0.961805 -0.154866 0.0964848 0.000364649 0.0005
 0.972397 -0.160068  0.122667 -0.159645 0.0005
 0.959821 -0.166123  0.104633 -0.0572058 0.0005
 0.993587 -0.160405  0.111713 0.0534978 0.0005
   1.0066 -0.135436  0.106888 0.213042 0.0005
 0.959392 -0.157016  0.103869 -0.141367 0.0005
0.965689 -0.16772 0.100221 -0.0553986 0.0005
 0.975286 -0.141349  0.116202 0.0490545 0.0005
 0.973989 -0.155702  0.124585 -0.00527651 0.0005
  1.01543 -0.133307   0.11671 0.259428 0.0005
  0.96364  -0.15347 0.0969889 0.0153909 0.0005
  0.97423 -0.140908  0.121405 -0.0724962 0.0005
 0.957497 -0.157333  0.105527 -0.127311 0.0005
 0.988297 -0.112248  0.110032 0.10917 0.0005
 0.951811 -0.148034  0.113323 -0.213388 0.0005
 0.989016 -0.130138  0.117751 0.12134 0.0005
 0.974617 -0.148803   0.10589 0.052797 0.0005
0.988228  -0.1155 0.109106 0.171914 0.0005
 0.975778 -0.144945  0.104125 0.0884835 0.0005
 0.977548 -0.131248  0.103478 -0.0167184 0.0005
 0.963164 -0.149396 0.0969306 0.0344223 0.0005
   0.9665 -0.161785  0.117306 -0.0817271 0.0005
 0.952209 -0.149901  0.115107 -0.211026 0.0005
 0.990229 -0.129486  0.111972 0.153014 0.0005
 0.975464 -0.152762  0.125445 -0.108923 0.0005
 0.954577 -0.152927  0.123601 -0.139255 0.0005
 0.979953 -0.139023  0.109384 0.0473925 0.0005
 0.971949 -0.142746  0.102803 0.0393704 0.0005
 0.970485 -0.153444  0.121961 -0.00295221 0.0005
  0.97551 -0.140557  0.118416 0.091295 0.0005
  0.98237 -0.152697  0.121003 -0.114324 0.0005
 0.967467 -0.152217  0.100269 0.0289298 0.0005
 0.968525 -0.169331 0.0984524 -0.0378168 0.0005
 0.971397 -0.149046  0.127553 -0.11489 0.0005
 0.974216 -0.145134  0.111834 0.0375211 0.0005
  0.98699 -0.153737   0.11443 0.0624019 0.0005
 0.947309 -0.152422  0.127721 -0.20252 0.0005
 0.964381 -0.152953 0.0999253 -0.0207174 0.0005
 0.974837 -0.140321  0.122755 -0.0572139 0.0005
0.975959 -0.13978 0.124417 -0.0282879 0.0005
 0.982657 -0.135387  0.130329 0.0622546 0.0005
 0.981511 -0.135266  0.132686 0.0451122 0.0005
0.950313 -0.14559 0.123632 -0.365845 0.0005
 0.963206 -0.145482   0.12173 -0.0942999 0.0005
0.959037 -0.15194  0.12317 -0.233637 0.0005
 0.967171 -0.149625  0.122068 -0.0793062 0.0005
0.983211 -0.13455 0.131099 0.0262759 0.0005
 0.969181 -0.144578  0.122695 -0.0721841 0.0005
 0.971665 -0.150563  0.127698 -0.0760061 0.0005
 0.947714 -0.152974  0.109285 -0.264889 0.0005
  0.97746 -0.148098   0.10365 0.0755805 0.0005
 0.979562 -0.139328  0.111123 0.0857778 0.0005
 0.955446 -0.149253  0.109731 -0.161144 0.0005
 0.957449 -0.158443  0.102843 -0.123951 0.0005
  0.98182 -0.153215 0.0968509 0.0753371 0.0005
 0.974428 -0.142195  0.120377 -0.0418529 0.0005
 0.975502 -0.136724  0.125793 -0.0251438 0.0005
 0.975934 -0.137943  0.123407 0.01317 0.0005
 0.996316 -0.151422  0.104391 0.19339 0.0005
 0.989849 -0.146223  0.131303 0.0634704 0.0005
 0.974151 -0.135235 0.0994112 -0.00870058 0.0005
0.968479 -0.16777 0.097467 -0.0516034 0.0005
  1.01361 -0.135946  0.118154 0.253373 0.0005
 0.975088 -0.153617  0.127022 -0.13241 0.0005
 0.969643 -0.142904  0.101546 0.0435632 0.0005
 0.984183 -0.131637  0.103258 0.102614 0.0005
  1.01655 -0.133329  0.113601 0.238204 0.0005
 0.978231 -0.138117  0.123627 0.0829361 0.0005
 0.979767 -0.131906  0.117382 0.0649443 0.0005
 0.975905 -0.148027  0.123826 -0.0931053 0.0005
 0.981834 -0.152003 0.0951387 0.0768485 0.0005
 0.975478 -0.136731  0.102789 -0.0035629 0.0005
 0.985345 -0.134685  0.110278 0.107238 0.0005
 0.992588 -0.147928  0.131574 0.0527216 0.0005
 0.949188 -0.150468  0.126751 -0.183889 0.0005
 0.986327 -0.154358  0.118798 -0.0932287 0.0005
0.994761 -0.12015 0.111912 0.13286 0.0005
0.976584 -0.14168 0.114958 0.0585368 0.0005
 0.977394 -0.143358  0.133154 0.0141587 0.0005
 0.976455 -0.144258  0.109884 0.0387758 0.0005
 0.958885 -0.158167  0.103866 -0.114428 0.0005
 0.977423 -0.147523  0.106045 0.0728846 0.0005
 0.980001 -0.136488  0.133443 0.0220013 0.0005
 0.975694 -0.143632  0.116526 0.0365447 0.0005
 0.984344 -0.132766  0.130332 0.0842223 0.0005
  0.96715 -0.151897 0.0989753 0.0434601 0.0005
 0.976843 -0.144297  0.119413 -0.0338676 0.0005
 0.974461 -0.142237   0.10255 0.0308685 0.0005
 0.976338 -0.140621  0.124631 0.00018101 0.0005
 0.975007 -0.152591  0.127885 -0.106275 0.0005
 0.986191 -0.154111  0.112007 -0.0248781 0.0005
 0.972275 -0.153251   0.12398 -0.102231 0.0005
 0.997272 -0.163959 0.0958174 0.16308 0.0005
 0.987597 -0.121241  0.102224 0.101621 0.0005
0.967332 -0.15781 0.118404 -0.0211535 0.0005
 0.974988 -0.150276  0.126802 -0.113066 0.0005
 0.957346 -0.159114   0.11311 -0.0943288 0.0005
 0.966542 -0.145863  0.119757 -0.0842395 0.0005
 0.988655 -0.122647  0.100664 0.0780155 0.0005
 0.969231 -0.169928 0.0987157 -0.0457982 0.0005
 0.949069 -0.157611 0.0966193 -0.093444 0.0005
 0.989433 -0.125509  0.102831 0.128503 0.0005
 0.964984 -0.158203   0.11829 -0.0301721 0.0005
  1.01608 -0.135138  0.113952 0.266008 0.0005
 0.971464 -0.148601  0.130609 -0.105116 0.0005
0.974838 -0.14293 0.101226 0.031545 0.0005
0.988654 -0.12412 0.107295 0.087092 0.0005
 0.974631 -0.147455  0.132007 -0.0821285 0.0005
 0.951684 -0.157959  0.103036 -0.121523 0.0005
 0.976712 -0.144244  0.120802 0.00592439 0.0005
 0.972245 -0.153777  0.120197 -0.0130458 0.0005
 0.978841 -0.140159  0.109344 0.0078594 0.0005
 0.981555 -0.142991  0.094681 0.10041 0.0005
 0.978444 -0.132981  0.133628 0.0366761 0.0005
 0.985981 -0.127359  0.123284 0.106374 0.0005
 0.996411 -0.159434 0.0985639 0.166525 0.0005
  0.98328 -0.139426   0.11698 -0.0136103 0.0005
 0.970179 -0.135217  0.112228 -0.0542051 0.0005
 0.969305 -0.145951  0.129292 -0.0972695 0.0005
 0.990977 -0.148786   0.12528 0.0678325 0.0005
 0.979929 -0.153067  0.119419 0.0145073 0.0005
 0.987748 -0.128068  0.112888 0.164644 0.0005
 0.979965 -0.142863  0.111294 0.0468014 0.0005
 0.971431 -0.135716  0.127863 -0.0389492 0.0005
 0.982812 -0.131753  0.118318 0.0796018 0.0005
 0.981465 -0.158109  0.119675 -0.0885861 0.0005
 0.970203 -0.148491  0.128448 -0.0990619 0.0005
 0.981072 -0.157313  0.119661 -0.107738 0.0005
  0.97922 -0.156833  0.118416 -0.100922 0.0005
 0.976439 -0.141175  0.127012 0.0468241 0.0005
 0.981613 -0.154076 0.0983195 0.0566109 0.0005
 0.975621 -0.153771  0.125632 0.00195195 0.0005
 0.979153 -0.144522  0.111782 0.0334349 0.0005
 0.982182 -0.155421  0.119565 -0.0460149 0.0005
 0.985363 -0.144545  0.125056 0.00416131 0.0005
 0.985571 -0.134719  0.111417 0.100095 0.0005
 0.951627 -0.157012  0.100508 -0.148706 0.0005
 0.989923 -0.113483  0.108764 0.116494 0.0005
 0.966129  -0.15069 0.0982731 0.0242327 0.0005
 0.974991 -0.148986  0.125777 -0.132322 0.0005
 0.963876 -0.158898  0.108056 -0.118798 0.0005
 0.992845 -0.116661   0.13404 0.134713 0.0005
 0.991032 -0.146341   0.12351 0.0738593 0.0005
 0.981576  -0.14191 0.0987761 0.0742646 0.0005
 0.981295 -0.131105  0.122555 0.0119391 0.0005
 0.983481 -0.137004  0.109846 0.0800442 0.0005
 0.982536 -0.140999  0.126772 -0.0154627 0.0005
 0.995245 -0.122515  0.111357 0.120312 0.0005
 0.977883 -0.163787  0.113561 0.0265015 0.0005
 0.964538 -0.147551  0.105071 -0.0395644 0.0005
 0.984766 -0.158991 0.0994785 0.0547399 0.0005
 0.986316 -0.152311  0.112125 0.0398329 0.0005
  0.99633 -0.151248  0.102416 0.212423 0.0005
 0.979413 -0.133988  0.116811 0.0925039 0.0005
 0.979457 -0.135194  0.120414 0.0758866 0.0005
 0.978148 -0.134589  0.115463 0.0978108 0.0005
 0.975994 -0.141376  0.125353 0.00811945 0.0005
  1.00379 -0.155777  0.109273 0.223755 0.0005
 0.987539 -0.132211  0.115614 0.159655 0.0005
 0.960166 -0.159555  0.102174 -0.111763 0.0005
  0.97702 -0.153456  0.121231 -0.127589 0.0005
 0.976186 -0.137941  0.124695 -0.053844 0.0005
 0.954859 -0.149701  0.109024 -0.142545 0.0005
 0.966425 -0.152121 0.0971706 0.0308449 0.0005
 0.964334 -0.151889 0.0985006 0.0100317 0.0005
 0.981484 -0.131808  0.121252 0.0127383 0.0005
 0.970243 -0.152177  0.123736 -0.114837 0.0005
0.951912  -0.1569 0.101897 -0.132741 0.0005
 0.983359 -0.129461   0.12995 0.101323 0.0005
 0.977254 -0.138081  0.112682 0.048128 0.0005
 0.980849 -0.156764 0.0988757 0.0886153 0.0005
 0.990868 -0.149898  0.121189 0.107977 0.0005
  0.99701 -0.159376 0.0978224 0.155764 0.0005
 0.994784 -0.159588 0.0980265 0.173791 0.0005
0.951678 -0.16226 0.098189 -0.150701 0.0005
 0.964347 -0.148497  0.106985 -0.0342105 0.0005
  0.97955 -0.136454  0.113538 0.092869 0.0005
 0.985542 -0.131342   0.11812 0.125979 0.0005
 0.967549 -0.166738  0.102865 -0.0809964 0.0005
 0.973846 -0.141001  0.126951 -0.0578683 0.0005
 0.988321 -0.118899  0.101527 0.184038 0.0005
 0.984602 -0.130627  0.100898 0.0988468 0.0005
0.980505 -0.14159 0.116719 0.0331969 0.0005
 0.967534 -0.160621  0.119151 -0.0483578 0.0005
 0.949626 -0.161681  0.101973 -0.117614 0.0005
 0.952133 -0.157376  0.100213 -0.116562 0.0005
 0.956501 -0.165947  0.105581 -0.0573245 0.0005
 0.976327 -0.139109  0.123295 -0.0550828 0.0005
 0.966142 -0.145966  0.118941 -0.0957192 0.0005
0.988114 -0.14939 0.118291 0.042156 0.0005
 0.949059 -0.149342  0.126566 -0.216087 0.0005
0.976543 -0.14045 0.121869 -0.0508061 0.0005
  1.00624 -0.115908  0.122189 0.162946 0.0005
 0.988692 -0.142894  0.136528 0.0752854 0.0005
0.968494 -0.15203 0.131712 -0.110485 0.0005
0.988923 -0.13129 0.116242 0.150446 0.0005
 0.972173 -0.143814  0.120028 -0.00478595 0.0005
 0.981015 -0.133541  0.119889 0.0892793 0.0005
 0.962794 -0.151972 0.0936799 0.00358516 0.0005
 0.977428 -0.144093  0.121143 -0.020928 0.0005
 0.972053 -0.143221   0.12039 -0.0761434 0.0005
0.963998 -0.15089 0.121046 -0.0903619 0.0005
 0.970157 -0.169335 0.0971254 -0.058261 0.0005
   1.0065 -0.133896  0.106786 0.249408 0.0005
 0.985273 -0.164137  0.108919 0.100385 0.0005
 0.968879 -0.135149  0.113298 -0.0288194 0.0005
 0.959975 -0.160879  0.102472 -0.118933 0.0005
0.981642 -0.12525  0.12921 0.0399122 0.0005
 0.975314 -0.149028  0.105869 0.0727125 0.0005
 0.977809 -0.139847  0.119821 0.0423323 0.0005
 0.964798 -0.142941  0.114483 -0.0407159 0.0005
 0.981395 -0.140491  0.113913 -0.000217369 0.0005
  0.98798 -0.130174  0.101187 0.0910569 0.0005
 0.969349 -0.169633 0.0967243 -0.0359313 0.0005
 0.989117 -0.154116  0.122405 0.107959 0.0005
 0.979836 -0.141345  0.129713 0.0165182 0.0005
 0.977749 -0.139635  0.106019 0.0807898 0.0005
 0.976282 -0.138243  0.114076 0.0381668 0.0005
 0.983543 -0.143511  0.113716 0.0255793 0.0005
 0.987594 -0.142668  0.137107 0.0687665 0.0005
 0.979195 -0.140839  0.120843 0.0783803 0.0005
 0.984675 -0.130724  0.126119 0.0776084 0.0005
  0.96803 -0.166321  0.105211 -0.0745564 0.0005
0.965476 -0.15021 0.102103 -0.0537317 0.0005
0.980044 -0.13153 0.120242 0.112943 0.0005
 0.954342 -0.148358  0.111465 -0.182804 0.0005
 0.978862 -0.135383  0.113144 0.113671 0.0005
 0.989222 -0.151964  0.119182 0.0253864 0.0005
 0.954531 -0.148228  0.110317 -0.146125 0.0005
 0.978614 -0.155732  0.120744 -0.137506 0.0005
 0.980643 -0.130317   0.12003 0.0684117 0.0005
 0.963647 -0.144929  0.113192 -0.0597292 0.0005
 0.949023 -0.150077  0.105147 -0.273207 0.0005
0.968755 -0.16801 0.100098 -0.0480247 0.0005
0.971981 -0.16016 0.121823 -0.144517 0.0005
 0.981543 -0.132251  0.124108 0.0130149 0.0005
 0.988296 -0.125468  0.101898 0.104936 0.0005
 0.975048 -0.139781  0.126191 -0.014349 0.0005
0.953983 -0.15802  0.12482 -0.145522 0.0005
 0.980301 -0.153645  0.121812 -0.00985818 0.0005
 0.972138 -0.150111  0.131462 -0.131395 0.0005
 0.975997 -0.153281   0.12777 0.0130454 0.0005
 0.996712 -0.142339  0.118376 0.0487696 0.0005
 0.974412 -0.152428  0.126027 -0.110842 0.0005
   0.9677 -0.146232  0.123164 -0.0996372 0.0005
 0.981845 -0.130321  0.122937 0.00166732 0.0005
 0.988733 -0.144078  0.123457 0.013297 0.0005
  0.96181 -0.145204      0.12 -0.0145721 0.0005
 0.978412 -0.143172  0.109958 0.0354225 0.0005
 0.986628 -0.138396  0.115863 0.00306928 0.0005
 0.972342 -0.148394  0.140069 -0.0602567 0.0005
 0.969532 -0.145122  0.132323 -0.0507225 0.0005
  0.98999 -0.122453  0.119269 0.107074 0.0005
 0.978046 -0.145624  0.105281 0.0431631 0.0005
 0.977143 -0.143586  0.125595 0.0440254 0.0005
  1.00326 -0.139184  0.124507 0.198116 0.0005
 0.997971 -0.135677  0.116504 0.190625 0.0005
 0.977858 -0.140541  0.124412 0.0479902 0.0005
 0.994859 -0.150238  0.103455 0.22162 0.0005
 0.980083 -0.136493  0.114355 0.072657 0.0005
 0.978418 -0.138341    0.1267 0.0333087 0.0005
 0.947936 -0.156249  0.102715 -0.0943505 0.0005
  0.99188 -0.149568  0.122465 0.0475629 0.0005
  0.98651 -0.126242  0.103865 0.10646 0.0005
0.978574 -0.13913 0.125663 0.0481804 0.0005
 0.992384 -0.112662  0.101691 0.154224 0.0005
 0.991396 -0.153983   0.12414 0.0824253 0.0005
 0.981041 -0.130107   0.12026 0.0779544 0.0005
0.986761 -0.12805 0.100296 0.121245 0.0005
  1.00365 -0.155857  0.109152 0.227208 0.0005
 0.978229 -0.142589  0.133363 0.0322004 0.0005
 0.989529 -0.121782  0.103776 0.115923 0.0005
0.988093 -0.13016 0.114105 0.125456 0.0005
 0.965195 -0.158171   0.11986 -0.0369022 0.0005
 0.956697 -0.150851  0.123497 -0.197932 0.0005
0.985323 -0.15309 0.110369 -0.0236543 0.0005
 0.978306 -0.152356  0.110983 0.097249 0.0005
0.963922 -0.14714 0.105073 -0.0285792 0.0005
  0.96462 -0.146267  0.123106 -0.0865092 0.0005
 0.981839 -0.153737  0.121751 -0.0900571 0.0005
 0.965064 -0.160966  0.101772 -0.00325743 0.0005
 0.982454 -0.154494 0.0952483 0.0680423 0.0005
 0.984899 -0.150227  0.116896 0.0182223 0.0005
0.989579 -0.11424 0.108648 0.157801 0.0005
 0.989839 -0.125782  0.131833 0.0673247 0.0005
 0.973671 -0.144607  0.121787 -0.0236049 0.0005
 0.976839 -0.146214  0.104641 0.0796259 0.0005
 0.959325 -0.159409  0.101666 -0.120901 0.0005
0.984696  -0.1288 0.141404 0.0779713 0.0005
 0.982157 -0.141139  0.126349 -0.00394508 0.0005
 0.974713 -0.148119  0.110259 0.00727811 0.0005
 0.969588 -0.151121  0.134076 -0.0566626 0.0005
 0.980624 -0.154025 0.0969846 0.0697227 0.0005
 0.984377 -0.129304  0.140987 0.0722416 0.0005
 0.964539 -0.153431 0.0980452 -0.00385456 0.0005
 0.973919 -0.140492  0.117025 0.0286514 0.0005
 0.977659 -0.140945  0.123078 -0.0144492 0.0005
 0.962566 -0.152569  0.100203 0.00368135 0.0005
   1.0022 -0.140676  0.124808 0.194177 0.0005
 0.971569 -0.167508  0.103543 -0.0885876 0.0005
 0.987004 -0.141698  0.137141 0.0524926 0.0005
 0.949782 -0.146328  0.126489 -0.35527 0.0005
 0.985527 -0.148139  0.127206 0.0487742 0.0005
 0.988191 -0.130397  0.103286 0.112071 0.0005
 0.980043 -0.135288  0.115393 0.102285 0.0005
 0.984092 -0.132993  0.130818 0.0654081 0.0005
 0.966875 -0.143038  0.114913 -0.0483471 0.0005
0.984965 -0.14585 0.125267 0.0167433 0.0005
  0.97834 -0.143397 0.0982913 0.113388 0.0005
 0.955414 -0.158452 0.0967728 -0.0956329 0.0005
 0.957645 -0.150789  0.109329 -0.185145 0.0005
 0.992714 -0.156358  0.122078 0.0239967 0.0005
 0.970668 -0.154431 0.0945349 0.00864343 0.0005
 0.991238 -0.130066  0.113861 0.170825 0.0005
 0.988994 -0.159957 0.0984262 0.0402596 0.0005
 0.984747 -0.139196  0.115389 0.0039445 0.0005
 0.989034 -0.127929  0.115322 0.143991 0.0005
 0.982033 -0.135857  0.110112 0.0794413 0.0005
 0.971205 -0.148107  0.128807 -0.128955 0.0005
 0.954135 -0.145543  0.112544 -0.169012 0.0005
  1.00451 -0.115687  0.119535 0.214212 0.0005
 0.985174 -0.138736  0.109425 0.0659766 0.0005
 0.980943 -0.141212  0.127422 0.0012983 0.0005
 0.987003 -0.129661   0.12697 0.106678 0.0005
  1.00041 -0.138083  0.123661 0.181208 0.0005
 0.986618  -0.16008 0.0976891 0.0720655 0.0005
 0.987329 -0.153232  0.114116 0.0567499 0.0005
 0.980704 -0.145814  0.112745 0.0500498 0.0005
 0.986356 -0.137227  0.110784 0.12132 0.0005
 0.979578 -0.136423  0.111461 0.0980244 0.0005
 0.970657 -0.138241  0.124328 -0.0481933 0.0005
  1.01819 -0.137075  0.115014 0.246303 0.0005
 0.955261 -0.149052  0.111142 -0.138206 0.0005
0.974815 -0.14197 0.121066 -0.0220138 0.0005
 0.989565 -0.136357  0.104257 0.0381063 0.0005
 0.982957  -0.15279 0.0950474 0.0770856 0.0005
 0.981637 -0.141412  0.114568 0.0332842 0.0005
0.946735 -0.14606 0.125515 -0.381169 0.0005
 0.992947 -0.147353  0.119623 0.142023 0.0005
 0.993276 -0.152853 0.0954862 0.145834 0.0005
 0.984192 -0.153637  0.096127 0.0733689 0.0005
 0.965748 -0.154687  0.097394 0.0197387 0.0005
 0.974352 -0.145404  0.105813 0.0692894 0.0005
 0.979215 -0.141889  0.116123 0.0671458 0.0005
 0.982252 -0.148586  0.112753 0.0327099 0.0005
  0.98035 -0.132685  0.134986 0.0564705 0.0005
 0.970799 -0.135426  0.111936 -0.0592426 0.0005
 0.963839 -0.161214  0.106895 -0.0951382 0.0005
 0.988605 -0.142718  0.137693 0.0649175 0.0005
 0.961908 -0.139018  0.118439 -0.152326 0.0005
0.980667 -0.13304   0.1212 0.0923267 0.0005
 0.981163 -0.146474  0.113604 0.0412608 0.0005
 0.971336 -0.132921  0.112495 -0.0689167 0.0005
0.978013 -0.13453 0.134616 0.0274932 0.0005
 0.987127 -0.145271  0.113055 0.00844821 0.0005
 0.997235 -0.159255 0.0992984 0.184394 0.0005
 0.986816 -0.159683 0.0978313 0.0427402 0.0005
 0.959154 -0.164784  0.105213 -0.0623539 0.0005
 0.981669 -0.153317  0.120194 -0.0451739 0.0005
  1.00057 -0.118086  0.122611 0.180839 0.0005
 0.947446 -0.159444  0.103956 -0.110142 0.0005
 0.980711 -0.152669  0.120612 -0.0631149 0.0005
 0.987322 -0.121778  0.101543 0.100723 0.0005
 0.971253 -0.154173  0.126007 0.0148441 0.0005
 0.983035 -0.154601  0.122667 -0.0378721 0.0005
 0.992185 -0.149731  0.121004 0.0457354 0.0005
 0.976809 -0.142887  0.116855 0.0182524 0.0005
 0.947592 -0.155531  0.130835 -0.21807 0.0005
 0.984652 -0.142342  0.117119 0.00409889 0.0005
 0.961798 -0.147581  0.120204 -0.0835664 0.0005
 0.969942 -0.167287  0.106011 -0.0802388 0.0005
0.948914 -0.15295  0.12391 -0.203121 0.0005
 0.950032 -0.151242  0.111553 -0.275742 0.0005
0.990469 -0.14833 0.125839 0.063235 0.0005
 0.977699 -0.137982  0.124037 -0.0340748 0.0005
 0.966423 -0.145967  0.117846 -0.0879369 0.0005
 0.967602 -0.161854  0.117707 -0.0734751 0.0005
 0.987764 -0.166643  0.106548 0.0908566 0.0005
 0.970865 -0.155987  0.095763 0.000502901 0.0005
0.987283 -0.15065 0.111268 0.0711352 0.0005
 0.957861 -0.152277  0.123114 -0.188526 0.0005
  0.98019 -0.155844 0.0989282 0.0541741 0.0005
 0.950185 -0.150826  0.107778 -0.29268 0.0005
 0.972398 -0.143455  0.105762 0.0240154 0.0005
 0.983982 -0.142516  0.117473 -0.0157896 0.0005
0.990316 -0.12152 0.117571 0.141226 0.0005
 0.970338 -0.166952  0.103577 -0.094972 0.0005
 0.988125 -0.153619  0.116459 0.00471363 0.0005
 0.990832 -0.116709  0.109073 0.141496 0.0005
  0.97379 -0.140893  0.118914 -0.0518827 0.0005
0.948225   -0.148 0.115852 -0.20059 0.0005
 0.978357 -0.146255  0.107771 0.0752868 0.0005
 0.984781 -0.146368  0.112413 0.0191292 0.0005
 0.995463 -0.156613  0.112903 0.0570898 0.0005
 0.970471 -0.150214  0.119685 -0.0140728 0.0005
 0.968833 -0.151772  0.128881 -0.0995401 0.0005
 0.957907 -0.164747  0.104764 -0.0573558 0.0005
 0.989759 -0.145498  0.132269 0.0489662 0.0005
0.984562 -0.12651  0.12736 0.114151 0.0005
 0.983184 -0.152497  0.120403 -0.0953207 0.0005
  1.01723 -0.138187  0.114959 0.27996 0.0005
 0.985285 -0.157958 0.0980405 0.080342 0.0005
 0.983328 -0.140725  0.106838 0.0672512 0.0005
 0.984924 -0.156388 0.0948084 0.0788717 0.0005
 0.981528 -0.155148 0.0981416 0.0415382 0.0005
 0.988106 -0.123134 0.0998808 0.0694134 0.0005
  1.00344 -0.140117  0.126271 0.182764 0.0005
 0.974267 -0.146747  0.106276 0.032023 0.0005
 0.955738 -0.147705  0.110388 -0.122493 0.0005
 0.956912 -0.157709   0.09715 -0.115247 0.0005
 0.995041 -0.144095  0.118667 0.0908116 0.0005
 0.982907 -0.142119  0.115058 -0.0105858 0.0005
0.963516 -0.15158 0.097261 0.0035638 0.0005
0.988589 -0.12649 0.133584 0.0590916 0.0005
 0.954892 -0.146915  0.111775 -0.129223 0.0005
 0.985363 -0.145226  0.125805 0.0137482 0.0005
  0.98939 -0.120772   0.10414 0.11242 0.0005
 0.978844 -0.149333  0.111525 0.0949004 0.0005
 0.974331 -0.146539  0.106625 0.0295095 0.0005
 0.986141 -0.128856  0.127488 0.100407 0.0005
  0.94447 -0.150166   0.10407 -0.12435 0.0005
 0.968338 -0.153745  0.100579 0.022279 0.0005
 0.987968 -0.127374  0.125722 0.0796493 0.0005
 0.987294  -0.16076 0.0994019 0.0674498 0.0005
 0.968097 -0.167639  0.102425 -0.0718595 0.0005
 0.976351 -0.149722   0.12817 -0.134556 0.0005
 0.974363 -0.152598 0.0925405 0.0261628 0.0005
 0.976486 -0.133513  0.120077 0.0450153 0.0005
 0.986922 -0.167788   0.10789 0.115815 0.0005
 0.991648 -0.157942 0.0975094 0.152072 0.0005
0.981797 -0.15463 0.118521 -0.0870472 0.0005
 0.989901 -0.145443   0.13111 0.0612817 0.0005
 0.979534 -0.142842  0.107018 0.020545 0.0005
 0.975036 -0.144443  0.100059 0.0465134 0.0005
 0.992505 -0.147257  0.115187 0.0864204 0.0005
 0.964024 -0.149895  0.109804 0.0133187 0.0005
  1.00277 -0.116503  0.119799 0.237287 0.0005
 0.949872 -0.145983  0.126405 -0.35395 0.0005
 0.957562 -0.150759  0.123294 -0.181971 0.0005
  0.96935   -0.1692 0.0966448 -0.0491121 0.0005
 0.977209 -0.143061  0.121195 -0.00604498 0.0005
0.990118  -0.1486 0.112052 0.0772576 0.0005
 0.986387 -0.153038  0.115208 0.0639371 0.0005
 0.977481 -0.140051  0.122551 -0.0535264 0.0005
 0.963759 -0.153594 0.0969111 -0.0245397 0.0005
 0.970834 -0.152626  0.116959 -0.0888943 0.0005
  1.00493 -0.113924  0.121209 0.198517 0.0005
 0.988162 -0.122924  0.118099 0.12443 0.0005
 0.965165 -0.144547  0.116135 -0.0444565 0.0005
 0.973606 -0.152543  0.111101 -0.0135618 0.0005
 0.975362 -0.147948  0.104169 0.0682203 0.0005
 0.984908 -0.148347    0.1268 0.07926 0.0005
 0.971272 -0.142736  0.100345 0.0333854 0.0005
 0.979032 -0.124501  0.129027 0.0297745 0.0005
 0.971512 -0.153502  0.118393 -0.0347801 0.0005
  1.01353 -0.138105  0.112352 0.250119 0.0005
0.947964 -0.15124 0.106712 -0.258833 0.0005
 0.973215 -0.147854  0.110561 0.0514503 0.0005
 0.993227 -0.149267  0.124049 0.101782 0.0005
 0.977243 -0.142535  0.124533 0.000469281 0.0005
 0.981204 -0.136913  0.131717 0.058276 0.0005
 0.983501 -0.127824  0.140141 0.0638563 0.0005
  0.98037 -0.152714  0.121064 0.0109999 0.0005
 0.976547 -0.141899  0.124504 -0.00659029 0.0005
 0.954362 -0.149793  0.111125 -0.146885 0.0005
 0.979615 -0.140112  0.111403 0.0480992 0.0005
  0.97949 -0.135081  0.114726 0.0803182 0.0005
0.948074 -0.15158 0.107572 -0.242005 0.0005
 0.945472 -0.150425  0.102479 -0.128595 0.0005
 0.957075 -0.153423   0.12458 -0.133295 0.0005
 0.971586 -0.141307   0.10095 0.0315655 0.0005
0.957222 -0.16321 0.104518 -0.0543646 0.0005
 0.983062 -0.157146 0.0980686 0.0723331 0.0005
 0.970046 -0.150337  0.119035 -0.0265482 0.0005
 0.953749 -0.147488  0.109302 -0.138123 0.0005
 0.958489 -0.151941  0.125105 -0.225293 0.0005
 0.958504 -0.156952  0.101003 -0.123226 0.0005
  0.98741 -0.150634  0.117657 0.0543811 0.0005
 0.972584 -0.151175  0.117468 -0.0301232 0.0005
 0.984958 -0.152768  0.117538 -0.0935418 0.0005
 0.977152 -0.139471   0.12422 0.00305834 0.0005
 0.973896 -0.160239  0.119424 -0.15105 0.0005
  0.98267 -0.139877  0.106701 0.0829154 0.0005
0.959691  -0.1597 0.103157 -0.11404 0.0005
 0.975383 -0.143059  0.120892 0.00424618 0.0005
 0.971669 -0.146931  0.134068 -0.0366024 0.0005
 0.956258 -0.149839  0.110864 -0.211494 0.0005
 0.984801 -0.146339  0.124501 0.00616338 0.0005
0.980029 -0.13344 0.120686 0.0531045 0.0005
 0.975211 -0.156077  0.123214 -0.0403843 0.0005
 0.978343 -0.138281  0.100019 0.0158642 0.0005
 0.958363 -0.159265  0.103191 -0.117324 0.0005
 0.977748 -0.143202  0.111544 0.0300843 0.0005
  0.98136 -0.142268  0.111684 0.0184909 0.0005
 0.970356 -0.169456  0.099272 -0.0516258 0.0005
 0.989552 -0.113403  0.108919 0.15978 0.0005
0.990666 -0.14576 0.112699 0.0266526 0.0005
 0.988307 -0.146863  0.114004 0.0194498 0.0005
 0.968446 -0.137424  0.125313 -0.0677526 0.0005
 0.989114 -0.165518  0.106083 0.08918 0.0005
 0.980821 -0.133899  0.112672 0.0638854 0.0005
 0.985625 -0.134121  0.113419 0.0153588 0.0005
 0.989418 -0.163406  0.107571 0.124702 0.0005
 0.990123 -0.133178  0.116553 0.156064 0.0005
 0.958923 -0.150808  0.124818 -0.220891 0.0005
   0.9643 -0.158599  0.117799 -0.0479253 0.0005
 0.961521 -0.168501 0.0965826 -0.0638837 0.0005
 0.978518 -0.138234  0.124447 0.0850847 0.0005
 0.998529 -0.165014 0.0961389 0.175429 0.0005
 0.988541 -0.152406  0.116441 0.0741919 0.0005
 0.965676 -0.145787   0.11619 -0.0414696 0.0005
 0.980937 -0.145792  0.113885 0.0100469 0.0005
 0.970732 -0.150767  0.119546 -0.0165385 0.0005
0.977985 -0.13849 0.111416 0.0861743 0.0005
 0.977033 -0.140915  0.121534 -0.0466912 0.0005
  0.97772 -0.141252   0.12146 0.0756739 0.0005
 0.994212 -0.122811  0.114085 0.125233 0.0005
 0.976011 -0.139159   0.10071 -3.67187e-05 0.0005
 0.973255 -0.150191  0.131268 -0.096282 0.0005
 0.988346 -0.140319  0.116003 0.0304215 0.0005
 0.968843 -0.167046  0.107258 -0.0998247 0.0005
 0.992341 -0.147653  0.123535 0.0728227 0.0005
 0.963429 -0.152149 0.0967796 0.0178282 0.0005
 0.990615 -0.137984  0.105444 0.0757098 0.0005
 0.972409 -0.141651  0.121721 -0.0978023 0.0005
 0.984844 -0.128798  0.125117 0.100129 0.0005
 0.989459 -0.121286  0.117466 0.130001 0.0005
 0.989501 -0.144052  0.133317 0.113632 0.0005
 0.964824 -0.144311   0.11299 -0.0840959 0.0005
 0.988516 -0.150627  0.111622 0.0536637 0.0005
 0.969942 -0.143219  0.131867 -0.0201285 0.0005
 0.985096 -0.147024  0.127094 0.0679622 0.0005
 0.970393 -0.148933  0.129483 -0.107327 0.0005
 0.962606 -0.160684  0.105874 -0.108062 0.0005
 0.964526 -0.147618  0.123719 -0.115487 0.0005
 0.985971 -0.156374 0.0986243 0.0623651 0.0005
  0.98111 -0.155111  0.123737 -0.0682834 0.0005
 0.970851 -0.149271  0.117995 -0.00682484 0.0005
 0.984359 -0.154617 0.0971043 0.0651943 0.0005
 0.973319 -0.154415  0.124582 -0.119916 0.0005
 0.965352 -0.160867  0.109365 -0.110682 0.0005
 0.948148 -0.150589  0.126485 -0.198783 0.0005
 0.977202 -0.131598  0.118515 0.0967833 0.0005
  0.98827 -0.140091  0.116642 0.0420012 0.0005
 0.976962 -0.140171  0.123625 0.0172058 0.0005
 0.987152 -0.156083  0.111533 0.0597108 0.0005
 0.989227 -0.121668 0.0999468 0.0828572 0.0005
 0.983523 -0.152557 0.0965412 0.0626081 0.0005
 0.964434 -0.147993 0.0921364 -0.0314211 0.0005
 0.957034 -0.155208  0.111359 -0.229079 0.0005
 0.953196 -0.160701  0.102544 -0.111845 0.0005
0.989457 -0.13076 0.112903 0.180684 0.0005
 0.991314 -0.150637  0.120875 0.118884 0.0005
 0.981269 -0.140495  0.117265 0.000474962 0.0005
  0.98455 -0.129913  0.125359 0.081876 0.0005
 0.989219 -0.124523  0.101301 0.0979529 0.0005
 0.959933 -0.156747  0.100593 -0.135949 0.0005
 0.979694 -0.143666  0.112932 -0.0154658 0.0005
 0.978775 -0.147789  0.123675 0.0167938 0.0005
 0.976067 -0.141121  0.121268 -0.0520007 0.0005
 0.977767 -0.139933  0.122341 -0.00568266 0.0005
 0.974259  -0.15446 0.0940172 0.0188359 0.0005
 0.949643 -0.150071  0.127641 -0.22925 0.0005
 0.981115 -0.157502  0.119211 -0.122367 0.0005
 0.945075 -0.145112  0.124458 -0.362258 0.0005
 0.964199 -0.145777  0.121403 -0.105176 0.0005
 0.976565 -0.146065  0.109414 0.0120756 0.0005
 0.948928 -0.147828  0.114492 -0.197127 0.0005
 0.986337 -0.152032  0.114076 0.0308964 0.0005
 0.991828 -0.151506  0.125752 0.0425909 0.0005
  0.97983 -0.134254  0.133522 0.0396488 0.0005
 0.983125 -0.115939  0.120034 0.0807708 0.0005
  0.96755 -0.149681  0.122043 -0.0944667 0.0005
 0.978795 -0.142805  0.107552 0.0146545 0.0005
 0.970706 -0.148611   0.13024 -0.126195 0.0005
 0.961452 -0.141771  0.117611 -0.149124 0.0005
 0.953873 -0.155159 0.0983725 -0.12207 0.0005
0.945305 -0.15287 0.104946 -0.160327 0.0005
0.961792 -0.15126 0.113424 -0.0436665 0.0005
 0.978124 -0.146266  0.111711 0.0414993 0.0005
 0.949076 -0.145858  0.123779 -0.369422 0.0005
 0.973628 -0.148653   0.11343 0.0584816 0.0005
 0.980666 -0.143862  0.116298 0.00500605 0.0005
 0.99213 -0.13026 0.109853 0.207889 0.0005
 0.957876 -0.154021  0.109246 -0.221194 0.0005
 0.985937 -0.128125  0.124354 0.0932775 0.0005
 0.982829 -0.128104  0.128205 0.111418 0.0005
 0.977204 -0.134589   0.10245 0.020473 0.0005
 0.962773 -0.153415 0.0946847 -0.0083989 0.0005
 0.993748 -0.140825    0.1052 0.0696904 0.0005
 0.980924 -0.155019  0.124585 -0.0574778 0.0005
0.957582  -0.1518 0.110611 -0.185894 0.0005
 0.983832 -0.140727  0.116198 -0.0136038 0.0005
 0.993341 -0.147045  0.117278 0.12537 0.0005
0.979858 -0.14581 0.109709 0.0839923 0.0005
 0.978809 -0.131241  0.104402 -0.0144596 0.0005
 0.981743 -0.140094  0.128594 -0.00495933 0.0005
 0.959879 -0.158061  0.103356 -0.120384 0.0005
 0.997878 -0.141635  0.119108 0.0658514 0.0005
 0.993423 -0.136021  0.117518 0.0891334 0.0005
 0.968736 -0.146354  0.135209 -0.0526704 0.0005
  0.96451 -0.158906   0.10949 -0.109923 0.0005
  0.96984 -0.168584  0.103483 -0.0573031 0.0005
 0.985783 -0.152504  0.113629 0.0263756 0.0005
 0.962057 -0.155732  0.101282 -0.045293 0.0005
  0.97287  -0.15799 0.0916584 0.0248142 0.0005
 0.968894 -0.169531  0.102976 -0.0907446 0.0005
 0.980592 -0.129943  0.122942 -0.0112662 0.0005
 0.982108 -0.139307  0.114594 0.0138649 0.0005
 0.992252 -0.148985  0.132732 0.0776505 0.0005
 0.979308 -0.145025  0.110875 0.0152732 0.0005
 0.977565 -0.137712    0.1224 0.0470799 0.0005
 0.990009 -0.117075  0.102687 0.0739883 0.0005
 0.981678 -0.153635  0.122172 -0.0780022 0.0005
  0.97519 -0.143901  0.123713 0.00748945 0.0005
  1.00223 -0.115011  0.119099 0.206121 0.0005
 0.962509 -0.149384  0.104062 -0.0606577 0.0005
 0.988082 -0.151665  0.112686 0.000421285 0.0005
 0.998514 -0.161431  0.100091 0.154145 0.0005
 0.946766 -0.150528  0.107101 -0.272038 0.0005
  0.97824 -0.140635  0.102231 -0.0182449 0.0005
 0.974357 -0.151239  0.111151 -0.0107815 0.0005
 0.971262 -0.150886  0.133222 -0.102441 0.0005
0.945072 -0.14746 0.122991 -0.357462 0.0005
 0.969726 -0.142145  0.126079 -0.0693656 0.0005
0.964585  -0.1456 0.115026 -0.0521254 0.0005
 0.989908 -0.150753  0.123907 0.0595845 0.0005
 0.982598 -0.152771  0.117895 -0.0953608 0.0005
 0.978305 -0.149998  0.109985 0.0986921 0.0005
 0.987051  -0.15792 0.0988771 0.0602504 0.0005
0.989773 -0.12123   0.1004 0.191926 0.0005
 0.979598 -0.133341  0.120442 0.0198994 0.0005
 0.979215 -0.144106  0.110478 0.016264 0.0005
 0.973075 -0.140069  0.123429 -0.0270572 0.0005
 0.988793 -0.129067  0.103571 0.131555 0.0005
 0.978179 -0.140301  0.116897 0.0405745 0.0005
  0.98188 -0.137921  0.108462 0.0793141 0.0005
 0.977385 -0.137129 0.0989499 0.0237107 0.0005
 0.989002 -0.136587  0.106102 0.072739 0.0005
 0.967281 -0.136347  0.115146 -0.0690472 0.0005
 0.983918 -0.156714  0.094426 0.0684974 0.0005
 0.949129 -0.158653  0.102832 -0.0984767 0.0005
 0.989529 -0.165593  0.105685 0.103764 0.0005
 0.973901 -0.150589  0.126029 -0.119889 0.0005
  1.00498 -0.115958  0.116081 0.305447 0.0005
 0.975903 -0.147514  0.106949 0.0759559 0.0005
 0.986331 -0.160204 0.0967708 0.0882112 0.0005
 0.982943 -0.128487  0.129379 0.117842 0.0005
 0.972708 -0.145937  0.134213 -0.0810717 0.0005
  1.01533 -0.137464  0.117622 0.23106 0.0005
 0.977763 -0.134845  0.120125 0.0833361 0.0005


==> output_ims_2_2_2_2_701/count_action_3.txt <==
6.95548
 0.976897 -0.150812  0.121268 -0.0121743 0.0005
  0.97662 -0.142269    0.1207 -0.0579429 0.0005
 0.981683 -0.149903  0.120988 0.00587878 0.0005
 0.985392 -0.146952   0.12883 0.0017237 0.0005
 0.990056 -0.143611  0.132324 0.10142 0.0005
 0.991096 -0.144318  0.133826 0.0538855 0.0005
 0.983853 -0.151691  0.120758 -0.0685772 0.0005
 0.981655 -0.153441  0.120507 -0.0452924 0.0005
0.974293 -0.14266  0.10916 0.0932826 0.0005
0.983542 -0.14649 0.113824 0.0396947 0.0005
 0.968501 -0.138851   0.11522 -0.0178186 0.0005
 0.980495 -0.148479  0.114904 0.0492433 0.0005
 0.982666 -0.155144 0.0983962 0.0644406 0.0005
 0.979207 -0.146186  0.109483 0.0817727 0.0005
  1.00075 -0.151053  0.105109 0.204442 0.0005
 0.980011 -0.144121  0.131367 0.00666494 0.0005
 0.976558 -0.138796  0.118481 0.0479304 0.0005
 0.977767 -0.141359  0.124401 0.0602855 0.0005
 0.991038 -0.151349  0.123217 0.0778295 0.0005
 0.975202 -0.144073  0.118037 0.0671071 0.0005
  0.98645 -0.152926   0.11749 -0.05795 0.0005
 0.971443 -0.137622  0.126773 -0.0564707 0.0005
  1.00156 -0.138674   0.12735 0.214822 0.0005
 0.971446 -0.143502 0.0965258 -0.068306 0.0005
 0.988535 -0.145719  0.113006 0.038446 0.0005
 0.987564 -0.152826  0.113072 -0.0110297 0.0005
 0.990713 -0.149915  0.122775 0.133134 0.0005
 0.981381 -0.144004  0.108152 -0.00466401 0.0005
0.985059 -0.15002 0.115935 0.0545158 0.0005
 0.976758 -0.140692  0.126697 -0.00348497 0.0005
 0.976495 -0.150565  0.125237 -0.112918 0.0005
 0.985885 -0.148228  0.124837 0.0770109 0.0005
 0.996284 -0.146861   0.11834 0.109864 0.0005
 0.975327 -0.140958  0.126092 0.00270797 0.0005
 0.986712 -0.155021  0.095564 0.0632491 0.0005
 0.988728 -0.153725  0.111187 0.00972757 0.0005
  1.00525 -0.155031  0.112416 0.227233 0.0005
 0.973429 -0.143026  0.102832 0.041729 0.0005
 0.989826 -0.150542  0.121739 0.0479822 0.0005
 0.986148 -0.153611  0.112887 0.0277894 0.0005
 0.974209 -0.145409  0.136253 0.00494807 0.0005
 0.977814 -0.136424  0.134323 0.0554845 0.0005
 0.970012 -0.145202  0.106296 0.0232439 0.0005
 0.972438 -0.147179  0.133003 -0.0556844 0.0005
  0.99596 -0.154561  0.114808 0.0192699 0.0005
  0.97761 -0.145742  0.110147 0.0335963 0.0005
 0.979867 -0.143319 0.0968505 0.10699 0.0005
  0.99173 -0.149853  0.113535 0.0723253 0.0005
 0.978702 -0.141311  0.127979 0.059765 0.0005
  0.97799 -0.147766  0.112501 0.0489717 0.0005
 0.976819 -0.143913  0.129921 0.0302042 0.0005
 0.984707 -0.151846  0.112413 0.0239928 0.0005
  0.97516 -0.142338  0.125988 -0.0473679 0.0005
 0.981415 -0.141632  0.133714 0.0134846 0.0005
 0.990741 -0.147718  0.120219 0.0608169 0.0005
 0.982875 -0.149347  0.126437 0.0731563 0.0005
 0.984493 -0.148302   0.11916 -0.00445475 0.0005
 0.989568 -0.145982  0.112246 0.00669029 0.0005
 0.974911 -0.140755  0.123201 -0.0632321 0.0005
 0.976273 -0.147172  0.108965 0.0819782 0.0005
 0.994891 -0.155556 0.0940635 0.12499 0.0005
 0.991123 -0.150541  0.124252 0.046553 0.0005
0.980269 -0.14689 0.124984 0.00991727 0.0005
 0.976368 -0.144379  0.118525 -0.0522899 0.0005
 0.981255 -0.143609 0.0974622 0.0918348 0.0005
 0.977609 -0.144276  0.115767 0.0225937 0.0005
 0.971383 -0.148532  0.105431 0.0694055 0.0005
0.973999 -0.14532 0.118837 0.0636673 0.0005
 0.972027 -0.148419  0.110264 0.02228 0.0005
 0.975883 -0.148645  0.125677 -0.113058 0.0005
 0.978169 -0.156516 0.0966333 0.069128 0.0005
   0.9834 -0.134856  0.129683 0.0454407 0.0005
 0.977812 -0.140915  0.117802 0.0693635 0.0005
 0.988777 -0.149687  0.114079 0.0446688 0.0005
 0.973817 -0.144376 0.0982555 0.0260825 0.0005
 0.981038 -0.155256  0.117027 -0.112387 0.0005
 0.973902 -0.145778  0.119536 -0.103596 0.0005
 0.968826 -0.136888  0.125361 -0.0536488 0.0005
 0.977056 -0.145371  0.104476 0.0661532 0.0005
 0.974136 -0.147237  0.100349 0.0315723 0.0005
 0.973364 -0.141377  0.120407 -0.0171199 0.0005
 0.971922 -0.141933  0.123492 -0.064434 0.0005
 0.982592 -0.135027  0.132561 0.0376725 0.0005
  0.97659 -0.149217  0.113819 0.0232502 0.0005
 0.976731 -0.141636  0.109375 0.0516978 0.0005
0.980826 -0.14024  0.11544 0.0137292 0.0005
 0.975328 -0.147627  0.107322 0.0835084 0.0005
0.986205 -0.15179 0.112823 0.0828075 0.0005
 0.990555 -0.148515  0.123109 0.0571646 0.0005
 0.975598 -0.140077  0.120076 -0.00154746 0.0005
  0.96937 -0.141919  0.102457 0.0295028 0.0005
 0.980626 -0.139371  0.114115 -0.0090561 0.0005
 0.990059 -0.158687 0.0971236 0.1292 0.0005
 0.976478 -0.140041  0.112833 0.0587113 0.0005
 0.983284 -0.150344  0.115941 0.0390548 0.0005
 0.983355 -0.144292  0.116899 0.0306134 0.0005
 0.985052 -0.151042  0.122758 0.0777434 0.0005
 0.976821 -0.145888  0.103145 0.0415547 0.0005
 0.996163 -0.151511  0.103792 0.205295 0.0005
 0.975513 -0.146597  0.114808 0.0478918 0.0005
0.969377 -0.13708 0.114095 -0.0519956 0.0005
 0.972099 -0.137461  0.118621 -0.00352521 0.0005
 0.993264 -0.146214  0.117758 0.0876029 0.0005
 0.990771 -0.144188  0.133429 0.0578042 0.0005
  0.98207 -0.141821  0.100949 0.107707 0.0005
 0.972607 -0.146506   0.12922 -0.0922785 0.0005
  0.97034 -0.143631  0.125166 0.0209282 0.0005
0.979039 -0.14216 0.119565 0.0775598 0.0005
 0.971397 -0.146609  0.119394 -0.0193254 0.0005
 0.972104 -0.146108  0.130382 -0.0997389 0.0005
  0.98547 -0.154984  0.115215 0.0836834 0.0005
 0.989828 -0.142826    0.1109 0.0493401 0.0005
 0.992138 -0.148308  0.115726 0.128866 0.0005
  0.99039 -0.152305  0.119547 0.128576 0.0005
 0.981869 -0.146564  0.115074 0.0161787 0.0005
 0.978702 -0.149065   0.10676 0.0399734 0.0005
 0.979646 -0.151649  0.120693 0.0163045 0.0005
 0.978017 -0.141558  0.101771 -0.0188652 0.0005
 0.977525 -0.140007  0.120681 0.0808943 0.0005
 0.983747 -0.133572  0.132677 0.061947 0.0005
 0.976986 -0.141847  0.120831 -0.0511757 0.0005
 0.987744 -0.150864  0.116864 0.0252914 0.0005
 0.971589 -0.143209  0.119798 -0.102296 0.0005
 0.972545 -0.138071   0.12108 0.00689203 0.0005
 0.995926 -0.144481  0.117289 0.0690813 0.0005
 0.975987 -0.144666  0.105465 0.0715188 0.0005
 0.977343 -0.138882  0.116024 0.0587762 0.0005
 0.967267 -0.136203  0.111479 -0.0361073 0.0005
  0.97452 -0.149936  0.112529 0.0608314 0.0005
 0.978413 -0.139022  0.122803 -0.0224423 0.0005
  0.97398 -0.143725  0.103538 0.0338124 0.0005
 0.968975 -0.144073  0.100724 0.0378322 0.0005
  0.97674 -0.145356  0.125422 0.0736823 0.0005
 0.971783 -0.147654  0.108324 0.0456888 0.0005
 0.978147 -0.140344  0.103978 0.0162765 0.0005
 0.978001 -0.144446 0.0959113 0.102199 0.0005
 0.991998 -0.149593  0.123548 0.0566696 0.0005
 0.982881 -0.154693  0.120398 -0.0811517 0.0005
 0.973176 -0.141861  0.110724 0.0360676 0.0005
 0.981827 -0.155155 0.0984664 0.0306844 0.0005
 0.975414 -0.140926  0.128389 0.0435897 0.0005
 0.991061 -0.144835  0.117771 0.108772 0.0005
 0.987303 -0.154261   0.11427 0.0551941 0.0005
 0.994502 -0.144893  0.119362 0.057724 0.0005
 0.973108 -0.143312  0.101959 0.0273912 0.0005
 0.978149 -0.139888  0.122966 -0.0256488 0.0005
 0.991169 -0.149752  0.123816 0.0642371 0.0005
0.988068 -0.14579 0.127376 0.00238541 0.0005
0.990362 -0.14885 0.113685 -0.0126179 0.0005
 0.976526 -0.141319  0.124442 0.0755362 0.0005
 0.987061 -0.145725  0.111975 0.0403023 0.0005
 0.985402 -0.150369  0.114119 -0.00617862 0.0005
 0.979973  -0.14293 0.0986404 0.0519565 0.0005
 0.972046 -0.140171  0.119732 -0.0603699 0.0005
 0.984954 -0.139559   0.13445 0.0685897 0.0005
 0.977374 -0.144237  0.120984 -0.0281123 0.0005
0.981858 -0.14399 0.116434 0.0375599 0.0005
0.976684 -0.14226 0.105732 0.0544885 0.0005
 0.997657 -0.157641 0.0977372 0.161172 0.0005
 0.973667 -0.140716   0.12413 -0.0179154 0.0005
 0.978471 -0.146034  0.123439 -0.0252563 0.0005
 0.976398 -0.149136  0.126981 -0.0864678 0.0005
 0.988519 -0.148775  0.115954 0.0514307 0.0005
  0.99581 -0.144076  0.119386 0.068996 0.0005
 0.981656 -0.152949 0.0979104 0.0776624 0.0005
 0.980931 -0.142095  0.120075 0.0983463 0.0005
 0.982026  -0.15333 0.0957911 0.0660143 0.0005
 0.979201 -0.141436  0.116196 0.0313894 0.0005
 0.980025  -0.15154 0.0989066 0.0435084 0.0005
 0.985004 -0.151301  0.118673 0.0431201 0.0005
0.984213 -0.14211 0.138332 0.101919 0.0005
 0.985606 -0.150393  0.128045 0.0834892 0.0005
  1.00266 -0.139017  0.124897 0.173761 0.0005
 0.985492 -0.155312 0.0930822 0.0880749 0.0005
   0.9762 -0.142235  0.125374 -0.0386278 0.0005
  0.99001 -0.148358  0.122463 0.0603276 0.0005
 0.977411 -0.143097  0.120395 -0.0498762 0.0005
 0.973684 -0.142483  0.112696 0.0157361 0.0005
  0.98043 -0.154822 0.0975551 0.0534595 0.0005
  0.98568 -0.142405  0.126394 -0.00197813 0.0005
 0.981675 -0.135834  0.132548 0.0122928 0.0005
 0.980549 -0.139077  0.124048 0.0625665 0.0005
 0.994623 -0.146552  0.115325 0.0758603 0.0005
0.971971 -0.14464 0.132824 -0.0447048 0.0005
0.970035 -0.13895 0.125586 -0.0572397 0.0005
 0.977935 -0.141573  0.121675 0.0583603 0.0005
 0.978379 -0.140032 0.0961536 0.0799795 0.0005
 0.991105 -0.152948 0.0957297 0.153008 0.0005
 0.980837 -0.145372  0.112878 -0.0252477 0.0005
0.987367 -0.14007 0.137601 0.0615183 0.0005
  0.97192 -0.140508  0.122547 -0.0243196 0.0005
 0.991302 -0.145736  0.132486 0.0820301 0.0005
 0.976172 -0.151469  0.111467 -0.00386786 0.0005
 0.988127 -0.154943  0.122525 0.0997695 0.0005
 0.976204 -0.145779  0.107723 0.0107082 0.0005
 0.985153 -0.154013  0.117962 -0.0993851 0.0005
 0.977091 -0.140194  0.132987 -0.00322146 0.0005
 0.983612 -0.149096  0.112138 -0.052895 0.0005
 0.989014 -0.149513  0.122911 0.0875989 0.0005
 0.981378 -0.143447  0.116399 0.0311767 0.0005
 0.974801 -0.146415   0.10367 0.0902291 0.0005
 0.978215 -0.144974  0.119429 0.0271484 0.0005
0.976901  -0.1361 0.125968 0.0547805 0.0005
 0.981241 -0.154303  0.121834 -0.044386 0.0005
 0.977048 -0.146874  0.111244 0.0555779 0.0005
 0.989868 -0.149842  0.115472 0.0605725 0.0005
 0.995318 -0.154612  0.122189 0.0797217 0.0005
 0.982995 -0.130152  0.132492 0.0459553 0.0005
 0.976771 -0.139805  0.122263 -0.0217216 0.0005
 0.997449 -0.152179  0.102638 0.186123 0.0005
 0.973255 -0.147002  0.104515 0.0731632 0.0005
 0.974544 -0.145836  0.106848 0.0589487 0.0005
 0.999805 -0.153795  0.104616 0.19245 0.0005
 0.980855 -0.143271  0.107818 0.0872934 0.0005
 0.982896 -0.154866  0.119241 -0.0928607 0.0005
 0.975175 -0.141468  0.101728 0.0353921 0.0005
  0.97755 -0.148636  0.105793 0.0693649 0.0005
0.974019 -0.14419 0.119552 -0.0777366 0.0005
 0.992663 -0.155302  0.118316 0.028085 0.0005
  1.00232 -0.140176  0.125908 0.218013 0.0005
 0.987128 -0.156978 0.0997748 0.0672158 0.0005
 0.979068 -0.140108  0.126494 0.0446046 0.0005
 0.991208 -0.153473  0.111673 -0.0275085 0.0005
  0.97227 -0.144797  0.103149 0.0177954 0.0005
 0.979096 -0.141086  0.107569 0.0379643 0.0005
 0.981017 -0.137486  0.131037 0.032587 0.0005
 0.974008 -0.145467  0.135076 -0.0631912 0.0005
 0.978743 -0.141622  0.101005 0.0852157 0.0005
 0.981081 -0.153559  0.117832 -0.0442879 0.0005
 0.978874 -0.143916  0.114477 0.0492548 0.0005
 0.98088 -0.14262  0.11507 0.00267669 0.0005
 0.980456 -0.149739  0.110392 0.0403326 0.0005
 0.991468 -0.150142    0.1265 0.0445687 0.0005
0.978863 -0.14951 0.123712 0.000121939 0.0005
 0.979798 -0.143317  0.128982 0.0234614 0.0005
 0.991943 -0.155475 0.0956988 0.159996 0.0005
 0.979913 -0.149401  0.113542 0.0904656 0.0005
 0.973453 -0.145826  0.101337 0.0184597 0.0005
 0.979519 -0.148787  0.108756 0.0683025 0.0005
 0.972492 -0.142823  0.100948 0.0247382 0.0005
 0.974605 -0.144422  0.105689 0.0592986 0.0005
 0.984999 -0.154581 0.0996451 0.0478162 0.0005
 0.977575 -0.138791   0.11809 0.0837077 0.0005
 0.983131 -0.152972  0.125706 0.0674346 0.0005
 0.991971 -0.149514  0.122175 0.0775674 0.0005
 0.981732 -0.137157   0.13089 0.0559192 0.0005
 0.980645 -0.134601  0.133302 0.0390354 0.0005
  0.98309 -0.141623  0.127081 -0.0021511 0.0005
 0.974621 -0.144626  0.106796 -0.00793055 0.0005
0.976632   -0.142 0.134075 -0.00602317 0.0005
0.976841 -0.13399 0.134923 0.0209224 0.0005
 0.984535 -0.152829  0.114087 0.0017343 0.0005
 0.982035 -0.143852  0.116986 -0.00947988 0.0005
 0.978754 -0.133391  0.132249 0.0763921 0.0005
 0.986197 -0.153729  0.113891 0.0494379 0.0005
 0.982601 -0.151554  0.121123 -0.0921278 0.0005
 0.976977 -0.146917  0.110924 0.0153302 0.0005
 0.979114 -0.141804  0.123152 -0.0289735 0.0005
 0.973209 -0.141737  0.122757 -0.0717329 0.0005
 0.978123 -0.139958  0.123571 0.0406808 0.0005
0.978665 -0.14491 0.110229 0.0417925 0.0005
 0.975187 -0.140496  0.121952 -0.0468886 0.0005
   0.9816 -0.142148  0.114712 0.00090617 0.0005
 0.996501 -0.153267  0.103121 0.22244 0.0005
 0.98677 -0.14809  0.11448 -0.0239605 0.0005
0.973969 -0.14268 0.110332 0.0250109 0.0005
0.981932 -0.14985 0.113223 0.05914 0.0005
 0.987276 -0.142657  0.124006 0.00101516 0.0005
 0.976738 -0.144964  0.108915 0.0344789 0.0005
 0.987948 -0.157299  0.115178 0.0719542 0.0005
 0.989555 -0.152636    0.1225 0.118385 0.0005
 0.975175 -0.139441  0.119143 0.0686772 0.0005
 0.974181 -0.141236  0.122477 -0.0398347 0.0005
  0.97456 -0.149049  0.126153 -0.0993151 0.0005
 0.973096 -0.142593  0.122463 -0.0049635 0.0005
 0.977051 -0.148137  0.113827 0.036266 0.0005
  0.97623 -0.148302  0.103539 0.0690819 0.0005
 0.984215 -0.155035  0.118838 -0.0822545 0.0005
 0.996836 -0.136431  0.119063 0.190611 0.0005
 0.971177 -0.139091  0.112766 -0.00853287 0.0005
 0.993556 -0.145985  0.116232 0.116106 0.0005
 0.984059 -0.139625  0.108864 -0.00511394 0.0005
 0.983897 -0.142828   0.11195 0.00908285 0.0005
0.983596 -0.14701 0.125981 0.053293 0.0005
0.978397 -0.14126 0.109075 -0.0223226 0.0005
 0.982878 -0.154385 0.0990194 0.0495568 0.0005
 0.974361 -0.141562  0.120699 -0.0617427 0.0005
 0.981386 -0.134144  0.135104 0.0379302 0.0005
 0.974541 -0.144624  0.102192 0.0229922 0.0005
   0.9862 -0.155786  0.111685 0.0676186 0.0005
  0.97305 -0.144787 0.0998139 0.0477561 0.0005
 0.986047 -0.155647 0.0976627 0.0774966 0.0005
  0.97812 -0.142762  0.106877 0.0460844 0.0005
 0.977249 -0.146882  0.125438 0.0096622 0.0005
 0.982636 -0.145734  0.127404 -0.00786096 0.0005
 0.979116 -0.140265  0.103245 -0.0256224 0.0005
 0.981428 -0.155248  0.115654 -0.0479691 0.0005
 0.970827 -0.140109  0.122647 0.0233371 0.0005
 0.982118 -0.157133  0.121173 -0.0683501 0.0005
 0.975623 -0.145344 0.0989652 -0.000495586 0.0005
 0.979941 -0.150417  0.121262 0.0437758 0.0005
  1.00639 -0.154844  0.109247 0.237109 0.0005
 0.975185 -0.143463 0.0980154 0.0576688 0.0005
 0.973193 -0.147592  0.106565 0.0834772 0.0005
 0.976456 -0.148162  0.108547 0.0617438 0.0005
 0.971433 -0.141125   0.12261 0.00992425 0.0005
 0.976374 -0.139581  0.118312 -0.0465652 0.0005
 0.990681 -0.150776  0.116988 0.0383205 0.0005
 0.982788 -0.134757  0.135546 0.0346269 0.0005
 0.988792 -0.153324  0.112473 0.0635467 0.0005
 0.973954 -0.145104  0.106857 0.00896356 0.0005
 0.968683 -0.138836  0.111094 -0.00769799 0.0005
 0.975443 -0.144516  0.119593 -0.0296292 0.0005
 0.979631 -0.141171  0.124605 0.0348741 0.0005
 0.985645 -0.152371  0.123397 0.0660204 0.0005
  0.97785 -0.138894  0.122692 0.0870825 0.0005
 0.976765 -0.139319 0.0997929 0.00344687 0.0005
 0.985929 -0.152757  0.116568 0.0622212 0.0005
 0.988245 -0.151497  0.112344 -0.0218334 0.0005
 0.976546 -0.138526  0.119954 -0.0277464 0.0005
 0.977743 -0.142305  0.121398 0.0974106 0.0005
0.974799 -0.14228 0.117457 0.0164196 0.0005
0.976861 -0.15325 0.111227 -0.00657519 0.0005
  1.00784 -0.155361  0.111262 0.189321 0.0005
 0.980639 -0.153394 0.0973173 0.0679736 0.0005
 0.976599 -0.139941  0.120933 -0.0490593 0.0005
 0.979945 -0.151413  0.119666 -0.0511046 0.0005
 0.973209 -0.142921  0.121011 -0.0529462 0.0005
 0.976803 -0.146967  0.105203 0.0482277 0.0005
 0.975205 -0.146426   0.10384 0.0776792 0.0005
 0.968851 -0.137685   0.11344 -0.037639 0.0005
 0.979032 -0.152076  0.123136 0.00767272 0.0005
 0.981653 -0.144939   0.11568 0.0231016 0.0005
 0.984052 -0.155453  0.119908 -0.0699887 0.0005
 0.978444 -0.140487  0.132541 0.0298791 0.0005
 0.978795 -0.152951  0.121726 -0.0498104 0.0005
 0.976846 -0.146905  0.108911 0.0197307 0.0005
 0.994573 -0.139482  0.119598 0.204292 0.0005
0.971874 -0.14217 0.102123 0.0155202 0.0005
 0.987902 -0.153056  0.124936 0.0953125 0.0005
 0.977075 -0.145883  0.108889 0.0204401 0.0005
 0.982174 -0.136674  0.128355 0.0280793 0.0005
 0.984149 -0.147952  0.127403 0.0954633 0.0005
 0.981326 -0.152634  0.117629 -0.0940432 0.0005
 0.976947 -0.139207   0.12624 0.0470338 0.0005
 0.976991 -0.137624  0.125403 0.0762718 0.0005
  0.97633 -0.137287   0.12507 0.0604116 0.0005
 0.985445 -0.152968  0.117201 0.0421766 0.0005
 0.975319 -0.146818  0.105705 0.0562677 0.0005
 0.979052 -0.145794   0.11132 0.0372838 0.0005
  1.00674 -0.155216    0.1087 0.219083 0.0005
 0.989875 -0.147285  0.129876 0.0594079 0.0005
 0.974473 -0.140777  0.118996 -0.0216471 0.0005
 0.973104 -0.144781  0.103075 0.0502814 0.0005
 0.980661 -0.144106  0.106278 0.0649901 0.0005
 0.990701 -0.151711  0.125882 0.071584 0.0005
 0.998589 -0.140517  0.123842 0.181051 0.0005
 0.994127 -0.153453  0.106001 0.21498 0.0005
 0.978859 -0.142385  0.124285 0.0144138 0.0005
 0.967959 -0.142935  0.101657 0.0493404 0.0005
  0.98141 -0.142483  0.114747 0.0113597 0.0005
0.987729 -0.14469 0.111973 0.0508429 0.0005
 0.976625 -0.148885  0.105131 0.0487137 0.0005
 0.981787 -0.153122 0.0967444 0.08168 0.0005
  0.99188 -0.150242  0.123563 0.0543817 0.0005
  0.97997 -0.135889  0.127245 0.0791381 0.0005
   0.9791 -0.142628  0.122826 -0.00516462 0.0005
 0.991793 -0.151176  0.111533 0.0478134 0.0005
 0.973874 -0.146251  0.105251 0.046434 0.0005
  0.98882 -0.151582  0.126191 0.0995051 0.0005
 0.977798 -0.135107  0.132635 0.0516888 0.0005
 0.994542 -0.146828  0.116119 0.113346 0.0005
0.991529 -0.15288 0.120596 0.0467569 0.0005
  0.97821 -0.144921  0.108695 0.0427911 0.0005
 0.979365 -0.142385  0.106815 0.0181215 0.0005
 0.982275 -0.134587  0.130684 0.0604682 0.0005
  1.00501 -0.141441  0.126804 0.185896 0.0005
 0.975796 -0.142159   0.12713 0.0526216 0.0005
 0.975813 -0.139077  0.123807 -0.0188469 0.0005
 0.978734 -0.137016  0.132507 0.0309489 0.0005
 0.990384 -0.155637 0.0983285 0.149753 0.0005
 0.992207 -0.146353  0.117692 0.0826034 0.0005
0.975484 -0.14754 0.105502 0.0606554 0.0005
 0.977361 -0.142675  0.121061 0.00394075 0.0005
  0.98874 -0.154069  0.112732 0.0511352 0.0005
 0.979225 -0.139141  0.104858 0.0934452 0.0005
0.984964 -0.15165 0.121863 0.0649183 0.0005
0.975105 -0.14506 0.102462 0.0543022 0.0005
 0.974379 -0.147882  0.113216 0.0655332 0.0005
 0.987733 -0.149191  0.123105 0.0663927 0.0005
 0.982191 -0.139982  0.117563 0.0270497 0.0005
 0.989892 -0.154788  0.113405 0.0554101 0.0005
 0.979336 -0.152901  0.119853 0.0352322 0.0005
 0.973549 -0.145112  0.106513 0.0357245 0.0005
 0.991412 -0.143931  0.134276 0.0648863 0.0005
 0.982361  -0.15111 0.0955993 0.0366227 0.0005
 0.979734 -0.137328  0.124957 0.0469277 0.0005
 0.988734 -0.152012  0.112254 -0.0279687 0.0005
  0.98624 -0.146261  0.124185 0.0102523 0.0005
0.969921 -0.14531  0.13123 -0.025918 0.0005
 0.973443 -0.147056  0.104053 0.0525687 0.0005
 0.981275 -0.144946  0.111001 0.082437 0.0005
  0.98335 -0.137269   0.13458 0.0124875 0.0005
 0.972722 -0.142684  0.123504 -0.0845462 0.0005
 0.978899 -0.140894  0.123851 0.016919 0.0005
 0.985212 -0.145386  0.124574 -0.0190696 0.0005
 0.985773 -0.154179  0.110513 -0.00380995 0.0005
 0.971895 -0.139429  0.126696 -0.0476866 0.0005
 0.978707 -0.144162  0.133991 0.0340409 0.0005
0.999999 -0.15356 0.106001 0.182305 0.0005
 0.973951 -0.142679  0.112823 0.0704323 0.0005
 0.985289 -0.155271 0.0928935 0.0669305 0.0005
0.976933 -0.14046 0.103739 0.0942575 0.0005
  0.98645 -0.155179 0.0962689 0.0972445 0.0005
  0.97274 -0.139599  0.124647 -0.0534595 0.0005
 0.979154 -0.141101  0.109727 -0.0356969 0.0005
 0.974614 -0.146559  0.105188 0.0285832 0.0005
 0.974549 -0.141919  0.098832 0.0285863 0.0005
 0.976656 -0.146685  0.111108 0.0626306 0.0005
 0.972354 -0.143104  0.105052 0.0303552 0.0005
0.989853 -0.14983 0.122334 0.119587 0.0005
 0.971941 -0.146961  0.121837 -0.112708 0.0005
  0.98018 -0.141223  0.115438 0.0404634 0.0005
 0.981631 -0.142153 0.0967112 0.0997722 0.0005
 0.976906 -0.140087  0.123557 0.0481732 0.0005
 0.987057 -0.155995   0.11648 0.0628256 0.0005
 0.973023 -0.143833  0.103154 0.0328558 0.0005
  0.97638 -0.142178  0.127617 -0.00965279 0.0005
 0.976584 -0.140576  0.120891 0.0870396 0.0005
 0.979934 -0.152982  0.122763 0.010386 0.0005
 0.994593 -0.148985  0.118389 0.115564 0.0005
0.976098 -0.14154 0.111989 0.0338097 0.0005
 0.981577 -0.145775   0.10944 0.0216203 0.0005
 0.990734 -0.155004 0.0981262 0.186566 0.0005
 0.975891 -0.141164  0.121005 0.0606318 0.0005
 0.982155 -0.154939 0.0999758 0.0718517 0.0005
0.968956 -0.14083 0.110649 -0.0719139 0.0005
 0.979108 -0.144641   0.10948 0.0398104 0.0005
 0.977645 -0.144807  0.111069 0.0374691 0.0005
 0.971821 -0.136904  0.110398 -0.0880463 0.0005
 0.980612 -0.146881  0.109978 0.0528906 0.0005
 0.988087 -0.150265   0.12049 0.052611 0.0005
 0.975161 -0.143918  0.109719 0.086957 0.0005
 0.972408 -0.147428   0.10192 0.0624805 0.0005
 0.975615 -0.139974  0.124528 -0.0783491 0.0005
  1.00567 -0.155845  0.107898 0.226529 0.0005
0.978883 -0.13807 0.133931 0.0468672 0.0005
  0.99241 -0.148325  0.116384 0.075474 0.0005
  0.97936 -0.141531  0.122639 0.074819 0.0005
 0.986286 -0.150675  0.116723 0.051964 0.0005
 0.973606 -0.148978  0.131636 -0.0524691 0.0005
 0.983717 -0.147231  0.111928 0.0342482 0.0005
 0.984404 -0.150395  0.119381 0.0112631 0.0005
 0.970074 -0.141505  0.104223 0.0328771 0.0005
 0.969744 -0.147841  0.112419 0.042439 0.0005
 0.973876 -0.144883  0.120502 -0.0833787 0.0005
 0.973592 -0.143581  0.117865 -0.0183061 0.0005
0.975179 -0.14027 0.115234 0.0524519 0.0005
 0.976286 -0.140169  0.122383 -0.0784407 0.0005
 0.973525 -0.149378  0.106545 0.0503415 0.0005
 0.976721 -0.144806  0.103319 0.0903058 0.0005
 0.972036 -0.142321  0.103754 0.032822 0.0005
 0.975688 -0.141301  0.117514 0.0980725 0.0005
 0.981887 -0.151561  0.121195 -0.115123 0.0005
0.975064  -0.1458 0.112508 0.0450786 0.0005
 0.989412 -0.155245  0.112495 0.0455056 0.0005
  0.97598 -0.140486  0.123225 -0.0435947 0.0005
  0.97556 -0.140766  0.123575 -0.0184422 0.0005
 0.983531 -0.135523   0.13018 0.0570373 0.0005
 0.980862 -0.136035  0.133067 0.0682563 0.0005
 0.983292 -0.134054  0.130502 0.0280195 0.0005
 0.977587 -0.148028  0.102456 0.0847266 0.0005
 0.980623 -0.152987 0.0987185 0.0852882 0.0005
 0.976076 -0.141777  0.120327 -0.0339521 0.0005
 0.994597 -0.151198   0.10463 0.2167 0.0005
 0.989955 -0.146391  0.130513 0.0771084 0.0005
 0.968895 -0.143022  0.101407 0.0395032 0.0005
  0.97859 -0.138806  0.124271 0.0872378 0.0005
 0.976035 -0.147422  0.123021 -0.101491 0.0005
 0.981168 -0.152376 0.0957971 0.062759 0.0005
 0.993036 -0.148453  0.132253 0.0566225 0.0005
 0.986348 -0.153358  0.117935 -0.0890896 0.0005
 0.977486 -0.141964  0.115652 0.0558489 0.0005
 0.977978 -0.142088  0.133835 0.0110248 0.0005
 0.976625 -0.146429  0.109387 0.0399291 0.0005
 0.977568 -0.148072  0.107266 0.0551793 0.0005
 0.979434 -0.134672  0.132067 0.0147378 0.0005
 0.975839 -0.144674  0.118475 0.0477826 0.0005
0.977139 -0.14441 0.120587 -0.0391204 0.0005
 0.974455 -0.142362  0.100829 0.0190546 0.0005
 0.977369 -0.140831  0.125414 -0.0126474 0.0005
  0.98703 -0.153236  0.112324 -0.0256147 0.0005
 0.975947 -0.150272  0.129279 -0.119373 0.0005
0.974692 -0.14391 0.101953 0.0461962 0.0005
 0.974121 -0.147889  0.132576 -0.068307 0.0005
 0.976277 -0.144383  0.121884 0.0172979 0.0005
  0.98217 -0.143053 0.0927136 0.102598 0.0005
 0.977789 -0.132761  0.132717 0.0546451 0.0005
 0.970409 -0.135977  0.111232 -0.0509701 0.0005
 0.990914 -0.148966  0.126083 0.0635932 0.0005
 0.982058 -0.152879    0.1204 -0.000315344 0.0005
 0.980098 -0.144805  0.111346 0.0455022 0.0005
  0.97256 -0.137213  0.127107 -0.0346596 0.0005
 0.976272 -0.141429  0.125733 0.0344945 0.0005
 0.982633  -0.15429 0.0990677 0.0681478 0.0005
 0.979616 -0.143916  0.114106 0.0442308 0.0005
 0.981545 -0.155926  0.120293 -0.0476904 0.0005
 0.984782 -0.144898  0.123021 -0.000889675 0.0005
 0.975959 -0.148774  0.125816 -0.132968 0.0005
 0.990126 -0.145545  0.122768 0.0783648 0.0005
 0.980345 -0.142252 0.0997655 0.0830317 0.0005
 0.982198 -0.141864  0.127119 -0.0334192 0.0005
 0.987569 -0.151989  0.110143 0.0497205 0.0005
 0.996193 -0.150681  0.101918 0.214577 0.0005
 0.976821 -0.142127  0.125048 0.00262127 0.0005
  1.00239 -0.158595  0.109535 0.220815 0.0005
 0.977399 -0.136597  0.125806 -0.0397769 0.0005
 0.990869 -0.150913  0.120302 0.0918902 0.0005
 0.973558 -0.141125  0.127433 -0.0623302 0.0005
0.980298 -0.13923 0.117063 0.0231398 0.0005
 0.974907 -0.138862  0.121689 -0.0638249 0.0005
 0.991304 -0.149156  0.116002 0.0403494 0.0005
 0.976907 -0.139695   0.12267 -0.0569218 0.0005
0.988974 -0.14442 0.136479 0.083989 0.0005
 0.973943 -0.143785  0.119462 -0.013516 0.0005
 0.978419 -0.143253  0.122074 -0.0344489 0.0005
 0.972109 -0.143024  0.122469 -0.0635145 0.0005
 0.970258 -0.134227  0.112864 -0.023659 0.0005
 0.976039 -0.148905  0.104514 0.0704466 0.0005
 0.989286 -0.155213  0.120908 0.116067 0.0005
 0.979207 -0.140777   0.13095 0.0284957 0.0005
 0.978396 -0.141938  0.106269 0.0754225 0.0005
 0.984021 -0.141502  0.113636 0.0328066 0.0005
 0.987987 -0.142764  0.136827 0.0558332 0.0005
 0.978234 -0.140383  0.119339 0.0713443 0.0005
  0.98802 -0.151803  0.119142 0.0362335 0.0005
   0.9754 -0.140359  0.126151 -0.0224894 0.0005
0.979094 -0.15396 0.123065 -0.0156988 0.0005
  0.97257 -0.153256  0.126727 0.0159215 0.0005
 0.997137 -0.142743   0.11876 0.0478819 0.0005
 0.988471 -0.144798  0.123057 0.00605182 0.0005
  0.97825 -0.142989  0.111324 0.0397249 0.0005
 0.977104 -0.145224  0.106798 0.0563207 0.0005
   0.9758 -0.145278  0.124557 0.0534381 0.0005
    1.004 -0.139022  0.123518 0.214258 0.0005
 0.976487 -0.140808  0.125146 0.0523678 0.0005
 0.994229 -0.149663  0.103016 0.239382 0.0005
 0.977671 -0.138926  0.127177 0.0274512 0.0005
 0.991603 -0.147974  0.122478 0.0723636 0.0005
 0.980034 -0.138657  0.126476 0.0635253 0.0005
 0.991321 -0.155305  0.125039 0.0992334 0.0005
  1.00276 -0.156455  0.108866 0.227142 0.0005
 0.978426 -0.142534  0.131411 0.0360778 0.0005
 0.984614 -0.153479  0.109141 -0.0222743 0.0005
   0.9774 -0.150885  0.111416 0.072767 0.0005
 0.980701 -0.153734  0.121634 -0.0907167 0.0005
 0.982351 -0.155836 0.0945275 0.0700333 0.0005
0.986161 -0.14983 0.116952 0.0259829 0.0005
 0.974366 -0.146087   0.12302 -0.0046194 0.0005
   0.9756 -0.145787  0.105851 0.0928682 0.0005
 0.981408 -0.138845  0.128132 0.00606704 0.0005
0.976385 -0.14832 0.109835 0.0124862 0.0005
 0.981589 -0.153324 0.0967736 0.0691113 0.0005
 0.974735 -0.140427   0.11698 0.0329095 0.0005
 0.978859 -0.141143  0.122951 -0.0132939 0.0005
  1.00029 -0.139863  0.125623 0.182766 0.0005
 0.985959 -0.141715  0.136406 0.0586612 0.0005
  0.98572 -0.147635  0.127478 0.0521223 0.0005
  0.98602 -0.146719  0.125403 0.0134471 0.0005
 0.979561 -0.141714 0.0989985 0.113343 0.0005
 0.991038 -0.156648  0.121074 0.0254601 0.0005
 0.980245 -0.142173   0.12608 0.00122678 0.0005
  1.00004 -0.137135  0.123782 0.188938 0.0005
 0.987754 -0.154686   0.11447 0.0462307 0.0005
 0.981914 -0.144814  0.113564 0.0332374 0.0005
  0.96962 -0.139278  0.123263 -0.0692814 0.0005
 0.975562 -0.141832  0.122421 -0.0261784 0.0005
 0.983466 -0.151783 0.0969629 0.0690014 0.0005
 0.980916 -0.140261  0.114523 0.044315 0.0005
 0.993382 -0.147263  0.120248 0.158404 0.0005
 0.992616 -0.154385 0.0967972 0.137346 0.0005
 0.984087 -0.151364 0.0960198 0.0591899 0.0005
 0.975478 -0.145632  0.105308 0.0612369 0.0005
 0.980055 -0.139561  0.115924 0.0732881 0.0005
 0.982719 -0.148949  0.111879 0.0373236 0.0005
 0.989362 -0.143304  0.136877 0.0786401 0.0005
 0.982166 -0.145979  0.113107 0.052854 0.0005
 0.980252 -0.135241   0.13516 0.0349222 0.0005
0.987721 -0.14563 0.113413 0.00307271 0.0005
 0.979348 -0.153803  0.119567 -0.0516619 0.0005
 0.981026 -0.154221  0.122548 -0.0717467 0.0005
0.983054 -0.15563 0.122559 -0.0283442 0.0005
  0.99163 -0.148761  0.120415 0.0339901 0.0005
 0.977745 -0.143248  0.117378 0.0312812 0.0005
0.984517  -0.1417 0.117655 -0.00567326 0.0005
 0.989886 -0.148477  0.126624 0.0662493 0.0005
 0.989475 -0.150169   0.11248 0.0804335 0.0005
 0.973901 -0.142312  0.107383 0.0214175 0.0005
  0.98329 -0.142634  0.116001 0.00370078 0.0005
 0.986285 -0.152025  0.114458 0.000511042 0.0005
  0.97422 -0.141962   0.11913 -0.0386877 0.0005
 0.977673 -0.146036  0.107898 0.0855913 0.0005
 0.986533 -0.146527  0.113711 0.0211302 0.0005
 0.994125 -0.157683  0.113182 0.0607168 0.0005
 0.990149 -0.147038  0.130377 0.0577787 0.0005
 0.982733 -0.151752   0.12156 -0.0984978 0.0005
 0.984143 -0.155868 0.0953712 0.0637436 0.0005
0.980611 -0.15638 0.096543 0.0592272 0.0005
  1.00401 -0.139225  0.124956 0.193329 0.0005
 0.975352 -0.147578  0.107838 0.0302353 0.0005
  0.99487 -0.144186  0.119052 0.0851712 0.0005
 0.98311 -0.14296 0.114864 -0.00191462 0.0005
 0.986008 -0.144744  0.126059 0.00074252 0.0005
 0.978279 -0.149291  0.110683 0.102327 0.0005
 0.974119 -0.146681  0.108807 0.035652 0.0005
  0.97676 -0.149037  0.127513 -0.143703 0.0005
 0.992629 -0.158868 0.0995669 0.149174 0.0005
 0.980574 -0.154261  0.118867 -0.0707837 0.0005
 0.990817 -0.146193  0.130179 0.0394938 0.0005
 0.980606 -0.143656  0.106519 0.00990468 0.0005
  0.97742 -0.146062 0.0994816 0.0560861 0.0005
 0.992446 -0.147092  0.115772 0.0880698 0.0005
 0.978783 -0.144824  0.120576 -0.0128933 0.0005
0.989552 -0.14893 0.110998 0.0671717 0.0005
 0.986793 -0.152835  0.115214 0.0722564 0.0005
 0.975756 -0.139092  0.120807 -0.0596892 0.0005
 0.974638 -0.148023  0.103137 0.0707038 0.0005
 0.984726 -0.149114  0.127377 0.0958485 0.0005
 0.970838 -0.143106   0.10159 0.0399307 0.0005
 0.974079 -0.146985  0.110474 0.0712804 0.0005
 0.992252 -0.148973  0.124186 0.10345 0.0005
0.976148 -0.14141 0.125314 0.00328173 0.0005
  0.98183 -0.139072  0.131969 0.0605906 0.0005
 0.980246 -0.152667  0.120319 0.0158445 0.0005
 0.975204 -0.143502  0.124976 -0.00628187 0.0005
  0.98038 -0.140989  0.112271 0.0341868 0.0005
 0.970394 -0.141949  0.102253 0.026645 0.0005
 0.987102 -0.152032  0.119498 0.0490576 0.0005
 0.986677 -0.152894  0.116688 -0.0933082 0.0005
 0.978084 -0.141204   0.12418 0.00299938 0.0005
 0.975892 -0.142533  0.120852 0.0132847 0.0005
 0.984564 -0.146254  0.126222 0.0180482 0.0005
 0.978435 -0.143023  0.112263 0.0320569 0.0005
 0.981791 -0.141921  0.110591 0.0103436 0.0005
0.989703 -0.14522 0.112556 0.015303 0.0005
  0.98947 -0.146878  0.114061 0.0165504 0.0005
 0.968251 -0.137464   0.12601 -0.0714111 0.0005
0.978858 -0.13751 0.123751 0.0921703 0.0005
 0.988696 -0.152807  0.117238 0.0709686 0.0005
 0.980582 -0.146375  0.113325 0.013385 0.0005
 0.977172 -0.140482  0.122398 -0.0163403 0.0005
 0.978109 -0.141079  0.122571 0.0744406 0.0005
 0.975708 -0.140336 0.0990793 -0.00162968 0.0005
 0.993439 -0.146722  0.125245 0.073678 0.0005
 0.974577 -0.139718  0.121552 -0.110144 0.0005
 0.987472 -0.142448  0.133505 0.113671 0.0005
 0.991034 -0.149859  0.110975 0.0482504 0.0005
 0.985407 -0.145979  0.127778 0.0625185 0.0005
 0.987781 -0.156475  0.100164 0.067109 0.0005
  0.98428 -0.153458 0.0961558 0.0517011 0.0005
 0.976474 -0.140073  0.123231 0.0146486 0.0005
0.986751 -0.15433  0.11302 0.0671241 0.0005
 0.985151 -0.151812 0.0950002 0.0614851 0.0005
 0.989818 -0.148502  0.119629 0.133332 0.0005
   0.9814 -0.139943  0.118784 0.0136028 0.0005
 0.981296 -0.142951  0.113182 -0.0163123 0.0005
 0.978467 -0.146612  0.123401 0.00315882 0.0005
 0.977352 -0.140645  0.119952 -0.043637 0.0005
  0.97797 -0.139492  0.121707 -0.0130809 0.0005
  0.97844 -0.144743  0.111053 0.0229232 0.0005
 0.985785 -0.152144  0.114079 0.0418918 0.0005
 0.991961 -0.151373  0.126326 0.0464937 0.0005
 0.979821 -0.135317  0.133215 0.0501459 0.0005
 0.977419 -0.143066  0.108729 0.010528 0.0005
0.977629 -0.14642 0.111369 0.0245413 0.0005
 0.974352 -0.148922  0.114628 0.0662427 0.0005
  0.98142 -0.144368  0.114977 -0.000324418 0.0005
 0.992746 -0.146376  0.117477 0.132805 0.0005
 0.977902 -0.144055  0.108325 0.0928424 0.0005
 0.979792 -0.139163   0.13036 0.00830451 0.0005
0.996349 -0.14176 0.118684 0.0795613 0.0005
 0.985973 -0.153195  0.113582 0.0254115 0.0005
 0.992521 -0.147384  0.133277 0.0693155 0.0005
 0.977118 -0.145329  0.109788 0.0310084 0.0005
 0.981853 -0.154318  0.123599 -0.085584 0.0005
 0.973573 -0.143636  0.123955 0.0201776 0.0005
 0.987422 -0.152724  0.112661 0.0216757 0.0005
0.976676 -0.13884 0.102407 -0.0248614 0.0005
 0.969835 -0.141902  0.125395 -0.0576186 0.0005
0.989109 -0.15037 0.124677 0.0703253 0.0005
  0.98287 -0.153766  0.116282 -0.0781279 0.0005
 0.979638 -0.149364   0.11033 0.0815344 0.0005
 0.979161 -0.143715  0.110903 0.0166182 0.0005
 0.972811 -0.140692  0.122476 -0.0294269 0.0005
 0.976882 -0.140186  0.117084 0.0383758 0.0005
 0.967574 -0.135705  0.116001 -0.0886953 0.0005
 0.975469 -0.147999  0.105931 0.0812919 0.0005
 0.973813 -0.145501  0.135936 -0.0744693 0.0005
 0.981139 -0.153576 0.0974427 0.0613598 0.0005
 0.990077 -0.154218  0.112045 0.0600562 0.0005
 0.981314 -0.143306  0.114498 0.00368509 0.0005
 0.973975 -0.144975   0.13514 -0.0970937 0.0005
 0.984008 -0.150424  0.119246 0.00678141 0.0005
 0.979722 -0.143153 0.0989036 0.125845 0.0005
 0.981441 -0.142964 0.0950127 0.0983991 0.0005
 0.996252 -0.157035 0.0963419 0.115691 0.0005
 0.994785 -0.146825  0.116678 0.0715808 0.0005
 0.976492 -0.150089  0.130002 -0.130467 0.0005
 0.976529 -0.141035  0.121398 0.0714939 0.0005
 0.981926 -0.140063  0.115468 0.0423632 0.0005
0.975105 -0.14905 0.126084 -0.143074 0.0005
  0.97627 -0.140755  0.124661 0.00989935 0.0005
 0.978641 -0.139648  0.106168 0.0750935 0.0005
 0.975421 -0.140275  0.119646 0.00162186 0.0005
 0.977409 -0.144646   0.11056 0.0284924 0.0005
 0.972421 -0.146135  0.123373 0.0158902 0.0005
 0.971565 -0.143333  0.111092 0.0343389 0.0005
 0.988277 -0.147617  0.111724 0.0128082 0.0005
 0.975915 -0.139501   0.11907 -0.0390721 0.0005
 0.972293 -0.147832  0.120054 -0.0977561 0.0005
 0.981446 -0.154106  0.122438 -0.0443697 0.0005
 0.982419 -0.144558  0.116534 0.0486262 0.0005
 0.975612 -0.145789  0.109279 0.0203611 0.0005
 0.978465 -0.136192  0.125025 0.078152 0.0005
 0.974984 -0.142611  0.119892 -0.0518253 0.0005
 0.978588 -0.142933  0.111897 0.032941 0.0005
 0.982392 -0.136262  0.131866 0.0535226 0.0005
 0.981123 -0.156159 0.0971999 0.0741614 0.0005
 0.971507 -0.144479  0.106834 0.0404877 0.0005
 0.978695 -0.150841  0.120985 0.0197697 0.0005
 0.986687 -0.155143 0.0962975 0.07931 0.0005
 0.983477 -0.141444  0.115951 0.0323142 0.0005
 0.997655 -0.152932  0.106539 0.17593 0.0005
 0.989448 -0.144149  0.133427 0.10385 0.0005
  1.00364 -0.139773  0.126564 0.18329 0.0005
 0.979993 -0.137259  0.135468 0.0453039 0.0005
  0.97567 -0.142603    0.1268 0.0580793 0.0005
 0.982681 -0.140293  0.127003 0.0137832 0.0005
 0.984239 -0.144938  0.115503 0.00971475 0.0005
 0.980524 -0.136977  0.131536 0.0615019 0.0005
0.987442 -0.14315 0.112942 0.0265701 0.0005
 0.974156 -0.148425  0.105487 0.081827 0.0005
 0.990473 -0.148669  0.124954 0.0786984 0.0005
 0.980342 -0.153075  0.094304 0.0685572 0.0005
 0.979764 -0.139007  0.120307 0.0887478 0.0005
 0.970249 -0.137453  0.114104 -0.00666544 0.0005
 0.983409 -0.152574  0.118742 -0.0768445 0.0005
 0.978133 -0.137898  0.123989 0.0701784 0.0005
 0.978824 -0.150606  0.121525 0.0148489 0.0005
 0.980301 -0.151809  0.122952 0.0104883 0.0005
 0.975077 -0.145109  0.122125 -0.024444 0.0005
  0.98253 -0.145236  0.113889 0.0296934 0.0005
 0.978072 -0.138256  0.125946 0.0503821 0.0005
 0.974865 -0.146489  0.109749 0.0469969 0.0005
   1.0073 -0.156715  0.110612 0.189039 0.0005
 0.996557 -0.151664  0.103134 0.198846 0.0005
 0.978856 -0.136769  0.127705 0.109539 0.0005
 0.988187 -0.154391  0.112152 0.0541807 0.0005
 0.975407 -0.140962  0.115202 0.068218 0.0005
0.989342 -0.15315 0.111559 0.057848 0.0005
   0.9951 -0.152328  0.105395 0.224751 0.0005
  1.00335 -0.140611  0.123893 0.197019 0.0005
 0.979819 -0.140436  0.103091 -0.0235395 0.0005
 0.987174 -0.150986  0.118478 0.0548196 0.0005
 0.993298 -0.147578   0.13249 0.0684849 0.0005
0.985334  -0.1509 0.110359 -0.023017 0.0005
 0.969549 -0.138274  0.115434 -0.0740705 0.0005
 0.989756 -0.144239  0.131151 0.0940271 0.0005
0.971137 -0.14626 0.105922 0.032132 0.0005
 0.968659 -0.135257  0.114146 -0.0356256 0.0005
 0.976342 -0.148725  0.107572 0.0770043 0.0005
0.977383 -0.14445 0.111753 0.0180608 0.0005
 0.972103 -0.144121  0.121185 -0.0829697 0.0005
 0.988127 -0.151632  0.110186 -0.0211043 0.0005
 0.986242 -0.153738  0.117253 -0.0787508 0.0005
0.979303 -0.15239 0.120006 -0.03743 0.0005
 0.992363 -0.147768   0.13268 0.0943076 0.0005
 0.988163 -0.155282 0.0999743 0.0950974 0.0005
  0.99889 -0.154704  0.104674 0.197776 0.0005
 0.975529 -0.146967  0.132428 -0.0751741 0.0005
 0.975127 -0.143044  0.125055 0.0263737 0.0005
 0.973524 -0.147407  0.110528 0.0111277 0.0005
 0.98422 -0.14181 0.116468 0.00674803 0.0005
 0.987856 -0.148364  0.122881 0.0616851 0.0005
 0.971278 -0.149132  0.109303 0.053259 0.0005
 0.987466 -0.144671  0.113493 0.0306742 0.0005
0.979435 -0.13321 0.133673 0.042733 0.0005
 0.973487 -0.141593  0.104384 0.0514167 0.0005
  0.97092 -0.139118  0.126004 -0.0443117 0.0005
0.972131 -0.14577  0.10649 0.050268 0.0005
 0.975204 -0.140645 0.0996709 0.0442106 0.0005
 0.988005 -0.153668   0.11639 0.0696719 0.0005
0.975776 -0.13874 0.125762 -0.0539651 0.0005
 0.980478 -0.140321  0.115882 0.0280992 0.0005
0.972232 -0.14511 0.120995 -0.0427533 0.0005
 0.981312 -0.147875  0.110345 0.0546547 0.0005
 0.978555 -0.136482  0.133509 0.0650204 0.0005
 0.981903 -0.143713  0.110685 0.037221 0.0005
 0.980838 -0.149492  0.110472 0.0325518 0.0005
  0.99034 -0.149772  0.125949 0.0549294 0.0005
 0.975307 -0.145078 0.0998459 0.0284976 0.0005
 0.986579 -0.155171  0.098532 0.0712449 0.0005
 0.979056 -0.151568  0.121118 -0.0394609 0.0005
 0.978258 -0.139728  0.120982 -0.0104409 0.0005
 0.974834 -0.142241  0.118973 -0.0391779 0.0005
 0.975928 -0.138416  0.122887 0.0142702 0.0005
 0.977803 -0.142043  0.115956 0.0362464 0.0005
 0.979167 -0.156145 0.0957484 0.0498192 0.0005
 0.974384 -0.143324  0.121134 -0.0679687 0.0005
 0.970864 -0.134479  0.111892 -0.084653 0.0005
  0.97972 -0.151364   0.11154 0.0902969 0.0005
 0.974119 -0.143256  0.107994 0.0429247 0.0005
 0.973987 -0.142842  0.101363 0.0445556 0.0005
 0.972595 -0.143555   0.13392 -0.0442079 0.0005
 0.969673 -0.144872  0.132049 -0.0303501 0.0005
 0.979591 -0.153375  0.119002 0.0224022 0.0005
 0.981154 -0.140834  0.125007 -0.023259 0.0005
 0.981951 -0.135721  0.133028 0.0238629 0.0005
 0.986251 -0.153959 0.0943789 0.0621873 0.0005
 0.972678 -0.143088    0.1236 0.00202853 0.0005
 0.970881 -0.142029  0.101272 0.0268379 0.0005
 0.973977 -0.147942  0.134474 -0.0579825 0.0005
 1.00483 -0.15541 0.110014 0.224729 0.0005
 0.984737 -0.154742  0.120838 -0.0867893 0.0005
 0.983028 -0.144634  0.113124 0.0382347 0.0005
 0.983032 -0.134805  0.129393 0.0614153 0.0005
  0.97338 -0.139208  0.126798 0.0014349 0.0005
 0.995645 -0.150917  0.102165 0.200305 0.0005
 0.995831 -0.152358  0.106995 0.206877 0.0005
  0.99655 -0.152819   0.10506 0.193056 0.0005
 0.973354 -0.146704  0.130987 -0.0959472 0.0005
 0.967859 -0.140487  0.110632 -0.0655376 0.0005
 0.978863 -0.143158   0.13399 0.0214728 0.0005
 0.972518 -0.147387  0.109324 0.0545066 0.0005
   1.0034 -0.141454  0.125414 0.234409 0.0005
  0.97769 -0.141263  0.123601 0.000833054 0.0005
 0.991466 -0.149287  0.125984 0.101425 0.0005
 0.977712 -0.144986   0.12469 0.0188018 0.0005
 0.973334 -0.150376  0.116381 0.047955 0.0005
 0.979742 -0.150388  0.119242 -0.00945956 0.0005
 0.979679 -0.153721  0.122226 -0.0220569 0.0005
 0.977298 -0.139006  0.125846 0.0406003 0.0005
  0.98055 -0.152908 0.0951701 0.0750515 0.0005
 0.980589 -0.143838  0.113483 0.0444905 0.0005
  0.98137 -0.135535  0.133533 0.0296822 0.0005
0.977295 -0.14876 0.111639 0.032944 0.0005
0.986447 -0.14948 0.112003 0.075221 0.0005
 0.979811 -0.143256  0.121545 0.0862002 0.0005
 0.972344 -0.141601   0.12038 -0.0522374 0.0005
0.974723 -0.14187 0.126008 -0.00697046 0.0005
0.980949  -0.1429 0.114497 -0.00901544 0.0005
 0.990163 -0.152739  0.119575 0.126748 0.0005
0.982228 -0.14716 0.113366 0.0257188 0.0005
 0.978194 -0.136798  0.132214 0.033842 0.0005
 0.969971 -0.148365  0.109904 0.0594567 0.0005
 0.976734 -0.140273  0.115293 0.055091 0.0005
 0.980992 -0.140475  0.133262 0.00466778 0.0005
 0.975159 -0.150593  0.125707 -0.115855 0.0005
 0.977203 -0.137286  0.100325 -0.00858224 0.0005
 0.976578 -0.141069  0.123177 0.0649586 0.0005
 0.984124 -0.146176  0.123094 0.00273178 0.0005
 0.972282 -0.139494  0.121796 0.0181396 0.0005
 0.976832 -0.149658  0.103406 0.0673429 0.0005
 0.987355 -0.155357  0.095245 0.0488485 0.0005
   0.9808 -0.142561  0.115875 0.0104617 0.0005
 0.971312 -0.142534  0.121825 -0.085982 0.0005
 0.984597 -0.151788  0.115693 0.0746501 0.0005
0.977285 -0.14184 0.126634 0.0513056 0.0005
  0.97447 -0.147409    0.1039 0.0742279 0.0005
 0.977156 -0.151549  0.129631 -0.134286 0.0005
 0.971236 -0.135845  0.123141 0.0130267 0.0005
 0.972923 -0.145498  0.118169 -0.0157654 0.0005
 0.980121 -0.151213  0.112436 0.0853181 0.0005
 0.983422 -0.150401  0.124084 0.0240218 0.0005
 0.985652 -0.149115  0.112819 -0.0250458 0.0005
 0.978809 -0.140458  0.108972 0.00987373 0.0005
 0.976331 -0.144116 0.0963107 0.111658 0.0005
 0.974965 -0.144951  0.103832 0.0676451 0.0005
0.977373 -0.13819 0.122292 0.0897527 0.0005
 0.976201 -0.139761  0.123793 0.00988288 0.0005
   0.9754 -0.142077    0.1127 0.0726622 0.0005
 0.975871 -0.139586  0.127642 0.0371455 0.0005
 0.97801 -0.13852 0.125126 0.0105222 0.0005
 0.998037 -0.152348  0.105773 0.204133 0.0005
 0.988491 -0.142991  0.137542 0.0664404 0.0005
 0.977116 -0.150374  0.126086 -0.115173 0.0005
 0.971558 -0.147714  0.110315 0.0439427 0.0005
 0.975831 -0.144852    0.1279 0.0839748 0.0005
0.975615 -0.14181 0.117246 0.00983303 0.0005
 0.97923 -0.14556 0.112113 0.0265813 0.0005
  0.98371 -0.153681 0.0979442 0.0772109 0.0005
 0.983081 -0.149247  0.115829 0.0507662 0.0005
 0.985633 -0.153763  0.111411 0.0407082 0.0005
 0.973243 -0.144892  0.105358 0.0228678 0.0005
 0.986529 -0.155961  0.098098 0.0695705 0.0005
 0.987352 -0.153982  0.113064 0.0528156 0.0005
0.977694 -0.13853  0.12652 0.0601686 0.0005
 0.987159 -0.144996  0.123749 -0.00194849 0.0005
 0.992553 -0.148417  0.132955 0.0616307 0.0005
 0.991703 -0.147717  0.133313 0.0521816 0.0005
 0.993528 -0.144439  0.118577 0.105407 0.0005
 0.975935 -0.142781  0.124876 0.0564877 0.0005
 0.972913 -0.145803  0.102081 -0.00166692 0.0005
 0.993964 -0.146732  0.115909 0.102955 0.0005
 0.979256 -0.152817  0.123519 0.038055 0.0005
 0.972319 -0.143901  0.134804 -0.0534674 0.0005
 0.976704 -0.144154   0.11733 0.0668089 0.0005
  0.97629 -0.138867  0.121685 0.0034865 0.0005
  0.99165 -0.150812  0.119151 0.11186 0.0005
 0.974297 -0.146609   0.13202 -0.0827438 0.0005
 0.988762 -0.151014  0.114202 0.0629788 0.0005
   0.9873 -0.150602  0.114922 0.0758578 0.0005
 0.981747 -0.147578  0.118053 0.0071435 0.0005
0.976071 -0.14158 0.122217 -0.0499369 0.0005
 0.976185 -0.145837  0.112273 0.0226633 0.0005
 0.991303 -0.158677 0.0953393 0.133661 0.0005
 0.972777 -0.140109  0.121759 -0.0758941 0.0005
 0.994089 -0.151792 0.0941181 0.147974 0.0005
 0.989421 -0.153945  0.112665 -0.043872 0.0005
 0.981654 -0.149094  0.108244 0.0371313 0.0005
 0.989259 -0.149128  0.110791 0.0726102 0.0005
 0.992765 -0.153184  0.123052 0.0695666 0.0005
 0.975395 -0.138334  0.120435 -0.0195239 0.0005
 0.979391  -0.14172 0.0972206 0.109636 0.0005
 0.986958 -0.154239  0.110909 0.0355999 0.0005
 0.973063 -0.147925  0.124767 -0.12609 0.0005
 0.980519 -0.154832 0.0965282 0.0568312 0.0005
 0.972854 -0.146069  0.112717 0.0373328 0.0005
 0.980988 -0.151963  0.121788 0.047928 0.0005
  1.00349 -0.155383  0.109023 0.231337 0.0005
 0.988785 -0.152705  0.112141 0.0559828 0.0005
 0.971791 -0.140222  0.103859 0.00632323 0.0005
 0.971973 -0.144246  0.118066 -0.0143117 0.0005
 0.977148 -0.143384  0.113126 0.0220731 0.0005
 0.989178 -0.148056  0.115924 -0.0147556 0.0005
 0.974958 -0.144223  0.100513 0.0247082 0.0005
0.973993 -0.13945 0.125119 -0.0745076 0.0005
 0.988052 -0.150487  0.116488 0.0696249 0.0005
 0.976576 -0.143218  0.123275 -0.0503074 0.0005
 0.982283 -0.134981  0.131867 0.0221591 0.0005
 0.990893 -0.150976  0.119716 0.126835 0.0005
 0.988062 -0.141001  0.134535 0.0617062 0.0005
 0.977726 -0.144199  0.131689 0.0421474 0.0005
 0.972118 -0.144842  0.120288 -0.0172611 0.0005
0.973944 -0.14076 0.123078 -0.0596247 0.0005
0.975753 -0.14542 0.108001 0.0235107 0.0005
 0.983716 -0.154917  0.119436 -0.0483658 0.0005
  0.98517 -0.156719 0.0994376 0.0612445 0.0005
 0.975854 -0.139079  0.124051 0.0326334 0.0005
 0.971874 -0.144576  0.126799 -0.0678032 0.0005
 0.994945 -0.156793  0.112494 0.056951 0.0005
 0.989013 -0.145552  0.132687 0.0334537 0.0005
 0.973454 -0.139758  0.121126 -0.0632258 0.0005
 0.991905 -0.158104 0.0966158 0.152678 0.0005
 0.982268 -0.140975  0.128643 0.00796153 0.0005
 0.97688 -0.14645 0.109181 0.0120603 0.0005
0.977015 -0.14236 0.133634 0.0240162 0.0005
 0.980887 -0.152391  0.114665 -0.119409 0.0005
 0.972673 -0.147315  0.111065 0.046945 0.0005
 0.991258 -0.151138  0.118594 0.108571 0.0005
  0.97448 -0.147666  0.138893 -0.0853059 0.0005
 0.978393 -0.146971  0.106158 0.0230899 0.0005
 0.977012 -0.138815  0.122223 0.00212605 0.0005
 0.993086 -0.147233  0.123115 0.0725963 0.0005
 0.977749 -0.147687   0.10492 0.0497561 0.0005
0.982412 -0.15614  0.11693 -0.0609234 0.0005
 0.975658 -0.143022  0.120588 -0.084653 0.0005
 0.980421 -0.154954 0.0987351 0.0485693 0.0005
 0.973819 -0.144952   0.10242 0.0486791 0.0005
 0.990871 -0.145738  0.121513 0.0475161 0.0005
 0.989834 -0.153647  0.110729 -0.000416299 0.0005
 0.986478 -0.149602  0.129499 0.0506522 0.0005
  0.98104 -0.154098  0.099561 0.0717301 0.0005
 0.978679 -0.141247   0.12299 0.0763455 0.0005
 0.991456 -0.146658  0.131428 0.0461196 0.0005
 0.989602 -0.156797  0.096548 0.154321 0.0005
 0.977772 -0.140349  0.124299 0.0266827 0.0005
 0.985857 -0.145112  0.124402 0.0289711 0.0005
  0.98116 -0.134633   0.13137 0.0631683 0.0005
  0.99297 -0.158063  0.095881 0.147213 0.0005
 0.988087 -0.143519  0.137679 0.0546879 0.0005
 0.979675 -0.135093  0.131758 0.0102835 0.0005
 0.992715 -0.148871  0.119268 0.0601267 0.0005
 0.986429 -0.145948  0.125478 0.030212 0.0005
 0.987047 -0.142675  0.137376 0.0855661 0.0005
 0.985006 -0.154131  0.115312 0.0490529 0.0005
0.968925 -0.14401 0.125193 -0.0106112 0.0005
0.987665 -0.14375 0.112718 0.00228641 0.0005
0.993231 -0.14782 0.120182 0.137635 0.0005
 0.975739 -0.138434   0.12402 0.041514 0.0005
 0.984481 -0.150527  0.125368 0.094878 0.0005
  0.98516 -0.142594  0.136916 0.0526329 0.0005
 0.972909 -0.141575  0.124659 -0.0380395 0.0005
 0.980711 -0.153664 0.0989581 0.0620484 0.0005
 0.973917 -0.142328  0.121816 -0.021172 0.0005
 0.986048 -0.155564 0.0979088 0.0540664 0.0005
 0.984748 -0.148127  0.126916 0.0713689 0.0005
 0.977757 -0.149371  0.120875 0.00218924 0.0005
 0.980805 -0.153633  0.118633 -0.0591621 0.0005
 0.991024 -0.149912  0.122232 0.0709814 0.0005
 0.975385 -0.137768  0.124601 -0.0344529 0.0005
 0.976093 -0.147177  0.112651 0.04028 0.0005
 0.993253 -0.155529  0.125033 0.0131469 0.0005
 0.984599 -0.152057  0.123148 0.0590504 0.0005
 0.981143 -0.146408   0.11483 0.0509831 0.0005
 0.976587 -0.140911  0.118537 0.092089 0.0005
  0.98712 -0.155602 0.0953583 0.0687531 0.0005
 0.975498 -0.148782  0.111685 0.0528323 0.0005
 0.980568 -0.145998  0.107322 0.0670217 0.0005
 0.986502 -0.150572  0.115727 0.0636363 0.0005
  0.97686 -0.143558  0.132674 0.0228603 0.0005
 0.981157 -0.155196 0.0985104 0.0662842 0.0005
 0.971434 -0.141065  0.100884 0.0273853 0.0005
 0.989441 -0.149581   0.12304 0.107498 0.0005
 0.974677 -0.145513  0.120132 -0.075641 0.0005
 0.993427 -0.148401  0.117135 0.153289 0.0005
 0.975083 -0.141307   0.12545 -0.0651746 0.0005
 0.981541 -0.154403 0.0977307 0.0838855 0.0005
 0.978348 -0.151204  0.121553 0.0254066 0.0005
  0.98258 -0.152196 0.0954358 0.044723 0.0005
 0.983289 -0.152709  0.119971 -0.0870936 0.0005
 0.989587 -0.151072  0.123638 0.119131 0.0005
0.979523 -0.14925 0.117696 0.0124122 0.0005
 0.990842 -0.146913  0.113664 0.0318647 0.0005
0.976729 -0.14457 0.121023 -0.0197283 0.0005
 0.976818 -0.138577  0.126479 0.0577496 0.0005
 0.982395 -0.153855   0.12118 -0.118265 0.0005
 0.978099 -0.139739   0.11941 -0.0207775 0.0005
 0.973959 -0.141823 0.0988713 0.0178001 0.0005
 0.984835  -0.15522 0.0960323 0.0652386 0.0005
 0.995267 -0.143547  0.117729 0.0823646 0.0005
 0.996951 -0.157447  0.113759 0.028335 0.0005
 0.988977 -0.148626  0.123717 0.0578167 0.0005
   0.9759 -0.147796  0.106475 0.0592096 0.0005
 0.981154 -0.133497  0.134428 0.0507516 0.0005
 0.990163 -0.148974  0.115865 -0.00499847 0.0005
 0.975137 -0.137648  0.125665 0.0337221 0.0005
 0.969057 -0.144335  0.105959 0.00168211 0.0005
 0.992359 -0.146853  0.115801 0.0876579 0.0005
0.984266 -0.1507 0.11063 -0.0427112 0.0005
  0.97969 -0.154542  0.122502 -0.042975 0.0005
 0.975592 -0.139791  0.116298 0.0456624 0.0005
 0.974836 -0.144427  0.120591 -0.0459245 0.0005
 0.973122 -0.147444  0.105393 0.0709373 0.0005
0.981307 -0.13924 0.116552 -0.00860169 0.0005
 0.983782 -0.131887  0.131119 0.0648867 0.0005
0.998587 -0.14029  0.12411 0.202626 0.0005
 0.976575 -0.141282  0.117843 0.0588759 0.0005
 0.971522 -0.145872  0.133339 -0.0809118 0.0005
0.991188 -0.14739 0.117179 0.111297 0.0005
 0.977193 -0.140708    0.1102 0.0100258 0.0005
 0.981265 -0.150657  0.119801 -0.0846944 0.0005
 0.975642 -0.147999  0.111527 0.0447864 0.0005
 0.984772 -0.145662  0.111072 0.0193047 0.0005
 0.986645 -0.153349  0.113982 0.0574516 0.0005
 0.985485 -0.145787  0.113545 0.0253682 0.0005
 0.981768 -0.156034  0.118803 -0.0739116 0.0005
  0.97616 -0.138493  0.126854 0.00907285 0.0005
 0.976555 -0.146589  0.104283 0.077726 0.0005
 0.978369 -0.143248  0.104226 0.0953106 0.0005
0.977574 -0.14891 0.113503 0.0350299 0.0005
 0.990567 -0.148135  0.114458 -0.0134622 0.0005
 0.980239 -0.142186  0.113803 -0.0016439 0.0005
 0.985344 -0.153001  0.115402 0.0602957 0.0005
 0.978883 -0.140673  0.122113 -0.00930614 0.0005
 0.974965 -0.141082 0.0990237 0.0358328 0.0005
 0.976951 -0.142182  0.115553 -0.00189058 0.0005
 0.982232 -0.133372  0.132198 0.0385301 0.0005
 0.976812 -0.140697  0.124178 0.0497963 0.0005
 0.987871 -0.150029  0.112726 0.0538905 0.0005
 0.975475 -0.146794  0.126124 -0.155048 0.0005
 0.979298 -0.141075  0.116772 0.0362369 0.0005
 0.976659 -0.142212  0.125057 0.00434965 0.0005
0.970777 -0.13782 0.126098 -0.0655306 0.0005
 0.971095 -0.137397  0.124754 -0.0501315 0.0005
 0.977691 -0.144501  0.105561 0.0460176 0.0005
 0.979209 -0.146663  0.107757 0.0654984 0.0005
 0.974135 -0.145995  0.105395 0.071927 0.0005
 0.983091 -0.151701 0.0947468 0.064955 0.0005
 0.975917 -0.146961   0.10595 0.0783824 0.0005
 0.976457 -0.147064  0.111726 0.0304517 0.0005
  0.97425 -0.144336  0.124819 -0.00709472 0.0005
 0.991304 -0.151235  0.120214 0.105366 0.0005
 0.972772 -0.145647  0.119163 -0.113385 0.0005
 0.972305 -0.145044  0.104839 0.0504334 0.0005
 0.976025 -0.144493  0.099395 0.0182325 0.0005
 0.980455 -0.143195  0.110368 0.0162393 0.0005
 0.981379 -0.145969  0.114552 0.0160412 0.0005
 0.985477 -0.148716  0.124362 0.0628111 0.0005
 0.980398 -0.139084  0.122335 0.0414666 0.0005
 0.987359 -0.152382  0.114028 -0.00941548 0.0005
 0.967034 -0.134773  0.114779 -0.070189 0.0005
 0.974122 -0.144024  0.113275 0.0138612 0.0005
 0.994279 -0.151533  0.106795 0.217312 0.0005
 0.983881 -0.153568  0.120861 -0.108684 0.0005
 0.981853 -0.145489  0.114792 0.000910933 0.0005
 0.973487 -0.143392 0.0987503 0.0245694 0.0005
 0.975215 -0.144812   0.10593 0.0709358 0.0005
  0.97842 -0.151585  0.120998 -0.0104627 0.0005
0.979432 -0.14249 0.103589 0.0830645 0.0005
 0.967329 -0.136837  0.114846 -0.0603912 0.0005
 0.986802 -0.150759  0.110986 -0.0307203 0.0005
 0.985739 -0.152379  0.122236 0.0608176 0.0005
 0.985529 -0.142209  0.136714 0.0662877 0.0005
 0.981985 -0.136996  0.134447 0.029753 0.0005
 0.990854 -0.151881  0.120374 0.0798837 0.0005
  0.97955 -0.144578  0.109263 0.0259234 0.0005
 0.992615 -0.150333  0.121954 0.0576822 0.0005
 0.978338 -0.146959  0.108278 0.00597471 0.0005
 0.975139 -0.145121 0.0990813 0.0176601 0.0005
 0.975421 -0.141019  0.109288 0.0421781 0.0005
  0.97525 -0.150095  0.112998 0.022619 0.0005
 0.974479 -0.145257  0.101062 0.0402238 0.0005
 0.989308 -0.153095  0.111937 0.0373387 0.0005
 0.991693 -0.147868  0.132339 0.061291 0.0005
 0.994638 -0.137124  0.117987 0.205451 0.0005
 0.973226 -0.147333  0.106512 0.0280852 0.0005
 0.980441 -0.137241  0.122881 0.0259684 0.0005
 0.998715 -0.153469  0.107153 0.199802 0.0005
 0.976283 -0.139669  0.109878 -0.00349102 0.0005
 0.991548 -0.145833    0.1336 0.0711671 0.0005
 0.976965 -0.147536  0.125972 -0.104605 0.0005
0.975104 -0.13831 0.119605 -0.0536441 0.0005
 0.982436 -0.155115  0.121633 -0.051192 0.0005
  0.97677 -0.132577  0.132281 0.0340676 0.0005
 0.980735 -0.151218  0.121247 -0.0914629 0.0005
 0.974619 -0.149296   0.12852 -0.12338 0.0005
  1.00643 -0.155112  0.107771 0.225038 0.0005
 0.976207 -0.141078  0.122105 0.0152102 0.0005
 0.992299 -0.151391  0.112267 0.0298115 0.0005
 0.988312 -0.151378  0.110186 0.0346219 0.0005
  1.00378 -0.157245  0.107114 0.210648 0.0005
 0.982192 -0.145747  0.125442 -0.00820388 0.0005
 0.977232 -0.140342  0.120557 -0.024681 0.0005
 0.987276 -0.146172  0.110087 0.0299749 0.0005
0.984881 -0.15191 0.121941 0.0774413 0.0005
 0.977275 -0.142057  0.114925 0.0681746 0.0005
 0.980121 -0.146128  0.124481 0.0186076 0.0005
 0.976414 -0.140111  0.120481 0.0574246 0.0005
 0.970596 -0.138793  0.124818 -0.0453033 0.0005
 0.978852 -0.142402  0.117434 -0.0084409 0.0005
 0.981993 -0.143187  0.113977 -0.0266999 0.0005
  0.98936 -0.149461  0.119828 0.101891 0.0005
 0.980341 -0.142276   0.11231 0.000377304 0.0005
 0.974029 -0.146913  0.121244 -0.0945863 0.0005
 0.976418 -0.141827  0.120904 -0.0389358 0.0005
 0.972157 -0.141552  0.122175 -0.022833 0.0005
 0.993068 -0.155655  0.122391 0.0203141 0.0005
 0.987422 -0.141952  0.136983 0.0497693 0.0005
0.980745 -0.14062 0.117515 0.0327313 0.0005
 0.997653 -0.149763  0.104178 0.196262 0.0005
 0.984696 -0.150476   0.11605 0.0352963 0.0005
  0.98185 -0.154818 0.0987898 0.0498225 0.0005
 0.978695 -0.140435  0.123082 0.0201512 0.0005
 0.995302 -0.141585  0.119917 0.0483052 0.0005
 0.982741 -0.135105  0.130367 0.0225459 0.0005
 0.983241 -0.154712  0.117812 -0.103517 0.0005
 0.972685 -0.138705  0.120437 0.0140796 0.0005
 0.986865 -0.144999  0.111934 0.0417155 0.0005
 0.980361 -0.152583 0.0967896 0.0817488 0.0005
0.977457 -0.14603 0.105749 0.0415823 0.0005
 0.976909 -0.144321  0.119246 -0.0502523 0.0005
 0.982163 -0.132813  0.134134 0.0518497 0.0005
 0.975856 -0.139946  0.121034 -0.00197138 0.0005
 0.981602 -0.137271  0.133306 0.0631321 0.0005
 0.995961 -0.143627   0.11619 0.0597785 0.0005
 0.981975 -0.154784 0.0978643 0.0411472 0.0005
 0.978401 -0.142928  0.130953 0.0278955 0.0005
 0.974095 -0.147352  0.105692 0.0150639 0.0005
0.980692 -0.13594 0.136653 0.0414005 0.0005
0.980637 -0.14591 0.112823 0.03817 0.0005
 0.975518 -0.146727  0.108492 0.00837557 0.0005
 0.975262 -0.139782  0.118107 0.0869708 0.0005
 0.984791 -0.146734  0.127059 0.0256142 0.0005
 0.976555 -0.138973  0.121556 -0.0568347 0.0005
 0.987236 -0.143215  0.112962 0.00592213 0.0005
 0.969907 -0.141113  0.101646 0.029016 0.0005
  0.98003 -0.145182  0.110279 0.0349753 0.0005
 0.973127 -0.141855  0.122836 -0.0540774 0.0005
 0.983285 -0.134836  0.131772 0.0733625 0.0005
 0.991098 -0.148799  0.121335 0.0523847 0.0005
 0.973017 -0.140075  0.124621 -0.00393877 0.0005
 0.981869 -0.152897 0.0980691 0.0874222 0.0005
0.991771 -0.14682 0.124599 0.0606704 0.0005
 0.978022 -0.142219  0.115281 0.0140611 0.0005
  0.97513 -0.145907  0.113837 0.0405536 0.0005
 0.984162 -0.149363  0.125723 0.0797975 0.0005
  0.97809 -0.143019  0.107343 0.0223621 0.0005
 0.976179 -0.141216  0.122781 -0.0638354 0.0005
 0.992039  -0.15365 0.0960132 0.146515 0.0005
 0.977341 -0.148572  0.112386 0.0281585 0.0005
 0.987548 -0.157076 0.0955788 0.0901672 0.0005
  0.99114 -0.150242   0.12109 0.040914 0.0005
 0.980045 -0.142676  0.131071 0.0141388 0.0005
  0.96944 -0.143995   0.10358 0.0427742 0.0005
 0.987645 -0.141601  0.136721 0.0395236 0.0005
 0.978488 -0.149925  0.111225 0.118942 0.0005
 0.970206 -0.143805  0.100251 0.0182527 0.0005
 0.981692 -0.148354  0.111295 0.0295922 0.0005
 0.972633 -0.144023  0.120441 -0.00940885 0.0005
 0.975775 -0.145842  0.107817 0.0647132 0.0005
 0.987234 -0.149933  0.109261 0.0785204 0.0005
 0.973624 -0.146901  0.131593 -0.0699005 0.0005
 0.971727 -0.139863  0.121806 0.0037691 0.0005
 0.979591 -0.142635  0.114752 0.0170613 0.0005
 0.998788 -0.153289  0.104958 0.1763 0.0005
 0.986149 -0.148429  0.126563 0.0504698 0.0005
0.974793 -0.15235 0.126471 0.0159779 0.0005
 0.987549 -0.152741  0.115674 0.053934 0.0005
 0.981087 -0.139723  0.116812 0.0210661 0.0005
 0.974989 -0.143362  0.124834 0.0087689 0.0005
 0.988959 -0.149415  0.122629 0.0602774 0.0005
 0.992873 -0.145703   0.11547 0.0893289 0.0005
 0.985026 -0.157344 0.0988064 0.0492536 0.0005
 0.991934 -0.147922  0.117935 0.137841 0.0005
 0.973473 -0.144332 0.0999996 0.0459611 0.0005
 0.984593 -0.155146  0.096771 0.0786281 0.0005
 0.971759 -0.143974  0.105441 0.0471141 0.0005
 0.978408 -0.149041  0.111601 0.103586 0.0005
 0.973922 -0.144222  0.110074 0.0587344 0.0005
  0.97021 -0.144041  0.100132 0.0374593 0.0005
 0.973122 -0.142471  0.119916 -0.0107486 0.0005
 0.985924 -0.155267  0.115737 0.0857058 0.0005
 0.987708 -0.153459  0.117937 0.0298427 0.0005
  0.97647 -0.145934  0.111267 -0.00259979 0.0005
 0.983615 -0.150161  0.120532 0.0357989 0.0005
 0.976279 -0.142767  0.126775 0.0611909 0.0005
 0.978858 -0.140486  0.122071 0.076728 0.0005
 0.978064 -0.143294     0.107 0.0331149 0.0005
0.971326  -0.1381 0.126094 -0.052059 0.0005
 0.984177 -0.155896 0.0934147 0.0797588 0.0005
 0.992124 -0.151682  0.122572 0.04697 0.0005
  0.98162 -0.153559 0.0993197 0.088447 0.0005
 0.977565 -0.140998  0.121926 -0.0257039 0.0005
 0.975534 -0.143036  0.100755 0.0416319 0.0005
 0.991487 -0.156821  0.123099 0.0330763 0.0005
 0.990868 -0.150778  0.120128 0.139405 0.0005
 0.977576 -0.150435  0.104821 0.0607704 0.0005
  1.00685 -0.156876   0.10913 0.248314 0.0005
0.974096 -0.14013 0.122265 -0.0232624 0.0005
 0.989853 -0.152952 0.0969634 0.172428 0.0005
 0.979537 -0.141341  0.103544 0.103971 0.0005
 0.976662 -0.141784    0.1198 -0.0343966 0.0005
 0.978838 -0.148376  0.105789 0.0382391 0.0005
 0.981155 -0.146022  0.115383 0.0518193 0.0005
 0.974625 -0.140826  0.122848 -0.047716 0.0005
  0.97607 -0.146024  0.123936 0.0209605 0.0005
 0.978586 -0.143036  0.114394 0.0265213 0.0005
 0.978076 -0.139243   0.10472 -0.00811565 0.0005
 0.978794 -0.142873   0.10156 -0.0195155 0.0005
0.980792 -0.15235 0.120943 0.0137192 0.0005
 0.984254 -0.152267   0.11785 -0.112812 0.0005
 0.980107 -0.138103  0.133385 0.0175418 0.0005
 0.982467 -0.141156  0.111134 0.00487742 0.0005
 0.976776 -0.141992  0.122307 0.0591437 0.0005
 0.981308 -0.155915 0.0949046 0.0794029 0.0005
 0.970785 -0.144174  0.103887 0.0146941 0.0005
 0.985603 -0.153984  0.114601 0.0885569 0.0005
 0.970028 -0.143435  0.124705 -0.0684152 0.0005
 0.982191 -0.142024  0.112883 0.0212785 0.0005
 0.987773 -0.152648  0.110667 0.0847663 0.0005
 0.981984 -0.152266  0.120929 -0.0794313 0.0005
 0.973582 -0.141255  0.112512 0.0370833 0.0005
0.975001 -0.14487 0.126121 0.0674528 0.0005
0.977996  -0.1482 0.115359 0.043171 0.0005
 0.978506 -0.138185   0.13224 0.0474338 0.0005
 0.975135 -0.148183  0.109168 0.00547666 0.0005
0.991854 -0.1504 0.11989 0.0414802 0.0005
 0.980298 -0.151853  0.121547 0.0178811 0.0005
 0.973506 -0.148017  0.135169 -0.0655182 0.0005
 0.978257 -0.144025  0.108488 0.0801289 0.0005
 0.984562 -0.150928  0.114417 0.0571505 0.0005
 0.978206 -0.139952   0.12087 -0.0372602 0.0005
 0.976421 -0.140028  0.121804 -0.0194092 0.0005
 0.986751 -0.153709  0.117337 -0.0104323 0.0005
 0.970643 -0.141069  0.100135 0.0318075 0.0005
0.979262 -0.14329 0.108963 0.0319555 0.0005
  0.97519 -0.147994  0.110933 0.0682743 0.0005
 0.981284 -0.135712  0.131742 0.035276 0.0005
   0.9778 -0.141611  0.125204 0.0568567 0.0005
 0.975305 -0.146332  0.106021 0.0628431 0.0005
 0.988022 -0.142612  0.136775 0.0365593 0.0005
 0.975587 -0.144232  0.120497 -0.0202407 0.0005
 0.971672 -0.144073  0.134043 -0.0704217 0.0005
 0.975809 -0.149096  0.105515 0.0823574 0.0005
 0.992131 -0.146979  0.124364 0.0767231 0.0005
 0.970025 -0.142861  0.102941 0.0351549 0.0005
 0.972755 -0.145156  0.119571 -0.112392 0.0005
 0.974545 -0.143362  0.101518 0.0229054 0.0005
 0.974099 -0.146115  0.106919 0.0660232 0.0005
 0.986613 -0.150522  0.117579 0.0425502 0.0005
 0.974353 -0.148817  0.106013 0.0736178 0.0005
 0.970593 -0.139047  0.124981 -0.0487217 0.0005
 0.986636 -0.143804  0.136413 0.0813052 0.0005
 0.974891 -0.150533  0.105085 0.0740478 0.0005
 0.986879 -0.150562  0.113003 0.0946045 0.0005
 0.991898 -0.152967  0.124543 0.082012 0.0005
 0.971674 -0.142206  0.126585 0.00191849 0.0005
 0.981637 -0.154736  0.119421 -0.11305 0.0005
 0.983073 -0.141778  0.111897 0.00244954 0.0005
 0.991562 -0.144715  0.135018 0.0655976 0.0005
 0.996228 -0.152598  0.104507 0.195737 0.0005
 0.979803 -0.154907 0.0985844 0.0635358 0.0005
 0.984978 -0.149422  0.108932 -0.0416418 0.0005
 0.978139 -0.150315  0.108034 0.10544 0.0005
 0.976259 -0.151339  0.109743 -0.000221791 0.0005
 0.977302 -0.139497  0.120587 0.0127713 0.0005
 0.977685 -0.140175   0.10456 0.00764687 0.0005
 0.989423 -0.157602 0.0961352 0.129011 0.0005
 0.977294 -0.139491  0.123417 -0.0525335 0.0005
 0.975159 -0.148145  0.124132 -0.121679 0.0005
 0.970088 -0.135385  0.112486 -0.00615104 0.0005
 0.989375 -0.148296   0.12239 0.0571146 0.0005
 0.976699 -0.148592  0.105749 0.0562741 0.0005
 0.986865 -0.152391  0.112521 0.00987884 0.0005
 0.985697 -0.149935  0.127656 0.0885465 0.0005
 0.996492 -0.152164  0.105404 0.203472 0.0005
 0.979227 -0.144915  0.122416 -0.0054743 0.0005
 0.974459 -0.140125  0.121874 -0.0766001 0.0005
 0.989193 -0.145056  0.111855 0.0397547 0.0005
 0.970818 -0.143118  0.102903 0.0391409 0.0005
 0.990029 -0.146225  0.132235 0.0564856 0.0005
 0.993674 -0.146541  0.118236 0.0781007 0.0005
 0.983026 -0.148443  0.111383 0.0224766 0.0005
 0.988781 -0.153298 0.0980349 0.170769 0.0005
 0.973716 -0.143895 0.0994523 0.0414673 0.0005
 0.986196 -0.153217  0.113407 0.08324 0.0005
 0.980766 -0.143196  0.107877 -0.000988943 0.0005
 0.974322 -0.141944  0.121882 -0.0507097 0.0005
 0.979978 -0.143565  0.104858 0.0851777 0.0005
 0.979046 -0.151863   0.12163 -0.0648737 0.0005
 0.977617 -0.140511  0.106327 0.0751743 0.0005
  0.98215 -0.144396  0.113467 0.00902047 0.0005
 0.975388 -0.144454 0.0989613 -0.00971155 0.0005
 0.988558 -0.155741  0.121144 0.0963093 0.0005
 0.987825 -0.152911  0.109903 0.047156 0.0005
 0.972897 -0.150175  0.105273 0.0344797 0.0005
 0.985392 -0.147596  0.125669 0.0835499 0.0005
 0.976664 -0.145425   0.10498 0.053159 0.0005
0.984498 -0.15604 0.120438 -0.0786564 0.0005
 0.981196 -0.148144  0.109631 0.0526907 0.0005
 0.981646 -0.136049  0.134136 0.0339467 0.0005
 0.977667 -0.141767  0.121645 -0.0555573 0.0005
 0.985915 -0.148294  0.125422 0.0747254 0.0005
 0.976632 -0.150797  0.106096 0.0734714 0.0005
 0.972612 -0.140395  0.125704 -0.0105343 0.0005
 0.979037 -0.140516  0.110497 0.0600627 0.0005
 0.980204 -0.155869 0.0982912 0.0688531 0.0005
 0.975996 -0.141833  0.121627 -0.00834866 0.0005
 0.978723 -0.139081  0.122341 -0.0673895 0.0005
 0.990179 -0.148347  0.123033 0.121075 0.0005
 0.988568 -0.150419  0.114535 0.0490453 0.0005
 0.976948 -0.142733  0.132414 0.0341961 0.0005
0.981316 -0.13628  0.13449 0.0147711 0.0005
 0.985549 -0.157561 0.0952724 0.0746663 0.0005
 0.995715 -0.151856  0.101716 0.216057 0.0005
 0.988421 -0.153341  0.112337 -0.0143763 0.0005
 0.972008 -0.147755  0.111433 0.0218988 0.0005
  0.99362 -0.144111  0.119397 0.0449725 0.0005
 0.995936 -0.157652  0.113289 0.0523037 0.0005
 0.983351 -0.146231  0.126346 -0.00191798 0.0005
 0.982282 -0.140713 0.0973177 0.0677432 0.0005
 0.972544 -0.146897  0.105157 0.0816688 0.0005
 0.977555 -0.144172  0.120509 -0.0551336 0.0005
 0.979372 -0.134569  0.133883 0.059769 0.0005
 0.979643 -0.145933  0.109546 0.0753668 0.0005
 0.985546 -0.152678   0.11951 -0.0830687 0.0005
 0.978958 -0.141812  0.125111 0.0163054 0.0005
0.973521 -0.14444  0.12197 -0.026267 0.0005
 0.982234 -0.140961  0.111608 0.00305048 0.0005
 0.981707 -0.152081  0.121556 0.0143923 0.0005
 0.977858 -0.144386  0.132156 0.00655993 0.0005
 0.985145 -0.147734  0.125498 0.0446201 0.0005
0.972314 -0.14844 0.102784 0.0748557 0.0005
 0.98556  -0.1514 0.117216 0.0468258 0.0005
  1.00757 -0.153481  0.109194 0.244036 0.0005
 0.982026 -0.145697  0.111429 0.0190221 0.0005
0.989976 -0.15197 0.118449 0.0406704 0.0005
 0.980464 -0.142249  0.112901 0.0255113 0.0005
 0.977122 -0.141089  0.120931 -0.0582867 0.0005
 0.990749 -0.148388  0.125669 0.0378502 0.0005
 0.968599 -0.141412  0.101263 0.0383582 0.0005
  1.00441 -0.139925  0.123942 0.190882 0.0005
 0.979428 -0.143534  0.127216 0.0203342 0.0005
 0.975677 -0.140731  0.119282 -0.0308568 0.0005
 0.980486 -0.146916  0.112618 0.088812 0.0005
  0.97111 -0.135863  0.111723 -0.0666296 0.0005
 0.967949 -0.137112  0.112732 -0.0268614 0.0005
 0.976082 -0.143195  0.123245 0.00702947 0.0005
 0.971996 -0.146185  0.106599 0.054498 0.0005
 0.977849 -0.138715  0.125397 0.0489046 0.0005
 0.991444 -0.147573  0.114817 0.0748427 0.0005
 0.975232 -0.146133  0.109306 0.0289259 0.0005
 0.972221 -0.141016  0.121106 -0.035751 0.0005
 0.973397 -0.135653  0.121886 0.014773 0.0005
 0.995588 -0.146036  0.113926 0.10505 0.0005
 0.973401 -0.148521  0.105267 0.0521442 0.0005
0.988599  -0.1527 0.111922 0.0450885 0.0005
 0.977536 -0.143583  0.121999 0.0852041 0.0005
 0.97609  -0.1476 0.123015 -0.0966326 0.0005
  0.97667 -0.148916  0.111229 0.0326619 0.0005
 0.976279 -0.145508  0.110453 0.0571611 0.0005
 0.980219 -0.153601   0.12166 0.0227415 0.0005
 0.970557 -0.137844  0.123505 -0.066355 0.0005
 0.988927 -0.152916  0.117168 0.0875335 0.0005
0.978953 -0.13699 0.123256 0.0689012 0.0005
 0.977165 -0.142732  0.116228 0.00760701 0.0005
 0.975838 -0.138338  0.121049 -0.0369033 0.0005
 0.983729 -0.146941  0.111466 0.0223822 0.0005
 0.974303 -0.140436  0.125169 -0.0648802 0.0005
  0.97429 -0.144855  0.098174 0.0508316 0.0005
 0.977448 -0.141219  0.101636 -0.00528406 0.0005
 0.982543 -0.149839  0.113062 0.0278554 0.0005
 0.978967 -0.137124  0.126836 0.024303 0.0005
 0.975621 -0.146151  0.109953 0.00391364 0.0005
 0.991133 -0.154201  0.098882 0.152566 0.0005
 0.972587 -0.146903  0.136623 -0.0935181 0.0005
0.978768 -0.13682 0.126759 0.0733253 0.0005
  0.99214 -0.142375   0.11538 0.108112 0.0005
 0.976693 -0.145244  0.104104 0.0474788 0.0005
 0.981266 -0.140584  0.111494 0.00997364 0.0005
 0.974009 -0.145589  0.116824 -0.128489 0.0005
 0.996172 -0.154818  0.105259 0.215708 0.0005
 0.982005 -0.152361  0.114996 -0.0514117 0.0005
 0.971211  -0.14017 0.0997864 0.0012144 0.0005
 0.975681 -0.153757  0.128804 0.0164389 0.0005
 0.971217 -0.135198  0.128436 -0.0186685 0.0005
 0.982151 -0.153699  0.119799 -0.0840572 0.0005
 0.976051 -0.146595  0.105964 0.0578816 0.0005
 0.991848 -0.153752 0.0983423 0.156023 0.0005
0.993201 -0.14639 0.114947 0.0923368 0.0005
 0.974464 -0.141075  0.124531 -0.0197004 0.0005
 0.996295 -0.156226 0.0922794 0.128045 0.0005
 0.972265 -0.138505  0.123911 -0.0671027 0.0005
 0.981806 -0.151709  0.121139 -0.00246797 0.0005
 0.985291 -0.151747  0.116863 0.0117559 0.0005
 0.990597 -0.154017  0.112191 0.000917943 0.0005
 0.975452 -0.146625  0.119969 -0.0315608 0.0005
 0.976383 -0.144861  0.122129 0.0076015 0.0005
 0.987595 -0.151249  0.123659 0.0561096 0.0005
  0.97687 -0.148695  0.109795 0.0240614 0.0005
  1.00149 -0.140209  0.126368 0.20841 0.0005
 0.972624 -0.143671  0.103089 0.0276066 0.0005
 0.992006 -0.148772  0.123986 0.0834465 0.0005
 0.988134 -0.150612    0.1176 0.029211 0.0005
 0.974498 -0.146258 0.0981635 0.048828 0.0005
 0.977378 -0.142112  0.116086 0.0112001 0.0005
 0.976664 -0.141329  0.113746 0.0521856 0.0005
 0.976263 -0.141213  0.134765 0.035072 0.0005
 0.986063 -0.154922  0.096343 0.0917252 0.0005
 0.982397 -0.141745 0.0982811 0.0761374 0.0005
 0.977756 -0.141455  0.123757 0.0547285 0.0005
 0.974524 -0.140984  0.117474 -0.0472653 0.0005
  1.00311 -0.156311  0.108592 0.225113 0.0005
 0.977695 -0.147562  0.105543 0.0519034 0.0005
 0.975565 -0.143786  0.124289 -0.0220408 0.0005
  0.97559 -0.140606  0.122259 -0.0477169 0.0005
 0.993902 -0.146814  0.116993 0.0528132 0.0005
0.980904 -0.14829 0.109681 0.0570514 0.0005
 0.976658 -0.139494  0.125087 0.0699884 0.0005
 0.976059 -0.138618  0.126291 0.0733181 0.0005
 0.973157 -0.147534  0.111442 0.0489485 0.0005
 0.989737 -0.147524  0.121405 0.0581204 0.0005
 0.974786 -0.147173  0.103535 0.0861193 0.0005
 0.972235 -0.143458  0.106124 0.0150442 0.0005
 0.975616 -0.146068  0.106616 0.0629109 0.0005
  1.00349 -0.139347  0.125459 0.158323 0.0005
0.967929 -0.13725 0.115828 -0.0687407 0.0005
   0.9713 -0.142318 0.0999384 0.0321561 0.0005
 0.972914 -0.146143  0.105733 0.0662823 0.0005
 0.983272 -0.154775  0.117567 -0.123515 0.0005
  0.97414 -0.146327  0.107096 0.0183751 0.0005
 0.98696 -0.14592 0.124192 0.0113263 0.0005
 0.979731 -0.142757 0.0982285 0.118523 0.0005
 0.977013 -0.139948  0.124132 0.0552912 0.0005
 0.975616 -0.148865  0.102711 0.0696339 0.0005
 0.992035 -0.151532  0.123017 0.0441905 0.0005
 0.974628 -0.143643  0.121207 -0.0705272 0.0005
0.982262 -0.14761 0.115497 0.0376178 0.0005
0.978122 -0.14333 0.107725 0.0349752 0.0005
 0.984203 -0.149656  0.127066 0.0878956 0.0005
 0.979993 -0.141902  0.107966 0.0249338 0.0005
 0.979974 -0.153018  0.120131 -0.0448988 0.0005
 0.972019 -0.144402  0.133112 -0.0379321 0.0005
 0.968674 -0.139354  0.111689 -0.0697185 0.0005
 0.979537 -0.143032  0.115496 0.0699935 0.0005
 0.975035 -0.140504   0.12219 -0.00160596 0.0005
0.975214 -0.14318 0.119315 -0.0119044 0.0005
 0.980194 -0.141317  0.123235 -0.0260059 0.0005
0.991708 -0.14812 0.118983 0.105979 0.0005
 0.984037 -0.142712  0.116727 -0.012284 0.0005
 0.970101 -0.136419  0.111713 -0.0878018 0.0005
 0.976175 -0.140224  0.122824 0.00657186 0.0005
 0.980012 -0.151381  0.119852 0.0384603 0.0005
0.978213 -0.14293 0.121345 0.0795559 0.0005
  0.98237 -0.135147  0.132931 0.0695804 0.0005
 0.981858 -0.156742  0.100473 0.0654251 0.0005
 0.97937 -0.14455 0.109286 0.0355571 0.0005
 0.976671 -0.140812  0.102107 -0.0117431 0.0005
 0.986787 -0.157529  0.116057 0.0623373 0.0005
 0.974755 -0.147133  0.100967 0.0670613 0.0005
 0.968791 -0.140542  0.114139 -0.018602 0.0005
 0.985276 -0.154674 0.0943101 0.0810953 0.0005
 0.987211 -0.145201  0.122686 0.0118227 0.0005
0.980391 -0.14058 0.108015 -0.00501459 0.0005
 0.985028 -0.138483  0.134099 0.074166 0.0005
 0.989632 -0.148287  0.113484 0.0855361 0.0005
0.972141 -0.13901 0.123222 0.000651545 0.0005
 0.973332 -0.140587  0.123902 -0.00175184 0.0005
 0.975517 -0.142142  0.117393 0.0371295 0.0005
 0.985988 -0.149194  0.127282 0.0696569 0.0005
 0.982607 -0.144336 0.0955774 0.0951551 0.0005
 0.976006 -0.143589  0.119741 -0.0017173 0.0005
 0.981573  -0.15414 0.0977866 0.0744311 0.0005
 0.982052 -0.153262 0.0975385 0.0593257 0.0005
 0.975524 -0.147919  0.104711 0.0526732 0.0005
 0.974302 -0.140768  0.123174 0.0116438 0.0005
 0.985736 -0.154301  0.109996 -0.0187634 0.0005
 0.997305 -0.141058  0.117938 0.0481508 0.0005
 0.976017 -0.151448  0.124856 -0.119691 0.0005
 0.973488 -0.143861  0.105078 0.042771 0.0005
 0.980766 -0.138556  0.124865 0.0395534 0.0005
 0.989477 -0.152367  0.118606 0.0333868 0.0005
 0.97772 -0.15378  0.11978 -0.0298639 0.0005
 0.979627 -0.144397  0.112046 -0.0126831 0.0005
 0.975974 -0.142439  0.104409 0.0876662 0.0005
 0.972819   -0.1448 0.0992046 0.0491966 0.0005
0.989002 -0.15322 0.116668 -0.00385951 0.0005
 0.975529 -0.147934  0.135879 -0.0574318 0.0005
 0.968667 -0.138049  0.124232 -0.0784984 0.0005
 0.987237 -0.153963  0.115321 0.0621834 0.0005
 0.977723 -0.139685  0.122828 -0.00597906 0.0005
 0.976994 -0.145172  0.119829 -0.0436528 0.0005
 0.982635 -0.152297  0.121173 -0.058631 0.0005
 0.978508 -0.145342  0.110894 0.0603412 0.0005
 0.992344 -0.146896  0.123228 0.0611734 0.0005
0.981375 -0.15511 0.119978 -0.0392021 0.0005
   0.9812 -0.141509  0.111593 0.0269097 0.0005
 0.976156 -0.142006  0.128262 0.0504485 0.0005
 0.970955 -0.143719  0.104029 0.0192407 0.0005
 0.988146 -0.155222  0.095666 0.0866649 0.0005
 0.992234 -0.149155  0.119957 0.116819 0.0005
 0.974725 -0.142226  0.126889 -0.0673637 0.0005
  1.00322 -0.141285  0.124212 0.182056 0.0005
 0.981009 -0.143054   0.11654 -0.0145001 0.0005
 0.989927 -0.154666 0.0944191 0.16406 0.0005
 0.989405 -0.152991  0.112862 -0.00976933 0.0005
 0.981938 -0.145684  0.113457 0.0143634 0.0005
  1.00213 -0.139173  0.127341 0.186855 0.0005
 0.977495 -0.146309  0.102046 0.0557173 0.0005
 0.972886 -0.141199  0.120818 -0.00730402 0.0005
 0.979844 -0.142415  0.106796 0.0259678 0.0005
 0.977462 -0.142739  0.102478 0.016492 0.0005
0.986725  -0.1485 0.127582 0.0419843 0.0005
 0.973587 -0.145402  0.106532 0.0325885 0.0005
 0.977713 -0.138708  0.115829 0.065589 0.0005
 0.990003 -0.145715  0.131623 0.0551254 0.0005
 0.987333 -0.153644  0.116594 0.060484 0.0005
 0.973501 -0.145524   0.10785 0.0447054 0.0005
 0.977626 -0.143672  0.123225 -0.0180925 0.0005
 0.991919 -0.146068  0.124409 0.0659144 0.0005
 0.992103 -0.148868  0.118131 0.125267 0.0005
 0.979645 -0.135379  0.133663 0.0136585 0.0005
 0.988045 -0.151693   0.11681 0.057526 0.0005
 0.981816 -0.153227   0.12204 -0.0893932 0.0005
 0.976485 -0.142766  0.107675 0.0257761 0.0005
0.977558 -0.14408 0.125951 0.0542972 0.0005
 0.991394 -0.147084  0.133983 0.0891978 0.0005
 0.985012 -0.153849  0.113682 0.0605971 0.0005
 0.979382 -0.146631  0.105785 0.0701774 0.0005
 0.976722 -0.148262  0.104789 0.0610853 0.0005
 0.973608 -0.144333  0.103759 0.00378289 0.0005
 0.972467 -0.141237  0.101547 0.0284432 0.0005
 0.983594 -0.141863  0.112053 0.0144652 0.0005
 0.988101 -0.152623  0.112371 0.00539556 0.0005
 0.991801 -0.146009  0.131383 0.0439617 0.0005
 0.975095 -0.140647  0.126472 0.0614212 0.0005
 0.991717 -0.147725  0.121293 0.0618618 0.0005
 0.991726 -0.147045  0.134323 0.0845567 0.0005
 0.990195 -0.142375  0.131999 0.0845352 0.0005
 0.979159 -0.135678   0.12438 0.077733 0.0005
 0.976563 -0.141587  0.107249 0.0199731 0.0005
  0.99079 -0.150476  0.124974 0.0426694 0.0005
 0.980314 -0.143842  0.114338 -0.0414673 0.0005
 0.980377 -0.151421  0.120184 -0.0336403 0.0005
 0.990993 -0.145864  0.112459 0.0149773 0.0005
 0.975318 -0.136534  0.131332 0.0383075 0.0005
 0.991089 -0.145131  0.132455 0.0640547 0.0005
  0.97833 -0.146409  0.104923 0.052513 0.0005
 0.985743 -0.145381  0.123639 -0.0106767 0.0005
 0.990702 -0.149672  0.122128 0.0615142 0.0005
 0.987092 -0.154303  0.111985 -0.0208365 0.0005
 0.976326 -0.148278   0.10438 0.0497181 0.0005
 0.985925 -0.153213  0.117768 0.0344638 0.0005
 0.992005 -0.150638  0.116879 0.131337 0.0005
 0.979157 -0.141287  0.127208 0.0569714 0.0005
 0.982346 -0.142448  0.097047 0.0864705 0.0005
 0.979727 -0.138289  0.127753 0.0972912 0.0005
 0.982135 -0.142131  0.126157 -0.00635569 0.0005
  0.97955 -0.150704 0.0981706 0.0344893 0.0005
 0.991599 -0.145569  0.123821 0.0831395 0.0005
 0.995046 -0.155278 0.0925978 0.137546 0.0005
 0.977629 -0.142497    0.1243 -0.00594663 0.0005
 0.971345 -0.142504  0.103634 0.0242719 0.0005
 0.991761 -0.151082  0.126866 0.103574 0.0005
 0.974247 -0.146158  0.138638 -0.0899945 0.0005
0.994159 -0.15592 0.112123 0.043631 0.0005
 0.980053 -0.142877  0.112921 0.0191025 0.0005
 0.976043 -0.139108  0.109897 0.0119533 0.0005
 0.990873 -0.147209  0.120919 0.0601036 0.0005
 0.978294 -0.143206     0.121 0.0038128 0.0005
 0.970935 -0.135632  0.111087 -0.0904287 0.0005
 0.987996 -0.154799 0.0979011 0.0890373 0.0005
 0.989669 -0.149764  0.125344 0.0693393 0.0005
 0.978197 -0.143528  0.108577 0.0417801 0.0005
  0.98943 -0.149681  0.124193 0.0716408 0.0005
 0.986093 -0.152933  0.115229 0.0707633 0.0005
 0.983833 -0.153416  0.121584 -0.095888 0.0005
 0.979236 -0.142596  0.119835 0.0842485 0.0005
 0.979087 -0.139885  0.101865 -0.0280531 0.0005
 0.979671 -0.140601  0.106317 0.0954766 0.0005
 0.997381 -0.141849  0.119032 0.0725613 0.0005
  0.97766 -0.142434  0.121439 0.0780496 0.0005
 0.982889 -0.151779   0.11837 -0.102719 0.0005
 0.991721 -0.148161  0.132833 0.0744544 0.0005
 0.973616 -0.143505  0.119009 -0.0597117 0.0005
  1.00298 -0.155591  0.109559 0.236304 0.0005
 0.979743 -0.145449  0.108263 0.0604994 0.0005
0.976514 -0.14693 0.103919 0.0433649 0.0005
 0.981523 -0.134655  0.132048 0.0544662 0.0005
 0.988266 -0.150358  0.118245 0.0408108 0.0005
 0.975923 -0.146077  0.107058 0.0495755 0.0005
 0.969163 -0.134277  0.111547 -0.106798 0.0005
  0.97869 -0.142449  0.106964 0.0460963 0.0005
 0.974534 -0.145507 0.0984708 0.033661 0.0005
 0.973827 -0.145217  0.102101 0.0453115 0.0005
 0.979582 -0.150306  0.119364 0.0410718 0.0005
 0.973249 -0.143496  0.119997 -0.0218294 0.0005
 0.973421 -0.146508  0.107058 0.0379846 0.0005
 0.997861 -0.153348  0.105507 0.214239 0.0005
 0.990639 -0.149877  0.124467 0.053084 0.0005
 0.975974 -0.143892  0.100379 0.0313528 0.0005
 0.982007 -0.155013 0.0983066 0.0348191 0.0005
 0.981982 -0.141036 0.0994594 0.0878049 0.0005
 0.978374 -0.137297  0.127565 0.0459915 0.0005
 0.978583 -0.142665  0.107734 0.00522774 0.0005
 0.974991 -0.145693  0.130866 -0.117942 0.0005
 0.970262 -0.144581  0.123201 0.00410954 0.0005
0.978675 -0.14138 0.125025 0.0108187 0.0005
 0.991058 -0.149111  0.122102 0.0927326 0.0005
 0.977368 -0.144628  0.121267 -0.000828513 0.0005
 0.992524 -0.155602  0.124394 0.0873612 0.0005
 0.982004 -0.152157  0.115967 -0.124875 0.0005
 0.975075 -0.146764  0.105531 0.077273 0.0005
 0.974052 -0.150604  0.115349 0.0457994 0.0005
 0.981236 -0.142239 0.0926962 0.076865 0.0005
 0.981298 -0.146112  0.112982 0.0765803 0.0005
 0.975515 -0.146092  0.105744 0.0696346 0.0005
  0.99553 -0.154735 0.0931458 0.149207 0.0005
 0.982827 -0.141293  0.113996 -0.0167584 0.0005
 0.982758 -0.137851  0.129863 0.0185674 0.0005
  0.97873 -0.148909  0.112291 0.0918828 0.0005
 0.975316 -0.139779  0.121317 -0.072979 0.0005
 0.980913 -0.151702  0.096888 0.071645 0.0005
 0.976586 -0.140255  0.111578 0.0305614 0.0005
 0.984142 -0.155432  0.120984 -0.0553067 0.0005
  1.00364 -0.140451  0.123535 0.180065 0.0005
 0.982014 -0.152688 0.0964405 0.0838383 0.0005
 0.991347 -0.152822  0.122284 0.0628965 0.0005
 0.981126 -0.140571  0.114946 0.00903776 0.0005
 0.970061 -0.145007  0.133008 -0.0431867 0.0005
  0.97563 -0.144821  0.106317 0.0506178 0.0005
 0.973644 -0.146832  0.108204 0.0723089 0.0005
0.979283 -0.13964 0.102316 -0.00433144 0.0005
 0.978832 -0.151112  0.124778 -0.0147629 0.0005
 0.977258 -0.141798  0.117534 0.0199722 0.0005
 0.978898 -0.143692  0.119828 0.07066 0.0005
 0.974129 -0.144862 0.0994793 0.0334278 0.0005
 0.972181 -0.143484  0.121944 -0.0733922 0.0005
 0.979393 -0.153373  0.121023 0.0389167 0.0005
 0.975048 -0.141046  0.124363 -0.0154975 0.0005
 0.974508 -0.148801  0.124803 -0.125538 0.0005
 0.972738 -0.141164  0.123404 -0.0886155 0.0005
0.975434 -0.15218 0.128169 0.0237092 0.0005
 0.971336 -0.142898  0.103008 0.0200751 0.0005
 0.979694 -0.153895  0.121086 0.0381908 0.0005
0.967838  -0.1354 0.113324 -0.031859 0.0005
0.990042 -0.15405  0.12316 0.102392 0.0005
0.974864  -0.1427 0.102156 0.0342337 0.0005
 0.981313 -0.134462  0.134833 0.0163074 0.0005
 0.978778 -0.136292  0.125777 0.0740769 0.0005
0.980527 -0.15181 0.120776 0.0258384 0.0005
 0.988626 -0.152636  0.116556 0.0642396 0.0005
 0.984389 -0.133202  0.130678 0.0665843 0.0005
 0.983534 -0.151843  0.122103 0.0852898 0.0005
 0.977735 -0.145794  0.123508 0.0240937 0.0005
0.974599 -0.14039 0.121422 -0.0788834 0.0005
 0.981567 -0.133481   0.13264 0.0511677 0.0005
 0.997321 -0.143148  0.118997 0.0891728 0.0005
 0.986929 -0.153946  0.111077 0.0288914 0.0005
 0.977902 -0.140703  0.119648 0.0860537 0.0005
 0.993238 -0.147539  0.131154 0.0466237 0.0005
 0.969772 -0.136103  0.115059 -0.0939589 0.0005
 0.974829 -0.141304  0.117718 0.0421608 0.0005
 0.986446 -0.154027  0.116625 -0.0316946 0.0005
 0.971499 -0.149905  0.113172 0.0599502 0.0005
 0.979683 -0.141829     0.133 0.0201059 0.0005
 0.983562 -0.152983 0.0951469 0.0826578 0.0005
 0.991083 -0.148406  0.122889 0.113899 0.0005
 0.972667 -0.142856  0.125117 0.00232282 0.0005
  0.99133 -0.146953  0.123174 0.0724443 0.0005
   0.9724 -0.140922   0.12377 -0.0885893 0.0005
 0.976887 -0.139431 0.0988497 -0.0187931 0.0005
 0.989085 -0.151521  0.116999 0.071252 0.0005
 0.971977 -0.145917  0.130264 -0.0968939 0.0005
 0.996062 -0.156422 0.0931788 0.128591 0.0005
 0.988262 -0.151529  0.115326 -0.0189544 0.0005
 0.980258 -0.141378  0.123428 0.06739 0.0005
 0.972262 -0.147876  0.106167 0.034234 0.0005
 0.977415 -0.140443   0.10169 -0.00920148 0.0005
 0.976854 -0.138785  0.124879 -0.0734224 0.0005
 0.994198 -0.152364 0.0950765 0.155598 0.0005
 0.972537 -0.142546  0.123107 -0.0582072 0.0005
 0.977492 -0.140405  0.118283 0.0755996 0.0005
 0.992267 -0.149966   0.13199 0.0857176 0.0005
 0.975225 -0.141336  0.122062 -0.0684161 0.0005
 0.981039 -0.155398 0.0973486 0.0613391 0.0005
 0.976995 -0.147905  0.113532 0.00780263 0.0005
 0.987356 -0.145999  0.112346 0.0282086 0.0005
 0.975065 -0.148527   0.13167 -0.0931279 0.0005
0.976901 -0.14469 0.104706 0.0576188 0.0005
 0.975411 -0.145932  0.100016 0.0171384 0.0005
 0.976783 -0.141177  0.134186 0.0242254 0.0005
 0.981283 -0.148283  0.112123 0.0343495 0.0005
 0.991492 -0.146708  0.129597 0.0419492 0.0005
 0.994036 -0.155647  0.113996 0.0352929 0.0005
 0.972004 -0.147506  0.136028 -0.0792542 0.0005
 0.983909 -0.143422  0.126113 0.0136168 0.0005
  0.97591 -0.144245  0.120278 -0.0129643 0.0005
0.981098 -0.14049 0.106884 0.0267105 0.0005
 0.990513 -0.151646  0.125157 0.0912206 0.0005
 0.981861 -0.151565  0.122733 -0.101695 0.0005
 0.975984 -0.138756  0.121709 -0.0601442 0.0005
0.982317 -0.14237 0.125873 -0.0144496 0.0005
 0.976358 -0.150549  0.106087 0.0777472 0.0005
 0.981561 -0.139782  0.107431 0.0288046 0.0005
 0.975698 -0.140993  0.118979 -0.0309758 0.0005
 0.983691 -0.154233  0.117389 -0.0573194 0.0005
  0.98299 -0.145951  0.116398 0.0541372 0.0005
 0.979664 -0.141657  0.121089 0.0624173 0.0005
 0.977374 -0.143352  0.121884 0.025374 0.0005
0.976967  -0.1447 0.119127 0.0786376 0.0005
 0.973953 -0.147103  0.110106 0.0376792 0.0005
 0.985092 -0.150851  0.114692 0.0547023 0.0005
 0.979206 -0.139127  0.121139 -0.0638845 0.0005
0.973075 -0.14413 0.106342 0.0516509 0.0005
 0.976393 -0.141788  0.121907 -0.0366373 0.0005
 0.984429 -0.153064  0.114913 0.0625629 0.0005
 0.977955 -0.142912   0.10724 0.031261 0.0005
 0.979109 -0.143248  0.126285 0.014059 0.0005
 0.979747 -0.153556  0.119843 0.00397522 0.0005
 0.976687 -0.139781  0.122009 -0.0385798 0.0005
 0.982449 -0.153434  0.120871 -0.117072 0.0005
 0.984665 -0.151012  0.116358 0.0134266 0.0005
 0.977751 -0.137532  0.135564 0.026388 0.0005
 0.975456 -0.139759  0.125357 0.0661223 0.0005
 0.990956 -0.144989  0.132743 0.0615778 0.0005
 0.971328 -0.143407 0.0995119 0.0399921 0.0005
   0.9792 -0.138302  0.127649 0.0396799 0.0005
 0.973833 -0.144295   0.10768 -0.00748198 0.0005
 0.981301 -0.144874   0.11202 0.00284167 0.0005
 0.977108 -0.141561  0.121008 -0.00345382 0.0005
 0.992099 -0.147499  0.130821 0.0570342 0.0005
0.985201 -0.15462 0.111306 0.0389061 0.0005
  0.98385 -0.153212 0.0970204 0.0754209 0.0005
 0.989206 -0.148438  0.121722 0.0753914 0.0005
 0.974495 -0.140649  0.124655 -0.0591463 0.0005
 0.977721 -0.141191  0.118757 -0.0484156 0.0005
 0.984564 -0.152154  0.112828 0.0469307 0.0005
 0.987446 -0.154945  0.099184 0.0755324 0.0005
 0.989034 -0.151727  0.112102 0.0808335 0.0005
0.983531 -0.14164 0.111189 -0.00586652 0.0005
 0.98056 -0.13965 0.116395 0.0332192 0.0005
 0.976296 -0.143251  0.116567 0.0316094 0.0005
  0.98669 -0.157334  0.112338 0.0581257 0.0005
 0.975821 -0.139069  0.122155 -0.0438169 0.0005
 0.983524 -0.150677  0.111035 -0.020466 0.0005
0.980593 -0.14281 0.133305 0.0125493 0.0005
 0.978509 -0.142797  0.106862 0.0269859 0.0005
 0.98292  -0.1456 0.113634 0.0367698 0.0005
0.989967 -0.14963 0.111126 0.0606754 0.0005
 0.974566 -0.141842  0.124775 0.0182501 0.0005
 0.974862 -0.140694  0.119171 0.0811957 0.0005
 0.989326 -0.153615  0.124459 0.100779 0.0005
  0.97793 -0.134206  0.131436 0.0455232 0.0005
 0.997421 -0.155543  0.116378 0.0103078 0.0005
 0.986318 -0.139573  0.137709 0.0371082 0.0005
 0.986193 -0.130594  0.130439 0.0723102 0.0005
 0.981778 -0.141246  0.125939 -0.00184718 0.0005
 0.984858 -0.150502  0.112915 -0.0536317 0.0005
 0.971665 -0.142095   0.12129 -0.0807365 0.0005
   0.9727 -0.140383  0.125406 -0.0562324 0.0005
 0.975366 -0.145156  0.106485 0.0967554 0.0005
 0.986409 -0.156849  0.115101 0.0864228 0.0005
 0.984945 -0.149238  0.124807 0.0725737 0.0005
 0.979057 -0.137079   0.12394 0.0731408 0.0005
 0.980964 -0.153472  0.115963 -0.125498 0.0005
 0.971105 -0.136626  0.112727 -0.0203916 0.0005
 0.988324 -0.147543  0.128119 -0.00138508 0.0005
 0.987232 -0.159083 0.0972719 0.0825969 0.0005
 0.984668 -0.145496  0.126392 0.00651305 0.0005
0.989102 -0.14505 0.129964 0.0532512 0.0005
 0.988105 -0.150683  0.111315 0.0552716 0.0005
 0.980997  -0.14313 0.0969251 0.100276 0.0005
 0.986932 -0.150969  0.112694 0.00136169 0.0005
 0.974362 -0.140431  0.119902 -0.0649567 0.0005
   0.9858 -0.153621 0.0961689 0.0832462 0.0005
 0.971295 -0.142005  0.125311 -0.0588104 0.0005
 0.980656 -0.152189  0.122418 -0.0987183 0.0005
 0.978299 -0.141423  0.127167 0.0681198 0.0005
 0.973947 -0.149623    0.1245 -0.119094 0.0005
 0.978031 -0.143761  0.125625 0.0560076 0.0005
 0.990968 -0.154084  0.109758 0.00854757 0.0005
  0.99405 -0.152054  0.103466 0.192137 0.0005
 0.971064 -0.144398  0.103382 0.0232536 0.0005
 0.991588 -0.142748  0.133111 0.0638182 0.0005
 0.972186 -0.146598  0.105081 0.0451072 0.0005
 0.981177 -0.154226 0.0982001 0.0661494 0.0005
 0.983404 -0.141641 0.0982774 0.0640513 0.0005
 0.974783 -0.144198  0.119064 -0.0491693 0.0005
 0.996383 -0.144703  0.118732 0.108993 0.0005
 0.974108 -0.147956   0.10507 0.0635121 0.0005
 0.978606 -0.145207  0.121647 -0.00629971 0.0005
 0.986628  -0.15464 0.0972042 0.0682232 0.0005
 0.999156 -0.136341  0.123049 0.183365 0.0005
 0.980623 -0.140639   0.10862 0.00503062 0.0005
   0.9749 -0.144413  0.100408 0.0228837 0.0005
 0.977268 -0.143209  0.107101 0.0457728 0.0005
 0.974803 -0.147154    0.1325 -0.0843741 0.0005
 0.979894 -0.153846 0.0973882 0.0717615 0.0005
  0.97642 -0.139267  0.116023 0.0724467 0.0005
 0.991678 -0.149549  0.121472 0.0931443 0.0005
  0.98986 -0.147104  0.114395 0.022916 0.0005
 0.986656 -0.156343   0.11244 0.0577635 0.0005
 0.987029 -0.149892  0.111064 0.0521593 0.0005
 0.989963 -0.148444  0.121989 0.0498368 0.0005
 0.980471 -0.144031   0.11255 -0.017713 0.0005
 0.992855 -0.145903  0.117236 0.086016 0.0005
 0.990556 -0.148785  0.122792 0.0937198 0.0005
 0.971296 -0.144051  0.101698 0.0306568 0.0005
 0.974403 -0.144718  0.107648 0.0426853 0.0005
 0.977932 -0.139301  0.125339 -0.0362508 0.0005
 0.976506 -0.141002  0.124832 0.054584 0.0005
  0.98868 -0.154285  0.112849 -0.00659562 0.0005
 0.988149 -0.154011  0.111045 0.0795443 0.0005
 0.991553 -0.142139  0.133858 0.0780249 0.0005
 0.987136 -0.148287  0.122534 0.0389544 0.0005
 0.980468 -0.145231  0.106441 0.0526434 0.0005
 0.98277 -0.14671 0.111618 0.0355361 0.0005
 0.981732 -0.154344 0.0983526 0.0844421 0.0005
 0.998273 -0.152957  0.105006 0.191159 0.0005
 0.979276 -0.145502   0.10798 0.0125355 0.0005
 0.982362 -0.153035   0.11864 -0.0857109 0.0005
 0.974193 -0.148191  0.102829 0.072222 0.0005
 0.989605 -0.144979  0.132649 0.0398753 0.0005
  0.97809 -0.144846  0.124605 -0.00473511 0.0005
0.981182 -0.13602 0.125271 0.0601792 0.0005
0.969412 -0.13611 0.111728 -0.0291819 0.0005
  0.98107 -0.154101  0.120822 -0.0513185 0.0005
 0.978276 -0.141497  0.131165 0.0170225 0.0005
 0.976665 -0.142285   0.13202 0.0270998 0.0005
 0.976147 -0.140807  0.121458 0.0713827 0.0005
  0.97749 -0.140218  0.122887 -0.0498122 0.0005
 0.979687 -0.144002   0.10866 0.0265033 0.0005
 0.972044 -0.142537  0.118812 -0.0723093 0.0005
 0.977416 -0.137886  0.126567 0.0564509 0.0005
 0.982791 -0.141119  0.117506 0.0019324 0.0005
 0.988767 -0.149415  0.119355 0.0358427 0.0005
0.977404 -0.14374  0.12181 -0.00417057 0.0005
 0.992172 -0.148601  0.123524 0.0805407 0.0005
 0.986903 -0.152441  0.113213 0.0487583 0.0005
 0.978186 -0.139026  0.122649 0.0184806 0.0005
 0.985309 -0.145603  0.123167 -0.0193466 0.0005
 0.979893 -0.152998  0.121495 0.0273794 0.0005
 0.973653 -0.149132  0.112389 0.0522694 0.0005
0.972916 -0.14539 0.100452 0.0505701 0.0005
  1.00505 -0.156417  0.109745 0.227472 0.0005
 0.983852 -0.136376  0.132686 0.0172473 0.0005
 0.987487 -0.153776  0.113375 0.0609841 0.0005
  0.97408 -0.144913  0.103393 0.0395082 0.0005
 0.979566 -0.139314  0.108786 0.0331316 0.0005
 0.978087 -0.142127 0.0945464 0.0897674 0.0005
  0.97686 -0.142495  0.116939 0.0236329 0.0005
0.976178 -0.14357 0.120034 0.019174 0.0005
 0.990102 -0.146834  0.130377 0.0439871 0.0005
 0.972936 -0.140845  0.124097 -0.028874 0.0005
0.971732 -0.14337 0.121661 -0.086643 0.0005
  0.9779 -0.14656 0.112726 0.0532741 0.0005
 0.974174 -0.145451  0.111641 0.0437964 0.0005
 0.987258 -0.154422  0.115548 0.0674204 0.0005
 0.982551 -0.140104  0.114035 0.00194679 0.0005
0.980987 -0.13594 0.131454 0.072548 0.0005
 0.999168 -0.152209  0.105118 0.202085 0.0005
0.973429 -0.14521 0.133807 -0.0334091 0.0005
 0.992122 -0.150569  0.123972 0.0406888 0.0005
 0.97398 -0.14664 0.112298 0.0471671 0.0005
  0.97714 -0.141533  0.123089 -0.0131475 0.0005
 0.981177 -0.145288  0.112168 0.00935456 0.0005
 0.981699 -0.151206  0.119778 -0.0432626 0.0005
 0.969661 -0.137734  0.114997 -0.0328845 0.0005
 0.97543  -0.1434 0.112162 0.0963467 0.0005
 0.991523 -0.149847  0.123903 0.118973 0.0005
 0.980503 -0.137218  0.130616 0.0105346 0.0005
  0.97237 -0.146335  0.119468 -0.0918758 0.0005
 0.982022 -0.147469  0.124058 0.0560308 0.0005
 0.977158 -0.149447  0.105273 0.0648209 0.0005
 0.974272 -0.140409  0.117943 0.0264186 0.0005
 0.974292 -0.145986   0.10241 0.0732991 0.0005
  1.00524 -0.140812  0.127227 0.183926 0.0005
 0.978985 -0.144805  0.107129 0.0770188 0.0005
 0.976392 -0.145187  0.111827 0.0451247 0.0005
 0.977707 -0.146242  0.103922 0.0604575 0.0005
 0.983327 -0.154674  0.122066 -0.0458907 0.0005
  0.97659 -0.144436  0.104832 0.0884175 0.0005
 0.982899 -0.133014  0.132904 0.0142086 0.0005
0.976497  -0.1467 0.110659 0.0380712 0.0005
 0.989577 -0.152009  0.123938 0.11718 0.0005
 0.976935 -0.142021   0.12138 -0.0541824 0.0005
 0.992111 -0.151765  0.121608 0.112583 0.0005
 0.973568 -0.147944  0.105264 0.0301186 0.0005
 0.972506 -0.143595  0.106929 0.0264615 0.0005
 0.974078 -0.141262  0.124514 -0.0726128 0.0005
  0.97477 -0.147845  0.107265 0.0597482 0.0005
 0.972565 -0.140368  0.126739 -0.0631442 0.0005
 0.988806 -0.145039  0.113572 0.0236568 0.0005
 0.973107 -0.141371   0.12367 -0.0377292 0.0005
 0.988678 -0.150794  0.112967 -0.00242618 0.0005
 0.991557 -0.150732  0.112475 0.0546639 0.0005
 0.967782 -0.136949  0.112714 -0.00820078 0.0005
 0.983096 -0.155111 0.0987643 0.0601886 0.0005
 0.983056 -0.133702  0.132008 0.042476 0.0005
 0.983828 -0.152381 0.0955839 0.0760834 0.0005
 1.00056 -0.13955 0.124714 0.178977 0.0005
 0.990428 -0.144338  0.130345 0.0734164 0.0005
 0.974919 -0.140504  0.120709 0.0729451 0.0005
 0.980573 -0.142473   0.11422 -0.0190557 0.0005
 0.987163 -0.150194  0.119592 0.0687985 0.0005
 0.980948 -0.141208  0.117355 0.0170354 0.0005
0.980528 -0.13843 0.126135 0.0744838 0.0005
  0.98623 -0.154901  0.109548 0.000343136 0.0005
 0.976944 -0.141981  0.125821 -0.0154882 0.0005
 0.988825 -0.149744   0.11356 0.0532809 0.0005
 0.973132 -0.145248   0.13711 -0.0718619 0.0005
 0.980005 -0.151827  0.121093 -0.00957669 0.0005
 0.988673 -0.151732  0.116827 0.0180668 0.0005
 0.979643 -0.143079  0.120289 0.0961457 0.0005
 0.971416 -0.145753  0.133792 -0.0590568 0.0005
 0.979453 -0.141604  0.116128 0.0592853 0.0005
0.990138 -0.15314  0.11338 0.0535315 0.0005
 0.984772 -0.144274  0.124008 -0.00398176 0.0005
 0.971511 -0.143545  0.125675 -0.010843 0.0005
 0.988618 -0.155728  0.114626 0.0831005 0.0005
 0.981771 -0.143377  0.117443 0.0433192 0.0005
 0.980744 -0.145447  0.113354 -0.000891124 0.0005
 0.975069 -0.141672  0.123056 -0.0107696 0.0005
0.981049 -0.14085 0.119669 0.100369 0.0005
 0.981259 -0.152441  0.119588 -0.0775392 0.0005
0.992693 -0.15113 0.122492 0.0356518 0.0005
 0.985323 -0.151518  0.120409 -0.0969779 0.0005
 0.978737 -0.140273  0.111853 0.0470521 0.0005
 0.981841 -0.141894  0.108031 0.00882931 0.0005
 0.991073 -0.145173  0.112605 0.0124703 0.0005
  1.00069 -0.140055  0.124196 0.221825 0.0005
 0.979899 -0.140695  0.116301 0.0244633 0.0005
 0.990549 -0.146191  0.112241 0.0448352 0.0005
 0.975607 -0.142142  0.109271 0.0571449 0.0005
 0.975589 -0.148083  0.109821 -0.00285194 0.0005
 0.979084 -0.138258  0.125428 0.0420569 0.0005
 0.987532 -0.154913 0.0968501 0.0785873 0.0005
0.975435  -0.1426 0.123339 -0.0243925 0.0005
 0.974649 -0.139406  0.118412 0.101141 0.0005
 0.988009 -0.151828  0.115311 -0.0230167 0.0005
 0.981773 -0.152778  0.112783 -0.0500041 0.0005
0.976591 -0.14373 0.121116 -0.0351888 0.0005
 0.997007 -0.143322   0.12324 0.031413 0.0005
 0.997094 -0.152287  0.107412 0.196641 0.0005
 0.980981 -0.135093  0.134311 0.0386217 0.0005
0.991095  -0.1551 0.112401 -0.00951046 0.0005
 0.975733 -0.140059  0.109119 -0.00852371 0.0005
 0.976566 -0.140547  0.100325 0.0253447 0.0005
 0.975236 -0.141182  0.134934 0.0343492 0.0005
  0.97531 -0.137676 0.0997094 0.00458474 0.0005
   0.9787 -0.150176  0.114932 0.0243256 0.0005
 0.983775 -0.145769  0.112492 0.0285606 0.0005
 0.972885 -0.144907  0.104844 0.0402001 0.0005
   0.9848 -0.146318  0.128872 0.0521275 0.0005
  1.00519 -0.141598  0.130055 0.176226 0.0005
  0.97398 -0.146476  0.108758 6.69602e-06 0.0005
0.979399 -0.13909 0.100912 -0.0228125 0.0005
 0.974829 -0.143588  0.101961 0.0405497 0.0005


==> output_ims_2_2_2_2_701/count_action_4.txt <==
6.55748
 0.978075 -0.141887  0.119469 -0.0628351 0.0005
 0.989722 -0.142395  0.132976 0.110969 0.0005
 0.974892 -0.144703  0.109802 0.0995483 0.0005
  0.98462 -0.146824  0.114665 0.036576 0.0005
 0.970616 -0.139539  0.114933 -0.031405 0.0005
 0.979645 -0.148253  0.115234 0.0598929 0.0005
 0.981464 -0.155131 0.0989272 0.0655622 0.0005
 0.979295 -0.145518  0.109275 0.0935348 0.0005
 0.977625 -0.140999  0.124342 0.0666833 0.0005
 0.975302 -0.144653   0.11622 0.0626481 0.0005
 0.972246 -0.138006  0.126287 -0.0534357 0.0005
   1.0021 -0.138561  0.128953 0.219718 0.0005
 0.972141 -0.142732 0.0952799 -0.0790646 0.0005
 0.987808 -0.145039  0.114834 0.0304935 0.0005
 0.989864 -0.151891  0.111452 -0.0102557 0.0005
 0.982112 -0.145603  0.109422 0.011993 0.0005
 0.984685 -0.150163  0.114694 0.0676965 0.0005
 0.975543 -0.141642  0.126498 -0.00337027 0.0005
 0.994301 -0.146289  0.119471 0.0956806 0.0005
 0.975887 -0.140144  0.126364 0.0208783 0.0005
 0.987002 -0.154195 0.0973326 0.0610526 0.0005
 0.974012 -0.144501   0.10204 0.0445063 0.0005
 0.971233 -0.145496  0.105349 0.019123 0.0005
 0.977878 -0.146399   0.10978 0.0507161 0.0005
  0.97891 -0.146634 0.0978708 0.0915793 0.0005
 0.993791 -0.150212  0.112348 0.0619592 0.0005
 0.980524 -0.140767   0.12806 0.0542554 0.0005
 0.976486 -0.146246  0.111994 0.0408761 0.0005
0.974651 -0.14196 0.126244 -0.032324 0.0005
 0.980594 -0.141161  0.134686 0.00097557 0.0005
 0.991235 -0.145804  0.118813 0.0726931 0.0005
 0.986162 -0.148897  0.120083 0.0120385 0.0005
  0.98829 -0.145449   0.11055 0.0146874 0.0005
 0.974113 -0.141852  0.122823 -0.0709867 0.0005
 0.977744 -0.147531  0.108055 0.0918513 0.0005
 0.994812 -0.156892  0.093993 0.139736 0.0005
 0.976922 -0.143583  0.118234 -0.0358159 0.0005
 0.982701 -0.142636 0.0979311 0.083978 0.0005
 0.978488 -0.144702  0.117339 0.0275725 0.0005
 0.971276 -0.148398  0.106997 0.0631451 0.0005
 0.973284 -0.143481  0.118733 0.0562414 0.0005
 0.971638 -0.147491  0.109644 0.0278272 0.0005
 0.977853 -0.157515 0.0966985 0.0621125 0.0005
 0.981405 -0.139634  0.117669 0.0488736 0.0005
 0.989705 -0.150142  0.111807 0.0303118 0.0005
 0.973013 -0.144063  0.099832 0.0241702 0.0005
 0.972964 -0.147246  0.120526 -0.100467 0.0005
 0.978989 -0.146597  0.103508 0.0740745 0.0005
 0.973465 -0.147409 0.0995479 0.0369466 0.0005
   0.9726 -0.140358  0.121155 -0.00881219 0.0005
 0.974406 -0.141866  0.122194 -0.0565322 0.0005
 0.975785 -0.149943  0.114589 0.00852776 0.0005
0.977471 -0.14136 0.108805 0.0425645 0.0005
0.980579 -0.14022 0.113993 0.0327447 0.0005
 0.974782 -0.147455  0.107574 0.0959188 0.0005
 0.974533 -0.140904  0.119931 0.00780724 0.0005
 0.968441 -0.142193  0.103453 0.0209262 0.0005
  0.97989 -0.138772  0.114427 -0.0148063 0.0005
 0.977493 -0.140887  0.113464 0.0395642 0.0005
 0.982445 -0.146396  0.115135 0.0320105 0.0005
 0.975778 -0.147071  0.100961 0.038604 0.0005
 0.974956 -0.145631  0.115728 0.039746 0.0005
 0.969252 -0.138397  0.114731 -0.033254 0.0005
 0.994677 -0.147849  0.118704 0.101548 0.0005
 0.981534 -0.141036  0.100107 0.0863227 0.0005
 0.969642 -0.144377  0.125273 0.0198964 0.0005
 0.979199 -0.141786  0.119856 0.107821 0.0005
 0.971552 -0.145902  0.118172 -0.0323681 0.0005
 0.989173 -0.142269  0.111289 0.0475016 0.0005
 0.981755 -0.145941  0.114924 0.0183977 0.0005
0.977729 -0.14841 0.105964 0.0354162 0.0005
 0.978771 -0.141036  0.101956 -0.0106339 0.0005
 0.976494 -0.142971  0.118949 -0.0582209 0.0005
 0.971478 -0.144624  0.121986 -0.089268 0.0005
 0.995107 -0.143922  0.118534 0.0635604 0.0005
 0.976568 -0.143297   0.10456 0.0850732 0.0005
  0.96759 -0.136426   0.10981 -0.0380852 0.0005
 0.974079 -0.149016   0.11293 0.0610569 0.0005
 0.976988 -0.139678  0.122054 -0.0176664 0.0005
 0.972585 -0.143641  0.103676 0.0298391 0.0005
 0.968979 -0.143997  0.100599 0.0382864 0.0005
 0.972064 -0.147657  0.108768 0.0549793 0.0005
 0.977205 -0.141076  0.105147 0.0255685 0.0005
 0.978594 -0.146694 0.0953235 0.116327 0.0005
 0.972593 -0.142149  0.110483 0.0436237 0.0005
  0.98238 -0.155871   0.10049 0.0427232 0.0005
 0.975762 -0.141284  0.127392 0.0457286 0.0005
 0.991598 -0.146598  0.116865 0.110534 0.0005
 0.994231 -0.142669  0.118445 0.0684918 0.0005
 0.975277 -0.143258  0.100862 0.0535327 0.0005
 0.979089 -0.141298  0.122454 -0.0235271 0.0005
 0.988457 -0.145245  0.127549 -0.0078023 0.0005
 0.989752 -0.148256   0.11317 -0.00672178 0.0005
 0.978434 -0.142046  0.124987 0.0873187 0.0005
 0.986515 -0.146092   0.11208 0.041339 0.0005
 0.985012 -0.150553  0.114612 -0.000461146 0.0005
 0.979317 -0.143176 0.0998179 0.0521033 0.0005
 0.972546 -0.140129  0.118487 -0.0620291 0.0005
 0.984827 -0.138992  0.136493 0.073164 0.0005
  0.97712 -0.143991  0.120666 -0.0478951 0.0005
 0.982535 -0.142659  0.116359 0.0208813 0.0005
 0.978056 -0.142713  0.105293 0.0298599 0.0005
 0.972884 -0.140911  0.123431 -0.0338561 0.0005
 0.978936 -0.146498  0.121333 -0.002755 0.0005
 0.988938 -0.147389  0.117371 0.030111 0.0005
 0.997336 -0.144067  0.118977 0.0692984 0.0005
 0.982611 -0.154364 0.0963898 0.0882431 0.0005
0.981934 -0.14226 0.121723 0.114054 0.0005
 0.981495  -0.15501 0.0956098 0.0608129 0.0005
 0.979347 -0.142427  0.116515 0.027072 0.0005
 0.979905 -0.151375 0.0989832 0.0508018 0.0005
  1.00468 -0.136591  0.126875 0.187355 0.0005
 0.985753 -0.155451 0.0933002 0.0832148 0.0005
 0.977093 -0.142346  0.124292 -0.0306337 0.0005
 0.976938 -0.142916  0.119179 -0.065076 0.0005
0.973878 -0.14047 0.113818 0.0303053 0.0005
 0.978606 -0.154325 0.0972445 0.0623014 0.0005
 0.985266 -0.141062  0.127038 0.00091596 0.0005
 0.994491 -0.146581  0.115738 0.0764206 0.0005
 0.970449 -0.137477  0.124507 -0.055294 0.0005
 0.977151 -0.139649  0.121651 0.0520432 0.0005
 0.977469 -0.139646 0.0953788 0.0894264 0.0005
 0.990902   -0.1542 0.0942256 0.135578 0.0005
 0.981079 -0.141986  0.113432 -0.0220896 0.0005
 0.989603 -0.140897  0.138235 0.0593598 0.0005
 0.970953 -0.138126  0.122602 -0.020172 0.0005
  0.97547 -0.150759  0.112499 0.00691193 0.0005
 0.977755 -0.146511  0.108583 0.0138822 0.0005
 0.977417 -0.141472  0.132835 -0.00785832 0.0005
 0.983836 -0.149083  0.112131 -0.0528753 0.0005
 0.982341 -0.143953  0.115233 0.0290357 0.0005
 0.975235 -0.146849  0.103296 0.0700465 0.0005
 0.979054 -0.145374  0.120511 0.0146798 0.0005
 0.977526 -0.146988  0.110118 0.0531675 0.0005
 0.988517 -0.150645  0.115902 0.0630948 0.0005
 0.977096 -0.138161  0.122197 -0.0170707 0.0005
  0.97243 -0.145989  0.104852 0.0766184 0.0005
 0.974918 -0.144105  0.106778 0.0531657 0.0005
0.980876 -0.14215 0.106584 0.102968 0.0005
 0.976086 -0.141818   0.10225 0.0236789 0.0005
  0.97815 -0.150148  0.105802 0.0655765 0.0005
 0.973226 -0.144547   0.11699 -0.104677 0.0005
  1.00299 -0.139431  0.127111 0.206448 0.0005
 0.986466 -0.157734  0.100082 0.0585742 0.0005
 0.979524 -0.141129  0.126041 0.0528952 0.0005
  0.99178 -0.153623  0.113505 -0.0231702 0.0005
 0.972741 -0.143775  0.104625 -0.00235528 0.0005
0.978985 -0.14013 0.106294 0.0468239 0.0005
 0.979086 -0.143469  0.100059 0.101618 0.0005
 0.978251 -0.143774  0.113376 0.0458455 0.0005
  0.97997 -0.141882  0.115878 0.0133152 0.0005
 0.979532 -0.150279  0.112397 0.0573992 0.0005
 0.980166 -0.143617   0.12882 0.0339384 0.0005
 0.972222 -0.146267 0.0999294 0.0271178 0.0005
 0.977116 -0.149899  0.109253 0.0743703 0.0005
  0.97289 -0.143231  0.102133 0.0265216 0.0005
 0.973838 -0.145311  0.105699 0.0582795 0.0005
 0.983533 -0.156106 0.0982321 0.0532463 0.0005
 0.982332 -0.140918  0.126189 -0.0142491 0.0005
 0.976676 -0.145085  0.105675 -0.00760379 0.0005
 0.975536 -0.141582  0.132412 -0.00298946 0.0005
 0.981454 -0.143816   0.11666 -0.00812301 0.0005
 0.978289 -0.146681  0.110948 0.0201668 0.0005
 0.978762 -0.141296  0.123596 -0.0374042 0.0005
 0.973045 -0.142438  0.121654 -0.0699468 0.0005
 0.978956 -0.146177  0.111548 0.0556708 0.0005
 0.974825 -0.140071  0.122021 -0.0477409 0.0005
 0.982278 -0.144289  0.115225 0.0054291 0.0005
0.986199 -0.14995  0.11509 -0.0281646 0.0005
 0.975546 -0.144156  0.110547 0.0270091 0.0005
 0.986119 -0.142135  0.122804 0.00972883 0.0005
 0.976871 -0.145595  0.108915 0.0380672 0.0005
 0.973725 -0.141141  0.122641 -0.0424612 0.0005
0.971773 -0.14045 0.122067 -0.00539697 0.0005
 0.977506 -0.146846  0.116112 0.0434232 0.0005
 0.976045 -0.146594  0.103687 0.0710104 0.0005
 0.970593 -0.138049  0.112157 -0.01723 0.0005
 0.993507 -0.145315  0.116601 0.129829 0.0005
0.983824 -0.13827 0.109082 -0.0115543 0.0005
 0.983122 -0.142202  0.110845 0.00414966 0.0005
 0.978168 -0.141912   0.10982 -0.0126074 0.0005
 0.981833 -0.154714 0.0984118 0.0507529 0.0005
 0.974682 -0.141598  0.122151 -0.0558965 0.0005
 0.974981 -0.143074  0.101968 0.0250421 0.0005
 0.974756 -0.146264  0.100993 0.0363827 0.0005
 0.986576 -0.156239 0.0963493 0.0615624 0.0005
 0.978156 -0.141729  0.106711 0.0459757 0.0005
   0.9788 -0.139316  0.103972 -0.0208489 0.0005
  0.97012 -0.140059   0.12399 0.0279768 0.0005
 0.975281 -0.145516 0.0996755 0.0105127 0.0005
 0.977229 -0.142764 0.0971896 0.0504867 0.0005
 0.972773 -0.146202  0.107313 0.0824862 0.0005
  0.97598 -0.148258  0.109027 0.0667077 0.0005
0.971545  -0.1392 0.122043 0.0131636 0.0005
 0.97565 -0.14098  0.11853 -0.0524323 0.0005
 0.976649 -0.144706   0.10622 0.0139899 0.0005
 0.967899 -0.139596  0.110603 -0.0121657 0.0005
 0.975507 -0.143186  0.118837 -0.0290244 0.0005
0.980425 -0.14292 0.125997 0.0242826 0.0005
 0.974516 -0.141276 0.0988299 0.00607072 0.0005
0.986823 -0.15013 0.108971 -0.0324967 0.0005
 0.976337 -0.138713  0.121219 -0.0244467 0.0005
 0.979528 -0.144175  0.120777 0.100966 0.0005
0.974566 -0.14213 0.117995 0.010583 0.0005
 0.980173  -0.15196 0.0979431 0.0601143 0.0005
 0.977348 -0.139875  0.120154 -0.0651998 0.0005
 0.972546 -0.142969  0.120013 -0.034509 0.0005
 0.977001 -0.146017  0.105081 0.0476037 0.0005
 0.975739 -0.146265  0.104758 0.0612914 0.0005
 0.969341 -0.137517  0.113789 -0.0345201 0.0005
 0.980714 -0.145066  0.115064 0.0285134 0.0005
 0.978903 -0.140552  0.133341 0.0262803 0.0005
0.977325 -0.14808 0.108231 0.0197075 0.0005
 0.994302 -0.138816  0.118179 0.190976 0.0005
 0.972705 -0.142206  0.101494 0.0261223 0.0005
 0.977243 -0.145992  0.108383 0.0197838 0.0005
 0.973926 -0.147988  0.104827 0.059765 0.0005
 0.980198 -0.144833   0.11069 0.0281908 0.0005
 0.974764 -0.139284   0.11912 -0.0160402 0.0005
 0.971509 -0.145438  0.103341 0.0426409 0.0005
 0.979738 -0.143527  0.106411 0.0655884 0.0005
 0.998024 -0.142212   0.12297 0.179425 0.0005
 0.978005 -0.141288  0.123933 -0.00020608 0.0005
 0.967279 -0.141998  0.101786 0.0634449 0.0005
 0.981177 -0.141816  0.113696 0.0332288 0.0005
0.987922 -0.14392 0.112514 0.0480995 0.0005
 0.976685 -0.148221  0.105197 0.0700555 0.0005
 0.982353 -0.150972  0.097603 0.0779125 0.0005
 0.980711 -0.142461  0.124728 -0.0177672 0.0005
 0.991316 -0.151632  0.112065 0.0502602 0.0005
 0.974835 -0.146188  0.103306 0.0372468 0.0005
   0.9943 -0.147604  0.115589 0.121293 0.0005
 0.979018 -0.145563  0.107893 0.0422461 0.0005
 0.980944 -0.142164  0.107044 0.0280849 0.0005
   1.0049 -0.141266  0.127258 0.176959 0.0005
 0.977468 -0.141906  0.126272 0.0317145 0.0005
 0.976743 -0.138876  0.123333 -0.0155731 0.0005
 0.992475 -0.147983  0.117043 0.0772195 0.0005
 0.975439 -0.148774  0.105429 0.0464273 0.0005
 0.977058 -0.144454  0.122207 0.0145579 0.0005
 0.980466 -0.138968  0.104772 0.0911195 0.0005
 0.974375 -0.144914  0.103258 0.0556102 0.0005
 0.974304 -0.148573   0.11353 0.0646103 0.0005
0.982831 -0.13962 0.115528 0.0281338 0.0005
 0.974617 -0.143731  0.106192 0.0402204 0.0005
 0.980383 -0.149975 0.0954108 0.0305929 0.0005
  0.98894 -0.151626  0.110985 -0.0293185 0.0005
  0.98547 -0.147846  0.124184 0.0236216 0.0005
 0.974042 -0.146516  0.104791 0.0506167 0.0005
0.981169 -0.14534 0.110871 0.0893711 0.0005
0.971161 -0.14168 0.124118 -0.0759273 0.0005
 0.980761 -0.138478  0.124562 0.0306131 0.0005
 0.985431 -0.144137  0.125432 -0.0172701 0.0005
 0.973277 -0.139412  0.123865 -0.0419553 0.0005
 0.974613 -0.143443  0.112865 0.0612186 0.0005
 0.985824 -0.153626 0.0924588 0.0666435 0.0005
 0.975187 -0.139954  0.102494 0.0972285 0.0005
 0.984581   -0.1544 0.0958918 0.0758733 0.0005
 0.972792 -0.138674  0.124973 -0.0690557 0.0005
 0.979326 -0.141421  0.111456 -0.0141107 0.0005
 0.974307 -0.146289  0.105364 0.0382473 0.0005
  0.97493 -0.141804 0.0985978 0.0247585 0.0005
 0.977703 -0.146295  0.111279 0.0827657 0.0005
0.973512 -0.14301 0.103872 0.0244861 0.0005
 0.971699 -0.146805  0.121366 -0.11245 0.0005
  0.98149 -0.141972  0.114931 0.0331751 0.0005
 0.979793 -0.142796  0.096428 0.0787079 0.0005
0.976242 -0.14001 0.123154 0.0371486 0.0005
 0.972351 -0.145406  0.102775 0.0400692 0.0005
 0.977339 -0.141177  0.126207 0.00262527 0.0005
 0.975595 -0.141673  0.111938 0.033726 0.0005
 0.982373 -0.146323  0.110154 0.0311783 0.0005
0.976726  -0.1401 0.121907 0.0649042 0.0005
 0.981897 -0.153851  0.100358 0.0577356 0.0005
0.970045 -0.14098 0.111318 -0.0912971 0.0005
 0.979835 -0.145279  0.110815 0.018491 0.0005
 0.978671 -0.143677   0.11039 0.0344257 0.0005
 0.973258 -0.135223  0.109767 -0.0882955 0.0005
 0.980211 -0.147391  0.109682 0.0436779 0.0005
  0.97352 -0.143713  0.108977 0.0805128 0.0005
 0.974271 -0.149001  0.100432 0.0463526 0.0005
 0.976917 -0.141199  0.124043 -0.0860725 0.0005
 0.991487 -0.147384  0.114951 0.0785476 0.0005
 0.978492 -0.142312  0.121547 0.0696927 0.0005
 0.983718 -0.148524  0.112652 0.0262988 0.0005
 0.971474 -0.141607  0.105995 0.0362479 0.0005
 0.969523 -0.148927  0.112842 0.0528206 0.0005
 0.972857 -0.144654  0.120283 -0.0866883 0.0005
 0.972003 -0.144527  0.117402 -0.0185544 0.0005
 0.974589 -0.140205  0.124906 -0.0716489 0.0005
 0.973063 -0.150915  0.106691 0.0420527 0.0005
 0.976758 -0.144464   0.10503 0.07374 0.0005
 0.972432 -0.140505  0.105971 0.0294199 0.0005
  0.97544 -0.146287  0.114312 0.0583896 0.0005
 0.973537 -0.138916  0.124131 -0.0478958 0.0005
 0.974167 -0.142343  0.123188 -0.00679617 0.0005
 0.976847 -0.149097  0.103311 0.0698662 0.0005
 0.979061 -0.152826 0.0984895 0.0905183 0.0005
 0.975418 -0.141296  0.119291 -0.0418767 0.0005
 0.968361 -0.141743  0.101555 0.0330791 0.0005
    0.975 -0.147751  0.123106 -0.0954297 0.0005
 0.981347  -0.15077 0.0953073 0.0761868 0.0005
 0.977106 -0.142287  0.116333 0.0586504 0.0005
 0.978493 -0.142895  0.135221 0.0265715 0.0005
 0.977437 -0.146404  0.110936 0.0412096 0.0005
 0.978995 -0.147102  0.107288 0.0515205 0.0005
 0.97473 -0.14329 0.118818 0.0343532 0.0005
 0.977319 -0.144555  0.120777 -0.0384595 0.0005
 0.974379 -0.142663  0.100076 0.0181169 0.0005
 0.978495 -0.140708  0.126189 -0.0101638 0.0005
 0.987685 -0.154045  0.113928 -0.0247012 0.0005
 0.974114 -0.144022  0.100491 0.043349 0.0005
 0.978184 -0.143306  0.123149 0.00619463 0.0005
 0.982794 -0.145317 0.0926581 0.104209 0.0005
 0.969948 -0.136332  0.109937 -0.0462167 0.0005
  0.98121 -0.145968  0.112656 0.0633523 0.0005
 0.976438 -0.140814  0.123499 0.0300516 0.0005
 0.981604 -0.154767 0.0984555 0.0709407 0.0005
 0.980614 -0.145126  0.113159 0.0649354 0.0005
 0.984303 -0.144928  0.123218 0.00576948 0.0005
 0.988542 -0.145193  0.123774 0.094135 0.0005
  0.98015 -0.142812 0.0986153 0.0782225 0.0005
 0.984551 -0.141196  0.126719 -0.0146402 0.0005
 0.987677 -0.153377  0.111039 0.0512611 0.0005
 0.996025 -0.150892  0.101581 0.204964 0.0005
 0.976695 -0.141605  0.125743 0.00595125 0.0005
0.977881 -0.13541 0.124282 -0.0400275 0.0005
 0.973873 -0.140543  0.128026 -0.068322 0.0005
 0.981037 -0.138698  0.119245 0.0377473 0.0005
 0.974555 -0.138823  0.121276 -0.0645561 0.0005
 0.989963 -0.148596  0.115073 0.0444482 0.0005
  0.97795 -0.138664  0.124137 -0.0433857 0.0005
 0.973957 -0.145078  0.118707 -0.021125 0.0005
 0.977839 -0.144779  0.122652 -0.0275458 0.0005
 0.971054 -0.142642   0.12293 -0.0753936 0.0005
 0.971707 -0.133945   0.11386 -0.0193503 0.0005
 0.974456 -0.148964  0.102741 0.0914114 0.0005
 0.978709 -0.139253  0.131865 0.0266446 0.0005
 0.978633 -0.142321  0.105335 0.0899613 0.0005
 0.984686 -0.140296  0.112402 0.0314048 0.0005
 0.974675 -0.139994   0.12481 -0.0213409 0.0005
0.997421 -0.14147  0.11943 0.0470283 0.0005
 0.988775 -0.146927  0.121203 0.011091 0.0005
 0.979449 -0.141973  0.113138 0.0544104 0.0005
 0.976301 -0.145224  0.106729 0.0470769 0.0005
 0.974182 -0.145413  0.123676 0.051247 0.0005
  1.00389 -0.141478  0.122699 0.218909 0.0005
  0.97713 -0.142049  0.125613 0.0493389 0.0005
 0.979919 -0.141698   0.12964 0.050691 0.0005
 0.981803 -0.158084 0.0952889 0.0666867 0.0005
  0.98429 -0.149404  0.115674 0.0444286 0.0005
 0.974835 -0.145005  0.104843 0.103069 0.0005
  0.97592 -0.147093  0.109848 0.0164126 0.0005
 0.983834 -0.152045 0.0964479 0.0686948 0.0005
 0.974106 -0.138759  0.114789 0.0319567 0.0005
0.979104 -0.14364 0.121818 -0.0176283 0.0005
  1.00152 -0.137582  0.125539 0.187252 0.0005
 0.987269 -0.146442  0.125046 -0.000343852 0.0005
  0.97898 -0.142625 0.0990512 0.0996685 0.0005
  0.98049 -0.142692  0.126614 -0.00229098 0.0005
 0.983325 -0.144261  0.113888 0.0475268 0.0005
 0.969821 -0.139616  0.123816 -0.0773186 0.0005
 0.975369 -0.141817  0.122363 -0.0411285 0.0005
 0.983387 -0.150377 0.0971661 0.059434 0.0005
 0.982464 -0.139942  0.112908 0.0523494 0.0005
 0.992811 -0.155159 0.0959828 0.140589 0.0005
 0.984375 -0.151516 0.0962929 0.0753606 0.0005
 0.974082 -0.146655  0.104151 0.0428921 0.0005
 0.979154 -0.139887  0.118204 0.0955911 0.0005
 0.981206 -0.151674  0.112892 0.0385046 0.0005
0.982471  -0.1454 0.112637 0.0568025 0.0005
 0.986743 -0.144118  0.113923 0.00317216 0.0005
 0.991073 -0.149418  0.121832 0.0268087 0.0005
0.977434 -0.14243 0.117438 0.0238349 0.0005
 0.984015 -0.142238  0.118066 -0.00515665 0.0005
 0.990086 -0.149959  0.113219 0.108543 0.0005
0.973782 -0.14129 0.106592 0.018155 0.0005
 0.984178 -0.144294  0.116184 -0.00169367 0.0005
 0.973629 -0.142584  0.122225 -0.0305893 0.0005
 0.977813 -0.146632  0.107935 0.0828868 0.0005
 0.987125 -0.145692  0.113668 0.0282706 0.0005
 0.984967 -0.155811 0.0957343 0.0545412 0.0005
 0.980089 -0.155863 0.0962536 0.0435952 0.0005
  1.00371 -0.139517  0.125038 0.180559 0.0005
 0.977541 -0.148109  0.107082 0.0329188 0.0005
 0.993771 -0.144869  0.119691 0.0806232 0.0005
 0.982942 -0.143797  0.115874 -0.0208797 0.0005
 0.984871 -0.143428    0.1282 0.00161346 0.0005
 0.973427 -0.144598  0.108612 0.0189693 0.0005
 0.978817 -0.142995  0.106344 0.0119786 0.0005
 0.977884 -0.146605  0.100186 0.0507543 0.0005
0.990789 -0.14762 0.113754 0.0908733 0.0005
 0.979333 -0.144277  0.121536 -0.0235466 0.0005
 0.990062 -0.148616  0.111367 0.068158 0.0005
 0.973666 -0.137889  0.120786 -0.0636089 0.0005
 0.974824 -0.147286  0.104026 0.0611411 0.0005
  0.97079 -0.143634  0.101611 0.0321815 0.0005
 0.973102 -0.146135  0.110365 0.0717502 0.0005
 0.976897 -0.140953  0.126326 -0.00739038 0.0005
 0.974082 -0.142709  0.124922 -0.00372401 0.0005
 0.979313 -0.139787  0.113097 0.025908 0.0005
 0.969292 -0.142837  0.102777 0.0305232 0.0005
 0.977024 -0.139521  0.125162 -0.0180078 0.0005
 0.975718 -0.142799  0.121005 0.00358442 0.0005
0.986171 -0.14495 0.127531 0.0333179 0.0005
 0.977704 -0.142883  0.112295 0.0250138 0.0005
 0.983357 -0.142968  0.108886 0.01832 0.0005
 0.990999 -0.145541  0.112755 0.00625791 0.0005
 0.990434 -0.146153  0.114103 0.0271459 0.0005
 0.966979 -0.137271  0.126412 -0.0734492 0.0005
 0.981482 -0.147067  0.113104 0.0122808 0.0005
 0.974938 -0.140782  0.121826 -0.000873766 0.0005
 0.977816 -0.139732  0.121615 0.0721765 0.0005
 0.975701 -0.139982 0.0987237 -0.00250565 0.0005
 0.991029 -0.145005  0.125839 0.0791217 0.0005
 0.97274 -0.14065 0.122092 -0.108862 0.0005
 0.992814 -0.148596  0.111934 0.0487325 0.0005
 0.983987 -0.152819 0.0956303 0.0650391 0.0005
 0.975406 -0.140734  0.124916 0.0134834 0.0005
 0.984531 -0.152066 0.0945551 0.0574096 0.0005
0.983082 -0.14015 0.119074 0.0170503 0.0005
 0.978992 -0.142364  0.113672 -0.000678784 0.0005
 0.976414 -0.139731  0.119451 -0.0234968 0.0005
 0.978331 -0.139666  0.122265 -0.0201156 0.0005
 0.979101 -0.144254  0.111876 0.0219788 0.0005
 0.975577 -0.143998  0.110264 0.00820048 0.0005
 0.977803 -0.147625  0.111873 0.0181003 0.0005
 0.981591 -0.144874  0.114244 -0.000692638 0.0005
 0.991605 -0.146093  0.116818 0.148243 0.0005
 0.978697 -0.144049  0.109782 0.0900109 0.0005
 0.980439 -0.139995  0.129529 0.00382274 0.0005
 0.996646 -0.142661  0.119576 0.0817394 0.0005
 0.978405 -0.144413  0.110135 0.015721 0.0005
 0.972726 -0.145126   0.12425 0.00881291 0.0005
 0.976684 -0.138119  0.102556 -0.0327048 0.0005
 0.968075 -0.140361  0.124995 -0.0617165 0.0005
 0.979979 -0.149393  0.110137 0.0807708 0.0005
 0.977546 -0.144254  0.112081 0.0203927 0.0005
 0.973325 -0.142139  0.123147 -0.0148733 0.0005
 0.967448 -0.137345  0.115954 -0.0941693 0.0005
0.975134 -0.14795 0.105944 0.086084 0.0005
 0.982124 -0.154892 0.0977851 0.0517507 0.0005
 0.981124 -0.143211  0.114774 0.00653719 0.0005
 0.979932 -0.144973 0.0965053 0.117092 0.0005
 0.982542  -0.14317 0.0972639 0.0782047 0.0005
 0.994332 -0.147654  0.116158 0.0742467 0.0005
 0.978648 -0.141552  0.120757 0.075289 0.0005
  0.98103 -0.139245  0.115509 0.0391933 0.0005
 0.976453 -0.140835  0.125237 0.00114216 0.0005
0.979468 -0.14005 0.106359 0.0705799 0.0005
 0.97382 -0.14014 0.120582 0.00168632 0.0005
0.979475 -0.14479 0.110147 0.0358922 0.0005
 0.972418 -0.144746  0.112177 0.0248525 0.0005
  0.98926 -0.148279  0.110173 0.0120996 0.0005
 0.974938 -0.139378  0.118704 -0.0387576 0.0005
 0.972715 -0.148984  0.120046 -0.0792805 0.0005
 0.979384 -0.143941   0.11635 0.0427668 0.0005
 0.976623 -0.146728  0.110857 0.0140642 0.0005
 0.972865 -0.142397  0.119248 -0.0405685 0.0005
0.979769 -0.14218 0.112164 0.0395533 0.0005
 0.980602  -0.15711 0.0967514 0.105729 0.0005
 0.970853 -0.144661  0.106986 0.0254143 0.0005
 0.985692 -0.154975 0.0965667 0.0819389 0.0005
 0.983593 -0.139561  0.115581 0.0368321 0.0005
 1.00438  -0.1406 0.127151 0.198857 0.0005
 0.974888 -0.141804  0.125698 0.0599735 0.0005
 0.982645 -0.140937  0.127891 0.0169211 0.0005
0.986297 -0.14504 0.115151 0.0208258 0.0005
 0.988202 -0.145538  0.112367 0.0357506 0.0005
 0.974145 -0.148376   0.10528 0.0789237 0.0005
 0.979441 -0.153298 0.0945285 0.0707715 0.0005
 0.968609 -0.136739  0.114424 -0.0123755 0.0005
 0.975024 -0.142716  0.122399 -0.0260906 0.0005
 0.983572 -0.145379  0.115871 0.0290419 0.0005
  0.97435 -0.145668  0.110517 0.0537718 0.0005
 0.975915 -0.141692  0.115056 0.0530416 0.0005
   1.0044 -0.140059  0.123973 0.196238 0.0005
 0.979097 -0.140472  0.101777 -0.0234434 0.0005
 0.984569 -0.152161  0.109491 -0.02186 0.0005
 0.970303 -0.137339  0.114941 -0.0659125 0.0005
 0.970913 -0.147662  0.105581 0.0295874 0.0005
 0.967668 -0.134563   0.11301 -0.0383977 0.0005
 0.975785 -0.148326  0.108211 0.102265 0.0005
 0.975922 -0.144167  0.111287 0.015102 0.0005
 0.972496 -0.142821  0.120781 -0.0763929 0.0005
 0.986771 -0.153163  0.109533 -0.0231311 0.0005
 0.974603 -0.142745  0.125556 0.0115765 0.0005
 0.973804 -0.147698  0.109934 -0.000899186 0.0005
 0.982776 -0.142664  0.116155 0.0138772 0.0005
 0.972845 -0.149984  0.109576 0.0590376 0.0005
 0.986128 -0.143647  0.112915 0.043422 0.0005
 0.973946 -0.141734   0.10386 0.0486199 0.0005
 0.972271 -0.139263  0.124758 -0.026456 0.0005
 0.971938 -0.144523  0.105481 0.0385994 0.0005
 0.975615 -0.141722  0.100943 0.0588069 0.0005
 0.974209 -0.137612  0.123836 -0.0583567 0.0005
 0.981209 -0.140449   0.11717 0.0347606 0.0005
 0.971197 -0.145673  0.119057 -0.0533628 0.0005
 0.981642 -0.150326  0.110355 0.0591914 0.0005
 0.981379 -0.143589  0.112237 0.0127639 0.0005
  0.98119 -0.149428  0.110224 0.0369369 0.0005
 0.974519 -0.145434  0.100628 0.0225023 0.0005
 0.987486 -0.154531 0.0981292 0.0804814 0.0005
  0.97796 -0.138941  0.120536 -0.0372205 0.0005
 0.974028 -0.143024  0.119147 -0.0419387 0.0005
 0.977526 -0.142839  0.116416 0.0432575 0.0005
 0.978823 -0.157085 0.0966389 0.0337006 0.0005
 0.976521 -0.143019  0.121148 -0.070161 0.0005
 0.971435 -0.133035  0.111237 -0.0929514 0.0005
  0.97494 -0.142635  0.107455 0.0356389 0.0005
 0.974106 -0.142873  0.100562 0.04757 0.0005
 0.981849 -0.140442  0.125481 -0.020588 0.0005
 0.985572 -0.153574 0.0947763 0.0519988 0.0005
  0.97212 -0.143712  0.124437 -0.00891999 0.0005
 0.970219 -0.140278  0.100597 0.0150229 0.0005
 0.983158 -0.144653  0.112618 0.040763 0.0005
 0.994607 -0.152214  0.102604 0.182209 0.0005
 0.968398 -0.141205  0.111469 -0.0766501 0.0005
 0.972951 -0.149325  0.109887 0.0571287 0.0005
 0.977517 -0.140765  0.123792 -0.0148982 0.0005
 0.978648 -0.145565  0.126436 0.0154811 0.0005
 0.980636 -0.152633 0.0967511 0.0626428 0.0005
 0.980704 -0.143206  0.113371 0.0465425 0.0005
  0.97762 -0.148716  0.110698 0.0312424 0.0005
 0.985969 -0.148477   0.11253 0.0711404 0.0005
 0.979874 -0.143501  0.120546 0.102173 0.0005
  0.97072 -0.140853  0.121032 -0.0403626 0.0005
 0.974321 -0.142906  0.125032 0.00301318 0.0005
 0.981305 -0.142987   0.11529 -0.00142186 0.0005
 0.982639 -0.149093  0.114767 0.0127911 0.0005
 0.969938 -0.149765  0.110258 0.0573791 0.0005
 0.975962 -0.138959  0.116642 0.0589087 0.0005
 0.980657 -0.140974  0.134324 -0.00295367 0.0005
 0.975325 -0.136641  0.100638 -0.00983457 0.0005
 0.976352 -0.141227  0.122003 0.0691297 0.0005
 0.983334 -0.144608  0.125239 0.0206759 0.0005
 0.974941 -0.150167  0.102782 0.0538043 0.0005
 0.986684 -0.153783 0.0957371 0.0356603 0.0005
  0.98144 -0.142573  0.116684 0.00982723 0.0005
0.971442 -0.14151 0.121846 -0.0895374 0.0005
 0.977326 -0.140961  0.126119 0.0629055 0.0005
0.972943 -0.14819 0.105955 0.0882855 0.0005
 0.975149 -0.145277  0.117747 0.0103902 0.0005
 0.984426 -0.148919  0.111564 -0.0261177 0.0005
   0.9762 -0.139744   0.10944 0.0239659 0.0005
 0.976922 -0.144748  0.094927 0.1137 0.0005
 0.974299 -0.144781  0.102968 0.0750735 0.0005
 0.976032 -0.138858    0.1234 0.0109391 0.0005
 0.974832 -0.141095  0.112512 0.0662166 0.0005
0.973078 -0.14727 0.109898 0.0539063 0.0005
  0.97536 -0.139911  0.117074 0.0133033 0.0005
 0.980524 -0.144733  0.113423 0.0173512 0.0005
 0.984714 -0.154276  0.098887 0.076946 0.0005
 0.983059 -0.148403  0.117347 0.033802 0.0005
  0.97307 -0.145452  0.104297 0.016524 0.0005
   0.9872 -0.154028 0.0998098 0.0969236 0.0005
  0.98846 -0.145108  0.124348 -0.0109961 0.0005
 0.995588 -0.145575  0.117687 0.114765 0.0005
 0.975716 -0.142386  0.125146 0.0523931 0.0005
 0.972357 -0.145071  0.103954 -0.0144329 0.0005
 0.994058 -0.146713  0.114865 0.122408 0.0005
   0.9762 -0.144524  0.118138 0.0748614 0.0005
 0.974987 -0.136756  0.120976 0.0171935 0.0005
 0.980566 -0.146865  0.117687 -0.00437805 0.0005
 0.977938 -0.140898  0.125914 -0.0545078 0.0005
 0.975782 -0.146625  0.111244 0.0348509 0.0005
 0.972831 -0.140895  0.122863 -0.0668503 0.0005
 0.992955 -0.151333 0.0947879 0.140189 0.0005
 0.982486 -0.148728  0.107439 0.036136 0.0005
0.988966 -0.14886 0.111051 0.0939193 0.0005
 0.975663 -0.139106  0.121849 -0.0165751 0.0005
 0.979944 -0.141818 0.0985394 0.107084 0.0005
  0.97812 -0.153744  0.094836 0.0288761 0.0005
 0.973572 -0.146572  0.111923 0.0291531 0.0005
  0.97172 -0.139385  0.104735 0.00407709 0.0005
  0.97388 -0.144495  0.117347 -0.0208982 0.0005
 0.977553 -0.143319   0.11361 0.0325813 0.0005
 0.990151 -0.147505  0.117031 0.0104707 0.0005
 0.974172 -0.143778  0.102455 0.0455649 0.0005
0.973444 -0.13957 0.124009 -0.0896683 0.0005
 0.977535 -0.141141  0.122648 -0.0399229 0.0005
 0.987809 -0.142585  0.135678 0.0615009 0.0005
 0.972484 -0.145525  0.120231 -0.0335983 0.0005
 0.974834 -0.139938  0.123815 -0.062373 0.0005
 0.974073 -0.144767  0.107483 0.00773496 0.0005
 0.985011 -0.155828 0.0967802 0.0561835 0.0005
 0.972118 -0.145139  0.125865 -0.0627928 0.0005
 0.974312 -0.139738  0.120967 -0.0706048 0.0005
 0.983017 -0.139972  0.127737 0.0010918 0.0005
0.975217  -0.1477 0.110977 0.0180727 0.0005
 0.976024 -0.141457   0.13522 0.0270977 0.0005
 0.973045 -0.147205  0.110798 0.0702716 0.0005
 0.979129 -0.145681  0.105437 0.032263 0.0005
 0.976824 -0.139799  0.121356 0.00434574 0.0005
 0.993148 -0.147345  0.120686 0.0743671 0.0005
 0.978759 -0.148496  0.106064 0.064531 0.0005
 0.974424 -0.143726  0.121157 -0.0857814 0.0005
 0.980243 -0.153864 0.0996742 0.0482699 0.0005
0.975096 -0.14612  0.10031 0.0445648 0.0005
 0.991419 -0.147173  0.122377 0.0631314 0.0005
 0.981978 -0.154912  0.100634 0.0876957 0.0005
 0.978747 -0.142491  0.123441 0.0916728 0.0005
  0.97632 -0.139542   0.12413 0.0170954 0.0005
 0.984973 -0.146254  0.125633 0.038529 0.0005
 0.991522 -0.149844  0.119796 0.0627877 0.0005
  0.98588 -0.145643  0.125958 0.0308867 0.0005
 0.969827 -0.144882  0.126197 -0.0231601 0.0005
 0.988111 -0.143201  0.111294 0.00230989 0.0005
 0.973428 -0.141585  0.123324 -0.0405021 0.0005
  0.98222 -0.153753  0.097093 0.0724948 0.0005
 0.973571 -0.141879  0.120869 -0.0334092 0.0005
 0.986532 -0.156818 0.0983736 0.0571004 0.0005
 0.975005 -0.137852  0.125361 -0.0265552 0.0005
 0.975718 -0.147846  0.113939 0.0500327 0.0005
 0.983256 -0.147513   0.11447 0.0511664 0.0005
 0.976518 -0.141779  0.119048 0.0887995 0.0005
 0.986199 -0.155605 0.0941643 0.055079 0.0005
 0.976124 -0.149611  0.111851 0.0760117 0.0005
 0.980685 -0.144963   0.10691 0.0799169 0.0005
 0.980446 -0.155705 0.0976253 0.0726712 0.0005
 0.970843 -0.140447 0.0998904 0.0380834 0.0005
 0.975236 -0.145365  0.119417 -0.0739569 0.0005
 0.974192 -0.142471  0.123683 -0.0692388 0.0005
 0.981694 -0.155115 0.0974175 0.0795261 0.0005
 0.983381 -0.152507 0.0949183 0.0446396 0.0005
 0.991744 -0.147456  0.113122 0.0267768 0.0005
 0.978506 -0.145596   0.12109 -0.0396441 0.0005
 0.977736 -0.139263  0.118997 -0.0244424 0.0005
 0.974165 -0.141436  0.101517 0.00794539 0.0005
 0.983962 -0.155268 0.0972444 0.0612038 0.0005
0.996916 -0.14302 0.117263 0.0892595 0.0005
0.975408 -0.14829 0.106003 0.0529577 0.0005
 0.990403 -0.148149  0.114484 0.0173618 0.0005
 0.969134 -0.144097  0.105122 -0.00647325 0.0005
0.992186 -0.14645 0.114315 0.0895051 0.0005
 0.984572 -0.151266  0.111582 -0.0517671 0.0005
 0.972647 -0.140808  0.116731 0.0473099 0.0005
0.975677  -0.1456 0.119187 -0.033952 0.0005
 0.973106 -0.145303  0.105638 0.0803878 0.0005
 0.98022 -0.13933 0.116176 0.0121235 0.0005
0.999755 -0.14008  0.12243 0.213415 0.0005
 0.975595 -0.143038  0.117156 0.0652584 0.0005
 0.992094 -0.146121  0.117475 0.107806 0.0005
 0.977378 -0.139917  0.111247 -0.00215438 0.0005
 0.975658 -0.146307  0.110372 0.0412832 0.0005
 0.985571 -0.146056  0.112369 0.0095362 0.0005
 0.986139 -0.143465  0.115111 0.0350935 0.0005
 0.975501 -0.146625  0.103863 0.0822255 0.0005
0.978114 -0.14393 0.105454 0.0964647 0.0005
  0.97748 -0.148446  0.113266 0.0479725 0.0005
 0.990975 -0.148128  0.113459 -0.00729229 0.0005
 0.980763 -0.142863  0.113787 -0.00392017 0.0005
 0.979699 -0.141083  0.123182 -0.0043618 0.0005
 0.973332  -0.14116 0.0989272 0.0304248 0.0005
  0.97635 -0.143606  0.114544 -0.00669227 0.0005
0.976054  -0.1411 0.123971 0.051255 0.0005
 0.988906 -0.152165  0.112987 0.0380186 0.0005
 0.978919 -0.141885  0.117279 0.0370601 0.0005
 0.976302 -0.141458  0.124097 0.0201708 0.0005
 0.969252 -0.138566  0.126862 -0.0609932 0.0005
 0.971791 -0.136229  0.125083 -0.0639935 0.0005
 0.974339 -0.144336  0.106379 0.0447441 0.0005
 0.978171 -0.147962  0.110487 0.0596999 0.0005
 0.974168 -0.144299  0.105001 0.0873121 0.0005
 0.983602 -0.150998 0.0951995 0.0619101 0.0005
 0.975454 -0.148194  0.106829 0.0737222 0.0005
 0.976841 -0.146456  0.110475 0.0355132 0.0005
 0.972461 -0.145724  0.125663 0.00834767 0.0005
 0.973577 -0.145997  0.118873 -0.120333 0.0005
 0.970668 -0.145446  0.105906 0.0546037 0.0005
 0.974633 -0.142496 0.0994939 0.0169833 0.0005
 0.980861 -0.144141  0.109713 0.00900294 0.0005
 0.981879 -0.143801  0.113819 0.0173002 0.0005
 0.986385 -0.154372  0.113875 -0.0177819 0.0005
 0.967893 -0.134354  0.113441 -0.0752794 0.0005
  0.97238 -0.144061  0.112562 0.0154804 0.0005
 0.981471 -0.145739  0.115218 0.0136652 0.0005
 0.974399 -0.144055 0.0987568 0.0315751 0.0005
 0.973211 -0.145262  0.106859 0.0656232 0.0005
 0.980299 -0.141835  0.103388 0.0585689 0.0005
 0.967646 -0.137291    0.1139 -0.0449563 0.0005
 0.988944 -0.150938     0.111 -0.0398681 0.0005
 0.978277 -0.144749  0.109379 0.00738294 0.0005
  0.97682 -0.147789  0.108076 0.000553373 0.0005
 0.975216  -0.14437 0.0992213 0.0241282 0.0005
  0.97459 -0.141673  0.108993 0.0359567 0.0005
 0.974269 -0.144905  0.101236 0.0440446 0.0005
 0.973249 -0.146451  0.106668 0.0334478 0.0005
 0.975031 -0.140798  0.109645 -0.00973552 0.0005
 0.975083 -0.137137  0.120447 -0.0501293 0.0005
 0.976591 -0.142414  0.121124 0.023951 0.0005
 0.992608 -0.150653  0.111262 0.0320536 0.0005
  0.98874 -0.149317  0.110469 0.0223741 0.0005
  0.98327 -0.146348  0.123883 -0.0366943 0.0005
 0.977258 -0.139232  0.120264 -0.0120391 0.0005
  0.98649 -0.145855  0.108474 0.0275931 0.0005
 0.976299 -0.143177  0.114074 0.0858202 0.0005
 0.968785 -0.138029  0.123026 -0.0470616 0.0005
 0.979191 -0.141436  0.116837 -0.00192148 0.0005
 0.980985 -0.143349  0.115196 -0.0367583 0.0005
 0.981508 -0.142872   0.11253 -0.00460692 0.0005
 0.974727 -0.147855  0.121836 -0.090157 0.0005
   0.9772 -0.142885  0.121463 -0.043955 0.0005
 0.973651 -0.142838  0.121037 -0.0421568 0.0005
 0.981949 -0.140692  0.117906 0.0259705 0.0005
 0.998463 -0.149867  0.104712 0.191857 0.0005
 0.980877 -0.155888   0.09896 0.0498685 0.0005
 0.981067 -0.140702  0.122725 0.000636815 0.0005
 0.992947 -0.142085  0.119535 0.0610946 0.0005
0.986848 -0.14351 0.112132 0.0286973 0.0005
 0.981672 -0.152029  0.095147 0.0761425 0.0005
0.976916 -0.14507 0.105674 0.0572217 0.0005
  0.97816 -0.143559  0.119625 -0.0546633 0.0005
 0.976486 -0.139933  0.121544 0.0170412 0.0005
 0.995728 -0.142856   0.11532 0.043017 0.0005
 0.982626 -0.154223 0.0982343 0.0362679 0.0005
 0.978126 -0.142636  0.130379 0.0263581 0.0005
  0.97502 -0.147178  0.105257 0.0206284 0.0005
 0.979667 -0.146795  0.111369 0.0433269 0.0005
 0.974828 -0.146675  0.108596 0.00796558 0.0005
 0.977981 -0.140718   0.11957 -0.0565824 0.0005
 0.987248 -0.142835  0.112173 0.0121793 0.0005
 0.968967 -0.139807  0.100757 0.0406981 0.0005
  0.97959 -0.144954   0.11191 0.0384399 0.0005
 0.972152 -0.143716   0.12223 -0.0539815 0.0005
0.991432 -0.14806 0.121325 0.0729772 0.0005
0.973783 -0.14054 0.125186 0.00817822 0.0005
  0.98351 -0.152513 0.0985752 0.0804039 0.0005
 0.992318 -0.146954  0.121827 0.0639608 0.0005
 0.977339 -0.142487  0.114653 0.0182231 0.0005
 0.975242 -0.146043  0.113027 0.0517874 0.0005
0.977111 -0.14343 0.107567 0.026938 0.0005
 0.975846 -0.141702  0.121999 -0.0425427 0.0005
 0.993834 -0.155694 0.0947004 0.150644 0.0005
 0.976034 -0.149975   0.11245 0.0243479 0.0005
 0.987374 -0.154739 0.0955353 0.0839792 0.0005
 0.979606 -0.142347   0.12908 0.0213616 0.0005
 0.968256 -0.144905  0.102382 0.0489546 0.0005
 0.987333 -0.139527  0.135812 0.0316147 0.0005
 0.970158 -0.142978  0.100285 0.0232748 0.0005
 0.980814 -0.147215  0.112551 0.0457581 0.0005
 0.973518 -0.145029  0.119884 -0.0200697 0.0005
 0.975845 -0.146422  0.108673 0.0626834 0.0005
0.986709 -0.15111 0.110375 0.0671216 0.0005
 0.972786 -0.138572  0.123098 0.00501715 0.0005
 0.978199 -0.143367  0.114416 0.0225098 0.0005
 0.981273 -0.139976  0.116215 0.0154284 0.0005
 0.974897 -0.144003   0.12589 0.00823167 0.0005
 0.993367 -0.146283  0.114223 0.0869036 0.0005
 0.985947 -0.159196 0.0980708 0.0340112 0.0005
 0.973582 -0.143464 0.0998274 0.0442677 0.0005
  0.98463 -0.155054 0.0960288 0.0730192 0.0005
 0.971537 -0.144709  0.105107 0.0440277 0.0005
 0.973158 -0.143356  0.109113 0.0627299 0.0005
 0.971679 -0.141955  0.099404 0.0442184 0.0005
 0.973907 -0.142549   0.12028 -0.0162967 0.0005
 0.975168 -0.143751  0.112055 -0.00263508 0.0005
 0.974496 -0.142621  0.125555 0.0681123 0.0005
0.976303 -0.14435 0.107874 0.0276309 0.0005
 0.971203 -0.137306  0.126719 -0.0426909 0.0005
 0.986155 -0.156407  0.093017 0.0928878 0.0005
  0.98187 -0.154017 0.0997435 0.0794666 0.0005
 0.977304 -0.140001  0.122914 -0.0301714 0.0005
 0.976407 -0.142704  0.101315 0.0454274 0.0005
 0.978411 -0.150493  0.105075 0.0566872 0.0005
 0.972459 -0.140707  0.119816 -0.00854529 0.0005
 0.989352 -0.153693 0.0970568 0.174322 0.0005
 0.980388 -0.140992  0.103033 0.123274 0.0005
 0.974771 -0.140954  0.119414 -0.028783 0.0005
 0.978229 -0.149066  0.107497 0.0388042 0.0005
 0.981475 -0.145643  0.114931 0.0504918 0.0005
 0.975744 -0.140441  0.123704 -0.0371198 0.0005
 0.979162 -0.144342   0.11255 0.0278006 0.0005
 0.977906 -0.139404  0.102684 0.00368392 0.0005
0.979797 -0.14157 0.100901 -0.0171451 0.0005
 0.982232 -0.140586  0.110791 -0.00742842 0.0005
 0.977449 -0.142128  0.121838 0.0573031 0.0005
  0.98243 -0.156376 0.0947062 0.0806439 0.0005
 0.970919 -0.143489  0.103685 0.00848246 0.0005
  0.97104 -0.143723  0.124392 -0.0539346 0.0005
 0.983545 -0.139596  0.112896 0.0161002 0.0005
 0.971658 -0.140846  0.114721 0.0328422 0.0005
 0.977469 -0.146896  0.116074 0.0390592 0.0005
 0.975386 -0.148237  0.109277 0.00807195 0.0005
  0.97906 -0.143204  0.108489 0.0746566 0.0005
 0.983629 -0.151526  0.116106 0.0570407 0.0005
 0.977784 -0.140467  0.121145 -0.0238536 0.0005
 0.976471 -0.138219  0.121645 -0.0167663 0.0005
 0.971005 -0.141551 0.0990103 0.0362002 0.0005
 0.979568 -0.143148  0.107957 0.0342389 0.0005
 0.975832 -0.147407  0.111719 0.063298 0.0005
  0.97767 -0.142627  0.125538 0.0463407 0.0005
 0.975392 -0.146394  0.105596 0.06361 0.0005
 0.975512 -0.145399  0.121482 -0.0283268 0.0005
0.976725 -0.15096 0.105593 0.0917845 0.0005
 0.990811 -0.145922  0.125562 0.0968205 0.0005
0.968977 -0.14225 0.101352 0.0404915 0.0005
 0.972214 -0.143879   0.11921 -0.102951 0.0005
 0.974369 -0.141712  0.101076 0.00789786 0.0005
0.973222 -0.14805  0.10675 0.0765697 0.0005
 0.976002 -0.147853  0.106231 0.0592279 0.0005
 0.971888 -0.138333   0.12559 -0.0480957 0.0005
0.974834 -0.15042 0.105716 0.0670867 0.0005
 0.970081 -0.141988  0.128107 0.00689776 0.0005
 0.983834 -0.140589  0.112719 0.00755163 0.0005
 0.981516 -0.154023 0.0981423 0.0641246 0.0005
 0.983371 -0.149908   0.10927 -0.0545778 0.0005
  0.97584 -0.149237  0.109251 -0.00798267 0.0005
 0.977546 -0.138447   0.11927 0.0338058 0.0005
  0.97783 -0.139056  0.103901 0.000355868 0.0005
  0.97735 -0.139239   0.12283 -0.0635951 0.0005
 0.969545 -0.134047  0.112619 -0.011988 0.0005
    0.976 -0.149318  0.106497 0.0636176 0.0005
0.977904 -0.14536 0.121715 -0.0188774 0.0005
 0.972886 -0.141591   0.12268 -0.0772054 0.0005
 0.990576 -0.145969  0.111282 0.0518931 0.0005
 0.970761 -0.142356   0.10383 0.0381297 0.0005
 0.992742 -0.145659  0.119101 0.0718515 0.0005
 0.983962 -0.146474  0.111763 0.0192428 0.0005
 0.988315 -0.152346 0.0967197 0.172058 0.0005
 0.975296 -0.144667  0.100457 0.0572521 0.0005
 0.980993 -0.142562  0.107783 0.0138518 0.0005
0.975026  -0.1422 0.121903 -0.0534722 0.0005
 0.980668 -0.144534  0.104777 0.0740093 0.0005
 0.978089 -0.140384  0.104423 0.0824279 0.0005
 0.982584 -0.145874  0.115293 0.00262996 0.0005
 0.976113 -0.143187 0.0991075 -0.00513745 0.0005
 0.986854 -0.154098  0.111598 0.0629452 0.0005
  0.97175 -0.151411   0.10758 0.0294366 0.0005
 0.976745 -0.145496  0.106561 0.0540944 0.0005
 0.980748 -0.147969  0.110073 0.0837466 0.0005
 0.977018 -0.141267  0.122119 -0.0649844 0.0005
 0.977414 -0.151807   0.10641 0.0719183 0.0005
 0.972163 -0.140005  0.125437 0.00745793 0.0005
 0.979231 -0.141149  0.110117 0.0679284 0.0005
 0.975085 -0.141896   0.12001 0.00232994 0.0005
 0.978264 -0.139099  0.122581 -0.0639294 0.0005
 0.986989 -0.149355  0.116336 0.05631 0.0005
 0.988842 -0.154862  0.113885 -0.0168676 0.0005
 0.972749 -0.146807  0.111872 0.0145516 0.0005
 0.993676 -0.145405  0.119455 0.0348914 0.0005
  0.98423 -0.145855  0.125746 0.0031253 0.0005
 0.980739 -0.139886 0.0961237 0.0597264 0.0005
0.971384 -0.14609 0.104933 0.0787203 0.0005
 0.978754 -0.142725     0.119 -0.0685133 0.0005
  0.97994 -0.145551  0.108845 0.0601592 0.0005
 0.979238 -0.140856  0.125572 0.0258464 0.0005
 0.972418 -0.144731  0.120342 -0.0366781 0.0005
 0.982148 -0.141868  0.113417 0.0069628 0.0005
 0.972017 -0.147778  0.103232 0.089478 0.0005
 0.982272 -0.145195  0.111331 0.0332577 0.0005
0.979187 -0.14324 0.113437 0.0227398 0.0005
 0.977233 -0.141632  0.120879 -0.0712188 0.0005
 0.968933 -0.142366  0.100271 0.0300456 0.0005
  1.00349 -0.138739  0.124028 0.187428 0.0005
 0.979502 -0.142974  0.126072 0.0274618 0.0005
  0.97659 -0.140317   0.11953 -0.0360396 0.0005
 0.980173 -0.147671  0.111789 0.094269 0.0005
 0.971107 -0.135236  0.110495 -0.0592708 0.0005
 0.968165 -0.137272  0.112368 -0.0294977 0.0005
 0.976609 -0.144674  0.121125 -0.00640931 0.0005
 0.971729 -0.146205  0.108316 0.0561345 0.0005
 0.988498 -0.148436   0.11553 0.0801238 0.0005
 0.974921 -0.146669  0.108395 0.0330932 0.0005
 0.972266 -0.141541   0.11979 -0.042228 0.0005
0.994817 -0.14651  0.11511 0.0938967 0.0005
 0.973472 -0.148271  0.105641 0.054061 0.0005
 0.975575 -0.141795   0.12239 0.0763235 0.0005
 0.976504 -0.148118  0.123663 -0.100181 0.0005
 0.976333 -0.150717  0.112075 0.0315278 0.0005
 0.976661 -0.145938  0.110446 0.0661167 0.0005
 0.970003 -0.138369   0.12311 -0.0719239 0.0005
 0.976349 -0.141947  0.115571 0.000273978 0.0005
  0.97596 -0.139131  0.121229 -0.0432924 0.0005
 0.983696 -0.146533  0.109983 0.0132228 0.0005
 0.974528 -0.141124  0.124949 -0.0552386 0.0005
 0.975815 -0.146087 0.0977607 0.0558548 0.0005
 0.978058 -0.140287  0.100569 -0.0137384 0.0005
0.984099 -0.14844 0.113549 0.0263667 0.0005
 0.976398 -0.147006  0.111747 -0.0117907 0.0005
  0.99187 -0.153763 0.0988257 0.154029 0.0005
  0.99163 -0.141996  0.115426 0.106632 0.0005
 0.974303 -0.143735  0.103165 0.0526577 0.0005
 0.979402 -0.140292  0.111673 0.00948178 0.0005
 0.972804 -0.145635  0.115988 -0.134808 0.0005
 0.972231 -0.139608  0.100338 0.0124044 0.0005
  0.97728 -0.146726  0.107292 0.0447378 0.0005
 0.990677 -0.155416 0.0966365 0.151493 0.0005
 0.994332 -0.145325  0.114696 0.118958 0.0005
 0.973282 -0.141824  0.122984 -0.0140298 0.0005
  0.99662 -0.157383 0.0925504 0.118248 0.0005
 0.971858 -0.138207  0.123525 -0.0574064 0.0005
0.976353 -0.14743 0.120662 -0.0127677 0.0005
  0.97613 -0.146076  0.123924 0.00139908 0.0005
 0.975813 -0.148299  0.110765 0.0463997 0.0005
  1.00027 -0.138262  0.124184 0.196409 0.0005
0.971209 -0.14294 0.103023 0.0171776 0.0005
 0.972639 -0.146512 0.0979935 0.0601282 0.0005
 0.977171 -0.142084  0.116068 0.0187528 0.0005
 0.976189 -0.141213  0.113324 0.0661686 0.0005
 0.975783 -0.142761  0.133944 0.0476167 0.0005
 0.989005 -0.154131 0.0965497 0.086703 0.0005
 0.981426 -0.142251  0.099411 0.0732232 0.0005
 0.978672 -0.141397  0.121898 0.0453138 0.0005
 0.975496 -0.142798  0.117471 -0.0399792 0.0005
 0.976724 -0.148678  0.106346 0.0559243 0.0005
 0.974792 -0.143695  0.125361 -0.0436094 0.0005
 0.974295 -0.141395  0.122969 -0.0602248 0.0005
 0.993801 -0.146958  0.116401 0.0337903 0.0005
 0.980801 -0.147587  0.110816 0.0429533 0.0005
 0.974767 -0.147532  0.112676 0.0439088 0.0005
 0.990259 -0.147177  0.121956 0.0654408 0.0005
  0.97559 -0.149065  0.104793 0.0710339 0.0005
 0.972822 -0.142732  0.107767 0.0111712 0.0005
 0.974577 -0.146774  0.106649 0.0526074 0.0005
  1.00379 -0.140258  0.126869 0.172204 0.0005
 0.969499 -0.137236  0.114376 -0.0686203 0.0005
 0.971559 -0.142745  0.100219 0.0265895 0.0005
 0.973218 -0.147056  0.105838 0.0684487 0.0005
 0.971464 -0.146607  0.106388 0.00504332 0.0005
  0.98778 -0.144965  0.124455 0.0143938 0.0005
 0.978477 -0.142312  0.099616 0.12891 0.0005
0.977755 -0.13924 0.123423 0.065911 0.0005
 0.976461 -0.149104  0.101017 0.0665622 0.0005
 0.974854 -0.144901  0.119481 -0.0859863 0.0005
 0.981715 -0.148505  0.116744 0.0525435 0.0005
 0.978212 -0.143538  0.107123 0.0603775 0.0005
 0.980267 -0.140005  0.107387 0.0329401 0.0005
 0.970102 -0.139608  0.112211 -0.0719517 0.0005
 0.979252 -0.142325  0.117402 0.076123 0.0005
 0.977013 -0.139753  0.122394 0.00994617 0.0005
 0.974635 -0.142924  0.119341 -0.00118599 0.0005
  0.98015 -0.142646  0.122761 -0.0296683 0.0005
 0.984504 -0.143631  0.116554 -0.00543972 0.0005
 0.96968 -0.13722 0.111663 -0.100698 0.0005
 0.976203 -0.139758  0.123344 -0.0105105 0.0005
 0.978288 -0.142144   0.12118 0.0687004 0.0005
 0.978251 -0.143861   0.10904 0.0387311 0.0005
 0.975958 -0.139524  0.102526 0.004405 0.0005
 0.975792 -0.147187  0.101535 0.0707864 0.0005
 0.967998 -0.139668  0.114825 -0.0330292 0.0005
 0.985716 -0.151936 0.0954982 0.0754708 0.0005
 0.986617 -0.145363  0.121395 0.0177397 0.0005
 0.980732 -0.140316  0.107974 -0.0046249 0.0005
 0.989612 -0.148006  0.115557 0.0814553 0.0005
 0.973877 -0.140024  0.125741 0.00822252 0.0005
 0.976026 -0.141934  0.118061 0.0427778 0.0005
 0.980734 -0.144609 0.0965877 0.0756508 0.0005
 0.974479 -0.144462  0.120407 -0.0056619 0.0005
 0.981472 -0.154385 0.0977358 0.0829481 0.0005
 0.980652 -0.155276 0.0979747 0.0499575 0.0005
 0.975973 -0.148303  0.105189 0.057094 0.0005
 0.974658 -0.142208  0.123284 0.0185841 0.0005
 0.998569 -0.140815  0.118026 0.0519873 0.0005
 0.973336 -0.143769  0.104768 0.0404883 0.0005
 0.979204 -0.142746  0.110579 -0.00358502 0.0005
 0.975185 -0.143646  0.103029 0.0769439 0.0005
 0.972734 -0.143812 0.0998268 0.0442398 0.0005
 0.969292 -0.137074  0.125083 -0.0849784 0.0005
 0.977454 -0.141526    0.1245 -0.020849 0.0005
 0.977381 -0.145693  0.120754 -0.0405445 0.0005
 0.977226 -0.147608   0.11077 0.0689605 0.0005
 0.991962 -0.147504  0.123983 0.0505205 0.0005
 0.981808 -0.139848  0.112625 0.0202676 0.0005
 0.977452 -0.143442   0.12906 0.0476715 0.0005
 0.970711 -0.143139    0.1021 0.0248607 0.0005
 0.987697 -0.155884 0.0957921 0.0776871 0.0005
 0.975888 -0.143513  0.127051 -0.0443925 0.0005
  1.00388 -0.140631  0.123972 0.19293 0.0005
 0.981221 -0.142416  0.116955 -0.0122756 0.0005
 0.991255 -0.156056  0.094496 0.159475 0.0005
 0.990615 -0.151887   0.11238 -0.00925128 0.0005
 0.982236 -0.145454  0.114016 0.0109035 0.0005
  1.00217 -0.139098  0.127766 0.186514 0.0005
 0.977494 -0.147085  0.101799 0.0623829 0.0005
 0.970273 -0.141475  0.119528 -0.0122566 0.0005
0.978756 -0.14189 0.106081 0.0229727 0.0005
 0.977678 -0.142516  0.101944 -0.000401877 0.0005
 0.973745 -0.146754  0.107031 0.0303016 0.0005
 0.974463 -0.146444  0.108028 0.0298733 0.0005
 0.977899 -0.143064  0.124069 -0.0236753 0.0005
0.993043 -0.14616 0.123537 0.0692086 0.0005
 0.976821 -0.143189  0.109827 0.0376137 0.0005
 0.977464 -0.143517  0.126211 0.0754588 0.0005
 0.978157 -0.147679  0.104869 0.0743361 0.0005
 0.974946 -0.149328   0.10469 0.0728873 0.0005
 0.973901 -0.144567  0.103455 0.0172584 0.0005
 0.970513 -0.143077  0.101485 0.0469978 0.0005
 0.983327 -0.141078  0.112948 0.0171293 0.0005
 0.991094 -0.146829  0.121717 0.0648911 0.0005
 0.989684 -0.141439   0.13253 0.0887127 0.0005
 0.976049 -0.139443  0.106817 0.0206144 0.0005
 0.979428 -0.143515  0.114262 -0.035404 0.0005
 0.991453 -0.145833  0.114325 0.0308802 0.0005
  0.97831 -0.147102  0.104893 0.0649329 0.0005
 0.984987 -0.145693  0.123812 0.000690388 0.0005
 0.977354 -0.148579  0.104723 0.0607292 0.0005
 0.979073 -0.142081  0.126218 0.0541159 0.0005
  0.98224 -0.141777   0.09678 0.0769045 0.0005
 0.982129 -0.141192  0.126537 -0.0197193 0.0005
 0.979687 -0.151035 0.0954594 0.0252989 0.0005
 0.991514 -0.147189  0.124093 0.0816898 0.0005
 0.994458 -0.155713 0.0931936 0.155414 0.0005
 0.979349 -0.145474  0.122939 -0.0206687 0.0005
  0.97175 -0.142759  0.103374 0.0305799 0.0005
 0.979201 -0.143243  0.111038 0.0128107 0.0005
 0.974826 -0.138384  0.109492 -0.00424364 0.0005
 0.991526 -0.146393  0.119692 0.0683118 0.0005
 0.977341 -0.140368  0.119932 -0.00340337 0.0005
  0.97058 -0.134951  0.112251 -0.0941312 0.0005
 0.988781 -0.155306 0.0979114 0.0865662 0.0005
 0.978053 -0.142693  0.109936 0.0401397 0.0005
 0.978493 -0.142585  0.119277 0.0774999 0.0005
0.979561 -0.13934 0.103051 -0.0183393 0.0005
 0.979747 -0.140264  0.106666 0.115376 0.0005
  0.99785 -0.142159  0.119451 0.065824 0.0005
 0.977982 -0.142487  0.121756 0.0819873 0.0005
  0.97449 -0.143914  0.119619 -0.0521215 0.0005
 0.977974 -0.146062  0.109169 0.0747352 0.0005
 0.975328 -0.146088  0.103426 0.0449094 0.0005
  0.97643 -0.145826  0.107691 0.0458755 0.0005
 0.971636 -0.135161  0.111622 -0.0959754 0.0005
0.978017 -0.14453 0.106886 0.0367649 0.0005
 0.974586 -0.144886 0.0993673 0.0271661 0.0005
 0.973953 -0.146054   0.10367 0.0452719 0.0005
 0.972418 -0.143381  0.121102 -0.00992601 0.0005
0.972968 -0.14692 0.107228 0.037655 0.0005
 0.977033 -0.143779 0.0998247 0.0258985 0.0005
 0.983362 -0.154674 0.0994866 0.0275149 0.0005
 0.979517 -0.139703 0.0995789 0.0810715 0.0005
 0.980141 -0.141739  0.107502 0.00530343 0.0005
 0.970229 -0.143617  0.121813 -0.0300952 0.0005
 0.978201 -0.143345   0.12603 0.0126944 0.0005
 0.976079 -0.144482  0.120674 0.0127914 0.0005
 0.975274 -0.146866  0.105054 0.0750106 0.0005
 0.981538 -0.141779 0.0937043 0.0802341 0.0005
 0.979851 -0.145815  0.112638 0.0758447 0.0005
 0.975931 -0.146641  0.106222 0.0675712 0.0005
 0.995059 -0.155454 0.0940093 0.160116 0.0005
 0.98439 -0.14003 0.112448 -0.014857 0.0005
0.976933 -0.14873 0.112713 0.0981644 0.0005
 0.974136 -0.138565  0.119204 -0.0685324 0.0005
 0.982074 -0.150894 0.0938641 0.065296 0.0005
 0.975467 -0.140226  0.112035 0.0291009 0.0005
  1.00393 -0.141364  0.124813 0.1735 0.0005
 0.981534 -0.153908 0.0979424 0.0743717 0.0005
 0.981044 -0.138481  0.116409 0.0160868 0.0005
 0.975433 -0.146278  0.106742 0.049981 0.0005
0.974434  -0.1453 0.107281 0.0668294 0.0005
 0.979654 -0.138859  0.102259 -0.00680746 0.0005
 0.977826 -0.142289  0.117005 0.0353461 0.0005
  0.97841 -0.143276  0.118795 0.0743452 0.0005
 0.974669 -0.147269 0.0988344 0.0411893 0.0005
0.972161  -0.1455 0.123305 -0.0940243 0.0005
 0.975351 -0.139907  0.124184 -0.0431247 0.0005
 0.973285 -0.139539   0.12399 -0.0956114 0.0005
 0.971511 -0.140707  0.103439 0.0232819 0.0005
 0.975237 -0.143098  0.103454 0.0208271 0.0005
 0.977981 -0.146292  0.121091 0.025107 0.0005
 0.975768 -0.140467  0.120216 -0.0814255 0.0005
  0.99667 -0.142328  0.120729 0.0863228 0.0005
  0.97057 -0.136584  0.114292 -0.0881069 0.0005
 0.974205 -0.140573  0.117811 0.0298156 0.0005
 0.980614 -0.139818   0.13285 0.0121158 0.0005
 0.983858 -0.152377 0.0958122 0.0851637 0.0005
 0.971407 -0.142294  0.124423 0.00576943 0.0005
0.991649 -0.14928 0.122891 0.0662693 0.0005
 0.971876 -0.141463  0.124145 -0.0796438 0.0005
 0.977357 -0.141318 0.0977473 0.0058119 0.0005
 0.996642 -0.156281 0.0930101 0.127733 0.0005
  0.98719 -0.150258  0.116058 -0.0234616 0.0005
  0.97923 -0.141547  0.124638 0.0638354 0.0005
  0.97183 -0.149117  0.104107 0.0428827 0.0005
 0.978049 -0.141321  0.101689 -0.0158147 0.0005
 0.978423 -0.138414  0.126106 -0.0758051 0.0005
 0.993328 -0.152885 0.0943842 0.15042 0.0005
  0.97165 -0.142931   0.12159 -0.0446855 0.0005
 0.973901 -0.141518  0.122086 -0.0845498 0.0005
 0.979892 -0.154901 0.0976062 0.045799 0.0005
 0.976877 -0.147719  0.112653 -0.00133572 0.0005
 0.987557 -0.147686   0.11118 0.0252522 0.0005
  0.97692 -0.145814  0.102284 0.0598059 0.0005
 0.975283 -0.145315 0.0997789 0.0129552 0.0005
 0.975641 -0.140472  0.134712 0.0323391 0.0005
 0.98101 -0.14856 0.113043 0.030441 0.0005
 0.983871 -0.143512  0.125193 0.0278194 0.0005
 0.973859 -0.144497   0.11962 -0.0142684 0.0005
 0.982077 -0.140906  0.107465 0.0451946 0.0005
 0.976184 -0.139184  0.120718 -0.0733211 0.0005
 0.982607 -0.141471  0.126742 0.003044 0.0005
 0.977766 -0.149958  0.105469 0.0798519 0.0005
 0.982323 -0.140131  0.107312 0.0456209 0.0005
 0.975457 -0.140629  0.119501 -0.0399833 0.0005
 0.982295 -0.145644  0.117124 0.0481186 0.0005
 0.980925 -0.142735  0.122391 0.0680568 0.0005
 0.977903 -0.144561  0.121852 0.0188871 0.0005
 0.978869 -0.143595  0.119993 0.0767497 0.0005
 0.974662 -0.149161  0.110888 0.0319356 0.0005
 0.984759 -0.151462  0.114805 0.0572599 0.0005
 0.980379 -0.138828  0.121534 -0.0558826 0.0005
 0.972367 -0.143505  0.107179 0.0525623 0.0005
 0.975298 -0.141669   0.12291 -0.0181621 0.0005
 0.977771 -0.143474  0.106671 0.0230579 0.0005
 0.979646 -0.143045  0.125351 0.000633974 0.0005
 0.976818 -0.138629  0.121631 -0.030811 0.0005
 0.971071 -0.142128  0.098137 0.0414475 0.0005
 0.971566 -0.145126  0.106666 -0.00790933 0.0005
 0.982592 -0.144596  0.112672 0.00844072 0.0005
 0.976149 -0.141684  0.120736 0.0169688 0.0005
 0.984759 -0.152858 0.0975492 0.0886815 0.0005
0.974829 -0.14147 0.125157 -0.0593364 0.0005
 0.977165 -0.139318  0.118308 -0.0570272 0.0005
 0.987337 -0.153089 0.0982317 0.0772953 0.0005
 0.982838 -0.140683   0.11125 -0.00283275 0.0005
 0.979985 -0.139847  0.117816 0.0351281 0.0005
 0.976212 -0.143077  0.118281 0.0381899 0.0005
 0.977084 -0.139203  0.121783 -0.0463468 0.0005
 0.985501 -0.148799  0.110833 -0.0180258 0.0005
0.976611 -0.14472 0.108105 0.0239222 0.0005
 0.982452 -0.144382  0.112622 0.0525006 0.0005
0.991943 -0.14951 0.110711 0.0660215 0.0005
 0.975562 -0.141875  0.126268 0.00491212 0.0005
 0.975894 -0.139205  0.120529 0.0772454 0.0005
  0.98683 -0.138146   0.13895 0.0429572 0.0005
 0.981336 -0.140944  0.127397 0.00251897 0.0005
 0.984291 -0.150334  0.113923 -0.0468897 0.0005
 0.970696 -0.143826  0.120471 -0.083015 0.0005
 0.973595 -0.140724  0.125552 -0.0508009 0.0005
 0.976789 -0.145401  0.105022 0.106125 0.0005
 0.971865 -0.138309  0.111659 -0.00872366 0.0005
 0.985882 -0.144446  0.125695 0.0157691 0.0005
 0.988321 -0.150787  0.109961 0.0552275 0.0005
 0.981251 -0.144038 0.0970144 0.102799 0.0005
0.987803 -0.15188  0.11257 0.000432919 0.0005
 0.975266 -0.139585   0.11936 -0.0782927 0.0005
 0.985996 -0.153133 0.0955001 0.0842897 0.0005
 0.971264 -0.142526  0.125559 -0.0652417 0.0005
 0.976334 -0.141773  0.128398 0.0823552 0.0005
  0.97741 -0.141714  0.125159 0.0688036 0.0005
 0.970737 -0.145692  0.104261 0.0367821 0.0005
  0.99176 -0.143804  0.132973 0.0773646 0.0005
 0.970589 -0.147499  0.104936 0.0459738 0.0005
 0.980454 -0.153522 0.0979321 0.0609706 0.0005
 0.983557 -0.140746 0.0990908 0.0715093 0.0005
 0.974989 -0.144856  0.120028 -0.0541653 0.0005
 0.997207 -0.142826  0.118878 0.109942 0.0005
 0.972958 -0.146326  0.105301 0.0506955 0.0005
0.977093 -0.14582 0.120178 0.00377367 0.0005
 0.985945 -0.154103 0.0957443 0.0524932 0.0005
 0.980429 -0.139843   0.10994 0.00812293 0.0005
 0.975612 -0.144096   0.10134 0.0333397 0.0005
 0.976868 -0.144683  0.106558 0.0451436 0.0005
 0.980378 -0.153455 0.0976213 0.0791601 0.0005
 0.989156 -0.147696  0.112385 0.0397107 0.0005
 0.985873 -0.151073  0.109987 0.0430622 0.0005
 0.991925 -0.148512  0.123877 0.0599104 0.0005
 0.981658 -0.142591  0.113563 -0.0222786 0.0005
 0.991308 -0.145945  0.117664 0.0856334 0.0005
 0.971249 -0.143911   0.10199 0.0131345 0.0005
 0.974175 -0.144614   0.10876 0.0547652 0.0005
0.977607 -0.13932 0.125234 -0.0539331 0.0005
  0.97822 -0.140675  0.123929 0.0626066 0.0005
 0.991628 -0.142974  0.134669 0.0952879 0.0005
 0.988087 -0.148254  0.120894 0.0390283 0.0005
 0.980378 -0.144826  0.104978 0.0660602 0.0005
 0.983647 -0.145356  0.110933 0.0477409 0.0005
 0.982038 -0.153852  0.100192 0.0749096 0.0005
 0.977931 -0.146977  0.108903 0.00542953 0.0005
 0.974934 -0.147961  0.103628 0.0656213 0.0005
 0.979378 -0.144516  0.124691 -0.00154798 0.0005
 0.969378 -0.136239  0.110982 -0.0244602 0.0005
 0.977801 -0.142172  0.131271 0.0156004 0.0005
 0.975595 -0.142349  0.132077 0.0268092 0.0005
 0.973647 -0.141938   0.12011 0.0719784 0.0005
 0.977825 -0.141533  0.123896 -0.0351665 0.0005
0.979806 -0.14222 0.108427 0.0186407 0.0005
 0.971983 -0.141357  0.118385 -0.0764192 0.0005
  0.98295 -0.141294  0.116748 0.0121979 0.0005
 0.976931 -0.144282   0.12317 -0.0133849 0.0005
 0.979083 -0.138309  0.121099 0.0168659 0.0005
 0.984977 -0.144721  0.123131 -0.023007 0.0005
 0.973463 -0.148269  0.112227 0.0526914 0.0005
 0.972761 -0.146248  0.100298 0.0538074 0.0005
 0.974008 -0.144242   0.10376 0.0386614 0.0005
  0.98055 -0.139399   0.10575 0.023356 0.0005
 0.976857 -0.141686 0.0954235 0.0810837 0.0005
  0.97758 -0.143338  0.118563 0.0292234 0.0005
 0.976997 -0.142374  0.118781 0.0297401 0.0005
 0.973553 -0.139609  0.124856 -0.0220069 0.0005
0.972688 -0.14525 0.121986 -0.0903634 0.0005
 0.977787 -0.147094  0.115835 0.0310695 0.0005
 0.972696 -0.146133  0.112368 0.0357906 0.0005
0.982055 -0.14037 0.115637 -0.0152702 0.0005
 0.974283 -0.145636  0.114451 0.0470362 0.0005
 0.976434 -0.142474  0.123181 -0.0168733 0.0005
 0.983009 -0.144799  0.112073 -0.00236134 0.0005
 0.968052 -0.138171  0.117026 -0.0267814 0.0005
 0.975465 -0.143248  0.113206 0.100293 0.0005
 0.973038 -0.146427  0.120324 -0.0940038 0.0005
 0.977755 -0.148879  0.105962 0.045432 0.0005
 0.97566 -0.14002 0.118051 0.0333587 0.0005
 0.971843 -0.146743  0.104284 0.0746934 0.0005
  1.00535 -0.141085  0.127393 0.181888 0.0005
 0.978968 -0.145962   0.10815 0.0630347 0.0005
 0.976753 -0.145598  0.110642 0.060165 0.0005
 0.977306 -0.145916   0.10298 0.0526628 0.0005
 0.976954 -0.143607  0.104408 0.0780275 0.0005
 0.976142 -0.146894  0.111377 0.0230801 0.0005
 0.976088 -0.141624  0.121905 -0.049406 0.0005
 0.973023 -0.148176  0.103567 0.0461536 0.0005
 0.972856 -0.144342  0.106131 0.0279906 0.0005
 0.972616 -0.141774  0.123557 -0.0627238 0.0005
 0.975957 -0.148179  0.106058 0.0533048 0.0005
 0.971833 -0.141275  0.124838 -0.0750909 0.0005
  0.99046 -0.146958  0.113549 0.016834 0.0005
 0.973426 -0.142283  0.123439 -0.0362074 0.0005
 0.988126 -0.149462  0.113526 0.00728306 0.0005
 0.991794 -0.150897  0.112783 0.0505269 0.0005
 0.967946 -0.136025  0.111376 0.00591285 0.0005
0.982947 -0.15518 0.097773 0.0713083 0.0005
 0.983633 -0.153936 0.0962622 0.0678041 0.0005
 0.999937 -0.140418  0.124359 0.179251 0.0005
 0.991227 -0.144852  0.131114 0.089659 0.0005
0.979279   -0.142 0.114252 -0.00219924 0.0005
 0.982317 -0.142219  0.118123 0.0147082 0.0005
 0.978191 -0.141103  0.125242 -0.0195465 0.0005
 0.987902 -0.151577  0.113077 0.0661194 0.0005
0.978162  -0.1407 0.119182 0.100145 0.0005
 0.979961 -0.141754  0.118278 0.0583728 0.0005
 0.983548 -0.144554  0.123103 -0.00231014 0.0005
 0.969971 -0.144932  0.126034 -0.0274211 0.0005
 0.980492 -0.145086   0.11879 0.0407979 0.0005
 0.981277 -0.143438  0.113745 -0.00878587 0.0005
 0.975193 -0.139529  0.124841 -0.00509919 0.0005
  0.97867 -0.140216  0.111774 0.0517377 0.0005
 0.980751 -0.140491  0.108551 0.0224273 0.0005
 0.991356 -0.143986  0.113618 0.00690142 0.0005
 0.999526 -0.138591  0.123053 0.225362 0.0005
 0.978073 -0.141544  0.116302 0.0265656 0.0005
 0.991708 -0.146822  0.113311 0.0495972 0.0005
 0.975659 -0.142004  0.109446 0.0542367 0.0005
 0.976492 -0.147552  0.109405 -0.00560798 0.0005
 0.985461 -0.154342 0.0985484 0.0775347 0.0005
 0.976782 -0.143178  0.123295 -0.0097333 0.0005
0.980895 -0.15274 0.114166 -0.0430471 0.0005
 0.976509 -0.142667  0.122673 -0.0127228 0.0005
  0.99692 -0.142562  0.122687 0.0305111 0.0005
 0.976277 -0.139898  0.110957 -0.017571 0.0005
 0.977491 -0.139761 0.0996088 0.0300728 0.0005
 0.974912 -0.139941  0.132761 0.0382608 0.0005
 0.975086 -0.135334  0.100572 0.0106005 0.0005
 0.977556 -0.151122  0.112896 0.0277444 0.0005
 0.985807 -0.146923  0.112766 0.0336408 0.0005
 0.971035 -0.144482  0.103939 0.0351489 0.0005
  1.00458 -0.141466  0.130663 0.182072 0.0005
 0.974424 -0.147918  0.108009 0.0143398 0.0005
 0.978363 -0.139648   0.10034 -0.0300223 0.0005
  0.97497 -0.142409  0.102081 0.0506522 0.0005
 0.977867 -0.142911  0.122654 -0.0153326 0.0005
 0.991627 -0.140875   0.13368 0.106841 0.0005
 0.977051 -0.143468  0.104532 0.0671522 0.0005
 0.977061 -0.143962  0.121594 -0.0574783 0.0005
 0.970833 -0.138843  0.114602 -0.0765578 0.0005
 0.980676 -0.142295  0.103939 0.0614546 0.0005
 0.977616 -0.139792  0.125077 0.0842596 0.0005
0.975938 -0.14414 0.111934 0.00953688 0.0005
 0.973927 -0.146107  0.108949 0.0542965 0.0005
 0.977104 -0.146849  0.107958 0.0960392 0.0005
 0.966378 -0.136224   0.11463 -0.0296923 0.0005
 0.976279 -0.144766  0.112429 0.0592892 0.0005
 0.973645 -0.141539  0.123107 -0.0432286 0.0005
  1.00382 -0.139706  0.126027 0.183044 0.0005
 0.971789 -0.144883  0.128068 -0.0714581 0.0005
 0.979424 -0.140691  0.123224 0.0693032 0.0005
 0.988579 -0.154782 0.0995768 0.152171 0.0005
0.967429 -0.13786 0.113504 -0.0701872 0.0005
 0.978766 -0.143669   0.11312 -0.000851152 0.0005
 0.974961 -0.143883  0.107056 0.050729 0.0005
 0.980931 -0.156447 0.0965066 0.0645969 0.0005
 0.972696 -0.140782  0.123029 -0.0832248 0.0005
0.968758 -0.14382 0.103945 0.0221953 0.0005
 0.983948 -0.152157 0.0953737 0.085014 0.0005
 0.978464 -0.145404  0.119341 0.0335494 0.0005
0.975121 -0.14245 0.120527 -0.0558743 0.0005
0.978485 -0.14364 0.123388 -0.00624355 0.0005
 0.974593 -0.138835  0.118415 -0.0297468 0.0005
 0.978086 -0.148199  0.107198 0.0669829 0.0005
 0.983598 -0.150941 0.0977676 0.0678499 0.0005
 0.977718 -0.141203   0.13252 -0.00721965 0.0005
  0.97664 -0.142092  0.123098 0.0861954 0.0005
0.971802 -0.14877  0.10409 0.0918947 0.0005
 0.983937 -0.150253  0.116929 0.0386902 0.0005
  0.98075 -0.147413    0.1131 0.00421304 0.0005
 0.992033 -0.146014  0.114379 0.00933197 0.0005
  0.97543 -0.146745   0.10916 0.0398636 0.0005
0.975883 -0.14482 0.121552 0.00877455 0.0005
 0.971833 -0.146408  0.120672 -0.0852255 0.0005
 0.981262 -0.148941  0.108198 0.0494325 0.0005
0.969402 -0.14011 0.100775 0.0437113 0.0005
0.975931 -0.14091  0.13417 0.0413697 0.0005
0.974168 -0.14561  0.10664 0.0725798 0.0005
 0.988269 -0.140566  0.137744 0.0349255 0.0005
 0.972044 -0.145124 0.0996034 0.0481022 0.0005
 0.981945 -0.140283 0.0969928 0.0774932 0.0005
 0.967711 -0.142682  0.105023 0.0352502 0.0005
 0.989078 -0.154119 0.0964399 0.105725 0.0005
 0.990023  -0.15394 0.0990621 0.142525 0.0005
 0.982886 -0.143428   0.11274 0.00142134 0.0005
 0.969215 -0.146728   0.10901 0.0463221 0.0005
0.979051 -0.14162 0.129245 0.0631127 0.0005
 0.981856 -0.144678  0.114253 0.0148721 0.0005
 0.979299 -0.139888  0.108539 0.0199621 0.0005
 0.977019 -0.141989  0.124008 0.0784083 0.0005
  0.97558 -0.140353  0.120102 -0.0337906 0.0005
 0.991658 -0.145785  0.112275 0.042221 0.0005
 0.988788 -0.142957  0.114393 0.0157962 0.0005
 0.978221 -0.141898  0.106939 0.0249047 0.0005
 0.972723 -0.145324  0.120432 -0.0133241 0.0005
 0.978701 -0.142733  0.119952 -0.0572664 0.0005
 0.991111 -0.152644 0.0952218 0.150125 0.0005
 0.992272 -0.148563  0.117219 0.0726112 0.0005
  0.99506 -0.150505  0.100839 0.216281 0.0005
  0.96787 -0.141932  0.102287 0.0551041 0.0005
 0.976259 -0.142264  0.123392 0.0744158 0.0005
 0.987323 -0.146709  0.115428 -0.0196039 0.0005
 0.971332 -0.146845  0.103754 0.0622047 0.0005
 0.970349 -0.140072  0.123823 -0.0697697 0.0005
 0.977217 -0.145266  0.111874 0.025222 0.0005
  0.97585 -0.139893   0.12634 0.0418582 0.0005
 0.982076 -0.149624  0.114091 0.0163228 0.0005
  0.96926 -0.141409  0.102359 0.0498238 0.0005
 0.970691 -0.142304  0.122876 0.00863262 0.0005
  0.97134 -0.143799  0.116817 -0.0107762 0.0005
 0.978958 -0.146855  0.111976 0.0360535 0.0005
 0.978313 -0.148307  0.112369 0.0435369 0.0005
 0.996798 -0.143251  0.116135 0.0576235 0.0005
0.986379 -0.14441 0.114621 0.0166462 0.0005
 0.981791 -0.155736  0.097606 0.072087 0.0005
 0.977516 -0.140144  0.123812 -0.0632966 0.0005
0.981678 -0.14484 0.105709 0.0272363 0.0005
 0.974543 -0.148035   0.10529 0.0833451 0.0005
 0.980778 -0.142096  0.126126 0.00215584 0.0005
 0.975401 -0.138075  0.122089 0.00391302 0.0005
 0.977644 -0.141965    0.1344 -0.00301029 0.0005
 0.977721 -0.142831  0.121532 -0.06768 0.0005
  1.00384 -0.141496  0.125178 0.187907 0.0005
  0.97749 -0.138674  0.121879 -0.06313 0.0005
 0.979987 -0.141389  0.114451 0.015689 0.0005
 0.981961 -0.141314  0.108994 0.0167214 0.0005
 0.977105 -0.148657  0.104384 0.0580991 0.0005
 0.991341 -0.149512  0.122281 0.0551741 0.0005
 0.973622 -0.145883   0.11691 -0.147149 0.0005
 0.970838 -0.141674  0.100055 0.011404 0.0005
 0.975529 -0.140068  0.111534 0.0481658 0.0005
 0.981244 -0.143506  0.126063 -0.00836889 0.0005
 0.978143 -0.143179  0.117189 0.0318605 0.0005
 0.977341 -0.147532  0.103625 0.0376653 0.0005
 0.978635 -0.140937  0.124675 0.011711 0.0005
 0.976547 -0.145944  0.106358 0.0778106 0.0005
0.972575  -0.1444 0.106823 0.0625268 0.0005
 0.975551 -0.142594  0.120998 -0.0417779 0.0005
 0.968287 -0.141121  0.101623 0.0411639 0.0005
 0.977089 -0.138561  0.122197 -0.00250035 0.0005
 0.976578 -0.146253   0.10764 0.0350687 0.0005
 0.975523 -0.141947  0.122122 -0.0756377 0.0005
 0.979974 -0.146051  0.112203 -0.0150903 0.0005
 0.979719 -0.144054  0.096157 0.112163 0.0005
 0.978642 -0.140454  0.123571 0.0663275 0.0005
 0.974962 -0.144048  0.098471 0.0116099 0.0005
 0.975121 -0.143634  0.101942 0.039402 0.0005
 0.975621 -0.142778  0.120272 0.0651209 0.0005
 0.974694 -0.147738  0.110657 0.0451294 0.0005
 0.984764 -0.155099 0.0962365 0.0496063 0.0005
 0.971572 -0.149915  0.109359 0.0275204 0.0005
 0.978955 -0.142304  0.132065 -0.0107468 0.0005
 0.980053 -0.143683  0.113973 0.0445489 0.0005
 0.965664 -0.137274  0.115148 -0.0653503 0.0005
 0.982147 -0.138948   0.11842 0.0141526 0.0005
 0.977674 -0.140249  0.119593 0.0611079 0.0005
 0.988384 -0.145615  0.111305 0.0261362 0.0005
 0.971207 -0.144571  0.104584 0.0340736 0.0005
 0.986266 -0.157349 0.0940022 0.0820722 0.0005
  1.00458 -0.141553  0.127432 0.188694 0.0005
 0.974306 -0.141744   0.12461 -0.0764932 0.0005
 0.979221 -0.139244  0.108902 0.00780995 0.0005
0.970293 -0.14212 0.126737 -0.064216 0.0005
 0.977344 -0.142224  0.106309 0.085026 0.0005
 0.973039 -0.142722  0.101511 0.0224711 0.0005
 0.975611 -0.146349  0.104691 0.0630131 0.0005
 0.993592 -0.144876  0.116794 0.100731 0.0005
 0.971342 -0.144231  0.101981 0.0188419 0.0005
0.976483  -0.1389 0.122744 -0.0659307 0.0005
 0.980876 -0.140029   0.11424 0.0599314 0.0005
 0.981072 -0.142818  0.113755 -0.00143093 0.0005
  0.96837 -0.135241  0.112739 -0.0360097 0.0005
 0.977534 -0.148551  0.107035 0.0468349 0.0005
0.977857 -0.14685 0.111441 0.0286821 0.0005
 0.979169 -0.140253  0.126168 0.0364484 0.0005
 0.982682 -0.156094  0.098564 0.0712084 0.0005
0.987004 -0.14491 0.112171 0.0514132 0.0005
 0.978369 -0.146326   0.10409 0.0510796 0.0005
 0.985388 -0.149413  0.112785 -0.0340259 0.0005
 0.970395 -0.147886  0.105144 0.026127 0.0005
 0.968425 -0.136298  0.113962 -0.0927586 0.0005
 0.979642 -0.139863   0.10241 -0.0255654 0.0005
 0.978304 -0.139587  0.119743 -0.0217828 0.0005
0.993106 -0.15253 0.113256 0.0237976 0.0005
 0.970778 -0.147498  0.107844 0.0435646 0.0005
 0.982454 -0.143516   0.11849 -0.0260971 0.0005
 0.972034 -0.142207  0.123504 -0.0648532 0.0005
0.986315 -0.14554 0.126073 0.0133989 0.0005
 0.983904 -0.150435  0.110616 -0.0371345 0.0005
 0.978295 -0.138415  0.121105 0.0206373 0.0005
0.996096 -0.14595 0.117379 0.067252 0.0005
 0.975857 -0.146761  0.111181 -0.00488783 0.0005
 0.975069 -0.143067  0.121892 -0.0180827 0.0005
 0.991139 -0.146231  0.117109 0.0582517 0.0005
 0.976975 -0.139801  0.115636 0.0832737 0.0005
 0.976228 -0.146114 0.0980214 0.00857086 0.0005
 0.981477 -0.138984  0.114066 0.0426809 0.0005
 0.992882 -0.145777  0.115478 0.0798039 0.0005
 0.972257 -0.142834  0.123531 -0.0395855 0.0005
 0.974697 -0.142444  0.122636 -0.0444727 0.0005
 0.973127 -0.146426  0.107033 0.0517775 0.0005
 0.972609 -0.148814  0.103438 0.0741663 0.0005
 0.999784 -0.141246  0.124631 0.182905 0.0005
 0.977833 -0.144551   0.12543 -0.020805 0.0005
  0.98102 -0.142733  0.127588 0.029791 0.0005
 0.971663 -0.142307  0.100948 0.0161654 0.0005
 0.971289 -0.139007  0.123692 -0.0881929 0.0005
 0.973049 -0.144148  0.100728 0.0012963 0.0005
 0.971148 -0.140948  0.122926 0.0227288 0.0005
 0.975417 -0.147983  0.103015 0.0672669 0.0005
 0.975109 -0.143156  0.126211 -0.00221144 0.0005
 0.969089 -0.141368  0.125954 -0.00672877 0.0005
 0.981548 -0.142557   0.11407 -0.000868929 0.0005
 0.970734 -0.136219  0.111791 -0.042737 0.0005
 0.981739 -0.153577 0.0985652 0.0751493 0.0005
 0.979936 -0.141331  0.122188 0.0580984 0.0005
 0.977869 -0.144589   0.10799 0.0346256 0.0005
 0.975214 -0.144302  0.119865 -0.0254181 0.0005
 0.972433 -0.141327  0.124565 -0.0627061 0.0005
 0.983477 -0.142942  0.111561 -0.00709612 0.0005
 0.975959 -0.141951  0.117838 0.0493983 0.0005
 0.976818 -0.145611   0.10286 0.0562999 0.0005
 0.978341 -0.143359  0.115575 0.0146983 0.0005
 0.977463 -0.142578  0.104327 0.0974501 0.0005
 0.974506 -0.143166  0.112646 0.0263547 0.0005
 0.978851 -0.137187  0.101077 -0.0155811 0.0005
 0.975651 -0.147418   0.10676 0.0917251 0.0005
 0.971062 -0.135497  0.110471 -0.0849302 0.0005
 0.970965 -0.142857  0.111072 0.0558382 0.0005
 0.984111 -0.154322  0.100528 0.061486 0.0005
 0.987864 -0.144428   0.11328 0.0311511 0.0005
 0.991946 -0.151346  0.110735 0.0583475 0.0005
  0.97425 -0.145386  0.100859 0.0477504 0.0005
 0.976223 -0.144235  0.123328 0.0112215 0.0005
 0.977384 -0.147315  0.111405 0.0192088 0.0005
 0.975218 -0.139022    0.1241 -0.0467907 0.0005
 0.988787 -0.149701  0.109844 0.0524119 0.0005
 0.975386 -0.145587  0.119899 -0.0752952 0.0005
 0.971593 -0.141322 0.0973891 -0.0651128 0.0005
 0.976119 -0.144168  0.112093 -0.00188869 0.0005
 0.973625 -0.146783  0.106888 0.0506049 0.0005
 0.977535 -0.144003  0.112015 -0.00910735 0.0005
 0.977489 -0.138603  0.121515 0.008924 0.0005
 0.980597 -0.148144  0.115391 0.0326273 0.0005
 0.975424 -0.144401   0.10666 0.0832329 0.0005
 0.972165 -0.141902  0.124938 -0.00451167 0.0005
 0.974247 -0.143131  0.102372 0.0224656 0.0005
 0.991035 -0.154163  0.095654 0.140229 0.0005
 0.991541 -0.142234  0.116435 0.110281 0.0005
 0.987466 -0.153031  0.112309 -0.0316215 0.0005
 0.977072 -0.141164  0.121391 -0.0759205 0.0005
 0.969107 -0.133489  0.110816 -0.105349 0.0005
0.973817 -0.14073 0.124264 -0.0207957 0.0005
  0.96745 -0.140791  0.100047 0.0366678 0.0005
 0.966905 -0.139837  0.116173 -0.029567 0.0005
 0.979717 -0.138744  0.101799 -0.0325214 0.0005
0.985988 -0.14618   0.1252 0.00550216 0.0005
 0.980738 -0.144352  0.117024 0.0468758 0.0005
 0.983451 -0.142245 0.0998087 0.0709677 0.0005
 0.975396 -0.147081  0.105435 0.102971 0.0005
 0.973786 -0.142476  0.120704 0.01197 0.0005
 0.974909 -0.140966 0.0991736 0.0337957 0.0005
 0.976775 -0.142904  0.128796 0.0332763 0.0005
  0.99013 -0.146999  0.113357 0.0437116 0.0005
  0.98154  -0.15362 0.0958322 0.0713209 0.0005
0.975515 -0.14447 0.113966 0.0703345 0.0005
 0.982252 -0.153428 0.0979965 0.0738951 0.0005
 0.977228 -0.140435  0.123309 -0.0385009 0.0005
  0.98832 -0.147436   0.11118 -0.00592396 0.0005
0.973876 -0.14094 0.121757 0.0637536 0.0005
 0.971742 -0.144193   0.11891 -0.111632 0.0005
 0.976903 -0.140466  0.121008 -0.0315967 0.0005
 0.982982   -0.1436 0.0965286 0.0895057 0.0005
 0.979688 -0.141474  0.112451 0.0471767 0.0005
 0.985855 -0.145024  0.122099 0.00257501 0.0005
 0.974448 -0.144502  0.105774 0.0466016 0.0005
 0.994477 -0.148785  0.124224 0.0620156 0.0005
 0.969235 -0.135989  0.112363 -0.00502872 0.0005
 0.978319 -0.144153  0.105592 -0.0149676 0.0005
 0.980604 -0.143928  0.113833 -0.03365 0.0005
 0.984539 -0.155474 0.0992383 0.0397349 0.0005
0.973412 -0.14485 0.101964 -0.0105541 0.0005
 0.972947 -0.136461  0.112665 -0.0150804 0.0005
 0.977756 -0.143253  0.126634 0.0312108 0.0005
 0.973111 -0.142173  0.122896 -0.0493522 0.0005
 0.980829 -0.146968  0.112857 0.0770436 0.0005
0.972611 -0.14784 0.115805 -0.140786 0.0005
  0.97992 -0.141497  0.102576 -0.0205317 0.0005
 0.979326 -0.138257  0.121894 0.0171477 0.0005
 0.977046 -0.140174  0.110308 -0.0288084 0.0005
 0.985357 -0.156738 0.0959346 0.111009 0.0005
0.984633 -0.14936 0.111015 -0.0306735 0.0005
 0.987866 -0.153883 0.0998226 0.0556628 0.0005
 0.974956 -0.140212  0.125964 -0.0530317 0.0005
 0.968798 -0.145385  0.101943 0.0388755 0.0005
 0.980128 -0.142152  0.113597 0.0169149 0.0005
  0.97678 -0.141753   0.12105 -0.0363205 0.0005
 0.970456 -0.135651  0.113482 -0.0151565 0.0005
 0.978739 -0.145482  0.107769 0.0680413 0.0005
 0.974257 -0.140039  0.120809 -0.0811271 0.0005
 0.978398 -0.141077  0.128072 -0.012484 0.0005
 0.979766 -0.141027  0.116881 0.0374745 0.0005
 0.972287 -0.139773  0.125384 -0.00296406 0.0005
 0.976572 -0.142709  0.125562 -0.0321601 0.0005
 0.974646 -0.146587  0.102792 0.0812307 0.0005
 0.989113 -0.145307  0.115547 0.0246848 0.0005
 0.975412 -0.146914  0.102523 0.0772378 0.0005
 0.987764 -0.151597  0.112239 -0.00462132 0.0005
 0.974149 -0.142147  0.102098 0.0340592 0.0005
 0.981281   -0.1573 0.0951928 0.0747334 0.0005
 0.974499 -0.144388  0.125371 0.00237067 0.0005
 0.975275 -0.146099  0.103348 0.103836 0.0005
  0.97598 -0.139386  0.121524 0.0157873 0.0005
 0.991234 -0.146161  0.121194 0.0566822 0.0005
 0.975153 -0.146367   0.10504 0.068884 0.0005
 0.982694 -0.147064  0.114166 0.0131603 0.0005
 0.980507 -0.153642  0.095055 0.0811431 0.0005
 0.975209 -0.146366  0.108485 0.0823284 0.0005
  0.9696 -0.14083 0.123464 -0.0462827 0.0005
  0.98191 -0.141933  0.107791 0.00961547 0.0005
 0.970929 -0.142754  0.121484 -0.0537288 0.0005
 0.973016 -0.142547  0.124346 -0.0549687 0.0005
 0.975257 -0.145376  0.105956 0.0637994 0.0005
  0.97668 -0.144575  0.119367 -0.00428819 0.0005
 0.983006 -0.149051  0.112607 0.0355153 0.0005
 0.974289 -0.147674  0.100061 0.0748107 0.0005
  0.97804 -0.146522  0.108285 0.0413268 0.0005
 0.973656 -0.144574  0.108533 0.000229201 0.0005
 0.977888 -0.139582  0.120405 -0.0458695 0.0005
 0.976319 -0.144005  0.127483 0.0281424 0.0005
 0.97965 -0.14198 0.121168 0.0736109 0.0005
0.970831 -0.14221 0.101088 0.0236257 0.0005
  0.97621 -0.151051  0.114989 0.0219336 0.0005
 0.973199 -0.145945  0.112653 0.0382313 0.0005
 0.970843 -0.141871   0.12116 -0.0724215 0.0005
  0.97155 -0.147295  0.107337 0.0275286 0.0005
 0.976294 -0.145894  0.105127 0.074092 0.0005
  0.97681 -0.141053  0.125656 0.0139022 0.0005
 0.975926 -0.152743  0.111898 -0.00807054 0.0005
 0.976591 -0.142016  0.124413 0.0595474 0.0005
  0.97471 -0.142238  0.120114 -0.0457985 0.0005
 0.975041 -0.147095  0.105888 0.0668681 0.0005
 0.979139 -0.138879  0.124402 -0.0213106 0.0005
0.976958 -0.14203 0.125424 -0.00259614 0.0005
 0.989303 -0.155415 0.0948261 0.0356327 0.0005
 0.977973 -0.147264   0.10807 0.0522501 0.0005
 0.977371 -0.145993  0.108451 0.0176475 0.0005
 0.969304 -0.135469  0.112782 -0.0919687 0.0005
 0.979828 -0.140836  0.100638 0.0814311 0.0005
 0.981304 -0.154996 0.0977352 0.0523444 0.0005
 0.981621 -0.147242  0.115384 0.0405672 0.0005
 0.975642 -0.144608  0.121963 -0.0162993 0.0005
 0.976404 -0.151349  0.111329 0.00990329 0.0005
 0.971319 -0.140965  0.110215 0.0335563 0.0005
 0.982076 -0.139623  0.132293 0.00213941 0.0005
 0.975447 -0.147512  0.102791 0.051605 0.0005
 0.978141 -0.145194  0.123649 -0.0251 0.0005
 0.979794 -0.145446  0.104417 0.106525 0.0005
 0.973256 -0.141885 0.0997586 0.0294526 0.0005
 0.981686 -0.147622  0.111681 0.0288912 0.0005
 0.977558 -0.142083  0.103834 0.106976 0.0005
 0.972638 -0.143229  0.126542 -0.00668602 0.0005
 0.976818 -0.145092  0.121115 -0.0188551 0.0005
 0.974722 -0.148567  0.108747 0.00856075 0.0005
 0.973966 -0.141715   0.12051 -0.0711711 0.0005
 0.978797 -0.142146  0.106204 0.0180279 0.0005
 0.980354 -0.145674  0.122556 0.00682211 0.0005
 0.975482 -0.146346  0.105478 0.0671141 0.0005
 0.969203 -0.144898  0.101112 0.00970886 0.0005
 0.976751 -0.141102  0.108606 0.0386323 0.0005
 0.973868 -0.141102  0.122053 -0.0627962 0.0005
 0.976381 -0.141719  0.134942 0.0277202 0.0005
 0.980834 -0.143518  0.111881 0.0131964 0.0005
0.976644 -0.14066  0.12095 -0.0456652 0.0005
 0.976118 -0.140759  0.108568 -0.0106736 0.0005
 0.974712 -0.143381  0.107365 0.0305758 0.0005
 0.970362 -0.140827  0.104465 0.0242129 0.0005
 0.970748 -0.147778  0.123243 -0.117366 0.0005
 0.971727 -0.140885  0.113697 0.00322607 0.0005
 0.971613 -0.142831  0.102364 0.0396475 0.0005
 0.978999 -0.144514  0.114924 -0.0372125 0.0005
 0.987234 -0.158149 0.0956365 0.0929086 0.0005
 0.980464 -0.140514   0.11422 0.0394325 0.0005
 0.975065 -0.146777  0.111315 0.00497079 0.0005
 0.978939 -0.139803  0.123816 0.0751688 0.0005
 0.992489 -0.151316  0.114242 0.0360465 0.0005
 0.988111 -0.155403 0.0944989 0.0778989 0.0005
  0.97897 -0.146182  0.110599 0.034284 0.0005
 0.987952 -0.145636  0.112451 0.0397299 0.0005
 0.977427 -0.143297  0.123015 -0.00608057 0.0005
 0.991334 -0.144623  0.122776 0.0570034 0.0005
0.977866 -0.14229 0.111796 0.0444541 0.0005
0.978986 -0.14089 0.123657 0.0360232 0.0005
 0.978513 -0.143373  0.109537 -0.0251236 0.0005
 0.977547 -0.143222  0.117283 0.0343388 0.0005
 0.978633 -0.139224   0.10626 0.0744883 0.0005
 0.970992 -0.134979  0.111412 -0.0587835 0.0005
 0.975683 -0.146093  0.119293 -0.0254642 0.0005
0.983752 -0.14126 0.132551 0.0201337 0.0005
  0.97629 -0.141244  0.118236 -0.0128465 0.0005
  0.97475 -0.142124  0.113853 0.0870109 0.0005
 0.977794 -0.140671   0.12053 -0.0639563 0.0005
 0.976483 -0.145472  0.120067 -0.0210839 0.0005
 0.981674 -0.142636  0.100643 0.0409328 0.0005
 0.979421 -0.140337  0.123035 0.0318424 0.0005
 0.971917 -0.141178 0.0996536 0.0275184 0.0005
 0.990286 -0.148989  0.112393 -0.0112876 0.0005
0.974174 -0.14074 0.133928 0.0427583 0.0005
0.977236 -0.14566  0.10869 0.0210329 0.0005
 0.996423 -0.146799  0.117708 0.121327 0.0005
 0.976786 -0.139003  0.108467 0.0332777 0.0005
 0.978414 -0.144842  0.114168 -0.0352597 0.0005
 0.969379 -0.141259  0.101313 0.0212643 0.0005
  0.97963 -0.143069  0.123806 0.0142188 0.0005
0.981513 -0.14804 0.109243 0.0634128 0.0005
 0.984344 -0.145973  0.113852 0.0346586 0.0005
 0.968834 -0.140393  0.109255 -0.066835 0.0005
 0.973763 -0.151282  0.104764 0.0652545 0.0005
 0.986256 -0.150597  0.108561 0.0843271 0.0005
0.978438 -0.13929  0.11972 0.00273441 0.0005
 0.970041 -0.141283  0.104436 -0.00189715 0.0005
 0.981432 -0.148256  0.117021 0.047423 0.0005
 0.973335 -0.145286  0.110039 -0.00369986 0.0005
 0.981815 -0.147612  0.117724 0.0214499 0.0005
 0.991619 -0.152033  0.115721 0.0392697 0.0005
0.975432 -0.14571 0.098421 0.04993 0.0005
 0.972932 -0.146411  0.107262 0.08064 0.0005
 0.971821 -0.148405   0.10346 0.069032 0.0005
  0.97243 -0.139939  0.120928 -0.0968089 0.0005
  0.98465 -0.145643  0.123125 0.0139453 0.0005
 0.974137 -0.148743  0.110078 0.0780409 0.0005
 0.973336 -0.144192  0.106951 0.0261184 0.0005
 0.992071 -0.153592 0.0970592 0.163854 0.0005
 0.976862 -0.142544  0.121706 0.0588202 0.0005
   0.9799 -0.143883  0.122277 0.0781074 0.0005
 0.990827 -0.141322  0.131846 0.0763745 0.0005
0.978196 -0.14357 0.123492 -0.00805243 0.0005
 0.978869 -0.145291  0.126987 0.0253518 0.0005
 0.975823 -0.137916  0.123786 -0.0229728 0.0005
 0.983141 -0.143519  0.110621 0.0549346 0.0005
 0.982553 -0.145739  0.125117 0.00922721 0.0005
 0.976426 -0.140798  0.119213 0.0730729 0.0005
 0.974353 -0.143574  0.118839 0.0479035 0.0005
 0.976066 -0.147371  0.122988 -0.106482 0.0005
 0.975816 -0.139912  0.119061 -0.0701725 0.0005
 0.974011 -0.139638  0.121232 -0.0859523 0.0005
  0.98657 -0.156325 0.0978251 0.0616705 0.0005
  0.97956 -0.144366  0.112606 0.0441268 0.0005
 0.980906 -0.142403  0.102525 0.0824441 0.0005
0.977345 -0.14454 0.118714 -0.0576852 0.0005
 0.975383 -0.146441  0.109285 0.00813697 0.0005
 0.973906 -0.145773  0.109718 0.0510482 0.0005
0.978101 -0.14608 0.113124 0.0759235 0.0005
 0.976355 -0.140956  0.100746 0.0470047 0.0005
 0.972905 -0.147544  0.101193 0.0816447 0.0005
 0.978552 -0.143205  0.105087 0.0276152 0.0005
 0.983136 -0.142693  0.116819 -0.00164667 0.0005
 0.987196 -0.155224  0.100607 0.0670463 0.0005
 0.981411 -0.147585  0.113958 0.0496186 0.0005
 0.98401 -0.15119 0.109119 -0.011706 0.0005
 0.990859 -0.147953  0.114807 -0.00113095 0.0005
 0.975663 -0.139379  0.122112 -0.0662507 0.0005
 0.970929 -0.149587  0.108663 0.0490507 0.0005
 0.989571 -0.154513  0.110783 0.0522266 0.0005
  0.98235 -0.139799  0.115425 -0.00536675 0.0005
 0.990665 -0.149841  0.109883 0.0497783 0.0005
 0.985223 -0.145811  0.111225 0.0213208 0.0005
 0.980164 -0.139503  0.119725 -0.0527551 0.0005
 0.983304 -0.150188  0.114441 0.0565806 0.0005
 0.985496  -0.15629 0.0960297 0.0893392 0.0005
 0.973822 -0.147031  0.103775 0.0403392 0.0005
 0.975348 -0.146238  0.108493 0.0442361 0.0005
 0.978626 -0.139022  0.122428 0.00396263 0.0005
0.972828 -0.14465 0.102555 0.0161841 0.0005
 0.986879 -0.150285   0.11229 -0.0198147 0.0005
 0.974152 -0.143429  0.101705 0.0395382 0.0005
 0.966196 -0.142372  0.101868 0.0503973 0.0005
  0.97855 -0.142055  0.121985 -0.00669757 0.0005
 0.973778 -0.144812  0.101705 0.035051 0.0005
  0.97684 -0.139387   0.12017 -0.0651618 0.0005
  0.99562 -0.143521  0.118183 0.0733283 0.0005
 0.972771 -0.148671  0.104372 0.0588539 0.0005
 0.972435 -0.145254 0.0979339 0.062372 0.0005
 0.972658 -0.141835  0.124593 -0.0281749 0.0005
  1.00416 -0.139285  0.126916 0.180329 0.0005
 0.989908 -0.154623 0.0963863 0.141674 0.0005
 0.978567 -0.149139  0.111906 0.040166 0.0005
0.976158 -0.14354 0.107614 0.0418637 0.0005
 0.977947 -0.148473  0.104628 0.0133239 0.0005
 0.976315 -0.142777  0.117383 0.0291125 0.0005
 0.974228 -0.148065  0.109461 0.0393906 0.0005
 0.975815 -0.151824   0.10498 0.0839845 0.0005
 0.981985 -0.146848  0.113092 0.0140498 0.0005
 0.972102 -0.145935  0.119254 -0.0941013 0.0005
 0.975636 -0.143598 0.0994718 0.0211323 0.0005
0.977216 -0.14199 0.120964 -0.0178309 0.0005
 0.976503 -0.140771  0.122173 0.00129854 0.0005
0.980068  -0.1456 0.106843 0.0300024 0.0005
 0.974673 -0.145146  0.108629 0.0202112 0.0005
  0.97637 -0.139812  0.120804 -0.0835505 0.0005
 0.977921 -0.143948  0.114576 0.0247716 0.0005
 0.976816 -0.142302  0.106965 0.0116895 0.0005
 0.969368 -0.140741  0.114346 -0.0291016 0.0005
 0.972091 -0.140291  0.119407 -0.0602953 0.0005
 0.977572 -0.145803 0.0991619 0.0232478 0.0005
 0.984741 -0.149111  0.126609 0.0116859 0.0005
 0.981735 -0.143033  0.114575 -0.0268073 0.0005
 0.974114 -0.146599  0.109122 0.0711434 0.0005
 0.981278 -0.148842   0.11418 0.0632771 0.0005
 0.991018 -0.148864  0.121741 0.0750278 0.0005
 0.992876 -0.148474  0.125123 0.0807113 0.0005
 0.977659 -0.148756  0.112637 0.044201 0.0005
 0.978031 -0.144597  0.121799 -0.0452388 0.0005
 0.982748 -0.141666 0.0990963 0.0633682 0.0005
0.974132 -0.14666 0.105144 0.0702815 0.0005
   0.9705 -0.140956  0.123601 -0.00340441 0.0005
 0.98163 -0.13655 0.115811 -0.0123946 0.0005
 0.999002 -0.140121  0.124093 0.190473 0.0005
 0.984923 -0.145404  0.125453 0.030666 0.0005
  0.97912  -0.15449 0.0976956 0.0733747 0.0005
  0.97138 -0.138625  0.124783 -0.0441486 0.0005
 0.976074 -0.144213  0.107228 0.0943256 0.0005
 0.981886 -0.152882 0.0970625 0.0654046 0.0005
 0.980874 -0.155691 0.0973004 0.041307 0.0005
 0.969683 -0.145473  0.103549 0.0365925 0.0005
0.983942 -0.14423 0.116791 0.0309287 0.0005
 0.992245 -0.148901  0.118885 0.0473489 0.0005
 0.977113 -0.148803  0.114229 0.0265435 0.0005
 0.984199 -0.151366 0.0968253 0.0755645 0.0005
 0.975197 -0.141145  0.114778 0.0488594 0.0005
 0.976657 -0.142801  0.120199 0.00496115 0.0005
 0.981976 -0.147611  0.110155 0.0329041 0.0005
0.987342 -0.14917 0.121798 0.0382272 0.0005
 0.974386 -0.142616   0.12076 -0.0418276 0.0005
 0.976424 -0.144051  0.110125 0.0580282 0.0005
 0.978951 -0.143789   0.11058 0.028777 0.0005
0.978485 -0.14586 0.125262 0.0415928 0.0005
 0.980921 -0.142774  0.128075 0.0472863 0.0005
 0.976287 -0.141436  0.119572 0.0894255 0.0005
  1.00002 -0.140725  0.126382 0.1945 0.0005
 0.974424 -0.139126  0.120133 -0.0578987 0.0005
 0.977808 -0.149737  0.110287 0.0235425 0.0005
 0.983217 -0.150533  0.111818 -0.0279684 0.0005
 0.982563 -0.142032  0.113633 -0.00960936 0.0005
 0.979886 -0.147679  0.105298 0.0617526 0.0005
0.978539 -0.14792 0.111741 0.0878051 0.0005
 0.972901 -0.145159  0.120474 -0.0842786 0.0005
 0.977948 -0.148423  0.113139 0.0472669 0.0005
 0.975776 -0.146269  0.108347 0.0310054 0.0005
 0.982144 -0.146767  0.115624 0.055351 0.0005
 0.978132 -0.145489  0.124043 -0.026227 0.0005
 0.979712 -0.143087  0.106393 0.0397333 0.0005
 0.97743 -0.14677 0.112225 0.0315464 0.0005
 0.98207 -0.14256 0.112858 0.0135081 0.0005
  0.97762 -0.141762  0.113934 0.0460582 0.0005
 0.973984 -0.140633  0.118692 -0.0454888 0.0005
 0.987801 -0.146628  0.126047 0.0122241 0.0005
 0.977937 -0.144155  0.121978 -0.0491266 0.0005
 0.995526 -0.147872  0.117099 0.0675124 0.0005
 0.980057 -0.149488 0.0994538 0.0425996 0.0005
0.976387 -0.13988 0.120746 -0.0771801 0.0005
 0.973106 -0.140552  0.124322 -0.0442384 0.0005
 0.977332 -0.141978  0.117767 0.0671418 0.0005
0.990474 -0.14584 0.119243 0.042763 0.0005
  0.98071 -0.140511  0.121017 0.0668127 0.0005
 0.976954 -0.139971   0.10178 0.0179273 0.0005
 0.999643 -0.139524   0.12329 0.233038 0.0005
 0.975969 -0.143534  0.109892 0.0970672 0.0005
 0.976966 -0.139389  0.101951 -0.0331171 0.0005
 0.973711 -0.142837  0.100231 0.0166524 0.0005
  1.00397 -0.142042  0.129371 0.18596 0.0005
  0.97957 -0.139946  0.112077 -0.014403 0.0005
  0.97904 -0.143432 0.0964724 0.106358 0.0005
0.981916  -0.1437 0.116117 0.0230594 0.0005
 0.984346 -0.142439  0.111479 0.0158942 0.0005
 0.980952 -0.152595 0.0964746 0.0965105 0.0005
 0.979337 -0.146137  0.116767 0.0117505 0.0005
 0.974964 -0.140237  0.126031 -0.0669946 0.0005
 0.977963 -0.145032  0.121693 -0.026989 0.0005
 0.982505 -0.142406  0.107243 0.00736722 0.0005
  0.96862 -0.134743  0.112566 -0.00778211 0.0005
  0.98528 -0.150332 0.0942808 0.0716661 0.0005
 0.975427 -0.142128  0.101492 -0.0123321 0.0005
 0.987226 -0.144067  0.113519 -0.00611068 0.0005
 0.974543 -0.139623  0.120992 -0.0757417 0.0005
 0.973768 -0.144484  0.106372 0.0243597 0.0005
 0.978139 -0.141745  0.121259 0.00711967 0.0005
 0.967899 -0.136294  0.111561 -0.0204888 0.0005
 0.975849 -0.148024  0.106682 0.0752256 0.0005
0.970677 -0.14366 0.105418 0.0160882 0.0005
 0.990404 -0.145089  0.123329 0.0807603 0.0005
 0.979411 -0.149719  0.117616 0.0381278 0.0005
 0.980335 -0.145681  0.112255 0.0375287 0.0005
 0.978055 -0.138502   0.10146 0.0118944 0.0005
0.979182 -0.14445 0.108019 0.0818676 0.0005
  0.97571 -0.140141   0.12102 -0.0223783 0.0005
 0.983539 -0.146259  0.127652 0.0115746 0.0005
 0.974682 -0.147814 0.0976935 0.0252433 0.0005
0.979168 -0.14592 0.122971 -0.0137491 0.0005
 0.975947 -0.151842   0.10549 0.0778955 0.0005
 0.993497 -0.141357  0.119235 0.0421889 0.0005
 0.982746 -0.143223  0.105757 0.016433 0.0005
  0.97892 -0.143509  0.127534 0.0162271 0.0005
 0.991912 -0.145654  0.120418 0.0972927 0.0005
 0.978385 -0.141111  0.110784 0.027626 0.0005
0.971686 -0.14161 0.123182 -0.0554302 0.0005
 0.972342 -0.145043   0.11938 -0.116782 0.0005
 0.976904 -0.147306  0.103905 0.0935476 0.0005
0.973199 -0.14388 0.120437 -0.0413307 0.0005
 0.974672 -0.140302  0.119704 -0.0218118 0.0005
 0.972648 -0.145167 0.0999056 0.0408215 0.0005
  0.99297 -0.147407  0.115287 0.0723844 0.0005
 0.983415 -0.142258  0.113995 -0.00138753 0.0005
 0.980038 -0.143314  0.115446 -0.0104932 0.0005
  0.99757 -0.139137  0.126152 0.193945 0.0005
 0.975498 -0.139978 0.0971677 -0.00138217 0.0005
 0.978467 -0.140243  0.121841 -0.0373216 0.0005
 0.976438 -0.140919  0.117677 0.102867 0.0005
 0.979538 -0.143366  0.122286 -0.00488727 0.0005
 0.977133 -0.143367  0.120504 -0.0481515 0.0005
 0.977529 -0.146431  0.111252 0.0544303 0.0005
 0.968154 -0.138725  0.122546 -0.0804738 0.0005
 0.974902 -0.145589  0.106893 0.0566036 0.0005
 0.969879 -0.139121  0.109866 -0.0736966 0.0005
 0.968932 -0.141739  0.101324 0.0286584 0.0005
 0.982118 -0.143988  0.115379 0.00118512 0.0005
 0.976577 -0.142766  0.123357 -0.0618218 0.0005
 0.978117 -0.145746  0.124751 -0.000818133 0.0005
  0.97528 -0.143773  0.108187 0.103918 0.0005
 0.976792 -0.139459  0.122119 -0.057031 0.0005
 0.977367 -0.141964  0.132434 0.0288791 0.0005
 0.986912 -0.140312  0.136436 0.0524211 0.0005
 0.981631 -0.146015  0.112307 -0.00124551 0.0005
 0.975507 -0.147638  0.104824 0.049953 0.0005
 0.991912 -0.151547  0.111823 0.0289386 0.0005
  1.00304 -0.140709  0.127195 0.209944 0.0005
0.975253 -0.14072 0.116083 0.0564928 0.0005
   0.9901 -0.144992  0.123152 0.0674196 0.0005
 0.989065 -0.150698  0.113823 0.0484976 0.0005
 0.972029 -0.142607  0.103346 0.0714114 0.0005
 0.994054 -0.139201  0.119872 0.225328 0.0005
 0.976971 -0.146242  0.123418 -0.0833464 0.0005
 0.975423 -0.142031  0.113165 0.0369234 0.0005
 0.983837 -0.142033  0.126976 -0.0156366 0.0005
 0.969175 -0.136679  0.114162 -0.0672267 0.0005
 0.985483 -0.142714  0.137455 0.0402102 0.0005
 0.973885 -0.141678  0.123206 -0.0181403 0.0005
 0.976636 -0.144441  0.102545 0.039519 0.0005
   0.9814 -0.145113  0.115026 0.0569481 0.0005
  1.00431 -0.140963  0.129362 0.196497 0.0005
 0.989538 -0.153417  0.114662 -0.00517534 0.0005
 0.975933 -0.141263  0.125049 -0.0127844 0.0005
 0.973242 -0.148374  0.103056 0.0622735 0.0005
 0.975106 -0.141491  0.115149 0.0226692 0.0005
 0.979329 -0.144185  0.118158 0.081046 0.0005
 0.979753 -0.142247  0.125922 0.00888095 0.0005
0.973549  -0.1482 0.103074 0.0836418 0.0005
 0.989473 -0.148498  0.116074 -0.0087177 0.0005
   0.9881 -0.153084 0.0973536 0.171115 0.0005
0.974975 -0.13807 0.122736 -0.0813507 0.0005
 0.979459 -0.145548  0.110137 0.0235257 0.0005
 0.975472 -0.141388  0.120418 -0.0321455 0.0005
 0.975777 -0.140332  0.119895 -0.0591336 0.0005
 0.982923 -0.154164   0.11097 -0.042254 0.0005
 0.969464 -0.142012  0.102571 0.0372187 0.0005
 0.970361 -0.144855  0.122702 -0.0751314 0.0005
0.994592 -0.14509 0.119196 0.113575 0.0005
  1.00151 -0.138651  0.125035 0.15775 0.0005
 0.989604 -0.147795  0.115425 0.0428857 0.0005
 0.976641 -0.146799  0.108837 0.0742724 0.0005
 0.979924 -0.139223  0.105384 0.0847034 0.0005
 0.988055 -0.139792  0.136394 0.0539235 0.0005
 0.979685 -0.142316  0.130849 0.0462423 0.0005
 0.989007 -0.150315  0.113313 0.0414544 0.0005
 0.979471 -0.141084   0.10775 -0.0337562 0.0005
  0.97554 -0.148038  0.111383 0.0655407 0.0005
 0.973573 -0.138743  0.125469 -0.0538512 0.0005
 0.976447 -0.141178  0.120991 -0.0040921 0.0005
 0.974765 -0.144899   0.10174 0.0365512 0.0005
 0.986241 -0.145342  0.122495 0.0205748 0.0005
 0.978987 -0.150343  0.104265 0.0601044 0.0005
 0.980702 -0.140319  0.125175 -0.0330882 0.0005
 0.989181 -0.147939  0.120897 0.0631282 0.0005
 0.967514 -0.135307  0.114083 -0.0784362 0.0005
 0.981243 -0.142713  0.109906 0.00916866 0.0005
 0.974692 -0.141465   0.12762 -0.0220051 0.0005
 0.974967 -0.144586  0.106947 0.0642124 0.0005
 0.973223 -0.148865  0.103586 0.0767984 0.0005
 0.971564 -0.143255  0.118063 -0.013876 0.0005
 0.973556 -0.145494 0.0998493 0.0327855 0.0005
 0.971152 -0.142815  0.124161 -0.08643 0.0005
 0.982078 -0.148956  0.111408 -0.0626876 0.0005
0.976562 -0.14251 0.134543 0.0359771 0.0005
 0.969307 -0.139285  0.126387 -0.046446 0.0005
 0.979631 -0.137633  0.124818 0.0681517 0.0005
 0.988297 -0.150651  0.110687 -0.0495826 0.0005
 0.986988 -0.145459  0.125245 0.00239445 0.0005
 0.988461 -0.144826  0.111848 0.0106461 0.0005
  0.97687 -0.139799  0.119977 -0.0599442 0.0005
 0.992879 -0.147025  0.116417 0.116912 0.0005
 0.987557 -0.144921  0.127252 -0.0109442 0.0005
 0.976041 -0.146373    0.1045 0.0606675 0.0005
 0.974489 -0.141323  0.120498 -0.0469439 0.0005
 0.992643 -0.153919 0.0978084 0.136464 0.0005
 0.972845 -0.143423  0.119779 -0.0201062 0.0005
 0.982091 -0.144538  0.118193 0.00253483 0.0005
 0.982853 -0.141532  0.113133 0.0255852 0.0005
 0.981704 -0.142341  0.112567 0.0132754 0.0005
 0.984233 -0.144107  0.112343 0.01341 0.0005
 0.981683 -0.141682 0.0928445 0.0745707 0.0005
   0.9805 -0.154976 0.0984058 0.0796473 0.0005
 0.991768 -0.148155  0.115324 0.0501329 0.0005
  0.97718 -0.145798 0.0990984 0.0718245 0.0005
 0.976742 -0.149607  0.102477 0.0686525 0.0005
 0.971842 -0.142225  0.104402 0.0263247 0.0005
 0.988113 -0.153134 0.0982671 0.0961696 0.0005
 0.974642 -0.144218  0.100287 0.00416143 0.0005
 0.975614 -0.138481  0.126962 -0.067868 0.0005
  0.97821 -0.140194  0.121975 0.0245592 0.0005
 0.976391 -0.146996  0.119257 -0.02818 0.0005
 0.974812 -0.144949  0.107634 0.0633708 0.0005
 0.979063 -0.142497  0.121153 0.0833216 0.0005
 0.981345 -0.138663  0.128677 -0.00352237 0.0005
 0.978386 -0.138641  0.123724 -0.0270482 0.0005
 0.973468 -0.143902  0.102322 0.0237409 0.0005
 0.973927 -0.145586  0.107869 0.0212545 0.0005
 0.980155 -0.141855  0.106048 0.0203091 0.0005
 0.975505 -0.145521  0.102085 0.0955332 0.0005
 0.976337 -0.143566  0.103331 0.0497335 0.0005
  0.98331 -0.151576 0.0969387 0.0620248 0.0005
 0.984326 -0.140111  0.109573 -0.0112833 0.0005
 0.977902 -0.145419  0.120412 -0.0302182 0.0005
 0.99097 -0.14633 0.121194 0.0779514 0.0005
 0.982979 -0.148755  0.108909 0.0614497 0.0005
 0.973396 -0.140589  0.124423 -0.024888 0.0005
 0.981136 -0.141369  0.112007 0.0501444 0.0005
 0.978943 -0.141588  0.121347 -0.0312621 0.0005
  0.98029 -0.142557 0.0966455 0.102828 0.0005
  0.97823 -0.141023  0.107624 0.0418166 0.0005
  1.00689 -0.139159  0.126762 0.183071 0.0005
 0.998102 -0.144166   0.11851 0.0567964 0.0005
 0.973823 -0.151418   0.10601 0.0349336 0.0005
  0.97644 -0.146704  0.102289 0.052193 0.0005
0.974982 -0.14198 0.119896 -0.0142192 0.0005
 0.975532 -0.140266 0.0983971 -0.00379547 0.0005
  0.96729 -0.137889  0.126342 -0.0361028 0.0005
 0.986039 -0.150612  0.109725 -0.0464027 0.0005
 0.991461 -0.147435  0.124694 0.0862497 0.0005
 0.993318 -0.147593  0.125764 0.0721283 0.0005
 0.979768 -0.142884  0.118615 0.0739255 0.0005
  0.97449 -0.147907  0.111908 0.0534598 0.0005
 0.988843 -0.154921 0.0946622 0.0479951 0.0005
 0.990436 -0.141966  0.117265 0.107253 0.0005
 0.974234 -0.144813 0.0997783 0.0123069 0.0005
0.975935 -0.14251 0.120351 0.0213106 0.0005
  0.97908 -0.144773  0.104156 0.0832041 0.0005
 0.992098 -0.154327    0.1105 -0.0280931 0.0005
0.979201 -0.14342  0.10822 0.0140796 0.0005
 0.984172 -0.156402 0.0946614 0.0666546 0.0005
 0.976486 -0.140152  0.122123 0.0213185 0.0005
 0.988885 -0.144081  0.121276 -0.000798094 0.0005
 0.973618 -0.144155  0.103642 0.0183537 0.0005
 0.997204 -0.143295  0.122504 0.0230333 0.0005
 0.976058 -0.149777   0.10264 0.0808336 0.0005
 0.994022 -0.147857  0.124295 0.0679389 0.0005
 0.979428 -0.145197  0.109126 0.00998669 0.0005
 0.974738 -0.147545   0.10382 0.0896006 0.0005
  0.97587 -0.144193  0.110455 0.0526886 0.0005
  0.98284 -0.155369 0.0997704 0.0546449 0.0005
 0.974526 -0.145252  0.106728 0.0713053 0.0005
 0.978133 -0.144577  0.112344 0.0371079 0.0005
 0.978614 -0.140095  0.122282 0.0173439 0.0005
 0.982296 -0.146342  0.124945 -0.0159933 0.0005
  0.98454 -0.151713  0.114509 -0.00922043 0.0005
 0.978169 -0.140018  0.125472 -0.022573 0.0005
 0.97581 -0.14325  0.11648 0.0144206 0.0005
 0.974127 -0.139828  0.124011 -0.0391225 0.0005


==> output_ims_2_2_2_2_701/entropy_action_0.txt <==
59.0876
 0.978741 -0.145482  0.111219 0.0513176 0.0005
  0.98325 -0.140054  0.134947 0.0837062 0.0005
 0.961958 -0.163823  0.127339 0.333625 0.0005
 0.974143 -0.164222 0.0977417 -0.0540896 0.0005
   1.0003 -0.126254  0.103351 0.247584 0.0005
  1.00004 -0.130349  0.149265 -0.289815 0.0005
 0.978468 -0.153719  0.123454 0.245258 0.0005
 0.999938 -0.118502 0.0872167 0.0263162 0.0005
 0.980963 -0.161798  0.110852 -0.319514 0.0005
  1.00301 -0.125916  0.126162 0.467048 0.0005
 0.989295 -0.146494  0.112991 0.0483982 0.0005
 0.998419 -0.125523   0.11656 0.00899695 0.0005
 0.962344 -0.171337  0.113437 -0.105209 0.0005
 0.965341 -0.159084  0.124918 0.156661 0.0005
 0.993487 -0.125132  0.128206 0.346509 0.0005
 0.965418 -0.171855  0.134777 -0.0497164 0.0005
 0.981344 -0.155419 0.0976396 0.0798011 0.0005
 0.984626 -0.142556  0.110872 0.387723 0.0005
  1.00152 -0.121715  0.098033 0.17613 0.0005
 0.991176 -0.148727  0.131424 -0.036752 0.0005
 0.99458 -0.15043 0.127296 -0.195123 0.0005
 0.978399 -0.132544   0.11722 0.0125156 0.0005
 0.989829 -0.132782  0.128486 0.337262 0.0005
 0.98577 -0.14349 0.137794 0.286257 0.0005
  0.97052 -0.164505  0.134162 -0.0626671 0.0005
  1.00931 -0.108201  0.112507 0.297323 0.0005
   1.02746 -0.0976834    0.13654 -0.321982 0.0005
  1.00226 -0.141456  0.106845 -0.0487046 0.0005
 0.986323 -0.161836 0.0795661 -0.0913534 0.0005
 0.982057 -0.132795 0.0899996 0.0124916 0.0005
 0.983521 -0.154122  0.133203 0.322832 0.0005
 0.992565 -0.150824  0.126347 -0.195259 0.0005
 0.991231 -0.148864  0.146013 -0.071116 0.0005
 0.963182 -0.162818  0.095208 0.168681 0.0005
 0.976538 -0.162435  0.166894 0.00589922 0.0005
 0.993218 -0.130314 0.0920834 0.0554427 0.0005
 0.990132 -0.139601  0.147816 0.28002 0.0005
 0.987915 -0.143911 0.0901673 -0.170853 0.0005
 0.995719 -0.140713   0.10728 -0.0294741 0.0005
  1.01019  -0.13102 0.0858339 0.17864 0.0005
 0.983117 -0.155013 0.0893621 0.148705 0.0005
 0.991647 -0.152888  0.118335 0.039246 0.0005
0.991148 -0.14941 0.123427 0.0909727 0.0005
 0.964068 -0.166413  0.119744 -0.400274 0.0005
 0.971093 -0.160874  0.132457 -0.155903 0.0005
 0.980076 -0.153078  0.113766 -0.174953 0.0005
 0.985236 -0.154597 0.0971825 -0.145065 0.0005
 0.979018 -0.161837 0.0843621 0.267943 0.0005
 0.977664 -0.146968  0.105986 0.282142 0.0005
 0.980133 -0.151938  0.119658 0.0228845 0.0005
 0.956478 -0.168489 0.0771193 0.067828 0.0005
0.994341 -0.14984 0.114638 -0.222336 0.0005
 0.991687 -0.150599  0.112417 -0.00035657 0.0005
 0.996988 -0.135205  0.111751 -0.000512001 0.0005
 0.990935 -0.145555   0.15673 0.190591 0.0005
  1.00175 -0.137166 0.0974523 -0.163855 0.0005
 0.980803 -0.143442  0.095349 0.074086 0.0005
 0.987539 -0.145115  0.141862 -0.217391 0.0005
 0.998388 -0.141033  0.107237 -0.0154897 0.0005
 0.989736 -0.132624  0.129288 0.317529 0.0005
 0.992142 -0.145377  0.158033 0.194195 0.0005
 0.991685 -0.147197  0.116623 0.0969267 0.0005
 0.993382 -0.133538    0.1469 -0.0920713 0.0005
  0.99479 -0.155541  0.138759 0.0763552 0.0005
  1.01617 -0.107768  0.137825 -0.120054 0.0005
 0.970549  -0.16108 0.0972077 -0.0440447 0.0005
 0.990096 -0.143896  0.125827 -0.00577229 0.0005
  1.00747 -0.109667  0.146344 -0.0707959 0.0005
  0.95607 -0.169651  0.145415 0.517071 0.0005
 0.996233 -0.118528 0.0731589 0.146277 0.0005
 0.992766 -0.152416  0.146605 0.042782 0.0005
 0.981798 -0.143456  0.138694 -0.0024962 0.0005
  1.00224 -0.131737   0.12831 -0.143672 0.0005
 0.987543 -0.165579 0.0790807 -0.0798276 0.0005
  0.96723 -0.165474  0.115564 0.157183 0.0005
 0.986005 -0.142769  0.152207 0.389696 0.0005
  0.98614 -0.143306 0.0830757 -0.051952 0.0005
 0.987785 -0.143236  0.155201 -0.031058 0.0005
  1.00705 -0.127341  0.151029 -0.21575 0.0005
   1.02763 -0.0986267   0.137776 -0.336268 0.0005
 0.985992 -0.171716 0.0766819 0.0441063 0.0005
 0.987963 -0.152441   0.12421 -0.208554 0.0005
 0.969453 -0.169548 0.0982337 -0.0275341 0.0005
 0.992259 -0.122672  0.113811 0.136647 0.0005
 0.999734 -0.121755  0.104793 0.0523078 0.0005
0.984422 -0.15049 0.141649 0.022215 0.0005
 0.982705 -0.149977  0.120457 0.0217955 0.0005
 0.994083 -0.122042  0.113292 0.115333 0.0005
 0.993991 -0.124158  0.108484 0.0343279 0.0005
 0.982668 -0.166397 0.0890336 -0.0435534 0.0005
  1.01278 -0.110391  0.128508 -0.0667484 0.0005
 0.961766 -0.163769  0.125595 -0.142653 0.0005
 0.983203 -0.151911  0.126958 0.0981061 0.0005
 0.999501 -0.119459 0.0728482 0.15945 0.0005
 0.963814 -0.163214  0.129029 0.32943 0.0005
 0.972379 -0.162484 0.0996055 -0.045024 0.0005
 0.988454 -0.140496  0.117614 0.0173884 0.0005
 0.998426 -0.126908  0.090586 -0.0868285 0.0005
 0.983916 -0.144137  0.134588 0.0981856 0.0005
 0.987166 -0.156413 0.0859093 0.156705 0.0005
  1.00087 -0.129183  0.148646 -0.293514 0.0005
 0.98582 -0.15093 0.118419 -0.111827 0.0005
 0.997818  -0.11934 0.0861875 0.0250699 0.0005
 1.00551 -0.12613 0.109485 -0.104923 0.0005
 0.991702 -0.146872  0.158719 0.211417 0.0005
 0.980739 -0.161087  0.127033 0.0597795 0.0005
0.991291 -0.14772 0.120046 0.12021 0.0005
 0.988008 -0.160826  0.113255 -0.060877 0.0005
  0.99216 -0.152749  0.126006 0.0452408 0.0005
 0.985619 -0.155618 0.0760373 -0.215483 0.0005
 0.993762 -0.145511  0.109114 -0.0833825 0.0005
 0.999509 -0.118075 0.0871132 0.0148854 0.0005
 0.969245   -0.1615 0.0959008 -0.238638 0.0005
  0.99816 -0.116932 0.0860554 0.0297919 0.0005
 0.995246 -0.134926 0.0960326 -0.00474494 0.0005
 0.989094 -0.155264 0.0980724 -0.349334 0.0005
   1.0003 -0.128955  0.127436 -0.133742 0.0005
  0.99431 -0.134488 0.0979402 -0.00427932 0.0005
 0.989915 -0.152184  0.124984 0.122905 0.0005
 0.991672 -0.132911  0.117258 -0.134505 0.0005
  0.98597 -0.150949  0.114638 0.0494747 0.0005
  1.00534 -0.122842  0.104886 -0.220597 0.0005
  1.00448 -0.122898  0.105357 -0.211617 0.0005
 0.980378 -0.155018   0.11505 -0.15502 0.0005
 0.978864 -0.147879  0.157851 -0.188448 0.0005
  1.00416 -0.116974 0.0851044 0.241424 0.0005
 0.994728 -0.144646  0.122385 -0.164557 0.0005
 0.985546 -0.147558  0.135023 0.086445 0.0005
  0.98378 -0.140781  0.136385 0.0723188 0.0005
  1.00699 -0.116132 0.0805177 -0.015709 0.0005
 0.99871 -0.14497 0.144612 -0.13965 0.0005
 0.976378 -0.164059  0.118552 -0.386818 0.0005
 0.980876 -0.152483   0.13142 0.0876965 0.0005
 0.991126 -0.123174 0.0875646 0.119028 0.0005
 0.958064 -0.163834  0.107479 -0.0300274 0.0005
 0.960988 -0.170092  0.150313 0.197194 0.0005
 0.966904 -0.164021   0.11356 0.148918 0.0005
 0.974997 -0.159802  0.121244 0.192526 0.0005
   1.0022 -0.119425 0.0854217 0.242556 0.0005
 0.956788  -0.17041 0.0817668 0.399977 0.0005
 0.992329 -0.121784   0.08495 0.0676786 0.0005
 0.985776 -0.147278  0.111934 -0.0534905 0.0005
 0.996847 -0.134049  0.121021 0.0696775 0.0005
0.995014 -0.14903 0.104121 -0.0027694 0.0005
 0.984032 -0.146791  0.136154 0.113756 0.0005
  0.99254 -0.147377  0.121456 0.0671447 0.0005
 0.992663 -0.150992  0.127342 -0.232777 0.0005
 0.974055 -0.158682  0.104334 0.135833 0.0005
  0.98847 -0.139086   0.14055 0.154293 0.0005
 0.992387 -0.149651  0.120683 0.0747396 0.0005
 0.988042 -0.142349  0.118937 -0.080843 0.0005
  0.98881 -0.146444  0.103784 0.26329 0.0005
 0.989165 -0.154436  0.158946 0.242823 0.0005
 0.986065 -0.152778  0.116373 0.161434 0.0005
  1.00195 -0.136503 0.0987674 -0.171122 0.0005
 0.995186 -0.150069  0.104532 -0.00848098 0.0005
 0.989702 -0.130776  0.119882 -0.103445 0.0005
 0.998273 -0.129445  0.102902 0.258746 0.0005
 0.998006 -0.121341  0.102858 0.442577 0.0005
 0.984135 -0.154938 0.0877875 0.155493 0.0005
 0.987447 -0.142997 0.0883978 0.0117159 0.0005
 0.989144 -0.144287  0.091097 -0.200453 0.0005
 0.984929 -0.133506  0.110279 0.0957935 0.0005
 0.963829 -0.165619  0.101726 0.00695571 0.0005
 0.993819 -0.122514  0.114275 0.123838 0.0005
  0.98685 -0.146112  0.170324 0.077539 0.0005
 0.953612 -0.168917  0.144918 0.532098 0.0005
 0.980293 -0.159014   0.13664 0.514053 0.0005
 0.984954 -0.142608  0.103594 -0.170622 0.0005
0.997916 -0.11819 0.150036 0.082836 0.0005
 0.990016 -0.148266  0.115013 -0.0215716 0.0005
 0.980782 -0.156339  0.123605 -0.172039 0.0005
  1.01289 -0.112603  0.123778 0.060783 0.0005
 0.980021 -0.143891  0.110006 0.284622 0.0005
 0.994585 -0.147566  0.108187 -0.0862695 0.0005
 0.998981 -0.121541  0.104438 0.0410872 0.0005
 0.971184 -0.157266  0.106908 0.133311 0.0005
 0.990768 -0.143617  0.110731 -0.00709983 0.0005
 0.980302 -0.170522 0.0787174 -0.0214338 0.0005
  1.00021 -0.137563  0.127855 -0.0567171 0.0005
 0.995909 -0.131102 0.0924794 -0.0649138 0.0005
 0.992103 -0.140583 0.0846378 -0.111518 0.0005
 0.974881 -0.163682 0.0970829 -0.0644201 0.0005
 0.951169 -0.169709 0.0853149 -0.0277222 0.0005
 0.981768 -0.145172 0.0895562 0.247019 0.0005
 0.995798 -0.147347  0.108797 -0.0834022 0.0005
 0.98591 -0.15117 0.127791 -0.0474752 0.0005
 0.990962 -0.137997 0.0883773 -0.0793038 0.0005
 0.978777 -0.157436 0.0909953 0.141187 0.0005
 0.980762  -0.16314 0.0983426 -0.133639 0.0005
 0.991572 -0.152074  0.161296 0.228505 0.0005
 0.983713 -0.150275  0.118255 0.29329 0.0005
 0.956043 -0.173166   0.10957 -0.142143 0.0005
 0.989192 -0.141464  0.117447 0.033465 0.0005
 0.97916 -0.15269 0.121729 -0.0291746 0.0005
  1.00413 -0.115818  0.116528 0.317234 0.0005
 0.992496 -0.140009 0.0878328 -0.0953356 0.0005
 0.970754 -0.158555 0.0975833 -0.310378 0.0005
 0.973415 -0.160187  0.143879 0.185176 0.0005
 0.987802 -0.141933 0.0958399 0.332286 0.0005
 0.994148 -0.155147  0.138623 0.00690874 0.0005
0.989033 -0.13544 0.108229 0.148203 0.0005
 0.999543 -0.130626   0.11384 -0.142994 0.0005
 0.978185 -0.159304  0.136989 0.548714 0.0005
 0.999653 -0.130449  0.127152 -0.0720621 0.0005
 0.993417 -0.148602 0.0886865 0.262367 0.0005
  0.98829 -0.150239  0.142941 -0.00214875 0.0005
 0.998613 -0.144553  0.141417 -0.463865 0.0005
 0.985316 -0.156101  0.111941 -0.145574 0.0005
 0.998519 -0.119003 0.0929179 -0.139484 0.0005
 0.999825 -0.125924 0.0901947 -0.0848931 0.0005
 0.992658 -0.123774  0.125888 -0.143547 0.0005
 0.987681 -0.150738  0.124269 0.106484 0.0005
 0.998462 -0.121622 0.0621389 0.268608 0.0005
 0.989008 -0.128425 0.0865337 0.23607 0.0005
 0.986224 -0.137539  0.114009 0.313945 0.0005
 0.996883 -0.132494  0.093576 -0.0460391 0.0005
 0.977101 -0.161254 0.0976857 -0.133098 0.0005
 0.991471 -0.161329 0.0935736 0.290501 0.0005
 0.967649 -0.164013  0.113571 0.164751 0.0005
 0.991047 -0.135831  0.115509 -0.1028 0.0005
  0.98871 -0.146976  0.104465 0.269673 0.0005
 0.998994 -0.134295  0.120293 0.0650965 0.0005
 0.978667 -0.148071  0.122625 0.242067 0.0005
 0.994683 -0.147169  0.117694 -0.170566 0.0005
 0.999908 -0.136088  0.142496 0.377462 0.0005
0.997014 -0.13551 0.105166 -0.00140525 0.0005
 0.990073 -0.144736  0.112018 0.0363664 0.0005
 0.993605 -0.130574 0.0904653 0.0533684 0.0005
0.996827 -0.15017 0.141873 -0.197297 0.0005
 0.951101 -0.170589  0.149481 -0.143047 0.0005
  0.99985 -0.128949  0.126593 -0.071452 0.0005
  1.00659 -0.118849  0.121977 0.0236943 0.0005
  1.02751 -0.099116  0.137042 -0.363041 0.0005
 0.981746 -0.155763 0.0974179 0.0672121 0.0005
 0.997259 -0.124523  0.127531 0.337391 0.0005
 0.950552  -0.17029 0.0857572 -0.0321301 0.0005
 0.990393 -0.155001  0.105941 -0.14405 0.0005
0.994926 -0.14805 0.109024 -0.0935681 0.0005
 0.994223 -0.136316  0.102392 -0.232871 0.0005
 0.991553 -0.157063  0.104424 -0.0515963 0.0005
 0.984583 -0.151325  0.128635 0.0991509 0.0005
 0.988378 -0.150512  0.115009 0.0541987 0.0005
 0.978481 -0.160676  0.134267 0.526352 0.0005
 0.992176 -0.121699  0.118598 -0.0902261 0.0005
 0.981914 -0.143612 0.0888456 0.252588 0.0005
 0.991878 -0.122007  0.086288 0.00448923 0.0005
 0.980905 -0.144081  0.088593 0.26449 0.0005
 0.990361 -0.145626  0.126397 -0.0311226 0.0005
 0.993786 -0.148278  0.116762 0.101533 0.0005
 0.982141 -0.147865 0.0823502 0.292125 0.0005
 0.991755 -0.142039  0.153561 0.100765 0.0005
 0.970763 -0.160095  0.128348 0.0114327 0.0005
   1.02924 -0.0977776   0.138423 -0.340173 0.0005
  1.00122 -0.116692 0.0845135 0.243654 0.0005
 0.957901 -0.169984 0.0812497 0.407474 0.0005
 0.974531 -0.159697  0.117334 -0.169803 0.0005
   1.02764 -0.0993734   0.136479 -0.327223 0.0005
 0.958973 -0.171264 0.0908774 -0.197319 0.0005
 0.962264 -0.165658  0.129272 0.349519 0.0005
   1.0065 -0.128749  0.144763 -0.203382 0.0005
 0.963827 -0.170266  0.114012 -0.120101 0.0005
 0.989972 -0.154614 0.0979296 -0.340349 0.0005
 0.985639 -0.152369  0.111775 0.0426111 0.0005
  0.99576 -0.120534 0.0738416 0.141731 0.0005
  1.00689 -0.124238  0.149765 -0.214016 0.0005
 0.989899 -0.147055   0.13185 0.0700757 0.0005
 0.997325 -0.126898  0.118377 0.0105543 0.0005
 0.986484 -0.156763  0.111933 -0.159847 0.0005
   1.02902 -0.0980116   0.138351 -0.33221 0.0005
 0.988288 -0.136134   0.10774 0.160802 0.0005
 0.989972 -0.144855  0.132494 -0.0988808 0.0005
 0.957733 -0.172245 0.0917859 -0.190308 0.0005
  1.01367 -0.111718  0.130583 -0.0559202 0.0005
   0.9853 -0.155579  0.130085 -0.187759 0.0005
 0.977824 -0.158366  0.138682 0.147282 0.0005
 0.979315 -0.159493  0.112366 -0.317836 0.0005
  0.99114 -0.129243 0.0920446 0.0549492 0.0005
  1.00074 -0.129873  0.129052 -0.159101 0.0005
    1.005 -0.120514 0.0892726 0.123527 0.0005
 0.958498 -0.164225  0.105707 -0.0354915 0.0005
  0.97532 -0.160539  0.122137 0.182127 0.0005
 0.966405 -0.162043   0.11163 0.104115 0.0005
 0.993401 -0.156628  0.135411 -0.0429227 0.0005
 0.987913 -0.129874  0.129512 0.18189 0.0005
 0.995429 -0.133303 0.0968373 -0.0170425 0.0005
 0.983222 -0.142126  0.115621 0.270833 0.0005
 0.969626 -0.163026  0.109696 0.0991461 0.0005
     0.99 -0.134143  0.137076 0.142268 0.0005
0.963213 -0.16817 0.100436 -0.00406478 0.0005
 0.990592 -0.133141  0.116122 -0.134915 0.0005
 0.986239 -0.151586 0.0979004 -0.0149138 0.0005
 0.998037 -0.126938 0.0995194 -0.0297108 0.0005
 0.952153 -0.169011 0.0850933 -0.0412353 0.0005
  1.00107 -0.129394  0.145242 0.103319 0.0005
 0.993302 -0.131204  0.093802 0.0596674 0.0005
 0.983753 -0.143165   0.11849 0.448247 0.0005
  0.98811 -0.128802  0.100856 -0.417391 0.0005
 0.978576 -0.164704 0.0848449 0.273191 0.0005
 0.992862 -0.148739  0.127136 -0.210497 0.0005
 0.998572 -0.150937 0.0940577 0.0201095 0.0005
 0.981817 -0.144896  0.129127 0.152488 0.0005
  0.99131 -0.135396  0.115763 0.00679123 0.0005
 0.997448 -0.140293  0.106335 -0.0206639 0.0005
0.977857 -0.14662 0.108605 0.05447 0.0005
  0.98788 -0.152404  0.143606 -0.00404288 0.0005
 0.959128 -0.171586 0.0930997 -0.21585 0.0005
 0.991549 -0.136128  0.127301 -0.0177015 0.0005
 0.974478 -0.160065  0.118124 -0.1826 0.0005
0.995045 -0.13124 0.119233 -0.301868 0.0005
 0.992292 -0.138806  0.105714 -0.0669493 0.0005
 0.959251 -0.166578  0.139286 -0.0845964 0.0005
 0.973559 -0.159346 0.0893955 0.162279 0.0005
 0.988859 -0.138452  0.105195 0.0840983 0.0005
 0.979485 -0.158453  0.126982 0.0607032 0.0005
 0.977705 -0.158375  0.119784 -0.305481 0.0005
  1.00398 -0.127924  0.108296 -0.0987951 0.0005
0.990346 -0.13854 0.112251 -0.155654 0.0005
 0.982889 -0.157961 0.0993479 0.0538202 0.0005
 0.993404 -0.127512  0.136426 0.331198 0.0005
 0.974792 -0.162692   0.14269 0.312613 0.0005
 0.986446 -0.160502 0.0815378 -0.0929369 0.0005
  0.97248 -0.163175  0.140718 0.316661 0.0005
  1.00154 -0.128746  0.146175 0.0997136 0.0005
 0.993501 -0.147613  0.145773 -0.0698328 0.0005
0.987085 -0.14269  0.11876 -0.089368 0.0005
  1.01395 -0.114324  0.116697 -0.107066 0.0005
  1.00072 -0.122351 0.0945523 0.1904 0.0005
   1.0004 -0.122206 0.0973404 0.180119 0.0005
 0.976705 -0.162019 0.0970209 -0.134486 0.0005
  1.00004 -0.149179  0.133879 0.0183069 0.0005
 0.993356 -0.155979 0.0939732 0.140988 0.0005
 0.996042 -0.142855  0.118535 -0.199391 0.0005
 0.988415 -0.137108  0.111917 -0.103958 0.0005
 0.989194 -0.132216  0.135016 0.147005 0.0005
 0.957804 -0.170663 0.0814491 0.416262 0.0005
 0.979574 -0.144156 0.0988366 -0.144187 0.0005
 0.989472 -0.151362  0.145149 -0.0194357 0.0005
   1.0033 -0.118682  0.125111 -0.00850163 0.0005
  1.01037 -0.112046  0.125447 0.0602188 0.0005
  0.98602 -0.155941  0.112078 -0.157292 0.0005
  1.01338 -0.114134  0.125561 0.0498895 0.0005
  1.00231 -0.133962  0.113459 -0.140415 0.0005
  1.00418 -0.155506 0.0977941 0.163243 0.0005
 0.987789 -0.139619  0.113171 -0.14461 0.0005
 0.989046 -0.138746  0.140902 0.126548 0.0005
 0.997161 -0.122065  0.109382 -0.0869809 0.0005
  0.97517 -0.154733  0.132581 0.0445118 0.0005
0.989759 -0.12785 0.112225 0.166994 0.0005
  0.99455 -0.149841  0.107355 0.00215944 0.0005
 0.999668 -0.132639  0.160114 -0.230817 0.0005
  0.99082 -0.134398  0.132547 -0.0162928 0.0005
  0.98352 -0.141032  0.118424 0.447315 0.0005
 0.987348 -0.155057  0.113458 0.0502088 0.0005
  0.96275 -0.161901  0.092721 -0.133868 0.0005
 0.997983 -0.141805  0.119058 0.0559836 0.0005
 0.983848 -0.140405  0.153264 0.385051 0.0005
 0.971459 -0.163163  0.137643 0.127732 0.0005
 0.988605 -0.151083  0.113623 -0.0468262 0.0005
 0.995285 -0.139876  0.123475 -0.0381067 0.0005
 0.989664 -0.155507    0.0999 -0.348699 0.0005
 0.989439 -0.134744  0.127628 0.315536 0.0005
 0.999571 -0.130127  0.149326 -0.294427 0.0005
 0.997998 -0.136378  0.103085 0.00350794 0.0005
  1.00012 -0.108939 0.0978901 0.0819838 0.0005
 0.961832 -0.160918 0.0969273 0.150017 0.0005
 0.995335 -0.132661  0.099001 -0.00936995 0.0005
 0.993506 -0.152403  0.147249 0.0458651 0.0005
0.984454 -0.14576 0.134359 0.0786045 0.0005
 0.989908 -0.138258  0.112763 -0.320213 0.0005
 0.997117 -0.139617  0.108661 -0.0438532 0.0005
 0.992339 -0.148691  0.145087 -0.0804719 0.0005
  1.00634 -0.115626  0.117448 0.302882 0.0005
  0.97764 -0.157365  0.092157 -0.110419 0.0005
 0.990403 -0.127884 0.0898298 0.251548 0.0005
 0.994168 -0.148867  0.106088 -0.0141864 0.0005
 0.961965 -0.172185   0.15027 0.241246 0.0005
  1.00068 -0.135526  0.112889 -0.143565 0.0005
  0.98316 -0.144852  0.133418 -0.0912411 0.0005
 0.999576 -0.125197  0.115715 0.0114843 0.0005
 0.998215 -0.129127  0.112625 -0.157381 0.0005
 0.969614 -0.158161  0.117031 0.143936 0.0005
 0.965952 -0.162418   0.12684 -0.0248308 0.0005
 0.992801 -0.157534 0.0972899 0.131494 0.0005
    1.008 -0.114298 0.0788818 -0.0397582 0.0005
 0.970173 -0.163533  0.136166 -0.0834599 0.0005
  1.00334 -0.116841 0.0850894 0.253948 0.0005
 0.983279 -0.157242  0.114094 -0.211933 0.0005
 0.975145 -0.161899  0.153806 -0.0746847 0.0005
  1.00554  -0.12059 0.0891187 0.13233 0.0005
 0.963091 -0.159687  0.104455 -0.0266074 0.0005
  1.01249 -0.114918 0.0722904 0.0509444 0.0005
 0.991102 -0.142074  0.155412 0.118186 0.0005
0.988713 -0.14677 0.113792 -0.00842065 0.0005
  0.99502 -0.143476 0.0791943 0.101592 0.0005
 0.988645 -0.138761  0.131694 -0.236187 0.0005
 0.979301 -0.155516  0.122033 -0.0182585 0.0005
 0.981431 -0.143371  0.118461 0.44692 0.0005
 0.955387 -0.169094  0.144452 0.528097 0.0005
 0.986641 -0.152113  0.111421 0.0444189 0.0005
 0.993277 -0.150416  0.126038 -0.188855 0.0005
 0.982424 -0.147976   0.13496 0.108807 0.0005
 0.988726 -0.149253  0.103005 0.267708 0.0005
 0.975748 -0.157015  0.103608 -0.120828 0.0005
 0.990938 -0.140356  0.155859 0.101092 0.0005
 0.996212 -0.130789  0.121028 -0.314244 0.0005
 0.989477 -0.158967 0.0879884 -0.253837 0.0005
  0.97548 -0.144686  0.100595 0.176568 0.0005
 0.982922 -0.150794  0.120415 0.0410056 0.0005
  0.99308 -0.155011  0.101275 0.0129775 0.0005
 0.988118 -0.141799  0.124752 -0.407323 0.0005
 0.990806 -0.145979  0.156413 0.202605 0.0005
 0.982071 -0.156638  0.126636 -0.164411 0.0005
 0.992094 -0.157052  0.100275 0.00227941 0.0005
 0.996564 -0.129635  0.103088 -0.16205 0.0005
0.990801 -0.14836 0.144234 -0.0863338 0.0005
  1.01117 -0.110656  0.113281 0.139351 0.0005
 0.989159 -0.126848  0.126431 -0.106036 0.0005
 0.982701 -0.133017 0.0894825 0.0098465 0.0005
 0.991482 -0.152247  0.105243 0.175475 0.0005
 0.992662 -0.151747  0.140174 0.146036 0.0005
 0.991957 -0.147782  0.130551 -0.048641 0.0005
 0.997683 -0.150333  0.105862 0.190914 0.0005
0.981545 -0.15643 0.125004 -0.17354 0.0005
 0.973018 -0.158972  0.143651 0.200802 0.0005
 0.960429 -0.162013 0.0885274 0.299051 0.0005
 0.989068 -0.140855  0.117561 0.0219467 0.0005
 1.00651 -0.12817 0.120878 -0.144012 0.0005
  0.99699 -0.131393   0.10106 -0.155798 0.0005
  1.00377 -0.115978  0.116127 0.299385 0.0005
 0.984462 -0.132363  0.090332 0.0106272 0.0005
 0.992847 -0.153218  0.138963 0.121684 0.0005
 0.969229 -0.162988  0.138189 0.141095 0.0005
 0.994762 -0.136974   0.14913 0.123575 0.0005
  1.00497 -0.121016 0.0903233 0.137096 0.0005
  1.01531 -0.108523  0.139453 -0.146362 0.0005
 0.993999 -0.148323  0.113546 -0.221008 0.0005
  1.00669 -0.127588  0.150317 -0.206453 0.0005
 0.952139 -0.169419  0.118295 -0.0294617 0.0005
 0.993305 -0.137283  0.116467 0.00133354 0.0005
  0.96878 -0.164336   0.11163 0.0977553 0.0005
  1.01599 -0.115255  0.131117 0.13387 0.0005
 0.993643 -0.129734  0.137292 0.317269 0.0005
  0.98963 -0.154932  0.105422 -0.053785 0.0005
 0.986208 -0.151211  0.126519 -0.0505268 0.0005
 0.994795 -0.136339 0.0992211 -0.0263364 0.0005
 0.998401 -0.124699  0.129687 0.332357 0.0005
 0.990879 -0.149303  0.131384 -0.0436073 0.0005
 0.989042 -0.150563  0.106457 0.181784 0.0005
  0.97816 -0.163205 0.0855034 0.27325 0.0005
0.992136 -0.13537  0.10168 -0.231661 0.0005
 0.973359 -0.162242  0.140484 0.0127099 0.0005
 0.992652 -0.133341  0.148031 -0.079326 0.0005
 0.994662 -0.130188  0.118637 -0.310354 0.0005
 0.986521 -0.137597 0.0880614 -0.406207 0.0005
 0.974585 -0.160808   0.14483 0.177915 0.0005
 0.969442 -0.156189  0.117661 -0.188626 0.0005
  1.00239 -0.117216  0.124258 0.176743 0.0005
 0.995608 -0.143754  0.123891 -0.153437 0.0005
 0.995634 -0.125725  0.105648 0.29559 0.0005
 0.988723 -0.160897 0.0890138 -0.25746 0.0005
 0.968019 -0.160677  0.125883 0.157022 0.0005
  0.98635 -0.156631  0.113565 -0.147198 0.0005
 0.997937 -0.135059  0.132512 -0.154357 0.0005
  1.00112 -0.121416  0.124057 -0.0189729 0.0005
 0.996144 -0.139614  0.108557 -0.0226642 0.0005
   0.9829 -0.154613 0.0977172 0.0580215 0.0005
 0.975803 -0.153068   0.12399 0.346838 0.0005
 0.981251 -0.153729  0.123336 0.12349 0.0005
 0.979411 -0.162826 0.0979646 -0.125237 0.0005
 0.968546 -0.161698 0.0981021 -0.0429895 0.0005
 0.994098 -0.128455 0.0969801 0.0479604 0.0005
 0.988982 -0.151447  0.142308 -0.02273 0.0005
 0.962953 -0.165407  0.102491 0.00979445 0.0005
0.986832 -0.15095 0.114755 -0.0137601 0.0005
 0.984559 -0.153644  0.133995 0.351183 0.0005
   1.0054 -0.116681  0.118585 0.295801 0.0005
 0.991085  -0.15949 0.0933193 0.27165 0.0005
 0.964183 -0.161232   0.10796 0.0285354 0.0005
  0.99917 -0.140397  0.123485 -0.294197 0.0005
 0.968143 -0.162046 0.0954547 -0.249597 0.0005
 0.987257 -0.164689 0.0779332 -0.0655234 0.0005
 0.962579 -0.164532  0.130175 0.104602 0.0005
  1.00045 -0.119764  0.123822 -0.0149522 0.0005
 0.975776 -0.157091  0.101966 -0.116506 0.0005
  1.00021 -0.129601  0.128862 -0.0771927 0.0005
 0.987584 -0.152472  0.105921 -0.0159827 0.0005
 0.978597 -0.157039  0.120382 -0.115406 0.0005
 0.978793 -0.150492   0.11037 0.10742 0.0005
  0.98135 -0.153895   0.12273 0.115139 0.0005
 0.956922 -0.175146 0.0653186 -0.156461 0.0005
 0.99111  -0.1486 0.146676 -0.0922327 0.0005
  1.00613  -0.12276 0.0894841 0.127267 0.0005
 0.973106 -0.159281  0.118172 -0.148875 0.0005
0.980224 -0.16409 0.124796 -0.129685 0.0005
 0.972778 -0.162698 0.0989442 -0.0456631 0.0005
0.997341 -0.13505 0.121282 0.0899721 0.0005
 0.990422 -0.159728 0.0885756 -0.253851 0.0005
 0.974456 -0.155319   0.12252 -0.0415116 0.0005
 0.989235 -0.142467  0.186511 0.219659 0.0005
 0.987914 -0.140161 0.0930732 0.361706 0.0005
 0.983993 -0.146776  0.137058 0.106556 0.0005
 0.991446 -0.150004  0.125623 -0.275753 0.0005
 0.989713 -0.154006  0.159714 0.232865 0.0005
 0.998286  -0.11822 0.0867345 0.0278788 0.0005
 0.988645 -0.159015   0.11343 -0.0375059 0.0005
 0.983036 -0.157093 0.0986362 -0.114846 0.0005
 0.967166 -0.157127  0.117999 -0.187506 0.0005
 0.990667 -0.133862  0.116039 -0.137831 0.0005
 0.995594 -0.131514 0.0919507 -0.0854585 0.0005
  0.99429 -0.152161  0.128147 -0.205061 0.0005
 0.995583 -0.136048  0.104325 -0.0101757 0.0005
 0.984622 -0.139266  0.156397 0.381729 0.0005
 0.995158 -0.153387  0.132338 0.0928 0.0005
 0.991443 -0.144445   0.11025 0.00397048 0.0005
 0.981423 -0.154554 0.0934481 -0.239842 0.0005
 0.996282 -0.150878  0.108095 0.173825 0.0005
0.990112 -0.14669 0.114498 -0.00627834 0.0005
 0.995274 -0.140924  0.108574 -0.00983636 0.0005
 0.974047 -0.162482  0.142405 0.186807 0.0005
0.974706  -0.1616 0.135507 0.32262 0.0005
 0.992276 -0.146674  0.107842 -0.0905011 0.0005
  0.99454 -0.156269  0.095471 0.143542 0.0005
 0.982217 -0.154327   0.13321 0.331365 0.0005
 0.965585 -0.167804  0.120737 -0.374303 0.0005
  0.99509 -0.134399     0.123 0.0483102 0.0005
 0.991244 -0.152408  0.126168 0.0496553 0.0005
 0.993484 -0.154238  0.140724 0.124312 0.0005
 0.973711 -0.154946  0.104272 0.312203 0.0005
 0.999641 -0.127571  0.117127 -0.0116418 0.0005
 0.985236 -0.141224  0.153734 0.375277 0.0005
  1.01629 -0.125395  0.158464 -0.32435 0.0005
 0.985107 -0.135446  0.117002 -0.108959 0.0005
0.990757 -0.14229 0.158835 0.208874 0.0005
 0.992841 -0.153836  0.128141 0.0221069 0.0005
0.996263 -0.14332 0.149009 0.0684351 0.0005
 0.983587  -0.15253 0.0989523 -0.00391692 0.0005
 0.999242 -0.129298  0.126601 -0.0614375 0.0005
 0.970845 -0.160227 0.0987986 -0.0506561 0.0005
 0.989315 -0.126666  0.112647 0.144448 0.0005
 0.977422 -0.143343  0.141471 0.284693 0.0005
 0.993471 -0.158092  0.135353 -0.0404497 0.0005
 0.975156 -0.164681 0.0964965 -0.0515482 0.0005
 0.989315 -0.143915  0.132784 0.0818339 0.0005
 0.990015 -0.148183  0.103549 0.278517 0.0005
  0.95679 -0.176817 0.0651851 -0.154366 0.0005
 0.969063 -0.162094  0.182489 -0.0106667 0.0005
 0.982616 -0.148334  0.131304 0.135662 0.0005
 0.977302 -0.163339 0.0864848 0.253285 0.0005
 0.990952 -0.150291  0.106327 0.185841 0.0005
 0.981208 -0.154908  0.123992 -0.0166321 0.0005
  1.00037 -0.118497 0.0861389 0.00704161 0.0005
 0.982053 -0.153079  0.131053 0.331321 0.0005
  1.00618 -0.123075 0.0970545 0.215733 0.0005
 1.00338 -0.12027 0.105366 -0.0835077 0.0005
 0.964911 -0.162729  0.106333 0.0264045 0.0005
 0.979165 -0.145767  0.149491 -0.207876 0.0005
 0.990417 -0.160799 0.0927712 0.286174 0.0005
 0.967459 -0.160837  0.125042 -0.0262226 0.0005
 0.973727 -0.154181  0.122284 -0.040272 0.0005
  0.98002 -0.156048   0.12299 -0.01808 0.0005
 0.992603 -0.138098  0.114841 0.00553018 0.0005
  1.00059 -0.128925  0.115929 -0.143422 0.0005
 0.991997 -0.146059  0.157638 0.195657 0.0005
0.997064 -0.12478 0.106241 0.287071 0.0005
 0.983403 -0.162413  0.140393 -0.119629 0.0005
 0.961212  -0.16322 0.0871073 0.308294 0.0005
   0.9976 -0.150686  0.142078 -0.22171 0.0005
 0.980309 -0.160152  0.112134 -0.297892 0.0005
 0.951953 -0.172118  0.118623 -0.0550583 0.0005
  1.0017 -0.12254 0.103186 0.0364628 0.0005
 0.991104 -0.153103  0.127095 0.0580627 0.0005
 0.985361 -0.155126 0.0982454 -0.00935732 0.0005
 0.997439 -0.122574 0.0944658 0.0471345 0.0005
 0.998469 -0.135399  0.112089 -0.00374408 0.0005
  1.00914 -0.116947 0.0938635 0.0899031 0.0005
 0.947894 -0.170568   0.14081 0.104162 0.0005
 0.990968 -0.136116  0.128664 -0.0323522 0.0005
0.991533 -0.13718 0.102936 -0.260605 0.0005
 0.987521 -0.158776  0.163332 -0.0337162 0.0005
  1.00323 -0.117737  0.122127 0.154774 0.0005
 0.985931 -0.158563 0.0806967 -0.0766251 0.0005
  1.00306 -0.117102 0.0852949 0.260076 0.0005
 0.991257 -0.126841  0.087388 0.226858 0.0005
 0.984839 -0.154672 0.0981574 -0.0182795 0.0005
   0.9842 -0.144485  0.111113 0.390762 0.0005
  1.00476 -0.126051  0.109937 -0.0972291 0.0005
 0.985611 -0.157238  0.161627 -0.0643035 0.0005
 0.993143 -0.152334  0.126983 -0.190061 0.0005
 0.966088 -0.166181  0.117529 -0.41192 0.0005
  1.01118 -0.113552  0.126101 0.0600369 0.0005
 0.988892 -0.145796  0.140344 0.170733 0.0005
0.987893 -0.13823 0.116158 -0.173576 0.0005
   1.0298 -0.098177  0.137288 -0.354132 0.0005
 0.997705 -0.136843  0.113607 -0.0122342 0.0005
 0.986239 -0.147554   0.13021 0.176623 0.0005
 0.982403 -0.151714  0.118098 0.272205 0.0005
 0.987194 -0.146108  0.142579 0.166076 0.0005
 0.991282 -0.141641 0.0854032 -0.0988143 0.0005
 0.987654 -0.140026 0.0938532 0.368873 0.0005
 0.982593 -0.157537  0.097591 -0.117746 0.0005
  1.00845 -0.116193   0.09624 0.107202 0.0005
 0.999436 -0.124833  0.117831 -0.197967 0.0005
0.991199 -0.15156 0.107407 0.172298 0.0005
 0.983544 -0.142074  0.117686 0.454325 0.0005
 0.984936 -0.142513  0.112066 0.397395 0.0005
 0.994574 -0.150876  0.138864 0.155397 0.0005
  0.97885 -0.160023  0.130473 -0.179867 0.0005
 0.951254 -0.171094 0.0863726 -0.0328826 0.0005
  1.00451 -0.118425   0.12525 -0.0136375 0.0005
 0.988513 -0.133311 0.0970814 -0.096617 0.0005
 0.982771 -0.155871  0.101386 0.0560563 0.0005
 0.972395 -0.163412 0.0946053 -0.0551611 0.0005
 0.996433 -0.132269  0.123641 0.0556983 0.0005
 0.993592 -0.144314  0.121762 -0.183719 0.0005
  1.00527 -0.129729  0.120285 -0.13045 0.0005
 0.950082 -0.171316  0.141999 0.109933 0.0005
 0.994615 -0.132842  0.125063 0.0563432 0.0005
 0.976727 -0.153642  0.120228 -0.242829 0.0005
  0.98959 -0.155241  0.106518 -0.0633925 0.0005
  0.97934 -0.160359  0.128879 -0.182762 0.0005
  1.00026 -0.122546  0.103511 0.0420157 0.0005
 0.999507 -0.139025 0.0863886 -0.12269 0.0005
 0.995466 -0.142971  0.122538 -0.148293 0.0005
 0.997553 -0.119882  0.105064 0.423223 0.0005
 0.990496 -0.151262  0.125702 -0.178193 0.0005
0.986723  -0.1373 0.113962 0.316292 0.0005
 0.994609 -0.150527  0.125604 -0.195258 0.0005
 0.989791 -0.145294  0.132661 0.0640939 0.0005
 0.968031 -0.160195 0.0931841 -0.243188 0.0005
 0.984141 -0.142539  0.134938 -0.192095 0.0005
 0.958759 -0.171109 0.0902598 -0.21449 0.0005
  1.00763 -0.126119  0.151087 -0.204204 0.0005
 0.984967 -0.150425  0.109486 -0.0327971 0.0005
 0.952327 -0.172466  0.120549 -0.0546185 0.0005
 0.971033 -0.158747 0.0978012 -0.314143 0.0005
 0.997665 -0.154747 0.0739056 -0.131125 0.0005
 0.988711 -0.139461   0.10411 0.045585 0.0005
 0.991354 -0.124465   0.08665 0.242379 0.0005
 0.991304 -0.153153  0.104221 -0.159232 0.0005
 0.999737 -0.130643  0.150293 -0.297001 0.0005
  0.99034 -0.141414  0.184219 0.247291 0.0005
 0.978689 -0.164556 0.0853977 0.25506 0.0005
  1.00744 -0.128543  0.134622 -0.024236 0.0005
 0.979346 -0.142874  0.132558 0.0094612 0.0005
  0.96879 -0.160269  0.117287 -0.0168023 0.0005
 0.990745 -0.135674  0.103585 -0.0537878 0.0005
 0.999014 -0.146926   0.14613 -0.140458 0.0005
 0.986792 -0.158783 0.0968408 0.0758325 0.0005
 0.998766 -0.147094  0.145174 -0.160117 0.0005
 0.996468 -0.130362 0.0910611 -0.0797667 0.0005
 1.01562 -0.11457 0.133176 0.137175 0.0005
 0.971344 -0.157608 0.0977956 -0.303179 0.0005
 0.965122 -0.161868  0.116157 -0.0850861 0.0005
 0.978606 -0.156123 0.0935764 0.13572 0.0005
 0.980251 -0.158934  0.136966 0.152156 0.0005
 0.994577 -0.134771  0.129349 0.255074 0.0005
 0.995261 -0.157328 0.0958861 0.139527 0.0005
  1.01155 -0.117779  0.103376 -0.332841 0.0005
 0.960906 -0.168587  0.139659 -0.0743851 0.0005
 0.987448 -0.144436  0.142027 0.153546 0.0005
 0.964636 -0.161898 0.0932625 -0.112936 0.0005
 0.988444 -0.155976 0.0756134 -0.218644 0.0005
 0.996805 -0.124581  0.130101 0.336626 0.0005
 0.994737 -0.137823  0.124323 -0.0483113 0.0005
  1.00927 -0.107302  0.111094 0.288176 0.0005
 0.963783 -0.165537  0.119973 -0.604236 0.0005
 0.978836 -0.156178 0.0913413 0.16453 0.0005
 0.985362 -0.149704  0.116071 0.0486922 0.0005
 0.991146 -0.159847 0.0941807 0.301856 0.0005
 0.987585 -0.137532  0.124063 -0.259358 0.0005
 0.985802 -0.155325 0.0752339 -0.222292 0.0005
 0.991875 -0.142661  0.155117 0.0946273 0.0005
  0.99713 -0.130661  0.103139 -0.165121 0.0005
 0.984133 -0.152149  0.119722 0.306738 0.0005
  1.00464 -0.119932  0.126781 -0.456868 0.0005
  0.96181 -0.164757  0.128818 0.094674 0.0005
 0.980809 -0.169798 0.0788863 -0.0292373 0.0005
 0.990678 -0.134342  0.113075 -0.157934 0.0005
 0.974254 -0.162916  0.142932 0.198842 0.0005
  1.00522 -0.135094  0.128452 -0.205084 0.0005
 0.998195 -0.135694  0.113007 -0.01484 0.0005
  0.97874 -0.143145  0.108107 0.288508 0.0005
 0.989447 -0.146781  0.158266 0.183131 0.0005
 0.999461 -0.141986  0.140793 0.133856 0.0005
 0.956569 -0.170686 0.0799087 0.404146 0.0005
    1.002 -0.135585 0.0985356 -0.17563 0.0005
  1.00377 -0.122512  0.105177 -0.084848 0.0005
 0.999855 -0.118206 0.0872672 0.0202015 0.0005
  1.00195 -0.122158 0.0995976 0.192322 0.0005
 0.977674 -0.157574  0.104383 -0.132679 0.0005
  0.96632 -0.161618  0.125062 -0.0266735 0.0005
 0.985416 -0.155845 0.0989079 -0.0216349 0.0005
0.998454 -0.12123 0.109369 -0.091981 0.0005
 0.965894 -0.169687  0.135284 -0.057033 0.0005
 0.974397 -0.158538  0.121397 0.185926 0.0005
 0.969467 -0.159888 0.0955723 -0.234978 0.0005
 0.987613 -0.141595  0.088308 0.01639 0.0005
0.977445 -0.15317 0.123881 0.314062 0.0005
 0.967841 -0.165611  0.111264 0.0906832 0.0005
 0.986996 -0.151753  0.115567 0.0317535 0.0005
 0.990908 -0.127528  0.138367 -0.014904 0.0005
 0.961445 -0.166283  0.098562 -0.0679736 0.0005
  0.95622 -0.168596  0.145195 0.52716 0.0005
 0.992544 -0.133792  0.146343 -0.0895484 0.0005
  0.98856 -0.134606  0.136532 0.147826 0.0005
  1.00016 -0.123555  0.106836 0.297997 0.0005
 0.986121 -0.156265 0.0870943 0.146948 0.0005
 0.987178 -0.128104  0.128763 0.193159 0.0005
 0.988104 -0.142088  0.120412 -0.0950787 0.0005
 0.989292 -0.151692  0.141046 0.0766268 0.0005
 0.989971 -0.130387  0.123785 0.170056 0.0005
  0.96466 -0.169222  0.135933 -0.0274068 0.0005
 0.992191 -0.141161 0.0818828 -0.117288 0.0005
  1.00573 -0.117591  0.117325 0.299475 0.0005
 0.985443 -0.147506  0.128938 0.167228 0.0005
 0.972518  -0.16287 0.0974723 -0.0512627 0.0005
 0.998625 -0.151279  0.126633 0.20042 0.0005
0.995691 -0.13061 0.103476 -0.159233 0.0005
 0.966058 -0.163019 0.0818348 0.249563 0.0005
  1.01724 -0.108917  0.138741 -0.138095 0.0005
 0.989697 -0.164719 0.0795962 -0.0862024 0.0005
 0.980045 -0.157836 0.0892949 0.278714 0.0005
 0.992895 -0.123347  0.107047 0.00593391 0.0005
 0.991356 -0.148456  0.130081 -0.0438106 0.0005
 0.986141 -0.144369   0.13992 0.194123 0.0005
 0.983768 -0.154297  0.122166 0.107695 0.0005
 0.992316 -0.121447 0.0880574 0.00701813 0.0005
  1.01524 -0.114976  0.131521 0.102629 0.0005
 0.983529 -0.143675  0.111778 0.395022 0.0005
 0.980877 -0.159615 0.0881053 0.273955 0.0005
 0.993544 -0.153591  0.137111 0.0110845 0.0005
 0.979618 -0.146994  0.136546 -0.0818184 0.0005
 0.981604 -0.152576  0.118651 0.301115 0.0005
 0.986039 -0.147459  0.115065 -0.227783 0.0005
 0.981073 -0.140744  0.117699 0.454883 0.0005
 0.994107 -0.149464  0.113166 -0.221079 0.0005
 0.970735 -0.163325  0.127888 -0.00441039 0.0005
 0.993574 -0.138519  0.139865 -0.280136 0.0005
 0.985516 -0.142615  0.144855 -0.000570721 0.0005
  1.00512 -0.128951  0.146724 -0.205672 0.0005
0.997219  -0.1249 0.105541 0.304239 0.0005
  1.00051 -0.117054   0.11958 -0.295794 0.0005
 0.995327 -0.129862  0.048734 -0.114617 0.0005
 0.995042 -0.132289  0.124658 0.0440451 0.0005
 0.955746 -0.172215  0.143798 0.523741 0.0005
 0.980139 -0.156429   0.12243 -0.0267053 0.0005
 0.981708 -0.151072  0.119563 0.285038 0.0005
 0.984594 -0.157668  0.129783 -0.331164 0.0005
0.993846 -0.14025 0.122399 -0.033841 0.0005
 0.993023 -0.135568 0.0988665 -0.0317277 0.0005
 1.00194 -0.12562 0.125755 0.488786 0.0005
 0.994288 -0.128845  0.102809 -0.153836 0.0005
 0.996874 -0.140739   0.12834 -0.369597 0.0005
 0.988153 -0.136439  0.122618 -0.23043 0.0005
0.987011 -0.14894 0.116536 -0.234963 0.0005
 0.982399 -0.153987  0.121863 0.113617 0.0005
 0.973521 -0.163124  0.141963 0.206257 0.0005
 0.992458 -0.150529  0.145958 0.036887 0.0005
0.987107   -0.139 0.105129 0.0584634 0.0005
 0.999482 -0.130449  0.116556 -0.148888 0.0005
 0.972088 -0.154442 0.0935743 0.00344723 0.0005
0.982676 -0.13243 0.101835 0.243917 0.0005
 0.992291 -0.148282 0.0894805 0.269511 0.0005
  0.98396 -0.154202 0.0968502 0.0835953 0.0005
 0.989504 -0.142073  0.156252 0.123028 0.0005
 0.967616 -0.164176  0.111333 0.0968674 0.0005
 0.998026 -0.126017  0.116567 -0.00720412 0.0005
 0.948792 -0.173013  0.118352 -0.030491 0.0005
 0.973075 -0.158499  0.102033 0.142911 0.0005
 0.987142 -0.135609  0.111777 -0.116079 0.0005
  0.98654 -0.143524 0.0828863 -0.304856 0.0005
  0.99015 -0.153867  0.106633 -0.145941 0.0005
 0.957243 -0.173783 0.0817618 0.41019 0.0005
  1.01557 -0.107979  0.139664 -0.14037 0.0005
  1.00607 -0.127282  0.149418 -0.22772 0.0005
 0.982847 -0.152308  0.131975 -0.415135 0.0005
 0.965544 -0.166476  0.119278 -0.395736 0.0005
 0.998473 -0.129316  0.103556 0.271236 0.0005
0.992138 -0.15227 0.127363 0.0721041 0.0005
 0.990557 -0.142757  0.110065 0.00759294 0.0005
 0.987628 -0.152342  0.107031 -0.0353948 0.0005
 0.983646 -0.144421  0.128866 0.131462 0.0005
  1.00406 -0.125823  0.108778 -0.0931016 0.0005
 0.991142  -0.15965 0.0895792 -0.256112 0.0005
 0.975309 -0.160878  0.117882 -0.183371 0.0005
 0.988282 -0.160531 0.0894169 -0.262777 0.0005
 0.968181 -0.162135    0.1111 0.0881165 0.0005
 0.987146 -0.137305  0.113919 0.318351 0.0005
  1.00924 -0.122385  0.149697 0.0497714 0.0005
 0.952067 -0.171503  0.119409 -0.0526485 0.0005
 0.978929  -0.15828 0.0930151 -0.0185552 0.0005
 0.996077 -0.124415  0.137382 0.107492 0.0005
 0.981873 -0.151039 0.0995951 0.39873 0.0005
 0.991418 -0.135761   0.11531 0.00290077 0.0005
 0.998891 -0.151787 0.0752084 -0.127574 0.0005
 0.999904 -0.127382  0.103355 0.278654 0.0005
  1.01078 -0.112672   0.12616 0.0852212 0.0005
0.991575 -0.13224  0.11143 0.225494 0.0005
 0.977545 -0.153065  0.123982 0.329533 0.0005
 0.984738 -0.134017  0.117839 -0.1025 0.0005
 0.989765 -0.142484  0.125765 -0.253283 0.0005
  1.00466 -0.120226   0.12459 0.166259 0.0005
 0.993607 -0.127584   0.13427 0.358397 0.0005
0.989591 -0.15122  0.10738 0.171032 0.0005
 0.987622 -0.147943  0.117671 -0.21981 0.0005
 0.970107 -0.164907  0.138342 0.153244 0.0005
 0.976471 -0.155164  0.094185 -0.0958157 0.0005
 0.986634 -0.142072 0.0947552 0.341937 0.0005
 0.970635 -0.167237  0.102107 -0.09057 0.0005
 0.999889 -0.141775  0.120512 -0.294003 0.0005
 0.999212  -0.11106 0.0844258 -0.0156648 0.0005
 0.979685 -0.154926  0.114592 -0.16073 0.0005
 0.995636 -0.143007  0.110452 -0.168312 0.0005
   1.0074 -0.123212  0.152851 0.042804 0.0005
 0.974671 -0.162213  0.141946 0.204956 0.0005
   0.9951 -0.137144  0.115713 -0.101154 0.0005
0.987059 -0.15362 0.114848 -0.0388264 0.0005
 0.996671 -0.128846 0.0916472 -0.0380557 0.0005
  1.00165 -0.137531 0.0988498 -0.161467 0.0005
 0.999291 -0.125582  0.106311 0.306368 0.0005
 0.974627 -0.159843  0.157086 -0.0532826 0.0005
 0.968131 -0.169078 0.0961447 -0.0495491 0.0005
 0.970608 -0.161322  0.132676 -0.149983 0.0005
 0.991758 -0.129381  0.129818 -0.207788 0.0005
 0.99216 -0.14969 0.106911 0.187063 0.0005
 0.993861 -0.149071   0.12483 -0.181817 0.0005
 0.985266 -0.129485  0.101522 0.0962413 0.0005
 0.979484 -0.142301 0.0949539 -0.125546 0.0005
 0.994299 -0.152427  0.105645 0.178209 0.0005
 0.976193 -0.162707  0.167689 -0.0195069 0.0005
 0.982701 -0.152987  0.118539 0.308948 0.0005
  0.98602 -0.140354  0.124862 -0.420115 0.0005
0.985464 -0.14349 0.105894 -0.176601 0.0005
 0.995487 -0.141402  0.116441 -0.194674 0.0005
 0.962681 -0.166071   0.12995 0.336646 0.0005
 0.988895 -0.152839  0.108252 -0.0194933 0.0005
  1.00575 -0.116323  0.117752 0.333842 0.0005
 0.989472 -0.138935  0.148968 0.273832 0.0005
 0.990953 -0.150243  0.130098 -0.0325331 0.0005
 0.987947 -0.137627   0.11248 0.320448 0.0005
 0.995122 -0.134927  0.114703 0.21244 0.0005
 0.989309 -0.162808 0.0786072 -0.0736294 0.0005
  0.98074  -0.15913 0.0922737 0.000221508 0.0005
 0.986922 -0.133543  0.123108 -0.0306668 0.0005
 0.992725 -0.146773  0.158377 0.18825 0.0005
 0.978895 -0.157213  0.138271 0.14477 0.0005
 0.976662 -0.147879  0.156975 -0.18864 0.0005
 0.983599 -0.147771  0.128676 0.174305 0.0005
 0.987675 -0.135264  0.111039 0.101284 0.0005
 0.987464 -0.170461 0.0782238 0.0142093 0.0005
  0.97829 -0.154474  0.123754 -0.0273884 0.0005
 0.991016 -0.147492  0.104948 0.261862 0.0005
 0.990096 -0.141961  0.110387 -0.00448798 0.0005
  1.00654 -0.116932  0.116625 0.324671 0.0005
0.993207   -0.126 0.135651 0.34181 0.0005
  1.00488 -0.125008 0.0974792 0.227702 0.0005
 0.984265 -0.154093  0.127191 -0.34754 0.0005
 0.987411 -0.151486  0.110168 -0.07255 0.0005
  0.99716 -0.149126  0.165522 -0.285436 0.0005
 0.990802 -0.150399  0.113554 -0.0112717 0.0005
 0.952268 -0.171247  0.150045 -0.134011 0.0005
 0.989992 -0.150602  0.139758 0.0726576 0.0005
 0.999834 -0.140303  0.150776 0.212811 0.0005
 0.957673 -0.170423 0.0823232 0.408083 0.0005
 0.997682 -0.127611  0.101014 0.281328 0.0005
  1.00284 -0.122281 0.0960128 0.191758 0.0005
 0.985435 -0.171262 0.0770492 0.0480766 0.0005
 0.961398 -0.168473  0.141881 -0.0554247 0.0005
 0.997271 -0.125418   0.10668 0.285714 0.0005
  0.99118 -0.146605  0.127704 -0.251587 0.0005
0.982392 -0.14357 0.140235 0.198796 0.0005
 0.981686 -0.156782  0.123507 -0.17247 0.0005
 1.00678 -0.13382 0.142058 0.0193624 0.0005
  1.00525 -0.123027   0.10756 -0.218295 0.0005
 0.986414 -0.142837 0.0885957 -0.000116497 0.0005
 0.982627 -0.130577  0.101737 0.210193 0.0005
  0.97838 -0.164169 0.0975426 -0.134816 0.0005
 0.983366 -0.158888  0.127038 0.0502002 0.0005
 0.984875 -0.156136  0.132216 -0.215669 0.0005
 0.989804 -0.140891 0.0847941 -0.130966 0.0005
  1.00974 -0.122915 0.0807638 -0.196154 0.0005
  1.01189 -0.111354  0.129137 -0.0735403 0.0005
 0.981852 -0.154994  0.114873 -0.147963 0.0005
  0.98683 -0.142071  0.137063 0.302059 0.0005
 0.982659 -0.148826  0.140663 0.0214795 0.0005
 0.989551 -0.151216  0.148535 -0.295618 0.0005
 0.998217 -0.138465  0.107622 -0.0074106 0.0005
0.989507 -0.14033 0.141706 0.140654 0.0005
 0.977396 -0.155441  0.131988 0.051382 0.0005
 0.967864 -0.156227 0.0884024 -0.304298 0.0005
 0.995541 -0.135752  0.134034 -0.127562 0.0005
  1.01914 -0.110417  0.142289 0.382098 0.0005
0.991617 -0.14349 0.131724 0.0804594 0.0005
 0.949452 -0.163854 0.0977149 0.293305 0.0005
 0.964976 -0.166558  0.118514 -0.399315 0.0005
 0.988835 -0.152927  0.139958 0.079497 0.0005
  0.97878 -0.159033  0.109945 -0.307971 0.0005
 0.971511 -0.162965  0.131446 -0.155273 0.0005
  0.99773 -0.129451 0.0919176 -0.0215207 0.0005
0.992752 -0.13646 0.115501 -0.0915082 0.0005
 0.997276 -0.136283  0.134214 -0.14891 0.0005
  1.00241 -0.114159   0.11845 0.18728 0.0005
 0.999242 -0.120121 0.0625992 0.256866 0.0005
 0.986568 -0.152323  0.142216 -0.0206425 0.0005
 0.994652 -0.154865  0.157622 -0.203904 0.0005
 0.982324 -0.155167 0.0995907 0.067551 0.0005
0.950481 -0.16901 0.151119 -0.123672 0.0005
 0.996013 -0.122259 0.0952107 0.0573925 0.0005
 0.985858 -0.137649  0.113466 0.320992 0.0005
 0.989587 -0.145249  0.131853 0.109193 0.0005
 0.987251 -0.151352  0.128747 -0.0281164 0.0005
 0.992729 -0.130443  0.113645 -0.0758972 0.0005
 0.995621 -0.126257  0.136281 0.100223 0.0005
 0.975314 -0.163597  0.142447 0.321901 0.0005
  0.99348 -0.147892   0.11741 -0.175441 0.0005
 0.986391 -0.131762  0.121239 -0.113299 0.0005
 0.986051 -0.156326  0.112586 -0.160607 0.0005
 0.963413 -0.162982  0.120769 -0.588095 0.0005
 0.994843 -0.153037   0.14146 0.142781 0.0005
  1.01814 -0.107799  0.139362 -0.122001 0.0005
 0.986623 -0.142913 0.0818962 -0.0608573 0.0005
 0.984864 -0.142017  0.154813 0.378159 0.0005
 0.989665 -0.152805  0.165162 -0.327264 0.0005
 0.985804 -0.149437  0.108168 -0.053304 0.0005
 0.981221 -0.159292  0.128174 0.0556206 0.0005
 0.992601 -0.150212  0.146161 0.0560734 0.0005
 0.997934 -0.143224  0.121524 0.0218074 0.0005
 0.996168 -0.139824  0.141376 0.119059 0.0005
 0.982333 -0.151904   0.12793 0.107588 0.0005
 0.983215 -0.153359  0.133973 0.345636 0.0005
  1.01481 -0.124213  0.161064 0.204365 0.0005
  0.99035 -0.142115  0.154834 0.114065 0.0005
 0.986469 -0.152044   0.11529 0.154857 0.0005
 0.996985 -0.139029  0.105346 -0.00631306 0.0005
 0.979387 -0.163611 0.0853443 0.258135 0.0005
 0.997308 -0.127302  0.106918 0.2841 0.0005
 0.991885 -0.130954 0.0918879 0.0435999 0.0005
 0.997082 -0.120418  0.110996 -0.0956518 0.0005
 0.955065 -0.171868 0.0962753 0.121385 0.0005
 0.986811 -0.152448 0.0976604 -0.141733 0.0005
  1.00224 -0.120046 0.0959777 0.196834 0.0005
  1.00224 -0.128847  0.146489 0.0751053 0.0005
 0.992157 -0.155049   0.10463 -0.164839 0.0005
 0.978748 -0.158606 0.0883693 0.281982 0.0005
 0.982597 -0.153815 0.0905374 -0.222137 0.0005
  0.97517 -0.166345   0.14292 0.239437 0.0005
 0.997809 -0.126062  0.117686 -0.0112905 0.0005
 0.960049 -0.171364 0.0913384 -0.175593 0.0005
0.989479 -0.1279 0.11196 0.16155 0.0005
 0.976204 -0.160637  0.123501 0.202924 0.0005
 0.991433 -0.144974  0.157494 0.207306 0.0005
 0.985887 -0.154481  0.112487 -0.152767 0.0005
 0.987611 -0.133429  0.158945 -0.0798422 0.0005
 0.972332 -0.154148  0.105657 0.315627 0.0005
 0.951963 -0.170729  0.086994 -0.0419006 0.0005
 0.990006 -0.144851  0.111738 -0.00823809 0.0005
 0.963188 -0.169618  0.135385 0.039961 0.0005
 0.995585 -0.128938  0.108637 -0.265495 0.0005
 0.961631 -0.164225  0.129734 0.0983474 0.0005
  1.01131 -0.112709  0.124748 0.0418416 0.0005
 0.996617 -0.136462  0.111134 -0.0298597 0.0005
 0.989143 -0.138056  0.142011 0.153342 0.0005
  1.01029 -0.117814  0.104852 -0.361168 0.0005
 0.986009 -0.152085   0.11753 0.151457 0.0005
  1.00519 -0.129639  0.145771 -0.197961 0.0005
 0.974468 -0.162836  0.142301 0.301957 0.0005
 0.986984 -0.139771  0.118162 0.0176422 0.0005
 0.964301 -0.169813  0.135291 -0.0518252 0.0005
 0.999131 -0.139886  0.120564 -0.287584 0.0005
 0.990582 -0.152864  0.109777 0.00608569 0.0005
 0.986288 -0.172474 0.0757341 0.0277719 0.0005
 0.986082 -0.120508  0.127922 0.328416 0.0005
 0.991674 -0.140731  0.124789 -0.257765 0.0005
 0.982743 -0.138389 0.0786955 -0.214013 0.0005
 0.986812 -0.141794  0.119492 -0.0930399 0.0005
  1.01082 -0.111357   0.12857 -0.0685466 0.0005
 0.984632 -0.156406  0.132683 0.341897 0.0005
 0.958911 -0.163999  0.104683 -0.0425974 0.0005
 0.970308 -0.161818 0.0969896 -0.0445095 0.0005
 0.993597 -0.136108  0.101875 -0.242538 0.0005
 0.996448 -0.122013 0.0929197 -0.162847 0.0005
 0.970337 -0.160538  0.097124 -0.030361 0.0005
  0.98998 -0.133852  0.135221 0.123752 0.0005
  1.00441 -0.134002   0.11261 -0.140964 0.0005
 0.999684 -0.150141  0.135742 -0.00814021 0.0005
 0.993435 -0.156209 0.0989687 0.00643075 0.0005
 0.960466 -0.170765 0.0923446 -0.214465 0.0005
 0.994464 -0.130729  0.102958 -0.1576 0.0005
0.993845 -0.13639 0.104015 -0.233342 0.0005
 0.981177 -0.151739  0.119104 0.287345 0.0005
 0.938947 -0.171337  0.145213 -0.234851 0.0005
 0.993852 -0.120767  0.174584 -0.121165 0.0005
 0.994887 -0.137778   0.14129 -0.285067 0.0005
 0.988811 -0.143842  0.186466 0.234457 0.0005
0.988029 -0.14267 0.139178 0.301146 0.0005
 0.991805 -0.154201  0.119705 0.0582544 0.0005
 0.991388 -0.151328  0.138401 0.0816629 0.0005
 0.965831 -0.168122 0.0969979 -0.0910621 0.0005
 0.991855 -0.135707  0.127928 -0.0298432 0.0005
 0.992946 -0.147735  0.117965 0.123162 0.0005
 0.988655 -0.137755  0.104963 0.0645806 0.0005
 0.989601 -0.135048  0.117797 0.0274343 0.0005
 0.994429 -0.155543 0.0992595 0.265036 0.0005
   1.02793 -0.0965059   0.135902 -0.336007 0.0005
 0.995065 -0.142589  0.110712 -0.189455 0.0005
  0.99457 -0.149027  0.104778 -0.0186164 0.0005
 0.957295 -0.175221 0.0656535 -0.162608 0.0005
 0.989661 -0.135845  0.127876 -0.0343285 0.0005
 0.992423 -0.128056  0.136632 0.331586 0.0005
 0.974662 -0.162907  0.143644 0.243048 0.0005
  1.00083 -0.118764 0.0856177 0.256355 0.0005
  0.98432 -0.162952  0.142455 -0.120317 0.0005
 0.993355 -0.141319  0.116775 -0.191553 0.0005
 0.989259 -0.128154  0.118709 -0.192797 0.0005
 0.979551 -0.137568  0.131024 0.129933 0.0005
  0.99437 -0.136148     0.131 0.262915 0.0005
 0.986523 -0.136027  0.114013 0.30632 0.0005
 0.990275 -0.138197  0.139822 0.131085 0.0005
 0.996198 -0.130776 0.0971157 0.0367287 0.0005
   1.02743 -0.0983439   0.137003 -0.328327 0.0005
  1.00036 -0.117498 0.0851998 0.237295 0.0005
 0.989631 -0.132589  0.137353 0.148754 0.0005
 0.977868 -0.158806  0.129992 -0.182436 0.0005
 0.988507 -0.163251 0.0806212 -0.0786151 0.0005
0.990549 -0.15237 0.112668 -0.0111114 0.0005
 0.987904 -0.140079 0.0941057 0.363345 0.0005
 0.989465 -0.157345  0.106221 -0.0543932 0.0005
 0.988023 -0.151619  0.128115 -0.0474759 0.0005
 0.988575 -0.151338  0.115252 -0.0253899 0.0005
 0.999052 -0.118924  0.103076 0.42115 0.0005
   1.0087 -0.104849  0.110585 0.279575 0.0005
 1.00388 -0.12745 0.110138 -0.109002 0.0005
 0.994132 -0.124302  0.107485 0.0215188 0.0005
0.998111 -0.13606 0.146774 0.126988 0.0005
 0.988093 -0.139526  0.149432 0.279075 0.0005
 0.969325 -0.164427  0.127819 0.0991149 0.0005
 0.998819 -0.148759 0.0921968 0.0374653 0.0005
 0.990127 -0.136381  0.111446 -0.13702 0.0005
 0.987595 -0.149406  0.117876 -0.0937428 0.0005
 0.980276 -0.162841 0.0971185 -0.105157 0.0005
 0.990914 -0.148315  0.144386 -0.067375 0.0005
 0.994196 -0.136381  0.140288 -0.275372 0.0005
  0.99969 -0.143381  0.140585 -0.463373 0.0005
  0.99175 -0.156042  0.129728 -0.219345 0.0005
 0.989922 -0.152966   0.16081 0.241758 0.0005
 0.991159 -0.128072  0.137861 -0.0276178 0.0005
0.997956  -0.1192 0.085951 0.021251 0.0005
 0.986377 -0.151377  0.126658 -0.038199 0.0005
 0.988344 -0.142757  0.127184 -0.277838 0.0005
 0.984694 -0.157204  0.114522 -0.188278 0.0005
 0.977904 -0.155768 0.0947548 -0.0956515 0.0005
  1.00964 -0.104804  0.109778 0.290983 0.0005
 0.984125 -0.155533  0.130344 -0.204264 0.0005
  1.00516 -0.121765  0.103948 -0.205105 0.0005
 0.984021 -0.155336  0.115903 -0.0468331 0.0005
 0.992194 -0.140154  0.154601 0.101314 0.0005
 0.985072 -0.141004  0.137214 0.28664 0.0005
  0.99032 -0.154109  0.106178 -0.156446 0.0005
 0.987098 -0.148713  0.117314 -0.212954 0.0005
 0.978471 -0.158641 0.0943418 0.00825189 0.0005
    0.994 -0.137552  0.123439 -0.0289758 0.0005
 0.997856 -0.141556  0.118545 0.0284168 0.0005
 0.995203 -0.150905  0.112681 -0.221991 0.0005
 0.984374 -0.151618  0.131386 0.146954 0.0005
0.990574 -0.13363 0.131026 -0.0116945 0.0005
  0.96623 -0.164531  0.117183 -0.397665 0.0005
 0.981557 -0.159846  0.141056 -0.119811 0.0005
 0.986964 -0.154204  0.113489 0.0402614 0.0005
 0.997184 -0.125132  0.138909 0.0984704 0.0005
 0.987314 -0.152201  0.113581 0.0555115 0.0005
 0.981772 -0.155098   0.12072 0.105314 0.0005
 0.987116 -0.161052 0.0793677 -0.0786975 0.0005
 0.970751 -0.166246  0.136876 0.149187 0.0005
 0.961385 -0.163869  0.129222 0.332601 0.0005
0.989565 -0.14816 0.132776 0.0729929 0.0005
 0.990038 -0.128743 0.0879043 0.232773 0.0005
 0.987756 -0.135784  0.122815 -0.237666 0.0005
  0.99526 -0.135876  0.114273 0.195689 0.0005
 0.983176 -0.154192  0.119584 -0.0909557 0.0005
 0.968874 -0.164036  0.135613 -0.0916096 0.0005
 1.00005 -0.12972 0.129347 -0.0720872 0.0005
0.989869   -0.133 0.117446 -0.142274 0.0005
 0.958083 -0.173755 0.0651565 -0.156447 0.0005
 0.992721 -0.147763  0.120061 -0.181587 0.0005
 0.979136 -0.159137  0.129033 -0.192435 0.0005
 0.990972 -0.149604  0.122505 0.106403 0.0005
 0.980849 -0.153161  0.130817 -0.420574 0.0005
 0.960392 -0.164489 0.0899728 0.321243 0.0005
  1.01147 -0.112662  0.127668 -0.0621657 0.0005
  1.00198 -0.121997  0.106168 -0.0829508 0.0005
 0.986164 -0.143501  0.143627 -0.0239417 0.0005
  1.00212 -0.112575  0.119242 0.183402 0.0005
 0.970057 -0.160489 0.0995618 -0.0475154 0.0005
 0.970717 -0.161051  0.130349 -0.163867 0.0005
 0.989672 -0.138473  0.105083 0.057379 0.0005
 0.991868 -0.151449  0.110858 -0.00547703 0.0005
 0.989179 -0.145986  0.109913 -0.0127269 0.0005
  1.01621 -0.108556  0.138388 -0.129921 0.0005
 0.964062 -0.161848 0.0941032 -0.11543 0.0005
 0.986198 -0.150361  0.118172 0.159372 0.0005
  0.97899 -0.145344  0.135405 0.113329 0.0005
 0.985116 -0.154478  0.133172 0.344964 0.0005
 0.952058 -0.170948  0.119353 -0.0520981 0.0005
0.992997 -0.15448 0.129649 0.0272805 0.0005
 0.981698 -0.151657  0.115727 0.275302 0.0005
 0.985037 -0.142977  0.118008 -0.146632 0.0005
 0.988989 -0.152526  0.160574 0.221406 0.0005
 0.987126 -0.140588 0.0891858 -0.41674 0.0005
 0.976679 -0.157026  0.106374 0.332933 0.0005
 0.984167 -0.162008  0.113113 -0.235868 0.0005
 0.995466 -0.151287  0.135079 0.093926 0.0005
 0.957795 -0.171692 0.0813943 0.397591 0.0005
 0.986935 -0.157141  0.129037 0.0129096 0.0005
 0.988494 -0.150906  0.110087 -0.0719481 0.0005
 0.963482 -0.165008  0.119586 -0.620258 0.0005
 0.981053 -0.143228 0.0951092 0.0895583 0.0005
 0.983273 -0.150595  0.129573 0.143031 0.0005
 0.979257 -0.156917 0.0942529 -0.00477659 0.0005
 0.975313 -0.162998   0.13469 0.350779 0.0005
  0.96675 -0.159755  0.127189 0.0018642 0.0005
 0.985608 -0.144447 0.0830017 -0.0577204 0.0005
 0.975372 -0.159907   0.11521 -0.181746 0.0005
  0.98497 -0.151536  0.115241 0.169133 0.0005
 0.965308 -0.161755 0.0815776 0.238693 0.0005
 0.981723 -0.141027  0.145782 0.154103 0.0005
 0.986726 -0.140007  0.116567 -0.194183 0.0005
 0.982491 -0.137027 0.0823202 0.0443156 0.0005
 0.985871 -0.149054  0.116173 -0.222617 0.0005
 0.993926 -0.130855  0.109996 0.225972 0.0005
 1.01195 -0.13181 0.107869 -0.0589441 0.0005
  1.00143 -0.123573  0.150004 -0.315588 0.0005
 0.964639 -0.163634   0.11922 -0.595711 0.0005
 0.991709 -0.152539  0.106846 0.182994 0.0005
 0.983094 -0.143163 0.0948516 -0.0798906 0.0005
 0.986155 -0.149631  0.117339 -0.10334 0.0005
 0.989927 -0.149385  0.128046 -0.187592 0.0005
 0.978963 -0.143221  0.170435 -0.19277 0.0005
 0.988969 -0.143269 0.0879409 0.00406309 0.0005
0.990488 -0.13841 0.114516 -0.136239 0.0005
0.977157 -0.15857 0.102408 -0.142527 0.0005
 0.990588 -0.147888   0.14418 -0.0679208 0.0005
 0.982243 -0.150959  0.127737 0.103912 0.0005
    1.003 -0.119123  0.124168 0.166701 0.0005
 0.978162  -0.16242 0.0995461 -0.131523 0.0005
 0.992358 -0.140259 0.0859752 -0.110234 0.0005
 0.967901 -0.164127  0.134206 -0.0838116 0.0005
  0.98767 -0.145371  0.124286 -0.027111 0.0005
 0.990032 -0.145461  0.130399 0.0620672 0.0005
 0.996012 -0.131274  0.102585 -0.15559 0.0005
0.998255 -0.14648 0.144914 -0.125366 0.0005
  0.97931 -0.159393  0.130286 -0.184874 0.0005
 0.968422 -0.166533   0.11342 0.173582 0.0005
 0.988141 -0.150291   0.11525 -0.0204956 0.0005
 0.992912 -0.130146  0.124617 -0.00596221 0.0005
  1.00367 -0.127248  0.110645 -0.0986057 0.0005
 0.994738 -0.133558  0.146962 -0.0972021 0.0005
 0.990197 -0.144128  0.156488 0.212376 0.0005
 0.985016 -0.147903  0.124736 0.0740629 0.0005
 0.987966 -0.131733  0.124374 0.170969 0.0005
  1.00685 -0.130329   0.14736 -0.192224 0.0005
 0.997789 -0.137667  0.148972 0.12777 0.0005
 0.975336 -0.156658  0.102274 0.305627 0.0005
 0.980841 -0.144527  0.130557 0.131441 0.0005
 0.950061 -0.170131  0.149335 -0.140301 0.0005
 0.981863 -0.151455  0.128235 0.0993141 0.0005
 0.987784 -0.155669 0.0975887 0.0812305 0.0005
 0.975444 -0.161312  0.168297 0.000152068 0.0005
 0.993645 -0.130993  0.120068 -0.301621 0.0005
 1.00068 -0.13618 0.112588 -0.149328 0.0005
 0.989926 -0.146864  0.101888 0.272345 0.0005
 0.987643 -0.146873  0.131668 0.0530737 0.0005
 0.991386 -0.133182  0.114206 -0.143307 0.0005
 0.994066 -0.138678  0.141599 -0.285745 0.0005
  0.96864 -0.161496  0.110542 0.0813404 0.0005
 0.979504 -0.149591  0.119992 0.011728 0.0005
 0.981361 -0.147036  0.121714 -0.170213 0.0005
 1.01785 -0.11391 0.131394 0.114892 0.0005
 0.983458 -0.146734  0.134126 -0.098581 0.0005
  0.98531 -0.148772  0.118349 -0.100854 0.0005
  1.01624 -0.108256  0.139056 -0.134059 0.0005
  1.00315 -0.118667   0.12393 0.00203077 0.0005
 0.997817 -0.142733  0.147762 0.0654324 0.0005
 0.989825 -0.142467  0.130536 -0.247658 0.0005
 0.996361 -0.146654  0.107805 -0.0796074 0.0005
 0.980583 -0.165114  0.120515 0.144143 0.0005
  0.99838 -0.150288  0.141079 -0.211187 0.0005
 0.988091 -0.133022   0.10819 0.153274 0.0005
0.972951 -0.16344 0.133501 0.342895 0.0005
 0.990273 -0.148897  0.126358 -0.278986 0.0005
 0.993494 -0.154704  0.100613 0.0326671 0.0005
  0.97896 -0.164051 0.0851239 0.270387 0.0005
 0.987034 -0.138263  0.112825 -0.116964 0.0005
 0.989512 -0.145645  0.101694 0.286724 0.0005
 0.990331 -0.142816   0.18489 0.220367 0.0005
0.996624 -0.13983 0.126583 0.249968 0.0005
 0.988417 -0.153508  0.115916 0.0637731 0.0005
 0.992818 -0.150512  0.105975 0.185919 0.0005
  0.99667 -0.122521  0.108835 -0.0870839 0.0005
 0.957851 -0.169332 0.0750856 0.0732565 0.0005
 0.961142 -0.164111  0.129416 0.343853 0.0005
   1.0029 -0.110276  0.119699 0.0129938 0.0005
 0.983055 -0.153114  0.121862 0.101148 0.0005
 0.969248 -0.162741  0.130252 -0.123524 0.0005
 0.993641 -0.122398 0.0862936 0.0858607 0.0005
 0.990072 -0.128609 0.0894179 0.246431 0.0005
  0.98728 -0.137745  0.090433 -0.0817009 0.0005
 0.995777 -0.149442  0.113238 -0.202095 0.0005
 0.981825 -0.143949  0.111182 0.389534 0.0005
 0.990436 -0.151158   0.11265 -0.0059529 0.0005
 0.994501 -0.140737  0.110183 -0.190615 0.0005
 0.990863 -0.137644  0.128454 -0.0218869 0.0005
 0.998646 -0.140787  0.130201 -0.339764 0.0005
 0.948716 -0.172271  0.140969 0.109793 0.0005
 0.984481 -0.145377  0.150965 0.344272 0.0005
 0.990438 -0.143553  0.110629 -0.00502573 0.0005
 0.979755 -0.142437  0.113553 0.272699 0.0005
 0.993412 -0.130148  0.111565 -0.162456 0.0005
  0.98708 -0.148744  0.117294 -0.232384 0.0005
 0.985356 -0.136143  0.107709 0.141891 0.0005
 0.998247 -0.119055 0.0637309 0.278729 0.0005
 0.965069 -0.161518  0.116392 -0.0626669 0.0005
 0.965697 -0.161864  0.116788 -0.0638906 0.0005
  1.01035 -0.124054 0.0807595 -0.166842 0.0005
 0.986238 -0.153656  0.123408 0.115853 0.0005
 0.983129 -0.150756 0.0813476 0.294415 0.0005
 0.981706 -0.159253  0.110601 -0.311324 0.0005
 0.989131 -0.144377  0.141285 0.16862 0.0005
  0.98704 -0.128389  0.129369 0.195087 0.0005
 0.986026 -0.152475  0.106808 -0.00609614 0.0005
 0.963741 -0.166161 0.0960494 -0.0973407 0.0005
 0.960447 -0.171591 0.0920595 -0.20363 0.0005
 0.980872 -0.162026  0.125904 0.0428279 0.0005
  0.98455 -0.134484   0.11583 0.00618344 0.0005
 0.997121 -0.141434  0.118958 0.0362591 0.0005
 0.990483 -0.159621  0.126188 -0.0983873 0.0005
 0.985398 -0.155894 0.0761752 -0.206966 0.0005
  1.00017 -0.123067 0.0969468 0.192954 0.0005
 0.987188 -0.139638  0.113019 -0.130571 0.0005
 0.955201 -0.170409 0.0851028 -0.0438428 0.0005
 0.997425 -0.125868  0.129837 0.324105 0.0005
 0.994523 -0.144958  0.107291 -0.090905 0.0005
 0.964365 -0.163629  0.128652 0.348384 0.0005
 0.987441 -0.140484 0.0952173 0.366276 0.0005
   1.02635 -0.0980805   0.137955 -0.329816 0.0005
 0.993889 -0.143042  0.109987 -0.176063 0.0005
 0.948262 -0.171925  0.120388 -0.0239094 0.0005
 0.978789 -0.145406  0.109591 0.0507876 0.0005
 0.974527 -0.160555  0.118099 -0.206126 0.0005
 0.955111 -0.172602 0.0957052 0.134271 0.0005
 0.989909 -0.150933  0.105925 0.191791 0.0005
 0.985819 -0.131041 0.0669216 0.0330543 0.0005
  1.00062 -0.129796  0.116647 -0.132596 0.0005
  1.00236 -0.114818  0.120032 0.175479 0.0005
 0.988824 -0.148084  0.131984 0.0690878 0.0005
 0.992659 -0.145462  0.135527 -0.0829362 0.0005
  1.00522 -0.122396  0.089854 0.137828 0.0005
 0.970208 -0.160791 0.0936763 -0.228316 0.0005
 0.987243 -0.142952  0.171832 0.0527989 0.0005
 0.995876 -0.149237  0.105631 0.0019884 0.0005
  0.99824 -0.118391  0.104751 0.431868 0.0005
 0.969763 -0.160739  0.132716 -0.153385 0.0005
  0.97867 -0.154421  0.132482 0.0143744 0.0005
 0.993536 -0.150538   0.08839 0.274099 0.0005
  0.99836 -0.120794  0.104288 0.0420746 0.0005
 0.998171 -0.151818   0.10408 0.192479 0.0005
 0.984223 -0.140895  0.114739 0.00196181 0.0005
   1.02839 -0.0998711   0.136746 -0.333001 0.0005
 0.970064 -0.164786  0.126301 0.119755 0.0005
 0.987488 -0.142675  0.126014 -0.286078 0.0005
  0.97568 -0.154788  0.106929 0.313264 0.0005
 0.989579 -0.140634 0.0874906 -0.108568 0.0005
 0.997941 -0.123933  0.137563 0.105961 0.0005
 0.996069 -0.116104  0.161439 0.242245 0.0005
 0.977762 -0.156315  0.121107 -0.305688 0.0005
 0.991113 -0.121068  0.118906 0.111087 0.0005
 0.996775 -0.125625  0.139303 0.103565 0.0005
  0.97733 -0.158759  0.106175 -0.142674 0.0005
 0.956264 -0.171298 0.0966121 0.106298 0.0005
 0.987672 -0.140374  0.118092 -0.0861406 0.0005
 0.992793 -0.128004  0.129582 -0.231389 0.0005
 0.998559 -0.127409 0.0998403 -0.0189431 0.0005
 0.985505 -0.150157  0.109768 -0.053588 0.0005
 0.997507 -0.133997  0.134604 -0.159814 0.0005
  1.00728 -0.127857  0.151288 -0.212015 0.0005
 0.952807 -0.170802  0.119685 -0.0450995 0.0005
 0.978163 -0.164321 0.0859707 0.278502 0.0005
 0.982175 -0.154407  0.122173 0.135279 0.0005
 0.990912 -0.147926  0.130476 0.0453032 0.0005
 0.992362 -0.154569 0.0997889 0.0131305 0.0005
 0.988012 -0.138379  0.147125 0.306456 0.0005
 0.992153 -0.131607  0.110418 0.214587 0.0005
 0.989861 -0.141365   0.12987 -0.236335 0.0005
 0.990161 -0.159066  0.126511 -0.0930675 0.0005
 0.988318 -0.151639  0.126807 -0.0359225 0.0005
0.982123 -0.14256 0.113883 -0.124999 0.0005
 0.992488 -0.131065  0.110539 -0.14866 0.0005
 0.991416 -0.154423  0.105432 -0.131066 0.0005
 0.992138 -0.147588  0.121403 0.0829828 0.0005
 0.987457 -0.153638  0.123264 0.133492 0.0005
 0.993899 -0.157843   0.13667 -0.0380448 0.0005
 0.962843 -0.162324 0.0959546 0.178021 0.0005
 0.978159 -0.160238  0.110488 -0.315963 0.0005
 0.970415 -0.161519  0.132637 -0.148204 0.0005
 0.995404 -0.118471  0.161796 0.222536 0.0005
 0.988497 -0.151879  0.159809 0.239651 0.0005
 0.972224 -0.160149 0.0977455 -0.0342583 0.0005
 0.983279 -0.149399  0.102732 0.397392 0.0005
  1.00497 -0.134563  0.140723 0.00960564 0.0005
 0.999419 -0.127445 0.0888838 -0.10481 0.0005
 0.985679 -0.150972  0.127426 -0.0421203 0.0005
  1.00012 -0.128679  0.103398 0.264125 0.0005
 0.990084 -0.140572  0.119455 -0.0978689 0.0005
 0.978465 -0.133498  0.113103 0.382946 0.0005
 0.988893 -0.139314  0.148373 0.279976 0.0005
 0.993534 -0.150122  0.112567 -0.203137 0.0005
 0.988565 -0.145387  0.126886 -0.0392712 0.0005
 0.990084 -0.140758  0.155285 0.115386 0.0005
 0.971747 -0.165605  0.136591 0.162245 0.0005
  1.00868 -0.109882  0.149654 -0.0643293 0.0005
 0.952557 -0.170423 0.0846697 -0.0540833 0.0005
 0.954396 -0.168985  0.146442 0.507931 0.0005
 0.981064 -0.161916  0.122144 0.123983 0.0005
 0.978529 -0.164083  0.121532 -0.136885 0.0005
  1.02078 -0.095187  0.118259 0.139151 0.0005
 0.989068 -0.147582   0.13144 -0.040628 0.0005
 0.988787 -0.140541 0.0863984 -0.0913878 0.0005
 0.986414 -0.146668  0.170065 0.0640709 0.0005
 0.997273 -0.132591  0.124315 0.0451602 0.0005
  0.99384 -0.151753  0.139729 0.123471 0.0005
  1.01225 -0.113384  0.124599 0.0496316 0.0005
 0.982451 -0.154335  0.121698 0.127056 0.0005
 0.989069 -0.152411   0.16096 0.240089 0.0005
  1.01595 -0.106091  0.138684 -0.119893 0.0005
 0.988927 -0.126479  0.089273 0.225333 0.0005
 0.996911 -0.135819 0.0979051 -0.0258609 0.0005
 0.998003 -0.122826  0.102871 0.0404812 0.0005
 0.968256 -0.164029  0.112944 0.162432 0.0005
   1.0054 -0.117554  0.118552 0.303208 0.0005
 0.988304 -0.137326  0.117297 -0.188736 0.0005
 0.979265 -0.158204  0.087829 0.300581 0.0005
  1.00677 -0.127785  0.152119 -0.218446 0.0005
 0.994535 -0.157293 0.0945742 0.127207 0.0005
  0.99569 -0.129698 0.0926954 -0.0404907 0.0005
  1.00892 -0.106648  0.111471 0.267161 0.0005
0.981496 -0.15616 0.100857 0.0532018 0.0005
 0.996066 -0.137651   0.11557 0.197692 0.0005
0.963302  -0.1666 0.102079 7.63923e-05 0.0005
 0.992285 -0.131074  0.124003 -0.00622188 0.0005
 0.991757 -0.152917  0.127484 0.0549475 0.0005
 0.999611 -0.144021  0.140508 -0.475383 0.0005
 0.971059 -0.160844    0.1325 -0.15738 0.0005
 0.949351 -0.171916  0.141161 0.11493 0.0005
  0.98963 -0.128985  0.122913 -0.14137 0.0005
 0.986009 -0.143919   0.11721 -0.131657 0.0005
  0.99151 -0.149418  0.144337 -0.0669013 0.0005
 0.987946 -0.140419 0.0887545 -0.389229 0.0005
 0.957692 -0.170545 0.0768019 0.0626228 0.0005
 0.999799 -0.129317  0.128514 -0.149461 0.0005
 0.970362 -0.165617  0.181735 -0.0160768 0.0005
 0.987585 -0.135258  0.133701 0.266194 0.0005
  1.00344 -0.121628 0.0889965 0.141096 0.0005
 0.977124 -0.155867  0.119407 -0.127193 0.0005
 0.989999 -0.146903  0.131688 0.0688104 0.0005
  1.01099 -0.115668 0.0939099 0.10471 0.0005
 0.990403 -0.139848 0.0862758 -0.0986893 0.0005
 0.976487 -0.151056  0.122379 0.194131 0.0005
 0.986218 -0.145588  0.155689 -0.0475894 0.0005
 0.992103 -0.136038  0.175514 -0.049719 0.0005
 0.981466 -0.150989  0.120072 0.029281 0.0005
 0.993467 -0.126283 0.0886168 0.237949 0.0005
  0.97367 -0.160279  0.117283 -0.185499 0.0005
 0.989302 -0.151808  0.107861 0.178481 0.0005
 0.979789 -0.141538  0.126689 0.254493 0.0005
0.979469 -0.14846 0.156393 -0.176868 0.0005
 0.979072 -0.148169   0.10475 0.28451 0.0005
 0.983186 -0.160002  0.116254 0.191576 0.0005
 0.977439  -0.15781 0.0941191 -0.0987181 0.0005
 0.966875 -0.163271  0.114343 0.153697 0.0005
 0.990623 -0.145287   0.13285 0.0829332 0.0005
 0.989159 -0.141843  0.124572 -0.27154 0.0005
 0.996001 -0.128862 0.0955352 0.0358689 0.0005
  0.97333 -0.161479  0.143027 0.327187 0.0005
 0.980798 -0.142726  0.125513 0.28664 0.0005
 0.993988 -0.127908  0.135766 0.348182 0.0005
 0.981924  -0.15626 0.0994543 -0.139207 0.0005
 0.997539 -0.120958 0.0637898 0.263235 0.0005
  1.00091 -0.125219  0.120068 -0.204165 0.0005
   1.0006 -0.130306  0.127798 -0.0704244 0.0005
  1.00469 -0.135657  0.127466 -0.21301 0.0005
 0.983865 -0.154783  0.113127 -0.0453604 0.0005
 0.977518 -0.160097  0.119913 -0.306541 0.0005
  0.99231   -0.1569 0.0991448 0.260871 0.0005
  1.00176 -0.120649  0.106015 -0.0830836 0.0005
 0.970374 -0.162796  0.136469 0.145577 0.0005
 0.947789 -0.171293  0.119369 -0.0272928 0.0005
 0.968401 -0.161076  0.127876 -0.00458681 0.0005
  1.00213 -0.141998  0.107862 -0.0508341 0.0005
 0.985766 -0.152741  0.128407 -0.063966 0.0005
 0.994303 -0.146264  0.115902 -0.175158 0.0005
 0.974897 -0.162176  0.141163 0.213228 0.0005
  1.00344 -0.120981  0.105082 -0.0814423 0.0005
0.992372 -0.14488 0.111943 -0.0219721 0.0005
  0.99562 -0.140907  0.109341 -0.0281126 0.0005
 0.988484 -0.157192  0.100042 -0.340227 0.0005
 0.982095 -0.150209  0.120395 0.00827047 0.0005
 0.980784 -0.142443  0.115348 0.270408 0.0005
 0.994926   -0.1355 0.0982551 -0.0301628 0.0005
 0.979371 -0.170513 0.0754349 -0.0144731 0.0005
 0.977374 -0.157411  0.129475 -0.18965 0.0005
 0.991281 -0.145628  0.110522 -0.00230273 0.0005
 0.987117 -0.137511  0.110629 -0.086586 0.0005
  0.96326 -0.165498 0.0982109 -0.0725965 0.0005
0.989548 -0.15107 0.127006 -0.0379848 0.0005
 0.992334 -0.151525  0.127697 0.0616861 0.0005
 0.969929 -0.167506  0.103614 -0.326218 0.0005
 0.963325 -0.163021 0.0932167 -0.125742 0.0005
 0.993033 -0.129383  0.129605 -0.218333 0.0005
 0.974477 -0.158769   0.14233 0.175342 0.0005
 0.986922 -0.151056  0.108211 -0.0728844 0.0005
 0.990321 -0.147694  0.147119 -0.0645222 0.0005
 0.974133 -0.164195  0.094112 -0.0589534 0.0005
 0.989479 -0.151582   0.12712 -0.0230077 0.0005
 0.983954  -0.14142 0.0839837 0.0665636 0.0005
0.998128 -0.13542 0.131589 -0.146233 0.0005
   0.9899 -0.164107 0.0804138 -0.0810956 0.0005
 0.976521 -0.161535  0.121082 0.175163 0.0005
  0.96008 -0.165747 0.0872176 0.3047 0.0005
 0.978079 -0.160831 0.0977344 -0.14311 0.0005
  0.97143 -0.160397 0.0992736 -0.0420691 0.0005
0.948213 -0.17168 0.140628 0.0822985 0.0005
  1.00797 -0.128772  0.132926 -0.0398754 0.0005
 0.981194 -0.155549 0.0976065 0.0751401 0.0005
  0.97528 -0.159514  0.122367 0.177979 0.0005
 0.990099 -0.149622   0.12328 0.0828109 0.0005
 0.998507 -0.120092  0.105293 0.438016 0.0005
 0.983343 -0.137571 0.0833726 0.0280694 0.0005
0.985829 -0.12748 0.141952 0.0767135 0.0005
 0.990892 -0.150202  0.107089 0.191564 0.0005
 0.986866 -0.152757   0.10683 0.00707473 0.0005
  0.96473 -0.161231  0.107204 0.0184503 0.0005
 0.989426 -0.139011 0.0865929 -0.116049 0.0005
  1.00521 -0.130196 0.0786823 0.224012 0.0005
 0.986617 -0.157407  0.163756 -0.0502992 0.0005
 0.991983 -0.141042  0.083988 -0.131017 0.0005
 0.950364 -0.162864  0.098112 0.27887 0.0005
 0.996598 -0.131434  0.102386 -0.168365 0.0005
 0.991586 -0.145271  0.111676 0.0544872 0.0005
 0.971026 -0.159543  0.116498 0.175705 0.0005
 0.994645 -0.148835  0.106304 -0.042975 0.0005
 0.998646 -0.121296  0.103681 0.0679615 0.0005
 0.994237 -0.134375  0.129559 0.259489 0.0005
 0.967767 -0.159687 0.0782192 -0.199895 0.0005
 0.994521 -0.139307  0.105555 -0.0484346 0.0005
 0.968147 -0.157734 0.0928943 0.210597 0.0005
 0.964725 -0.166547  0.103217 0.0180406 0.0005
  0.96604 -0.161438  0.080429 -0.21138 0.0005
  1.01284 -0.109186  0.128314 -0.0662957 0.0005
  1.00206 -0.118104 0.0846751 0.232312 0.0005
  0.96275 -0.163382  0.130394 0.0930169 0.0005
 0.980577  -0.16303 0.0871191 0.258913 0.0005
 0.987255 -0.162283  0.116058 -0.260269 0.0005
  1.00055 -0.118019 0.0851407 0.0140082 0.0005
 0.996802 -0.140869  0.115882 -0.200813 0.0005
  1.01008 -0.133345  0.079928 -0.318096 0.0005
 0.973441 -0.160085  0.122624 0.179386 0.0005
 0.987096 -0.154589  0.112885 -0.167109 0.0005
 0.988241 -0.154474   0.11107 0.0846006 0.0005
  0.99252 -0.152765  0.126247 -0.209173 0.0005
 0.986898 -0.147114  0.135395 0.0946816 0.0005
  1.00701 -0.116337  0.118867 0.306388 0.0005
0.991756 -0.14526 0.134898 -0.0878782 0.0005
 0.988054 -0.148622   0.13116 0.0507224 0.0005
 0.981891 -0.156447 0.0923886 -0.227694 0.0005
 0.984342  -0.15637 0.0889357 0.153577 0.0005
 0.990092 -0.126026  0.088095 0.233599 0.0005
 0.993587 -0.149044  0.126416 -0.205671 0.0005
 0.990605 -0.141304  0.185319 0.229791 0.0005
 0.983108 -0.155479 0.0989103 -0.106877 0.0005
  1.00218 -0.133595  0.129247 -0.215097 0.0005
0.985265 -0.15606 0.132237 -0.180748 0.0005
 0.987604 -0.145899   0.15189 0.336394 0.0005
 0.974393 -0.157579  0.117969 -0.135852 0.0005
 0.987894 -0.130488 0.0846756 -0.100961 0.0005
 0.994835 -0.128987 0.0961946 0.0247793 0.0005
 0.989956 -0.136489  0.121528 -0.272514 0.0005
 0.981989 -0.143576 0.0880622 0.263228 0.0005
  1.00009 -0.129342  0.129923 -0.142396 0.0005
 0.984566 -0.149568  0.132564 0.144059 0.0005
  1.01072 -0.109582  0.114376 0.135106 0.0005
 0.981735  -0.14279 0.0876315 0.253217 0.0005
 0.978227 -0.154592  0.123585 0.232467 0.0005
 0.995205 -0.140897  0.111294 -0.178498 0.0005
 0.988617 -0.143668  0.140954 0.178197 0.0005
0.967084 -0.15998 0.118798 -0.0303593 0.0005
 0.991532 -0.132338 0.0914968 0.0556809 0.0005
 0.985004 -0.140784  0.135408 0.0565507 0.0005
  1.00022 -0.137869  0.139759 0.389556 0.0005
  1.00169 -0.125809  0.151388 -0.341219 0.0005
 0.991932 -0.130238 0.0906689 0.047692 0.0005
 0.999911 -0.129648   0.12793 -0.0775804 0.0005
 0.991639 -0.125423  0.103888 -0.105861 0.0005
  1.00853 -0.116068 0.0784874 -0.0447001 0.0005
 0.977794 -0.156684  0.121009 -0.308471 0.0005
 0.986088 -0.151803  0.115073 0.174579 0.0005
0.988054 -0.14389 0.140304 0.162517 0.0005
  1.00724 -0.115058 0.0789228 -0.0241729 0.0005
 0.997357 -0.144259 0.0767432 0.110095 0.0005
  1.00612 -0.130842  0.120012 -0.129581 0.0005
 0.973302 -0.161634  0.116441 -0.200953 0.0005
 0.998402 -0.118898  0.102916 0.414236 0.0005
  1.00944 -0.129737  0.131441 0.0375986 0.0005
  0.99368 -0.157813   0.11522 0.058422 0.0005
 0.986474 -0.143374  0.142049 -0.200006 0.0005
 0.993729 -0.156557   0.13616 -0.0353587 0.0005
 0.992354 -0.150336  0.125554 -0.189466 0.0005
  1.00016 -0.134219  0.113089 -0.138397 0.0005
 0.991865 -0.154329  0.099804 -0.354527 0.0005
0.981889 -0.13081 0.136397 0.223497 0.0005
   1.0145 -0.116856 0.0689686 0.0446109 0.0005
 0.994838 -0.119276 0.0868809 0.0811424 0.0005
 0.997235 -0.140714  0.120312 -0.304381 0.0005
  1.00103 -0.132786  0.160341 -0.237646 0.0005
0.984992 -0.13789 0.110874 -0.036062 0.0005
 0.990751 -0.148977  0.130567 -0.0586207 0.0005
  1.00642 -0.130813  0.148035 -0.193708 0.0005
 0.993881 -0.135038  0.101404 -0.233856 0.0005
 0.992871 -0.134295  0.175256 -0.0797784 0.0005
 0.985269 -0.161532 0.0790975 -0.0914735 0.0005
 0.978216  -0.16303 0.0854298 0.248106 0.0005
 0.986163 -0.159494  0.079944 -0.0770793 0.0005
 0.990141 -0.140724  0.156401 0.0917217 0.0005
 0.997481 -0.141486  0.119302 0.0288541 0.0005
 0.962183 -0.164885  0.129798 0.341089 0.0005
 0.973019 -0.161509  0.154484 -0.0478116 0.0005
 1.00786  -0.1307 0.148478 -0.194378 0.0005
 0.991952 -0.147896  0.146827 -0.0634985 0.0005
 0.986166 -0.146473   0.14363 0.105785 0.0005
 0.990376 -0.150648  0.126087 -0.202258 0.0005
 0.999145 -0.139939  0.148962 0.214078 0.0005
 0.989299 -0.148755  0.115838 -0.0243517 0.0005
 0.973359 -0.158509  0.118897 -0.136801 0.0005
 0.985594 -0.149597  0.109711 -0.0425049 0.0005
 0.994512 -0.140571  0.108576 -0.171165 0.0005
 0.974134 -0.156877  0.105014 0.139237 0.0005
 0.987401 -0.152112  0.124485 0.118511 0.0005
 0.969239 -0.151601 0.0951673 0.21605 0.0005
 0.992578 -0.155386  0.103643 0.256998 0.0005
 0.993048 -0.127957  0.133958 0.301063 0.0005
 0.998817 -0.133813  0.158939 -0.231654 0.0005
 0.977134 -0.157655 0.0929178 -0.119322 0.0005
0.998588 -0.13981 0.128306 0.205773 0.0005
  1.00921 -0.119923  0.118783 0.0232772 0.0005
 0.999875 -0.130456  0.127084 -0.157349 0.0005
  1.00536 -0.121315  0.105586 -0.228852 0.0005
 0.996509 -0.139172   0.10768 -0.0142856 0.0005
 0.957956  -0.17452 0.0666627 -0.151664 0.0005
 0.957609 -0.171479 0.0961635 0.102794 0.0005
 0.987913 -0.131604  0.118511 0.131912 0.0005
 0.978873 -0.160027 0.0885042 0.272171 0.0005
 0.984083 -0.150804  0.101175 0.368433 0.0005
 0.997298 -0.133808  0.122023 0.0624421 0.0005
 0.990325 -0.149109  0.145547 -0.062387 0.0005
 0.982368 -0.160277  0.119848 0.13382 0.0005
0.988068 -0.14067 0.139283 0.2944 0.0005
  1.02877 -0.101821  0.118734 0.122446 0.0005
 0.983095 -0.143239  0.138071 -0.0201058 0.0005
  1.00128 -0.132618  0.160505 -0.233318 0.0005
 0.963949 -0.167387 0.0941141 -0.100347 0.0005
 0.964612 -0.170947  0.134164 -0.046603 0.0005
  1.00002 -0.109204 0.0983851 0.0822651 0.0005
 0.989472 -0.153667  0.105505 -0.0430699 0.0005
 0.987843 -0.139727  0.153389 0.386838 0.0005
 0.982683 -0.150964  0.139801 0.0184876 0.0005
  1.00013  -0.10977 0.0828666 -0.0360912 0.0005
 0.994985 -0.149417  0.126282 -0.174807 0.0005
 0.984035 -0.151117  0.102145 0.399148 0.0005
 0.973506 -0.158869  0.116254 0.150503 0.0005
 0.979299 -0.159043  0.138703 0.153839 0.0005
 0.987911 -0.150028  0.114174 -0.0339922 0.0005
 0.986484 -0.142463 0.0836617 -0.286393 0.0005
 0.990111 -0.146013  0.130589 0.0545263 0.0005
 0.987542 -0.141272  0.158602 0.204456 0.0005
 0.985791 -0.157627  0.111568 -0.139698 0.0005
 0.975894 -0.159015  0.106624 0.314381 0.0005
  0.99738 -0.134665  0.116163 -0.0142496 0.0005
 0.974187 -0.147739  0.119004 -0.0958725 0.0005
 0.997848 -0.123932  0.137527 -0.265326 0.0005
  1.00639 -0.116769 0.0792461 -0.0262943 0.0005
 0.997843 -0.120157  0.072557 0.173861 0.0005
 0.961618 -0.165465  0.129222 0.0906101 0.0005
   1.0077 -0.127309  0.128078 -0.0275555 0.0005
 0.989179 -0.133132   0.12092 -0.0467423 0.0005
 0.997843 -0.120472 0.0731241 0.154428 0.0005
  1.00725 -0.123296  0.151441 0.0327333 0.0005
 0.985948 -0.148113  0.130587 0.169293 0.0005
 0.990313 -0.149728  0.125603 -0.280557 0.0005
 0.989944 -0.141366  0.127052 -0.284708 0.0005
 0.992196 -0.128805  0.103996 -0.108385 0.0005
 0.992811 -0.150311    0.1147 -0.204597 0.0005
 0.983577 -0.142416  0.110534 0.393086 0.0005
 0.985381 -0.149278  0.135951 -0.023672 0.0005
 0.990317 -0.150144  0.111498 -0.0111516 0.0005
 0.997868 -0.134014  0.133008 -0.154678 0.0005
 0.947789 -0.172114  0.119847 -0.00052513 0.0005
 0.983833 -0.156698 0.0980357 -0.137717 0.0005
 0.983554 -0.137865 0.0846491 0.0289197 0.0005
 0.981839 -0.144411 0.0872399 0.268058 0.0005
 0.991703 -0.148415  0.122595 0.0660324 0.0005
  1.00212 -0.133275   0.11297 -0.129694 0.0005
 0.991595 -0.153165  0.098898 0.0398955 0.0005
 0.994724 -0.120822 0.0862377 0.0598952 0.0005
 0.989515 -0.132487  0.123637 0.171712 0.0005
 0.985794 -0.151343  0.125247 0.0696485 0.0005
 0.951807 -0.168935  0.152024 -0.115228 0.0005
0.990911 -0.14818 0.130441 -0.0519941 0.0005
 0.990032 -0.137869  0.146582 0.265255 0.0005
 0.967496 -0.162648  0.129552 -0.00148439 0.0005
   0.9846 -0.154894 0.0974676 -0.00951508 0.0005
 0.989571 -0.157552  0.132271 -0.0302574 0.0005
 0.997833 -0.127351  0.107962 0.305485 0.0005
 0.951577 -0.171919  0.120611 -0.0729615 0.0005
0.962708 -0.16444 0.131414 0.0887131 0.0005
 0.990172 -0.154371  0.127941 -0.0508703 0.0005
  0.99298 -0.125212  0.139576 0.0528751 0.0005
 0.993097 -0.130487  0.130757 -0.220989 0.0005
 0.994938 -0.151335  0.157427 -0.241897 0.0005
  1.00221 -0.123567  0.149574 -0.330895 0.0005
 0.977657 -0.152078  0.122798 0.247346 0.0005
 0.987603 -0.140124  0.132074 -0.237669 0.0005
 0.990807 -0.150738  0.108528 0.189638 0.0005
 0.978158 -0.152708  0.123686 0.329887 0.0005
 0.967633  -0.16956 0.0986987 -0.0431133 0.0005
 0.986789 -0.138707  0.089059 -0.418835 0.0005
 0.983633 -0.130432  0.102118 0.226724 0.0005
  1.01025 -0.133461  0.097894 -0.0655107 0.0005
 0.973973 -0.162741  0.143609 0.201519 0.0005
 0.990472 -0.125886 0.0877403 0.218771 0.0005
 0.991655 -0.120947 0.0843216 -0.00167978 0.0005
 0.961278 -0.163539  0.129444 0.103875 0.0005
 0.987014 -0.145862  0.169712 0.0734264 0.0005
 0.993044 -0.149598  0.117409 -0.168932 0.0005
 0.981814 -0.149276 0.0831232 0.28997 0.0005
 0.993363 -0.136977  0.114888 -0.0986259 0.0005
 0.989111 -0.141122  0.157511 0.21321 0.0005
0.994559 -0.13492 0.130979 0.268779 0.0005
 0.995252 -0.144678    0.1072 -0.0658896 0.0005
 0.992593 -0.129029   0.13706 0.324458 0.0005
 0.989728 -0.144251  0.125314 -0.0320407 0.0005
 0.950406 -0.170108 0.0872615 -0.0341878 0.0005
   1.0001 -0.114544   0.11897 0.164267 0.0005
 1.01314 -0.11312 0.125162 0.0462815 0.0005
 0.986542 -0.141333  0.138766 0.297212 0.0005
 0.956964 -0.168739  0.145341 0.510921 0.0005
 0.987717 -0.157637   0.16159 -0.0480723 0.0005
 0.994341 -0.137184   0.17403 -0.0364808 0.0005
 0.980281 -0.164658 0.0869365 0.263816 0.0005
0.988728 -0.13074 0.124555 0.171449 0.0005
0.999732 -0.12364 0.117731 -0.209004 0.0005
  1.00867 -0.119702  0.119162 0.00107459 0.0005
 0.996898 -0.150376  0.141305 0.0463092 0.0005
 0.966722 -0.169829  0.134183 -0.0330551 0.0005
 0.960537 -0.162903 0.0874418 0.311906 0.0005
 0.996315 -0.139633  0.106775 -0.0240634 0.0005
  1.00072 -0.128656  0.147002 0.107441 0.0005
 0.971959 -0.158843   0.11685 0.175322 0.0005
 0.950678 -0.169827  0.151357 -0.129063 0.0005
 0.990836 -0.151865  0.129026 -0.0337096 0.0005
 0.987369 -0.133026  0.158484 -0.0714558 0.0005
 0.957016 -0.169763  0.094957 -0.20754 0.0005
 0.986466 -0.131419   0.15865 -0.0604191 0.0005
 0.98488 -0.14359 0.135723 -0.193208 0.0005
 0.986554 -0.136824  0.114489 0.32551 0.0005
 0.969495 -0.166227   0.12665 0.0918261 0.0005
 0.991524 -0.144651  0.135253 -0.100899 0.0005
 0.990183 -0.141426  0.124318 -0.273136 0.0005
 0.995337  -0.13523 0.0994101 -0.00966901 0.0005
   0.9739 -0.158002  0.119173 -0.147359 0.0005
 0.984537 -0.132822  0.110731 0.106769 0.0005
 0.992647 -0.135839   0.11486 -0.0868849 0.0005
 0.988629 -0.146595  0.104516 0.279389 0.0005
 0.989758 -0.126687  0.109898 0.155834 0.0005
 0.955894 -0.168121 0.0753607 0.0755858 0.0005
 0.998435 -0.125774  0.107743 0.289112 0.0005
 0.987255 -0.141044   0.13916 0.290942 0.0005
 0.991024 -0.148432  0.146797 -0.0889685 0.0005
 0.990036 -0.139543 0.0877073 -0.00470972 0.0005
  1.00883 -0.121587  0.117046 0.0161453 0.0005
0.984099 -0.14676 0.135246 0.101608 0.0005
  1.01543 -0.114102  0.132515 0.105523 0.0005
 0.984952 -0.153454  0.114798 -0.0510248 0.0005
 0.991971 -0.129635  0.112881 -0.0801328 0.0005
 0.997425 -0.125551  0.137021 -0.259104 0.0005
 0.971269 -0.163153  0.133671 -0.150159 0.0005
0.995605 -0.14102 0.116112 -0.201895 0.0005
  0.97951 -0.170754 0.0970455 -0.179854 0.0005
 0.990547 -0.151484  0.126664 -0.205052 0.0005
 0.994165 -0.135609  0.177987 -0.0659344 0.0005
 0.988497 -0.141588  0.128904 -0.237113 0.0005
 0.977997 -0.158383  0.120364 -0.29841 0.0005
   1.02738 -0.0988043    0.13785 -0.329994 0.0005
 0.981983 -0.157843 0.0972256 -0.119646 0.0005
 0.997341 -0.125452  0.117491 -0.00917344 0.0005
 0.983722 -0.140458  0.118278 0.459103 0.0005
 0.985654 -0.133553 0.0684424 0.0178188 0.0005
 0.982812 -0.157013  0.100822 0.0674199 0.0005
 0.985481 -0.148253  0.109333 -0.0494206 0.0005
 0.991202 -0.145832  0.131676 0.043009 0.0005
 0.993107 -0.134396  0.102606 -0.234522 0.0005
 0.999282 -0.118562 0.0751442 0.161707 0.0005
 0.956921 -0.170789 0.0754151 0.0413931 0.0005
  0.97511 -0.162063   0.14145 0.223675 0.0005
 1.00428 -0.12163 0.106048 -0.0805519 0.0005
 0.997257 -0.124979  0.117485 -0.00752156 0.0005
 0.994287 -0.140261  0.106953 -0.0403353 0.0005
 0.997801 -0.117372  0.143793 -0.159996 0.0005
 0.990063 -0.156597   0.11946 0.0477068 0.0005
 0.986993 -0.149286  0.126221 0.0777555 0.0005
 0.991207 -0.138344 0.0876018 -0.0905859 0.0005
  0.99168 -0.141633   0.15716 0.0925365 0.0005
 0.988883 -0.152063  0.114047 -0.00678523 0.0005
  1.00126 -0.130804  0.149921 -0.297468 0.0005
 0.996506 -0.133323  0.122632 0.0301155 0.0005
 0.978132 -0.157622 0.0934218 0.140678 0.0005
 0.972895 -0.163339  0.140447 0.315604 0.0005
 0.980514 -0.169676  0.077746 -0.0372116 0.0005
 0.973035 -0.161757  0.118649 -0.162417 0.0005
 0.97018 -0.16542 0.127616 0.104782 0.0005
 0.981641 -0.145883  0.129095 0.126664 0.0005
 0.963042 -0.163611  0.129512 0.351522 0.0005
  1.00162 -0.116546 0.0855038 0.248882 0.0005
 0.989789 -0.152202  0.106747 -0.0118618 0.0005
 0.976774 -0.154398 0.0932678 -0.111984 0.0005
 0.984621 -0.157081  0.128927 -0.341304 0.0005
 0.966053 -0.163079  0.118712 -0.0912285 0.0005
  0.96699 -0.167313 0.0957615 -0.0897137 0.0005
 0.991095 -0.148877  0.106443 0.190336 0.0005
 0.985453 -0.142782   0.14528 0.00165247 0.0005
  0.99139 -0.142301  0.184261 0.246752 0.0005
 0.982065 -0.153809  0.141572 -0.222262 0.0005
  0.98447 -0.141984  0.157379 -0.289659 0.0005
0.997308  -0.1335 0.121457 0.0787826 0.0005
 0.998429 -0.148797  0.165359 -0.295704 0.0005
  1.00264 -0.130146   0.14902 -0.299944 0.0005
  0.99761 -0.135811  0.110423 -0.0292188 0.0005
 0.994169 -0.134817  0.174504 -0.0606249 0.0005
 0.993021 -0.153746  0.159349 -0.235474 0.0005
 0.984719 -0.149687  0.115086 0.187951 0.0005
 0.966081 -0.168845 0.0960893 -0.0897482 0.0005
 0.994969 -0.134045  0.174424 -0.0628034 0.0005
 0.988499 -0.152955   0.10443 -0.152919 0.0005
 0.986843 -0.116065 0.0923892 0.330244 0.0005
 1.00133 -0.13476 0.160778 -0.236726 0.0005
 0.993278 -0.146003  0.133407 -0.0913184 0.0005
 0.986432 -0.162067 0.0793909 -0.0773637 0.0005
 0.975845 -0.156079 0.0935307 -0.11595 0.0005
 0.982602 -0.141886  0.116338 0.458744 0.0005
 0.987645 -0.143262  0.124703 -0.0236358 0.0005
 0.999584 -0.124655  0.119298 -0.20423 0.0005
 0.980071 -0.149462  0.105058 0.259762 0.0005
 0.981508 -0.138013  0.112936 0.21263 0.0005
 0.982301 -0.142435  0.136266 -0.0114753 0.0005
 0.998744 -0.138056 0.0877217 -0.110107 0.0005
 0.997204 -0.143596  0.141864 -0.466119 0.0005
 0.962816 -0.161338 0.0979123 0.148858 0.0005
0.981243 -0.16344 0.119871 0.117909 0.0005
 0.995569 -0.126394  0.130251 0.348852 0.0005
 0.977025 -0.157053  0.101607 -0.101093 0.0005
  0.98655 -0.149721  0.114562 -0.0232146 0.0005
 0.976842 -0.163939  0.167635 -0.00772142 0.0005
  0.97643 -0.158626  0.137179 -0.0260182 0.0005
 0.998507 -0.142974  0.119859 -0.311193 0.0005
  1.01783 -0.124983  0.158751 -0.334699 0.0005
 0.951679 -0.172036  0.119126 -0.0494653 0.0005
 0.985528 -0.144201  0.150953 0.345479 0.0005
 0.996125 -0.130339  0.103615 -0.159811 0.0005
 0.981352 -0.143005  0.088335 0.266479 0.0005
 0.956761 -0.169388 0.0754553 0.0757573 0.0005
 0.992481 -0.135945  0.115115 -0.0931324 0.0005
  1.00435 -0.119325   0.12786 -0.453983 0.0005
 0.995584 -0.129514 0.0955313 0.0341149 0.0005
 0.996847 -0.127979  0.118206 0.0173142 0.0005
0.974768 -0.15879 0.103024 0.118002 0.0005
 0.990492 -0.128509  0.113835 -0.0755084 0.0005
 0.987127 -0.158077  0.162538 -0.0322138 0.0005
 0.971055 -0.161543 0.0969211 -0.0383074 0.0005
  1.00174 -0.116586 0.0858031 0.255501 0.0005
 0.990659 -0.147179  0.133738 -0.104225 0.0005
 0.992525 -0.148109  0.143992 -0.0656537 0.0005
 0.987053 -0.132931  0.129436 0.320376 0.0005
 0.99222 -0.13186 0.109391 0.22772 0.0005
 0.987372 -0.136631   0.11483 0.315932 0.0005
 0.990203 -0.119468 0.0865132 0.00158478 0.0005
  0.98169 -0.150528  0.119774 0.302689 0.0005
 0.986445 -0.149017  0.109273 -0.0335209 0.0005
 0.947893 -0.173418  0.119709 -0.0335056 0.0005
 0.994233 -0.147521  0.116513 -0.186891 0.0005
 0.965415 -0.168659 0.0947338 -0.101937 0.0005
  1.00192   -0.1177 0.0845089 0.256739 0.0005
 0.985904 -0.136011 0.0851943 0.0344119 0.0005
 0.985846 -0.156853  0.127849 -0.203749 0.0005
0.999704   -0.143 0.120365 -0.304426 0.0005
 0.977977 -0.163692 0.0849704 0.267785 0.0005
 0.992522 -0.151053  0.144156 0.0406413 0.0005
 0.982587 -0.129883  0.138597 0.216749 0.0005
  0.94688 -0.171566  0.118973 -0.0204792 0.0005
 0.992106 -0.135773  0.115128 -0.108734 0.0005
 0.974066 -0.154807   0.10434 0.312113 0.0005
 0.975983 -0.157922  0.138576 -0.00748283 0.0005
 0.981625 -0.144913 0.0900068 0.259768 0.0005
  1.00046 -0.129179  0.146292 0.0872149 0.0005
 0.993928 -0.153704  0.139138 0.140527 0.0005
 0.986246 -0.144776  0.142987 0.117124 0.0005
 0.991622 -0.136768  0.127266 -0.041238 0.0005
0.989542 -0.13654 0.123424 -0.243534 0.0005
 1.00088 -0.13034 0.127082 -0.138054 0.0005
0.963867 -0.17094 0.111863 -0.123711 0.0005
 0.948477 -0.170452  0.116817 -0.0208638 0.0005
 0.983265 -0.149331 0.0828223 0.292153 0.0005
 0.986776 -0.159368 0.0783724 -0.0756328 0.0005
 0.975282 -0.165418 0.0858843 -0.187 0.0005
 0.988108 -0.144333 0.0860828 -0.31559 0.0005
 0.984543 -0.156207 0.0868394 0.140065 0.0005
  0.99826 -0.140946 0.0788198 0.0937922 0.0005
 0.971875 -0.159702 0.0893237 0.159778 0.0005
 0.969326 -0.164173  0.183314 -0.0246169 0.0005
 0.966872 -0.159733 0.0792091 -0.197822 0.0005
0.984473 -0.15091 0.123133 -0.14569 0.0005
 0.989079 -0.134682  0.136897 0.117633 0.0005
 0.997755 -0.115941  0.113213 -0.0593684 0.0005
 0.995464 -0.133711  0.130624 0.262676 0.0005
 0.991449 -0.152668  0.126254 -0.033127 0.0005
 0.987092 -0.158406 0.0980284 0.0654143 0.0005
 0.988275 -0.145221  0.142187 0.165392 0.0005
   1.0006 -0.130683  0.115202 -0.139643 0.0005
 0.985649 -0.145234   0.13558 -0.170619 0.0005
 0.990523 -0.150592  0.106826 0.187926 0.0005
 0.969341 -0.162062  0.128702 0.0164347 0.0005
 0.983655 -0.152182 0.0991971 -0.0194476 0.0005
  1.00423 -0.137053  0.127247 -0.214083 0.0005
 0.992968 -0.132347  0.115751 -0.138268 0.0005
 1.00476  -0.1213 0.105481 -0.216289 0.0005
 0.997245 -0.127645  0.106546 0.301678 0.0005
 0.975845 -0.161545  0.122859 0.182299 0.0005
 0.976833 -0.155269  0.131347 0.0362789 0.0005
 0.992796 -0.149867  0.116815 0.108851 0.0005
0.992414 -0.14516 0.132683 0.0988593 0.0005
 0.975415 -0.158087 0.0927818 -0.111691 0.0005
 0.971686 -0.163497  0.134643 -0.0675875 0.0005
 0.993002 -0.133386   0.14804 -0.112866 0.0005
 0.974414 -0.163534  0.143407 0.201907 0.0005
 0.985732 -0.149165  0.110218 0.0253219 0.0005
 0.991194 -0.158838 0.0912697 0.281258 0.0005
 0.998167 -0.126256  0.105498 0.303504 0.0005
 0.989196 -0.142467  0.184522 0.234267 0.0005
  1.01302 -0.101941  0.128617 0.314866 0.0005
   1.02711 -0.0993626   0.135128 -0.329971 0.0005
 0.989918 -0.160657 0.0927458 0.278338 0.0005
 0.977267 -0.159136    0.1198 -0.306165 0.0005
 0.970613 -0.164996  0.182475 -0.0133777 0.0005
 0.994007 -0.146922  0.158326 0.206701 0.0005
 0.983166 -0.146147  0.144803 0.0556448 0.0005
 0.987784 -0.129833  0.117402 0.131954 0.0005
  1.00996 -0.116906  0.105547 -0.33762 0.0005
 0.974677 -0.163479 0.0957722 -0.0646023 0.0005
 0.990668 -0.128526  0.111738 0.156529 0.0005
 0.999798 -0.119114  0.130992 -0.329643 0.0005
 0.981377 -0.149509  0.118616 0.291748 0.0005
 0.997981 -0.123343  0.110746 -0.077006 0.0005
 0.964892 -0.161686  0.107644 0.0502716 0.0005
 0.989508 -0.145096  0.125891 -0.0249487 0.0005
  0.98695 -0.135362  0.124026 -0.210168 0.0005
 0.994919 -0.154831  0.129403 0.0368829 0.0005
 0.997664 -0.126439  0.135324 0.096381 0.0005
 0.979382 -0.158535  0.130121 -0.195038 0.0005
 0.996739 -0.128873  0.110548 -0.296695 0.0005
  1.00422 -0.117884  0.124542 0.167714 0.0005
 0.966829 -0.160245  0.125268 -0.0299571 0.0005
  1.01127 -0.111734  0.124047 0.0691204 0.0005
  0.97958 -0.156909 0.0931296 -0.00687186 0.0005
  1.01562 -0.114256  0.117028 -0.0886292 0.0005
 0.995546 -0.130491 0.0963129 0.0418433 0.0005
 0.989723 -0.149483  0.125457 -0.264617 0.0005
 0.978911 -0.159443  0.135434 0.543218 0.0005
 0.987461 -0.152471  0.142549 0.00666201 0.0005
 0.992999 -0.133465  0.174082 -0.0763265 0.0005
 0.991384 -0.126019 0.0881413 0.230838 0.0005
  1.01099 -0.109623  0.113676 0.141893 0.0005
  1.00481 -0.120651 0.0905331 0.129015 0.0005
 0.987101 -0.135324  0.103922 -0.219238 0.0005
 0.992425 -0.129744  0.112925 -0.0791902 0.0005
 0.962936 -0.161903  0.094593 0.171948 0.0005
 0.995838 -0.122515 0.0936364 0.0611408 0.0005
 0.977993 -0.158087 0.0918482 0.139442 0.0005
 0.957852 -0.172073 0.0826187 0.400702 0.0005
 0.990457 -0.152264  0.128659 -0.0505815 0.0005
 0.982229 -0.154895  0.122531 -0.164914 0.0005
 0.968422 -0.161379  0.125703 0.00363868 0.0005
 0.985977 -0.142218  0.134974 -0.185583 0.0005
0.985185 -0.14624 0.134146 -0.0942691 0.0005
  0.98586 -0.154489 0.0987686 -0.00366873 0.0005
  0.98765 -0.149644  0.147678 -0.283562 0.0005
 0.988418 -0.151844  0.128321 -0.0390066 0.0005
  0.95108 -0.171157  0.139508 0.0899564 0.0005
  0.96419 -0.163343  0.128297 0.347404 0.0005
0.998547 -0.15027 0.143273 0.0355478 0.0005
  1.00645 -0.134243  0.124415 -0.486322 0.0005
 0.990167 -0.123994 0.0890144 0.117796 0.0005
 0.980812 -0.144114  0.129451 0.159926 0.0005
  0.97793 -0.158121  0.120627 -0.301996 0.0005
  1.00118 -0.124384  0.148896 -0.333735 0.0005
 0.992402 -0.128349  0.135669 0.313596 0.0005
0.992084 -0.15189 0.139524 0.0729657 0.0005
 0.978389 -0.158534  0.121434 -0.299461 0.0005
 0.999739 -0.129549  0.127568 -0.056257 0.0005
 0.982301 -0.149579  0.135569 -0.00551536 0.0005
  1.00683 -0.128691  0.119927 -0.142836 0.0005
  1.00586 -0.117367 0.0805037 -0.0156387 0.0005
 0.998998 -0.126477 0.0906534 -0.110393 0.0005
  0.99576 -0.130708  0.118804 -0.311873 0.0005
 0.991146 -0.140352 0.0862819 -0.111171 0.0005
 0.966748 -0.160888  0.125661 0.163787 0.0005
 0.991381 -0.148328  0.122202 0.0599932 0.0005
   1.0139 -0.108862  0.129709 -0.0911661 0.0005
 0.958893 -0.172217  0.110903 0.117364 0.0005
 0.985379 -0.151938  0.109546 -0.0698319 0.0005
  0.98864 -0.147867  0.112294 0.0586617 0.0005
 0.968653 -0.163163   0.10969 0.10043 0.0005
  1.01178 -0.114393  0.123338 0.038851 0.0005
0.992513 -0.12717 0.134576 0.29857 0.0005
 0.986446 -0.157826  0.163154 -0.0372251 0.0005
 0.992061 -0.149168 0.0876728 0.258111 0.0005
  0.97816 -0.160541   0.13148 -0.169408 0.0005
0.987441  -0.1368 0.130687 0.239006 0.0005
 0.990326 -0.137537  0.113315 -0.329725 0.0005
 0.993441 -0.152925  0.127543 -0.189439 0.0005
 0.981533 -0.153439  0.120607 0.11499 0.0005
 0.958228 -0.171206 0.0797146 0.386271 0.0005
 0.996565 -0.118528 0.0743996 0.135997 0.0005
  0.98783 -0.143142  0.159984 0.204396 0.0005
 0.982695  -0.15585 0.0989016 0.0904505 0.0005
   1.0001 -0.129088  0.146693 0.10526 0.0005
 0.988976 -0.147512  0.132515 0.0563817 0.0005
 0.999214 -0.126472   0.10193 0.257934 0.0005
 0.989536 -0.139821 0.0913755 -0.0899954 0.0005
 0.962106 -0.164516  0.131177 0.105838 0.0005
  0.99253 -0.146328  0.157608 0.206346 0.0005
  1.00103 -0.137413 0.0991189 -0.173741 0.0005
 0.977879 -0.155916  0.119737 -0.0988238 0.0005
  1.01087 -0.112834  0.126438 0.0828156 0.0005
0.988288 -0.14731 0.116504 -0.22295 0.0005
 0.997375 -0.141391  0.130427 -0.354213 0.0005
 0.992657 -0.128588 0.0934805 0.0535814 0.0005
 0.990878 -0.148258  0.123468 0.0922503 0.0005
  0.98938 -0.141342 0.0880443 0.00123324 0.0005
  0.99516 -0.139954  0.127041 0.241964 0.0005
0.987411 -0.14844 0.102097 0.288249 0.0005
 0.981637 -0.146048  0.148599 -0.125302 0.0005
0.991857 -0.15094 0.145543 0.0560534 0.0005
 0.992053 -0.137641  0.102704 -0.0609178 0.0005
 0.989604 -0.140819  0.139317 0.13766 0.0005
 0.962469 -0.164298  0.130255 0.322535 0.0005
 0.966166 -0.160473  0.122415 0.183154 0.0005
 0.989342 -0.135316  0.148628 0.260117 0.0005
 0.995177 -0.136493  0.139574 -0.279468 0.0005
 0.991549 -0.154223  0.101231 0.0123793 0.0005
 0.961978 -0.169371  0.113559 -0.116273 0.0005
  1.00055 -0.111042 0.0846539 0.0132701 0.0005
0.957497  -0.1639 0.120421 -0.328035 0.0005
 0.974748 -0.159729  0.122743 0.192295 0.0005
 0.980342 -0.159156  0.110813 -0.317063 0.0005
0.971969 -0.16164  0.13008 -0.13549 0.0005
0.98905  -0.155 0.11531 0.22675 0.0005
  0.99049 -0.131627   0.11499 -0.150819 0.0005
 0.970941 -0.161409  0.136413 -0.0796786 0.0005
  0.99186 -0.154426  0.129178 -0.224233 0.0005
 0.987839 -0.131684  0.105297 0.208213 0.0005
  0.98108 -0.156716  0.124307 -0.156189 0.0005
  1.00575 -0.133584   0.13939 -0.0211478 0.0005
 0.986469 -0.141224 0.0936028 0.360651 0.0005
 0.973383 -0.159673 0.0876336 0.137726 0.0005
  1.00026 -0.132885 0.0983477 -0.186825 0.0005
 0.991363 -0.125608 0.0870622 0.231528 0.0005
 0.979377 -0.152415  0.119499 0.134415 0.0005
 0.990514 -0.150662  0.105939 0.176111 0.0005
 0.969518 -0.163046  0.136253 -0.0909203 0.0005
  0.99771 -0.126564  0.138672 0.103936 0.0005
 0.994808 -0.148548  0.117079 -0.181485 0.0005
  0.96469 -0.162245  0.130435 -0.0275325 0.0005
0.997028 -0.13501 0.113422 -0.00289164 0.0005
 0.988086 -0.120337  0.102036 0.153039 0.0005
  0.99459 -0.138169   0.13026 0.243757 0.0005
 0.991866 -0.139851  0.124656 -0.0210707 0.0005
 0.949385 -0.170814  0.141747 0.121609 0.0005
 0.991582 -0.151066  0.106405 0.17775 0.0005
 0.990504 -0.139037  0.141898 0.132028 0.0005
  1.00729 -0.126855  0.151128 -0.214661 0.0005
 0.998779 -0.125296  0.107192 0.279991 0.0005
 0.988495 -0.160238 0.0796317 -0.100857 0.0005
 1.00205  -0.1326 0.113318 -0.147212 0.0005


==> output_ims_2_2_2_2_701/entropy_action_1.txt <==
58.9383
 0.994621 -0.146799  0.106742 -0.0927769 0.0005
 0.992283 -0.149943  0.145492 -0.0804302 0.0005
 0.982757 -0.151521  0.119421 0.307913 0.0005
 0.992546 -0.151293  0.128325 0.0634048 0.0005
 0.992264 -0.149116  0.123326 0.0522453 0.0005
  0.98731 -0.143779 0.0855969 -0.308041 0.0005
 0.990342 -0.143573   0.12375 0.00845956 0.0005
 0.983474 -0.156338 0.0971282 0.0982129 0.0005
 0.981307 -0.148459  0.133219 0.117852 0.0005
 0.995646 -0.145987  0.118551 -0.178754 0.0005
 0.991099 -0.152966  0.127057 0.0511007 0.0005
 0.985729   -0.1528 0.0993497 -0.00433114 0.0005
 0.994128 -0.153019    0.1581 -0.250596 0.0005
 0.987394 -0.152883  0.140856 0.0755166 0.0005
 0.987665 -0.149727  0.125167 0.0851478 0.0005
0.977206  -0.1472 0.108517 0.268678 0.0005
  0.98533 -0.151166   0.11539 0.173451 0.0005
 0.986685  -0.15608 0.0758164 -0.216821 0.0005
 0.990798 -0.157579  0.100684 -0.0105829 0.0005
  0.95849 -0.173594 0.0672225 -0.155043 0.0005
 0.990041 -0.144579  0.131146 0.0559108 0.0005
 0.984768 -0.142167  0.135309 -0.197405 0.0005
 0.987733 -0.141664    0.1178 0.0230002 0.0005
0.996324 -0.14883 0.113377 -0.196559 0.0005
 0.991436 -0.152235  0.139486 0.15806 0.0005
 0.986805 -0.142968  0.155535 -0.0481794 0.0005
   0.9839 -0.142003  0.133969 -0.184221 0.0005
 0.992206 -0.150058  0.125574 -0.193446 0.0005
0.990759 -0.14588 0.101515 0.271366 0.0005
 0.990343 -0.152001  0.160954 0.241918 0.0005
 0.992422 -0.154784  0.107339 -0.151528 0.0005
 0.988673 -0.156752  0.101755 -0.338063 0.0005
 0.981466 -0.147337  0.130114 0.143161 0.0005
 0.958411  -0.17199 0.0757337 0.0310056 0.0005
  0.99315 -0.157894 0.0990744 0.00911561 0.0005
  0.98644 -0.141335  0.119972 -0.0803489 0.0005
 0.988325 -0.159875 0.0968606 0.100016 0.0005
0.985955 -0.14469 0.125681 -0.0340311 0.0005
 0.992441 -0.149227  0.127364 -0.282464 0.0005
 0.956629 -0.166777  0.073946 0.0763427 0.0005
 0.987576 -0.140529  0.115928 -0.190609 0.0005
 0.986367 -0.146505   0.13215 0.0568306 0.0005
0.993601 -0.15768 0.136076 -0.0401639 0.0005
 0.985552 -0.143798  0.144487 0.0151464 0.0005
 0.989216 -0.143223  0.154252 -0.0352783 0.0005
 0.996065 -0.153552  0.140939 0.144243 0.0005
 0.991944 -0.147899  0.103721 0.271016 0.0005
 0.990175 -0.159244 0.0937839 0.272266 0.0005
0.998991 -0.14494 0.143556 -0.13949 0.0005
 0.985274 -0.141043  0.110806 0.385858 0.0005
 0.995718 -0.153722  0.131204 0.102511 0.0005
 0.994862 -0.155736  0.157367 -0.200979 0.0005
 0.991398 -0.150215  0.109629 -0.0150411 0.0005
   0.9981 -0.150782  0.140758 -0.225239 0.0005
 0.987655 -0.159894 0.0896119 -0.260459 0.0005
 0.988482 -0.153503  0.161017 0.239357 0.0005
 0.989388 -0.138574  0.103127 0.0399127 0.0005
 0.993176 -0.157234 0.0943509 0.125886 0.0005
 0.985066 -0.171606 0.0772217 0.0375767 0.0005
 0.994091 -0.148163  0.120682 0.0943892 0.0005
 0.987355 -0.161489  0.112554 -0.0517841 0.0005
 0.985067 -0.137962  0.111535 -0.0765975 0.0005
 0.990962 -0.160869 0.0884168 -0.253881 0.0005
 0.985455 -0.157123 0.0985846 -0.00896945 0.0005
 0.991682 -0.143702  0.124585 -0.26003 0.0005
 0.988257 -0.148508   0.17077 0.0702235 0.0005
 0.989102 -0.151809  0.106805 -0.00822855 0.0005
0.989202 -0.14722 0.109958 0.00876586 0.0005
 0.990183 -0.151889   0.11163 -0.000417237 0.0005
 0.991415 -0.159298 0.0928328 0.318397 0.0005
 0.987151 -0.156776 0.0862138 0.155734 0.0005
 0.980417 -0.171391 0.0755404 -0.0347326 0.0005
 0.994469 -0.151716  0.113403 -0.239521 0.0005
 0.979256 -0.142205  0.105631 0.283409 0.0005
 0.985747 -0.141291  0.124304 -0.405697 0.0005
 0.981573 -0.149736 0.0837147 0.293086 0.0005
 0.98419 -0.14552 0.156409 -0.023374 0.0005
  0.99008 -0.146999  0.130904 -0.0408984 0.0005
 0.986592 -0.149411  0.107656 -0.0318095 0.0005
 0.989793 -0.151074  0.108843 0.185015 0.0005
 0.978322 -0.132838  0.116259 0.0191314 0.0005
 0.982725 -0.148668  0.129152 0.180501 0.0005
 0.992658 -0.154463  0.100438 0.00748191 0.0005
 0.990304 -0.145801   0.13295 0.0772421 0.0005
   0.9954 -0.149124  0.104486 -0.0182443 0.0005
 0.991736 -0.144391  0.131604 -0.104127 0.0005
 0.995862 -0.150352  0.113061 -0.202624 0.0005
 0.984727 -0.155181 0.0882501 0.163928 0.0005
 0.977779 -0.157069  0.100281 -0.107105 0.0005
 0.990343 -0.147153  0.131829 0.0681664 0.0005
 0.955804 -0.175564  0.066234 -0.138285 0.0005
0.991178 -0.15549 0.101131 -0.336372 0.0005
  0.98687 -0.149579  0.110778 -0.0279695 0.0005
 0.992553 -0.149658  0.115231 -0.230556 0.0005
 0.995212 -0.148401   0.12579 -0.182539 0.0005
 0.991438 -0.158411 0.0917556 0.280794 0.0005
 0.988307 -0.171878 0.0781354 0.0182205 0.0005
 0.988396 -0.163011  0.079001 -0.0791736 0.0005
 0.986627 -0.148097  0.113379 -0.0416169 0.0005
 0.979692 -0.149246  0.105338 0.263011 0.0005
 0.991124 -0.155249  0.106867 -0.0615132 0.0005
 0.990886 -0.146905  0.128622 -0.240125 0.0005
 0.984539 -0.155123 0.0994556 -0.135359 0.0005
 0.990649 -0.146277  0.114154 -0.00182776 0.0005
 0.988127 -0.159529 0.0933284 0.28025 0.0005
 0.984779 -0.150658  0.110193 -0.0465981 0.0005
 0.986922 -0.156492 0.0758115 -0.199063 0.0005
 0.982776 -0.154997 0.0966111 0.00860028 0.0005
 0.987201 -0.141266  0.126135 -0.266744 0.0005
 0.988812 -0.165745 0.0775556 -0.10499 0.0005
 0.988214 -0.153102  0.114154 0.00639284 0.0005
 0.985734 -0.153818 0.0979029 -0.0187573 0.0005
 0.988081 -0.160336 0.0892473 -0.268528 0.0005
 0.980672 -0.168454 0.0803122 -0.0207967 0.0005
 0.988382 -0.145469  0.115038 -0.227281 0.0005
 0.982234 -0.144469  0.111518 0.397732 0.0005
 0.988625 -0.150272  0.115141 -0.0387857 0.0005
 0.984398 -0.143978  0.105823 -0.162026 0.0005
0.995415 -0.15123 0.126082 -0.177897 0.0005
 0.990669 -0.141715  0.155714 0.124111 0.0005
  0.98985 -0.147482  0.110441 -0.0188332 0.0005
 0.993422 -0.151479   0.14041 0.131401 0.0005
 0.990064 -0.147129  0.131305 0.052754 0.0005
 0.977646 -0.156993  0.090411 0.283194 0.0005
 0.996632 -0.151584  0.142776 0.037508 0.0005
 0.980766 -0.143481   0.11622 0.269728 0.0005
 0.991833 -0.151619    0.1625 0.233539 0.0005
  0.98605 -0.155129 0.0988906 0.083437 0.0005
 0.988934 -0.151917  0.159132 0.244185 0.0005
 0.986524 -0.169809 0.0777767 0.0165819 0.0005
 0.988588 -0.135528  0.128787 -0.0464733 0.0005
 0.991026 -0.153393  0.109224 -0.146642 0.0005
 0.989573 -0.151924   0.12831 -0.023874 0.0005
  0.98676 -0.153932  0.112125 0.04601 0.0005
 0.984467  -0.16279 0.0787875 -0.0934431 0.0005
0.979202 -0.15728 0.095432 -0.108552 0.0005
 0.985462 -0.144615 0.0827101 -0.0470231 0.0005
 0.991862 -0.149474   0.10615 0.183763 0.0005
 0.965558 -0.162063 0.0826125 0.24096 0.0005
 0.987917 -0.150954  0.162765 0.239639 0.0005
  0.99488 -0.149284  0.128138 -0.204729 0.0005
 0.983048 -0.145447   0.13506 0.0951541 0.0005
 0.992605 -0.155989  0.103933 -0.0486013 0.0005
 0.991591 -0.149369  0.123652 0.0801558 0.0005
  0.99736 -0.149099  0.164757 -0.272931 0.0005
 0.990011 -0.146377  0.103687 0.268601 0.0005
 0.989785 -0.146016  0.131658 -0.0960974 0.0005
  0.99096 -0.152033  0.104618 0.168262 0.0005
 0.985086 -0.145601  0.111398 0.370811 0.0005
 0.980356 -0.159402 0.0868269 0.265146 0.0005
0.996985 -0.15212 0.133043 0.0913168 0.0005
 0.980343 -0.164576 0.0872786 0.24951 0.0005
  0.99308 -0.154132  0.139995 0.148303 0.0005
 0.990329 -0.143258  0.111559 -0.00986347 0.0005
 0.976135 -0.157291 0.0922634 -0.106075 0.0005
 0.992742 -0.153848  0.128609 0.070807 0.0005
  0.98277 -0.143275  0.140854 0.206252 0.0005
 0.967502 -0.161749 0.0806924 0.248165 0.0005
 0.991953 -0.151632  0.116548 -0.168648 0.0005
  0.96631 -0.162142 0.0815998 0.229456 0.0005
 0.984204 -0.143054  0.129073 0.123901 0.0005
 0.987096 -0.154885 0.0980148 -0.00582569 0.0005
  0.99043 -0.154386 0.0985005 -0.360887 0.0005
  0.98395  -0.15482 0.0985268 -0.0061097 0.0005
 0.987263 -0.144233  0.172912 0.054069 0.0005
 0.978723 -0.158131 0.0928999 -0.0330169 0.0005
 0.979676 -0.158277 0.0873807 0.284414 0.0005
 0.990289 -0.146506  0.130897 0.0671634 0.0005
 0.988795 -0.153046  0.114394 -0.0206114 0.0005
0.989895 -0.14793 0.116217 -0.0315731 0.0005
 0.987507 -0.145639  0.167684 0.0692712 0.0005
   0.9912 -0.142901  0.109313 -0.0105749 0.0005
 0.981758 -0.146177  0.127585 0.109818 0.0005
  0.98515 -0.149579  0.108715 -0.0539 0.0005
 0.988482 -0.143531  0.124518 -0.0221851 0.0005
 0.990885 -0.147658  0.147627 -0.0601417 0.0005
 0.983992 -0.145103  0.127365 0.159553 0.0005
 0.981091 -0.143892 0.0884707 0.273127 0.0005
 0.977541  -0.15568 0.0914093 0.166094 0.0005
  0.98303 -0.138421    0.0793 -0.205717 0.0005
 0.990197 -0.148133  0.145522 -0.0617663 0.0005
 0.995983 -0.150656  0.114126 -0.232168 0.0005
 0.989315 -0.144414  0.125347 -0.0390995 0.0005
  0.98939 -0.135822  0.120555 -0.226964 0.0005
0.987893 -0.15252 0.159332 0.250247 0.0005
  0.98259 -0.143628  0.127047 0.288733 0.0005
 0.987839 -0.144491  0.141672 -0.229702 0.0005
 0.988472 -0.159441  0.089086 -0.249892 0.0005
 0.994316 -0.149897  0.113012 -0.211478 0.0005
 0.989683 -0.137444  0.114858 -0.127582 0.0005
 0.993554 -0.154043  0.128016 -0.186835 0.0005
 0.990997 -0.154569  0.127378 0.0654877 0.0005
 0.987331 -0.140494  0.124413 -0.285667 0.0005
 0.990705 -0.137351  0.112088 -0.311446 0.0005
 0.981429 -0.152185  0.117088 0.264947 0.0005
 0.987297 -0.146718  0.135957 0.0927357 0.0005
  0.99281 -0.142914  0.109577 -0.181354 0.0005
 0.987997 -0.152528  0.106408 -0.0240525 0.0005
 0.986513 -0.151831  0.131795 0.147489 0.0005
 0.980385 -0.144038 0.0960494 0.0876726 0.0005
 0.985519 -0.146158  0.170115 0.0705432 0.0005
0.989448 -0.15261 0.103759 -0.156063 0.0005
 0.979295 -0.159503 0.0888255 0.276192 0.0005
 0.992956 -0.153021  0.128901 0.0578655 0.0005
 0.981584 -0.167144 0.0905395 -0.0329873 0.0005
 0.980051  -0.14217 0.0944733 0.080657 0.0005
 0.991657 -0.148174  0.122503 0.101961 0.0005
 0.988433 -0.145311   0.14421 0.168539 0.0005
 0.979729 -0.164461 0.0841694 0.257703 0.0005
  0.99268 -0.139157   0.12161 -0.0286146 0.0005
 0.984948 -0.150803  0.113775 0.189346 0.0005
 0.988592 -0.149457  0.122715 0.0765196 0.0005
 0.950407 -0.169805 0.0859072 -0.0239391 0.0005
 0.982642 -0.142447  0.118863 0.437569 0.0005
 0.993288 -0.155787   0.13977 0.0583834 0.0005
 0.98913   -0.145 0.122594 -0.0341658 0.0005
 0.988307 -0.155003 0.0972263 -0.348525 0.0005
  0.99293 -0.143238  0.122282 -0.18722 0.0005
 0.992154 -0.150407  0.146488 -0.0715024 0.0005
  0.99323 -0.154491  0.139606 0.128837 0.0005
 0.989114 -0.141794  0.117564 0.0127889 0.0005
  0.97835 -0.158729 0.0912198 0.135617 0.0005
 0.985944 -0.153189 0.0964251 -0.0205903 0.0005
 0.986264 -0.145783  0.142609 0.0961475 0.0005
 0.983933 -0.143301  0.138663 0.28115 0.0005
 0.980924 -0.148495  0.119067 0.304106 0.0005
 0.986745 -0.172611 0.0781953 0.0363149 0.0005
 0.975436 -0.157167 0.0920711 -0.133533 0.0005
 0.992899 -0.153361  0.141217 0.133158 0.0005
 0.993749 -0.145617  0.109576 -0.102193 0.0005
 0.988161 -0.158456   0.12034 0.0634858 0.0005
  0.98968 -0.155157 0.0957836 -0.353299 0.0005
 0.982772 -0.154132 0.0988577 0.0622644 0.0005
 0.991421 -0.148672  0.144178 0.0354305 0.0005
  0.98943 -0.152088  0.106804 0.144569 0.0005
0.991085 -0.15129 0.107285 0.13614 0.0005
 0.982995 -0.141422  0.111271 0.393368 0.0005
0.990906 -0.15292 0.127387 0.0409294 0.0005
 0.981479 -0.150716 0.0832479 0.30337 0.0005
 0.997022 -0.150958  0.111733 -0.231144 0.0005
 0.990242 -0.143889  0.110809 -0.0167162 0.0005
 0.984372 -0.143679  0.138228 -0.0233301 0.0005
  0.98983 -0.145811  0.132691 0.0641947 0.0005
 0.984291 -0.142506  0.139369 0.299803 0.0005
 0.980227 -0.144995  0.124409 0.264236 0.0005
0.993359  -0.1465 0.137461 -0.0886059 0.0005
 0.991566 -0.138392   0.11156 -0.147548 0.0005
 0.986158 -0.144459  0.136029 0.291614 0.0005
0.986837  -0.1518 0.108481 -0.0729046 0.0005
 0.990418 -0.144018  0.111061 0.0012922 0.0005
 0.979882 -0.163674 0.0843543 0.241151 0.0005
  0.99399 -0.150028  0.125189 -0.180719 0.0005
 0.983549 -0.142408   0.11829 0.452127 0.0005
 0.993197 -0.153497  0.107217 0.193473 0.0005
 0.991587 -0.152195  0.127076 0.0609419 0.0005
 0.977561 -0.143695  0.110183 0.298889 0.0005
 0.988097 -0.149185  0.108099 0.189431 0.0005
 0.989076 -0.147025  0.131623 0.0456104 0.0005
0.983498 -0.14484 0.134032 0.104568 0.0005
  0.99367  -0.15648 0.0970513 0.0151959 0.0005
 0.979274 -0.155803  0.093636 0.141408 0.0005
 0.990334 -0.147881  0.146083 -0.0622608 0.0005
 0.984012 -0.153468  0.097239 -0.157627 0.0005
 0.992318 -0.142589  0.130501 -0.244883 0.0005
 0.981111 -0.150612   0.12162 0.303735 0.0005
 0.993725 -0.150904  0.115912 -0.206847 0.0005
 0.983527 -0.151406  0.099965 0.38723 0.0005
 0.990306 -0.149019  0.125269 -0.275583 0.0005
0.985973  -0.1564 0.112262 -0.167553 0.0005
 0.985226 -0.147813   0.10867 -0.0412905 0.0005
 0.990695 -0.148222  0.112759 0.0544719 0.0005
 0.983666 -0.143619  0.125924 0.130089 0.0005
 0.992189 -0.149672  0.106585 0.173259 0.0005
 0.991676 -0.153401  0.136989 0.103146 0.0005
 0.980099 -0.156082 0.0937432 -0.0183461 0.0005
 0.986022 -0.142174  0.134949 -0.182632 0.0005
 0.992091 -0.150348  0.106751 0.197248 0.0005
 0.987136 -0.151574  0.110798 0.0298461 0.0005
 0.992278 -0.136118  0.116294 -0.00150808 0.0005
0.993966 -0.14831 0.114285 -0.175131 0.0005
 0.991976 -0.153561  0.124849 0.0361527 0.0005
0.988071 -0.14275  0.15796 0.213753 0.0005
  0.98766 -0.158908 0.0994433 0.0659397 0.0005
 0.987256 -0.159384 0.0959922 0.0673369 0.0005
 0.987076 -0.155346 0.0746374 -0.205808 0.0005
 0.987154 -0.138314  0.118953 0.0426388 0.0005
 0.987396 -0.163877 0.0801561 -0.0587054 0.0005
 0.992937 -0.151269  0.126401 -0.176449 0.0005
 0.990566 -0.153984  0.126594 -0.0512723 0.0005
  0.99205 -0.143722  0.133235 0.0929228 0.0005
 0.985188 -0.152556    0.1016 0.369078 0.0005
  0.98172  -0.14807 0.0829436 0.292005 0.0005
  0.98553 -0.137832 0.0870668 -0.412915 0.0005
 0.985406 -0.157442 0.0877296 0.133263 0.0005
  0.99474 -0.153157  0.138789 0.120802 0.0005
 0.980057 -0.149147  0.104554 0.267914 0.0005
  0.98256 -0.161057  0.120526 0.132355 0.0005
 0.987583 -0.156267 0.0842142 0.150471 0.0005
0.985121 -0.17217  0.07678 0.039431 0.0005
  0.98877 -0.144347  0.141606 0.161491 0.0005
0.997815 -0.14027 0.107142 -0.0282552 0.0005
 0.984003 -0.146154  0.149229 0.340144 0.0005
 0.986447 -0.146656  0.169141 0.0707286 0.0005
0.987473 -0.15213 0.108171 -0.0502522 0.0005
 0.992041 -0.147435  0.129831 -0.0591277 0.0005
 0.989852 -0.151233  0.105073 -0.00994962 0.0005
  0.99242 -0.152102  0.144563 0.0692042 0.0005
 0.995614 -0.149805  0.101223 0.00525881 0.0005
 0.993414 -0.155897  0.126972 0.0368641 0.0005
 0.986192 -0.155165 0.0773583 -0.214956 0.0005
  0.99013 -0.151661  0.107462 0.190711 0.0005
 0.987937 -0.142543  0.140699 0.181865 0.0005
 0.992413 -0.150742  0.126443 -0.193499 0.0005
 0.990319 -0.154725  0.106499 -0.153388 0.0005
 0.995572 -0.150316  0.126874 -0.186443 0.0005
 0.984463 -0.154425 0.0969434 -0.14797 0.0005
 0.988071 -0.152571  0.107038 0.00258645 0.0005
 0.980876 -0.159981 0.0880676 0.262723 0.0005
 0.987433 -0.137434  0.111697 -0.0826034 0.0005
 0.983968 -0.172566 0.0762221 0.0649827 0.0005
 0.983663 -0.138481  0.153736 0.380726 0.0005
 0.989338 -0.152537  0.143213 0.0111742 0.0005
 0.957248 -0.173424 0.0659371 -0.157301 0.0005
 0.985111 -0.148218  0.130583 0.186968 0.0005
 0.990206 -0.150287  0.116086 0.000736358 0.0005
 0.977427 -0.158505 0.0938479 0.0106868 0.0005
 0.982591 -0.153168  0.099524 -0.0948743 0.0005
 0.983627 -0.147056  0.129299 0.188151 0.0005
 0.987677 -0.167811 0.0788533 -0.0928069 0.0005
 0.992579 -0.147328  0.123806 0.104229 0.0005
 0.983092 -0.141276  0.113253 -0.113534 0.0005
 0.993442 -0.153927  0.100321 0.0193895 0.0005
 0.989515 -0.150987  0.126097 0.0494962 0.0005
0.992526 -0.14518 0.111773 -0.016501 0.0005
 0.986989 -0.147551  0.133962 0.0962742 0.0005
 0.990341 -0.151779  0.109588 0.180516 0.0005
 0.988046 -0.162936 0.0838233 -0.082204 0.0005
 0.984891 -0.154406 0.0995349 -0.000755959 0.0005
 0.994662 -0.153505  0.140382 0.164406 0.0005
 0.983904  -0.13728 0.0854478 0.0319098 0.0005
 0.990157 -0.164484 0.0777473 -0.100422 0.0005
 0.983647 -0.152032  0.101511 0.364449 0.0005
 0.989569 -0.144527  0.143174 0.153678 0.0005
 0.989194 -0.142796  0.125775 -0.407699 0.0005
 0.986207 -0.148891  0.118372 -0.0976925 0.0005
 0.988399 -0.146338  0.110672 0.0395888 0.0005
 0.984328 -0.151109  0.102238 0.397519 0.0005
 0.956778 -0.173275 0.0654366 -0.154398 0.0005
 0.996606 -0.143699  0.118414 -0.200936 0.0005
 0.985372 -0.151866  0.109586 -0.0542489 0.0005
  0.99318 -0.157823 0.0953547 0.110284 0.0005
  0.99582 -0.152785   0.12728 -0.198035 0.0005
 0.991429 -0.144158   0.13256 0.060024 0.0005
0.984671 -0.15676 0.112816 -0.146577 0.0005
 0.990937 -0.147703  0.115158 -0.0246364 0.0005
 0.982316 -0.143146  0.138431 0.00122971 0.0005
 0.981658 -0.153629 0.0891021 0.130393 0.0005
 0.990616 -0.145612  0.126816 -0.0322829 0.0005
0.986502 -0.15009 0.114957 -0.0445479 0.0005
 0.980822 -0.148747  0.118242 0.295661 0.0005
 0.985855 -0.151178  0.114115 0.157807 0.0005
 0.989778 -0.151437   0.12309 0.078337 0.0005
 0.986749 -0.158807 0.0959282 0.0714265 0.0005
0.986576 -0.14098 0.153398 0.377955 0.0005
  0.99225 -0.155235  0.104498 -0.178324 0.0005
 0.986909 -0.151256   0.10793 -0.0833085 0.0005
 0.992372 -0.147851  0.119936 0.122354 0.0005
 0.981333 -0.150557  0.130945 0.161649 0.0005
 0.987056 -0.148441  0.102969 0.276068 0.0005
 0.988474 -0.141968  0.124335 -0.419112 0.0005
 0.987952 -0.152636 0.0974118 -0.0154936 0.0005
 0.984755 -0.142411  0.112612 0.385941 0.0005
 0.990339 -0.147903  0.131942 0.0756541 0.0005
0.977679 -0.15728 0.106891 0.34248 0.0005
 0.980599 -0.155069  0.101752 0.0774142 0.0005
0.985593 -0.16579 0.079103 -0.0783972 0.0005
  0.99044 -0.161747 0.0926715 0.280489 0.0005
 0.986469 -0.160545 0.0816487 -0.0756406 0.0005
 0.990749 -0.147786  0.126566 -0.281267 0.0005
 0.990971 -0.155491  0.104921 -0.16643 0.0005
 0.973455 -0.155744  0.102857 0.322939 0.0005
 0.991104 -0.156812  0.101797 0.00187357 0.0005
 0.994232 -0.155107   0.15817 -0.20313 0.0005
 0.986009 -0.150078  0.117759 -0.23156 0.0005
 0.991052 -0.151659   0.10531 0.198978 0.0005
   0.9889 -0.156665  0.115227 0.224305 0.0005
 0.995405 -0.149298  0.116787 -0.180006 0.0005
0.990931 -0.14199  0.12591 -0.258355 0.0005
0.991481 -0.15505  0.14001 0.136018 0.0005
 0.99497 -0.14817 0.107461 -0.0823189 0.0005
  0.98992 -0.140544  0.126403 -0.267669 0.0005
 0.988631 -0.159041 0.0950022 0.278263 0.0005
 0.983805 -0.153902  0.133274 0.339613 0.0005
 0.984221 -0.153836  0.135014 0.365623 0.0005
 0.981784 -0.158686 0.0951904 -0.00567567 0.0005
 0.990342 -0.143736  0.125832 -0.0344076 0.0005
 0.987459 -0.151241   0.11269 0.0587696 0.0005
 0.986983 -0.156259 0.0986231 0.0825584 0.0005
 0.988437 -0.146654  0.112656 0.0505909 0.0005
0.990547 -0.15226 0.109742 -0.00993518 0.0005
 0.986953 -0.141958  0.124407 -0.411039 0.0005
 0.997702 -0.153806    0.1053 0.182718 0.0005
 0.991324 -0.148082  0.130873 -0.0350228 0.0005
 0.991531 -0.151189  0.138029 0.0696824 0.0005
 0.986513 -0.151664  0.111211 -0.0473251 0.0005
 0.988068 -0.159527 0.0788444 -0.125349 0.0005
 0.996198 -0.142531   0.11907 -0.195799 0.0005
 0.988426 -0.154104 0.0982187 -0.327608 0.0005
 0.956285 -0.171771 0.0815746 0.406534 0.0005
 0.994515 -0.138173  0.142153 -0.303602 0.0005
 0.979789 -0.148287  0.104807 0.24081 0.0005
  0.99096 -0.152106  0.101936 0.0248207 0.0005
 0.991206 -0.161632 0.0925723 0.295497 0.0005
 0.987869 -0.150816   0.11249 0.0477779 0.0005
 0.991229 -0.147352  0.157435 0.178942 0.0005
   0.9913 -0.149642   0.12566 -0.186393 0.0005
 0.992429 -0.149435  0.114421 -0.186563 0.0005
 0.987302 -0.150136  0.116913 -0.101404 0.0005
 0.980406 -0.154546 0.0934706 -0.246075 0.0005
 0.987476 -0.142553  0.106482 -0.165497 0.0005
 0.984024 -0.143965  0.129532 0.11395 0.0005
 0.987689 -0.145573  0.115009 -0.222981 0.0005
 0.989308 -0.145737  0.127169 -0.0461605 0.0005
 0.987015 -0.150408  0.107437 -0.0770499 0.0005
 0.987748 -0.142244   0.17103 0.0514921 0.0005
  0.99378 -0.153842 0.0999806 -0.348788 0.0005
 0.981454 -0.169816 0.0796558 -0.0308735 0.0005
  0.99095 -0.151313  0.112397 -0.0375454 0.0005
 0.992061 -0.153507  0.127588 0.0516964 0.0005
 0.988115 -0.153596  0.140346 0.0877697 0.0005
 0.985584 -0.144219  0.142498 0.117094 0.0005
  0.97481 -0.159094 0.0934026 -0.109434 0.0005
 0.986295 -0.144417 0.0850714 -0.069617 0.0005
 0.986908 -0.156637 0.0982667 0.0819834 0.0005
 0.978894 -0.151229  0.124905 0.3343 0.0005
 0.985486 -0.156608 0.0756754 -0.213296 0.0005
 0.994997 -0.147426  0.126477 -0.168449 0.0005
 0.984396 -0.143539  0.134411 -0.195583 0.0005
 0.984528 -0.155937  0.115296 -0.0386416 0.0005
 0.988989 -0.146234  0.110447 -0.0194811 0.0005
 0.992519 -0.152368  0.127286 0.055633 0.0005
 0.986659 -0.161986 0.0791339 -0.0911014 0.0005
 0.996343 -0.153219   0.13493 0.0825674 0.0005
 0.989847 -0.141744  0.124239 -0.282673 0.0005
 0.983902 -0.154443  0.099451 0.0580482 0.0005
 0.992404 -0.151675  0.140357 0.0766811 0.0005
 0.991446 -0.151306  0.114573 -0.192014 0.0005
0.992204 -0.13725 0.114981 0.00170018 0.0005
 0.957771 -0.173432 0.0760474 0.0703758 0.0005
 0.989843 -0.147536  0.120266 0.116445 0.0005
 0.989729 -0.156348  0.106816 -0.0668975 0.0005
 0.980055  -0.16877 0.0786926 -0.0489349 0.0005
 0.974159 -0.160835 0.0989106 -0.0443643 0.0005
 0.986725 -0.152127   0.11735 0.171256 0.0005
 0.985562 -0.172699 0.0776407 0.0343656 0.0005
 0.990752 -0.142263  0.124221 -0.268655 0.0005
 0.979738 -0.137303  0.130924 0.137849 0.0005
 0.998653 -0.144572  0.141761 -0.459096 0.0005
  0.98675 -0.152367  0.116237 0.0484817 0.0005
 0.994464 -0.156893 0.0943852 0.135819 0.0005
 0.991892 -0.152416  0.128901 0.0266235 0.0005
  0.99079  -0.15217 0.0993839 0.0393568 0.0005
 0.990663 -0.160216  0.089004 -0.250117 0.0005
 0.982388 -0.165969 0.0884533 -0.0621257 0.0005
 0.985711 -0.170025 0.0784373 0.0446873 0.0005
0.991892 -0.15064 0.124783 -0.276165 0.0005
   0.9874 -0.151656   0.10793 0.00222926 0.0005
 0.984425 -0.150903  0.101589 0.409299 0.0005
 0.983955 -0.144083  0.135109 -0.179588 0.0005
 0.995026 -0.149379   0.11616 -0.228348 0.0005
 0.991079 -0.150821   0.11305 0.0053253 0.0005
 0.977949 -0.142318  0.134211 0.032132 0.0005
 0.989787 -0.164255 0.0782485 -0.0937777 0.0005
 0.987574 -0.140919  0.122911 -0.277193 0.0005
 0.990521 -0.153227  0.128851 -0.0312948 0.0005
 0.98721 -0.14912 0.116361 -0.103473 0.0005
 0.986965 -0.140445  0.117754 0.0115598 0.0005
 0.989635 -0.146966  0.132211 0.0728111 0.0005
 0.981615 -0.143872 0.0885837 0.250354 0.0005
 0.985295 -0.171198 0.0788573 0.0640354 0.0005
 0.984468 -0.154344 0.0986063 -0.0266872 0.0005
  0.99404 -0.144693  0.107701 -0.0873211 0.0005
 0.975706 -0.144328  0.100166 0.170928 0.0005
 0.981257 -0.145664 0.0883363 0.263714 0.0005
 0.991471 -0.146303   0.11851 -0.190106 0.0005
 0.988959 -0.152953  0.160128 0.241466 0.0005
 0.972846  -0.15894 0.0986807 -0.0320988 0.0005
 0.989078 -0.136599  0.114898 -0.134456 0.0005
 0.983841 -0.155392 0.0989158 -0.0087603 0.0005
 0.989646 -0.143878  0.120044 -0.0789332 0.0005
 0.987046 -0.135679  0.122515 -0.262796 0.0005
 0.981162  -0.15541 0.0914156 0.143663 0.0005
 0.992378 -0.151967  0.126036 0.0602894 0.0005
 0.988962 -0.154319  0.161149 0.240076 0.0005
 0.998386 -0.149769   0.16423 -0.290177 0.0005
 0.983937 -0.154702 0.0995912 0.0952039 0.0005
 0.990181 -0.149119  0.130587 -0.0604981 0.0005
 0.992857 -0.144666  0.135656 -0.0753558 0.0005
 0.990956 -0.148977  0.145251 -0.0852662 0.0005
 0.987826 -0.166483 0.0792373 -0.0900944 0.0005
  0.99218 -0.147149  0.157478 0.197112 0.0005
 0.984144 -0.150164  0.129495 0.106765 0.0005
 0.984697 -0.152388  0.122731 -0.152082 0.0005
0.983337 -0.14272 0.118913 0.454897 0.0005
 0.987552 -0.171829 0.0773275 0.0408795 0.0005
 0.991467 -0.147544  0.122148 0.0687807 0.0005
 0.989157 -0.152618  0.140224 0.073689 0.0005
 0.986983 -0.144288  0.170456 0.0809401 0.0005
 0.957065 -0.174823 0.0666175 -0.14585 0.0005
 0.987879 -0.143185  0.159143 0.198309 0.0005
 0.988295 -0.143795  0.186224 0.229326 0.0005
 0.978629 -0.160565  0.088175 0.295014 0.0005
   0.9914 -0.151211  0.125653 -0.18372 0.0005
 0.982433 -0.142662 0.0862418 0.249381 0.0005
 0.993854 -0.149603  0.106142 -0.0120664 0.0005
 0.981062 -0.143197 0.0905241 0.23619 0.0005
 0.982703 -0.155626 0.0986629 0.0742683 0.0005
 0.980132 -0.152885  0.112639 -0.17791 0.0005
0.988405 -0.13924 0.117492 0.0178068 0.0005
  0.99373 -0.156818 0.0930108 0.149645 0.0005
  0.98942 -0.143704  0.120143 -0.0856002 0.0005
 0.983304 -0.152611  0.135664 0.341355 0.0005
 0.982218 -0.142545  0.136686 -0.00461904 0.0005
 0.993258 -0.150491  0.140533 0.152563 0.0005
   0.9877 -0.138661  0.131108 -0.234448 0.0005
 0.991238 -0.146584  0.131657 0.0913938 0.0005
 0.994449 -0.153136  0.147203 0.047178 0.0005
 0.988254 -0.152456  0.159882 0.203179 0.0005
 0.980978 -0.151305  0.119724 0.309308 0.0005
 0.992502 -0.149875  0.146202 -0.0549884 0.0005
 0.980733 -0.150789  0.116484 0.271754 0.0005
 0.988616 -0.151073   0.14095 0.00461205 0.0005
 0.990384 -0.150601   0.13924 0.0619028 0.0005
 0.993893 -0.139069  0.141849 -0.286365 0.0005
 0.989709 -0.146894  0.128902 0.0425737 0.0005
 0.992592 -0.157897  0.100749 0.255474 0.0005
 0.994219 -0.155938  0.138874 0.0779983 0.0005
  0.99647 -0.148062   0.10715 0.00757876 0.0005
 0.990944 -0.147571  0.115693 -0.00561024 0.0005
 0.992981 -0.154726  0.126976 0.0623936 0.0005
 0.991743 -0.152248  0.125022 -0.201513 0.0005
  0.97976 -0.171061  0.077884 -0.0334572 0.0005
 0.989356 -0.166167 0.0774294 -0.0530529 0.0005
 0.992626 -0.155612  0.106925 -0.17024 0.0005
 0.992638 -0.148058  0.116661 -0.198586 0.0005
 0.989828 -0.147546  0.135124 -0.115441 0.0005
 0.985461 -0.148948  0.116678 -0.215887 0.0005
 0.977474 -0.146015  0.107194 0.281683 0.0005
 0.983439 -0.143028  0.139357 -0.00471853 0.0005
 0.995762 -0.146612  0.108681 -0.0914902 0.0005
 0.980206 -0.169988 0.0784469 -0.0285857 0.0005
 0.982147 -0.156118  0.100099 0.100033 0.0005
 0.983884 -0.144536  0.128682 0.140222 0.0005
 0.983636 -0.155363 0.0896402 0.142487 0.0005
 0.987005 -0.142611  0.141326 -0.214483 0.0005
 0.990279 -0.152519  0.129195 -0.0574123 0.0005
 0.991041 -0.148277  0.128775 -0.255193 0.0005
 0.988363 -0.142638   0.11868 0.0259134 0.0005
 0.989718 -0.147267  0.132336 0.0583272 0.0005
 0.987663 -0.147816  0.115089 -0.016859 0.0005
 0.995271 -0.152344  0.137023 -0.00270202 0.0005
 0.979257 -0.146406  0.105655 0.287074 0.0005
 0.991862 -0.153521  0.139268 0.139628 0.0005
 0.992424 -0.147331  0.131133 0.0397851 0.0005
  0.98443 -0.156408  0.088539 0.156773 0.0005
 0.988729 -0.143501  0.141576 0.152159 0.0005
 0.976216 -0.144993  0.140062 0.309418 0.0005
 0.978347 -0.138687  0.131603 0.132932 0.0005
 0.983523 -0.142896  0.110145 0.401079 0.0005
  0.99046 -0.147762  0.143987 -0.0767464 0.0005
 0.983421 -0.136584  0.081864 0.0407974 0.0005
 0.995684 -0.154604  0.129975 0.0391165 0.0005
 0.993888 -0.145401  0.107469 -0.102908 0.0005
 0.975301 -0.165844 0.0969125 -0.0614067 0.0005
 0.990284 -0.140007   0.12362 -0.292471 0.0005
 0.991805 -0.145732  0.112353 0.00486404 0.0005
 0.984592 -0.161913 0.0790619 -0.0666831 0.0005
 0.985334 -0.155106  0.115495 -0.0508146 0.0005
 0.987342 -0.136584  0.109729 -0.117106 0.0005
  0.98499 -0.140196   0.12458 -0.390793 0.0005
 0.984371 -0.138068  0.111237 -0.0410732 0.0005
 0.967516 -0.161588  0.095676 -0.233457 0.0005
  0.97973 -0.164048 0.0860874 0.266346 0.0005
 0.984185 -0.150067  0.114817 -0.0648497 0.0005
 0.985285 -0.144841  0.112636 0.390142 0.0005
 0.990519 -0.151136  0.125058 -0.158584 0.0005
 0.992771 -0.149884  0.146564 0.0471238 0.0005
  0.98752 -0.146728  0.139842 0.175949 0.0005
 0.997203 -0.148888  0.117038 -0.180106 0.0005
 0.986288 -0.143216  0.138636 0.20883 0.0005
 0.977556 -0.156058 0.0925989 -0.129039 0.0005
 0.988985 -0.146166  0.131335 0.0662532 0.0005
 0.978917   -0.1588 0.0871246 0.281375 0.0005
 0.957429 -0.172257 0.0788485 0.0606906 0.0005
 0.985542 -0.160839 0.0791265 -0.0833426 0.0005
 0.978652 -0.159531 0.0882986 0.288089 0.0005
 0.993265 -0.149161  0.106749 -0.0434516 0.0005
 0.990562 -0.156019  0.108119 -0.0513757 0.0005
 0.992613 -0.147331  0.120329 -0.190113 0.0005
0.990706 -0.15161 0.110035 0.0261245 0.0005
 0.988746 -0.145944  0.131751 0.0847452 0.0005
0.985785 -0.14995 0.117761 -0.0440258 0.0005
 0.983198 -0.144635  0.149871 0.353386 0.0005
 0.997025 -0.139941  0.126836 -0.363864 0.0005
 0.985793 -0.147123  0.101859 0.280107 0.0005
 0.982578 -0.142559 0.0889007 0.272704 0.0005
 0.986932 -0.141619   0.11829 -0.0858499 0.0005
 0.990531 -0.140977  0.119705 -0.0929503 0.0005
 0.994176 -0.149434  0.104758 0.182708 0.0005
 0.976101 -0.131623  0.116308 0.0149242 0.0005
 0.992547 -0.149309   0.12119 0.089756 0.0005
  0.99091 -0.144992  0.125702 -0.000175913 0.0005
 0.985839 -0.141748  0.134865 0.0585119 0.0005
 0.985898 -0.153836  0.133196 0.374408 0.0005
 0.983046 -0.142754  0.112578 -0.147434 0.0005
 0.983644 -0.156223 0.0995649 -0.101138 0.0005
 0.986047 -0.168162 0.0773536 -0.0662523 0.0005
 0.979655 -0.142989 0.0949786 -0.139981 0.0005
 0.990743 -0.152212  0.128252 0.0422962 0.0005
 0.985232 -0.141425  0.156514 -0.281792 0.0005
 0.983475 -0.156303 0.0999786 -0.110205 0.0005
 0.992954 -0.151616  0.112423 -0.211144 0.0005
  0.98856 -0.164796 0.0789383 -0.0600829 0.0005
 0.956454 -0.174515 0.0661508 -0.146857 0.0005
0.989707 -0.14833 0.144407 -0.0514491 0.0005
 0.956853 -0.173807 0.0663629 -0.164004 0.0005
 0.985867 -0.146068  0.169654 0.0780202 0.0005
 0.979402 -0.161905 0.0849002 0.262711 0.0005
 0.990863 -0.136468  0.122936 -0.238013 0.0005
 0.985314 -0.146863  0.129841 0.149035 0.0005
 0.989366 -0.151318  0.126277 -0.0226683 0.0005
 0.985379 -0.153418  0.115649 -0.02507 0.0005
 0.986127 -0.151899  0.110826 -0.0628456 0.0005
 0.987542 -0.143326 0.0901016 -0.371787 0.0005
 0.993574 -0.152934  0.145155 0.0601648 0.0005
 0.984831 -0.143909  0.139565 0.195202 0.0005
 0.984939 -0.152636  0.111506 0.023718 0.0005
 0.990842 -0.149065  0.124631 -0.266392 0.0005
 0.990096 -0.152567  0.146703 -0.0138294 0.0005
 0.957271 -0.168169 0.0760981 0.0662707 0.0005
 0.989595 -0.148503   0.13151 -0.0250857 0.0005
 0.985591 -0.140652  0.117031 -0.0991929 0.0005
 0.991956 -0.147771  0.106827 0.186328 0.0005
 0.989479 -0.143545  0.124244 -0.0161071 0.0005
 0.983068  -0.15266 0.0967411 0.00149333 0.0005
 0.991076 -0.151583  0.107311 0.221043 0.0005
 0.984405 -0.153411  0.132227 0.3434 0.0005
 0.992056 -0.147914  0.130844 -0.0398005 0.0005
 0.989596 -0.164818 0.0827721 -0.0412865 0.0005
0.993497 -0.15082 0.148441 0.0364276 0.0005
  0.98487 -0.143896  0.117892 -0.131672 0.0005
 0.978327 -0.143664  0.114112 0.254882 0.0005
 0.986049 -0.159234 0.0775824 -0.075629 0.0005
 0.980961 -0.140194  0.145633 0.145916 0.0005
  0.99318 -0.145137  0.116755 -0.184432 0.0005
 0.991465 -0.151275  0.107738 0.166059 0.0005
  0.98961 -0.155368  0.105439 -0.0533474 0.0005
 0.985959 -0.149685  0.116673 0.0579862 0.0005
 0.988892 -0.150278  0.128205 -0.05971 0.0005
 0.990789 -0.146236  0.131277 0.0595335 0.0005
 0.994409 -0.139992  0.116844 -0.198034 0.0005
0.989983 -0.14822 0.115495 -0.00627977 0.0005
 0.986877  -0.15538 0.0874053 0.144449 0.0005
 0.984376 -0.143367  0.145401 -0.0052678 0.0005
 0.986407 -0.142019  0.127948 -0.233872 0.0005
 0.981052  -0.14297 0.0938194 -0.0950168 0.0005
 0.983212 -0.143443   0.11193 0.383734 0.0005
 0.989839 -0.142926  0.131224 0.0790445 0.0005
 0.968739 -0.156545 0.0891921 -0.310449 0.0005
 0.980982 -0.140087  0.126249 0.258409 0.0005
 0.987481 -0.149118  0.115203 -0.0309037 0.0005
 0.993726 -0.145062  0.121231 -0.186471 0.0005
 0.988887 -0.145531  0.130199 -0.26336 0.0005
 0.988413 -0.160175 0.0863104 -0.248838 0.0005
 0.986161 -0.157202 0.0992037 0.061641 0.0005
 0.990159 -0.151746  0.105641 -0.00907859 0.0005
0.990113 -0.14894 0.104786 0.249762 0.0005
 0.974122 -0.158416  0.101437 0.114091 0.0005
 0.988252 -0.145208  0.114574 -0.0154529 0.0005
 0.982546 -0.143138  0.136448 -0.0111866 0.0005
 0.990597 -0.147904  0.147075 -0.0982739 0.0005
 0.977657 -0.143381  0.110891 0.0562273 0.0005
 0.995848 -0.151066   0.11377 -0.230257 0.0005
0.992473 -0.14531 0.110146 -0.0726657 0.0005
 0.979429 -0.140417  0.144623 0.175142 0.0005
 0.990309 -0.138581  0.113814 -0.138564 0.0005
 0.990602 -0.149129  0.143371 -0.0652553 0.0005
  0.99072 -0.149257  0.125314 0.0724217 0.0005
 0.973726 -0.158307  0.102294 0.146355 0.0005
 0.991086 -0.153725  0.119454 0.0393366 0.0005
 0.985438 -0.153345 0.0874523 0.162222 0.0005
 0.990467 -0.145037  0.110704 0.00823152 0.0005
 0.987526 -0.151089  0.116106 0.172706 0.0005
 0.983528 -0.155692  0.133134 0.348743 0.0005
  0.99254 -0.156216  0.102265 0.000486459 0.0005
 0.984059 -0.148848   0.11768 -0.101492 0.0005
 0.978604 -0.145434  0.111598 0.0512677 0.0005
0.989396 -0.14205 0.117993 0.0497127 0.0005
 0.991772 -0.150157  0.113261 -0.198964 0.0005
  0.98444 -0.154909 0.0976064 -0.0137711 0.0005
 0.966535 -0.160765 0.0782251 -0.190012 0.0005
 0.985256 -0.156443 0.0740708 -0.206375 0.0005
 0.994891 -0.154229  0.140174 0.138973 0.0005
 0.986475 -0.156788 0.0868079 0.137678 0.0005
 0.987895 -0.156655  0.106286 -0.0592272 0.0005
 0.989401 -0.159251 0.0888332 -0.247732 0.0005
 0.982878 -0.145348  0.129216 0.125989 0.0005
 0.992127 -0.153109   0.10757 0.177253 0.0005
 0.981172 -0.154526 0.0976138 0.0882156 0.0005
   0.9933 -0.149965  0.126427 -0.208391 0.0005
 0.994333 -0.155752  0.138398 0.0815889 0.0005
 0.984997 -0.157533 0.0868523 0.159013 0.0005
 0.989639 -0.150899  0.139183 0.0653965 0.0005
 0.99052 -0.15467 0.124733 -0.0221724 0.0005
 0.985101 -0.148346  0.110075 -0.0379585 0.0005
0.989373 -0.14258 0.111079 0.0261164 0.0005
 0.986493  -0.16079 0.0779254 -0.0961145 0.0005
 0.989054 -0.155168  0.104345 0.00402942 0.0005
 0.993238 -0.154417  0.140025 0.122756 0.0005
 0.987798 -0.152458 0.0970231 -0.01348 0.0005
 0.979088 -0.150703  0.120656 0.033495 0.0005
 0.988323 -0.153621  0.115711 0.217651 0.0005
 0.988089 -0.141741  0.125639 -0.288612 0.0005
   0.9754  -0.15911 0.0927828 -0.112973 0.0005
 0.993868 -0.146269  0.116919 -0.170863 0.0005
 0.989653 -0.146617  0.132805 -0.0449442 0.0005
 0.989013 -0.145151  0.127615 -0.0424482 0.0005
 0.992826 -0.151869  0.145284 0.0504641 0.0005
 0.986216 -0.152284  0.115287 0.0223818 0.0005
 0.995331 -0.145574  0.107184 -0.100173 0.0005
0.992236 -0.14989 0.144365 -0.05541 0.0005
 0.991927 -0.152422  0.145958 0.0449734 0.0005
  0.99026 -0.142983    0.1279 -0.249132 0.0005
 0.987917 -0.153117  0.115553 -0.0202539 0.0005
 0.961352  -0.16407 0.0883043 0.307899 0.0005
 0.989392 -0.154529  0.105229 -0.011893 0.0005
 0.990137 -0.148462  0.133666 0.0748625 0.0005
 0.984075 -0.145919  0.137759 0.115662 0.0005
 0.976402 -0.156432  0.092309 -0.111158 0.0005
 0.992481 -0.143418  0.122693 -0.174076 0.0005
  0.98826 -0.161197 0.0933485 0.300931 0.0005
 0.992657 -0.155104   0.10014 0.000622472 0.0005
 0.987805 -0.142667 0.0900649 -0.437519 0.0005
 0.989705 -0.145217  0.155513 0.201569 0.0005
 0.986792 -0.153041  0.114814 0.0189484 0.0005
 0.986232 -0.170932  0.076682 0.0643806 0.0005
 0.983489 -0.148981   0.10145 0.412319 0.0005
 0.992208 -0.154682 0.0984262 0.0128788 0.0005
 0.993831 -0.147237  0.115819 -0.158853 0.0005
 0.988991 -0.161562  0.087003 -0.257087 0.0005
 0.995807 -0.148927  0.112873 -0.213937 0.0005
 0.989949 -0.150095  0.125992 -0.172683 0.0005
 0.995776 -0.147201  0.116001 -0.195463 0.0005
 0.988407 -0.148208  0.131378 -0.0405298 0.0005
 0.992223 -0.150697   0.11275 -0.21858 0.0005
 0.994224 -0.148862  0.120203 -0.18596 0.0005
 0.990295 -0.162538 0.0877219 -0.264007 0.0005
  0.99208 -0.153166  0.128773 -0.0305464 0.0005
 0.984257 -0.142217  0.119032 0.457635 0.0005
 0.989808 -0.153607  0.158856 0.242791 0.0005
 0.991208 -0.157821 0.0876621 -0.247197 0.0005
 0.991334 -0.152054  0.145817 0.0721143 0.0005
0.988958 -0.14864 0.145711 -0.0745218 0.0005
 0.979075  -0.17094 0.0751748 -0.00952393 0.0005
  0.99484 -0.149566  0.105728 -0.0164082 0.0005
 0.994925 -0.144015  0.121959 -0.183202 0.0005
  0.9957  -0.1493 0.111106 -0.228084 0.0005
 0.988897 -0.140796  0.118077 0.0146836 0.0005
 0.988321 -0.151291  0.106954 0.159489 0.0005
 0.990249 -0.150784   0.10589 -0.0140149 0.0005
 0.991092 -0.146993  0.144878 -0.0429169 0.0005
 0.992064 -0.153307  0.128374 0.0607732 0.0005
 0.999936 -0.143457  0.141614 -0.448942 0.0005
 0.976033 -0.161968  0.097837 -0.135175 0.0005
 0.988862 -0.142291  0.131216 -0.245126 0.0005
 0.977214 -0.162299 0.0841725 0.286944 0.0005
  0.98954 -0.145948  0.146432 -0.0661527 0.0005
 0.993955 -0.157717 0.0946072 0.135477 0.0005
 0.966901  -0.16039 0.0814639 -0.23203 0.0005
 0.984817 -0.145613  0.135455 0.0860772 0.0005
 0.985596  -0.17169 0.0773188 0.0511929 0.0005
  0.98127 -0.168289 0.0799269 -0.0324464 0.0005
 0.980665 -0.158971 0.0870431 0.265007 0.0005
 0.976804 -0.146509  0.107243 0.267216 0.0005
 0.985406 -0.144077  0.142902 -0.215609 0.0005
 0.981346 -0.144843  0.130017 0.149447 0.0005
 0.985681 -0.154496 0.0970165 -0.0164836 0.0005
 0.989263 -0.134442  0.120946 -0.271492 0.0005
  0.98369 -0.141463  0.112652 -0.107267 0.0005
  0.99152 -0.151243  0.128266 -0.0278628 0.0005
 0.988536 -0.155589  0.159827 0.229134 0.0005
 0.987391 -0.140482   0.11671 -0.198904 0.0005
 0.977164 -0.162597 0.0851982 0.249781 0.0005
 0.993039 -0.152045  0.127776 0.057463 0.0005
 0.995464 -0.150062  0.155385 -0.229447 0.0005
 0.978991 -0.156263 0.0906639 0.170661 0.0005
 0.993895 -0.156058 0.0942335 0.164356 0.0005
 0.989556 -0.166648  0.078978 -0.0813011 0.0005
 0.983703 -0.140357  0.145411 -0.0011403 0.0005
 0.993614 -0.150775  0.109274 0.00987185 0.0005
 0.991586 -0.148691   0.14477 -0.0673216 0.0005
 0.985343 -0.152115  0.107278 -0.00901228 0.0005
 0.988682 -0.142145  0.124012 -0.258931 0.0005
 0.985937 -0.171788 0.0781713 0.0594388 0.0005
 0.990941 -0.159864 0.0938897 0.315768 0.0005
 0.987695 -0.148101  0.131773 0.072932 0.0005
 0.994723 -0.149983  0.139588 0.121481 0.0005
 0.987334 -0.142825 0.0875399 0.0160068 0.0005
 0.982301 -0.153585 0.0875306 0.156385 0.0005
 0.981694 -0.140508  0.115146 0.266147 0.0005
 0.989798 -0.146845  0.132889 0.0935209 0.0005
 0.985132 -0.153506 0.0987341 -0.0163856 0.0005
 0.986103 -0.149001  0.110604 -0.0552744 0.0005
 0.991741 -0.151785  0.107912 0.155468 0.0005
 0.991593 -0.154944  0.103995 -0.0448261 0.0005
 0.989706 -0.136773  0.112506 -0.329267 0.0005
 0.986166 -0.140116  0.110794 -0.0321385 0.0005
 0.993092 -0.152289  0.146406 0.0356394 0.0005
 0.987336 -0.137332  0.124134 -0.258004 0.0005
 0.978714 -0.145146  0.141435 0.281411 0.0005
 0.982089 -0.149666  0.120757 0.0159965 0.0005
0.989888 -0.13913 0.118524 -0.187809 0.0005
 0.978624 -0.144991  0.100535 -0.137943 0.0005
  0.99173 -0.147097  0.158581 0.21058 0.0005
 0.983506 -0.150686 0.0985823 -0.0077088 0.0005
 0.982077 -0.138647  0.112085 0.218838 0.0005
 0.984225 -0.148263  0.133951 0.117827 0.0005
 0.988113 -0.142235  0.121457 -0.0950458 0.0005
 0.990714 -0.148528  0.131923 -0.0499171 0.0005
 0.991887 -0.142751   0.11188 -0.00216394 0.0005
 0.979829 -0.138507  0.112868 0.222156 0.0005
 0.988423 -0.149535  0.102644 0.283609 0.0005
  0.99155 -0.151638  0.123149 0.111176 0.0005
 0.989816 -0.147011  0.133153 0.0574003 0.0005
 0.986125 -0.156654 0.0992762 -0.0351717 0.0005
 0.986118 -0.155811 0.0993072 -0.0185887 0.0005
 0.987975 -0.157831 0.0882027 -0.260628 0.0005
 0.992584 -0.162052 0.0933746 0.29491 0.0005
 0.993228 -0.151743  0.127225 -0.194009 0.0005
 0.984534 -0.142108  0.155579 0.360462 0.0005
 0.984387 -0.144105  0.143605 0.0101598 0.0005
  0.99244 -0.149233  0.146321 -0.105512 0.0005
  0.98916 -0.142696  0.118092 -0.0780353 0.0005
 0.995182 -0.156221  0.129783 0.0372002 0.0005
 0.982116 -0.142453  0.156564 -0.294546 0.0005
 0.995439 -0.148825  0.108911 0.000289339 0.0005
 0.982545 -0.152812 0.0983217 0.0810799 0.0005
 0.979808 -0.163474  0.089115 0.26564 0.0005
 0.985857 -0.156559  0.128648 0.0245751 0.0005
 0.986531 -0.149416  0.125227 0.072252 0.0005
 0.989501 -0.151308  0.115683 -0.0250945 0.0005
 0.991917  -0.15331 0.0975147 0.0348553 0.0005
 0.987965 -0.145624  0.144827 0.111674 0.0005
 0.992216 -0.151962  0.111496 -0.211983 0.0005
 0.991131 -0.153791  0.106176 -0.149327 0.0005
 0.991206 -0.150186  0.139909 0.0566211 0.0005
 0.991425 -0.149779   0.14634 -0.0955765 0.0005
 0.993524 -0.154139  0.137442 0.148828 0.0005
 0.988688 -0.136042  0.119625 -0.229862 0.0005
 0.989577 -0.149938  0.102354 0.283722 0.0005
 0.984459 -0.145961  0.170194 0.0783868 0.0005
 0.989217 -0.150787  0.141503 0.0748288 0.0005
 0.993675 -0.152825 0.0999181 -0.348857 0.0005
 0.989114 -0.147398  0.148695 -0.0589271 0.0005
 0.992724 -0.154688  0.101103 0.0313203 0.0005
 0.986279 -0.141666  0.119846 -0.109428 0.0005
 0.977156 -0.155948 0.0915405 0.134531 0.0005
 0.990133 -0.141391  0.130299 -0.249017 0.0005
 0.979583 -0.163365 0.0841708 0.255077 0.0005
0.986098 -0.14628 0.143384 0.163129 0.0005
 0.990437 -0.137484  0.111735 -0.148562 0.0005
 0.985447 -0.152187 0.0975792 -0.149811 0.0005
 0.992013 -0.155236  0.101164 0.0134156 0.0005
 0.981899 -0.142909  0.136753 -0.0265008 0.0005
 0.995674 -0.149382  0.113093 -0.213602 0.0005
  0.98967 -0.145273  0.110387 -0.00455366 0.0005
  0.98947 -0.145498  0.126062 -0.0412307 0.0005
 0.993525 -0.148863  0.122318 -0.188662 0.0005
  0.98984 -0.162671  0.078425 -0.0964439 0.0005
 0.973473 -0.155048  0.106796 0.309476 0.0005
 0.989385 -0.147794  0.131308 0.033527 0.0005
 0.991561  -0.15283 0.0983556 -0.34966 0.0005
 0.987754 -0.153655  0.103457 -0.159244 0.0005
  0.98946 -0.153853  0.106941 -0.147388 0.0005
 0.992194 -0.150754  0.126146 -0.184118 0.0005
   0.9876 -0.166247 0.0782879 -0.0799109 0.0005
 0.987902 -0.144535  0.143385 0.124796 0.0005
 0.981111 -0.171138 0.0793519 -0.0289704 0.0005
 0.986693 -0.139638  0.117801 -0.188286 0.0005
 0.993562 -0.137522   0.14022 -0.282042 0.0005
  0.98155 -0.142056  0.116099 0.268507 0.0005
 0.986337 -0.142533  0.134439 -0.200594 0.0005
 0.990767 -0.151178  0.106901 0.179742 0.0005
 0.981795 -0.143051 0.0884313 0.249474 0.0005
 0.983721 -0.156991  0.102451 0.0525046 0.0005
 0.987017 -0.140384  0.112202 -0.147534 0.0005
 0.991432 -0.155559  0.106679 -0.146763 0.0005
 0.995042 -0.149001  0.113175 -0.204004 0.0005
 0.982475 -0.152895 0.0916246 -0.224556 0.0005
0.988029 -0.14624 0.130477 0.17459 0.0005
 0.997586 -0.146112  0.108699 -0.0896818 0.0005
 0.991056 -0.151542  0.108673 0.191134 0.0005
 0.990396 -0.138696  0.113073 -0.333556 0.0005
 0.983742 -0.141322 0.0832163 0.0629306 0.0005
 0.987152 -0.147663   0.12856 0.179657 0.0005
0.986061 -0.14914   0.1085 -0.0625176 0.0005
 0.984483 -0.141692  0.136273 -0.196621 0.0005
 0.985349 -0.158678 0.0803393 -0.0722072 0.0005
  0.99172 -0.149912   0.13962 0.0808771 0.0005
 0.989835 -0.150046  0.123024 0.0912261 0.0005
 0.992866 -0.150673  0.115663 0.0959865 0.0005
 0.986707 -0.152546 0.0980524 -0.138139 0.0005
 0.990997 -0.152559  0.111223 -0.0179062 0.0005
 0.991075 -0.156067 0.0981641 -0.340779 0.0005
 0.984153 -0.133882 0.0913168 0.0192932 0.0005
 0.986085 -0.153975   0.11342 -0.058587 0.0005
0.991208 -0.14961 0.104735 0.182685 0.0005
 0.982376 -0.143935  0.138416 -0.0329912 0.0005
 0.978827 -0.148172  0.105703 0.28943 0.0005
 0.987385 -0.144288  0.136273 -0.155065 0.0005
 0.993749 -0.152312   0.14713 0.0454784 0.0005
 0.989722 -0.151274  0.113606 0.0152221 0.0005
 0.983988 -0.151568 0.0988554 -0.00728891 0.0005
0.987081 -0.14187 0.186982 0.214304 0.0005
 0.992407 -0.146486  0.112486 -0.0306472 0.0005
 0.991229 -0.144162  0.111154 0.00892271 0.0005
 0.989982 -0.151039  0.103823 0.164563 0.0005
  0.98405 -0.150745  0.110584 -0.0558506 0.0005
 0.994873 -0.153644  0.132469 0.0904596 0.0005
 0.988024 -0.144464  0.143078 0.1672 0.0005
 0.985816 -0.155344 0.0980408 -0.0169544 0.0005
0.982092 -0.14484 0.129089 0.148434 0.0005
 0.986292 -0.147999    0.1174 -0.200317 0.0005
 0.990573 -0.148563  0.129706 0.0643492 0.0005
 0.957328 -0.175353 0.0659381 -0.15413 0.0005
 0.989495 -0.149885  0.132602 0.0816197 0.0005
 0.987965 -0.138575  0.123578 -0.249767 0.0005
 0.991819 -0.157567  0.101212 -0.0154013 0.0005
 0.978913 -0.163583  0.083565 0.282119 0.0005
 0.988207 -0.138155  0.105391 0.0555443 0.0005
 0.985637 -0.158736  0.078683 -0.0859554 0.0005
 0.981569 -0.147695  0.117157 0.292512 0.0005
 0.990761 -0.146691  0.127563 -0.237229 0.0005
 0.993606 -0.159547  0.134638 -0.00748903 0.0005
 0.982379 -0.144356 0.0947831 -0.0807476 0.0005
 0.981657 -0.154013 0.0900082 -0.22646 0.0005
 0.992669 -0.152851 0.0985568 0.0413278 0.0005
 0.978504  -0.15561 0.0925704 0.136217 0.0005
  0.99348 -0.147919  0.103943 -0.0228007 0.0005
 0.995508 -0.149067  0.113522 -0.191586 0.0005
 0.988943 -0.143995   0.14204 0.155338 0.0005
 0.984289  -0.15288 0.0973419 0.0524797 0.0005
 0.986612 -0.160386  0.079686 -0.0639053 0.0005
 0.981912 -0.143369  0.138003 -0.000533572 0.0005
0.992707 -0.15274 0.137563 0.01204 0.0005
 0.993054 -0.149515  0.113368 0.00212335 0.0005
 0.983974 -0.153267  0.119344 0.304049 0.0005
 0.978036 -0.156468 0.0939647 -0.110687 0.0005
  0.98816 -0.147959  0.131546 -0.0313848 0.0005
 0.986985 -0.140627  0.118142 -0.0875671 0.0005
  0.97834  -0.16194 0.0848721 0.248585 0.0005
 0.988397 -0.153374  0.105223 -0.0138721 0.0005
 0.988542  -0.15906 0.0873651 -0.263861 0.0005
 0.985396 -0.148159  0.127278 0.174447 0.0005
 0.987975  -0.15607 0.0847316 0.149737 0.0005
 0.994073 -0.157247  0.136971 -0.0514683 0.0005
0.989281 -0.15197 0.145081 -0.0197537 0.0005
 0.984269  -0.15637 0.0860714 0.141509 0.0005
 0.991471 -0.151441  0.128922 0.0818134 0.0005
 0.991724 -0.150517  0.136637 0.0941023 0.0005
  0.98809 -0.158332 0.0994427 -0.332805 0.0005
 0.980602 -0.155532 0.0914992 0.126482 0.0005
 0.991793 -0.153281  0.126415 -0.00768419 0.0005
  0.98742 -0.149179  0.116982 -0.10071 0.0005
 0.988295 -0.139591  0.130939 -0.243144 0.0005
   0.9909 -0.147983  0.125339 -0.272186 0.0005
 0.991234 -0.152005  0.126005 -0.174471 0.0005
 0.987489 -0.151307  0.106746 0.0132361 0.0005
 0.989031 -0.147159  0.133059 0.0739816 0.0005
 0.991521 -0.147867  0.132281 -0.0514819 0.0005
    0.987 -0.151744  0.112183 0.0376825 0.0005
  0.99132 -0.154465  0.118292 0.0630587 0.0005
 0.982419 -0.141323  0.135062 0.0499208 0.0005
  0.98761 -0.150159  0.115648 -0.232422 0.0005
 0.988713 -0.149982  0.114587 -0.0222074 0.0005
 0.989034 -0.147493   0.13076 0.082821 0.0005
 0.987621 -0.146172  0.168139 0.0847106 0.0005
 0.989364 -0.145989  0.126965 -0.0232104 0.0005
 0.987069 -0.165361 0.0785546 -0.0726583 0.0005
0.984872 -0.14352 0.135449 -0.195251 0.0005
 0.995511 -0.148356  0.116498 -0.179807 0.0005
 0.988723 -0.149982  0.146343 -0.287954 0.0005
 0.996815 -0.149724  0.142281 -0.212564 0.0005
 0.985229 -0.154671 0.0967244 -0.0050299 0.0005
 0.993675 -0.151557  0.104985 0.186941 0.0005
 0.982524 -0.147952  0.101803 0.38493 0.0005
 0.98426 -0.14958 0.117365 0.29702 0.0005
 0.986901 -0.149619   0.10222 0.255511 0.0005
 0.987456 -0.150246  0.116487 0.0826909 0.0005
 0.956941 -0.175609 0.0662977 -0.159638 0.0005
 0.984355 -0.141341  0.136002 0.051598 0.0005
 0.976364 -0.161998 0.0974636 -0.137286 0.0005
 0.988688 -0.144051  0.111434 0.00683976 0.0005
 0.988307  -0.15907 0.0895182 -0.246878 0.0005
   0.9818 -0.154214  0.093023 -0.236958 0.0005
 0.982634 -0.144978  0.129018 0.149955 0.0005
 0.987284  -0.14328 0.0891396 0.00247753 0.0005
 0.979752 -0.143947 0.0988505 -0.158614 0.0005
0.982146 -0.14498 0.129271 0.121661 0.0005
 0.984991 -0.155155 0.0981619 -0.0197673 0.0005
 0.986832 -0.144976  0.141575 0.163528 0.0005
 0.981465 -0.140267 0.0884963 0.264458 0.0005
 0.992266 -0.145271   0.13675 -0.0889702 0.0005
  0.99085 -0.155498  0.128492 -0.219743 0.0005
 0.995232 -0.151457  0.155284 -0.230125 0.0005
 0.992071 -0.148767  0.116459 0.101318 0.0005
 0.986222 -0.139501   0.11753 -0.205948 0.0005
 0.986178 -0.152545  0.116788 0.146049 0.0005
 0.994824 -0.147359   0.13061 -0.0516773 0.0005
 0.983256 -0.143557  0.114323 0.402927 0.0005
 0.986661 -0.140602  0.118792 -0.00521037 0.0005
  0.97493 -0.157468  0.103444 -0.123814 0.0005
 0.985365  -0.15687 0.0808451 -0.0753124 0.0005
  0.98552 -0.141804   0.14289 -0.0230121 0.0005
  0.98974 -0.138607  0.113457 -0.326224 0.0005
 0.995355 -0.150568  0.132027 0.112332 0.0005
 0.992219 -0.150876  0.106611 0.195919 0.0005
 0.995072 -0.146816  0.108491 -0.0818904 0.0005
 0.989516 -0.141747  0.132384 -0.219271 0.0005
 0.956421 -0.172027 0.0850248 -0.0526798 0.0005
 0.982195 -0.154044 0.0964876 0.0602248 0.0005
 0.986604 -0.158117 0.0985561 0.0738689 0.0005
0.989032 -0.15512 0.100649 -0.341317 0.0005
 0.986387 -0.155496  0.075699 -0.219174 0.0005
 0.990042 -0.150559  0.112629 -0.0182736 0.0005
 0.982373 -0.155168 0.0975198 0.0433122 0.0005
 0.986376 -0.156401  0.112463 -0.161625 0.0005
 0.981677 -0.163122  0.084724 0.263699 0.0005
 0.991517 -0.148439  0.128097 -0.296636 0.0005
 0.982838 -0.142602  0.114646 -0.123627 0.0005
0.985103 -0.14709 0.128174 0.164752 0.0005
 0.984771 -0.156864 0.0869222 0.115593 0.0005
 0.982863 -0.156824  0.101898 0.0562718 0.0005
 0.987216 -0.143407  0.139733 0.285634 0.0005
 0.964927  -0.15984 0.0797933 -0.211796 0.0005
 0.985373 -0.148654  0.117375 -0.098083 0.0005
 0.990823 -0.150032  0.113667 -0.00982039 0.0005
 0.992492 -0.148971  0.120539 -0.161094 0.0005
 0.980176 -0.143783  0.100591 -0.15033 0.0005
  0.99137 -0.145543  0.120073 0.123099 0.0005
 0.988425 -0.151186  0.106171 -0.032602 0.0005
 0.988457 -0.149778  0.113431 -0.0424751 0.0005
 0.988503 -0.144303 0.0911999 -0.199354 0.0005
  0.99317 -0.154218   0.12683 -0.192583 0.0005
0.986105 -0.14238 0.125427 -0.288205 0.0005
 0.985111 -0.140032  0.125515 -0.423953 0.0005
 0.968222 -0.160039 0.0784019 -0.187817 0.0005
 0.986882 -0.149706  0.114724 -0.0212012 0.0005
 0.989235 -0.150165  0.143193 -0.0134245 0.0005
 0.984247 -0.141463  0.133912 -0.200128 0.0005
 0.989426 -0.139891  0.111737 -0.130091 0.0005
 0.995559 -0.147983  0.106052 -0.0255312 0.0005
 0.993745 -0.146584  0.108315 -0.0706552 0.0005
  0.98914 -0.149565  0.112933 0.00372959 0.0005
 0.986949 -0.150653  0.118505 0.166126 0.0005
 0.955888 -0.176722 0.0662826 -0.154783 0.0005
 0.994446 -0.151223  0.135731 0.0866331 0.0005
  0.98685 -0.149254  0.116364 -0.217636 0.0005
 0.983081 -0.143001  0.110407 0.394241 0.0005
 0.991343 -0.153088  0.145018 -0.0337027 0.0005
 0.991836 -0.144418  0.136311 -0.101329 0.0005
 0.993035 -0.154704  0.157369 -0.221058 0.0005
 0.991467 -0.154237  0.105199 -0.0486955 0.0005
 0.986329 -0.151589  0.114598 0.159777 0.0005
 0.995536 -0.151875  0.112758 -0.210351 0.0005
 0.980038 -0.143845 0.0956572 0.0663488 0.0005
   0.9968 -0.151957 0.0926743 0.0152317 0.0005
 0.978647 -0.164759 0.0845265 0.285773 0.0005
 0.990225 -0.146142  0.112824 0.042673 0.0005
0.980106 -0.14232 0.095655 0.0691768 0.0005
  0.97204 -0.158797 0.0890936 0.158729 0.0005
 0.991249 -0.142253  0.109606 -0.016838 0.0005
 0.985814 -0.140824 0.0880151 -0.00350248 0.0005
 0.998247 -0.141205  0.130402 -0.348511 0.0005
 0.991517 -0.152949  0.126747 -0.0367003 0.0005
 0.977467 -0.153126 0.0937194 -0.118853 0.0005
 0.991801 -0.148044  0.146974 -0.0698811 0.0005
   0.9836 -0.156285  0.113223 -0.223864 0.0005
  0.95733 -0.173924 0.0665839 -0.162625 0.0005
 0.985629 -0.148474  0.133478 0.0796389 0.0005
 0.984177 -0.143293  0.134647 -0.190892 0.0005
 0.987538 -0.148877  0.118851 -0.105776 0.0005
 0.983048 -0.157371  0.100478 0.0655992 0.0005
 0.979278  -0.15613 0.0877452 0.27211 0.0005
 0.982653 -0.148255  0.118131 0.29085 0.0005
 0.973021 -0.163082  0.098336 -0.0570955 0.0005
 0.990631 -0.160724 0.0936025 0.307143 0.0005
 0.981604 -0.157394 0.0957161 -0.119004 0.0005
 0.985165 -0.153094  0.112457 0.0502385 0.0005
 0.986971 -0.151081  0.116058 0.0446912 0.0005
 0.995076  -0.15159 0.0999893 0.0313394 0.0005
0.988385 -0.14918 0.103392 0.278826 0.0005
0.990807 -0.14755 0.133068 -0.0318681 0.0005
 0.989887 -0.152019  0.159969 0.240019 0.0005
 0.991032 -0.150038  0.105656 0.190629 0.0005
 0.988567 -0.154457  0.109725 0.0823726 0.0005
 0.985866 -0.144527 0.0876466 -0.0113243 0.0005
 0.979872 -0.163872 0.0862956 0.258392 0.0005
 0.982108 -0.150831 0.0988039 0.401109 0.0005
 0.992019 -0.151183  0.130761 -0.0262745 0.0005
 0.992662 -0.149093  0.127473 -0.281304 0.0005
0.979114 -0.14346 0.114351 0.257554 0.0005
 0.994024 -0.158449  0.115836 0.0663738 0.0005
   0.9916 -0.151148  0.111787 -0.0083275 0.0005
 0.980942 -0.154848 0.0974041 0.0620243 0.0005
 0.980626 -0.171437 0.0800051 -0.0247463 0.0005
0.983311 -0.14129 0.110301 0.373045 0.0005
 0.984109 -0.143735  0.151861 0.358527 0.0005
0.989135 -0.14102 0.123138 -0.276747 0.0005
 0.987186 -0.160387 0.0889105 -0.265366 0.0005
 0.955501 -0.169035  0.079686 0.389408 0.0005
 0.989955 -0.155525  0.105817 -0.0553266 0.0005
 0.991245 -0.153291  0.106509 0.1875 0.0005
 0.985861 -0.151273   0.11594 0.0123196 0.0005
 0.987961 -0.143088  0.153721 -0.0341067 0.0005
 0.986127 -0.147025  0.131778 0.177495 0.0005
 0.977823 -0.156939  0.090285 0.287083 0.0005
 0.988932 -0.155595 0.0761658 -0.202944 0.0005
 0.995002 -0.147606  0.106697 -0.0229853 0.0005
 0.993197  -0.15519 0.0998406 -0.346003 0.0005
  0.98538 -0.144483  0.152033 0.335001 0.0005
 0.995508 -0.150319  0.113698 -0.200105 0.0005
0.989581 -0.14692 0.132865 0.100874 0.0005
 0.991515 -0.148611  0.109664 0.187978 0.0005
 0.979784 -0.155489 0.0973819 0.0705496 0.0005
 0.992035 -0.145395  0.108159 -0.0802149 0.0005
  0.98108 -0.148193 0.0822437 0.294169 0.0005
 0.957183 -0.169598 0.0756898 0.0808509 0.0005
  0.98725 -0.155773  0.075957 -0.217482 0.0005
 0.987443 -0.162223 0.0887229 -0.247125 0.0005
 0.991119 -0.152799  0.118464 0.0373121 0.0005
  0.99187 -0.154334  0.130724 -0.216024 0.0005
 0.977556 -0.164403  0.085621 0.262324 0.0005
0.981099 -0.15135 0.118704 0.280311 0.0005
  0.97834 -0.152918 0.0940752 -0.125379 0.0005
 0.989751 -0.141903  0.123308 -0.270451 0.0005
 0.989854 -0.154844  0.159555 0.238357 0.0005
  0.99129 -0.147487  0.130989 -0.0625601 0.0005
  0.99147 -0.149409  0.129818 -0.0442716 0.0005
 0.980369 -0.141737  0.112047 0.272615 0.0005
 0.995177 -0.148969  0.117527 -0.161008 0.0005
  0.98327 -0.150614  0.102676 0.367604 0.0005
 0.991636 -0.147116   0.13042 0.0510156 0.0005
 0.988867 -0.142986  0.127165 -0.280354 0.0005
  0.98755 -0.154433  0.115408 0.0678555 0.0005
 0.988181 -0.150847  0.146181 -0.0271351 0.0005
 0.988632 -0.146451  0.133957 0.0569182 0.0005
 0.993196 -0.156527  0.135867 -0.0452728 0.0005
   0.9778 -0.163888 0.0849272 0.288129 0.0005
 0.991958 -0.150913  0.127157 -0.218415 0.0005
 0.990499 -0.145879  0.130222 0.0378507 0.0005
 0.993667 -0.152995  0.138804 -0.0078254 0.0005
 0.993114 -0.149058  0.120926 0.0719138 0.0005
0.984996   -0.148 0.116421 0.0547826 0.0005
 0.986176 -0.146417  0.134983 0.101941 0.0005
 0.977412 -0.142822   0.10976 0.297543 0.0005
 0.981297 -0.170354 0.0802228 -0.0216324 0.0005
 0.989513 -0.137144  0.119485 -0.268201 0.0005
 0.990562 -0.154901 0.0997378 -0.343651 0.0005
 0.991192 -0.151339  0.111518 -0.00994228 0.0005
 0.992228 -0.150073  0.108556 0.170878 0.0005
 0.994775 -0.147393  0.113388 -0.220246 0.0005
 0.989286 -0.147795  0.131738 -0.0374952 0.0005
 0.996836 -0.147924   0.10722 -0.0789026 0.0005
 0.986587 -0.149867  0.116445 -0.0293392 0.0005
 0.981029 -0.142501  0.114019 -0.126142 0.0005
 0.987625 -0.159273 0.0790504 -0.0811664 0.0005
  0.99021 -0.151868  0.113238 -0.00880328 0.0005
 0.991437 -0.145099  0.113589 0.0469536 0.0005
 0.991573 -0.147296  0.147575 -0.114659 0.0005
 0.986281 -0.146122  0.114861 -0.0532985 0.0005
  0.98676 -0.158996 0.0803727 -0.082599 0.0005
 0.985457 -0.157272 0.0872358 0.14831 0.0005
 0.967879 -0.160157 0.0774086 -0.191701 0.0005
  0.99406 -0.150151  0.147593 0.0227893 0.0005
  0.98652 -0.144285  0.140014 0.189979 0.0005
 0.990389 -0.146259  0.114757 -0.0199332 0.0005
 0.986021 -0.146069   0.17001 0.056498 0.0005
 0.992398 -0.151371  0.126467 -0.197118 0.0005
 0.973978 -0.145143  0.118733 -0.092015 0.0005
 0.990846 -0.148635   0.13111 -0.0344898 0.0005
  0.98776 -0.136785  0.121371 -0.229018 0.0005
 0.986804 -0.162673 0.0787621 -0.086815 0.0005
 0.984539 -0.153566 0.0981089 0.0722471 0.0005
0.989666  -0.1449 0.101304 0.291526 0.0005
 0.990122 -0.144238  0.115351 -0.0196111 0.0005
0.990063 -0.14657 0.115792 0.0956342 0.0005
 0.992885 -0.147119  0.131554 0.0524217 0.0005
 0.982901 -0.141632  0.113365 -0.123924 0.0005
 0.988965 -0.152095  0.109976 0.00364189 0.0005
 0.983396 -0.151199 0.0808165 0.323625 0.0005
 0.990747 -0.144968  0.129961 0.0570005 0.0005
 0.975489 -0.163863 0.0860885 0.265422 0.0005
 0.984639 -0.143634  0.110256 0.39602 0.0005
 0.979545 -0.158755 0.0939652 0.0210759 0.0005
 0.992366 -0.155474 0.0996275 -0.350384 0.0005
 0.989832 -0.148174   0.11065 -0.0179181 0.0005
 0.979023 -0.157379 0.0875405 0.287473 0.0005
 0.981948 -0.141146  0.145714 0.156082 0.0005
 0.988057 -0.146622  0.112023 0.0673871 0.0005
  0.97899 -0.161804 0.0865745 0.275428 0.0005
 0.958572 -0.173568 0.0677285 -0.169359 0.0005
 0.988444 -0.155742  0.157938 0.254788 0.0005
 0.987487 -0.160223 0.0883008 -0.266298 0.0005
 0.991519 -0.155809  0.104582 0.259379 0.0005
 0.985805 -0.142891 0.0836484 -0.285649 0.0005
 0.992753 -0.153388   0.15883 -0.229012 0.0005
  0.98571 -0.145514  0.150503 0.356928 0.0005
 0.985504 -0.147239  0.144299 0.114247 0.0005
 0.98108 -0.15546 0.100185 0.0668212 0.0005
 0.989288 -0.148627  0.116856 -0.215429 0.0005
 0.989381 -0.150483  0.116439 0.0480872 0.0005
 0.986127 -0.149204  0.127778 0.0736927 0.0005
 0.980469 -0.143129   0.13038 0.157296 0.0005
 0.979924 -0.169273 0.0795503 -0.0285393 0.0005
 0.984111 -0.140856  0.118228 -0.150358 0.0005
 0.990461 -0.143837  0.109899 0.0177591 0.0005
 0.989269 -0.149235   0.10612 0.20199 0.0005
 0.985445 -0.150212 0.0970044 -0.00236159 0.0005
 0.994202 -0.145965  0.118016 -0.168842 0.0005
 0.990503 -0.163769 0.0800705 -0.0887633 0.0005
  0.99549 -0.150729  0.112665 -0.212143 0.0005
 0.990874 -0.150965  0.110663 2.14249e-05 0.0005
 0.986922 -0.144969  0.169156 0.0649417 0.0005
 0.981919 -0.145591  0.131554 0.143507 0.0005
 0.981268 -0.144963 0.0939702 0.0620013 0.0005
  1.00017 -0.143443   0.13913 -0.454532 0.0005
 0.991109 -0.147267  0.147748 -0.0710121 0.0005
 0.987345 -0.152345  0.109123 0.183702 0.0005
 0.990456 -0.130986  0.114124 -0.150044 0.0005
 0.978768 -0.147995  0.121385 0.228536 0.0005
 0.986302 -0.152152  0.113799 -0.0320858 0.0005
 0.977391 -0.157124 0.0925991 -0.111244 0.0005
 0.982913  -0.15428 0.0992754 -0.00893529 0.0005
 0.989417 -0.135479  0.120902 -0.252256 0.0005
 0.992942 -0.143131   0.13124 0.0861946 0.0005
 0.977316 -0.157996 0.0888322 0.309287 0.0005
0.978894 -0.14109 0.125626 0.249132 0.0005
 0.989593 -0.152016  0.143245 -0.0293427 0.0005
0.988213 -0.15215 0.159613 0.224107 0.0005
 0.987876 -0.147189  0.113787 7.56832e-05 0.0005
 0.988661 -0.148769  0.131256 0.059057 0.0005
 0.988576 -0.146623  0.171106 0.0591026 0.0005
 0.982567 -0.144212  0.149882 0.34193 0.0005
 0.994391 -0.158892  0.135309 -0.0388899 0.0005
  0.99045 -0.151721  0.105203 -0.169598 0.0005
 0.990386 -0.150958  0.146717 -0.0860926 0.0005
 0.985398 -0.138592 0.0880719 -0.41119 0.0005
 0.984272 -0.142358  0.133853 -0.194137 0.0005
 0.985324 -0.147508  0.111937 -0.0575642 0.0005
 0.981381 -0.155877 0.0993406 -0.121967 0.0005
 0.991126 -0.147359  0.129903 0.0397864 0.0005
 0.991208 -0.151569  0.128423 0.0567618 0.0005
 0.996111 -0.151957  0.125952 -0.183784 0.0005
 0.984947 -0.149409  0.102768 0.392906 0.0005
  0.98579 -0.149227  0.116558 -0.215849 0.0005
 0.989024 -0.141523  0.113063 -0.153855 0.0005
    0.988 -0.161698 0.0786837 -0.0985812 0.0005
0.989426 -0.14407  0.12468 -0.252969 0.0005
 0.985897 -0.148019  0.111003 -0.0636423 0.0005
 0.975882 -0.164886 0.0863398 -0.194709 0.0005
 0.989561 -0.160385 0.0909835 0.274862 0.0005
 0.985476 -0.142812  0.116493 -0.123137 0.0005
 0.989952 -0.148883  0.128615 -0.175367 0.0005
 0.991117 -0.154083  0.104607 -0.170789 0.0005
 0.977652 -0.132169   0.11558 0.00517376 0.0005
 0.992569 -0.154365  0.138717 0.117398 0.0005
  0.97642  -0.16431 0.0842869 0.27573 0.0005
  0.99429 -0.151543  0.147279 0.0458311 0.0005
 0.990287 -0.148635  0.145953 -0.0773884 0.0005
 0.975064 -0.154573 0.0933533 -0.0940491 0.0005
 0.982403 -0.145694  0.144511 0.0481175 0.0005
 0.986776 -0.148305  0.129796 0.169891 0.0005
 0.991826 -0.149378  0.132154 -0.0347358 0.0005
 0.988933 -0.152016 0.0987673 -0.157564 0.0005
 0.987117 -0.142321 0.0869424 -0.423105 0.0005
  0.98624 -0.150154  0.115545 0.182708 0.0005
0.988512 -0.14771 0.133242 0.0657591 0.0005
 0.983977 -0.132719  0.117206 -0.0903279 0.0005
 0.984089 -0.145024  0.112684 0.398182 0.0005
 0.992199 -0.155699 0.0974065 0.00616249 0.0005
 0.983921 -0.140472  0.117151 0.460572 0.0005
 0.985846 -0.137021  0.113386 -0.102077 0.0005
 0.982318 -0.142584   0.14491 0.144559 0.0005
 0.981303 -0.165902 0.0850302 0.270991 0.0005
 0.987394 -0.144502  0.143666 -0.0325386 0.0005
 0.965024 -0.160938 0.0815672 -0.211065 0.0005
 0.990762 -0.155566  0.106558 -0.0581838 0.0005
 0.987251 -0.140573  0.113034 -0.147037 0.0005
 0.988189 -0.150006  0.112991 0.0519721 0.0005
 0.958264 -0.170324 0.0798717 0.0707164 0.0005
 0.998633 -0.149986  0.165467 -0.290538 0.0005
 0.985527 -0.147514  0.131606 0.168548 0.0005
 0.985509 -0.163911 0.0810238 -0.0980322 0.0005
 0.958697 -0.173193   0.06489 -0.143275 0.0005
 0.988411 -0.144384  0.123203 -0.0196862 0.0005
 0.995089 -0.156181 0.0941218 0.132196 0.0005
 0.989038 -0.146924  0.105145 0.280719 0.0005
0.989844 -0.14652 0.112492 0.0601047 0.0005
 0.990904 -0.149262  0.106388 0.191749 0.0005
 0.986399 -0.146169  0.129778 0.162061 0.0005
 0.957854 -0.172783 0.0831923 0.415404 0.0005
 0.992902 -0.144709  0.108615 -0.0794598 0.0005
 0.986211 -0.143848 0.0851635 -0.0574947 0.0005
 0.997694 -0.150737  0.142123 -0.213875 0.0005
 0.978464 -0.156515 0.0917853 0.119785 0.0005
 0.992872 -0.157943  0.098038 0.27288 0.0005
 0.995577 -0.149315  0.103173 -0.0131234 0.0005
0.989208 -0.15049 0.127022 -0.031359 0.0005
 0.989673 -0.141002  0.117288 -0.105734 0.0005
 0.988143 -0.159339 0.0894697 -0.264179 0.0005
 0.993041 -0.150712  0.139615 0.146991 0.0005
 0.988977 -0.164215 0.0776816 -0.0666497 0.0005
 0.982468 -0.143515 0.0880785 0.262686 0.0005
0.991484 -0.15047 0.107157 0.187716 0.0005
 0.957115 -0.171714 0.0754584 0.0526265 0.0005
 0.990589 -0.147471  0.132269 0.0588265 0.0005
 0.991602 -0.151364  0.112098 -0.000529369 0.0005
 0.993581 -0.149654  0.145232 -0.0871539 0.0005
 0.973138   -0.1605 0.0977301 -0.0436108 0.0005
 0.979095 -0.144415 0.0971409 -0.139844 0.0005
 0.987377 -0.148015  0.170784 0.0813077 0.0005
 0.990982 -0.148799  0.124214 -0.262489 0.0005
 0.994355 -0.153428  0.135724 0.00371715 0.0005
  0.99503 -0.148962  0.126291 -0.188147 0.0005
 0.986905 -0.142259  0.118761 -0.0818205 0.0005
 0.989606 -0.150936   0.12609 -0.268782 0.0005
0.989469 -0.14988 0.114129 -0.0110239 0.0005
 0.983309 -0.146802  0.137614 0.118483 0.0005
 0.979654 -0.148797  0.105084 0.249734 0.0005
 0.986883 -0.148763  0.115808 -0.0343023 0.0005
 0.989734 -0.151136  0.113502 -0.0172405 0.0005
 0.978815 -0.155461 0.0946795 0.136386 0.0005
 0.988534 -0.150301   0.10275 0.269559 0.0005
 0.983094 -0.152247 0.0983733 -0.0193939 0.0005
 0.990142 -0.140922  0.119474 -0.104412 0.0005
 0.993321 -0.154436  0.128483 -0.214471 0.0005
 0.980186 -0.130807  0.116501 0.0182639 0.0005
 0.991193 -0.148984  0.120446 0.126979 0.0005
  0.98577 -0.143685  0.118854 -0.135894 0.0005
 0.988005 -0.134467  0.121979 -0.227825 0.0005
 0.992379 -0.157061 0.0984702 0.266468 0.0005
  0.99214 -0.147569  0.120101 -0.184576 0.0005
 0.956372 -0.177297 0.0656971 -0.144519 0.0005
 0.979651 -0.170017 0.0744241 -0.0109577 0.0005
0.986695 -0.14643 0.113169 -0.0184067 0.0005
 0.984069  -0.13987 0.0861853 0.0709931 0.0005
 0.983273 -0.145999  0.129142 0.156333 0.0005
 0.988508 -0.147374  0.145892 -0.108886 0.0005
 0.989739 -0.156451   0.10077 -0.351303 0.0005
 0.983933 -0.146125  0.132809 -0.0865999 0.0005
  0.98658 -0.147998  0.115732 -0.220873 0.0005
  0.98048 -0.142262  0.116235 0.273912 0.0005
 0.990041 -0.148627  0.146207 -0.087211 0.0005
 0.986816 -0.144591  0.141296 -0.218101 0.0005
  0.98473 -0.138235  0.110351 -0.0285109 0.0005
 0.994293 -0.149942  0.114108 -0.200337 0.0005
 0.983875 -0.154055 0.0989608 -0.0208793 0.0005
  0.99021 -0.142135  0.130216 -0.252036 0.0005
 0.982074 -0.146302  0.135485 0.113643 0.0005
 0.990629 -0.146345  0.131237 -0.0437102 0.0005
 0.988564 -0.151967  0.146144 -0.0325937 0.0005
 0.990203 -0.141213  0.127244 -0.292975 0.0005
 0.968134 -0.157632 0.0949014 0.189159 0.0005
 0.995497 -0.155823  0.137877 0.0742563 0.0005
 0.984235 -0.154363 0.0986669 -0.00540829 0.0005
0.982351 -0.14204 0.117164 0.281108 0.0005
  0.98191 -0.138627  0.136623 0.0716108 0.0005
 0.997191 -0.142742  0.140347 -0.470085 0.0005
0.990981 -0.15499 0.100119 0.00836142 0.0005
0.992976 -0.15334 0.100714 0.00608482 0.0005
  0.98397 -0.154219 0.0976874 -0.140325 0.0005
 0.981295 -0.149217 0.0823811 0.301827 0.0005
 0.997007 -0.149835  0.141673 -0.215905 0.0005
 0.980123 -0.143343 0.0946133 0.0905431 0.0005
 0.990503 -0.150578  0.109619 -0.0257451 0.0005
 0.980597 -0.161375 0.0860194 0.263475 0.0005
 0.983648 -0.142612  0.111795 0.409704 0.0005
 0.992905 -0.147441   0.11767 0.113685 0.0005
 0.995856 -0.150039  0.107779 -0.00283278 0.0005
 0.982722 -0.143456  0.118535 0.427749 0.0005
  0.97276 -0.158587 0.0911659 0.167886 0.0005
 0.989085 -0.146403  0.158114 0.160476 0.0005
 0.988988 -0.135763  0.121606 -0.265507 0.0005
 0.985508 -0.137754  0.111206 -0.0381215 0.0005
 0.986961 -0.137563  0.112771 -0.1188 0.0005
  0.98719 -0.160995 0.0802699 -0.0888607 0.0005
0.992256 -0.14902 0.143704 -0.0697113 0.0005
 0.994182 -0.156868  0.105471 -0.156204 0.0005
 0.986264 -0.141795  0.144529 0.00642116 0.0005
 0.996296 -0.150736  0.104076 0.00705107 0.0005
 0.991433 -0.137232  0.122894 -0.275659 0.0005
 0.982257 -0.144972 0.0905703 0.264559 0.0005
 0.958216  -0.17041 0.0747585 0.0648987 0.0005
0.990906 -0.14577 0.112053 0.0256729 0.0005
 0.993876 -0.157779  0.135581 -0.0291628 0.0005
 0.986913 -0.139936  0.119994 -0.110407 0.0005
 0.985654 -0.141384  0.102894 -0.163895 0.0005
 0.986224 -0.142849  0.139824 0.196638 0.0005
  0.98974 -0.150525  0.126861 -0.0387042 0.0005
 0.990462 -0.149898  0.106277 0.191921 0.0005
 0.981955 -0.154542  0.096205 0.0832597 0.0005
  0.98996 -0.146436  0.133407 -0.0895334 0.0005
 0.998033 -0.143919  0.141698 -0.455738 0.0005
 0.981357 -0.163532  0.083688 0.27368 0.0005
 0.984659 -0.151986  0.115321 0.194129 0.0005
 0.986214 -0.142247  0.124764 -0.283132 0.0005
 0.977662 -0.155739 0.0939654 0.131309 0.0005
 0.990359 -0.147706  0.132067 0.0810007 0.0005
 0.985565 -0.158231  0.110309 -0.144241 0.0005
 0.991176 -0.150133  0.107379 0.194392 0.0005
 0.992438 -0.151332  0.103235 0.174116 0.0005
0.993072 -0.15478 0.104951 -0.171143 0.0005
  0.98579 -0.156317 0.0960921 0.00153455 0.0005
 0.984388 -0.150408  0.134092 0.151805 0.0005
 0.988313 -0.140701   0.11724 -0.074898 0.0005
 0.988877 -0.143859  0.186052 0.224326 0.0005
 0.985132 -0.149048  0.114606 0.19491 0.0005
 0.991499 -0.150585  0.116193 0.0857449 0.0005
 0.987058 -0.136445   0.12379 -0.221802 0.0005
 0.987208 -0.148428  0.116062 -0.23443 0.0005
 0.991763 -0.146341   0.13211 0.0749887 0.0005
 0.982328 -0.144025  0.134851 -0.104949 0.0005
 0.992498 -0.148949  0.143957 -0.0736724 0.0005
  0.99033 -0.151283   0.14424 -0.0239407 0.0005
 0.990417 -0.155013   0.10571 -0.145776 0.0005
 0.966965  -0.15495 0.0873947 -0.292368 0.0005
 0.985496 -0.152902  0.100329 -0.135722 0.0005
0.983789 -0.15426 0.134697 0.31024 0.0005
 0.995506 -0.151504  0.104809 0.185487 0.0005
 0.992501 -0.152191  0.127572 0.0675463 0.0005
 0.977729 -0.162023 0.0858973 0.276934 0.0005
0.992157 -0.14518  0.12409 -0.156831 0.0005
 0.992102 -0.153163  0.111098 -0.00483454 0.0005
0.987485 -0.14504   0.1266 -0.0311601 0.0005
  0.97887 -0.143086  0.131099 0.177798 0.0005
 0.996189 -0.151408  0.142304 -0.226004 0.0005
 0.990546 -0.152384  0.108504 0.0124502 0.0005
0.997003 -0.14475 0.141521 -0.471557 0.0005
 0.994247 -0.147383  0.118835 -0.198254 0.0005
  0.98322 -0.154045   0.13181 0.353706 0.0005
 0.987059 -0.150279   0.11356 -0.0119586 0.0005
 0.991901 -0.146815   0.12072 0.0672565 0.0005
 0.979445 -0.172486 0.0775833 0.00396645 0.0005
 0.977706 -0.163545 0.0850028 0.272365 0.0005
 0.988411 -0.153228  0.107985 0.175049 0.0005
 0.987997 -0.153969  0.115238 -0.036691 0.0005
 0.989603 -0.151595  0.106571 0.174193 0.0005
 0.989651 -0.144866  0.123668 -0.0285935 0.0005
 0.983202 -0.143404  0.139038 -0.026123 0.0005
 0.977922 -0.144119  0.140787 0.280989 0.0005
 0.988907 -0.134204  0.115702 -0.133917 0.0005
 0.984575 -0.155001 0.0750921 -0.212601 0.0005
 0.969406 -0.160418  0.101514 -0.0701291 0.0005
 0.975474 -0.157852  0.087451 0.130338 0.0005
 0.986073 -0.157192 0.0973384 0.0656701 0.0005
 0.987637  -0.15724 0.0982441 -0.321549 0.0005
0.984575 -0.14806 0.134329 0.0878612 0.0005
 0.990615 -0.157058  0.119778 0.0515526 0.0005
 0.991984 -0.149527  0.115832 0.122517 0.0005
 0.990274 -0.137145  0.111407 -0.327612 0.0005
 0.979895 -0.144563 0.0871767 0.282814 0.0005
 0.978452 -0.163913 0.0843309 0.270064 0.0005
 0.994999 -0.142165  0.109584 -0.171734 0.0005
 0.981828 -0.143737  0.129559 0.158245 0.0005
 0.981384 -0.152558  0.100303 0.3758 0.0005
 0.988963 -0.147483  0.132159 0.0485004 0.0005
 0.990647 -0.148686  0.146695 -0.0760937 0.0005
 0.992011 -0.152612  0.125788 0.0438286 0.0005
0.988882 -0.14668 0.102487 0.279322 0.0005
0.990541 -0.14647 0.133702 0.0613688 0.0005
0.989808  -0.1451 0.132272 -0.042662 0.0005
 0.990159 -0.161094 0.0903847 -0.245721 0.0005
 0.994071 -0.146719  0.120284 -0.180374 0.0005
 0.990637 -0.143787  0.126397 -0.0228187 0.0005
 0.987363 -0.144491  0.143074 0.169561 0.0005
 0.983302 -0.140827   0.13722 0.0729035 0.0005
 0.984461 -0.152551 0.0984742 -0.00319681 0.0005
 0.987628 -0.170805 0.0781509 0.018946 0.0005
 0.986946 -0.139391  0.116633 -0.0767587 0.0005
0.981284 -0.14383 0.117194 0.46054 0.0005
 0.996077 -0.150382   0.12675 -0.185017 0.0005
 0.989278 -0.145121   0.11182 0.00410632 0.0005
  0.98821 -0.149673  0.132293 0.0480991 0.0005
 0.993347 -0.152971  0.148494 0.0470385 0.0005
  0.98879 -0.139832  0.118511 0.0302677 0.0005
 0.993705 -0.146811  0.116394 -0.175174 0.0005
 0.984526 -0.157252   0.11487 -0.187246 0.0005
 0.988723 -0.141922  0.130428 -0.237386 0.0005
0.985443 -0.14697 0.108665 -0.0726178 0.0005
 0.995514 -0.152442  0.135577 0.093956 0.0005
  0.97744 -0.144491  0.141389 0.287669 0.0005
 0.956714 -0.175601 0.0642289 -0.188582 0.0005
 0.991819 -0.149897   0.11003 -0.0123933 0.0005
0.986433 -0.14253 0.152698 0.375194 0.0005
0.987479 -0.13379 0.126685 -0.194061 0.0005
 0.977446 -0.163922 0.0856236 0.244648 0.0005
 0.985022 -0.153483 0.0980083 0.0889695 0.0005
 0.993833 -0.159456    0.1365 -0.0556329 0.0005
 0.990945 -0.151861  0.110332 0.194614 0.0005
 0.988354 -0.151327  0.158866 0.232936 0.0005
 0.993073 -0.144491  0.121925 -0.151847 0.0005
 0.990238 -0.146789  0.112449 0.0691875 0.0005
 0.987732 -0.152364  0.139364 0.0636946 0.0005
 0.991023 -0.141356  0.125899 -0.264665 0.0005
 0.977626 -0.163362 0.0865812 0.241493 0.0005
 0.988703 -0.142368   0.15421 -0.0328052 0.0005
 0.985392 -0.153754  0.113171 0.0670068 0.0005
 0.986608 -0.170819 0.0755515 0.0361657 0.0005
 0.989221 -0.150201  0.141607 0.0617961 0.0005
 0.992323 -0.157219  0.105306 -0.0400015 0.0005
 0.978689 -0.167738 0.0751472 0.0021052 0.0005
 0.985121 -0.144047  0.143152 0.116227 0.0005
 0.990837 -0.156675    0.1081 -0.0914804 0.0005
 0.993033 -0.155184  0.140831 0.104232 0.0005
 0.978391 -0.165305 0.0858349 0.275964 0.0005
 0.985275 -0.143479  0.136224 -0.184594 0.0005
 0.988975 -0.152611  0.112741 -0.00962704 0.0005
 0.996808 -0.151937   0.15841 -0.241896 0.0005
 0.990896 -0.148672  0.130241 -0.047537 0.0005
 0.995005 -0.148105  0.118529 -0.182916 0.0005
0.987763 -0.14223 0.125233 -0.405188 0.0005
 0.992763 -0.148281  0.145004 -0.0651552 0.0005
 0.989149 -0.146145 0.0889942 -0.205811 0.0005
 0.993031 -0.154068  0.127661 0.0244903 0.0005
 0.978946 -0.164662 0.0845536 0.262259 0.0005
 0.990485 -0.158282 0.0905689 0.260603 0.0005
 0.990551 -0.157262  0.105708 -0.0434331 0.0005
 0.994622 -0.149528  0.105084 -0.028749 0.0005
 0.991069 -0.148244  0.134391 -0.103224 0.0005
 0.987518 -0.155285  0.105525 -0.0560166 0.0005
 0.990495 -0.147777  0.132243 -0.0394863 0.0005
0.985104 -0.14258 0.134068 0.100857 0.0005
 0.994687 -0.148966  0.106334 -0.0203653 0.0005
 0.994869 -0.149074  0.125213 -0.182674 0.0005
 0.978204 -0.170195 0.0750655 -0.00940965 0.0005
 0.984565 -0.152311  0.110262 -0.072314 0.0005
 0.994924 -0.150337  0.114634 -0.223223 0.0005
0.984735 -0.14555 0.128797 0.183002 0.0005
 0.988501 -0.153061  0.142348 0.0815976 0.0005
 0.978255 -0.162264 0.0840532 0.261583 0.0005
 0.988982 -0.140061  0.130106 -0.233907 0.0005
 0.991424 -0.137298  0.121167 -0.283019 0.0005
0.981834 -0.14704 0.135428 0.102605 0.0005
 0.982992 -0.141175  0.136605 0.0648258 0.0005
 0.990287 -0.145183 0.0902079 -0.209282 0.0005
 0.980514 -0.159039 0.0938361 -0.000760677 0.0005
 0.989339 -0.155893  0.107094 -0.151254 0.0005
 0.988268 -0.148656  0.118343 -0.227903 0.0005
  0.98943 -0.141888  0.127493 -0.298823 0.0005
 0.987183 -0.142124  0.120891 -0.0876498 0.0005
 0.983803 -0.149801  0.111306 -0.0304824 0.0005
 0.981583 -0.140918  0.116368 -0.125164 0.0005
 0.979378 -0.169282 0.0762421 -0.0242358 0.0005
 0.988441 -0.143128  0.124733 -0.0217638 0.0005
 0.980233 -0.160017 0.0883406 0.277609 0.0005
 0.989594 -0.146174   0.13185 0.0581522 0.0005
 0.988478 -0.150531  0.114549 -0.00274638 0.0005
 0.995863 -0.145376  0.116407 -0.180958 0.0005
 0.978928 -0.157959 0.0949938 -0.00733325 0.0005
 0.993669 -0.151758  0.127595 -0.164967 0.0005
 0.990542 -0.152839    0.1079 0.0145148 0.0005
 0.988807 -0.136734   0.12218 -0.234396 0.0005
 0.991494 -0.152591  0.105449 -0.155672 0.0005
0.983965 -0.13336 0.117076 -0.0981823 0.0005
 0.992657 -0.138386  0.102561 -0.0589743 0.0005
 0.990978 -0.145374  0.125093 -0.0224746 0.0005
 0.986455 -0.148524  0.171178 0.0780375 0.0005
 0.992508 -0.153051  0.125986 -0.18296 0.0005
 0.994696 -0.154439  0.134805 0.016647 0.0005
 0.990667 -0.144536  0.129308 0.0601705 0.0005
 0.983789 -0.153862 0.0920011 -0.206769 0.0005
   0.9951 -0.151297   0.12819 -0.210543 0.0005
 0.987694 -0.142965  0.156676 -0.0411501 0.0005
 0.986008 -0.158708 0.0795626 -0.0852234 0.0005
  0.98775 -0.138619  0.116431 -0.172533 0.0005
 0.995213 -0.144359  0.116552 -0.173426 0.0005
 0.987833 -0.141128  0.128371 -0.247594 0.0005
 0.991937 -0.152292  0.107492 0.184967 0.0005
 0.988135 -0.139962  0.131132 -0.233785 0.0005
  0.95764 -0.169977 0.0752034 0.0766441 0.0005
  0.98557 -0.149622  0.134239 0.14304 0.0005
 0.983704 -0.152502 0.0976022 -0.00770142 0.0005
 0.989405 -0.142758  0.128439 -0.233821 0.0005
 0.992514 -0.153242  0.135875 0.00262748 0.0005
 0.964852 -0.160825  0.096535 -0.111483 0.0005
 0.993944 -0.149273  0.127706 -0.242794 0.0005
 0.997211 -0.151409  0.142532 -0.20598 0.0005
 0.988977 -0.152166  0.112396 0.00670261 0.0005
 0.992822 -0.149862  0.143524 -0.0882257 0.0005
 0.990157 -0.160374 0.0918501 0.284341 0.0005
 0.986134 -0.144433  0.143088 0.118741 0.0005
 0.985177 -0.163624  0.077662 -0.0536426 0.0005
 0.985571 -0.146165   0.13451 0.101996 0.0005
 0.992151 -0.138971 0.0881466 -0.112088 0.0005
0.987253 -0.14279 0.126178 -0.258809 0.0005
 0.989023 -0.150681  0.113434 0.0516486 0.0005
 0.985741 -0.151686  0.124432 0.0528085 0.0005
 0.995821 -0.149892  0.142148 -0.197073 0.0005
0.987791 -0.14277 0.157606 -0.0290177 0.0005
 0.977207 -0.147182  0.108435 0.0715449 0.0005
 0.991129 -0.150646  0.105181 0.189226 0.0005
 0.982896 -0.141835  0.114607 0.250913 0.0005
 0.991245 -0.149224  0.106929 0.203973 0.0005
 0.994817 -0.153218  0.128011 -0.187734 0.0005
 0.986542 -0.139538  0.115866 -0.189345 0.0005
 0.997574 -0.141167  0.129021 -0.369794 0.0005
 0.985155 -0.149753  0.115252 0.19196 0.0005
 0.988443 -0.137773  0.105643 0.0543268 0.0005
 0.988963 -0.142396   0.14027 0.295518 0.0005
 0.978983 -0.144589  0.109123 0.288802 0.0005
 0.995047 -0.144259  0.104426 -0.0768057 0.0005
 0.988336 -0.146146  0.113486 0.0539978 0.0005
 0.993809 -0.158031  0.135449 -0.0319939 0.0005
 0.989086 -0.142445  0.126731 -0.269764 0.0005
 0.992404 -0.148708   0.12172 0.0639751 0.0005
 0.983082 -0.142116  0.112247 -0.118194 0.0005
 0.992956 -0.149184  0.144015 -0.0625786 0.0005
 0.985894 -0.142276 0.0881886 -0.00509858 0.0005
 0.990801 -0.148491  0.120373 0.0783615 0.0005
 0.974881 -0.155471 0.0920376 -0.129744 0.0005
 0.991206 -0.151092  0.139766 0.0738318 0.0005
 0.988929 -0.148318  0.132924 0.0748195 0.0005
 0.992732 -0.148433  0.145999 -0.0794952 0.0005
 0.989164 -0.140668  0.141306 0.150299 0.0005
 0.984707 -0.146054  0.133583 0.0725545 0.0005
 0.987696 -0.147787  0.144058 0.0933697 0.0005
 0.983237 -0.145087  0.134665 -0.0992129 0.0005
 0.987939 -0.140015  0.118011 0.00575127 0.0005
 0.98697 -0.15898 0.082328 -0.117675 0.0005
 0.984458 -0.144366  0.110478 0.399277 0.0005
 0.987544 -0.145174  0.169143 0.0695942 0.0005
 0.994643 -0.154072  0.127562 -0.212875 0.0005
 0.993147 -0.157666    0.1057 -0.0376968 0.0005
 0.987356 -0.156634  0.087983 0.141503 0.0005
 0.981718 -0.160869  0.090126 0.26382 0.0005
 0.987733  -0.14204 0.0926087 0.365314 0.0005
 0.992581 -0.161266 0.0935714 0.301421 0.0005
 0.985617 -0.143404 0.0840314 -0.0458379 0.0005
 0.986147 -0.153014  0.162867 0.23249 0.0005
 0.958582 -0.172468 0.0657762 -0.152845 0.0005
 0.991943 -0.155247 0.0982167 -0.363462 0.0005
  0.99208 -0.149091  0.130259 -0.0278008 0.0005
 0.988929 -0.143149 0.0896208 -0.182629 0.0005
 0.993838 -0.154512  0.101057 0.0160809 0.0005
0.982608 -0.14954  0.10413 0.421391 0.0005
 0.988452 -0.152468  0.126155 0.104129 0.0005
 0.982984 -0.142324  0.139414 0.197201 0.0005
 0.989929 -0.147389  0.130329 0.0591133 0.0005
 0.995996 -0.144867  0.118799 -0.202577 0.0005
 0.992058 -0.145976  0.135341 -0.0942179 0.0005
 0.986769 -0.148361  0.130376 0.160362 0.0005
 0.986956  -0.17043 0.0764536 0.0455014 0.0005
 0.995178 -0.151769  0.113525 -0.233009 0.0005
 0.986565 -0.155555  0.089664 0.147504 0.0005
 0.990036 -0.140055  0.120822 -0.0993616 0.0005
0.990449 -0.14223 0.125544 -0.276757 0.0005
 0.993363 -0.149792  0.125072 -0.17697 0.0005
 0.992152 -0.152271  0.105889 0.162016 0.0005
 0.988161 -0.143555  0.141646 0.179425 0.0005
 0.992756 -0.151698  0.107771 0.184694 0.0005
 0.990684 -0.149424  0.111716 0.0524195 0.0005
 0.989949 -0.149692  0.128378 -0.177893 0.0005
 0.979198 -0.148349  0.131375 0.141853 0.0005
 0.984806 -0.153858   0.11461 -0.0496458 0.0005
 0.991996 -0.155027  0.140857 0.138489 0.0005
 0.988632 -0.155656  0.104042 -0.0470614 0.0005
 0.987304 -0.146722  0.113797 -0.017761 0.0005
 0.978096 -0.157445 0.0884431 0.30444 0.0005
 0.985304 -0.139736  0.133928 0.0659807 0.0005
 0.991583 -0.148542  0.145113 -0.0689278 0.0005
 0.990212 -0.160684 0.0906755 0.305363 0.0005
 0.989285 -0.147225  0.103166 0.27863 0.0005
  0.98948 -0.154281  0.140028 0.115396 0.0005
0.984584 -0.13969 0.113894 -0.132467 0.0005
 0.988712 -0.153473  0.141747 0.0729269 0.0005
 0.989771 -0.147657  0.131986 0.0739306 0.0005
 0.984648 -0.142754  0.111942 0.366602 0.0005
 0.993766 -0.154586 0.0976963 0.00740117 0.0005
0.993269 -0.15224 0.140354 0.0852233 0.0005
 0.986817 -0.153211   0.10273 -0.154024 0.0005
 0.990024 -0.144263  0.109655 -0.0151274 0.0005
 0.991438 -0.149387  0.133549 -0.0376561 0.0005
  0.99324 -0.139542  0.124387 -0.256426 0.0005
 0.992111 -0.145346  0.132687 0.103232 0.0005
 0.984541 -0.142387  0.134037 -0.161 0.0005
 0.985017 -0.154534  0.114117 -0.0406253 0.0005
 0.978127 -0.164992 0.0858632 0.267459 0.0005
 0.988237 -0.146779  0.130481 0.0522438 0.0005
 0.988192 -0.136387   0.11754 -0.18293 0.0005
 0.987523 -0.152743  0.104862 -0.0235798 0.0005
 0.991154 -0.157814 0.0925042 0.288439 0.0005
 0.987847 -0.150007  0.106787 -0.0444235 0.0005
 0.979737 -0.141553  0.118369 0.462855 0.0005
 0.988593 -0.145124   0.12595 -0.0385977 0.0005
 0.986137 -0.133344  0.124133 -0.227925 0.0005
 0.987808 -0.146499  0.103387 0.2742 0.0005
   0.9896 -0.147187  0.143246 -0.0628347 0.0005
 0.984292 -0.142909  0.139828 0.00394857 0.0005
 0.991753 -0.153771   0.16087 0.241997 0.0005
 0.967224  -0.15568 0.0881186 -0.329148 0.0005
 0.98981 -0.14627 0.124279 -0.0295779 0.0005
 0.993898 -0.148965   0.14547 -0.0659713 0.0005
0.985586 -0.13702 0.125221 -0.24096 0.0005
 0.983718 -0.157041 0.0994172 0.0632851 0.0005
 0.990612 -0.143945  0.143303 0.163538 0.0005
 0.980363 -0.143397  0.110545 0.289724 0.0005
 0.992331 -0.146444   0.13633 -0.0980469 0.0005
 0.982413 -0.156432 0.0915568 -0.226448 0.0005
  0.98685 -0.141225  0.117129 0.0118703 0.0005
 0.989551 -0.153511  0.114343 0.00967001 0.0005
 0.994738 -0.151819  0.127204 -0.196238 0.0005
 0.995879 -0.150346  0.125894 -0.20106 0.0005
0.991506 -0.14802 0.146916 -0.071589 0.0005
0.986079 -0.15043 0.109898 -0.0435476 0.0005
  0.98855 -0.151564  0.102814 -0.130305 0.0005
 0.985411 -0.141219  0.134821 -0.171363 0.0005
 0.990868 -0.159947   0.08895 -0.256785 0.0005
 0.976621 -0.163931 0.0869625 0.245844 0.0005
0.986183 -0.14312 0.121201 -0.113355 0.0005
 0.981055 -0.163612 0.0886669 0.250517 0.0005
 0.988814 -0.150356  0.159823 0.250832 0.0005
 0.993291 -0.150882  0.114905 -0.234756 0.0005
 0.979783 -0.149343  0.103277 0.262724 0.0005
 0.983209 -0.148405  0.118284 -0.122331 0.0005
 0.992237 -0.145671  0.131434 0.0738276 0.0005
 0.982801 -0.157116 0.0997775 0.0765023 0.0005
 0.984877 -0.149518  0.110223 0.0129185 0.0005
  0.97655  -0.15865 0.0919363 -0.092621 0.0005
 0.99237 -0.16167 0.093841 0.283018 0.0005
 0.986073 -0.149825  0.117938 0.183111 0.0005
 0.985201 -0.134247    0.1145 0.00637968 0.0005
 0.990083 -0.148254    0.1228 0.0894603 0.0005
  0.98705 -0.158296 0.0971014 0.064107 0.0005
 0.976189 -0.164302 0.0968407 -0.0654757 0.0005
 0.988399 -0.163888 0.0793833 -0.076379 0.0005
 0.965438 -0.163635 0.0811483 0.247297 0.0005
 0.978783 -0.169678 0.0778819 -0.0364555 0.0005
  0.99046 -0.148797  0.120165 0.115076 0.0005
 0.982129 -0.147784  0.131043 0.143554 0.0005
 0.990398 -0.148933  0.130358 -0.0384968 0.0005
 0.985649 -0.143471  0.153652 -0.0313944 0.0005
 0.980978 -0.143789  0.113342 -0.0966583 0.0005
 0.979518 -0.154538  0.115016 -0.139689 0.0005
 0.990044 -0.150756  0.107305 0.176818 0.0005
 0.994828 -0.147081  0.106191 -0.0782759 0.0005
 0.989839 -0.148999  0.144214 -0.0541298 0.0005
 0.989772 -0.163041 0.0901812 -0.245883 0.0005
  0.98191 -0.143147  0.118246 0.460881 0.0005
0.983607 -0.14642  0.15165 0.3493 0.0005
 0.996985 -0.139638  0.116263 -0.217987 0.0005
 0.982708 -0.141927  0.155641 0.374291 0.0005
 0.996469 -0.147104  0.108006 -0.0907242 0.0005
 0.994191 -0.155147  0.158451 -0.209332 0.0005
 0.984282  -0.14061 0.0840341 0.0655876 0.0005
0.983823 -0.14389 0.116415 0.273714 0.0005
 0.989411 -0.151201  0.107317 0.194534 0.0005
 0.990232 -0.145106  0.146891 -0.0702878 0.0005
 0.995696 -0.154284  0.129769 0.0309285 0.0005
 0.982605 -0.148819  0.105398 0.260837 0.0005
 0.990563 -0.148733  0.145913 -0.0655995 0.0005
 0.985393 -0.142576  0.125406 -0.420295 0.0005
 0.984032 -0.149786  0.102815 0.383996 0.0005
 0.983401 -0.148554 0.0832044 0.284911 0.0005
 0.991402  -0.16229 0.0933466 0.28973 0.0005
 0.980664 -0.154242  0.133242 0.333916 0.0005
 0.991779 -0.146308  0.127735 -0.249915 0.0005
 0.987577 -0.142449  0.173025 0.0512679 0.0005
 0.956921 -0.175802 0.0655097 -0.156631 0.0005
 0.991387 -0.147343   0.13182 -0.0485722 0.0005
 0.989372 -0.155216  0.159993 0.239597 0.0005
   0.9866 -0.157495  0.080696 -0.0843486 0.0005
 0.979525 -0.144911  0.109027 0.0418915 0.0005
 0.977046 -0.163033 0.0838549 0.263527 0.0005
 0.983168 -0.141262  0.136674 -0.18364 0.0005
 0.978575 -0.143049  0.140967 0.285403 0.0005
 0.980143 -0.156714 0.0939862 0.00104754 0.0005
 0.958875 -0.169292 0.0754959 0.0591965 0.0005
 0.957304 -0.175409 0.0670831 -0.153145 0.0005
 0.993843 -0.151889  0.112267 -0.233154 0.0005
 0.989429 -0.149652  0.130678 -0.037993 0.0005
 0.989412 -0.144693  0.130201 0.0786419 0.0005
0.992673 -0.14844  0.12045 0.0650856 0.0005
  0.99355 -0.154168    0.1366 0.0169538 0.0005
  0.98881 -0.161569 0.0928316 0.297591 0.0005
 0.979719 -0.141987 0.0947814 -0.114915 0.0005
 0.990514 -0.146144  0.131128 0.0555839 0.0005
 0.984077  -0.15615 0.0983602 -0.156376 0.0005
 0.986758 -0.150383  0.116209 -0.0816993 0.0005
 0.990591 -0.153122  0.106024 0.180905 0.0005
 0.985696 -0.162048  0.082273 -0.0954994 0.0005
 0.985137 -0.154264  0.107626 0.0147123 0.0005
 0.988588 -0.144547  0.132603 0.0722645 0.0005
 0.982316 -0.155698  0.101734 0.0777227 0.0005
 0.991632 -0.150412  0.107097 0.176339 0.0005
0.988956 -0.14783 0.114475 -0.0237537 0.0005
 0.990092 -0.153232  0.106646 -0.0043948 0.0005
 0.992686 -0.155373  0.136001 -0.00477787 0.0005
0.980477 -0.14229 0.127634 0.282823 0.0005
 0.986508 -0.155478 0.0742078 -0.219012 0.0005
  0.97715 -0.158552 0.0870437 0.277108 0.0005
0.988666 -0.13605 0.117755 -0.170926 0.0005
 0.989837 -0.141402  0.125499 -0.282829 0.0005
 0.986905 -0.142607  0.135132 0.312699 0.0005
 0.989495 -0.146935   0.15757 0.174132 0.0005
 0.990035 -0.142992  0.111532 -0.00171856 0.0005
 0.996233  -0.15716 0.0973601 0.132626 0.0005
 0.986354 -0.142082 0.0886187 0.00838849 0.0005
 0.986977 -0.134213  0.117431 -0.106476 0.0005
 0.987512 -0.142347  0.126044 -0.281378 0.0005
0.990169  -0.1509 0.111306 -0.000220005 0.0005
 0.991755 -0.148001  0.129664 -0.0510161 0.0005
 0.989926 -0.140734  0.118793 -0.0787038 0.0005
 0.992868 -0.152319   0.10589 0.167217 0.0005
 0.976411 -0.158973 0.0941119 -0.117269 0.0005
 0.983394 -0.142391   0.10449 -0.168766 0.0005
  0.99547 -0.145888  0.114353 -0.171252 0.0005
  0.99448 -0.138723  0.139296 -0.27933 0.0005
 0.984807 -0.150008  0.109312 -0.0551908 0.0005
 0.982091 -0.144924  0.142589 0.0405351 0.0005
 0.986023 -0.144697  0.139879 0.195153 0.0005
 0.991611 -0.162183 0.0930856 0.269794 0.0005
 0.980099 -0.170653 0.0786472 -0.0235859 0.0005
  0.98762 -0.159504 0.0864148 -0.260136 0.0005
 0.980512 -0.144446  0.108223 0.30468 0.0005
 0.985254 -0.142329  0.137545 0.283782 0.0005
 0.991702 -0.146511  0.108729 -0.093862 0.0005
  0.97758  -0.16404 0.0851741 0.238492 0.0005
 0.988522 -0.142264  0.117484 0.0425795 0.0005
 0.987948 -0.146694   0.11378 0.00819733 0.0005
0.985081 -0.15558 0.100287 -0.0323562 0.0005
 0.977522 -0.157882 0.0951568 -0.00132475 0.0005
 0.991353 -0.144945  0.133959 -0.101636 0.0005
 0.975877  -0.15636 0.0946995 -0.0910703 0.0005
 0.979603 -0.152824  0.119939 0.293257 0.0005
   0.9834 -0.152299 0.0833754 0.28722 0.0005
 0.985802 -0.150843  0.109161 -0.0907179 0.0005
 0.990325 -0.140545  0.117011 0.0160524 0.0005
 0.984358 -0.141501  0.135341 0.0399244 0.0005
 0.986953 -0.157646   0.11151 -0.16717 0.0005
 0.990809 -0.143948  0.126182 -0.029549 0.0005
 0.972926 -0.158821 0.0877419 0.160512 0.0005
  0.99529 -0.150691   0.10532 -0.0124777 0.0005
 0.990326 -0.136099  0.111454 -0.115701 0.0005
 0.994412 -0.151274  0.145158 0.0436049 0.0005
0.989189  -0.1529 0.162601 0.245377 0.0005
 0.989887 -0.148743  0.144693 -0.101401 0.0005
 0.993778 -0.155684  0.130403 -0.232059 0.0005
0.980982 -0.14202 0.124194 0.288827 0.0005
 0.987754 -0.137961  0.117099 -0.189199 0.0005
 0.980434 -0.151982  0.119521 0.289691 0.0005
 0.995682 -0.143102  0.122235 -0.163736 0.0005
 0.992477 -0.148629  0.121194 0.071508 0.0005
 0.98819 -0.14417 0.139714 0.164268 0.0005
 0.988278 -0.144359  0.141953 -0.191351 0.0005
 0.990432 -0.159023 0.0937447 0.290675 0.0005
 0.991247 -0.160713 0.0918679 0.29808 0.0005
 0.991925 -0.150234  0.105667 0.177477 0.0005
 0.987666 -0.146054  0.143691 0.113512 0.0005
 0.977794 -0.159238 0.0876986 0.267189 0.0005
 0.988004 -0.151888  0.115578 -0.0249957 0.0005
  0.99205 -0.148622  0.147553 -0.0754302 0.0005
 0.987135 -0.142334  0.161034 0.219619 0.0005
 0.989058 -0.154073  0.105446 -0.139762 0.0005
 0.993975 -0.149633  0.116699 0.0960289 0.0005
 0.986547 -0.141725  0.116823 -0.15372 0.0005
0.994819 -0.15291 0.128802 0.0519493 0.0005
 0.987146 -0.149312  0.115271 -0.0324209 0.0005
 0.956554  -0.17689 0.0654559 -0.15107 0.0005
 0.989491 -0.154591 0.0962444 -0.344135 0.0005
 0.993337 -0.153515  0.105254 -0.167597 0.0005
 0.990294 -0.147204  0.144353 -0.0634856 0.0005
 0.982853 -0.144181  0.129995 0.164719 0.0005
0.994276 -0.14964 0.114674 -0.209796 0.0005
  0.99074 -0.155632 0.0973673 -0.351166 0.0005
 0.981001 -0.156953 0.0995189 0.0939187 0.0005
 0.990364 -0.146306  0.134103 -0.128906 0.0005
 0.995191 -0.150859  0.103597 -0.00429294 0.0005
 0.992633 -0.153263  0.107035 0.186739 0.0005
  0.99399 -0.153175  0.140229 0.136419 0.0005
  0.98305 -0.154997 0.0982173 0.0887481 0.0005
 0.984444 -0.154442 0.0965992 0.0964385 0.0005
 0.982444 -0.144063  0.129898 0.135163 0.0005
 0.994461 -0.156812  0.139346 0.0248996 0.0005
 0.986727 -0.155507  0.100422 0.0104325 0.0005
 0.983421 -0.140441  0.137383 0.067233 0.0005
 0.979343 -0.165372 0.0863102 0.269442 0.0005
0.988404 -0.13774  0.11227 -0.124413 0.0005
 0.990419 -0.143459  0.129917 -0.245034 0.0005
 0.985544 -0.156298 0.0764522 -0.223769 0.0005
 0.958124 -0.171385 0.0828119 0.423015 0.0005
 0.992902 -0.144498  0.109052 -0.0933382 0.0005
 0.993867 -0.154962  0.100978 0.00936697 0.0005
  0.99301 -0.154501 0.0992029 0.00498116 0.0005
 0.992379 -0.148457  0.115839 -0.180904 0.0005
 0.987249 -0.143036   0.12417 -0.0325339 0.0005
 0.985856 -0.170943 0.0759084 0.0408834 0.0005
 0.98186 -0.14181 0.136275 0.0783466 0.0005
  0.97928 -0.144311  0.108685 0.288242 0.0005
 0.992442 -0.150074  0.144752 0.0404662 0.0005
 0.995587 -0.149838  0.136293 0.0916145 0.0005
0.988335 -0.15331  0.10487 -0.0422744 0.0005
 0.987774 -0.141479   0.11938 -0.0854714 0.0005
 0.990431 -0.139601  0.124889 -0.245737 0.0005
 0.995199 -0.146233  0.116793 -0.178344 0.0005
 0.980877 -0.137755   0.12967 0.119403 0.0005
 0.983423 -0.155652  0.100199 0.046124 0.0005
 0.983796 -0.156123 0.0967278 0.0890917 0.0005
 0.986537 -0.148856  0.112527 -0.0189465 0.0005
 0.989959 -0.148731  0.143038 -0.0693267 0.0005
 0.992459 -0.149401  0.145442 -0.0680222 0.0005
 0.994847 -0.139069   0.11662 -0.1834 0.0005
 0.987292 -0.161217 0.0797378 -0.105258 0.0005
 0.985702 -0.148083  0.114228 -0.218067 0.0005
 0.980217 -0.150886  0.115148 0.260018 0.0005
 0.986632 -0.154805 0.0760199 -0.223556 0.0005
 0.979672 -0.141449  0.123793 0.248549 0.0005
0.978902 -0.13881 0.129437 0.135031 0.0005
 0.988496 -0.147349  0.101373 0.273843 0.0005
 0.991558 -0.148207  0.115507 -0.183022 0.0005
 0.993708 -0.149076  0.144957 -0.0838369 0.0005
 0.993839 -0.149378  0.107684 0.178045 0.0005
 0.994828 -0.156302   0.12898 0.0251095 0.0005
 0.995453 -0.147934  0.104786 -0.0258918 0.0005
 0.989709 -0.152217  0.161722 0.248647 0.0005
 0.98364 -0.14172 0.144413 0.0127754 0.0005
 0.991165 -0.155463  0.099442 -0.356065 0.0005
 0.993489 -0.151115  0.104519 -0.000625912 0.0005
 0.989735 -0.158751  0.087799 -0.244105 0.0005
 0.986308 -0.152071  0.133425 0.320057 0.0005
 0.989969 -0.145851  0.105786 0.240271 0.0005
 0.989536 -0.148868  0.131337 -0.0625517 0.0005
 0.975647 -0.163137 0.0851161 0.267961 0.0005
 0.991533 -0.155569  0.136519 0.02585 0.0005
 0.995262 -0.152833  0.140871 0.15443 0.0005
 0.990421 -0.145904  0.143398 -0.0543538 0.0005
 0.989116 -0.148399  0.102113 0.29222 0.0005
0.995185 -0.14444 0.108463 -0.0841707 0.0005
 0.985734 -0.144414  0.136177 -0.154567 0.0005
 0.991124 -0.150264   0.10969 -0.00692868 0.0005
 0.985438 -0.153412  0.114876 0.163246 0.0005
 0.989211 -0.161762 0.0919412 0.295899 0.0005
 0.984105 -0.155935 0.0910673 -0.233053 0.0005
 0.980653 -0.139261  0.118168 0.447306 0.0005
 0.987432  -0.14207 0.0953685 0.33175 0.0005
 0.987116 -0.139805  0.113127 -0.114387 0.0005
 0.993153 -0.158343 0.0964209 0.131857 0.0005
 0.986856 -0.140514   0.13424 -0.235169 0.0005
0.987941 -0.13601 0.111369 -0.118981 0.0005
  0.99137 -0.161518 0.0880825 -0.254264 0.0005
 0.986945 -0.140384  0.134902 0.276204 0.0005
 0.965551 -0.161132 0.0833662 0.231211 0.0005
 0.984451 -0.140581   0.13477 0.0512975 0.0005
  0.98902 -0.139438  0.104934 0.0376918 0.0005
 0.98959 -0.14857 0.128726 -0.287093 0.0005
 0.987745 -0.150198  0.140911 0.068148 0.0005
 0.988221 -0.152142  0.110121 -0.0690763 0.0005
 0.989134 -0.144109  0.126039 -0.270515 0.0005
 0.991689 -0.150942  0.141118 0.146226 0.0005
 0.982694  -0.15624 0.0969125 -0.11968 0.0005
 0.965943 -0.161184 0.0813438 0.232194 0.0005
 0.992136 -0.145004  0.135905 -0.0923861 0.0005
 0.990853 -0.143782  0.134143 -0.102569 0.0005
 0.990041 -0.149973  0.121133 0.101204 0.0005
 0.991764 -0.153667  0.130939 -0.230624 0.0005
 0.953519 -0.166973 0.0758998 0.0618003 0.0005
  0.98264 -0.158751  0.101365 0.0545812 0.0005
 0.993149 -0.152606  0.128589 -0.198922 0.0005
 0.989617 -0.142104  0.122465 -0.280293 0.0005
 0.991598 -0.145016  0.112985 -0.035094 0.0005
 0.993948 -0.136573  0.104874 -0.0462729 0.0005
 0.988662 -0.150957  0.108102 0.188838 0.0005
 0.995429 -0.151147  0.136395 0.086166 0.0005
 0.990064 -0.145605  0.113276 0.0368462 0.0005
 0.989831 -0.150726  0.115612 -0.0135182 0.0005
 0.990321 -0.148141  0.130536 -0.029616 0.0005
 0.990094 -0.149673  0.122376 0.0481483 0.0005
 0.968218 -0.155063 0.0876784 -0.312652 0.0005
 0.982875 -0.155121 0.0857912 0.137076 0.0005
  0.98487 -0.157072 0.0913066 0.151942 0.0005
 0.979338 -0.169356 0.0781526 -0.030089 0.0005
 0.992067 -0.141225  0.109072 0.000790578 0.0005
 0.995397 -0.149711  0.104333 -0.00278681 0.0005
 0.991574 -0.145661  0.110669 -0.02004 0.0005
 0.990285 -0.147613  0.103333 0.281861 0.0005
 0.995088 -0.156928 0.0954865 0.143624 0.0005
 0.989823 -0.160094 0.0891116 -0.256141 0.0005
 0.979089 -0.163624 0.0870768 0.267949 0.0005
 0.987343 -0.140876  0.131013 -0.250047 0.0005
 0.978933 -0.166341 0.0878135 0.269774 0.0005


==> output_ims_2_2_2_2_701/entropy_action_2.txt <==
58.5775
 0.993185 -0.146126  0.106284 -0.106747 0.0005
 0.982176 -0.151677  0.112929 -0.177478 0.0005
 0.991227 -0.152069  0.112423 0.00759821 0.0005
 0.990477 -0.143576  0.124913 -0.0401068 0.0005
 0.986729 -0.150674  0.111363 0.0193922 0.0005
 0.989227 -0.150458  0.116444 -0.0205057 0.0005
    0.996 -0.146478  0.106529 -0.0943622 0.0005
 0.983175 -0.142261  0.109887 0.394127 0.0005
 0.989516 -0.152815  0.107757 -0.0170038 0.0005
 0.995031 -0.150707  0.104098 0.0013036 0.0005
 0.989592 -0.144367  0.108596 0.0112172 0.0005
 0.981146 -0.144829  0.115566 0.263236 0.0005
 0.978634 -0.154728 0.0924376 -0.0292309 0.0005
 0.990481 -0.145523  0.111456 0.0262224 0.0005
 0.989013 -0.153581  0.115078 0.0221325 0.0005
 0.994115 -0.153641 0.0986297 -0.351085 0.0005
 0.988244 -0.145089  0.114952 0.0490747 0.0005
 0.984305 -0.154755 0.0994102 5.57776e-06 0.0005
 0.989869 -0.150851  0.113681 -0.0447696 0.0005
 0.992836 -0.156377  0.104168 -0.0549077 0.0005
 0.995033 -0.149405  0.115863 -0.231994 0.0005
  0.98202 -0.151722  0.121715 0.304114 0.0005
 0.989891 -0.138338  0.113372 -0.321734 0.0005
 0.993101 -0.144903  0.109231 -0.0825991 0.0005
 0.985335 -0.152045  0.116681 0.0555304 0.0005
 0.989315 -0.156079  0.103815 -0.049545 0.0005
 0.966376 -0.160907 0.0995784 -0.0624232 0.0005
 0.991558 -0.151748   0.10816 0.0350859 0.0005
 0.993161 -0.143594  0.108969 -0.0777352 0.0005
 0.983341 -0.150637  0.105756 0.406373 0.0005
0.984817 -0.14204 0.118976 -0.155282 0.0005
 0.990972 -0.152015  0.109368 -0.0017915 0.0005
 0.991464 -0.150678  0.116153 0.0799835 0.0005
 0.994304 -0.149964  0.104276 0.00486508 0.0005
 0.993059 -0.150105  0.107183 0.201434 0.0005
 0.990027 -0.152343  0.101425 0.0442593 0.0005
 0.991341 -0.147461  0.104067 0.270039 0.0005
 0.986612 -0.139854  0.117099 -0.180458 0.0005
 0.989926 -0.157177  0.093369 0.301582 0.0005
 0.990138 -0.141767  0.112247 -0.00393785 0.0005
0.991797 -0.15135 0.116983 -0.196345 0.0005
 0.994399 -0.151496  0.112469 -0.212992 0.0005
 0.991439 -0.152016  0.107305 0.188203 0.0005
 0.989724 -0.155434  0.106891 -0.158661 0.0005
0.984529 -0.14243 0.118147 0.451097 0.0005
0.982375 -0.14774 0.117473 0.301754 0.0005
 0.991978 -0.156355  0.104236 -0.160562 0.0005
 0.990277 -0.140171   0.11347 -0.336276 0.0005
 0.990721 -0.150778  0.108446 -0.0242091 0.0005
 0.983746 -0.150193  0.115869 -0.0341575 0.0005
  0.99663 -0.142903  0.103959 -0.0597369 0.0005
 0.980811 -0.152542  0.121018 0.29714 0.0005
 0.988018 -0.141942  0.105897 -0.170806 0.0005
 0.986897 -0.144178    0.1112 0.00638954 0.0005
 0.988038 -0.156969  0.111282 -0.141452 0.0005
 0.990358 -0.157635  0.103523 -0.00164362 0.0005
 0.988928 -0.148599  0.112211 -0.0420536 0.0005
  0.99277 -0.143712  0.111093 -0.0482234 0.0005
 0.990588 -0.144455  0.111075 -0.0133019 0.0005
 0.981251 -0.154204  0.134454 0.357013 0.0005
 0.992415 -0.156344  0.104844 -0.0361567 0.0005
 0.982618 -0.138698  0.110691 -0.0366402 0.0005
 0.993185 -0.157744 0.0971516 0.265805 0.0005
   0.9854 -0.150894  0.117222 0.153242 0.0005
 0.979776 -0.143872    0.1145 -0.0830334 0.0005
 0.993714 -0.144294   0.11181 -0.0205222 0.0005
 0.986483 -0.137551   0.11244 -0.084489 0.0005
 0.990096 -0.150855  0.114883 -0.0286625 0.0005
 0.980326 -0.138967  0.117182 0.421801 0.0005
 0.990429 -0.144058  0.112522 0.00491537 0.0005
 0.986662 -0.137253  0.110321 -0.131401 0.0005
0.992996 -0.15015 0.105467 0.183991 0.0005
 0.986372 -0.152327  0.116031 -0.0334643 0.0005
 0.991427 -0.144149  0.126152 -0.0172745 0.0005
 0.977825 -0.143523  0.110343 0.309665 0.0005
 0.984523 -0.148886  0.115536 0.188395 0.0005
 0.994348 -0.148411  0.117113 0.0761093 0.0005
 0.982536 -0.144183  0.112939 -0.143304 0.0005
 0.980733 -0.144302  0.109553 0.044946 0.0005
 0.985584 -0.153712   0.11477 0.0118357 0.0005
0.983039 -0.15563 0.103057 0.0620021 0.0005
 0.991586 -0.146731  0.106666 0.187785 0.0005
 0.990679 -0.154755  0.105456 -0.142714 0.0005
 0.984968 -0.152611  0.115778 0.169181 0.0005
 0.990518 -0.148926  0.105538 0.179835 0.0005
  0.98946 -0.135678  0.114227 -0.138185 0.0005
0.989689 -0.15147  0.10859 0.173913 0.0005
   0.9926 -0.147969  0.114776 -0.190862 0.0005
 0.978271 -0.142695  0.110759 0.0521457 0.0005
 0.980575 -0.144188  0.115067 0.270653 0.0005
 0.990967 -0.159266  0.100641 -0.0158092 0.0005
 0.995622 -0.151665  0.112716 -0.19452 0.0005
 0.987217 -0.150082   0.11555 -0.0970795 0.0005
0.989579 -0.14567 0.111819 0.000843031 0.0005
0.984583 -0.14507 0.111609 0.381728 0.0005
 0.988896 -0.142631  0.116851 -0.0743958 0.0005
 0.983918 -0.156731  0.114402 -0.241063 0.0005
 0.990771 -0.149376  0.114202 -0.0101108 0.0005
 0.982974 -0.141279   0.11145 0.397605 0.0005
 0.984797 -0.147398   0.12991 0.167496 0.0005
 0.980962 -0.150708  0.117128 0.320269 0.0005
  0.98096 -0.145773  0.106898 0.289326 0.0005
0.990564 -0.15191 0.112019 -0.0547341 0.0005
  0.99608 -0.147844  0.107643 -0.0894618 0.0005
 0.992819 -0.155343   0.10077 0.0170407 0.0005
 0.993813 -0.155329  0.099163 -0.344438 0.0005
  0.98576 -0.154416  0.114118 0.155728 0.0005
0.982248 -0.13027 0.116444 0.0181352 0.0005
 0.987546 -0.160068  0.120542 0.0709816 0.0005
 0.982205 -0.140688  0.114473 0.278887 0.0005
 0.990274 -0.145607  0.111654 -0.0076026 0.0005
 0.989395 -0.155966  0.102052 -0.337951 0.0005
 0.988834 -0.157416  0.118586 0.0753159 0.0005
0.989943 -0.14825 0.126178 -0.277018 0.0005
 0.986909 -0.140731  0.119289 0.0103376 0.0005
 0.988853 -0.146237  0.111615 0.0376044 0.0005
 0.984267 -0.149017  0.107443 -0.0285827 0.0005
 0.987046 -0.138863  0.115945 -0.178615 0.0005
 0.979946 -0.155224  0.115435 -0.137499 0.0005
 0.984411 -0.139785  0.110202 0.376235 0.0005
 0.982965 -0.141898  0.109703 0.417474 0.0005
 0.986238 -0.155704  0.116009 -0.0588215 0.0005
0.979145 -0.14798 0.121639 0.233844 0.0005
 0.986109 -0.154311  0.116658 -0.0222569 0.0005
 0.993388   -0.1566 0.0949858 0.134999 0.0005
 0.987571 -0.138046  0.117575 -0.188809 0.0005
  0.99041 -0.152826  0.101827 0.0347028 0.0005
 0.991078 -0.137732  0.112306 -0.105295 0.0005
 0.984646 -0.139917   0.11637 -0.132428 0.0005
  0.98634 -0.149955  0.108766 -0.079261 0.0005
 0.984923 -0.141263  0.111253 0.395364 0.0005
 0.985829 -0.152876  0.112052 0.0305923 0.0005
 0.993598 -0.157965 0.0982478 0.270427 0.0005
 0.997488 -0.152546  0.104778 0.178243 0.0005
 0.985479 -0.149027  0.108682 -0.0620893 0.0005
 0.995584 -0.147227  0.106186 -0.0367635 0.0005
 0.987194 -0.143283  0.121371 -0.101271 0.0005
 0.979221 -0.150044  0.133413 0.137969 0.0005
 0.988748 -0.142188  0.116438 0.0642068 0.0005
 0.986295 -0.145658  0.111882 0.0626783 0.0005
 0.980432 -0.145045  0.130806 0.129107 0.0005
 0.995543 -0.151502  0.103981 0.000175746 0.0005
 0.984464 -0.155861   0.09739 -0.0119609 0.0005
 0.980476 -0.143961  0.112176 0.298317 0.0005
  0.97288 -0.159038 0.0989188 -0.0494913 0.0005
 0.991642 -0.141514  0.119369 -0.0874432 0.0005
  0.98942 -0.154686  0.106121 -0.138785 0.0005
 0.990451 -0.145006  0.109654 0.00852779 0.0005
 0.988801 -0.137538   0.11337 -0.329839 0.0005
 0.987437 -0.140048  0.118776 0.00379322 0.0005
0.983435 -0.14386 0.105542 -0.156982 0.0005
 0.989632 -0.148987  0.112075 0.0408551 0.0005
 0.985538 -0.146738     0.107 -0.0656658 0.0005
 0.980823 -0.144086 0.0943104 0.0700744 0.0005
 0.989085 -0.147475  0.111928 -0.0203313 0.0005
0.989724 -0.14041 0.120913 -0.112339 0.0005
 0.982833 -0.140478  0.113976 0.270629 0.0005
 0.988176 -0.148641  0.108112 0.194828 0.0005
 0.996956 -0.148751  0.116333 -0.166529 0.0005
  0.98441 -0.151922  0.114109 0.161932 0.0005
0.985675 -0.15396  0.11908 0.159369 0.0005
 0.990911 -0.150154  0.114657 0.000373552 0.0005
 0.990654  -0.15752 0.0985096 -0.327996 0.0005
  0.98975 -0.157072  0.101408 -0.367992 0.0005
 0.982418 -0.151356  0.118724 0.285813 0.0005
0.984868 -0.15004 0.118081 0.295585 0.0005
 0.984753 -0.134432   0.11721 -0.0960394 0.0005
 0.978775 -0.146656  0.130196 0.140205 0.0005
 0.988994 -0.150746  0.106397 0.177495 0.0005
 0.990296 -0.152913  0.105751 -0.163882 0.0005
 0.994464 -0.153027  0.104305 0.159033 0.0005
0.990906 -0.15129 0.109323 0.170897 0.0005
 0.983023 -0.153026 0.0986904 0.000303353 0.0005
 0.986542 -0.149392  0.112282 -0.0284127 0.0005
 0.991729 -0.150743  0.113397 -0.203757 0.0005
 0.989606 -0.138425  0.122086 -0.288291 0.0005
 0.988273 -0.150137  0.112486 -0.0152856 0.0005
 0.988584 -0.150032  0.106367 0.158079 0.0005
 0.987228 -0.148023   0.10248 0.290484 0.0005
 0.992977 -0.146566  0.111888 -0.0201307 0.0005
 0.992845 -0.157762  0.105739 0.246645 0.0005
 0.986454 -0.153771 0.0983977 0.0823705 0.0005
 0.985459 -0.145194  0.110093 0.392042 0.0005
 0.988892 -0.135475  0.121293 -0.255141 0.0005
 0.985708 -0.149526  0.116225 0.3034 0.0005
 0.984749 -0.153376  0.113928 0.0820609 0.0005
 0.994264 -0.146463  0.119972 0.0984411 0.0005
 0.993473 -0.149535  0.113459 0.0150552 0.0005
 0.986352 -0.136677  0.112336 -0.0715131 0.0005
 0.981823 -0.147663  0.118291 0.314499 0.0005
 0.994788 -0.146478  0.106772 -0.0221337 0.0005
0.988623 -0.15214 0.116758 -0.0358514 0.0005
 0.986005 -0.137361  0.111294 -0.0808259 0.0005
 0.993948 -0.147323  0.106705 -0.0351696 0.0005
0.997494 -0.15122   0.1129 -0.219342 0.0005
 0.982038 -0.153039  0.118946 0.296986 0.0005
 0.993302 -0.155279   0.10033 0.0402281 0.0005
0.990285 -0.14981 0.106569 0.194576 0.0005
 0.991866 -0.154231  0.106357 -0.0451898 0.0005
  0.99057 -0.143929  0.110905 -0.00151557 0.0005
 0.990377 -0.145234  0.113775 -0.0226335 0.0005
 0.989203 -0.157817  0.100502 -0.0064692 0.0005
 0.980754 -0.147412  0.117885 0.31199 0.0005
 0.990244 -0.146964  0.105947 0.242754 0.0005
 0.985414 -0.153514  0.116444 0.148422 0.0005
 0.995023 -0.148111  0.108873 -0.104702 0.0005
 0.979516 -0.150967  0.114119 0.262288 0.0005
 0.984684 -0.132156  0.117171 -0.0763254 0.0005
 0.99073 -0.15548 0.105775 -0.0582029 0.0005
 0.996369 -0.151123  0.114085 -0.215746 0.0005
 0.992566 -0.154818 0.0995426 0.00423707 0.0005
 0.986744 -0.152415  0.109313 0.0037033 0.0005
 0.980872 -0.143488  0.112664 -0.0814984 0.0005
0.990956 -0.13673 0.112235 -0.30469 0.0005
 0.988154 -0.138232  0.113337 -0.0838606 0.0005
 0.985193 -0.140254   0.11296 -0.109902 0.0005
 0.995234 -0.146613  0.106866 -0.0816035 0.0005
0.996292 -0.14973 0.116331 -0.198574 0.0005
 0.989981 -0.153216  0.113869 0.0117964 0.0005
 0.988193 -0.144492  0.111236 -0.0102195 0.0005
  0.98203 -0.148611  0.118608 0.29101 0.0005
 0.988054 -0.148293  0.105993 0.277786 0.0005
 0.991725 -0.153762  0.110779 -0.00326622 0.0005
 0.984754 -0.141419  0.109807 0.398227 0.0005
  0.98675 -0.140055  0.116666 -0.209293 0.0005
 0.995005 -0.149105  0.112833 -0.206044 0.0005
 0.989026 -0.152768  0.109092 0.0119777 0.0005
 0.982605 -0.150785  0.119683 0.307332 0.0005
  0.98721 -0.150697  0.114792 -0.0397429 0.0005
 0.991539 -0.156402  0.100862 -0.00855217 0.0005
 0.995043 -0.151081  0.111902 -0.218722 0.0005
 0.987285 -0.147597  0.116425 -0.21735 0.0005
 0.983133 -0.153679  0.114693 -0.061166 0.0005
 0.993862 -0.152445  0.125902 0.0569697 0.0005
 0.992571 -0.146779  0.119499 0.140898 0.0005
 0.985851 -0.150687  0.117068 0.178866 0.0005
 0.992596 -0.154689 0.0987749 -0.358 0.0005
0.995822  -0.1496 0.109067 -0.223279 0.0005
 0.995921 -0.146299  0.105203 -0.0759966 0.0005
 0.992196 -0.143835  0.109335 -0.0843625 0.0005
 0.986747 -0.138997  0.118194 -0.219076 0.0005
 0.991821 -0.152186   0.10925 0.18249 0.0005
0.997852 -0.14992 0.104192 -0.031331 0.0005
 0.989321 -0.150039  0.106535 0.184738 0.0005
 0.976991 -0.157872 0.0946956 -0.0149081 0.0005
 0.993186 -0.151904  0.110146 0.166369 0.0005
  0.98251 -0.157097  0.103754 0.0476962 0.0005
 0.989127 -0.145155  0.112947 0.0071089 0.0005
 0.991086 -0.151799    0.1132 -0.030559 0.0005
 0.987164 -0.153631 0.0976863 -0.340609 0.0005
 0.993067 -0.144991  0.110439 -0.0191832 0.0005
0.988848 -0.15044 0.113343 0.0454557 0.0005
 0.987405 -0.147741  0.115873 -0.0873283 0.0005
 0.984781 -0.152718  0.112001 -0.0629935 0.0005
0.991968 -0.14797 0.114889 -0.177984 0.0005
 0.989976 -0.152465  0.106256 0.131901 0.0005
 0.985677 -0.152779  0.115661 0.192681 0.0005
 0.993774 -0.158959 0.0996413 0.0128457 0.0005
  0.99205 -0.148152  0.106314 0.200738 0.0005
 0.990037 -0.148349  0.114496 -0.0268305 0.0005
 0.987934 -0.148982  0.101435 0.29372 0.0005
 0.992415 -0.146135  0.109178 -0.0853826 0.0005
 0.985186 -0.148913  0.117761 0.315982 0.0005
   0.9862 -0.151812  0.108262 -0.0944732 0.0005
 0.985485 -0.133435  0.124403 -0.22457 0.0005
 0.992935 -0.137517  0.123727 -0.283309 0.0005
 0.994717 -0.149832  0.111337 -0.216172 0.0005
 0.984669 -0.149439  0.119219 0.300353 0.0005
 0.989654 -0.150866  0.108569 0.169628 0.0005
  0.99234 -0.149394  0.127353 -0.0347703 0.0005
  0.98505 -0.138082  0.113445 -0.0850994 0.0005
 0.992647 -0.152577  0.112684 0.028525 0.0005
 0.988723 -0.155961  0.120204 0.0548523 0.0005
 0.994516 -0.145019  0.108602 -0.0875465 0.0005
 0.983875 -0.151859  0.100888 0.397455 0.0005
 0.988142 -0.149677   0.10741 0.156234 0.0005
 0.988087 -0.151687   0.11599 -0.0813711 0.0005
 0.982625 -0.156558  0.101447 0.0484029 0.0005
 0.992458 -0.160106  0.107179 -0.0301199 0.0005
 0.989568 -0.152851  0.120496 0.0137494 0.0005
 0.982448 -0.142729  0.115252 -0.12132 0.0005
  0.99232 -0.156893 0.0990885 0.0247298 0.0005
 0.986679 -0.140739  0.118408 0.0102908 0.0005
 0.991869 -0.152964  0.106524 0.204634 0.0005
 0.984356 -0.144853   0.11049 0.393139 0.0005
0.990186  -0.1371 0.114839 -0.138687 0.0005
  0.99911 -0.151915   0.10432 0.188571 0.0005
 0.989028 -0.140133  0.113124 -0.116547 0.0005
 0.991343 -0.148529  0.113777 0.0464092 0.0005
0.988587 -0.15211 0.107333 0.173174 0.0005
 0.985548 -0.152579   0.10843 -0.0263663 0.0005
 0.989875 -0.136536  0.111384 -0.108991 0.0005
 0.985204 -0.153012  0.109295 -0.0106218 0.0005
 0.986825 -0.149525  0.117155 0.0685527 0.0005
 0.988389 -0.149873  0.114886 -0.0437236 0.0005
 0.988909 -0.144993  0.123424 -0.0495938 0.0005
 0.992948 -0.153057  0.107599 -0.141083 0.0005
 0.988951 -0.151741  0.108876 0.172257 0.0005
 0.990786 -0.140329  0.116128 0.00247979 0.0005
  0.98563 -0.156123  0.133804 0.373075 0.0005
 0.996954 -0.149377  0.101786 0.00226936 0.0005
 0.993724 -0.146895  0.106304 -0.0664651 0.0005
 0.994126 -0.156983 0.0978925 0.266348 0.0005
 0.980298 -0.141241  0.113924 -0.133792 0.0005
 0.991594 -0.154278 0.0989975 -0.352494 0.0005
 0.985999 -0.138766  0.119665 -0.100297 0.0005
 0.980655 -0.148601  0.105613 0.265022 0.0005
  0.98308 -0.140111  0.117711 -0.12612 0.0005
  0.98721 -0.139873   0.11279 -0.147871 0.0005
0.988036 -0.13995 0.118648 -0.092621 0.0005
  0.98546 -0.155241  0.113725 -0.178556 0.0005
 0.990638 -0.152103  0.104952 0.216352 0.0005
 0.987774 -0.141072  0.116681 -0.188078 0.0005
 0.981656 -0.151048  0.116151 0.266866 0.0005
0.990627 -0.15083 0.117198 0.0836516 0.0005
0.986903 -0.15263 0.113874 -0.0359813 0.0005
  0.99262 -0.141994  0.111442 0.000960743 0.0005
 0.991238 -0.150347  0.106402 0.191229 0.0005
 0.990993 -0.136753  0.114573 -0.1204 0.0005
0.983758 -0.14179 0.112625 0.38012 0.0005
 0.982462 -0.141931  0.122595 0.294177 0.0005
 0.989263 -0.152189  0.126484 -0.163597 0.0005
 0.986616 -0.154142  0.102941 -0.165639 0.0005
 0.986604 -0.150868    0.1029 0.395321 0.0005
  0.98693 -0.152165  0.114122 -0.0622363 0.0005
 0.992997 -0.153017  0.106075 -0.171307 0.0005
 0.994009 -0.150586  0.107011 -0.043853 0.0005
 0.993646 -0.150631  0.106664 -0.00899534 0.0005
 0.97775 -0.13131 0.116726 0.00398013 0.0005
 0.991175 -0.142133  0.119262 -0.0868558 0.0005
0.987154 -0.14065 0.117679 -0.194777 0.0005
 0.998143 -0.141371  0.106647 -0.0197487 0.0005
  0.98849 -0.150204  0.103594 0.276757 0.0005
 0.994095 -0.147581  0.117047 0.09713 0.0005
 0.991965 -0.136991  0.114646 0.00268547 0.0005
 0.993064 -0.147289  0.114956 -0.224684 0.0005
 0.988488 -0.152857  0.114479 -0.00838313 0.0005
 0.986295 -0.149178  0.115419 0.19949 0.0005
 0.982881 -0.150138 0.0964257 -0.0199035 0.0005
0.980708  -0.1441 0.110777 0.408793 0.0005
  0.99035 -0.145244  0.110973 -0.0197942 0.0005
 0.990213 -0.145595  0.111731 0.0162488 0.0005
0.987911 -0.15174 0.116026 0.0704959 0.0005
  0.99087 -0.151485  0.105582 -0.0274219 0.0005
 0.982399 -0.138826   0.11528 -0.112995 0.0005
 0.985798 -0.151937  0.108706 -0.0747006 0.0005
 0.991073 -0.150251  0.108724 0.19876 0.0005
 0.990254 -0.156605  0.105575 -0.16274 0.0005
 0.992281 -0.150195  0.103685 0.170223 0.0005
 0.989211 -0.137298  0.116881 -0.169923 0.0005
 0.992344 -0.146361  0.118601 -0.1841 0.0005
 0.984375 -0.149229  0.118783 -0.0929714 0.0005
 0.990075 -0.151745   0.10716 -0.000278873 0.0005
 0.998172 -0.147401  0.104586 -0.0706492 0.0005
 0.988796 -0.140884  0.115054 -0.18843 0.0005
 0.983797 -0.154683 0.0969439 -0.157913 0.0005
 0.985144 -0.155323  0.107649 0.0158286 0.0005
 0.988812 -0.149665  0.119577 -0.105339 0.0005
 0.983512 -0.149967   0.11612 0.195794 0.0005
 0.984565 -0.154343  0.116148 -0.0507932 0.0005
 0.995543 -0.151174  0.114914 -0.207307 0.0005
 0.982747 -0.150612  0.113149 0.173417 0.0005
 0.990973 -0.152487  0.109723 0.00104413 0.0005
 0.990593 -0.144412  0.111379 0.00481777 0.0005
 0.980242 -0.147801  0.106955 0.293604 0.0005
 0.985975 -0.142343  0.124123 -0.0264739 0.0005
0.986664 -0.14801 0.110448 0.0105484 0.0005
0.989446 -0.13674 0.111878 -0.30255 0.0005
 0.983233 -0.142034   0.11969 0.435292 0.0005
 0.991292 -0.138054   0.11404 -0.301758 0.0005
 0.990327 -0.157003  0.106239 -0.0434017 0.0005
 0.991831 -0.146781  0.107514 0.171379 0.0005
 0.995583 -0.146808  0.107134 -0.109531 0.0005
 0.985786 -0.154366 0.0978816 -0.0232936 0.0005
 0.992825 -0.150001  0.120361 0.0810793 0.0005
 0.987373 -0.150554  0.115792 -0.0253809 0.0005
 0.992771 -0.145766   0.11342 0.0097804 0.0005
 0.985488 -0.151013  0.115246 0.187766 0.0005
0.991949 -0.14234 0.110908 -0.0163521 0.0005
 0.982589 -0.152912  0.118963 0.30218 0.0005
 0.983881 -0.155787  0.114708 -0.23212 0.0005
0.981923 -0.14643 0.129603 0.107528 0.0005
 0.991948 -0.154095  0.106438 -0.0639117 0.0005
  0.98889 -0.149299  0.113297 0.00351567 0.0005
 0.983931 -0.142139  0.111038 0.411391 0.0005
 0.979943 -0.152998  0.122014 0.281847 0.0005
 0.993897 -0.144136   0.12095 -0.204848 0.0005
 0.984509 -0.142585  0.124333 -0.421442 0.0005
 0.995819 -0.146226  0.115023 -0.166832 0.0005
  0.99084 -0.149929  0.104377 -0.0100768 0.0005
 0.985311 -0.154273  0.101075 -0.0218774 0.0005
 0.993424 -0.144745  0.107287 -0.112856 0.0005
 0.983364 -0.144552   0.11036 0.402937 0.0005
 0.987494 -0.151718  0.106092 0.00618943 0.0005
 0.987463 -0.140909  0.114474 -0.160016 0.0005
 0.983873 -0.147931  0.134611 0.117982 0.0005
 0.994241 -0.147694  0.122886 0.081392 0.0005
 0.990264 -0.154312   0.10492 -0.138868 0.0005
 0.987724 -0.155436 0.0990726 0.0109596 0.0005
 0.994271 -0.150665  0.104472 -0.0179676 0.0005
 0.982664 -0.139278  0.112244 -0.0397664 0.0005
 0.989427 -0.156709  0.108464 -0.0913363 0.0005
 0.993371 -0.146159  0.118937 -0.165463 0.0005
 0.992607 -0.144796  0.116601 -0.192235 0.0005
 0.989485 -0.151301  0.113088 0.0208243 0.0005
 0.992078 -0.147445  0.112937 -0.000944295 0.0005
 0.984142 -0.149183  0.108677 -0.0590594 0.0005
   0.9899 -0.155355  0.109352 -0.0984 0.0005
 0.990002 -0.141927  0.118961 -0.08637 0.0005
 0.985193 -0.143785  0.120679 -0.137843 0.0005
 0.986205 -0.151232  0.108297 -0.0807129 0.0005
 0.992522 -0.148135  0.115274 0.126277 0.0005
 0.986291 -0.151587  0.119344 0.175917 0.0005
 0.991019 -0.148574  0.115357 -0.22563 0.0005
 0.989736 -0.134314  0.121848 -0.257689 0.0005
 0.982003 -0.147329  0.116871 0.312601 0.0005
 0.991684 -0.151351  0.120078 0.117041 0.0005
 0.978948 -0.141745  0.116685 0.468749 0.0005
 0.99008 -0.15026 0.113358 -0.0453539 0.0005
 0.996644 -0.151387  0.113678 -0.235364 0.0005
 0.976673 -0.133904  0.115867 0.00525654 0.0005
 0.979654 -0.143392  0.124386 0.297531 0.0005
  0.98964 -0.151774  0.111209 0.00166483 0.0005
 0.989175 -0.146369  0.112966 0.041185 0.0005
 0.989398 -0.148295   0.12016 0.116481 0.0005
  0.99011 -0.149272  0.112522 -0.0190206 0.0005
 0.98756 -0.13879 0.122505 -0.257197 0.0005
 0.982248 -0.140191  0.117342 -0.13099 0.0005
0.987516 -0.14935 0.108886 -0.0508408 0.0005
 0.986268 -0.149216  0.115213 0.152669 0.0005
 0.986509 -0.150905  0.113684 -0.00736879 0.0005
 0.987568 -0.139478  0.122836 -0.0925239 0.0005
 0.989244 -0.151296   0.10767 0.167864 0.0005
 0.992898 -0.138554  0.111262 -0.306184 0.0005
 0.987466 -0.149798  0.109546 -0.0314184 0.0005
 0.985326 -0.142201  0.113067 0.37585 0.0005
 0.984505 -0.142843   0.11061 0.386845 0.0005
 0.980522 -0.146891  0.131322 0.12847 0.0005
 0.993186 -0.137466  0.116944 0.0087887 0.0005
 0.992156 -0.153278  0.108123 0.017432 0.0005
 0.988556 -0.151874  0.102994 -0.131182 0.0005
 0.980417 -0.148961  0.104499 0.259162 0.0005
 0.982956 -0.155884  0.113199 -0.0333619 0.0005
 0.994192 -0.151236  0.123892 0.040025 0.0005
 0.991721 -0.152043  0.109413 0.18883 0.0005
 0.993082 -0.153998  0.106067 0.196454 0.0005
 0.985223 -0.140026  0.115949 -0.133758 0.0005
 0.986238 -0.152234  0.112333 -0.0668502 0.0005
 0.989761 -0.143811  0.112741 0.0513364 0.0005
 0.995344 -0.156299 0.0971579 0.139632 0.0005
 0.988188 -0.153204  0.114422 0.00829924 0.0005
 0.989188 -0.137133      0.11 -0.324477 0.0005
 0.979316 -0.144912  0.109542 0.034955 0.0005
0.977955 -0.14848 0.120987 0.226256 0.0005
 0.987967 -0.156589 0.0957174 -0.336778 0.0005
 0.986533 -0.152603  0.117522 0.128259 0.0005
 0.981442 -0.141909  0.115088 0.25852 0.0005
 0.992499 -0.153162  0.106934 0.185356 0.0005
 0.994381 -0.150879     0.128 -0.191748 0.0005
 0.982717 -0.156233 0.0984801 0.0839875 0.0005
 0.993855 -0.151203  0.112983 -0.228828 0.0005
 0.996069 -0.145626  0.106019 -0.0876372 0.0005
 0.990695 -0.144318  0.109784 0.0274946 0.0005
 0.991756 -0.143758  0.122908 -0.179332 0.0005
 0.991567 -0.150943  0.107756 0.174247 0.0005
0.994272 -0.14882 0.107108 0.0134862 0.0005
0.984345  -0.1504 0.103222 0.375056 0.0005
0.976825 -0.13119 0.113574 0.0105532 0.0005
 0.992944 -0.147117  0.116188 -0.177858 0.0005
  0.98025 -0.145278  0.123537 0.27593 0.0005
 0.987193 -0.133884  0.116907 -0.101559 0.0005
 0.984706 -0.152439  0.116288 0.143801 0.0005
 0.982619 -0.144566  0.115506 -0.136773 0.0005
 0.986831 -0.138455  0.122613 -0.235158 0.0005
 0.984086 -0.143778  0.106233 -0.164303 0.0005
 0.993192 -0.148819  0.105615 -0.0534659 0.0005
0.988827 -0.13849 0.118725 0.041868 0.0005
  0.98955 -0.145681  0.111632 -0.020971 0.0005
 0.987442 -0.158096  0.111062 -0.156194 0.0005
 0.985603 -0.140865  0.110417 0.391553 0.0005
 0.985499 -0.134151  0.117143 -0.122384 0.0005
 0.981612 -0.142783  0.117074 0.285438 0.0005
 0.995254 -0.152491  0.110903 -0.235259 0.0005
 0.989711 -0.149745  0.113182 0.00233016 0.0005
0.984875 -0.14417 0.114432 0.267259 0.0005
 0.994234 -0.144621  0.117732 -0.190273 0.0005
0.990701 -0.14746 0.109906 -0.021093 0.0005
0.980413 -0.14334 0.116002 0.263593 0.0005
 0.985391 -0.136626  0.114783 -0.0958745 0.0005
 0.988173 -0.135212  0.121185 -0.222415 0.0005
 0.992905 -0.149739  0.107299 -0.0608454 0.0005
 0.990942 -0.140899  0.111972 -0.154889 0.0005
 0.985393 -0.151212  0.119756 0.194007 0.0005
 0.978363 -0.140254  0.126205 0.254951 0.0005
 0.986066 -0.141415  0.112934 -0.1498 0.0005
  0.98924 -0.143551  0.119668 -0.0942934 0.0005
 0.990157 -0.155142  0.105448 -0.139956 0.0005
 0.987233 -0.140329  0.114198 -0.137815 0.0005
 0.988234 -0.151576  0.116694 0.0703263 0.0005
 0.990168 -0.155143  0.104758 -0.151974 0.0005
 0.994086 -0.154702 0.0998873 0.0142398 0.0005
 0.986055 -0.149491  0.115678 -0.0280246 0.0005
 0.986852 -0.158792  0.111418 -0.159494 0.0005
 0.989886 -0.143435  0.110543 0.00381076 0.0005
 0.994917 -0.152243   0.10467 0.186467 0.0005
 0.999498 -0.159331 0.0964669 0.123228 0.0005
 0.980337 -0.143963  0.117083 0.4724 0.0005
 0.987811 -0.148619  0.115782 -0.028125 0.0005
 0.989111 -0.153766  0.109961 -0.0790912 0.0005
  0.99014 -0.156842  0.107869 -0.072075 0.0005
 0.986011 -0.141989  0.121554 -0.112674 0.0005
 0.980845 -0.153056  0.120985 0.291418 0.0005
  0.98983 -0.142291  0.117709 -0.086593 0.0005
 0.985702 -0.148861  0.115464 -0.0210601 0.0005
0.987674 -0.13629 0.121221 -0.237911 0.0005
 0.982596 -0.142385  0.117992 0.471736 0.0005
 0.995797 -0.147823  0.105706 -0.0019218 0.0005
 0.984441 -0.143169  0.113463 0.366098 0.0005
 0.990837 -0.155464  0.102519 -0.344598 0.0005
  0.98817 -0.137065  0.111939 -0.115713 0.0005
0.986316 -0.13652 0.112464 -0.108667 0.0005
 0.983368 -0.139479   0.11375 -0.129985 0.0005
 0.984515 -0.153082  0.113924 -0.0570046 0.0005
 0.994024 -0.147015  0.105767 -0.0278774 0.0005
 0.987022 -0.150204  0.117477 0.28761 0.0005
 0.985549 -0.151128  0.109372 -0.0530571 0.0005
 0.981243 -0.154129 0.0996971 0.0626948 0.0005
  0.99211 -0.149025  0.124446 -0.186585 0.0005
 0.993342 -0.148823  0.118026 0.104814 0.0005
 0.987646 -0.149793  0.117066 -0.217593 0.0005
 0.992162 -0.147253  0.117067 -0.152601 0.0005
 0.995991 -0.148153  0.113763 -0.206133 0.0005
0.993852 -0.15047 0.112085 -0.238373 0.0005
 0.987406 -0.155453   0.11083 -0.175157 0.0005
 0.990277 -0.155262  0.107806 -0.0670422 0.0005
 0.995157 -0.147045  0.107233 -0.0694777 0.0005
  0.99194 -0.152437  0.108981 -0.134263 0.0005
 0.990122 -0.152693  0.108037 0.0203891 0.0005
 0.995843 -0.148949  0.106475 -0.0279612 0.0005
 0.99073 -0.15387 0.111774 -0.00937257 0.0005
 0.991377 -0.151703  0.107984 0.150311 0.0005
 0.975303 -0.154459  0.092933 -0.128968 0.0005
 0.988743 -0.153113  0.106143 -0.144586 0.0005
 0.992193 -0.151095  0.109377 0.203334 0.0005
 0.998941 -0.155082  0.106624 0.174862 0.0005
 0.993578 -0.147783  0.113546 -0.0447208 0.0005
    0.991 -0.151817  0.111355 -0.0103928 0.0005
 0.985398 -0.152652  0.105477 -0.0959714 0.0005
 0.992444 -0.152741  0.111922 -0.00922248 0.0005
 0.992296 -0.137579  0.112363 -0.144891 0.0005
 0.986629 -0.144332  0.112362 0.434959 0.0005
 0.990513 -0.151061  0.105789 0.176146 0.0005
  0.98228 -0.147467  0.118367 -0.125044 0.0005
  0.99143 -0.147166  0.114087 0.0275246 0.0005
 0.987025 -0.154607  0.108652 0.168546 0.0005
 0.988528 -0.150323  0.110609 0.0443065 0.0005
 0.990527 -0.137658  0.113939 -0.127323 0.0005
 0.986404 -0.133499  0.113844 0.00478835 0.0005
 0.988674 -0.151393  0.107944 0.00757655 0.0005
 0.985134 -0.148446  0.114284 -0.0662135 0.0005
 0.988258 -0.153711  0.122493 0.0818201 0.0005
 0.990693 -0.156153  0.128775 -0.21974 0.0005
 0.988012 -0.150525  0.110004 -0.0162134 0.0005
 0.989054 -0.145254  0.113328 0.05189 0.0005
  0.99789 -0.153307  0.106242 0.190793 0.0005
 0.987522 -0.151967   0.10694 -0.0956675 0.0005
0.987521 -0.15151 0.107512 0.00884447 0.0005
 0.984074 -0.153791  0.100498 -0.119795 0.0005
0.989959 -0.14742 0.106835 0.282374 0.0005
 0.991061 -0.156978  0.105657 -0.039179 0.0005
  0.99012 -0.147625  0.115257 -0.0293189 0.0005
 0.988786 -0.142241  0.121013 -0.0832169 0.0005
 0.990448 -0.145751  0.110023 -0.0192411 0.0005
 0.993286 -0.144302   0.11126 -0.0225084 0.0005
  0.98569 -0.149214  0.117215 0.198368 0.0005
 0.998345 -0.152456  0.105239 -0.00670878 0.0005
 0.989298 -0.147979  0.111796 0.0459463 0.0005
 0.987972 -0.145973   0.11293 0.0520969 0.0005
 0.992132 -0.144793  0.111626 0.0223569 0.0005
 0.987193 -0.145801  0.101505 0.277681 0.0005
 0.991886 -0.148511  0.115159 -0.178603 0.0005
 0.991938 -0.146089  0.109076 -0.0521076 0.0005
0.989124  -0.1493 0.103339 0.27604 0.0005
 0.991046 -0.140485  0.107893 0.00671741 0.0005
 0.985114 -0.144246  0.111917 0.396328 0.0005
 0.989957 -0.150617   0.11019 -0.0350117 0.0005
 0.991273 -0.150228  0.108945 0.138947 0.0005
 0.988083 -0.144343  0.113327 -0.00443899 0.0005
 0.991612 -0.153217   0.10521 0.154199 0.0005
  0.99453 -0.149235  0.114192 -0.18422 0.0005
 0.985284 -0.141313  0.119185 0.0101118 0.0005
 0.987074 -0.151722  0.112188 0.0217975 0.0005
 0.994238 -0.150945  0.116776 -0.206829 0.0005
 0.988414 -0.155958 0.0978359 -0.319074 0.0005
 0.991008 -0.146673  0.116144 0.0949788 0.0005
 0.986194 -0.140441  0.118688 -0.0281192 0.0005
 0.991031 -0.148181  0.120655 0.104977 0.0005
 0.995264 -0.149568   0.12426 -0.16949 0.0005
 0.992967 -0.145171  0.109766 -0.0955203 0.0005
 0.984472 -0.150195  0.100677 0.381686 0.0005
 0.983084 -0.150559  0.109903 -0.047872 0.0005
 0.992418 -0.154141  0.118346 0.0632235 0.0005
  0.98787 -0.151057  0.114019 0.182503 0.0005
 0.984656 -0.142166  0.123425 -0.27591 0.0005
 0.990437 -0.136706  0.121218 -0.267688 0.0005
0.978454 -0.15437 0.120029 0.28807 0.0005
 0.990365 -0.156478 0.0963936 -0.376196 0.0005
 0.988628 -0.152261  0.112864 0.0278058 0.0005
 0.982957 -0.155075  0.132493 0.3244 0.0005
 0.991362 -0.151237  0.105962 0.151552 0.0005
 0.989205 -0.139419  0.103907 0.0139137 0.0005
 0.986284 -0.146794   0.10237 0.275659 0.0005
 0.990507 -0.142244    0.1147 -0.0326588 0.0005
 0.985713 -0.140437  0.109296 -0.0483914 0.0005
 0.991776 -0.151395 0.0987221 0.0386553 0.0005
 0.989329 -0.150299  0.116566 -0.0269733 0.0005
 0.996568 -0.151383  0.114166 -0.227115 0.0005
 0.987929 -0.145482  0.111668 0.0542094 0.0005
 0.994021 -0.145644  0.108484 -0.114474 0.0005
 0.992223 -0.147968  0.103167 0.263358 0.0005
 0.988793 -0.138809  0.130604 -0.250126 0.0005
 0.985312 -0.149761  0.124736 0.0784751 0.0005
 0.986649 -0.151728  0.115023 0.16354 0.0005
 0.982118 -0.141942  0.113411 -0.114801 0.0005
 0.983075 -0.149859  0.102863 0.383989 0.0005
 0.985964 -0.150251  0.119302 -0.0948004 0.0005
 0.993312 -0.152831  0.125334 -0.00855722 0.0005
 0.992725 -0.152476 0.0990649 0.0207386 0.0005
 0.989908 -0.139267  0.118153 0.0248067 0.0005
 0.993497 -0.154378  0.106459 -0.153972 0.0005
 0.992423 -0.151414  0.101176 0.0217957 0.0005
 0.991314 -0.155811  0.105502 -0.0658315 0.0005
 0.989194 -0.142347  0.124644 -0.287484 0.0005
   0.9949 -0.138369  0.115806 -0.194331 0.0005
 0.988165 -0.152548  0.120591 0.119052 0.0005
 0.997539 -0.138474  0.107232 -0.0150944 0.0005
 0.982668 -0.151625  0.121092 0.0314593 0.0005
 0.986446 -0.149452  0.117605 -0.103365 0.0005
0.994714 -0.15007 0.113215 -0.215065 0.0005
 0.987044 -0.140272  0.117866 -0.0974513 0.0005
 0.987618 -0.148874  0.116505 -0.0887325 0.0005
 0.985649 -0.149367  0.111637 -0.20572 0.0005
  0.98631 -0.153451  0.111377 -0.059948 0.0005
 0.990735 -0.142859  0.119971 -0.0810137 0.0005
 0.990141 -0.155597 0.0988334 -0.363814 0.0005
 0.991546 -0.153805  0.102082 -0.33843 0.0005
 0.988859 -0.150571  0.109652 -0.0719051 0.0005
 0.992585 -0.153422  0.124967 0.0471242 0.0005
 0.989092 -0.158307 0.0875324 -0.262209 0.0005
 0.996698 -0.140159  0.117022 -0.226483 0.0005
 0.984389 -0.152574  0.114371 0.17466 0.0005
 0.987488 -0.138263  0.112382 -0.102266 0.0005
 0.991463 -0.153607 0.0984262 -0.369141 0.0005
 0.989093 -0.151656  0.105428 -0.00497823 0.0005
 0.988695 -0.138233   0.11325 -0.339623 0.0005
 0.989033 -0.150002  0.112219 -0.0128054 0.0005
 0.982929 -0.131599  0.116241 -0.0900668 0.0005
 0.990745 -0.147852  0.112725 -0.0245695 0.0005
 0.984465 -0.133345  0.115245 -0.0981109 0.0005
 0.987686 -0.146857   0.11345 -0.00708874 0.0005
 0.991025 -0.147791  0.115939 -0.187153 0.0005
  0.99362 -0.154058  0.114118 -0.24151 0.0005
 0.986586 -0.139914  0.115002 -0.10546 0.0005
 0.991611 -0.145556  0.112912 0.0614771 0.0005
 0.98641 -0.15172 0.114422 0.0177986 0.0005
 0.995462 -0.150483  0.104928 -0.0223722 0.0005
 0.983068 -0.144901  0.130968 0.171436 0.0005
0.983424 -0.14505 0.111233 0.371978 0.0005
 0.980863 -0.144901  0.116697 0.279066 0.0005
 0.992772 -0.156068  0.100862 0.0323173 0.0005
 0.989976 -0.156353  0.104382 0.00587425 0.0005
0.996773 -0.14712 0.103445 -0.0242822 0.0005
0.987869 -0.14352 0.119191 -0.0904206 0.0005
 0.996659 -0.147316  0.125777 -0.19164 0.0005
  0.98799 -0.151611  0.102834 -0.164324 0.0005
 0.985685 -0.156076  0.112313 -0.148214 0.0005
 0.992229 -0.151982   0.10589 -0.145012 0.0005
0.981839 -0.15086 0.115474 0.247974 0.0005
 0.988057 -0.149021  0.115966 -0.107898 0.0005
 0.992117 -0.153151 0.0988636 -0.34752 0.0005
 0.989796 -0.139332  0.114098 -0.158323 0.0005
 0.988588 -0.135202  0.115435 -0.14823 0.0005
0.986741 -0.14315 0.116403 -0.14563 0.0005
 0.992959 -0.147853  0.117501 -0.173946 0.0005
   0.9848 -0.137997  0.115221 -0.134527 0.0005
 0.984221 -0.139186  0.110358 -0.00745026 0.0005
0.986876 -0.15168 0.106283 -0.0353265 0.0005
 0.984148 -0.142487  0.106012 -0.184379 0.0005
 0.992908 -0.154361  0.126141 0.0442603 0.0005
 0.980032 -0.151111  0.120883 0.29737 0.0005
 0.992534 -0.151518  0.105035 0.178686 0.0005
 0.98733 -0.13905 0.116462 -0.208043 0.0005
0.987976 -0.13996 0.110908 -0.0313348 0.0005
 0.986126 -0.154031  0.110071 -0.0715964 0.0005
 0.991309 -0.153614 0.0990788 0.0115051 0.0005
 0.988721 -0.150155   0.11452 -0.0197818 0.0005
 0.992197 -0.143393  0.109376 -0.00221164 0.0005
 0.985778 -0.149489  0.111592 0.00569854 0.0005
 0.994145 -0.156249  0.104354 -0.175902 0.0005
 0.991577 -0.150171  0.107564 0.194249 0.0005
 0.992294 -0.150101  0.112268 -0.00175147 0.0005
 0.978477 -0.132098  0.117116 0.0153983 0.0005
 0.986861 -0.150822  0.108382 -0.0827717 0.0005
 0.984472 -0.139389  0.113415 -0.132917 0.0005
 0.983723 -0.149861  0.102993 0.391261 0.0005
 0.992088 -0.153461  0.102893 0.0280324 0.0005
 0.989735 -0.154137  0.105286 -0.0533798 0.0005
 0.988621 -0.154949  0.100527 -0.35255 0.0005
 0.995085 -0.144458  0.108522 -0.102553 0.0005
 0.991581 -0.141889   0.12325 -0.157359 0.0005
0.992139 -0.14879  0.11753 0.127838 0.0005
 0.993152 -0.146987  0.109597 -0.0826646 0.0005
0.991245 -0.15176 0.111373 -0.0153652 0.0005
 0.986666 -0.150495  0.113045 0.150375 0.0005
 0.994003 -0.146569  0.115398 -0.17524 0.0005
 0.986472 -0.151251  0.127925 0.117871 0.0005
 0.990136 -0.145301  0.115085 -0.0166473 0.0005
 0.983159 -0.153067  0.119617 0.31133 0.0005
 0.975935 -0.133115  0.117885 0.00433303 0.0005
 0.98675 -0.15086 0.112008 0.0392689 0.0005
   0.9876 -0.145984  0.115265 -0.0563137 0.0005
 0.994614 -0.150708  0.108279 0.180075 0.0005
 0.981621 -0.151134   0.12015 0.306063 0.0005
 0.985238 -0.141054  0.119759 -0.118938 0.0005
 0.985532 -0.150169  0.110233 -0.050846 0.0005
 0.990468 -0.148103   0.10913 -0.000266873 0.0005
 0.985156 -0.141556  0.110604 0.360207 0.0005
 0.992882 -0.146831  0.117398 -0.221786 0.0005
 0.985559 -0.151388  0.103013 0.407061 0.0005
 0.993736 -0.156398   0.10623 -0.14771 0.0005
 0.992212 -0.148937  0.120906 0.0703177 0.0005
 0.993694 -0.154338  0.101815 0.00630654 0.0005
 0.991344 -0.150703     0.106 0.190062 0.0005
 0.989972 -0.147985  0.109488 0.0536272 0.0005
 0.993042 -0.150377  0.109016 0.18322 0.0005
 0.995143 -0.150962  0.106084 -0.0203513 0.0005
 0.987411 -0.155278  0.104965 -0.0645436 0.0005
 0.983988 -0.148663  0.110335 -0.0196923 0.0005
 0.987115 -0.151041 0.0975842 -0.0147535 0.0005
 0.990334 -0.155493  0.111334 -0.0464638 0.0005
 0.989074 -0.141106  0.117767 0.0171393 0.0005
 0.990921 -0.146747  0.118128 -0.196367 0.0005
  0.98544 -0.151354  0.113651 0.0178403 0.0005
 0.987124 -0.151934  0.106404 0.0274231 0.0005
 0.982853 -0.141844  0.113923 0.397656 0.0005
 0.992773 -0.147013  0.104874 0.177384 0.0005
 0.988621 -0.150661  0.113014 0.0597952 0.0005
0.987906  -0.1348 0.115389 -0.116501 0.0005
 0.983313 -0.150732  0.104763 0.420916 0.0005
 0.990889 -0.158092  0.107043 -0.0485133 0.0005
 0.985167 -0.150478  0.116494 -0.103958 0.0005
 0.977209 -0.131212  0.114951 0.0155521 0.0005
 0.991096 -0.149002  0.106066 0.19594 0.0005
 0.989016 -0.162586  0.111557 -0.0412704 0.0005
0.989892 -0.14602 0.112421 0.0455564 0.0005
 0.989807 -0.145235    0.1019 0.280442 0.0005
 0.987694 -0.149757  0.104295 0.272888 0.0005
 0.989233 -0.143606  0.126621 -0.0197434 0.0005
0.982822 -0.15214 0.100703 0.377169 0.0005
 0.990269 -0.153869 0.0996733 -0.345953 0.0005
0.989789 -0.15388 0.110654 0.199255 0.0005
 0.992503 -0.155931  0.098805 0.0289848 0.0005
 0.989675 -0.146276  0.110318 0.00357472 0.0005
 0.990812 -0.148973  0.107341 0.203233 0.0005
0.986301 -0.14961 0.106696 0.215078 0.0005
 0.987453 -0.148421  0.111656 -0.0197354 0.0005
  0.98807 -0.149918  0.113523 -0.0541587 0.0005
 0.984876 -0.143264  0.113213 0.380065 0.0005
 0.976548 -0.147198  0.106819 0.264868 0.0005
 0.991933 -0.150082  0.110701 -0.20919 0.0005
0.991867 -0.14668 0.104096 0.286733 0.0005
0.989157 -0.14566 0.109914 -0.0299025 0.0005
 0.996824 -0.149548  0.103432 -0.0182894 0.0005
 0.977027 -0.157595  0.101556 -0.109326 0.0005
 0.986552 -0.135067  0.129026 -0.0460449 0.0005
 0.988162 -0.152971 0.0987181 -0.302269 0.0005
 0.993256 -0.150678  0.105602 0.00754661 0.0005
  0.98602 -0.153475  0.113537 0.150533 0.0005
 0.986488 -0.153288  0.111696 0.012435 0.0005
 0.984435 -0.148874  0.104427 0.249412 0.0005
 0.985372 -0.141866  0.118567 0.455046 0.0005
 0.993393  -0.15584 0.0993792 -0.351671 0.0005
0.985676 -0.14007 0.111921 -0.149457 0.0005
 0.990617 -0.149187  0.105147 0.261679 0.0005
 0.988491 -0.149703  0.110741 -0.015048 0.0005
 0.989402 -0.148153  0.105165 0.182215 0.0005
 0.992271 -0.154616  0.103459 -0.0601449 0.0005
 0.992759 -0.148574  0.107443 -0.00647372 0.0005
0.989698   -0.155 0.106284 -0.0292874 0.0005
 0.995003 -0.149158  0.118097 -0.171495 0.0005
  0.98448 -0.147622  0.112587 -0.203808 0.0005
 0.991939 -0.141282  0.109333 0.0139227 0.0005
 0.988212 -0.148199  0.116453 -0.246496 0.0005
 0.986614 -0.141722  0.118339 -0.0910823 0.0005
 0.982609 -0.156341  0.112781 -0.234881 0.0005
 0.995292 -0.149914  0.104651 -0.0105406 0.0005
0.985724 -0.15004 0.109288 -0.0502647 0.0005
 0.991773 -0.139595  0.110653 -0.162729 0.0005
0.990187 -0.14943 0.112657 0.0542648 0.0005
 0.993612 -0.154865  0.100871 -0.338717 0.0005
 0.993463 -0.147065  0.113121 -0.0290701 0.0005
 0.987411 -0.150639   0.11469 -0.0295904 0.0005
 0.991797 -0.149945  0.105556 0.172441 0.0005
 0.997141 -0.149743  0.106221 -0.00489206 0.0005
 0.981712 -0.144395  0.117834 0.471915 0.0005
 0.990933 -0.150364  0.116679 -0.0244937 0.0005
 0.987871 -0.149897  0.108931 -0.0760778 0.0005
 0.990434 -0.143074  0.124365 -0.0456582 0.0005
 0.977085 -0.144927  0.100766 -0.14147 0.0005
 0.994811 -0.156865 0.0971801 0.125812 0.0005
 0.990074 -0.144643  0.111786 0.013221 0.0005
 0.992948 -0.147242  0.117956 -0.172696 0.0005
 0.992372 -0.146011  0.110017 -0.0227976 0.0005
 0.986797 -0.152093  0.111435 -0.0750596 0.0005
 0.987435 -0.146056  0.112687 0.0683164 0.0005
 0.987326 -0.153769  0.114497 0.0155202 0.0005
 0.978911 -0.153649    0.1157 -0.135421 0.0005
 0.981942 -0.149868  0.119608 0.283684 0.0005
 0.993132 -0.145849  0.108711 -0.0660272 0.0005
 0.983294 -0.153418  0.114543 -0.0577913 0.0005
 0.986389 -0.150306  0.111826 -0.0581459 0.0005
 0.992516 -0.147787   0.11995 -0.16882 0.0005
 0.989865 -0.135594  0.120002 -0.275895 0.0005
 0.997118 -0.153611  0.100803 0.00876514 0.0005
 0.988912 -0.143215  0.126741 -0.28002 0.0005
 0.992027 -0.151485  0.106732 0.163486 0.0005
 0.985528 -0.150614  0.116029 0.0881294 0.0005
0.986436  -0.1435 0.109368 0.405594 0.0005
 0.987451 -0.149034  0.118045 -0.238815 0.0005
 0.980217 -0.142612  0.115652 0.27168 0.0005
 0.983313 -0.143574  0.118443 0.444383 0.0005
 0.980138 -0.150458  0.119773 0.304662 0.0005
 0.991319 -0.152982  0.105385 -0.169567 0.0005
0.988571 -0.14244 0.112704 0.0199167 0.0005
 0.993125 -0.149931  0.107101 0.170386 0.0005
 0.998147 -0.143134  0.107347 -0.0252536 0.0005
 0.978266 -0.143934  0.108271 0.0385226 0.0005
 0.992057 -0.151188  0.108669 0.161664 0.0005
 0.985335 -0.152776 0.0973693 0.00696503 0.0005
0.992672 -0.14697 0.115546 -0.198923 0.0005
 0.996038 -0.145727  0.109286 -0.0889822 0.0005
 0.992142 -0.148095  0.109867 0.182485 0.0005
 0.990731 -0.155031 0.0992002 0.0102138 0.0005
 0.995568 -0.148698  0.104085 -0.011029 0.0005
0.990076 -0.14978 0.106774 0.213578 0.0005
 0.983569 -0.150903  0.111068 0.018264 0.0005
 0.996642 -0.149594  0.111241 -0.24072 0.0005
 0.985409 -0.148376  0.108685 -0.0606663 0.0005
 0.989753 -0.148832  0.101399 0.274845 0.0005
 0.981872 -0.142079  0.122741 0.314092 0.0005
 0.985131 -0.150771  0.106484 -0.073279 0.0005
  0.98094 -0.150647  0.121821 0.302835 0.0005
 0.988331 -0.150551  0.111753 0.0557604 0.0005
  0.99109  -0.15211 0.0972729 -0.365465 0.0005
0.994047 -0.15228 0.112721 -0.225731 0.0005
  0.98922 -0.135685  0.121368 -0.275397 0.0005
 0.991301 -0.152112  0.107835 0.17108 0.0005
 0.984073 -0.148041  0.114812 0.204945 0.0005
 0.992057 -0.150941  0.112248 -0.0213441 0.0005
 0.988401  -0.14711 0.0997099 0.264231 0.0005
 0.992111 -0.146841  0.124626 0.116603 0.0005
 0.986192 -0.154649  0.112936 -0.0519675 0.0005
 0.990629 -0.153133  0.104162 -0.0137701 0.0005
 0.990119 -0.151049   0.10912 0.007294 0.0005
 0.984928 -0.149374  0.110501 -0.0612797 0.0005
0.997632 -0.15005  0.11182 -0.21047 0.0005
 0.988367 -0.146694  0.113321 0.0519353 0.0005
  0.98807 -0.147069  0.112828 -0.0181672 0.0005
 0.987652 -0.149841  0.115978 -0.0116992 0.0005
 0.989974 -0.146784  0.102476 0.285609 0.0005
 0.992521 -0.152302 0.0999911 0.030587 0.0005
 0.990268 -0.153878  0.107077 -0.0369873 0.0005
 0.995472 -0.148797  0.103328 -0.00344851 0.0005
 0.993387 -0.151567 0.0979588 0.00300717 0.0005
 0.991289 -0.149712  0.119534 -0.152691 0.0005
 0.990632 -0.146209  0.114276 0.0158886 0.0005
 0.989704 -0.151276  0.107942 0.191704 0.0005
 0.984298  -0.15338 0.0979032 -0.0147505 0.0005
 0.989129 -0.158502   0.10765 -0.0729251 0.0005
 0.988422 -0.139124  0.119256 0.0500354 0.0005
 0.988231 -0.140309  0.120926 -0.0830276 0.0005
 0.987266 -0.137639  0.117819 -0.0775674 0.0005
 0.986415 -0.153868  0.101866 0.37558 0.0005
 0.994708 -0.146656  0.119336 0.0697707 0.0005
 0.996045 -0.148886  0.106873 -0.0947416 0.0005
 0.993111 -0.160893 0.0937589 0.294752 0.0005
 0.982048 -0.155863 0.0994296 0.0320028 0.0005
 0.991624 -0.150391  0.107537 0.17324 0.0005
 0.991679 -0.150601  0.110244 0.181195 0.0005
  0.97891 -0.145395  0.107488 0.269178 0.0005
 0.989803 -0.152554  0.127735 -0.018072 0.0005
 0.992752 -0.137157  0.113829 -0.00627317 0.0005
0.978467   -0.139 0.112283 0.230126 0.0005
 0.986823 -0.149934  0.119519 0.160995 0.0005
 0.982635 -0.148437  0.116907 0.300512 0.0005
 0.989423 -0.157177  0.107175 -0.152421 0.0005
 0.988889 -0.141163  0.112331 -0.162693 0.0005
 0.992433 -0.144944  0.110279 -0.0181283 0.0005
 0.992241 -0.152127   0.11358 -0.200478 0.0005
 0.989513 -0.146073  0.100747 0.27849 0.0005
 0.986956 -0.151338  0.115417 0.0489405 0.0005
 0.991152 -0.149387  0.120672 0.0978031 0.0005
 0.991835 -0.149316  0.115336 0.129514 0.0005
    0.991 -0.141955  0.111961 -0.019824 0.0005
 0.986488 -0.141749  0.123993 -0.252575 0.0005
0.992091 -0.14834 0.107277 0.171977 0.0005
 0.987817 -0.153559  0.109758 0.185106 0.0005
  0.99178 -0.148105  0.117232 0.120656 0.0005
 0.992063  -0.15112 0.0989727 0.037978 0.0005
 0.979072 -0.133619  0.117143 0.0118316 0.0005
 0.982565 -0.144666  0.112548 0.381667 0.0005
 0.997506 -0.145399  0.108932 -0.0885979 0.0005
   0.9855 -0.146382  0.114495 -0.0184984 0.0005
  0.98903 -0.145467  0.111997 -0.0015797 0.0005
 0.987793 -0.146234  0.113584 0.05878 0.0005
 0.986952 -0.142038  0.116609 0.0438527 0.0005
 0.991082 -0.149174  0.109071 0.197567 0.0005
 0.996553 -0.146912  0.107613 -0.111052 0.0005
 0.986338 -0.153551  0.105851 -0.012853 0.0005
 0.988558 -0.141086  0.116101 -0.179659 0.0005
 0.985359 -0.144635  0.118679 -0.135319 0.0005
 0.979368 -0.145072  0.110854 0.0511422 0.0005
0.979391 -0.14263 0.132433 0.16196 0.0005
 0.981338 -0.147123  0.118204 0.27721 0.0005
 0.993643 -0.139611   0.11733 -0.192889 0.0005
 0.983899 -0.150926  0.113683 0.200881 0.0005
 0.977453 -0.156943  0.100855 -0.0988678 0.0005
 0.985774 -0.149264   0.11714 -0.0944048 0.0005
 0.980474 -0.143627  0.114547 0.265747 0.0005
 0.991407 -0.152789  0.105768 -0.186248 0.0005
 0.983093 -0.140314  0.115856 -0.106722 0.0005
 0.985203 -0.148498  0.106977 -0.0406799 0.0005
 0.995003 -0.148511    0.1073 -0.0836083 0.0005
 0.988354 -0.150342  0.103677 0.283283 0.0005
 0.976146 -0.131318  0.116314 0.00781591 0.0005
 0.991945 -0.156659  0.106757 -0.0639675 0.0005
 0.982726 -0.156315 0.0996693 0.0936201 0.0005
  0.98929 -0.151829  0.106444 0.00476248 0.0005
 0.989408 -0.147446  0.113345 0.0685855 0.0005
0.989045 -0.14863 0.112449 -0.0229991 0.0005
  0.99707 -0.151915  0.115295 -0.230834 0.0005
 0.984251 -0.144781  0.116566 0.274998 0.0005
 0.986112 -0.147963  0.109906 -0.0388812 0.0005
 0.985076 -0.143689  0.116995 -0.106649 0.0005
 0.986565 -0.149026   0.11014 -0.0262698 0.0005
  0.98597 -0.141672  0.114807 -0.131046 0.0005
 0.981639 -0.141952  0.110668 -0.109204 0.0005
  0.99567 -0.147634  0.113619 -0.230979 0.0005
  0.98788 -0.153216   0.10918 -0.158437 0.0005
 0.985027 -0.148593  0.117735 -0.0991443 0.0005
 0.989546 -0.134969  0.121176 -0.222314 0.0005
  0.98323 -0.144491  0.110743 0.392912 0.0005
 0.988234 -0.136961  0.114511 -0.113832 0.0005
  0.99015 -0.150523  0.107306 0.178198 0.0005
 0.987662 -0.153687  0.116221 -0.0315591 0.0005
 0.983463 -0.149565   0.11799 0.290302 0.0005
 0.991011 -0.153236  0.107947 0.143205 0.0005
 0.985209 -0.147692  0.108028 -0.0428385 0.0005
 0.986417 -0.149706  0.116516 -0.0316818 0.0005
 0.980114 -0.131949  0.116987 0.0109519 0.0005
 0.985226 -0.155753  0.107861 3.81013e-05 0.0005
 0.991272 -0.139312  0.123761 -0.279846 0.0005
 0.981448 -0.153138  0.114818 -0.140291 0.0005
 0.982802 -0.153143 0.0984104 0.0951726 0.0005
 0.991711 -0.148564  0.109676 -0.00941662 0.0005
 0.994639 -0.154751  0.101322 0.00114357 0.0005
 0.993065 -0.151694  0.112317 -0.208231 0.0005
 0.987275 -0.149003  0.107075 0.195488 0.0005
 0.992001 -0.155601  0.108615 -0.0980898 0.0005
 0.992363 -0.151152  0.111845 -0.18989 0.0005
 0.988437 -0.153962  0.116516 -0.0363542 0.0005
 0.994139 -0.149384  0.109392 -0.0891723 0.0005
 0.987016 -0.145974  0.112671 -0.0654466 0.0005
 0.991703 -0.151968  0.108149 0.177983 0.0005
 0.989787 -0.147032  0.117263 -0.241458 0.0005
 0.986369 -0.149804  0.113527 -0.0174198 0.0005
 0.991695 -0.146435  0.113173 -0.000136602 0.0005
 0.984961 -0.155187  0.100465 -0.0109829 0.0005
 0.992704 -0.154879  0.101449 0.0171826 0.0005
0.994419 -0.15442 0.100533 0.0137772 0.0005
 0.988594 -0.141474   0.11219 -0.17569 0.0005
 0.989905 -0.146702  0.110083 -0.0326997 0.0005
 0.994166 -0.146753  0.115304 -0.155194 0.0005
 0.989015 -0.141334   0.11397 -0.154271 0.0005
 0.992764 -0.152064  0.112192 -0.204446 0.0005
 0.979699 -0.141463  0.125642 0.246797 0.0005
 0.985163 -0.140259  0.111251 -0.0120627 0.0005
0.987713  -0.1452 0.112904 0.395637 0.0005
 0.985453 -0.144537  0.109101 0.400162 0.0005
   0.9896 -0.154723  0.108994 0.0894621 0.0005
  0.99471 -0.148199  0.119638 -0.173283 0.0005
 0.997936 -0.140551  0.116793 -0.224701 0.0005
 0.991219 -0.152149  0.107069 -0.0187249 0.0005
 0.986868 -0.140388  0.116269 0.0076428 0.0005
 0.993065 -0.146849  0.108194 -0.0702529 0.0005
 0.986411 -0.152386  0.114255 0.0129132 0.0005
 0.990926 -0.144741  0.111125 0.015725 0.0005
 0.982354 -0.143828  0.112773 0.38447 0.0005
  0.98975 -0.150886  0.113967 0.0674691 0.0005
 0.987934 -0.153543  0.109376 0.176522 0.0005
 0.983126 -0.156645  0.098735 0.0843355 0.0005
 0.987793 -0.156775  0.105558 -0.0561876 0.0005
 0.990925 -0.150189  0.113957 -0.0198835 0.0005
 0.988661 -0.155921  0.106278 -0.0623421 0.0005
 0.991023 -0.152799  0.107374 -0.152484 0.0005
 0.977233 -0.156277 0.0951788 0.13062 0.0005
 0.992381 -0.154809   0.11085 -0.0170909 0.0005
 0.997806 -0.155725 0.0973586 0.125864 0.0005
 0.980558 -0.141467  0.116988 0.273993 0.0005
 0.990703 -0.141892  0.108017 -0.00322088 0.0005
 0.982029 -0.149808   0.11997 0.310656 0.0005
 0.986148 -0.150933  0.112807 0.162102 0.0005
 0.991088 -0.139843  0.102922 0.0678073 0.0005
 0.983394 -0.152045  0.113534 0.185852 0.0005
 0.988514 -0.149356  0.113844 -0.0148831 0.0005
 0.988457 -0.144512  0.111362 0.00729666 0.0005
 0.986667 -0.148417  0.109867 -0.0394636 0.0005
 0.993904 -0.143736  0.109986 -0.162121 0.0005
 0.981529 -0.140866  0.115168 -0.133737 0.0005
  0.99201 -0.151339  0.106031 0.214386 0.0005
 0.985998 -0.149144  0.113536 -0.213622 0.0005
 0.990959 -0.145519  0.109482 0.00413284 0.0005
 0.986545 -0.141177  0.118522 -0.0913705 0.0005
 0.987423 -0.150185   0.10362 0.276427 0.0005
 0.986579 -0.145805  0.114578 0.0510673 0.0005
 0.990943 -0.150285  0.105266 -0.0161706 0.0005
 0.992409 -0.157793  0.095924 0.152957 0.0005
 0.978263 -0.147039  0.122895 0.214769 0.0005
  0.98866 -0.148133  0.108131 0.00553924 0.0005
 0.982742 -0.141195  0.114631 -0.119725 0.0005
 0.983109 -0.144383  0.118557 0.448308 0.0005
 0.988973 -0.146432  0.104154 0.259395 0.0005
0.985073 -0.15472 0.111062 -0.153599 0.0005
 0.980295 -0.140854  0.113182 0.242552 0.0005
0.996246 -0.14541  0.10557 -0.0890609 0.0005
 0.982209 -0.157238  0.101439 0.0563337 0.0005
 0.987961 -0.153315  0.110202 0.00965403 0.0005
 0.993084 -0.144492  0.107333 -0.0837375 0.0005
 0.984289 -0.153219  0.113234 -0.0571335 0.0005
 0.989445 -0.137163  0.109194 -0.335573 0.0005
 0.984519 -0.151147  0.115305 -0.082878 0.0005
 0.992396 -0.148458   0.10855 0.171436 0.0005
 0.987882 -0.145578  0.122269 -0.030775 0.0005
  0.98867 -0.142724  0.109697 0.0240002 0.0005
0.981239 -0.15159  0.10182 0.371167 0.0005
 0.981126 -0.160523  0.119994 0.147566 0.0005
 0.993292 -0.156735 0.0966161 0.0207287 0.0005
 0.989718 -0.146226   0.10404 0.288514 0.0005
 0.992538 -0.144208  0.110466 0.00827668 0.0005
 0.994177 -0.158997  0.116888 0.0866389 0.0005
 0.986158 -0.150121  0.115652 -0.100734 0.0005
0.980785 -0.15336  0.11924 0.301518 0.0005
 0.995167 -0.159062  0.113899 0.0750879 0.0005
 0.977196 -0.132098  0.115897 -0.00402031 0.0005
0.988083 -0.15238  0.11351 -0.0310297 0.0005
0.988282 -0.14113 0.117373 -0.0155885 0.0005
0.990669 -0.14959 0.117157 0.0962639 0.0005
 0.981531 -0.145823  0.108316 0.0616411 0.0005
 0.983526 -0.157142  0.112818 -0.228619 0.0005
 0.973713 -0.155531  0.091212 -0.12749 0.0005
 0.986321 -0.149652   0.10739 -0.0379083 0.0005
 0.988705 -0.149229  0.102293 0.269462 0.0005
 0.982884 -0.143215  0.114877 0.257677 0.0005
  0.98349 -0.156256 0.0989712 0.119091 0.0005
  0.98887 -0.137748   0.11331 -0.350553 0.0005
 0.993598 -0.139393   0.11133 0.00703965 0.0005
0.991571 -0.14909 0.120902 0.134761 0.0005
 0.991903 -0.149488  0.113892 -0.186855 0.0005
 0.995598 -0.147276  0.117432 -0.180619 0.0005
 0.989228 -0.149346  0.110178 0.193 0.0005
 0.987066 -0.133164   0.12577 -0.249748 0.0005
 0.988914 -0.151852   0.11524 -0.024303 0.0005
 0.992205 -0.152042  0.105729 0.181958 0.0005
 0.994312 -0.158168  0.105591 -0.0522599 0.0005
  0.98838 -0.155994  0.116185 0.221002 0.0005
  0.98079 -0.129827  0.118166 0.0433209 0.0005
 0.989183 -0.146264  0.111374 -0.0116657 0.0005
 0.988728 -0.134825  0.120348 -0.261322 0.0005
 0.988408 -0.146271  0.112438 0.0480643 0.0005
 0.989126 -0.156328  0.100227 -0.351413 0.0005
 0.989651 -0.138617  0.113196 -0.336134 0.0005
 0.984185 -0.142856  0.115977 -0.125432 0.0005
 0.984213 -0.149166  0.111829 0.0215337 0.0005
 0.993993 -0.145168  0.107639 -0.0853472 0.0005
 0.991387 -0.151465   0.10582 0.187249 0.0005
 0.986046 -0.151367  0.109793 -0.0462376 0.0005
 0.989534 -0.148438  0.103819 0.241666 0.0005
0.983411 -0.14155  0.11225 -0.113071 0.0005
 0.985479 -0.150926  0.112416 0.0328815 0.0005
 0.990285 -0.157191  0.109994 -0.0528295 0.0005
 0.992227 -0.137528  0.114575 0.012209 0.0005
 0.984658 -0.145898   0.12741 0.167688 0.0005
 0.987594 -0.156339  0.114364 -0.0628968 0.0005
 0.987138 -0.149205   0.11601 -0.0241487 0.0005
  0.98567 -0.153687  0.113973 -0.0478189 0.0005
 0.994104 -0.151833  0.110878 -0.224046 0.0005
  0.98992 -0.149849   0.10841 0.00720988 0.0005
  0.98841 -0.134051  0.120643 -0.246307 0.0005
0.991978 -0.15353 0.105174 -0.157354 0.0005
 0.992576 -0.146227  0.106447 -0.0846575 0.0005
 0.987723 -0.150677  0.121735 0.0862268 0.0005
 0.989288 -0.145714  0.111386 -0.0197115 0.0005
  0.99184 -0.148653  0.107479 0.171712 0.0005
 0.987001 -0.146009   0.11074 -0.0413856 0.0005
 0.993505 -0.156022  0.106915 -0.180045 0.0005
 0.989175 -0.146069  0.125241 -0.0384841 0.0005
0.989868  -0.1505 0.107563 0.182278 0.0005
 0.987729 -0.149177  0.121202 0.0902165 0.0005
  0.98133 -0.151679  0.119115 0.298431 0.0005
 0.992458 -0.148956  0.112161 -0.204689 0.0005
 0.988619 -0.142357  0.110017 0.0402919 0.0005
 0.996482 -0.154537  0.106221 0.191334 0.0005
 0.993314 -0.151343  0.108043 0.014272 0.0005
 0.990122 -0.149021  0.117041 -0.0420645 0.0005
 0.989648 -0.154605  0.109309 0.00421241 0.0005
 0.990665 -0.152484   0.10446 0.152175 0.0005
0.979846 -0.14038 0.114794 -0.147967 0.0005
 0.991602 -0.146878  0.114839 0.0796028 0.0005
 0.989934 -0.147228   0.10652 0.1925 0.0005
 0.987789 -0.141464 0.0894933 -0.364406 0.0005
  0.98987 -0.138041  0.113847 -0.318641 0.0005
 0.991417 -0.149715  0.126229 -0.172964 0.0005
 0.990701 -0.155316  0.106998 -0.117394 0.0005
 0.984975 -0.152834  0.113929 0.200633 0.0005
 0.995367 -0.150231  0.114912 -0.206944 0.0005
 0.989951 -0.148556  0.112318 0.0486522 0.0005
 0.993512 -0.137037  0.114793 0.00374639 0.0005
0.990343  -0.1522 0.109586 0.0273152 0.0005
 0.986923 -0.148748  0.101352 0.260128 0.0005
 0.989352 -0.150578  0.113133 -0.00148697 0.0005
 0.992497 -0.151159  0.113713 -0.239725 0.0005
 0.983795 -0.141421  0.113716 -0.117367 0.0005
 0.994639 -0.149322  0.103584 -0.02616 0.0005
 0.986574 -0.151992  0.108562 -0.0601144 0.0005
 0.986328 -0.147708  0.112931 -0.00554555 0.0005
 0.986016 -0.143519  0.124191 -0.0274527 0.0005
 0.987035 -0.146979  0.113423 -0.00641873 0.0005
 0.985582 -0.155428 0.0977075 -0.0346871 0.0005
 0.979016 -0.151626   0.11887 0.324949 0.0005
 0.985303 -0.142702   0.11645 0.281714 0.0005
 0.983303 -0.140098   0.11237 -0.108247 0.0005
 0.988482 -0.152836   0.10701 -0.0180676 0.0005
 0.988977 -0.139556  0.116819 0.0218355 0.0005
 0.981608 -0.147951   0.10474 0.247534 0.0005
 0.980588 -0.149669  0.120209 0.294178 0.0005
 0.98091  -0.1529 0.112742 -0.169714 0.0005
 0.995313 -0.136475  0.116221 0.00859394 0.0005
 0.986625 -0.151863  0.112917 -0.0365789 0.0005
 0.988189 -0.153478  0.108148 -0.0838781 0.0005
 0.995153 -0.147306  0.105667 -0.0362537 0.0005
 0.988709 -0.150408  0.110299 -0.067116 0.0005
 0.985508 -0.143348  0.116695 -0.000458592 0.0005
 0.982786 -0.143241  0.110965 0.378816 0.0005
 0.983414 -0.150823   0.11419 0.186858 0.0005
 0.981856 -0.150653  0.118066 0.298715 0.0005
 0.994771 -0.156476  0.105184 -0.14028 0.0005
 0.984429 -0.141662  0.110563 0.393986 0.0005
 0.988363 -0.154186  0.112651 -0.0226316 0.0005
 0.996569 -0.149719  0.114519 -0.21911 0.0005
 0.990716 -0.144479  0.118045 -0.0662689 0.0005
 0.991664 -0.150574   0.10414 0.179687 0.0005
 0.986785 -0.138879     0.121 0.0542146 0.0005
 0.984449 -0.139922  0.113257 -0.127454 0.0005
 0.992795 -0.143932  0.106628 -0.0928577 0.0005
 0.987951 -0.137516  0.116354 -0.194041 0.0005
 0.989532 -0.149113  0.106354 0.180085 0.0005
  0.99058 -0.155113 0.0966119 -0.366476 0.0005
 0.990473 -0.150651  0.105441 0.188872 0.0005
 0.990401 -0.145221  0.119916 0.106484 0.0005
 0.990915 -0.162159 0.0944133 0.297655 0.0005
   0.9871 -0.152224  0.112802 -0.00261905 0.0005
 0.990977 -0.138231  0.114899 -0.126643 0.0005
 0.995958 -0.146404  0.109462 -0.105914 0.0005
  0.99325 -0.142277  0.118676 -0.171655 0.0005
 0.990369 -0.136773  0.110713 -0.324181 0.0005
 0.988623 -0.147212  0.110234 0.0407169 0.0005
0.986257 -0.14506 0.109634 0.412959 0.0005
 0.984521 -0.152076  0.116814 0.159559 0.0005
 0.994793 -0.155952  0.128742 0.0461936 0.0005
 0.990981 -0.136126  0.120586 -0.295651 0.0005
 0.988805 -0.143895   0.11826 0.0428098 0.0005
 0.993986 -0.149735  0.106712 -0.0207437 0.0005
 0.981535 -0.143044  0.116824 0.282466 0.0005
 0.988357 -0.154431  0.104147 -0.059129 0.0005
 0.988855 -0.150766   0.11907 -0.102948 0.0005
 0.991579 -0.146092  0.114269 0.0414085 0.0005
 0.986157 -0.154033  0.115288 -0.0218527 0.0005
 0.982483 -0.148306  0.103814 0.365504 0.0005
 0.991478 -0.149657   0.11235 0.00725918 0.0005
   0.9899 -0.150353   0.11231 -0.0166128 0.0005
0.989873 -0.15135 0.108921 0.164407 0.0005
 0.978699 -0.149246  0.120925 0.0450198 0.0005
 0.986649 -0.149276  0.116726 0.0604431 0.0005
 0.990897 -0.152245  0.112006 0.00982729 0.0005
 0.981335 -0.151237  0.116957 0.281117 0.0005
 0.994433 -0.153646 0.0999365 -0.3389 0.0005
 0.981013 -0.153027  0.112488 -0.175524 0.0005
 0.985122 -0.153864  0.115153 -0.0310807 0.0005
 0.991769 -0.152865 0.0984525 -0.347946 0.0005
 0.987581 -0.153339  0.104757 -0.00381297 0.0005
 0.986784 -0.143537  0.112955 0.379383 0.0005
0.991753 -0.15154 0.107048 0.125225 0.0005
 0.990241 -0.152552  0.104243 0.160048 0.0005
 0.992425 -0.154092  0.106185 -0.0494959 0.0005
 0.974853 -0.130815  0.116905 0.0121853 0.0005
 0.991473 -0.151508   0.10824 0.180925 0.0005
0.985601    -0.15 0.114719 -0.0150878 0.0005
 0.977475 -0.140658  0.119862 0.472728 0.0005
 0.985685 -0.152494  0.103037 -0.134719 0.0005
 0.98043 -0.15129 0.121284 0.0373776 0.0005
 0.979351 -0.143623  0.113392 0.268481 0.0005
0.983904 -0.13719 0.110064 -0.0519221 0.0005
 0.990288 -0.143726  0.112225 -0.00629604 0.0005
 0.992614  -0.15738 0.0981237 -0.377626 0.0005
 0.992403 -0.151634  0.106914 0.194049 0.0005
 0.996124 -0.147208  0.108557 -0.0816727 0.0005
  0.98846 -0.145597  0.113646 -0.240571 0.0005
 0.996834 -0.139214  0.106314 -0.0331126 0.0005
  0.98539 -0.156563  0.114458 -0.160417 0.0005
 0.987461 -0.146935  0.114001 -0.0022987 0.0005
 0.995946 -0.150148  0.101367 0.0194165 0.0005
0.986232 -0.15232 0.118636 0.162395 0.0005
 0.993161 -0.149814  0.104636 0.179001 0.0005
 0.988091 -0.149741  0.114613 -0.0424248 0.0005
 0.990861 -0.151046  0.115154 -0.0228941 0.0005
  0.98878 -0.154185  0.114135 -0.0322244 0.0005
  0.98785 -0.136728  0.111889 -0.123884 0.0005
 0.987589 -0.138033  0.102518 0.0495395 0.0005
 0.988958 -0.151259  0.118155 -0.120782 0.0005
 0.992476 -0.149814  0.114626 -0.217097 0.0005
 0.990717 -0.142433  0.125593 -0.278001 0.0005
 0.991082 -0.150638  0.113795 -0.0536394 0.0005
  0.99004 -0.147679  0.103794 0.288627 0.0005
 0.985143 -0.144526   0.11745 -0.117769 0.0005
 0.990084 -0.151025  0.104306 0.216762 0.0005
 0.997615 -0.148454  0.106481 0.00278085 0.0005
 0.987754 -0.144481  0.113091 -0.00286002 0.0005
 0.990955 -0.138787  0.115112 -0.326662 0.0005
 0.994675 -0.150703  0.115996 -0.208787 0.0005
0.985467 -0.14006 0.116204 -0.100949 0.0005
 0.985549 -0.142799  0.117103 -0.0991959 0.0005
 0.98321 -0.14007  0.11122 0.366341 0.0005
 0.983428 -0.142174  0.112351 0.373747 0.0005
 0.990111 -0.142114  0.111841 0.017362 0.0005
 0.982829 -0.140664   0.11148 0.238583 0.0005
 0.988581 -0.152406  0.103275 -0.00635395 0.0005
0.992535 -0.15245 0.113288 -0.000619561 0.0005
0.985729 -0.14879 0.103957 0.266377 0.0005
 0.983423 -0.155735 0.0983089 -0.0272213 0.0005
 0.991196 -0.148422  0.106976 0.211367 0.0005
 0.988187 -0.147287  0.114012 -0.0157916 0.0005
 0.988024 -0.140393  0.112087 -0.161027 0.0005
 0.988326 -0.156158  0.102426 -0.0155797 0.0005
 0.981131 -0.142291  0.115304 -0.130261 0.0005
 0.996335 -0.153426  0.128603 0.0673103 0.0005
 0.990413 -0.151556  0.109388 0.0197532 0.0005
 0.983956 -0.149062   0.11103 -0.00217413 0.0005
 0.984672 -0.151442  0.109563 -0.0665727 0.0005
 0.975398 -0.156703  0.106222 -0.117662 0.0005
 0.986329  -0.15609 0.0979317 -0.316022 0.0005
 0.993756 -0.149537  0.109161 0.0110449 0.0005
 0.988839 -0.143392  0.112117 0.00101398 0.0005
 0.990484 -0.151373  0.100653 0.0390688 0.0005
 0.989563 -0.151539  0.109729 -0.00284181 0.0005
 0.990524 -0.153969  0.104055 -0.185979 0.0005
  0.98808 -0.141653  0.117647 -0.0888664 0.0005
 0.990691 -0.149399   0.10775 0.216995 0.0005
 0.988874 -0.149099  0.114143 -0.00277673 0.0005
 0.988114 -0.149816  0.115801 -0.0370816 0.0005
  0.98276 -0.141662  0.115719 -0.108062 0.0005
 0.993381 -0.144852   0.10669 -0.0951496 0.0005
  0.99282 -0.148223   0.11365 -0.198117 0.0005
0.995984 -0.14925  0.10581 -0.0934266 0.0005
 0.979607 -0.142997  0.116256 0.264668 0.0005
 0.985593 -0.139862  0.112967 -0.126712 0.0005
  0.99466 -0.138913  0.118602 -0.172431 0.0005
 0.989204 -0.153157 0.0966964 -0.0146821 0.0005
 0.991354 -0.149233  0.106546 0.153116 0.0005
 0.988886 -0.150482  0.116861 0.18943 0.0005
 0.989497 -0.132736  0.118302 -0.191079 0.0005
 0.986475 -0.153518  0.112605 0.161062 0.0005
 0.983769 -0.150038 0.0987592 0.390819 0.0005
 0.982913 -0.140228     0.114 -0.0956893 0.0005
 0.990753 -0.151789  0.107765 0.201992 0.0005
 0.988425 -0.141025  0.120713 -0.0089947 0.0005
 0.986439 -0.153119  0.102325 -0.158895 0.0005
 0.978265 -0.144014  0.116191 0.264739 0.0005
 0.987162 -0.143605     0.117 0.0267366 0.0005
0.987773 -0.15365 0.099131 0.0905695 0.0005
 0.992036 -0.142424  0.108849 -0.0230315 0.0005
 0.990963 -0.137067  0.112834 -0.321177 0.0005
 0.985655 -0.148003  0.111116 -0.0563896 0.0005
 0.993946 -0.146001  0.109955 -0.0741318 0.0005
 0.985321 -0.137869  0.109897 -0.0428468 0.0005
 0.983277 -0.143878  0.118667 0.442415 0.0005
 0.991404 -0.151306  0.106934 0.198564 0.0005
  0.98938 -0.152969  0.114203 0.00920676 0.0005
 0.992066 -0.147194  0.122228 0.0891429 0.0005
 0.992589 -0.137407  0.110333 -0.145906 0.0005
 0.991853 -0.151621  0.112183 0.00424178 0.0005
 0.989711 -0.137287   0.11189 -0.329892 0.0005
 0.992221 -0.147164  0.102346 0.276251 0.0005
 0.990577 -0.143296  0.107742 0.00513556 0.0005
 0.982683 -0.133375  0.117763 -0.0920742 0.0005
 0.989987 -0.149698  0.113929 0.0494049 0.0005
 0.976595 -0.146492  0.109118 0.277295 0.0005
 0.984677 -0.143854   0.13425 -0.142327 0.0005
 0.989793 -0.149073  0.107447 0.195006 0.0005
  0.98508 -0.150785  0.109529 -0.0332367 0.0005
 0.981522 -0.150152  0.120487 0.279231 0.0005
 0.990276 -0.145862  0.111328 0.0391037 0.0005
0.993044 -0.14971  0.10441 0.196925 0.0005
 0.992479 -0.151952  0.108135 0.213437 0.0005
 0.986422 -0.143474  0.124988 -0.0227996 0.0005
 0.990719 -0.144162  0.110194 0.00517962 0.0005
 0.979887 -0.142774  0.101421 -0.158439 0.0005
 0.985418 -0.153693  0.111018 0.0530138 0.0005
 0.992856 -0.153414   0.10754 0.181885 0.0005
0.989661 -0.15419 0.100897 -0.349259 0.0005
 0.989426 -0.155585  0.103768 -0.0334739 0.0005
 0.98496 -0.15294 0.118051 0.318404 0.0005
 0.989851 -0.149443  0.114615 -0.0242413 0.0005
 0.992936 -0.148858  0.120734 0.0636815 0.0005
0.991094  -0.1538 0.103235 0.0219283 0.0005
 0.985997 -0.151368  0.113059 0.158862 0.0005
 0.989276 -0.141509  0.108861 0.0289598 0.0005
  0.98909 -0.148543  0.107305 0.190894 0.0005
 0.989927 -0.153323  0.113456 -0.0165874 0.0005
 0.985983 -0.135864  0.113687 0.0113225 0.0005
 0.983308 -0.153326 0.0987557 0.00169827 0.0005
 0.989392 -0.143793  0.109836 0.00680998 0.0005
 0.983677 -0.140343  0.116517 -0.2045 0.0005
 0.991069 -0.151664  0.105225 -0.00414821 0.0005
 0.991782 -0.152568  0.107853 0.168522 0.0005
 0.994211 -0.148702  0.114161 -0.211063 0.0005
  0.98927 -0.154333  0.104543 -0.135381 0.0005
 0.992113 -0.147332  0.112816 -0.0224039 0.0005
 0.989571 -0.151012  0.112519 0.00864382 0.0005
 0.981311 -0.147792   0.11761 0.282156 0.0005
 0.988272 -0.152641  0.115406 -0.0363231 0.0005
 0.988403 -0.156985  0.113444 0.207858 0.0005
 0.994088 -0.145322  0.104015 -0.0260806 0.0005
 0.997054 -0.149936  0.114225 -0.229708 0.0005
 0.989473 -0.144141  0.117001 0.034857 0.0005
0.984832 -0.14755 0.108348 -0.0562682 0.0005
 0.990086 -0.149691  0.107859 0.208843 0.0005
 0.984558 -0.145407  0.112504 -0.147811 0.0005
 0.987559 -0.155224  0.104434 -0.0321537 0.0005
 0.995099 -0.149169  0.104685 0.179847 0.0005
 0.990611 -0.148146  0.123312 0.110614 0.0005
 0.987516 -0.155876  0.112422 0.0273948 0.0005
 0.990677 -0.152135  0.114077 -0.0131685 0.0005
 0.993752 -0.154921   0.10664 -0.165177 0.0005
 0.989984 -0.140951  0.117565 0.0453301 0.0005
 0.986639 -0.144211  0.117647 -0.149095 0.0005
 0.981857 -0.154067  0.117307 0.240593 0.0005
  0.97872 -0.143623  0.109696 0.0408192 0.0005
 0.989307 -0.154128  0.107259 -0.0111438 0.0005
 0.997377 -0.146981  0.109881 -0.098244 0.0005
 0.985531 -0.143178  0.126115 -0.415612 0.0005
 0.988431 -0.149589  0.107852 -0.0469843 0.0005
0.995977 -0.15065 0.109639 -0.00334924 0.0005
 0.988915 -0.140918  0.118566 0.0294537 0.0005
 0.988552 -0.145838  0.110607 0.0481499 0.0005
 0.987838 -0.146198  0.114871 -0.230396 0.0005
0.984245 -0.15408 0.099172 -0.0169043 0.0005
 0.984422 -0.155105  0.116586 0.152385 0.0005
 0.982917 -0.138865  0.110237 -0.0196641 0.0005
 0.993552 -0.153478  0.100931 -0.338867 0.0005
 0.992422 -0.145283  0.111546 -0.06121 0.0005
 0.981261 -0.139955  0.116567 -0.12049 0.0005
 0.994643 -0.149266  0.117683 -0.191288 0.0005
 0.974086 -0.159889 0.0988517 -0.0507324 0.0005
 0.991792 -0.152052  0.107436 0.171664 0.0005
 0.989579 -0.147974  0.119895 0.108197 0.0005
 0.988579 -0.154154  0.110562 0.0857792 0.0005
 0.987677 -0.153564    0.1113 0.0354317 0.0005
 0.993501 -0.155546  0.104353 -0.0317763 0.0005
 0.989473 -0.153308  0.112471 0.00377613 0.0005
0.984681 -0.14926 0.116991 0.0377953 0.0005
 0.981727 -0.141535  0.115272 -0.125057 0.0005
 0.986103 -0.139587  0.117811 -0.0934236 0.0005
 0.995416 -0.145652  0.107323 -0.073157 0.0005
 0.989898 -0.151286  0.111493 0.0088186 0.0005
 0.994768 -0.147287  0.108252 -0.0866875 0.0005
0.988624 -0.14091 0.116446 -0.0767747 0.0005
0.989961  -0.1415 0.110351 -0.0102114 0.0005
 0.987934 -0.137629  0.112022 -0.146316 0.0005
 0.983882 -0.154366 0.0965008 0.107162 0.0005
 0.986263 -0.153773 0.0982479 0.00244357 0.0005
 0.997674 -0.153713  0.106373 0.17426 0.0005
 0.992253 -0.142232  0.110802 -0.000230949 0.0005
 0.991859 -0.151747   0.12554 0.0510556 0.0005
 0.994416 -0.156533  0.116393 0.0610909 0.0005
 0.995357 -0.147875  0.116167 -0.206446 0.0005
 0.987433 -0.152003  0.112959 -0.0197185 0.0005
 0.985678 -0.145097  0.112418 -0.00809292 0.0005
 0.984772 -0.148454  0.109414 0.0124928 0.0005
  0.98763 -0.157188  0.116356 0.202594 0.0005
 0.986441 -0.151523  0.114848 0.0287138 0.0005
 0.986122 -0.139973  0.112956 -0.135317 0.0005
 0.983964 -0.142421  0.113067 0.367549 0.0005
 0.986185 -0.140267  0.120168 -0.0914937 0.0005
 0.988127 -0.146478  0.113538 -0.0230393 0.0005
 0.980816 -0.142361    0.1167 0.270296 0.0005
 0.983005 -0.142151  0.114343 0.242814 0.0005
 0.988385 -0.157416 0.0981762 -0.335915 0.0005
0.982524 -0.14371 0.114012 -0.114357 0.0005
 0.993287 -0.154918 0.0986086 -0.349 0.0005
 0.99111 -0.14754 0.112585 0.00637994 0.0005
 0.987963 -0.149634  0.100092 0.274519 0.0005
 0.984177 -0.145669  0.112537 0.392462 0.0005
 0.988773 -0.139866  0.110217 -0.140646 0.0005
 0.985891 -0.148757  0.114957 -0.0349591 0.0005
 0.983152 -0.149183  0.116508 -0.0909565 0.0005
 0.982785 -0.149068  0.110072 -0.0363822 0.0005
 0.973797 -0.163197 0.0950614 -0.0599554 0.0005
 0.977392   -0.1568 0.0954818 0.00382563 0.0005
 0.990363 -0.149793  0.104679 0.183121 0.0005
 0.992654 -0.155967  0.125505 0.0517525 0.0005
 0.989788 -0.149469  0.102276 0.17391 0.0005
  0.98915 -0.155524 0.0997376 -0.366325 0.0005
 0.988159 -0.155172  0.104222 0.00872151 0.0005
 0.986167 -0.149443  0.115145 0.200276 0.0005
 0.987085 -0.149828  0.106279 -0.0452446 0.0005
 0.989743 -0.153558  0.104654 -0.151853 0.0005
 0.990999 -0.137477  0.111669 -0.345862 0.0005
 0.979213 -0.142088   0.11232 0.282851 0.0005
 0.988133 -0.150736  0.109701 -0.0543829 0.0005
 0.987948 -0.141161  0.117489 -0.173256 0.0005
 0.988002 -0.153249   0.10887 -0.0456298 0.0005
 0.983606 -0.144242  0.108986 0.397075 0.0005
   0.9951 -0.150043  0.106454 -0.00809973 0.0005
 0.994806 -0.148084  0.109429 -0.0644361 0.0005
0.984097 -0.15352 0.112983 -0.0339974 0.0005
  0.98829 -0.157846  0.107765 -0.0688343 0.0005
 0.995877 -0.149782  0.103058 0.00332497 0.0005
 0.980244 -0.153113  0.111211 -0.166148 0.0005
 0.986509 -0.149607  0.114268 -0.041737 0.0005
   0.9896 -0.141907  0.117634 0.0495781 0.0005
 0.994849 -0.148072  0.105242 -0.0159395 0.0005
0.988947 -0.14379 0.115525 0.0614971 0.0005
 0.984063 -0.142995  0.111679 -0.131188 0.0005
 0.996044 -0.148015  0.108398 -0.0711413 0.0005
 0.986623 -0.150272  0.116476 -0.215601 0.0005
 0.985637 -0.149795  0.116959 0.0488935 0.0005
 0.997133 -0.154649  0.106226 0.173285 0.0005
 0.976855 -0.132202  0.114694 0.0328557 0.0005
 0.991462 -0.155859  0.109315 -0.0568462 0.0005
 0.996146 -0.139844  0.115807 -0.182745 0.0005
 0.990751 -0.150811  0.115289 -0.0203589 0.0005
 0.988207 -0.151688  0.111864 -0.0164822 0.0005
 0.990341 -0.151128   0.10548 0.140502 0.0005
 0.983913 -0.152536   0.11078 -0.0516585 0.0005
 0.995001 -0.151755   0.11252 -0.235511 0.0005
 0.990846 -0.151164  0.106429 0.218482 0.0005
 0.988575 -0.140966  0.115773 -0.177557 0.0005
 0.983213 -0.158597  0.111174 -0.163135 0.0005
    0.991 -0.148771  0.110732 0.182206 0.0005
 0.995532 -0.150049  0.105134 -0.0202568 0.0005
 0.992862 -0.139553  0.123933 -0.248924 0.0005
 0.991813 -0.137438  0.101702 -0.0505481 0.0005
 0.993551 -0.151711  0.112191 -0.200232 0.0005
 0.994483 -0.145799  0.109059 -0.0622893 0.0005
 0.991191 -0.151103   0.10736 0.181923 0.0005
 0.993299 -0.149149  0.110541 -0.00876555 0.0005
 0.985496 -0.140997  0.119176 -0.105032 0.0005
  0.98867 -0.151974  0.116068 -0.239945 0.0005
 0.992453 -0.152158  0.103753 0.174674 0.0005
  0.98382 -0.143649  0.117501 -0.139576 0.0005
0.983386 -0.13459 0.116381 -0.0969647 0.0005
 0.989837 -0.151955  0.104996 -0.0175173 0.0005
0.978946 -0.13844 0.118792 0.461594 0.0005
 0.985439 -0.138127  0.115865 -0.0692957 0.0005
0.993178 -0.14452 0.109219 -0.123176 0.0005
 0.984807 -0.149853  0.109792 -0.0676987 0.0005
 0.979231 -0.153153  0.120414 0.299515 0.0005
0.985099 -0.15016 0.108349 -0.0432123 0.0005
 0.992335 -0.151922  0.123204 0.0388322 0.0005
0.989384 -0.14694 0.113009 0.00830464 0.0005
 0.985994 -0.153161  0.113956 0.0527592 0.0005
 0.993188 -0.146009  0.112721 -0.00421848 0.0005
 0.985583 -0.146298  0.110635 0.377877 0.0005
 0.988765 -0.156705  0.105914 -0.175843 0.0005
 0.989522 -0.149496   0.11253 0.0183714 0.0005
 0.992369 -0.145199  0.109392 -0.0955227 0.0005
 0.994387  -0.15633 0.0981353 0.00774425 0.0005
 0.994281 -0.158442  0.101949 0.246116 0.0005
0.996866 -0.14911 0.107182 0.0308426 0.0005
 0.984669 -0.153428  0.113564 -0.0347363 0.0005
  0.98384 -0.153705  0.112637 0.0650536 0.0005
 0.986304 -0.152432   0.11569 0.164066 0.0005
 0.987217 -0.146893  0.115885 -0.235946 0.0005
 0.987375 -0.159679 0.0976552 -0.310378 0.0005
  0.98722 -0.151726  0.114354 -0.0482549 0.0005
 0.987453 -0.152492  0.103689 -0.0192293 0.0005
0.986133 -0.15058 0.112582 -0.0541663 0.0005
  0.98066 -0.151023   0.11842 0.319424 0.0005
 0.988509 -0.145135  0.130687 0.0899774 0.0005
 0.992932 -0.155322  0.102529 0.267629 0.0005
 0.992368 -0.156296  0.102153 -0.0178535 0.0005
 0.986516 -0.140327   0.11675 0.0138419 0.0005
 0.991993 -0.155088  0.109516 -0.0721683 0.0005
  0.9919 -0.14952 0.106941 0.159301 0.0005
 0.990889 -0.155211  0.104685 -0.00143317 0.0005
 0.991435 -0.151538  0.114451 -0.0141361 0.0005
   0.9899 -0.151853  0.107239 0.217917 0.0005
 0.992047 -0.154213 0.0996289 0.0321242 0.0005
 0.993189 -0.148501  0.115912 0.106053 0.0005
 0.987428 -0.141046  0.113977 -0.143345 0.0005
 0.992793 -0.157124 0.0935733 0.142961 0.0005
 0.989681 -0.163437 0.0887579 -0.232423 0.0005
 0.995195 -0.149721  0.106454 0.000707815 0.0005
 0.994694 -0.153929  0.104861 -0.166219 0.0005
 0.990974 -0.150678  0.113401 0.00739582 0.0005
 0.985272 -0.151932  0.126036 0.0452831 0.0005
  0.99161 -0.152051  0.110037 0.190573 0.0005
 0.987471 -0.149498  0.115173 -0.211075 0.0005
 0.993027 -0.152375  0.112728 -0.206984 0.0005
 0.991535 -0.150582  0.107899 -0.00742956 0.0005
 0.983396 -0.148869  0.118075 -0.0951048 0.0005
 0.990737 -0.159306 0.0884897 -0.255099 0.0005
 0.978929 -0.148228   0.10475 0.275887 0.0005
0.990404 -0.15172  0.11066 0.0269276 0.0005
 0.992255 -0.153119  0.109783 0.199155 0.0005
 0.979724 -0.153682  0.112911 -0.175818 0.0005
 0.979986 -0.147275  0.120434 0.214346 0.0005
 0.986906 -0.149944  0.115182 -0.197308 0.0005
 0.979409 -0.143757  0.114797 0.270278 0.0005
  0.99306 -0.150932  0.113766 -0.210083 0.0005
 0.988268 -0.150381  0.117353 -0.101985 0.0005
 0.988155 -0.155077  0.104952 -0.136791 0.0005
 0.995402 -0.148498  0.102192 -0.0120106 0.0005
 0.996307 -0.146393  0.116761 -0.185876 0.0005
  0.98915 -0.149615   0.11188 0.0303396 0.0005
  0.97818 -0.151214  0.126133 0.335595 0.0005
 0.988464 -0.145724  0.122862 -0.0436821 0.0005
0.989473 -0.14641 0.103984 0.236036 0.0005
0.986321 -0.15195 0.113891 0.159692 0.0005
 0.994235 -0.145567  0.105904 -0.097708 0.0005
 0.990089 -0.142223  0.109551 -0.0183731 0.0005
0.993323 -0.13658 0.113834 -0.0110596 0.0005
 0.986087 -0.151977  0.114163 0.0241346 0.0005
 0.994449 -0.145623  0.103892 -0.00962571 0.0005
 0.991588 -0.153175   0.10631 0.176868 0.0005
 0.985054 -0.148637  0.110417 -0.0738667 0.0005
 0.990073 -0.152515  0.104569 -0.0199233 0.0005
 0.984648 -0.143796   0.11008 0.40072 0.0005
 0.985848 -0.137402  0.110979 -0.0669675 0.0005
 0.989481 -0.157895 0.0900834 -0.248471 0.0005
 0.993574 -0.146115  0.118944 -0.181695 0.0005
 0.992924 -0.147889  0.104431 -0.0298806 0.0005
 0.985047 -0.153715  0.110465 -0.0680375 0.0005
 0.989178 -0.151724  0.113755 -0.0184322 0.0005
 0.990781 -0.139068  0.112234 -0.140339 0.0005
 0.986253 -0.148307  0.116317 -0.192845 0.0005
 0.989299 -0.141515   0.12592 -0.281085 0.0005
 0.987211 -0.143944  0.119492 0.0519561 0.0005
 0.992333 -0.150203  0.103712 -0.0087436 0.0005
 0.981778 -0.144042  0.111905 -0.0865988 0.0005
  0.99556 -0.147617  0.107832 -0.105102 0.0005
 0.991425 -0.158039 0.0985603 -0.349543 0.0005
 0.986005 -0.148907  0.114451 0.00755137 0.0005
 0.995333 -0.147838  0.104918 -0.0292164 0.0005
 0.984337 -0.151853  0.104024 0.372147 0.0005
0.998622 -0.14081 0.108821 -0.0145951 0.0005
 0.985685 -0.146889  0.116978 0.0489841 0.0005
 0.992582 -0.143906  0.110878 0.00254095 0.0005
0.987472 -0.15146 0.108477 0.0146838 0.0005
 0.991183 -0.150646  0.111947 -0.0171189 0.0005
 0.990223 -0.156654  0.105996 -0.174433 0.0005
0.992009 -0.15145 0.112832 -0.025873 0.0005
 0.984483 -0.149638  0.111419 0.00369358 0.0005
 0.98802 -0.13769  0.11766 0.0194116 0.0005
0.991652 -0.15203  0.11459 0.00386256 0.0005
 0.988916 -0.148424  0.112834 0.0561248 0.0005
 0.996349 -0.150801  0.105874 0.000349034 0.0005
 0.991598 -0.154209  0.125521 0.0386192 0.0005
 0.988325 -0.145558   0.12566 -0.0422776 0.0005
  0.99099 -0.152001  0.110019 0.0155861 0.0005
 0.995734 -0.144791  0.119089 -0.192366 0.0005
 0.986255 -0.148259  0.110883 -0.0667177 0.0005
 0.990513 -0.155297  0.105713 -0.0434304 0.0005
0.981306 -0.1609 0.12082 0.152748 0.0005
 0.991272 -0.151725  0.105512 -0.142941 0.0005
 0.989628 -0.144081  0.108058 -0.000721429 0.0005
 0.989799 -0.146926   0.10965 0.059909 0.0005
 0.98332 -0.14335 0.112945 0.402126 0.0005
 0.990233 -0.149812  0.108198 -0.00420167 0.0005
  0.98285 -0.145626    0.1289 0.1233 0.0005
 0.989489 -0.139087  0.117486 -0.0727749 0.0005
 0.990659 -0.149595   0.10684 0.179766 0.0005
0.982416  -0.1496 0.100937 0.404923 0.0005
 0.985694 -0.137842   0.11112 -0.0319973 0.0005
 0.989713 -0.140884  0.112428 -0.131217 0.0005
 0.980192 -0.138891  0.116987 0.452259 0.0005
 0.992071 -0.147163   0.10541 0.244419 0.0005
  0.98117 -0.155568 0.0996241 -0.11391 0.0005
 0.982811 -0.150237   0.11095 -0.0348955 0.0005
   0.9832 -0.142903  0.111176 0.408263 0.0005
  0.99168 -0.149808  0.108696 0.0155778 0.0005
 0.991386 -0.144591  0.112008 0.00341729 0.0005
 0.989786 -0.139081   0.11319 -0.331901 0.0005
  0.99147 -0.150932   0.11272 -0.219282 0.0005
0.997651 -0.14949  0.10374 0.0169029 0.0005
 0.989049 -0.150086  0.111364 -0.0079397 0.0005
 0.986218 -0.151566   0.11014 -0.0500665 0.0005
  0.99249 -0.149444   0.12534 -0.18485 0.0005
 0.992447 -0.154254  0.127008 0.0484613 0.0005
 0.993401 -0.155972 0.0971343 -0.375735 0.0005
   0.9959 -0.148807  0.113711 -0.201008 0.0005
 0.993839 -0.139488  0.119226 -0.283139 0.0005
0.991013 -0.14591    0.109 -0.0991044 0.0005
 0.979057 -0.140159  0.126006 0.251334 0.0005
 0.981301 -0.140977  0.114841 0.263496 0.0005
  0.98601 -0.140433  0.122988 -0.400805 0.0005
 0.983171 -0.144557  0.110927 0.409604 0.0005
 0.986602 -0.138037  0.116131 -0.0743003 0.0005
 0.985728 -0.141043  0.117756 0.00514063 0.0005
 0.984971 -0.133978  0.116605 -0.0902672 0.0005
 0.983238 -0.151802  0.115908 -0.0516752 0.0005
 0.984933 -0.143001  0.118476 0.44919 0.0005
0.987045 -0.15662 0.111694 -0.17191 0.0005
 0.987416 -0.141308  0.103112 -0.183579 0.0005
 0.992226 -0.152438  0.107786 -0.00959541 0.0005
 0.986197 -0.156736  0.112592 -0.162358 0.0005
 0.979207 -0.146818  0.104386 0.298026 0.0005
 0.989211 -0.151297  0.106389 -0.0248488 0.0005
 0.997398 -0.146644    0.1088 -0.0845847 0.0005
 0.991669 -0.145571  0.121291 0.0719492 0.0005
0.99062 -0.1486 0.11935 0.119624 0.0005
  0.98683 -0.152076 0.0998326 -0.00638162 0.0005
 0.991111 -0.145934  0.112938 0.0437834 0.0005
 0.990934 -0.151358  0.108548 0.135347 0.0005
 0.990284 -0.156851  0.107811 -0.0614165 0.0005
 0.987073 -0.153145  0.101687 -0.142364 0.0005
 0.995761 -0.146301  0.108309 -0.088969 0.0005
 0.984501 -0.140028  0.117049 -0.0922287 0.0005
 0.983931 -0.151955  0.110995 0.0540913 0.0005
 0.987224 -0.153833  0.105411 -0.0436274 0.0005
 0.985509 -0.150906  0.116795 0.169734 0.0005
 0.981099 -0.140267  0.119765 0.460385 0.0005
 0.985739 -0.156237  0.127518 0.0452854 0.0005
 0.982457 -0.158109  0.132895 0.337996 0.0005
 0.994834 -0.147622  0.111419 -0.21671 0.0005
 0.987711 -0.146958  0.113135 -0.00845716 0.0005
 0.988609 -0.152106  0.109577 -0.0498727 0.0005
0.988672 -0.14934 0.123143 0.0796638 0.0005
 0.990574 -0.145738 0.0886607 -0.214286 0.0005
 0.989856 -0.136189  0.110822 -0.16811 0.0005
  0.98088 -0.141826  0.126583 0.284001 0.0005
  0.99305 -0.156131  0.106672 -0.156217 0.0005
 0.980046 -0.143788  0.108825 0.0527843 0.0005
 0.987314 -0.157262 0.0979962 -0.329894 0.0005
  0.99275 -0.144615  0.110116 -0.0808961 0.0005
 0.986993 -0.140698  0.119409 -0.114093 0.0005
 0.991538 -0.156964  0.100403 0.0240891 0.0005
 0.988884 -0.135681  0.122773 -0.273891 0.0005
 0.980868 -0.152645  0.120117 0.329786 0.0005
 0.989819 -0.151345  0.111403 -0.00698455 0.0005
0.986521  -0.1392 0.116062 -0.162576 0.0005
 0.991231 -0.137254  0.115516 -0.0117706 0.0005
 0.986252 -0.139874  0.114533 -0.107527 0.0005
 0.992326 -0.152252  0.108434 0.0113003 0.0005
 0.987804 -0.153439  0.105942 -0.00899751 0.0005
 0.984977 -0.150068  0.118499 -0.0979148 0.0005
 0.986023 -0.142229  0.118587 0.0228959 0.0005
 0.988431 -0.146359    0.1106 0.00387631 0.0005
 0.994729 -0.146803  0.116759 -0.16714 0.0005
 0.986639 -0.151749  0.115523 0.0303476 0.0005
 0.990689 -0.144858  0.108286 -0.0784017 0.0005
 0.989442 -0.135857  0.114418 -0.133754 0.0005
 0.985576 -0.149984   0.10787 -0.0313096 0.0005
 0.983949 -0.141299  0.116465 0.277676 0.0005
 0.979739 -0.142672  0.112812 0.269554 0.0005
0.990103 -0.14419 0.109617 -0.189138 0.0005
0.990188  -0.1404 0.118529 -0.0941205 0.0005
 0.988644 -0.153901   0.10719 0.00100011 0.0005
 0.994571 -0.152502  0.105856 0.194273 0.0005
 0.991202 -0.152751  0.110449 -0.147456 0.0005
 0.990902 -0.146538  0.110319 -0.0313403 0.0005
 0.991991 -0.146092  0.111797 8.81383e-05 0.0005
  0.99048 -0.156312 0.0970888 -0.346375 0.0005
 0.991011 -0.150092  0.107358 0.229825 0.0005
0.983352 -0.14098 0.116323 0.260775 0.0005
0.994212 -0.14895 0.113417 -0.180692 0.0005
 0.989774 -0.144117  0.109576 0.0141685 0.0005
 0.985417 -0.153989  0.114481 -0.0499247 0.0005
 0.986744 -0.154619 0.0996953 -0.0266251 0.0005
 0.997197 -0.149496  0.110722 -0.2339 0.0005
 0.991844 -0.147364  0.114892 0.00753495 0.0005
 0.985549 -0.138865  0.114971 -0.117833 0.0005
 0.988575 -0.153185 0.0968705 -0.0201792 0.0005
 0.985199 -0.155378  0.107046 0.0237521 0.0005
 0.986521 -0.147755  0.112589 0.0320446 0.0005
 0.992903 -0.149532  0.113735 0.0105859 0.0005
0.990651 -0.15404 0.109139 -0.145731 0.0005
 0.989979 -0.150565  0.107428 0.202375 0.0005
 0.985314 -0.150521  0.107947 -0.0934181 0.0005
 0.990497 -0.140643  0.112116 -0.131531 0.0005
 0.989901 -0.156307  0.102946 -0.171501 0.0005
 0.985814 -0.153895  0.113918 0.0394132 0.0005
 0.993917 -0.147247  0.109804 -0.0530814 0.0005
 0.989629 -0.157917  0.121245 0.0721567 0.0005
 0.989411 -0.137024  0.116131 -0.129578 0.0005
 0.989264 -0.149556   0.11441 -0.017085 0.0005
0.990629 -0.15157 0.107293 0.192763 0.0005
 0.987661 -0.151755   0.11039 -0.0380126 0.0005
 0.984879 -0.156729  0.112627 -0.13955 0.0005
 0.977527 -0.145476  0.109713 0.0479114 0.0005
 0.990639 -0.155055  0.109769 -0.142021 0.0005
 0.980799 -0.140886  0.123903 0.284788 0.0005
 0.993096 -0.147797  0.121247 -0.204283 0.0005
 0.987948 -0.146751  0.113772 -0.040412 0.0005
  0.98252 -0.150982  0.113263 0.283022 0.0005
  0.98751 -0.137651  0.116068 -0.100223 0.0005
 0.995878 -0.141057  0.122356 -0.177322 0.0005
 0.991741 -0.155045  0.102983 -0.338917 0.0005
 0.989862 -0.156946  0.106747 -0.0711821 0.0005
 0.989481 -0.156645  0.102033 -0.00442936 0.0005
 0.990858 -0.149757  0.106494 0.188805 0.0005
 0.987828 -0.151179  0.112299 0.0553866 0.0005
 0.993063 -0.147949  0.123646 0.101975 0.0005
  0.97728 -0.143766  0.106991 0.272824 0.0005
 0.996641 -0.156113 0.0968993 0.130317 0.0005
 0.990307 -0.152068  0.107557 0.178581 0.0005
 0.984943 -0.134572  0.113888 0.0160383 0.0005
 0.991526 -0.149496  0.107464 0.188904 0.0005
 0.994938 -0.149155  0.118386 -0.154269 0.0005
0.98579   -0.15 0.10883 -0.0812502 0.0005
 0.991007 -0.143694  0.111693 0.0123986 0.0005
 0.986775 -0.146188  0.113682 -0.020381 0.0005
 0.985456 -0.149367  0.115775 -0.063412 0.0005
 0.988117 -0.153788  0.115243 0.0678523 0.0005
 0.986257 -0.139847  0.112503 -0.103774 0.0005
 0.988752 -0.145371  0.111967 0.0569926 0.0005
0.988663 -0.15305 0.105454 -0.0482635 0.0005
 0.991466 -0.149327  0.105481 0.198145 0.0005
 0.986811 -0.151396  0.110041 -0.0552516 0.0005
 0.988801 -0.156202   0.10873 -0.0429741 0.0005
0.980358 -0.14264 0.130364 0.16266 0.0005
 0.986865 -0.150925   0.11826 0.180665 0.0005
 0.991728 -0.157197  0.101804 -0.0181759 0.0005
0.987414 -0.15179 0.105737 -0.0511456 0.0005
 0.991336 -0.145353  0.112932 0.0422082 0.0005
 0.992002 -0.148268  0.108286 0.192281 0.0005
 0.992696 -0.155999  0.103578 0.263093 0.0005
 0.986384 -0.146631  0.113548 -0.0447885 0.0005
 0.980351 -0.151952  0.119178 0.307346 0.0005
 0.980945 -0.141603  0.115136 0.26846 0.0005
  0.97778 -0.142251  0.113851 0.261326 0.0005
 0.989925 -0.152716  0.110932 -0.00654795 0.0005
 0.980442 -0.144135  0.112935 -0.0960448 0.0005
 0.992918 -0.154029  0.110853 -0.00815656 0.0005
 0.985681 -0.151716  0.113238 0.177211 0.0005
   0.9891 -0.140775   0.11927 -0.0992032 0.0005
 0.978285 -0.148597  0.119066 0.298487 0.0005
  0.98894 -0.144653  0.121315 -0.0814571 0.0005
 0.988766 -0.136229  0.110463 -0.133531 0.0005
 0.982124 -0.140391  0.118711 0.43329 0.0005
 0.986175 -0.145958  0.113132 -0.0493906 0.0005
 0.987129 -0.150824  0.117702 0.0848276 0.0005
 0.990593 -0.154844   0.10298 -0.176765 0.0005
 0.989416 -0.148481   0.11392 -0.0144536 0.0005
 0.985698 -0.135967  0.109669 -0.0355859 0.0005
0.986997    -0.15 0.102678 0.259538 0.0005
0.991643 -0.15236 0.102994 0.017034 0.0005
 0.983836 -0.159946  0.120068 0.160026 0.0005
 0.98583 -0.14692 0.104115 0.272327 0.0005
 0.988993 -0.146485  0.111079 0.072088 0.0005
  0.98731 -0.158423   0.11062 -0.163921 0.0005
 0.992783 -0.153434  0.111267 0.000559857 0.0005
 0.975418 -0.157083 0.0949128 -0.0789648 0.0005
 0.991194 -0.147676  0.112309 -0.182722 0.0005
 0.981851 -0.145394  0.110562 0.393997 0.0005
 0.984163 -0.148385  0.108068 -0.0449197 0.0005
 0.996385 -0.147497  0.114038 -0.234976 0.0005
 0.986961 -0.155872  0.115445 0.0651821 0.0005
 0.993211 -0.155111  0.104731 -0.159812 0.0005
 0.987623 -0.150865  0.115486 0.0968115 0.0005
 0.988691 -0.155641  0.105296 -0.04664 0.0005
 0.992794 -0.151266  0.108923 -0.0106726 0.0005
 0.986256 -0.155896  0.112841 -0.156711 0.0005
 0.989124 -0.150056  0.113755 0.000666544 0.0005
 0.991748 -0.149861  0.108065 0.185245 0.0005
 0.991085 -0.144679   0.11565 -0.0167631 0.0005
 0.986119 -0.148988  0.101868 0.394833 0.0005
 0.987142 -0.151927   0.11585 -0.247735 0.0005
 0.989335 -0.138587  0.111252 -0.137074 0.0005
0.982842 -0.14306 0.138845 0.277054 0.0005
 0.991152 -0.155276  0.105546 -0.152205 0.0005
 0.985437 -0.151378  0.116778 0.00381965 0.0005
 0.990555 -0.153513  0.104434 0.166637 0.0005
 0.986463 -0.153883  0.111881 0.0640507 0.0005
 0.991273 -0.148959  0.105343 -0.0437555 0.0005
 0.989535 -0.153202  0.108605 0.178787 0.0005
 0.987954 -0.151358  0.116514 0.173772 0.0005
  0.97778 -0.144243  0.114062 0.252967 0.0005
 0.986353 -0.153626  0.112571 -0.0394169 0.0005
 0.992605 -0.150965  0.112717 0.0140649 0.0005
 0.986741 -0.149343  0.116453 -0.23105 0.0005
0.993903 -0.14497 0.108342 -0.0960328 0.0005
 0.991613 -0.152767  0.105229 0.168347 0.0005
 0.991859 -0.152556  0.125428 0.0406026 0.0005
 0.989305 -0.156794  0.116552 0.222941 0.0005
 0.980733 -0.143448  0.113115 0.2498 0.0005
 0.985745 -0.153979  0.114548 0.0726763 0.0005
 0.985494 -0.151915  0.107063 -0.0693523 0.0005
 0.987857 -0.139916  0.116125 -0.195969 0.0005
 0.982544 -0.146733  0.111882 0.404315 0.0005
  0.99051 -0.154144  0.108854 -0.15588 0.0005
 0.982073 -0.141729  0.118838 0.464426 0.0005
  0.99231 -0.144437  0.113264 0.0497504 0.0005
 0.988092 -0.139603  0.113307 -0.343102 0.0005
 0.992481 -0.156281  0.103998 -0.179129 0.0005
  0.98894 -0.145232  0.112866 -0.206093 0.0005
   0.9931 -0.150665  0.116009 0.102577 0.0005
 0.986251 -0.140272  0.121207 -0.0121358 0.0005
 0.989333 -0.156983   0.10647 -0.09522 0.0005
 0.991151 -0.152447  0.104965 -0.162361 0.0005
 0.987152 -0.151995  0.108459 0.00950882 0.0005
 0.995319 -0.151069  0.113425 -0.239746 0.0005
 0.989597 -0.152726  0.112327 -0.00689215 0.0005
 0.991071 -0.151898  0.110489 -0.0179066 0.0005
 0.987574 -0.134454   0.11649 -0.105785 0.0005
 0.984194 -0.149887  0.113623 0.196677 0.0005
 0.991724 -0.150735  0.113723 -0.0108535 0.0005
 0.992076 -0.151649  0.110906 -0.013465 0.0005
 0.986039 -0.152141  0.119485 0.296474 0.0005
 0.991233 -0.129644  0.112253 -0.155439 0.0005
 0.982267 -0.141169  0.117463 0.261602 0.0005
  0.98365 -0.157129  0.114141 -0.0403195 0.0005
 0.989363 -0.151025   0.10522 -0.0134997 0.0005
 0.985542 -0.152136  0.116111 -0.227553 0.0005
 0.991507 -0.148143  0.109945 0.180896 0.0005
 0.994849 -0.150957  0.106054 -0.00594784 0.0005
 0.986025 -0.146289  0.102871 0.263941 0.0005
 0.988577 -0.158803  0.108349 -0.161696 0.0005
 0.986969 -0.140805  0.118587 -0.197265 0.0005
 0.985843 -0.136972  0.109166 -0.0704616 0.0005
 0.989571 -0.154842   0.11497 -0.0308273 0.0005
 0.987106 -0.156349  0.104336 -0.0478428 0.0005
 0.990597 -0.147313 0.0892534 -0.209169 0.0005
 0.994309 -0.149461  0.105268 -0.0304325 0.0005
 0.988533 -0.153535  0.114363 0.00137019 0.0005
 0.987267 -0.153944  0.108601 0.178095 0.0005
 0.995683 -0.146781  0.110369 -0.070545 0.0005
 0.988026 -0.136411  0.121361 -0.235086 0.0005
 0.992672 -0.154508  0.126842 0.0677862 0.0005
 0.987112 -0.148226  0.110354 -0.063455 0.0005
 0.993283 -0.139708  0.116307 -0.184577 0.0005
0.985269 -0.14743  0.10267 0.283058 0.0005
 0.990497 -0.145712  0.116515 -0.0218542 0.0005
  0.98921 -0.146645  0.104069 0.28915 0.0005
 0.986662 -0.152538  0.112171 0.0506246 0.0005
 0.993089 -0.146456  0.109258 -0.0871756 0.0005
 0.994332 -0.149916  0.120054 0.111526 0.0005
 0.990433 -0.148348  0.107051 0.192924 0.0005
0.991044    -0.15 0.113401 -0.205665 0.0005
 0.982146 -0.147529  0.117874 0.318153 0.0005
 0.986252 -0.146791   0.10927 -0.0401051 0.0005
0.991798 -0.15337 0.106008 0.179097 0.0005
 0.985713 -0.145827  0.107944 -0.0747138 0.0005
 0.986072 -0.151674  0.112308 0.0218947 0.0005
 0.994907 -0.148131  0.104568 -0.0210083 0.0005
 0.986081 -0.156579  0.114006 -0.151303 0.0005
 0.987202 -0.152968  0.103846 -0.140771 0.0005
 0.984167 -0.143809  0.106382 -0.165162 0.0005
 0.990127 -0.142739  0.108075 -0.0242978 0.0005
 0.986333 -0.146214  0.111636 -0.00321931 0.0005
 0.988018 -0.152495  0.112326 0.0101931 0.0005
 0.993766 -0.146285  0.107686 -0.0683031 0.0005
 0.983539 -0.149326  0.113603 0.164258 0.0005
 0.991607 -0.155996  0.106277 -0.0482386 0.0005
 0.990658 -0.152945  0.105537 0.172129 0.0005
 0.991778 -0.147401   0.11928 0.0571261 0.0005
 0.996251 -0.148457  0.106663 -0.0430388 0.0005
 0.991341 -0.151018  0.107402 0.182684 0.0005
 0.991647 -0.140756  0.115787 0.0131191 0.0005
 0.992413 -0.157594 0.0979938 0.027113 0.0005
 0.981729 -0.140447  0.116114 0.253273 0.0005
 0.990809 -0.149094  0.106147 0.174176 0.0005
 0.986466 -0.150227  0.115644 0.0422655 0.0005
 0.993573 -0.153392  0.107406 0.158459 0.0005
 0.98976 -0.14303 0.120375 -0.0750574 0.0005
  0.98879 -0.150551  0.102475 0.273033 0.0005
 0.983865 -0.140853  0.112239 -0.109789 0.0005
 0.996143 -0.146111  0.106638 0.0176454 0.0005
 0.988865 -0.145271  0.111714 0.0378685 0.0005
 0.992089 -0.150192  0.107592 0.175727 0.0005
 0.989529 -0.138064  0.103513 0.023006 0.0005
 0.984321 -0.148206  0.115717 0.0538261 0.0005
  0.98998 -0.136466  0.114066 -0.133252 0.0005
 0.991646 -0.138204  0.111399 -0.160041 0.0005
 0.984474 -0.139433  0.113897 -0.149318 0.0005
0.985678 -0.14641 0.111158 0.368768 0.0005
 0.989296 -0.151256  0.117941 0.0411754 0.0005
 0.993894 -0.143649  0.121734 -0.187554 0.0005
 0.994005 -0.147604  0.108553 -0.0894696 0.0005
0.991502 -0.14753 0.112736 0.0329585 0.0005
 0.984069 -0.155611 0.0989558 -0.0249917 0.0005
 0.987003 -0.145815  0.113374 0.0537289 0.0005
 0.982836 -0.140556  0.117757 0.296682 0.0005
 0.984673 -0.153417  0.113316 0.150806 0.0005
  0.98723 -0.149922  0.117429 -0.224921 0.0005
 0.982561 -0.156325 0.0989434 0.0652337 0.0005
0.991959 -0.15502  0.10523 -0.17405 0.0005
 0.994592 -0.154708 0.0987846 0.00220654 0.0005
 0.985264 -0.152042  0.111158 -0.0836494 0.0005
 0.983585 -0.154072   0.11442 -0.0535616 0.0005
 0.986116 -0.148883  0.101789 0.237556 0.0005
 0.992576 -0.151071  0.107689 0.138729 0.0005
 0.987869 -0.151721  0.100247 -0.158177 0.0005
 0.984584 -0.144217  0.117322 -0.120622 0.0005
 0.988766 -0.145229  0.108708 -0.0143142 0.0005
 0.991544 -0.152255  0.107107 0.175436 0.0005
 0.981788 -0.151081   0.11861 0.272518 0.0005
 0.986641 -0.139297  0.117529 -0.0622185 0.0005
 0.987695 -0.150865  0.110945 0.0536758 0.0005
 0.991691 -0.140381  0.107929 0.000640518 0.0005
0.988355 -0.14204 0.119816 -0.0842317 0.0005
 0.979115 -0.147754  0.104509 0.291139 0.0005
 0.984325 -0.152434  0.100693 0.348361 0.0005
0.992031 -0.14636 0.110656 -0.0169335 0.0005
 0.991988 -0.146276  0.111487 -0.0387754 0.0005
 0.995992 -0.146916   0.10875 -0.0936502 0.0005
 0.983953 -0.144191  0.113012 0.396898 0.0005
 0.984959 -0.143373   0.11025 0.396439 0.0005
 0.991198 -0.151432  0.105322 0.147451 0.0005
 0.984466 -0.144149  0.117751 -0.145943 0.0005
 0.991567 -0.148811  0.120811 0.0565743 0.0005
 0.992197 -0.149317  0.107537 0.185098 0.0005
 0.995697 -0.145288  0.115206 -0.168507 0.0005
 0.988558 -0.140827  0.117155 -0.080368 0.0005
 0.980946 -0.142681  0.103699 -0.154949 0.0005
 0.987506 -0.147871  0.117373 -0.11848 0.0005
 0.988999 -0.152491  0.106824 0.0136224 0.0005
 0.989795 -0.144462  0.114054 -0.015001 0.0005
 0.983965 -0.148239  0.110712 -0.0560083 0.0005
 0.978067 -0.141489   0.11869 0.45469 0.0005
 0.992694 -0.154848  0.106803 -0.18804 0.0005
 0.982655 -0.141666  0.111966 0.261523 0.0005
 0.985881 -0.152575  0.118932 0.323082 0.0005
 0.991175 -0.155349  0.105893 -0.0449339 0.0005
 0.985399 -0.144206  0.110019 0.403263 0.0005
  0.98865 -0.151609  0.103658 -0.0374585 0.0005
 0.989088 -0.149087  0.117654 -0.090828 0.0005
 0.990419 -0.151556  0.107733 -0.0490069 0.0005
   0.9909 -0.150639  0.109639 0.149631 0.0005
0.985202 -0.15534 0.100923 -0.00103104 0.0005
0.987278 -0.15285 0.104367 -0.0365441 0.0005
 0.986024 -0.146836  0.129202 0.169192 0.0005
 0.989867 -0.154884  0.100362 -0.338439 0.0005
 0.991105  -0.15444 0.0993617 -0.336517 0.0005
 0.988386 -0.153191  0.107381 0.170697 0.0005
 0.984941 -0.152348  0.108647 -0.0432966 0.0005
 0.987955 -0.149631  0.113889 -0.0046882 0.0005
 0.992251 -0.145086  0.118252 -0.177024 0.0005
 0.983553 -0.142886  0.119433 0.461662 0.0005
 0.985751 -0.153234  0.114677 0.193432 0.0005
 0.990452 -0.152318  0.105838 -0.0584029 0.0005
 0.987247 -0.139279  0.115963 -0.0906288 0.0005
 0.993943 -0.157176  0.103858 0.245695 0.0005
 0.983242 -0.143127  0.116517 0.283551 0.0005
 0.995583 -0.147169  0.122392 0.110925 0.0005
 0.995276 -0.150688 0.0996233 0.0055138 0.0005
 0.990441 -0.148241  0.114199 -0.0103813 0.0005
 0.980084 -0.144218  0.113848 -0.136845 0.0005
 0.989621 -0.151115  0.112025 0.00666757 0.0005
 0.987414 -0.153262  0.105074 0.0145906 0.0005
 0.989222 -0.136882  0.112784 -0.110918 0.0005
 0.990077 -0.155626  0.123437 -0.0396203 0.0005
 0.994584 -0.157238  0.100279 0.00662969 0.0005
 0.988688 -0.154799  0.112406 0.0562098 0.0005
 0.988491 -0.149473  0.117756 0.0877682 0.0005
0.986167 -0.14081 0.118505 -0.0110335 0.0005
 0.977969 -0.142988  0.112479 0.303577 0.0005
 0.988661 -0.146555  0.114549 -0.023256 0.0005
 0.988004 -0.148147  0.106549 -0.0516258 0.0005
 0.990206 -0.156692   0.11988 0.0582581 0.0005
 0.984575 -0.146796  0.107387 -0.0681328 0.0005
 0.986439 -0.145852  0.116367 -0.235624 0.0005
 0.989373 -0.151046  0.123001 0.0869603 0.0005
 0.985655 -0.146515  0.108187 -0.0611484 0.0005
 0.993587 -0.148916   0.10622 -0.0540243 0.0005
 0.985428 -0.151859  0.115804 0.141885 0.0005
 0.990826 -0.152486  0.109593 0.0185841 0.0005
  0.98867 -0.152766  0.108176 -0.0146433 0.0005
 0.985618 -0.157052  0.113659 -0.224444 0.0005
  0.98359 -0.148944  0.116175 -0.0600716 0.0005
 0.986216 -0.147962  0.111675 -0.0254629 0.0005
 0.994146 -0.152325  0.103148 -0.00295465 0.0005
 0.984332 -0.142587   0.11401 0.403057 0.0005
 0.991855 -0.144755  0.109015 0.000748679 0.0005
 0.989763 -0.152009  0.105125 0.175379 0.0005
 0.995488 -0.150633  0.105254 -0.017884 0.0005
 0.988647 -0.152575  0.104461 -0.150731 0.0005
0.990655 -0.15128 0.115339 0.0990703 0.0005
 0.986398 -0.152655   0.11406 0.228683 0.0005
 0.976821 -0.130944   0.11649 0.0147395 0.0005


==> output_ims_2_2_2_2_701/entropy_action_3.txt <==
58.4423
   0.9958 -0.150386  0.107164 0.00169195 0.0005
 0.992064 -0.155091  0.108649 -0.081641 0.0005
 0.991524 -0.149024  0.121005 0.111849 0.0005
0.990919 -0.15128  0.10428 0.205057 0.0005
 0.983865 -0.155917   0.11197 -0.140434 0.0005
 0.989722 -0.148005  0.114209 0.0601959 0.0005
 0.990056 -0.152197   0.10728 0.131809 0.0005
 0.991066 -0.153106  0.103262 0.151597 0.0005
 0.984287 -0.152777  0.114919 -0.0460635 0.0005
 0.990286 -0.157665  0.107312 -0.027206 0.0005
 0.990125 -0.154396  0.108078 0.194352 0.0005
 0.986369 -0.148661  0.110219 0.0203729 0.0005
 0.989757 -0.144384  0.107869 -0.0654254 0.0005
 0.988254 -0.147705  0.111098 -0.0269826 0.0005
  0.99333 -0.155125 0.0976019 0.0201403 0.0005
 0.987697 -0.143307  0.109065 0.0123313 0.0005
 0.977298 -0.143998  0.111386 0.0481396 0.0005
 0.98897 -0.14253 0.114039 -0.00109959 0.0005
 0.989083 -0.156743 0.0963853 -0.390546 0.0005
 0.989225 -0.145057  0.111149 0.00826204 0.0005
  0.98924 -0.151172  0.122639 0.0867702 0.0005
 0.995619 -0.147638  0.104501 -0.02522 0.0005
 0.990629 -0.157242 0.0988002 -0.337385 0.0005
  0.98834 -0.156739  0.109944 -0.0878327 0.0005
 0.997495 -0.148835  0.105755 0.00417313 0.0005
 0.979732 -0.143453  0.114343 -0.104524 0.0005
 0.989811 -0.155631  0.105672 -0.0619743 0.0005
 0.988199 -0.149818  0.113953 -0.00781659 0.0005
 0.990574 -0.158423 0.0897367 -0.257219 0.0005
 0.986202 -0.150691  0.116092 -0.0151187 0.0005
 0.988479 -0.141989   0.11027 -0.0102952 0.0005
 0.992785 -0.147276  0.104376 -0.0319939 0.0005
 0.988541 -0.152553  0.116797 0.0832562 0.0005
 0.987779 -0.146064    0.1141 -0.0142648 0.0005
 0.987501 -0.147766  0.123591 0.0766593 0.0005
 0.985471 -0.153083  0.123357 0.0360492 0.0005
 0.986126 -0.158362  0.110048 -0.159021 0.0005
  0.98915 -0.148944  0.116853 -0.0371133 0.0005
 0.990561 -0.147568  0.110734 -0.039875 0.0005
 0.976242 -0.143534  0.100697 -0.147708 0.0005
 0.993603 -0.155353  0.127221 0.047032 0.0005
 0.996848 -0.148695  0.103172 -0.0219927 0.0005
0.985726 -0.15125 0.112713 0.161302 0.0005
 0.992166 -0.149496  0.108567 0.174517 0.0005
0.986416 -0.15236 0.128081 0.111569 0.0005
 0.984909 -0.149344  0.117038 0.0484507 0.0005
0.992011 -0.14611 0.108569 -0.101804 0.0005
 0.990129 -0.143797  0.114998 -0.0198433 0.0005
 0.988353 -0.148918  0.124474 0.0910085 0.0005
 0.992943 -0.142416  0.110474 0.00803293 0.0005
  0.98732 -0.148208  0.116457 0.140835 0.0005
 0.988002 -0.158941 0.0903907 -0.234821 0.0005
    0.985 -0.147595  0.106852 -0.0448495 0.0005
 0.983273 -0.155208  0.113415 -0.0250731 0.0005
 0.987993 -0.158635  0.097277 -0.339349 0.0005
 0.986743 -0.155523 0.0982433 -0.311443 0.0005
0.984607 -0.14676 0.108185 -0.0436185 0.0005
 0.988424 -0.147498  0.111625 0.0470401 0.0005
  0.98627 -0.155669   0.11301 0.0446824 0.0005
 0.990039 -0.157015  0.107928 -0.0705947 0.0005
0.991384 -0.14139 0.107319 0.0100662 0.0005
 0.986798 -0.142268  0.118747 -0.00398085 0.0005
0.988719 -0.15208 0.112866 0.0766232 0.0005
 0.987857 -0.151285  0.109628 0.0284406 0.0005
 0.97952 -0.14336 0.113704 -0.0848503 0.0005
 0.993113 -0.155443   0.12513 0.0411444 0.0005
 0.989349 -0.145899  0.110525 -0.0183891 0.0005
 0.978023 -0.144226  0.112249 0.0668166 0.0005
 0.993236 -0.153414  0.105876 -0.0383919 0.0005
 0.990704 -0.151391  0.111531 0.0127425 0.0005
 0.990837 -0.153798 0.0985963 0.0266251 0.0005
 0.991328 -0.149488  0.120158 0.11414 0.0005
 0.985236 -0.139315  0.112497 -0.127218 0.0005
 0.992715 -0.150096  0.109292 -0.0123481 0.0005
 0.986744 -0.152451  0.110933 -0.0628987 0.0005
 0.996382 -0.151273  0.105864 -0.000925652 0.0005
0.987386 -0.15521 0.105936 -0.072993 0.0005
 0.979027 -0.147929   0.12038 0.0559326 0.0005
 0.987079 -0.147106  0.113304 -0.0111104 0.0005
0.990326 -0.15243 0.116769 0.0441341 0.0005
 0.985915 -0.149444  0.110837 -0.000347836 0.0005
 0.984613 -0.153554  0.114763 0.0148037 0.0005
 0.985939 -0.151444  0.108138 0.00419161 0.0005
 0.978808 -0.132191  0.117431 -0.0029513 0.0005
 0.991694 -0.149461  0.116177 0.110722 0.0005
 0.991873 -0.150232  0.107791 0.130093 0.0005
 0.985014 -0.150699  0.107627 -0.0760612 0.0005
 0.991754 -0.154681 0.0995361 -0.339337 0.0005
 0.985109 -0.151353  0.111261 -0.0794645 0.0005
 0.990379 -0.150655  0.120978 0.10649 0.0005
 0.982203 -0.153501  0.112785 0.0570391 0.0005
0.984592 -0.15105 0.109933 -0.0565118 0.0005
  0.99101 -0.155845  0.119517 0.057077 0.0005
 0.997743 -0.138531  0.106328 -0.0236329 0.0005
 0.983954 -0.151195  0.114818 0.0152269 0.0005
 0.988651 -0.150722  0.107987 0.0141295 0.0005
0.995406 -0.14641 0.106121 -0.02481 0.0005
 0.996338 -0.149026  0.105993 -0.0124269 0.0005
 0.990226 -0.148621  0.114415 0.0462661 0.0005
 0.986271 -0.153616  0.115207 0.0209117 0.0005
 0.985713 -0.144846  0.112253 0.0688348 0.0005
 0.993178 -0.149936  0.105148 0.00267747 0.0005
 0.984377 -0.152924  0.114378 -0.0424492 0.0005
  0.99648 -0.150299   0.10603 -0.018586 0.0005
 0.975859 -0.155984   0.10586 -0.132454 0.0005
 0.990599 -0.156639  0.104117 -0.0300873 0.0005
 0.992043 -0.144608  0.111034 -0.0247074 0.0005
 0.988464 -0.151165   0.11044 0.00319893 0.0005
 0.995895 -0.149685  0.102092 0.020692 0.0005
 0.987234 -0.145503  0.111261 0.0330804 0.0005
  0.99095 -0.143594  0.108213 -0.0292705 0.0005
  0.98772 -0.140432  0.112035 0.0094815 0.0005
 0.993355 -0.142833  0.108532 -0.00714988 0.0005
 0.988942 -0.152068 0.0982243 -0.357372 0.0005
 0.985342 -0.153776  0.111569 0.0581627 0.0005
 0.989209 -0.144802  0.113351 -0.000346448 0.0005
 0.994449 -0.153419  0.107085 0.198653 0.0005
 0.987572 -0.147114  0.110322 0.0855257 0.0005
 0.994963 -0.151126  0.106534 -0.0341889 0.0005
 0.983981 -0.153023 0.0971903 0.0833797 0.0005
 0.989792 -0.149967  0.112619 0.0381158 0.0005
0.989559 -0.14699 0.109001 -0.0327697 0.0005
 0.990642 -0.150453  0.112826 -0.00935219 0.0005
 0.988322 -0.150139  0.112673 -0.0122487 0.0005
0.994772  -0.1444 0.104208 -0.0278796 0.0005
 0.988095 -0.153459  0.115184 0.0209821 0.0005
 0.985658 -0.153319  0.104216 -0.152679 0.0005
0.994155 -0.14963 0.105878 -0.0387126 0.0005
 0.987715 -0.151832   0.10376 -0.0324253 0.0005
 0.994049 -0.146172  0.104057 -0.0494763 0.0005
 0.990492 -0.147304  0.111955 0.0708183 0.0005
 0.983115 -0.150872  0.107231 -0.0646426 0.0005
 0.987901 -0.158621  0.118309 0.0624908 0.0005
 0.987525 -0.159357  0.107764 -0.0751438 0.0005
 0.988702 -0.151062  0.112643 -0.00696422 0.0005
 0.984563 -0.151179  0.108084 -0.0349907 0.0005
 0.990389 -0.151241  0.110408 -0.00093185 0.0005
 0.985728 -0.143576  0.119911 0.0547557 0.0005
  0.98408 -0.145987  0.108419 -0.0733442 0.0005
 0.992287 -0.144715  0.110365 -0.0137542 0.0005
 0.984754 -0.156677  0.099758 -0.123954 0.0005
 0.989418 -0.154671 0.0991276 -0.342039 0.0005
 0.984867 -0.135632  0.112145 -0.0703122 0.0005
 0.984537 -0.153714  0.115985 -0.0659397 0.0005
 0.990117 -0.144781  0.110968 0.0235398 0.0005
 0.996958 -0.149239  0.106495 0.00044037 0.0005
0.996992 -0.15062 0.106423 -0.00979992 0.0005
 0.991144 -0.154878  0.109053 0.0824095 0.0005
 0.986526 -0.152288  0.114292 0.0223113 0.0005
 0.987263 -0.151518  0.110466 0.0552667 0.0005
 0.989388 -0.148132  0.110379 0.00997108 0.0005
 0.986455 -0.151124  0.115804 0.0377825 0.0005
 0.986817 -0.145797  0.109493 -0.0601317 0.0005
 0.993027   -0.1539 0.0996571 0.0132959 0.0005
 0.990125 -0.144473  0.116587 -0.0255344 0.0005
 0.990104 -0.154347  0.105243 -0.0561082 0.0005
 0.985898 -0.152383  0.102657 -0.14427 0.0005
 0.987223 -0.152939  0.111764 0.00745877 0.0005
 0.991257 -0.157306 0.0978462 -0.355451 0.0005
 0.986468 -0.152315  0.102131 -0.130919 0.0005
 0.995189 -0.150753  0.107634 -0.0102357 0.0005
 0.986568 -0.145304  0.115183 -0.0394946 0.0005
  0.98615 -0.150602  0.113453 0.0256826 0.0005
 0.988375 -0.151497  0.110024 -0.0452446 0.0005
 0.996174 -0.149119 0.0996575 0.00135282 0.0005
0.984257 -0.14894  0.11168 0.0302087 0.0005
 0.989238 -0.143599   0.11228 -0.00193298 0.0005
 0.985745 -0.152737  0.115986 -0.0312319 0.0005
0.980811 -0.14335 0.105361 -0.163031 0.0005
 0.991728 -0.141441  0.109919 -0.0220109 0.0005
0.986783 -0.14675 0.107338 -0.0470076 0.0005
0.989578 -0.15094  0.10958 -0.0826278 0.0005
 0.983885 -0.147214  0.109624 -0.0323683 0.0005
  0.98588 -0.153268  0.103173 -0.140378 0.0005
 0.991673 -0.145142  0.109776 -0.0151758 0.0005
 0.987872 -0.153492  0.114531 0.00454227 0.0005
 0.990282 -0.154724  0.115923 0.0129817 0.0005
 0.991226 -0.145679  0.111252 0.0477604 0.0005
0.995397 -0.14758  0.10696 -0.0589376 0.0005
 0.992244 -0.152937  0.108434 0.124325 0.0005
  0.98501 -0.153693 0.0958263 -0.172702 0.0005
 0.981503 -0.138035  0.116202 -0.115622 0.0005
 0.989613 -0.157903  0.105958 -0.064474 0.0005
 0.986697 -0.147351  0.109608 0.0166954 0.0005
 0.991503 -0.145506  0.107691 -0.012424 0.0005
 0.989798 -0.153202  0.114751 -0.0385067 0.0005
 0.991338 -0.152109  0.108734 0.148487 0.0005
 0.990055 -0.148259  0.108873 0.0539598 0.0005
 0.986138 -0.152038  0.111329 0.0607995 0.0005
 0.987528 -0.150169  0.106613 -0.0688626 0.0005
 0.990173 -0.141776  0.109419 0.00453483 0.0005
0.986141 -0.13862 0.117022 -0.100134 0.0005
 0.99244 -0.15368 0.108167 0.00841008 0.0005
 0.989503 -0.144115  0.110284 0.00947739 0.0005
 0.982563 -0.151561  0.112306 0.0569298 0.0005
 0.987987 -0.147861  0.112162 0.0583642 0.0005
 0.990959 -0.152061  0.097463 -0.372934 0.0005
 0.993015 -0.146493   0.10563 0.163698 0.0005
  0.98674 -0.153854  0.116257 0.0840361 0.0005
 0.990431 -0.147115  0.106933 0.192764 0.0005
 0.986207 -0.152701  0.101408 -0.144565 0.0005
 0.991347 -0.161285  0.107989 -0.0187553 0.0005
 0.985874 -0.152927  0.110458 -0.0663187 0.0005
0.993603 -0.14936 0.109084 -0.0478071 0.0005
 0.988776 -0.151093  0.112704 0.0514395 0.0005
 0.995245 -0.148931  0.106872 -0.0329103 0.0005
 0.992215 -0.148071  0.118178 0.108015 0.0005
 0.992814 -0.160642  0.100862 0.0242608 0.0005
 0.986387 -0.144859  0.117155 0.00415946 0.0005
 0.988372 -0.151135    0.1152 -0.0483574 0.0005
 0.992147 -0.153028   0.10603 0.121354 0.0005
 0.987959 -0.156696  0.106869 -0.0534448 0.0005
 0.988245 -0.149162  0.109415 -0.0423247 0.0005
 0.977192 -0.132843  0.117907 0.00734898 0.0005
 0.993743 -0.155417  0.111212 -0.0158996 0.0005
 0.992184 -0.154484     0.107 -0.0370167 0.0005
 0.996941 -0.149916  0.101439 0.00638946 0.0005
 0.989528 -0.154696  0.108848 -0.115022 0.0005
 0.987164 -0.154078 0.0996997 -0.287189 0.0005
 0.98509 -0.14803 0.117021 0.0646166 0.0005
0.989002   -0.152 0.104584 -0.143099 0.0005
 0.989018 -0.148033    0.1133 0.0598601 0.0005
 0.989677 -0.144357  0.107726 -0.0102567 0.0005
 0.990312 -0.149125  0.109322 0.189823 0.0005
 0.991789 -0.150794  0.119878 0.0974677 0.0005
 0.983218 -0.142803  0.108983 -0.146522 0.0005
 0.988086 -0.149362  0.110869 0.0468971 0.0005
 0.991244 -0.151867  0.107907 0.00390285 0.0005
 0.988006 -0.149448  0.112225 -0.0178257 0.0005
 0.992089 -0.148371  0.109541 0.186187 0.0005
  0.98332 -0.139537  0.110553 -0.0217978 0.0005
  0.98525 -0.142871  0.113336 -0.125303 0.0005
 0.986231 -0.155934  0.103346 -0.0260631 0.0005
 0.985737 -0.145062  0.114907 0.0423908 0.0005
 0.988411 -0.144526  0.115762 0.0573212 0.0005
 0.989124 -0.155696  0.118923 0.0584207 0.0005
 0.991154 -0.146056  0.108526 -0.0449285 0.0005
 0.980391 -0.146178  0.114305 -0.13141 0.0005
 0.991353 -0.137685   0.11471 0.00906887 0.0005
 0.987823 -0.151315  0.101906 -0.0248962 0.0005
 0.985322 -0.149596  0.117192 -0.00727304 0.0005
 0.989889 -0.144934  0.120688 0.06566 0.0005
 0.990077 -0.150985  0.115544 0.0178337 0.0005
 0.990922 -0.149113   0.11211 -0.0102009 0.0005
 0.982577 -0.153688 0.0967998 -0.146258 0.0005
 0.990577 -0.141532  0.117818 -0.0747422 0.0005
 0.990802 -0.145745  0.108566 0.00955393 0.0005
 0.989084 -0.146959  0.113017 0.0253349 0.0005
 0.986167 -0.147913  0.108685 -0.0508749 0.0005
 0.98923 -0.14433 0.111117 0.0157199 0.0005
0.991544 -0.14318 0.109376 -0.0213988 0.0005
 0.991219 -0.147555  0.113063 0.0109935 0.0005
 0.988475 -0.151222  0.105778 0.0107278 0.0005
 0.987788 -0.138819  0.117579 0.017978 0.0005
 0.98314 -0.15388  0.11627 -0.0715552 0.0005
 0.991736 -0.148907  0.114142 0.0359927 0.0005
  0.99042 -0.158484  0.106883 -0.0522208 0.0005
 0.994401 -0.149466  0.106642 -0.0251298 0.0005
 0.993148 -0.152864  0.112564 0.00944783 0.0005
0.989304 -0.14884 0.111918 -0.00563328 0.0005
 0.995692 -0.139648  0.107195 -0.0408412 0.0005
 0.991407 -0.144457  0.111598 0.0210238 0.0005
 0.979897 -0.140879  0.114845 -0.148461 0.0005
 0.987903 -0.152326  0.114259 0.0050821 0.0005
 0.985357 -0.148759  0.108781 -0.0617553 0.0005
 0.985577 -0.152044  0.117994 0.116227 0.0005
 0.983795 -0.149305  0.109445 -0.0990094 0.0005
 0.981272 -0.153859  0.113829 -0.174768 0.0005
 0.984196 -0.152217  0.110978 -0.00407831 0.0005
 0.990944 -0.154044  0.108494 0.0198874 0.0005
 0.986268 -0.152874  0.113007 -0.0525931 0.0005
 0.990386 -0.150807  0.123172 0.086611 0.0005
 0.995651 -0.150378  0.102232 -0.0227547 0.0005
  0.99095 -0.154439  0.110648 -0.0571221 0.0005
 0.987192 -0.153652  0.112303 0.0474952 0.0005
 0.986345 -0.153625  0.113694 -0.000796371 0.0005
  0.98772 -0.150565  0.112599 0.0409175 0.0005
 0.986881 -0.151689  0.107252 0.0161933 0.0005
0.985438 -0.15098 0.102288 -0.134109 0.0005
 0.993056 -0.143957  0.107309 -0.105536 0.0005
 0.986721 -0.151171  0.111414 0.058076 0.0005
 0.98457 -0.15127 0.116183 0.0133669 0.0005
 0.992862 -0.147762  0.104478 -0.0215637 0.0005
 0.993869 -0.146615  0.107299 -0.0824287 0.0005
 0.988409 -0.154705  0.113332 -0.0312075 0.0005
 0.988724 -0.136094  0.110714 -0.126902 0.0005
   0.9913 -0.151586  0.114936 -0.0114735 0.0005
 0.995717 -0.151439  0.105804 -0.0369475 0.0005
 0.989301 -0.151173   0.10533 -0.0282708 0.0005
 0.995489 -0.151493   0.10959 -0.0101108 0.0005
 0.987839 -0.154035  0.104705 -0.122136 0.0005
 0.979862 -0.155662  0.100223 -0.0922953 0.0005
 0.993062 -0.150684   0.11302 -0.0142058 0.0005
 0.984001 -0.151117  0.108854 -0.0352973 0.0005
 0.982327 -0.150216   0.10917 -0.0407634 0.0005
 0.992636 -0.145297   0.10616 -0.109444 0.0005
 0.996145 -0.149114  0.106046 -0.0133772 0.0005
 0.990215 -0.152491  0.109188 0.0188633 0.0005
 0.992015 -0.149372  0.121395 0.0700268 0.0005
  0.98785 -0.145452  0.113301 0.0685059 0.0005
 0.990963 -0.152128  0.113909 0.0177771 0.0005
 0.986666 -0.155025  0.110875 -0.00149373 0.0005
 0.984483 -0.156171 0.0981734 -0.0144834 0.0005
 0.986575 -0.149095  0.116288 -0.010146 0.0005
  0.98523 -0.149838  0.113338 0.0102199 0.0005
 0.987267 -0.147163  0.107912 0.00825195 0.0005
 0.987765 -0.154162  0.112238 -0.00317719 0.0005
 0.989643 -0.146931  0.106186 0.181959 0.0005
 0.992989 -0.156177  0.100342 0.00754533 0.0005
 0.990549 -0.157317  0.105416 -0.0409258 0.0005
 0.988461 -0.158198  0.111989 -0.171365 0.0005
 0.994091 -0.146089  0.105446 -0.0310558 0.0005
  0.99339 -0.144337  0.110701 -0.00868771 0.0005
 0.991695 -0.156325   0.10854 -0.146268 0.0005
  0.99316 -0.138059  0.111644 -0.0136044 0.0005
 0.999813 -0.149903  0.105592 0.191231 0.0005
 0.991406 -0.156987  0.105007 -0.0357119 0.0005
 0.988953 -0.144326  0.112109 0.00643985 0.0005
  0.98852 -0.151323  0.110624 0.00613036 0.0005
  0.98875 -0.150317  0.112098 0.0180984 0.0005
 0.990037 -0.151474  0.113175 -0.0156066 0.0005
 0.987657 -0.142163  0.112085 -0.00522726 0.0005
0.986007 -0.14178 0.119051 -0.153892 0.0005
  0.99397 -0.146132  0.108727 -0.0879785 0.0005
 0.995601 -0.150407  0.105262 -0.025277 0.0005
0.991216 -0.14762 0.111726 0.0309528 0.0005
0.998399 -0.15013 0.102564 -0.0328438 0.0005
  0.98903 -0.147113  0.109285 -0.0353994 0.0005
  0.97737 -0.140746  0.109031 0.0585504 0.0005
 0.994574 -0.149069  0.102383 -0.0307945 0.0005
 0.988814 -0.155542  0.110727 0.0312071 0.0005
 0.989868 -0.153143  0.115203 0.0234683 0.0005
 0.996512 -0.147116  0.108073 -0.0714306 0.0005
 0.989549 -0.139943  0.118955 0.0460412 0.0005
0.975617 -0.14553 0.110826 0.0462837 0.0005
 0.995384 -0.150849  0.103846 0.0301887 0.0005
0.989135 -0.14575 0.110422 0.0663579 0.0005
 0.986168 -0.154273  0.104909 -0.132992 0.0005
 0.988906 -0.150203  0.114597 0.0794789 0.0005
 0.986512 -0.156191   0.10443 -0.0467366 0.0005
  0.99048 -0.136262  0.112565 0.00956681 0.0005
 0.989047 -0.152819  0.109106 0.0226941 0.0005
 0.990827 -0.139194  0.104389 0.0129811 0.0005
 0.988307 -0.150311  0.107256 -0.0425011 0.0005
 0.981018 -0.143379  0.115235 -0.0831194 0.0005
 0.994273 -0.159558  0.117531 0.0950014 0.0005
 0.989321 -0.151841  0.111753 0.0536044 0.0005
 0.990919 -0.148724    0.1099 0.184905 0.0005
 0.988081 -0.155009  0.108466 0.158529 0.0005
 0.989436 -0.146106  0.111223 0.067416 0.0005
 0.988322 -0.152576  0.108656 0.179479 0.0005
  0.98901 -0.151925  0.106444 -0.0247339 0.0005
 0.995332 -0.154277  0.104883 -0.164766 0.0005
 0.990557 -0.148977  0.117531 0.0884009 0.0005
 0.990457 -0.148204  0.118111 -0.035864 0.0005
 0.984837 -0.151907  0.112865 -0.0398954 0.0005
 0.992612 -0.144895  0.109013 -0.0281977 0.0005
 0.986007 -0.148553  0.110816 -0.0167016 0.0005
  0.99688 -0.152106  0.103902 -0.0170692 0.0005
 0.990094 -0.148908  0.118303 -0.0163465 0.0005
 0.987515 -0.156092  0.115583 0.0201086 0.0005
 0.996163 -0.147196  0.109921 -0.047765 0.0005
 0.993233 -0.143613  0.110326 -0.0112304 0.0005
 0.987555 -0.144575  0.112781 0.00727342 0.0005
 0.996432 -0.148495  0.107068 -0.0154898 0.0005
 0.991911 -0.152091  0.102111 0.0198117 0.0005
 0.985312 -0.149046  0.112916 -0.0352501 0.0005
 0.991271 -0.155371  0.101149 -0.329535 0.0005
  0.99195 -0.152344  0.108935 -0.0249149 0.0005
 0.988144 -0.135953  0.112295 -0.0712942 0.0005
  0.9749 -0.13315 0.116352 -0.0171897 0.0005
 0.994114 -0.147899  0.112164 -0.00642944 0.0005
 0.995591 -0.149908   0.10659 0.183505 0.0005
 0.992532  -0.15481 0.0986886 -0.339152 0.0005
 0.984382 -0.148889  0.111394 0.00891141 0.0005
 0.988655 -0.156132  0.104425 -0.0701722 0.0005
 0.989861 -0.156894  0.101422 -0.371067 0.0005
 0.991621 -0.156139  0.125859 0.0536323 0.0005
 0.993075 -0.146013  0.104484 -0.00991984 0.0005
 0.993823 -0.148851  0.114505 0.117374 0.0005
 0.996969 -0.151956  0.104995 -0.000895625 0.0005
 0.982383 -0.141859  0.112777 -0.116623 0.0005
 0.983723 -0.139061   0.11539 -0.122356 0.0005
 0.995904 -0.149955   0.10396 0.00876223 0.0005
  0.98927 -0.144887  0.109624 -0.0181356 0.0005
 0.985317 -0.150546  0.111563 0.0663885 0.0005
 0.985409 -0.150972  0.114825 0.0216017 0.0005
 0.984028 -0.138966  0.116107 -0.129027 0.0005
0.989564 -0.14241  0.10931 -0.0180654 0.0005
 0.982613 -0.139264  0.110757 -0.0521242 0.0005
 0.992264 -0.149137  0.114252 -0.00386353 0.0005
0.989078 -0.15313 0.109343 -0.0187789 0.0005
 0.995798 -0.146419  0.105475 -0.0927132 0.0005
 0.991787 -0.147274  0.107484 0.00446606 0.0005
 0.985054 -0.149361  0.111959 0.0196923 0.0005
 0.989306 -0.155695  0.108038 -0.148004 0.0005
  0.98975 -0.153736  0.113336 -0.00313552 0.0005
 0.975574 -0.156629  0.105339 -0.111444 0.0005
 0.990101 -0.150073  0.108503 -0.00527302 0.0005
 0.991748 -0.154934 0.0955168 -0.364085 0.0005
 0.988011 -0.151364  0.112077 0.0260322 0.0005
 0.988268 -0.145336  0.112692 0.041515 0.0005
 0.993442 -0.148494   0.10976 0.0114937 0.0005
 0.989517 -0.144222  0.109402 0.0223494 0.0005
 0.989711 -0.144903  0.109819 0.00490608 0.0005
 0.986992 -0.146232   0.11356 0.00433337 0.0005
 0.987057 -0.148969  0.111139 -0.0674393 0.0005
0.990966 -0.15561 0.106445 -0.0564199 0.0005
 0.996207 -0.150244  0.103584 -0.0066347 0.0005
 0.989095 -0.150443   0.10557 0.00122057 0.0005
 0.988473 -0.149579  0.123569 0.0812553 0.0005
 0.989514 -0.149763  0.111205 -0.0213618 0.0005
 0.988593 -0.144082  0.109923 -0.00748454 0.0005
 0.988348 -0.140606  0.110559 -0.162539 0.0005
0.987061 -0.15058 0.107597 -0.0346822 0.0005
 0.993077 -0.146664  0.108542 -0.0150232 0.0005
 0.991324 -0.143446  0.108435 0.000299023 0.0005
 0.985402 -0.155659  0.107651 -0.000423849 0.0005
 0.991566 -0.151283  0.110949 0.0417436 0.0005
0.989482 -0.15022 0.109276 0.124322 0.0005
 0.988445 -0.157522  0.106505 -0.0476871 0.0005
 0.991511 -0.141935  0.111755 0.000795404 0.0005
0.991694 -0.15634 0.100326 0.0195237 0.0005
  0.98819 -0.145251  0.114592 -0.0132937 0.0005
 0.992365 -0.142027  0.106931 0.0218265 0.0005
 0.987879 -0.151989  0.112225 0.0151478 0.0005
 0.992423 -0.154947 0.0980036 0.0127204 0.0005
 0.984286 -0.151443  0.108297 -0.0427509 0.0005
 0.984945 -0.149902  0.108417 -0.0204946 0.0005
 0.990854 -0.156612 0.0905675 -0.271963 0.0005
 0.989562 -0.155331  0.109579 0.0889827 0.0005
 0.991859 -0.151283  0.109172 0.0154184 0.0005
 0.990148 -0.154097  0.106279 -0.00944075 0.0005
 0.986567 -0.152573   0.10974 -0.0763312 0.0005
 0.981658 -0.149709  0.109965 -0.0464443 0.0005
0.989682 -0.14979 0.111606 -0.000951154 0.0005
 0.987077 -0.151898  0.115249 0.0350659 0.0005
 0.987963 -0.149091  0.110455 0.00135221 0.0005
 0.987202 -0.153413   0.10683 -0.0827542 0.0005
 0.984434 -0.151713  0.119259 0.000916402 0.0005
 0.997338 -0.152177  0.103332 0.185059 0.0005
 0.990859 -0.150447  0.114216 -0.0321633 0.0005
 0.988881 -0.149604  0.109251 0.00346393 0.0005
 0.995125 -0.144871  0.109235 -0.0985486 0.0005
  0.98639 -0.149992  0.110549 0.0111461 0.0005
 0.993726 -0.157669 0.0993514 0.120161 0.0005
 0.989874 -0.142477  0.110635 -0.00171334 0.0005
 0.987759 -0.147439  0.112799 0.0505216 0.0005
 0.991923 -0.140313  0.108379 0.011393 0.0005
 0.997324 -0.147289  0.106153 -0.0934555 0.0005
 0.992682 -0.151648  0.111049 -0.0189835 0.0005
 0.986969 -0.152325  0.107187 -0.0563063 0.0005
 0.982426 -0.157296  0.112671 -0.0483429 0.0005
 0.991595 -0.152523  0.110042 0.0023602 0.0005
0.988239 -0.15145 0.111923 -0.0254141 0.0005
 0.986375 -0.151608  0.115205 0.0702572 0.0005
  0.98509 -0.147154  0.108925 0.00908215 0.0005
 0.976671 -0.131033  0.114565 0.02682 0.0005
 0.995597 -0.155924   0.10695 0.170673 0.0005
 0.982591 -0.148548   0.11588 -0.103036 0.0005
 0.988414 -0.150499   0.11378 0.0613604 0.0005
 0.990565 -0.144474 0.0881722 -0.211035 0.0005
 0.987611 -0.151029  0.116659 0.0256948 0.0005
  0.98546 -0.153402  0.113462 -0.0419759 0.0005
0.989082 -0.14045 0.114396 -0.146163 0.0005
 0.997317 -0.150089  0.108042 -0.0257447 0.0005
 0.985997 -0.145548  0.111972 -0.00992222 0.0005
 0.990689 -0.155496  0.106527 -0.0352317 0.0005
 0.994745 -0.154773  0.100302 -0.00886491 0.0005
 0.989694 -0.153478  0.102679 0.00769688 0.0005
 0.990406 -0.154444  0.111708 0.0278366 0.0005
 0.985574 -0.154953 0.0997823 -0.029849 0.0005
 0.993065 -0.145455  0.107782 -0.0867842 0.0005
 0.988783 -0.152061  0.107717 -0.0919374 0.0005
 0.993569 -0.147269  0.122264 0.105259 0.0005
 0.985979 -0.151357  0.108608 0.00330007 0.0005
 0.987904 -0.153425  0.102858 -0.168218 0.0005
 0.993759 -0.153966  0.105257 -0.0346605 0.0005
 0.991582 -0.140804  0.108539 -0.00826831 0.0005
 0.988596 -0.153909  0.113413 0.0102901 0.0005
 0.988656 -0.152925  0.114755 0.0121423 0.0005
 0.985478 -0.151199  0.114844 0.0962627 0.0005
 0.993756 -0.148836  0.108536 0.0334004 0.0005
 0.988478 -0.145949  0.121779 -0.0572875 0.0005
 0.992658 -0.155317  0.109994 0.00481474 0.0005
 0.989122 -0.150267  0.111884 -0.0108543 0.0005
 0.991395 -0.156473  0.105229 -0.0311999 0.0005
 0.985269 -0.148062  0.107384 -0.0413246 0.0005
 0.990541 -0.148655  0.121601 0.103483 0.0005
 0.993388 -0.152521  0.112341 0.0345373 0.0005
 0.990751 -0.148188  0.115299 0.0475945 0.0005
 0.985029 -0.147473  0.108446 -0.0622151 0.0005
 0.987882 -0.144588  0.113034 0.0329423 0.0005
 0.992123 -0.152536   0.11052 -0.0100016 0.0005
 0.989804 -0.147939  0.110678 0.0462665 0.0005
 0.986908 -0.138605  0.102976 0.0682111 0.0005
 0.984877 -0.151027  0.108617 -0.0471919 0.0005
 0.990152 -0.148155  0.114128 0.0517469 0.0005
  0.98843 -0.143285  0.102864 -0.168265 0.0005
 0.990792 -0.151224  0.110148 0.18353 0.0005
0.992228 -0.15313 0.103162 0.00765747 0.0005
 0.991589 -0.153564  0.111904 0.0235384 0.0005
 0.986456 -0.152594  0.109044 -0.0655222 0.0005
 0.989342 -0.151206  0.111568 0.00876432 0.0005
 0.975988 -0.145893  0.111292 0.0469348 0.0005
0.990933 -0.15048 0.106508 0.176326 0.0005
 0.987962 -0.162041  0.111655 -0.0405862 0.0005
 0.986161 -0.153434  0.110845 0.0159271 0.0005
 0.995012 -0.143021  0.106025 -0.0714126 0.0005
 0.994825 -0.146759  0.107742 -0.0505764 0.0005
 0.995086 -0.150584  0.107521 0.0103865 0.0005
 0.985038 -0.143777  0.122981 0.00429563 0.0005
 0.987198 -0.148246  0.107613 -0.000889158 0.0005
 0.990967 -0.151263  0.113195 0.0193584 0.0005
 0.986548 -0.155349  0.111536 0.0739045 0.0005
 0.994593 -0.148375  0.103643 -0.0262854 0.0005
 0.994611 -0.150834  0.103823 -0.0408035 0.0005
 0.995217 -0.154637 0.0997274 0.0135191 0.0005
 0.985436 -0.150409  0.110852 -0.0764804 0.0005
 0.978418 -0.143779  0.110681 0.0469685 0.0005
 0.990277 -0.146359  0.111587 0.0241608 0.0005
 0.989458 -0.143458  0.108409 0.0151712 0.0005
0.994621 -0.14923 0.104655 -0.0198979 0.0005
 0.989443 -0.148748  0.107432 0.0174165 0.0005
 0.994719 -0.146032  0.120094 0.0597506 0.0005
 0.990626 -0.157732  0.105208 -0.0388189 0.0005
 0.990159 -0.156669  0.108416 -0.0868397 0.0005
 0.989685 -0.153692  0.102494 -0.0305608 0.0005
 0.990233 -0.147821  0.119346 0.0892077 0.0005
 0.983628 -0.149003  0.108533 -0.0573111 0.0005
 0.993459 -0.151492  0.108709 -0.0521007 0.0005
 0.986509 -0.153657  0.117097 0.123526 0.0005
 0.991572  -0.15237 0.0985429 0.0221556 0.0005
 0.988472 -0.154439  0.106735 -0.00282612 0.0005
0.987863 -0.15485 0.105793 -0.0622147 0.0005
 0.986924 -0.153868  0.112713 -0.0471637 0.0005
 0.990253 -0.156201 0.0993733 -0.355942 0.0005
 0.983298 -0.151823 0.0988088 -0.00937952 0.0005
 0.987479 -0.154478  0.111572 0.0134422 0.0005
0.995595 -0.15333 0.106087 -0.0236939 0.0005
 0.989081 -0.137403  0.111426 -0.0248535 0.0005
 0.990742 -0.153172  0.108744 -0.0048669 0.0005
 0.985821 -0.151998  0.114229 0.149502 0.0005
  0.99843 -0.151878  0.107239 0.192153 0.0005
 0.994694 -0.148871  0.109786 -0.0571581 0.0005
 0.987783 -0.154017  0.107975 -0.0103444 0.0005
 0.991651 -0.155411  0.111843 0.00212417 0.0005
 0.988117 -0.148213  0.118777 0.118903 0.0005
 0.990016 -0.159238  0.101544 -0.0199536 0.0005
 0.984395 -0.154155  0.110694 0.0516568 0.0005
 0.989958 -0.151646  0.120771 0.0760301 0.0005
 0.984879 -0.148463  0.111657 0.000287557 0.0005
 0.993817 -0.148038  0.119707 0.0793231 0.0005
 0.991754 -0.148857  0.111581 -0.0234534 0.0005
 0.990834 -0.151118  0.111364 -0.008049 0.0005
 0.995277 -0.155408 0.0988456 0.00326205 0.0005
 0.992394 -0.153985  0.125412 0.0722926 0.0005
0.981441  -0.1517 0.110764 -0.0439916 0.0005
 0.992637 -0.150845  0.114896 0.00440431 0.0005
 0.985978 -0.149131  0.109426 -0.0399154 0.0005
 0.988474 -0.146758  0.110405 0.0612639 0.0005
  0.99584 -0.148231  0.108093 -0.10565 0.0005
 0.987913 -0.143738  0.111752 0.0055093 0.0005
 0.990705 -0.152158  0.107104 0.167279 0.0005
 0.99071 -0.15023 0.107836 -0.0479063 0.0005
 0.991996 -0.140503  0.111211 0.00564417 0.0005
  0.99446 -0.153084  0.106309 0.15229 0.0005
 0.994045 -0.148442  0.105883 -0.0251368 0.0005
 0.992669 -0.153466  0.108329 0.186981 0.0005
 0.988709 -0.139811  0.109916 0.00893778 0.0005
 0.994886 -0.147911  0.109898 -0.0595534 0.0005
  0.98578 -0.150258  0.107518 -0.0838983 0.0005
 0.989819 -0.151739  0.122598 0.0886253 0.0005
 0.977904 -0.156353 0.0955512 0.000438004 0.0005
 0.983886 -0.153531   0.11522 -0.00895868 0.0005
 0.986327 -0.144583  0.108824 -0.0716523 0.0005
 0.987238 -0.147461  0.113314 -0.0215033 0.0005
 0.993884 -0.149198   0.10603 -0.0473178 0.0005
 0.989143 -0.149998  0.113252 -0.0428208 0.0005
0.995531  -0.1587 0.105749 -0.0383423 0.0005
0.991513 -0.15078 0.107596 0.150173 0.0005
 0.985804 -0.153126  0.113843 0.0280973 0.0005
 0.991338 -0.145109  0.113202 0.0597171 0.0005
 0.985696 -0.152869  0.113615 0.0380482 0.0005
 0.992056 -0.150041  0.105818 0.0135656 0.0005
 0.991343 -0.151937  0.109457 -0.0217856 0.0005
 0.987091 -0.151104  0.109475 0.00223659 0.0005
 0.987027 -0.153194  0.108539 -0.0573986 0.0005
 0.998835 -0.142783  0.106112 -0.00704331 0.0005
 0.994921 -0.145857  0.106312 -0.07487 0.0005
 0.996283 -0.152086  0.107396 0.0060822 0.0005
 0.982947 -0.155773 0.0958078 -0.170062 0.0005
 0.987485 -0.151461  0.108601 0.00742743 0.0005
 0.979518 -0.153265  0.109061 -0.168252 0.0005
0.987084 -0.13818 0.112605 -0.102944 0.0005
 0.990303 -0.156888  0.107107 -0.164909 0.0005
 0.990301 -0.146999   0.11187 -0.00719968 0.0005
 0.993244 -0.145718  0.104596 -0.106931 0.0005
 0.990876 -0.147559  0.113161 -0.0188116 0.0005
 0.995501 -0.154678 0.0990401 0.00739863 0.0005
  0.99181 -0.150386  0.108759 0.148462 0.0005
 0.992873 -0.154486  0.109481 0.0252957 0.0005
 0.991272 -0.150845  0.111318 -0.011375 0.0005
 0.989644 -0.149916  0.111262 -0.022159 0.0005
  0.98875 -0.144573  0.108632 0.0174059 0.0005
 0.991736 -0.150609  0.104203 -0.0242661 0.0005
  0.99132 -0.148431  0.111725 0.0639223 0.0005
 0.990944 -0.148917  0.109493 0.0145295 0.0005
 0.992228 -0.150805  0.103736 -0.00957716 0.0005
 0.989404 -0.138696  0.110057 -0.0358479 0.0005
 0.989736 -0.156322 0.0977994 -0.345427 0.0005
 0.986037 -0.153014  0.109095 -0.0140844 0.0005
 0.991304 -0.149027  0.103458 0.182302 0.0005
0.986103 -0.15624 0.105408 -0.0666963 0.0005
 0.984423 -0.147162  0.108804 -0.0505123 0.0005
 0.985025 -0.142843  0.106018 -0.164002 0.0005
 0.991917 -0.145157  0.109227 -0.0199 0.0005
0.988612 -0.14367 0.119303 -0.0744565 0.0005
 0.996817 -0.149542  0.104413 -0.00916233 0.0005
 0.989221 -0.158216  0.108656 -0.0665281 0.0005
 0.984533 -0.150276  0.108256 -0.0228994 0.0005
 0.986979 -0.150677  0.110875 -0.0177375 0.0005
 0.988616 -0.151697   0.10818 0.0153763 0.0005
 0.995008 -0.146547  0.103161 -0.0285896 0.0005
 0.990833 -0.152428  0.108396 0.186483 0.0005
 0.985894 -0.150683  0.112438 0.0234958 0.0005
 0.985223 -0.140007  0.115168 -0.132025 0.0005
 0.990982 -0.156642  0.100331 -0.00195734 0.0005
  0.99129 -0.154172  0.111777 -0.00885434 0.0005
 0.994084 -0.146688  0.108013 0.0138094 0.0005
   0.9895 -0.145775   0.11186 -0.0110297 0.0005
  0.99134 -0.151355  0.106595 -0.00672173 0.0005
 0.993282 -0.145184  0.107299 -0.107668 0.0005
 0.982675 -0.142995  0.112227 -0.149263 0.0005
 0.990196 -0.152237   0.10421 0.179072 0.0005
  0.98866 -0.155312  0.101191 -0.0150184 0.0005
 0.986667 -0.150837  0.114201 0.00785675 0.0005
   0.9864 -0.148306  0.129301 0.128576 0.0005
 0.983581 -0.150165  0.111125 -0.0551499 0.0005
 0.989853 -0.151766  0.104679 0.00629832 0.0005
 0.990038 -0.149389  0.113958 0.0304457 0.0005
 0.993215 -0.147438  0.117584 0.103147 0.0005
 0.993952 -0.152835  0.110374 -0.0110101 0.0005
 0.982099  -0.15519 0.0981659 -0.115397 0.0005
 0.985803 -0.153494  0.114489 0.0795398 0.0005
 0.990668 -0.154138  0.115657 0.0699854 0.0005
 0.995358 -0.147861  0.106978 -0.0436805 0.0005
 0.994676 -0.150548  0.108284 -0.0358556 0.0005
 0.988213 -0.152132  0.108486 0.153991 0.0005
 0.986924 -0.142655  0.114364 0.0190568 0.0005
 0.987185 -0.153422  0.105846 -0.0546151 0.0005
 0.976809 -0.150854  0.121041 0.0363678 0.0005
 0.988739 -0.143371  0.105753 0.0057053 0.0005
 0.991276 -0.149814  0.106069 0.166191 0.0005
 0.997719 -0.147021  0.104988 0.00809387 0.0005
 0.985801 -0.155204  0.115771 -0.026049 0.0005
 0.992662 -0.154194  0.103201 0.173365 0.0005
0.988347 -0.13811 0.112552 -0.115504 0.0005
 0.990072 -0.151475  0.111491 -0.00722127 0.0005
 0.98906  -0.1525 0.115617 -0.0444871 0.0005
 0.987232 -0.147823  0.118178 0.0713846 0.0005
 0.983591 -0.149551   0.10942 -0.000200615 0.0005
 0.989916 -0.149879  0.111619 0.0580117 0.0005
 0.988692 -0.150477  0.111064 0.0684344 0.0005
  0.98897 -0.153862  0.109711 -0.0702137 0.0005
 0.992643 -0.150066  0.107944 0.1831 0.0005
 0.986795 -0.155053  0.100057 -0.0196118 0.0005
 0.988633 -0.141636  0.120108 0.00854578 0.0005
 0.991842 -0.148684  0.108305 -0.0178877 0.0005
  0.97783 -0.134023  0.115776 0.0110575 0.0005
 0.991588 -0.150563  0.108415 -0.00522199 0.0005
 0.988514 -0.150591  0.104954 -0.00928399 0.0005
 0.989718 -0.162469  0.111138 -0.0482383 0.0005
0.988853 -0.14909 0.121552 0.134496 0.0005
 0.978308 -0.144767  0.110608 0.0378389 0.0005
 0.990302 -0.151731  0.111058 0.0225458 0.0005
 0.984537 -0.135037  0.114131 0.0188337 0.0005
 0.994573 -0.147979  0.118649 0.0509146 0.0005
 0.987179 -0.155516  0.115214 0.0369665 0.0005
 0.984056 -0.150437  0.110797 -0.0692525 0.0005
 0.984858 -0.146906  0.107597 -0.0591131 0.0005
  0.98918 -0.146718  0.124646 -0.0388167 0.0005
 0.986566 -0.147215  0.111549 -0.030831 0.0005
 0.988876 -0.144693  0.110187 0.0028293 0.0005
 0.985295 -0.152437   0.11861 0.00458659 0.0005
 0.988238 -0.148072   0.11367 0.00198449 0.0005
 0.997048 -0.143167  0.107128 -0.0260259 0.0005
 0.990404 -0.146044  0.105288 0.198667 0.0005
 0.987525 -0.153604   0.11648 0.0791287 0.0005
 0.988048 -0.153426  0.111273 -0.0174324 0.0005
 0.994231 -0.147327   0.10736 -0.0253554 0.0005
 0.991752 -0.146943  0.112828 0.00772132 0.0005
 0.993363 -0.154322   0.11128 0.00529653 0.0005
 0.984058 -0.141984  0.110847 -0.126424 0.0005
 0.991562 -0.153998  0.105115 -0.166011 0.0005
 0.988689 -0.154153  0.106831 -0.0375439 0.0005
 0.991235 -0.151713   0.12091 0.115497 0.0005
 0.985653 -0.137448  0.110528 -0.0755713 0.0005
 0.991329 -0.150057  0.108638 -0.027681 0.0005
 0.989183 -0.145458   0.11136 0.0376672 0.0005
 0.985876 -0.153652  0.115302 0.00558999 0.0005
   0.9889 -0.153227   0.10754 -0.0543448 0.0005
 0.990581 -0.150202  0.112478 0.0659281 0.0005
 0.989275 -0.150278  0.112504 0.041458 0.0005
 0.992151 -0.154189  0.105958 -0.0655015 0.0005
 0.992637 -0.150019  0.114818 0.121748 0.0005
 0.988582 -0.157671 0.0897159 -0.259479 0.0005
 0.98681 -0.14798 0.107402 -0.071793 0.0005
 0.985282 -0.149046  0.114516 -0.027921 0.0005
 0.988708 -0.152925  0.106471 -0.00404899 0.0005
 0.991262 -0.152737   0.11265 0.00178803 0.0005
 0.984236 -0.138547  0.109158 -0.0232065 0.0005
0.991712 -0.15146 0.104071 -0.162743 0.0005
 0.988198 -0.139541  0.119555 -0.0173564 0.0005
 0.989434 -0.150233  0.108013 -0.0577814 0.0005
 0.992685 -0.150426  0.113451 -0.0106617 0.0005
 0.992144 -0.151481   0.12334 0.0377349 0.0005
 0.988934 -0.150017  0.112683 -0.00239503 0.0005
 0.988846 -0.151408  0.110622 0.0300059 0.0005
 0.990509 -0.158702  0.102674 -0.00968327 0.0005
 0.994878 -0.145348  0.104467 -0.102689 0.0005
 0.988078 -0.151893  0.116274 0.0611729 0.0005
 0.992968 -0.142628  0.109422 -0.0154481 0.0005
 0.993971 -0.149294  0.103126 -0.00613106 0.0005
 0.986624 -0.150117  0.115177 0.0183832 0.0005
 0.991402 -0.140641  0.112824 -0.0117986 0.0005
 0.994483 -0.152068  0.105989 -0.00683192 0.0005
 0.987788 -0.155561  0.103431 -0.0797237 0.0005
 0.990318 -0.151658  0.106527 -0.020276 0.0005
  0.99075 -0.148449  0.106127 0.16291 0.0005
 0.988638 -0.151051  0.104417 -0.0057116 0.0005
 0.987913 -0.148342  0.113219 -0.0111565 0.0005
 0.985865 -0.148521  0.113701 -0.0203564 0.0005
 0.989401 -0.145607  0.110909 -0.010969 0.0005
 0.984395 -0.146394  0.114195 0.0010405 0.0005
 0.988513 -0.150396  0.111794 -0.0112393 0.0005
 0.987549 -0.150837   0.10947 -0.0905032 0.0005
0.988671 -0.14834  0.10582 0.183544 0.0005
 0.987107 -0.146799  0.109767 -0.0442759 0.0005
 0.988288 -0.155161  0.111106 0.0897656 0.0005
 0.988133 -0.143784  0.113369 -0.00349773 0.0005
 0.984869 -0.142083  0.106329 -0.188896 0.0005
0.995388 -0.15019 0.102762 -0.00726018 0.0005
 0.987332 -0.152446 0.0991946 -0.165181 0.0005
 0.988757 -0.153673  0.106559 -0.0105311 0.0005
 0.983095 -0.131166  0.117533 0.01268 0.0005
 0.994252 -0.144863  0.107408 -0.0894084 0.0005
 0.989326 -0.145537  0.109584 0.0548044 0.0005
0.992817 -0.15548 0.110281 -0.0306781 0.0005
 0.992767 -0.144703  0.105403 -0.0987373 0.0005
 0.993305 -0.157269 0.0985957 -0.377059 0.0005
 0.986831 -0.159571   0.12107 0.082982 0.0005
 0.984742 -0.145387  0.110842 0.0593325 0.0005
 0.993041 -0.153123  0.107824 0.173198 0.0005
 0.992455 -0.142941   0.10862 0.00964575 0.0005
 0.990406 -0.137331  0.116818 -0.00709116 0.0005
 0.990554 -0.141314  0.107966 -0.0269993 0.0005
 0.998572 -0.142719   0.10756 -0.0153059 0.0005
 0.990581 -0.155074  0.109575 0.0720822 0.0005
 0.987298 -0.152622  0.107711 0.0147497 0.0005
 0.996685 -0.148834  0.108945 -0.0785954 0.0005
 0.992867 -0.150389   0.10168 -0.0400653 0.0005
 0.993467 -0.143124  0.111432 -0.040089 0.0005
  0.99316 -0.154725  0.104951 -0.183474 0.0005
 0.989928 -0.151547  0.106246 -0.0175418 0.0005
 0.985598 -0.149565  0.108756 0.0297303 0.0005
 0.976279 -0.158822 0.0996786 -0.0558658 0.0005
0.984903   -0.154 0.117807 -0.0248631 0.0005
 0.985952 -0.150481  0.109636 -0.0747539 0.0005
 0.990182 -0.153134 0.0996441 -0.353663 0.0005
 0.988629 -0.151266   0.10538 0.0074489 0.0005
 0.988885 -0.149194  0.112571 -0.00625281 0.0005
 0.996255 -0.150012  0.107284 -0.0415405 0.0005
 0.989036 -0.136108  0.116152 -0.137901 0.0005
0.990257 -0.15237 0.116442 0.109078 0.0005
 0.994808 -0.152242  0.123834 0.0349137 0.0005
 0.986925 -0.148895  0.118683 0.139196 0.0005
 0.991396 -0.155697  0.104909 -0.0535915 0.0005
 0.990534 -0.139992  0.119263 0.0385786 0.0005
 0.993461 -0.149093   0.10506 -0.0271488 0.0005
  0.98381 -0.148073  0.116666 -0.0319963 0.0005
 0.984461 -0.154989  0.112257 -0.0461461 0.0005
 0.987881 -0.154233  0.103744 -0.0393744 0.0005
 0.988172 -0.149135   0.11268 0.0489236 0.0005
 0.990488 -0.147214 0.0892497 -0.218566 0.0005
 0.991924 -0.155642  0.103129 -0.0142289 0.0005
 0.987537 -0.144002  0.116494 0.0323185 0.0005
 0.991499 -0.145789  0.113233 0.0258386 0.0005
 0.983803 -0.151291  0.108091 -0.0447014 0.0005
 0.986835 -0.146157  0.115724 -0.0496157 0.0005
 0.978278 -0.145963  0.110335 0.0492775 0.0005
 0.991915 -0.152132   0.11397 -0.0286077 0.0005
 0.990269 -0.151357  0.113571 -0.00317942 0.0005
 0.991512 -0.152473  0.107982 0.0188194 0.0005
 0.984488 -0.149425  0.108953 -0.0647396 0.0005
 0.986134 -0.158043  0.108351 -0.156072 0.0005
 0.984565 -0.149273  0.115456 0.0375425 0.0005
 0.994752 -0.150526  0.104306 -0.00921453 0.0005
 0.987708 -0.152427  0.112679 -0.0312523 0.0005
 0.993072 -0.149267  0.107042 -0.0170464 0.0005
 0.988233 -0.157319 0.0947333 -0.330039 0.0005
0.991318 -0.14869 0.120452 0.117098 0.0005
 0.979856 -0.145404  0.109382 0.0469093 0.0005
 0.990835 -0.151402  0.112919 0.00210129 0.0005
 0.987705 -0.139702 0.0895704 -0.36582 0.0005
 0.990687 -0.146288 0.0898956 -0.20688 0.0005
 0.988577 -0.146276  0.110963 -0.0261991 0.0005
 0.989095 -0.144709  0.112433 0.0559839 0.0005
 0.985934 -0.153267  0.108389 -0.0157462 0.0005
 0.98493 -0.15209  0.11422 -0.0496642 0.0005
 0.995496 -0.150431  0.105737 0.00150861 0.0005
 0.990342 -0.151684  0.107194 0.19431 0.0005
 0.986462 -0.150513  0.112384 0.0313556 0.0005
 0.985031 -0.152312  0.116986 0.122963 0.0005
 0.994044 -0.152112  0.104817 -0.0307063 0.0005
  0.98754 -0.152392  0.106288 -0.0404331 0.0005
0.990919 -0.15281 0.100982 0.0179574 0.0005
 0.995634 -0.146795  0.105568 -0.101296 0.0005
 0.989953 -0.147847  0.110773 0.0300212 0.0005
 0.990134 -0.151032  0.107831 0.187956 0.0005
 0.992188 -0.149342  0.111842 -0.00758334 0.0005
 0.993403 -0.143404   0.11218 0.0149537 0.0005
 0.991331 -0.152244 0.0992641 -0.359686 0.0005
 0.976818 -0.130403  0.117274 -0.00284384 0.0005
  0.98625 -0.150326  0.112442 -0.0575163 0.0005
 0.992147 -0.152436  0.110288 -0.00972815 0.0005
 0.986288 -0.150716  0.115895 -0.0252165 0.0005
 0.987688 -0.148229  0.111023 0.026601 0.0005
 0.989033 -0.156413  0.105165 -0.0801516 0.0005
 0.991215 -0.154655  0.105105 -0.141806 0.0005
 0.980934 -0.143397  0.110486 -0.10128 0.0005
0.991245 -0.15388  0.11038 0.00242466 0.0005
 0.999629 -0.140871  0.109894 -0.0155043 0.0005
 0.985486 -0.156972  0.128077 0.0534355 0.0005
0.993643 -0.15232  0.11177 0.168649 0.0005
 0.989759 -0.149887  0.111475 -0.00903754 0.0005
  0.98486 -0.146626  0.117258 0.0321533 0.0005
 0.989054 -0.156001  0.105107 -0.0447047 0.0005
 0.991225 -0.156285  0.104074 -0.0481296 0.0005
 0.989269 -0.145687  0.112018 0.0170826 0.0005
0.991186 -0.14887 0.115901 -0.011271 0.0005
 0.985954 -0.152582  0.102087 -0.0228299 0.0005
 0.992615 -0.149647  0.106695 0.189023 0.0005
 0.989949 -0.157127 0.0975122 -0.332125 0.0005
 0.994671 -0.160164  0.112924 0.0735438 0.0005
 0.991856 -0.140307  0.108984 0.00688368 0.0005
0.993326 -0.14859 0.106488 0.171957 0.0005
 0.991883 -0.151126  0.112815 0.00799426 0.0005
 0.99056 -0.14766 0.112249 0.0393402 0.0005
0.983517 -0.14838  0.10951 -0.017058 0.0005
 0.988519 -0.147421  0.113645 -0.022461 0.0005
 0.992035 -0.147854  0.116061 0.131895 0.0005
 0.988004 -0.146589  0.112237 -0.0205854 0.0005
 0.989605 -0.146774 0.0909773 -0.20403 0.0005
0.991053 -0.15022 0.101489 -0.0112365 0.0005
 0.989084 -0.145235  0.112344 0.0805217 0.0005
 0.992172 -0.155674  0.103633 -0.0635449 0.0005
 0.988304 -0.150001  0.113977 0.0694038 0.0005
   0.9849 -0.150658  0.108562 -0.0583328 0.0005
 0.981741 -0.144174  0.110397 0.0475267 0.0005
 0.993927 -0.151816   0.12581 0.0321772 0.0005
 0.984925 -0.150824   0.10833 -0.0280673 0.0005
 0.991679 -0.153245  0.111495 -0.00488792 0.0005
 0.991786 -0.151605  0.112861 0.00996338 0.0005
 0.993186 -0.157742  0.108493 -0.0613947 0.0005
0.991737 -0.14368 0.111537 -0.0100527 0.0005
 0.992727 -0.147134  0.123648 0.107128 0.0005
 0.989273 -0.150607  0.123903 0.0929206 0.0005
 0.989922 -0.144949  0.111358 -0.0200294 0.0005
 0.990988 -0.152412  0.107753 0.172046 0.0005
 0.980833 -0.140113  0.114455 -0.105094 0.0005
 0.985557 -0.158001  0.128591 0.0431022 0.0005
 0.986661 -0.153374  0.111198 -0.0522597 0.0005
0.989498 -0.14583 0.109399 -0.11016 0.0005
 0.986647  -0.14112 0.0894527 -0.363237 0.0005
   0.9886 -0.142854  0.109263 0.00213563 0.0005
 0.987451 -0.145277  0.130407 0.0886579 0.0005
 0.990321 -0.145603  0.108969 0.0311879 0.0005
 0.985407 -0.151902  0.117808 0.0980968 0.0005
 0.983855 -0.144108  0.105836 -0.16442 0.0005
 0.985894 -0.149556  0.113947 -0.0606959 0.0005
 0.991697 -0.144588  0.112431 -0.00698025 0.0005
 0.987592 -0.147363  0.112952 -0.0108922 0.0005
 0.989255 -0.145211  0.110237 0.0655551 0.0005
 0.986885 -0.148596  0.116424 -0.0255017 0.0005
 0.985621 -0.153262  0.105222 -0.106995 0.0005
 0.992088  -0.15507 0.0986157 -0.373683 0.0005
 0.987212 -0.138166  0.113085 -0.0630703 0.0005
 0.982809 -0.152655  0.102046 -0.106895 0.0005
0.988555 -0.15258 0.111351 0.0258168 0.0005
 0.980425 -0.143548  0.111374 0.042107 0.0005
 0.997881 -0.150408   0.10533 0.00788486 0.0005
 0.987436 -0.150569  0.112222 -0.00526569 0.0005
 0.990012 -0.153396  0.114502 -0.00563388 0.0005
0.993632 -0.14978 0.105775 -0.0286209 0.0005
 0.990694 -0.152873  0.107282 0.0137172 0.0005
 0.996144 -0.151951  0.101574 0.0106295 0.0005
 0.988908 -0.149947   0.11211 -0.0250129 0.0005
 0.991668 -0.152562   0.10097 0.0503685 0.0005
 0.989669  -0.14069 0.0882243 -0.374881 0.0005
 0.984444 -0.149388  0.107283 -0.029473 0.0005
 0.990738 -0.154597  0.103456 0.00218802 0.0005
 0.994679 -0.150729  0.105479 -0.0355205 0.0005
 0.987504 -0.155461  0.112522 0.0132995 0.0005
 0.992354 -0.155952  0.106153 -0.0314236 0.0005
 0.990089 -0.145589  0.110256 -0.0304116 0.0005
 0.990732 -0.150575  0.104943 -0.0401759 0.0005
 0.990567 -0.152199  0.111447 -0.0172385 0.0005
 0.981955 -0.153931 0.0976347 -0.00147953 0.0005
 0.987187 -0.150743  0.115628 -0.0341293 0.0005
 0.991358 -0.150913   0.10095 0.0346051 0.0005
 0.991388 -0.154936  0.108562 -0.0956775 0.0005
 0.988126 -0.157581 0.0970736 -0.356696 0.0005
 0.989171 -0.152427  0.103561 -0.0473249 0.0005
 0.994204 -0.146367  0.105345 -0.0178979 0.0005
 0.994533 -0.137474   0.11665 0.0103011 0.0005
 0.992314 -0.149482  0.118519 0.123242 0.0005
 0.990396 -0.150599  0.103838 0.00163786 0.0005
 0.989879 -0.152702  0.106698 -0.060178 0.0005
 0.987725 -0.144921  0.113059 0.0522401 0.0005
 0.994034 -0.148379   0.10628 -0.0672003 0.0005
 0.987336 -0.143492  0.117782 0.0325206 0.0005
 0.989315 -0.148203  0.111515 0.0639353 0.0005
 0.992358 -0.149049  0.110698 -0.0134495 0.0005
 0.987229 -0.156916  0.106042 -0.0592497 0.0005
 0.989204 -0.159124  0.111676 0.0330681 0.0005
 0.991013 -0.155409  0.108315 0.00242551 0.0005
0.991816 -0.14645 0.109119 0.00688755 0.0005
 0.992261 -0.153826  0.115352 0.0689038 0.0005
 0.993223 -0.149918  0.108013 -0.0638534 0.0005
 0.990357 -0.140632  0.115446 -0.0374906 0.0005
 0.994614 -0.147279  0.105635 -0.0466284 0.0005
 0.990654 -0.153543  0.110182 0.175768 0.0005
 0.981257 -0.143006  0.113233 -0.0928884 0.0005
 0.998075 -0.148658  0.104278 0.0302065 0.0005
 0.993934 -0.147138  0.105965 -0.042424 0.0005
 0.994096 -0.144878  0.109207 -0.0825134 0.0005
 0.992881 -0.146439  0.111232 -0.0262502 0.0005
 0.985261 -0.152026  0.107214 -0.0623499 0.0005
 0.990361 -0.145048  0.109389 -0.0278146 0.0005
 0.993145 -0.150523  0.108296 -0.00929565 0.0005
 0.985223 -0.140623  0.119319 0.00673843 0.0005
 0.990677 -0.150058  0.118141 0.103225 0.0005
 0.987204 -0.154095  0.104976 -0.0299141 0.0005
 0.994799 -0.148917  0.110467 -0.0567518 0.0005
 0.992525 -0.147912  0.105028 0.173015 0.0005
 0.988892 -0.155699  0.121615 0.0586361 0.0005
 0.998277 -0.143192  0.106609 -0.0284107 0.0005
 0.991658 -0.149873  0.113149 -0.00210657 0.0005
  0.99549 -0.151139  0.110915 0.175118 0.0005
 0.984195 -0.155129  0.100809 -0.024081 0.0005
 0.986698 -0.148468  0.109744 -0.0392646 0.0005
 0.987828 -0.162267 0.0897269 -0.247357 0.0005
0.986744 -0.15208 0.121845 0.0970471 0.0005
  0.99313 -0.152118  0.111597 0.0192137 0.0005
 0.980666 -0.143922  0.110893 -0.0881901 0.0005
 0.992538 -0.147352  0.110496 -0.00980508 0.0005
  0.98921 -0.152837  0.109329 -0.0322914 0.0005
 0.979441 -0.151861  0.111118 -0.171019 0.0005
0.990469 -0.14475 0.111069 0.00118574 0.0005
 0.989337 -0.149324  0.112397 0.0405726 0.0005
 0.988221 -0.152509   0.10785 -0.0017583 0.0005
 0.992691 -0.144887  0.110325 -0.0319854 0.0005
 0.990439 -0.147121  0.112144 -0.0301571 0.0005
0.989319   -0.152 0.107632 -0.0217027 0.0005
 0.986911 -0.150482  0.112658 -0.0584912 0.0005
 0.988844 -0.153566  0.114914 0.00990055 0.0005
 0.991024 -0.145389  0.114243 -0.00781756 0.0005
 0.979789 -0.144981  0.108157 0.00689228 0.0005
  0.99339 -0.150465  0.105837 -0.0586005 0.0005
 0.989799 -0.152725  0.112898 0.00464858 0.0005
 0.990243 -0.144255  0.110961 0.0106546 0.0005
  0.98658 -0.158654  0.112241 -0.156006 0.0005
 0.985156 -0.154823  0.111073 -0.133373 0.0005
 0.986253 -0.152564  0.115462 -0.0613285 0.0005
  0.97858 -0.148987  0.120834 0.0413882 0.0005
 0.992877 -0.160189  0.105541 -0.0397862 0.0005
 0.995096 -0.149266  0.104052 -0.0284936 0.0005
 0.990034 -0.153806   0.10465 -0.143455 0.0005
 0.990775 -0.148889  0.112258 0.0551904 0.0005
 0.975356 -0.131604  0.115786 0.0144964 0.0005
 0.986086 -0.142619  0.114374 -0.0047808 0.0005
 0.993055 -0.150467   0.10727 -0.00323638 0.0005
 0.988262 -0.151124  0.108954 0.0217254 0.0005
 0.996354 -0.148092  0.101302 0.00965839 0.0005
 0.986245 -0.148327  0.115063 0.0212312 0.0005
 0.986724 -0.148549  0.117886 0.0623065 0.0005
 0.989825 -0.146731  0.109619 0.0481684 0.0005
 0.994861 -0.154422  0.100704 0.00651325 0.0005
 0.988562 -0.148488  0.111398 0.0532034 0.0005
 0.986299  -0.15059 0.0959149 -0.0391224 0.0005
 0.98545 -0.15105  0.11522 0.0353116 0.0005
 0.991702 -0.145298  0.122186 0.0703364 0.0005
 0.995456 -0.149994  0.105322 -0.0238906 0.0005
 0.985416 -0.139953  0.108538 -0.0425272 0.0005
  0.99256 -0.139453  0.112169 0.00304818 0.0005
 0.985366 -0.150466  0.112767 -0.0525292 0.0005
 0.986446 -0.135378   0.11292 -0.0745089 0.0005
 0.986917 -0.137303  0.110372 -0.0373308 0.0005
 0.987071 -0.152373  0.115992 0.0797136 0.0005
0.986013 -0.14983 0.116844 0.0351441 0.0005
 0.986681 -0.151839  0.112035 0.0508117 0.0005
 0.991098 -0.151457  0.104308 -0.00269746 0.0005
 0.989699 -0.159199 0.0865625 -0.25313 0.0005
 0.985443 -0.149351  0.108681 -0.0429692 0.0005
 0.988802 -0.151222  0.104695 -0.00022194 0.0005
 0.987269 -0.140853 0.0912256 -0.367489 0.0005
 0.986202 -0.150525    0.1135 0.161644 0.0005
 0.996007 -0.145057  0.109826 -0.10858 0.0005
 0.989309 -0.145654   0.11114 -0.0286869 0.0005
 0.989475 -0.148259  0.109347 0.0584688 0.0005
 0.984767 -0.148896  0.111872 0.00908009 0.0005
 0.986866 -0.151195  0.112819 0.0204838 0.0005
 0.985052 -0.155592  0.105304 0.013955 0.0005
 0.994006 -0.146864  0.105237 -0.0806787 0.0005
 0.993999 -0.146216  0.105158 -0.113127 0.0005
 0.988849 -0.152742  0.116366 -0.0145531 0.0005
  0.99243 -0.152498  0.125057 0.0489931 0.0005
 0.996046 -0.149307  0.120487 0.105628 0.0005
 0.990784 -0.154004  0.107084 -0.137769 0.0005
 0.993758 -0.151648  0.104122 0.0259841 0.0005
 0.987848 -0.136573  0.112162 -0.111906 0.0005
 0.992103 -0.145263  0.110352 -0.0054495 0.0005
 0.990915 -0.153313  0.102987 0.00384201 0.0005
 0.989165 -0.152256   0.10822 -0.0790365 0.0005
0.986497 -0.14711 0.111407 -0.00903446 0.0005
 0.994577 -0.139636  0.110734 -0.00508423 0.0005
 0.989084 -0.150543  0.108775 0.000227312 0.0005
 0.996359  -0.15027 0.0989341 0.00395812 0.0005
 0.996737 -0.150472  0.108288 -0.0144913 0.0005
 0.989669 -0.154877  0.107972 -0.0398159 0.0005
  0.99064 -0.153381  0.104952 -0.0623571 0.0005
 0.992036 -0.140411  0.106433 0.0140101 0.0005
 0.990371 -0.144741   0.11112 0.0689829 0.0005
 0.984499 -0.138306  0.113152 -0.0713042 0.0005
 0.986225 -0.152662  0.105399 -0.113567 0.0005
0.976454 -0.13405 0.114826 0.00906971 0.0005
 0.990403 -0.157109  0.104579 -0.0366613 0.0005
 0.991919 -0.151591  0.104311 0.177789 0.0005
0.990175 -0.15183 0.104646 -0.00950969 0.0005
 0.991875 -0.152507  0.105807 -0.0135839 0.0005
 0.991366 -0.159797 0.0884086 -0.259052 0.0005
 0.989224 -0.153439  0.105413 -0.130725 0.0005
0.990179 -0.15152  0.11035 0.00704146 0.0005
 0.988977 -0.143303   0.11277 0.0143119 0.0005
0.982643 -0.14289 0.109848 -0.102122 0.0005
 0.986607 -0.153106  0.121985 0.080022 0.0005
0.983627 -0.13768 0.109144 -0.0193726 0.0005
 0.991857 -0.148747  0.119168 0.131773 0.0005
 0.991826 -0.144765  0.110337 -0.0181792 0.0005
 0.982644 -0.150131  0.114011 0.156676 0.0005
 0.990681 -0.149737  0.105258 0.180952 0.0005
  0.98859 -0.153115  0.122861 0.0876264 0.0005
 0.998738 -0.139952  0.109146 -0.00931954 0.0005
 0.990811 -0.153387  0.113859 -0.0121784 0.0005
 0.985483 -0.152023  0.113344 0.15074 0.0005
 0.981606 -0.151949  0.120568 0.0429426 0.0005
 0.991482 -0.154984  0.106784 -0.0496858 0.0005
 0.993103 -0.151219  0.106248 0.182772 0.0005
  0.98645 -0.140361  0.113352 -0.106227 0.0005
 0.991953 -0.148787  0.113981 0.119603 0.0005
0.992695  -0.1516 0.106714 -0.00841226 0.0005
 0.991491 -0.149591  0.108499 0.126744 0.0005
 0.989503 -0.153584   0.10888 0.000529205 0.0005
  0.98668 -0.148288  0.114541 -0.042 0.0005
 0.986969 -0.147023  0.108752 -0.0546693 0.0005
 0.994779 -0.149848  0.103454 -0.00475811 0.0005
 0.986806 -0.152484  0.112244 0.0122328 0.0005
 0.992533 -0.148691  0.115268 0.0935136 0.0005
  0.98806 -0.148088  0.122351 0.097529 0.0005
 0.99224 -0.14036 0.108142 0.00807014 0.0005
 0.982229 -0.135344  0.115339 -0.0785852 0.0005
 0.982585 -0.152022  0.117722 -0.0457046 0.0005
0.988136 -0.15049 0.110703 0.0548618 0.0005
 0.991329 -0.144782  0.109885 0.0176809 0.0005
 0.985502 -0.147943  0.107873 -0.0281792 0.0005
 0.989216 -0.146234  0.109547 -0.0219122 0.0005
 0.986335 -0.136562  0.113182 -0.133015 0.0005
 0.990686 -0.147957  0.111506 -0.0181587 0.0005
 0.993353 -0.146744  0.106249 -0.0657487 0.0005
 0.993426 -0.148021  0.116926 0.117 0.0005
 0.989732 -0.151477  0.115543 0.0123154 0.0005
 0.986332  -0.15612 0.0976627 -0.0339117 0.0005
 0.982702 -0.150655  0.116929 0.0239402 0.0005
 0.990051 -0.147796  0.111684 0.0188115 0.0005
 0.984926 -0.152267  0.117372 0.045397 0.0005
 0.995226 -0.149086  0.109273 -0.00091153 0.0005
 0.996594 -0.145659  0.124528 0.123717 0.0005
 0.986298 -0.138535  0.110907 -0.0152014 0.0005
  0.98608 -0.146203   0.11478 -0.0244853 0.0005
 0.988635 -0.155329  0.103478 -0.0631727 0.0005
 0.983507 -0.142277   0.11409 -0.116975 0.0005
 0.994771 -0.152049  0.104167 0.158982 0.0005
 0.991588 -0.145216  0.111503 0.0185238 0.0005
 0.985435 -0.150791  0.105982 -0.0417028 0.0005
0.996889 -0.14732 0.104917 0.0169915 0.0005
 0.987212 -0.149881  0.112206 0.0539664 0.0005
 0.987863 -0.149733  0.113042 -0.00237785 0.0005
 0.979889 -0.145635  0.109458 0.0533203 0.0005
 0.991334 -0.149924   0.10978 -0.00720657 0.0005
 0.988822 -0.148538  0.115365 -0.012754 0.0005
 0.983332 -0.150243  0.108832 -0.0632291 0.0005
0.980845 -0.14137 0.110591 -0.0986306 0.0005
 0.997308 -0.153872  0.100869 0.000388995 0.0005
 0.985291 -0.152983  0.110713 -0.043657 0.0005
 0.994058 -0.149427  0.123007 0.0901023 0.0005
 0.985644 -0.151845  0.112647 0.171404 0.0005
 0.988131 -0.156806 0.0938699 -0.342639 0.0005
 0.988619 -0.157533  0.108573 -0.0887742 0.0005
0.984302 -0.15321 0.110359 -0.0209886 0.0005
 0.997911 -0.147562   0.10798 0.0194672 0.0005
 0.989844 -0.137959  0.104829 0.0507776 0.0005
 0.988395 -0.153808  0.106741 -0.1644 0.0005
 0.992592 -0.153859   0.11001 -0.0098938 0.0005
 0.984644 -0.140924  0.110972 -0.117767 0.0005
 0.990883 -0.152417  0.118633 0.0883028 0.0005
 0.993106 -0.149814  0.105433 0.165351 0.0005
 0.991168 -0.153058  0.108528 0.013686 0.0005
 0.991019 -0.152295  0.125209 -0.0100234 0.0005
 0.984058 -0.148551  0.115234 0.0541067 0.0005
 0.989925 -0.150699  0.111336 -0.0143702 0.0005
  0.98809 -0.153523  0.106487 0.0171754 0.0005
 0.990636 -0.155707   0.12029 0.0381824 0.0005
 0.992573 -0.145803   0.11015 0.0172502 0.0005
  0.98719 -0.151157  0.118492 0.0856767 0.0005
 0.986478 -0.159578  0.099177 -0.301437 0.0005
 0.992366 -0.154847  0.106371 -0.0446157 0.0005
 0.988652 -0.155403  0.107939 -0.111741 0.0005
 0.988804 -0.146765  0.114646 -0.033641 0.0005
 0.990362 -0.150758  0.106449 -0.0241644 0.0005
 0.995281 -0.149406  0.105167 -0.00956495 0.0005
 0.982888 -0.150602  0.110222 -0.0376557 0.0005
 0.993087 -0.152605  0.101091 -0.334701 0.0005
 0.985808 -0.150565  0.111173 -0.0339503 0.0005
 0.989567 -0.146978  0.115306 0.0143499 0.0005
 0.988011 -0.153154  0.107331 -0.0892728 0.0005
 0.991725 -0.150225  0.118319 0.0810116 0.0005
 0.986246 -0.149539  0.116109 0.0374284 0.0005
 0.986645 -0.147288  0.113004 -0.0139457 0.0005
 0.985485 -0.150356   0.12041 -0.0908175 0.0005
 0.989832 -0.145697  0.117468 0.0954532 0.0005
 0.994118 -0.148957  0.117527 0.0791745 0.0005
 0.988121 -0.152495  0.111793 -0.0265354 0.0005
 0.990488 -0.158304 0.0996906 -0.000929975 0.0005
 0.982847 -0.140626  0.111146 -0.10541 0.0005
 0.989694 -0.150965  0.112019 0.0184518 0.0005
  0.98838 -0.157089  0.118433 0.0698158 0.0005
 0.984798 -0.151943  0.107755 -0.0311115 0.0005
 0.974601 -0.156954  0.105491 -0.0959299 0.0005
 0.994916 -0.151814  0.109962 -0.00711127 0.0005
 0.990238 -0.145706  0.112361 0.0438444 0.0005
 0.992501 -0.156708 0.0970918 -0.380273 0.0005
0.985781 -0.15058 0.109927 -0.0759132 0.0005
 0.985257 -0.155578  0.111042 0.0717207 0.0005
 0.989011 -0.151242  0.109025 0.0173602 0.0005
 0.991607 -0.150196  0.112992 -0.00315546 0.0005
 0.988194 -0.152102   0.10693 -0.0353655 0.0005
 0.994816 -0.150096  0.105872 -0.00989844 0.0005
 0.992853 -0.154644  0.110695 -0.0643488 0.0005
    0.992 -0.141942  0.109602 0.00790082 0.0005
 0.989599 -0.152447  0.109755 0.194759 0.0005
 0.986156 -0.151606  0.110642 -0.0636411 0.0005
 0.988864 -0.155789  0.104385 -0.122757 0.0005
 0.995489 -0.146796  0.104624 -0.0329161 0.0005
 0.985398 -0.153651  0.114506 0.000503179 0.0005
0.987102 -0.15188 0.107909 0.00304671 0.0005
 0.985042 -0.149983  0.125735 0.0893633 0.0005
 0.992098 -0.153657  0.107052 0.0165634 0.0005
 0.991541 -0.145876  0.110828 0.0050835 0.0005
     0.99 -0.143519  0.113188 0.0171673 0.0005
 0.986807 -0.146853  0.108436 -0.0504118 0.0005
 0.987778 -0.153278  0.113001 0.031978 0.0005
 0.996771 -0.151081   0.10423 -0.0241442 0.0005
 0.995684 -0.156433   0.11528 0.0658001 0.0005
 0.986936 -0.153662  0.111825 0.00497427 0.0005
 0.983325 -0.149358  0.111266 -0.00935049 0.0005
 0.992382 -0.147987  0.107132 -0.0108316 0.0005
 0.990331 -0.145718   0.11137 0.0769015 0.0005
 0.989813 -0.155605  0.107241 -0.0165972 0.0005
 0.992835 -0.151753  0.108074 0.163509 0.0005
 0.986581 -0.146856  0.113721 0.06156 0.0005
 0.991465 -0.149901  0.121071 0.0521687 0.0005
 0.984276 -0.150504  0.116745 0.0462259 0.0005
 0.986202 -0.142075 0.0898401 -0.353978 0.0005
 0.992407 -0.146639  0.119987 0.134381 0.0005
 0.997637 -0.146063  0.105616 -0.094978 0.0005
 0.98265 -0.15601 0.100075 -0.123358 0.0005
 0.989806 -0.151799  0.108901 0.00246875 0.0005
0.992126 -0.14711 0.105321 -0.0335386 0.0005
 0.994398 -0.145952  0.106252 0.0236039 0.0005
0.986237 -0.15293 0.113343 -0.0308537 0.0005
 0.992556 -0.144662  0.111935 0.0208489 0.0005
 0.986832 -0.146407   0.11046 -0.0281213 0.0005
 0.987893 -0.156927  0.119735 0.0656477 0.0005
 0.988748 -0.147614  0.115111 -0.00406885 0.0005
 0.994355 -0.147046  0.119696 0.064981 0.0005
0.990493 -0.15318 0.101615 0.0427147 0.0005
 0.991209 -0.153203   0.10698 0.155247 0.0005
0.993385 -0.15973 0.115606 0.0567849 0.0005
 0.985147 -0.150621  0.113328 0.012488 0.0005
 0.98809  -0.1473 0.109634 -0.0276702 0.0005
 0.996673 -0.150687  0.106698 -0.0439343 0.0005
 0.987664 -0.152087  0.109315 -0.0984292 0.0005
 0.991666 -0.156224 0.0954403 -0.353155 0.0005
 0.990884 -0.155462  0.102855 -0.0037451 0.0005
0.991067  -0.1504 0.106041 0.139641 0.0005
 0.992527 -0.153867  0.110676 -0.00288429 0.0005
 0.984928 -0.145491  0.108073 -0.0716273 0.0005
 0.988507 -0.148337  0.118838 0.0965402 0.0005
 0.983147 -0.156664  0.114672 -0.0314468 0.0005
 0.986757 -0.145527  0.112235 0.0445414 0.0005
 0.990555 -0.142798  0.109405 0.00285629 0.0005
  0.98754 -0.156142  0.101639 -0.363427 0.0005
 0.987208 -0.154148  0.113187 0.0505899 0.0005
 0.992079 -0.144971  0.110541 0.0245361 0.0005
 0.992188 -0.155072  0.105109 -0.0441526 0.0005
 0.991264 -0.159124  0.101666 -0.0237425 0.0005
 0.989777 -0.152049  0.106082 0.00252715 0.0005
 0.993301 -0.148816  0.106492 -0.0317612 0.0005
 0.995716 -0.147134  0.123249 0.1112 0.0005
 0.983164 -0.148838  0.111317 -0.0114312 0.0005
 0.992845 -0.156355  0.101509 -0.0126921 0.0005
0.991035 -0.15023 0.108842 0.215317 0.0005
 0.998206 -0.144234  0.103006 -0.0392723 0.0005
0.993271 -0.14297 0.112308 -0.0379285 0.0005
 0.987337 -0.152308   0.10844 -0.0992037 0.0005
 0.991451 -0.150609  0.107766 0.13001 0.0005
 0.989282 -0.151683  0.101603 0.0615554 0.0005
 0.995413 -0.150555  0.103645 -0.0116957 0.0005
 0.986278 -0.149028  0.111205 -0.0465623 0.0005
 0.992895 -0.152835   0.11239 0.00711274 0.0005
 0.990482 -0.147209  0.120618 0.113086 0.0005
 0.989443 -0.148095  0.112197 -0.0193114 0.0005
0.986336 -0.14919 0.106219 -0.0418782 0.0005
 0.987249 -0.151933  0.116758 0.0645185 0.0005
 0.985331 -0.148751  0.109758 0.0339636 0.0005
0.992556 -0.14825 0.118571 0.101065 0.0005
0.990127  -0.1533 0.109976 0.00122106 0.0005
  0.99343 -0.158219  0.104813 -0.0481863 0.0005
 0.989347 -0.145483 0.0887395 -0.222345 0.0005
 0.993151 -0.149999  0.104879 -0.0153612 0.0005
 0.988446 -0.147578  0.112472 -0.0515902 0.0005
 0.987832 -0.141104  0.115658 -0.148912 0.0005
 0.995129 -0.147576  0.107808 -0.0423337 0.0005
 0.990531 -0.151014  0.106591 -0.0312834 0.0005
  0.99044 -0.142086  0.108281 -0.198358 0.0005
 0.992802 -0.147436  0.106256 0.156563 0.0005
 0.995768 -0.146261  0.102608 0.00866807 0.0005
 0.986006 -0.150326  0.113794 0.0320425 0.0005
  0.98545 -0.155267 0.0977939 -0.0256346 0.0005
 0.995134 -0.148321  0.109352 -0.063332 0.0005
 0.989789 -0.152482  0.114393 0.0205124 0.0005
 0.986356 -0.151759  0.109654 -0.0402449 0.0005
 0.985747 -0.136818   0.11385 -0.101756 0.0005
 0.990865 -0.145518  0.120898 0.0715033 0.0005
 0.983604 -0.154156   0.10685 -0.0747614 0.0005
 0.994647 -0.150075  0.104951 -0.0184369 0.0005
  0.99207 -0.155039   0.11033 -0.0170599 0.0005
 0.989203 -0.157621  0.105534 -0.0825206 0.0005
0.994047 -0.14798 0.117858 0.0865254 0.0005
  0.98108 -0.155255  0.112149 -0.0381704 0.0005
 0.986253 -0.147679  0.106165 -0.0765309 0.0005
 0.988903 -0.152308  0.102537 -0.0154692 0.0005
 0.988095 -0.152672   0.10921 0.00849777 0.0005
 0.990168 -0.151124   0.10656 -0.00250983 0.0005
0.991472   -0.145 0.111445 -0.0221572 0.0005
 0.987772 -0.145092  0.114743 -0.00387117 0.0005
0.987712  -0.1508 0.113779 0.0539792 0.0005
 0.990753 -0.144756  0.109564 0.00332334 0.0005
 0.991274 -0.147408  0.109691 0.00118993 0.0005
 0.979802 -0.153936  0.111108 -0.188053 0.0005
 0.996045 -0.155803 0.0962765 0.122423 0.0005
 0.988141 -0.156911 0.0978691 -0.350628 0.0005
  0.98961 -0.153323  0.116202 -0.0319905 0.0005
0.987097 -0.15313  0.10714 0.020584 0.0005
 0.990093 -0.156298   0.10163 0.00288276 0.0005
 0.995293 -0.148458  0.107782 -0.0187073 0.0005
 0.994021 -0.146857  0.105428 -0.049352 0.0005
 0.989285 -0.150152  0.112802 0.0475457 0.0005
 0.991447 -0.145424  0.111134 -0.000547253 0.0005
   0.9865 -0.147148  0.116029 -0.0315605 0.0005
 0.985828 -0.151087  0.108375 -0.0820807 0.0005
 0.995231 -0.145518  0.111114 -0.0762044 0.0005
 0.984593 -0.146519  0.106322 -0.0595805 0.0005
 0.984985 -0.141776  0.109579 -0.136806 0.0005
 0.986768 -0.153401  0.113015 -0.0129991 0.0005
 0.988509 -0.151987  0.104464 -0.0224527 0.0005
 0.993761 -0.148947  0.104352 0.0177723 0.0005
 0.987516 -0.144929  0.088537 -0.222137 0.0005
 0.987711 -0.152045  0.113916 0.0424608 0.0005
 0.994613 -0.147997  0.106568 -0.0608147 0.0005
 0.993564 -0.148626   0.11541 0.117978 0.0005
 0.987293 -0.148032  0.109128 -0.0520497 0.0005
 0.989788 -0.151827  0.111662 -0.00766605 0.0005
 0.985401 -0.154275  0.104182 -0.0358436 0.0005
0.990878 -0.14597 0.113062 0.031546 0.0005
0.995738 -0.14538 0.103483 0.00115704 0.0005
 0.991404 -0.152283  0.111775 0.0131832 0.0005
 0.992918 -0.155521  0.101378 0.0354564 0.0005
  0.99056 -0.149879  0.112548 -0.00802262 0.0005
 0.987708 -0.147874  0.111975 -0.0111419 0.0005
0.977364 -0.14309  0.11161 0.0382359 0.0005
 0.989184 -0.157456  0.103757 -0.0580311 0.0005
 0.991263 -0.154252  0.105391 -0.0555232 0.0005
 0.989181 -0.152332   0.10507 -0.0449702 0.0005
 0.992004 -0.149018  0.120766 0.105513 0.0005
 0.984583 -0.153523  0.109727 -0.0548462 0.0005
 0.980403 -0.142744  0.110505 0.059878 0.0005
 0.987686 -0.152411   0.10387 -0.0188996 0.0005
 0.992798 -0.154304  0.100024 0.00682013 0.0005
 0.993202 -0.154123  0.101845 0.000219523 0.0005
0.985384 -0.14856 0.109734 -0.0785694 0.0005
 0.985071 -0.153701  0.101553 -0.154288 0.0005
  0.98619 -0.144501  0.111549 -0.00723431 0.0005
  0.99157 -0.156808  0.101112 -0.0216081 0.0005
 0.989292 -0.145152   0.11006 0.0140748 0.0005
  0.99351 -0.145318  0.110282 -0.0179425 0.0005
 0.991796 -0.152162  0.110881 0.00158013 0.0005
  0.98846 -0.146665  0.112201 -0.0015787 0.0005
 0.984229 -0.138668  0.110991 -0.00806879 0.0005
 0.985632 -0.150505   0.10987 -0.0559996 0.0005
 0.988636 -0.149422   0.10422 -0.0673571 0.0005
 0.994326 -0.157915  0.116648 0.0735555 0.0005
 0.986441 -0.150562  0.111372 0.0316098 0.0005
 0.986175 -0.148329  0.111351 -0.000164985 0.0005
 0.987366 -0.151642  0.108441 0.0121104 0.0005
 0.991842 -0.152505  0.121144 0.0137733 0.0005
 0.997218 -0.146698  0.106483 -0.0954739 0.0005
 0.984654 -0.153976  0.114086 0.0411147 0.0005
 0.993424 -0.144185  0.110127 -0.0157771 0.0005
 0.989157 -0.153196  0.105499 -0.14125 0.0005
  0.97859 -0.145669   0.10942 0.029867 0.0005
0.987312 -0.15024 0.115334 -0.0511323 0.0005
0.988772 -0.14872 0.112724 -0.0447039 0.0005
 0.987436 -0.148415  0.108811 -0.050302 0.0005
 0.986022 -0.151252  0.110529 -0.0631397 0.0005
 0.989861 -0.143968  0.110257 0.0276029 0.0005
 0.987969 -0.138774  0.109009 -0.141801 0.0005
 0.993742 -0.147502  0.107981 0.170765 0.0005
0.983678 -0.14815 0.108994 -0.0374582 0.0005
 0.980404 -0.143201   0.11215 -0.0644654 0.0005
 0.987974 -0.154511  0.114087 0.069224 0.0005
 0.986196 -0.150228  0.111093 -0.054891 0.0005
 0.986212 -0.151858  0.116913 0.011108 0.0005
 0.989289 -0.152556  0.108836 -0.000269522 0.0005
0.991684 -0.15636  0.10495 -0.0296252 0.0005
 0.995825 -0.145814  0.110505 -0.100052 0.0005
 0.985429 -0.148042  0.115006 -0.0108595 0.0005
 0.992126   -0.1576 0.0990433 -0.360779 0.0005
 0.981849 -0.152582  0.118408 0.0485833 0.0005
 0.987194 -0.151356  0.107554 0.0058674 0.0005
 0.990693 -0.146243   0.11429 0.0404245 0.0005
  0.99388 -0.150634   0.11462 -0.0206389 0.0005
 0.996053 -0.146669  0.109888 -0.096222 0.0005
 0.988803 -0.154491  0.106288 -0.00630119 0.0005
 0.98587 -0.15067  0.11636 -0.0332687 0.0005
 0.994628 -0.157554   0.11735 0.0854857 0.0005
 0.987353 -0.157963  0.104939 -0.0747555 0.0005
 0.988193 -0.150566  0.113889 -0.037013 0.0005
 0.986493 -0.139441  0.120323 0.00576667 0.0005
 0.992125 -0.151943  0.108739 0.176883 0.0005
 0.983747 -0.148765   0.11118 0.000838822 0.0005
  0.99165 -0.141153  0.110828 -0.0165959 0.0005
 0.991146 -0.153456    0.1066 -0.029933 0.0005
 0.983291 -0.137544  0.111603 -0.0379552 0.0005
 0.993512 -0.145924  0.108105 -0.0874131 0.0005
 0.991775 -0.141873  0.111029 0.00787276 0.0005
 0.988116 -0.153346  0.106795 -0.00998225 0.0005
 0.989966 -0.152657  0.121101 0.0912982 0.0005
  0.99269 -0.158576 0.0978637 -0.355091 0.0005
 0.997901 -0.148457  0.100595 -0.00487853 0.0005
 0.992183 -0.151008  0.112042 0.00252427 0.0005
 0.991865 -0.160376 0.0870182 -0.244196 0.0005
 0.990111 -0.149333  0.109942 0.0106597 0.0005
 0.989944 -0.146383  0.111804 -0.00508618 0.0005
 0.990221 -0.154545  0.111122 -0.041166 0.0005
 0.989441 -0.149016  0.117664 -0.0323366 0.0005
 0.990958 -0.153715  0.108238 0.00611064 0.0005
 0.994015 -0.149308  0.105452 0.0358546 0.0005
 0.985035 -0.137181  0.109341 -0.0426408 0.0005
 0.993059 -0.153209   0.12642 0.0428229 0.0005
 0.984997 -0.153956  0.112698 0.0633048 0.0005
 0.982711 -0.152446 0.0974219 -0.00219877 0.0005
 0.989647 -0.145739  0.111472 -0.00421373 0.0005
 0.981644 -0.156847  0.103595 0.058789 0.0005
   0.9896 -0.156509   0.10202 0.00657418 0.0005
 0.992048 -0.141304  0.111158 0.00635586 0.0005
 0.992205 -0.148354  0.110614 0.18828 0.0005
 0.982006 -0.146477  0.108485 0.0767546 0.0005
  0.97862 -0.146846  0.110423 0.0352315 0.0005
0.990969 -0.15044 0.105761 -0.0146849 0.0005
 0.986623 -0.147571  0.117295 -0.0377321 0.0005
 0.996585 -0.149345  0.103879 -0.0440207 0.0005
 0.995813 -0.147312  0.105358 0.00145675 0.0005
0.985383 -0.15146 0.114604 -0.00891821 0.0005
  0.9909 -0.15362 0.100463 -0.335204 0.0005
 0.991778 -0.145403   0.11148 0.0335323 0.0005
 0.991446 -0.151481  0.113051 -0.0113781 0.0005
0.988294 -0.14922 0.107494 -0.0492698 0.0005
 0.991003 -0.150067  0.110285 0.18947 0.0005
 0.989667 -0.149634  0.107961 -0.0464169 0.0005
 0.990658 -0.152135  0.103577 -0.0502348 0.0005
 0.989602 -0.149278   0.11376 -0.0175804 0.0005
 0.994507 -0.151003  0.105357 0.0112711 0.0005
0.987768  -0.1478 0.110094 0.00788022 0.0005
 0.985461 -0.147838  0.111726 -0.061497 0.0005
 0.989776 -0.146082  0.111859 -0.0224544 0.0005
 0.991113 -0.151464  0.108853 0.00973266 0.0005
 0.989591 -0.151455  0.111033 0.048492 0.0005
 0.995698 -0.154767   0.10085 -0.395681 0.0005
0.990591 -0.15328  0.10824 -0.0285631 0.0005
 0.989581 -0.145921   0.11285 -0.0167423 0.0005
 0.989771 -0.148801   0.11599 -0.016976 0.0005
  0.99566 -0.146908  0.106086 -0.0491642 0.0005
 0.985016 -0.136161  0.114893 -0.0960668 0.0005
 0.990207 -0.152535  0.114727 0.0246679 0.0005
 0.984906 -0.137216  0.110338 -0.0756849 0.0005
 0.991892 -0.148351  0.106888 0.16776 0.0005
  0.99185 -0.151776  0.110715 0.0243392 0.0005
 0.994514 -0.149877  0.105733 0.174564 0.0005
  0.98429 -0.136229  0.112497 -0.0147499 0.0005
 0.992168 -0.151956   0.11492 0.00497895 0.0005
 0.983178 -0.153171  0.126248 0.0335404 0.0005
 0.986369 -0.151548  0.106017 0.0315539 0.0005
 0.990879 -0.147218  0.111141 -0.0147567 0.0005
0.991062 -0.15232 0.107556 0.0163125 0.0005
  0.99053 -0.151558  0.112508 -0.0454211 0.0005
 0.990572 -0.154679  0.106066 -0.134419 0.0005
 0.988462 -0.151039  0.110275 -0.0598177 0.0005
 0.990603 -0.157321  0.105933 -0.0623126 0.0005
 0.994321 -0.150273   0.10579 -0.0336093 0.0005
 0.993655 -0.149634  0.113481 0.0043056 0.0005
 0.990762 -0.152473  0.112419 -0.00743333 0.0005
 0.990647 -0.152797  0.107019 -0.00643957 0.0005
 0.995505 -0.154296  0.128241 0.0628888 0.0005
0.991299 -0.15398  0.10427 0.0361081 0.0005
  0.99593 -0.149506  0.106234 -0.0251492 0.0005
 0.991362 -0.138369  0.102565 -0.0302803 0.0005
  0.99269 -0.143606  0.111154 0.0137082 0.0005
 0.989853 -0.153565  0.105622 -0.0139151 0.0005
 0.987385 -0.145055   0.11291 -0.00188029 0.0005
 0.990832 -0.153628  0.104559 -0.034491 0.0005
 0.984978 -0.152884 0.0977788 -0.0293834 0.0005
 0.991411 -0.155063  0.106528 -0.0620436 0.0005
 0.990481 -0.145563   0.11287 -0.0412222 0.0005
  0.98795 -0.152942  0.111115 0.0383943 0.0005
0.989966  -0.1507 0.111067 -0.0340257 0.0005
 0.989329 -0.151131   0.12256 0.0769183 0.0005
 0.987017 -0.149362  0.119329 0.087288 0.0005
 0.994781 -0.150943  0.108145 0.148458 0.0005
 0.991775 -0.148181  0.111777 0.0155507 0.0005
 0.995549 -0.151594  0.106153 -0.0204682 0.0005
 0.982308 -0.148129 0.0965879 -0.0240087 0.0005
 0.991512 -0.156129  0.104991 -0.0347361 0.0005
 0.995598 -0.146197  0.108995 -0.0582502 0.0005
 0.992675 -0.155748 0.0964236 0.0101571 0.0005
 0.999222 -0.149119  0.101299 0.00333491 0.0005
 0.99282 -0.15169 0.109252 0.00765751 0.0005
 0.990446 -0.146942  0.102969 0.159985 0.0005
 0.992413 -0.157436  0.106022 -0.0363164 0.0005
  0.99086 -0.145953  0.109161 -0.0190054 0.0005
 0.991026 -0.143584  0.110863 -0.0206937 0.0005
  0.99261 -0.152972  0.113019 0.0091013 0.0005
 0.983043 -0.143692  0.105789 -0.154613 0.0005
 0.989071 -0.143857   0.11047 0.0147887 0.0005
 0.994329 -0.149551  0.106019 -0.063452 0.0005
0.986193 -0.15376 0.106214 -0.0515162 0.0005
 0.990522 -0.151885  0.112446 -0.00290721 0.0005
 0.990807 -0.156539  0.105395 -0.0645507 0.0005
 0.993821 -0.148665  0.105742 -0.00343585 0.0005
 0.992579 -0.148874  0.106113 0.21099 0.0005
 0.992759 -0.143664  0.109877 0.0098291 0.0005
 0.987725 -0.136317  0.104039 0.00344717 0.0005
 0.987868 -0.147335  0.114944 0.0550446 0.0005
 0.985433 -0.149875  0.115178 0.0528148 0.0005
 0.984895 -0.148625  0.108935 -0.0152989 0.0005
 0.984826 -0.148233  0.111468 -0.0585249 0.0005
 0.994494 -0.144811  0.107214 -0.0791859 0.0005
 0.994521 -0.155147  0.128307 0.0797057 0.0005
 0.994755 -0.149451  0.106481 -0.0371575 0.0005
  0.99156 -0.143578  0.106579 -0.0684838 0.0005
  0.99229 -0.151122  0.109398 -0.0353427 0.0005
0.985306 -0.14953 0.111099 -0.0670658 0.0005
 0.995218 -0.151526  0.106909 -0.0282657 0.0005
 0.989632 -0.151549  0.105543 -0.0231544 0.0005
 0.996006 -0.149054  0.107002 -0.0288976 0.0005
 0.987548 -0.150406  0.115595 0.108471 0.0005
 0.995323 -0.159634   0.10539 -0.0552276 0.0005
 0.992552 -0.152817  0.111566 -0.017042 0.0005
 0.988855 -0.152057  0.107319 -0.00771939 0.0005
  0.99885 -0.154061  0.105736 0.175765 0.0005
 0.993522 -0.156346  0.103306 -0.0396714 0.0005
 0.989325 -0.142482   0.10409 -0.174824 0.0005
 0.989823 -0.151662  0.107803 0.033409 0.0005
 0.987226 -0.141799    0.1165 0.0152663 0.0005
0.988568 -0.15101 0.113993 -0.00405702 0.0005
 0.988756 -0.153841  0.102599 -0.149746 0.0005
0.990101 -0.14845 0.112104 0.0491439 0.0005
   0.9878 -0.146068  0.107923 0.0288494 0.0005
 0.988314 -0.148393  0.112948 0.00760471 0.0005
 0.980716 -0.144774  0.104758 -0.152771 0.0005
 0.987485 -0.155544   0.10715 -0.00110319 0.0005
 0.992234 -0.143284  0.111277 -0.0242623 0.0005
 0.983756 -0.150422  0.117637 0.0230457 0.0005
 0.991948 -0.156552  0.125288 0.0446091 0.0005
 0.992696 -0.146456  0.116489 0.0224045 0.0005
 0.983475 -0.152493  0.115313 -0.0576135 0.0005
 0.991489 -0.148764  0.106741 0.173006 0.0005
  0.99178 -0.150281  0.109602 0.147035 0.0005
0.991779 -0.14884 0.105763 0.178827 0.0005
 0.986805 -0.149267  0.113614 -0.00451625 0.0005
 0.991434 -0.156219    0.1017 -0.0170055 0.0005
 0.994103 -0.151599    0.1035 -0.012827 0.0005
 0.990012 -0.149763  0.116111 -0.000398023 0.0005
 0.999436 -0.149879  0.105391 -0.0095992 0.0005
 0.993789 -0.149005  0.108219 0.0250432 0.0005
 0.988261 -0.149094  0.108175 0.00168226 0.0005
 0.991016 -0.148002  0.118414 0.0820837 0.0005
 0.976061 -0.134308   0.11576 0.0452223 0.0005
0.982268 -0.14294 0.109092 0.0441265 0.0005
  0.99202 -0.146526   0.11088 0.0338158 0.0005
 0.989061 -0.150997  0.116536 -0.0469444 0.0005
 0.993592 -0.145579  0.108697 -0.0517144 0.0005
 0.983343 -0.149527    0.1119 0.01546 0.0005
 0.990665 -0.147256  0.106742 0.173945 0.0005
 0.989968 -0.151763  0.120514 0.100788 0.0005
0.988591  -0.1478 0.111375 0.0658204 0.0005
 0.994872 -0.146008  0.114291 -0.0117016 0.0005
 0.987633 -0.150353  0.115682 -0.0211094 0.0005
 0.989082 -0.150558  0.107585 -0.0564578 0.0005
 0.987432 -0.151289  0.107636 -0.0376633 0.0005
  0.98817 -0.151736   0.11624 -0.0247441 0.0005
 0.990748 -0.154244  0.111666 -0.00333585 0.0005
 0.987202 -0.152364  0.116055 -0.00289512 0.0005
 0.993221 -0.138455  0.110701 0.0114212 0.0005
 0.986956 -0.150249  0.112591 -0.021846 0.0005
0.987331 -0.15573  0.10481 -0.0170524 0.0005
 0.990329 -0.150227  0.115302 0.0720249 0.0005
 0.991755 -0.153749  0.103395 0.0175693 0.0005
 0.984798 -0.148009  0.116694 -0.0223189 0.0005
 0.990311 -0.145664  0.109853 -0.0203436 0.0005
 0.983089 -0.142826  0.118142 -0.095378 0.0005
0.991939 -0.15433 0.106269 -0.0499476 0.0005
 0.994619 -0.145498  0.109074 -0.0823509 0.0005
 0.979396 -0.145878  0.110644 0.0506059 0.0005
 0.990735 -0.145251  0.110545 -0.0265048 0.0005
 0.994037 -0.151283  0.108602 0.00856051 0.0005
 0.989863 -0.152606  0.105322 -0.010852 0.0005
0.989766 -0.15205 0.107326 0.00454253 0.0005
 0.987588 -0.145677  0.111452 0.0654221 0.0005
   0.9913 -0.150861  0.113367 -0.0119011 0.0005
 0.989538 -0.141294  0.114063 0.0185478 0.0005
 0.986238 -0.148521  0.109219 -0.0269378 0.0005
 0.991787 -0.154992 0.0966562 -0.351466 0.0005
 0.994276 -0.152264  0.114176 -0.00367137 0.0005
 0.987573 -0.148307  0.119008 -0.0255327 0.0005
 0.990221 -0.152957  0.111857 -0.00824042 0.0005
 0.989431 -0.148072  0.110514 -0.0103111 0.0005
 0.992798 -0.150404  0.112451 0.036099 0.0005
 0.984898 -0.147102  0.106837 -0.0423576 0.0005
0.985461 -0.15246 0.112856 -0.0693178 0.0005
 0.985524 -0.148214  0.114476 0.0393424 0.0005
  0.99546 -0.146653  0.108109 -0.0338018 0.0005
 0.987317 -0.147622  0.122533 0.0677162 0.0005
 0.992604 -0.146817  0.109966 -0.0261738 0.0005
  0.98693 -0.151181  0.107253 -0.093055 0.0005
 0.987081 -0.147758  0.112969 -0.0245901 0.0005
 0.986272 -0.152365  0.107746 -0.0852739 0.0005
 0.990321 -0.149069  0.111507 -0.00150084 0.0005
 0.991177 -0.152821  0.106854 -0.0271664 0.0005
 0.995888 -0.148133  0.105624 -0.0917615 0.0005
 0.993081 -0.145651  0.108897 -0.0623354 0.0005
  0.99082 -0.148931  0.114143 -0.0205787 0.0005
 0.993964 -0.148647  0.106629 -0.037691 0.0005
 0.988767 -0.148078  0.113394 0.00553162 0.0005
 0.997051 -0.146101  0.102888 -0.0752715 0.0005
 0.989913 -0.144656  0.113011 0.0192425 0.0005
 0.988995 -0.143995  0.118158 0.0435882 0.0005
 0.989942 -0.149352  0.109032 -0.0264025 0.0005
 0.990517 -0.153357  0.112398 -0.0584105 0.0005
 0.990461 -0.144927   0.10963 0.0349489 0.0005
0.996546 -0.15544 0.117053 0.0673106 0.0005
 0.993722 -0.147375  0.119448 0.137881 0.0005
 0.996241 -0.149543  0.106708 -0.0187104 0.0005
 0.995595 -0.149596  0.104491 -0.0426702 0.0005
 0.987604 -0.154592   0.10329 -0.1704 0.0005
 0.986776 -0.152609  0.109151 -0.0465481 0.0005
 0.991517 -0.151059  0.116745 0.0729075 0.0005
 0.984477 -0.152315  0.113461 -0.00857801 0.0005
 0.993356 -0.151119  0.114198 -0.0311801 0.0005
 0.989013 -0.153902  0.113548 0.00464523 0.0005
 0.989086 -0.153556  0.112294 -0.0829719 0.0005
  1.00088 -0.143886  0.105516 -0.0218096 0.0005
 0.990757 -0.157542   0.10892 -0.0609452 0.0005
 0.988462 -0.153132   0.11022 0.184337 0.0005
 0.979518 -0.140226  0.115467 -0.137175 0.0005
 0.996224 -0.141336  0.105305 -0.0613315 0.0005
  0.99101 -0.152763  0.101566 0.042051 0.0005
  0.99371 -0.145316  0.107557 -0.0820012 0.0005
 0.988934 -0.141263  0.109333 -0.00543256 0.0005
0.986766 -0.14781 0.113536 -0.0159749 0.0005
 0.988923 -0.152276   0.11281 0.0321018 0.0005
 0.985996 -0.148752  0.111486 -0.023245 0.0005
  0.99162 -0.156301  0.105342 -0.0869359 0.0005
 0.988554 -0.152003  0.114144 0.166987 0.0005
 0.988564 -0.152733  0.110639 0.0109797 0.0005
 0.992982 -0.154285 0.0985946 0.0151491 0.0005
0.985443 -0.14883 0.105654 -0.0340709 0.0005
 0.991843 -0.145955  0.108858 -0.081962 0.0005
 0.986744 -0.156472 0.0969342 -0.347538 0.0005
 0.975698 -0.156884  0.101024 -0.120161 0.0005
 0.990496 -0.148949  0.109952 0.0772174 0.0005
  0.99256 -0.151006  0.109134 -0.0445495 0.0005
 0.992394 -0.154921  0.124989 0.0532814 0.0005
 0.987314 -0.150188  0.113998 -0.0318734 0.0005
  0.98522 -0.146761  0.115947 0.0327796 0.0005
 0.990858 -0.151617  0.109731 -0.0469064 0.0005
 0.989975 -0.146347  0.112036 -0.017743 0.0005
  0.98811 -0.152933  0.114489 0.0206991 0.0005
 0.986379 -0.154921  0.104502 -0.0413905 0.0005
 0.995163 -0.149329  0.105672 -0.0245923 0.0005
 0.986633 -0.150781  0.112982 -0.00187077 0.0005
 0.989105 -0.144508  0.108214 -0.0190486 0.0005
 0.992074 -0.151899  0.113512 -0.0263404 0.0005
   0.9904 -0.152398  0.108194 0.14755 0.0005
 0.992286 -0.150606  0.110143 -0.00140609 0.0005
 0.991091 -0.143457  0.110968 0.00310212 0.0005
 0.990012 -0.156101  0.108531 -0.0781192 0.0005
  0.98586 -0.149784   0.11076 -0.0225127 0.0005
  0.99683 -0.149223   0.10395 0.0196381 0.0005
0.990801 -0.15311 0.107709 -0.0254998 0.0005
 0.990489 -0.147164  0.119021 0.0934375 0.0005
0.990869 -0.14235 0.115277 -0.0411671 0.0005
 0.985519 -0.156965  0.112742 -0.14826 0.0005
 0.985259 -0.150156  0.117337 0.0399229 0.0005
 0.985777 -0.149295  0.108687 -0.0181327 0.0005
  0.98958 -0.145151  0.110247 0.0108615 0.0005
 0.985374 -0.137341  0.102298 0.03694 0.0005
 0.991989 -0.147301  0.111108 0.038228 0.0005
 0.985267 -0.152047  0.104547 -0.0552514 0.0005
 0.991422 -0.160946  0.106588 -0.0314957 0.0005
 0.985684 -0.151644  0.111269 0.0224496 0.0005
 0.990371 -0.147087  0.113008 0.0231416 0.0005
 0.995843 -0.150702  0.106439 0.0129886 0.0005
 0.985944 -0.149435  0.110257 -0.0690147 0.0005
 0.996209 -0.145693  0.107903 -0.06035 0.0005
 0.989414 -0.155729  0.105021 -0.124125 0.0005
 0.989537 -0.158949  0.107161 -0.169738 0.0005
 0.992932 -0.150541  0.104679 0.173526 0.0005
 0.985606 -0.155556  0.104579 -0.171004 0.0005
 0.995263 -0.156621 0.0992635 -0.00592412 0.0005
0.985205 -0.15247 0.125453 0.0363841 0.0005
 0.992287 -0.150238  0.117216 0.0724463 0.0005
 0.978705 -0.152416  0.114749 -0.143759 0.0005
 0.990533 -0.151999   0.11518 -0.0166819 0.0005
 0.988159 -0.154425  0.119849 0.0551155 0.0005
 0.995695 -0.150153  0.108949 0.175798 0.0005
 0.987568 -0.153606  0.103697 -0.0185437 0.0005
 0.996975 -0.148652  0.106576 -0.000983378 0.0005
 0.991108 -0.146824  0.113346 0.0150855 0.0005
 0.985121 -0.149519  0.111003 -0.0514902 0.0005
 0.988662 -0.153939  0.120747 0.0254235 0.0005
 0.986682 -0.144698  0.110814 0.00266514 0.0005
 0.988173 -0.146531  0.119465 0.0371211 0.0005
 0.988662 -0.150291  0.117683 -0.0196286 0.0005
 0.987536 -0.146964   0.11207 -0.0306619 0.0005
 0.985866 -0.160237 0.0966143 -0.294631 0.0005
 0.986906 -0.144742  0.110162 0.0149225 0.0005
 0.992168 -0.151578  0.107732 -0.00697869 0.0005
 0.988399 -0.152209  0.121017 0.114138 0.0005
 0.987203 -0.142066  0.117326 0.0689613 0.0005
 0.992552 -0.153669  0.101452 0.0265155 0.0005
   0.9879 -0.148727  0.109598 -0.0401696 0.0005
 0.991094 -0.139995   0.10242 0.0816421 0.0005
 0.995457 -0.148821  0.103819 -0.0236693 0.0005
 0.983713 -0.150611    0.1091 -0.0667999 0.0005
 0.984814 -0.148715  0.106829 -0.090705 0.0005
 0.988433 -0.151088  0.102514 -0.0448961 0.0005
 0.986524 -0.154879  0.104633 -0.0350361 0.0005
 0.996362 -0.149049  0.108902 -0.0622232 0.0005
0.989248 -0.15464 0.107443 -0.0170025 0.0005
  0.98949 -0.150013  0.109613 -0.0826753 0.0005
 0.997044 -0.149181  0.105853 -0.0111698 0.0005
 0.991212 -0.147495  0.107872 0.178131 0.0005
 0.990552 -0.150221  0.108558 0.17794 0.0005
 0.985911 -0.153359  0.111137 -0.10462 0.0005
0.987938 -0.14609 0.113859 0.013698 0.0005
 0.987449 -0.150497  0.111033 0.0622195 0.0005
  0.99103 -0.149336   0.10961 0.0119969 0.0005
 0.986399 -0.150529  0.116984 0.0874261 0.0005
 0.987387 -0.155957  0.121717 0.0442994 0.0005
 0.985844 -0.151427  0.122107 0.0604809 0.0005
 0.987581 -0.150454  0.114483 0.0096059 0.0005
 0.990216 -0.153051  0.108695 -0.0157225 0.0005
 0.985921 -0.150121  0.110419 -0.0748095 0.0005
 0.988173 -0.147003  0.110569 0.0023169 0.0005
0.984928 -0.15603 0.129225 0.023043 0.0005
 0.989086 -0.148972  0.105934 0.00196486 0.0005
 0.990314 -0.150672    0.1085 0.0248283 0.0005
  0.99063 -0.149138  0.109252 0.179732 0.0005
  0.99443 -0.144968  0.106999 -0.0965139 0.0005
 0.984325 -0.150024  0.109018 -0.0616 0.0005
 0.995316 -0.148233  0.103838 0.00818158 0.0005
 0.994157 -0.145464  0.104601 -0.0289749 0.0005
 0.989211 -0.140972  0.110591 -0.00531131 0.0005
 0.988056 -0.150136   0.11022 -0.0178424 0.0005
 0.987339 -0.144922  0.110924 -0.010716 0.0005
 0.984655 -0.151156  0.110458 -0.0747052 0.0005
 0.989039 -0.153641  0.110161 0.0281641 0.0005
 0.991269 -0.152618 0.0989699 0.00766697 0.0005
 0.989015 -0.153752  0.105713 -0.0171959 0.0005
   0.9849 -0.150737  0.114859 -0.060173 0.0005
0.979219 -0.14994 0.120262 0.0480008 0.0005
 0.992133 -0.148157  0.113411 0.00524419 0.0005
0.976434  -0.1582 0.103222 -0.113817 0.0005
0.986061 -0.14533 0.105167 -0.0516871 0.0005
 0.985534 -0.145937  0.112398 -0.0360613 0.0005
 0.989078 -0.146451  0.113366 0.00204997 0.0005
 0.988208 -0.150955  0.114239 -0.00320275 0.0005
 0.986136 -0.147603  0.109876 -0.0496296 0.0005
 0.992429 -0.152089  0.115312 -0.00536454 0.0005
 0.994788 -0.151069  0.105451 0.00367387 0.0005
 0.990796 -0.147197  0.121696 0.0802158 0.0005
 0.988372 -0.152783  0.110158 -0.0374666 0.0005
 0.985975 -0.151384  0.104926 -0.151213 0.0005
 0.991376 -0.151652  0.111544 0.014627 0.0005
 0.986989 -0.147662  0.114496 -0.0128343 0.0005
 0.989577 -0.149527  0.115402 0.0217302 0.0005
 0.991477 -0.146538  0.110298 0.00404152 0.0005
 0.989349 -0.145886  0.110064 -0.00896889 0.0005
 0.990597 -0.150883  0.110737 -0.00435134 0.0005
  0.98086 -0.152066  0.112045 0.0171166 0.0005
 0.980531 -0.145615  0.111955 0.0405708 0.0005
 0.988656 -0.138893  0.117371 0.0181751 0.0005
 0.993911 -0.158647  0.106534 -0.0397009 0.0005
 0.994686 -0.154059  0.110582 -0.0123731 0.0005
 0.993742 -0.148416  0.110895 -0.0832987 0.0005
 0.987172 -0.146549  0.112068 -0.0453481 0.0005
  0.99467 -0.150661  0.105991 -0.0155847 0.0005
 0.986842 -0.149215  0.116797 0.0397882 0.0005
 0.988322 -0.147856  0.113421 0.00923465 0.0005
 0.989165 -0.140786  0.117349 -0.00229626 0.0005
0.990288  -0.1462 0.116162 0.00489456 0.0005
 0.988422 -0.149953  0.112387 0.0547355 0.0005
0.989149  -0.1475 0.110262 -0.0184118 0.0005
 0.991228 -0.151521  0.108566 0.0102876 0.0005
 0.990108 -0.142371  0.113417 0.0281697 0.0005
0.992225 -0.14346 0.109497 0.00102396 0.0005
 0.991178 -0.154023  0.114322 0.0116613 0.0005
 0.989081 -0.144249  0.108843 0.0223516 0.0005
 0.985364 -0.148565  0.118386 0.0493626 0.0005
 0.989519 -0.146443   0.11181 -0.0253837 0.0005
  0.99045 -0.157616  0.119869 0.0882132 0.0005
 0.986561 -0.147471  0.107734 -0.0872895 0.0005
 0.989403 -0.150054  0.116228 -0.00308053 0.0005
 0.992924 -0.154706 0.0979514 0.0091036 0.0005
 0.994397 -0.149207  0.106197 -0.0152144 0.0005
0.985876 -0.15041 0.109444 -0.0882455 0.0005
 0.995316 -0.148418  0.105254 -0.00744371 0.0005
 0.989884 -0.148202  0.106436 -0.00437886 0.0005
 0.989496 -0.152175  0.118116 -0.0371348 0.0005
 0.988094 -0.144467   0.10726 -0.0036415 0.0005
0.994306  -0.1469 0.118393 0.0863506 0.0005
 0.987633 -0.149543  0.115988 -0.0433833 0.0005
 0.991467 -0.151018  0.108564 0.188612 0.0005
 0.991638 -0.150583  0.114367 0.112467 0.0005
 0.986915 -0.158761   0.12715 0.0388434 0.0005
 0.988183 -0.156581  0.112055 0.0255999 0.0005
0.988426 -0.14865 0.116241 -0.0180012 0.0005
 0.991578 -0.146476  0.112231 -0.0149336 0.0005
 0.993137 -0.149688  0.111007 0.00464682 0.0005
 0.987013 -0.151226  0.108224 -0.0845384 0.0005
 0.990404 -0.144692  0.110252 -0.0937487 0.0005
 0.987204 -0.148427  0.108616 -0.0930852 0.0005
 0.993237 -0.149276  0.119392 0.0760447 0.0005
 0.985966 -0.147188  0.114781 0.0291174 0.0005
 0.984177 -0.152747  0.127024 0.0213682 0.0005
 0.990976 -0.146776  0.114261 0.0296823 0.0005
 0.987842 -0.149843  0.112149 0.0526713 0.0005
 0.987817 -0.153092  0.109201 0.0625222 0.0005
 0.997758 -0.153068  0.107628 0.189859 0.0005
 0.977428 -0.145261  0.114167 -0.100112 0.0005
 0.980831 -0.153829  0.112796 0.0742814 0.0005
0.990407 -0.14605 0.111193 -0.0329033 0.0005
 0.991676 -0.157049  0.106301 -0.0671453 0.0005
 0.991384 -0.156388  0.103565 -0.0719388 0.0005
 0.989047 -0.150243  0.108116 0.187523 0.0005
 0.992268 -0.149294  0.117044 0.129828 0.0005
 0.987725 -0.155586  0.116121 0.0253956 0.0005
  0.98917 -0.138174  0.104156 0.0150907 0.0005
 0.985025 -0.148459  0.108819 -0.0489811 0.0005
 0.998768 -0.150398  0.102856 -0.00974821 0.0005
  0.99241 -0.152107  0.108162 0.166508 0.0005
 0.984759 -0.148582  0.111031 0.01143 0.0005
 0.984895 -0.153717   0.11751 0.124553 0.0005
 0.991325 -0.155254  0.112327 -0.0395322 0.0005
 0.989711 -0.148475  0.113754 0.0458247 0.0005
 0.989026 -0.155753  0.107821 -0.0756574 0.0005
 0.993279 -0.153692  0.106252 0.198581 0.0005
 0.993649 -0.147964  0.108489 -0.0564237 0.0005
  0.98689 -0.150006  0.116439 0.0783366 0.0005
 0.990069 -0.142937  0.107897 0.0218031 0.0005
 0.985581 -0.153381  0.107802 -0.0279307 0.0005
 0.981829 -0.154718 0.0990587 -0.130118 0.0005
 0.993595 -0.144452  0.107357 -0.100824 0.0005
 0.985466 -0.149521  0.112161 -0.0171608 0.0005
0.985319  -0.1472 0.109047 -0.0737924 0.0005
 0.98763 -0.15252 0.113194 0.0387638 0.0005
 0.987934 -0.145741  0.110655 0.0870601 0.0005
 0.986017 -0.141927  0.117308 -0.00360412 0.0005
 0.991578 -0.154489  0.103943 -0.0570037 0.0005
 0.987285 -0.150365  0.112539 -0.00723291 0.0005
 0.989287 -0.145142  0.113706 -0.0116495 0.0005
 0.996849 -0.148818  0.103131 0.00675521 0.0005
 0.985554 -0.148998  0.108571 -0.051048 0.0005
 0.989267 -0.140005  0.118193 0.0420822 0.0005
 0.990337 -0.149719  0.106827 0.154368 0.0005
 0.989247 -0.155242   0.10419 -0.0343525 0.0005
0.991703 -0.14483 0.113032 0.0366917 0.0005
 0.992311 -0.145144  0.111913 -0.0354377 0.0005
 0.990486 -0.156234  0.106574 -0.0716954 0.0005
 0.982308 -0.158651   0.10444 0.0487431 0.0005
 0.988449 -0.149297  0.112796 -0.015123 0.0005
 0.990081 -0.150068  0.109179 0.139502 0.0005
0.987972 -0.15215 0.115275 0.07923 0.0005
 0.983578 -0.152185  0.110115 -0.0331055 0.0005
 0.996431 -0.146837  0.107757 -0.0916741 0.0005
 0.994746 -0.145854  0.105266 -0.0271762 0.0005
 0.992345 -0.157317 0.0967827 -0.360241 0.0005
 0.990112 -0.150837  0.122492 0.0820994 0.0005
 0.992339 -0.150983  0.120704 0.114137 0.0005
 0.983841 -0.154098  0.116828 -0.0674518 0.0005
 0.991672 -0.147078  0.115699 -0.00647152 0.0005
 0.984502 -0.146801    0.1152 -0.0197065 0.0005
 0.985481 -0.155485  0.114263 -0.035694 0.0005
 0.993634 -0.151445  0.106963 -0.018579 0.0005
 0.986537 -0.155006  0.127531 0.0563003 0.0005
0.985695 -0.15048 0.108913 -0.0442702 0.0005
  0.98982 -0.152298  0.111312 0.166284 0.0005
 0.996716 -0.151042  0.105252 0.0160095 0.0005
 0.992143 -0.153925  0.109675 -0.00703275 0.0005
 0.985207 -0.132156  0.113945 0.0139527 0.0005
 0.981404 -0.152381  0.121897 0.0275864 0.0005
 0.991933 -0.150382  0.115902 0.136232 0.0005
 0.996218 -0.147622  0.110265 -0.0772916 0.0005
 0.985633 -0.151246  0.110055 -0.0676903 0.0005
 0.997073 -0.145868  0.111043 -0.0889672 0.0005
 0.986935 -0.151623  0.117302 0.136115 0.0005
 0.984043 -0.151549  0.115339 0.0546412 0.0005
 0.988286 -0.154344  0.107242 -0.000362574 0.0005
 0.988139 -0.154966  0.105019 -0.0537466 0.0005
 0.981672 -0.156083  0.111546 -0.019302 0.0005
 0.995872 -0.146572  0.104595 -0.0179399 0.0005
 0.984092 -0.149235   0.11453 0.0431227 0.0005
 0.993127 -0.155945  0.104852 -0.0504274 0.0005
 0.988074 -0.145882  0.112893 -0.0108569 0.0005
 0.986744 -0.152255  0.107672 -0.0458762 0.0005
  0.99653 -0.154168  0.106105 0.158856 0.0005
 0.986753 -0.144085  0.115718 -0.156097 0.0005
 0.992849 -0.154413  0.098275 -0.358729 0.0005
 0.987373 -0.153812  0.106827 3.07404e-05 0.0005
 0.992798 -0.156099  0.100011 -0.361334 0.0005
 0.986015 -0.150053  0.109329 -0.0477425 0.0005
 0.997771 -0.148654  0.103706 -0.00337843 0.0005
 0.996793 -0.148519  0.100647 -0.00290002 0.0005
 0.987165 -0.156445  0.111672 -0.179486 0.0005
 0.986105 -0.151512  0.105683 -0.0553788 0.0005
 0.980567 -0.143794   0.10908 0.0678363 0.0005
  0.98411 -0.139015  0.113811 -0.136823 0.0005
 0.986566 -0.151383   0.10451 -0.0837527 0.0005
 0.990036 -0.138268  0.113823 -0.143772 0.0005
 0.985811 -0.138859  0.113016 -0.147037 0.0005
 0.985095 -0.149925  0.114119 0.0287087 0.0005
 0.989472 -0.150098  0.116715 0.0855947 0.0005
 0.989294 -0.155446  0.108866 -0.0492676 0.0005
 0.981948 -0.145947  0.128993 0.111502 0.0005
 0.995962 -0.147527  0.103913 -0.0353977 0.0005
 0.990358 -0.154307   0.10518 0.163122 0.0005
0.987101 -0.15122 0.110764 0.0470776 0.0005
 0.992699 -0.160772  0.106227 -0.0212053 0.0005
 0.989692 -0.151339  0.113988 0.0202417 0.0005
 0.990752 -0.149591   0.10654 0.155897 0.0005
 0.993744 -0.150344  0.114041 0.0166943 0.0005
 0.986385 -0.151504  0.104526 -0.042059 0.0005
 0.997283 -0.152885  0.106319 0.20281 0.0005
 0.988123 -0.148497  0.115312 -0.0365638 0.0005
0.995718 -0.14677 0.104797 -0.0364707 0.0005
 0.988996 -0.150534  0.111258 -0.000836602 0.0005
 0.98735  -0.1495 0.111339 0.0549455 0.0005
 0.986121 -0.150453  0.124675 0.0698595 0.0005
 0.991073 -0.147449  0.121344 0.103943 0.0005
 0.990958 -0.154789  0.110323 -0.0180325 0.0005
 0.995731 -0.149162  0.106458 -0.0410097 0.0005
 0.993705 -0.156149  0.105586 -0.172046 0.0005
 0.995145 -0.151241  0.106805 -0.0246583 0.0005
 0.985463 -0.152327  0.111948 0.0111951 0.0005
 0.992252 -0.144122  0.110184 0.00524472 0.0005
 0.994781 -0.154138  0.125268 0.0535179 0.0005
 0.990908 -0.143523  0.111478 -0.00670472 0.0005
 0.990775 -0.148204  0.118521 0.13754 0.0005
 0.990538 -0.150003  0.114262 0.00359197 0.0005
  0.98495 -0.152694 0.0997645 0.00256487 0.0005
 0.986938 -0.154556  0.113849 0.00160618 0.0005
0.988994 -0.13921 0.117909 -0.110423 0.0005
 0.983993 -0.140562  0.108435 -0.180908 0.0005
 0.986446 -0.150001  0.116227 0.0676743 0.0005
0.991177 -0.14727 0.112563 -0.0385832 0.0005
 0.996747 -0.146488  0.107364 -0.0572172 0.0005
 0.988669 -0.158415 0.0992706 -0.020906 0.0005
 0.974606 -0.154904  0.107114 -0.113521 0.0005
 0.992634 -0.144804  0.109033 0.0190799 0.0005
 0.990877 -0.148266  0.109454 -0.0191705 0.0005
 0.985875 -0.149458  0.109148 -0.0296036 0.0005
 0.994565 -0.148885  0.103058 0.000558568 0.0005
 0.990307 -0.149301  0.108163 0.197956 0.0005
  0.98711 -0.151857  0.113443 -0.0561497 0.0005
  0.99006 -0.138598  0.117783 -0.00097586 0.0005
 0.990396 -0.150428  0.104739 -0.0372161 0.0005
 0.984565 -0.157053   0.10543 0.0276542 0.0005
 0.991537 -0.145554  0.113328 0.0207621 0.0005
0.983898 -0.14711 0.117966 0.0615115 0.0005
 0.987284 -0.145298  0.113392 0.0063536 0.0005
 0.988268 -0.148049  0.119492 0.081962 0.0005
 0.993036 -0.152433  0.109337 0.00814594 0.0005
 0.993401 -0.153895  0.125762 0.0314021 0.0005
 0.997249 -0.148401   0.10398 -0.0248907 0.0005
 0.991176 -0.149307  0.121149 0.0619325 0.0005
  0.99116 -0.152695  0.113623 0.0193869 0.0005
 0.993523 -0.143574  0.109459 -0.0315246 0.0005
0.998114 -0.15352 0.107157 0.182832 0.0005
 0.98667 -0.14685 0.111554 -0.0547004 0.0005
 0.983567 -0.134024  0.116528 -0.0839411 0.0005
 0.984646 -0.149714  0.109036 -0.0945341 0.0005
 0.990225 -0.155429  0.104147 -0.0328611 0.0005
 0.990533 -0.156561  0.103061 -0.044963 0.0005
0.985039 -0.15461 0.106959 0.0149531 0.0005
0.988803 -0.14946 0.107358 0.173263 0.0005
  0.98532 -0.151857  0.114217 0.0571201 0.0005
 0.977914 -0.142901  0.111727 0.05919 0.0005
 0.988957 -0.154873  0.107599 -0.0993397 0.0005
 0.984677 -0.153092  0.112038 0.065043 0.0005
 0.992128 -0.156252   0.10669 -0.189202 0.0005
 0.989291 -0.148917  0.107264 -0.052246 0.0005
 0.987282 -0.153094  0.112928 0.0217278 0.0005
0.985264  -0.1462 0.105019 -0.0842445 0.0005
 0.983648 -0.149193  0.105583 -0.105372 0.0005
 0.990357 -0.152575  0.114047 -0.0362111 0.0005
 0.985911 -0.152573  0.104211 -0.095782 0.0005
 0.992736 -0.148804  0.121143 0.114949 0.0005
 0.987732 -0.154674  0.105436 -0.0347796 0.0005
 0.985757 -0.148883  0.112463 0.0309482 0.0005
 0.987282 -0.139215   0.11777 0.0237643 0.0005
 0.992938 -0.149956  0.105192 -0.0547107 0.0005
 0.986365 -0.154571  0.109456 0.0175096 0.0005
 0.990479 -0.152151  0.104975 0.182403 0.0005
 0.986408 -0.152469  0.115626 0.150498 0.0005
 0.986008 -0.149977  0.109115 0.00144959 0.0005
 0.986025 -0.150047  0.116697 0.0638755 0.0005
0.988522 -0.15416 0.114551 -0.00687504 0.0005
 0.989352 -0.149788  0.106559 0.165499 0.0005
 0.985255 -0.136229  0.115191 0.000983335 0.0005
 0.989575 -0.146573  0.112953 0.0167679 0.0005
0.988834 -0.15553 0.107938 -0.0735382 0.0005
 0.988634 -0.145622  0.111823 -0.0098208 0.0005
 0.994566 -0.155707 0.0973568 0.000820658 0.0005
0.995022 -0.14832 0.113351 0.0114703 0.0005
 0.986776 -0.149538  0.111284 0.00992564 0.0005
   0.9882 -0.144166  0.119548 -0.0982837 0.0005
 0.981995 -0.155578 0.0984467 0.0201536 0.0005
 0.991979 -0.156743  0.105646 -0.0422821 0.0005
 0.988093 -0.153706  0.119566 0.136932 0.0005
 0.991007 -0.142812  0.111605 -0.120862 0.0005
 0.998165  -0.15593 0.0962137 0.128085 0.0005
 0.994762 -0.145457   0.11069 -0.0799372 0.0005
0.995558 -0.14778  0.10728 -0.000946534 0.0005
0.990183 -0.14681 0.114949 0.0079372 0.0005
 0.991498 -0.156643 0.0976427 -0.379562 0.0005
   0.9918 -0.146822  0.114686 -0.0427134 0.0005
 0.990374 -0.156837  0.102166 -0.0328773 0.0005
0.990275 -0.15654  0.10434 0.0040253 0.0005
 0.992297 -0.141677  0.116804 0.0155779 0.0005
  0.99767 -0.142102  0.107506 -0.0345198 0.0005
 0.993377 -0.146642  0.107947 -0.0983195 0.0005
0.988988 -0.15263 0.102572 -0.0273699 0.0005
0.993154 -0.14869 0.115937 0.0838054 0.0005
  0.99458 -0.145074  0.118221 0.0789948 0.0005
0.988113 -0.15001 0.115773 -0.0162427 0.0005
 0.982264 -0.149262  0.109912 -0.0607249 0.0005
 0.983938 -0.155611  0.115161 -0.0517504 0.0005
 0.985288 -0.155405  0.115499 0.0905215 0.0005
 0.990604 -0.149785  0.116674 -0.0125637 0.0005
 0.986318 -0.153245  0.103971 -0.167375 0.0005
  0.99016 -0.147444  0.110337 0.0480711 0.0005
   0.9852 -0.150156  0.108277 -0.0231739 0.0005
 0.983168 -0.150174  0.109203 -0.0316247 0.0005
 0.988778 -0.151359  0.113847 0.0534317 0.0005
 0.989992 -0.141999  0.108301 0.00115343 0.0005
0.993596 -0.14761 0.114432 -0.0224559 0.0005
 0.992674 -0.155259  0.105876 -0.0554436 0.0005
 0.984515 -0.139319  0.111118 -0.0519835 0.0005


==> output_ims_2_2_2_2_701/entropy_action_4.txt <==
58.3642
 0.986189 -0.148669  0.110302 0.0320229 0.0005
0.991088 -0.15008 0.124509 0.0116742 0.0005
 0.986732 -0.153973  0.112113 0.0582103 0.0005
 0.987724 -0.146652  0.115051 -0.016951 0.0005
 0.988264 -0.144328  0.114755 -0.00525051 0.0005
 0.991406 -0.145519  0.112246 0.0170226 0.0005
 0.992475 -0.151181  0.109509 0.143694 0.0005
 0.987863 -0.148973  0.112419 -0.0101843 0.0005
 0.987374 -0.153303  0.112771 0.0459528 0.0005
  0.99282 -0.150961  0.106656 -0.00632056 0.0005
0.995331 -0.16255 0.112331 0.0740055 0.0005
 0.987634 -0.150955  0.118243 0.135739 0.0005
  0.98296 -0.150695  0.110969 -0.0147105 0.0005
 0.988337 -0.156296  0.113396 0.0294939 0.0005
 0.990125 -0.153481  0.112466 0.0123159 0.0005
 0.995226 -0.152086  0.125115 0.0334326 0.0005
   0.9857 -0.153893    0.1159 0.0808459 0.0005
  0.98778 -0.150069  0.111933 0.0240474 0.0005
0.988181 -0.14216 0.118789 -0.00820844 0.0005
 0.983819 -0.151925  0.109174 -0.0422033 0.0005
 0.988968 -0.152639   0.10722 -0.00997646 0.0005
 0.988665 -0.143821  0.107895 -0.00699534 0.0005
 0.988355 -0.149655  0.111591 -0.019376 0.0005
 0.987077 -0.144007  0.110997 0.0218057 0.0005
  0.97771 -0.145485  0.116444 -0.101681 0.0005
 0.994842 -0.158148  0.117947 0.0827957 0.0005
 0.986872 -0.151257  0.109414 -0.00271005 0.0005
 0.990924 -0.150986   0.10946 0.142776 0.0005
 0.989682 -0.139873  0.117675 0.0291445 0.0005
 0.992448 -0.144677  0.112902 0.0228108 0.0005
 0.985934 -0.149956  0.113185 0.018075 0.0005
 0.988822 -0.146135  0.112942 0.0348551 0.0005
 0.989062 -0.152672   0.10676 0.131781 0.0005
 0.989216 -0.150282  0.111286 0.020643 0.0005
0.989954 -0.14341  0.11217 -0.00843754 0.0005
 0.993873 -0.152323  0.124242 0.0599052 0.0005
 0.983147 -0.144529  0.108908 0.0260369 0.0005
0.991269 -0.14591 0.113062 0.0270491 0.0005
 0.978617 -0.141688  0.113247 -0.0899049 0.0005
  0.98477 -0.136783  0.113736 -0.0102919 0.0005
 0.988452 -0.149601  0.115723 0.026632 0.0005
 0.977896 -0.144854  0.109587 0.0384152 0.0005
  1.00076 -0.150529  0.106236 0.190201 0.0005
  0.98727 -0.147683  0.112777 -0.00478107 0.0005
 0.988491 -0.152439   0.11755 0.11492 0.0005
 0.989111 -0.154474  0.111649 0.0199152 0.0005
 0.989425 -0.147326  0.121802 0.110398 0.0005
 0.989915 -0.151558  0.123353 0.0922958 0.0005
 0.989102 -0.148861  0.113071 0.0573853 0.0005
 0.990437 -0.148146  0.113225 -0.0109119 0.0005
 0.987063 -0.153582  0.108536 0.0283029 0.0005
 0.991867 -0.148887  0.112047 0.0150211 0.0005
 0.993429 -0.151125  0.112919 -0.00937267 0.0005
 0.991077 -0.150011  0.108665 0.169989 0.0005
 0.993936 -0.152097  0.125907 0.0381488 0.0005
0.989782 -0.14796 0.109002 0.0605918 0.0005
 0.986186 -0.150191  0.114291 -0.0139533 0.0005
 0.989139 -0.138397  0.112029 -0.00280024 0.0005
0.985667 -0.15657 0.115559 0.0898871 0.0005
 0.984875 -0.145178  0.111276 0.0662863 0.0005
 0.985886 -0.137331  0.110526 -0.0771928 0.0005
 0.987413 -0.149008  0.107793 0.00932561 0.0005
  0.98565 -0.150557  0.106281 -0.017479 0.0005
  0.99065 -0.145426  0.116296 -0.00994717 0.0005
 0.992719 -0.146597  0.120408 0.100592 0.0005
 0.98997  -0.1569 0.112221 0.0330649 0.0005
 0.994676 -0.148257  0.113583 0.016297 0.0005
 0.984306 -0.152758  0.110621 0.00312172 0.0005
 0.991789 -0.153552  0.115982 0.0724884 0.0005
 0.987987 -0.151705  0.110455 0.0251845 0.0005
 0.990536 -0.149348  0.112342 -0.00825245 0.0005
 0.982828 -0.152284  0.116223 0.000575582 0.0005
 0.985582 -0.136191  0.115408 0.0168219 0.0005
 0.990411 -0.150485  0.116581 0.0246292 0.0005
 0.984789 -0.146325  0.107919 -0.0409974 0.0005
 0.985525 -0.153065  0.117529 -0.0172095 0.0005
 0.994738 -0.148544  0.119844 0.0575647 0.0005
0.993104 -0.15031 0.116413 0.063778 0.0005
 0.985639 -0.153163  0.125403 0.050142 0.0005
 0.992693 -0.146252  0.109807 0.0621814 0.0005
 0.984813 -0.150249  0.115996 0.000344477 0.0005
 0.987289 -0.148868  0.113448 0.00775262 0.0005
 0.987097 -0.148555   0.11198 0.0622799 0.0005
  0.97833 -0.142466  0.110699 0.0552902 0.0005
 0.985123 -0.156306  0.117295 -0.00950601 0.0005
 0.994641 -0.149562   0.11055 0.00566162 0.0005
  0.98701 -0.148939  0.107339 -0.0125939 0.0005
 0.988229 -0.152618  0.107365 0.147473 0.0005
 0.993793 -0.161661  0.115546 0.0563467 0.0005
 0.989333 -0.149836  0.114468 0.0103565 0.0005
 0.995945 -0.148466  0.115577 0.0862887 0.0005
 0.987054 -0.150376  0.113278 0.0488835 0.0005
0.990552 -0.14167 0.107905 0.0162853 0.0005
 0.978178 -0.143199  0.112787 0.0620413 0.0005
 0.978303 -0.143283  0.112034 0.0577714 0.0005
 0.985143 -0.145341  0.112149 -0.0105271 0.0005
 0.990198 -0.148081  0.116138 -0.00275106 0.0005
 0.988038 -0.151487  0.111998 0.0501799 0.0005
 0.990158 -0.145934  0.110392 0.0419277 0.0005
0.988384 -0.15077 0.108271 -0.00341283 0.0005
  0.97818 -0.149514  0.121203 0.0391951 0.0005
 0.988133 -0.150867  0.114499 0.0400943 0.0005
0.985151 -0.14891  0.11632 -0.0345681 0.0005
 0.987952 -0.145522  0.109656 0.0470997 0.0005
 0.994856 -0.150925  0.104541 0.165276 0.0005
 0.986313 -0.146346   0.11076 0.10218 0.0005
  0.99007 -0.151098  0.110388 0.0303777 0.0005
 0.980177 -0.143645  0.108754 0.0554728 0.0005
 0.986375 -0.150444  0.113023 0.151594 0.0005
 0.986486 -0.153514  0.108244 0.075754 0.0005
 0.989336 -0.152744  0.108774 0.0190554 0.0005
  0.97712 -0.140994  0.106207 0.0578545 0.0005
 0.990046 -0.152694  0.115549 0.0239292 0.0005
 0.987935 -0.149476  0.118217 -0.0163046 0.0005
 0.989132 -0.140326  0.109563 -0.00340751 0.0005
 0.987535 -0.153802  0.108368 -0.0147881 0.0005
 0.985984 -0.156243  0.111132 0.0829871 0.0005
 0.996991 -0.155168  0.114446 0.0503998 0.0005
  0.97933 -0.144695  0.109614 0.0402837 0.0005
  0.98699 -0.140842  0.112148 0.0142653 0.0005
 0.993833 -0.154315  0.126511 0.0281465 0.0005
  0.99031 -0.145521  0.113163 0.0226425 0.0005
 0.989517 -0.147368  0.108755 -0.0184643 0.0005
  0.98806 -0.149195  0.109227 0.0130053 0.0005
 0.989624 -0.151482  0.114788 0.0318043 0.0005
 0.990716 -0.143392  0.109487 0.00638354 0.0005
 0.987974 -0.149828  0.111853 0.0368965 0.0005
 0.991463 -0.153533   0.11701 0.0224763 0.0005
0.988294 -0.15015  0.11591 0.0513771 0.0005
 0.991265 -0.151422   0.12025 0.0877606 0.0005
 0.996727 -0.157982  0.119259 0.0650714 0.0005
  0.98938 -0.152931  0.115657 0.0236073 0.0005
 0.983383 -0.137143  0.111448 -0.0204312 0.0005
 0.988842 -0.147706  0.112288 0.0386283 0.0005
 0.985866 -0.154485   0.10627 0.0156974 0.0005
 0.988072 -0.155353  0.111892 0.060419 0.0005
 0.990506 -0.141565  0.110535 -0.00446861 0.0005
 0.992313 -0.152157  0.110877 0.03067 0.0005
 0.991784 -0.150661  0.110069 0.0232953 0.0005
  0.98866 -0.144545  0.111036 0.00489134 0.0005
 0.992408 -0.144269  0.112564 0.012221 0.0005
 0.990054 -0.144695  0.109339 0.0264507 0.0005
 0.991755 -0.147339  0.109277 0.161875 0.0005
 0.988657 -0.150389  0.112944 0.0127753 0.0005
 0.979954 -0.145043  0.111188 0.0225858 0.0005
 0.989593 -0.147373  0.113299 -0.00223502 0.0005
 0.987299 -0.151328  0.105773 0.0351033 0.0005
0.986668 -0.15056 0.114479 0.0453074 0.0005
  0.99193 -0.152674  0.114615 0.0244777 0.0005
 0.995219 -0.154111  0.108153 0.191772 0.0005
 0.993064 -0.150143  0.109712 0.130489 0.0005
 0.988495 -0.151878  0.117962 0.100869 0.0005
 0.980247 -0.145312   0.10824 0.0030539 0.0005
 0.985717 -0.148683  0.113498 -0.0249992 0.0005
 0.988575 -0.153103  0.115808 -0.00229726 0.0005
 0.987964 -0.147322  0.112431 0.0208963 0.0005
0.983901 -0.14891 0.111455 0.00123484 0.0005
 0.987835 -0.150243  0.110348 0.0150906 0.0005
 0.982846 -0.155973  0.130829 0.0218446 0.0005
 0.985702 -0.157285  0.129838 0.0238392 0.0005
 0.990726 -0.144844  0.113079 0.000256748 0.0005
 0.985387 -0.151939  0.116521 0.0340383 0.0005
 0.993945 -0.145265  0.104846 0.168306 0.0005
 0.984113 -0.152726  0.112012 0.0540064 0.0005
 0.990079 -0.147139   0.11074 0.0376328 0.0005
 0.987225 -0.156949  0.117193 0.0709129 0.0005
 0.991195 -0.146703  0.112469 0.0306712 0.0005
 0.991871 -0.147293  0.108499 -0.0130324 0.0005
 0.980782 -0.146714  0.109396 0.0761076 0.0005
 0.989285 -0.148365  0.120181 0.110558 0.0005
  0.99081 -0.144541  0.107392 -0.0159806 0.0005
 0.990451 -0.149045  0.114438 0.0479317 0.0005
 0.987347 -0.149894  0.117212 0.0758043 0.0005
 0.985482 -0.139172  0.108659 -0.0151673 0.0005
 0.990673 -0.152999  0.117314 0.0484914 0.0005
 0.989715 -0.147773  0.111495 -0.00804916 0.0005
 0.985351 -0.150164  0.119038 0.0412598 0.0005
 0.991788 -0.147923  0.116008 0.101005 0.0005
 0.983591 -0.151334  0.114755 -0.000686637 0.0005
0.989568 -0.14727 0.110116 0.0551034 0.0005
 0.989867 -0.147426  0.111569 -0.0293549 0.0005
 0.987975 -0.153565  0.112493 0.0114076 0.0005
  0.98561 -0.148449  0.113031 -0.0216183 0.0005
 0.985582 -0.144533   0.11114 0.00813443 0.0005
0.988885 -0.15052 0.112275 0.0287923 0.0005
 0.991518 -0.145392  0.111272 0.0403248 0.0005
  0.99313 -0.147848  0.119519 0.103106 0.0005
 0.990283 -0.148002  0.105241 0.150274 0.0005
 0.991419 -0.151753  0.112204 0.0163786 0.0005
 0.985399 -0.153006  0.128879 0.104043 0.0005
0.984582 -0.15357 0.116935 0.000123173 0.0005
 0.987077 -0.153668  0.111267 0.0105592 0.0005
 0.989234 -0.144953  0.111622 -0.0129732 0.0005
 0.983972 -0.154807  0.115352 -0.0487498 0.0005
 0.991113 -0.142526  0.109338 0.0132939 0.0005
 0.987936 -0.151683  0.110751 0.0270314 0.0005
 0.986368 -0.142175  0.113724 0.00284062 0.0005
 0.985174 -0.149606  0.112585 0.0297959 0.0005
 0.990707 -0.145205  0.112077 0.0222811 0.0005
 0.992527 -0.148356  0.105207 0.17076 0.0005
 0.989929 -0.149554   0.11135 0.00295519 0.0005
 0.984681 -0.152652  0.110779 -0.00574396 0.0005
 0.985246 -0.156941  0.128446 0.0345541 0.0005
 0.986517 -0.143555  0.111323 -0.0266914 0.0005
 0.987789 -0.147881  0.111694 0.0511157 0.0005
  0.99279 -0.151513  0.108619 0.0372814 0.0005
 0.983277 -0.147837   0.11124 -0.000843735 0.0005
 0.985462 -0.152905  0.109319 0.0196557 0.0005
 0.988562 -0.155058   0.11355 -0.0456438 0.0005
 0.986005 -0.155641  0.117685 -0.0294254 0.0005
 0.991549 -0.149565  0.113025 0.0166143 0.0005
 0.985548 -0.152751  0.117208 0.00627881 0.0005
 0.986454 -0.150213  0.112926 0.0237361 0.0005
 0.987899 -0.147212  0.112132 0.00557077 0.0005
 0.988552 -0.148863  0.109379 0.0143174 0.0005
 0.990117 -0.155298   0.10699 -0.0510784 0.0005
 0.986777 -0.154727   0.12355 0.0356954 0.0005
 0.97914 -0.14546 0.108986 0.06 0.0005
 0.988184 -0.149829  0.122934 0.0666313 0.0005
 0.989356 -0.150985  0.111037 0.0537948 0.0005
 0.987358 -0.152403  0.117135 0.0630383 0.0005
 0.994949 -0.154257  0.126593 0.0702982 0.0005
  0.98045 -0.154165  0.111989 -0.0454625 0.0005
   0.9893 -0.144926  0.112266 -0.0091385 0.0005
  0.98976 -0.145697  0.117112 0.0101509 0.0005
 0.982062 -0.152446  0.110516 -0.0561995 0.0005
 0.989787 -0.144105  0.111905 0.0171587 0.0005
  0.98776 -0.151231   0.10818 0.00162877 0.0005
 0.985052 -0.136817  0.113815 -0.0181862 0.0005
 0.988219 -0.151378  0.116847 0.0589095 0.0005
 0.983915 -0.147408  0.112605 -0.01299 0.0005
 0.989432 -0.145275  0.112199 0.0180648 0.0005
0.986436 -0.14852 0.116349 0.00163812 0.0005
 0.994868 -0.155669  0.128308 0.0634497 0.0005
 0.990067 -0.153594  0.115982 0.0282113 0.0005
 0.990096 -0.146867   0.11109 0.0014453 0.0005
 0.989492 -0.145794  0.109748 0.0947716 0.0005
 0.987298 -0.151421   0.11834 0.075534 0.0005
  0.98545 -0.154489  0.107728 -0.0108537 0.0005
 0.989133 -0.146432  0.112723 0.0320528 0.0005
0.982793 -0.13806 0.113826 -0.0305478 0.0005
 0.992286 -0.147487  0.121735 0.129888 0.0005
 0.984697 -0.147461  0.117061 0.0759177 0.0005
 0.990463 -0.152591  0.107021 0.0175152 0.0005
 0.989857 -0.150325  0.108822 0.0288546 0.0005
 0.978719 -0.145096  0.108869 0.0438553 0.0005
 0.991304 -0.154022  0.110665 -0.00135551 0.0005
 0.990081 -0.149739  0.111844 0.00195152 0.0005
 0.980172 -0.144577    0.1107 0.0366664 0.0005
 0.989446 -0.146284   0.11266 -0.0258228 0.0005
 0.988993 -0.149899  0.114048 0.0434533 0.0005
 0.986356 -0.153352  0.113944 -0.0345606 0.0005
 0.994025 -0.152956  0.112299 0.183638 0.0005
 0.991202 -0.153223  0.114773 0.014556 0.0005
0.989238 -0.14384 0.111343 0.0317372 0.0005
 0.987674 -0.150572  0.108441 0.0103365 0.0005
 0.990718 -0.156071  0.103776 0.0312575 0.0005
 0.988276 -0.143929  0.109206 0.00653119 0.0005
 0.987321 -0.155637  0.115487 0.0760896 0.0005
 0.991422 -0.148993  0.118239 -0.0131752 0.0005
0.994471 -0.15296 0.106997 0.161511 0.0005
 0.981468 -0.158403  0.104121 0.0618138 0.0005
 0.984905 -0.154944  0.116255 0.141284 0.0005
 0.98991  -0.1529 0.106361 0.130821 0.0005
 0.991853 -0.148456  0.108055 0.188473 0.0005
 0.989446 -0.151101  0.112742 -0.0111599 0.0005
 0.984329 -0.150672  0.116876 -0.0189151 0.0005
 0.983795 -0.153128  0.110155 0.0190373 0.0005
 0.987974 -0.148363  0.114543 0.0361233 0.0005
 0.989784 -0.148157  0.115109 0.00603845 0.0005
 0.991478 -0.143214  0.112435 0.0113445 0.0005
 0.995346 -0.136927  0.116083 -0.00103722 0.0005
 0.993605 -0.148111  0.105904 0.153239 0.0005
 0.989685 -0.151262  0.110492 0.0254667 0.0005
0.988207 -0.14969 0.115184 0.000530706 0.0005
 0.994693 -0.153958  0.127687 0.0869833 0.0005
 0.988436 -0.147302  0.111557 0.0428027 0.0005
 0.985638 -0.150757  0.108077 -0.0296079 0.0005
0.989271  -0.1451 0.112564 -0.00404661 0.0005
 0.989494 -0.147272  0.110651 0.0284475 0.0005
 0.991754 -0.148394  0.112239 0.00496882 0.0005
  0.98349 -0.153626  0.113301 0.0717346 0.0005
 0.983845 -0.149571  0.112234 0.00207548 0.0005
  0.97696 -0.145956  0.112608 0.0550034 0.0005
 0.988972 -0.143201  0.112874 0.00674759 0.0005
 0.985088 -0.147576  0.111751 -0.0380755 0.0005
0.986343 -0.15263 0.111929 0.0320248 0.0005
 0.983744 -0.154967  0.115559 0.0161135 0.0005
 0.992384 -0.152458  0.107375 -0.00646911 0.0005
0.985151 -0.15575 0.112691 0.0774315 0.0005
 0.990142 -0.147988  0.108931 0.0434219 0.0005
 0.987565 -0.138261  0.115873 0.0179104 0.0005
 0.986292 -0.152731  0.114147 0.137761 0.0005
 0.992523 -0.148193  0.115316 -0.00945134 0.0005
0.988502 -0.14961 0.109467 0.00814902 0.0005
 0.993738 -0.148668  0.114132 0.0322257 0.0005
 0.992324 -0.148135  0.110956 0.0432686 0.0005
  0.98512 -0.151127  0.109019 -0.02848 0.0005
 0.989697 -0.144553  0.113159 -0.000794799 0.0005
 0.992804 -0.150393  0.105644 0.168027 0.0005
 0.985999 -0.152357  0.106759 -0.0208378 0.0005
 0.982168 -0.158835   0.10164 0.0537084 0.0005
 0.991283 -0.151399  0.113795 0.0162615 0.0005
  0.97989 -0.152194  0.113217 0.0383676 0.0005
 0.992109 -0.153313  0.109327 0.0254117 0.0005
 0.987796 -0.149618  0.114848 -0.0100053 0.0005
0.984541 -0.15183 0.110205 0.00333302 0.0005
 0.981793 -0.150383  0.109638 -0.0286072 0.0005
 0.987892 -0.149966  0.113655 0.0188686 0.0005
 0.992352 -0.151152   0.11603 -0.0077191 0.0005
 0.984267 -0.131598  0.112926 0.0288155 0.0005
 0.989273 -0.151746  0.109325 -0.00422885 0.0005
0.987448  -0.1517 0.111496 -0.00545111 0.0005
 0.992752 -0.149126  0.113432 0.0308648 0.0005
 0.991001 -0.156235  0.108715 0.0921895 0.0005
 0.988214 -0.153641  0.115084 0.0205722 0.0005
 0.991665 -0.144046  0.111904 0.0161655 0.0005
0.996305 -0.15226 0.107018 0.196432 0.0005
 0.989952 -0.154003  0.106573 -0.0129102 0.0005
 0.990839 -0.151407   0.11132 0.173275 0.0005
 0.994104 -0.149559  0.114047 0.0151769 0.0005
 0.987983 -0.156359  0.109855 0.0355859 0.0005
 0.989593 -0.138088  0.120038 -0.0253424 0.0005
 0.989581 -0.150556  0.117245 0.113921 0.0005
   0.9852 -0.151554  0.111516 0.0672444 0.0005
 0.989964 -0.150033  0.108396 0.148942 0.0005
 0.993013 -0.151745  0.111259 0.0322222 0.0005
 0.991371 -0.147786  0.112856 0.0176941 0.0005
 0.990108 -0.146004  0.111355 0.0456983 0.0005
 0.980815 -0.144025  0.111192 0.0426313 0.0005
 0.992893 -0.152334  0.108298 0.166863 0.0005
 0.990705 -0.150273  0.116684 0.127168 0.0005
  0.98887 -0.147815  0.112047 -0.00160386 0.0005
 0.992593 -0.149917  0.108647 0.0269807 0.0005
 0.989295 -0.151582  0.111068 0.0147882 0.0005
 0.985149 -0.142474  0.114336 -0.0257739 0.0005
 0.989982 -0.152322  0.109921 0.00458811 0.0005
  0.98198 -0.149065   0.11302 0.151904 0.0005
  0.98953 -0.147422  0.113201 0.00971433 0.0005
 0.988081 -0.149657  0.111702 0.029888 0.0005
 0.99235 -0.15197  0.11013 0.157775 0.0005
  0.98551 -0.150783  0.116496 0.04566 0.0005
 0.993328 -0.148422  0.118756 0.0830008 0.0005
 0.988032 -0.151246  0.112561 0.0638743 0.0005
 0.987801 -0.150177   0.11282 0.0538616 0.0005
 0.991755 -0.144741  0.109936 0.0219064 0.0005
 0.981489 -0.154066   0.11123 0.0751624 0.0005
 0.990311 -0.152244  0.117099 0.110543 0.0005
0.987654 -0.15079 0.108098 0.0157249 0.0005
 0.995297 -0.150476  0.106914 0.189649 0.0005
 0.979642 -0.147318  0.111648 0.0482789 0.0005
 0.983518 -0.149641  0.110951 0.00829048 0.0005
 0.988485 -0.155369  0.111492 0.0180283 0.0005
 0.992671 -0.154692   0.11151 -0.0174478 0.0005
 0.993836 -0.151804  0.105206 0.120713 0.0005
 0.986661 -0.145779   0.11575 0.00118864 0.0005
 0.985969 -0.150083  0.107474 -0.00959959 0.0005
 0.986245 -0.154021  0.114903 0.0105078 0.0005
0.990508 -0.14816 0.107364 0.0630579 0.0005
 0.990364 -0.149799  0.114501 0.00348665 0.0005
 0.989232 -0.146809  0.110311 0.0563784 0.0005
 0.990071 -0.148903  0.115357 0.054068 0.0005
 0.988662 -0.149739  0.110671 0.0587013 0.0005
0.988387 -0.14777 0.112158 -0.00933178 0.0005
 0.988095 -0.137235  0.116985 0.0173504 0.0005
 0.986344 -0.151744  0.106945 0.00841117 0.0005
 0.991544 -0.148959  0.110047 0.0192291 0.0005
 0.990527 -0.149618   0.11591 0.132771 0.0005
 0.989408 -0.149467  0.110393 0.0738479 0.0005
 0.991436 -0.145179  0.111202 0.000716353 0.0005
 0.990949 -0.153576  0.107552 0.00167021 0.0005
  0.98426 -0.154852  0.127224 -0.0016447 0.0005
 0.986553 -0.148298   0.11852 -0.0388379 0.0005
 0.990473 -0.154013  0.108943 -0.0118684 0.0005
 0.996763 -0.150733  0.108901 0.179233 0.0005
0.985972 -0.14845 0.115294 -0.017721 0.0005
 0.985748 -0.153813  0.111485 0.0586751 0.0005
 0.987249 -0.152729  0.110108 0.00942186 0.0005
0.989578 -0.14245 0.111629 0.0203651 0.0005
 0.986837 -0.154048  0.113207 0.054433 0.0005
  0.99008 -0.145559  0.111663 0.074295 0.0005
  0.98593 -0.150493  0.113942 -0.00430512 0.0005
 0.992245 -0.150547  0.106212 0.166756 0.0005
 0.991241 -0.148654  0.111191 0.0729576 0.0005
 0.989419 -0.155215  0.113552 0.0133936 0.0005
  0.98724 -0.152491  0.112598 0.0733639 0.0005
 0.991364 -0.143632  0.113927 0.000504573 0.0005
 0.990663 -0.151278  0.108662 0.163771 0.0005
 0.992594 -0.146174  0.109453 0.199484 0.0005
 0.984959 -0.153931  0.115711 0.100532 0.0005
 0.986582 -0.150284   0.10972 -0.0325018 0.0005
 0.988391 -0.150887  0.107718 0.0123574 0.0005
 0.989907 -0.142536  0.112448 0.0199077 0.0005
 0.986472 -0.143893  0.112399 0.0148191 0.0005
 0.977713 -0.146472  0.110355 0.0236799 0.0005
 0.995787 -0.160186   0.11277 0.0572542 0.0005
 0.989031 -0.144685  0.111723 0.0500067 0.0005
 0.986127 -0.155395  0.113923 -0.00818435 0.0005
  0.99259 -0.147363  0.111235 0.187685 0.0005
 0.980916 -0.152775   0.11245 0.0095376 0.0005
 0.982367 -0.157912  0.113819 -0.0681706 0.0005
 0.987801 -0.146214  0.113964 0.00507705 0.0005
 0.990542 -0.157005  0.121145 0.0350068 0.0005
 0.987742 -0.152473  0.109597 0.00165239 0.0005
 0.984778 -0.154395  0.112416 0.0405983 0.0005
 0.987522 -0.146157  0.110315 0.0917824 0.0005
0.976366 -0.14182 0.112555 0.0480798 0.0005
 0.989028 -0.144725  0.109208 0.0302196 0.0005
 0.992115 -0.151521  0.107691 0.16564 0.0005
 0.992906 -0.156612  0.116612 0.0615889 0.0005
 0.981898 -0.135646  0.114988 -0.0770145 0.0005
 0.987816 -0.142812  0.112314 0.0089478 0.0005
 0.980218 -0.146685  0.107872 0.0705613 0.0005
 0.988751 -0.145953   0.10916 0.0992074 0.0005
0.987582 -0.14882 0.110585 0.0522943 0.0005
 0.985676 -0.149617  0.114143 -0.0220036 0.0005
 0.988344 -0.148216  0.116099 -0.0178448 0.0005
 0.995231 -0.154592  0.127434 0.0667108 0.0005
 0.985952 -0.155927   0.11592 0.0342175 0.0005
 0.990014 -0.149981  0.117907 -0.00876915 0.0005
 0.990599 -0.147971  0.109864 0.0370667 0.0005
 0.988028 -0.145249  0.111826 -0.00221765 0.0005
  0.99306 -0.154329  0.127113 0.0526371 0.0005
 0.982298 -0.154457  0.126739 0.0288529 0.0005
 0.988953 -0.152749  0.113386 0.066578 0.0005
 0.989012 -0.142062   0.11636 0.0163694 0.0005
 0.989129 -0.147238  0.105709 0.187242 0.0005
 0.982266 -0.151061  0.114747 0.168859 0.0005
 0.989519 -0.146993  0.113316 0.0415033 0.0005
 0.984966 -0.147914   0.10866 0.00766889 0.0005
 0.991062 -0.153273  0.111275 0.00727341 0.0005
 0.990645 -0.149273   0.10412 0.170095 0.0005
 0.991068 -0.152608  0.108344 -0.0101769 0.0005
 0.986799 -0.148427   0.11044 0.0823811 0.0005
 0.986918 -0.152928  0.116732 0.135111 0.0005
  0.99374 -0.148026  0.116303 0.113228 0.0005
 0.987535 -0.152483  0.116844 -0.0281571 0.0005
 0.985006 -0.152517  0.112791 0.0591778 0.0005
 0.986002 -0.151572  0.113648 0.00663166 0.0005
  0.98561 -0.144868   0.11337 0.0030721 0.0005
 0.989162 -0.147354  0.110306 0.0427911 0.0005
 0.988659 -0.146434  0.113718 -0.00813878 0.0005
 0.986435 -0.148853  0.115733 -0.0299764 0.0005
0.985768 -0.15208 0.110633 0.00462535 0.0005
  0.98824 -0.150713  0.113039 -0.030516 0.0005
 0.988486 -0.147945  0.112706 -0.00637158 0.0005
 0.994617 -0.151271  0.109203 0.180208 0.0005
 0.992249 -0.150315  0.107796 0.132288 0.0005
 0.988115 -0.156641   0.11889 0.0572577 0.0005
 0.993919 -0.147819   0.11413 0.0269041 0.0005
  0.98962 -0.143281   0.11039 0.000617561 0.0005
 0.986179 -0.151755  0.113651 0.153703 0.0005
0.992545   -0.151 0.117981 0.0764581 0.0005
 0.986801 -0.147663  0.114935 -0.0438846 0.0005
 0.985848 -0.156165  0.129264 0.0371085 0.0005
0.995813 -0.15746 0.105984 0.177024 0.0005
0.980609 -0.14645  0.11175 0.0443974 0.0005
 0.993139 -0.148958  0.111134 -0.0125708 0.0005
 0.981416 -0.146176  0.108665 0.0719058 0.0005
 0.984167 -0.148498  0.108923 -0.0504352 0.0005
 0.988773 -0.151037  0.115923 -0.0111862 0.0005
 0.981457 -0.146204  0.110776 0.0549506 0.0005
 0.984274 -0.148339  0.111284 0.000995791 0.0005
 0.988273 -0.152249  0.110478 0.0317775 0.0005
 0.985493 -0.148148  0.117982 -0.0283618 0.0005
 0.987482 -0.149447  0.110153 0.00391898 0.0005
  0.98293 -0.150527   0.11076 0.0582829 0.0005
 0.990359 -0.152987  0.114978 0.00971724 0.0005
 0.984828 -0.152754 0.0976801 0.0601962 0.0005
 0.984569 -0.149255  0.112187 -0.0353116 0.0005
 0.986941 -0.150156  0.112129 0.0127204 0.0005
 0.994418 -0.149594  0.105226 0.177694 0.0005
  0.98686 -0.149599  0.113293 -0.0403484 0.0005
 0.973602 -0.146044  0.112098 0.0488586 0.0005
 0.986324 -0.147932  0.112142 -0.0188556 0.0005
 0.984082 -0.148711  0.112508 0.0392246 0.0005
 0.990511 -0.142845  0.114591 -0.0143631 0.0005
 0.988387 -0.149001  0.113395 0.0263996 0.0005
 0.990065 -0.143915  0.111519 -0.000116439 0.0005
 0.990396 -0.144322  0.112526 0.0588041 0.0005
 0.992024 -0.152342  0.109303 0.0328373 0.0005
  0.99195 -0.149722  0.115887 0.0902078 0.0005
 0.985707 -0.153349   0.11407 0.000596703 0.0005
 0.992771 -0.140593  0.111664 0.0132069 0.0005
 0.989015 -0.150236  0.118054 -0.00297822 0.0005
 0.986476 -0.153829  0.116251 0.105758 0.0005
 0.984474 -0.152004  0.114929 -0.0337573 0.0005
 0.989879 -0.142313  0.113291 0.0357785 0.0005
 0.982538 -0.149993  0.109037 -0.00124698 0.0005
 0.988419 -0.147528  0.111996 0.0310353 0.0005
  0.99047 -0.149662   0.11495 -0.018955 0.0005
 0.985849 -0.149599  0.109307 0.00607385 0.0005
 0.986287 -0.145202   0.11508 0.025713 0.0005
 0.992127 -0.148847  0.115602 0.140371 0.0005
 0.994777 -0.154874   0.12882 0.0712565 0.0005
 0.986468 -0.149356  0.112892 0.000525241 0.0005
0.992206 -0.15529 0.121024 0.0501272 0.0005
 0.987618 -0.148336  0.111374 -0.0131893 0.0005
  0.98876 -0.151076  0.116473 0.0142184 0.0005
 0.987762 -0.153996  0.118006 0.0723314 0.0005
 0.987508 -0.145316  0.109417 -0.00725505 0.0005
0.983279 -0.15384 0.116548 -0.0824966 0.0005
 0.988965 -0.145069  0.113809 0.0731917 0.0005
 0.987707 -0.152682  0.108592 0.15056 0.0005
 0.992295 -0.146691  0.113361 0.0282226 0.0005
 0.992504 -0.151333  0.124671 0.0264682 0.0005
  0.98593 -0.154434  0.107636 0.0119594 0.0005
 0.992112 -0.147108  0.111003 0.0394444 0.0005
 0.985572 -0.150707  0.113846 0.0118666 0.0005
 0.984136 -0.154798  0.117852 -0.0311918 0.0005
0.986362 -0.15299 0.112008 0.0401932 0.0005
 0.986506 -0.151843  0.112417 0.159713 0.0005
 0.990761 -0.150233  0.111333 -0.0210668 0.0005
 0.991255 -0.144702  0.116181 -0.0117081 0.0005
  0.98777 -0.152304  0.112867 -0.0319329 0.0005
 0.985997 -0.147037  0.112924 -0.0127422 0.0005
 0.991531 -0.154243  0.120045 0.0504162 0.0005
 0.991415 -0.153914  0.113099 0.0315928 0.0005
 0.982645 -0.150926  0.109761 -0.03682 0.0005
  0.99145 -0.147001  0.113788 0.0292116 0.0005
 0.986973 -0.147735   0.11361 -0.0147388 0.0005
 0.991187 -0.150307  0.106975 0.134735 0.0005
 0.988444 -0.147597  0.109853 0.0519399 0.0005
 0.992363 -0.148081  0.106468 0.173422 0.0005
 0.984169 -0.137523  0.112543 -0.0304277 0.0005
 0.988092 -0.149396  0.110085 0.080105 0.0005
 0.990083 -0.145243  0.109845 -0.0124713 0.0005
0.986938 -0.15037 0.110119 -0.00278214 0.0005
 0.989683 -0.149542  0.109468 0.174403 0.0005
 0.986515 -0.153125  0.110449 0.0746182 0.0005
 0.989538 -0.150966  0.113642 -0.0341423 0.0005
 0.988622 -0.151399  0.113299 0.00580245 0.0005
 0.987156 -0.145558  0.111509 0.0302398 0.0005
 0.982908 -0.146902  0.115639 0.030311 0.0005
 0.990095 -0.150882  0.112605 -0.00996759 0.0005
  0.98943 -0.144835  0.108291 0.0147892 0.0005
 0.990472 -0.143586  0.109217 0.0376964 0.0005
 0.987991 -0.144548  0.113375 0.0102976 0.0005
  0.98764 -0.152406  0.114105 0.163089 0.0005
 0.984239 -0.143614  0.112638 -0.0133728 0.0005
 0.987289 -0.147546  0.109196 0.0719322 0.0005
 0.996121 -0.155607  0.129015 0.0687206 0.0005
  0.98819 -0.149762  0.106961 0.0124153 0.0005
 0.985587 -0.153043  0.106768 -0.0269062 0.0005
  0.98868 -0.148351  0.109896 0.0408902 0.0005
 0.986803 -0.154709  0.113607 0.0886884 0.0005
 0.987259 -0.142553  0.110628 0.032291 0.0005
 0.987656 -0.149671  0.112427 0.0594006 0.0005
 0.989048 -0.150498  0.112273 0.0367111 0.0005
 0.984915 -0.152153  0.112391 0.0165653 0.0005
 0.987693 -0.147765  0.112389 0.046051 0.0005
 0.989253 -0.143434  0.112804 -0.00485075 0.0005
  0.99213 -0.147032  0.111733 0.0442658 0.0005
 0.987419 -0.143942  0.114583 0.030028 0.0005
 0.982814 -0.145296  0.110882 0.0479692 0.0005
 0.985298 -0.148516  0.111803 0.0105541 0.0005
0.981091 -0.14516 0.111336 0.0704866 0.0005
 0.991301 -0.150924  0.119282 0.0989315 0.0005
 0.99527 -0.15175 0.111413 0.0475887 0.0005
 0.986719 -0.142654  0.119247 0.00895393 0.0005
   0.9908 -0.151534  0.108758 0.0189904 0.0005
 0.990668 -0.148607   0.10884 0.00130369 0.0005
 0.987537 -0.150521  0.116076 0.0660205 0.0005
0.990044 -0.15361 0.111777 0.0245794 0.0005
 0.987589 -0.151957  0.113636 0.0309486 0.0005
 0.985632 -0.152369  0.113334 0.00712985 0.0005
 0.987229 -0.147912  0.109506 0.00211336 0.0005
  0.98967 -0.158785  0.112699 0.0408543 0.0005
 0.987141 -0.149257  0.112101 0.0492893 0.0005
 0.984564 -0.148378  0.110666 0.00149949 0.0005
 0.985442 -0.147918  0.115485 -0.0157991 0.0005
 0.988197 -0.151029  0.108907 0.0105017 0.0005
 0.987882 -0.154594   0.10803 0.00478534 0.0005
0.988576 -0.15186 0.108622 0.0620126 0.0005
 0.988443 -0.139603  0.117733 0.0103155 0.0005
 0.988652 -0.145451  0.112472 0.00288567 0.0005
 0.984294 -0.148428  0.116576 0.0455185 0.0005
 0.983352 -0.151278  0.110995 -0.000741108 0.0005
 0.989075 -0.139017  0.116849 0.0287074 0.0005
 0.986372 -0.149533  0.111549 0.0318803 0.0005
  0.98693 -0.150585  0.110482 0.0648505 0.0005
 0.989914 -0.148649  0.109947 -0.000349225 0.0005
0.988945 -0.14157 0.108803 0.0156982 0.0005
  0.98405 -0.152582  0.127125 0.0181152 0.0005
 0.984231 -0.148683   0.11297 0.0336614 0.0005
 0.986667 -0.150167  0.113421 -0.0419547 0.0005
 0.991336 -0.145141   0.10939 -0.00628867 0.0005
0.992768   -0.147 0.106963 0.178724 0.0005
  0.98663 -0.151758  0.116601 0.0115831 0.0005
 0.992528 -0.155167  0.115079 0.0124408 0.0005
 0.987426 -0.153416  0.104788 -0.020625 0.0005
 0.989167 -0.149719   0.11006 0.152881 0.0005
 0.989573 -0.148899  0.115789 0.110113 0.0005
 0.987135 -0.153694  0.113743 0.0122626 0.0005
 0.991474 -0.151805  0.113638 0.112724 0.0005
  0.98539 -0.148678  0.112375 0.0266586 0.0005
 0.987591 -0.154123  0.114883 0.000292687 0.0005
0.990511 -0.14873 0.111047 0.172116 0.0005
 0.992879 -0.146652  0.106505 0.00548102 0.0005
 0.990035 -0.156493  0.108169 0.090622 0.0005
 0.984063 -0.148009   0.10943 -0.0637945 0.0005
 0.988883 -0.154703  0.108668 0.166834 0.0005
 0.987138 -0.155216  0.116162 0.089047 0.0005
 0.986566 -0.145686  0.113295 0.0208657 0.0005
 0.987995 -0.151654  0.111381 0.171961 0.0005
  0.98398 -0.151057  0.110769 0.169865 0.0005
  0.98839 -0.152211    0.1139 0.0388117 0.0005
 0.995615 -0.156507  0.105924 0.184934 0.0005
 0.980015 -0.144814  0.109665 0.0579988 0.0005
 0.985984 -0.154219  0.110214 0.0664236 0.0005
 0.981508 -0.153062  0.110016 -0.0218483 0.0005
  1.00025 -0.149306  0.104965 0.186879 0.0005
 0.984788 -0.147886  0.112681 0.01856 0.0005
 0.987798 -0.156037  0.108026 0.0985784 0.0005
0.988025 -0.15004  0.11095 0.0679419 0.0005
 0.989741 -0.146018  0.111595 -0.00515085 0.0005
 0.982253 -0.150868  0.113306 0.164194 0.0005
 0.992021 -0.152742  0.108532 0.168761 0.0005
 0.989875 -0.149888  0.107522 0.134105 0.0005
 0.988904 -0.149294  0.105534 0.156189 0.0005
  0.97657 -0.143964  0.111575 0.0515831 0.0005
  0.98887 -0.150889   0.11322 -0.0305259 0.0005
 0.977413 -0.144626  0.109927 0.0495115 0.0005
 0.979297 -0.146038  0.110964 0.03812 0.0005
 0.987872 -0.151896  0.111284 -0.00587488 0.0005
 0.990591 -0.145235   0.11041 -0.0178789 0.0005
 0.983267 -0.153848  0.114574 -0.0451316 0.0005
0.985424 -0.15141 0.111127 0.0296293 0.0005
 0.983125 -0.137291  0.111094 -0.0197066 0.0005
 0.983173 -0.153152  0.112259 -0.0228856 0.0005
  0.98619 -0.147506  0.113115 0.0076139 0.0005
 0.987915 -0.151013  0.112638 0.048861 0.0005
 0.992638 -0.151514  0.107112 0.161093 0.0005
 0.995289 -0.155003  0.104744 0.142911 0.0005
0.990796 -0.14945 0.112748 0.0490391 0.0005
 0.976763 -0.146551   0.10892 0.0187247 0.0005
 0.986034 -0.151624  0.116688 0.132209 0.0005
 0.991567 -0.144773  0.113852 0.0248522 0.0005
 0.986775 -0.153712  0.111994 0.0173856 0.0005
 0.988745 -0.144314   0.11206 0.0796049 0.0005
 0.989161 -0.149682  0.106488 0.00337354 0.0005
 0.992412 -0.153633  0.115215 -0.000479296 0.0005
 0.993462 -0.146869  0.108487 0.156884 0.0005
 0.988996 -0.142908  0.117928 0.0401737 0.0005
 0.984797 -0.149988  0.111758 0.0109364 0.0005
 0.987383 -0.138644  0.119639 -0.00489915 0.0005
 0.992006 -0.149205  0.106049 0.11697 0.0005
 0.988691 -0.148941  0.113796 0.0292216 0.0005
 0.986657 -0.148151  0.113406 -0.0142757 0.0005
 0.983791 -0.145553  0.109968 -0.00580811 0.0005
0.985524 -0.14071 0.108971 -0.0498851 0.0005
 0.991823 -0.151112  0.108501 0.161983 0.0005
 0.988628 -0.156252  0.117604 0.0751466 0.0005
 0.991635 -0.148677  0.113276 0.0263271 0.0005
0.984531 -0.15416 0.110998 -0.0253933 0.0005
 0.987989 -0.149019  0.109037 0.00754338 0.0005
 0.990102 -0.153409  0.108982 0.0300431 0.0005
 0.994085 -0.147888  0.111123 5.98887e-05 0.0005
 0.992793 -0.149493  0.113559 0.116165 0.0005
 0.988185 -0.143599  0.111982 -0.00745583 0.0005
 0.988954 -0.149822  0.112213 0.0502407 0.0005
  1.00123 -0.151774  0.107445 0.178023 0.0005
 0.987835 -0.156155  0.115498 0.0138346 0.0005
0.988353 -0.14729 0.111552 0.0504703 0.0005
 0.990009 -0.150468  0.111615 0.062717 0.0005
 0.989575 -0.147318   0.11982 0.121015 0.0005
 0.985323 -0.154837  0.129004 0.0215998 0.0005
 0.98948 -0.15057 0.111506 0.00122904 0.0005
 0.988536 -0.152852  0.108298 0.0165309 0.0005
 0.982887 -0.149899  0.109063 0.00249377 0.0005
 0.991841 -0.151545  0.113529 0.0176124 0.0005
  0.98688 -0.152751  0.114897 0.0123386 0.0005
 0.984471 -0.152937  0.109317 0.00288377 0.0005
 0.991357 -0.147853  0.111934 0.0261056 0.0005
 0.990518 -0.149813  0.115647 0.073096 0.0005
 0.99114 -0.14823 0.112141 0.063091 0.0005
 0.988266 -0.149261  0.107906 0.00375471 0.0005
 0.983621 -0.148864   0.11036 0.0388766 0.0005
 0.988627 -0.152685  0.113803 0.0147976 0.0005
 0.977329 -0.147037  0.111412 0.0510653 0.0005
 0.994263 -0.152362  0.106567 0.120225 0.0005
 0.989641 -0.149744  0.111742 0.061 0.0005
  0.98955 -0.147849  0.108218 0.0223722 0.0005
 0.985683 -0.147734  0.113099 -0.0285212 0.0005
0.986603 -0.15053 0.112765 -0.0105685 0.0005
 0.991748 -0.141137  0.103724 0.0699291 0.0005
 0.991624 -0.139077  0.105778 0.00907136 0.0005
 0.987844 -0.148418  0.112166 -0.0369568 0.0005
 0.989186 -0.143198  0.112899 0.0204543 0.0005
 0.993274 -0.149214  0.113031 0.0343939 0.0005
 0.990233 -0.149265  0.114846 -0.000193406 0.0005
 0.992746 -0.137599  0.116899 -0.000277265 0.0005
0.985232 -0.15204 0.113419 0.0216026 0.0005
 0.987089 -0.145405  0.107969 0.0233704 0.0005
 0.987398 -0.150534  0.124982 0.0653416 0.0005
 0.992397 -0.151977   0.11109 0.0237745 0.0005
  0.97985 -0.141953  0.113384 -0.106304 0.0005
 0.991006 -0.150503  0.110455 0.185008 0.0005
 0.990893 -0.151417  0.108687 0.00879904 0.0005
 0.987512 -0.152428  0.116586 0.0229821 0.0005
 0.990114 -0.148178  0.113124 0.00514095 0.0005
 0.992763 -0.145494  0.109265 0.022651 0.0005
 0.989548 -0.152526  0.115319 -0.00608507 0.0005
 0.990298 -0.148456  0.107055 0.151511 0.0005
 0.988416 -0.149914  0.116332 -0.0337696 0.0005
 0.984802 -0.150883  0.111373 0.00672768 0.0005
 0.988188 -0.146216  0.115369 -0.0173677 0.0005
 0.987482 -0.151987  0.115139 0.0297795 0.0005
 0.987824 -0.151125  0.112757 0.00210672 0.0005
 0.981177 -0.142189  0.109699 0.0611634 0.0005
 0.991798 -0.145028  0.116137 0.0298016 0.0005
 0.985935 -0.145952  0.110244 0.0238424 0.0005
 0.987507 -0.151101  0.111448 0.0536284 0.0005
 0.990474 -0.151703  0.106808 -0.0143069 0.0005
 0.983637 -0.138786  0.110448 -0.0144707 0.0005
  0.98662 -0.151833  0.115971 0.0527537 0.0005
 0.986582 -0.153944  0.112289 0.0253794 0.0005
 0.990287 -0.150186  0.112985 0.0538815 0.0005
 0.983484 -0.148395  0.110486 0.00492965 0.0005
 0.987605 -0.152769  0.111221 0.00830728 0.0005
  0.98595 -0.152419   0.11658 0.0710471 0.0005
 0.989376 -0.147637  0.107878 0.183263 0.0005
 0.985564 -0.147186   0.11645 0.0297458 0.0005
 0.985839 -0.151223  0.113297 0.0350529 0.0005
 0.981173 -0.143516  0.107171 0.0228417 0.0005
 0.989958 -0.144009  0.110129 0.0131203 0.0005
 0.985276 -0.148695  0.108285 -0.058527 0.0005
 0.988223 -0.156418   0.11066 0.042259 0.0005
 0.988441 -0.143947  0.111802 -0.0126177 0.0005
 0.987083 -0.151945  0.113322 0.0177811 0.0005
  0.97999 -0.143876  0.108724 0.082342 0.0005
 0.985293 -0.153683  0.113089 0.0153653 0.0005
 0.988284 -0.147747  0.111536 0.0411184 0.0005
 0.986921 -0.150649  0.116454 0.0227462 0.0005
 0.992615 -0.151496  0.119641 0.0640143 0.0005
 0.986393 -0.151838  0.110795 0.021439 0.0005
 0.989338 -0.149454  0.109134 0.151499 0.0005
 0.991177 -0.153436  0.118935 0.0230827 0.0005
 0.986467 -0.145131  0.114647 -0.0232105 0.0005
 0.989926 -0.150096  0.110412 0.00872262 0.0005
 0.989197 -0.153875  0.115653 0.0181358 0.0005
 0.988562 -0.138988  0.117009 0.0173306 0.0005
 0.988842 -0.148433  0.111371 0.0748675 0.0005
 0.993357 -0.146137  0.110315 0.0341789 0.0005
 0.987191 -0.147335  0.110376 -0.0361842 0.0005
 0.985108 -0.148617  0.112885 0.0370081 0.0005
 0.993094 -0.150421  0.107178 0.176798 0.0005
 0.984003 -0.157869   0.11511 -0.0507885 0.0005
0.985697 -0.14966 0.118568 0.0842067 0.0005
 0.985749 -0.151915  0.115372 0.0973373 0.0005
 0.992087 -0.150203   0.11322 -0.00998072 0.0005
   0.9888 -0.157039  0.117182 0.0656965 0.0005
 0.987811 -0.148561  0.116409 -0.00567967 0.0005
 0.991078 -0.151769  0.108118 0.142373 0.0005
 0.988496 -0.145625  0.110458 -0.00213069 0.0005
0.992108 -0.15284 0.105366 0.111045 0.0005
 0.989215 -0.141466  0.113519 0.00290337 0.0005
 0.988203 -0.146321  0.112327 -0.0111619 0.0005
 0.986425 -0.148934  0.116372 0.0884557 0.0005
   0.9862 -0.146217  0.112089 0.0140441 0.0005
 0.992274 -0.148357  0.115822 0.110393 0.0005
 0.987472 -0.141805  0.116862 0.0114147 0.0005
 0.987794 -0.153239   0.11155 -0.00779278 0.0005
 0.990621 -0.140331   0.11291 -0.00823708 0.0005
 0.985251 -0.154204  0.116013 -0.0280167 0.0005
 0.98927 -0.15336 0.110281 0.190549 0.0005
0.990979 -0.14777 0.111007 0.051447 0.0005
 0.994948 -0.156941   0.11466 0.0633221 0.0005
 0.994857 -0.149614  0.109273 0.16248 0.0005
 0.985352 -0.153353  0.117646 0.0575595 0.0005
 0.996789 -0.157019  0.106106 0.188064 0.0005
 0.983028 -0.155441  0.110452 -0.0379229 0.0005
0.990541 -0.14473 0.109458 0.0854732 0.0005
 0.992338 -0.150677  0.106284 0.17457 0.0005
 0.985008 -0.150067  0.114634 -0.0182171 0.0005
 0.989472 -0.144637  0.113553 -0.0253312 0.0005
 0.987748 -0.142427   0.11615 0.0169001 0.0005
 0.992668 -0.155629  0.126884 0.0531938 0.0005
 0.989683 -0.153838  0.123986 -0.0131673 0.0005
 0.988784 -0.146748  0.111993 0.0420637 0.0005
 0.988168 -0.147678  0.106991 0.18244 0.0005
 0.987756 -0.154866  0.113433 0.0266478 0.0005
 0.987676 -0.150959  0.111642 0.0617057 0.0005
 0.988229 -0.149806  0.114443 0.0731343 0.0005
 0.987476 -0.148939  0.113661 0.0262297 0.0005
 0.984125 -0.148063  0.111489 -0.0574096 0.0005
 0.984201 -0.147789  0.115507 -0.0328999 0.0005
  0.98416 -0.151294  0.108399 -0.0336142 0.0005
  0.98974 -0.148606  0.115576 -0.00930009 0.0005
 0.987925 -0.148623  0.111421 -0.0274597 0.0005
0.992552 -0.15032 0.103397 0.167995 0.0005
 0.993374 -0.149499  0.106422 0.209172 0.0005
 0.991929 -0.153681  0.107735 0.181779 0.0005
 0.985778 -0.158695  0.126477 0.0459321 0.0005
 0.988529 -0.149987  0.111488 0.0161638 0.0005
 0.989194 -0.148416  0.111832 0.00229244 0.0005
 0.988321 -0.153885  0.112717 0.0362209 0.0005
 0.990623 -0.145539  0.121757 0.127478 0.0005
 0.990167 -0.144826  0.115032 -0.00848031 0.0005
 0.988598 -0.145708  0.111815 0.00704279 0.0005
  0.98385 -0.147995  0.117477 -0.0318339 0.0005
 0.982144 -0.150441  0.112587 0.0186134 0.0005
 0.990769 -0.151151  0.111068 -0.014451 0.0005
 0.988706 -0.148644  0.112496 0.0528319 0.0005
 0.989083 -0.151894  0.118541 0.11815 0.0005
 0.988358 -0.152648  0.113991 0.00987123 0.0005
 0.984969 -0.137074  0.110131 -0.0663996 0.0005
 0.990506 -0.145725  0.111884 -0.0184683 0.0005
 0.989923 -0.156787  0.111844 0.026497 0.0005
 0.987971 -0.145316  0.109447 -0.00973435 0.0005
 0.991796 -0.151328  0.112988 0.0441514 0.0005
 0.988553 -0.150428    0.1119 0.0495985 0.0005
 0.994263 -0.149902  0.113822 0.00765801 0.0005
 0.982773 -0.137052  0.111683 -0.0198788 0.0005
 0.990155 -0.151584   0.11042 0.169271 0.0005
 0.992631 -0.148539  0.109157 0.0170905 0.0005
 0.992308 -0.145406  0.111612 0.0487351 0.0005
 0.992797 -0.147545  0.109744 0.153684 0.0005
0.987655 -0.15164   0.1233 0.0612957 0.0005
 0.989333 -0.149947  0.113192 0.0011785 0.0005
 0.984296 -0.145859  0.110163 0.0193764 0.0005
 0.986657 -0.154573  0.114251 0.0055399 0.0005
 0.991421 -0.150016  0.107205 0.144486 0.0005
  0.98858 -0.144448  0.111754 0.0110174 0.0005
 0.987458 -0.146979  0.114748 0.0221809 0.0005
 0.989784 -0.152625  0.115462 -0.0100391 0.0005
0.992462 -0.14072 0.108247 0.0258852 0.0005
 0.984924 -0.154535  0.111287 0.0776209 0.0005
 0.989125 -0.150566  0.113636 -0.00138357 0.0005
 0.989368 -0.153046  0.114294 0.0240737 0.0005
 0.985873 -0.148575  0.116576 0.0421536 0.0005
 0.991615 -0.143228  0.112131 -0.00539859 0.0005
 0.986847 -0.150898  0.114548 0.00176075 0.0005
 0.990039 -0.151517  0.110023 0.0642075 0.0005
0.982934 -0.15129  0.11611 0.0275726 0.0005
 0.986031 -0.149735  0.109159 -0.0225444 0.0005
 0.978814 -0.145729  0.109658 0.0515068 0.0005
 0.987994 -0.154848  0.111101 0.00851499 0.0005
 0.990235 -0.146438   0.11018 0.00530843 0.0005
0.977882 -0.14103 0.107645 0.058774 0.0005
 0.987274 -0.144153  0.112267 -0.0057248 0.0005
 0.99157 -0.14564 0.113797 0.00891747 0.0005
 0.986589 -0.157235  0.114156 0.0337579 0.0005
 0.985646 -0.153219  0.112281 0.00390104 0.0005
 0.991672 -0.153446  0.107507 0.167551 0.0005
 0.985294 -0.148783  0.114193 -0.0477189 0.0005
 0.991389 -0.153685  0.106898 0.159133 0.0005
  0.98213 -0.150227  0.108978 0.0163482 0.0005
 0.992468 -0.146233  0.111625 -0.0184052 0.0005
 0.988547 -0.151468  0.118815 -0.0191999 0.0005
 0.986586 -0.152607  0.112018 0.0259769 0.0005
 0.990669 -0.144035  0.108903 0.0324684 0.0005
 0.991325 -0.146246  0.108804 0.00316725 0.0005
 0.989112 -0.151157  0.111285 0.0487074 0.0005
 0.994029 -0.150427  0.109287 0.191313 0.0005
 0.994585 -0.151979  0.114541 0.00844919 0.0005
 0.987079 -0.147781  0.112766 0.00287253 0.0005
 0.989665 -0.147673  0.112613 0.0469962 0.0005
 0.988762 -0.154862  0.113134 -0.0109517 0.0005
 0.989092 -0.146714  0.111937 0.0324481 0.0005
 0.997788 -0.153599  0.107864 0.184379 0.0005
 0.985471 -0.133439  0.115035 0.0131704 0.0005
 0.987351 -0.148752  0.109612 0.0656124 0.0005
 0.984402 -0.149163  0.113487 -0.00393153 0.0005
 0.990695 -0.152291   0.11526 -0.00433102 0.0005
  0.98735 -0.145083  0.118668 0.0232082 0.0005
 0.991361 -0.152048  0.108041 0.167634 0.0005
 0.992405 -0.147291  0.112752 0.0593084 0.0005
 0.994438 -0.155054  0.124627 0.0616506 0.0005
 0.987578 -0.148861  0.109466 -0.017051 0.0005
 0.992112 -0.143108   0.11004 0.00573441 0.0005
 0.990621 -0.149921  0.114244 0.0615943 0.0005
0.987571 -0.15018  0.11798 -0.0157713 0.0005
0.996089 -0.15004 0.107251 0.177083 0.0005
 0.988857 -0.142639    0.1117 -0.00885296 0.0005
 0.988834 -0.152284  0.112001 0.0185017 0.0005
 0.987656 -0.153504  0.113255 0.0455841 0.0005
 0.988896 -0.151917  0.113563 0.0269331 0.0005
0.990252   -0.151 0.116096 -0.00257884 0.0005
 0.991086 -0.152156  0.116225 0.0111493 0.0005
0.984832 -0.15348 0.112169 -0.0159524 0.0005
 0.981147 -0.153911  0.114012 0.0709828 0.0005
 0.990433 -0.148129  0.106892 0.187138 0.0005
0.985661 -0.14888 0.110267 -0.00523654 0.0005
  0.98333 -0.150472  0.111413 -0.0546225 0.0005
 0.990718 -0.154547  0.106429 -0.0326381 0.0005
 0.991366 -0.153602  0.102462 0.147515 0.0005
 0.989467 -0.153829  0.112351 0.0353951 0.0005
 0.987152 -0.148775  0.106304 -0.0055527 0.0005
0.988078 -0.14755 0.113006 0.0441015 0.0005
 0.990412 -0.145293  0.110817 0.014303 0.0005
 0.991601 -0.154928  0.114153 0.0311577 0.0005
 0.984168 -0.149314  0.106997 -0.0396462 0.0005
 0.988651 -0.148192  0.112244 -0.0160762 0.0005
 0.990862 -0.152074  0.114734 0.0223923 0.0005
 0.987119 -0.138133  0.117469 0.0182102 0.0005
 0.981007 -0.143095  0.110149 0.0615034 0.0005
 0.990339 -0.147781  0.107979 0.185698 0.0005
 0.985712 -0.136762  0.109162 -0.0450257 0.0005
 0.991876 -0.147361  0.118249 0.108816 0.0005
 0.994761 -0.143515  0.109773 0.00624098 0.0005
 0.989336 -0.147418  0.112668 0.0288575 0.0005
 0.993595 -0.145803  0.117876 0.142969 0.0005
 0.985166 -0.147464  0.113284 -0.00877462 0.0005
0.990998 -0.14794 0.108088 0.176473 0.0005
  0.98285 -0.149638  0.115469 0.0392958 0.0005
 0.988215 -0.152373  0.112547 0.0291973 0.0005
 0.986026 -0.151949  0.112167 0.0304686 0.0005
  0.98862 -0.137525  0.117892 0.0221443 0.0005
 0.982849 -0.145736  0.108896 0.0591802 0.0005
 0.988708 -0.144437  0.109457 0.0696875 0.0005
 0.987522 -0.147881  0.108914 0.0993456 0.0005
 0.986285 -0.148194  0.109209 0.0330606 0.0005
 0.987963 -0.143613  0.113696 0.0314042 0.0005
 0.986174 -0.152398  0.114047 0.040189 0.0005
 0.985988 -0.147298   0.11452 -0.0241329 0.0005
 0.989863 -0.147928  0.111056 0.0820974 0.0005
  0.98935 -0.143783  0.111266 -0.00626127 0.0005
 0.98924 -0.15185 0.104769 0.000670388 0.0005
  0.98974 -0.146274  0.111194 0.0186512 0.0005
 0.989325 -0.150086  0.113244 0.0360469 0.0005
   0.9928 -0.140083  0.107786 0.0155284 0.0005
 0.989029 -0.145174  0.115579 -0.00797064 0.0005
  0.98811 -0.150789  0.111746 0.0245995 0.0005
 0.984641 -0.150408  0.114726 0.155425 0.0005
 0.983164 -0.150271  0.111932 0.000411649 0.0005
 0.984692 -0.150528  0.116073 -0.0278435 0.0005
 0.981489 -0.154426  0.113401 0.0711536 0.0005
0.986109 -0.15575 0.112968 0.0811287 0.0005
 0.985292 -0.155089  0.109964 0.0918873 0.0005
  1.00108 -0.147979  0.105226 0.174528 0.0005
0.987622 -0.14882  0.11369 -0.000621605 0.0005
 0.977788 -0.143974  0.113287 0.0625501 0.0005
 0.986534 -0.156284  0.127284 0.0295514 0.0005
 0.984589 -0.152273  0.112373 0.0535067 0.0005
 0.993134 -0.151074  0.110266 0.179398 0.0005
 0.988786 -0.148409  0.108057 0.0490877 0.0005
 0.987606 -0.151971  0.111366 0.019763 0.0005
0.985711 -0.14747 0.123632 0.0710918 0.0005
 0.987761 -0.147197  0.108377 -0.001352 0.0005
 0.988021 -0.149493  0.113113 0.00418779 0.0005
 0.989739 -0.141406  0.108839 -0.00645994 0.0005
  0.99271 -0.154902  0.121863 0.0101177 0.0005
 0.990338 -0.151536  0.112066 0.165411 0.0005
 0.991734 -0.153451  0.124323 0.0405011 0.0005
 0.989713 -0.148216  0.110559 0.0697141 0.0005
 0.989885 -0.152554  0.116369 0.0338417 0.0005
0.992102 -0.15339  0.11385 0.0244909 0.0005
  0.99416 -0.148873  0.114185 0.10808 0.0005
 0.989915 -0.146343  0.107286 0.164209 0.0005
 0.991507 -0.150931  0.103792 0.185807 0.0005
 0.986978 -0.153937  0.113631 0.0505063 0.0005
0.993492 -0.15476 0.125444 0.0669418 0.0005
 0.983195 -0.146653  0.115908 -0.031068 0.0005
 0.988169 -0.154314  0.113169 0.00731742 0.0005
0.980267 -0.14432 0.110243 0.0389886 0.0005
 0.990703 -0.151322  0.112029 0.0492805 0.0005
 0.992218 -0.150909  0.105678 0.00922275 0.0005
 0.986826 -0.150797  0.111676 -0.017912 0.0005
 0.989217 -0.143928  0.111687 0.00317548 0.0005
 0.975683 -0.142362  0.111926 0.0363488 0.0005
 0.988695 -0.150314  0.111297 0.0712334 0.0005
0.980655 -0.15689 0.103222 0.0644375 0.0005
 0.989747 -0.144646  0.110617 0.0153596 0.0005
 0.984632 -0.147905  0.111201 0.00491174 0.0005
 0.991713 -0.152702  0.114239 0.00682591 0.0005
  0.98813 -0.145016  0.111096 -0.00957237 0.0005
 0.989262 -0.149697  0.116492 0.0782693 0.0005
 0.988679 -0.152837  0.113401 0.0758299 0.0005
 0.988625 -0.145932  0.109513 0.02283 0.0005
 0.990879 -0.151087  0.110442 0.0469632 0.0005
 0.995321 -0.151035  0.113754 0.019595 0.0005
 0.988962 -0.150965   0.11255 0.0127908 0.0005
 0.985195 -0.146142  0.113041 0.0598257 0.0005
 0.992417 -0.148525  0.114221 0.0546124 0.0005
 0.990943 -0.147913  0.113954 0.00193231 0.0005
 0.990992 -0.148263  0.111066 0.04252 0.0005
 0.984662 -0.154492  0.112446 0.00728005 0.0005
 0.981287 -0.144565  0.110946 0.0524938 0.0005
0.990704 -0.1487 0.11527 0.05319 0.0005
  0.98473 -0.146994  0.116637 0.0727091 0.0005
 0.985221 -0.157103  0.108901 0.00640248 0.0005
 0.989308 -0.148577  0.114338 -0.00943776 0.0005
 0.988296 -0.156949  0.110191 0.028693 0.0005
 0.984751 -0.152938  0.117067 0.0426192 0.0005
 0.990338 -0.147671   0.10828 0.0397268 0.0005
 0.994886 -0.136875  0.116604 0.0125428 0.0005
 0.987036 -0.157501  0.116079 0.00853884 0.0005
 0.990008 -0.144104  0.110609 0.036318 0.0005
0.981363  -0.1481 0.110382 0.0287179 0.0005
 0.990269 -0.150107  0.111741 -0.0101599 0.0005
 0.989151 -0.150145  0.103815 0.0227315 0.0005
 0.989126 -0.145998  0.111954 0.0268504 0.0005
 0.986368 -0.151393  0.114157 0.0205 0.0005
 0.985726 -0.145513    0.1117 0.0336197 0.0005
0.989848 -0.15237  0.11162 0.0661054 0.0005
 0.985184 -0.150215  0.113721 0.0193171 0.0005
 0.980173 -0.149652  0.109999 -0.0363949 0.0005
 0.988827 -0.152683  0.109787 -0.0459921 0.0005
 0.986097 -0.146463  0.118256 -0.0343677 0.0005
 0.984993 -0.154134  0.110825 0.0613506 0.0005
 0.986379 -0.145884  0.112609 0.0383828 0.0005
 0.989979 -0.146413  0.111654 0.0239362 0.0005
 0.992724 -0.150253   0.11615 0.0795226 0.0005
 0.989218 -0.150313  0.106992 0.165397 0.0005
 0.990967 -0.145888  0.109915 0.0364959 0.0005
 0.987079 -0.145118  0.110996 0.062148 0.0005
 0.98595 -0.14707 0.108983 0.0193729 0.0005
 0.991126 -0.154069  0.116209 0.0780382 0.0005
0.987452 -0.15028 0.115949 -0.012066 0.0005
0.992717 -0.15235 0.109962 0.0503674 0.0005
 0.987834 -0.141398  0.110199 -0.00961311 0.0005
 0.989707 -0.144622  0.113819 -0.0269543 0.0005
 0.981291 -0.152321  0.110377 -0.0396889 0.0005
 0.991773 -0.141401  0.110455 -0.0303054 0.0005
 0.992817 -0.151429  0.104422 0.184604 0.0005
 0.988044 -0.156133  0.111738 0.00437762 0.0005
 0.985902 -0.147774  0.116682 -0.047292 0.0005
 0.996197 -0.157341   0.10798 0.169097 0.0005
 0.984274 -0.150051  0.113676 -0.00738935 0.0005
 0.992177 -0.149893  0.108422 0.157623 0.0005
 0.987954 -0.147742  0.111732 0.0141341 0.0005
 0.993243 -0.153091  0.105324 0.141143 0.0005
 0.988049 -0.143674  0.114068 -0.00502579 0.0005
 0.992143 -0.153173  0.116154 -0.00863324 0.0005
 0.987279 -0.155858  0.110343 0.0168162 0.0005
 0.991009 -0.140235  0.109293 0.0210624 0.0005
 0.988232 -0.148904  0.110166 0.0393032 0.0005
 0.991769 -0.148838  0.116166 0.0388137 0.0005
 0.987419 -0.151286  0.112995 0.0508813 0.0005
 0.984178 -0.149861  0.110319 -0.0107283 0.0005
 0.987365 -0.145722  0.110112 0.0266986 0.0005
 0.993162 -0.150484  0.111128 0.0233697 0.0005
 0.989288 -0.149075  0.125089 0.0729873 0.0005
 0.992484 -0.155502  0.126363 0.0654273 0.0005
0.984081 -0.15225 0.110208 -0.0312127 0.0005
 0.989298 -0.152381  0.112499 0.0403728 0.0005
 0.987736 -0.148353  0.108645 0.0829946 0.0005
 0.991724 -0.148211  0.107526 0.192002 0.0005
0.986498 -0.14403 0.114641 -0.00436687 0.0005
 0.992388 -0.150762  0.112724 -0.0184256 0.0005
 0.988088 -0.143651  0.112728 -0.00829696 0.0005
 0.985918 -0.154575  0.111462 0.0231886 0.0005
  0.98711 -0.150102  0.113385 0.0527092 0.0005
 0.985769 -0.151408  0.113319 0.0592099 0.0005
 0.989186 -0.152719  0.116643 0.122752 0.0005
 0.992174 -0.149948  0.111413 0.144192 0.0005
 0.992067 -0.148688  0.110299 0.188127 0.0005
0.997297 -0.15342 0.102173 0.179734 0.0005
 0.989733 -0.148444  0.110512 0.0493194 0.0005
 0.997585 -0.155376  0.117737 0.0603665 0.0005
 0.986396 -0.151063  0.112865 -0.0223826 0.0005
  0.99227 -0.148065  0.110688 0.204028 0.0005
0.990333 -0.15576   0.1184 0.0590145 0.0005
 0.991192 -0.148215  0.109405 0.00593409 0.0005
0.989149 -0.14458 0.114142 0.0065409 0.0005
0.986261 -0.14522 0.109281 -0.00368043 0.0005
 0.986875 -0.146934  0.114252 -0.0182001 0.0005
 0.981025 -0.152306  0.110787 -0.0512065 0.0005
 0.987491 -0.150443  0.111094 0.0529657 0.0005
 0.982415 -0.151041  0.116483 0.00623795 0.0005
 0.992046 -0.151338  0.108796 0.121591 0.0005
 0.989709 -0.146009  0.111281 -0.00612759 0.0005
 0.989747 -0.153422   0.10684 0.022998 0.0005
 0.988945 -0.145323  0.115405 -0.00945678 0.0005
0.980512 -0.15239  0.12209 0.0187552 0.0005
 0.988252 -0.146619   0.11399 -0.0195614 0.0005
 0.987705 -0.146777  0.109734 -0.0279426 0.0005
 0.990243 -0.151358  0.112228 0.011074 0.0005
 0.987379 -0.153669  0.115515 0.0674333 0.0005
 0.988715 -0.152998  0.111518 0.021463 0.0005
 0.983152 -0.155018  0.117316 -0.0262748 0.0005
 0.989704 -0.155962  0.116927 0.000611641 0.0005
  0.99392 -0.152889  0.113154 0.163204 0.0005
 0.992525 -0.146477  0.115172 0.016469 0.0005
  0.99101 -0.150365   0.10723 0.147282 0.0005
 0.985578 -0.148495  0.109395 0.0375439 0.0005
 0.986356 -0.156172  0.121006 0.0262352 0.0005
 0.989438 -0.154082  0.112129 3.28738e-05 0.0005
 0.991389 -0.149273    0.1192 0.0747244 0.0005
  0.98956 -0.150926  0.105231 0.154303 0.0005
 0.989164 -0.146709  0.113703 0.0633553 0.0005
 0.980359 -0.147613  0.130331 0.104892 0.0005
 0.989221 -0.157073  0.128375 0.0620347 0.0005
 0.986378 -0.147682  0.115679 -0.01172 0.0005
 0.98701 -0.15036 0.107365 0.00475256 0.0005
 0.984906 -0.150648  0.126754 0.0971607 0.0005
0.988631 -0.14403 0.111415 0.0273998 0.0005
 0.989376 -0.144044  0.112718 0.0151222 0.0005
 0.987134 -0.152612  0.112727 -0.007812 0.0005
   0.9836 -0.152617  0.112537 0.0541194 0.0005
  0.97682 -0.140674  0.109349 0.0575634 0.0005
0.986924 -0.14834 0.116899 0.0795287 0.0005
 0.986313 -0.153016  0.113276 0.0362349 0.0005
 0.991765 -0.153826  0.122433 -0.00328309 0.0005
0.994164 -0.14986 0.117865 0.0508954 0.0005
 0.988249 -0.147063   0.11725 0.00337382 0.0005
 0.988986 -0.139919  0.117878 0.0177536 0.0005
 0.988755 -0.150924  0.111105 0.0175484 0.0005
  0.99145 -0.151909  0.112621 0.0193433 0.0005
 0.990524 -0.139269  0.116018 -0.0105593 0.0005
  0.98943 -0.146477  0.110724 0.0727548 0.0005
 0.989518 -0.151301  0.111568 0.00634802 0.0005
 0.991787 -0.150564   0.10959 0.0159364 0.0005
 0.990838 -0.148908   0.10974 0.186328 0.0005
 0.983638 -0.149877  0.111049 0.000129769 0.0005
 0.978879 -0.145027  0.110633 0.0491677 0.0005
0.984093 -0.15266 0.108833 0.00527324 0.0005
 0.990372 -0.143328   0.11285 0.00177268 0.0005
 0.988835 -0.148513  0.106657 0.173579 0.0005
 0.991483 -0.150092   0.10833 0.138453 0.0005
 0.990532 -0.145375  0.112751 0.0649638 0.0005
0.982988 -0.13508 0.114951 -0.00956853 0.0005
 0.984855 -0.149272   0.11082 0.0183908 0.0005
 0.990009 -0.149789  0.120221 0.0552136 0.0005
 0.987107 -0.149137  0.111512 0.00235377 0.0005
  0.98569 -0.143164  0.114822 0.0185287 0.0005
  0.99078 -0.144549  0.112561 -0.0221809 0.0005
 0.985037 -0.144954  0.112221 -0.0106453 0.0005
 0.985848 -0.151185   0.10986 0.0177995 0.0005
 0.985422 -0.146503   0.10713 -0.0205061 0.0005
 0.984736 -0.149934  0.112485 -0.0494268 0.0005
0.982879 -0.14442 0.109341 0.0496302 0.0005
 0.989462 -0.152802  0.112739 0.0401641 0.0005
0.988616 -0.14929 0.110685 0.0443387 0.0005
 0.993033 -0.152223   0.12114 0.0212634 0.0005
 0.992719 -0.150245  0.111567 0.0319958 0.0005
 0.989022 -0.148915  0.113313 0.0152182 0.0005
 0.987563 -0.151223  0.109199 0.0284009 0.0005
  0.98699 -0.148734  0.113836 -0.00380388 0.0005
 0.985912 -0.154843   0.11239 0.052963 0.0005
 0.991502 -0.148262  0.114186 -0.00577793 0.0005
0.995286 -0.15285 0.105743 0.152668 0.0005
 0.983627 -0.137018  0.111271 -0.0417737 0.0005
  0.99188 -0.149605  0.112048 0.00540875 0.0005
 0.989275 -0.145877  0.111729 0.0525368 0.0005
0.985886 -0.14944 0.111338 0.0568581 0.0005
0.987035 -0.14853 0.117975 -0.0143303 0.0005
 0.983918 -0.149018  0.112256 0.00114228 0.0005
 0.990643 -0.143603  0.115736 -0.0176513 0.0005
  0.98984 -0.146762  0.114742 0.0118705 0.0005
 0.982231 -0.151064  0.117363 0.0200734 0.0005
 0.987986 -0.152641  0.111196 0.0109387 0.0005
 0.986816 -0.143515  0.109875 0.0129823 0.0005
 0.988198 -0.145657  0.111652 0.0806069 0.0005
 0.982809 -0.149388  0.109677 0.0318702 0.0005
 0.991249 -0.148181  0.110198 0.194182 0.0005
 0.984994 -0.151138  0.111316 0.0266057 0.0005
 0.980224 -0.157796  0.111222 -0.0217079 0.0005
 0.989642 -0.144732  0.112343 0.00920588 0.0005
 0.987915 -0.150553  0.115439 0.021964 0.0005
 0.990033 -0.144247  0.110685 0.0582178 0.0005
 0.985009 -0.145047  0.110243 0.0620831 0.0005
 0.991238 -0.152981  0.110814 0.0146297 0.0005
 0.990979 -0.154636  0.114615 0.00955431 0.0005
 0.985871 -0.147917  0.112834 0.00132793 0.0005
   0.9907 -0.148972  0.106838 0.15654 0.0005
 0.993756 -0.149036  0.112266 0.00639431 0.0005
0.987093 -0.15263  0.11462 0.00835924 0.0005
 0.985394 -0.153119  0.114925 -0.0221446 0.0005
 0.990397 -0.145983  0.108835 0.0617994 0.0005
 0.985884 -0.156446  0.110035 -0.00306798 0.0005
 0.990962 -0.146501  0.113855 0.0180841 0.0005
 0.986371 -0.154746   0.11372 0.00764995 0.0005
 0.993374 -0.156202  0.125044 0.0457607 0.0005
 0.984107 -0.154113  0.113627 0.0513963 0.0005
 0.989939 -0.146011  0.108286 0.0641179 0.0005
 0.983745 -0.150596  0.117603 0.0418979 0.0005
 0.987792 -0.153418  0.111291 0.0211838 0.0005
 0.979556 -0.144597  0.109279 0.0578742 0.0005
 0.992135 -0.150569  0.112093 -0.0104222 0.0005
 0.985129 -0.148331  0.108067 0.00278538 0.0005
 0.987723 -0.148212  0.116383 -0.0469716 0.0005
  0.98382 -0.148447  0.111248 0.0129813 0.0005
 0.985109 -0.150054    0.1151 0.0244531 0.0005
 0.990474 -0.148837  0.113788 0.0442601 0.0005
 0.990787 -0.146373  0.107562 0.177048 0.0005
0.986685  -0.1506 0.110537 0.0475275 0.0005
 0.986693 -0.141608  0.115637 0.0146426 0.0005
  0.98901 -0.149302  0.106353 0.168541 0.0005
 0.986014 -0.146145  0.112814 0.0155677 0.0005
 0.984142 -0.137179  0.111314 0.00112744 0.0005
 0.988093 -0.142536  0.114776 -0.000702884 0.0005
 0.985802 -0.148768  0.114438 0.0518797 0.0005
 0.983628 -0.155078  0.113023 0.0669032 0.0005
 0.991676 -0.148259  0.102613 0.155054 0.0005
0.988435 -0.14462 0.109341 -0.000764073 0.0005
 0.979165 -0.152326  0.113277 0.0153342 0.0005
 0.981889 -0.143302  0.108883 0.0624938 0.0005
 0.985132 -0.137759  0.108026 -0.0288889 0.0005
 0.984258 -0.138886  0.112873 -0.063362 0.0005
  0.99405 -0.147256  0.119216 0.0887112 0.0005
 0.992329 -0.137103  0.115282 -0.0017795 0.0005
 0.987876 -0.138501  0.109546 0.00739932 0.0005
 0.986378 -0.146934  0.114616 -0.0194242 0.0005
  0.99514 -0.150552  0.104269 0.168441 0.0005
  0.98855 -0.145466  0.110524 0.0398482 0.0005
0.987781 -0.15484 0.115622 0.0305097 0.0005
0.983524 -0.15092 0.107564 -0.0172389 0.0005
 0.990156 -0.153963   0.11468 0.0724512 0.0005
 0.988127 -0.150777  0.111488 0.082941 0.0005
 0.983531 -0.149171  0.114086 -0.00217199 0.0005
 0.99532 -0.15469 0.129104 0.0679173 0.0005
 0.978204 -0.144073  0.109465 0.0627929 0.0005
0.989762 -0.15536 0.119447 0.0399821 0.0005
 0.988365 -0.152539  0.107758 0.0395433 0.0005
 0.987212 -0.150758  0.114032 0.089146 0.0005
 0.985017 -0.146983  0.112029 -0.0392725 0.0005
 0.987923 -0.146593  0.114877 -0.0424619 0.0005
 0.983874 -0.148129  0.109523 -0.0144922 0.0005
 0.984441 -0.152662  0.107559 -0.0177598 0.0005
  0.99343 -0.144766   0.11038 0.0184022 0.0005
 0.987138 -0.147341  0.113368 -0.020843 0.0005
 0.989237 -0.142481  0.111023 -0.0113594 0.0005
 0.984479 -0.150735  0.115241 0.00743403 0.0005
  0.97934 -0.143693  0.110745 0.037585 0.0005
 0.988891 -0.148704  0.108622 0.0479956 0.0005
 0.987631 -0.144197  0.112057 0.010654 0.0005
 0.989077 -0.138663  0.119192 0.0328729 0.0005
 0.987767 -0.153522  0.115964 0.0594876 0.0005
 0.987977 -0.146913  0.105235 0.178037 0.0005
 0.992803 -0.150127  0.107461 0.132831 0.0005
 0.991219 -0.156271  0.121537 0.0575055 0.0005
 0.990812 -0.156121   0.10926 0.0726928 0.0005
 0.989145 -0.146457  0.113964 0.0283933 0.0005
 0.990286 -0.151742   0.12016 0.100323 0.0005
 0.978232 -0.143833  0.113563 0.0554597 0.0005
 0.990636 -0.153756  0.115774 0.0244955 0.0005
 0.989422 -0.146735  0.112077 0.0225014 0.0005
 0.986045 -0.149913  0.115547 -0.0110282 0.0005
 0.989153 -0.151767  0.117247 0.0834427 0.0005
  0.98581 -0.149464  0.109295 -0.00299095 0.0005
 0.984415 -0.150398  0.112444 0.0505033 0.0005
  0.99281 -0.153183  0.127061 0.0290024 0.0005
 0.990811 -0.148345  0.110134 0.0767809 0.0005
 0.989755 -0.148254  0.114484 0.0158731 0.0005
 0.988835 -0.151354  0.110344 0.210813 0.0005
  0.98583 -0.154452  0.114208 0.0238318 0.0005
 0.986338 -0.156133  0.114413 0.00627201 0.0005
 0.982684 -0.138409  0.110679 -0.0138831 0.0005
 0.989985 -0.148958  0.114663 -0.00116149 0.0005
 0.991454 -0.151964  0.109312 0.167592 0.0005
 0.987146 -0.138613   0.11812 0.0150289 0.0005
 0.989577 -0.153519  0.112719 0.0354525 0.0005
 0.988648 -0.150403  0.113368 0.0113954 0.0005
 0.988459 -0.146786  0.112186 0.0746969 0.0005
 0.979126 -0.145531   0.10841 0.0187866 0.0005
 0.98745    -0.15 0.111406 0.0185646 0.0005
 0.987444 -0.147215  0.110183 0.0151232 0.0005
 0.984046 -0.134246  0.115009 0.0322591 0.0005
0.988828 -0.15055 0.108735 0.14727 0.0005
  0.97821 -0.140885  0.109673 0.0720383 0.0005
 0.988222 -0.149837   0.11313 0.0411328 0.0005
 0.991498 -0.149278  0.110169 0.187245 0.0005
0.986328 -0.14747 0.109445 0.0162222 0.0005
  0.98755 -0.150883  0.114878 0.00177696 0.0005
 0.990193 -0.155882  0.119858 0.0364819 0.0005
 0.983526 -0.148752  0.111865 0.0354823 0.0005
 0.990213 -0.146663   0.10902 0.0687772 0.0005
 0.990161 -0.153993  0.114496 0.0288676 0.0005
 0.990451 -0.146211  0.113132 0.0306124 0.0005
 0.987764 -0.151732  0.112132 0.0274669 0.0005
 0.984798 -0.148577   0.10938 0.0095002 0.0005
0.994736  -0.1491 0.105192 0.177074 0.0005
  0.98596 -0.157589  0.127627 0.0356091 0.0005
 0.990816 -0.153671  0.114188 0.0140848 0.0005
 0.979755 -0.152371   0.11307 0.0186421 0.0005
  0.98563 -0.149601  0.114948 0.0015583 0.0005
 0.990668 -0.142422  0.112071 0.00864666 0.0005
  0.98683 -0.150942  0.111352 0.0157524 0.0005
 0.992422 -0.149786  0.115154 -0.00887967 0.0005
0.983019 -0.15599 0.113193 -0.0164135 0.0005
 0.985385 -0.148836  0.112045 -0.0408672 0.0005
 0.990906 -0.135417  0.110998 0.00466853 0.0005
 0.990135 -0.152777  0.114226 0.0268016 0.0005
 0.990556 -0.148291  0.103338 0.177911 0.0005
 0.995784 -0.158831  0.115746 0.0671045 0.0005
 0.991849 -0.143146  0.109693 0.00487099 0.0005
 0.985747 -0.149457  0.110136 -0.00835697 0.0005
0.986066 -0.14972  0.11914 0.0889084 0.0005
 0.991219 -0.151408  0.108858 -0.0182575 0.0005
 0.986501 -0.152382  0.113923 0.0162252 0.0005
 0.990665 -0.154771   0.11989 0.0669387 0.0005
 0.986353 -0.143502  0.113626 0.00919271 0.0005
 0.988945 -0.150064  0.113358 0.0605545 0.0005
0.984497  -0.1533 0.112561 0.0163792 0.0005
 0.991114 -0.150347  0.110034 -0.0054474 0.0005
 0.990403 -0.149995  0.110268 0.153539 0.0005
 0.988901 -0.143875  0.107116 -0.00596578 0.0005
 0.988399 -0.138522   0.11544 -0.00270707 0.0005
  0.98599 -0.151236  0.116536 -0.0123453 0.0005
 0.985286 -0.151726  0.114747 0.0347632 0.0005
0.987045 -0.14465 0.111896 0.0324886 0.0005
 0.991287 -0.146428  0.109613 0.017415 0.0005
 0.994859 -0.145264  0.111754 -0.0136798 0.0005
 0.985725 -0.151287  0.114297 -0.0198979 0.0005
 0.992297 -0.148822  0.114161 0.0211244 0.0005
 0.987588 -0.150707  0.112421 -0.020744 0.0005
 0.991065 -0.149804  0.111062 0.118135 0.0005
 0.990527 -0.151965  0.107714 -0.0152175 0.0005
 0.989876 -0.152393  0.111889 0.0217498 0.0005
 0.991041 -0.147081  0.115064 0.0552573 0.0005
 0.992839 -0.155711  0.108975 0.0895551 0.0005
 0.991182 -0.152054   0.11137 0.0279949 0.0005
 0.98523   -0.153 0.126273 0.0270288 0.0005
 0.989015 -0.153127  0.120449 0.0823532 0.0005
 0.990198 -0.146041  0.110411 0.0194889 0.0005
 0.993578 -0.154456  0.113347 -0.0078928 0.0005
 0.985552 -0.154024  0.113073 0.0696957 0.0005
  0.98656 -0.153077  0.110772 0.0254029 0.0005
 0.987112 -0.147228  0.112921 -0.00484004 0.0005
 0.987995 -0.154348  0.110642 0.176019 0.0005
0.986326 -0.14807 0.116502 -0.0100208 0.0005
 0.986619 -0.151208  0.112566 0.0290608 0.0005
 0.988397 -0.154054  0.111769 0.020808 0.0005
 0.984891 -0.150791  0.117109 0.0485834 0.0005
 0.986578 -0.148655  0.115481 -0.0157339 0.0005
 0.987956 -0.151048  0.109511 0.0138134 0.0005
 0.990194 -0.147723  0.111444 0.0110936 0.0005
 0.987898 -0.145524  0.110645 0.0719793 0.0005
 0.988345 -0.149486  0.113179 0.00174622 0.0005
0.984559  -0.1506 0.111955 0.0270573 0.0005
 0.975899 -0.131986  0.117447 -0.00146911 0.0005
 0.986161 -0.147332  0.117448 -0.037564 0.0005
 0.985498 -0.147649  0.110314 0.0138385 0.0005
 0.988909 -0.152258  0.112674 0.0295696 0.0005
0.987727 -0.15346 0.115864 0.0195907 0.0005
 0.985871 -0.153716   0.11103 0.0808385 0.0005
 0.988592 -0.152936  0.105725 0.150083 0.0005
 0.986973 -0.150885  0.111998 0.0178536 0.0005
 0.985398 -0.151982  0.115947 0.0742982 0.0005
 0.988489 -0.149959  0.112139 -0.0142393 0.0005
 0.989827 -0.143671  0.114424 0.00231552 0.0005
 0.991762 -0.148389  0.110867 0.0421797 0.0005
 0.991356 -0.150802  0.107513 0.00582504 0.0005
 0.989225 -0.149409  0.119867 0.0938022 0.0005
 0.990841 -0.143477  0.110569 0.00608275 0.0005
 0.983316 -0.151595  0.115953 0.0204632 0.0005
 0.994952 -0.151302  0.108561 0.204369 0.0005
0.990893 -0.15245 0.110607 0.0199026 0.0005
 0.987324 -0.144426  0.113535 -0.0284774 0.0005
 0.979064 -0.142234  0.110503 0.0453781 0.0005
 0.985214 -0.148866  0.114572 0.00166918 0.0005
  0.98764 -0.144189  0.111198 0.0311437 0.0005
 0.978848 -0.146176  0.110832 0.0476909 0.0005
 0.990343 -0.148978  0.112577 0.0536724 0.0005
 0.992339 -0.151915  0.110164 0.156152 0.0005
 0.991309 -0.152592   0.11336 0.0034181 0.0005
 0.991321 -0.138852  0.117675 0.00610705 0.0005
 0.993907 -0.147748  0.112664 0.118273 0.0005
0.990375 -0.14968 0.107529 0.135616 0.0005
 0.983443 -0.135573  0.114367 0.0222149 0.0005
  0.98639 -0.136589  0.114335 -0.00745689 0.0005
0.993365 -0.15067 0.114774 0.113123 0.0005
 0.979345 -0.147068  0.109929 0.0681233 0.0005
 0.993678 -0.154146  0.109418 0.0413754 0.0005
 0.977346 -0.146856   0.11207 0.0659004 0.0005
  0.9969 -0.14578 0.118215 0.089508 0.0005
  0.98452 -0.152787  0.116373 0.132092 0.0005
  0.98629 -0.155722  0.113575 0.0346018 0.0005
 0.985397 -0.154668  0.112842 -0.0450191 0.0005
 0.988986 -0.150709  0.112772 0.0108115 0.0005
 0.985238 -0.135825  0.115464 0.0124925 0.0005
 0.982515 -0.158605  0.104611 0.0634956 0.0005
 0.987084 -0.147843  0.114297 0.0674151 0.0005
 0.989052 -0.149247   0.11793 -0.0467881 0.0005
  0.98713 -0.153372  0.111326 0.0141079 0.0005
 0.985744 -0.145318   0.11104 -0.00258691 0.0005
 0.986117 -0.146134  0.116553 0.00553899 0.0005
 0.990105 -0.147968   0.10746 -0.0226963 0.0005
 0.987461 -0.148012  0.115405 -0.0663664 0.0005
 0.989185 -0.152265  0.111871 -0.012444 0.0005
 0.984148 -0.146432  0.110229 -0.0266039 0.0005
 0.986943 -0.154827  0.113088 0.00714409 0.0005
 0.991193 -0.144884  0.114026 -0.0044727 0.0005
 0.988882 -0.154113  0.111578 0.0924664 0.0005
0.986774 -0.14402 0.113893 0.0548196 0.0005
 0.986122 -0.157416  0.110918 -0.00374461 0.0005
 0.995396 -0.156042  0.114847 0.0530578 0.0005
0.987761 -0.14732 0.110843 0.0494439 0.0005
 0.986561 -0.153837  0.111178 0.00055503 0.0005
 0.984381 -0.154462  0.116157 0.122736 0.0005
 0.988135 -0.148062    0.1147 -0.00288708 0.0005
 0.995867 -0.152228  0.122479 0.0233596 0.0005
 0.990625 -0.145426  0.108622 0.0360328 0.0005
 0.992578 -0.147411  0.105638 0.157135 0.0005
 0.990471 -0.144128  0.110171 0.0192784 0.0005
0.986368 -0.15025 0.113427 -0.0103545 0.0005
 0.987959 -0.150237  0.111806 -0.0285838 0.0005
 0.988454 -0.152578  0.123318 0.110656 0.0005
 0.983916 -0.154042  0.118679 0.00170581 0.0005
 0.985914 -0.148632  0.110943 -0.0334114 0.0005
 0.996588 -0.153478  0.102907 0.183699 0.0005
 0.985818 -0.152739  0.102149 -0.0426235 0.0005
  0.98809 -0.146329  0.113699 0.0461938 0.0005
  0.99185 -0.150501  0.113556 -0.00366769 0.0005
 0.986538 -0.153539  0.113058 0.013503 0.0005
 0.993129 -0.145421  0.112969 0.0601194 0.0005
 0.985428 -0.148547  0.112955 0.00750812 0.0005
 0.992814 -0.143638  0.112335 0.0151055 0.0005
 0.990856 -0.144537  0.112327 0.0674161 0.0005
 0.988574 -0.143883  0.105636 0.00801289 0.0005
 0.992038 -0.151333  0.107971 0.121823 0.0005
 0.993897 -0.150486  0.108309 0.110846 0.0005
  0.97757 -0.145394  0.111606 0.0357458 0.0005
  0.98473 -0.152338  0.118338 -0.0188315 0.0005
 0.990996 -0.148509  0.104279 0.205565 0.0005
 0.988505 -0.154036  0.112386 0.00656802 0.0005
 0.987825 -0.142192  0.116401 0.0111177 0.0005
 0.994088 -0.150178  0.108886 0.178614 0.0005
  0.99071 -0.146342  0.110655 0.0732023 0.0005
 0.982979 -0.152954  0.119553 0.0389707 0.0005
 0.987593 -0.153418  0.107841 0.00872907 0.0005
 0.998804 -0.152677  0.107116 0.179645 0.0005
 0.984108 -0.152541  0.114085 0.0567565 0.0005
 0.990607 -0.148522  0.109204 0.175872 0.0005
 0.987774 -0.147259  0.107356 0.00967853 0.0005
 0.993546 -0.150765  0.106901 0.158262 0.0005
0.984119  -0.1497 0.117351 0.00622561 0.0005
  0.98639 -0.153179  0.107274 0.0216 0.0005
 0.982227 -0.152906   0.11021 -0.0382866 0.0005
 0.981059 -0.150249  0.108094 -0.0697777 0.0005
 0.985744 -0.151455  0.114069 0.135245 0.0005
 0.985771 -0.157349  0.112107 0.0805985 0.0005
 0.984889 -0.150328  0.110093 0.042113 0.0005
0.985608 -0.15299 0.116705 -0.041325 0.0005
 0.984942 -0.148538  0.109511 -0.0451703 0.0005
 0.993585 -0.144344  0.109477 0.0340434 0.0005
 0.989435 -0.148745  0.124019 0.0993637 0.0005
 0.987334 -0.147675  0.113551 0.0695718 0.0005
  0.98787 -0.152884  0.105292 0.153888 0.0005
 0.990123 -0.144295  0.111663 0.00280525 0.0005
 0.988848 -0.155385  0.115951 0.0199724 0.0005
 0.988436 -0.145408  0.116367 0.0505913 0.0005
 0.984184 -0.153129  0.108853 -0.0233939 0.0005
 0.990451 -0.153667  0.109712 0.0550034 0.0005
 0.980844 -0.150894  0.111073 0.0762493 0.0005
 0.989269 -0.151159  0.116134 0.113522 0.0005
  0.98847 -0.150632  0.120639 0.0798951 0.0005
 0.989227 -0.144413  0.112383 0.00239333 0.0005
 0.990936 -0.150037  0.107512 0.162581 0.0005
 0.990061 -0.149228  0.105796 0.151051 0.0005
0.990816 -0.15045  0.12105 0.108071 0.0005
 0.984842 -0.154498  0.113152 -0.0642048 0.0005
0.987431 -0.15369 0.113257 0.046779 0.0005
 0.98425 -0.14606  0.11572 0.0284629 0.0005
 0.986058 -0.151561   0.11424 0.00382079 0.0005
 0.989592 -0.147351  0.110082 -0.00879409 0.0005
 0.987653 -0.159284  0.120691 0.0722029 0.0005
0.988982 -0.14757 0.111737 -0.00290944 0.0005
 0.986479 -0.147068  0.121845 0.071366 0.0005
  0.99031 -0.145102  0.110448 0.0121886 0.0005
0.986419  -0.1486 0.124922 0.104123 0.0005
 0.983442 -0.150849   0.11216 0.0580138 0.0005
 0.988238 -0.144053  0.112703 0.0363051 0.0005
 0.991011 -0.153942  0.119791 0.0627797 0.0005
 0.982366 -0.133697  0.114203 -0.0747992 0.0005
  0.98484 -0.149714  0.114749 -0.0179662 0.0005
 0.986336 -0.147922  0.114829 0.0039845 0.0005
 0.992462 -0.150863  0.107328 0.180709 0.0005
 0.994013 -0.151108  0.110737 0.0514689 0.0005
 0.985227 -0.149704  0.111056 0.0757297 0.0005
  0.99308 -0.153254  0.111463 0.0279827 0.0005
 0.993213 -0.151781  0.113792 0.0238677 0.0005
 0.992383 -0.149564  0.118811 0.124896 0.0005
 0.992781 -0.153859  0.112874 -0.00412887 0.0005
 0.985287 -0.157063  0.105107 0.0221542 0.0005
 0.991772 -0.148526  0.108329 0.195344 0.0005
0.989372 -0.15043  0.11172 0.121691 0.0005
  0.98094 -0.152802   0.11151 -0.0369285 0.0005
 0.981977 -0.148681  0.110017 -0.0154329 0.0005
 0.993602 -0.161621  0.117104 0.109686 0.0005
 0.986794 -0.156195  0.116529 0.00747752 0.0005
 0.992529 -0.151776  0.111385 -0.00551091 0.0005
 0.989284 -0.152083  0.115871 0.0293833 0.0005
 0.993803 -0.152728  0.126742 0.0634616 0.0005
 0.990025 -0.150545  0.110755 0.000966957 0.0005
 0.982861 -0.154281  0.113497 -0.0191807 0.0005
 0.980401 -0.145377  0.111455 0.031309 0.0005
 0.985981 -0.140324  0.119597 -0.00589579 0.0005
 0.987086 -0.149767  0.115324 -0.00794337 0.0005
 0.986971 -0.138318  0.110082 -0.0370043 0.0005
 0.992999 -0.147534  0.118036 0.0695807 0.0005
 0.985061 -0.149067  0.115889 -0.00841656 0.0005
 0.988268 -0.145355  0.111624 -0.00642435 0.0005
 0.985737 -0.149852  0.113903 0.0399469 0.0005
 0.985187 -0.149385  0.116214 0.00305403 0.0005
 0.989043 -0.152883  0.109298 0.0116353 0.0005
 0.99062 -0.14728 0.109686 0.00617563 0.0005
  0.98998 -0.141281  0.110128 0.00605898 0.0005
 0.984034 -0.155981  0.114496 -0.038095 0.0005
0.985877 -0.15097 0.115222 0.0321018 0.0005
 0.992856 -0.148911  0.113262 0.124344 0.0005
 0.994186 -0.151883    0.1113 0.024892 0.0005
 0.990651 -0.153156  0.107563 0.189867 0.0005
 0.992823 -0.150537  0.108057 0.168995 0.0005
0.990877  -0.1434 0.110371 0.0348896 0.0005
 0.990847 -0.154787  0.102528 0.17099 0.0005
  0.98674 -0.147027  0.115574 0.000697883 0.0005
 0.983461 -0.145477  0.110349 0.0565374 0.0005
 0.993379 -0.150435  0.106804 0.155239 0.0005
 0.990118 -0.149314  0.108824 0.189773 0.0005
 0.992615 -0.138363  0.113788 0.000771861 0.0005
 0.988769 -0.150601  0.108825 0.000974514 0.0005
0.985192 -0.15118 0.115742 0.0265134 0.0005
 0.991074 -0.148519  0.109568 0.175618 0.0005
 0.988698 -0.147479  0.109839 -0.00856727 0.0005
0.985635 -0.15304 0.115729 -0.0198877 0.0005
 0.989665 -0.145217  0.112396 0.0190863 0.0005
 0.99598 -0.15801 0.118767 0.107889 0.0005
 0.990393 -0.149406  0.117594 -0.0318149 0.0005
 0.989606 -0.147056  0.109874 0.181527 0.0005
 0.979626 -0.149701  0.112309 0.160821 0.0005
 0.991163 -0.154885  0.112725 0.0259017 0.0005
 0.989153 -0.149414  0.111261 0.0458239 0.0005
 0.989791 -0.147498  0.112006 0.0320942 0.0005
 0.984918 -0.150345  0.112879 -0.0225084 0.0005
 0.989857 -0.145848  0.108875 0.0586598 0.0005
 0.986982 -0.155192  0.115117 0.0392265 0.0005
 0.981748 -0.144564  0.109026 0.0572838 0.0005
 0.987652 -0.144441  0.111823 0.0823907 0.0005
 0.986011 -0.156445  0.107723 -0.00422588 0.0005
0.985399 -0.14913 0.107277 -0.0112223 0.0005
 0.984212 -0.151645  0.111831 -0.0564312 0.0005
 0.993444 -0.153499  0.105939 0.19882 0.0005
  0.99257 -0.149167  0.117781 0.0805325 0.0005
 0.988054 -0.151856  0.116675 -0.0267565 0.0005
 0.988945 -0.144207  0.112325 -0.000989755 0.0005
 0.988505 -0.152556  0.115483 0.0192958 0.0005
 0.989372 -0.149795  0.106042 0.176035 0.0005
 0.992776 -0.148383  0.105823 0.159188 0.0005
 0.991179 -0.149026  0.115418 0.0830916 0.0005
 0.986834 -0.152408  0.114316 0.135516 0.0005
 0.992164 -0.146422  0.112592 0.035563 0.0005
 0.988934 -0.148248  0.110512 0.0175739 0.0005
 0.988952 -0.150319  0.114176 0.0667828 0.0005
 0.980888 -0.148334  0.108365 0.0894514 0.0005
 0.987942 -0.155745  0.122139 0.0476484 0.0005
 0.990093 -0.151806   0.11269 0.0218385 0.0005
 0.990881 -0.145434  0.112532 0.0783404 0.0005
 0.985058 -0.151839  0.113909 -0.00844642 0.0005
 0.981885 -0.152421  0.109393 -0.0568213 0.0005
 0.989548 -0.151734  0.112614 0.0191604 0.0005
 0.991888 -0.147743  0.113716 0.018912 0.0005
0.984158 -0.14808 0.115328 -0.00863563 0.0005
0.989492 -0.14902 0.116418 -0.022829 0.0005
 0.985457 -0.150144  0.114479 0.155723 0.0005
 0.983138 -0.154198  0.115573 -0.0102825 0.0005
 0.99318 -0.15076 0.113705 0.0211558 0.0005
0.989641 -0.14495 0.110217 0.00562236 0.0005
 0.993819 -0.140208  0.111659 0.0115098 0.0005
 0.986524 -0.137326  0.111511 -0.00853481 0.0005
 0.989471 -0.148389  0.114143 0.0389851 0.0005
 0.995473 -0.136082  0.119045 0.0204696 0.0005
 0.988554 -0.148591  0.107364 0.0129383 0.0005
 0.986716 -0.138102  0.103706 0.0427229 0.0005
 0.989539 -0.152686  0.111861 -0.0257037 0.0005
 0.986439 -0.151081  0.111271 0.0254932 0.0005
 0.990056 -0.149014  0.105113 0.158792 0.0005
  0.98984 -0.142504  0.112263 0.0217809 0.0005
 0.991673 -0.150223   0.10714 0.113316 0.0005
 0.984864 -0.149753  0.110575 0.0539786 0.0005
 0.989349 -0.142635  0.110467 0.02477 0.0005
 0.992034 -0.149052  0.117006 0.133809 0.0005
 0.982908 -0.155478   0.11267 -0.0598551 0.0005
0.977004 -0.14639 0.109944 0.0640314 0.0005
 0.993209 -0.152088  0.108812 0.168974 0.0005
 0.993659 -0.151881  0.108303 0.144986 0.0005
  0.99323 -0.154457  0.105503 0.130271 0.0005
 0.986233 -0.151952  0.112473 -0.0229771 0.0005
 0.993317 -0.149607  0.110365 0.139668 0.0005
   0.9888 -0.149545  0.116257 -0.0165698 0.0005
 0.984161 -0.148504  0.109902 0.0307683 0.0005
 0.987533 -0.153751  0.120735 0.125188 0.0005
 0.990081 -0.152119  0.111219 0.062394 0.0005
  0.98871 -0.159121  0.111212 0.0313152 0.0005
 0.990529 -0.149161  0.114303 -0.0107093 0.0005
0.988019 -0.14641 0.114807 -0.0243257 0.0005
 0.986723 -0.153786  0.112343 0.0383658 0.0005
 0.986486 -0.145782  0.113444 0.0425251 0.0005
 0.975089 -0.146663  0.111112 0.0453409 0.0005
 0.988627 -0.142406  0.111626 0.000446326 0.0005
 0.987628 -0.149774  0.115798 -0.00315423 0.0005
 0.985636 -0.152072  0.116362 0.145283 0.0005
 0.987029 -0.153043  0.113277 0.000239579 0.0005
 0.980027 -0.141761  0.113891 -0.0780335 0.0005
 0.985637 -0.149472   0.10829 -0.00203485 0.0005
 0.992179 -0.147312  0.110322 0.190517 0.0005
0.980682 -0.15071 0.109955 -0.0249575 0.0005
 0.987425 -0.154837   0.11002 0.0300635 0.0005
 0.988061 -0.153365  0.116246 0.0618703 0.0005
 0.989717 -0.151258  0.111893 0.0275378 0.0005
 0.989893 -0.150746  0.109508 0.125528 0.0005
 0.989795 -0.147224    0.1146 0.0138064 0.0005
 0.986558 -0.147717  0.105283 -0.0354798 0.0005
 0.989049 -0.147603  0.114651 -0.00412921 0.0005
 0.989448 -0.148993  0.107632 0.0286745 0.0005
 0.983629 -0.147573  0.112894 0.00839552 0.0005
 0.987829 -0.152692  0.110297 0.0185617 0.0005
 0.987492 -0.147634  0.117508 0.140311 0.0005
 0.993328 -0.153523  0.108136 0.156186 0.0005
 0.993495 -0.151236  0.107783 0.19348 0.0005
 0.989832 -0.149576  0.109367 0.00181237 0.0005
 0.99102 -0.15099 0.110659 0.0203615 0.0005
 0.993646 -0.148996  0.106342 0.19811 0.0005
 0.987616 -0.152005  0.110292 -0.0010837 0.0005
 0.990471 -0.149734  0.108793 0.0289027 0.0005
 0.994493 -0.153744   0.10882 0.139817 0.0005
 0.987727 -0.153321  0.112515 -0.0108446 0.0005
 0.985657 -0.146101  0.112211 -0.0467302 0.0005
 0.987962 -0.135999  0.115533 0.0163927 0.0005
0.988387 -0.14726  0.11424 -0.0175825 0.0005
 0.986494 -0.151624  0.115649 0.00590774 0.0005
 0.991812 -0.153689  0.113155 0.0179491 0.0005
 0.985478 -0.151936   0.11083 0.0153162 0.0005
 0.985535 -0.148474  0.107507 -0.0091546 0.0005
 0.991853 -0.141812  0.117115 0.0256974 0.0005
0.993643 -0.14864 0.114098 0.11429 0.0005
 0.987625 -0.148975  0.113147 0.0421396 0.0005
 0.987162 -0.146606   0.11473 0.0219771 0.0005
  0.98395 -0.153416  0.115458 0.0330028 0.0005
  0.98913 -0.152443  0.115006 -0.00735852 0.0005
  0.99071 -0.151686  0.112942 0.0319247 0.0005
 0.986296 -0.148798  0.109759 0.0132934 0.0005
 0.991582 -0.149392  0.107434 0.181227 0.0005
 0.992646 -0.148797  0.108913 0.169566 0.0005
 0.991187 -0.145669  0.112834 0.027945 0.0005
 0.987638 -0.154143  0.115835 0.00941759 0.0005
 0.990953 -0.145687  0.111232 0.0434724 0.0005
 0.991062 -0.150962  0.111157 0.0174405 0.0005
 0.984925 -0.156582  0.114253 0.038274 0.0005
0.995126 -0.15259 0.111036 0.180783 0.0005
0.993412 -0.14094 0.109626 0.00856198 0.0005
 0.984954 -0.148638  0.115877 -0.0135184 0.0005
 0.988863 -0.151677  0.111063 0.00852227 0.0005
 0.985473 -0.151451   0.11198 0.0135249 0.0005
 0.988568 -0.153543  0.110002 0.0214086 0.0005
 0.991388 -0.145144  0.113502 0.0416791 0.0005
 0.990004 -0.151746   0.11194 0.0353306 0.0005
 0.997809 -0.152213  0.106738 0.190152 0.0005
  0.97787 -0.150722  0.121944 0.0393521 0.0005
 0.983441 -0.153274  0.111844 0.14717 0.0005
 0.983916 -0.155032  0.112107 0.0401036 0.0005
 0.994858 -0.150813  0.107216 0.182338 0.0005
 0.994295 -0.155255  0.129014 0.0645994 0.0005
 0.991602 -0.152546  0.109472 0.0238756 0.0005
 0.985585 -0.149639  0.109371 0.0418761 0.0005
0.990949 -0.14615 0.111359 0.0332479 0.0005
 0.987464 -0.151103  0.107943 0.0178236 0.0005
0.987003 -0.14688 0.110457 0.0242723 0.0005
0.985074 -0.14781 0.115119 -0.00898623 0.0005
 0.988618 -0.149819  0.108497 0.0498618 0.0005
 0.989212 -0.149758    0.1076 0.00924049 0.0005
 0.991614 -0.147469  0.114485 -0.00663558 0.0005
 0.987619 -0.150749  0.109548 0.168163 0.0005
 0.996142 -0.157024  0.106906 0.17973 0.0005
 0.988845 -0.152839  0.115925 0.0742754 0.0005
 0.997094 -0.149243  0.107685 0.155005 0.0005
 0.991921 -0.151691  0.107631 0.0157232 0.0005
 0.987388 -0.152446   0.11061 0.193774 0.0005
 0.988566 -0.147399  0.110143 0.069839 0.0005
 0.981014 -0.145502   0.10725 0.0660209 0.0005
 0.991048 -0.150908  0.112732 -0.0134492 0.0005
 0.990654 -0.144786  0.112117 0.0100328 0.0005
 0.989476 -0.147104  0.112949 0.0166235 0.0005
 0.989523 -0.146542   0.11262 -0.00343725 0.0005
 0.987957 -0.150678  0.106445 0.0137788 0.0005
 0.987561 -0.148241  0.112323 -0.00724612 0.0005
 0.988085 -0.149733  0.109988 0.186216 0.0005
 0.989789 -0.146488  0.114066 0.000444204 0.0005
 0.991262 -0.143522  0.109069 0.0019128 0.0005
 0.987049 -0.158092  0.118147 0.051911 0.0005
  0.98615 -0.152844    0.1132 0.028725 0.0005
 0.988066 -0.160087  0.118161 0.0960136 0.0005
  0.98898 -0.152432  0.120888 0.0894425 0.0005
 0.992725 -0.144528  0.111255 -0.0243501 0.0005
 0.984871 -0.149221   0.11017 0.0190623 0.0005
0.990646  -0.1442 0.109617 0.0302972 0.0005
0.992943 -0.14816 0.123771 0.114116 0.0005
 0.985987 -0.138518  0.120823 0.0201316 0.0005
 0.991331 -0.146563  0.113008 0.0243633 0.0005
 0.986937 -0.151882  0.113595 0.0013873 0.0005
 0.976951 -0.143526  0.111185 0.0575604 0.0005
 0.991933 -0.156443  0.117909 0.038122 0.0005
 0.984409 -0.155617  0.111558 -0.0275499 0.0005
 0.993783 -0.147194  0.108897 0.037417 0.0005
 0.992848 -0.151975  0.111964 0.00982272 0.0005
  0.99076 -0.151242  0.110898 0.167265 0.0005
 0.987107 -0.153555  0.112879 0.0605454 0.0005
0.992064 -0.15246 0.104092 0.0119325 0.0005
0.990026 -0.14915 0.108688 -2.40747e-05 0.0005
 0.992332 -0.152909  0.105865 0.179784 0.0005
 0.986003 -0.148458  0.116023 -0.0249246 0.0005
 0.988436 -0.146895  0.108457 -0.00200813 0.0005
0.991116 -0.15415 0.109914 0.197799 0.0005
 0.986879 -0.152086  0.115854 -0.00463641 0.0005
 0.989534 -0.147834  0.113061 -0.017002 0.0005
 0.987142 -0.140772  0.119834 0.0283527 0.0005
0.987452 -0.14679 0.115751 -0.00760462 0.0005
 0.978848 -0.144392  0.108413 0.000302682 0.0005
 0.991662 -0.151766  0.114527 -0.000658035 0.0005
0.987069  -0.1504 0.110664 -0.00894086 0.0005
  0.97631 -0.151068  0.120278 0.0322215 0.0005
 0.985464 -0.155751  0.115097 -0.0367012 0.0005
 0.989719 -0.154146  0.113447 -0.0175739 0.0005
 0.987853 -0.153032  0.109749 0.001014 0.0005
 0.988656 -0.155558  0.112275 0.0213729 0.0005
 0.988679 -0.154713  0.118851 0.0601812 0.0005
 0.991119 -0.147819  0.112339 0.0423565 0.0005
 0.990713 -0.151454  0.110964 0.0462027 0.0005
  0.98809 -0.151904  0.120341 0.12687 0.0005
 0.990143 -0.148338   0.10979 0.0628041 0.0005
 0.984436 -0.154994    0.1105 0.0698758 0.0005
 0.990257 -0.153045  0.116156 0.0095522 0.0005
 0.989278 -0.150672  0.109768 0.117154 0.0005
 0.986831 -0.147574  0.118094 -0.00633695 0.0005
 0.989497 -0.147397  0.108447 0.0516984 0.0005
  0.99358 -0.148525  0.111109 0.184269 0.0005
 0.993253 -0.147093  0.116306 0.12943 0.0005
 0.979003 -0.141702  0.115836 -0.0739896 0.0005
 0.990899 -0.149039  0.113915 0.0483437 0.0005
 0.986782 -0.153881  0.113663 -0.0136388 0.0005
 0.992198 -0.151014  0.116443 0.127796 0.0005
 0.985786 -0.148801  0.114185 -0.0216443 0.0005
 0.985949 -0.155331  0.115959 0.0909777 0.0005
0.992205 -0.14554 0.114217 0.0103108 0.0005
0.986849  -0.1464 0.119824 0.0404957 0.0005
 0.992451 -0.151677  0.109453 0.00621931 0.0005
 0.991489 -0.151975  0.121526 0.0208784 0.0005
0.985491 -0.15265 0.111931 0.0586035 0.0005
0.989119 -0.14501 0.111251 0.0831385 0.0005
 0.995929 -0.157294  0.115916 0.0644866 0.0005
 0.989153 -0.147905  0.110458 -0.0044275 0.0005
 0.988468 -0.151459  0.111473 -0.0294491 0.0005
  0.99026 -0.146397  0.112853 0.0353558 0.0005
  0.98323 -0.139054  0.111036 -0.0500117 0.0005
 0.986303 -0.155515  0.112479 0.050915 0.0005
 0.985369 -0.152395  0.114767 0.148849 0.0005
 0.988679 -0.155529  0.106954 -0.011638 0.0005
 0.978671 -0.145444  0.111969 0.0388254 0.0005
 0.985884 -0.151496  0.112423 -0.00140432 0.0005
 0.988628 -0.145627  0.113495 0.0264913 0.0005
 0.987439 -0.145848   0.11263 0.00169242 0.0005
 0.984486 -0.149652  0.109329 -0.0321348 0.0005
 0.988705 -0.148236  0.115606 -0.0214552 0.0005
 0.993485 -0.153046  0.126264 0.0294017 0.0005
 0.990732 -0.156495  0.110915 0.0967123 0.0005
 0.990552 -0.145875  0.109043 0.0238149 0.0005
 0.989715 -0.146158  0.113329 0.0723766 0.0005
 0.985209 -0.153194  0.116393 0.00549445 0.0005
 0.985885 -0.157821  0.111748 0.0633057 0.0005
  0.97788 -0.136398  0.114072 0.000745443 0.0005
 0.988893 -0.144195  0.110284 -0.0196943 0.0005
 0.987783 -0.147172  0.114498 -0.0116805 0.0005
0.989808 -0.14482 0.112186 0.0109659 0.0005
 0.988795 -0.147882  0.111124 -0.00739645 0.0005
 0.984764 -0.144791  0.117026 -0.0183318 0.0005
 0.989716 -0.143428  0.118772 0.0466997 0.0005
 0.988939 -0.158611  0.120154 0.0811224 0.0005
 0.989669 -0.145796  0.112734 0.00100708 0.0005
  0.98386 -0.150296  0.113398 0.0209522 0.0005
 0.989635 -0.141371  0.111718 0.0148217 0.0005
 0.992795 -0.151681  0.115748 0.0154343 0.0005
 0.987795 -0.148973  0.110647 0.0675295 0.0005
 0.986771 -0.146656  0.110968 0.0738827 0.0005
0.990578 -0.14773 0.111212 0.0460271 0.0005
 0.992384 -0.149146  0.113144 0.0856694 0.0005
 0.992621 -0.151727  0.124036 0.0346614 0.0005
 0.985687 -0.148455  0.110181 0.0132364 0.0005
 0.984891 -0.152336  0.114663 0.00539395 0.0005
 0.986907 -0.148419  0.114237 -0.0173272 0.0005
 0.988961 -0.147773   0.11302 -0.0221157 0.0005
 0.993112 -0.154851  0.112732 0.012473 0.0005
 0.979267 -0.150512  0.122223 0.0514559 0.0005
 0.989449 -0.145214  0.114526 0.0115611 0.0005
 0.984917 -0.149623  0.115818 -0.0265905 0.0005
 0.984747 -0.152392  0.113943 0.0506036 0.0005
 0.986954 -0.145178  0.110163 -0.00513289 0.0005
  0.98631 -0.149502  0.108383 0.0284567 0.0005
 0.989791 -0.142735  0.112536 0.0188201 0.0005
 0.984982 -0.144689  0.108695 0.031338 0.0005
 0.987355 -0.152153  0.117339 0.0873898 0.0005
0.986046 -0.15087 0.116645 0.0423971 0.0005
 0.978584 -0.149264   0.11027 0.0345185 0.0005
 0.992155 -0.149534  0.108038 0.11642 0.0005
 0.992714 -0.152573  0.126215 0.0346163 0.0005
  0.99078 -0.151485  0.108792 0.140588 0.0005
  0.99087 -0.153397   0.11239 0.00419384 0.0005
 0.990386 -0.154323  0.114583 0.00411876 0.0005
 0.983983 -0.152653  0.114079 0.00679093 0.0005
0.991178  -0.1513 0.110421 0.048788 0.0005
 0.987146 -0.151317  0.111268 0.0456275 0.0005
 0.987281 -0.146292  0.111755 0.0330705 0.0005
0.983371 -0.14753 0.118865 -0.0360742 0.0005
 0.985197 -0.147508  0.111458 -0.0414953 0.0005
0.987414 -0.15603 0.111097 0.0873706 0.0005
0.991363  -0.1467 0.113041 0.0193707 0.0005
 0.989914 -0.149901  0.104163 0.176729 0.0005
 0.995338 -0.144919  0.122722 0.104553 0.0005
 0.990311 -0.144464   0.11173 0.00836263 0.0005
 0.990895 -0.140609  0.111374 0.0096757 0.0005
 0.991537 -0.154015  0.107726 0.184551 0.0005
 0.985155 -0.140351  0.118347 -0.00125478 0.0005
   0.9796 -0.145753  0.112366 0.0722692 0.0005
 0.987572 -0.148149  0.110856 0.0464987 0.0005
 0.985793 -0.151381  0.116731 0.00881538 0.0005
 0.984493 -0.148252  0.112935 0.0327136 0.0005
 0.987799 -0.150693  0.114225 0.0631419 0.0005
0.988725 -0.15381 0.113711 0.0097773 0.0005
 0.984937 -0.154952  0.115217 0.0403612 0.0005
 0.987306 -0.144959  0.111397 2.28712e-05 0.0005
 0.988432 -0.153977  0.109103 0.0275907 0.0005
  0.98639 -0.155027  0.112902 -0.00714847 0.0005
  0.98902 -0.153634  0.111958 0.000652161 0.0005
 0.982313 -0.145598  0.106674 0.0797815 0.0005
  0.99398 -0.147507  0.119828 0.0586252 0.0005
 0.991044 -0.153712  0.112451 0.0257877 0.0005
 0.982034 -0.156431  0.112094 -0.0536571 0.0005
 0.990062 -0.151876  0.113123 0.0240607 0.0005
   0.9927 -0.155286  0.109682 0.0156647 0.0005
 0.996615 -0.153115   0.10627 0.157986 0.0005
 0.995488 -0.139345  0.111447 -0.022302 0.0005
 0.987021 -0.151684   0.10636 0.0109164 0.0005
 0.994064 -0.152081  0.126009 0.0349271 0.0005
 0.990863 -0.149201  0.121281 0.0998398 0.0005
0.988581 -0.15375 0.115361 0.0185053 0.0005
0.984673 -0.14674 0.113017 -0.0422748 0.0005
 0.987445 -0.154905  0.118247 0.142019 0.0005
 0.994016 -0.148934  0.105542 0.163542 0.0005
 0.992799 -0.153188  0.106378 0.0237312 0.0005
 0.990017 -0.144801  0.108782 0.0313074 0.0005
  0.98074 -0.141767   0.10969 0.042659 0.0005
 0.986741 -0.153141  0.111752 -0.0125088 0.0005
 0.984017 -0.153491   0.10977 -0.0335659 0.0005
 0.988355 -0.148744  0.116708 -0.0340914 0.0005
 0.987669 -0.152075  0.118354 0.133419 0.0005
 0.994075 -0.145811  0.118448 0.0451116 0.0005
 0.987627 -0.146264  0.112263 0.0443608 0.0005
  0.99164 -0.152092  0.108693 0.193193 0.0005
 0.988114 -0.155334  0.111063 0.0397179 0.0005
 0.991916 -0.152194  0.108482 0.175907 0.0005
 0.977923 -0.150249  0.121373 0.0589272 0.0005
 0.991293 -0.150224  0.116269 -0.00998228 0.0005
 0.983287 -0.150459  0.125199 0.0974777 0.0005
 0.987073 -0.146452  0.110962 0.0750337 0.0005
 0.988801 -0.151421  0.108287 0.0306564 0.0005
 0.981842 -0.154018  0.117349 -0.0551679 0.0005
 0.985055 -0.148519  0.114685 0.0253537 0.0005
 0.987889 -0.155033  0.112558 0.0181923 0.0005
 0.989353 -0.152141  0.113518 0.0506879 0.0005
 0.988924 -0.152451  0.107486 -0.000641116 0.0005
 0.984918 -0.150862  0.112213 0.0417982 0.0005
 0.990079 -0.153924  0.108568 0.00886278 0.0005
 0.990391 -0.149049  0.107042 0.154922 0.0005
 0.990875 -0.145939  0.109856 0.0182938 0.0005
 0.986744 -0.153715    0.1119 0.0160463 0.0005
 0.988829 -0.145531  0.111382 0.0157115 0.0005
 0.979962 -0.144664  0.109965 0.0329035 0.0005
 0.985343 -0.151398  0.110125 0.175705 0.0005
 0.988728 -0.153581  0.114868 0.0280019 0.0005
0.992211 -0.15303 0.126395 0.0363442 0.0005
 0.985168 -0.149706  0.113665 -0.0210031 0.0005
 0.991363 -0.144348  0.113617 0.0204566 0.0005
 0.987993 -0.144553  0.113937 -0.0144366 0.0005
 0.983111 -0.155976  0.127861 0.0392984 0.0005
 0.989192 -0.143239  0.110147 -0.0067394 0.0005
 0.990656 -0.153542  0.114506 -0.0182606 0.0005
 0.997429 -0.152393  0.107444 0.169171 0.0005
  0.98315 -0.137312  0.110484 -0.0250538 0.0005
 0.991949 -0.144376  0.110379 0.0794166 0.0005
  0.99096 -0.150188  0.108962 0.164927 0.0005
 0.982784 -0.138232  0.112253 -0.0385536 0.0005
 0.986795 -0.149914  0.112396 0.0576805 0.0005
 0.989581 -0.147056  0.111733 0.0694603 0.0005
 0.987183 -0.152527  0.112045 -0.0175726 0.0005
 0.977942 -0.145347  0.111158 0.0288138 0.0005
 0.995857 -0.146912  0.120123 0.0722421 0.0005
 0.989397 -0.154422  0.111097 0.0783891 0.0005
 0.982309 -0.156552  0.113645 -0.0325292 0.0005
 0.992473 -0.153666   0.11028 0.0164586 0.0005
 0.990329 -0.144346  0.112463 0.0516227 0.0005
 0.993327 -0.152044  0.111129 0.0264187 0.0005
 0.988123 -0.153014  0.115354 0.0182097 0.0005
 0.990106 -0.144967  0.110171 0.00577182 0.0005
 0.985192 -0.150255  0.114885 0.00397996 0.0005
 0.985887 -0.146187  0.111079 0.00738804 0.0005
 0.992471 -0.151111  0.114527 0.00564308 0.0005
 0.989028 -0.155379  0.110894 0.0243776 0.0005
0.986169 -0.15267 0.117239 0.00864982 0.0005
  0.98727 -0.148921  0.110956 0.043092 0.0005
 0.989277 -0.152066  0.120727 0.0186231 0.0005
 0.990378 -0.155019  0.105547 -0.00458466 0.0005
 0.987521 -0.152899  0.119252 0.0525735 0.0005
 0.987851 -0.147936  0.111408 -0.00854848 0.0005
 0.989761 -0.147412  0.107044 -0.0299671 0.0005
 0.990415 -0.143098  0.110594 0.0242296 0.0005
 0.989401 -0.147977  0.109653 0.000951966 0.0005
 0.989244 -0.151408  0.116088 0.00506102 0.0005
0.989452 -0.14508 0.110683 0.00232713 0.0005
 0.975921 -0.146887  0.110271 0.0402337 0.0005
 0.990553 -0.142394  0.110324 -0.0071489 0.0005
 0.990495 -0.149469    0.1086 0.0260053 0.0005
 0.989811 -0.149029   0.11304 0.0457849 0.0005
 0.982131 -0.149712  0.116775 0.0231429 0.0005
 0.987665 -0.153328  0.112279 0.0483495 0.0005
 0.993217 -0.149811  0.118436 0.12907 0.0005
 0.982154 -0.149438  0.108662 -0.0476112 0.0005
 0.990636 -0.153149  0.111783 0.0359377 0.0005
0.980939 -0.15261 0.111407 0.0282447 0.0005
 0.991237 -0.155029  0.116636 0.0761288 0.0005
 0.987489 -0.141715  0.118808 0.00425396 0.0005
0.992069 -0.14393 0.110357 0.0248967 0.0005
 0.991724 -0.151036  0.108091 0.201786 0.0005
0.977695  -0.1414 0.108151 0.0632407 0.0005
  0.98166 -0.147046  0.108052 0.0740007 0.0005
0.990986 -0.14515 0.113193 0.0336398 0.0005
 0.991761 -0.153753  0.109891 -0.022612 0.0005
 0.990901 -0.149798  0.105578 0.192798 0.0005
 0.986951 -0.152927   0.10861 0.00578079 0.0005
 0.992213 -0.149046  0.121237 0.0713728 0.0005
 0.990909 -0.150791  0.112724 0.0702732 0.0005
  0.98951 -0.156014  0.112902 0.0250018 0.0005
  0.99436 -0.161554  0.116697 0.116646 0.0005
 0.983388 -0.152474   0.12692 0.0389773 0.0005
 0.993618 -0.149061  0.104869 0.165386 0.0005
 0.989016 -0.147711  0.112824 0.0422316 0.0005
 0.990048 -0.146321  0.116085 0.0216447 0.0005
 0.985624 -0.148837  0.113306 0.0342323 0.0005
 0.990402 -0.149134  0.113225 0.0603101 0.0005
 0.991738 -0.145575  0.112135 0.0385897 0.0005
 0.987416 -0.155233  0.119454 0.0895602 0.0005
 0.994456 -0.149806  0.113867 0.00186501 0.0005
 0.987966 -0.150889  0.110755 0.0225656 0.0005
 0.979572 -0.146654  0.109283 -0.00609934 0.0005
 0.978454 -0.145042  0.109071 0.0532973 0.0005
 0.981659 -0.149359  0.112324 0.0424115 0.0005
0.996963  -0.1525 0.107434 0.184085 0.0005
 0.984943 -0.153304  0.116101 0.00674732 0.0005
0.982272 -0.14959 0.118601 -0.0309656 0.0005
 0.986877 -0.155283  0.115555 0.0282802 0.0005
  0.98972 -0.148098  0.113185 0.0354748 0.0005
 0.985461 -0.152959   0.10963 0.00893759 0.0005
0.987084 -0.14917 0.113628 0.00126729 0.0005
 0.990758 -0.146807  0.108924 0.0125619 0.0005
 0.990227 -0.146391  0.109436 0.0468439 0.0005
 0.989979 -0.145619  0.111783 0.0762663 0.0005
 0.987599 -0.154658  0.114066 0.0173055 0.0005
 0.989191 -0.146621  0.120569 0.131246 0.0005
  0.98645 -0.147243  0.114044 -0.026222 0.0005
 0.988442 -0.144112  0.111568 0.027329 0.0005
 0.985387 -0.155482  0.107808 0.00986243 0.0005
 0.990409 -0.157019  0.119643 0.0785055 0.0005
 0.988328 -0.152089  0.112329 -0.0151848 0.0005
  0.98976 -0.146996  0.109218 0.0623558 0.0005
 0.977747 -0.140378  0.108065 0.0535835 0.0005
 0.987832 -0.150262  0.119666 0.0824464 0.0005
 0.984609 -0.148874  0.111609 0.0238017 0.0005
 0.991129 -0.147953  0.110168 0.170749 0.0005
 0.988943 -0.152918  0.107615 0.0482142 0.0005
 0.994422 -0.158488  0.117557 0.0735326 0.0005
  0.99497 -0.145149  0.118373 0.0752676 0.0005
 0.987184 -0.146216  0.112197 0.0163046 0.0005
 0.985359 -0.148617  0.114156 -0.0368809 0.0005
 0.990759 -0.151131  0.110133 0.0238562 0.0005
 0.990567 -0.141764  0.106876 0.00915694 0.0005
 0.990553 -0.153748  0.112292 0.0210143 0.0005
 0.991138 -0.147567  0.109342 0.0337125 0.0005
 0.988602 -0.151592  0.115965 0.0213627 0.0005
 0.986123 -0.145549  0.114869 -0.0321332 0.0005
 0.987918 -0.152427  0.107605 0.0307182 0.0005
 0.989497 -0.149054  0.114969 -0.00810407 0.0005
 0.984884 -0.150803  0.111237 0.00395294 0.0005
  0.97856 -0.146925  0.109568 0.0563691 0.0005
0.993399 -0.14669 0.107376 0.0115037 0.0005
 0.982105 -0.157448  0.103465 0.0469631 0.0005
 0.987876 -0.155002  0.116453 0.0128607 0.0005
 0.988672 -0.146285  0.112181 0.0881841 0.0005
0.992422 -0.14748 0.107832 0.172714 0.0005
  0.99234 -0.147052  0.111192 0.0367547 0.0005
 0.988105 -0.138871  0.119411 0.0144755 0.0005
 0.985422 -0.146321  0.113107 0.0192033 0.0005
 0.983906 -0.144713  0.111215 -0.0227706 0.0005
 0.985529 -0.135312  0.115119 -0.0128727 0.0005
 0.988464 -0.148353  0.111867 0.0521916 0.0005
 0.983944 -0.149423  0.111773 0.0416268 0.0005
 0.988157 -0.152786  0.109619 -0.0152258 0.0005
 0.974307 -0.146584  0.111492 0.0575944 0.0005
 0.985923 -0.154792  0.108254 0.0508575 0.0005
 0.991537 -0.149847  0.110296 0.0630768 0.0005
 0.991686 -0.149431  0.108775 0.18116 0.0005
 0.984769 -0.152446  0.112723 -0.000731192 0.0005
 0.984473 -0.150359  0.116773 -0.000738457 0.0005
 0.988831 -0.141439  0.119116 -0.000491094 0.0005
 0.991839 -0.149405  0.118236 0.126894 0.0005
 0.983323 -0.140314  0.110955 -0.0388486 0.0005
 0.988081 -0.146954  0.114963 0.0316642 0.0005
    0.988 -0.148285  0.112251 0.0149157 0.0005
 0.989047 -0.149777  0.110354 0.013864 0.0005
 0.986922 -0.154799  0.114008 -0.0166744 0.0005
 0.985457 -0.149946   0.10847 -0.0187876 0.0005


==> output_ims_2_2_2_2_701/initial_distribution.txt <==
0
 0.979269 -0.144912  0.151508 -0.211841 0.0005
   1.01179 -0.0972846   0.132094 -0.0731967 0.0005
 0.963435 -0.147688  0.140595 0.144821 0.0005
 0.972699 -0.122285 0.0598121 -0.182605 0.0005
  1.03981 -0.152728  0.171132 -0.114671 0.0005
 0.992646 -0.108095  0.175391 -0.103526 0.0005
 0.984302 -0.137566 0.0843737 0.0328286 0.0005
0.980217 -0.15096  0.12123 0.0152379 0.0005
 0.966387 -0.130388  0.144667 -0.144344 0.0005
 0.985761 -0.174623   0.14291 -0.0596027 0.0005
 0.955034 -0.164676  0.138463 0.042138 0.0005
 0.983052 -0.146211  0.147684 -0.121884 0.0005
 0.966266 -0.153185  0.121597 -0.328192 0.0005
 0.974021 -0.157675  0.103677 0.131233 0.0005
 0.968083 -0.145244  0.128058 0.149198 0.0005
 0.965257 -0.169378  0.137102 0.0346686 0.0005
  0.968167 -0.0949928   0.130891 0.0325121 0.0005
   1.02748 -0.0982941   0.136546 -0.332654 0.0005
 0.971486 -0.144728  0.106097 0.309999 0.0005
 0.997102 -0.142147  0.148834 0.0633981 0.0005
 0.965384 -0.131105  0.109892 0.093072 0.0005
 0.975631 -0.141455  0.121527 -0.0523124 0.0005
 0.982921 -0.116088 0.0979104 0.0142259 0.0005
 0.953211 -0.127246 0.0984436 -0.282688 0.0005
 0.963623 -0.178588  0.121069 -0.362921 0.0005
 0.969907 -0.104133  0.119358 -0.0135843 0.0005
  0.95731 -0.161064  0.135001 0.245181 0.0005
 0.991183 -0.119994 0.0855129 0.00354504 0.0005
  1.00029 -0.141536 0.0979874 0.345011 0.0005
 0.943748 -0.153554   0.12062 0.0373658 0.0005
 0.975295 -0.172112  0.118813 0.370699 0.0005
 0.927581 -0.136776   0.11351 -0.19586 0.0005
 0.991241 -0.148281   0.14552 -0.0667375 0.0005
0.963781 -0.13843 0.141817 0.259132 0.0005
 0.983555 -0.123335  0.118282 0.363939 0.0005
 1.00726 -0.18533 0.119516 0.179743 0.0005
 0.981637 -0.150527  0.120134 0.0329958 0.0005
 0.987638 -0.141019 0.0943606 0.352972 0.0005
  0.987794 -0.0983138   0.119661 0.498104 0.0005
 0.949088 -0.158149 0.0616451 0.0988677 0.0005
 0.970539 -0.128993  0.137278 -0.310452 0.0005
 0.951893 -0.148717 0.0890798 -0.0998724 0.0005
  1.00175 -0.150327   0.11326 0.294223 0.0005
 0.975903 -0.154942  0.120602 -0.25676 0.0005
 0.965015 -0.125676 0.0977039 -0.101214 0.0005
 0.993086 -0.125662  0.137594 0.0620345 0.0005
  0.94869 -0.140156  0.123421 -0.184599 0.0005
  1.02239 -0.155859  0.127935 0.0844015 0.0005
 0.956798 -0.143401  0.100569 0.0378391 0.0005
  1.00714 -0.132592  0.109675 0.169396 0.0005
  0.999018 -0.0959819    0.12588 -0.205852 0.0005
  0.960046 -0.0980578  0.0926104 -0.0496366 0.0005
 0.980102 -0.126292  0.101881 -0.135119 0.0005
 0.973515 -0.116821  0.106072 -0.202422 0.0005
 0.963171 -0.164451  0.119307 -0.596951 0.0005
 0.944596 -0.125235  0.158171 0.221943 0.0005
 0.978126 -0.111471  0.141869 -0.132436 0.0005
 0.988618 -0.115656  0.130219 -0.198039 0.0005
 0.950572 -0.141002  0.141783 -0.00529124 0.0005
  1.00962 -0.116479 0.0945159 0.0959702 0.0005
 0.993417 -0.120405  0.174322 -0.13259 0.0005
 0.980283 -0.134846  0.128563 -0.542637 0.0005
 0.982798 -0.152327  0.140473 -0.221631 0.0005
 0.990905  -0.12567 0.0881841 0.231821 0.0005
 0.974624 -0.128938  0.129092 -0.279405 0.0005
0.944745 -0.12109 0.129045 -0.0568856 0.0005
    0.9986 -0.0832978   0.119224 0.0892014 0.0005
 0.984948 -0.122085  0.143626 0.271637 0.0005
 0.980475 -0.140883 0.0953483 -0.134929 0.0005
 0.972574 -0.135786  0.138519 0.238604 0.0005
 0.989904 -0.154713  0.104524 -0.149141 0.0005
 0.967092 -0.124251  0.109138 -0.00906337 0.0005
 0.958987 -0.123641  0.150119 0.155775 0.0005
 0.975364 -0.129263  0.130914 0.106859 0.0005
 0.984566 -0.113305  0.122347 0.371213 0.0005
 0.925891 -0.106893  0.155449 0.11433 0.0005
0.988884 -0.14473 0.125896 -0.0213157 0.0005
  0.95993 -0.134134  0.094991 0.0169137 0.0005
  0.953097 -0.0993673   0.134857 -0.107866 0.0005
 0.971457 -0.131191  0.129131 0.0767096 0.0005
 0.982741 -0.175236  0.109425 0.087778 0.0005
0.975833 -0.11906 0.100826 0.132234 0.0005
  0.98669 -0.126899  0.135684 0.171221 0.0005
  1.02153 -0.152734  0.147961 -0.0790782 0.0005
 0.945023 -0.150323  0.139889 0.0784285 0.0005
0.977423 -0.10974 0.116009 0.0526955 0.0005
 0.982634 -0.150913  0.140284 0.0196932 0.0005
  1.01714 -0.123321  0.137738 0.317856 0.0005
 0.965843 -0.147458  0.118791 -0.104789 0.0005
 0.961026 -0.153672  0.101414 0.0592001 0.0005
 0.944535 -0.144269  0.115272 0.15785 0.0005
 0.974068 -0.162937  0.133681 0.33902 0.0005
 0.968302 -0.150965  0.128011 0.180461 0.0005
 0.962558 -0.121495 0.0940893 -0.261129 0.0005
 0.980617 -0.164217  0.137053 0.0953269 0.0005
 0.995007 -0.144509  0.122737 -0.167926 0.0005
 0.931204 -0.131357  0.098693 0.090842 0.0005
 0.943277 -0.123979  0.116684 0.0897161 0.0005
 0.955025 -0.136069 0.0796781 -0.0273315 0.0005
 0.982801 -0.152241  0.132407 -0.428757 0.0005
 0.959558 -0.154733  0.112054 0.0759326 0.0005
  0.98004 -0.147369  0.072253 -0.0998983 0.0005
  0.939056 -0.0859998   0.133745 -0.055419 0.0005
 0.977597 -0.137566  0.101137 -0.0614941 0.0005
 0.950014 -0.159205  0.100561 -0.118361 0.0005
 0.981542 -0.110944  0.118779 0.036615 0.0005
 0.932778 -0.127199  0.121609 0.130553 0.0005
 0.998278 -0.169574  0.127339 0.202914 0.0005
 0.976705 -0.123817  0.127072 0.130005 0.0005
  0.980017 -0.0994895  0.0991849 0.0889923 0.0005
  0.97175 -0.126954  0.145497 -0.133199 0.0005
 0.949359 -0.122975  0.130554 0.243108 0.0005
  1.00163 -0.153126  0.138566 -0.0237532 0.0005
0.946992 -0.12368 0.144016 0.201539 0.0005
 0.974397 -0.123111  0.110998 0.0581502 0.0005
 0.956916 -0.147272  0.119551 0.0584545 0.0005
 0.946469 -0.156518  0.117077 -0.117546 0.0005
  0.981662 -0.0978662   0.133121 0.119264 0.0005
 0.966556 -0.107038  0.111254 0.18962 0.0005
 0.943984 -0.118991  0.110209 -0.00483835 0.0005
  1.02956 -0.102496  0.119008 0.126219 0.0005
 0.985692 -0.167206  0.135462 0.0287106 0.0005
 0.988493 -0.141469  0.118864 -0.0914627 0.0005
 0.956671 -0.133686  0.105673 -0.0770422 0.0005
  0.979201 -0.0825391    0.10659 0.0354669 0.0005
  1.00156 -0.141274   0.10628 -0.0415551 0.0005
 0.962134 -0.136719  0.122339 0.201318 0.0005
0.954396 -0.13356 0.111312 -0.0858627 0.0005
 0.967739 -0.150216 0.0974622 0.173655 0.0005
 0.967286 -0.126515  0.154153 -0.0258386 0.0005
  1.01535 -0.125249  0.157986 -0.334179 0.0005
 0.978266 -0.136979  0.127567 -0.253412 0.0005
  1.00277 -0.115163  0.118672 0.177762 0.0005
 0.969627 -0.125962  0.112898 -0.150256 0.0005
  1.00035 -0.105676  0.117395 -0.142514 0.0005
0.993498 -0.12032 0.119357 -0.00930503 0.0005
 0.971825 -0.134884  0.122984 -0.161633 0.0005
 0.973013 -0.143899  0.136214 -0.112109 0.0005
 0.989509 -0.146862  0.103901 0.275519 0.0005
0.972671 -0.14198 0.127737 0.22741 0.0005
 0.995621 -0.130994  0.118861 -0.3058 0.0005
 0.959691 -0.135002 0.0998956 0.0254977 0.0005
  0.98795 -0.143834 0.0840199 -0.297146 0.0005
 0.958285 -0.150242  0.137442 -0.212352 0.0005
 0.982911 -0.156762 0.0986963 -0.111466 0.0005
 0.981134 -0.121317  0.121138 0.179634 0.0005
 0.992872 -0.150457  0.146493 0.0482551 0.0005
   0.9578 -0.133907  0.145325 0.446774 0.0005
 0.989416 -0.136943    0.1123 -0.322474 0.0005
  0.95735 -0.135052  0.102782 0.0316259 0.0005
  1.02094 -0.116937  0.109744 -0.225147 0.0005
 1.01411 -0.12432 0.162082 0.202712 0.0005
  0.94561 -0.139023   0.13358 0.0944623 0.0005
 0.978057 -0.141698  0.125982 -0.132389 0.0005
 0.969617 -0.165772  0.127754 0.10654 0.0005
 0.963731  -0.15266 0.0734179 -0.0546734 0.0005
 0.985919 -0.136872  0.102976 -0.231217 0.0005
 0.982037 -0.156506 0.0994613 0.0613567 0.0005
 0.96136 -0.12883 0.130824 -0.211398 0.0005
  1.01273 -0.113175  0.125345 0.0592441 0.0005
 0.989649 -0.106955 0.0985403 0.17541 0.0005
 0.981336 -0.146293  0.126619 -0.189956 0.0005
 0.989981 -0.129017 0.0881336 0.233802 0.0005
  0.93184 -0.142358 0.0959828 0.138396 0.0005
0.968023 -0.14553 0.103307 -0.173284 0.0005
  0.965269 -0.0989721   0.102841 0.0785809 0.0005
  1.01163 -0.131424  0.136584 -0.0166618 0.0005
 0.981113 -0.124335  0.138304 0.144233 0.0005
  0.96583 -0.125526  0.132801 0.378685 0.0005
 0.961511 -0.134125  0.105242 0.234192 0.0005
  1.01415 -0.147278  0.137517 -0.0958266 0.0005
  1.02078 -0.119268  0.119079 -0.120433 0.0005
  0.968594 -0.0819348  0.0972011 0.120099 0.0005
 0.949198 -0.143003  0.129929 -0.0373495 0.0005
  0.95251 -0.122217  0.145285 -0.0270267 0.0005
 0.969521 -0.118648  0.116933 -0.0966687 0.0005
 0.958579 -0.163306  0.105535 -0.0362957 0.0005
0.963081 -0.17025 0.113585 -0.11089 0.0005
 0.982558 -0.119417  0.148663 0.297697 0.0005
  1.00495 -0.135173  0.135596 0.288489 0.0005
 0.982038 -0.133538  0.110153 -0.0398491 0.0005
0.981399 -0.14087 0.118743 -0.0225829 0.0005
 0.983075 -0.114443  0.100722 0.208113 0.0005
 0.951176 -0.128999   0.14332 -0.0270246 0.0005
 0.985037 -0.119947  0.129398 -0.120346 0.0005
  0.96604 -0.146517  0.111209 0.086512 0.0005
 0.984767 -0.109907 0.0909962 0.14039 0.0005
0.934271 -0.13038 0.142767 0.215447 0.0005
 0.962623 -0.142801  0.123399 0.225501 0.0005
  0.97213 -0.132457  0.091234 -0.165245 0.0005
 0.974669 -0.105835  0.117973 0.0780495 0.0005
 0.958223 -0.150187  0.113556 0.669088 0.0005
 0.986104 -0.157007  0.162613 -0.0466022 0.0005
 0.970737 -0.169172   0.11249 0.112199 0.0005
 0.937342 -0.156975  0.135108 0.121456 0.0005
 1.00729 -0.15656 0.132941 -0.122056 0.0005
 0.982348 -0.151202  0.118023 0.292794 0.0005
 0.952948 -0.149856  0.126275 0.00893624 0.0005
 0.944424 -0.119484  0.111066 0.214851 0.0005
  0.98722 -0.115341  0.129165 0.190912 0.0005
 0.957265 -0.125665  0.148727 0.193202 0.0005
 0.930815  -0.16648 0.0873225 0.0603711 0.0005
 0.965547 -0.161755  0.117602 -0.0736113 0.0005
  0.95674 -0.156663  0.143994 0.0514282 0.0005
  0.99022 -0.127977  0.112486 0.160735 0.0005
 0.947284 -0.140443 0.0835472 -0.532389 0.0005
 0.954851 -0.121786  0.133669 -0.290577 0.0005
 0.972035 -0.149719   0.13763 -0.0351833 0.0005
 0.942407 -0.141501  0.106213 0.269982 0.0005
 0.998824 -0.116369  0.113786 -0.0520417 0.0005
  0.97899 -0.156805 0.0925562 0.14321 0.0005
 0.981311 -0.130949  0.119218 0.075303 0.0005
 0.988927 -0.114874  0.116982 0.152968 0.0005
0.953624 -0.12655 0.109564 -0.0179733 0.0005
 0.966408 -0.132645   0.12718 -0.0714614 0.0005
0.922416 -0.14099  0.15152 -0.11657 0.0005
 0.964752 -0.147031  0.151004 -0.0844119 0.0005
0.97621 -0.1143 0.10984 -0.202934 0.0005
 0.973359 -0.128447  0.106986 -0.243235 0.0005
  0.96715 -0.156864  0.159448 0.179589 0.0005
  0.973592 -0.0882309   0.127269 0.441667 0.0005
 0.966598 -0.149803  0.139752 -0.293046 0.0005
 0.966989 -0.123126  0.124161 -0.214343 0.0005
 0.964197 -0.156311   0.13447 0.00610896 0.0005
 0.949729 -0.153892 0.0762848 0.376839 0.0005
 1.00021  -0.1497 0.135959 0.00115421 0.0005
 0.95312 -0.12974 0.118621 0.00709634 0.0005
 0.953902 -0.129712  0.126721 -0.527793 0.0005
 0.967502 -0.119688  0.123014 -0.135898 0.0005
0.960158  -0.1323 0.155335 0.0807627 0.0005
 0.985368 -0.114372  0.116388 -0.201415 0.0005
 0.961254 -0.132689  0.134308 0.204189 0.0005
 0.957637 -0.108063  0.107243 -0.102061 0.0005
 0.983956 -0.111633   0.11756 -0.335003 0.0005
 0.975807 -0.117053  0.151246 -0.17842 0.0005
  0.970286 -0.0958322   0.120337 -0.0344811 0.0005
  0.990635 -0.0964592   0.113739 0.260793 0.0005
 0.982139 -0.130399 0.0796111 -0.209673 0.0005
    0.957 -0.175449 0.0661738 -0.162239 0.0005
 0.936668 -0.115689 0.0898886 -0.3854 0.0005
 0.946988 -0.172365  0.118885 -0.0233302 0.0005
 0.952189 -0.161134  0.124318 -0.015491 0.0005
 0.981795 -0.109252  0.112668 -0.280287 0.0005
 0.976542 -0.117226    0.1271 0.0661702 0.0005
 0.966951 -0.141432 0.0686187 0.166457 0.0005
 0.951137 -0.128669  0.104514 -0.250734 0.0005
  0.97899 -0.166138  0.115555 0.0610037 0.0005
 0.967867 -0.146559  0.101571 0.107187 0.0005
 0.976638 -0.137514  0.123772 -0.0657242 0.0005
 0.974258 -0.116681   0.10691 -0.113175 0.0005
 0.920423 -0.166016  0.104681 -0.0400918 0.0005
  1.00199 -0.163768  0.118261 0.186692 0.0005
  0.96125 -0.104839  0.148275 0.262911 0.0005
 0.988006 -0.140166 0.0884077 -0.410215 0.0005
 0.943697 -0.130938 0.0835059 -0.437303 0.0005
 0.942541 -0.144368  0.112118 -0.104724 0.0005
 0.957055 -0.140078  0.117608 -0.130039 0.0005
 0.937596 -0.140322   0.16935 -0.0195305 0.0005
 0.981679 -0.101503  0.151327 0.245525 0.0005
 0.992023 -0.120972  0.136572 0.0699778 0.0005
 0.943482 -0.113459 0.0958996 0.08104 0.0005
0.968248 -0.12742 0.121171 -0.137631 0.0005
 0.958861 -0.151738  0.122827 -0.203383 0.0005
   1.0058 -0.148826  0.138523 -0.0320391 0.0005
 0.987248 -0.102876   0.15633 0.432882 0.0005
 0.962182 -0.171513  0.151539 0.210935 0.0005
  0.95611 -0.138041   0.11367 -0.0122171 0.0005
  1.01003 -0.176736 0.0817147 0.0365462 0.0005
 0.943351 -0.109955  0.116245 -0.0697849 0.0005
 0.974718 -0.140123 0.0926254 -0.0346739 0.0005
 0.956204 -0.108332  0.136255 0.223717 0.0005
 0.949726 -0.150182  0.116252 0.490207 0.0005
 0.990116 -0.130665  0.121391 -0.448612 0.0005
0.975455 -0.12497  0.10379 0.0613653 0.0005
 0.959547 -0.172504  0.110754 0.112872 0.0005
 0.971885 -0.171204 0.0998759 0.156692 0.0005
 0.955516 -0.178823  0.113259 -0.226942 0.0005
  0.94729 -0.124491  0.131437 0.0141404 0.0005
  0.948819 -0.0879796  0.0947981 0.12979 0.0005
 0.973406 -0.122554  0.122564 0.0741996 0.0005
 0.985182 -0.156044 0.0882307 0.149687 0.0005
 0.992026 -0.149492   0.08788 0.261723 0.0005
  0.97846 -0.163669 0.0855493 0.26107 0.0005
 0.975787 -0.137043  0.120981 -0.307446 0.0005
 0.955961 -0.116526     0.122 0.092233 0.0005
 0.990299 -0.193958  0.133732 -0.045284 0.0005
 0.966573 -0.119099   0.10548 -0.269168 0.0005
 0.927715 -0.115811  0.127182 -0.124092 0.0005
  0.98037 -0.180115  0.140312 0.354824 0.0005
 0.988757 -0.151214  0.142521 -0.0143505 0.0005
 0.949403 -0.137326  0.148491 -0.253477 0.0005
 0.965357 -0.140953   0.13609 0.235971 0.0005
  0.995411 -0.0723649  0.0961788 0.157647 0.0005
 0.974825 -0.156521  0.122195 -0.0426874 0.0005
 0.977071 -0.143072  0.109737 0.223454 0.0005
 0.940888 -0.142415  0.147591 0.174975 0.0005
  0.98492 -0.126613  0.130211 0.117731 0.0005
 0.965489 -0.154776 0.0978068 0.0067274 0.0005
 0.986069 -0.107192  0.107524 0.00391604 0.0005
 0.982739 -0.124678  0.128477 0.0305049 0.0005
 0.985465 -0.149269  0.108652 -0.0453916 0.0005
 0.979045 -0.136916  0.107605 -0.355943 0.0005
0.961994 -0.14245 0.124422 -0.101489 0.0005
 0.983425 -0.143011  0.136953 -0.01183 0.0005
 0.980227 -0.134983  0.133614 -0.153562 0.0005
  0.94842 -0.157721  0.141606 -0.0136612 0.0005
  0.9713 -0.13565 0.103727 0.0210534 0.0005
 0.990595 -0.181648  0.121701 0.121424 0.0005
 0.966107 -0.134894  0.132996 -0.0933632 0.0005
 0.963037 -0.141063  0.138834 -0.276469 0.0005
 0.972438  -0.17084 0.0972191 -0.13664 0.0005
 0.975481 -0.111559  0.106592 -0.231389 0.0005
 0.997453 -0.122008  0.111006 -0.0910288 0.0005
 0.952136 -0.171506  0.119435 -0.0441521 0.0005
 0.987123 -0.144933   0.15472 -0.0387657 0.0005
 0.978228  -0.16187 0.0977722 -0.124843 0.0005
 0.983113 -0.138923 0.0799364 -0.220548 0.0005
 0.995048 -0.132853   0.12414 0.0392954 0.0005
 0.992256  -0.15515 0.0994491 0.0203432 0.0005
 0.980913 -0.143718  0.126915 0.265198 0.0005
 0.968608 -0.137179 0.0933905 -0.282947 0.0005
0.996496 -0.13062 0.102689 -0.152062 0.0005
 0.970149 -0.129314  0.133456 0.0432849 0.0005
 0.946303 -0.133117  0.139287 0.510509 0.0005
  1.00995 -0.100878  0.129015 0.313943 0.0005
 0.987654 -0.118362  0.131367 0.282277 0.0005
  1.00436 -0.126937  0.110421 -0.108926 0.0005
  0.962105 -0.0714616  0.0992347 -0.0513689 0.0005
 0.963851 -0.166066  0.101833 0.00100905 0.0005
 0.956487 -0.139236 0.0629397 0.204688 0.0005
 0.997879 -0.112426 0.0819426 0.0230861 0.0005
 0.987149 -0.151076  0.147443 -0.278152 0.0005
 0.973439 -0.122827  0.132525 0.468943 0.0005
 0.957934 -0.142382  0.107462 -0.152166 0.0005
 0.957478 -0.124937  0.128695 0.306286 0.0005
  1.01101 -0.147219  0.162714 0.242115 0.0005
 0.980727 -0.130517  0.138548 0.230158 0.0005
0.981242 -0.12422 0.106042 -0.132669 0.0005
 0.964134 -0.140426  0.129283 0.0315095 0.0005
  0.98545 -0.139821  0.117318 -0.198874 0.0005
0.973466 -0.15504  0.12439 0.0184787 0.0005
 0.988987 -0.151813  0.128347 -0.0364931 0.0005
   1.0193 -0.139357  0.134171 -0.173647 0.0005
 0.982369 -0.167434 0.0877802 -0.0271456 0.0005
 0.989348 -0.105665 0.0964977 0.173957 0.0005
 0.984292 -0.124602  0.126381 0.0125428 0.0005
 0.981454 -0.137596  0.113372 0.198442 0.0005
 0.964707 -0.100009  0.111309 0.151412 0.0005
0.934365 -0.12647 0.107754 -0.164601 0.0005
 0.988251 -0.132882  0.122489 -0.0380401 0.0005
 0.968088 -0.137688  0.138279 -0.238425 0.0005
 0.970255 -0.128282  0.103139 0.0594785 0.0005
 0.993107 -0.128579  0.135788 0.320281 0.0005
 0.968508 -0.145639   0.11571 0.0770889 0.0005
 0.980634 -0.139175  0.132119 0.111192 0.0005
  1.00665 -0.137307 0.0974031 -0.0579919 0.0005
 0.963393 -0.176826  0.140365 -0.000650525 0.0005
 0.97324 -0.12774 0.103339 0.0992116 0.0005
 0.937084 -0.126485  0.121669 -0.189777 0.0005
  0.97961 -0.145091  0.136917 0.123268 0.0005
  0.992598 -0.0987218  0.0766148 0.526893 0.0005
 0.998153 -0.126383  0.100153 -0.0274653 0.0005
 0.965768 -0.119577  0.122671 0.0529668 0.0005
  0.985054 -0.0968929    0.13045 -0.0708726 0.0005
 0.966863 -0.151067 0.0991645 0.041828 0.0005
 0.990168 -0.144343  0.132117 0.0927881 0.0005
 0.974703 -0.145619  0.119249 -0.0868007 0.0005
 0.929367 -0.153688  0.126507 0.148308 0.0005
 0.953474 -0.150071   0.11424 0.177527 0.0005
 0.986621 -0.121964  0.128064 0.336825 0.0005
 0.990192 -0.146793  0.131748 0.0565971 0.0005
 0.975141 -0.132025  0.138833 0.0661422 0.0005
 0.934329 -0.119404  0.178886 0.0492614 0.0005
  1.00009 -0.153915  0.129377 0.269231 0.0005
 0.998203 -0.119576  0.103941 0.426067 0.0005
 0.935316 -0.123756  0.123183 0.0236363 0.0005
  1.00692 -0.135925  0.106808 0.232668 0.0005
    0.973 -0.128478    0.1464 0.108469 0.0005
 0.969993 -0.118992  0.141413 0.064188 0.0005
 0.926405 -0.136658  0.121818 -0.252774 0.0005
 0.958917 -0.152359  0.129038 0.0572703 0.0005
  1.00261 -0.119624  0.127755 -0.44868 0.0005
   1.0108 -0.159282 0.0921929 -0.0599073 0.0005
  0.98916 -0.123412  0.133537 -0.26238 0.0005
 0.959564 -0.110023  0.115667 0.1528 0.0005
0.974336 -0.16367 0.141137 0.0137469 0.0005
  1.00935 -0.124208  0.111136 -0.156343 0.0005
 0.949932 -0.154061 0.0912416 -0.0475932 0.0005
0.973113 -0.14972 0.108097 -0.43245 0.0005
 0.980331 -0.161689  0.115353 0.191057 0.0005
 0.962702 -0.167566 0.0980877 -0.0814961 0.0005
 0.941886 -0.109817  0.138659 0.076042 0.0005
 0.978042 -0.150851  0.112205 0.12706 0.0005
 0.974149 -0.135685  0.118899 -0.200198 0.0005
 0.985626 -0.126778  0.143875 0.24758 0.0005
 0.948928 -0.143388  0.085395 0.0322082 0.0005
 0.993173 -0.149943  0.125966 -0.187796 0.0005
 0.971297 -0.172514  0.129926 0.033173 0.0005
 0.988597 -0.128298  0.140089 0.124899 0.0005
 0.978134 -0.144997  0.171967 -0.194472 0.0005
 0.961965 -0.164467  0.129599 0.104939 0.0005
 0.969833 -0.164855  0.136787 0.1395 0.0005
  0.99709 -0.114901 0.0922167 -0.338943 0.0005
 0.956843 -0.101381  0.112157 -0.113571 0.0005
 0.974732 -0.184131 0.0844605 -0.204748 0.0005
 0.973033 -0.166367  0.125059 0.529047 0.0005
 0.973021 -0.155878  0.157464 -0.0700073 0.0005
 0.980935 -0.141569  0.145636 0.154305 0.0005
  0.96892 -0.128227 0.0989424 0.226515 0.0005
 0.969462 -0.147804 0.0916732 -0.200261 0.0005
 0.977009 -0.142957  0.106263 0.15068 0.0005
 0.978721 -0.121878  0.127212 0.0436784 0.0005
 0.978325 -0.158974  0.135236 0.532838 0.0005
 0.965796 -0.127216 0.0775666 -0.143136 0.0005
 0.977248 -0.118096  0.103436 -0.205266 0.0005
 0.936638 -0.131247  0.131464 0.161704 0.0005
 0.975438 -0.137153  0.122278 0.0166865 0.0005
 0.971364 -0.122207  0.121585 0.199342 0.0005
0.962018 -0.13755 0.151877 0.206534 0.0005
 0.946187 -0.115502   0.12634 0.0490774 0.0005
 0.987638 -0.124236  0.123446 -0.156819 0.0005
 0.967799 -0.108059 0.0841252 -0.273016 0.0005
 0.988939 -0.138169  0.105076 0.0674007 0.0005
 0.972139 -0.142909  0.120907 -0.178026 0.0005
 0.969035 -0.132313  0.104626 -0.227757 0.0005
 0.994352 -0.119041  0.136916 -0.0747713 0.0005
 0.984371 -0.112393  0.111445 0.838651 0.0005
  0.98664 -0.172559 0.0769322 0.0336126 0.0005
 0.976248 -0.145429 0.0980341 0.16817 0.0005
  0.969589 -0.0977187   0.177771 0.137678 0.0005
 0.961647 -0.160527 0.0898918 0.142686 0.0005
 0.942876 -0.124949 0.0971411 -0.18876 0.0005
 0.998209 -0.125911  0.106991 0.296475 0.0005
  0.97995 -0.169436   0.11235 -0.21864 0.0005
 0.993943 -0.115978  0.155752 0.381446 0.0005
0.981758 -0.13057 0.125345 0.00262863 0.0005
  0.95791 -0.126035  0.115496 -0.0667891 0.0005
  0.96907 -0.169518  0.097661 -0.0443756 0.0005
 0.991713 -0.121382  0.108993 -0.119851 0.0005
 0.991895 -0.117783   0.13273 0.143128 0.0005
 0.983156 -0.129184  0.136959 0.210399 0.0005
 0.976797 -0.131814  0.127443 0.211934 0.0005
 0.971095 -0.126349  0.112626 0.166284 0.0005
 0.976726 -0.126649  0.119911 0.135529 0.0005
 0.993892 -0.150053  0.113405 -0.217879 0.0005
 0.969972 -0.136837  0.135686 0.358967 0.0005
  0.986592 -0.0873336   0.154626 0.182908 0.0005
  1.02303 -0.163895  0.109301 -0.383631 0.0005
 0.940303 -0.148183  0.102615 0.41288 0.0005
 0.988573 -0.111649 0.0931055 -0.260617 0.0005
  0.99977 -0.136881  0.141194 0.388015 0.0005
 0.974407 -0.122893  0.116887 0.0235886 0.0005
 1.01023 -0.11733 0.104558 -0.351357 0.0005
 0.946185 -0.114718  0.152155 -0.0348137 0.0005
 0.948387 -0.116217  0.100702 -0.182758 0.0005
 0.989554 -0.113766 0.0866198 0.308193 0.0005
 0.989447 -0.111873  0.120471 -0.092327 0.0005
 0.994161 -0.155121  0.100745 0.262319 0.0005
 0.968464 -0.150244  0.115202 0.168492 0.0005
 0.949359 -0.139997  0.134177 -0.248827 0.0005
 0.969474 -0.138883 0.0914441 0.480705 0.0005
 0.964203 -0.101212 0.0927006 0.0838103 0.0005
 0.959341 -0.126727 0.0858941 0.414352 0.0005
 0.952849 -0.143501  0.117888 -0.450631 0.0005
  0.95191 -0.123113   0.10036 0.093394 0.0005
   1.01157 -0.0984929   0.130002 0.015478 0.0005
  0.960528 -0.0789082   0.114048 0.131771 0.0005
 0.959661 -0.157176  0.145051 -0.0694863 0.0005
  1.00628 -0.148367    0.1001 0.0539205 0.0005
 0.975406 -0.128229  0.122072 -0.236619 0.0005
  0.97572 -0.147268  0.118559 -0.245007 0.0005
 0.974019 -0.159714  0.143836 0.187112 0.0005
 0.965571 -0.155559  0.102549 0.0410148 0.0005
0.979563 -0.11617 0.128875 0.0632241 0.0005
 0.989422 -0.163943  0.128114 0.15928 0.0005
 0.990192 -0.109831  0.116344 -0.062709 0.0005
  1.00937 -0.161872  0.110647 -0.00976637 0.0005
 0.972322 -0.143744   0.13137 0.164157 0.0005
  1.00335 -0.143535 0.0973689 -0.0594486 0.0005
 0.965479 -0.155146  0.133418 0.0313788 0.0005
 0.982462 -0.154125  0.119917 -0.0954869 0.0005
 0.991884 -0.119108   0.11038 -0.015264 0.0005
 0.966355 -0.118251  0.104126 -0.0476911 0.0005
 0.960653 -0.124421  0.106665 0.078755 0.0005
 0.985584 -0.112234  0.119743 0.0759432 0.0005
  0.97871 -0.134519  0.129553 -0.0496815 0.0005
 0.950768 -0.170038  0.150028 -0.135326 0.0005
0.989069 -0.11171 0.163486 -0.235178 0.0005
 0.987273 -0.177586  0.106827 -0.0696369 0.0005
  0.93491 -0.119138  0.118965 0.216165 0.0005
 0.975315 -0.160721  0.122486 0.18435 0.0005
 0.980029 -0.132854    0.1228 -0.256097 0.0005
 0.966224 -0.151253  0.112546 -0.335587 0.0005
 0.957301 -0.156967 0.0830988 0.205749 0.0005
 0.944209 -0.109775  0.127328 -0.166077 0.0005
  0.96286 -0.108081  0.131982 -0.279098 0.0005
 0.979914 -0.154612  0.122309 -0.0308514 0.0005
 0.973191 -0.135064  0.106905 -0.149783 0.0005
  1.05914 -0.161816  0.107456 0.0460841 0.0005
  1.00115 -0.124642  0.150057 -0.333467 0.0005
 0.948414 -0.163738 0.0969923 0.296331 0.0005
  1.02035 -0.135854  0.122596 0.158583 0.0005
 0.958442 -0.158545  0.103552 -0.12757 0.0005
  0.927777 -0.0945369   0.134141 0.1758 0.0005
  1.00463 -0.130282 0.0790569 0.221375 0.0005
  0.98547 -0.111175  0.116743 -0.21234 0.0005
 0.962946 -0.122222  0.144188 -0.373013 0.0005
 0.969388 -0.191456  0.105386 -0.0699244 0.0005
 0.976773 -0.131417  0.137464 -0.0479122 0.0005
  0.970992 -0.0935004   0.128644 -0.0443292 0.0005
 0.977838 -0.117935  0.102904 0.174069 0.0005
 0.983599 -0.129731 0.0984536 -0.26084 0.0005
 0.982313 -0.119301  0.135861 0.0461353 0.0005
 0.972021 -0.152508  0.108162 0.168585 0.0005
 0.966672 -0.148235   0.10279 0.153914 0.0005
  0.96501 -0.145289  0.165859 0.0627691 0.0005
 0.980109 -0.138217  0.137108 -0.520296 0.0005
 0.974088 -0.169949  0.128454 -0.201884 0.0005
 0.964688 -0.125712  0.113091 -0.0626956 0.0005
 0.952672 -0.146464 0.0956525 -0.0465273 0.0005
0.970341 -0.10567 0.120071 0.0821129 0.0005
 0.947468 -0.126367  0.121567 0.111159 0.0005
0.981816 -0.15414 0.164608 -0.0390464 0.0005
 0.995618 -0.131068 0.0920381 -0.0637287 0.0005
 0.998621 -0.120611  0.131529 -0.33959 0.0005
 0.996578 -0.136474  0.148339 0.126772 0.0005
  1.00933 -0.148744  0.135604 0.0179001 0.0005
 0.972265 -0.141195  0.126598 -0.306573 0.0005
 0.939904 -0.142646  0.159317 -0.345051 0.0005
  1.02508 -0.171869   0.11587 -0.0417919 0.0005
 1.00435 -0.10047 0.121448 0.0705753 0.0005
0.983108 -0.11715 0.130097 0.0271577 0.0005
0.991834 -0.12161 0.118044 -0.0175643 0.0005
  1.01282 -0.150066 0.0945144 0.330889 0.0005
 0.954533 -0.122125  0.137005 -0.0167757 0.0005
 0.993933 -0.141739   0.11097 -0.181839 0.0005
 0.989239 -0.136048  0.122673 -0.251789 0.0005
 0.966495 -0.120963  0.109921 -0.164198 0.0005
 0.975233 -0.128634  0.109651 0.352012 0.0005
 0.963161 -0.160232  0.103007 -0.0300397 0.0005
 0.962742 -0.127392  0.103031 -0.127634 0.0005
 0.975105 -0.167115  0.085549 -0.19948 0.0005
  0.94631 -0.144681 0.0972922 -0.131555 0.0005
 0.939107 -0.137671  0.130502 0.0599817 0.0005
 0.969586 -0.162972  0.181803 -0.0149294 0.0005
 0.948239 -0.100291  0.142298 -0.0407114 0.0005
 0.959364 -0.112437  0.152315 -0.279373 0.0005
 0.944693 -0.126132   0.10198 0.108988 0.0005
 0.979932 -0.111006  0.130147 0.102307 0.0005
  0.959652 -0.0954489   0.118564 -0.0949075 0.0005
0.985036 -0.1829 0.11303 -0.189081 0.0005
  0.97976 -0.134706  0.132035 -0.181433 0.0005
 0.986996 -0.141368  0.125526 -0.417324 0.0005
  1.0208 -0.12242 0.114267 0.0550837 0.0005
 0.971909 -0.145476  0.116916 -0.238268 0.0005
  0.981466 -0.0953435   0.115672 0.359764 0.0005
 0.957195 -0.168901 0.0758633 0.0628379 0.0005
 0.948404 -0.161171  0.122486 0.291191 0.0005
  0.994123 -0.0961973   0.127754 -0.141801 0.0005
 0.978958 -0.172084  0.147795 -0.121362 0.0005
 0.999746 -0.115075  0.134396 0.317377 0.0005
 0.998938 -0.117815 0.0867279 0.0214288 0.0005
 0.979692 -0.122405  0.140586 -0.157841 0.0005
 0.998498 -0.118132  0.149757 0.0847637 0.0005
 0.948334 -0.145037  0.125128 -0.360366 0.0005
 0.961607 -0.102341  0.133876 0.290058 0.0005
 0.972514 -0.131025   0.13226 0.479317 0.0005
0.964192 -0.13569  0.13139 -0.0759886 0.0005
 0.967701 -0.142668   0.15254 0.24124 0.0005
  0.94255 -0.108447  0.122129 0.00760745 0.0005
 0.944164 -0.135249  0.086329 0.154019 0.0005
  1.00415 -0.135447  0.128382 -0.205639 0.0005
 0.942624 -0.132073   0.14039 -0.1593 0.0005
 0.989064 -0.118524  0.101178 0.155701 0.0005
 0.998193 -0.146388  0.144863 -0.14183 0.0005
 0.968891 -0.161226 0.0948646 -0.231144 0.0005
 0.958343 -0.109913  0.129882 -0.0420069 0.0005
 0.985763 -0.124267  0.117816 -0.17811 0.0005
 0.967289 -0.145134  0.133423 -0.233101 0.0005
 0.947302 -0.114416  0.119979 -0.183758 0.0005
 0.983539 -0.149393  0.100964 0.388824 0.0005
 0.953466 -0.142337  0.145899 -0.0341592 0.0005
 0.959799 -0.139866  0.114303 0.102974 0.0005
0.952413 -0.15607 0.111596 0.100765 0.0005
 0.975448 -0.145939  0.111856 0.048926 0.0005
 0.958044 -0.134184  0.114317 -0.157067 0.0005
 0.976769 -0.135306  0.114881 0.0963028 0.0005
 0.992304 -0.163117  0.119155 -0.122807 0.0005
 1.00282 -0.14324 0.155373 0.0719158 0.0005
 0.959944 -0.116054  0.115508 -0.0734632 0.0005
 0.968919 -0.104681  0.124921 0.397227 0.0005
 0.969669 -0.156393 0.0902571 -0.295837 0.0005
 0.954241 -0.148286  0.110568 -0.149532 0.0005
 0.987083 -0.131278  0.105113 0.208228 0.0005
 0.960548 -0.130439  0.121112 0.194352 0.0005
0.972975 -0.14407 0.156445 -0.462701 0.0005
 0.971993 -0.120011  0.117528 -0.206632 0.0005
 0.988889 -0.118684   0.13683 -0.277674 0.0005
 0.987679 -0.119945  0.105773 -0.0880555 0.0005
 0.949079 -0.106026  0.123635 -0.0975672 0.0005
 0.952237 -0.135541 0.0850021 0.0229146 0.0005
  1.02558 -0.184294 0.0985243 0.28364 0.0005
 0.97053 -0.13353 0.169288 -0.114961 0.0005
 0.992447 -0.130251  0.126118 -0.0104959 0.0005
 0.985174 -0.109672 0.0931081 -0.468862 0.0005
0.948744 -0.15085 0.106415 -0.267082 0.0005
 0.966398 -0.124737  0.110036 -0.0938998 0.0005
 0.989957 -0.171994  0.159772 0.0483593 0.0005
  1.00263 -0.118925  0.123987 -0.00636535 0.0005
 0.963742 -0.150774  0.122039 0.172187 0.0005
 0.955697 -0.121613  0.143283 0.224269 0.0005
 0.971337 -0.103526  0.119488 0.103678 0.0005
 0.957369 -0.103709  0.130332 0.146485 0.0005
 0.963062 -0.118129    0.1329 0.123691 0.0005
 0.995642 -0.153395  0.134403 0.0969296 0.0005
  1.00668 -0.149897 0.0959999 0.176639 0.0005
 0.998741 -0.127712  0.102461 0.267475 0.0005
 0.972151 -0.167229  0.127916 -0.274502 0.0005
 0.947683 -0.142919  0.116381 -0.085428 0.0005
 0.982749 -0.141118  0.143993 0.086027 0.0005
 0.967578 -0.113828  0.151617 0.0944295 0.0005
 0.977947 -0.126737  0.113343 -0.350939 0.0005
 0.970565 -0.159727   0.15819 -0.368696 0.0005
 0.963204 -0.141722  0.158822 0.184725 0.0005
 1.00383 -0.15021 0.130997 -0.335779 0.0005
 0.970491 -0.115379 0.0778382 -0.11866 0.0005
 0.984822 -0.135942  0.117567 -0.111047 0.0005
 0.982375 -0.146789   0.11034 0.0430627 0.0005
 0.967546 -0.133608   0.11196 -0.0322488 0.0005
 0.971774 -0.108239  0.119691 -0.501607 0.0005
 0.964852 -0.135248 0.0962406 -0.313603 0.0005
 0.961807 -0.100247  0.134548 0.173013 0.0005
 0.945464 -0.130431  0.112228 0.0910488 0.0005
 0.983085 -0.168112  0.122814 -0.14605 0.0005
 0.962834 -0.156648  0.141417 0.238374 0.0005
 0.988441 -0.133168 0.0953574 -0.0972818 0.0005
 0.971493 -0.124392  0.140527 -0.082154 0.0005
 0.995632 -0.137487  0.115421 0.195498 0.0005
 0.981875 -0.155794  0.142232 -0.169974 0.0005
 0.954032 -0.149742  0.146075 -0.232758 0.0005
 0.990887 -0.140863  0.085476 -0.11016 0.0005
 0.970786 -0.165843   0.10374 -0.0851243 0.0005
0.979027 -0.13434 0.101319 0.0652316 0.0005
 0.964398 -0.148902  0.109342 -0.0142836 0.0005
 0.960135 -0.119624  0.150579 -0.127486 0.0005
 0.976315 -0.137409  0.160082 -0.5584 0.0005
  0.96368 -0.123323 0.0757578 -0.293349 0.0005
 0.999507 -0.160273  0.170555 -0.224444 0.0005
0.969331 -0.14508 0.125316 0.190912 0.0005
 0.949585 -0.171822   0.14129 0.103554 0.0005
  0.95651 -0.122725  0.114988 -0.0871421 0.0005
 0.999746 -0.145945   0.13452 -0.360437 0.0005
 0.963569 -0.133887  0.121213 -0.285937 0.0005
 0.947727 -0.119341  0.128104 -0.0145195 0.0005
  1.00685 -0.137411  0.121082 -0.0124071 0.0005
 0.944673 -0.109551 0.0639203 0.163913 0.0005
0.975273 -0.12188 0.123887 -0.176917 0.0005
 0.995459 -0.153537  0.157614 -0.22658 0.0005
 0.970778 -0.136619  0.111694 -0.0594483 0.0005
 0.981908 -0.125632  0.146727 -0.194921 0.0005
  0.96622 -0.132171  0.122722 0.0951817 0.0005
  1.01322 -0.162894  0.121861 -0.234858 0.0005
 0.984041 -0.143228  0.111417 0.384563 0.0005
 0.966663 -0.150921  0.107446 -0.210098 0.0005
 0.990568 -0.119853  0.105464 0.0957236 0.0005
 0.973172 -0.123594  0.116384 -0.170151 0.0005
  0.966846 -0.0966993   0.136133 -0.123202 0.0005
 0.996897 -0.176942  0.104176 0.130862 0.0005
 0.940756 -0.134549  0.113543 -0.178669 0.0005
  0.98948 -0.159708 0.0888335 -0.256613 0.0005
 0.934161 -0.155724  0.110501 0.183454 0.0005
 0.930638 -0.122541  0.115158 -0.209174 0.0005
  1.00219 -0.159156  0.116602 -0.183503 0.0005
0.992961 -0.13289 0.111915 -0.158128 0.0005
 0.966632 -0.131596 0.0904824 0.121571 0.0005
 0.97668 -0.13348 0.128127 -0.188834 0.0005
  0.955489 -0.0966214    0.12017 0.0717144 0.0005
  0.951653 -0.0995614   0.104243 0.156204 0.0005
 0.957626 -0.140232  0.100593 -0.0795581 0.0005
 0.963879 -0.126465   0.11274 0.0540583 0.0005
 0.959961 -0.136457  0.107984 -0.183009 0.0005
 0.995262 -0.141455  0.116407 -0.204704 0.0005
 0.957533 -0.122323  0.125674 -0.1004 0.0005
 0.976895 -0.132869  0.150894 0.123369 0.0005
  1.0176 -0.11008 0.142563 0.375564 0.0005
 0.971469 -0.127985  0.112337 0.22741 0.0005
 0.983678 -0.134362  0.115049 -0.0126806 0.0005
 0.983267 -0.129354  0.126901 0.0907324 0.0005
 0.948408 -0.163727  0.129531 -0.116213 0.0005
  1.01865 -0.142133 0.0880883 -0.152224 0.0005
  1.02508 -0.135991  0.102535 -0.0610742 0.0005
 0.944658 -0.137956  0.107077 0.232706 0.0005
 0.956223 -0.126164 0.0657813 0.027938 0.0005
 0.977067 -0.134011  0.139656 -0.167369 0.0005
   1.0053  -0.12197 0.0895128 0.129244 0.0005
 0.982446 -0.149251 0.0831393 0.287651 0.0005
 0.947536 -0.158749      0.13 -0.21732 0.0005
  0.99069 -0.148618  0.130564 -0.0488103 0.0005
  0.997925 -0.0762525   0.119114 0.164113 0.0005
 0.987667 -0.144465 0.0908889 -0.193489 0.0005
 0.967917 -0.135171 0.0961065 -0.204875 0.0005
 0.986835  -0.16039 0.0798631 -0.0815143 0.0005
 0.980448 -0.117458 0.0895168 0.0908647 0.0005
 0.955496 -0.125507  0.132355 -0.0267602 0.0005
 0.955251 -0.153559  0.112972 -0.196729 0.0005
0.974444 -0.13793 0.110446 0.13705 0.0005
 0.946548 -0.138049 0.0909751 -0.108001 0.0005
 0.993522 -0.107188 0.0999575 -0.0823645 0.0005
  0.96124 -0.173071  0.111955 0.040071 0.0005
 0.995342 -0.168777  0.117994 -0.170729 0.0005
 0.960455 -0.117425 0.0947508 0.0747127 0.0005
 0.961947 -0.123693  0.120686 -0.0423267 0.0005
 0.972537 -0.159845 0.0887367 0.146448 0.0005
0.969219 -0.15067 0.150154 -0.108105 0.0005
 0.980456 -0.159975  0.110966 -0.31516 0.0005
 0.985945 -0.126023 0.0882096 0.263227 0.0005
 0.958563 -0.145563  0.102791 0.0448996 0.0005
  1.00245 -0.126014  0.126514 0.483565 0.0005
 0.986841 -0.155257  0.129562 0.00942945 0.0005
  1.00784 -0.172862  0.160167 0.214515 0.0005
 0.965541 -0.151964 0.0976346 -0.000296969 0.0005
 0.978948 -0.115634 0.0754948 -0.214971 0.0005
 0.985227 -0.125128 0.0995078 -0.379309 0.0005
 0.972625 -0.136716  0.147835 0.102144 0.0005
  1.01918 -0.118671  0.122131 0.0303232 0.0005
 0.976321 -0.134836  0.115901 0.0176848 0.0005
  0.98847 -0.158711   0.11313 -0.0624215 0.0005
 0.955307 -0.137504    0.1281 -0.0932071 0.0005
 0.997312 -0.119277  0.143216 -0.151348 0.0005
 0.987434 -0.124972  0.104737 -0.0163625 0.0005
 0.978251 -0.130907  0.103084 -0.0662027 0.0005
 1.00696 -0.13408 0.125183 -0.492682 0.0005
 0.980554 -0.142776  0.155378 -0.203798 0.0005
 0.996781 -0.136787  0.104452 -0.00501639 0.0005
  0.97047 -0.101547  0.149152 0.21391 0.0005
 0.960151 -0.135733  0.104121 -0.0947315 0.0005
 0.977631 -0.167426  0.133834 0.0794416 0.0005
 0.952886 -0.170632 0.0855211 -0.0369231 0.0005
 0.982898 -0.120408  0.130454 -0.0424899 0.0005
 0.956338 -0.146923 0.0898726 0.117895 0.0005
  1.00784 -0.147545  0.102247 -0.264486 0.0005
 0.959644 -0.130217  0.121946 -0.0307975 0.0005
 0.955805 -0.138991 0.0965206 -0.0826811 0.0005
 0.967259 -0.151467 0.0944499 0.281893 0.0005
 0.976572 -0.111673 0.0861095 -0.183341 0.0005
  1.00446 -0.167633 0.0986653 0.141535 0.0005
  0.98953 -0.122572 0.0869556 0.121681 0.0005
 0.969636 -0.118557 0.0989029 0.150488 0.0005
 0.979208 -0.142285   0.11359 0.044372 0.0005
 0.938818 -0.105135  0.104293 0.188775 0.0005
 0.993714 -0.112304  0.118187 0.284523 0.0005
 0.997966 -0.121062 0.0631703 0.270054 0.0005
  0.973291 -0.0976779   0.111866 0.264066 0.0005
 0.945735 -0.120056  0.137762 0.165143 0.0005
0.943083 -0.13401  0.11723 -0.0985936 0.0005
 0.976223 -0.104728  0.126955 -0.310513 0.0005
  1.00179 -0.121544 0.0967135 0.183259 0.0005
 0.997626 -0.134517  0.121259 0.0675752 0.0005
 0.994427 -0.134841  0.130442 0.259807 0.0005
0.981162 -0.12731   0.1172 0.245449 0.0005
 0.988257 -0.109025  0.152272 0.383423 0.0005
 0.934432 -0.164043  0.154678 -0.248443 0.0005
  1.01539 -0.151174  0.122016 0.110142 0.0005
  0.95568 -0.132888  0.098452 0.212759 0.0005
 0.950583 -0.138676  0.117041 0.315757 0.0005
  1.00889 -0.119476  0.118298 0.00719726 0.0005
 0.98892 -0.10816 0.152443 0.0537001 0.0005
  1.01793 -0.147567 0.0961137 0.111309 0.0005
 0.978991 -0.135983  0.122969 -0.3799 0.0005
  1.00194 -0.133755  0.113178 -0.145075 0.0005
 0.970245 -0.151741  0.118675 -0.0171144 0.0005
 0.953293 -0.142403  0.122418 0.119059 0.0005
 0.977717 -0.154203  0.123303 0.237735 0.0005
  0.937398 -0.0953916   0.129385 -0.0767198 0.0005
 0.999894 -0.166526  0.093643 0.185404 0.0005
 0.966471 -0.116273 0.0965685 -0.190482 0.0005
 0.991061 -0.145165  0.134084 -0.090504 0.0005
 0.956344 -0.147103  0.104815 0.265941 0.0005
 0.981928 -0.144159  0.112565 0.0281507 0.0005
 0.997051 -0.150117  0.142485 0.0475665 0.0005
 0.939406 -0.142354  0.109139 -0.508288 0.0005
 0.979027 -0.126538  0.103985 0.264942 0.0005
 0.983647 -0.114045  0.115819 0.0861262 0.0005
  0.96343 -0.127015 0.0999576 -0.0631313 0.0005
 0.987349 -0.131096  0.110964 -0.0310851 0.0005
 0.971934 -0.115493  0.120446 0.0834499 0.0005
 0.976094 -0.109605  0.122119 0.0308271 0.0005
   1.0398 -0.153201  0.189399 -0.296897 0.0005
  0.98701 -0.161068  0.116294 -0.269641 0.0005
 0.989442 -0.106296 0.0978929 0.265965 0.0005
 0.979973 -0.122715  0.129234 0.000695341 0.0005
 0.969168 -0.121845  0.113867 -0.187226 0.0005
 0.952973 -0.157098  0.102515 -0.0484987 0.0005
0.930156 -0.11693 0.111551 0.352654 0.0005
 0.950145 -0.135259  0.122632 -0.362189 0.0005
 0.975778 -0.144962  0.105005 -0.0776631 0.0005
 0.974714 -0.154498  0.100012 -0.259477 0.0005
  1.00045 -0.110115 0.0846946 -0.00975828 0.0005
 0.963102 -0.118017  0.155542 0.232341 0.0005
 0.993208 -0.110639  0.121722 0.0509999 0.0005
 0.955916 -0.170919 0.0961994 0.109249 0.0005
  0.97235 -0.142274  0.118735 0.296566 0.0005
  1.01173 -0.132745 0.0985576 -0.0441003 0.0005
  0.968434 -0.0998528   0.138156 -0.0637834 0.0005
  1.00449 -0.154651 0.0986219 0.170864 0.0005
   0.9785 -0.134449  0.111494 -0.15808 0.0005
 0.989659 -0.159032  0.133402 -0.0242596 0.0005
 0.998073 -0.126375  0.117387 0.00843253 0.0005
 0.953754 -0.147113    0.1119 -0.192604 0.0005
 0.970491 -0.158189 0.0978465 -0.30508 0.0005
 0.971725 -0.157421  0.107502 0.126801 0.0005
 0.940788 -0.154254   0.15844 0.34373 0.0005
 0.993026 -0.128169  0.137935 -0.0229266 0.0005
 0.969891 -0.112022 0.0974633 -0.153106 0.0005
 0.999648 -0.140973  0.128281 0.193959 0.0005
 0.983416 -0.112497  0.106991 0.200386 0.0005
0.979704 -0.13711 0.110616 0.0769701 0.0005
 0.969789 -0.099532  0.141875 0.308968 0.0005
 0.952126 -0.117738  0.112105 0.0792232 0.0005
 0.980787  -0.12875 0.0897203 0.13094 0.0005
  0.99156 -0.124269 0.0895148 -0.267496 0.0005
  1.01212 -0.132435  0.108231 -0.0583536 0.0005
 0.978988 -0.150642  0.122285 0.247844 0.0005
 0.969563 -0.133158   0.08851 -0.146632 0.0005
 0.982577 -0.131923 0.0905406 0.00687049 0.0005
 0.961393 -0.151943  0.124743 0.259841 0.0005
 0.984258 -0.150203  0.135988 -0.02938 0.0005
 0.977662 -0.138846  0.101818 -0.00685691 0.0005
  0.966838 -0.0905072   0.119716 -0.133375 0.0005
  0.978194 -0.0961875   0.146482 -0.0727236 0.0005
 0.948404 -0.160057  0.104346 -0.114125 0.0005
 0.978106 -0.129124  0.158461 0.245256 0.0005
   0.97363 -0.0935843   0.123285 -0.0404424 0.0005
  1.01849 -0.162194  0.110743 -0.282686 0.0005
 0.973757 -0.142905  0.121699 0.133685 0.0005
 0.966262 -0.139525  0.128845 -0.220849 0.0005
 0.959113 -0.124034  0.151366 -0.0228237 0.0005
0.994035 -0.12292  0.11386 0.128506 0.0005
 0.936332 -0.137777   0.15456 0.138359 0.0005
 0.972249 -0.152867  0.112477 -0.0279175 0.0005
0.954955 -0.13874 0.128257 -0.150227 0.0005
 0.988863 -0.152026  0.125016 -0.200421 0.0005
 0.967264 -0.117963  0.115387 0.0142851 0.0005
 0.975113 -0.143068   0.13922 0.158721 0.0005
 0.990038 -0.122601  0.118495 0.119851 0.0005
 0.950955 -0.138752  0.150104 -0.052245 0.0005
 0.967469 -0.164647  0.113703 0.153781 0.0005
  0.96909 -0.112825   0.14151 -0.29466 0.0005
  1.02527 -0.166174  0.115811 -0.0501649 0.0005
0.974564 -0.12207 0.142991 0.143219 0.0005
 0.986385 -0.153382 0.0967725 -0.136814 0.0005
 0.992956 -0.141071  0.133024 0.0525411 0.0005
 0.956686 -0.145775   0.11491 0.226975 0.0005
 0.989822 -0.162896   0.12412 0.105972 0.0005
 0.966466 -0.131777  0.100082 0.157707 0.0005
 0.985757 -0.155606  0.112356 -0.154478 0.0005
 0.982131 -0.108867  0.108611 0.249697 0.0005
 0.989273 -0.119052  0.109451 -0.196141 0.0005
 0.939424 -0.152012  0.140353 0.368932 0.0005
   1.00307 -0.0975374   0.109446 0.015982 0.0005
  0.98402 -0.140877 0.0962661 -0.0807183 0.0005
  1.00027 -0.129694  0.145876 0.0910748 0.0005
 0.982231 -0.155059 0.0983591 0.0682546 0.0005
 0.956047 -0.117786  0.129419 -0.370277 0.0005
     0.941 -0.0960841  0.0860908 -0.0698892 0.0005
 0.971877 -0.147711  0.130505 -0.109812 0.0005
  0.954814 -0.0975557   0.110067 -0.136934 0.0005
  1.02458 -0.142906  0.145223 0.130456 0.0005
 0.938472 -0.157233  0.103209 0.100895 0.0005
 0.961924 -0.101444  0.117576 0.278222 0.0005
 0.975698 -0.147662  0.159394 -0.0118449 0.0005
 0.982105 -0.118125  0.122455 -0.123856 0.0005
  0.97895 -0.123853  0.152819 -0.0157685 0.0005
  0.97875 -0.146006  0.109498 0.0541535 0.0005
 0.972362 -0.154748 0.0934046 0.00275133 0.0005
0.985321 -0.16156 0.115505 0.0568337 0.0005
  0.99217 -0.126489  0.103155 -0.108382 0.0005
  1.00099 -0.151452  0.130982 0.297765 0.0005
 0.948949 -0.123212  0.119826 -0.330442 0.0005
  1.00829 -0.126634  0.127773 -0.027256 0.0005
 0.976838 -0.156338 0.0930095 -0.104556 0.0005
 0.982026 -0.119083 0.0924763 0.00354744 0.0005
 0.930527 -0.140008  0.172566 -0.0190227 0.0005
0.993518 -0.15892 0.133221 -0.0318258 0.0005
 0.962124 -0.161896   0.09618 0.16518 0.0005
  1.00249 -0.146902  0.102385 0.0228329 0.0005
 0.977638 -0.112047 0.0921799 0.212205 0.0005
 0.965398 -0.168109 0.0956683 -0.0937968 0.0005
 0.976142 -0.162388  0.168352 -0.0137324 0.0005
 0.996261 -0.140114  0.107145 -0.0287919 0.0005
  1.02017 -0.145434  0.146894 0.238987 0.0005
 0.979423 -0.133518  0.119523 0.0134307 0.0005
 0.949671 -0.148965 0.0988167 -0.0417413 0.0005
  0.99861 -0.151881 0.0746471 -0.11812 0.0005
 0.965425 -0.130639  0.110498 -0.0261031 0.0005
 0.968432 -0.162295   0.12843 0.00886416 0.0005
  0.97785 -0.143602  0.142791 0.284517 0.0005
 0.945929 -0.131044  0.118653 0.313555 0.0005
  0.94594 -0.103698  0.114172 -0.0941181 0.0005
 0.987935 -0.111608  0.113272 0.367945 0.0005
   0.98871 -0.0943558   0.141981 0.611398 0.0005
 0.973048 -0.131276  0.137014 -0.159092 0.0005
 0.920329 -0.124963  0.105692 0.0985976 0.0005
 0.985897 -0.112131  0.146032 -0.0514829 0.0005
 0.958426 -0.124106  0.136905 -0.250477 0.0005
 0.956901 -0.151023  0.109591 0.102007 0.0005
 0.990415 -0.149998  0.125924 -0.266165 0.0005
 0.951005 -0.129629  0.133265 -0.312016 0.0005
   1.0051 -0.157325  0.115783 0.0200893 0.0005
 0.970233 -0.126861 0.0915712 -0.197533 0.0005
 0.978402 -0.137407  0.110288 -0.312645 0.0005
 0.964827 -0.125136  0.117805 -0.231513 0.0005
 0.990497 -0.139597 0.0869751 -0.0910447 0.0005
 0.944994 -0.142726 0.0980072 0.544355 0.0005
 0.993188 -0.126269  0.135974 0.350734 0.0005
 0.994465 -0.122128  0.085744 0.0799927 0.0005
  1.00062 -0.133496  0.160176 -0.23751 0.0005
 0.947139 -0.169885  0.154178 0.00304743 0.0005
 0.989511 -0.132196  0.128323 0.311672 0.0005
 0.958809 -0.130292  0.146892 0.276688 0.0005
 0.978958 -0.134785  0.118416 -0.109252 0.0005
0.960223 -0.11573 0.125998 -0.309734 0.0005
 0.957691 -0.127723  0.114901 0.0214758 0.0005
 0.989621 -0.130329  0.126595 0.02126 0.0005
 0.996673 -0.121035  0.093928 -0.174888 0.0005
 0.975619 -0.123956  0.128731 -0.135 0.0005
 0.992095 -0.156417  0.135948 -0.0371117 0.0005
  0.95089 -0.133316  0.122144 0.113569 0.0005
  0.980586 -0.0979117  0.0957446 -0.0570852 0.0005
 0.977224 -0.164176  0.111057 0.127133 0.0005
 0.938644 -0.125965 0.0963155 -0.283833 0.0005
 0.987165 -0.141956  0.138212 0.29334 0.0005
 0.974061 -0.139281  0.103905 -0.0855272 0.0005
 0.960641 -0.128603   0.13224 -0.108954 0.0005
  0.95401 -0.118303  0.128072 0.1687 0.0005
 0.965647 -0.145387 0.0987938 -0.209415 0.0005
 0.971622 -0.128662  0.126288 -0.181933 0.0005
 0.994305 -0.135063  0.174841 -0.0658582 0.0005
 0.998361 -0.111033  0.123663 0.326879 0.0005
  1.03103 -0.126619  0.087768 -0.258003 0.0005
 0.989101 -0.123214  0.103122 0.110928 0.0005
  0.98929 -0.147746  0.114886 -0.0159554 0.0005
 0.957056 -0.115651  0.125668 0.211611 0.0005
0.943876 -0.12289  0.12719 -0.0203032 0.0005
 0.998543 -0.111744  0.103854 0.0299981 0.0005
 0.984363 -0.146778  0.143025 0.0643766 0.0005
 0.965069 -0.160851  0.128209 -0.010902 0.0005
  0.96808 -0.102378  0.142537 0.251719 0.0005
 0.968501 -0.150091     0.131 -0.070341 0.0005
 0.940423 -0.163924  0.130077 -0.0732283 0.0005
 0.985856 -0.105752  0.120446 -0.160232 0.0005
 0.957681 -0.109945 0.0666075 0.299562 0.0005
  0.99619 -0.103514  0.131457 -0.24749 0.0005
0.969174 -0.14082 0.117503 -0.346776 0.0005
0.989317 -0.17468 0.137483 0.0785745 0.0005
 0.983069 -0.137577 0.0745508 0.00691977 0.0005
 0.975921 -0.163473  0.118167 -0.383726 0.0005
0.983659 -0.15049 0.129337 0.14021 0.0005
 0.953366 -0.129054  0.108523 -0.10523 0.0005
   1.0331 -0.161371  0.134893 -0.251513 0.0005
  1.01538 -0.166147 0.0828137 -0.212164 0.0005
 0.958914 -0.144209  0.126645 -0.0857546 0.0005
 0.980962 -0.133673  0.138779 -0.164682 0.0005
  0.96596 -0.129081  0.141844 0.0508226 0.0005
 0.974321 -0.163047  0.141528 0.316045 0.0005
  1.00246 -0.100097   0.10415 -0.124484 0.0005
 0.974116 -0.103627 0.0999279 0.399167 0.0005
  0.96659 -0.129033 0.0827638 0.248387 0.0005
 0.965157 -0.126452  0.106303 -0.113027 0.0005
 0.988887 -0.110868  0.132087 0.294898 0.0005
  1.01188 -0.110059  0.113255 0.1362 0.0005
 0.977168 -0.152522  0.121928 0.192597 0.0005
 0.974141 -0.149168  0.112648 -0.195752 0.0005
 0.985452 -0.155811  0.130771 -0.201967 0.0005
 0.968001 -0.109952  0.106254 0.351232 0.0005
0.960934 -0.13705 0.105989 0.27371 0.0005
 0.992964 -0.166799  0.133785 -0.346297 0.0005
 0.965165 -0.138681  0.119062 0.114866 0.0005
 0.966083 -0.154127  0.121806 0.175168 0.0005
 0.954267 -0.129177 0.0910831 0.256339 0.0005
  0.95539 -0.139852  0.136075 -0.00838688 0.0005
  0.97572 -0.156939  0.136668 -0.0205731 0.0005
 0.977597 -0.107916 0.0652014 -0.0994009 0.0005
 0.989286 -0.130215  0.120385 -0.0890246 0.0005
 0.955257 -0.149723  0.138099 -0.22688 0.0005
 0.990671 -0.136156  0.128305 -0.03941 0.0005
 0.933986 -0.108796  0.136318 0.000350096 0.0005
 0.948609 -0.141932  0.122658 0.0977278 0.0005
  0.98718 -0.072674  0.111453 0.165673 0.0005
  1.00056 -0.117403  0.119531 -0.302726 0.0005
 0.974729 -0.163939  0.096248 -0.0662623 0.0005
 0.966345 -0.121001  0.120351 -0.00616201 0.0005
 0.959321 -0.140376  0.146863 -0.0734101 0.0005
 0.99621 -0.15192 0.105084 0.188594 0.0005
 0.947157 -0.143356 0.0842887 0.513715 0.0005
0.956774 -0.15273 0.125177 -0.171624 0.0005
 0.974242 -0.164248  0.143609 0.237688 0.0005
0.979201 -0.14359 0.131655 0.0185726 0.0005
 0.943432 -0.116178  0.116872 -0.266547 0.0005
  0.97605 -0.140259  0.115465 0.0499729 0.0005
 0.974428 -0.152723  0.146861 -0.215843 0.0005
 0.975803 -0.117737  0.139962 0.211497 0.0005
 0.980471 -0.100363 0.0877695 0.443534 0.0005
 0.969403 -0.111415  0.126886 -0.0337419 0.0005
  1.01229 -0.122544  0.104635 -0.10116 0.0005
 0.983452 -0.121129  0.133284 -0.214032 0.0005
 0.984266 -0.118741  0.092911 -0.0037458 0.0005
 0.988295 -0.135056  0.108419 0.148516 0.0005
 0.988315 -0.130942  0.123809 0.163898 0.0005
 0.960222 -0.123953  0.115995 0.0690353 0.0005
 0.976629 -0.122357  0.137372 -0.0737271 0.0005
0.965712 -0.15581 0.151874 -0.0773405 0.0005
0.940356 -0.12077  0.13608 -0.0632707 0.0005
  1.01023 -0.133708 0.0812001 -0.322244 0.0005
 0.977139 -0.141436  0.120876 0.0815956 0.0005
 0.983938 -0.139038   0.12217 -0.25975 0.0005
 0.986285 -0.156659  0.075676 -0.220479 0.0005
 0.978656 -0.148339   0.10471 0.282128 0.0005
 0.980372 -0.103084  0.116798 0.0774522 0.0005
 0.961896 -0.142697  0.130413 -0.189655 0.0005
0.967358 -0.10559 0.084943 0.246206 0.0005
 0.975713 -0.135839  0.095277 -0.217244 0.0005
  1.02813 -0.137945  0.124081 0.136302 0.0005
 0.998899 -0.180338 0.0988006 -0.42169 0.0005
 0.975101 -0.119635 0.0837864 0.0555257 0.0005
 0.963283 -0.126383 0.0872722 -0.236021 0.0005
  0.98692 -0.171282  0.146943 0.209179 0.0005
 0.999122 -0.185079  0.128604 -0.133549 0.0005
 0.956436 -0.110914  0.109514 0.0492861 0.0005
 0.944281 -0.149987  0.117354 -0.0829054 0.0005
 0.973006 -0.177109  0.121733 -0.349463 0.0005
 0.95573 -0.11888 0.109284 0.0510014 0.0005
 0.984502 -0.137674  0.110768 -0.0455683 0.0005
 0.989794 -0.155437  0.116137 0.231255 0.0005
 0.952487 -0.156769 0.0984893 -0.133425 0.0005
 0.997281 -0.140206  0.141609 0.129453 0.0005
 0.965936 -0.135028  0.102337 -0.024108 0.0005
  1.01687 -0.108366  0.139498 -0.133107 0.0005
  1.02379 -0.178345 0.0914502 0.115138 0.0005
 0.976009 -0.139997  0.124434 0.0598032 0.0005
 0.956934 -0.151926  0.119352 0.0969505 0.0005
 0.963551 -0.130931  0.142218 -0.33139 0.0005
 0.981863 -0.115476  0.112649 0.20891 0.0005
 0.937176 -0.131015  0.117925 0.0337187 0.0005
 0.987319 -0.174179   0.15419 -0.0269353 0.0005
 0.986627 -0.116918  0.121429 0.172959 0.0005
 0.969463 -0.152894  0.103404 0.164975 0.0005
  1.0093 -0.14072 0.146895 -0.0472781 0.0005
 0.955472 -0.159754  0.126061 -0.073174 0.0005
 0.952862 -0.119313 0.0860049 -0.370927 0.0005
 0.991299 -0.136516  0.104307 -0.0615374 0.0005
  1.00905 -0.150096  0.115702 -0.227962 0.0005
  0.91389 -0.128851  0.107421 -0.150179 0.0005
 0.991105 -0.148731  0.122383 0.071405 0.0005
 0.971975 -0.132664  0.161025 -0.0201859 0.0005
 0.941175  -0.11118 0.0916056 -0.440398 0.0005
   0.9862 -0.142993  0.144804 -0.00719932 0.0005
 0.959492 -0.157263  0.163236 0.350578 0.0005
 0.986597 -0.132322 0.0934846 -0.243078 0.0005
 0.946609 -0.147743   0.15417 -0.0832517 0.0005
 0.973787 -0.184578   0.10778 -0.199458 0.0005
 0.947122 -0.139113  0.116501 0.562103 0.0005
  1.00716 -0.142828 0.0947888 -0.0650761 0.0005
  1.00018 -0.130152  0.114949 -0.144011 0.0005
 0.930279 -0.140569  0.126772 0.0263363 0.0005
 0.980495 -0.139544  0.103425 0.300595 0.0005
  0.980426 -0.0926908   0.148755 0.25015 0.0005
 0.970246 -0.123192  0.122185 0.160226 0.0005
  0.96244 -0.152752  0.145033 0.110501 0.0005
 0.974286 -0.130572  0.107966 0.593853 0.0005
  1.00446 -0.162638   0.10655 0.0490644 0.0005
 0.976505 -0.175478 0.0876572 -0.245377 0.0005
 0.980158 -0.159319  0.137081 0.14856 0.0005
  0.99402 -0.137577  0.139945 -0.279675 0.0005
   1.0119 -0.122843 0.0759701 0.0949333 0.0005
 0.961196 -0.108182  0.115557 -0.0474309 0.0005
 0.978003 -0.110867 0.0957699 -0.132978 0.0005
 0.934811 -0.165435  0.105853 -0.102621 0.0005
 0.959731 -0.129871  0.140062 0.0454053 0.0005
 0.940762 -0.137979 0.0790175 0.268357 0.0005
 0.994779 -0.119042  0.112132 0.0202678 0.0005
 0.941193 -0.124222  0.091321 -0.095461 0.0005
 0.983624 -0.158765  0.113474 -0.204546 0.0005
 0.994257 -0.154938  0.129507 0.0323448 0.0005
 0.979465 -0.111848   0.10396 0.0415682 0.0005
 0.997234 -0.140928  0.129385 -0.365092 0.0005
 0.956755 -0.129308  0.105731 0.246808 0.0005
  1.00035 -0.125131  0.118812 -0.207598 0.0005
 0.948623 -0.136127   0.12989 0.303891 0.0005
 0.940347 -0.117941  0.143512 0.419468 0.0005
 0.975114 -0.145745   0.11483 0.0562079 0.0005
   1.0027 -0.145604  0.140919 0.0226593 0.0005
 0.985601 -0.154556   0.11581 -0.0427484 0.0005
 0.960886 -0.138506 0.0964743 -0.325985 0.0005
 0.968359 -0.179903  0.135974 0.107812 0.0005
 0.994848 -0.154216  0.137814 0.0161195 0.0005
  0.962656 -0.0918078   0.126106 0.129579 0.0005
 0.984711 -0.139849  0.136129 0.0736573 0.0005
 0.945427 -0.151524  0.105113 -0.173534 0.0005
 0.971989 -0.139215  0.126088 -0.0693887 0.0005
 0.993139 -0.128347  0.130008 -0.224076 0.0005
 0.943668 -0.140757  0.109625 -0.284534 0.0005
 0.981293 -0.108855  0.113604 -0.0178342 0.0005
 0.964414 -0.169425  0.134814 -0.0415958 0.0005
 0.966322 -0.131847  0.152242 0.191767 0.0005
 0.991631 -0.128735  0.112666 -0.0775657 0.0005
 0.980657 -0.153946  0.113783 -0.160512 0.0005
 0.956832 -0.108378  0.160454 -0.140449 0.0005
  0.94672 -0.138607  0.132031 -0.0359293 0.0005
0.979334 -0.13284 0.128207 0.29655 0.0005
   0.9778 -0.152661  0.135435 -0.0923461 0.0005
 0.986406 -0.189992  0.114709 0.179861 0.0005
 0.997755 -0.102904  0.142572 -0.319417 0.0005
 0.976015 -0.139558   0.11452 0.41626 0.0005
 0.976931 -0.121237  0.103671 0.341297 0.0005
 0.988373 -0.159485  0.125199 -0.106669 0.0005
 0.950544 -0.146637 0.0963685 -0.114538 0.0005
0.968023  -0.1047 0.106574 -0.40567 0.0005
 0.976821 -0.141087  0.085072 0.134272 0.0005
  0.94948 -0.126032 0.0981239 0.0479437 0.0005
 0.969052 -0.102765   0.10415 -0.312896 0.0005
 0.997347 -0.150463  0.165023 -0.291607 0.0005
 0.974758 -0.148722  0.118217 0.269643 0.0005
 0.972951 -0.140142  0.133687 0.149152 0.0005
  0.98222 -0.127915  0.125262 0.135145 0.0005
 0.985107 -0.121846 0.0880068 -0.189326 0.0005
 0.992067 -0.126524  0.126133 -0.125541 0.0005
 0.970179 -0.163043  0.135491 -0.0778809 0.0005
 0.954456 -0.134049  0.101634 -0.269822 0.0005
  1.00511 -0.159874  0.112326 -0.0189473 0.0005
 0.974259 -0.131386  0.149619 -0.0450864 0.0005
  1.02055 -0.124389  0.111161 0.170171 0.0005
 1.01846 -0.14244 0.101736 0.207079 0.0005
 0.966934 -0.114305   0.13821 0.172976 0.0005
 0.985765 -0.141296  0.153455 0.381784 0.0005
  0.955092 -0.0999022   0.126682 -0.0501855 0.0005
  0.94118 -0.134925 0.0849577 -0.310069 0.0005
0.967096 -0.13955 0.111363 -0.256215 0.0005
 0.994919 -0.131287 0.0477057 -0.127966 0.0005
   1.0007 -0.129749  0.127929 -0.150579 0.0005
 0.968139 -0.124186  0.127053 -0.101413 0.0005
 0.975354 -0.120655 0.0911881 -0.161928 0.0005
 0.990849 -0.141544  0.154885 0.10801 0.0005
 1.00765 -0.12348  0.15058 0.0398391 0.0005
  0.95856 -0.170796 0.0924659 -0.196444 0.0005
 0.983798 -0.127338  0.132432 -0.415744 0.0005
0.970306 -0.13929 0.146725 0.126196 0.0005
 0.990202 -0.127931  0.140147 0.231456 0.0005
0.981229 -0.15998 0.127399 0.048535 0.0005
  0.977845 -0.0977472   0.120624 0.156251 0.0005
  0.98635 -0.126216  0.130641 -0.131376 0.0005
 0.969526 -0.151221  0.119255 -0.0726361 0.0005
 0.963003 -0.151628  0.100826 -0.0196702 0.0005
  0.953235 -0.0931902   0.106208 -0.222791 0.0005
  0.98588 -0.125092  0.133904 0.185958 0.0005
 0.990414 -0.133076  0.131903 -0.0271631 0.0005
  0.98889 -0.137616   0.14815 0.277502 0.0005
0.937632 -0.12724 0.114537 -0.0822576 0.0005
 0.969521 -0.113764  0.120648 -0.22711 0.0005
0.940997   -0.148 0.107011 0.0633349 0.0005
  0.97317 -0.118124   0.12046 -0.196091 0.0005
 0.986647 -0.143645  0.118131 -0.137148 0.0005
 0.959382 -0.124646  0.133229 -0.0540054 0.0005
 0.973984 -0.105213 0.0844718 -0.0751207 0.0005
 0.997566 -0.141594  0.119569 0.0385014 0.0005
 0.974986 -0.108537  0.154292 -0.167535 0.0005
 0.97663 -0.13425  0.11119 0.274651 0.0005
 0.940671 -0.157268   0.12579 0.191641 0.0005
 0.965546 -0.145844  0.122872 -0.0915734 0.0005
0.955329 -0.13521 0.111312 -0.12087 0.0005
 0.984505 -0.166998  0.124751 0.45316 0.0005
 0.963914 -0.143144  0.153543 0.286347 0.0005
 0.963556 -0.136137  0.146074 -0.423452 0.0005
 0.988652 -0.142417 0.0881953 0.00354137 0.0005
0.973433 -0.12606 0.104301 -0.223436 0.0005
 0.990919 -0.144107  0.111056 -0.00553669 0.0005
  1.00146 -0.139329  0.126473 0.188215 0.0005
 1.00875 -0.10665 0.111305 0.283557 0.0005
  0.96497 -0.127362 0.0850206 0.190144 0.0005
 0.960773 -0.100017 0.0988264 -0.574972 0.0005
  1.00208 -0.117366 0.0848107 0.248676 0.0005
  0.963767 -0.0964977   0.113892 0.164774 0.0005
 0.983399 -0.128437 0.0836606 -0.243068 0.0005
  0.966697 -0.0951908   0.129456 0.139556 0.0005
  1.01517 -0.134834  0.114694 0.247643 0.0005
 0.962405 -0.139163  0.135149 -0.159497 0.0005
  1.00706 -0.126283  0.150801 -0.210108 0.0005
  0.98646 -0.122645  0.126422 -0.110598 0.0005
 0.983614 -0.161249  0.141211 -0.120318 0.0005
 0.980405 -0.128688 0.0760545 -0.0130706 0.0005
 0.966069 -0.128927  0.125553 0.106608 0.0005
 0.949254 -0.148156 0.0992295 -0.163674 0.0005
  0.97653 -0.128263 0.0612061 -0.0740197 0.0005
  1.02228 -0.138218  0.116915 0.00195771 0.0005
 0.965113 -0.162393 0.0816813 0.238403 0.0005
 0.980819 -0.133708  0.117208 0.101247 0.0005
 0.978864 -0.146535 0.0943298 0.370163 0.0005
   1.0071 -0.116471 0.0793691 -0.0283997 0.0005
 0.957916 -0.116067  0.119583 -0.0629698 0.0005
 0.948447 -0.139161  0.125686 -0.159448 0.0005
 0.983653 -0.154354  0.133169 0.329411 0.0005
   0.9987 -0.111686  0.124088 -0.0854878 0.0005
 0.965073 -0.146682  0.132706 0.0129131 0.0005
 0.994042 -0.149588  0.105446 -0.0141033 0.0005
 0.955222 -0.140682   0.10532 -0.116013 0.0005
 0.976427 -0.156737  0.141892 -0.280964 0.0005
 0.963549 -0.124629  0.149695 0.174734 0.0005
 0.971357 -0.170826 0.0962617 0.419297 0.0005
 0.990701 -0.159827 0.0931843 0.279432 0.0005
0.993032 -0.16869 0.127957 0.159921 0.0005
0.990683 -0.1184  0.1332 -0.124137 0.0005
 0.996844 -0.128791  0.108739 -0.268148 0.0005
 0.973765 -0.147073  0.105315 0.0611822 0.0005
 0.959476 -0.120392  0.155289 -0.0453519 0.0005
 0.951022 -0.117346 0.0971847 0.0900225 0.0005
 0.986148 -0.118188  0.101848 0.350605 0.0005
 0.965537 -0.112773  0.148448 -0.222099 0.0005
0.975173 -0.12573 0.109172 0.270121 0.0005
 0.939878 -0.112359  0.112935 -0.261565 0.0005
  0.99331 -0.111807   0.12734 -0.0768732 0.0005
 0.996359   -0.1227 0.0937971 0.0642362 0.0005
  1.00598 -0.129012   0.12029 -0.144058 0.0005
0.966557 -0.16101 0.123797 0.167473 0.0005
 0.970183 -0.145221  0.100053 -0.0750763 0.0005
0.990219 -0.15576 0.105878 -0.0544446 0.0005
0.990374 -0.14591 0.112471 0.0416889 0.0005
 0.950788 -0.105022 0.0928782 0.0187965 0.0005
 0.974852 -0.131051  0.132447 -0.0593679 0.0005
 0.964596 -0.132795  0.119322 0.269156 0.0005
 0.960738 -0.128422  0.104963 -0.489104 0.0005
 0.946214 -0.114723  0.125822 0.127541 0.0005
 0.987652 -0.151048  0.114351 -0.0330278 0.0005
   0.9599 -0.119628  0.123444 0.191578 0.0005
  0.983804 -0.0903801  0.0593721 -0.0852467 0.0005
 0.938227 -0.118652  0.119594 -0.0742417 0.0005
 0.999119 -0.123567  0.137615 -0.251191 0.0005
0.966457 -0.15312 0.143339 0.270334 0.0005
 0.989006 -0.152281  0.124021 0.123326 0.0005
  0.95862 -0.148095 0.0779093 -0.116698 0.0005
 0.984941 -0.118818  0.170756 0.0180356 0.0005
 0.978839 -0.163263  0.121251 -0.134246 0.0005
 0.943221 -0.117806  0.127178 0.0267695 0.0005
 0.939427 -0.156264  0.126587 0.127601 0.0005
 0.972035 -0.156929  0.084176 -0.0784024 0.0005
 0.974368 -0.102182  0.131651 -0.0668854 0.0005
 0.975609 -0.146812  0.139059 -0.163755 0.0005
 0.987672 -0.129153   0.12857 0.193132 0.0005
 0.974384 -0.142568  0.111266 -0.251039 0.0005
 0.978838 -0.157411 0.0931391 -0.00321259 0.0005
 0.953199 -0.123978 0.0808811 -0.328775 0.0005
  1.00469 -0.172898 0.0987355 -0.39143 0.0005
 0.946724 -0.139222  0.113538 0.204042 0.0005
 0.970002 -0.151797  0.095305 0.227242 0.0005
 0.949497 -0.146551   0.13023 -0.0869732 0.0005
 0.985931 -0.151539  0.127129 -0.0526214 0.0005
  0.99744 -0.144048  0.140395 -0.467779 0.0005
  1.00581 -0.134737  0.140347 0.0039517 0.0005
 1.00546 -0.11634 0.117892 0.312278 0.0005
  1.00918  -0.13007 0.0848043 0.181888 0.0005
 0.967221 -0.122922 0.0682021 -0.137702 0.0005
 0.977287 -0.136144  0.111948 0.256007 0.0005
  0.952338 -0.0983226   0.129643 -0.11734 0.0005
 0.965829 -0.120645  0.139729 0.232833 0.0005
 0.967492 -0.135368   0.12123 -0.0155157 0.0005
 0.953878 -0.116216  0.111073 -0.251389 0.0005
 0.967237 -0.143052 0.0860979 0.109241 0.0005
 0.964652 -0.133269  0.125031 -0.016448 0.0005
 0.979747 -0.132253  0.112456 0.39777 0.0005
 0.954071 -0.127762   0.11253 -0.0458238 0.0005
 0.980606 -0.140424  0.115259 0.0093213 0.0005
 0.915995 -0.110524  0.119586 -0.172661 0.0005
 0.947438 -0.129366  0.129938 -0.11887 0.0005
 0.955664  -0.13087 0.0940815 0.003087 0.0005
 0.912015 -0.130015  0.123453 0.266168 0.0005
  0.98831 -0.127066  0.134077 0.0634355 0.0005
  1.00452 -0.159928  0.120349 0.0329128 0.0005
  0.98718 -0.149426  0.117577 -0.0988244 0.0005
  1.00462 -0.165441  0.133317 -0.0546676 0.0005
 0.992125 -0.114382  0.101473 0.145773 0.0005
 0.986945 -0.136466  0.111896 -0.104201 0.0005
  1.01467 -0.165209   0.10023 0.0221651 0.0005
 0.999563 -0.132819 0.0993524 -0.201049 0.0005
 0.978157 -0.108549  0.108608 -0.0198334 0.0005
 0.968658 -0.175026  0.103216 -0.134322 0.0005
 0.952426 -0.149003 0.0995502 0.0908923 0.0005
 0.975078 -0.132863  0.112342 0.0366497 0.0005
  1.02506 -0.131794 0.0975829 -0.182671 0.0005
 0.989311 -0.138869  0.140469 0.139951 0.0005
 0.999821 -0.129355    0.1275 -0.0650902 0.0005
 0.976005 -0.082715   0.14686 0.0150613 0.0005
 0.982165 -0.151581   0.12747 0.0908787 0.0005
 0.993625 -0.152519   0.14038 0.139212 0.0005
 0.954309 -0.107463  0.104353 -0.104084 0.0005
 0.925559 -0.164316  0.109745 -0.180264 0.0005
 0.970611 -0.140886 0.0951397 0.110618 0.0005
 0.981296 -0.127413  0.120151 -0.12466 0.0005
 0.975463 -0.126042   0.10779 -0.169085 0.0005
0.989525 -0.15316 0.160228 0.235763 0.0005
   1.0055 -0.140404  0.127677 0.0153766 0.0005
  0.99135 -0.162487  0.140008 -0.334883 0.0005
 0.999191 -0.127164 0.0900862 -0.0887167 0.0005
  1.03832 -0.158621  0.117187 0.0583754 0.0005
 0.978395 -0.144165 0.0996255 -0.150783 0.0005
 0.983996 -0.170389  0.128877 -0.278054 0.0005
 0.988585 -0.130627   0.11718 0.133203 0.0005
 0.966139 -0.147771 0.0706392 0.0321285 0.0005
  1.02062 -0.142857  0.119893 -0.113212 0.0005
 0.923071 -0.158581  0.109576 0.328075 0.0005
  0.973217 -0.0885709   0.130472 -0.0905135 0.0005
 0.946823 -0.125214  0.125597 -0.127161 0.0005
 0.986427 -0.126879  0.131356 -0.137981 0.0005
  1.00567 -0.129622  0.145807 -0.189596 0.0005
 0.986612 -0.143444 0.0820202 -0.0579691 0.0005
 0.992003 -0.118993  0.122982 0.0611481 0.0005
 0.973109 -0.141681  0.134234 -0.253755 0.0005
 0.989951 -0.131674  0.122106 -0.427238 0.0005
 1.02667 -0.14927 0.106629 0.202526 0.0005
 0.957767 -0.155369  0.100986 0.287459 0.0005
  0.986218 -0.0825389   0.129948 -0.429805 0.0005
 0.970981 -0.158542  0.117087 0.158979 0.0005
 0.968067 -0.138951  0.100766 0.104162 0.0005
 0.998952 -0.119359  0.172961 0.0805666 0.0005
 0.928806 -0.132427  0.117496 0.139524 0.0005
 0.959633 -0.110704  0.112466 0.315132 0.0005
  0.997827 -0.0929145  0.0840562 0.263697 0.0005
 0.973748 -0.138668  0.128188 0.27334 0.0005
 0.964999 -0.152237 0.0818523 0.1426 0.0005
  0.96667 -0.131289  0.136609 0.327193 0.0005
 0.981239 -0.118265 0.0991723 -0.186953 0.0005
0.971788 -0.10824 0.101397 -0.0732191 0.0005
  1.01006 -0.147677  0.113401 -0.290689 0.0005
 0.953175 -0.180796  0.162504 -0.110896 0.0005
 0.980614 -0.169972  0.096971 -0.185037 0.0005
  1.00943 -0.146668  0.132843 0.0505151 0.0005
  0.97238 -0.112817  0.153967 -0.0284939 0.0005
 0.976456 -0.145364  0.109342 0.0166373 0.0005
 0.967293 -0.151621 0.0986612 0.122721 0.0005
 0.962348 -0.123141   0.12176 0.0749138 0.0005
 0.945241 -0.108071  0.133223 0.0249387 0.0005
 0.960332 -0.132423  0.106356 0.236181 0.0005
 0.997884   -0.1385 0.0869982 -0.119854 0.0005
0.987657  -0.1533 0.112375 0.0496994 0.0005
 0.960725 -0.131527  0.134379 -0.276559 0.0005
0.997593 -0.13625 0.112186 -0.0118467 0.0005
  1.00403 -0.149691   0.11909 -0.13172 0.0005
 0.931967 -0.154407  0.158713 -0.0769346 0.0005
 0.993072 -0.170747  0.132744 -0.0330557 0.0005
 0.962633 -0.151225 0.0928552 0.256279 0.0005
 0.933426 -0.128836  0.151516 -0.194795 0.0005
   1.0093 -0.131789  0.126696 0.100821 0.0005
 0.917673 -0.124648 0.0937287 -0.0727431 0.0005
  1.00593 -0.122822  0.105678 -0.219621 0.0005
 0.984332 -0.142757  0.133236 0.108983 0.0005
 0.943306 -0.121936  0.110924 0.472049 0.0005
  1.00114  -0.13743 0.0990436 -0.170631 0.0005
0.974875 -0.12971 0.132192 0.134183 0.0005
 0.960492 -0.139215  0.140683 -0.38884 0.0005
 0.977006 -0.138296   0.12274 -0.0474503 0.0005
 0.984541 -0.103121 0.0911288 -0.0827345 0.0005
 0.984851 -0.144858  0.141101 0.20066 0.0005
 0.990102 -0.154132  0.163672 -0.318236 0.0005
  0.984666 -0.0877803   0.156713 0.19285 0.0005
 0.954299 -0.131617  0.128053 -0.136117 0.0005
0.955739 -0.13125 0.109855 0.0610621 0.0005
 0.958299 -0.135288   0.13499 0.15073 0.0005
  1.00024 -0.107339  0.144236 -0.256543 0.0005
 0.958038 -0.147811   0.11583 0.432349 0.0005
 0.989745 -0.151767  0.140681 0.0790525 0.0005
 0.954167 -0.129336  0.115481 -0.256146 0.0005
  0.951085 -0.0967866  0.0972082 0.162938 0.0005
 0.969254 -0.135984  0.153209 -0.260157 0.0005
 0.976819 -0.145102  0.124245 0.0197705 0.0005
 0.974067 -0.129898  0.108145 0.112217 0.0005
 0.993849 -0.156469 0.0952101 0.136364 0.0005
 0.976476 -0.111822  0.105585 -0.101521 0.0005
 0.936726 -0.130019  0.130628 -0.078712 0.0005
 0.989021 -0.141098  0.131129 -0.244891 0.0005
 0.968927 -0.157998  0.119192 -0.189626 0.0005
 1.00756 -0.15875 0.137958 0.0780339 0.0005
 0.967608 -0.122662  0.146927 0.00733622 0.0005
 0.984861 -0.153456 0.0982058 -0.0101892 0.0005
 0.964678 -0.123463  0.128024 0.542781 0.0005
 0.930627 -0.144869  0.118315 0.0665376 0.0005
 0.996918 -0.124959   0.13787 0.105636 0.0005
 0.985204 -0.130328  0.102585 0.1108 0.0005
  1.00108 -0.109446 0.0968704 0.0865424 0.0005
 0.982556 -0.140567   0.10871 0.148143 0.0005
 0.983649  -0.12686 0.0866791 -0.154529 0.0005
 0.990666 -0.150659  0.107023 0.182016 0.0005
 0.980104 -0.133624  0.140565 0.256162 0.0005
 0.989315 -0.127525  0.118916 -0.181851 0.0005
0.956689 -0.12987 0.101211 -0.333031 0.0005
 0.966737 -0.160028 0.0791346 -0.196572 0.0005
 0.939109 -0.172596  0.143814 -0.230012 0.0005
 0.960247 -0.159024  0.124357 -0.0433411 0.0005
  0.96755 -0.133458  0.137267 0.212326 0.0005
 0.980724 -0.132388  0.117976 -0.0885709 0.0005
  0.957024 -0.0878637   0.110413 -0.177445 0.0005
 0.966675 -0.146833 0.0955581 -0.048297 0.0005
 0.973224  -0.14297 0.0777862 -0.0127634 0.0005
 0.963062 -0.134098 0.0867312 0.00451895 0.0005
  0.98833 -0.140672   0.11716 0.0237127 0.0005
   1.02005 -0.0941885   0.120738 0.122541 0.0005
 0.972815 -0.140041  0.131263 -0.179323 0.0005
 0.996779 -0.139134  0.125604 0.251969 0.0005
 0.976434 -0.157028  0.101793 -0.106295 0.0005
 0.962981 -0.126604  0.102397 -0.0111195 0.0005
 0.918358 -0.133449  0.117348 -0.0371754 0.0005
0.974802 -0.14001  0.11146 0.252269 0.0005
 0.990544 -0.125188  0.130283 -0.19883 0.0005
 0.964849 -0.126558     0.127 -0.436527 0.0005
 0.984282 -0.115476  0.127084 0.0581301 0.0005
 0.997993 -0.150592  0.141441 -0.210799 0.0005
 0.997572 -0.135029  0.132775 -0.146284 0.0005
 0.989943 -0.131474 0.0827178 -0.107509 0.0005
 0.994841 -0.135297  0.098104 -0.0151688 0.0005
0.994874 -0.15525 0.140494 0.0967877 0.0005
 1.00087 -0.13703 0.128492 -0.0448151 0.0005
  0.94914 -0.146048 0.0966351 0.107337 0.0005
  0.947743 -0.0907367   0.119767 -0.012535 0.0005
 0.985607 -0.134088  0.110357 0.0975727 0.0005
  1.01698 -0.157165 0.0877956 -0.0968181 0.0005
 0.916765 -0.125358 0.0867893 0.00722669 0.0005
 0.965988 -0.111801  0.156772 -0.117344 0.0005
0.982573 -0.13586  0.07243 -0.0406373 0.0005
 0.990893 -0.135741  0.116735 0.00929965 0.0005
 0.968267 -0.131625  0.122942 0.125002 0.0005
 0.979669 -0.122466  0.140323 -0.354983 0.0005
 0.971096 -0.161402 0.0983867 -0.0408718 0.0005
 0.996205 -0.174106  0.106844 -0.00983364 0.0005
 0.929089 -0.150546  0.129639 0.410384 0.0005
    0.935 -0.159623  0.140724 0.259562 0.0005
 0.989455 -0.130079  0.101854 -0.407396 0.0005
0.955508 -0.15083 0.124514 0.233904 0.0005
 0.945721 -0.115445  0.110972 -0.0960222 0.0005
 0.944496 -0.146049  0.146962 0.278506 0.0005
0.989209 -0.10946 0.148162 0.00176847 0.0005
 0.942806 -0.116814 0.0644375 0.0402679 0.0005
   0.99833 -0.0983048    0.10269 -0.300571 0.0005
0.988972 -0.13342 0.135963 0.14929 0.0005
  1.00586 -0.144574   0.15774 -0.0577001 0.0005
 0.985871 -0.132861 0.0673135 0.0202635 0.0005
  1.00534 -0.170428  0.120639 0.142732 0.0005
 0.997299 -0.173103  0.127416 -0.17563 0.0005
 0.974098 -0.135948  0.165593 0.0064122 0.0005
 0.958906 -0.119834  0.148434 -0.194791 0.0005
 0.961362  -0.16415 0.0874676 0.310058 0.0005
  0.95979 -0.151601  0.121141 0.269637 0.0005
 0.962291 -0.141119  0.144363 -0.028093 0.0005
  0.98038 -0.142436  0.114212 0.27136 0.0005
 0.969833 -0.146436 0.0936266 0.32656 0.0005
 1.00901  -0.1378 0.150979 0.180554 0.0005
 0.974963 -0.115692  0.126706 -0.165263 0.0005
 0.986305 -0.128369  0.118152 -0.00367573 0.0005
0.979698 -0.14927 0.116812 -0.453209 0.0005
0.986848 -0.12037 0.101296 0.0769303 0.0005
 0.960687 -0.115399 0.0745918 0.0617244 0.0005
0.945129 -0.15328 0.126735 0.0877453 0.0005
 0.985854 -0.142344  0.105232 -0.178965 0.0005
  0.97925 -0.128022 0.0883577 -0.139083 0.0005
 0.989526 -0.141656   0.12575 -0.272473 0.0005
 0.963696 -0.161435  0.107676 0.026557 0.0005
 0.973781 -0.116222 0.0972511 -0.105773 0.0005
 0.975093 -0.122954  0.115006 0.107345 0.0005
 0.988308 -0.143351  0.142748 -0.199989 0.0005
  0.97874 -0.147997  0.156651 -0.184404 0.0005
  0.992427 -0.0986553    0.11284 -0.00792358 0.0005
0.972796 -0.13726 0.147148 -0.164768 0.0005
  0.96298 -0.155027  0.103068 0.141529 0.0005
 0.973982 -0.151195  0.125566 -0.122985 0.0005
 0.965566 -0.141886  0.155748 0.211406 0.0005
 0.990188 -0.143059  0.185458 0.229171 0.0005
 0.942287 -0.140609  0.144555 0.227282 0.0005
 0.958673 -0.119695   0.13438 -0.345127 0.0005
 0.975498 -0.121569  0.151767 -0.282115 0.0005
 0.968177 -0.163536  0.110203 0.0941721 0.0005
 0.975195 -0.106314  0.119759 0.134449 0.0005
 0.975883 -0.143117  0.163288 0.140235 0.0005
  0.96474 -0.158828  0.108122 -0.111934 0.0005
 0.974461 -0.160869  0.155304 -0.0507984 0.0005
  0.95949 -0.121137  0.117849 0.334954 0.0005
0.992226  -0.1517 0.127627 -0.207351 0.0005
 0.946458 -0.127886   0.12723 0.0464994 0.0005
 0.946086 -0.147355  0.131074 0.266789 0.0005
 0.961178 -0.137789  0.097557 0.289209 0.0005
 0.960333 -0.100979  0.114843 -0.350352 0.0005
 0.962356 -0.136257  0.129887 -0.378678 0.0005
 0.983318 -0.106705  0.116599 -0.0700953 0.0005
 0.990523 -0.129687  0.124371 -0.131225 0.0005
 0.947064 -0.193007  0.135186 -0.0535869 0.0005
   1.0124 -0.110748  0.128747 -0.0567204 0.0005
  0.97099 -0.135251  0.103532 -0.145009 0.0005
 0.965922 -0.114404  0.148103 0.148769 0.0005
 0.985849 -0.149812  0.125202 0.066659 0.0005
 0.962335 -0.121595  0.114332 -0.0548555 0.0005
 1.01853 -0.13567 0.108325 -0.0127732 0.0005
   1.0143 -0.137346  0.126026 0.405749 0.0005
 0.943576 -0.111562  0.105792 -0.407177 0.0005
  1.01212 -0.119037   0.11937 -0.428876 0.0005
 0.946588 -0.119473  0.134177 -0.349585 0.0005
   0.92923 -0.0918054   0.101654 0.395865 0.0005
   1.0151 -0.138523  0.116049 -0.19497 0.0005
 0.950737 -0.120274  0.135243 0.108753 0.0005
 0.971148 -0.174581  0.108329 -0.136308 0.0005
   1.0159 -0.114536  0.132275 0.116008 0.0005
  1.02872  -0.14124 0.0905114 0.0059309 0.0005
 1.00921 -0.13015 0.132512 0.044012 0.0005
 0.979008 -0.130101  0.128882 -0.0702671 0.0005
 0.935496 -0.126383  0.110379 -0.0386925 0.0005
 0.950057 -0.134131  0.134005 0.0635367 0.0005
 0.992886 -0.148404  0.117388 0.105671 0.0005
 0.973397 -0.121666  0.108387 -0.0780639 0.0005
 0.954635  -0.13189 0.0981727 0.237437 0.0005
 0.972867 -0.138165  0.157803 -0.15464 0.0005
 0.947627 -0.160843  0.115288 0.225119 0.0005
 0.981195 -0.113587 0.0904396 0.118902 0.0005
 1.00062 -0.13057 0.149442 -0.290068 0.0005
 0.965738 -0.142671  0.129178 0.305773 0.0005
 0.921844 -0.141687  0.143703 0.0833635 0.0005
 0.981396 -0.142518   0.09698 0.0862675 0.0005
 0.971086 -0.136218 0.0773109 -0.190689 0.0005
 0.958099 -0.171148 0.0814686 0.40326 0.0005
 0.999239 -0.122024  0.103757 0.0456996 0.0005
 0.986142 -0.131546   0.11916 -0.113693 0.0005
  1.00696 -0.127221  0.131799 -0.0348885 0.0005
 0.974658 -0.142133  0.121381 -0.00572602 0.0005
 0.935544 -0.138321  0.122038 0.356308 0.0005
 0.974529 -0.127494  0.121417 -0.250956 0.0005
 1.01682 -0.13675 0.109098 0.137475 0.0005
0.975851 -0.18241 0.131748 0.0972462 0.0005
 0.963085 -0.143324 0.0994285 0.0958639 0.0005
0.973929  -0.1438 0.119006 0.141296 0.0005
 0.998002 -0.119409 0.0742959 0.145449 0.0005
 0.959588 -0.153648  0.125334 0.0582775 0.0005
 0.944547 -0.125699  0.108852 -0.157985 0.0005
 0.979735 -0.144012  0.108964 0.288886 0.0005
 0.958363 -0.123286  0.131753 -0.104632 0.0005
  0.97187 -0.144755  0.122299 0.449876 0.0005
  0.97824 -0.187374  0.114329 0.215637 0.0005
 0.970858 -0.111214  0.141697 0.00833073 0.0005
 0.972103 -0.132092   0.11073 0.0387836 0.0005
 0.971589 -0.125394  0.111668 0.31737 0.0005
  0.977655 -0.0785682   0.177323 -0.240893 0.0005
 0.996939 -0.161456 0.0979795 0.165923 0.0005
 0.926958 -0.128753 0.0759196 -0.19074 0.0005
 0.968629 -0.134584  0.117797 0.1761 0.0005
 0.987496 -0.135807  0.131598 0.262011 0.0005
   1.0052 -0.170741  0.149842 0.0620588 0.0005
 0.968789 -0.124024  0.119781 -0.27852 0.0005
 0.972749 -0.137878  0.138558 0.333766 0.0005
 0.988082 -0.139051 0.0907421 -0.0815646 0.0005
 0.974773 -0.109436 0.0811466 -0.209082 0.0005
0.985164 -0.14097 0.158029 -0.292707 0.0005
  0.92919 -0.129944  0.078899 0.1546 0.0005
 0.967557 -0.116791  0.153868 0.122687 0.0005
 0.975329 -0.148802  0.152946 0.359552 0.0005
 0.967502 -0.125449  0.104712 0.117248 0.0005
 0.986397 -0.144982  0.170252 0.0674634 0.0005
 0.985911 -0.151256   0.11586 0.169776 0.0005
  0.974904 -0.0905903   0.116588 0.00249534 0.0005
 0.974335 -0.140021  0.122447 0.079762 0.0005
  0.984321 -0.0916728   0.138086 -0.027093 0.0005
 0.962978 -0.142977  0.110328 0.271841 0.0005
 0.993557 -0.138818  0.123688 -0.0282452 0.0005
 0.987382 -0.103711   0.13193 0.0013488 0.0005
 0.971957 -0.147422   0.12718 -0.0786789 0.0005
  1.00435 -0.108018  0.135599 0.0390328 0.0005
 0.967308 -0.140457 0.0945022 -0.196025 0.0005
 0.939528 -0.138675  0.151902 0.0150596 0.0005
 0.961479 -0.168492   0.13991 -0.070243 0.0005
0.991779 -0.15209 0.126717 0.0579357 0.0005
 0.962788 -0.119168   0.12163 0.321518 0.0005
 0.943168 -0.147681   0.10823 -0.10082 0.0005
  0.96512 -0.105111  0.127028 -0.225213 0.0005
 0.981106 -0.155705  0.123206 -0.161999 0.0005
 0.949363 -0.100221  0.141455 0.0761739 0.0005
 0.968835 -0.158224  0.142127 -0.00983808 0.0005
 0.991122 -0.108701  0.157502 0.32467 0.0005
  0.99842 -0.149276 0.0937969 0.0303342 0.0005
 0.990627 -0.156004  0.129016 -0.228071 0.0005
  0.98725 -0.105812  0.120189 0.107408 0.0005
 0.986555 -0.130906     0.112 -0.0653077 0.0005
 0.980924 -0.169284 0.0768927 -0.0300156 0.0005
 1.01167 -0.12854 0.138084 -0.0109382 0.0005
 0.953771 -0.135125  0.110013 0.176382 0.0005
   1.00089 -0.0850564   0.104111 -0.160166 0.0005
0.952398 -0.14654 0.120048 -0.0774331 0.0005
 0.988636 -0.115331 0.0928699 0.341765 0.0005
 0.986532 -0.120333  0.145723 -0.351216 0.0005
  0.952284 -0.0981239   0.119316 0.0428578 0.0005
 0.986593 -0.134562   0.12737 -0.217891 0.0005
 0.934907 -0.134347   0.10762 -0.0300042 0.0005
 0.987589 -0.148253  0.116083 -0.227334 0.0005
 0.955542 -0.169407  0.145326 0.528067 0.0005
 0.940597 -0.146297   0.13384 -0.03565 0.0005
 0.951046 -0.151505  0.127941 -0.205944 0.0005
 1.01141 -0.13855 0.138947 -0.165098 0.0005
  0.98219 -0.103901  0.131128 0.0246024 0.0005
0.957974  -0.1296 0.127564 0.00657248 0.0005
 0.952512 -0.131251  0.139204 -0.0608049 0.0005
 0.975095 -0.120603  0.106272 0.118868 0.0005
 0.951479 -0.124189  0.126663 -0.11962 0.0005
 0.986165 -0.157032 0.0964803 0.0715503 0.0005
 0.960754 -0.121716  0.133452 -0.0676187 0.0005
 0.973685 -0.157827  0.118927 -0.137815 0.0005
  1.03569  -0.15603 0.0959335 -0.0152927 0.0005
  0.97662 -0.141014   0.10933 0.0330634 0.0005
 0.981602 -0.144183 0.0887063 0.257461 0.0005
 0.972449 -0.169865  0.150669 -0.0457367 0.0005
 0.946009 -0.139275  0.115694 0.0202885 0.0005
 0.978367 -0.122794  0.111217 0.176743 0.0005
 1.00301 -0.11157 0.118878 0.0111887 0.0005
 0.963047 -0.113227 0.0933119 0.408492 0.0005
 0.988218 -0.164463 0.0789825 -0.0827558 0.0005
  0.95622 -0.137507  0.126655 -0.43233 0.0005
  1.00371 -0.107947  0.106499 -0.135774 0.0005
    0.9408 -0.0857812   0.103997 0.272076 0.0005
0.950577 -0.14737 0.131453 -0.131667 0.0005
  0.98154 -0.115473  0.108348 -0.219901 0.0005
 0.998707 -0.151811  0.126678 0.20189 0.0005
  0.962482 -0.0950131  0.0936372 0.00576482 0.0005
 0.982589 -0.141286  0.114417 -0.000496233 0.0005
 0.970045 -0.106069  0.093981 -0.0563737 0.0005
 0.956529 -0.144302 0.0827558 0.227254 0.0005
 0.991095 -0.133503  0.115724 -0.139823 0.0005
 0.956683 -0.135777  0.102849 0.158514 0.0005
 0.982801 -0.131628  0.102308 0.217789 0.0005
  0.97751 -0.109714  0.127986 0.265546 0.0005
   0.9879 -0.165448  0.107593 0.0982051 0.0005
  1.00471 -0.124602 0.0974735 0.225119 0.0005
 0.979896 -0.165919  0.125065 0.0860043 0.0005
  1.00551 -0.153771   0.10491 0.324877 0.0005
 0.957269 -0.102641  0.127855 0.265611 0.0005
 0.978904 -0.170953  0.127069 0.0332515 0.0005
 0.979303 -0.136397  0.142351 0.343597 0.0005
 0.970536 -0.115848  0.109255 -0.257719 0.0005
 0.992972 -0.112953   0.08596 -0.0259007 0.0005
 0.971813 -0.152499  0.150771 -0.147534 0.0005
0.972697 -0.15539 0.119971 -0.305577 0.0005
 0.949127 -0.117963  0.121016 0.153708 0.0005
 0.955175 -0.137612  0.124745 0.241162 0.0005
 0.988977 -0.156311 0.0990126 -0.344584 0.0005
 0.984362 -0.156181  0.129705 -0.343069 0.0005
 0.947934 -0.129679  0.111576 0.214646 0.0005
 0.967005 -0.154328  0.136671 -0.013803 0.0005
  0.97806 -0.159301  0.130322 -0.188939 0.0005
 0.957527 -0.196711  0.100367 -0.13403 0.0005
 0.975726 -0.175203 0.0912388 0.00592421 0.0005
 0.984811 -0.146109  0.142909 0.104354 0.0005
  1.00009 -0.140025  0.150056 0.214804 0.0005
 0.940011 -0.145638 0.0967014 0.16272 0.0005
 0.992435 -0.121115  0.118545 -0.0888543 0.0005
 0.958301 -0.149478  0.128752 -0.416462 0.0005
 0.962341 -0.140632  0.124507 -0.111124 0.0005
0.953326 -0.14635 0.144163 -0.0886596 0.0005
 0.991081 -0.151814  0.111942 -0.00385197 0.0005
 0.975285 -0.136146 0.0780625 0.0717527 0.0005
 0.997136 -0.175992  0.116611 0.0691894 0.0005
 0.986408 -0.136723  0.114304 0.317961 0.0005
 0.985242 -0.129956  0.120208 -0.270778 0.0005
 0.981294 -0.146249   0.13595 -0.0846598 0.0005
 0.961388 -0.109105  0.128741 -0.247319 0.0005
  0.93838 -0.143974  0.112915 0.0166354 0.0005
 0.994583 -0.176113  0.143445 -0.0730829 0.0005
  1.01578 -0.113811  0.117238 -0.103949 0.0005
 0.977353 -0.110225  0.101958 0.133002 0.0005
   0.9727 -0.114892  0.140538 -0.360001 0.0005
 0.993071 -0.135525  0.102431 -0.241023 0.0005
 0.967255 -0.161018  0.125105 -0.023126 0.0005
 0.963855 -0.161979 0.0931524 -0.12296 0.0005
  0.96843 -0.128896 0.0997899 -0.228021 0.0005
 0.964689 -0.123039  0.090486 0.193554 0.0005
 0.965617 -0.124844 0.0996122 0.0410219 0.0005
 0.958474 -0.135355  0.166285 -0.291555 0.0005
  0.98429 -0.101916 0.0885153 0.505875 0.0005
 0.951788 -0.146667 0.0886481 0.0257997 0.0005
   0.9732 -0.111594 0.0902961 -0.162312 0.0005
 0.984533 -0.144143  0.137819 0.071784 0.0005
 0.919322 -0.113309  0.140481 0.11984 0.0005
 0.968154 -0.137873 0.0865986 -0.0842197 0.0005
  0.97709 -0.153341  0.123549 0.332796 0.0005
 0.952196 -0.148947 0.0932333 0.0705679 0.0005
 0.995109 -0.159005  0.113362 -0.10583 0.0005
0.957119 -0.11161 0.114846 0.0736366 0.0005
  0.97465 -0.120005  0.143428 -0.0720279 0.0005
 0.969547 -0.117549  0.141616 0.333194 0.0005
0.969507 -0.12847 0.117894 -0.400015 0.0005
 0.968169 -0.159018  0.118918 -0.0339423 0.0005
  0.98081 -0.134773  0.113882 0.0616855 0.0005
  1.00534 -0.156608  0.109549 0.228228 0.0005
 0.958931 -0.146231  0.109373 0.343182 0.0005
0.985058 -0.12494 0.101932 0.152642 0.0005
  0.98066 -0.147496  0.155213 -0.0418443 0.0005
 0.984846 -0.146603   0.13616 0.0939591 0.0005
 0.971272 -0.128934  0.121243 0.142258 0.0005
 0.970926 -0.126022  0.137347 -0.017005 0.0005
  0.90647 -0.156437  0.119847 -0.324417 0.0005
0.981165 -0.14447 0.128398 0.145933 0.0005
 0.988328 -0.144293  0.141214 0.164817 0.0005
0.974218 -0.16036 0.117543 -0.188535 0.0005
 0.966206 -0.177426  0.140984 0.233346 0.0005
0.946446 -0.12488 0.106324 -0.00755829 0.0005
  0.94985 -0.139878  0.131021 -0.133708 0.0005
 0.960887 -0.163912  0.124981 -0.136098 0.0005
  0.92616 -0.144713  0.148385 -0.0807363 0.0005
 0.978079 -0.133629  0.103179 -0.0449032 0.0005
 0.971191 -0.116103 0.0952059 0.0298983 0.0005
 0.962263 -0.164364  0.129041 0.336763 0.0005
 0.966217 -0.142097   0.10387 0.310862 0.0005
 0.985226 -0.144501  0.151081 0.345452 0.0005
  1.00849 -0.109883  0.147094 -0.0711701 0.0005
 0.975889 -0.133728   0.13731 0.246417 0.0005
    1.0027 -0.0939292   0.148543 0.180057 0.0005
 0.962953 -0.131453  0.114278 -0.102385 0.0005
 0.977571 -0.139588  0.127371 -0.285343 0.0005
 0.972793 -0.144247  0.100565 0.0337966 0.0005
 0.963903 -0.176681  0.156436 -0.0983009 0.0005
 0.936099 -0.136412  0.117672 0.0645984 0.0005
 0.982066 -0.162657  0.121082 0.126147 0.0005
  0.979756 -0.0869325  0.0975491 0.0506292 0.0005
 0.964889 -0.144422  0.114638 -0.0474678 0.0005
  0.99106 -0.119412  0.126984 0.0687879 0.0005
 0.969788 -0.111304   0.11703 -0.33038 0.0005
 0.967612 -0.130396  0.126237 -0.115189 0.0005
 0.982346 -0.138173  0.109879 0.0744423 0.0005
  1.00989 -0.123126  0.080642 -0.1888 0.0005
  0.97469 -0.156198  0.105235 0.312521 0.0005
 0.958078 -0.134248  0.121716 0.0953487 0.0005
  1.00418 -0.146708  0.109083 0.0121879 0.0005
 0.932575 -0.145892  0.125464 0.29714 0.0005
 0.984642 -0.128364  0.141929 0.0870854 0.0005
  0.98172 -0.149396  0.122096 -0.154352 0.0005
0.981729 -0.11605 0.172175 -0.404094 0.0005
0.957919   -0.174 0.109601 -0.156907 0.0005
  1.00675 -0.136921  0.164499 0.0956346 0.0005
 0.969139 -0.131979  0.102431 0.0110714 0.0005
 0.960264 -0.143529  0.135548 0.0896832 0.0005
 0.961207 -0.156781  0.160134 0.13686 0.0005
 0.963479 -0.139298  0.116689 -0.136116 0.0005
 0.948389 -0.132975  0.102472 -0.1597 0.0005
 0.979427 -0.115887  0.101457 -0.241105 0.0005
 0.957346 -0.118555  0.147438 0.209297 0.0005
 0.961854 -0.122263  0.118464 0.189673 0.0005
  0.97677 -0.102713 0.0958746 -0.235041 0.0005
 0.963925 -0.136607  0.101065 0.114833 0.0005
 0.977569 -0.122477  0.144828 -0.305731 0.0005
 0.991169 -0.154295  0.119091 0.0419794 0.0005
 0.972591 -0.137134  0.128673 -0.462702 0.0005
  1.00588 -0.144003  0.136822 -0.0930265 0.0005
 0.959117 -0.120965  0.125667 0.0926639 0.0005
 0.980309 -0.152549  0.131662 0.101282 0.0005
 0.988124 -0.114654  0.109123 0.138735 0.0005
  0.98676 -0.151675  0.109033 -0.0628101 0.0005
 0.956746 -0.145978  0.137263 -0.0868154 0.0005
 0.953602 -0.145916  0.136279 0.0102187 0.0005
 0.982335 -0.153741  0.091664 -0.230864 0.0005
  0.93848 -0.130366  0.118683 0.113173 0.0005
 0.974202 -0.119328  0.113091 0.00828289 0.0005
 0.978148 -0.113037  0.125828 0.0183724 0.0005
 0.993309 -0.102068  0.119221 0.146641 0.0005
  0.98014  -0.11986 0.0826402 -0.292407 0.0005
 0.991769 -0.168585  0.129693 -0.242084 0.0005
 0.983836 -0.160947  0.113446 -0.243271 0.0005
 0.980765 -0.142024  0.123809 -0.192526 0.0005
 0.980039 -0.118134   0.13054 -0.00441096 0.0005
 0.993546 -0.122629  0.100304 -0.273315 0.0005
 0.979779 -0.113509  0.121178 0.305808 0.0005
 0.963735 -0.117173  0.131535 0.339426 0.0005
 0.958577 -0.135706  0.136795 -0.0536882 0.0005
 0.961863 -0.124758 0.0756387 -0.260343 0.0005
0.967835 -0.14067 0.109142 -0.480671 0.0005
 0.966946 -0.129266   0.12244 -0.0299931 0.0005
  1.02023 -0.159687  0.120202 -0.384074 0.0005
  0.966956 -0.0996312   0.128812 -0.290886 0.0005
 0.986707 -0.120337  0.104997 -0.00429038 0.0005
0.960369 -0.14721 0.109844 -0.339959 0.0005
 0.955066 -0.117053  0.117789 -0.164069 0.0005
  1.00421 -0.160015   0.15335 0.122079 0.0005
0.989599 -0.11775 0.136734 -0.194522 0.0005
 0.948393 -0.120751  0.119378 0.00387381 0.0005
 0.999857 -0.141525  0.120046 -0.296003 0.0005
  1.01371 -0.139644  0.124285 0.412228 0.0005
 0.987831 -0.126135  0.118055 0.0172346 0.0005
 0.962859 -0.135021  0.111755 -0.0389584 0.0005
 0.977468 -0.135365 0.0918685 0.0126374 0.0005
 0.955282 -0.120841  0.137678 -0.00556644 0.0005
 0.972879 -0.104353  0.116499 -0.0594761 0.0005
 0.98914 -0.13823 0.112829 -0.132709 0.0005
 0.967784 -0.112393 0.0891445 -0.0611266 0.0005
 0.981226 -0.134943  0.123665 -0.0328123 0.0005
 0.953633 -0.120358  0.112738 0.217863 0.0005
 0.996697 -0.141962 0.0784361 0.104915 0.0005
 0.970287 -0.115448   0.13011 0.0594706 0.0005
 0.967432 -0.139297  0.140487 0.293729 0.0005
 1.00297 -0.12117 0.105136 -0.0824046 0.0005
  0.962837 -0.0836497   0.105946 0.165771 0.0005
0.970719 -0.16184 0.131762 -0.145295 0.0005
0.974943 -0.13492 0.126882 -0.0168665 0.0005
  1.00066 -0.142707  0.127397 0.260927 0.0005
 0.97782 -0.15949 0.104294 -0.1394 0.0005
 0.994791 -0.146055  0.108299 -0.087898 0.0005
 0.965206 -0.166579   0.11843 -0.394848 0.0005
0.953613 -0.11617 0.119886 0.12068 0.0005
 0.995939 -0.130076 0.0961962 0.0421257 0.0005
 0.964276 -0.148838  0.115224 0.259463 0.0005
 0.942235 -0.138692   0.12022 0.0807166 0.0005
 0.970719 -0.121087 0.0938297 -0.362468 0.0005
 0.985982 -0.143924  0.135749 -0.187701 0.0005
 0.982483 -0.105921  0.113675 0.0465092 0.0005
  0.98308 -0.141867  0.118128 0.456115 0.0005
   1.0083 -0.142048   0.11045 -0.0887341 0.0005
 0.980088 -0.126354  0.131242 -0.216578 0.0005
 0.965387 -0.149278  0.104079 -0.0478341 0.0005
 0.974831 -0.114729   0.15004 0.0774443 0.0005
 0.978008 -0.106307 0.0947415 0.301012 0.0005
 0.957156 -0.154848  0.127012 -0.00614016 0.0005
 0.980251 -0.115968   0.12111 -0.24931 0.0005
 0.983208 -0.142115 0.0825823 0.0659589 0.0005
 0.986269 -0.117508  0.128016 -0.199093 0.0005
 0.927494 -0.127936  0.134387 0.128924 0.0005
 0.977086 -0.137067 0.0992726 -0.235662 0.0005
 0.998793 -0.118327  0.152238 -0.209052 0.0005
  1.01307 -0.126487  0.147421 0.0699466 0.0005
 0.992991 -0.136294    0.1157 -0.101425 0.0005
 0.955349 -0.115762  0.100255 -0.00536608 0.0005
 0.976745 -0.155528  0.132018 0.0381124 0.0005
 0.969906 -0.168422  0.111763 -0.2609 0.0005
 0.969433 -0.133529  0.105784 -0.0808432 0.0005
  0.95814 -0.108094   0.12906 0.16634 0.0005
 0.949842 -0.116526  0.135321 -0.0845055 0.0005
 0.975617 -0.130931  0.103762 0.193771 0.0005
  0.953097 -0.0917196   0.137433 0.101012 0.0005
 0.963864 -0.135888  0.131939 -0.208207 0.0005
 0.994214 -0.148126  0.117017 -0.178156 0.0005
 0.960713 -0.122081  0.116494 0.112668 0.0005
 0.970532 -0.146649   0.13286 -0.120074 0.0005
 0.989269 -0.142321  0.157771 0.211534 0.0005
 0.955466 -0.132865  0.133129 0.136794 0.0005
  0.97477 -0.122434  0.148262 -0.252458 0.0005
 0.981152 -0.117472  0.146927 0.257205 0.0005
  0.94307 -0.143993  0.119003 0.0231992 0.0005
 0.954379 -0.116127  0.125926 -0.221877 0.0005
 0.980566 -0.143871  0.113985 -0.128322 0.0005
 0.952377 -0.121987  0.109097 -0.136781 0.0005
 0.976153 -0.129977  0.112741 -0.0658611 0.0005
 0.963375 -0.157884 0.0988214 -0.155963 0.0005
 0.954192 -0.104918 0.0987438 0.24294 0.0005
 0.986595 -0.113436  0.127454 -0.254409 0.0005
 0.946839 -0.133702 0.0968278 0.300201 0.0005
 0.977762 -0.152396  0.121055 0.126978 0.0005
 0.979118 -0.141073  0.136527 -0.372083 0.0005
 0.986374 -0.151462  0.115244 0.0505259 0.0005
 0.971432 -0.131783  0.149865 -0.354907 0.0005
  0.93585 -0.125967 0.0880725 -0.151585 0.0005
 0.97149 -0.14481 0.133017 -0.0326236 0.0005
0.937537 -0.14622 0.107127 -0.14897 0.0005
 0.940631 -0.151409  0.169531 -0.244146 0.0005
 0.986195 -0.147898  0.129383 0.170265 0.0005
  0.98827 -0.107388  0.122289 0.560631 0.0005
 0.975711 -0.198599  0.126299 0.190322 0.0005
 0.988771 -0.136482  0.115362 -0.178936 0.0005
  0.992931 -0.0995696   0.150896 -0.381708 0.0005
 0.981475 -0.139143   0.15121 -0.0766669 0.0005
 0.937809 -0.152672  0.100243 -0.0823864 0.0005
 0.985772 -0.113302 0.0997019 -0.0174889 0.0005
 0.954836 -0.141338  0.139372 0.328863 0.0005
 0.951236 -0.134088 0.0817013 -0.085904 0.0005
  0.98037 -0.118884  0.101321 -0.18254 0.0005
 0.993236 -0.131957  0.109763 0.221911 0.0005
 0.950826 -0.140085  0.107169 0.245037 0.0005
 0.947858 -0.155297  0.107608 0.14614 0.0005
 0.986241 -0.122263  0.133355 -0.0803303 0.0005
 0.952518 -0.162371  0.104409 -0.24154 0.0005
0.960614 -0.16338 0.118835 -0.340486 0.0005
 0.986892 -0.153183  0.106533 -0.0141461 0.0005
 0.979188 -0.129091   0.11666 0.031102 0.0005
 0.988493 -0.163204  0.133847 0.257069 0.0005
 0.962519 -0.112289   0.13513 -0.0323529 0.0005
 0.982086 -0.154192  0.121991 0.112789 0.0005
 0.980969 -0.135009  0.130851 0.0459408 0.0005
0.956609  -0.1257 0.111764 0.0564731 0.0005
 0.958372 -0.122966  0.161854 0.35485 0.0005
 0.931495 -0.112595  0.104834 -0.13126 0.0005
  1.01769 -0.138209  0.128477 0.442888 0.0005
 0.953003 -0.106302  0.118956 0.101972 0.0005
  0.965208 -0.0983001   0.125601 0.137387 0.0005
  1.00777 -0.130261  0.105429 0.0479483 0.0005
 0.975544 -0.121392  0.125836 -0.0631499 0.0005
 0.961763 -0.137406   0.13601 -0.0958606 0.0005
  1.00155 -0.139388  0.112806 -0.0428084 0.0005
 0.993546 -0.117808  0.121667 -0.0082918 0.0005
 0.960597 -0.144599   0.14166 -0.194334 0.0005
 0.968674  -0.13175 0.0975218 -0.179522 0.0005
 0.989176 -0.128246  0.145126 -0.128475 0.0005
 0.961695 -0.151517  0.120994 0.00766116 0.0005
 0.967971 -0.156738  0.093663 0.202167 0.0005
   1.0035 -0.118169  0.123789 0.166942 0.0005
 0.975254 -0.101383  0.121692 0.114482 0.0005
 0.971847 -0.145366  0.120662 -0.253809 0.0005
 0.950429 -0.142523  0.110918 -0.0317234 0.0005
 0.960291 -0.150777   0.16723 -0.0432774 0.0005
  0.96323 -0.148229  0.113461 -0.0477966 0.0005
  1.00136 -0.151915  0.113713 -0.0299874 0.0005
 0.957831 -0.106142  0.133178 -0.0363713 0.0005
 0.926415 -0.115737  0.109361 -0.0788854 0.0005
 0.968954 -0.166978  0.103578 -0.342136 0.0005
  0.986261 -0.0877562   0.162703 0.240464 0.0005
0.971344 -0.11142 0.145332 -0.278333 0.0005
 0.944995  -0.14674 0.0853767 0.078243 0.0005
 0.960973 -0.128432   0.12459 -0.302264 0.0005
 0.966647 -0.147114   0.10743 -0.191961 0.0005
   1.00364 -0.0892241   0.103019 0.0768294 0.0005
 0.944548 -0.135973 0.0762515 0.435662 0.0005
 0.968776 -0.134228  0.103021 0.258752 0.0005
 0.979107 -0.158842 0.0886961 0.279695 0.0005
 0.962036 -0.187622   0.10461 0.0185258 0.0005
 0.970862 -0.166449  0.161441 -0.171475 0.0005
 0.943786 -0.138397  0.144376 -0.170018 0.0005
0.981103 -0.10487 0.149005 -0.296609 0.0005
 0.993851 -0.124217  0.107865 0.0268017 0.0005
  1.03717 -0.126379  0.121129 -0.0294537 0.0005
0.977202 -0.13038 0.133754 0.233876 0.0005
 0.989066 -0.104309  0.110475 -0.247075 0.0005
 0.984297 -0.094873  0.102811 0.551273 0.0005
0.979006 -0.16962 0.111295 -0.000629041 0.0005
  0.97882 -0.137442  0.132858 0.0489126 0.0005
 0.953024 -0.125776  0.088352 -0.154438 0.0005
 0.957884 -0.142416  0.141343 -0.426695 0.0005
 0.982356 -0.127542  0.118914 0.0333527 0.0005
 0.993625 -0.134752  0.148007 -0.0888498 0.0005
 0.977457 -0.158909  0.120249 -0.304337 0.0005
   1.00551 -0.0986463   0.108969 0.153203 0.0005
 0.982414 -0.124612 0.0782951 0.00859436 0.0005
  0.97877 -0.144763  0.102369 -0.194662 0.0005
  0.9548 -0.18456 0.104128 -0.190811 0.0005
  0.97396 -0.142963  0.132236 -0.148197 0.0005
 0.956542 -0.153918  0.134448 0.310017 0.0005
0.966938   -0.139 0.141608 0.357964 0.0005
 0.991778 -0.146241   0.15777 0.199502 0.0005
 0.960873 -0.112279  0.114481 -0.0306206 0.0005
 0.965725 -0.133545  0.138315 -0.505517 0.0005
 0.963661 -0.137221  0.122225 0.154991 0.0005
 0.969735 -0.155235  0.136058 0.217068 0.0005
 0.960146 -0.157806  0.111882 -0.090905 0.0005
 0.976113 -0.126491  0.125329 0.117497 0.0005
 0.989256 -0.110421  0.147185 0.372235 0.0005
 0.977435 -0.127042  0.130335 -0.030056 0.0005
 0.983706 -0.134127  0.146379 -0.0721403 0.0005
 0.987032 -0.133041  0.157487 -0.0688018 0.0005
 0.967054 -0.109228 0.0881806 -0.0505468 0.0005
 0.995996 -0.159634  0.139035 -0.144977 0.0005
 0.981509 -0.118855 0.0994243 -0.327484 0.0005
0.976808  -0.1357 0.146793 -0.0412173 0.0005
 0.991543 -0.121672  0.139723 0.411713 0.0005
0.974573 -0.15471  0.14962 0.0951486 0.0005
  1.01351 -0.116497 0.0721389 0.0327527 0.0005
 0.993953 -0.161123  0.137533 -0.00325967 0.0005
 0.997889 -0.134368  0.115946 -0.011121 0.0005
 0.984895 -0.146756  0.134228 -0.091375 0.0005
 0.996317 -0.166219  0.145088 -0.238959 0.0005
  0.97434 -0.162527  0.142162 0.201634 0.0005
 0.938375 -0.137078   0.13681 0.300529 0.0005
 0.989601 -0.161125  0.149988 -0.145718 0.0005
   1.00077 -0.0884864   0.131176 -0.100114 0.0005
  0.95725  -0.11991 0.0952279 0.225211 0.0005
0.970749 -0.10365  0.13829 -0.20004 0.0005
 0.974477 -0.144792  0.104947 0.0511438 0.0005
 0.971662 -0.147881  0.134921 -0.0544264 0.0005
0.983998 -0.11758 0.120812 0.239071 0.0005
 0.948654 -0.167228  0.135838 -0.410449 0.0005
 0.991992 -0.157375  0.115055 0.0368295 0.0005
  0.99548 -0.116831  0.162667 0.235544 0.0005
  0.938025 -0.0905713   0.132868 -0.23792 0.0005
0.977806 -0.12259 0.121283 -0.0486422 0.0005
  0.97049 -0.141609  0.158714 0.0641797 0.0005
 0.983118 -0.170503  0.155936 -0.19009 0.0005
  0.93174 -0.132909  0.131446 -0.196307 0.0005
 0.984345 -0.124877  0.120983 -0.159773 0.0005
  1.01311 -0.154196  0.135951 -0.27881 0.0005
 0.973709 -0.113162  0.126493 0.274407 0.0005
 0.958327 -0.137353  0.107116 0.0969164 0.0005
0.952427 -0.13202 0.138721 -0.00717467 0.0005
   0.9636 -0.143783  0.148308 -0.102098 0.0005
 0.937344 -0.132736  0.106359 0.0560551 0.0005
 0.978115 -0.156733  0.119585 -0.11126 0.0005
 0.947369 -0.124639  0.146718 0.092415 0.0005
 0.991979 -0.124548  0.124137 -0.133021 0.0005
 0.959537 -0.157934  0.143639 0.0486996 0.0005
 0.961663 -0.139998   0.11676 -0.168705 0.0005
 0.992687 -0.120291    0.1258 0.272689 0.0005
 0.986644 -0.163866  0.146462 0.314449 0.0005
 0.979595 -0.139213  0.134398 -0.0750157 0.0005
  1.00441 -0.132638  0.116031 0.0386229 0.0005
 0.988858 -0.110594  0.105017 -0.0386934 0.0005
 0.979527 -0.131638   0.14761 0.0695389 0.0005
 0.982732 -0.138449     0.127 -0.0126281 0.0005
 0.951135 -0.106492  0.101906 -0.230879 0.0005
 0.996768 -0.125098  0.129136 0.337382 0.0005
 0.992487 -0.130557 0.0920708 0.0544439 0.0005
 0.980278 -0.127726  0.151511 -0.0172283 0.0005


==> output_ims_2_2_2_2_701/naive_action_0.txt <==
0.041899
 0.991706 -0.154753  0.138026 -0.0329718 0.0005
 0.981676 -0.141037  0.114591 0.260745 0.0005
  1.00081 -0.122726  0.104374 0.0354848 0.0005
 0.987301 -0.106046 0.0971238 0.165167 0.0005
  1.00742 -0.138824 0.0970613 -0.0467643 0.0005
 0.988567 -0.150014  0.126145 -0.209639 0.0005
 0.983878 -0.155131 0.0986944 -0.113813 0.0005
 0.988952 -0.130298  0.123045 -0.436271 0.0005
 0.996929 -0.126749  0.106487 0.301915 0.0005
 0.987396 -0.143731  0.143585 -0.0180959 0.0005
  0.98956 -0.137596  0.104715 0.0599284 0.0005
 0.991695 -0.156688  0.137327 -0.0382543 0.0005
 0.989838 -0.131275  0.128374 0.317562 0.0005
   0.9901 -0.114815 0.0865953 0.310727 0.0005
 0.992107 -0.131922  0.125037 -0.0166799 0.0005
 0.978628 -0.143337  0.104775 0.133545 0.0005
  0.998694 -0.0940677   0.082779 0.287749 0.0005
 0.993041 -0.123591  0.100485 -0.273164 0.0005
 0.977649 -0.174799    0.0882 -0.249771 0.0005
 0.984866 -0.125455  0.102198 0.138085 0.0005
  0.999214 -0.0971089   0.126276 -0.213788 0.0005
   1.00585 -0.0971802    0.10936 0.157581 0.0005
 0.991314 -0.148247  0.087795 0.266591 0.0005
 0.973204 -0.169191  0.129498 -0.207134 0.0005
 0.995401 -0.135017 0.0979599 -0.0143877 0.0005
 0.994881 -0.126607  0.137395 0.349763 0.0005
 0.981483 -0.109637  0.108442 0.240179 0.0005
  0.99601 -0.141137  0.116144 -0.203229 0.0005
 0.988539 -0.143264  0.143265 -0.19446 0.0005
 0.996336 -0.119489  0.176004 -0.1408 0.0005
0.998782 -0.11528 0.133911 0.302534 0.0005
 0.981302 -0.122188   0.12939 -0.0639761 0.0005
 0.991054 -0.129195  0.112214 0.168524 0.0005
  0.98908 -0.167741  0.106754 0.119369 0.0005
  1.00017 -0.135507   0.14124 0.390454 0.0005
  0.980475 -0.0917282   0.147368 0.257912 0.0005
 0.99167  -0.1284 0.126009 0.00626754 0.0005
 0.991008 -0.145241  0.126429 -0.0283986 0.0005
  0.984077 -0.0884085    0.15685 0.185071 0.0005
 0.995398 -0.141897  0.116047 -0.194566 0.0005
 0.980474 -0.109138  0.108278 0.236395 0.0005
0.973522 -0.17656 0.120421 -0.343584 0.0005
  0.99252 -0.114329  0.101051 0.145697 0.0005
 0.994874 -0.128854  0.129429 -0.206609 0.0005
 0.986965 -0.131806  0.111422 -0.0153978 0.0005
 0.996986 -0.135571  0.148203 0.119087 0.0005
 0.986823 -0.143792 0.0904501 -0.188688 0.0005
 0.991146 -0.151071  0.122925 0.134817 0.0005
  1.00443 -0.121512 0.0910428 0.12807 0.0005
 0.989829 -0.128451   0.11996 -0.183527 0.0005
  0.983245 -0.0974815    0.13256 0.12097 0.0005
  1.01134 -0.146553  0.161291 0.247098 0.0005
  0.99602 -0.154893  0.139311 0.0944128 0.0005
 0.989157 -0.117729  0.136238 -0.186891 0.0005
 0.997151 -0.142097   0.11891 0.0240564 0.0005
 0.981199 -0.170241  0.122405 -0.150383 0.0005
   0.9751 -0.166783 0.0860113 -0.219882 0.0005
 0.994829 -0.108886  0.100562 -0.0960379 0.0005
  1.00776 -0.134373  0.107382 0.222913 0.0005
0.992846 -0.1518 0.12611 0.052938 0.0005
 0.998584 -0.135962 0.0888803 -0.116695 0.0005
 0.970691 -0.154617  0.136766 0.194694 0.0005
 0.999544 -0.141315  0.128266 0.186793 0.0005
 0.968886 -0.166207  0.103647 -0.0643768 0.0005
 0.984475 -0.137303  0.122729 -0.267652 0.0005
 0.985117 -0.108067 0.0918064 -0.466903 0.0005
 0.995336 -0.153088  0.134518 0.0947747 0.0005
 0.988072 -0.139264 0.0901651 -0.0815073 0.0005
 0.987113 -0.150057  0.135442 -0.0227583 0.0005
 0.978658 -0.156162   0.12338 0.238447 0.0005
 0.993957 -0.135161  0.131823 0.260825 0.0005
 0.997739 -0.115783 0.0923126 -0.333369 0.0005
0.981304 -0.13803 0.109796 0.068163 0.0005
 0.986227 -0.125952  0.117181 0.0221462 0.0005
 0.997259 -0.131034  0.102406 -0.152262 0.0005
 0.990508 -0.147565  0.157589 0.209718 0.0005
 0.990532 -0.121697  0.110117 -0.117525 0.0005
 0.994502 -0.121088 0.0957096 0.0574651 0.0005
 0.990786 -0.160158 0.0946931 0.283765 0.0005
 0.986656 -0.124357  0.135292 0.199486 0.0005
 0.993877 -0.136715  0.117596 -0.109293 0.0005
 0.999849 -0.108059 0.0966859 0.0867303 0.0005
 0.974129 -0.120365  0.124679 -0.18018 0.0005
 0.987325 -0.134909  0.131774 0.256379 0.0005
 0.990273 -0.130367  0.125561 -0.128139 0.0005
 0.986779 -0.112061 0.0940607 -0.251834 0.0005
 0.986106 -0.158289 0.0974497 0.0740829 0.0005
 0.991812 -0.125652  0.124643 -0.13875 0.0005
  0.98205 -0.112601  0.107205 0.199249 0.0005
 0.986643 -0.149149  0.118412 -0.123547 0.0005
 0.978728 -0.153235  0.136453 -0.104843 0.0005
 0.991278 -0.145963  0.109999 0.0528925 0.0005
 0.982952 -0.174422  0.110596 0.0987336 0.0005
 0.995567 -0.154903  0.157861 -0.219812 0.0005
 0.982295 -0.168261 0.0872181 -0.0320996 0.0005
 0.984663 -0.156314 0.0892501 0.147136 0.0005
0.987026 -0.14364 0.146894 -0.0123711 0.0005
 0.997279 -0.155006  0.132189 0.101566 0.0005
 0.989492 -0.152259  0.125013 0.122038 0.0005
  0.98486 -0.142962  0.144194 0.00998678 0.0005
 0.990219 -0.131177  0.123416 -0.13139 0.0005
 0.990288 -0.147112  0.112304 0.0572152 0.0005
 0.984095 -0.170282  0.154472 -0.190026 0.0005
 0.990493 -0.148095  0.130555 0.0482295 0.0005
  0.98846 -0.123845  0.127545 -0.094659 0.0005
 0.992824 -0.166793   0.13341 -0.349164 0.0005
 0.977256 -0.162574  0.110884 0.126397 0.0005
 0.988083 -0.158883  0.131824 -0.0297157 0.0005
 0.983487 -0.102679 0.0868122 0.506908 0.0005
 0.993648 -0.147988  0.116819 0.112473 0.0005
 0.986858 -0.138775 0.0881685 -0.416629 0.0005
 0.987777 -0.145005  0.153142 -0.0341643 0.0005
0.986356  -0.1565 0.076174 -0.246102 0.0005
 0.998654 -0.119056  0.149563 0.0833901 0.0005
 0.989394 -0.136066  0.112623 -0.337597 0.0005
  0.98912 -0.138238  0.112567 -0.137807 0.0005
  0.99453 -0.130423 0.0489095 -0.127944 0.0005
 0.982123 -0.141802 0.0836023 0.0690876 0.0005
 0.987759 -0.143466 0.0828358 -0.299704 0.0005
 0.999124 -0.113276  0.103513 0.0261473 0.0005
 0.980419 -0.131576  0.109613 0.396667 0.0005
 0.988431 -0.118678   0.10365 0.359304 0.0005
 0.986501 -0.154287  0.129774 0.0168888 0.0005
 0.991777 -0.108772  0.174327 -0.106762 0.0005
 0.990248 -0.149182  0.121756 0.0823277 0.0005
  1.00048 -0.133012  0.159257 -0.220785 0.0005
 0.988504 -0.116055  0.130929 -0.205407 0.0005
 0.974239 -0.124689  0.142187 0.139919 0.0005
 0.988228 -0.153064  0.125158 -0.206376 0.0005
 0.990537 -0.146865  0.132175 0.0610384 0.0005
 0.976954 -0.175619 0.0866018 -0.249228 0.0005
 0.976641 -0.154509  0.122121 0.236621 0.0005
 0.981103 -0.149537  0.121434 -0.149579 0.0005
 0.971038 -0.174139  0.107052 -0.147161 0.0005
  0.98241 -0.135087  0.144885 -0.0760489 0.0005
 0.987044 -0.135728  0.114785 0.326557 0.0005
 0.992665 -0.129967   0.12645 -0.0167084 0.0005
 0.994963 -0.102392   0.12095 0.134931 0.0005
 0.989715 -0.114846  0.118066 0.152419 0.0005
 0.983086 -0.165748  0.135046 0.0268585 0.0005
 0.985565 -0.139763  0.153773 0.378343 0.0005
 0.992138 -0.131176  0.110003 0.219306 0.0005
 0.980625 -0.133946  0.128408 0.287683 0.0005
  1.00133 -0.139484  0.114426 -0.031617 0.0005
  1.00691 -0.145463  0.136989 -0.0982504 0.0005
  0.96644 -0.130629  0.126869 -0.138433 0.0005
   0.9741 -0.124526  0.132342 0.487212 0.0005
0.981367 -0.14284 0.154979 -0.188144 0.0005
  0.99269 -0.119856  0.174037 -0.143389 0.0005
   1.00007 -0.0855386    0.10422 -0.159802 0.0005
0.979501 -0.16334 0.120565 -0.124706 0.0005
 0.993793 -0.144894  0.107722 -0.0924777 0.0005
 0.975516 -0.163803  0.142222 0.206375 0.0005
 0.997401 -0.119832   0.10463 0.44428 0.0005
 0.999513 -0.141441  0.119929 -0.291856 0.0005
 0.987433 -0.157463 0.0750222 -0.24119 0.0005
 0.982652 -0.157086  0.142637 -0.162421 0.0005
 0.970988 -0.162203  0.136508 -0.0728051 0.0005
 0.984955 -0.139059 0.0832498 0.0366041 0.0005
  0.97927 -0.126545  0.104414 0.242133 0.0005
 0.972874 -0.164862  0.144142 0.241766 0.0005
  0.97801 -0.135292  0.116619 -0.000474083 0.0005
 0.979189 -0.167889  0.113832 -0.209159 0.0005
 0.989668 -0.142243  0.184333 0.221307 0.0005
 0.981543 -0.159548  0.112786 -0.240532 0.0005
 0.998926 -0.126796  0.102205 0.260639 0.0005
 0.990449 -0.153403  0.163731 -0.317854 0.0005
 0.995203 -0.154924  0.141414 0.0999443 0.0005
 0.993543 -0.100811  0.150717 -0.363768 0.0005
 0.988468 -0.119218  0.104514 -0.0146547 0.0005
 0.978626 -0.171985  0.126458 0.0431423 0.0005
 0.981069 -0.156245  0.143548 -0.171065 0.0005
 0.987541 -0.111321  0.147178 0.389547 0.0005
  1.00372 -0.134743  0.114309 -0.163534 0.0005
 0.977051 -0.153035  0.120186 0.141366 0.0005
 0.968472 -0.162008 0.0946004 -0.234669 0.0005
 0.988469 -0.137762  0.106175 0.0612132 0.0005
  0.98402 -0.151746 0.0971947 -0.0144517 0.0005
 0.985427 -0.143861  0.144676 -0.0105377 0.0005
 0.974824 -0.124912  0.116908 0.118071 0.0005
 0.997102 -0.124822  0.138116 0.103399 0.0005
 0.99422 -0.15386 0.101349 0.268402 0.0005
 0.990963 -0.138835  0.141116 0.142793 0.0005
 0.988244 -0.127639  0.117753 -0.174531 0.0005
 0.989255 -0.120566  0.126651 0.0727672 0.0005
 0.981672 -0.169879 0.0980699 -0.188877 0.0005
 0.999797 -0.118628  0.152104 -0.212356 0.0005
 0.991675 -0.152406  0.127749 -0.209116 0.0005
0.979921 -0.12646 0.153014 -0.0117576 0.0005
 0.990086 -0.122222  0.117421 0.104341 0.0005
 0.986494 -0.152735 0.0970946 -0.129675 0.0005
   0.9863  -0.12631 0.0882543 0.266278 0.0005
 0.997676 -0.113978 0.0913152 -0.346356 0.0005
 0.993801 -0.150128  0.125645 -0.178997 0.0005
 0.996849 -0.134841  0.147895 0.128658 0.0005
 0.991338 -0.167068  0.134646 -0.351598 0.0005
  1.00266 -0.122735  0.128091 -0.452235 0.0005
 0.979547 -0.168072  0.112757 -0.235802 0.0005
  1.00038 -0.110717  0.102429 0.033434 0.0005
 0.978671 -0.169953  0.112074 -0.0029705 0.0005
0.998214 -0.13455 0.131879 -0.135275 0.0005
 0.987042 -0.126558  0.119703 0.00596617 0.0005
 0.987646 -0.172214 0.0774538 0.0320564 0.0005
 0.997455 -0.149283  0.140724 0.0519913 0.0005
 0.994086 -0.122423   0.11531 0.144386 0.0005
 0.999347 -0.136263  0.128105 -0.0514241 0.0005
 0.985933 -0.164003  0.147661 0.320842 0.0005
0.988841 -0.13792 0.105514 0.0608296 0.0005
 0.981958 -0.146673  0.136558 -0.0818198 0.0005
   1.00601 -0.0984809   0.120529 0.0679196 0.0005
 0.989022 -0.118492  0.110542 -0.178063 0.0005
  0.97694 -0.134869  0.111694 0.274796 0.0005
  0.99068 -0.148995  0.088471 0.254264 0.0005
 0.994522 -0.154902  0.130376 0.0186439 0.0005
0.994581 -0.13447 0.116071 -0.0894954 0.0005
 0.988347 -0.160366  0.115992 -0.271701 0.0005
0.997492 -0.10287 0.131244 -0.244724 0.0005
  0.98123 -0.118438  0.134797 0.0417377 0.0005
 0.978812 -0.152927  0.123361 0.316054 0.0005
0.986866 -0.13615 0.102396 -0.220712 0.0005
 0.985872 -0.157726 0.0963191 0.0706458 0.0005
 0.983483 -0.157045  0.114265 -0.202179 0.0005
  1.00074 -0.107199  0.144783 -0.237448 0.0005
  1.00158 -0.141752  0.108073 -0.0501852 0.0005
 0.981002 -0.170755  0.154252 -0.186492 0.0005
 0.997894 -0.139705  0.141107 0.121354 0.0005
 0.979744 -0.121926   0.14106 -0.146539 0.0005
  0.984415 -0.0936956   0.101594 0.544308 0.0005
 0.986134 -0.112195  0.146527 -0.0404857 0.0005
 0.995468 -0.159742  0.114161 -0.119707 0.0005
0.991801 -0.10754  0.15757 0.312041 0.0005
  0.981145 -0.0951361   0.117053 0.365113 0.0005
 0.984512 -0.143242  0.133884 0.119525 0.0005
 0.966683 -0.177893  0.139754 0.244608 0.0005
 0.987203 -0.144277  0.152634 0.332862 0.0005
 0.988497 -0.172838 0.0773286 0.0424769 0.0005
  0.97078 -0.161325 0.0979043 -0.0413722 0.0005
  0.98411 -0.156141  0.129449 -0.336788 0.0005
  1.00146 -0.128029  0.145424 0.0820957 0.0005
 0.986726 -0.131416 0.0946551 -0.250049 0.0005
 0.985411 -0.151795  0.116241 0.161418 0.0005
 0.971795 -0.140572  0.135113 -0.256417 0.0005
 0.993392 -0.121335  0.126216 0.267413 0.0005
 0.978519 -0.134586  0.131184 -0.191163 0.0005
 0.979278 -0.186936  0.114377 0.229396 0.0005
 0.992179 -0.124343  0.089331 0.228949 0.0005
 0.983846 -0.153358 0.0988888 0.061418 0.0005
  0.99829 -0.134136 0.0999376 -0.209542 0.0005
  0.97566 -0.138281  0.121558 -0.321187 0.0005
 0.982849 -0.131301 0.0900439 -0.00406917 0.0005
 0.986693 -0.143473  0.144625 -0.0103393 0.0005
  0.98548 -0.155226  0.129656 -0.198909 0.0005
   1.00272 -0.0888973   0.102481 0.0805674 0.0005
 0.990734 -0.110094  0.157604 0.327674 0.0005
 0.979146 -0.142367  0.114427 0.0388206 0.0005
 0.987997 -0.094166   0.14183 0.614212 0.0005
0.986418 -0.12869 0.117235 -0.0093755 0.0005
  0.99219 -0.154349  0.135731 -0.0411935 0.0005
 0.986834 -0.153518  0.112598 0.0521016 0.0005
 0.981724 -0.141082  0.102424 0.291135 0.0005
0.998451 -0.14111 0.128355 0.178028 0.0005
 0.998271 -0.121574  0.061303 0.282015 0.0005
 0.989442 -0.140637 0.0891197 -0.40293 0.0005
  0.99655 -0.133714  0.114767 -0.0174309 0.0005
 0.986879 -0.127651  0.141148 0.0783199 0.0005
 0.989683 -0.150649  0.123164 0.12254 0.0005
 0.981493 -0.157375  0.132608 0.343208 0.0005
 0.992366 -0.150855  0.146536 0.028018 0.0005
 0.990347 -0.143913  0.131147 0.0782445 0.0005
 0.998383 -0.143056   0.14101 -0.444209 0.0005
 0.989421 -0.106436   0.12169 0.571934 0.0005
  0.98689 -0.150885  0.117994 0.163681 0.0005
0.971285 -0.14048 0.135447 0.160902 0.0005
 0.980803 -0.146307  0.129764 0.141277 0.0005
 0.989016 -0.172886  0.158044 0.0466652 0.0005
 0.976643 -0.117553   0.12673 0.0527626 0.0005
  0.9817 -0.13672 0.114353 0.0497779 0.0005
 0.989374 -0.152355  0.123493 0.127075 0.0005
 0.982302 -0.115497  0.112377 0.223951 0.0005
  1.00227 -0.135358  0.113941 -0.137574 0.0005
0.979243 -0.13715 0.110604 0.0567134 0.0005
 0.994441 -0.153511  0.159412 -0.240203 0.0005
 0.990102 -0.130451   0.12322 -0.125637 0.0005
 0.989614  -0.10556 0.0980906 0.268695 0.0005
 0.980339 -0.109119  0.113853 0.00647209 0.0005
 0.987531 -0.155513    0.1285 0.00671185 0.0005
 0.994379 -0.154515  0.157801 -0.2387 0.0005
 0.995979 -0.153633  0.134023 0.0990123 0.0005
 0.980943 -0.126233  0.132559 -0.210565 0.0005
 0.985814 -0.132899  0.127695 -0.223787 0.0005
0.990283 -0.19466 0.133867 -0.0355268 0.0005
  0.98466 -0.126233   0.12062 -0.157675 0.0005
 0.982486   -0.1557 0.0992486 0.0437638 0.0005
  1.00385 -0.162963  0.119207 0.177847 0.0005
 0.986622 -0.126261 0.0876724 0.257135 0.0005
 0.982593 -0.142329  0.145576 0.0822917 0.0005
0.997842 -0.13879 0.087221 -0.110562 0.0005
   1.00213 -0.0955463   0.147208 0.180757 0.0005
  0.997825 -0.0762229   0.119548 0.172861 0.0005
 0.987883 -0.120119  0.105448 -0.0703685 0.0005
 0.992578 -0.156445  0.100036 0.26429 0.0005
 0.982818 -0.150051  0.136115 -0.0312756 0.0005
 0.980017 -0.137369  0.112943 0.198582 0.0005
  0.98744 -0.163744 0.0777834 -0.0664863 0.0005
 0.988693 -0.142108 0.0888747 0.00146418 0.0005
  0.99187 -0.112519  0.117547 0.266209 0.0005
 0.98925  -0.1312 0.101834 -0.412325 0.0005
 0.984892 -0.154541  0.131692 -0.206059 0.0005
0.980165 -0.13644  0.11213 0.0823327 0.0005
 0.988208 -0.145818  0.131214 0.0604162 0.0005
 0.966739 -0.136796  0.141389 0.307594 0.0005
 0.992404 -0.127965  0.139049 -0.0176873 0.0005
 0.988654 -0.156127  0.115978 0.209071 0.0005
 0.983965 -0.167135   0.12269 -0.145317 0.0005
 0.985607 -0.143239  0.157254 -0.296125 0.0005
 0.975017 -0.142802  0.110696 0.244339 0.0005
  0.99496 -0.147987   0.10528 -0.0244698 0.0005
  1.00957 -0.107732  0.111206 0.268001 0.0005
 0.987525 -0.171712  0.146592 0.205486 0.0005
0.983146 -0.10883 0.107721 0.242814 0.0005
 0.982866 -0.154126  0.133429 0.340962 0.0005
 0.986346 -0.159875  0.114457 -0.0782736 0.0005
0.988014 -0.15933 0.113443 -0.0531093 0.0005
 0.989727 -0.110646  0.121451 -0.0918736 0.0005
  0.99425 -0.135471 0.0973249 -0.00916048 0.0005
 0.979316 -0.136111  0.100683 -0.0592788 0.0005
 0.992492 -0.125399 0.0892947 -0.26395 0.0005
 0.990966 -0.116563  0.133996 0.141085 0.0005
 0.978564 -0.105585 0.0936672 0.296258 0.0005
 0.974994 -0.147588  0.111554 0.052273 0.0005
  1.00433 -0.134525  0.128979 -0.208219 0.0005
 0.985782 -0.146915  0.142169 0.0576317 0.0005
 0.995949 -0.154068  0.157226 -0.216003 0.0005
 0.988949 -0.131232  0.118843 -0.0858745 0.0005
 0.989527 -0.136144  0.123736 -0.245589 0.0005
 0.994481 -0.119036  0.135982 -0.0774292 0.0005
 0.986073 -0.149476  0.118306 -0.0954263 0.0005
  1.00853 -0.129517  0.133649 0.0594902 0.0005
 0.967749 -0.180044    0.1343 0.105179 0.0005
 0.990829 -0.122649  0.125753 0.279583 0.0005
 0.972709 -0.156676  0.119715 -0.307306 0.0005
  0.99203 -0.151182  0.129265 -0.0381765 0.0005
   1.0025 -0.139605  0.114379 -0.0436559 0.0005
  0.995913 -0.0747452   0.119197 0.162611 0.0005
 0.996141 -0.111266  0.118709 0.295053 0.0005
 0.991627 -0.119276  0.110706 -0.00521397 0.0005
  0.987956 -0.0722087   0.112949 0.162796 0.0005
 0.987167 -0.160713  0.117588 -0.282267 0.0005
 0.986517 -0.132341 0.0945881 -0.235123 0.0005
  0.98088 -0.168792 0.0769368 -0.0238647 0.0005
 0.974983 -0.184042   0.08379 -0.193971 0.0005
 0.988803 -0.141464  0.158111 0.19526 0.0005
 0.982956 -0.133231  0.109571 -0.0260619 0.0005
   0.9837 -0.119929  0.147563 0.286059 0.0005
0.991808 -0.14472 0.157161 0.198248 0.0005
 0.996331 -0.129596  0.110223 -0.267509 0.0005
  1.00204 -0.109757  0.118457 0.00591125 0.0005
 0.980789 -0.152731   0.11336 -0.170506 0.0005
 0.983234 -0.151066  0.136016 -0.022732 0.0005
 0.994045 -0.119633  0.110522 0.0265018 0.0005
 0.983949 -0.133502  0.118561 0.0887789 0.0005
0.989648 -0.13473 0.109336 0.161326 0.0005
  0.99004 -0.125351  0.123271 -0.129366 0.0005
  0.99666 -0.152398  0.134955 0.0901991 0.0005
 0.985231 -0.156577 0.0869362 0.151868 0.0005
0.985486 -0.16887 0.133964 0.00887359 0.0005
 0.991571 -0.102598  0.121377 0.158822 0.0005
 0.984591 -0.128195   0.12964 0.119896 0.0005
 0.991149 -0.160147  0.139017 -0.332863 0.0005
 0.991619 -0.121493  0.109111 -0.129912 0.0005
 0.991255 -0.148073  0.143612 -0.0537845 0.0005
 0.987921 -0.143957  0.119401 -0.124098 0.0005
 0.993669 -0.122219 0.0869952 0.0684356 0.0005
  1.00003 -0.124572  0.138235 -0.243154 0.0005
 0.980795 -0.156547 0.0989437 0.0492329 0.0005
 0.988925 -0.116864  0.129387 -0.206836 0.0005
 0.985973 -0.170265  0.146434 0.204922 0.0005
 0.984913 -0.143791  0.132903 0.109423 0.0005
 0.990194 -0.109493  0.117808 -0.0716778 0.0005
 0.987165 -0.174633   0.15293 -0.0096165 0.0005
 0.987505 -0.132112  0.120765 -0.0358859 0.0005
 0.991216 -0.118179  0.122315 0.0611179 0.0005
 0.985833 -0.144909  0.154798 -0.0416235 0.0005
 0.997563 -0.122307 0.0639124 0.252204 0.0005
 0.990063 -0.104849 0.0962067 0.17664 0.0005
 0.998542 -0.127002    0.1191 0.00496567 0.0005
  0.98036 -0.117039  0.146214 0.247231 0.0005
 0.992283 -0.122063 0.0990425 -0.265422 0.0005
0.986287 -0.15245 0.148523 -0.271053 0.0005
 0.997603 -0.137738 0.0870689 -0.124421 0.0005
0.986883 -0.16103 0.114927 -0.270295 0.0005
   1.00242 -0.0997579   0.101807 -0.112873 0.0005
  1.00215 -0.134557  0.114342 -0.132811 0.0005
 0.990007 -0.153744  0.106019 -0.141987 0.0005
 0.985436 -0.157578 0.0768113 -0.205492 0.0005
 0.980933 -0.163874  0.121243 0.119678 0.0005
 0.989903 -0.149546  0.131694 -0.0417492 0.0005
 0.983322 -0.149657  0.130353 0.130019 0.0005
 0.999038 -0.131058  0.115157 -0.133726 0.0005
 0.979606 -0.171412  0.127877 0.0403183 0.0005
 0.990769 -0.131885  0.123259 -0.11909 0.0005
0.992794 -0.11908 0.110298 -0.0175648 0.0005
 0.987075 -0.131921  0.112218 -0.0661732 0.0005
 0.985398 -0.102157 0.0890521 0.50097 0.0005
  0.98111 -0.147701 0.0718033 -0.109517 0.0005
  0.99033 -0.147444   0.14548 -0.0741707 0.0005
 0.978625 -0.165156   0.11643 0.0298566 0.0005
 0.993485 -0.149552  0.110643 -0.207034 0.0005
 0.989776 -0.128038  0.146742 -0.125255 0.0005
 0.982994 -0.116851  0.129567 0.0225867 0.0005
 0.983611 -0.150547   0.12764 0.111451 0.0005
 0.992536 -0.145521  0.113296 0.0450927 0.0005
  0.998858 -0.0759193   0.118326 0.151506 0.0005
  1.00068 -0.111873  0.095747 0.103215 0.0005
 0.988331 -0.154001  0.115979 0.236531 0.0005
 0.985852 -0.127174  0.130426 -0.150296 0.0005
 0.979175 -0.162651 0.0963539 -0.136062 0.0005
 0.998945 -0.146524  0.134424 -0.363023 0.0005
 0.977953 -0.148462  0.102622 0.284013 0.0005
 0.992085 -0.105888 0.0950052 0.167882 0.0005
  1.00017 -0.131016  0.146637 0.0908665 0.0005
  0.984943 -0.0871829   0.155213 0.194767 0.0005
  1.00151 -0.106658  0.144394 -0.264847 0.0005
  0.99463 -0.139205  0.139555 -0.257866 0.0005
 0.974665  -0.15399 0.0992317 -0.261091 0.0005
 0.983743 -0.160762  0.142799 -0.121576 0.0005
 0.990396 -0.156486  0.137112 -0.035489 0.0005
  1.00574 -0.144596  0.135446 -0.106628 0.0005
 0.978189 -0.132134  0.146195 0.0711048 0.0005
 0.990181 -0.114106 0.0928893 0.350702 0.0005
 0.990279  -0.13166 0.0865197 0.239716 0.0005
 0.982388 -0.117955 0.0907015 0.0845496 0.0005
 0.987304 -0.152762  0.114062 -0.0293267 0.0005
 0.989328 -0.110071  0.162592 -0.226336 0.0005
 0.980988 -0.149303  0.157071 -0.177632 0.0005
 0.969014 -0.169368 0.0978448 -0.0467087 0.0005
 0.991088 -0.134473  0.117577 0.0168144 0.0005
 0.982518 -0.156585 0.0986018 0.05803 0.0005
 0.981576 -0.148547  0.156217 -0.0284941 0.0005
  1.00566 -0.135678  0.135622 0.290369 0.0005
 0.989325 -0.164027  0.130591 0.161839 0.0005
 0.999259 -0.110632  0.122316 0.3346 0.0005
 0.978164 -0.157547  0.103184 -0.106236 0.0005
 0.987328 -0.143538 0.0902924 -0.186933 0.0005
 0.989168 -0.139064 0.0867425 -0.0925114 0.0005
 0.978599 -0.160361  0.130854 -0.190061 0.0005
  0.982647 -0.0960653   0.130425 0.132529 0.0005
 0.994743 -0.136272  0.147305 -0.09182 0.0005
 0.991111 -0.143639  0.111138 -0.0118708 0.0005
 0.989359 -0.145046  0.133433 0.107781 0.0005
 0.984958 -0.155529  0.163074 -0.0456074 0.0005
 0.987716 -0.124139  0.123186 -0.162959 0.0005
 0.998656 -0.140761   0.12847 0.203427 0.0005
 0.998061 -0.133394  0.122721 0.0727643 0.0005
 0.989093 -0.134252  0.132521 0.252999 0.0005
 0.993546 -0.116132  0.155346 0.369801 0.0005
  1.00351 -0.100687  0.120811 0.0753292 0.0005
 0.982703 -0.124041  0.117385 0.343195 0.0005
  0.97525 -0.199195  0.127249 0.1764 0.0005
 0.987141 -0.139523 0.0846964 0.0225785 0.0005
 0.99168 -0.14919 0.147219 -0.0582237 0.0005
 0.980945 -0.160383  0.126797 0.0476377 0.0005
  1.00371 -0.106762  0.106635 -0.140485 0.0005
  1.00174 -0.140155  0.150222 0.207555 0.0005
 0.989901 -0.145473  0.126261 -0.0213821 0.0005
 0.986446 -0.151475  0.127501 -0.0324444 0.0005
 0.998902 -0.121029  0.102687 0.0227859 0.0005
   0.9767 -0.157031  0.119644 -0.12916 0.0005
 0.990044 -0.135919  0.115122 -0.186625 0.0005
   1.00013 -0.0837934   0.105721 -0.155053 0.0005
 0.991302 -0.154984  0.116707 0.236333 0.0005
 0.991315 -0.119543   0.08461 0.00942747 0.0005
 0.992497 -0.114256  0.100777 0.169167 0.0005
 0.986083 -0.118506  0.103156 0.359725 0.0005
 0.995452 -0.131564 0.0480599 -0.121609 0.0005
 0.99327  -0.1291 0.134736 0.312343 0.0005
 0.978892 -0.172559  0.149086 -0.110031 0.0005
 0.994922 -0.153666  0.102087 0.277337 0.0005
 0.988192 -0.151118  0.143851 -0.0205521 0.0005
 0.992391 -0.152211  0.111936 -0.00386001 0.0005
 0.988099 -0.123461  0.126726 -0.0963765 0.0005
 0.999873 -0.117892 0.0859944 0.0336216 0.0005
 0.995195 -0.132918  0.148529 -0.103364 0.0005
 0.986364 -0.157631 0.0759638 -0.212356 0.0005
 0.983049 -0.137962 0.0746698 0.0133329 0.0005
 0.989658 -0.134709   0.12942 -0.0630501 0.0005
 0.994465 -0.142339  0.116651 -0.220647 0.0005
 0.996839 -0.153233  0.105988 0.187088 0.0005
  0.99359 -0.126941  0.129989 -0.231485 0.0005
 0.988679 -0.171597 0.0756045 0.0314682 0.0005
  1.01602 -0.123936  0.159061 -0.32761 0.0005
 0.984567 -0.146092  0.141429 0.057801 0.0005
  1.00333 -0.127766  0.128171 -0.158435 0.0005
 0.983007 -0.150087  0.129298 0.138064 0.0005
 0.986303 -0.110101  0.147774 -0.0378924 0.0005
 0.979619 -0.166882  0.116132 0.0361599 0.0005
 0.995381 -0.135002   0.13027 0.271875 0.0005
 0.990461 -0.135999  0.115042 -0.107618 0.0005
 0.983592 -0.146648  0.134591 -0.0926314 0.0005
 0.985921 -0.117019  0.170176 0.0313613 0.0005
 0.988448 -0.171439 0.0773452 0.0416509 0.0005
  0.985592 -0.0869719   0.155962 0.179719 0.0005
 0.99009 -0.13669 0.126402 -0.0526235 0.0005
 0.981555 -0.105213   0.11339 0.0422531 0.0005
 0.992971 -0.113861 0.0864049 -0.0227126 0.0005
 0.985356 -0.178066  0.107544 -0.0796372 0.0005
 0.996274 -0.112052  0.103299 0.0375809 0.0005
0.988812 -0.11137 0.162756 -0.231987 0.0005
 0.984876 -0.174013  0.142392 -0.0547834 0.0005
 0.994332 -0.155121   0.13719 0.0196695 0.0005
0.991835 -0.12909  0.11329 0.164465 0.0005
 0.988059 -0.119224  0.138206 -0.273608 0.0005
 0.996954 -0.120702 0.0930798 -0.168431 0.0005
 0.997787 -0.150195  0.130748 0.286157 0.0005
  1.00146 -0.125919  0.127225 0.474917 0.0005
  1.00597 -0.139431 0.0961271 -0.0529256 0.0005
 0.995533 -0.132667  0.130226 0.261805 0.0005
 0.997906 -0.103363  0.144973 -0.321612 0.0005
 0.980427 -0.160844  0.116773 0.189289 0.0005
 0.985727 -0.144356  0.141578 0.151896 0.0005
 0.991335 -0.147794  0.146289 -0.0618568 0.0005
 0.987553 -0.127661 0.0887334 0.271936 0.0005
 0.974983 -0.161629  0.141848 0.196415 0.0005
 0.982438 -0.157097  0.100038 0.0592279 0.0005
  1.00089 -0.133377   0.10088 -0.194169 0.0005
0.990076 -0.13614 0.118211 -0.00025572 0.0005
 0.975672 -0.167748 0.0865471 -0.196669 0.0005
 0.986849 -0.133315  0.110445 -0.0292848 0.0005
 0.999032 -0.145578  0.134112 -0.358357 0.0005
 0.998193 -0.130371 0.0929245 -0.0680246 0.0005
 0.982591 -0.131984  0.102938 0.21643 0.0005
 0.980902 -0.112554 0.0895536 0.115062 0.0005
 0.989214 -0.122569  0.132188 -0.28576 0.0005
  1.00412 -0.134372  0.133884 0.283126 0.0005
 0.986101 -0.132397  0.157296 -0.0552177 0.0005
 0.977585  -0.13657 0.0981262 -0.228908 0.0005
 0.980506 -0.145818 0.0725402 -0.105963 0.0005
 0.986728 -0.131682  0.157864 -0.0600779 0.0005
 0.987502 -0.129251  0.121163 -0.0615144 0.0005
 0.978993 -0.144227   0.17128 -0.192533 0.0005
 0.989436 -0.128785  0.087875 0.24679 0.0005
 0.993599 -0.166771  0.132794 -0.348419 0.0005
  0.98258  -0.16772 0.0903225 -0.0286977 0.0005
  1.00737 -0.144124  0.157958 -0.0472467 0.0005
 0.987708 -0.148054  0.116979 -0.115503 0.0005
 0.976844 -0.166549  0.132676 0.0828714 0.0005
   1.00065 -0.0966101   0.126079 -0.204966 0.0005
 0.987091 -0.191559  0.115617 0.174027 0.0005
  0.98942 -0.131282 0.0826592 -0.119781 0.0005
 0.994649 -0.123794 0.0941744 0.0681982 0.0005
 0.998838  -0.11898 0.0728307 0.146814 0.0005
 0.984249 -0.160468  0.112743 -0.246959 0.0005
 0.999055 -0.142217  0.127192 0.191055 0.0005
 0.986361 -0.117156  0.121227 0.18265 0.0005
  1.01116 -0.110379  0.114016 0.126363 0.0005
 0.997767 -0.126234 0.0996242 -0.0463227 0.0005
 0.976381 -0.159352   0.09013 0.280136 0.0005
 0.971942 -0.172404 0.0978054 -0.127587 0.0005
 0.987925 -0.124631  0.100839 -0.365912 0.0005
0.990911 -0.12912 0.113631 -0.0836045 0.0005
 0.995016 -0.143819  0.120639 -0.179919 0.0005
 0.987683 -0.152292  0.128484 -0.0597584 0.0005
  1.00031 -0.125031  0.138244 -0.277436 0.0005
 0.991723 -0.121782  0.108495 -0.117512 0.0005
 0.991681 -0.120065  0.107356 0.0986747 0.0005
 0.987774 -0.170551 0.0772486 0.0405249 0.0005
 0.977084 -0.175349  0.088181 -0.229361 0.0005
 0.977432 -0.156522 0.0881444 0.287637 0.0005
 0.996641 -0.131118 0.0947966 0.0475808 0.0005
 0.991779 -0.156233  0.103801 -0.0511157 0.0005
0.989427 -0.11685 0.131167 -0.19669 0.0005
 1.00219 -0.10782 0.136664 0.0386431 0.0005
 0.987737 -0.122755  0.106271 -0.00174502 0.0005
 0.989888 -0.120186 0.0852975 0.00042818 0.0005
 0.996002 -0.116867  0.163082 0.237205 0.0005
 0.985334 -0.125364  0.124034 -0.000315855 0.0005
  0.98953 -0.152261    0.1407 -0.00543481 0.0005
  1.00465 -0.150676  0.131306 -0.32236 0.0005
 0.989183  -0.14331 0.0881306 -0.0136912 0.0005
 0.983921 -0.147844  0.143972 0.0694801 0.0005
 0.994725 -0.120816  0.137341 -0.0667686 0.0005
 0.988524 -0.110705  0.131179 0.304489 0.0005
0.980313 -0.17119 0.148104 -0.130842 0.0005
  0.99001 -0.153226  0.112366 0.00328207 0.0005
 0.983572 -0.149084  0.124921 0.0682223 0.0005
 0.990241 -0.155245  0.114898 0.224293 0.0005
 0.998159 -0.151763  0.125816 0.197576 0.0005
 0.986247 -0.122518  0.127976 0.343767 0.0005
 0.989661 -0.116208  0.094923 0.33344 0.0005
 0.978748 -0.111667  0.143532 -0.139856 0.0005
  1.00487 -0.125092  0.111189 -0.108898 0.0005
 0.989079 -0.129078  0.140385 0.231749 0.0005
0.992742 -0.14008 0.154958 0.0974676 0.0005
 0.987418 -0.154534   0.13067 -0.00553908 0.0005
 0.988312 -0.159585  0.113392 -0.058592 0.0005
 0.983291 -0.141077  0.109534 0.138183 0.0005
  0.999309 -0.0920552  0.0846395 0.240252 0.0005
 0.981227 -0.156737  0.123599 -0.160622 0.0005
 0.984513 -0.137105  0.110473 -0.0501414 0.0005
 0.976383 -0.164575  0.117079 -0.380968 0.0005
 0.990951 -0.145727  0.111945 0.0430742 0.0005
 0.990091 -0.133982   0.13352 -0.0138323 0.0005
 0.990972 -0.151739  0.122309 0.140635 0.0005
 0.989625 -0.118717   0.13343 -0.116559 0.0005
 0.975396 -0.144921  0.108684 0.0227545 0.0005
 0.991595 -0.119735  0.137554 0.0880065 0.0005
 0.987685 -0.139482 0.0942261 0.336846 0.0005
0.999415  -0.1182 0.148286 0.0891701 0.0005
 0.997855 -0.135174  0.131209 -0.154555 0.0005
 1.00191 -0.13057 0.146553 0.0917803 0.0005
 0.990739 -0.146416  0.113713 0.0380001 0.0005
 0.987659 -0.121821  0.126828 -0.106698 0.0005
 0.979046 -0.170243  0.111242 0.00198671 0.0005
 0.994903 -0.128644  0.117941 -0.302321 0.0005
  0.99036 -0.155639  0.106277 -0.056397 0.0005
 0.993593 -0.119972  0.139107 0.409961 0.0005
 0.974463 -0.106684  0.118042 0.0819776 0.0005
 0.994212 -0.133392 0.0997066 -0.0196724 0.0005
 0.982452 -0.160461   0.13961 -0.119697 0.0005
 0.981681 -0.144796  0.155546 -0.195112 0.0005
 0.984907 -0.147308  0.136016 0.0852946 0.0005
 0.986676 -0.150684  0.117548 -0.109422 0.0005
   1.00421 -0.0936195   0.147911 0.175512 0.0005
0.995225 -0.14158  0.11473 -0.221517 0.0005
  0.96387 -0.170423  0.134783 -0.0340867 0.0005
 0.987138 -0.155332   0.11152 0.0453999 0.0005
 0.987989 -0.127723  0.117492 0.0163115 0.0005
 0.986191 -0.105524  0.121848 0.109151 0.0005
 0.984852 -0.155133  0.129206 -0.350273 0.0005
  0.98634 -0.118931  0.131291 0.28898 0.0005
 0.986609 -0.160569  0.115302 -0.273152 0.0005
0.990275 -0.13817 0.111662 -0.138467 0.0005
 0.990719 -0.118671  0.132884 -0.112831 0.0005
0.983268 -0.16032 0.112388 -0.251147 0.0005
 0.979505 -0.149931  0.120918 0.00817354 0.0005
 0.974273 -0.178099  0.123903 -0.347733 0.0005
0.980473  -0.1515 0.127759 0.0992491 0.0005
 0.978717 -0.171101  0.128493 0.0386137 0.0005
 0.985806 -0.155693  0.162148 -0.0495852 0.0005
 0.981712 -0.120561  0.135973 0.031374 0.0005
 0.988161 -0.173837  0.153173 -0.028488 0.0005
  1.00251 -0.116543   0.12504 0.172311 0.0005
 0.987499 -0.101736  0.156055 0.440848 0.0005
 0.978777 -0.173047  0.147378 -0.111062 0.0005
 0.997283 -0.111605  0.104033 -0.00484159 0.0005
 0.995591 -0.135133   0.17495 -0.0501008 0.0005
 0.979694 -0.164541  0.123917 0.0786595 0.0005
 0.981323 -0.112985 0.0901473 0.127938 0.0005
  0.981646 -0.0982438    0.13254 0.117545 0.0005
0.975015 -0.15396 0.147576 -0.216003 0.0005
 0.992967 -0.141037   0.13257 0.0593358 0.0005
  0.99304 -0.117089  0.132511 0.133829 0.0005
 0.985635 -0.128132  0.143638 0.243044 0.0005
 0.986397 -0.190823  0.115049 0.189318 0.0005
0.978745 -0.16469 0.126634 0.0658002 0.0005
0.974195 -0.14969 0.159759 -0.0172375 0.0005
  0.98752 -0.149873  0.148217 -0.274881 0.0005
 0.985899 -0.137672 0.0860745 0.0271215 0.0005
 0.986121 -0.173473  0.152511 -0.0322212 0.0005
  1.00424 -0.150113  0.128556 -0.311732 0.0005
0.997881 -0.13011 0.118653 -0.293994 0.0005
 0.995677 -0.139572  0.107525 -0.0140082 0.0005
 0.982966 -0.145776   0.13407 -0.0891613 0.0005
 0.994758 -0.120197  0.173281 -0.147687 0.0005
 0.990565 -0.118381  0.109113 -0.184162 0.0005
 0.984528 -0.144363  0.149385 0.339818 0.0005
 0.988129 -0.177602  0.107714 -0.0713212 0.0005
 0.991546 -0.148637  0.144537 -0.0534069 0.0005
0.988236 -0.1453 0.15711 -0.0351368 0.0005
  0.98757 -0.110625  0.112343 0.370465 0.0005
 0.988314 -0.129256  0.144626 -0.131345 0.0005
 0.982862 -0.137048  0.118836 -0.111213 0.0005
0.998084 -0.12052 0.172366 0.0940551 0.0005
 0.985622 -0.146825  0.138199 0.105648 0.0005
 0.987874 -0.137663 0.0923532 -0.0681611 0.0005
 0.982023 -0.110231  0.111916 -0.280128 0.0005
 0.992263 -0.134552  0.116312 -0.132758 0.0005
 0.988265 -0.117847  0.125947 -0.198692 0.0005
 0.984739 -0.145264  0.140734 0.186289 0.0005
  0.99545 -0.154686   0.13966 0.0990151 0.0005
 0.985946 -0.149004  0.108666 -0.0311955 0.0005
 0.993735 -0.166706  0.133102 -0.348034 0.0005
 0.988492 -0.142462 0.0873824 0.0133988 0.0005
 0.988951 -0.132758  0.123748 0.156196 0.0005
 0.98716 -0.14418 0.143574 0.00129757 0.0005
0.990867 -0.13701 0.124205 -0.256845 0.0005
 0.990648 -0.146228  0.156059 0.200293 0.0005
 0.987663 -0.151508  0.146588 -0.268302 0.0005
 0.979096 -0.112176  0.130428 0.120328 0.0005
 0.989011 -0.174073  0.152996 -0.0390744 0.0005
 0.991894 -0.122576  0.136189 0.0614797 0.0005
 0.998138 -0.116966  0.151281 -0.206312 0.0005
 0.989828 -0.145075  0.133976 -0.111731 0.0005
  1.00313 -0.126128   0.11097 -0.0994462 0.0005
 0.985874 -0.123043  0.127155 0.33514 0.0005
  0.99763 -0.120137 0.0626382 0.262021 0.0005
 0.992269 -0.134077  0.129751 -0.0372867 0.0005
 0.980064 -0.154278  0.116067 -0.146768 0.0005
 0.985766 -0.149367  0.108714 -0.0360989 0.0005
  0.97719 -0.187428  0.114519 0.217901 0.0005
 0.976048 -0.176295 0.0914223 -0.00928009 0.0005
0.989365 -0.16347 0.124371 0.115513 0.0005
 0.993724 -0.101422  0.118901 0.165932 0.0005
 0.991818 -0.132598   0.11171 -0.169756 0.0005
 0.994817 -0.116633  0.155875 0.397494 0.0005
 0.993405 -0.123238  0.113041 0.12986 0.0005
 0.991364 -0.156763   0.13554 -0.0351095 0.0005
 0.981592 -0.146361  0.136155 -0.0994509 0.0005
 0.985028 -0.148452  0.109346 -0.0351038 0.0005
 0.986988 -0.142118 0.0933032 0.355023 0.0005
 0.995868 -0.161071  0.140405 -0.127478 0.0005
 0.982614 -0.145707  0.113758 0.0387178 0.0005
  1.00658 -0.115736 0.0791931 -0.0339715 0.0005
 0.985319 -0.163294  0.116026 0.046928 0.0005
 0.994296 -0.149521  0.104714 -0.0171108 0.0005
0.984972 -0.16088 0.118002 -0.279219 0.0005
 0.989383 -0.147692  0.112301 0.0438539 0.0005
 0.985543 -0.150702  0.107204 -0.0493527 0.0005
 0.974752 -0.151839   0.14707 -0.216499 0.0005
 0.990333 -0.192676  0.134284 -0.0469852 0.0005
 0.997627 -0.119927  0.145376 -0.142891 0.0005
  1.00592 -0.134737  0.106381 0.22294 0.0005
0.982284 -0.16723 0.122138 -0.141815 0.0005
 0.986264 -0.150685  0.146564 -0.276829 0.0005
  1.01446 -0.113759  0.117807 -0.0911229 0.0005
 0.987239 -0.153126  0.146036 -0.279159 0.0005
  0.998277 -0.0765845   0.119139 0.176122 0.0005
 0.970148 -0.172889  0.130518 0.0323783 0.0005
  1.00868 -0.122712  0.151027 0.0425915 0.0005
 0.996716 -0.121127  0.094419 -0.156639 0.0005
 0.981381 -0.139768  0.120602 -0.02717 0.0005
 0.984837 -0.143935  0.145877 0.00174109 0.0005
 0.980387 -0.144384  0.151814 -0.204045 0.0005
 0.992135 -0.100473  0.114004 -0.00234075 0.0005
 0.974816 -0.144512  0.115167 0.0550296 0.0005
  1.00547 -0.119956  0.125957 0.160117 0.0005
 0.989393 -0.143477 0.0889238 -0.0145902 0.0005
 0.974581 -0.165017 0.0951719 -0.0715016 0.0005
  0.97813 -0.136653  0.133676 0.0296438 0.0005
 0.993126 -0.123652  0.115092 0.133159 0.0005
 0.984888 -0.126693  0.130002 -0.119359 0.0005
 0.983437 -0.115944  0.113069 0.211664 0.0005
 0.996849 -0.121733  0.111211 -0.080308 0.0005
 0.984489 -0.114298  0.107312 0.201828 0.0005
 0.982469 -0.139429  0.142763 0.0910348 0.0005
 0.984595 -0.170207  0.134619 0.028665 0.0005
 0.978249 -0.137375  0.110356 -0.313678 0.0005
  0.983706 -0.0962673   0.102833 0.552211 0.0005
  1.00038 -0.129483  0.144957 0.100956 0.0005
 0.994828 -0.132422  0.131301 -0.130694 0.0005
 0.981252 -0.102937  0.132853 0.00740257 0.0005
 0.980398 -0.144772  0.154547 -0.221464 0.0005
 0.980769 -0.136008  0.121729 -0.046832 0.0005
 0.992084 -0.111758 0.0865055 -0.0374154 0.0005
 0.995313 -0.154794 0.0989489 0.261161 0.0005
  0.996835 -0.0987853     0.1041 -0.285299 0.0005
 0.991892 -0.112577 0.0857599 0.307985 0.0005
  1.00418 -0.150847   0.13102 -0.324021 0.0005
  1.00657 -0.141728  0.110154 -0.0728255 0.0005
 0.988761 -0.143592  0.140928 0.160421 0.0005
 0.975161 -0.163699 0.0957118 -0.0672377 0.0005
 0.988425 -0.141877 0.0879944 0.0122197 0.0005
 0.991043 -0.146615  0.156546 0.188109 0.0005
 0.991465 -0.144937  0.157091 0.191391 0.0005
 0.997889 -0.131789  0.116096 -0.122447 0.0005
 0.998132 -0.124307  0.139633 -0.259418 0.0005
  1.00047 -0.124009  0.137455 -0.256207 0.0005
    0.9916 -0.0961672   0.114412 0.258268 0.0005
 0.994392 -0.139345   0.14169 0.14516 0.0005
 0.984523 -0.158501  0.114781 -0.213551 0.0005
 0.992604 -0.130028  0.125006 -0.137405 0.0005
0.985482  -0.1261 0.144296 0.244249 0.0005
  1.00044 -0.128916 0.0908695 -0.0880609 0.0005
 0.981859 -0.156683 0.0917723 0.128512 0.0005
 0.987047 -0.151529  0.145341 -0.273069 0.0005
  0.992285 -0.0987709   0.111932 -0.0210328 0.0005
 0.987812 -0.163751  0.146035 0.313852 0.0005
 0.985441 -0.173885  0.143974 -0.0663393 0.0005
 0.987897 -0.115454 0.0924848 0.336461 0.0005
 0.985341 -0.174668   0.14279 -0.0720264 0.0005
  1.00047 -0.140278 0.0977436 0.353195 0.0005
 0.990539 -0.174784  0.134541 0.0683909 0.0005
 0.985453 -0.157163 0.0886892 0.149854 0.0005
  0.97354 -0.160672  0.144401 0.179793 0.0005
 0.982632 -0.118801  0.121016 0.251552 0.0005
 0.990997 -0.108011  0.176263 -0.0889181 0.0005
 0.991174 -0.121189  0.118039 -0.0835805 0.0005
 0.991096 -0.105839 0.0974252 0.182709 0.0005
  1.00255 -0.142899  0.154125 0.0676905 0.0005
 0.991129 -0.129091  0.113257 -0.0914313 0.0005
0.988592 -0.16236 0.146976 0.30039 0.0005
 0.993213 -0.126378 0.0875629 0.241811 0.0005
 0.990088 -0.150878  0.129265 -0.0344526 0.0005
 0.993748 -0.153013  0.137781 0.0239332 0.0005
 0.984508 -0.184262  0.113269 -0.173114 0.0005
 0.985496 -0.108056  0.120659 -0.137822 0.0005
  1.00095 -0.124415  0.149934 -0.334689 0.0005
 0.993243 -0.109338  0.122928 0.0643586 0.0005
 0.989943 -0.127069  0.146957 -0.109207 0.0005
 0.987563 -0.112765  0.107111 0.127044 0.0005
 0.996894 -0.136105  0.133806 -0.150772 0.0005
0.972257 -0.12552 0.136999 -0.00671216 0.0005
 0.999685 -0.129272  0.148242 -0.282016 0.0005
  0.99089 -0.119031  0.105286 0.0982045 0.0005
 0.989771 -0.117804 0.0998699 0.165209 0.0005
  1.00908 -0.116416  0.105367 -0.349346 0.0005
 0.985407 -0.146408   0.14383 0.0736822 0.0005
 0.987875 -0.142737  0.137945 0.300501 0.0005
 0.979428 -0.153688  0.112845 -0.146132 0.0005
 0.986489 -0.113264   0.11275 0.369269 0.0005
 0.989094 -0.119184  0.102148 0.145593 0.0005
  1.00111 -0.137501  0.150029 0.207415 0.0005
 0.996836 -0.129901 0.0458054 -0.139072 0.0005
   1.0025 -0.121198 0.0966526 0.188607 0.0005
 0.992194 -0.147505 0.0878445 0.279801 0.0005
 0.983239 -0.154367 0.0997181 0.0844536 0.0005
 0.979386 -0.123531  0.110327 0.160411 0.0005
 0.983587 -0.137717 0.0751803 2.29705e-05 0.0005
 0.991398 -0.156327  0.114807 0.0479654 0.0005
0.988757  -0.1408 0.119503 -0.0903996 0.0005
  0.994609 -0.0726782  0.0958384 0.159392 0.0005
0.983941 -0.14437 0.167742 0.0784727 0.0005
 0.979718 -0.113319  0.126013 0.0112174 0.0005
 0.994138 -0.102442  0.119736 0.157473 0.0005
 0.978802 -0.139867   0.13502 -0.0714884 0.0005
 0.986183 -0.157996  0.161319 -0.0671296 0.0005
  0.98517 -0.187622  0.115714 0.18255 0.0005
 0.964441 -0.167723  0.102155 0.00536536 0.0005
  0.98725 -0.116035  0.128982 0.176769 0.0005
  1.00762 -0.125983  0.150638 -0.222228 0.0005
 0.988891 -0.110307  0.113315 0.360578 0.0005
 0.989965 -0.146211  0.132292 0.0631163 0.0005
 0.988981 -0.110575   0.13222 0.306294 0.0005
    1.002 -0.159265  0.117774 -0.199041 0.0005
 0.985888 -0.155515 0.0983247 -0.123581 0.0005
 0.974324 -0.171412  0.117922 0.374147 0.0005
 0.987306 -0.150032  0.128282 -0.0520527 0.0005
 0.982184  -0.16807 0.0880234 -0.0182548 0.0005
 0.991676 -0.141755   0.15461 0.100373 0.0005
 0.978318 -0.145216  0.108916 0.0444908 0.0005
 0.988772 -0.151883  0.126215 -0.201062 0.0005
  0.998851 -0.0987079   0.101825 -0.298244 0.0005
  0.99195 -0.116666  0.125541 0.0640675 0.0005
  0.99315 -0.119088   0.17209 -0.137094 0.0005
 0.982586 -0.114247   0.11714 0.0852381 0.0005
 0.993738 -0.124865  0.106452 0.0164937 0.0005
 0.984455 -0.128422  0.142159 0.0864686 0.0005
 0.997794 -0.102941  0.142124 -0.318353 0.0005
 0.985062 -0.127026  0.143378 0.248559 0.0005
 0.967722 -0.150981  0.099576 0.13071 0.0005
 0.991754 -0.124852  0.122842 -0.138742 0.0005
 0.990519 -0.119233  0.124438 0.0612933 0.0005
 0.988736 -0.144333  0.127632 -0.0361176 0.0005
  1.00195 -0.092672  0.149181 0.170042 0.0005
 0.988297 -0.146139  0.157153 -0.0507007 0.0005
 0.974535 -0.160401  0.156276 -0.0593841 0.0005
   1.0053 -0.116427  0.119038 0.307315 0.0005
  0.984321 -0.0862912   0.154486 0.174678 0.0005
 0.975561 -0.128253   0.11416 -0.0602918 0.0005
 0.998299 -0.141657  0.119464 0.0449991 0.0005
 0.999642  -0.12578 0.0915977 -0.0882543 0.0005
  1.00005 -0.121576  0.173102 0.081181 0.0005
  0.995565 -0.0714428  0.0956536 0.146852 0.0005
 0.989871 -0.147356  0.115168 -0.0085489 0.0005
 0.989306 -0.152071  0.124162 0.119584 0.0005
 0.981614 -0.106028  0.129793 0.0246767 0.0005
 0.998973 -0.115942   0.11951 -0.31511 0.0005
 0.982819 -0.155646  0.133577 0.333241 0.0005
  0.986489 -0.0886567   0.154287 0.174622 0.0005
 0.988198 -0.142865 0.0816511 -0.0617069 0.0005
  0.98641 -0.138114  0.126359 -0.224937 0.0005
0.980051 -0.15353 0.122535 -0.039697 0.0005
 0.978459 -0.187192  0.113708 0.191224 0.0005
 0.989488 -0.195133  0.135765 -0.0510234 0.0005
 0.977161 -0.171694  0.127775 0.0424248 0.0005
 0.988715 -0.163291 0.0782633 -0.0750575 0.0005
  1.00001 -0.106753  0.145338 -0.261998 0.0005
 0.985862 -0.114295  0.129027 -0.250399 0.0005
  1.00524 -0.144415  0.157355 -0.0360695 0.0005
 0.986471 -0.135676  0.115188 0.330681 0.0005
 0.999415 -0.141726  0.129513 0.195327 0.0005
 0.984552 -0.169096  0.121249 -0.144571 0.0005
 0.988298 -0.136564   0.11401 -0.182791 0.0005
 0.995627 -0.141725  0.129472 -0.366522 0.0005
 0.995598 -0.139959  0.116163 -0.2121 0.0005
 0.987578 -0.120612  0.127831 0.345949 0.0005
 0.975462 -0.130354  0.132537 0.249687 0.0005
 0.982993 -0.142948  0.137242 0.0619329 0.0005
  1.00677 -0.130585 0.0782492 0.231569 0.0005
 0.988302 -0.165264 0.0774991 -0.0836604 0.0005
 0.989547 -0.160142  0.114005 -0.0849 0.0005
 0.977257 -0.140526  0.108238 0.0314541 0.0005
 0.982827 -0.129819  0.125422 0.0976946 0.0005
 0.989741 -0.111084  0.113447 0.358076 0.0005
 0.990543 -0.106434 0.0992784 -0.0799059 0.0005
 0.987924 -0.140661 0.0872311 -0.400545 0.0005
 0.994738 -0.111311    0.1217 0.0403717 0.0005
 0.986215 -0.167613  0.134326 0.0323655 0.0005
 0.997626 -0.119882  0.103321 0.4203 0.0005
 0.987076 -0.132404  0.104726 0.188014 0.0005
 0.997996 -0.116922  0.148836 0.0870208 0.0005
 0.981998 -0.117982  0.122484 -0.120585 0.0005
  1.00004 -0.136546  0.140578 0.399302 0.0005
 0.995387 -0.138421  0.115896 0.212093 0.0005
 0.980814 -0.132978  0.116461 0.0914508 0.0005
 0.990603 -0.107692  0.100311 0.184365 0.0005
 0.989282 -0.157351 0.0982089 -0.328684 0.0005
0.988681 -0.14196 0.143854 -0.206616 0.0005
0.986345  -0.1428 0.116765 -0.15327 0.0005
 0.981428 -0.160016  0.111242 -0.306054 0.0005
 0.975351 -0.153002   0.09988 -0.249765 0.0005
 0.988616 -0.159877  0.112932 -0.0604335 0.0005
 0.986037 -0.188189  0.113074 0.192046 0.0005
 0.998774  -0.16662 0.0948584 0.196348 0.0005
  0.98697 -0.144761  0.154263 -0.0637705 0.0005
 0.989818 -0.128427  0.123858 -0.139687 0.0005
 0.977617 -0.151621  0.134443 -0.0776935 0.0005
 0.979706 -0.160697  0.111405 -0.328483 0.0005
 0.988282 -0.143988  0.169788 0.0725861 0.0005
 0.977167 -0.110144 0.0864925 -0.174446 0.0005
  0.98199 -0.150079  0.140356 -0.228321 0.0005
 0.979302 -0.170665  0.125963 0.0373131 0.0005
 0.981848 -0.138235  0.132005 0.107935 0.0005
 0.989321 -0.130588  0.123429 0.155571 0.0005
 0.992618 -0.145888  0.108834 -0.0871657 0.0005
  1.00302 -0.108493  0.135941 0.0515692 0.0005
 0.994055 -0.153621  0.130689 0.0247794 0.0005
 0.988752 -0.118309  0.130695 0.278154 0.0005
0.981458 -0.15326 0.119946 -0.0793398 0.0005
 0.998277 -0.119166  0.143224 -0.149921 0.0005
  0.99253 -0.135255  0.115963 -0.103777 0.0005
  0.986515 -0.0885011   0.163446 0.234168 0.0005
 0.992945 -0.126605  0.126098 -0.145869 0.0005
 0.992156 -0.124494 0.0884127 0.228009 0.0005
0.988363 -0.1528  0.1255 0.12197 0.0005
  1.00797 -0.131389  0.105926 0.0435809 0.0005
  1.00636 -0.135203   0.13668 0.284397 0.0005
 0.987105 -0.132835  0.122027 -0.0269861 0.0005
 0.979802 -0.140181  0.100706 0.296709 0.0005
0.985072 -0.14258 0.144759 0.014234 0.0005
0.990221 -0.12668 0.111505 0.177205 0.0005
 0.992106 -0.130321 0.0908745 0.0443596 0.0005
 0.991865 -0.156303  0.136438 -0.0353731 0.0005
 0.999086 -0.116345  0.111977 -0.0699243 0.0005
 0.98234 -0.10944  0.11273 -0.276731 0.0005
0.982842 -0.14359 0.111204 0.387175 0.0005
 0.998253 -0.127628  0.101371 0.274683 0.0005
 0.987533 -0.116608  0.116825 0.150292 0.0005
 0.986016 -0.152944  0.108167 -0.0770164 0.0005
  1.00629 -0.131142  0.121133 -0.140769 0.0005
 0.997362 -0.145095  0.141148 -0.456412 0.0005
 0.978755 -0.125957  0.103952 0.24236 0.0005
  0.98528 -0.122249  0.127381 -0.117987 0.0005
 0.997848 -0.117482  0.148863 0.0942278 0.0005
 0.991166 -0.119501  0.109897 -0.00852939 0.0005
 0.996359 -0.151385  0.164237 -0.295803 0.0005
 0.995745 -0.120882  0.112813 0.139164 0.0005
  0.97483 -0.167305 0.0848807 -0.207379 0.0005
0.990913 -0.12218 0.139921 0.422116 0.0005
 0.978997 -0.120338  0.123166 0.174584 0.0005
 0.988221 -0.178436  0.108856 -0.0836254 0.0005
 0.997729 -0.140652  0.142919 0.106807 0.0005
 0.972409 -0.152971  0.147077 -0.220644 0.0005
 0.990165 -0.123588  0.087931 0.223736 0.0005
 0.971811 -0.161898 0.0991167 -0.0341182 0.0005
 0.999871 -0.106239  0.116399 -0.13939 0.0005
0.979128 -0.14744 0.104025 0.286968 0.0005
 0.998311 -0.150794  0.140357 -0.212952 0.0005
0.980766 -0.13418 0.137741 -0.174552 0.0005
 0.974959 -0.140346  0.103209 -0.0819292 0.0005
 0.985671 -0.149687  0.124512 0.0698956 0.0005
 0.983969 -0.127633  0.132399 -0.128707 0.0005
 0.986672 -0.112773  0.128968 -0.266201 0.0005
 0.989967 -0.144408  0.111645 0.00431452 0.0005
 0.986647 -0.119389  0.102022 0.0760571 0.0005
 0.978223 -0.163755 0.0972564 -0.136437 0.0005
  1.00235 -0.111704 0.0952044 0.0963401 0.0005
 0.987663 -0.181093  0.121583 0.112813 0.0005
  0.97569 -0.174742 0.0912897 0.00341685 0.0005
 0.988777 -0.144314  0.182764 0.211926 0.0005
 0.986319 -0.131609 0.0950309 -0.257122 0.0005
  0.992764 -0.0997013  0.0764054 0.528672 0.0005
   0.9909 -0.155897 0.0981845 -0.357116 0.0005
 0.983947 -0.123605  0.119617 0.357407 0.0005
 0.986265 -0.184436  0.113597 -0.213162 0.0005
  1.00722 -0.142946   0.11135 -0.0838811 0.0005
  1.00204 -0.131549  0.149558 -0.287221 0.0005
0.995817  -0.1359 0.148474 -0.0977451 0.0005
 0.989544 -0.130008 0.0877795 0.230894 0.0005
   1.00014 -0.0842128   0.119084 0.095222 0.0005
 0.994703 -0.145823  0.107836 -0.0903242 0.0005
  1.00009 -0.130506  0.113661 -0.153602 0.0005
  0.99122 -0.154601  0.119882 0.033927 0.0005
 0.989868 -0.137879  0.129224 -0.0498368 0.0005
   1.00326 -0.0980145   0.110335 -0.00200499 0.0005
 0.986549 -0.156507  0.074457 -0.221664 0.0005
 0.989753 -0.111692  0.093786 -0.249441 0.0005
  1.00734 -0.123164  0.150589 0.0408378 0.0005
 0.992616 -0.114791  0.104433 0.150021 0.0005
  1.00208 -0.110001  0.117715 0.021678 0.0005
 0.990652 -0.111323  0.104056 -0.0248672 0.0005
 0.996395 -0.162214 0.0970379 0.150958 0.0005
 0.967313 -0.159311 0.0802063 -0.176885 0.0005
 0.999791 -0.119336  0.152818 -0.211602 0.0005
 0.996613 -0.143165  0.140432 -0.480229 0.0005
 0.986737  -0.14575 0.0822302 -0.0587671 0.0005
   0.9858 -0.112289  0.107007 0.202854 0.0005
 0.993435 -0.136368 0.0975706 -0.00585862 0.0005
 0.990024 -0.130574  0.123492 -0.127839 0.0005
 0.980835  -0.16921 0.0762681 -0.0307391 0.0005
 0.978597 -0.158962  0.128482 -0.171377 0.0005
 0.977472 -0.163748  0.111939 0.115597 0.0005
 0.977936 -0.182882  0.132211 0.103575 0.0005
 0.990262 -0.127398  0.141763 0.227682 0.0005
  0.98755 -0.150116  0.142902 -0.00604926 0.0005
 0.992106 -0.119537  0.110512 -0.0123004 0.0005
 0.987643 -0.152068   0.12479 -0.203143 0.0005
 0.987698 -0.119502  0.132176 0.290389 0.0005
0.994521 -0.15317 0.127013 -0.201173 0.0005
 0.986539 -0.160677 0.0807358 -0.0828414 0.0005
  1.00117 -0.149699 0.0935333 0.0239481 0.0005
 0.994659 -0.138465  0.123114 -0.0370354 0.0005
 0.986581 -0.112845  0.119467 0.0907009 0.0005
 0.995077 -0.149072  0.117057 -0.179007 0.0005
 0.988745 -0.160988  0.126811 -0.0793878 0.0005
 0.978756 -0.147752 0.0952055 0.355192 0.0005
 0.992909 -0.157395 0.0968645 0.163288 0.0005
  0.97966 -0.158582  0.087561 0.282602 0.0005
 0.988511 -0.106588  0.100164 0.179414 0.0005
 0.991752 -0.126717  0.100804 -0.0915598 0.0005
0.988794 -0.11563 0.110982 0.137859 0.0005
 0.983364 -0.137281   0.12614 0.00674938 0.0005
 0.980731 -0.168291  0.113658 -0.2114 0.0005
 0.970427 -0.191365  0.105272 -0.0632589 0.0005
  0.97669 -0.123389  0.126914 0.129938 0.0005
 0.981804 -0.119285  0.147955 0.256952 0.0005
 0.990368 -0.148238  0.124076 0.0677738 0.0005
 0.977466 -0.157695  0.131135 -0.202608 0.0005
 0.989883 -0.128278  0.110406 0.165005 0.0005
 0.988973 -0.107028  0.153348 0.0608188 0.0005
  1.00232 -0.159755  0.121868 0.0253256 0.0005
  0.98416 -0.129791  0.126512 0.0904903 0.0005
 0.982127 -0.155825  0.100193 0.0628177 0.0005
 0.986477 -0.164109  0.105861 0.107497 0.0005
 0.986207 -0.162133  0.114574 0.0399099 0.0005
  0.97574 -0.136647   0.12551 -0.0588174 0.0005
0.984486 -0.13875 0.152532 0.388811 0.0005
  0.99445 -0.155494  0.094831 0.13951 0.0005
 0.983356 -0.122851  0.119066 0.376937 0.0005
 0.986143 -0.122538  0.127096 0.3335 0.0005
 0.990381 -0.155533   0.10607 -0.0590147 0.0005
 0.989761 -0.140858 0.0938506 0.370718 0.0005
 0.969316 -0.190822  0.105056 -0.0630258 0.0005
0.990085 -0.14611 0.131663 0.0679621 0.0005
 0.984528 -0.113955 0.0990721 0.0160217 0.0005
  0.99339 -0.136612   0.14144 -0.276458 0.0005
 0.975412 -0.163693  0.118673 -0.374923 0.0005
 0.989068 -0.117908  0.110464 -0.2091 0.0005
 0.990686 -0.135474  0.122882 -0.242061 0.0005
 0.988796 -0.110227  0.147661 0.363922 0.0005
 0.992068 -0.149921  0.147845 0.0519194 0.0005
 0.973578 -0.141032 0.0908363 -0.0367996 0.0005
  1.01054 -0.117034  0.105474 -0.357149 0.0005
  0.97829 -0.153624  0.134575 -0.0921046 0.0005
 0.989053 -0.128215  0.139002 0.118938 0.0005
 0.988594 -0.140925  0.126363 -0.293071 0.0005
 0.985524 -0.154271 0.0989145 -0.0118659 0.0005
  1.00482 -0.134803  0.139807 0.0101524 0.0005
 0.987703 -0.143578  0.118955 -0.139876 0.0005
 0.988765 -0.110313  0.147217 0.370646 0.0005
 0.990191 -0.110084  0.149003 0.34778 0.0005
 0.987959   -0.1147 0.0929858 0.350583 0.0005
 0.974146 -0.176106 0.0884327 0.0257953 0.0005
 0.989243 -0.104239  0.109792 -0.252166 0.0005
0.999997 -0.10933 0.097308 0.0842081 0.0005
 0.991455 -0.163014  0.121869 -0.115049 0.0005
 0.999823 -0.140291  0.120012 -0.288947 0.0005
 0.984109 -0.155345  0.131137 -0.196955 0.0005
 0.998868 -0.133044 0.0987382 -0.201542 0.0005
  0.995242 -0.0700014  0.0965887 0.170785 0.0005
 0.985914 -0.156055  0.129704 -0.193912 0.0005
 0.991815 -0.148921 0.0882446 0.269189 0.0005
    1.009 -0.144907 0.0955465 -0.0614598 0.0005
 0.977443 -0.166692  0.133412 0.0694046 0.0005
 0.996175 -0.137292  0.108422 -0.0294344 0.0005
 0.994309  -0.15655 0.0965657 0.131094 0.0005
 0.988595 -0.127231  0.141962 0.114518 0.0005
  1.00637 -0.135039  0.136057 0.276701 0.0005
 0.963851 -0.152493 0.0734824 -0.047792 0.0005
   1.00158 -0.0982285   0.104536 -0.130907 0.0005
  0.99849 -0.119011 0.0737617 0.153716 0.0005
 0.978336 -0.172654  0.148472 -0.135665 0.0005
0.997792 -0.14202 0.120022 0.0339734 0.0005
 0.987205 -0.149304  0.113783 -0.0213931 0.0005
 0.974817 -0.154979 0.0946148 -0.0945827 0.0005
 0.981839 -0.116812  0.146774 0.239862 0.0005
 0.982166 -0.153753 0.0902523 -0.221575 0.0005
 0.985883 -0.148638  0.137738 0.100712 0.0005
 0.987513 -0.151726  0.127779 -0.0483458 0.0005
 0.988045 -0.120844  0.132429 0.278703 0.0005
 0.989252 -0.141962  0.184388 0.236713 0.0005
 0.990068 -0.151204  0.141954 -0.014767 0.0005
 0.999933 -0.121627  0.103522 0.0434784 0.0005
 0.993295 -0.129553  0.136795 0.325155 0.0005
 0.987341 -0.104462  0.119489 0.114717 0.0005
 0.993588 -0.136319  0.115421 -0.0954332 0.0005
 0.979812 -0.158237 0.0937451 -0.00945197 0.0005
  0.99021 -0.131077  0.113586 -0.0735904 0.0005
 0.994828 -0.125061  0.136722 0.0895638 0.0005
  0.98822 -0.118744  0.102459 0.143625 0.0005
   0.9887 -0.150709  0.127876 -0.0302335 0.0005
   1.00054 -0.0984674   0.102755 -0.292757 0.0005
 0.993339 -0.156896  0.100032 0.265341 0.0005
 0.980684 -0.169243 0.0977021 -0.180325 0.0005
 0.992795 -0.149372  0.146109 0.0446947 0.0005
 0.969645   -0.1518 0.0974119 0.193088 0.0005
 0.985138 -0.176684  0.144765 -0.0646026 0.0005
 0.984494 -0.142423 0.0826534 0.0636369 0.0005
 0.992563 -0.120057  0.136844 0.055557 0.0005
 0.988147 -0.140282 0.0934147 0.354383 0.0005
 0.986997 -0.155713 0.0972959 0.0649401 0.0005
 0.984642 -0.154789  0.113786 -0.161991 0.0005
  1.00084 -0.141349  0.120178 -0.276457 0.0005
 0.982311 -0.129101  0.128276 0.101899 0.0005
 0.990581 -0.127465  0.118531 0.0215866 0.0005
 0.987392 -0.177891  0.105575 -0.0655389 0.0005
 0.994233 -0.130211  0.130648 -0.225781 0.0005
 0.989496 -0.161012 0.0899646 -0.265982 0.0005
 0.988517 -0.141735 0.0905724 0.015829 0.0005
 0.993204 -0.148053  0.105421 -0.0217053 0.0005
 0.994479 -0.157008  0.134783 -0.0246207 0.0005
 0.985888 -0.161662  0.115928 0.0562057 0.0005
 0.983181 -0.122654  0.132462 -0.222296 0.0005
  1.00587 -0.122069 0.0899873 0.114749 0.0005
  0.98095 -0.142084  0.113783 0.274595 0.0005
 0.982912 -0.116037  0.130907 0.0105798 0.0005
 0.983731 -0.146212  0.147809 -0.120734 0.0005
 0.994325 -0.149494  0.146207 0.0530217 0.0005
 0.989915 -0.141218  0.159523 0.213785 0.0005
 0.980509 -0.143929 0.0898486 0.252915 0.0005
  1.00477 -0.148663  0.107617 0.00523781 0.0005
   1.0009 -0.136608   0.12842 -0.0579661 0.0005
 0.978228 -0.154672  0.122106 0.255536 0.0005
 0.996034 -0.168744  0.129621 0.157833 0.0005
 0.988214 -0.119621  0.135556 -0.258874 0.0005
 0.978257 -0.116815   0.12953 0.0611166 0.0005
 0.988469 -0.152513  0.141221 0.0608548 0.0005
 0.972164 -0.144395  0.105647 0.304225 0.0005
 0.992359 -0.112163  0.118049 0.286781 0.0005
 0.973627 -0.161973  0.143711 0.189502 0.0005
 0.990637 -0.153876  0.163675 -0.329411 0.0005
 0.973307 -0.163727  0.140841 0.313592 0.0005
 0.987469 -0.108353  0.150195 0.394031 0.0005
   0.9975 -0.133508  0.120379 0.0418969 0.0005
 0.998327 -0.130764  0.103222 -0.169336 0.0005
  0.98977 -0.113997  0.117343 0.159467 0.0005
 0.993234 -0.108469  0.175645 -0.107957 0.0005
 0.983467 -0.119664 0.0933367 -0.00478949 0.0005
 0.990569 -0.128814  0.111619 -0.0727969 0.0005
 0.990048 -0.157503  0.112702 -0.0593533 0.0005
 0.97953 -0.14319 0.124273 0.283187 0.0005
  0.97182 -0.172433  0.130041 0.0240952 0.0005
  0.98805 -0.153406   0.15876 0.233126 0.0005
  0.97626 -0.123315  0.136413 -0.0719658 0.0005
  0.97591 -0.128416  0.121245 -0.233095 0.0005
 0.984743 -0.144504  0.151453 0.334316 0.0005
 0.988014 -0.136671  0.108275 0.156079 0.0005
  1.01198 -0.132173 0.0990791 -0.0418671 0.0005
 0.983385 -0.163462  0.141104 -0.112467 0.0005
 0.994812 -0.134703  0.115609 -0.0909156 0.0005
0.994361 -0.14782  0.10959 -0.102914 0.0005
 0.988955 -0.151608  0.126162 -0.19513 0.0005
   1.00167 -0.0972812   0.112092 0.0137619 0.0005
 0.986024 -0.132667 0.0919319 -0.220787 0.0005
 0.985897 -0.122059  0.100584 0.0962611 0.0005
 0.976077 -0.174849  0.090829 0.00463856 0.0005
 0.978364 -0.159216  0.131625 -0.195767 0.0005
 0.984795 -0.112997  0.121541 0.0716404 0.0005
 0.991687 -0.149001 0.0876589 0.259321 0.0005
 0.995408 -0.104939  0.129407 -0.269405 0.0005
 0.987555 -0.126836  0.132971 -0.133844 0.0005
 0.990728 -0.118416  0.106523 0.0883537 0.0005
 0.99106 -0.13013 0.124963 -0.126924 0.0005
 0.982043 -0.141375 0.0947381 -0.147958 0.0005
 0.991908 -0.150124   0.12792 -0.203882 0.0005
 0.995103 -0.151637  0.139044 0.158123 0.0005
 0.981627 -0.130983  0.089997 0.00527147 0.0005
 0.993423 -0.112371  0.126617 -0.0756998 0.0005
 0.989856 -0.154656  0.115385 0.229767 0.0005
 0.990159 -0.163609  0.128092 0.155928 0.0005
 0.990488 -0.137352  0.111873 -0.339854 0.0005
 0.995114 -0.145457  0.122449 -0.170554 0.0005
 0.990497 -0.120062  0.122791 0.0605964 0.0005
 0.999672 -0.150992  0.127446 0.183439 0.0005
 0.985122 -0.188952  0.114944 0.186603 0.0005
 0.989304 -0.164947 0.0778563 -0.0710364 0.0005
 0.988832 -0.155669  0.115433 0.221765 0.0005
  1.01586 -0.125472  0.157715 -0.330177 0.0005
0.979664  -0.1709 0.111078 -0.00228117 0.0005
 0.985358 -0.150937  0.108087 -0.0521788 0.0005
 0.991827 -0.126188  0.135804 0.350842 0.0005
 0.987993 -0.130718  0.109933 -0.0361543 0.0005
 0.983929 -0.126921  0.119564 -0.286717 0.0005
 0.992485 -0.110963  0.121604 0.0435888 0.0005
 0.989728 -0.139189  0.141138 0.169844 0.0005
  0.994235 -0.0997553   0.117908 0.155678 0.0005
 0.989188 -0.130689  0.118435 0.121765 0.0005
 0.984343 -0.127867    0.1336 -0.428375 0.0005
 0.991903 -0.131228  0.112427 -0.157805 0.0005
 0.991612 -0.147038  0.132379 0.057029 0.0005
 0.997162 -0.143307 0.0796237 0.110212 0.0005
 0.982383 -0.168882 0.0766811 -0.0244103 0.0005
 0.990471 -0.118709   0.10521 0.0858096 0.0005
 0.991823 -0.146754  0.144605 -0.0569037 0.0005
 0.997528 -0.130863 0.0963936 0.0280587 0.0005
 0.991167 -0.121708  0.172263 -0.133246 0.0005
  1.00522 -0.115142  0.117334 0.306166 0.0005
 0.987497 -0.188363  0.115878 0.169699 0.0005
 0.988246 -0.137462  0.108548 0.139892 0.0005
 0.988102 -0.140189 0.0916849 -0.0868629 0.0005
 0.980188 -0.146358 0.0726063 -0.0986538 0.0005
 0.987802 -0.131043  0.124646 0.165748 0.0005
0.977606 -0.12282 0.129581 0.0058705 0.0005
 0.992114 -0.150511  0.125836 0.0631877 0.0005
 0.981469  -0.14401 0.0872342 0.256024 0.0005
 0.995013 -0.138704  0.147231 0.11389 0.0005
 0.980341 -0.138366  0.105843 0.305522 0.0005
 0.996895 -0.139604  0.087308 -0.114558 0.0005
 0.984763 -0.153947  0.114846 -0.0262658 0.0005
  1.00426 -0.119403  0.125297 -0.00281992 0.0005
  0.98417 -0.119732 0.0920395 -0.00862234 0.0005
 0.990632 -0.162585  0.125013 0.097705 0.0005
  0.97581 -0.112371 0.0855066 -0.167246 0.0005
 0.995505 -0.154433  0.133204 0.106387 0.0005
   1.00079 -0.0962523   0.125696 -0.209102 0.0005
 0.997223 -0.134694  0.132197 -0.145352 0.0005
 0.991801 -0.153969  0.120169 0.0380047 0.0005
 0.984182 -0.133079  0.109938 0.0809011 0.0005
 0.992799 -0.156775 0.0950929 0.135552 0.0005
 0.983119 -0.112566  0.106529 0.204461 0.0005
  0.990268 -0.0981335   0.114091 0.267078 0.0005
 0.98872  -0.1337 0.136203 0.15766 0.0005
 0.989803 -0.108176  0.148465 0.0106634 0.0005
 0.995595 -0.135925  0.106013 0.00252663 0.0005
 0.995222 -0.111544  0.128224 -0.0761117 0.0005
 0.988471 -0.134896  0.136611 0.150037 0.0005
 0.982216 -0.104769  0.114265 0.0624191 0.0005
 0.989906 -0.133904  0.134164 0.16388 0.0005
 0.984805 -0.124965 0.0984885 -0.386904 0.0005
0.991978 -0.12647 0.135364 0.346001 0.0005
  1.00047 -0.161702  0.170794 -0.227939 0.0005
 0.987255 -0.140405 0.0944766 0.352404 0.0005
   1.00158 -0.0961915   0.107703 0.0112745 0.0005
 0.991273 -0.131619  0.121508 -0.0855927 0.0005
 0.986387 -0.131271  0.112146 -0.0370177 0.0005
  0.999698 -0.0952085   0.126059 -0.221662 0.0005
 0.989219 -0.142296  0.117932 0.0444329 0.0005
 0.984045 -0.138866  0.126575 -0.0111389 0.0005
 0.978719 -0.172125  0.125493 0.0472166 0.0005
  0.99421 -0.150064  0.114389 -0.216447 0.0005
 0.990421 -0.118762 0.0841277 0.00230273 0.0005
 0.974602 -0.160175  0.155288 -0.0500457 0.0005
 0.978261 -0.173469   0.14924 -0.13602 0.0005
 0.986078 -0.116956  0.126921 -0.210642 0.0005
 0.983786 -0.142255  0.142793 0.101088 0.0005
 0.984694 -0.131213 0.0898675 -0.002851 0.0005
 0.985574 -0.147439  0.129512 0.167776 0.0005
 0.989165 -0.142597  0.156914 0.213579 0.0005
 0.992882 -0.098975   0.11309 0.00143313 0.0005
  0.99369 -0.168591  0.126297 0.161005 0.0005
 0.993167 -0.158023  0.132293 -0.0291461 0.0005
 0.991336 -0.151326  0.125083 -0.268332 0.0005
0.997126 -0.14886 0.142075 0.0525667 0.0005
 0.997569  -0.11718 0.0872193 0.0255873 0.0005
 0.988667 -0.164074  0.129156 0.152952 0.0005
0.997413 -0.12636 0.100499 -0.0326106 0.0005
 0.988605 -0.100276  0.121505 0.488469 0.0005
 0.991414 -0.121806 0.0854835 0.120071 0.0005
   0.9837 -0.142213  0.137829 -0.00247954 0.0005
0.998324 -0.13903 0.125709 0.247471 0.0005
 1.00056 -0.14141  0.11977 -0.307825 0.0005
 0.985951 -0.154342 0.0868991 0.159161 0.0005
  1.00797 -0.150266  0.114739 -0.23011 0.0005
 0.985729 -0.121179 0.0883712 -0.205411 0.0005
 0.998246 -0.122067  0.104325 0.0411789 0.0005
  0.997657 -0.0976076   0.103009 -0.305201 0.0005
0.990929 -0.12292 0.141116 0.419651 0.0005
 0.989415 -0.131572 0.0825829 -0.111515 0.0005
 0.990019 -0.164017  0.127692 0.151144 0.0005
0.986632 -0.11519 0.130004 0.203115 0.0005
 0.991734 -0.147014   0.11649 0.0975481 0.0005
 0.981687 -0.134078  0.123456 -0.0340512 0.0005
 0.991555 -0.140348 0.0868808 -0.116929 0.0005
  1.00354 -0.143174  0.108614 -0.0342901 0.0005
 0.987676 -0.128117  0.087897 0.244717 0.0005
 0.989515 -0.131519  0.119833 -0.470774 0.0005
 0.989117 -0.150906  0.124567 -0.207683 0.0005
 0.984792 -0.169003  0.128593 -0.283383 0.0005
 0.980483 -0.156785 0.0915695 0.144418 0.0005
 0.994009 -0.111306 0.0876379 -0.014227 0.0005
 0.982982  -0.14502 0.0890641 0.24672 0.0005
  0.986675 -0.0872946   0.154849 0.186039 0.0005
 0.996017 -0.140754  0.149358 0.073777 0.0005
 0.995485 -0.136338  0.149946 0.120996 0.0005
   1.00023 -0.0870696    0.13153 -0.120694 0.0005
 0.990081 -0.150189  0.141159 0.0630275 0.0005
 0.980702 -0.145242  0.110572 0.060438 0.0005
 0.981009 -0.141889  0.124273 -0.195651 0.0005
 0.972764 -0.170769  0.130049 -0.192042 0.0005
  0.99347 -0.158996  0.113583 -0.106304 0.0005
 0.995074 -0.145452  0.122742 -0.172641 0.0005
 0.997855 -0.102695  0.144488 -0.311514 0.0005
 0.989564 -0.129977  0.119104 -0.0817585 0.0005
  1.00036 -0.129048  0.102558 -0.143641 0.0005
 0.976527 -0.181924  0.131158 0.108549 0.0005
 0.989763 -0.127837  0.119207 -0.163211 0.0005
 0.984369 -0.181875  0.112238 -0.181304 0.0005
 0.999414 -0.137106 0.0998157 -0.155575 0.0005
 0.978784 -0.167689  0.132472 0.0750273 0.0005
 0.983566 -0.141478  0.115799 -0.00829996 0.0005
 0.993591 -0.141969  0.132903 0.048554 0.0005
  0.98875 -0.158712  0.132314 -0.00100461 0.0005
 0.985886 -0.189264  0.115924 0.173378 0.0005
0.994176 -0.13671 0.115289 -0.105983 0.0005
 0.983441 -0.156802  0.122382 -0.157566 0.0005
  0.99915 -0.114808  0.135447 0.303824 0.0005
 0.993387 -0.126058  0.134166 0.3595 0.0005
 0.986339 -0.157201  0.130201 -0.201948 0.0005
 0.997936 -0.118967  0.143174 -0.168165 0.0005
0.983989 -0.12307 0.133109 -0.0857412 0.0005
 0.998593 -0.141428  0.118622 0.0481382 0.0005
 0.986332 -0.156148  0.128538 -0.00564139 0.0005
  1.00772 -0.134076   0.12721 -0.481243 0.0005
 0.989944 -0.151013  0.142565 -0.0082297 0.0005
 0.986106 -0.106378  0.109363 0.00748206 0.0005
  0.99329 -0.152863  0.126996 -0.202655 0.0005
 0.977546 -0.144656   0.12346 0.0389112 0.0005
0.969681  -0.1705 0.097864 -0.0452916 0.0005
 0.987962 -0.177748  0.105528 -0.0757598 0.0005
 0.993423 -0.154788  0.126968 0.0452286 0.0005
 0.988888 -0.140133  0.119295 -0.104769 0.0005
 0.997882 -0.126516  0.101006 -0.0151074 0.0005
 0.987965 -0.134567 0.0959598 -0.0917767 0.0005
0.977344  -0.1511 0.120726 0.189474 0.0005
 0.996884 -0.127415  0.103949 0.254941 0.0005
 0.989171 -0.148337  0.124917 -0.283929 0.0005
  0.98637 -0.102151  0.154352 0.451658 0.0005
  0.98744 -0.149537  0.109017 -0.0670785 0.0005
 0.991794 -0.120258  0.137555 0.0562858 0.0005
 0.984899 -0.117838  0.169372 0.0261491 0.0005
 0.978912 -0.161064  0.136884 0.137103 0.0005
 0.986096 -0.073529  0.110393 0.172356 0.0005
   0.99811 -0.0976596   0.103016 -0.298311 0.0005
 0.997653 -0.125113 0.0995119 -0.017106 0.0005
 0.977384 -0.146108   0.10003 0.177556 0.0005
 0.984377 -0.141714  0.154921 0.383465 0.0005
  0.97989 -0.170005 0.0964205 -0.201511 0.0005
  0.998452 -0.0981966   0.102242 -0.29693 0.0005
 0.979936 -0.140036  0.113524 0.000843969 0.0005
 0.986383 -0.113065  0.120426 0.0707746 0.0005
  1.00703 -0.146178  0.107237 0.00693251 0.0005
0.996798 -0.13345 0.121071 0.0628804 0.0005
 0.997384 -0.161565 0.0990587 0.172235 0.0005
 0.983588 -0.168817  0.122742 -0.17164 0.0005
 0.979084 -0.172167  0.148797 -0.133993 0.0005
 0.986983 -0.126302  0.102646 0.134415 0.0005
 0.998995 -0.118854  0.174204 0.0915183 0.0005
 0.993791 -0.149139  0.123476 -0.274955 0.0005
0.988631  -0.1506 0.147267 -0.28148 0.0005
 0.986065 -0.146911  0.133483 -0.0934275 0.0005
  0.98301 -0.161466    0.1146 -0.254487 0.0005
 0.987675 -0.112373    0.1633 -0.213116 0.0005
  1.00574 -0.125652  0.151606 -0.206904 0.0005
 0.990831 -0.149837  0.107582 0.196556 0.0005
 0.998576 -0.119963  0.172189 0.0794927 0.0005
 0.997445 -0.126362   0.10202 0.254206 0.0005
 0.991581 -0.123517  0.138919 0.420865 0.0005
  1.00005 -0.082616  0.118944 0.0739193 0.0005
 0.991741 -0.128693   0.13992 0.220671 0.0005
 0.995861 -0.121977 0.0923589 -0.186913 0.0005
 0.991804 -0.119995 0.0872482 -0.0158683 0.0005
 0.987426 -0.143331  0.145535 -0.00013395 0.0005
  0.98718 -0.168903  0.134686 0.0234544 0.0005
 0.996062 -0.128813 0.0975839 0.0293671 0.0005
0.993111 -0.16255 0.118354 -0.134393 0.0005
  1.00269 -0.140667  0.127069 0.176375 0.0005
 0.974782 -0.181828  0.131512 0.0958995 0.0005
   1.0026 -0.118523  0.128519 -0.440479 0.0005
 0.993052 -0.120858  0.109457 -0.125096 0.0005
  0.98871 -0.143503  0.184561 0.236729 0.0005
 0.980891 -0.157735  0.135703 0.162408 0.0005
 0.995535 -0.124177 0.0934856 0.067965 0.0005
 0.987716 -0.133057  0.136881 0.156932 0.0005
 0.988251 -0.125162  0.105072 -0.00924223 0.0005
 0.970278 -0.179781  0.138202 0.101612 0.0005
 0.981093 -0.126695  0.120194 -0.129519 0.0005
  0.98051 -0.168688  0.112223 -0.00685488 0.0005
 0.980332 -0.127767  0.102157 -0.127681 0.0005
  0.99298 -0.115559   0.10209 0.150987 0.0005
  0.987077 -0.0894572   0.164522 0.25517 0.0005
 0.996504 -0.123717  0.127352 0.334057 0.0005
 0.986829 -0.117905   0.12151 0.176788 0.0005
  1.00392 -0.100697  0.103151 -0.135888 0.0005
   0.98386 -0.0897157  0.0587853 -0.0923332 0.0005
  0.99267 -0.135649  0.115832 -0.0910491 0.0005
 0.982959 -0.156038 0.0980088 0.0498349 0.0005
 0.999332 -0.141167  0.122287 -0.307516 0.0005
 0.987506 -0.119178  0.145508 -0.341681 0.0005
  0.993711 -0.0968312   0.129155 -0.134461 0.0005
 0.993335 -0.114671  0.156243 0.388771 0.0005
  0.99458 -0.123863  0.100685 -0.280151 0.0005
 0.995465 -0.130393  0.117648 -0.317057 0.0005
  0.982212 -0.0957049   0.115198 0.359535 0.0005
  0.99651 -0.130096  0.103938 -0.169132 0.0005
 0.984642 -0.145993  0.144033 0.0509499 0.0005
 0.986587 -0.109595  0.154066 0.386616 0.0005
 0.986786 -0.127226 0.0873529 0.246867 0.0005
 0.989556 -0.116662  0.137117 -0.198039 0.0005
 0.984725 -0.114714  0.117679 0.0956708 0.0005
   1.00482 -0.0881083   0.101849 0.0778873 0.0005
 0.988227 -0.127765  0.118756 0.0286153 0.0005
 0.989244 -0.126324  0.134455 0.0614249 0.0005
 0.987028 -0.160829  0.114584 0.0575435 0.0005
 0.989822 -0.136541  0.127111 -0.027438 0.0005
0.987668 -0.11778 0.136659 -0.184014 0.0005
 0.987747 -0.106827  0.123071 0.545792 0.0005
 0.981927 -0.169671  0.121763 -0.145953 0.0005
  1.00815 -0.148311  0.100489 -0.268109 0.0005
 0.975159 -0.159762  0.117964 -0.186859 0.0005
 0.998775 -0.128591 0.0891446 -0.0924217 0.0005
 0.986821 -0.161683   0.13517 -0.0243388 0.0005
  0.98283 -0.147329  0.109739 0.054299 0.0005
 0.986287 -0.135766  0.112299 -0.0946988 0.0005
 0.988335 -0.096123  0.142387 0.617856 0.0005
 0.988983 -0.110583  0.112651 0.385458 0.0005
 0.990356 -0.117559  0.132996 0.120572 0.0005
 0.986424 -0.135634 0.0955996 -0.0944037 0.0005
 0.977736 -0.170356  0.126455 0.0368544 0.0005
 0.991908 -0.154507  0.165304 -0.32867 0.0005
 0.998516 -0.151854  0.126972 0.209638 0.0005
 0.990236 -0.117819  0.136765 -0.207789 0.0005
 0.976328 -0.183311  0.131107 0.10766 0.0005
 0.994197 -0.139086  0.124217 -0.0304015 0.0005
 0.985861 -0.132462 0.0940284 -0.247411 0.0005
 0.991621 -0.109814  0.147619 0.392781 0.0005
 0.973234 -0.164762  0.142286 0.246817 0.0005
 0.979626 -0.163352 0.0858453 0.259282 0.0005
 0.984513 -0.144621  0.112042 0.38086 0.0005
0.976795  -0.1641 0.121184 -0.121972 0.0005
  0.995609 -0.0736211  0.0951802 0.1547 0.0005
 0.997253 -0.139751  0.106627 -0.0333063 0.0005
 0.994392 -0.121307  0.119771 -0.016088 0.0005
0.984031 -0.16901 0.121607 -0.153565 0.0005
 0.979631 -0.142781  0.114491 0.2523 0.0005
 0.984814 -0.123722  0.144558 0.26513 0.0005
 0.999402 -0.103703  0.142809 -0.31858 0.0005
 0.991526 -0.118705  0.105282 0.0912436 0.0005
 0.989852 -0.131506 0.0964623 -0.107789 0.0005
 0.993656 -0.147687  0.113119 -0.215354 0.0005
 0.988923 -0.150868  0.113468 -0.0344789 0.0005
 0.991983 -0.135763  0.114154 -0.0994319 0.0005
 0.978747 -0.156098  0.093613 0.0129275 0.0005
   0.9825 -0.138873  0.126419 -0.0164837 0.0005
 0.977488 -0.161535  0.097845 -0.119881 0.0005
 0.983763 -0.169226    0.1561 -0.172952 0.0005
  0.98369 -0.135588  0.117887 -0.100538 0.0005
 0.990229 -0.123744  0.102291 0.105688 0.0005
 0.974466 -0.154061  0.147669 -0.207836 0.0005
  0.99691 -0.139171 0.0862512 -0.121199 0.0005
  0.983517 -0.0822991   0.128897 -0.416572 0.0005
  0.99087 -0.156727  0.113056 -0.0504643 0.0005
  0.988973 -0.0972703   0.119616 0.509022 0.0005
 0.988308 -0.151956  0.125123 -0.204052 0.0005
 0.983295 -0.165594 0.0870349 -0.0311309 0.0005
 0.985223 -0.147204  0.135848 0.113083 0.0005
 0.994965 -0.152521  0.157783 -0.221663 0.0005
 0.984796 -0.109682 0.0942479 -0.468055 0.0005
0.998097 -0.13937 0.125947 0.258529 0.0005
 0.988827  -0.13861 0.0900626 -0.0902123 0.0005
 0.988658 -0.142793 0.0940766 0.357986 0.0005
 0.975286 -0.139646  0.128946 0.27343 0.0005
   1.0049 -0.131304 0.0806658 0.221404 0.0005
 0.996648 -0.135206   0.11178 -0.00589606 0.0005
  1.00071 -0.135524  0.141575 0.3902 0.0005
 0.990865 -0.162605  0.124513 0.109391 0.0005
 0.992465 -0.127702  0.140871 0.242019 0.0005
 0.996091 -0.125382  0.130674 0.33683 0.0005
 0.988219 -0.151057  0.123063 0.115463 0.0005
 0.990317 -0.155934 0.0997631 -0.34429 0.0005
 0.988254 -0.112833  0.111067 0.374687 0.0005
 0.983466 -0.120288   0.12858 -0.045274 0.0005
 0.985318 -0.128663  0.131308 -0.131333 0.0005
  1.00021 -0.129324  0.127006 -0.0689702 0.0005
 0.994578 -0.135045  0.102693 -0.253806 0.0005
 0.990346 -0.146986  0.111981 0.0381029 0.0005
  0.984656 -0.0869743    0.15586 0.197246 0.0005
 0.973854 -0.152664  0.148086 -0.214709 0.0005
0.986886  -0.1767 0.105219 -0.0705401 0.0005
 1.00257 -0.15003 0.114861 0.303702 0.0005
0.986931  -0.162 0.11696 -0.272976 0.0005
 0.984994 -0.110091 0.0908859 0.129659 0.0005
 0.995546 -0.159631  0.111015 -0.0994135 0.0005
  0.98989 -0.162064 0.0902981 -0.271264 0.0005
 0.971754 -0.125352  0.111361 0.325741 0.0005
 0.997138 -0.136181  0.114387 -0.00157222 0.0005
 0.987063 -0.174011  0.077932 0.0212044 0.0005
 0.987882 -0.162182  0.122699 0.116026 0.0005
   0.99385 -0.0948702   0.127868 -0.137826 0.0005
 0.997622 -0.112563 0.0817275 0.0292939 0.0005
 0.990818 -0.116982  0.131274 -0.126628 0.0005
 0.982484 -0.157108 0.0980201 -0.114669 0.0005
 0.985698 -0.112647  0.126577 -0.254357 0.0005
  0.97811 -0.170195  0.126598 0.0338546 0.0005
0.983993 -0.14486 0.133178 0.103237 0.0005
 0.988964 -0.163732 0.0783698 -0.0818591 0.0005
 0.990652 -0.152224  0.125645 0.0637283 0.0005
 0.990642 -0.130205  0.113858 -0.0758624 0.0005
 0.986278 -0.157881 0.0960378 0.0611304 0.0005
 0.989842 -0.152591  0.127673 -0.0254849 0.0005
 0.982083 -0.140252  0.143601 0.103336 0.0005
 0.996125 -0.174689  0.108412 -0.00702412 0.0005
 0.992815 -0.120709  0.118828 -0.0955092 0.0005
  0.99903 -0.134581  0.115878 -0.0141233 0.0005
 0.999346 -0.109523 0.0957129 0.0777719 0.0005
0.984068 -0.12828 0.128807 0.102225 0.0005
 0.983999 -0.169084  0.134793 0.0171024 0.0005
 0.993858 -0.120003  0.173621 -0.125415 0.0005
 0.982303 -0.154873  0.100821 0.0581413 0.0005
 0.970101 -0.191414  0.105899 -0.0610036 0.0005
 0.986358 -0.158205 0.0758867 -0.23132 0.0005
 0.984338 -0.120092  0.135745 0.0380235 0.0005
 0.992807 -0.153321  0.125428 0.0680937 0.0005
  0.98127 -0.154916  0.122289 -0.03442 0.0005
  0.987092 -0.0715962   0.111698 0.165111 0.0005
  0.98268 -0.154536  0.122028 -0.0887022 0.0005
 0.992062 -0.118476 0.0853529 -0.00503001 0.0005
 0.968282 -0.133364  0.104042 0.0159082 0.0005
  1.00547 -0.139558  0.127111 0.00694993 0.0005
 0.992972  -0.15521 0.0994182 0.00887346 0.0005
 0.990492 -0.138942  0.113336 -0.13019 0.0005
  1.00139 -0.134106 0.0979639 -0.195344 0.0005
 0.998172 -0.134877   0.11556 -0.00203674 0.0005
 0.981995 -0.169914  0.128307 -0.277887 0.0005
 0.989526 -0.131866 0.0814527 -0.105159 0.0005
 0.982199 -0.148107  0.109438 0.0509929 0.0005
 0.988998 -0.165033  0.107623 0.0975846 0.0005
 0.986416 -0.122769  0.103705 0.104728 0.0005
 0.979798 -0.155753 0.0976222 0.0542385 0.0005
 0.993372 -0.137294  0.102201 -0.23684 0.0005
 0.991865 -0.147527  0.118368 0.106448 0.0005
 0.981304 -0.126531  0.147319 -0.200043 0.0005
 0.99143 -0.12874 0.114278 -0.0836784 0.0005
0.972837 -0.15925 0.118809 -0.142865 0.0005
 0.988017 -0.140956  0.125493 -0.277311 0.0005
 0.984937 -0.125052  0.132257 -0.12599 0.0005
0.986033 -0.15108 0.125071 -0.0552701 0.0005
 0.989137 -0.118073  0.136012 -0.192925 0.0005
 0.978931 -0.170509 0.0949387 -0.187294 0.0005
 0.989098 -0.153699  0.113034 0.0496165 0.0005
0.983062 -0.15121 0.119118 0.278971 0.0005
 0.995432 -0.154977  0.140316 0.108933 0.0005
 0.988468 -0.148003  0.116903 -0.221878 0.0005
 0.985681 -0.187741  0.114851 0.179618 0.0005
 0.999497 -0.113487  0.133661 0.299069 0.0005
 0.974896 -0.145633  0.116864 -0.0857107 0.0005
 0.988479 -0.160143  0.112507 -0.0547862 0.0005
  1.00234 -0.132998  0.159937 -0.221461 0.0005
  1.00172 -0.101225  0.103197 -0.134097 0.0005
  0.991742 -0.0989332  0.0764189 0.524703 0.0005
 0.991498 -0.146758  0.132421 0.0777295 0.0005
0.992856 -0.11835 0.134517 0.132846 0.0005
 0.987872 -0.119014  0.131033 0.275692 0.0005
 0.986445  -0.15517 0.0881154 0.14794 0.0005
 0.990973 -0.152044  0.109752 0.00512754 0.0005
 0.980548 -0.142846  0.097289 0.0817495 0.0005
 0.991056 -0.118321  0.109854 -0.0225866 0.0005
 0.989538 -0.156269    0.1059 -0.0577212 0.0005
 0.979966 -0.102416  0.116924 0.0989001 0.0005
 0.996494 -0.135135  0.147226 0.13839 0.0005
 0.988161 -0.131231  0.121613 -0.0148607 0.0005
 0.971167 -0.167304  0.113532 0.0977248 0.0005
 0.980128 -0.132584  0.116213 0.056998 0.0005
 0.976165 -0.159859  0.154701 -0.0368505 0.0005
 0.988527 -0.143094  0.141469 -0.19963 0.0005
  1.00044 -0.124139  0.149977 -0.316801 0.0005
 0.989048 -0.150696   0.12822 -0.0287682 0.0005
 0.990796 -0.150765  0.143975 -0.00296666 0.0005
  0.98673 -0.151714  0.147337 -0.272418 0.0005
 0.993436 -0.111558  0.118611 0.298687 0.0005
 0.990241 -0.148061 0.0871546 0.25063 0.0005
 0.992312 -0.125638  0.124061 -0.121133 0.0005
  1.00227 -0.117204 0.0838019 0.252703 0.0005
 0.991339 -0.146695   0.14591 -0.0508153 0.0005
 0.989467 -0.136235   0.11533 0.0129462 0.0005
 0.987549 -0.136158  0.109021 0.127068 0.0005
 0.986943 -0.119607  0.105011 -0.0187724 0.0005
 0.994261 -0.150502  0.116823 -0.185791 0.0005
 0.999536 -0.141763 0.0998496 0.331999 0.0005
 0.992059 -0.156804  0.115309 0.0363404 0.0005
 0.985687 -0.153245  0.128657 0.0154374 0.0005
 0.999198 -0.129007   0.14702 0.0866941 0.0005
 0.984377 -0.124675  0.118764 0.354195 0.0005
  1.00026 -0.124034   0.13827 -0.232898 0.0005
  0.98739 -0.115696  0.107984 0.136483 0.0005
  0.980172 -0.0919539    0.14925 0.247879 0.0005
 0.989648 -0.151293  0.129852 -0.0442211 0.0005
 0.969033 -0.175302  0.109796 -0.142157 0.0005
 0.994249 -0.120731  0.172182 -0.135917 0.0005
 0.990211 -0.124479  0.132413 -0.259487 0.0005
 0.987554 -0.144193  0.135486 -0.191699 0.0005
 0.976466 -0.155575  0.132068 0.0226499 0.0005
 0.989123 -0.141649 0.0883182 -0.000221047 0.0005
 0.992005 -0.158413  0.133695 -0.04328 0.0005
 0.985548 -0.144939   0.13515 -0.0887271 0.0005
0.995753 -0.14954 0.113619 -0.217512 0.0005
 0.988682 -0.164036 0.0788279 -0.0785298 0.0005
   1.00498 -0.0993529   0.120325 0.0561891 0.0005
  0.980612 -0.0990312   0.100634 0.0986843 0.0005
0.985426 -0.11403 0.100494 0.0108504 0.0005
 0.985797 -0.154261 0.0976273 -0.13403 0.0005
 0.986606 -0.143019  0.144591 0.00452734 0.0005
0.992327   -0.128 0.105324 -0.102112 0.0005
 0.983277 -0.143357  0.114971 -0.00467124 0.0005
 0.973967 -0.172237  0.100338 0.161878 0.0005
 0.972322 -0.121456  0.140603 0.143068 0.0005
 0.995306 -0.142246  0.116066 -0.187406 0.0005
0.987451  -0.1157 0.109383 0.157151 0.0005
 0.982319 -0.136947  0.127949 0.0526133 0.0005
 0.986687 -0.110494  0.163136 -0.224226 0.0005
  0.98977 -0.110027  0.146227 -0.00667921 0.0005
 0.988933 -0.165025 0.0800702 -0.0845114 0.0005
 0.983593 -0.100578 0.0868196 0.509193 0.0005
 0.978996 -0.144333  0.132005 0.0285451 0.0005
  0.984728 -0.0869925    0.15558 0.184411 0.0005
  0.99007 -0.161757  0.122198 0.0996913 0.0005
 0.988263 -0.139453 0.0885012 -0.413345 0.0005
 0.987445 -0.128163  0.132909 0.0665077 0.0005
 0.982936 -0.142187  0.116125 0.474 0.0005
 0.981229 -0.141386  0.120729 -0.0381426 0.0005
 0.982842 -0.151468  0.131417 -0.419109 0.0005
  0.99316 -0.151888  0.127096 -0.1967 0.0005
 0.988452 -0.111385  0.120419 -0.079234 0.0005
0.984207 -0.12461 0.119768 -0.184248 0.0005
 0.992423 -0.127735  0.126434 -0.130491 0.0005
  0.99877 -0.137582  0.123886 0.245457 0.0005
 0.982994 -0.139657  0.126706 -0.0109695 0.0005
 0.983288 -0.175152   0.10789 0.0978723 0.0005
 0.995377 -0.145449  0.109446 -0.0762157 0.0005
 0.986957 -0.147345  0.118965 -0.0944977 0.0005
  1.00148 -0.141319  0.149226 0.212528 0.0005
 0.982202 -0.123621  0.130068 -0.00725087 0.0005
 0.972889 -0.162704  0.141533 0.323071 0.0005
   1.0045 -0.152389 0.0991426 0.160155 0.0005
 0.989762 -0.131248  0.126966 0.308408 0.0005
 0.986233 -0.143275  0.146179 -0.00532061 0.0005
 0.984299 -0.159038  0.113637 -0.192454 0.0005
 0.969551 -0.173956  0.102086 -0.126686 0.0005
  0.98377 -0.103859 0.0883994 0.504779 0.0005
0.975567 -0.18232  0.12984 0.113997 0.0005
  0.98737 -0.141099  0.154175 0.376967 0.0005
 0.978549 -0.129336  0.104664 -0.0711473 0.0005
 0.990667 -0.110498  0.115948 -0.0539516 0.0005
 0.989203 -0.155669  0.116641 0.237375 0.0005
 0.977219 -0.137343  0.111035 0.259294 0.0005
 0.994698 -0.137259   0.14884 -0.0783284 0.0005
 0.988768 -0.153257  0.113729 0.0512971 0.0005
 0.985614 -0.154033 0.0988594 -0.0151234 0.0005
 0.994131 -0.116622  0.133349 0.138767 0.0005
 0.992213 -0.141201  0.155359 0.122055 0.0005
 0.999667 -0.139561  0.150974 0.210068 0.0005
 0.995846 -0.153061  0.158587 -0.23966 0.0005
 0.977495 -0.158814  0.117295 -0.29624 0.0005
 0.979332 -0.165957  0.138132 0.0881567 0.0005
  1.00069 -0.143501  0.127552 0.260235 0.0005
  1.00404 -0.100516  0.103669 -0.126968 0.0005
 0.973845 -0.159797  0.145002 0.192482 0.0005
 0.987355 -0.132232  0.111691 -0.0331084 0.0005
0.992931 -0.14208 0.110771 -0.199098 0.0005
 0.987793 -0.114298 0.0932423 0.335937 0.0005
 0.984426 -0.146462  0.137184 0.0820276 0.0005
 0.972567 -0.171933 0.0975479 -0.138405 0.0005
 0.990285 -0.145145  0.126179 -0.0237675 0.0005
 0.989597 -0.141116  0.119556 -0.0974593 0.0005
 0.988841 -0.122909  0.119281 0.111455 0.0005
  0.99779 -0.135856   0.14776 0.130287 0.0005
 0.978087 -0.185346  0.115102 0.213204 0.0005
 0.980163 -0.156056 0.0913645 -0.23248 0.0005
 0.987971  -0.10782 0.0989609 0.283807 0.0005
 0.997017 -0.101161   0.14292 -0.32893 0.0005
 0.987774 -0.145577 0.0898702 -0.185642 0.0005
0.976991 -0.14494 0.172247 -0.194891 0.0005
 0.979695 -0.166978  0.126974 0.0954151 0.0005
 0.989519 -0.132567  0.119658 -0.0871037 0.0005
 0.992262 -0.137559 0.0879401 -0.102592 0.0005
  1.00147 -0.139013  0.148614 0.21552 0.0005
 0.975988 -0.142939  0.110856 0.229657 0.0005
  1.00939 -0.138857  0.137524 -0.16563 0.0005
0.994646 -0.11213 0.117899 0.279355 0.0005
 0.987786 -0.142031 0.0886579 0.00183724 0.0005
  0.992052 -0.0994537  0.0762575 0.516244 0.0005
 0.989714 -0.132825  0.117612 0.139891 0.0005
  1.00141 -0.130768  0.160019 -0.232899 0.0005
 0.995172 -0.141575  0.108807 -0.181655 0.0005
 0.996233 -0.103369  0.132482 -0.24107 0.0005
 0.991779 -0.117507  0.127566 0.0775447 0.0005
 0.990209 -0.152118  0.111089 0.0108393 0.0005
 0.989448 -0.117533  0.131616 0.271861 0.0005
 0.970755 -0.160383  0.157047 -0.359318 0.0005
 0.994203 -0.126131  0.134869 0.361439 0.0005
 0.987754 -0.143518  0.142622 -0.188855 0.0005
 0.973354 -0.184262 0.0851934 -0.203987 0.0005
 0.993624 -0.136535  0.175426 -0.0694581 0.0005
 0.996402 -0.128474 0.0956229 0.0454249 0.0005
 0.989906 -0.150782   0.14172 -0.0350548 0.0005
 0.993406 -0.132373 0.0479065 -0.118389 0.0005
 0.993374 -0.148057 0.0878145 0.256056 0.0005
 0.989971 -0.148931  0.132188 0.0477009 0.0005
 0.982537 -0.141875 0.0835822 0.0687045 0.0005
 0.990656 -0.140378   0.15388 0.118502 0.0005
 0.990542 -0.155813  0.116464 0.231085 0.0005
 0.999525 -0.130532  0.115051 -0.135457 0.0005
 0.995498 -0.134124 0.0983693 -0.0106928 0.0005
 0.987999 -0.125877  0.124996 -0.148544 0.0005
0.976893 -0.16705 0.134792 0.0579994 0.0005
 0.989612 -0.125917  0.086926 0.246202 0.0005
 0.991478 -0.127694  0.112191 0.155021 0.0005
 0.994302 -0.155768  0.100206 0.254429 0.0005
 0.995389 -0.135651   0.14716 0.11076 0.0005
 0.998724 -0.118324  0.171063 0.0714147 0.0005
   0.9951 -0.142868  0.149523 0.0684852 0.0005
 0.991504 -0.159729 0.0905399 0.279487 0.0005
 0.986545 -0.142965 0.0826848 -0.0501203 0.0005
 0.992131 -0.129288  0.112969 -0.0741919 0.0005
0.989418 -0.15112 0.123415 -0.190083 0.0005
 0.998996 -0.110794  0.103578 0.0171131 0.0005
 0.986804 -0.166898  0.133836 0.0401142 0.0005
 0.991797 -0.168251   0.13397 -0.362484 0.0005
 0.977142 -0.157776  0.119242 -0.296778 0.0005
0.994504   -0.123 0.114163 0.128778 0.0005
 0.988343  -0.11697 0.0914564 0.343754 0.0005
  0.99074 -0.141698  0.156927 0.208844 0.0005
  0.987211 -0.0989213   0.118366 0.505216 0.0005
 0.983641 -0.139401  0.123201 -0.269192 0.0005
 0.991136 -0.163547  0.119678 -0.118982 0.0005
  0.99254 -0.133212  0.111219 -0.163098 0.0005
 0.998446 -0.140941  0.150115 0.225785 0.0005
 0.982508 -0.114982  0.102555 0.210487 0.0005
 0.987815 -0.165857  0.107422 0.0996611 0.0005
 0.991624 -0.151872   0.10765 0.188035 0.0005
  1.00496 -0.126676  0.149674 -0.201435 0.0005
 0.989536 -0.109926  0.146589 0.37264 0.0005
  1.00373 -0.141566  0.154821 0.0769509 0.0005
  0.9882 -0.15232 0.125499 0.129776 0.0005
0.977064 -0.10813 0.128307 0.266982 0.0005
 0.982845 -0.126171  0.099841 -0.361734 0.0005
 0.990232 -0.130445  0.119504 -0.0895013 0.0005
  0.99066 -0.132168  0.128417 0.310375 0.0005
 0.983113 -0.118617  0.122207 -0.125806 0.0005
 0.981645 -0.132779  0.110358 -0.0260693 0.0005
 0.990535 -0.138136  0.111764 -0.124971 0.0005
 0.975143 -0.157399  0.136575 -0.00450081 0.0005
 0.975294 -0.133109  0.138607 0.237532 0.0005
 0.984748 -0.124956  0.119875 -0.165023 0.0005
 0.980591 -0.116433  0.100355 -0.241202 0.0005
 0.992682 -0.111222  0.128554 -0.070826 0.0005
  1.00052 -0.125257  0.150381 -0.330672 0.0005
 0.988979 -0.142188  0.142787 -0.185771 0.0005
 0.990729 -0.181002  0.122067 0.114325 0.0005
 0.980015 -0.131778   0.11328 0.405271 0.0005
 0.990697 -0.170351  0.160208 0.0571927 0.0005
 0.990891 -0.130761  0.123707 -0.127288 0.0005
 0.985577 -0.173078  0.146013 0.197914 0.0005
 0.999351 -0.127816  0.101612 -0.0131389 0.0005
 0.987282 -0.149774  0.115843 -0.0526963 0.0005
 0.988396 -0.139217 0.0919283 -0.0716227 0.0005
 0.987678 -0.140989  0.138988 0.280923 0.0005
  1.00402 -0.122459 0.0890831 0.125304 0.0005
  1.00024 -0.153609  0.129204 0.248833 0.0005
0.994932 -0.13437 0.133935 -0.165932 0.0005
 0.988736 -0.114218  0.130021 0.188125 0.0005
 0.989048 -0.136354  0.129841 -0.0438939 0.0005
 0.986539 -0.129737  0.116053 0.00372089 0.0005
 0.989253 -0.118444  0.102619 0.160044 0.0005
 0.978575 -0.162694 0.0974659 -0.148656 0.0005
 0.984961 -0.151992  0.119371 0.288956 0.0005
 0.973758 -0.156538   0.15608 -0.0699989 0.0005
 0.983903 -0.142658  0.118939 0.464845 0.0005
 0.989614 -0.171863  0.136257 0.0577913 0.0005
 0.982152 -0.106351   0.11445 0.0683109 0.0005
 0.988859 -0.131843  0.123974 0.155078 0.0005
 0.991295 -0.149974  0.107564 0.173012 0.0005
 0.998003 -0.146107  0.146428 -0.155465 0.0005
 0.980303 -0.150824  0.121592 -0.156006 0.0005
 0.984543 -0.126005  0.129671 0.12001 0.0005
 0.983407 -0.146244  0.126828 -0.199143 0.0005
 0.991247 -0.132483  0.130989 -0.0246018 0.0005
 0.990956 -0.150194   0.12994 -0.0450048 0.0005
 0.989335 -0.130814  0.121998 -0.459938 0.0005
  1.00446 -0.111811  0.117539 0.0189152 0.0005
 1.00116 -0.12585 0.150416 -0.341161 0.0005
  1.00106 -0.152012  0.131396 0.285934 0.0005
  0.999462 -0.0917079   0.084098 0.271633 0.0005
 0.995278 -0.135816 0.0972533 -0.016426 0.0005
0.991512 -0.16383 0.139012 -0.357502 0.0005
  0.99251 -0.119346  0.125499 0.267805 0.0005
 0.989962 -0.121636    0.1075 0.102318 0.0005
 0.985162 -0.122154   0.11604 -0.174473 0.0005
  0.97449 -0.167502  0.124884 0.532994 0.0005
 0.984968 -0.129686  0.111966 -0.0187053 0.0005
 0.985392 -0.128015  0.142215 0.0731107 0.0005
 0.983824 -0.139251  0.121987 -0.254382 0.0005
 0.983752 -0.111499  0.106855 0.196021 0.0005
 0.988084 -0.108333   0.13298 0.296415 0.0005
 0.980641 -0.119552  0.100793 -0.166266 0.0005
 0.969795 -0.169225   0.11116 -0.260759 0.0005
 0.986583 -0.131473  0.111814 -0.0119567 0.0005
0.984717 -0.15301 0.103878 -0.00685861 0.0005
 0.985526 -0.137095  0.118652 -0.119904 0.0005
  0.97644 -0.158608  0.118855 -0.294957 0.0005
 0.985077 -0.111474   0.11897 -0.337959 0.0005
 0.992032 -0.117264  0.132797 -0.117322 0.0005
 0.994808 -0.131428 0.0915482 -0.0546504 0.0005
 0.989292 -0.134845  0.123531 -0.249553 0.0005
 0.990341 -0.149469  0.129354 -0.0303142 0.0005
 0.991269 -0.152552  0.126338 0.0649409 0.0005
   1.0039 -0.163293  0.133308 -0.052454 0.0005
 0.995095 -0.105687 0.0982931 -0.0760495 0.0005
  1.00033 -0.128909  0.129261 -0.0669347 0.0005
 0.989426 -0.115355  0.110549 0.130449 0.0005
 0.989943 -0.127621  0.138805 0.11406 0.0005
 0.977723 -0.163557  0.169737 -0.0095064 0.0005
0.988402 -0.15411 0.116512 0.217653 0.0005
 0.99185 -0.13517 0.116106 0.00900323 0.0005
 0.985976 -0.183955  0.111469 -0.191388 0.0005
 0.987306 -0.175522  0.144056 -0.0747871 0.0005
 0.994003 -0.130696 0.0475772 -0.10437 0.0005
 0.986154 -0.143336  0.153199 0.402279 0.0005
 0.998805 -0.117229 0.0863626 0.0393731 0.0005
0.990406 -0.14439 0.112317 0.00710743 0.0005
0.982961 -0.14077 0.109538 0.156355 0.0005
 0.978248 -0.140881  0.135723 -0.375618 0.0005
 0.988826 -0.112526  0.119706 -0.091482 0.0005
 0.990417 -0.137089  0.111271 -0.325113 0.0005
 0.993567 -0.122096  0.117897 -0.0228539 0.0005
 0.990857 -0.143736  0.124548 -0.0392164 0.0005
 0.983866 -0.150464  0.140602 -0.00183675 0.0005
 0.980033 -0.154524  0.119126 -0.0992965 0.0005
  0.98697 -0.126237  0.135228 0.184178 0.0005
  1.00372 -0.135235  0.128893 -0.202541 0.0005
 0.991496 -0.137992  0.112878 -0.126529 0.0005
  0.97389  -0.18428 0.0850744 -0.207114 0.0005
  0.985682 -0.0892541     0.1621 0.256191 0.0005
 0.986961 -0.124731  0.118902 0.0254295 0.0005
 0.990016 -0.145631  0.110483 0.0574967 0.0005
 0.983647 -0.113509  0.107001 0.187224 0.0005
0.989379 -0.13421  0.10741 0.151337 0.0005
 0.997949 -0.110055  0.123345 0.315671 0.0005
 0.989387 -0.096072  0.113742 0.263831 0.0005
 0.984304 -0.107017   0.12163 -0.166788 0.0005
 0.994342 -0.154858 0.0946195 0.12785 0.0005
 0.986841 -0.154115  0.110784 0.0384981 0.0005
 0.991427 -0.156018  0.106393 -0.0526709 0.0005
   0.9777 -0.157702  0.103684 -0.128775 0.0005
 0.995818 -0.128839  0.102758 -0.158943 0.0005
   0.99199 -0.0976025  0.0759578 0.523281 0.0005
  0.99243 -0.103273   0.12105 0.145851 0.0005
 0.980641 -0.164464  0.137467 0.0726985 0.0005
0.997981 -0.1427    0.12 0.0364151 0.0005
 0.979652 -0.170861  0.127929 0.0187425 0.0005
 0.978434 -0.156155  0.132843 0.0339808 0.0005
 0.989372 -0.152356  0.141746 -0.0102448 0.0005
 0.995637 -0.153029  0.128586 0.0312477 0.0005
 0.992039 -0.151414  0.127794 0.0591903 0.0005
  0.99798 -0.137058  0.110969 -0.0172212 0.0005
 0.980138 -0.119306   0.10157 -0.182483 0.0005
 1.00963 -0.10796 0.148441 -0.0824188 0.0005
 0.983048 -0.120447  0.152117 0.301364 0.0005
 0.986777 -0.140017  0.091964 -0.0608616 0.0005
0.987361 -0.15288 0.110217 0.0645057 0.0005
 0.991701 -0.151009 0.0898049 0.255185 0.0005
  0.99677 -0.123046 0.0935087 -0.176852 0.0005
  1.00025 -0.141809  0.127304 0.265239 0.0005
 0.988529 -0.142282 0.0843397 -0.286939 0.0005
 0.989423 -0.142262   0.15851 0.202392 0.0005
 0.972545 -0.163817  0.140991 0.300729 0.0005
 0.990072 -0.159094  0.115463 -0.0791234 0.0005
 0.980915 -0.140422  0.120061 -0.00837297 0.0005
 0.988573 -0.110032  0.131596 0.274314 0.0005
 0.985233 -0.164744   0.13535 0.015203 0.0005
 0.971372  -0.17048 0.0973701 0.395789 0.0005
 0.991884 -0.131654  0.125938 -0.0172905 0.0005
  0.98633 -0.156574  0.111288 -0.138408 0.0005
 0.989747  -0.10611 0.0987201 0.202391 0.0005
 0.987764 -0.105177  0.110797 -0.23107 0.0005
 0.993609 -0.135812  0.100219 -0.241578 0.0005
  0.988565 -0.0978283   0.120288 0.490208 0.0005
  0.98553 -0.150485  0.116877 0.171655 0.0005
 0.985311 -0.143831    0.1514 0.355636 0.0005
0.995037 -0.14743 0.107948 -0.0857062 0.0005
 0.995093 -0.134872  0.099391 -0.0144713 0.0005
 0.986239 -0.107713  0.107202 -0.00301681 0.0005
  0.99478 -0.154829  0.137032 0.0084806 0.0005
 0.997218 -0.120563 0.0942688 -0.155226 0.0005
 0.983439 -0.121429  0.143641 0.260255 0.0005
 0.997776 -0.124821  0.117102 -0.00548115 0.0005
 0.990789 -0.147891   0.11628 0.122979 0.0005
  0.97948   -0.1691 0.0776381 -0.0291466 0.0005
 0.983788 -0.110797  0.116916 -0.342242 0.0005
  0.98509 -0.127936  0.132915 -0.142244 0.0005
 0.982064 -0.149905  0.120254 -0.152058 0.0005
   0.9973 -0.102982  0.132074 -0.25211 0.0005
   0.9806 -0.171074 0.0959015 -0.207656 0.0005
 0.991264 -0.124509  0.122868 -0.140379 0.0005
 0.980354 -0.156043  0.124694 -0.156851 0.0005
 1.00105 -0.15822 0.117325 -0.191883 0.0005
 0.989835 -0.135173  0.123729 -0.0363379 0.0005
 0.983168 -0.115335  0.116436 0.101459 0.0005
 0.992842 -0.126021  0.137275 0.35453 0.0005
 0.979469 -0.142702  0.105598 0.165544 0.0005
 0.982963 -0.097253  0.134165 0.116058 0.0005
  0.99355 -0.121664 0.0873517 0.0632194 0.0005
 0.990306 -0.126479  0.126055 -0.139236 0.0005
 0.972138 -0.172156   0.10039 0.155866 0.0005
 0.986023   -0.1443 0.0832638 -0.0658514 0.0005
 0.999842 -0.145468  0.134379 -0.357581 0.0005
 0.975835 -0.108565  0.102613 0.127558 0.0005
0.988805 -0.15175 0.124817 -0.212625 0.0005
  1.00504 -0.149876   0.11874 -0.138115 0.0005
 0.969917 -0.174577  0.107744 -0.127224 0.0005
 0.996924 -0.137127  0.103955 -0.00271864 0.0005
 0.986132 -0.158427 0.0973477 0.0900753 0.0005
 0.986104 -0.169214  0.129231 -0.279927 0.0005
 0.991312 -0.162458  0.140784 -0.33679 0.0005
 0.989596 -0.117348  0.111196 -0.191066 0.0005
 0.986741 -0.142099  0.118484 0.0446377 0.0005
  0.98651 -0.132745 0.0945309 -0.249438 0.0005
 0.98548 -0.14662 0.134696 -0.0928967 0.0005
 0.989478 -0.143204 0.0881734 0.0120084 0.0005
 0.987628 -0.155235 0.0957141 0.086786 0.0005
 0.991153 -0.139934 0.0870661 -0.0844206 0.0005
 0.991687 -0.118975 0.0849178 -0.0123062 0.0005
 0.997401 -0.139384 0.0876005 -0.138649 0.0005
 0.985769 -0.161524  0.140663 -0.124523 0.0005
 0.983826 -0.156402  0.129568 -0.347751 0.0005
 0.978125 -0.151502  0.112499 0.134587 0.0005
 0.962467 -0.171253  0.152042 0.212464 0.0005
 0.991146 -0.126044  0.124504 -0.145442 0.0005
  0.984192 -0.0922407   0.138065 -0.00517369 0.0005
 0.999529 -0.159905  0.170175 -0.224867 0.0005
 0.985997 -0.146373  0.142249 0.0724948 0.0005
 0.981532 -0.146305  0.142979 0.105598 0.0005
 0.987722 -0.143526  0.143201 -0.200164 0.0005
 0.994101 -0.119407  0.136002 -0.0751226 0.0005
 0.997866 -0.120289   0.10427 0.433521 0.0005
0.992176 -0.10263 0.119719 0.160932 0.0005
 0.979686 -0.101046  0.152133 0.23516 0.0005
 0.990708 -0.129238  0.124372 -0.142697 0.0005
 0.990555 -0.113803 0.0872331 0.31706 0.0005
 0.994421 -0.154787   0.12942 0.0233323 0.0005
  0.985131 -0.0726175   0.110706 0.164861 0.0005
 0.985672 -0.158015  0.164501 -0.0389196 0.0005
 0.977173 -0.157499 0.0937203 -0.0929048 0.0005
  0.976587 -0.0788344   0.177899 -0.266854 0.0005
  1.00334 -0.130214 0.0780442 0.240897 0.0005
 0.992912 -0.121837  0.101605 -0.283141 0.0005
  0.99054 -0.150823  0.113213 -0.00767651 0.0005
 0.998408 -0.121929  0.103339 0.0327596 0.0005
 0.988455 -0.139532 0.0949949 0.345048 0.0005
  1.00247 -0.115905  0.120132 0.156231 0.0005
  1.00009 -0.109991 0.0844772 -0.0160113 0.0005
 0.984803 -0.101684 0.0898412 0.506879 0.0005
 0.990536 -0.155474  0.104973 -0.0674168 0.0005
 0.992564 -0.169536  0.129144 0.131658 0.0005
 0.986957 -0.144973 0.0833261 -0.0407172 0.0005
 0.993393 -0.125463  0.124449 -0.120205 0.0005
 0.991086 -0.148128  0.121942 0.0730865 0.0005
  1.00084 -0.151071  0.131427 0.294861 0.0005
  0.99516 -0.143967  0.122006 -0.166113 0.0005
 0.993549 -0.118951  0.126641 0.261038 0.0005
  0.98428 -0.102434 0.0914894 -0.0868604 0.0005
 0.986517 -0.148444  0.117812 -0.104287 0.0005
 0.987304 -0.122764  0.101611 0.0923848 0.0005
 0.989819 -0.151395  0.143778 -0.0110159 0.0005
 0.996264 -0.130995  0.118516 -0.315095 0.0005
  0.98355 -0.143178  0.132992 0.104206 0.0005
  1.00145 -0.133908  0.112722 -0.130916 0.0005
 0.990389 -0.121707   0.10514 0.110567 0.0005
0.991611 -0.16275 0.129021 0.154998 0.0005
 0.989494 -0.129448  0.111576 0.142203 0.0005
 0.974748 -0.168052 0.0853299 -0.202328 0.0005
 0.977553 -0.142909  0.108634 0.222993 0.0005
 0.989577 -0.127276  0.139719 0.239159 0.0005
 0.989583 -0.144463  0.133418 0.0889346 0.0005
 0.989938 -0.142337  0.153422 0.124285 0.0005
 0.990538 -0.143414   0.13191 -0.0908056 0.0005
 0.988975 -0.127413  0.118939 -0.17138 0.0005
 0.990172 -0.192261  0.135691 -0.0376135 0.0005
  0.97868 -0.158339 0.0883435 0.283298 0.0005
  0.98828 -0.170507  0.146338 0.218828 0.0005
 0.992623 -0.125779 0.0903172 -0.280834 0.0005


==> output_ims_2_2_2_2_701/naive_action_1.txt <==
0.040558
 0.992435 -0.149679  0.109163 0.18379 0.0005
 0.992831 -0.147578   0.11411 -0.21851 0.0005
0.989101 -0.14402 0.135768 -0.196381 0.0005
 0.979189 -0.135475  0.133113 0.0148144 0.0005
 0.988992 -0.155666  0.114329 0.23809 0.0005
 0.990753 -0.146897  0.155785 0.193617 0.0005
 0.977362 -0.156556  0.122519 0.254168 0.0005
 0.981027 -0.156281 0.0998673 0.0521644 0.0005
 0.986849 -0.151565  0.128292 -0.0339013 0.0005
0.996446 -0.13455 0.175803 -0.0518304 0.0005
 0.978713 -0.160082  0.130425 -0.189275 0.0005
 0.983106  -0.15664 0.0991612 0.0680747 0.0005
 0.986633 -0.152225  0.145567 -0.274959 0.0005
 0.984405 -0.155701 0.0883041 0.143906 0.0005
 0.977227 -0.142639  0.107392 0.214843 0.0005
 0.982055 -0.143236  0.141628 0.127849 0.0005
  0.99995 -0.142675  0.119094 -0.265321 0.0005
 0.982564 -0.156544  0.142318 -0.180572 0.0005
 0.985922 -0.154187 0.0869509 0.132601 0.0005
 0.990299 -0.141698  0.182507 0.211613 0.0005
 0.995654 -0.154539  0.127934 0.0312671 0.0005
 0.982256 -0.141843   0.11585 -0.00775551 0.0005
 0.990829 -0.154702  0.114609 0.222009 0.0005
 0.984929 -0.146256  0.143972 0.044407 0.0005
 0.987511 -0.138583 0.0883553 -0.398257 0.0005
 0.988317 -0.142439  0.118058 0.0517243 0.0005
 0.979973 -0.162233  0.126255 0.0418638 0.0005
 0.981858 -0.151811   0.13165 -0.417573 0.0005
 0.980003 -0.149371  0.158594 -0.174904 0.0005
 0.990588 -0.150099  0.130301 0.054969 0.0005
0.995097 -0.15039 0.143099 0.067559 0.0005
 0.990572 -0.152954  0.165216 -0.323221 0.0005
 0.992245 -0.146018   0.11112 0.0571941 0.0005
0.989425 -0.15185 0.113786 -0.0121011 0.0005
 0.995056 -0.139949  0.125037 -0.0251507 0.0005
0.993228  -0.1415 0.111338 -0.205913 0.0005
 0.993258 -0.155174  0.100055 0.255243 0.0005
 0.982223 -0.142021   0.10341 0.277327 0.0005
 0.995237 -0.153261  0.101062 0.249987 0.0005
 0.975833  -0.15976 0.0895901 0.280501 0.0005
 0.984977 -0.143808    0.1119 0.383528 0.0005
 0.996013 -0.151268  0.129592 0.0261133 0.0005
 0.990478 -0.150298  0.125471 -0.201799 0.0005
0.993356 -0.14615 0.086944 0.245393 0.0005
 0.984674 -0.150627  0.146203 -0.279011 0.0005
 0.991142 -0.151188  0.123284 0.118408 0.0005
  1.00425 -0.147672  0.106388 0.00494966 0.0005
 0.980552 -0.151718  0.121034 -0.148083 0.0005
  0.98119 -0.141069 0.0831374 0.0652894 0.0005
 0.987391 -0.143548 0.0827643 -0.313499 0.0005
 0.988203 -0.150775  0.125607 -0.208737 0.0005
 0.994842 -0.148846  0.107405 -0.102015 0.0005
 0.996097 -0.151569  0.158494 -0.240712 0.0005
 0.988932 -0.153071  0.140831 0.000153989 0.0005
 0.983281 -0.152064  0.119592 0.279227 0.0005
 0.989764 -0.141701 0.0903603 0.0206364 0.0005
 0.997426 -0.135138  0.113343 0.00294696 0.0005
 0.988687 -0.144803  0.127716 -0.0200245 0.0005
 0.981147 -0.167498 0.0746796 -0.0489118 0.0005
 0.985871 -0.160788  0.114312 0.0398716 0.0005
  0.99715 -0.149424  0.126754 0.215114 0.0005
 0.979758 -0.150157  0.158106 -0.174287 0.0005
 0.989891 -0.143626  0.158245 0.178836 0.0005
 0.987985 -0.143576  0.144919 -0.0124207 0.0005
  0.98897 -0.138128  0.130895 -0.0691642 0.0005
0.975378 -0.14842 0.111195 0.0362746 0.0005
  0.99728 -0.155141  0.132465 0.106617 0.0005
 0.987115 -0.155974  0.110402 -0.115617 0.0005
 0.988381 -0.139548  0.095416 0.365174 0.0005
  1.00024 -0.141176  0.123349 -0.319493 0.0005
 0.988996 -0.150134  0.127191 -0.0475392 0.0005
 0.982856 -0.144322  0.113583 0.0264762 0.0005
 0.970943 -0.162001  0.098509 -0.044553 0.0005
 0.994983 -0.146227  0.109794 -0.0803399 0.0005
 0.974409 -0.148966  0.110048 0.0558849 0.0005
 0.989151 -0.138947 0.0886672 -0.41324 0.0005
 0.974498 -0.154995  0.131132 0.026694 0.0005
  0.98369 -0.141168  0.117594 -0.0030035 0.0005
 0.983617 -0.139951  0.110561 0.159383 0.0005
 0.989437 -0.151278  0.123697 0.0486418 0.0005
 0.993658 -0.148337  0.124097 -0.173892 0.0005
 0.983493 -0.144421  0.168548 0.0727096 0.0005
 0.99469 -0.15378 0.137842 0.10025 0.0005
 0.994262 -0.145435  0.110601 -0.0747397 0.0005
 0.995379 -0.153516  0.127099 -0.197546 0.0005
 0.989054 -0.151476  0.140436 0.00377418 0.0005
 0.989967 -0.152452  0.159256 0.229142 0.0005
 0.972144 -0.157647  0.118675 -0.129699 0.0005
 0.987947 -0.150607  0.124684 -0.214439 0.0005
0.991042 -0.14408 0.113067 0.0158115 0.0005
 0.985196 -0.153254  0.106355 -0.0949491 0.0005
 0.992371 -0.137514  0.112398 -0.348757 0.0005
 0.987928 -0.135946 0.0958699 -0.0934929 0.0005
 0.987089 -0.153825  0.109547 0.0582133 0.0005
 0.987981 -0.144559  0.116623 -0.157359 0.0005
 0.986607 -0.156677 0.0875836 0.142594 0.0005
 0.988986 -0.148418  0.116223 -0.122322 0.0005
 0.986277 -0.131067  0.112618 -0.0361185 0.0005
 0.974229 -0.153862  0.147438 -0.196225 0.0005
 0.996496 -0.142739  0.118733 0.0313653 0.0005
  0.98451 -0.153557  0.129112 0.00643731 0.0005
  0.97914 -0.144081  0.172162 -0.184883 0.0005
  0.99488 -0.141949  0.116848 -0.195891 0.0005
0.992178 -0.15701 0.136112 -0.0285078 0.0005
 0.975256 -0.160895  0.117628 -0.195022 0.0005
  0.99243 -0.152594  0.125152 0.06151 0.0005
 0.985521 -0.148095  0.147033 -0.285078 0.0005
 0.985898 -0.142919  0.144408 0.0183642 0.0005
 0.988812 -0.138775 0.0924424 -0.0478069 0.0005
 0.991494 -0.148048  0.129912 -0.0383169 0.0005
 0.986853 -0.150653  0.117932 -0.0523574 0.0005
 0.992875 -0.159243  0.112538 -0.0888431 0.0005
 0.989956 -0.148366  0.130405 0.0528578 0.0005
 0.988342 -0.155663 0.0961523 0.0947961 0.0005
 0.995601 -0.135981  0.174595 -0.0525339 0.0005
  1.00056 -0.136128  0.143227 0.407374 0.0005
 0.984688 -0.157081 0.0864359 0.14522 0.0005
 0.974122 -0.150071  0.159828 -0.0191181 0.0005
 0.995239 -0.156037 0.0971782 0.132685 0.0005
0.991168  -0.1479 0.145687 -0.0658223 0.0005
0.990428 -0.15255 0.124703 -0.212605 0.0005
 0.984871 -0.145812  0.126218 -0.208134 0.0005
 0.989492 -0.133286  0.136004 0.178335 0.0005
 0.984645 -0.158701  0.161569 -0.0543387 0.0005
  1.00462 -0.149937  0.128501 -0.299693 0.0005
  0.97827 -0.162827  0.096488 -0.143503 0.0005
 0.996154 -0.128352  0.119649 -0.308438 0.0005
 0.983296 -0.149089  0.146387 -0.282758 0.0005
 0.997213 -0.132719  0.122953 0.0626403 0.0005
  0.99557 -0.152261  0.115258 -0.228473 0.0005
 0.987271 -0.150158  0.145476 -0.297222 0.0005
 0.987826 -0.152623  0.123904 -0.216344 0.0005
 0.982926 -0.143711 0.0882399 0.264312 0.0005
 0.990706 -0.151824  0.126328 0.125343 0.0005
0.987427 -0.14499 0.153487 -0.0335719 0.0005
 0.988978 -0.150412   0.12284 0.138727 0.0005
 0.991796 -0.164375  0.122146 -0.117179 0.0005
 0.985275 -0.147385  0.138747 0.0991807 0.0005
 0.987186 -0.150763  0.112777 -0.012031 0.0005
 0.997324 -0.139597  0.126711 0.238267 0.0005
  1.00337 -0.149051  0.128832 -0.320407 0.0005
 0.982885 -0.158025 0.0998584 0.0610926 0.0005
 0.990297 -0.148845  0.145204 -0.0303452 0.0005
 0.982711 -0.157033 0.0984984 0.0415513 0.0005
 0.989508 -0.153737  0.126316 -0.0296489 0.0005
 0.982594 -0.145303  0.142695 0.0581439 0.0005
 0.987617 -0.141329   0.14391 -0.00238678 0.0005
 0.995616 -0.137758  0.147354 0.115151 0.0005
0.980736 -0.14286 0.153506 -0.209215 0.0005
  1.00353 -0.134218  0.132996 0.280891 0.0005
 0.995388 -0.133113  0.131652 -0.149112 0.0005
 0.977022 -0.157692  0.120633 -0.285414 0.0005
 0.981858 -0.140712  0.120625 -0.00810142 0.0005
 0.988713 -0.153411  0.124331 0.130565 0.0005
 0.977524 -0.152718  0.134992 -0.0688831 0.0005
 0.984504 -0.147836  0.135785 0.097448 0.0005
 0.981079 -0.156246  0.145327 -0.172004 0.0005
 0.998145 -0.134877  0.130939 -0.145792 0.0005
 0.986645 -0.142899  0.155319 0.372717 0.0005
 0.989926 -0.146424  0.113941 0.0510727 0.0005
 0.985394 -0.146213   0.14816 -0.103673 0.0005
 0.986196 -0.138909 0.0934548 0.346954 0.0005
 0.978638 -0.158281  0.131238 -0.192497 0.0005
 0.989329 -0.146889  0.156499 -0.0424282 0.0005
0.982949 -0.15602 0.117574 -0.0312811 0.0005
 0.989649 -0.150714  0.125205 -0.212379 0.0005
 0.984926 -0.156656 0.0960384 0.079457 0.0005
 0.988917 -0.153953  0.108235 -0.00915074 0.0005
 0.989373 -0.149448  0.132392 0.049448 0.0005
 0.976388 -0.144818  0.171372 -0.192637 0.0005
 0.992021 -0.150777  0.106725 0.192191 0.0005
 0.996716 -0.148503   0.13983 0.0500397 0.0005
  1.00003 -0.140904  0.118216 0.0507034 0.0005
  1.00941 -0.145493 0.0955813 -0.0779277 0.0005
 0.988379 -0.144873  0.153995 -0.0440143 0.0005
 0.987129 -0.143812 0.0837608 -0.0396401 0.0005
 0.986601 -0.148612    0.1081 -0.0433898 0.0005
 0.990245 -0.131434  0.123934 -0.437906 0.0005
 1.00039 -0.13959 0.119392 -0.290916 0.0005
 0.968042 -0.159651 0.0807671 -0.167838 0.0005
 0.989533 -0.158142  0.115933 -0.0667602 0.0005
  0.99136 -0.149126  0.130659 0.0305651 0.0005
  0.99292 -0.148812  0.109554 -0.105171 0.0005
0.974076 -0.14902 0.161066 -0.0173336 0.0005
   0.9924  -0.14879 0.0857115 0.279766 0.0005
 0.986255 -0.151371  0.108787 -0.0654266 0.0005
 0.966735 -0.137563  0.140904 0.327196 0.0005
 0.985747 -0.149626  0.118776 -0.0986829 0.0005
 0.984473 -0.144183  0.133451 0.12851 0.0005
 0.982732 -0.146176  0.110143 0.387561 0.0005
 0.989882 -0.149549  0.140577 0.0797517 0.0005
0.981274 -0.15576 0.091785 -0.241842 0.0005
 0.985691 -0.143739  0.134926 -0.0939017 0.0005
 0.979738 -0.158149  0.128044 -0.172004 0.0005
 0.995258 -0.143502  0.115634 -0.182911 0.0005
 0.985538 -0.146577  0.136633 0.104567 0.0005
  0.99113 -0.147591 0.0885903 0.267774 0.0005
0.984058 -0.14395 0.145115 0.00672902 0.0005
0.990042 -0.15043  0.12635 -0.190506 0.0005
  0.99461 -0.154156  0.129352 0.0536798 0.0005
 0.982307 -0.149156  0.128819 0.133437 0.0005
  0.99139 -0.146356  0.115903 0.107085 0.0005
 0.996917 -0.151413  0.128241 0.227746 0.0005
 0.995219 -0.154015  0.156613 -0.239402 0.0005
 0.992175 -0.149239  0.128331 -0.206077 0.0005
 0.996761 -0.146455  0.133974 -0.357409 0.0005
 0.986855 -0.150224  0.128122 -0.0463562 0.0005
 0.993035 -0.150527   0.12688 -0.175435 0.0005
 0.997668 -0.143221  0.128758 0.192422 0.0005
 0.983089 -0.154078  0.111778 -0.171745 0.0005
  1.00727 -0.139533 0.0970149 -0.0446299 0.0005
0.990312 -0.14754 0.121175 0.079075 0.0005
 0.974311 -0.144453  0.114806 0.0372714 0.0005
 0.993593 -0.141183  0.123533 -0.0427159 0.0005
 0.993039 -0.155219 0.0993719 -0.00674063 0.0005
  1.00714 -0.144727  0.136903 -0.100603 0.0005
 0.983189 -0.162344  0.136441 -0.00522718 0.0005
 0.989265 -0.157049  0.137437 -0.0375256 0.0005
 0.992693 -0.145084  0.156854 0.19449 0.0005
 0.979263 -0.149772  0.121559 -0.00115751 0.0005
0.985533 -0.15551 0.097217 0.0764876 0.0005
 0.973614 -0.155907 0.0940485 -0.0882397 0.0005
 0.993339 -0.156213  0.102723 -0.0483771 0.0005
 0.994481 -0.146322  0.112438 0.0590359 0.0005
 0.986433 -0.153447  0.147859 -0.270087 0.0005
 0.989893 -0.146694  0.125163 -0.0134266 0.0005
 0.973744 -0.160161   0.15686 -0.0563699 0.0005
 0.990224 -0.149039 0.0887144 0.251073 0.0005
 0.968308 -0.160464 0.0943018 -0.245057 0.0005
 0.996867 -0.155324  0.157436 -0.198959 0.0005
 0.99713   -0.142 0.100674 0.3338 0.0005
 0.992904 -0.158841  0.134101 -0.0402812 0.0005
 0.988345 -0.152836  0.116344 0.242221 0.0005
0.986188 -0.14992 0.148912 -0.27525 0.0005
  0.99457 -0.154503  0.100252 0.27857 0.0005
 0.996635 -0.142131  0.141247 -0.483907 0.0005
 0.988128 -0.151029  0.144863 -0.259544 0.0005
 0.989011 -0.144912  0.132454 0.0948201 0.0005
 0.990104 -0.133086  0.119334 -0.0809083 0.0005
 0.994533 -0.140103  0.116121 -0.203672 0.0005
 0.988528 -0.151741  0.146277 -0.26953 0.0005
 0.991362 -0.150422  0.143627 0.00951258 0.0005
0.988505 -0.14985 0.127519 -0.203136 0.0005
  0.98713 -0.150131  0.127381 -0.036846 0.0005
 0.992876 -0.153213  0.129856 0.0135767 0.0005
0.986496 -0.15824 0.075469 -0.2475 0.0005
0.975862 -0.14419 0.121532 0.0379641 0.0005
 0.987204 -0.159466  0.115905 -0.0823667 0.0005
  0.98426 -0.140387   0.12289 -0.270582 0.0005
 0.982423 -0.144486   0.13599 0.0685001 0.0005
 0.973838 -0.140332 0.0907802 -0.0298683 0.0005
 0.989042 -0.152059  0.123434 0.115973 0.0005
  1.00452 -0.151831  0.131041 -0.335241 0.0005
 0.984415 -0.161724 0.0789961 -0.0787038 0.0005
 0.989363 -0.143879  0.139498 0.14113 0.0005
 0.992221 -0.140941  0.153832 0.0990854 0.0005
 0.987371 -0.140523  0.138404 0.259509 0.0005
 0.990256 -0.152812  0.112802 0.00437162 0.0005
 0.980519 -0.145958  0.103055 0.283909 0.0005
 0.992049 -0.159436  0.114593 -0.119683 0.0005
 0.982102 -0.140279  0.108466 0.151253 0.0005
 0.982719 -0.152778  0.105147 -0.0104275 0.0005
 0.989886 -0.137401  0.111103 -0.128351 0.0005
 0.980623 -0.134575  0.116558 0.0978845 0.0005
 0.983743 -0.151181  0.139216 0.00500949 0.0005
 0.980214  -0.15583 0.0970008 0.067696 0.0005
 0.981587 -0.140149  0.113919 0.273891 0.0005
  1.00447 -0.149657  0.127868 -0.319683 0.0005
 0.979771 -0.156899 0.0971295 0.0495274 0.0005
 0.988256 -0.151505  0.141211 -0.00939583 0.0005
 0.989766 -0.145531  0.130144 0.0766371 0.0005
 0.994311 -0.149547  0.104961 -0.0242269 0.0005
 0.985863 -0.149981  0.125774 0.0634993 0.0005
 0.981421 -0.142196   0.08706 0.252312 0.0005
0.995011 -0.14394 0.123093 -0.154626 0.0005
 0.99306 -0.15438 0.119838 0.0530891 0.0005
 0.991922 -0.148957  0.147192 -0.0749962 0.0005
 0.988412 -0.134772 0.0969127 -0.0942412 0.0005
0.986918 -0.13703 0.102321 -0.218051 0.0005
 0.982161 -0.143857 0.0890733 0.242435 0.0005
 0.985451 -0.144196 0.0896538 -0.19003 0.0005
 0.985826 -0.146768  0.119353 -0.0872385 0.0005
  0.98593 -0.139808  0.123531 -0.261552 0.0005
0.994486 -0.14298 0.107382 -0.0943879 0.0005
 0.992425 -0.156688  0.096851 0.125513 0.0005
 0.987342 -0.142364 0.0900303 -0.171987 0.0005
 0.990281 -0.137242  0.119029 -0.00972538 0.0005
 0.986345 -0.147302  0.140011 0.103252 0.0005
  1.00452 -0.152064  0.130268 -0.32609 0.0005
 0.991224 -0.160441 0.0908859 0.281464 0.0005
 0.989711 -0.154483    0.1285 0.00973172 0.0005
0.981707 -0.15102 0.119005 -0.153187 0.0005
  1.00188 -0.134399  0.101655 -0.200101 0.0005
 0.998709 -0.143517  0.141606 -0.434567 0.0005
 0.977711 -0.143899 0.0996072 0.1785 0.0005
 0.998204 -0.154283  0.131496 0.0997039 0.0005
  0.98943 -0.151961  0.127092 -0.0180569 0.0005
 0.988499 -0.160839  0.112103 -0.06364 0.0005
0.994694 -0.14103 0.109513 -0.166741 0.0005
 0.988381  -0.15705 0.0962321 0.0783846 0.0005
  1.00658 -0.149491  0.117674 -0.144759 0.0005
 0.983401 -0.153162  0.130671 -0.434415 0.0005
  1.00606 -0.145119  0.136857 -0.0926417 0.0005
0.993332 -0.15434 0.102071 0.273983 0.0005
 0.990638 -0.151226  0.123119 -0.173334 0.0005
 0.995893 -0.143004  0.130112 -0.357059 0.0005
 0.997381 -0.143858  0.142308 -0.442467 0.0005
 0.998288 -0.140563  0.149255 0.0656661 0.0005
 0.989355  -0.14085 0.0926844 0.349384 0.0005
  1.00837 -0.145495 0.0949939 -0.0787507 0.0005
  0.99857 -0.150581  0.131287 0.284397 0.0005
 0.983424 -0.143436   0.14627 0.0940618 0.0005
 0.977552 -0.157492  0.104263 -0.119745 0.0005
 0.984932 -0.160536  0.118035 -0.270296 0.0005
 0.980801 -0.156304 0.0983203 0.0415656 0.0005
 0.988806 -0.164758  0.129766 0.146593 0.0005
 0.985619 -0.158786  0.109942 -0.125252 0.0005
 0.988067 -0.150161  0.131903 -0.0432207 0.0005
 0.989358 -0.134264  0.109376 0.158087 0.0005
  0.98734 -0.155592  0.117472 0.239173 0.0005
 0.987287 -0.140469 0.0843939 0.036931 0.0005
 0.995684 -0.160004  0.109305 -0.0952634 0.0005
 0.982403 -0.140968  0.144214 0.0892883 0.0005
 0.982302 -0.158273  0.132831 0.347134 0.0005
  0.98178 -0.154534  0.121557 -0.0323872 0.0005
 0.982867 -0.151752  0.105938 -0.0540051 0.0005
 0.981421 -0.158265  0.135102 0.172256 0.0005
 0.988765 -0.145952  0.109622 0.0633521 0.0005
 0.984658 -0.151157  0.106648 -0.0426566 0.0005
 0.990863 -0.146112  0.111158 0.0483382 0.0005
 0.992404 -0.144341  0.108293 -0.0884043 0.0005
 0.998982 -0.152171  0.127669 0.214623 0.0005
 0.986848 -0.150875  0.146136 -0.274764 0.0005
 0.989494 -0.151795  0.127145 -0.188336 0.0005
 0.991795 -0.155279  0.105841 -0.0314845 0.0005
  0.98994 -0.145041  0.135175 0.100368 0.0005
0.984865 -0.14043 0.150652 0.390495 0.0005
 0.989551 -0.145775  0.126787 -0.0200893 0.0005
0.985025 -0.16012  0.14135 -0.133368 0.0005
 0.982334 -0.154029 0.0976262 0.0702064 0.0005
 0.991052 -0.145993  0.130853 0.0901254 0.0005
0.988808 -0.14451 0.128651 -0.0362916 0.0005
 1.00472 -0.14951 0.129424 -0.311909 0.0005
0.979528 -0.15627 0.098887 0.0475447 0.0005
 0.995773 -0.141863  0.115743 -0.210351 0.0005
 0.981533 -0.153242  0.112118 -0.170995 0.0005
  0.99177 -0.154335  0.126968 0.0489187 0.0005
 0.994128 -0.152777  0.103349 0.282294 0.0005
  0.99446 -0.141687   0.15063 0.0785048 0.0005
   0.9924 -0.153621  0.135066 -0.0419153 0.0005
 0.982648 -0.144771   0.11307 0.385509 0.0005
 0.986712 -0.144179 0.0835843 -0.0297035 0.0005
 0.990442 -0.144273  0.114212 0.0108321 0.0005
 0.986711 -0.157237  0.164829 -0.0369213 0.0005
 0.983494 -0.148264  0.114717 0.0336313 0.0005
 0.988546 -0.145484   0.13193 0.0717687 0.0005
 0.985755 -0.150441  0.109866 -0.0601968 0.0005
 0.99398 -0.14872 0.104319 -0.0378602 0.0005
 0.977138 -0.154369  0.122379 0.249448 0.0005
 0.991864 -0.155409  0.117951 0.244669 0.0005
 0.996996 -0.154458  0.139264 0.100361 0.0005
  0.98621 -0.150635  0.116783 0.160969 0.0005
 0.986758 -0.152927  0.110844 0.0478239 0.0005
 0.977075 -0.139886  0.122561 -0.322719 0.0005
 0.986993 -0.141711 0.0837851 -0.289018 0.0005
 0.997435 -0.134971  0.127874 -0.0534859 0.0005
 0.992622 -0.153726  0.137804 -0.0322863 0.0005
 0.984657 -0.161698  0.139459 -0.116173 0.0005
 0.987142 -0.147635  0.156659 -0.0453451 0.0005
 0.988824 -0.142608  0.184887 0.240437 0.0005
 0.997625 -0.150489  0.140331 -0.233451 0.0005
 0.986379 -0.160242  0.118051 -0.273721 0.0005
 0.986268 -0.154798  0.113441 0.0535996 0.0005
 0.987236 -0.155739 0.0973371 0.0763056 0.0005
 0.987729 -0.155438  0.116352 0.211865 0.0005
 0.980103 -0.144122  0.116232 0.252938 0.0005
  0.98691 -0.143341  0.166778 0.0732884 0.0005
 0.988267 -0.152152  0.147661 -0.283695 0.0005
 0.989695 -0.149274  0.124907 0.143928 0.0005
 0.979059 -0.152055  0.137743 -0.100337 0.0005
 0.990852 -0.147002  0.112228 0.0486925 0.0005
0.987022 -0.15279  0.12772 -0.0598315 0.0005
 0.995954 -0.139379  0.115964 -0.231224 0.0005
 0.979353 -0.154534  0.116827 -0.15005 0.0005
 0.983436 -0.152037  0.130426 -0.413847 0.0005
 0.979761 -0.159612  0.087157 0.300429 0.0005
 0.982997 -0.153662  0.133477 0.346602 0.0005
0.988426  -0.1441 0.127471 -0.0346089 0.0005
 0.984753 -0.154506  0.107991 -0.075152 0.0005
 0.991754 -0.151823  0.128257 0.0600355 0.0005
 0.982275 -0.157304  0.091792 0.124084 0.0005
0.990346 -0.15657 0.104041 -0.0637356 0.0005
 0.995184 -0.155978  0.096547 0.146957 0.0005
  1.00826 -0.145141 0.0953738 -0.0477804 0.0005
 0.988164 -0.156757  0.104652 -0.0762342 0.0005
  0.98131 -0.157997 0.0959974 0.0395511 0.0005
 0.985698 -0.144178 0.0826333 -0.0680135 0.0005
  1.00001 -0.150538  0.133169 0.286949 0.0005
0.986433 -0.13905 0.126904 -0.292011 0.0005
 0.987456 -0.151703  0.125322 0.141037 0.0005
 0.980819 -0.146404  0.144198 0.0902667 0.0005
 0.987139 -0.147955    0.1384 0.103881 0.0005
 0.997413 -0.143484  0.119877 0.05517 0.0005
 0.987854 -0.145121   0.13489 -0.120443 0.0005
 0.987276 -0.156353 0.0972881 0.0893061 0.0005
 0.984298 -0.148597  0.137079 0.0920579 0.0005
 0.981038 -0.151615  0.112341 -0.168257 0.0005
 0.989245 -0.131427  0.128317 0.315645 0.0005
 0.990531 -0.144275  0.134063 0.0958629 0.0005
  0.99059 -0.152638  0.113899 0.0431912 0.0005
 0.984371 -0.142487  0.117955 0.472849 0.0005
 0.981396 -0.155708 0.0894295 -0.209623 0.0005
 0.991872 -0.162635  0.139178 -0.329845 0.0005
   1.0014 -0.148911 0.0945782 0.0203424 0.0005
 0.986753  -0.15514 0.0952837 0.0535665 0.0005
   0.9854 -0.141539  0.086725 -0.403268 0.0005
 0.984523 -0.144386  0.142434 0.177969 0.0005
 0.987853 -0.154669  0.124827 0.114572 0.0005
 1.00477 -0.14677 0.136146 -0.116423 0.0005
 0.979816 -0.144003  0.169809 -0.187815 0.0005
 0.988927 -0.145076  0.156891 -0.0466712 0.0005
  0.97832 -0.154964 0.0984193 0.0544239 0.0005
   0.9889 -0.143165 0.0933407 0.363831 0.0005
 0.976263 -0.154298  0.148045 -0.195828 0.0005
 0.985857 -0.149436  0.107917 -0.042257 0.0005
 0.988404  -0.13926 0.0881603 -0.406368 0.0005
 0.991594 -0.146232  0.116237 0.104404 0.0005
  0.98805 -0.161025  0.113817 0.0472147 0.0005
 0.987418 -0.152601  0.107549 -0.0671433 0.0005
 0.990259 -0.145866   0.13138 0.0516011 0.0005
 0.990794 -0.146634   0.11356 0.0363193 0.0005
   1.0054 -0.141143  0.127202 0.000440289 0.0005
  0.98098 -0.147939  0.141609 0.0984619 0.0005
  0.99117 -0.164831  0.130133 0.137347 0.0005
 0.978304 -0.145508  0.101106 0.192201 0.0005
0.992715 -0.13022 0.110545 0.215351 0.0005
 0.989538 -0.146724  0.110681 0.0522106 0.0005
 0.985448 -0.144846  0.150327 0.333725 0.0005
 0.978937 -0.158492 0.0881891 0.271216 0.0005
0.985576 -0.14324 0.157596 -0.296456 0.0005
 0.984142 -0.160991 0.0967986 0.0819271 0.0005
0.999157 -0.15089 0.125177 0.209209 0.0005
 0.987994 -0.141718  0.139635 0.271534 0.0005
 0.986586 -0.147499  0.130474 0.158543 0.0005
 0.980945 -0.144578  0.154169 -0.226544 0.0005
 0.993602 -0.154521  0.100981 0.26516 0.0005
 0.981745 -0.166776 0.0873042 -0.0265308 0.0005
 0.988912 -0.144917  0.157801 -0.0369836 0.0005
  1.00774 -0.140425 0.0978549 -0.0387875 0.0005
  0.98733 -0.151814  0.124021 -0.211268 0.0005
 0.991077 -0.155376 0.0993504 -0.361835 0.0005
 0.973703 -0.157349  0.157673 -0.0668453 0.0005
 0.981831 -0.148998  0.156498 -0.0141326 0.0005
 0.995146 -0.150846  0.122498 -0.268095 0.0005
 0.988619 -0.154834  0.127688 0.00426819 0.0005
 0.992442 -0.140054  0.155608 0.0876237 0.0005
 0.996767 -0.146447  0.121113 -0.158712 0.0005
  1.00392 -0.149498  0.132001 -0.321918 0.0005
 0.982991 -0.151072  0.130525 -0.424004 0.0005
 0.986208 -0.151908  0.108521 -0.0526749 0.0005
  0.99263 -0.150556  0.123505 0.143323 0.0005
 0.990514 -0.151345  0.126982 0.0831883 0.0005
  0.98413 -0.148894  0.144014 0.0630475 0.0005
 0.977184 -0.148285  0.104335 0.30699 0.0005
0.989361 -0.14872 0.126059 -0.296122 0.0005
 0.989033 -0.145995    0.1318 0.0445285 0.0005
  0.98009 -0.150096  0.121027 -0.153331 0.0005
 0.982809 -0.155291  0.101701 0.0513285 0.0005
 0.997395 -0.147503  0.142371 0.076626 0.0005
 0.983075 -0.136916  0.110023 0.0628614 0.0005
0.994035 -0.14922 0.122071 -0.261371 0.0005
 0.984065 -0.153592  0.101572 -0.0210142 0.0005
 0.986967 -0.147018  0.113273 0.0506503 0.0005
 0.988883 -0.150085    0.1242 0.130131 0.0005
 0.990182 -0.156535   0.11613 0.203288 0.0005
 0.995626 -0.143336  0.116766 -0.230716 0.0005
 0.991992 -0.138529  0.115842 -0.104038 0.0005
  1.00009 -0.138484  0.121096 -0.291574 0.0005
 0.987623 -0.148426  0.116506 -0.119609 0.0005
 0.990585 -0.152457  0.109868 0.00675223 0.0005
 0.990298 -0.148652  0.131625 0.0499487 0.0005
 0.979164 -0.156811 0.0945223 0.0122323 0.0005
  0.98958 -0.148871  0.123748 0.0538854 0.0005
  0.98988 -0.149343  0.124831 -0.291991 0.0005
 0.989238 -0.139677  0.120062 -0.101193 0.0005
 0.989572 -0.141554 0.0899727 0.02342 0.0005
 0.982668 -0.145901  0.132518 -0.0876041 0.0005
 0.992208 -0.149237   0.14559 -0.0728169 0.0005
 0.986191 -0.155126 0.0988812 -0.128061 0.0005
 0.990387 -0.153486  0.118565 0.0404765 0.0005
 0.990552 -0.134978  0.133032 -0.0156633 0.0005
 0.990364 -0.156935  0.135492 -0.0466452 0.0005
 0.991735 -0.158615 0.0932615 0.286978 0.0005
  0.99181 -0.147258  0.131488 0.056161 0.0005
0.992503 -0.14803 0.131443 0.0909682 0.0005
 0.988782 -0.157122  0.111254 0.0359431 0.0005
 0.992575 -0.155111  0.136791 -0.0331432 0.0005
 0.984952 -0.144652  0.134489 0.0897907 0.0005
 0.987911 -0.160416  0.115561 0.0654361 0.0005
  0.99397 -0.147134  0.104924 -0.0394904 0.0005
 0.994448 -0.161045  0.112961 -0.0900694 0.0005
 0.987347 -0.154519  0.126563 0.114833 0.0005
 0.993189 -0.156088  0.101979 0.272025 0.0005
 0.977141 -0.153561  0.119964 0.19799 0.0005
0.975308 -0.15748 0.157796 -0.0815695 0.0005
 0.993369 -0.145327  0.156845 0.185857 0.0005
 0.986536 -0.139773 0.0890281 -0.422526 0.0005
 0.979687 -0.131598  0.113478 0.404915 0.0005
 0.987206 -0.147592  0.131206 -0.111065 0.0005
 0.990409 -0.152539  0.125403 0.118329 0.0005
 0.989375 -0.148604   0.13234 0.115086 0.0005
 0.989762 -0.153369  0.140467 0.012726 0.0005
0.988411 -0.15165 0.127009 -0.195833 0.0005
 0.990121 -0.149698  0.139852 0.0650735 0.0005
 0.991027 -0.152396  0.126185 0.056185 0.0005
 0.983828 -0.154511   0.12185 -0.0691812 0.0005
 0.986774 -0.151303  0.126632 -0.202283 0.0005
 0.983622 -0.145441   0.13749 0.0791161 0.0005
 0.977546 -0.147767  0.101913 0.293084 0.0005
  1.00428 -0.153376 0.0985189 0.164221 0.0005
 0.984373 -0.143728  0.138211 -0.0242137 0.0005
 0.986438 -0.161458  0.115411 0.0543583 0.0005
  1.00019 -0.144865  0.127385 0.246435 0.0005
 0.987741 -0.154588 0.0957148 -0.132526 0.0005
 0.995759 -0.143326  0.129656 -0.373215 0.0005
 0.996488 -0.134086  0.131656 -0.148906 0.0005
 0.987712 -0.147934  0.117917 -0.117307 0.0005
 0.989643 -0.155704  0.117768 0.246401 0.0005
 0.990922 -0.148533 0.0877554 0.272873 0.0005
 0.987876 -0.153548  0.126389 -0.211957 0.0005
 0.986765 -0.160417   0.11518 -0.284171 0.0005
0.990863 -0.14714 0.119362 0.11352 0.0005
 0.977582 -0.157979 0.0940771 -0.0888775 0.0005
 0.980664 -0.137458  0.113507 0.0515274 0.0005
 0.990795 -0.133856  0.135977 0.139399 0.0005
  0.96723 -0.159989 0.0781438 -0.158033 0.0005
 0.993164 -0.153311  0.127022 0.0577167 0.0005
 0.978809 -0.142668  0.107191 0.0375035 0.0005
 0.987469 -0.150425  0.117116 -0.0412515 0.0005
 0.988471 -0.143365 0.0901716 -0.174625 0.0005
 0.993291 -0.143114  0.150231 0.0566201 0.0005
 0.994749 -0.155152 0.0999606 0.262222 0.0005
 0.985491 -0.154967  0.129996 -0.200987 0.0005
 0.985437 -0.151651  0.149035 -0.291136 0.0005
 0.981022 -0.150796  0.141213 -0.234893 0.0005
 0.990145 -0.157786  0.135088 -0.0307035 0.0005
0.996561 -0.15343 0.139404 0.0958499 0.0005
 0.989839 -0.149099  0.129373 -0.0366844 0.0005
 0.986042 -0.140014 0.0877596 -0.398262 0.0005
 0.999235 -0.136702  0.150016 0.122541 0.0005
 0.991657 -0.150651  0.122164 0.137187 0.0005
 0.987533 -0.134475  0.128405 -0.0633569 0.0005
 0.984742 -0.150969  0.129042 0.135632 0.0005
 0.990221 -0.153037  0.141839 -0.00723305 0.0005
  1.00043 -0.141806  0.120078 -0.286081 0.0005
 0.988459 -0.152771  0.142785 -0.0340948 0.0005
 0.983351 -0.146493  0.142258 0.0457533 0.0005
 0.996352 -0.144877  0.124343 -0.170206 0.0005
  0.99158 -0.146871   0.11219 0.0427645 0.0005
 0.978179 -0.146313  0.109414 0.0420258 0.0005
 0.989881 -0.164277  0.128766 0.143876 0.0005
  0.97281 -0.143594   0.10531 0.311413 0.0005
  0.98232 -0.150239  0.129113 0.101534 0.0005
 0.986454 -0.143767  0.136054 -0.086043 0.0005
  0.99475 -0.149517  0.118851 -0.1897 0.0005
 0.983374 -0.152609 0.0981579 -0.00832643 0.0005
  0.98892 -0.150617  0.123702 0.0733122 0.0005
0.976041  -0.1396 0.128983 0.265461 0.0005
 0.997918 -0.140332  0.145753 0.118164 0.0005
0.995042 -0.15513  0.13809 0.0867998 0.0005
 0.985426 -0.152011  0.115885 0.177931 0.0005
 0.992957  -0.15647 0.0933758 0.134325 0.0005
 0.985365 -0.148979  0.108831 -0.0653226 0.0005
  0.99609 -0.131219 0.0476604 -0.129702 0.0005
0.990051 -0.15461 0.116309 0.242103 0.0005
0.979415 -0.16795 0.134902 0.0552876 0.0005
 0.993627 -0.136052 0.0984338 0.00323909 0.0005
 0.990846 -0.146772 0.0866552 0.24419 0.0005
 0.977199 -0.150668  0.119995 0.177231 0.0005
 0.987768 -0.140415 0.0877772 0.00536094 0.0005
0.990497 -0.14843  0.11331 -0.00423254 0.0005
 0.985282 -0.143102  0.115543 -0.146315 0.0005
 0.977617 -0.139425  0.134768 -0.0689824 0.0005
 0.994096 -0.150574  0.147197 0.054914 0.0005
 0.995344 -0.139932  0.115255 -0.221365 0.0005
 0.989746 -0.143831  0.111397 0.0571943 0.0005
 0.983436 -0.152837   0.13686 -0.0301526 0.0005
 0.994473 -0.154054  0.128114 -0.197638 0.0005
 0.974995 -0.144797  0.110489 0.0343286 0.0005
 0.977458 -0.160592 0.0908993 0.274169 0.0005
 0.986019 -0.147076  0.142621 0.0541741 0.0005
  1.00248 -0.132738  0.133382 0.277132 0.0005
  0.99617 -0.118541  0.176383 -0.148665 0.0005
 0.989931 -0.153556  0.115591 0.216258 0.0005
0.986153 -0.15067 0.117135 0.170609 0.0005
 0.985514 -0.145954 0.0824797 -0.0555318 0.0005
0.990672 -0.15357 0.125187 0.111682 0.0005
 0.975355 -0.131176  0.139532 0.237577 0.0005
 0.994571 -0.153028  0.134044 0.0885363 0.0005
 0.995078 -0.148629  0.111976 -0.223345 0.0005
 0.991384 -0.149619  0.124779 -0.213148 0.0005
 0.991564 -0.147662  0.147131 -0.0633585 0.0005
  0.98878 -0.153683  0.114697 0.245349 0.0005
   0.9806 -0.147483  0.136772 -0.0757448 0.0005
 0.989761 -0.148105  0.131644 -0.0494704 0.0005
 0.990257 -0.142767  0.116312 0.0378533 0.0005
 0.988734 -0.150725  0.122541 0.123176 0.0005
 0.984472 -0.127661  0.132184 0.136091 0.0005
 0.985205 -0.154325  0.107194 -0.0845235 0.0005
 0.993969 -0.153206  0.139696 0.10023 0.0005
 0.996377 -0.154546  0.102849 0.266986 0.0005
  1.00527 -0.138939  0.128529 0.0145198 0.0005
 0.997689 -0.137741  0.127859 0.186096 0.0005
 0.989576 -0.147457  0.114881 -0.00766947 0.0005
 0.988271 -0.135299  0.112921 -0.186458 0.0005
     0.97 -0.161456  0.097893 -0.0333819 0.0005
 0.976867 -0.141779   0.10953 0.23925 0.0005
 0.988416 -0.144801  0.132921 0.096488 0.0005
 0.981949  -0.14194 0.0972056 0.0782255 0.0005
  1.00635 -0.147182  0.106679 -0.00175741 0.0005
 0.991326 -0.150156  0.129374 -0.038679 0.0005
  0.98637 -0.138735 0.0835846 0.0195283 0.0005
 0.986171 -0.158375  0.161788 -0.0882796 0.0005
 0.982817 -0.140189  0.121246 -0.265364 0.0005
 0.971372 -0.160255 0.0986441 -0.0399387 0.0005
 0.991737 -0.150077 0.0882917 0.27279 0.0005
 0.987136 -0.144915   0.17046 0.0570459 0.0005
  0.98731 -0.144479  0.143183 0.00342924 0.0005
  1.00083 -0.133294  0.160537 -0.234913 0.0005
 0.975841 -0.144786  0.171251 -0.191471 0.0005
 0.996693 -0.153591   0.13253 0.110841 0.0005
 0.988758 -0.152379  0.143683 -0.0192361 0.0005
 0.980389 -0.151992  0.122401 -0.154739 0.0005
 0.984355 -0.151695  0.108913 -0.0525889 0.0005
 0.991151 -0.155473  0.135764 -0.00994317 0.0005
 0.964672 -0.152829 0.0725756 -0.0402859 0.0005
 0.986371 -0.131933  0.159051 -0.046975 0.0005
 0.988265 -0.142114  0.143691 -0.211044 0.0005
 0.978833 -0.147269 0.0943159 0.367349 0.0005
 0.977857 -0.154828  0.132984 0.0271898 0.0005
 0.98563 -0.15025 0.118495 0.164178 0.0005
 0.991627 -0.146778  0.143786 -0.062739 0.0005
 0.993551 -0.142285  0.129831 -0.371538 0.0005
 0.981476 -0.147846  0.135177 -0.102387 0.0005
 0.986856 -0.143789 0.0826984 -0.0511027 0.0005
 0.978482 -0.148537 0.0959548 0.341183 0.0005
 0.986868  -0.14447 0.0899493 -0.197979 0.0005
 0.987704 -0.153796  0.111974 0.0467229 0.0005
 0.980129 -0.142705  0.151696 -0.215581 0.0005
 0.991534 -0.155043  0.105501 -0.0696115 0.0005
 0.978856 -0.145306  0.154688 -0.251931 0.0005
 0.993143 -0.156905 0.0965274 0.169286 0.0005
 0.989047 -0.127834   0.11145 0.151569 0.0005
 0.983728 -0.160803   0.11343 -0.257527 0.0005
 0.993062 -0.149611   0.10965 -0.195413 0.0005
 0.997757 -0.152629  0.126523 0.204959 0.0005
 0.987028 -0.142316  0.143972 -0.185213 0.0005
 0.986152 -0.153571  0.115533 -0.0197319 0.0005
 0.991765 -0.151998  0.124907 -0.249057 0.0005
 0.999249 -0.150581  0.140746 -0.209868 0.0005
  0.98855 -0.141896  0.143541 -0.188553 0.0005
 0.978889 -0.158454  0.104526 -0.141076 0.0005
0.998435 -0.15165 0.126237 0.197477 0.0005
 0.994898 -0.149754  0.121381 -0.284626 0.0005
 0.989652 -0.154861  0.106148 -0.0508155 0.0005
 0.976927 -0.161207 0.0957795 -0.061034 0.0005
 0.998698 -0.141614  0.129962 0.212788 0.0005
 0.994843  -0.15368 0.0929452 0.134136 0.0005
 0.991152 -0.162362  0.118507 -0.142558 0.0005
 0.986716 -0.144951  0.142989 0.074812 0.0005
   0.9921 -0.155059  0.117507 0.0354731 0.0005
 0.991494 -0.148824  0.107259 0.198998 0.0005
  1.00016 -0.141854  0.120014 -0.305403 0.0005
 0.989658 -0.131692  0.124579 -0.126362 0.0005
 0.997272 -0.154751  0.140008 0.0891474 0.0005
 0.986059 -0.144168   0.11937 -0.108198 0.0005
 0.987138 -0.144276 0.0910591 -0.195407 0.0005
 0.993285 -0.153959   0.13556 0.0844645 0.0005
 0.978456 -0.142884 0.0967767 0.0703147 0.0005
 0.991525 -0.147419  0.155692 0.177041 0.0005
 0.995954 -0.156715 0.0973246 0.136839 0.0005
 0.998744 -0.146948  0.132573 -0.371644 0.0005
 0.986376 -0.157854 0.0969795 0.0606595 0.0005
  1.00048 -0.140718  0.121133 -0.27071 0.0005
 0.993539 -0.151509  0.129045 0.0257454 0.0005
 0.985961 -0.147026  0.110755 -0.0412629 0.0005
 0.987249 -0.145314  0.144742 0.0164497 0.0005
0.974207 -0.14779 0.110712 0.0414134 0.0005
 0.991838 -0.157055  0.103359 -0.0361577 0.0005
 0.995571 -0.132638  0.134432 -0.164477 0.0005
0.989938 -0.15524 0.100205 -0.349842 0.0005
 0.991605 -0.132553  0.131129 -0.0267757 0.0005
 0.992409 -0.145363  0.109512 -0.0881494 0.0005
 0.989334 -0.153605  0.142853 0.0818751 0.0005
  0.98786 -0.148575  0.129602 -0.0614657 0.0005
0.994559 -0.14569 0.110845 -0.0708631 0.0005
 0.987216 -0.138985 0.0891095 -0.443782 0.0005
 0.994523 -0.153842  0.133611 0.097918 0.0005
 0.986111 -0.147729  0.108921 -0.0401342 0.0005
 0.990514 -0.148174  0.144344 -0.0469174 0.0005
 0.992278 -0.136183   0.10252 -0.222743 0.0005
 0.988298 -0.142322 0.0800515 -0.0641073 0.0005
 0.980078 -0.149368  0.156904 -0.186146 0.0005
 0.979449 -0.144733  0.109238 0.0360379 0.0005
 0.989486 -0.137601  0.110978 -0.312737 0.0005
  1.00253 -0.148671  0.113761 0.314514 0.0005
 0.976598 -0.146857  0.117508 -0.0939732 0.0005
0.986031 -0.15788 0.128809 -0.18911 0.0005
 0.976756  -0.15807 0.0931774 -0.0830827 0.0005
 0.980603 -0.159491  0.111142 -0.317441 0.0005
 0.983242 -0.141204  0.114116 0.261361 0.0005
 0.988724 -0.154148  0.113399 0.0569658 0.0005
 0.984667 -0.161375   0.11648 0.0722496 0.0005
 0.995118 -0.138327  0.148266 0.13631 0.0005
0.990465 -0.15014 0.107334 0.185105 0.0005
  0.97397 -0.155297  0.147887 -0.216376 0.0005
 0.992256 -0.146501  0.118451 0.134311 0.0005
 0.986137 -0.152907  0.147924 -0.266441 0.0005
 0.992649 -0.147986  0.123294 -0.301979 0.0005
 0.984883 -0.153892  0.103518 -0.00422041 0.0005
 0.987907 -0.144925  0.153128 -0.046301 0.0005
 0.983808 -0.150325  0.127299 0.138222 0.0005
 0.974492 -0.146614  0.117098 -0.0906958 0.0005
 0.983406 -0.148505  0.134623 -0.0779813 0.0005
  1.00016 -0.139804  0.120136 -0.294426 0.0005
 0.978477 -0.156675 0.0927831 0.0017827 0.0005
 0.986524 -0.133593 0.0934335 -0.228691 0.0005
 0.985504 -0.155397  0.111128 -0.129113 0.0005
  0.99035 -0.153459  0.123292 -0.207312 0.0005
 0.988199 -0.144688  0.151742 0.32423 0.0005
  1.00856 -0.144785 0.0947188 -0.05607 0.0005
 0.974244 -0.162046   0.15406 -0.0393624 0.0005
 0.988098 -0.155731 0.0946784 0.0912478 0.0005
 0.988697 -0.150097  0.141534 -0.0446017 0.0005
  0.98491 -0.156017 0.0989365 -0.103275 0.0005
  0.98762 -0.148485  0.115479 -0.129811 0.0005
 0.990307 -0.150786  0.128487 -0.0242167 0.0005
  1.00073 -0.150964 0.0922511 0.0171293 0.0005
 0.989738 -0.142843  0.153753 0.128433 0.0005
 0.978011  -0.15494 0.0950798 0.0149242 0.0005
 0.987521 -0.144362  0.156149 -0.0307626 0.0005
 0.984825 -0.150855 0.0958763 -0.00783551 0.0005
 1.00763 -0.14248 0.110539 -0.0942821 0.0005
0.994314 -0.14867 0.104015 -0.0389305 0.0005
 0.988582 -0.158503 0.0759098 -0.22886 0.0005
  0.98983 -0.146267  0.112569 0.0323985 0.0005
 0.981401 -0.158232  0.133042 0.34294 0.0005
 0.995732 -0.149009  0.115361 -0.247226 0.0005
 0.984022  -0.15586 0.0969783 -0.119503 0.0005
 0.985669 -0.155064 0.0983906 -0.0173494 0.0005
 0.980024 -0.145087 0.0736994 -0.11669 0.0005
 0.979631 -0.152945  0.118023 -0.154675 0.0005
  0.99313 -0.151686  0.147761 0.0623265 0.0005
 0.980167 -0.146638  0.136836 -0.109742 0.0005
 0.982588 -0.155519 0.0903986 0.157177 0.0005
 0.990969 -0.143887  0.126561 -0.0129576 0.0005
 0.989693 -0.150053  0.123527 -0.185325 0.0005
 0.995214 -0.142456  0.131155 -0.367597 0.0005
 0.992623 -0.151766  0.128426 -0.189256 0.0005
0.978003 -0.15719 0.102708 -0.0961589 0.0005
  1.00127 -0.139052  0.150115 0.208716 0.0005
0.990709 -0.14615 0.108505 -0.0862661 0.0005
0.996132 -0.14783 0.105736 -0.0185013 0.0005
 0.980389 -0.143672  0.152118 -0.212149 0.0005
 0.980609 -0.155377 0.0989329 0.050121 0.0005
 0.986688 -0.142447  0.144135 -0.0249202 0.0005
 0.998342 -0.142158  0.120956 0.0128 0.0005
 0.992597 -0.156588  0.136555 -0.042648 0.0005
 0.990338 -0.136891   0.10563 0.0594334 0.0005
  0.98402 -0.160914  0.111429 -0.224817 0.0005
 0.993526 -0.152882  0.101147 0.268068 0.0005
 0.990449 -0.150222  0.125725 0.0688023 0.0005
 0.989821 -0.153077  0.126036 0.0650733 0.0005
 0.989297 -0.158912  0.132882 0.0122636 0.0005
0.988292 -0.14434 0.121898 -0.124243 0.0005
  0.99146 -0.154957  0.136157 -0.0319235 0.0005
  0.98718 -0.152092  0.110876 0.0586095 0.0005
   0.9896 -0.152021  0.146868 -0.273033 0.0005
 0.986765 -0.133417  0.136533 0.152274 0.0005
 0.993083 -0.152121  0.128367 -0.204785 0.0005
 0.992643 -0.147083  0.118048 0.0853918 0.0005
 0.975355 -0.142521  0.108546 0.237556 0.0005
 0.985859 -0.137088  0.103352 -0.214109 0.0005
 0.990491 -0.154607   0.10615 -0.0586773 0.0005
 0.982729 -0.136873   0.11887 -0.12644 0.0005
  0.98201 -0.150711  0.121265 -0.15518 0.0005
0.995086 -0.14116 0.116577 -0.184037 0.0005
 0.993908 -0.149132   0.10951 -0.125055 0.0005
 0.982182 -0.150363  0.140625 -0.222194 0.0005
0.985174 -0.14682 0.116719 -0.116415 0.0005
 0.974604 -0.154677 0.0959408 -0.108522 0.0005
 0.987568 -0.141807 0.0864985 0.0200558 0.0005
0.995221  -0.1429 0.114147 -0.189358 0.0005
 0.984925  -0.15868 0.0980633 0.0722323 0.0005
 0.993487 -0.157732  0.132467 -0.0295142 0.0005
 0.987642 -0.144223  0.143927 -0.183086 0.0005
 0.984088 -0.147662  0.122135 0.0630324 0.0005
 0.989822 -0.163693 0.0800105 -0.0703316 0.0005
 0.990603 -0.148047  0.132286 0.0685076 0.0005
0.987628 -0.15684 0.129609 -0.193525 0.0005
 0.998076 -0.140736  0.127211 0.18039 0.0005
 0.988319 -0.140023  0.140408 0.27555 0.0005
 0.982503 -0.152738  0.132051 -0.422742 0.0005
 0.984293 -0.154152  0.113913 -0.165633 0.0005
 0.999152 -0.144382  0.133677 -0.36321 0.0005
 0.991888 -0.147902  0.129821 0.0421766 0.0005
 0.985671 -0.151508  0.146974 -0.296923 0.0005
 0.986563 -0.143315  0.117234 -0.16489 0.0005
  1.00388 -0.150333    0.1173 -0.14643 0.0005
 0.981166 -0.150483  0.140277 -0.216042 0.0005
 0.996109 -0.141512  0.115414 -0.210569 0.0005
 0.972908 -0.164148  0.142688 0.254696 0.0005
0.995703 -0.14239  0.12014 0.043511 0.0005
 0.984005 -0.154588  0.100127 0.00263575 0.0005
 0.991622 -0.127432  0.117588 0.0156735 0.0005
 0.989581 -0.143517  0.131982 0.119467 0.0005
 0.995366 -0.138381  0.123105 -0.017163 0.0005
 0.980802 -0.148417 0.0722037 -0.101932 0.0005
 0.983914 -0.149178  0.110174 0.0451264 0.0005
 0.996274 -0.135773  0.114288 -0.00178357 0.0005
 0.989453 -0.150518  0.164457 -0.307842 0.0005
 0.977896 -0.155942  0.133048 0.0318357 0.0005
  0.97749 -0.155353  0.120289 -0.132985 0.0005
 0.989806 -0.148819  0.146202 -0.0732477 0.0005
 0.989534 -0.152688  0.159666 0.244109 0.0005
 0.976378 -0.163909  0.121991 -0.113939 0.0005
 0.981222 -0.139404   0.10553 0.307663 0.0005
 0.987156 -0.146322  0.158039 -0.0515741 0.0005
 0.981573 -0.154964  0.118008 -0.1508 0.0005
 0.987444 -0.152998  0.113762 -0.0261957 0.0005
  1.00249 -0.152284  0.131189 0.2937 0.0005
 0.979279 -0.144328  0.110007 0.0612429 0.0005
 0.989806 -0.146964  0.114265 0.0276559 0.0005
 0.988054 -0.151252  0.141613 0.0547529 0.0005
 0.978525  -0.14843 0.0957732 0.37093 0.0005
 0.988728 -0.167036 0.0788182 -0.073744 0.0005
 0.989498 -0.140977  0.090078 0.00718745 0.0005
 0.987943 -0.151088   0.14245 -0.017533 0.0005
   1.0066 -0.145307  0.107518 0.0135277 0.0005
 0.987739 -0.152237  0.128283 -0.0367065 0.0005
 0.987302 -0.151952  0.124971 -0.192278 0.0005
  1.00784 -0.149801 0.0995334 -0.268648 0.0005
 0.998295 -0.144022  0.119729 0.0378011 0.0005
 0.997504 -0.151144  0.132098 0.290503 0.0005
 0.993184 -0.153362  0.100665 0.26724 0.0005
 1.00194 -0.13985 0.118582 -0.281412 0.0005
 0.983049  -0.15655 0.0999929 0.0470437 0.0005
 0.994209 -0.152745  0.111262 -0.0143654 0.0005
 0.981526 -0.154306  0.115979 -0.148713 0.0005
 0.980438 -0.160442  0.126809 0.056691 0.0005
 0.979207 -0.139852  0.112284 0.00249868 0.0005
 0.979011 -0.160765  0.129527 -0.184609 0.0005
 0.994719  -0.13096 0.0502504 -0.126343 0.0005
 0.986816 -0.144138    0.1527 -0.0396478 0.0005
 0.984096 -0.151771   0.13644 -0.0275637 0.0005
 0.986954 -0.147315  0.139001 0.0966997 0.0005
 0.991282 -0.127307  0.119768 -0.150685 0.0005
 0.992203 -0.152631  0.164133 -0.311307 0.0005
 0.990908 -0.148219  0.129809 0.072942 0.0005
 0.986305 -0.151074  0.145574 -0.263268 0.0005
 0.991877 -0.151743  0.111891 0.00130929 0.0005
 0.99383 -0.14396 0.109065 -0.0990067 0.0005
 0.974269 -0.152335  0.149138 -0.235033 0.0005
 0.985311 -0.145838    0.1352 -0.104944 0.0005
 0.994854 -0.147471  0.108525 -0.114821 0.0005
 0.995921 -0.151616  0.139109 0.164413 0.0005
0.986856 -0.16206 0.145548 0.277527 0.0005
 0.987039 -0.139858 0.0888901 -0.00407257 0.0005
 0.991332 -0.148072  0.143074 -0.0439885 0.0005
 0.980249 -0.147708  0.130536 0.0358455 0.0005
 0.983645 -0.144956 0.0891065 0.240564 0.0005
 0.991461 -0.152406  0.109827 0.0156316 0.0005
 0.991767 -0.136449  0.110736 -0.356653 0.0005
0.991305 -0.14925  0.10729 0.178901 0.0005
 0.989657 -0.134181  0.121916 -0.259068 0.0005
0.992122 -0.15005 0.145115 0.0527461 0.0005
  0.98703 -0.152333  0.128085 -0.0508512 0.0005
 0.990102 -0.153999  0.140862 -0.0139633 0.0005
 0.994216 -0.155778  0.100659 0.257038 0.0005
 0.990896 -0.141828 0.0873138 -0.126085 0.0005
 0.977042 -0.147093 0.0981571 0.188608 0.0005
  0.99329 -0.150731  0.106895 0.182879 0.0005
 1.00647 -0.14299 0.157807 -0.039388 0.0005
0.977181 -0.14367 0.111866 0.222333 0.0005
 0.987614 -0.141903 0.0825003 -0.283668 0.0005
 0.983489 -0.141413 0.0935475 -0.163716 0.0005
 0.986027 -0.149042  0.113965 -0.0137474 0.0005
 0.989125 -0.155715  0.105456 -0.0537226 0.0005
 0.987039 -0.157296  0.129303 -0.196885 0.0005
 0.989495 -0.148046  0.114411 0.125103 0.0005
 0.997886 -0.132107  0.121815 0.0763864 0.0005
  0.99011 -0.149752  0.129902 -0.0465158 0.0005
 0.986925 -0.149145  0.118617 0.160992 0.0005
  1.00705 -0.140941  0.109662 -0.0918635 0.0005
 0.991569 -0.148807  0.141565 0.0868762 0.0005
 0.983024 -0.152011 0.0970139 -0.023798 0.0005
  1.00107 -0.138679  0.148702 0.212433 0.0005
 0.986042 -0.151715  0.143609 -0.297195 0.0005
0.985981 -0.15326 0.104539 -0.0164561 0.0005
 0.992146 -0.147336  0.133496 0.0522373 0.0005
0.979962 -0.14106 0.124098 -0.203434 0.0005
 0.989838  -0.14184 0.0850906 -0.295162 0.0005
   0.9963 -0.153562  0.158842 -0.21147 0.0005
 0.990576 -0.136752  0.110576 -0.351963 0.0005
 1.00774 -0.14441 0.160172 -0.059526 0.0005
 0.999941 -0.140861  0.129699 0.164366 0.0005
 0.973748 -0.153008 0.0970227 -0.266681 0.0005
 0.985948 -0.137826  0.126014 -0.229663 0.0005
0.993297 -0.15575 0.101031 0.25784 0.0005
 0.995186 -0.148752   0.10743 -0.0807892 0.0005
 0.982245 -0.143505  0.133469 0.11449 0.0005
  0.99443 -0.151249  0.128729 0.0329393 0.0005
0.988335 -0.13268 0.123642 -0.251091 0.0005
 0.989803 -0.147749  0.131335 0.0785144 0.0005
 0.985062 -0.149104  0.121963 0.0719737 0.0005
 0.990241 -0.141838    0.1568 0.215407 0.0005
 0.989785 -0.150303  0.130544 -0.0453191 0.0005
 0.988822 -0.152283  0.115484 -0.0107842 0.0005
 0.995896 -0.153412  0.133263 0.0992166 0.0005
 0.981491 -0.142776 0.0890789 0.243541 0.0005
 0.978528  -0.15634 0.0931269 -0.00270971 0.0005
 0.973973 -0.155295  0.147023 -0.214762 0.0005
0.994609 -0.14299 0.120267 -0.182936 0.0005
 0.996251 -0.155699  0.157516 -0.229548 0.0005
 0.985041 -0.139384  0.122555 -0.273563 0.0005
 0.983767 -0.143048  0.137261 0.0770545 0.0005
 0.996234 -0.151472  0.106031 0.174591 0.0005
 0.972019 -0.154712  0.135268 0.176822 0.0005
  0.98975 -0.145987  0.116704 0.0798477 0.0005
 0.988999 -0.161038  0.125567 -0.0869215 0.0005
 0.987111 -0.149179  0.108492 -0.0429309 0.0005
 0.986779 -0.151422  0.127306 -0.0304906 0.0005
 0.980132 -0.147315  0.135776 -0.0963423 0.0005
0.988004 -0.14333 0.143146 0.00261922 0.0005
  0.98685 -0.148998  0.118506 -0.0910511 0.0005
 0.973994 -0.160677  0.119888 -0.172992 0.0005
 0.98958 -0.14623 0.132378 0.0631782 0.0005
 0.991768 -0.155947  0.119216 0.0441407 0.0005
0.996455 -0.14146 0.130461 -0.368535 0.0005
 0.976374 -0.155149  0.099606 -0.266035 0.0005
 0.988508 -0.136636  0.111729 -0.13801 0.0005
 0.978552 -0.141798  0.104828 0.176708 0.0005
 0.985721 -0.152434  0.098641 0.0582713 0.0005
   0.9948 -0.152352  0.134595 0.0861847 0.0005
 0.996052 -0.152821  0.107151 0.194893 0.0005
 0.995284 -0.152088  0.159488 -0.241877 0.0005
 0.981379 -0.148019   0.11996 -0.139609 0.0005
  1.00415 -0.153439 0.0991176 0.159574 0.0005
 0.983288 -0.142262  0.133038 0.102512 0.0005
 0.991141 -0.156671  0.113878 -0.0442431 0.0005
0.982765 -0.14329  0.13303 0.128999 0.0005
 0.987544 -0.144775  0.119689 -0.125665 0.0005
  0.98735 -0.153037  0.159286 0.246059 0.0005
 0.992076 -0.132112  0.128005 -0.0204521 0.0005
  0.99009 -0.145131  0.134614 -0.123381 0.0005
 0.990416 -0.152349  0.121039 0.128773 0.0005
 0.981801 -0.132162   0.10892 -0.0289951 0.0005
  0.99489 -0.154126  0.101468 0.263678 0.0005
 0.972664 -0.145268  0.108509 0.0154711 0.0005
 0.992266 -0.140796  0.133904 0.0591033 0.0005
 0.990746 -0.152906  0.110676 0.0157528 0.0005
 0.978941 -0.158367  0.129382 -0.162227 0.0005
0.977237 -0.15108 0.136697 -0.065113 0.0005
 0.988822 -0.138447  0.106923 0.0647267 0.0005
 0.998032 -0.141378   0.11904 0.0476966 0.0005
0.976706 -0.15028 0.120359 0.182958 0.0005
 0.997086 -0.143092  0.142099 -0.495046 0.0005
 0.979039 -0.158645 0.0903567 0.290844 0.0005
 0.980497 -0.141785 0.0924459 -0.162545 0.0005
 0.990088 -0.146973  0.110636 0.0342436 0.0005
 0.979353 -0.149009   0.12321 -0.157359 0.0005
 0.979564 -0.145314  0.171522 -0.170865 0.0005
  1.00147 -0.132944  0.101661 -0.205711 0.0005
 0.987521 -0.152812  0.145078 -0.291633 0.0005
 0.971205 -0.158185  0.158099 -0.33501 0.0005
 0.981572 -0.141175  0.114673 0.270364 0.0005
 0.982643 -0.159037  0.112198 -0.310466 0.0005
 0.992229 -0.150336  0.145659 0.0368184 0.0005
 0.976639 -0.158445  0.103826 -0.139608 0.0005
 0.990227 -0.135807  0.111689 -0.325292 0.0005
 0.987348 -0.149016  0.127342 -0.0529533 0.0005
 0.990461 -0.142963   0.11222 -0.014747 0.0005
 0.994652 -0.137667  0.122743 -0.0235448 0.0005
  1.00142 -0.150101 0.0943994 0.0203908 0.0005
 0.997981 -0.146597  0.136257 -0.363418 0.0005
 0.992443 -0.150669  0.111898 -0.0081865 0.0005
 0.991207  -0.16025 0.0943701 0.278709 0.0005
 0.980232 -0.156427  0.116508 -0.148519 0.0005
 0.987751 -0.135585  0.115733 0.339409 0.0005
0.983862 -0.13943 0.122523 -0.268028 0.0005
 0.991222 -0.150235  0.144159 -0.00791215 0.0005
   0.9961 -0.154936   0.15699 -0.222188 0.0005
 0.985506 -0.157459 0.0982421 0.0529883 0.0005
 0.980363 -0.154315   0.11263 -0.149523 0.0005
 0.990819 -0.147253  0.145688 -0.0310194 0.0005
 0.993697 -0.150563  0.117397 -0.186403 0.0005
 0.994472 -0.154796  0.157831 -0.204622 0.0005
 0.979033 -0.144204  0.171098 -0.211964 0.0005
 0.992682 -0.150221   0.11798 0.102509 0.0005
 0.988756 -0.139602 0.0885603 -0.403687 0.0005
 0.990581 -0.135289  0.122365 -0.248292 0.0005
 0.990406 -0.147467   0.11245 0.055807 0.0005
 0.988616 -0.131007  0.124546 -0.43022 0.0005
 0.989436 -0.156087 0.0986936 -0.32296 0.0005
 0.999598 -0.140901  0.119067 0.0558653 0.0005
 0.990979 -0.155241  0.100127 -0.335945 0.0005
 0.985163 -0.147337   0.14227 0.0716453 0.0005
 0.996132 -0.140097  0.138922 -0.258119 0.0005
 0.988869 -0.150549  0.126843 -0.209507 0.0005
 0.989993 -0.134303  0.129626 -0.0649379 0.0005
 0.994325 -0.141462  0.116349 -0.209504 0.0005
0.981996 -0.15875 0.100017 0.0631483 0.0005
 0.989231 -0.144322 0.0825448 -0.295364 0.0005
 0.990446 -0.152549  0.141252 0.00255938 0.0005
  1.00655 -0.139343  0.127455 0.0198823 0.0005
 1.00098 -0.14541 0.135366 -0.375288 0.0005
0.990536 -0.15102 0.113097 -0.00622848 0.0005
  1.00101 -0.141276  0.124957 0.253245 0.0005
 0.991168 -0.149857  0.143091 -0.0583389 0.0005
 0.988503 -0.151796  0.158231 0.24531 0.0005
 0.990297 -0.157225  0.104413 -0.0654969 0.0005
 0.992443 -0.148414  0.116848 0.106156 0.0005
 0.982161 -0.143783  0.110987 0.402225 0.0005
  0.98092 -0.156662 0.0885019 -0.233096 0.0005
 0.995897 -0.138674  0.114746 0.223654 0.0005
 0.991788 -0.157178  0.134195 -0.0247449 0.0005
 0.986267 -0.152823   0.10841 -0.0443874 0.0005
 0.989374 -0.151681   0.12938 -0.0770549 0.0005
 0.989525 -0.142993  0.158707 0.207036 0.0005
 0.991078 -0.146942  0.133309 0.055975 0.0005
   0.9904 -0.151998  0.139494 0.000644809 0.0005
 0.997185 -0.135225  0.120803 0.038213 0.0005
 0.990844 -0.151692  0.129786 -0.0320042 0.0005
 0.986902 -0.142214 0.0918921 -0.212999 0.0005
 0.997059 -0.141776  0.108312 -0.195845 0.0005
 0.991516 -0.148621  0.134253 0.0628109 0.0005
 0.987839 -0.151624  0.147896 -0.276332 0.0005
 0.992915 -0.155271  0.098882 0.00953285 0.0005
 0.994353 -0.154297  0.129367 0.0343928 0.0005
 0.991974 -0.163138  0.123476 0.101219 0.0005
 0.988589 -0.150052  0.124482 0.0640866 0.0005
 0.996232 -0.155185  0.130508 0.0213366 0.0005
 0.992139 -0.148364 0.0861965 0.258629 0.0005
0.991194 -0.15467 0.163087 -0.333361 0.0005
  0.98861 -0.143242  0.140789 -0.188534 0.0005
 0.985983 -0.142854  0.151129 0.352956 0.0005
 0.981841 -0.151699   0.13998 -0.215336 0.0005
 0.987764 -0.161077  0.112156 0.0577408 0.0005
  0.98613 -0.142627 0.0888682 0.00635242 0.0005
 0.995852 -0.150642  0.135351 0.0858677 0.0005
 0.988258 -0.144739  0.143085 0.0156726 0.0005
 0.992759 -0.149068  0.145997 0.0199109 0.0005
 0.984244 -0.144073  0.110058 0.377507 0.0005
 0.981353 -0.147893  0.142152 0.103133 0.0005
  0.97897 -0.142386  0.096406 0.0793657 0.0005
 0.986261 -0.153434  0.130166 -0.356189 0.0005
 0.983617 -0.144786  0.088296 0.255395 0.0005
 0.983097 -0.158245  0.120785 -0.165508 0.0005
  1.00584 -0.148322  0.108708 0.0198356 0.0005
 0.988372 -0.150207  0.125293 -0.212203 0.0005
  0.99104 -0.146771  0.131351 0.064481 0.0005
 0.991499 -0.142009  0.131727 0.0559619 0.0005
 0.979395 -0.145918   0.13547 -0.0974906 0.0005
 0.982024 -0.167852 0.0916929 -0.0151568 0.0005
 0.986042 -0.159312  0.117817 0.0435333 0.0005
  1.00639 -0.142386  0.110628 -0.0751254 0.0005
  0.97963 -0.138962  0.113435 -0.00417145 0.0005
 0.994653 -0.158009 0.0967483 0.133201 0.0005
 0.999211 -0.150228  0.126475 0.192918 0.0005
 0.979728 -0.152417   0.11949 -0.0967113 0.0005
 0.983045 -0.142576  0.114114 -0.00147926 0.0005
 0.992765 -0.149606  0.146822 0.0381321 0.0005
 0.976473 -0.135485 0.0973762 -0.233878 0.0005
 0.988364 -0.145205  0.126975 -0.0322603 0.0005
 0.992599 -0.143817  0.110579 -0.0127011 0.0005
 0.995303 -0.155293  0.140483 0.09517 0.0005
 0.990763 -0.140171 0.0880201 -0.0963749 0.0005
 0.988038 -0.152157  0.142425 -0.00762472 0.0005
 0.996692 -0.144007  0.139862 -0.50544 0.0005
 0.985898 -0.144641  0.147959 -0.00470684 0.0005
 0.989362 -0.134687  0.122439 -0.222526 0.0005
 0.995793 -0.156279  0.139982 0.105966 0.0005
  0.97553 -0.153455 0.0991471 -0.265769 0.0005
 0.995665 -0.155239  0.133552 0.119121 0.0005
 0.993353 -0.147022  0.111815 0.0539224 0.0005
 0.989936 -0.146912  0.110568 0.0707746 0.0005
 0.982445 -0.143705  0.114313 -0.0043354 0.0005
0.988418 -0.15147 0.125222 -0.207305 0.0005
 0.991075 -0.137987 0.0892023 -0.0920389 0.0005
0.967526 -0.13813 0.140776 0.301004 0.0005
  0.98326 -0.140649  0.109101 0.142075 0.0005
0.996728 -0.13116 0.117144 -0.127163 0.0005
 0.983536 -0.144627  0.168924 0.0763651 0.0005
 0.979854 -0.143138  0.155608 -0.208172 0.0005
  0.98776 -0.154732  0.113532 -0.00295944 0.0005
  1.00079 -0.155757  0.130223 0.113385 0.0005
  0.98635 -0.145108  0.144433 0.0055638 0.0005
 0.985257 -0.147595  0.108233 -0.0539416 0.0005
 0.981302 -0.147153  0.130611 0.140752 0.0005
 0.994645 -0.138711  0.124041 -0.0184391 0.0005
 0.990955 -0.148753  0.121433 0.0706383 0.0005
 0.990698 -0.156587   0.11502 0.0282123 0.0005
 0.985447 -0.154581 0.0995116 0.0562818 0.0005
 0.990055 -0.148206  0.115369 0.139649 0.0005
 0.997173 -0.135575  0.148166 0.119198 0.0005
 0.985505 -0.156997 0.0857597 0.176385 0.0005
0.981349 -0.14904 0.155447 -0.177966 0.0005
  0.98516 -0.156175  0.130347 -0.344289 0.0005
 0.986763 -0.143409 0.0934831 0.364922 0.0005
 0.988756 -0.145571  0.130247 0.0504719 0.0005
 0.983522 -0.146501  0.139074 0.11009 0.0005
0.986529 -0.14514 0.082718 -0.295223 0.0005
 0.982871 -0.149564  0.118692 0.272864 0.0005
 0.973008 -0.157692  0.157189 -0.0680548 0.0005
0.998154 -0.14507 0.140151 -0.457895 0.0005
  1.00743 -0.144126  0.138659 -0.107055 0.0005
 0.978286 -0.156991 0.0937693 -0.0786739 0.0005
 0.987778 -0.148268   0.15741 -0.0554744 0.0005
  1.00067 -0.140777  0.120792 -0.312845 0.0005
 0.990781 -0.147422  0.157959 0.185083 0.0005
 0.989291 -0.140393 0.0896876 -0.424685 0.0005
 0.980098 -0.145624  0.104286 0.295871 0.0005
 0.985344 -0.154973  0.128652 -0.345428 0.0005
  0.97306 -0.152677  0.146906 -0.204285 0.0005
 0.980321 -0.161243   0.11008 -0.314008 0.0005
  1.00466 -0.148649  0.107417 -0.0072281 0.0005
 0.995659 -0.155008  0.137581 0.105697 0.0005
 1.00757 -0.14325 0.112091 -0.0763898 0.0005
  0.99026 -0.151906  0.109327 0.0104211 0.0005
 0.987525 -0.151325  0.119087 0.169564 0.0005
 1.00499 -0.14374 0.135441 -0.0909765 0.0005
  1.00779 -0.150377  0.101069 -0.260773 0.0005
  1.00104 -0.159735  0.122424 0.020266 0.0005
 0.989265 -0.136589  0.113761 -0.146591 0.0005
 0.980751 -0.131005  0.114474 0.416227 0.0005
 0.986737 -0.150086  0.113984 0.00110715 0.0005
 0.987287 -0.153003  0.114849 0.234397 0.0005
 0.989135 -0.155021  0.115019 0.215013 0.0005
 0.996798 -0.136939  0.133646 -0.152585 0.0005
   1.0098 -0.151586  0.114145 -0.239725 0.0005
0.990391 -0.14248 0.170101 0.0754609 0.0005
   0.9845 -0.147594  0.108497 0.0560639 0.0005
 0.994094 -0.148626  0.109155 -0.212051 0.0005
 0.993496 -0.155104  0.131724 0.017666 0.0005
 0.985198 -0.157001  0.163391 -0.0369434 0.0005
 0.988069 -0.150986  0.128055 -0.0315003 0.0005
 0.988799 -0.140298 0.0867786 -0.0921921 0.0005
 0.989886 -0.148008  0.087852 0.267759 0.0005
 0.985795 -0.148849  0.135615 0.116099 0.0005
 0.990457 -0.146006  0.131375 0.0607938 0.0005
 0.986438 -0.142445  0.117445 0.0358493 0.0005
 0.993349 -0.153976 0.0971161 0.127291 0.0005
 0.984858 -0.155104  0.131202 -0.202409 0.0005
 0.987422 -0.144237  0.168706 0.082274 0.0005
 0.983567 -0.142777 0.0836502 0.082153 0.0005
 0.982998 -0.141376  0.133454 0.106753 0.0005
 0.988516 -0.141986  0.184129 0.23712 0.0005
0.990991 -0.14467    0.156 0.189862 0.0005
 0.996318 -0.153294  0.158789 -0.211929 0.0005
 0.987097 -0.141401 0.0890969 -0.175983 0.0005
 0.980732 -0.150573  0.127796 0.0897383 0.0005
 0.984106 -0.142476 0.0860051 0.06582 0.0005
0.993608 -0.13811   0.1462 0.108424 0.0005
  1.0082 -0.14375 0.112088 -0.0801724 0.0005
 0.986097 -0.146345  0.133221 -0.102901 0.0005
 0.994048 -0.141223  0.115781 -0.201899 0.0005
 0.978656 -0.143139  0.105139 0.134706 0.0005
 0.983382 -0.138868  0.123754 -0.242255 0.0005
 0.988616 -0.143029 0.0900431 -0.183985 0.0005
 0.981774 -0.147841  0.110423 0.0547606 0.0005
 0.996078 -0.141293  0.149296 0.244247 0.0005
 0.990407 -0.151964  0.108982 0.00294783 0.0005
 0.989643 -0.147268  0.116055 0.129109 0.0005
  1.00133 -0.141899   0.11906 -0.290752 0.0005
 0.987812 -0.144301  0.118485 -0.13523 0.0005
 0.997999 -0.141996  0.150768 0.228541 0.0005
 0.99351 -0.16001 0.112273 -0.0892597 0.0005
 0.988675 -0.141586 0.0845906 -0.293718 0.0005
 0.992688 -0.146565  0.109699 -0.0227877 0.0005
 0.988957 -0.158675    0.1322 -0.0194228 0.0005
  1.01189 -0.146939  0.160851 0.248798 0.0005
0.987543 -0.16195 0.135217 -0.0175485 0.0005
  1.00125 -0.149009  0.095421 0.0190711 0.0005
 0.986207 -0.151277  0.107965 -0.0347966 0.0005
 0.989612 -0.155458  0.115218 0.0623551 0.0005
  0.98298 -0.154678 0.0987244 0.0280038 0.0005
  0.98099 -0.155306 0.0980749 0.0549323 0.0005
  0.99131 -0.151045  0.127482 0.0635288 0.0005
 0.991121 -0.155059  0.113927 0.0507628 0.0005
  1.00211 -0.149308  0.115548 0.284311 0.0005
  0.98124 -0.145255 0.0734894 -0.127602 0.0005
 0.995328 -0.140398  0.116373 -0.213885 0.0005
  1.00503 -0.135552  0.128765 -0.202008 0.0005
 0.986865 -0.161845  0.146287 0.295648 0.0005
  0.99192 -0.151592  0.126649 0.0803349 0.0005
 0.98613 -0.14652 0.138384 0.112542 0.0005
 0.992424 -0.149579  0.144771 0.0464204 0.0005
 0.975413 -0.166571   0.13305 0.0735615 0.0005
 0.990569 -0.149445  0.130469 -0.0344628 0.0005
 0.987633 -0.151755  0.126993 -0.210462 0.0005
 0.98872 -0.15022 0.129877 -0.0525698 0.0005
  1.00123 -0.135613  0.114303 -0.160417 0.0005
 0.996576 -0.153441  0.133385 0.113161 0.0005
 0.989961 -0.143601  0.184117 0.192755 0.0005
 0.989653 -0.154141  0.124791 0.057116 0.0005
  0.98953 -0.145784  0.157162 0.199472 0.0005
   0.9981 -0.160698  0.101085 0.168089 0.0005
0.984608 -0.15291 0.128585 0.0206613 0.0005
 0.997983 -0.151006  0.128014 0.185284 0.0005
 0.971871 -0.144644  0.107105 0.296368 0.0005
 0.992128 -0.140981  0.131329 0.0702241 0.0005
 0.994336 -0.155012  0.136216 0.00604792 0.0005
 0.975071 -0.143559    0.1113 0.230117 0.0005
 0.986105 -0.150949  0.107278 -0.0556662 0.0005
  0.98617 -0.131308  0.112072 -0.00850418 0.0005
 0.985656 -0.150007   0.13886 0.106293 0.0005
 0.993447 -0.149861  0.145805 0.0417624 0.0005
 0.989605 -0.132124  0.119414 -0.0813432 0.0005
 0.989392 -0.147596  0.124772 -0.277025 0.0005
 0.983563 -0.153058  0.104109 0.00624235 0.0005
  0.98669 -0.147325  0.138891 0.10539 0.0005
 0.989713 -0.143608  0.131934 0.0645089 0.0005
 0.987445 -0.145699 0.0908283 -0.185171 0.0005
 0.981971 -0.150098  0.156079 -0.184222 0.0005
 0.992862 -0.148195 0.0878953 0.254067 0.0005
  1.00763 -0.146094  0.106891 -0.016713 0.0005
 0.991845 -0.148163 0.0873697 0.245103 0.0005
 0.987969 -0.149742  0.146691 -0.283018 0.0005
  0.99829 -0.134661  0.115058 -0.0137643 0.0005
 0.992782 -0.155198 0.0961135 0.13069 0.0005
 0.983717 -0.163162  0.142269 -0.103586 0.0005
 0.986073 -0.158802 0.0765027 -0.213966 0.0005
 0.995829 -0.142101   0.11654 -0.18618 0.0005
  1.00228 -0.140139  0.127532 0.175663 0.0005
 0.991035 -0.152696  0.126739 -0.0251279 0.0005
 0.991115 -0.148391 0.0859437 0.255888 0.0005
 0.988128 -0.140327 0.0870833 0.00309512 0.0005
 0.992633 -0.144718  0.108348 -0.0946924 0.0005
 0.991257 -0.154443  0.104439 -0.0468907 0.0005
 0.991998 -0.147036  0.116564 0.107043 0.0005
 0.995192 -0.140183  0.123468 -0.0516581 0.0005
0.973499 -0.15479 0.147246 -0.207948 0.0005
 0.987993 -0.152262   0.14387 -0.0203014 0.0005
 0.988362 -0.143924  0.127954 -0.0254622 0.0005
 0.987034 -0.141384  0.137094 0.284357 0.0005
 0.980551 -0.157256 0.0994744 0.0672529 0.0005
 0.986855 -0.143984  0.170101 0.0773436 0.0005
 0.989224 -0.142364  0.156479 0.209281 0.0005
 0.980663 -0.156515 0.0917184 -0.252739 0.0005
 0.972084 -0.154937  0.137796 0.212215 0.0005
 0.973985 -0.139202  0.119959 -0.321946 0.0005
 0.988187 -0.150621  0.147899 -0.279947 0.0005
  1.00046 -0.146645   0.13469 -0.336077 0.0005
 0.993068  -0.15582 0.0985154 0.244448 0.0005
 0.977471 -0.153106  0.133802 -0.0908106 0.0005
 0.983751 -0.142495  0.137773 0.0572964 0.0005
0.992827  -0.1562 0.136155 -0.0328033 0.0005
  0.99516 -0.145962  0.109173 -0.0755592 0.0005
 0.998342 -0.140689  0.120882 -0.293278 0.0005
  0.97997 -0.160523 0.0877896 0.304634 0.0005
 0.978886 -0.153779  0.114261 -0.161661 0.0005
 0.987832 -0.151188  0.143203 -0.032842 0.0005
 0.990091 -0.147291  0.123088 0.0660472 0.0005
0.987682 -0.15115 0.148685 -0.253639 0.0005
 0.985195 -0.159461 0.0766707 -0.189581 0.0005
 0.973197 -0.165304  0.144158 0.238892 0.0005
 0.997231 -0.144184   0.13968 -0.465468 0.0005
 0.995779 -0.143961  0.122057 -0.170407 0.0005
 0.992994 -0.145331  0.158262 0.207418 0.0005
 0.975491 -0.141063   0.12737 0.271818 0.0005
 0.986424 -0.145344  0.143154 -0.00275195 0.0005
 0.989051 -0.149571  0.122558 0.0796776 0.0005
 0.993223 -0.162659  0.129516 0.149758 0.0005
 0.999331 -0.149542  0.131221 0.268055 0.0005
 0.987996 -0.149959  0.146438 -0.260567 0.0005
  1.00312 -0.135815  0.130031 -0.208343 0.0005
 0.980554 -0.149423  0.122521 -0.139388 0.0005
0.993121 -0.15012 0.147958 0.0535105 0.0005
 0.989274 -0.136411  0.114289 -0.19 0.0005
 0.995504 -0.141886  0.115005 -0.204355 0.0005
 0.985769 -0.144736  0.149965 0.339652 0.0005
 0.987193 -0.144545    0.1535 -0.0482909 0.0005
 0.984229 -0.157756 0.0958286 0.0684475 0.0005
 0.996617 -0.154614  0.141832 0.116252 0.0005
 0.994828 -0.147687  0.106879 -0.0928386 0.0005
 0.977953 -0.155905 0.0911738 0.137027 0.0005
 0.983119 -0.151849 0.0962119 -0.0221561 0.0005
 0.985766 -0.145187  0.155481 -0.0590459 0.0005
 0.991661 -0.145632  0.156417 0.192227 0.0005
 0.988465 -0.156446  0.117201 0.213335 0.0005
 0.986131 -0.137278 0.0873621 -0.43945 0.0005
0.981882 -0.15564  0.10023 0.0545272 0.0005
 0.999366 -0.150932  0.128181 0.173839 0.0005
 0.990115 -0.155113   0.11728 0.239296 0.0005
 0.986062 -0.154879  0.104428 -0.0132179 0.0005
 0.984555 -0.146345  0.126593 -0.20791 0.0005
 0.990494 -0.154587  0.106013 -0.146401 0.0005
 0.974934 -0.154497   0.12042 0.235054 0.0005
 0.989548 -0.142326  0.185674 0.228301 0.0005
   0.9828 -0.141811   0.13845 -0.00248164 0.0005
  1.00421 -0.141338    0.1564 0.0623511 0.0005
 0.975473 -0.157741  0.136517 -0.00260228 0.0005
 0.987765 -0.143404   0.15356 0.360582 0.0005
 0.998569 -0.148115  0.136243 -0.367386 0.0005
 0.984797 -0.156059 0.0988477 0.0968649 0.0005
  0.98489 -0.144292  0.150385 0.327418 0.0005
 0.983115 -0.157299  0.100942 0.0433257 0.0005
 0.992013 -0.162989  0.120742 -0.110371 0.0005
 0.985467 -0.140206  0.119843 0.481044 0.0005
 0.989392 -0.142668  0.143138 -0.195014 0.0005
 0.993956 -0.139203  0.155227 0.122862 0.0005
 0.979408 -0.146006 0.0717183 -0.11863 0.0005
 0.981389 -0.155392 0.0908702 0.11918 0.0005
 0.974789 -0.144068  0.113242 0.0609055 0.0005
 0.98448 -0.14713 0.134792 -0.11139 0.0005
 0.996593  -0.16318 0.0985185 0.164218 0.0005
 0.984532 -0.154052  0.131074 -0.221309 0.0005
0.991088 -0.14822 0.145077 0.0491089 0.0005
 0.98408 -0.13798 0.117938 -0.120142 0.0005
  0.97869 -0.139945  0.136086 -0.0766488 0.0005
 0.975107 -0.142642  0.111408 0.231532 0.0005
 0.994329 -0.134867  0.175918 -0.077052 0.0005
 0.988113 -0.150441  0.110129 0.00669336 0.0005
 0.996179 -0.150277   0.14245 -0.216441 0.0005
 0.981657 -0.154551   0.10114 0.0892605 0.0005
 0.979631 -0.149677  0.158193 -0.0299779 0.0005
0.981276 -0.15063 0.128415 0.102072 0.0005
  1.00458 -0.151317  0.128122 -0.326155 0.0005
0.995396 -0.14253 0.140577 -0.477227 0.0005
0.991903 -0.14808 0.145568 -0.0800063 0.0005
 0.998189 -0.142394  0.150039 0.236564 0.0005
 0.984474 -0.156044 0.0991358 -0.1216 0.0005
 0.981086 -0.151845   0.12892 0.08629 0.0005
 0.988335 -0.150011   0.14136 -0.0274517 0.0005
  0.99484 -0.153172  0.127675 0.0514384 0.0005
 0.993061 -0.141796  0.131387 0.0810345 0.0005
 0.998412 -0.147788  0.134197 -0.351189 0.0005
 0.991157 -0.152512  0.164989 -0.310338 0.0005
  1.00809 -0.142911 0.0952926 -0.0560504 0.0005
 0.999802 -0.142276  0.119631 -0.310766 0.0005
  0.9787 -0.14018 0.137263 -0.396008 0.0005
 0.978686 -0.159236  0.102118 -0.116933 0.0005
 0.988958 -0.152422  0.124775 -0.230744 0.0005
  1.00551 -0.150657  0.132346 -0.319008 0.0005
 0.993315 -0.145983 0.0886585 0.257446 0.0005
  0.97838 -0.156041  0.132422 0.0318148 0.0005
0.990781 -0.14979 0.131277 -0.0468936 0.0005
  0.99177 -0.148982    0.1454 -0.0370054 0.0005
 0.998926 -0.133834  0.158403 -0.223003 0.0005
 0.993736 -0.148019  0.089656 0.261522 0.0005
 0.993252 -0.151053  0.127965 -0.205013 0.0005
 0.987059 -0.144117  0.117823 -0.163031 0.0005
0.985447 -0.15525 0.129189 0.0213778 0.0005
 0.984707 -0.153721 0.0989019 0.0731296 0.0005
 0.990293 -0.148429  0.130436 0.0447463 0.0005
 0.983295 -0.146336  0.145169 0.0936367 0.0005
 0.991444 -0.156279  0.115721 0.0496248 0.0005
 0.989713 -0.149238  0.143551 -0.00579317 0.0005
 0.993403 -0.146501  0.114905 0.0538183 0.0005
 0.986147 -0.154259  0.130042 -0.0117156 0.0005
 0.973645 -0.154308 0.0937978 -0.0725847 0.0005
 0.990317 -0.143874  0.130691 -0.0809011 0.0005
 0.981285 -0.132419  0.137436 -0.155387 0.0005
 0.988177 -0.140821  0.159595 0.229921 0.0005
 0.975505 -0.155789  0.131889 0.0162736 0.0005
 0.995981  -0.13074 0.0481837 -0.115711 0.0005
 0.991147 -0.149827  0.130274 -0.0334149 0.0005
 0.981666 -0.155817 0.0989264 0.0363289 0.0005
  0.97653 -0.144837  0.114122 0.0762454 0.0005
 0.991252 -0.151868  0.129749 -0.0392854 0.0005
 0.983676 -0.147423  0.136524 0.0834426 0.0005
 0.975982 -0.152697   0.09885 -0.263598 0.0005
 0.992801 -0.150617  0.144984 0.0330576 0.0005
 0.988485 -0.153082  0.140782 -0.0119746 0.0005
 0.994049 -0.155558  0.140656 0.102042 0.0005
 0.995928 -0.130518 0.0462635 -0.139233 0.0005
 0.974805 -0.162964  0.145301 0.176155 0.0005
 0.996065 -0.150018  0.140163 0.0451865 0.0005
 0.985741 -0.157563 0.0751832 -0.226564 0.0005
 0.980248 -0.151794  0.120764 -0.157176 0.0005
 0.989559 -0.145912   0.13057 0.0638671 0.0005
0.984265 -0.15358  0.09979 0.0726326 0.0005
 0.987341 -0.144135  0.152111 0.410639 0.0005
 0.988316 -0.151161  0.128252 0.141489 0.0005
  0.98649 -0.146709  0.141856 0.0773856 0.0005
0.988036 -0.14141 0.126038 -0.262854 0.0005
  1.00529 -0.141913  0.106494 -0.0445467 0.0005
 0.990421 -0.144001   0.13346 -0.120292 0.0005
0.989859 -0.14047 0.090091 -0.412641 0.0005
 0.995429 -0.150857  0.140279 0.173643 0.0005
 0.983861 -0.155666  0.162863 -0.0483421 0.0005
 0.988573 -0.154084  0.111651 0.0638996 0.0005
 0.987944 -0.151238  0.126122 0.113755 0.0005
 0.993072 -0.130674 0.0470448 -0.100543 0.0005
   0.9795 -0.144233  0.154648 -0.207692 0.0005
 0.990559 -0.148432  0.112477 0.0517262 0.0005
 0.995975 -0.136366  0.108868 -0.0293576 0.0005
 0.982451 -0.156183 0.0990176 0.0532539 0.0005
 0.988045 -0.139123  0.108884 0.129881 0.0005
 0.989379 -0.143525 0.0880522 -0.0287553 0.0005
 0.988572 -0.152831   0.14348 0.0488572 0.0005
0.985872 -0.14633 0.136016 0.133797 0.0005
 0.983935 -0.146258  0.132541 0.113947 0.0005
  1.00422 -0.150234  0.130788 -0.310224 0.0005
  1.00377 -0.142919  0.106876 -0.0249796 0.0005
 0.988802 -0.142703  0.158918 0.223649 0.0005
 0.986789 -0.152422 0.0850086 0.159129 0.0005
 0.994972 -0.160104  0.115454 -0.111143 0.0005
 0.989056 -0.140786  0.127013 -0.269811 0.0005
 0.991223 -0.148172  0.108515 0.210386 0.0005
 0.994056 -0.155052 0.0999439 0.0113004 0.0005
   0.9805 -0.141737 0.0881727 0.257227 0.0005
 0.98806 -0.13966  0.12611 -0.270208 0.0005
  1.00378 -0.162478  0.135081 -0.0559773 0.0005
 0.991206 -0.148062  0.113737 0.0279092 0.0005
 0.995392 -0.148749  0.116245 -0.170305 0.0005
 0.988096 -0.145171 0.0819786 -0.063996 0.0005
 0.995213 -0.152049  0.102526 0.274756 0.0005
 0.988176 -0.132944   0.11213 -0.0349165 0.0005
 0.978219 -0.156342  0.121343 0.24318 0.0005
 0.986959  -0.15408 0.0889393 0.1429 0.0005
  1.00255 -0.151134  0.128859 -0.316699 0.0005
  0.98074 -0.142898   0.11499 0.268245 0.0005
 0.983226 -0.152016 0.0972083 0.000218789 0.0005
 0.983434 -0.152215  0.119738 -0.103874 0.0005
 0.990296 -0.147194  0.115277 0.108012 0.0005
 0.986421 -0.144571  0.153792 -0.0413911 0.0005
 0.999848 -0.142033  0.126513 0.188495 0.0005
 0.984047 -0.147325  0.138769 0.090848 0.0005
0.988262 -0.14122 0.153602 0.369476 0.0005
 0.981805 -0.141225  0.142342 0.113038 0.0005
 0.997301 -0.138603 0.0870921 -0.112293 0.0005
 0.984126 -0.127229  0.132339 -0.435884 0.0005
 0.988308 -0.143577  0.147843 -0.00735366 0.0005
 0.995011 -0.154821   0.14052 0.0968044 0.0005
 0.973769 -0.154278   0.14885 -0.227452 0.0005
 0.990755 -0.149102  0.123705 0.082502 0.0005
 0.988986 -0.137408  0.113589 -0.131474 0.0005
 0.994228 -0.152212  0.104342 -0.0104795 0.0005
 0.990236 -0.141184  0.152366 0.121304 0.0005
 0.989671 -0.142258  0.119843 -0.0922143 0.0005
   0.9946 -0.152687  0.101166 0.269429 0.0005
 0.973287 -0.157359  0.156696 -0.073538 0.0005
 0.993027 -0.152742  0.137895 0.019794 0.0005
 0.989417 -0.145939  0.113177 0.0400004 0.0005
 0.981436 -0.154408 0.0969836 0.0381331 0.0005
 0.995665 -0.135735  0.116957 -0.0953911 0.0005
 0.979697 -0.144486  0.122709 0.274542 0.0005
0.982786 -0.13882 0.142724 0.0786043 0.0005
 0.985245 -0.153489 0.0884381 0.150712 0.0005
 0.991341 -0.151053  0.106635 0.171252 0.0005
  0.98896 -0.150933  0.127997 -0.0479012 0.0005
 0.994527 -0.150188  0.117365 -0.208312 0.0005
 0.991129 -0.150637   0.12372 0.138044 0.0005
 0.973824 -0.155326  0.156196 -0.0600954 0.0005
 0.989005 -0.155788  0.105391 -0.0780023 0.0005
 0.990654 -0.146916  0.143268 -0.0542028 0.0005
 0.994676 -0.146883  0.124623 -0.169335 0.0005
 0.986595 -0.142742  0.119264 -0.115383 0.0005
 0.987009  -0.15738 0.0761248 -0.244916 0.0005
 0.983375 -0.151992  0.132348 -0.421292 0.0005
  0.97239 -0.154882 0.0985153 -0.269198 0.0005
  1.00533 -0.152017 0.0992012 0.154715 0.0005
 0.998655 -0.145625  0.147303 -0.164282 0.0005
0.986043 -0.14651  0.13382 -0.0961446 0.0005
 0.987264 -0.149442  0.116578 -0.121064 0.0005
 0.990657 -0.147933  0.121221 0.086796 0.0005
 0.987519 -0.149096  0.128449 -0.0271286 0.0005
 0.990063 -0.150393  0.128848 -0.0318402 0.0005
 0.983502 -0.154882  0.122322 -0.0842875 0.0005
 0.990928 -0.151488  0.125104 -0.244847 0.0005
 0.978481 -0.161902  0.110996 0.121509 0.0005
  1.00592 -0.144612  0.134286 -0.108974 0.0005
 0.993164 -0.150986  0.111623 -0.211108 0.0005
 0.990928 -0.141495  0.131167 -0.0917884 0.0005
 0.991927 -0.156889   0.13552 -0.0372185 0.0005
 0.989916 -0.145741  0.156477 0.205279 0.0005
 0.978545 -0.156527  0.121535 0.257239 0.0005
 0.989443 -0.151954  0.108095 -0.148201 0.0005
 0.983933 -0.142311  0.132875 0.112197 0.0005
 0.987811  -0.13874 0.0840595 -0.0022226 0.0005
 0.986724 -0.148148  0.123411 0.064637 0.0005
 0.993534 -0.150277 0.0893417 0.269976 0.0005
 0.983601 -0.141491 0.0828017 0.0755852 0.0005
 0.976652  -0.15406 0.0868968 0.281036 0.0005
 0.983465 -0.157162 0.0996342 0.0742939 0.0005
 0.989881 -0.146916  0.114514 0.0462546 0.0005
 0.987782 -0.153138  0.111484 0.00992427 0.0005
  0.99994 -0.134249  0.126956 -0.058789 0.0005
 0.982632 -0.144645  0.110786 0.375226 0.0005
 0.990456 -0.149297  0.130305 0.0370354 0.0005
 0.998372 -0.151525  0.131193 0.292817 0.0005
 0.999473 -0.139395  0.121634 -0.315935 0.0005
 0.992775 -0.155563  0.137292 -0.0365325 0.0005
  0.99093 -0.144366  0.157796 0.191771 0.0005
 0.988091 -0.151528  0.129194 -0.0512774 0.0005
  0.97392 -0.153856  0.145893 -0.213983 0.0005
 0.981892   -0.1473 0.0737747 -0.104143 0.0005
 0.990601 -0.145997  0.133385 0.0899751 0.0005
 0.985214 -0.142776  0.145383 3.29257e-05 0.0005
 0.975088 -0.163028  0.141276 0.211059 0.0005
 0.986708 -0.149609  0.108985 -0.0702441 0.0005
 0.997215 -0.153365  0.127919 0.208556 0.0005
  0.99457 -0.142516  0.130208 -0.364343 0.0005
0.983391 -0.15397 0.100608 0.0964681 0.0005
 0.980014 -0.154347  0.112258 -0.15158 0.0005
 0.987313 -0.148393  0.117248 -0.122576 0.0005
 0.982521 -0.144077  0.110831 0.0622908 0.0005
 0.989929 -0.154698  0.116466 0.225164 0.0005
 0.988395 -0.140237 0.0904847 -0.0824878 0.0005
 0.982408 -0.144702 0.0873289 0.256763 0.0005
  0.98975 -0.141566 0.0875023 0.0119633 0.0005
 0.995653 -0.154837  0.139482 0.105938 0.0005
 0.984514 -0.136987  0.126181 -0.229319 0.0005
  1.00428 -0.150064  0.107231 0.00796759 0.0005
 0.990673 -0.149785  0.141351 -0.00160114 0.0005
 0.989272 -0.143548  0.185768 0.22147 0.0005
 0.991036 -0.157453  0.106462 -0.0679814 0.0005
 0.997088 -0.135642  0.120455 0.0338051 0.0005
 0.990498 -0.150599  0.142487 -0.00812584 0.0005
  0.99183 -0.154595    0.1094 0.0204357 0.0005
 0.990422 -0.152596  0.141536 -0.0051015 0.0005
 0.989615 -0.140313 0.0884949 0.00540789 0.0005
  0.99515 -0.154626  0.140066 0.10269 0.0005
 0.987832 -0.155101  0.130421 0.00137066 0.0005
 0.997913 -0.138592 0.0872368 -0.124538 0.0005
 0.976817 -0.156481  0.119025 -0.138948 0.0005
 0.983946 -0.143439  0.157172 -0.275571 0.0005
 0.979538 -0.140097  0.113629 -0.00112895 0.0005
 0.992811 -0.136078  0.116231 -0.0843897 0.0005
0.981984 -0.15317 0.128297 0.0817259 0.0005
 0.986267 -0.158504 0.0747011 -0.239455 0.0005
  1.00364 -0.145059  0.134975 -0.0992229 0.0005
 0.999323 -0.133324  0.131631 -0.147163 0.0005
  1.00051 -0.133542   0.15842 -0.196962 0.0005
 0.994365 -0.152833  0.137696 0.00493035 0.0005
 0.983682 -0.155359 0.0878376 0.166838 0.0005
 0.986057 -0.146149  0.138292 0.0875656 0.0005
  0.99291 -0.153926   0.13722 0.0362412 0.0005
 0.985541 -0.157267  0.163623 -0.0401974 0.0005
  0.98386 -0.157248  0.142231 -0.165429 0.0005
 0.998229 -0.144721  0.119193 0.0702522 0.0005
 1.00252 -0.14125 0.149916 0.206491 0.0005
 0.991536 -0.146421  0.115671 0.118414 0.0005
 0.991517 -0.151975     0.149 0.0457785 0.0005
 0.974047 -0.153073  0.145714 -0.226461 0.0005
  0.98131 -0.153747 0.0902988 -0.227994 0.0005
 0.985826  -0.14435 0.0832425 -0.0738041 0.0005
 0.990849 -0.152032   0.12474 0.0907662 0.0005
 0.984816 -0.144713  0.133663 0.0904726 0.0005
0.997192 -0.14694 0.139621 0.0399559 0.0005
 0.978615 -0.161455 0.0972603 -0.130554 0.0005
 0.986674 -0.146554  0.138776 0.0967876 0.0005
0.989427 -0.15983 0.113217 -0.0594332 0.0005
   0.9805 -0.160767  0.117139 0.192774 0.0005
  0.98724 -0.146863  0.133791 -0.0987257 0.0005
 0.999154 -0.141556  0.121163 -0.320521 0.0005
 0.981021 -0.154673 0.0902863 -0.214558 0.0005
 0.990041 -0.151282   0.13896 -0.0095045 0.0005
 0.987261 -0.157836  0.165702 -0.0519748 0.0005
 0.974874 -0.154248  0.149929 -0.194399 0.0005
 0.986399 -0.156256  0.129748 -0.180854 0.0005
0.990821 -0.14819 0.114757 0.137766 0.0005
 0.991553 -0.150545  0.107577 0.184914 0.0005
 0.989856 -0.147051 0.0869546 0.267619 0.0005
  0.99039 -0.158486 0.0894659 0.260474 0.0005
 0.987707 -0.154396  0.130492 0.0111435 0.0005
 0.984474 -0.148068  0.116754 -0.106472 0.0005
 0.982359 -0.136304  0.128694 0.040064 0.0005
 0.985059 -0.152447 0.0967203 -0.125739 0.0005
 0.991811 -0.143923  0.156892 0.19231 0.0005
0.992445 -0.12757 0.142566 0.236592 0.0005
 0.990893 -0.148868  0.117039 0.127078 0.0005
 0.994452  -0.15484 0.0932585 0.145591 0.0005
  1.00038 -0.142519 0.0994592 0.323647 0.0005
 0.985498 -0.131438 0.0949623 -0.277779 0.0005
 0.986387 -0.153066 0.0973279 -0.134141 0.0005
 0.987567 -0.140379 0.0875796 -0.0069232 0.0005
 0.989024 -0.153141  0.115726 0.220182 0.0005
 0.990527 -0.151081  0.110679 0.0120903 0.0005
 0.987493 -0.131985 0.0822625 -0.116812 0.0005
0.988652 -0.16462 0.132021 0.148686 0.0005
 0.986744 -0.151584  0.108474 -0.0671026 0.0005
  0.97919 -0.158445 0.0875407 0.280188 0.0005
 0.988969 -0.141445  0.157831 0.19992 0.0005
0.991528 -0.15507 0.137236 -0.0232564 0.0005
 0.987756 -0.154804 0.0958095 0.0873855 0.0005
 0.986682 -0.152262  0.113351 -0.0392757 0.0005
 0.995195 -0.144728  0.109479 -0.0504482 0.0005
 0.960801  -0.15175 0.0745351 -0.0408138 0.0005
 0.986425 -0.138451  0.109692 0.161297 0.0005
 0.993407 -0.155335 0.0988198 -0.00379276 0.0005
0.988646 -0.15066 0.141271 0.075408 0.0005
 0.978472 -0.144906 0.0732072 -0.0914912 0.0005
 0.983443 -0.138516  0.122191 -0.259823 0.0005
0.991927 -0.14853 0.145063 -0.0479268 0.0005
  0.98524 -0.150777  0.108285 -0.048992 0.0005
 0.990664 -0.133538   0.11744 0.0285698 0.0005
 0.991521 -0.147031  0.124433 0.0542053 0.0005
 0.992098 -0.156945  0.114732 0.0321651 0.0005
 0.986044 -0.153341  0.107131 -0.0709589 0.0005
 0.989938 -0.152155  0.141015 -0.0382571 0.0005
 0.985718 -0.151308  0.123081 -0.0608978 0.0005
 0.989825 -0.153747  0.125911 0.071984 0.0005
 0.990665 -0.143573    0.1211 0.0432612 0.0005
0.991031 -0.1504 0.14604 0.0191325 0.0005
 0.985105 -0.157088  0.089505 0.134124 0.0005
 0.991144 -0.155438  0.106223 -0.0792077 0.0005
 0.988082 -0.144042  0.117705 -0.131417 0.0005
 0.989817 -0.151939  0.127478 -0.051219 0.0005
  0.98274 -0.149173  0.130174 0.11085 0.0005
 0.985001 -0.154412  0.098392 -0.130828 0.0005
 0.995522 -0.148753  0.139982 0.0401026 0.0005
 0.989208 -0.157053  0.130755 -0.00662979 0.0005
 0.974611 -0.142397 0.0905833 -0.0465184 0.0005
 0.985328 -0.151219  0.110413 -0.0758939 0.0005
0.997665 -0.14308 0.140024 -0.431657 0.0005
 0.991886 -0.146393  0.108687 -0.103435 0.0005
 0.989052 -0.134587  0.134102 0.145559 0.0005
  0.99611 -0.129601 0.0486041 -0.127449 0.0005
0.973925 -0.14009 0.122806 -0.321415 0.0005
 0.994126 -0.154218  0.097505 0.2378 0.0005
 0.967881 -0.152547   0.10033 0.148433 0.0005
 0.982357 -0.156738 0.0977273 -0.113596 0.0005
   0.9909 -0.150959  0.130448 -0.0676699 0.0005
 0.988077 -0.139988  0.093058 0.35689 0.0005
 0.996891 -0.129397 0.0469572 -0.124085 0.0005
  0.99742 -0.147325  0.133524 -0.383781 0.0005
 0.991476 -0.144776  0.132572 -0.0844068 0.0005
 0.983639 -0.142848  0.139451 0.0106858 0.0005
 0.997472 -0.154941  0.157854 -0.217216 0.0005
 0.987639 -0.158087  0.098097 0.0908822 0.0005
 0.991244 -0.146054  0.130933 0.0646406 0.0005
 0.983231 -0.139809  0.126371 -0.00231312 0.0005
 0.981786 -0.135307  0.138091 -0.16987 0.0005
 0.987117 -0.153846   0.11008 0.0535123 0.0005
  0.97709 -0.154441 0.0989597 -0.257539 0.0005
 0.984949 -0.144249  0.142183 0.154087 0.0005
 0.992408 -0.142092  0.110655 -0.21544 0.0005
 0.989159 -0.163965  0.126446 0.160556 0.0005
 0.984791 -0.144602  0.146569 -0.135098 0.0005
 0.978986 -0.146015 0.0947416 0.366659 0.0005
 0.978199 -0.158562 0.0890416 0.269181 0.0005
 0.987279 -0.155361 0.0981729 -0.123002 0.0005
  0.98454 -0.153168 0.0980575 0.0651835 0.0005
  1.00523 -0.134796  0.129241 -0.198208 0.0005
 0.991948 -0.151285 0.0913458 0.269163 0.0005
 0.979864 -0.144883 0.0901885 0.233498 0.0005
 0.985776 -0.145852  0.134362 -0.0863066 0.0005
 0.990005 -0.162153  0.146109 0.315764 0.0005
 0.990446 -0.139478  0.114644 -0.12444 0.0005
 0.986976 -0.142823  0.144409 -0.0121579 0.0005
 0.990698 -0.149271  0.147524 0.0630827 0.0005
 0.999876 -0.144704  0.133813 -0.358263 0.0005
 0.989203 -0.147231  0.111351 0.0244268 0.0005
 0.979325 -0.151055  0.128357 0.0836447 0.0005
 0.983748 -0.146379  0.137825 0.068342 0.0005
 0.984134 -0.151954  0.118418 0.285814 0.0005
 0.983452 -0.154064  0.131211 -0.194257 0.0005
 0.990887 -0.148345  0.114285 0.0302808 0.0005
 0.991049 -0.148793  0.142161 0.0534498 0.0005
 0.985259 -0.153939  0.114921 -0.0374014 0.0005
 0.981065 -0.156557 0.0982556 0.0380872 0.0005
0.996112 -0.14205 0.115981 -0.167282 0.0005
 0.978783 -0.157545 0.0886508 0.277042 0.0005
 0.980499 -0.154797  0.120939 -0.0384765 0.0005
0.987569 -0.14875 0.118524 -0.0437245 0.0005
  0.98419 -0.151829  0.140228 -0.0130738 0.0005
 0.986232 -0.155896  0.130128 -0.20605 0.0005
 0.992944 -0.159196   0.13198 -0.0354623 0.0005
 0.989016 -0.150107  0.116436 -0.0667681 0.0005
 0.981902 -0.139143  0.114689 0.0122304 0.0005
 0.992742  -0.12954 0.0484522 -0.122688 0.0005
 0.980789 -0.141306  0.104872 0.171632 0.0005
 0.999359 -0.140926  0.128551 0.260174 0.0005
 0.991058 -0.159195  0.115794 -0.0765427 0.0005
 0.984881  -0.15189 0.0961061 -0.0117308 0.0005
0.997083  -0.1513 0.139391 -0.210763 0.0005
 0.984408 -0.154563  0.161431 -0.0488872 0.0005
  0.99155 -0.135003  0.130516 -0.0305231 0.0005
 0.975055 -0.161909  0.119296 -0.189354 0.0005
0.975558 -0.16004 0.154603 -0.0502744 0.0005
 0.993402 -0.154512 0.0987017 0.266605 0.0005
 0.993089 -0.130326  0.137203 0.31502 0.0005
 0.987591 -0.150907  0.113405 0.061829 0.0005
 0.999937 -0.141196  0.119838 -0.301492 0.0005
 0.988517 -0.144164  0.110956 0.00498898 0.0005
 0.988948 -0.146542   0.11289 0.0431542 0.0005
  0.97572 -0.149075  0.160376 -0.00451546 0.0005
  0.98278 -0.141507  0.114922 -0.0143192 0.0005
 0.980922 -0.155162 0.0997932 0.0596335 0.0005
 0.984484 -0.141795   0.15643 0.3904 0.0005
 0.991838 -0.149532 0.0891498 0.266984 0.0005
  0.99092 -0.150522  0.131946 0.0542159 0.0005
 0.995592 -0.155761  0.100909 0.265276 0.0005
 0.985052 -0.147591  0.136968 0.106696 0.0005
 0.993838 -0.156584 0.0998435 -0.00420841 0.0005
 0.987832 -0.140834 0.0887384 -0.421062 0.0005
 0.991062 -0.155521  0.105378 -0.0666006 0.0005
  0.98951 -0.151375  0.142524 -0.0337905 0.0005
 0.989941 -0.153016  0.125695 -0.205788 0.0005
 0.996884 -0.149608  0.131511 0.294055 0.0005
0.994402 -0.14959 0.112619 -0.195734 0.0005
  0.99793 -0.135732  0.112007 -0.0220198 0.0005
 0.99715 -0.14974 0.130935 0.307741 0.0005
  0.98563 -0.150824  0.105542 -0.0587553 0.0005
 1.00734 -0.14663 0.137592 -0.103189 0.0005
 0.983959 -0.155139  0.131201 -0.214095 0.0005
 0.97267 -0.15258  0.14887 -0.226552 0.0005
 0.981406 -0.159608  0.139176 -0.12044 0.0005
 0.989286 -0.149485  0.129755 -0.0374985 0.0005
 0.995968 -0.149603  0.115522 -0.183968 0.0005
0.995009  -0.1463 0.108807 -0.0859135 0.0005
 0.992084 -0.153717  0.142601 -0.0104907 0.0005
 0.988799 -0.145817  0.124921 -0.0189658 0.0005
  0.99517 -0.141968  0.113842 -0.219289 0.0005
 0.989471 -0.147373  0.122264 0.0809574 0.0005
 0.985824 -0.155099 0.0874814 0.17065 0.0005
0.988913 -0.14483 0.159294 -0.048446 0.0005
 0.983424 -0.144335  0.168703 0.0697966 0.0005
 0.990476 -0.148707 0.0884559 0.269363 0.0005
 0.989023 -0.153285  0.112157 0.00478291 0.0005
 0.988691 -0.152765  0.126239 0.0649376 0.0005
 0.973676 -0.148363  0.160562 -0.0277065 0.0005
 0.975664 -0.172907  0.101162 0.159036 0.0005
 0.985807 -0.138498 0.0949012 0.352297 0.0005
 0.992838 -0.151672  0.129792 -0.0347975 0.0005
 0.984447 -0.139195  0.114473 0.256588 0.0005
 0.995137 -0.149968  0.111171 -0.210149 0.0005
 0.984914 -0.147657  0.140451 0.0594536 0.0005
 0.992527 -0.155113 0.0992524 -0.345806 0.0005
 0.994688 -0.147674  0.109367 -0.0735788 0.0005
 0.970018 -0.159312  0.157436 -0.352956 0.0005
  1.00015 -0.141493 0.0987385 0.31971 0.0005
 0.976372 -0.159066  0.102552 -0.140185 0.0005
 0.986415 -0.156519 0.0762005 -0.241973 0.0005
 0.989152 -0.140786   0.14598 -0.212446 0.0005
 0.992111 -0.144787  0.115325 0.0487647 0.0005
 0.979304 -0.172606  0.127559 0.0340876 0.0005
 0.999837 -0.142428  0.119048 0.035829 0.0005
 0.983728 -0.137691 0.0725621 0.0116666 0.0005
0.984026 -0.14964 0.125076 0.0616357 0.0005
 0.990069 -0.149856  0.132078 0.0449793 0.0005
 0.985836 -0.138543 0.0836177 0.0350069 0.0005
 0.991228 -0.148211  0.124193 0.0723759 0.0005
 0.977642 -0.152271  0.113294 0.131264 0.0005
 0.986922 -0.153664  0.159114 0.233562 0.0005
 0.995938 -0.147667  0.113742 -0.22487 0.0005
 0.988742 -0.143044  0.152447 0.365308 0.0005
 0.986907 -0.133334  0.136208 0.167835 0.0005
 0.989164 -0.153041   0.11433 0.0614451 0.0005
 0.987516 -0.146191   0.11793 -0.12887 0.0005
0.986336 -0.14962 0.142737 0.00236529 0.0005
 0.974562 -0.154301  0.146952 -0.205378 0.0005
  0.98363 -0.151485  0.118738 0.278526 0.0005
0.998124 -0.14807 0.133497 -0.346273 0.0005
 0.985297  -0.15128 0.0956874 -0.0157965 0.0005
 0.975951 -0.159297  0.155399 -0.0398779 0.0005
  0.98972 -0.148095  0.126325 -0.275387 0.0005
 0.986496 -0.145223  0.154823 -0.0518085 0.0005
 0.986536 -0.153287  0.129678 0.00627979 0.0005
 0.982187 -0.155008  0.143227 -0.168965 0.0005
0.993411 -0.14953 0.123743 -0.270066 0.0005
 0.999761 -0.141957  0.117573 0.0613462 0.0005
 0.983606 -0.146182  0.143034 0.0747768 0.0005
 0.984911 -0.149049  0.118583 -0.0861842 0.0005
 0.990354 -0.141026  0.141657 -0.179648 0.0005
 0.991096 -0.134909  0.109233 0.183061 0.0005
 0.989487 -0.144292  0.131054 0.0823131 0.0005
 0.990371 -0.153972  0.112547 0.200114 0.0005
 0.978202 -0.144446 0.0731127 -0.0969427 0.0005
 0.980045 -0.156617 0.0915454 -0.245252 0.0005
 0.985353 -0.148777  0.132416 -0.103524 0.0005
 0.992195 -0.149379  0.149296 0.0283557 0.0005
  1.00428 -0.150139  0.127652 -0.321178 0.0005
 0.986548 -0.149121  0.128419 -0.0394286 0.0005
 1.00501 -0.14419 0.156341 -0.0228861 0.0005
 0.983414 -0.142833  0.155972 -0.225439 0.0005
  0.98086 -0.148726  0.122383 -0.166282 0.0005
 0.984277 -0.154242  0.114455 -0.023462 0.0005
 0.991292 -0.151363  0.126834 0.0663657 0.0005
  0.99886 -0.135456  0.112196 0.00904095 0.0005
 0.988813 -0.144211  0.182621 0.228258 0.0005
 0.983081 -0.152133  0.125789 0.112874 0.0005
0.986561  -0.1552 0.115553 0.215224 0.0005
 0.988951 -0.148256  0.130557 0.0665022 0.0005
 0.978851 -0.148989  0.103133 0.284149 0.0005
 0.988311 -0.156835 0.0754663 -0.221696 0.0005
 0.977352 -0.151174  0.134814 -0.0899798 0.0005
  0.98803 -0.149285  0.113715 -0.0227959 0.0005
 0.981455 -0.138221  0.125972 -0.00473572 0.0005
 0.989966 -0.151105  0.109082 0.157046 0.0005
 0.996997 -0.133482  0.121423 0.0796139 0.0005
 0.991156 -0.150046 0.0893467 0.256168 0.0005
 0.998842 -0.141442   0.11974 0.0339223 0.0005
 0.994461 -0.143127  0.117082 -0.226303 0.0005
0.982881 -0.16301 0.140849 -0.120175 0.0005
 0.981381 -0.158923  0.131643 0.344542 0.0005
 0.984698 -0.153501 0.0956085 -0.0109713 0.0005
 0.993336 -0.131488  0.131616 -0.0305133 0.0005
 0.983982 -0.161907  0.114222 0.0351403 0.0005
 0.998799 -0.142225  0.123437 -0.311793 0.0005
  1.00081 -0.137024  0.115684 -0.0324845 0.0005
 0.989744 -0.140557  0.183617 0.233229 0.0005
 0.986692 -0.133814 0.0931837 -0.0917477 0.0005
 0.994389 -0.144996  0.108965 -0.0636885 0.0005
 0.988021 -0.152327  0.113049 0.05862 0.0005
 0.991099 -0.153373  0.105836 -0.154756 0.0005
 0.987822 -0.142443  0.119677 -0.131379 0.0005
 0.999599 -0.142552  0.128214 0.283374 0.0005
0.986253 -0.14932 0.106848 -0.064001 0.0005
 0.995981 -0.146422  0.107097 -0.0865789 0.0005
  1.00128 -0.142742  0.127985 0.267851 0.0005
 0.989193 -0.146578  0.157981 0.214736 0.0005
 0.987154 -0.149949   0.14697 -0.27086 0.0005
 0.978197 -0.155743 0.0968767 0.0648689 0.0005
 0.990844 -0.162214  0.121141 -0.128068 0.0005
 0.988854 -0.138135 0.0858336 -0.103179 0.0005
   0.9916 -0.145899  0.110684 0.0625021 0.0005
 0.988442 -0.143012  0.127022 -0.052253 0.0005
 0.978501 -0.142389   0.11625 0.0299853 0.0005
 0.991117 -0.151366  0.121112 0.0961512 0.0005
 0.983269 -0.139583  0.143211 0.113988 0.0005
 0.985888 -0.157937 0.0976886 0.0833406 0.0005
 0.995896 -0.160147  0.140544 -0.144045 0.0005
 0.986001 -0.146791  0.142183 0.05157 0.0005
  1.00794 -0.138477 0.0996278 -0.0653267 0.0005
 0.982982 -0.154631  0.121918 -0.108038 0.0005
 0.975665 -0.152762  0.120145 0.144681 0.0005
 0.993849 -0.138304  0.124223 -0.0245085 0.0005
 0.990284 -0.157083  0.110866 -0.0483634 0.0005
 0.986313 -0.152286 0.0989135 -0.00415753 0.0005
 0.992927 -0.149034  0.107345 -0.0258013 0.0005
 0.988464 -0.142111  0.144076 -0.193576 0.0005
 0.992728 -0.149082  0.144523 0.0506484 0.0005
 0.972395 -0.145202  0.104904 0.289467 0.0005
 0.986449 -0.146286  0.138243 0.112928 0.0005
 0.989824 -0.151033  0.129428 -0.0400038 0.0005
  0.98029 -0.147243 0.0705068 -0.106308 0.0005
 0.989287 -0.144269  0.089281 -0.0189629 0.0005
  1.00762 -0.150929  0.115158 -0.230696 0.0005
 0.991438 -0.154486  0.106414 -0.0582728 0.0005
 0.999863 -0.135527   0.10057 -0.159398 0.0005
0.988333 -0.15076 0.126829 -0.204856 0.0005
  0.98597 -0.153066  0.126176 -0.196884 0.0005
 0.995479  -0.13262 0.0918954 -0.0446573 0.0005
 0.987496 -0.151675  0.124299 -0.232107 0.0005
 1.00109 -0.14893  0.13066 0.308167 0.0005
  0.98546 -0.145432 0.0897362 -0.178599 0.0005
 0.997808 -0.154617  0.133658 0.10185 0.0005
 0.988278 -0.141178 0.0851778 -0.283889 0.0005
  1.00114 -0.137569  0.140245 0.400032 0.0005
 0.993827 -0.143223  0.121754 -0.163736 0.0005
0.992886 -0.15366 0.137495 0.0186595 0.0005
 0.994921 -0.142302   0.13052 -0.379234 0.0005
 0.977076 -0.146476  0.100144 0.170917 0.0005
 0.979175 -0.152187   0.12361 0.30337 0.0005
 0.987186 -0.161973  0.121439 0.106904 0.0005
 0.978714 -0.158578 0.0880237 0.276441 0.0005
 0.988546 -0.144355  0.145261 -0.210423 0.0005
 0.976965 -0.150086  0.120857 0.181357 0.0005
 0.984203 -0.147649  0.135989 0.085408 0.0005
 0.985747 -0.146351  0.136856 0.11584 0.0005
 0.980514 -0.146241 0.0721581 -0.1082 0.0005
 0.978264 -0.147945 0.0946018 0.36681 0.0005
0.988954 -0.14963 0.123824 -0.209972 0.0005
 0.993707 -0.151469  0.126554 -0.215664 0.0005
 0.982303 -0.146867  0.138593 -0.102958 0.0005
 0.991453 -0.145001  0.108055 0.0610998 0.0005
 0.990508 -0.152568    0.1126 0.0559043 0.0005
 0.989578 -0.146289  0.133134 0.065882 0.0005
 0.984125 -0.142631   0.14286 0.106724 0.0005
 0.993653 -0.133887  0.115534 0.000958887 0.0005
 0.982921 -0.155067  0.100121 0.0347452 0.0005
 0.984592 -0.161304   0.14253 -0.130377 0.0005
 0.987422 -0.137357  0.109861 0.143094 0.0005
 0.987183 -0.147891  0.117115 -0.0583187 0.0005
 0.982997 -0.161432   0.11459 -0.246005 0.0005
 0.980033 -0.163311 0.0959095 -0.130333 0.0005
 0.994278 -0.154706  0.139553 0.101378 0.0005
  0.98956 -0.151216  0.125086 -0.289871 0.0005
 0.991708 -0.147946  0.145312 -0.054961 0.0005
 0.983827 -0.139655  0.152632 0.387974 0.0005
   1.0039 -0.150707  0.129662 -0.322539 0.0005
 0.990902 -0.152269  0.127342 0.0717619 0.0005
 0.994031 -0.133444  0.112854 0.00151087 0.0005
 0.998808 -0.137627   0.15096 0.20694 0.0005
 0.980774 -0.140182   0.12049 -0.00675095 0.0005
 0.986071   -0.1556 0.0728388 -0.229528 0.0005
 0.978792 -0.166013  0.116291 0.0312981 0.0005
  0.99003 -0.150684  0.130084 -0.0424058 0.0005
 0.988262 -0.143381 0.0882466 0.00874308 0.0005
 0.993107 -0.150024  0.125983 -0.191973 0.0005
 0.991195 -0.150571 0.0887602 0.248813 0.0005
  1.00372 -0.150066  0.119409 -0.129037 0.0005
  0.97608 -0.144393  0.116699 -0.0849575 0.0005
  1.00611 -0.148806   0.13275 -0.319502 0.0005
 0.987763 -0.141268  0.140288 0.277791 0.0005
 0.988003 -0.148561  0.118155 0.178185 0.0005
 0.989166 -0.150373 0.0887582 0.268225 0.0005
 0.988894 -0.155742 0.0973996 0.0760748 0.0005
 0.991952 -0.146643  0.116013 -0.0292916 0.0005
 0.975663 -0.154308  0.148576 -0.206471 0.0005
  0.98382 -0.143733  0.166952 0.102027 0.0005
 0.987018 -0.142059 0.0924971 0.345774 0.0005
 0.989165 -0.150069  0.143831 -0.0202146 0.0005
 0.986756 -0.154621  0.128625 0.00805301 0.0005
 0.99471 -0.14689 0.144005 0.0418803 0.0005
 0.982477 -0.156966 0.0994838 0.056796 0.0005
 0.985889 -0.144456 0.0907354 -0.194282 0.0005
 0.993425 -0.156847   0.13252 -0.0246633 0.0005
  0.99555 -0.154778  0.158708 -0.235168 0.0005
 0.996876 -0.149976  0.140538 0.0413737 0.0005
  1.00092 -0.151573  0.131445 0.294734 0.0005
0.982404 -0.14141 0.121274 -0.0341165 0.0005
 0.989766 -0.149952   0.12949 -0.0437738 0.0005
0.999134 -0.14562  0.14691 -0.163169 0.0005
 0.987912 -0.141701 0.0909495 -0.00202375 0.0005
 0.988413 -0.144232  0.147448 -0.00613122 0.0005
 0.987786 -0.136721  0.106476 0.0728214 0.0005
 0.985574 -0.143269 0.0824603 -0.0824476 0.0005
 0.993328 -0.155407  0.100821 0.263174 0.0005
 0.992846 -0.155533  0.126659 0.0471995 0.0005
 0.973273 -0.155587  0.120364 -0.324439 0.0005
  0.98892 -0.147148  0.126451 -0.291334 0.0005
 0.987611 -0.140235  0.125863 -0.264742 0.0005
 0.996535 -0.148162  0.106675 -0.0767602 0.0005
 0.977812 -0.136053  0.111108 0.265003 0.0005
 0.990844 -0.155797  0.113058 -0.0710263 0.0005
 0.995411 -0.146093  0.139696 -0.431897 0.0005
 0.992934 -0.147653   0.14568 -0.0482151 0.0005
 0.987664 -0.163694 0.0772482 -0.0583286 0.0005
 0.991038 -0.146881  0.118742 0.115278 0.0005
 0.977925 -0.136113  0.108813 0.275057 0.0005
 0.980432 -0.163254  0.121123 0.138652 0.0005
 0.989828 -0.132566  0.125291 0.14586 0.0005
 0.994505 -0.148256  0.146653 0.0638401 0.0005
 0.991454 -0.152546  0.118875 0.030986 0.0005
 0.996221 -0.153136  0.106812 0.189318 0.0005
  1.00317  -0.15248 0.0994827 0.153276 0.0005
  1.00025 -0.147386  0.133796 -0.364976 0.0005
 0.994423 -0.149031 0.0864153 0.252094 0.0005
 0.990383 -0.152252  0.130218 -0.0267269 0.0005
 0.983174 -0.140628  0.142779 0.110063 0.0005
 0.988583 -0.148027  0.124125 -0.27182 0.0005
 0.988824 -0.142236  0.157018 0.203134 0.0005
 0.986839 -0.145423  0.117798 -0.0909284 0.0005
 0.988904 -0.155853  0.127943 0.0126385 0.0005
0.995883 -0.15258 0.158353 -0.231113 0.0005
 0.988381 -0.149452  0.109665 -0.0740277 0.0005
 0.987001 -0.155572  0.109224 -0.141721 0.0005
0.999304 -0.14571 0.135372 -0.363341 0.0005
 0.982922 -0.150442  0.130601 -0.417961 0.0005
 0.986896 -0.154232 0.0753171 -0.238796 0.0005
 0.995227 -0.151958   0.15789 -0.215905 0.0005
 0.992938 -0.156986 0.0988352 0.251538 0.0005
 0.994858 -0.149645   0.11746 -0.183515 0.0005
  0.98852 -0.161467   0.14866 0.293549 0.0005
  0.98838 -0.142854  0.086727 0.0213186 0.0005
0.993129 -0.14929 0.112052 -0.200061 0.0005
 0.990063 -0.145056  0.134524 0.111242 0.0005
 0.980514 -0.157663  0.122488 -0.156379 0.0005
 0.99767 -0.13585 0.134125 -0.149255 0.0005
 0.989931 -0.153708  0.105486 -0.0634297 0.0005
 0.987368 -0.153687  0.110021 0.0724616 0.0005
 0.974654 -0.152711   0.14891 -0.21745 0.0005
 0.999062 -0.151372  0.126893 0.181929 0.0005
 0.995475 -0.142184  0.116639 -0.189968 0.0005
 0.993592 -0.150998  0.124225 0.058675 0.0005
 0.989143 -0.152082  0.111093 0.0242823 0.0005
 0.989973 -0.150391  0.129156 -0.0553183 0.0005
 0.985905 -0.146723  0.140028 0.0545377 0.0005
 0.995366 -0.134346  0.175155 -0.0585904 0.0005
  0.98089 -0.146689 0.0723308 -0.088825 0.0005
 0.977007 -0.149217  0.104003 0.269471 0.0005
 0.982358  -0.15356 0.0996054 0.0817823 0.0005
 0.997905 -0.145741   0.13673 -0.365572 0.0005
 0.987115 -0.146751  0.157909 -0.059328 0.0005
  1.00255 -0.149902    0.1152 0.307296 0.0005
 0.975457 -0.153852 0.0953117 -0.095818 0.0005
 0.991568 -0.146998  0.116972 0.123021 0.0005
 0.990799 -0.149046  0.130475 0.032554 0.0005
 0.997405 -0.143367 0.0815181 0.116355 0.0005
0.983679 -0.14901 0.129545 0.135996 0.0005
 0.987941 -0.146025  0.155746 -0.0382464 0.0005
 0.987439 -0.143258 0.0879101 -0.0128319 0.0005
0.989671 -0.15583 0.134774 -0.0329964 0.0005
 0.993957 -0.155447  0.103018 -0.0634199 0.0005
 0.999389 -0.142968  0.140744 -0.459315 0.0005
 0.990763 -0.146919  0.131868 0.0733797 0.0005
0.985488 -0.17486 0.151725 -0.00891335 0.0005
 0.986013 -0.155922 0.0978946 -0.118411 0.0005
 0.971997 -0.155403  0.138074 0.206933 0.0005
 0.980138 -0.154141  0.121936 -0.0464842 0.0005
 0.987979   -0.1334 0.0816993 -0.120566 0.0005
 0.983625 -0.152211  0.132519 -0.204175 0.0005
 0.981335 -0.159896   0.11196 -0.227224 0.0005
 0.980745 -0.136371  0.111103 0.0404593 0.0005
  0.99406 -0.150211   0.10345 -0.00961542 0.0005
  0.99019 -0.152552   0.11128 -0.00389458 0.0005


==> output_ims_2_2_2_2_701/naive_action_2.txt <==
0.033979
 0.989017 -0.146631  0.113488 -0.00602681 0.0005
 0.985292 -0.154294  0.104877 0.00184033 0.0005
 0.987354 -0.156254  0.114133 0.00558769 0.0005
 0.996629 -0.142417  0.117449 -0.221805 0.0005
 0.982291 -0.157095 0.0989787 0.0250253 0.0005
  0.98378 -0.153891  0.100122 0.0672466 0.0005
 0.994307 -0.153559   0.10207 0.299016 0.0005
  1.00176 -0.143474  0.100205 0.321239 0.0005
 0.993123 -0.161772  0.130018 0.168939 0.0005
 0.996217 -0.141514  0.112194 0.225814 0.0005
0.983099 -0.14099 0.112482 0.254677 0.0005
 0.981335 -0.153428  0.121253 -0.0359822 0.0005
 0.995479 -0.142498  0.108536 -0.0935071 0.0005
 0.994002 -0.152849  0.110835 -0.0293875 0.0005
 0.990552 -0.147625  0.114385 -0.011265 0.0005
 0.985057 -0.133709 0.0962558 -0.283817 0.0005
 0.985917 -0.161025  0.114592 0.060298 0.0005
 0.993237 -0.146227  0.109709 -0.0988473 0.0005
 0.988344 -0.152413  0.109769 0.0656057 0.0005
 0.994408 -0.146913  0.110077 -0.214899 0.0005
 0.988032 -0.156037  0.130862 0.0093135 0.0005
 0.991659 -0.154285 0.0993865 -0.347755 0.0005
 0.986052 -0.149398  0.106412 -0.0637901 0.0005
 0.978928 -0.141962  0.105963 0.0333485 0.0005
 0.993729 -0.149729  0.108326 0.195138 0.0005
 0.980433 -0.156057  0.119151 0.238544 0.0005
 0.986743 -0.153658  0.109459 -0.0597888 0.0005
 0.995751 -0.143806  0.104154 -0.091738 0.0005
0.992291 -0.15204  0.11507 0.00415366 0.0005
 0.979542  -0.14413 0.0952226 0.0740101 0.0005
  1.00023 -0.143125  0.118269 0.0583256 0.0005
  1.00648 -0.142219  0.112251 -0.0828814 0.0005
 0.987757 -0.145589  0.116863 -0.0496325 0.0005
  0.98447 -0.138913  0.115058 0.00855338 0.0005
0.973711 -0.14718 0.109211 0.0360652 0.0005
 0.982123 -0.158736  0.100529 0.0609084 0.0005
 0.979284 -0.144762  0.109856 0.0411424 0.0005
0.985711  -0.1551 0.113266 0.224936 0.0005
  0.98183 -0.156582 0.0924631 -0.248251 0.0005
 0.990222 -0.151559  0.106004 0.167611 0.0005
0.988646 -0.15252 0.113482 0.0501756 0.0005
  1.00359 -0.140788  0.107483 -0.0441241 0.0005
 0.984294 -0.147838  0.110268 0.0757952 0.0005
 0.987697 -0.154238  0.113927 -0.0128274 0.0005
0.987307 -0.14731 0.111917 0.0565149 0.0005
 0.987333 -0.150665  0.119308 -0.0952086 0.0005
 0.988766 -0.134474  0.108502 0.156477 0.0005
 0.989384 -0.135422  0.124092 -0.259282 0.0005
 0.988696 -0.136021   0.10736 0.0741633 0.0005
 0.976858 -0.155286 0.0989281 0.0366576 0.0005
 0.985632 -0.153099  0.098141 0.0624016 0.0005
 0.991156 -0.147931  0.108041 0.182872 0.0005
 0.990485 -0.154324  0.106178 -0.0544828 0.0005
 0.990724 -0.149308  0.111399 0.0124373 0.0005
 0.994053 -0.143005  0.119698 -0.198624 0.0005
 0.987543 -0.155303   0.11156 0.054182 0.0005
 0.991865 -0.155253  0.109424 0.021999 0.0005
  0.99068 -0.136589  0.108224 0.0516058 0.0005
  0.98854 -0.147919  0.112004 0.0337247 0.0005
  1.00095 -0.135388  0.114425 -0.140058 0.0005
 0.985678 -0.154768  0.106048 -0.0891949 0.0005
 0.986891 -0.145172  0.116813 -0.121401 0.0005
0.981471 -0.14509 0.110568 0.37035 0.0005
 0.996014 -0.137806  0.115045 0.230006 0.0005
 0.991409 -0.156123  0.116312 -0.0413513 0.0005
 0.998916 -0.135529  0.112705 -0.0109077 0.0005
 0.979851 -0.148548  0.102936 0.256313 0.0005
 0.988943 -0.150766  0.128976 -0.0772116 0.0005
 0.991343 -0.149637  0.124962 0.0597465 0.0005
0.992133 -0.14995 0.108036 0.165665 0.0005
 0.990618 -0.155422  0.114081 0.0437763 0.0005
 0.992299 -0.149748  0.109723 -0.201935 0.0005
 0.985572 -0.149177  0.117512 -0.0745 0.0005
 0.980087 -0.136709  0.107926 0.263544 0.0005
 0.993652 -0.148277  0.118054 0.111252 0.0005
 0.992471 -0.148878   0.11118 -0.198161 0.0005
 0.977802 -0.148375  0.100514 0.172834 0.0005
 0.993459 -0.149686    0.1172 -0.174543 0.0005
 0.980481 -0.143584  0.111307 0.3605 0.0005
 0.995617 -0.147887  0.106109 -0.0228428 0.0005
 0.989765 -0.148735  0.107793 0.183514 0.0005
 0.992878 -0.143982  0.110001 -0.0884285 0.0005
0.996916  -0.1548 0.106528 0.186707 0.0005
 0.979053 -0.155818 0.0956785 0.0145605 0.0005
 0.978609 -0.140765  0.108361 0.0447916 0.0005
 0.982883 -0.139174  0.123586 -0.269589 0.0005
 0.978072 -0.141254   0.10814 0.229783 0.0005
 0.996632 -0.152175  0.101952 0.255159 0.0005
 0.989419 -0.153166  0.110641 0.033832 0.0005
 0.983486 -0.147654   0.10803 0.0504267 0.0005
0.997338 -0.14033 0.115274 -0.209801 0.0005
  0.99948 -0.142025  0.120551 0.00547254 0.0005
 0.994852 -0.148478  0.107225 -0.119288 0.0005
 0.978363 -0.147334 0.0934559 0.362541 0.0005
  0.99873 -0.160376  0.100787 0.166338 0.0005
  1.00707 -0.142444  0.110215 -0.0940079 0.0005
  1.00747 -0.138368  0.127073 0.0184326 0.0005
   1.0032 -0.133858  0.100872 -0.198724 0.0005
  0.99328 -0.150222   0.10807 0.187027 0.0005
  0.99274 -0.151338  0.105791 0.19654 0.0005
 0.995909 -0.146993  0.109643 -0.0726127 0.0005
0.990825 -0.14668 0.116852 0.0968477 0.0005
0.995526 -0.14936 0.115255 -0.158049 0.0005
 0.976911 -0.145545   0.11562 -0.0873401 0.0005
 0.987659 -0.151373  0.124096 -0.226362 0.0005
0.994073 -0.14893 0.108839 -0.0702843 0.0005
 0.988518 -0.142341  0.119429 -0.129194 0.0005
0.987207  -0.1514 0.110078 -0.0065339 0.0005
 0.980504 -0.132377  0.109312 -0.0194085 0.0005
 0.990384 -0.142417  0.109419 0.0628587 0.0005
 0.987266 -0.137579  0.110427 0.16051 0.0005
 0.988459 -0.151489  0.111556 0.0581535 0.0005
 0.991621 -0.144491  0.118419 0.0465842 0.0005
0.998943  -0.1452 0.120056 0.0295803 0.0005
 0.995137 -0.142661   0.10841 -0.07653 0.0005
 0.978118 -0.152252  0.113488 0.131799 0.0005
 0.991702 -0.147913  0.120062 0.129869 0.0005
 0.988855 -0.153117  0.123779 -0.207524 0.0005
 0.99647 -0.13452 0.113854 0.000128733 0.0005
 0.994973 -0.149765  0.110971 -0.19131 0.0005
  0.98738 -0.151068  0.108154 -0.0715284 0.0005
 0.984069 -0.153607  0.107696 -0.0885006 0.0005
  1.00008 -0.139383  0.121259 -0.30408 0.0005
 0.987192 -0.132401  0.111611 -0.0363247 0.0005
0.981196 -0.15574 0.098086 -0.0993811 0.0005
 0.981632 -0.155276  0.102484 0.0354378 0.0005
 0.995579 -0.149566  0.116277 -0.202243 0.0005
  1.00716 -0.141197  0.108906 -0.0979939 0.0005
 0.970117 -0.160764 0.0991442 -0.0471567 0.0005
 0.986647 -0.143879   0.11206 0.388145 0.0005
 0.984198 -0.148501  0.116091 -0.119218 0.0005
  0.99337 -0.159544  0.113726 -0.0907798 0.0005
  0.99788 -0.162004 0.0967622 0.145113 0.0005
 0.977863 -0.156322  0.103464 -0.0950648 0.0005
 0.987786 -0.157118  0.115639 0.207988 0.0005
 0.994516 -0.148486  0.117277 -0.154554 0.0005
 0.980549 -0.155936  0.100396 0.039975 0.0005
 0.996905 -0.145498  0.121226 -0.165815 0.0005
0.983577 -0.14346 0.114891 0.00494676 0.0005
 0.993685 -0.145884  0.109649 -0.0715346 0.0005
 0.985535 -0.151598  0.112598 -0.0388043 0.0005
 0.978614 -0.135333  0.109617 0.0241703 0.0005
 0.987595 -0.153577  0.123251 0.149361 0.0005
 0.990468 -0.155097 0.0984201 -0.367271 0.0005
0.987596 -0.15192 0.113752 -0.0370597 0.0005
 0.982363 -0.158899  0.121265 0.20671 0.0005
 0.975397 -0.142754  0.107639 0.213046 0.0005
 0.999969 -0.134747  0.115634 0.00102422 0.0005
 0.990139 -0.148506  0.115903 0.149819 0.0005
 0.985472 -0.155664 0.0976659 -0.129421 0.0005
 0.994875 -0.152085   0.11189 -0.212355 0.0005
 0.991425 -0.154187  0.103682 -0.0526103 0.0005
 0.990686 -0.148367  0.114372 0.0162114 0.0005
 0.985236 -0.154093 0.0978073 -0.000737068 0.0005
 0.979632 -0.161711  0.110046 -0.308543 0.0005
 0.988772 -0.147111  0.112371 0.0248958 0.0005
 0.991462 -0.155833  0.111634 0.0160544 0.0005
 0.989954 -0.147453  0.122556 0.0640781 0.0005
 0.995673 -0.134374  0.113866 0.00143479 0.0005
 0.984732 -0.150719 0.0956108 -0.00950289 0.0005
 0.980081 -0.155064 0.0968268 0.0462411 0.0005
 0.995281 -0.152972  0.100736 0.256039 0.0005
  0.99623 -0.151931  0.128715 0.208499 0.0005
 0.999299 -0.137916  0.116861 -0.278968 0.0005
 0.981222 -0.150392   0.11199 -0.168768 0.0005
 0.985792 -0.151206  0.107124 -0.057767 0.0005
 0.988464 -0.146247  0.109786 0.0839176 0.0005
 0.989738 -0.151886   0.10602 -0.15256 0.0005
  1.00144 -0.142978  0.117802 -0.299142 0.0005
0.996768 -0.13704 0.116984 -0.0218946 0.0005
 0.991305 -0.163822  0.121461 -0.122724 0.0005
  0.98785 -0.155243  0.110299 0.0698505 0.0005
 0.981016 -0.158414 0.0961128 0.034331 0.0005
  0.99613 -0.152784  0.106746 0.194436 0.0005
  1.00826 -0.139593 0.0969583 -0.0542492 0.0005
 0.989142 -0.140169  0.126855 -0.270424 0.0005
 0.984813 -0.149946  0.106963 -0.0753457 0.0005
 0.986365 -0.157711 0.0969514 0.0810294 0.0005
 0.985483 -0.147437  0.109682 -0.0436178 0.0005
 0.985451 -0.153709  0.114294 0.047046 0.0005
 0.997368 -0.141865  0.117871 -0.164957 0.0005
 0.982288 -0.157946 0.0974998 0.0404985 0.0005
 0.981036 -0.152129  0.111953 -0.177107 0.0005
 0.980908 -0.140579  0.120122 -0.016126 0.0005
 0.998087 -0.135737  0.111586 -0.0289851 0.0005
 0.994689 -0.141278  0.107394 -0.165708 0.0005
  0.98767 -0.150944   0.10985 0.0646529 0.0005
 0.990277 -0.145262  0.109119 0.0525285 0.0005
 0.994456 -0.153398  0.101076 0.254591 0.0005
 0.994182 -0.148582  0.112274 -0.206313 0.0005
 0.987308 -0.149283  0.126105 -0.0307325 0.0005
 0.98422 -0.14124 0.123646 -0.277009 0.0005
 0.971234 -0.144532  0.104413 0.282704 0.0005
 0.992445 -0.143712  0.108277 -0.0879283 0.0005
0.977851 -0.14332 0.111965 0.219434 0.0005
  1.00452 -0.150122  0.127999 -0.301687 0.0005
 0.986751 -0.155379  0.114907 0.219906 0.0005
 0.991675 -0.155948  0.119469 0.233405 0.0005
 0.982288 -0.139602  0.114444 0.283762 0.0005
0.989662  -0.1353 0.094578 -0.088285 0.0005
 0.986333 -0.153644  0.108392 0.0736672 0.0005
 0.991288 -0.164944  0.127477 0.172713 0.0005
 0.988281 -0.153525  0.122339 0.12733 0.0005
0.998004 -0.14188 0.118816 -0.287619 0.0005
  0.98702 -0.153787  0.110271 0.0515318 0.0005
 0.997027 -0.140777  0.115779 -0.192103 0.0005
 0.989948 -0.138694  0.115451 -0.124575 0.0005
 0.989627 -0.134607   0.11169 -0.326494 0.0005
 0.978993 -0.159391  0.104238 -0.11356 0.0005
 0.982355 -0.142928  0.111969 0.381905 0.0005
 0.990948 -0.149793  0.109078 0.20621 0.0005
 0.987662 -0.139975  0.109669 0.140048 0.0005
 0.981842 -0.149964  0.131769 -0.414933 0.0005
 0.995199 -0.147073  0.109543 -0.0750699 0.0005
 0.992545 -0.156855   0.11431 0.0144046 0.0005
 0.984224 -0.146673  0.111844 0.0513566 0.0005
 0.992122 -0.148807  0.117041 0.106527 0.0005
 0.978159 -0.155467  0.118633 0.173732 0.0005
 0.989534 -0.156321  0.100054 -0.345318 0.0005
  0.99626 -0.136798  0.120554 0.0363798 0.0005
 0.993674 -0.139379  0.115582 -0.193344 0.0005
 0.980735 -0.153512  0.114672 -0.171272 0.0005
 0.989262 -0.151191   0.10867 0.0168595 0.0005
0.989485 -0.15268 0.103862 -0.150228 0.0005
 0.993868 -0.140227  0.116745 -0.219593 0.0005
 0.992933 -0.147426   0.11616 0.0997559 0.0005
 0.977418 -0.143276  0.107781 0.236665 0.0005
  1.00789 -0.147095  0.107587 -0.0350477 0.0005
 0.991832 -0.153078  0.114992 0.0254115 0.0005
 0.991266 -0.161687   0.11987 -0.157922 0.0005
 0.995614 -0.138364  0.114299 0.227621 0.0005
 0.974484 -0.147847  0.112134 0.0438087 0.0005
 0.981057 -0.154988  0.098119 0.0506155 0.0005
 0.988607 -0.135317  0.110905 0.148563 0.0005
 0.996046 -0.149468  0.107451 -0.0874984 0.0005
 0.971896 -0.159075  0.119316 -0.166759 0.0005
  0.99448 -0.134027  0.132076 -0.136479 0.0005
 0.991752 -0.153046  0.109351 0.0137128 0.0005
 0.986383 -0.143122  0.116672 -0.147556 0.0005
  0.99579 -0.148321  0.106505 -0.0773176 0.0005
 0.978592 -0.160216  0.101819 -0.127222 0.0005
 0.992185 -0.135771  0.115605 0.00236823 0.0005
 0.995113 -0.148474  0.107747 -0.0754028 0.0005
 0.986679 -0.149232   0.10803 -0.0652864 0.0005
  0.98475 -0.131539  0.112904 -0.013119 0.0005
 0.977882 -0.155483  0.132726 0.0326906 0.0005
 0.972307 -0.155277 0.0934335 -0.0758029 0.0005
 0.980706 -0.156646 0.0966666 0.0265844 0.0005
0.983821 -0.13732 0.117917 -0.115425 0.0005
  1.00451 -0.150281  0.120407 -0.13031 0.0005
  0.97903 -0.155617    0.1026 -0.0855565 0.0005
  1.00357 -0.150245  0.107324 -0.0203262 0.0005
  1.00825 -0.147327  0.106911 -0.00605065 0.0005
  1.00497 -0.141639  0.106539 -0.0391483 0.0005
 0.992096 -0.146772   0.11323 0.05936 0.0005
 0.991148 -0.144397  0.114537 0.0262269 0.0005
 0.988117 -0.152206  0.112927 0.233983 0.0005
 0.991714 -0.145089  0.111319 -0.0939419 0.0005
 0.993071 -0.153961 0.0966136 0.253447 0.0005
 0.979438 -0.143758  0.105995 0.173439 0.0005
 0.991547 -0.143523  0.108618 0.0590992 0.0005
 0.986597 -0.144719  0.118333 -0.15756 0.0005
  0.99815 -0.153612   0.12693 -0.206763 0.0005
 0.983321  -0.15413 0.0928851 -0.253475 0.0005
 0.980585 -0.143819  0.108174 0.0429108 0.0005
  0.99146 -0.152355  0.110035 -0.00538581 0.0005
   1.0023 -0.148423  0.112998 0.297062 0.0005
0.983053  -0.1607 0.117518 0.0624375 0.0005
 0.991558 -0.147236  0.116516 0.106701 0.0005
 0.977442 -0.154861 0.0992734 0.0601555 0.0005
 0.979969 -0.155777 0.0932447 0.00634073 0.0005
 0.989886 -0.144162  0.131262 -0.0759798 0.0005
 0.983644 -0.141218  0.109867 0.149952 0.0005
 0.978446 -0.159346 0.0926137 -0.0870577 0.0005
 0.995709 -0.136093  0.113262 -0.00124623 0.0005
 0.990225 -0.146591  0.113524 0.0249525 0.0005
 0.989515 -0.151556  0.112608 0.00593486 0.0005
 0.992321 -0.151156   0.10795 0.202425 0.0005
  0.98922 -0.147822  0.126253 -0.272292 0.0005
  1.00699 -0.151725  0.114828 -0.243889 0.0005
  0.98823 -0.147524  0.109432 -0.0762734 0.0005
 0.990243 -0.161895  0.119452 -0.124676 0.0005
  0.99424 -0.140225  0.114522 -0.183338 0.0005
 0.992026 -0.136334  0.101109 -0.225704 0.0005
 0.985173 -0.150253  0.109696 -0.069862 0.0005
0.980615 -0.16171 0.110248 -0.299186 0.0005
 0.991328 -0.152288  0.109168 0.0160421 0.0005
  0.99961 -0.138486  0.120646 -0.31185 0.0005
  0.99505 -0.142894   0.11693 -0.198024 0.0005
 0.976661 -0.141411  0.107822 0.212973 0.0005
 0.990489 -0.143316  0.115089 0.0218959 0.0005
 0.990433 -0.155086  0.120657 0.0500048 0.0005
 0.993238 -0.141068  0.112548 -0.193776 0.0005
0.992545 -0.14191 0.112053 -0.220974 0.0005
 0.985376 -0.153822  0.108613 -0.0700755 0.0005
 0.982731 -0.153714  0.112357 -0.151642 0.0005
 0.990947 -0.151777  0.109779 -0.00633389 0.0005
  0.97932 -0.155106  0.116914 -0.150182 0.0005
 0.994666 -0.147247  0.104624 -0.0238407 0.0005
 0.985598 -0.150599  0.116687 -0.126297 0.0005
 0.984832 -0.147727  0.118893 -0.108154 0.0005
 0.972521 -0.156898  0.119748 -0.113937 0.0005
 0.986188 -0.152332  0.104642 -0.0189072 0.0005
 0.989433 -0.148305  0.111955 0.0430627 0.0005
 0.989471 -0.139206 0.0886312 -0.00162892 0.0005
 0.988257 -0.156971 0.0968416 0.0993367 0.0005
 0.982831 -0.156198  0.101151 0.0541766 0.0005
  0.97316 -0.154754  0.121022 -0.319068 0.0005
 0.996203 -0.144642  0.118764 0.0204249 0.0005
 0.978374 -0.150968  0.106099 0.279399 0.0005
 0.987465 -0.146665  0.111999 0.043056 0.0005
 0.988129 -0.145369  0.110397 0.0585101 0.0005
 0.990302 -0.142408  0.120569 0.0323302 0.0005
 0.997936 -0.156059  0.101693 0.272431 0.0005
 0.983427 -0.150013  0.111549 0.0493104 0.0005
 0.992331 -0.150623  0.122739 0.135799 0.0005
  0.99322 -0.150142  0.110636 -0.107421 0.0005
 0.974343 -0.144311  0.110422 0.0363335 0.0005
 0.988353 -0.138169  0.111866 -0.123258 0.0005
 0.989977 -0.146433  0.110223 0.0359285 0.0005
  1.00394 -0.150479  0.128375 -0.313642 0.0005
 0.992093 -0.147738  0.114277 0.0223571 0.0005
 0.999462 -0.140965   0.12029 -0.299385 0.0005
 0.974002 -0.144038  0.110664 0.248289 0.0005
 0.992931 -0.149217   0.11462 -0.208795 0.0005
 0.991409 -0.146314  0.116992 0.0922968 0.0005
 0.990443 -0.136002  0.112896 -0.326297 0.0005
0.986965 -0.15227 0.115601 0.237669 0.0005
 0.998799 -0.136055   0.11265 0.0128405 0.0005
 0.988839 -0.154785  0.115665 0.0764387 0.0005
 0.982501 -0.145381  0.111071 0.382502 0.0005
0.985469 -0.14557 0.117135 -0.104602 0.0005
 0.982011 -0.147996  0.110223 0.0611517 0.0005
 0.977523 -0.145906  0.100951 0.164827 0.0005
 0.988912 -0.146762  0.111746 0.0464446 0.0005
0.985344 -0.15126 0.110237 -0.0688887 0.0005
  0.98945 -0.146444  0.113633 0.0440774 0.0005
 0.977616 -0.143975  0.105617 0.140525 0.0005
 0.983824 -0.153991  0.107302 -0.0889262 0.0005
 0.986181 -0.153514  0.123944 -0.207842 0.0005
 0.980309 -0.154061  0.117845 -0.158938 0.0005
 0.994779 -0.142442   0.12135 -0.1538 0.0005
 0.992981 -0.147585  0.117357 0.0952077 0.0005
0.991927 -0.14726 0.115617 0.141335 0.0005
 0.982807 -0.140147  0.109633 0.125781 0.0005
  1.00552 -0.150509  0.114391 -0.22892 0.0005
0.989456 -0.14834 0.113167 0.141187 0.0005
 0.982109 -0.159966  0.111785 -0.303871 0.0005
  0.98183 -0.156569  0.101477 0.0676888 0.0005
  0.98519 -0.153416  0.112037 -0.0660665 0.0005
 0.984316 -0.147657  0.112592 0.0317877 0.0005
 0.976119 -0.160498 0.0961122 -0.0429636 0.0005
 0.989049 -0.154673  0.113133 0.0729046 0.0005
 0.993912 -0.145815  0.111908 -0.0787332 0.0005
 0.996944 -0.154961 0.0998931 0.277841 0.0005
 0.982979 -0.144146   0.10835 0.0719148 0.0005
0.987284 -0.14451 0.117764 0.0668692 0.0005
 0.991689 -0.152883  0.114214 1.27086e-05 0.0005
 0.991802 -0.145993  0.118105 0.103921 0.0005
 0.976985 -0.139942  0.109165 0.224064 0.0005
 0.997469 -0.140441  0.115526 -0.235745 0.0005
 0.978963 -0.148202  0.103487 0.27893 0.0005
 0.993971 -0.143004  0.108566 -0.079236 0.0005
  0.98824 -0.149854  0.116806 0.1832 0.0005
  1.00509 -0.150469  0.107204 -0.00802063 0.0005
 0.991393 -0.151452   0.10814 0.167302 0.0005
 0.985405 -0.149609  0.110715 0.0507476 0.0005
0.988825 -0.15952 0.111083 -0.0690413 0.0005
 0.982517 -0.153211 0.0974749 0.0616011 0.0005
 0.986291 -0.152639  0.111402 0.0535761 0.0005
 1.00257  -0.1509 0.114759 0.323194 0.0005
 0.989949 -0.149563   0.11266 -0.00870734 0.0005
0.985602  -0.1487 0.116675 -0.127962 0.0005
  1.00032 -0.138693  0.120563 -0.305012 0.0005
 0.993694 -0.153285   0.10258 -0.0715899 0.0005
 0.989373 -0.150623  0.121998 0.128277 0.0005
  1.00118 -0.137962   0.11362 -0.152071 0.0005
   0.9855 -0.133066 0.0940893 -0.231509 0.0005
 0.984353 -0.139664  0.121158 -0.275055 0.0005
0.986769 -0.16186 0.115717 0.0607118 0.0005
 0.984409 -0.139396  0.118173 -0.00593363 0.0005
 0.996162 -0.148025  0.117651 -0.18762 0.0005
 0.989377 -0.155051  0.104702 -0.080972 0.0005
 0.990273 -0.150244  0.109257 0.0145077 0.0005
 0.991792 -0.155258  0.119024 0.233231 0.0005
 0.976989 -0.150351  0.119313 0.181448 0.0005
 0.991883 -0.155766  0.106396 -0.0434965 0.0005
  1.00107 -0.134788  0.128469 -0.0523105 0.0005
   1.0091 -0.151717  0.114944 -0.214239 0.0005
 0.989763 -0.155654  0.106065 -0.0700353 0.0005
 0.986637 -0.156065  0.111638 -0.103279 0.0005
 0.987405 -0.148961  0.117174 -0.127408 0.0005
 0.986996 -0.150939  0.110994 -0.0767557 0.0005
 0.993812 -0.141938  0.126807 -0.0410542 0.0005
   1.0005 -0.137301  0.113218 -0.160003 0.0005
 0.984313 -0.155078 0.0961483 0.07796 0.0005
 0.977262 -0.141687  0.106283 0.180645 0.0005
 0.993465 -0.132768  0.116935 0.0190331 0.0005
 0.989021 -0.161028  0.111208 -0.0753804 0.0005
 0.994328 -0.140958  0.112538 -0.209797 0.0005
  1.00164 -0.149956  0.113367 0.290022 0.0005
 0.993559 -0.141977  0.114991 -0.202792 0.0005
 0.996654 -0.140605  0.118668 0.0295735 0.0005
 0.984673 -0.155247  0.121426 -0.0702743 0.0005
  0.99604 -0.148785  0.114763 -0.242501 0.0005
 0.995671 -0.126012  0.119199 -0.322615 0.0005
  0.99093 -0.154865  0.118278 0.259533 0.0005
 0.992082 -0.133612  0.112468 -0.314844 0.0005
 0.981135 -0.146449  0.111536 0.0494946 0.0005
 0.988268 -0.150741  0.113087 0.0621048 0.0005
 0.984122 -0.154196  0.113131 -0.180514 0.0005
 0.989213 -0.146811  0.121193 0.0724161 0.0005
 0.986386 -0.153645  0.112891 -0.0242194 0.0005
 0.988906 -0.153404  0.114723 0.235786 0.0005
 0.975471 -0.146806  0.110556 0.0295412 0.0005
 0.987571 -0.139565    0.1191 -0.103008 0.0005
 0.990366 -0.146874  0.114834 0.0529807 0.0005
 0.976952 -0.155463  0.120935 -0.124384 0.0005
0.989797 -0.14577 0.112571 0.0620515 0.0005
 0.990998 -0.153312  0.119374 0.113266 0.0005
0.985727 -0.14691 0.109633 -0.0397104 0.0005
 0.986084 -0.152919  0.107403 -0.0285525 0.0005
 0.996856 -0.152236  0.115334 -0.222831 0.0005
 0.990012 -0.145827   0.11504 0.0408213 0.0005
 0.989622 -0.155144  0.115358 0.221883 0.0005
 0.983117 -0.142299   0.11531 -0.0170153 0.0005
 0.982246 -0.144188  0.114789 0.00404336 0.0005
 0.986552 -0.150885  0.125403 -0.215147 0.0005
 0.981866 -0.141951  0.115187 0.00920504 0.0005
 0.990714 -0.158089  0.115199 -0.117499 0.0005
 0.984999 -0.149138  0.109815 0.0491146 0.0005
  1.00167 -0.140941  0.119386 -0.287326 0.0005
 0.976466 -0.141902  0.111131 0.232094 0.0005
 0.971743 -0.145449   0.10755 0.316518 0.0005
 0.983755  -0.15358 0.0993685 0.0834698 0.0005
0.991632 -0.14353 0.114693 0.0714751 0.0005
  0.98497 -0.151122  0.106618 -0.0648864 0.0005
 0.988182 -0.151168  0.109058 -0.0582267 0.0005
 0.982411 -0.145695   0.10975 0.389517 0.0005
 0.984574 -0.152954  0.100414 -0.135931 0.0005
0.979435 -0.14598  0.11044 0.0643969 0.0005
 0.991916 -0.140741  0.110683 -0.196455 0.0005
  1.00253 -0.150916  0.115069 0.310205 0.0005
 0.981603 -0.142977  0.102961 0.288819 0.0005
 0.977534 -0.136095  0.111403 0.272297 0.0005
 0.985322 -0.144787   0.11241 0.38198 0.0005
 0.978024 -0.154887 0.0995802 -0.249106 0.0005
  0.99729 -0.135974  0.118154 -0.0922407 0.0005
 0.995296 -0.150685  0.120193 -0.203387 0.0005
 0.990447 -0.152193   0.10889 -0.000310164 0.0005
0.987333 -0.13484 0.112402 -0.139218 0.0005
 0.994086 -0.133488  0.114462 -0.0185687 0.0005
 0.990922 -0.153315  0.112095 -0.0170979 0.0005
 0.989882 -0.149881  0.129064 -0.0536395 0.0005
 0.992082 -0.152713  0.112942 0.0541222 0.0005
 0.994635 -0.149057  0.117005 -0.175565 0.0005
  0.98305 -0.149367  0.124881 0.11339 0.0005
 0.992054 -0.148748  0.113583 -0.00536262 0.0005
 0.992871 -0.136849  0.111175 -0.32612 0.0005
 0.989728 -0.148519  0.115098 0.131962 0.0005
 0.989588 -0.146963  0.111515 0.0419726 0.0005
 0.982015 -0.155261  0.101245 0.0580941 0.0005
0.982017 -0.15649 0.116065 -0.153212 0.0005
 0.995575 -0.136544   0.11036 -0.0525722 0.0005
 0.991986 -0.144063  0.112719 -0.011293 0.0005
 0.992827 -0.162639  0.138653 -0.333316 0.0005
 0.986055 -0.151686  0.110508 -0.0731022 0.0005
 0.987977 -0.156042  0.114737 0.220669 0.0005
 0.978931 -0.152717  0.115355 -0.180903 0.0005
0.987889 -0.14001 0.108749 0.111099 0.0005
 0.993747 -0.152366  0.105358 -0.019169 0.0005
 0.986946 -0.140438  0.109206 0.157081 0.0005
 0.989376 -0.146907  0.111864 0.0214812 0.0005
 0.983679 -0.161396  0.116072 0.0608482 0.0005
 0.989283 -0.146957  0.112229 0.0613918 0.0005
 0.988221 -0.141541   0.11875 0.0481084 0.0005
  1.00059 -0.140098  0.119557 -0.307922 0.0005
 0.973829 -0.144377  0.113678 0.0308325 0.0005
0.986348  -0.1486 0.112587 0.0519008 0.0005
 0.991237 -0.142287  0.112246 -0.0151832 0.0005
  1.00044 -0.135155  0.115186 -0.15729 0.0005
 0.986786 -0.148477  0.113197 -0.00222363 0.0005
 0.980759 -0.151917  0.106451 -0.0364419 0.0005
 0.978629 -0.139916  0.112569 -0.00579916 0.0005
 0.979457 -0.156279 0.0934587 0.0272344 0.0005
 0.990783 -0.154087  0.115969 0.0393516 0.0005
  0.98162 -0.143909  0.113586 0.38295 0.0005
  1.00361 -0.135562  0.130369 -0.203932 0.0005
 0.990614 -0.145932  0.111764 0.0436516 0.0005
  0.97916 -0.141335  0.108856 0.0400396 0.0005
0.986094 -0.15306  0.11501 -0.0269365 0.0005
 0.985509 -0.153577  0.107142 -0.0514916 0.0005
 0.990049 -0.156007  0.105716 -0.0793184 0.0005
 0.984806 -0.149499  0.109975 -0.0847835 0.0005
 0.987062 -0.128677  0.111536 0.150643 0.0005
 0.979351 -0.139416  0.112088 -0.00235583 0.0005
 0.990239 -0.154877   0.11502 0.0503233 0.0005
 0.994755 -0.146214   0.11158 -0.0854214 0.0005
 0.993781 -0.144551  0.110312 -0.0632219 0.0005
 0.990107 -0.134428  0.105914 0.0563487 0.0005
 0.985475 -0.155465  0.115671 0.213058 0.0005
 0.996749 -0.141646  0.118061 -0.223117 0.0005
  1.00523 -0.151412   0.12861 -0.285502 0.0005
 0.982292 -0.153155  0.108037 -0.0444336 0.0005
 0.979848 -0.144353  0.105248 0.13177 0.0005
0.980456 -0.14088  0.10485 0.165611 0.0005
 0.992327 -0.144629  0.116255 0.112579 0.0005
 0.976199 -0.155008 0.0989721 -0.260537 0.0005
  0.98977 -0.148322  0.109143 0.204436 0.0005
 0.992745 -0.146383  0.110058 -0.0961041 0.0005
 0.978078 -0.149248  0.104108 0.281745 0.0005
 0.989008 -0.149289  0.109514 -0.15419 0.0005
  0.99025 -0.137024  0.113531 -0.186692 0.0005
 0.978147 -0.164407 0.0965972 -0.131164 0.0005
 0.998871 -0.142272  0.106964 -0.18991 0.0005
 0.991709 -0.154403  0.125269 -0.0307235 0.0005
 0.985196 -0.151918  0.107213 -0.0301919 0.0005
 0.995433 -0.135087  0.119768 0.0198368 0.0005
0.990292 -0.15438 0.110865 0.0165536 0.0005
 0.977951 -0.154336  0.111277 -0.138616 0.0005
 0.987756 -0.155238  0.112574 0.0574245 0.0005
 0.990986 -0.153713  0.127191 0.0796677 0.0005
 0.970803 -0.162337 0.0967189 -0.0265588 0.0005
0.994069 -0.14443 0.108791 -0.0540086 0.0005
 0.990581 -0.153707  0.114509 0.213558 0.0005
 0.979799 -0.156107 0.0906286 -0.255599 0.0005
 0.979568 -0.138495  0.113072 -0.00206167 0.0005
  0.97494 -0.149537   0.10585 0.295959 0.0005
 0.982794 -0.140363  0.115747 -0.000186966 0.0005
0.999857 -0.13569 0.126996 -0.0502656 0.0005
 0.994106 -0.128132  0.111356 0.208298 0.0005
 0.985776 -0.151172  0.122717 -0.213269 0.0005
  0.99248 -0.139909   0.11599 -0.193016 0.0005
 0.987217 -0.162158   0.11252 0.0477359 0.0005
   0.9908 -0.142829  0.108453 -0.0832327 0.0005
 0.989697 -0.131934  0.121833 -0.272197 0.0005
 0.990795 -0.156591  0.115783 0.0685003 0.0005
0.993913 -0.14211 0.108878 -0.106682 0.0005
 0.997826 -0.138088  0.124169 -0.0340573 0.0005
 0.987426 -0.152702  0.107883 -0.0475733 0.0005
 0.988941 -0.137539  0.113104 -0.140452 0.0005
 0.974706 -0.158858  0.102241 -0.144959 0.0005
 0.988065 -0.152664  0.114472 -0.0317309 0.0005
  0.96734 -0.153875 0.0998906 0.12903 0.0005
 0.990796 -0.146316  0.111967 0.0405392 0.0005
 0.992206 -0.150479  0.126035 0.0630208 0.0005
 0.978382 -0.144109  0.106137 0.144063 0.0005
 0.983565 -0.153569  0.102793 0.0524246 0.0005
0.987622 -0.14858 0.106437 -0.0652749 0.0005
 0.986522 -0.151493  0.103427 -0.0202585 0.0005
 0.995773 -0.135703  0.108188 -0.0137404 0.0005
 0.987306 -0.150074  0.107963 -0.048603 0.0005
 0.990585 -0.149245   0.12102 0.0772523 0.0005
 0.990967 -0.153363  0.126474 0.13045 0.0005
 0.990321 -0.153568  0.109332 -0.0153857 0.0005
 0.990493 -0.146206  0.116784 0.122261 0.0005
 0.982181 -0.149032  0.120189 -0.153329 0.0005
  1.00784 -0.145918  0.106266 -0.00455598 0.0005
 0.983641 -0.152178 0.0971298 0.0138361 0.0005
  1.00943 -0.142596  0.112843 -0.0707467 0.0005
 0.982734 -0.155266 0.0995551 0.0352284 0.0005
 0.982905 -0.158259  0.099606 0.0543608 0.0005
 0.987574 -0.150664  0.119637 0.167312 0.0005
  0.99231 -0.143134  0.111364 -0.208728 0.0005
 0.984081 -0.149512  0.120094 0.276723 0.0005
 0.987928 -0.145641  0.111664 0.0445251 0.0005
 0.992091 -0.146385   0.11628 0.111641 0.0005
 0.980871 -0.155408  0.100299 0.0605955 0.0005
 0.976925 -0.150228  0.119907 0.19389 0.0005
 0.987799 -0.157226  0.117229 -0.0876543 0.0005
 0.992142 -0.148098  0.113374 0.0186491 0.0005
 0.983594 -0.136997  0.108786 0.0832153 0.0005
 0.992337 -0.155372 0.0999627 -0.00267148 0.0005
 0.996005 -0.144399  0.107959 -0.0440256 0.0005
 0.979596 -0.132924  0.116732 0.418982 0.0005
  0.98218 -0.138203   0.12114 -0.24765 0.0005
 0.988336 -0.149009  0.118043 -0.0801377 0.0005
 0.987031 -0.148819  0.107876 -0.0237466 0.0005
 0.977137 -0.148767 0.0946287 0.395476 0.0005
 0.991022 -0.134524  0.111102 0.183816 0.0005
 0.984122 -0.152528  0.105403 -0.0521845 0.0005
 0.995649 -0.153816  0.099974 0.249386 0.0005
 0.987913 -0.143227  0.112157 0.00934701 0.0005
 0.983203 -0.153295  0.118043 0.302307 0.0005
 0.981206 -0.143591  0.114912 0.25685 0.0005
  0.99736 -0.135524  0.113347 -0.013367 0.0005
  0.98203 -0.143414  0.112039 0.403597 0.0005
 0.985219 -0.143706  0.124959 -0.251876 0.0005
 0.991136 -0.154608  0.117618 0.210807 0.0005
 0.996206 -0.148685  0.113517 -0.207899 0.0005
 0.986435 -0.159712  0.113928 -0.267155 0.0005
 0.988877 -0.151577  0.112404 -0.0346282 0.0005
 0.977341 -0.155869 0.0979879 0.0506647 0.0005
  0.99672 -0.135834  0.122983 -0.0295725 0.0005
 0.994739 -0.137034  0.124058 -0.0156804 0.0005
0.989535 -0.15486 0.107865 -0.0809939 0.0005
 0.988024 -0.152361  0.113011 0.0490255 0.0005
0.978895 -0.13956 0.113782 0.00309808 0.0005
 0.991085 -0.146062  0.113864 0.0407514 0.0005
  0.98146 -0.154983  0.103501 -0.00770016 0.0005
 0.981361 -0.138281  0.114687 0.00920334 0.0005
 0.992483 -0.142895   0.10904 -0.222218 0.0005
 0.991017 -0.150704  0.124927 -0.20274 0.0005
 0.980699 -0.139455  0.119434 -0.00124151 0.0005
 0.989383 -0.150954  0.122653 0.119389 0.0005
 0.986001 -0.154795  0.111202 0.056935 0.0005
 0.987835 -0.143016  0.116775 -0.178601 0.0005
 0.986286 -0.148707  0.107236 -0.083545 0.0005
 0.980623 -0.137103  0.112923 0.0490191 0.0005
0.991501 -0.15183 0.110975 0.0167274 0.0005
0.980649 -0.15218 0.112319 -0.148347 0.0005
  0.99124 -0.137683  0.110844 -0.360466 0.0005
0.988279 -0.13587 0.113869 -0.199095 0.0005
 0.994683 -0.149458  0.110492 -0.118655 0.0005
 0.990904 -0.154088  0.103993 -0.0663454 0.0005
  1.00728 -0.144014  0.112284 -0.0973406 0.0005
 0.990569 -0.138139  0.112983 -0.319412 0.0005
 0.987003 -0.143508  0.117642 -0.110506 0.0005
 0.980607 -0.148125  0.120843 -0.130866 0.0005
 0.997076 -0.159303  0.109668 -0.0827937 0.0005
 0.998367 -0.152579  0.127685 0.198393 0.0005
 0.990919 -0.151717  0.110324 0.188987 0.0005
 0.992051 -0.147169  0.117626 0.10814 0.0005
 0.985821 -0.148963  0.118178 -0.111297 0.0005
 0.982019 -0.155208 0.0967511 0.0373636 0.0005
 0.997002 -0.142078  0.116245 -0.212963 0.0005
 0.993278 -0.147452  0.107268 -0.0129329 0.0005
 0.994405 -0.161545  0.108267 -0.0899097 0.0005
 0.987876 -0.151065  0.126528 -0.0539578 0.0005
0.978747 -0.15334 0.112516 -0.144712 0.0005
 0.989139 -0.147892  0.109496 -0.0691836 0.0005
 0.977963 -0.142407  0.116946 0.0238489 0.0005
 0.995867 -0.146419  0.105333 -0.0997987 0.0005
 0.976551 -0.160002  0.119112 -0.186915 0.0005
 0.999536 -0.140979  0.118867 -0.323515 0.0005
0.994824 -0.13508 0.111793 0.00513375 0.0005
0.995033 -0.14277 0.118067 -0.196555 0.0005
 0.978873 -0.148223  0.123659 -0.170684 0.0005
 0.986075 -0.148814  0.117237 0.169441 0.0005
0.993765 -0.15602  0.10615 -0.083583 0.0005
 0.989245 -0.147904  0.116047 -0.110577 0.0005
 0.972993 -0.146127  0.107696 0.0227515 0.0005
0.986567 -0.14916 0.109016 -0.053579 0.0005
 0.990764 -0.127058   0.11555 0.0279482 0.0005
 0.984739 -0.148446  0.122056 0.0754351 0.0005
 0.987585 -0.133606  0.111779 -0.0195837 0.0005
 0.985647 -0.159342  0.118196 0.0268322 0.0005
 0.991457 -0.149996  0.112867 0.0106628 0.0005
  1.00978 -0.150707  0.115141 -0.231885 0.0005
 0.991978 -0.154014 0.0996574 0.0157177 0.0005
 0.990297 -0.151063  0.109229 0.00578718 0.0005
 0.990975 -0.155542  0.105236 -0.062066 0.0005
 0.986355 -0.150819  0.115064 -0.132327 0.0005
 0.989587 -0.157141  0.115676 -0.0449654 0.0005
 0.988603 -0.135099  0.114512 -0.202229 0.0005
 0.985165 -0.150689  0.112958 0.0711998 0.0005
 0.985381 -0.157312   0.09635 0.0648008 0.0005
0.986498 -0.14409 0.116555 -0.144155 0.0005
 0.977919 -0.155855  0.121975 0.22919 0.0005
  1.00264 -0.133039  0.102161 -0.192414 0.0005
 0.994807 -0.148914  0.108175 -0.078012 0.0005
 0.994252 -0.147602  0.104359 -0.0335139 0.0005
 0.993029 -0.135795  0.116526 -0.00518783 0.0005
 0.979833 -0.143453  0.116073 0.269973 0.0005
 0.993725 -0.143276  0.116867 -0.207756 0.0005
  1.00883 -0.150975  0.114514 -0.240388 0.0005
 0.991077 -0.152845  0.124639 0.0779173 0.0005
 0.986645 -0.154149  0.109172 -0.137096 0.0005
 0.987149 -0.155064 0.0965942 -0.113219 0.0005
 0.991602 -0.144296  0.121641 0.0471741 0.0005
 0.994583 -0.154707   0.10275 0.251425 0.0005
   1.0013 -0.141136  0.121869 -0.302959 0.0005
0.985755 -0.13178 0.111415 0.00371786 0.0005
  1.00197 -0.135707  0.116779 -0.0264274 0.0005
 0.990264 -0.156086  0.114598 0.0539485 0.0005
 0.978971 -0.156525  0.100787 0.0595308 0.0005
 0.983988 -0.162912  0.112782 0.0320159 0.0005
 0.993195 -0.139569  0.117643 -0.192986 0.0005
 0.990212 -0.154167   0.11565 0.252791 0.0005
 0.992657 -0.151433  0.107601 0.183547 0.0005
 0.990707 -0.155932  0.114912 0.0233248 0.0005
 0.981585 -0.140764  0.113122 -0.0128536 0.0005
 0.988425 -0.149532  0.121969 0.0854562 0.0005
0.993358 -0.14995 0.103702 -0.0474142 0.0005
 0.995413 -0.148455  0.115817 -0.256912 0.0005
 0.997525 -0.134731  0.114065 0.000619004 0.0005
  1.00627 -0.140873  0.108242 -0.0842986 0.0005
 0.977121 -0.147334  0.096464 0.313577 0.0005
 0.971551 -0.144724  0.105555 0.316658 0.0005
 1.00569 -0.14188 0.110305 -0.0950069 0.0005
 0.986302 -0.157685  0.109571 -0.13868 0.0005
 0.992133 -0.138103  0.112254 -0.356611 0.0005
 0.984059 -0.153613   0.11381 -0.160276 0.0005
  0.99327  -0.15519 0.0973482 -0.348745 0.0005
 0.999867 -0.141548  0.120288 0.0562245 0.0005
 0.992612 -0.146735   0.12306 -0.3019 0.0005
 0.992575 -0.150988  0.111413 -0.191949 0.0005
 0.996279 -0.150228  0.106961 -0.0721392 0.0005
 0.990592 -0.131638  0.118068 0.0116781 0.0005
 0.982052 -0.149691  0.120026 -0.141307 0.0005
  0.99193 -0.145454  0.116632 0.0392274 0.0005
 0.996872 -0.136228  0.112701 0.00569855 0.0005
 0.991977 -0.143062  0.110685 -0.101304 0.0005
 0.998136 -0.144484  0.118768 0.0672154 0.0005
 0.995383 -0.160778  0.110618 -0.11977 0.0005
 0.995226 -0.148261  0.115375 -0.181937 0.0005
 0.988966 -0.160921  0.116814 -0.280584 0.0005
 0.977847 -0.147496 0.0950213 0.368168 0.0005
  0.97407 -0.160156  0.118869 -0.172272 0.0005
  1.00022 -0.144544  0.128774 0.273359 0.0005
 0.988594 -0.144391  0.112646 0.0333782 0.0005
 0.985537 -0.140291  0.121078 0.459066 0.0005
0.995301 -0.13987 0.109581 -0.186563 0.0005
 0.996945 -0.145385   0.10954 -0.0907566 0.0005
 0.993011 -0.143077  0.110891 -0.190816 0.0005
0.989127 -0.15157 0.126671 0.110782 0.0005
 0.971519 -0.144608  0.103929 0.280544 0.0005
 0.988803 -0.147598  0.117608 -0.125861 0.0005
 0.992957 -0.156287 0.0994111 0.00387293 0.0005
 0.993857 -0.149051  0.106587 -0.106332 0.0005
 0.990504 -0.146702  0.107487 -0.0884819 0.0005
 0.987007 -0.151218  0.110157 -0.0449705 0.0005
 0.995204 -0.151069  0.114035 -0.167192 0.0005
 0.992397 -0.160761  0.114598 -0.117551 0.0005
 0.990331 -0.153951  0.112918 0.201467 0.0005
 0.987796 -0.150774  0.113912 -0.0252805 0.0005
 0.985962 -0.158321  0.109648 -0.121232 0.0005
 0.991744 -0.146845  0.114783 0.125867 0.0005
 0.997118 -0.143803  0.120897 0.0457077 0.0005
 0.989763 -0.135786  0.110677 -0.313051 0.0005
 0.986196 -0.148441  0.116567 -0.111585 0.0005
 0.986899 -0.136391  0.102262 -0.212726 0.0005
 0.987481 -0.147646  0.118331 0.184471 0.0005
0.991275 -0.15144 0.114237 -0.00356421 0.0005
 0.984012 -0.157617  0.112837 -0.315741 0.0005
 0.994343 -0.151526  0.112212 -0.0182041 0.0005
 0.979349 -0.142997  0.117212 0.250882 0.0005
  1.00227 -0.136662   0.11458 -0.158633 0.0005
 0.999845 -0.140833  0.119006 -0.300672 0.0005
 0.996206 -0.150537  0.116437 -0.199431 0.0005
 0.984599 -0.150187  0.123614 -0.0643588 0.0005
 0.989963 -0.143045  0.115607 0.0333789 0.0005
0.985172 -0.16051  0.11358 0.0266392 0.0005
 0.986818 -0.150764  0.110731 -0.060197 0.0005
   0.9764 -0.159576  0.103324 -0.151848 0.0005
  0.97569 -0.156198 0.0949082 -0.108935 0.0005
 0.996643 -0.162187  0.100146 0.169394 0.0005
 0.991273 -0.163741  0.123113 -0.103423 0.0005
0.977332 -0.14167 0.100009 0.185898 0.0005
0.978448 -0.15405 0.118226 -0.151854 0.0005
 0.995474 -0.142672  0.115039 -0.220433 0.0005
 0.990118 -0.139048  0.105167 0.0589682 0.0005
 0.974056 -0.149311  0.108889 0.0625118 0.0005
 0.990202 -0.143238  0.126005 -0.0112873 0.0005
 0.987995 -0.156792  0.115577 0.202557 0.0005
 0.976841 -0.159187  0.102465 -0.142255 0.0005
 0.989523 -0.136285  0.118965 -0.0155085 0.0005
0.994276 -0.15907  0.11474 -0.131433 0.0005
 0.993106 -0.146056  0.108165 -0.120519 0.0005
 0.989715 -0.127959  0.117042 -0.00111127 0.0005
 0.991725 -0.147523   0.11691 0.118409 0.0005
 0.990837 -0.148475  0.111478 0.0443115 0.0005
 0.988583 -0.137888  0.108644 0.138556 0.0005
 0.979062 -0.158005  0.105783 -0.130786 0.0005
 0.991669 -0.160472  0.116254 -0.125444 0.0005
 0.979862 -0.141923 0.0965661 0.0585029 0.0005
 0.991145 -0.135732  0.112213 -0.335986 0.0005
 0.995225 -0.155497  0.101873 0.26141 0.0005
 0.995711 -0.138092  0.122543 -0.000574061 0.0005
 0.980265 -0.142163 0.0947826 0.0690979 0.0005
 0.997465 -0.140686  0.120832 -0.300814 0.0005
 0.986251 -0.151759  0.109575 -0.0700053 0.0005
 0.982496 -0.141227  0.116053 -0.0115964 0.0005
 0.972376 -0.142301   0.10536 0.323595 0.0005
 0.990029 -0.152329  0.106843 -0.162299 0.0005
 0.993826 -0.144446  0.116483 0.0388672 0.0005
 0.989442 -0.160354  0.117493 -0.0684808 0.0005
 0.990176 -0.155322  0.116213 0.0721778 0.0005
 0.986461 -0.150769  0.114239 0.00822427 0.0005
 0.988697 -0.155589  0.116148 0.0638269 0.0005
   0.9917 -0.157556  0.112154 -0.040254 0.0005
 0.974808 -0.172791 0.0988272 0.161618 0.0005
 0.983651 -0.155627 0.0978238 0.0258111 0.0005
  0.98482 -0.148251   0.11863 0.269758 0.0005
 0.989586 -0.150011  0.111483 0.0191105 0.0005
 0.991248 -0.149405 0.0868349 0.264488 0.0005
 0.983665 -0.152658  0.106488 -0.0411104 0.0005
 0.988966 -0.152346  0.109988 0.0427606 0.0005
 0.986075 -0.154348 0.0953954 -0.12534 0.0005
 0.990821 -0.160483  0.113453 -0.11299 0.0005
 0.995942 -0.150991  0.112754 -0.206942 0.0005
 0.983309 -0.155499  0.100834 0.056278 0.0005
 0.994768 -0.141471  0.117077 -0.186996 0.0005
 0.994373 -0.145401  0.110848 -0.0793806 0.0005
 0.986324 -0.143469  0.117182 -0.154881 0.0005
 0.988052 -0.151263  0.115221 0.00651071 0.0005
  0.99125 -0.155433  0.105814 -0.0297748 0.0005
  1.00845 -0.145953 0.0958462 -0.0477238 0.0005
  1.00429 -0.150036  0.114534 -0.139018 0.0005
 0.987455 -0.149349   0.11706 -0.127559 0.0005
 0.984477 -0.154378  0.108921 -0.0764994 0.0005
 0.990908 -0.156456  0.115306 0.0107339 0.0005
 0.994624 -0.138596    0.1156 -0.225423 0.0005
 0.981363 -0.155292   0.10033 0.063601 0.0005
 0.979988 -0.154549  0.114725 -0.14812 0.0005
 0.980636 -0.138056  0.113647 0.0471419 0.0005
 0.991347 -0.161156 0.0953906 0.269824 0.0005
 0.996015 -0.139555  0.115811 0.240231 0.0005
 0.984778 -0.152206   0.10448 -0.0592457 0.0005
 1.00692 -0.14426 0.112479 -0.0882752 0.0005
 0.989686 -0.150469  0.110002 -0.0817973 0.0005
 0.990581 -0.153635  0.116401 0.209746 0.0005
 0.990438 -0.147709   0.11346 0.0546632 0.0005
 0.982434 -0.144311  0.113738 0.394668 0.0005
 0.984555 -0.161928  0.110641 -0.236066 0.0005
 0.985848 -0.150645  0.107074 -0.0362326 0.0005
 0.999854 -0.140492  0.120641 -0.284348 0.0005
0.985557 -0.15439 0.107592 -0.0916127 0.0005
0.987291 -0.15044 0.108987 -0.0762122 0.0005
 0.987364 -0.154809  0.111968 0.0527297 0.0005
 0.992654 -0.154856  0.101549 0.278019 0.0005
 0.983917 -0.141958  0.116089 0.468137 0.0005
 0.995184 -0.154067   0.10102 0.252935 0.0005
 0.993349 -0.149139  0.115413 0.112158 0.0005
0.988718 -0.14816 0.114487 0.0344176 0.0005
 0.990643 -0.160608  0.114531 -0.104342 0.0005
  0.99697 -0.136053  0.111753 -0.0136619 0.0005
 0.991575 -0.147817  0.112441 -0.221854 0.0005
 0.990515 -0.152669  0.112508 0.0646912 0.0005
 0.991736 -0.146579   0.11225 0.0375354 0.0005
  1.00124 -0.144063  0.119587 -0.303398 0.0005
 0.986259 -0.155164  0.107884 -0.0705468 0.0005
  1.00391 -0.140755  0.109572 -0.100827 0.0005
 0.989967 -0.148275  0.116333 0.125695 0.0005
  0.99408 -0.144748  0.110066 -0.0919001 0.0005
 0.995293 -0.146761  0.108937 -0.112004 0.0005
 0.987058 -0.149194  0.109278 -0.0774432 0.0005
  1.00057 -0.144455 0.0991802 0.318874 0.0005
 0.986355 -0.153788  0.113013 -0.0291454 0.0005
 0.983562 -0.153987  0.111549 -0.14971 0.0005
 0.984588 -0.161606  0.113017 -0.225403 0.0005
  1.00234 -0.150524 0.0991017 0.14985 0.0005
 0.994695 -0.159296  0.111602 -0.0848473 0.0005
 0.988477 -0.152554  0.109812 0.0722332 0.0005
 0.993038 -0.133125  0.112922 0.000532109 0.0005
 0.989001 -0.153655  0.117693 0.230988 0.0005
 0.989988 -0.147541   0.11376 0.117082 0.0005
 0.987231 -0.141338  0.119196 -0.105084 0.0005
  0.98107 -0.160767  0.111334 -0.309992 0.0005
 0.990852 -0.151139  0.108223 0.00808361 0.0005
 0.988407 -0.151151  0.124846 0.126035 0.0005
  0.99701 -0.150124  0.115043 -0.18148 0.0005
  0.98372 -0.148726  0.110522 0.0615274 0.0005
 0.989893 -0.151409  0.114236 -0.0101587 0.0005
 0.983241 -0.155056   0.08699 0.176006 0.0005
 0.990484 -0.146898  0.112935 0.0271837 0.0005
 0.989409 -0.152098  0.114091 -0.0176138 0.0005
 0.983892 -0.153419  0.105867 -0.0798379 0.0005
 0.986847 -0.143692  0.119385 -0.114059 0.0005
 0.989807 -0.152735  0.108888 -0.153201 0.0005
 0.982042 -0.140829  0.114711 0.0186307 0.0005
 0.993626 -0.132685  0.113772 -0.00443519 0.0005
   0.9887 -0.153023  0.112497 0.0156892 0.0005
  0.99194 -0.155922  0.116873 0.0457833 0.0005
  0.99076 -0.160216  0.115862 -0.0721026 0.0005
  0.99006 -0.146848  0.118793 0.131394 0.0005
0.992501 -0.14446 0.108536 -0.0982726 0.0005
 0.986704 -0.150802  0.107012 -0.0536613 0.0005
 0.987168 -0.153231   0.11451 0.242316 0.0005
 0.991487 -0.154401  0.115371 0.218221 0.0005
 0.982661 -0.144191  0.112099 0.407592 0.0005
 0.979028 -0.152853  0.116749 -0.147975 0.0005
 0.993777 -0.153006   0.11164 -0.0115591 0.0005
  0.99184 -0.145484  0.112479 0.0617345 0.0005
 0.983857 -0.150622 0.0974389 -0.0251241 0.0005
 0.991186 -0.150725  0.123625 -0.204558 0.0005
 0.990264 -0.147267  0.117832 0.115881 0.0005
 0.989942 -0.147492  0.108695 0.0485622 0.0005
 0.986437 -0.142181  0.117334 -0.142466 0.0005
 0.981406 -0.156474 0.0987697 0.0544258 0.0005
 0.987059 -0.157393  0.115848 0.200667 0.0005
 0.986079 -0.147433  0.108374 -0.0445369 0.0005
 0.972551 -0.154544 0.0967909 -0.268477 0.0005
 0.990714 -0.152384  0.111093 0.00917299 0.0005
  1.00486 -0.149356  0.106898 -0.00346048 0.0005
 0.988342 -0.143829   0.12091 -0.133808 0.0005
0.997996 -0.13657   0.1134 0.00877542 0.0005
 0.996509 -0.135897   0.12107 0.0481527 0.0005
 0.987742 -0.129455  0.110721 -0.0110308 0.0005
 0.984801 -0.141708  0.114703 -0.000493195 0.0005
 0.993966 -0.148367  0.112704 -0.191135 0.0005
0.990177 -0.15745 0.105077 -0.0565993 0.0005
0.995751 -0.13534 0.113978 -0.0033847 0.0005
  0.98856 -0.152485  0.124962 -0.197049 0.0005
 0.983952 -0.147669  0.122205 0.0662213 0.0005
 0.977885 -0.143099  0.107234 0.0296233 0.0005
  1.00174 -0.141563  0.118827 -0.275708 0.0005
0.986974  -0.1499 0.106556 -0.0599417 0.0005
0.984837  -0.1522 0.108454 -0.0610012 0.0005
 0.979458 -0.146773  0.104186 0.305151 0.0005
 0.986101 -0.152438  0.109217 0.0467946 0.0005
 0.985512 -0.149945 0.0958325 -0.015356 0.0005
 0.995554 -0.146354  0.105241 -0.0112969 0.0005
 0.996057 -0.155715  0.103159 0.256168 0.0005
 0.996388 -0.142914  0.115565 -0.209539 0.0005
 0.981259 -0.144046  0.103803 0.277002 0.0005
 0.990145 -0.152926  0.110365 0.00429466 0.0005
 0.995385 -0.148043  0.106042 -0.100587 0.0005
 0.988192 -0.136907   0.10998 -0.133201 0.0005
 0.982656 -0.153994 0.0983895 0.0963368 0.0005
  0.99189 -0.152159  0.109302 -0.00358862 0.0005
  0.99121 -0.145457  0.110546 0.0373952 0.0005
 0.987992 -0.138206 0.0892789 -0.412244 0.0005
 0.993818 -0.150609  0.110137 -0.206004 0.0005
 0.984695 -0.155488 0.0870095 0.14829 0.0005
  1.00582 -0.148002  0.119958 -0.151131 0.0005
 0.975333 -0.142786  0.108264 0.250255 0.0005
 0.984759 -0.143306  0.116061 -0.180137 0.0005
 0.991114 -0.146968  0.116504 0.132195 0.0005
 0.996554 -0.135344  0.134107 -0.153647 0.0005
 0.989729 -0.152916  0.115526 0.245668 0.0005
 0.990222 -0.153693  0.109329 -0.00568298 0.0005
 0.979804 -0.157131 0.0954516 0.00314104 0.0005
 0.995366 -0.142101   0.11612 -0.211223 0.0005
 0.989309 -0.151506  0.106518 -0.140684 0.0005
 0.993692 -0.151841  0.110491 -0.191435 0.0005
 0.976161 -0.159041 0.0942843 -0.109712 0.0005
 0.990119  -0.15474 0.0996259 -0.342956 0.0005
  1.00734 -0.152358  0.114896 -0.222096 0.0005
  1.00039 -0.140682  0.120835 -0.284721 0.0005
 0.986782 -0.134087  0.108918 0.1745 0.0005
0.976381   -0.141 0.107575 0.229507 0.0005
 0.984713 -0.153724  0.116367 -0.0170839 0.0005
 0.990229 -0.147875  0.112486 0.048649 0.0005
 0.982635 -0.143516  0.112202 0.392437 0.0005
 0.974398 -0.161204  0.102153 -0.133587 0.0005
 0.978828 -0.143037  0.116397 0.0168903 0.0005
 0.990544 -0.146447  0.116693 0.12918 0.0005
 0.988022 -0.142273  0.116878 -0.146958 0.0005
 0.994665 -0.149755  0.119418 -0.184257 0.0005
 0.986951 -0.151223  0.118487 0.169194 0.0005
0.984817 -0.14072 0.108367 0.158313 0.0005
 0.981205 -0.142821  0.115059 -0.0166191 0.0005
 0.993163 -0.147331  0.113658 0.0661855 0.0005
 0.988828 -0.135785  0.112462 -0.159362 0.0005
 0.979619 -0.139058   0.12445 -0.201299 0.0005
 0.990136 -0.152729  0.110828 0.0234492 0.0005
 0.986061 -0.151337  0.120568 -0.103339 0.0005
 0.988666 -0.134729  0.115319 0.338025 0.0005
 0.974627 -0.149366  0.109529 0.071976 0.0005
 0.996614 -0.143082  0.113923 -0.185039 0.0005
 0.983525 -0.153446 0.0977921 0.043571 0.0005
 0.989493 -0.146729  0.117419 -0.157401 0.0005
 0.991687 -0.154616  0.119257 0.0319336 0.0005
 0.986034 -0.152072  0.107361 -0.0503129 0.0005
 0.991806 -0.157644   0.11005 -0.0311961 0.0005
 0.992728 -0.149881  0.112146 -0.194404 0.0005
 0.975907 -0.144477  0.108513 0.226165 0.0005
  0.97781 -0.148073  0.121287 0.183728 0.0005
 0.995957 -0.139024  0.116372 -0.233606 0.0005
 0.991734 -0.147728  0.115308 -0.0401878 0.0005
 0.981508 -0.152943  0.100987 0.089989 0.0005
   0.9881 -0.151415  0.113245 -0.0271802 0.0005
 0.993012 -0.147798  0.117033 0.0877521 0.0005
  0.98425 -0.155835  0.114115 -0.0237024 0.0005
  0.99292 -0.138833  0.112267 -0.349807 0.0005
 0.990441 -0.153332  0.115107 0.0386366 0.0005
 0.983939 -0.155093  0.108123 -0.095337 0.0005
 0.991707 -0.146997  0.110664 0.0161963 0.0005
 0.993355 -0.160509  0.112409 -0.0850802 0.0005
 0.992111 -0.159767  0.114233 -0.119303 0.0005
  0.98495 -0.152788  0.105916 -0.0997013 0.0005
 0.984274 -0.131837  0.112554 -0.053002 0.0005
 0.982784 -0.155042 0.0988743 0.0349105 0.0005
  1.00324 -0.149268  0.119535 -0.142896 0.0005
 0.988184 -0.151051  0.114972 -0.00296658 0.0005
 0.992687 -0.149193  0.111563 -0.199145 0.0005
 0.994295 -0.141182  0.118774 -0.174584 0.0005
 0.986786 -0.146848  0.115035 -0.126874 0.0005
 0.993575 -0.155191 0.0984228 0.153705 0.0005
  0.99312 -0.160888  0.111412 -0.0940058 0.0005
 0.993014 -0.149769  0.109655 -0.107996 0.0005
 0.966177 -0.153191 0.0994395 0.152576 0.0005
 0.980619 -0.152775  0.105525 -0.0562337 0.0005
 0.990949 -0.152585  0.114061 0.029328 0.0005
 0.972786 -0.154931 0.0969713 -0.256037 0.0005
0.986071 -0.13238 0.113319 -0.0377405 0.0005
 0.983668 -0.153983  0.107024 -0.0880728 0.0005
 0.986041 -0.144436  0.111911 -0.0416696 0.0005
 0.991672 -0.154713  0.119513 0.0383795 0.0005
 0.979719 -0.131593  0.112933 0.390172 0.0005
 0.985774 -0.148672   0.10891 -0.0529164 0.0005
 0.990171 -0.137257  0.109065 -0.351887 0.0005
 0.983696 -0.154243 0.0974875 0.0728448 0.0005
 0.992616 -0.152271  0.113555 0.0165677 0.0005
 0.981836 -0.143725  0.114783 -0.0271509 0.0005
0.993742 -0.15489 0.101879 0.261675 0.0005
 0.986584 -0.138365  0.108289 0.153978 0.0005
0.991821 -0.15034 0.109354 -0.188592 0.0005
 0.996756 -0.148752  0.111583 -0.217107 0.0005
 0.986523 -0.161024  0.118449 -0.262273 0.0005
 0.978384 -0.152733  0.113697 0.131492 0.0005
 0.988604 -0.152274   0.11464 0.0627813 0.0005
 0.986684 -0.154576  0.105039 -0.0950772 0.0005
 0.989836 -0.148277  0.123319 0.134685 0.0005
 0.976606 -0.152554  0.118139 0.189185 0.0005
 0.980081 -0.152019  0.120497 -0.149121 0.0005
 0.987863 -0.150871  0.116033 -0.0453588 0.0005
 0.988151 -0.155744  0.115645 0.214931 0.0005
 0.977746 -0.136197  0.108746 0.305109 0.0005
 0.975768 -0.157427  0.106138 -0.141263 0.0005
 0.996085 -0.153686  0.106269 0.183742 0.0005
0.991768 -0.14399 0.113354 0.00847899 0.0005
 0.972792 -0.144946  0.105462 0.323283 0.0005
 0.994034 -0.144668  0.110573 -0.0179889 0.0005
0.989912  -0.1502 0.128771 0.0519255 0.0005
  0.98414 -0.136662  0.116804 -0.113015 0.0005
 0.996887 -0.133854  0.113719 0.00587329 0.0005
0.991521 -0.15784 0.105545 -0.0753533 0.0005
 0.985977 -0.150824  0.107922 -0.0258746 0.0005
 0.993002 -0.151002  0.118357 -0.183613 0.0005
 0.988051 -0.144053  0.119131 -0.156108 0.0005
 0.981136 -0.153133 0.0977111 -0.0151023 0.0005
 0.986714 -0.133479  0.114229 0.353577 0.0005
 0.987103 -0.149244  0.117174 -0.109786 0.0005
 0.996723 -0.129484  0.117784 -0.119713 0.0005
 0.987409 -0.155905 0.0940257 0.0856856 0.0005
 0.988123 -0.152478   0.11056 0.0123367 0.0005
 0.976242 -0.144644  0.100607 0.185424 0.0005
 0.983777 -0.148631  0.110559 0.0603205 0.0005
 0.985736 -0.161593 0.0957317 0.0673717 0.0005
  1.00237 -0.154524  0.100212 0.162424 0.0005
 0.994221 -0.150837  0.110212 -0.0138481 0.0005
 0.987996 -0.137039  0.116355 -0.129598 0.0005
   1.0024 -0.149818  0.113896 0.318225 0.0005
  1.00516 -0.152163  0.127443 -0.326423 0.0005
 0.991426 -0.146537  0.111191 0.0525071 0.0005
 0.994682 -0.147952  0.105783 -0.0322624 0.0005
 0.980089 -0.152032  0.119199 -0.0991373 0.0005
0.980466 -0.15364 0.102058 0.0826079 0.0005
   1.0059 -0.153771 0.0961733 0.175746 0.0005
   0.9911 -0.145968   0.11634 0.124861 0.0005
  1.00143 -0.141812  0.117999 0.0459844 0.0005
0.995227 -0.15005 0.108533 -0.121234 0.0005
 0.993734 -0.147314  0.112935 -0.217651 0.0005
 0.976909 -0.157258  0.104586 -0.141872 0.0005
0.975949 -0.14102 0.123893 -0.317113 0.0005
 0.985263 -0.152574  0.107826 -0.0992776 0.0005
 0.990604 -0.148259  0.121882 0.0851115 0.0005
 0.987642 -0.151584  0.107017 -0.0726529 0.0005
 0.989454 -0.153034  0.114762 0.0608605 0.0005
 0.993946 -0.150355  0.107594 0.185769 0.0005
  1.00087 -0.133321  0.102085 -0.218562 0.0005
 0.993461 -0.131707  0.109388 0.232057 0.0005
 0.983765 -0.148471  0.109355 0.0396667 0.0005
 0.987842 -0.147423  0.117232 -0.133723 0.0005
  0.98093 -0.141281  0.103536 0.169775 0.0005
 0.972787 -0.144346  0.116993 0.0379601 0.0005
 0.979397 -0.142644  0.114756 0.26218 0.0005
 0.989851 -0.156382  0.104244 -0.0571391 0.0005
 0.991614 -0.155932  0.105947 -0.0494709 0.0005
 0.992487 -0.150617   0.11855 -0.185427 0.0005
  1.00389 -0.136871  0.129932 -0.210284 0.0005
 0.991737 -0.154922  0.114054 0.229883 0.0005
0.988343 -0.14784 0.116867 -0.108241 0.0005
 0.997169 -0.148438  0.107406 -0.00395283 0.0005
 0.992747 -0.154354  0.108427 0.0315759 0.0005
 0.980212 -0.154018 0.0980634 0.090502 0.0005
 0.976498 -0.150216  0.103526 0.273691 0.0005
  1.00165 -0.148633  0.112262 0.308587 0.0005
  0.98543 -0.149563  0.112182 -0.0735681 0.0005
 0.977125 -0.142087  0.106848 0.0529573 0.0005
 0.983549 -0.151738  0.108536 -0.0622394 0.0005
 0.992471 -0.154192  0.117221 0.235595 0.0005
 0.991487 -0.134201  0.110725 -0.335677 0.0005
 0.989189 -0.142435  0.111302 0.0480289 0.0005
 0.981122 -0.131932   0.11433 0.425403 0.0005
 0.993288 -0.157693 0.0994522 0.260274 0.0005
0.995036 -0.14094 0.108738 -0.17233 0.0005
 0.993957 -0.144393  0.112577 0.0501601 0.0005
 0.993951 -0.146266  0.109232 -0.0180865 0.0005
  0.98633 -0.149865  0.108906 -0.0725837 0.0005
 0.985248 -0.145115  0.111568 0.355807 0.0005
 0.977051 -0.162519  0.111928 0.108361 0.0005
 0.980467 -0.144329   0.11524 0.251912 0.0005
 0.999968 -0.139781   0.11933 -0.30824 0.0005
 0.977273 -0.157883 0.0891547 0.264951 0.0005
 0.986558 -0.155585  0.100055 -0.122517 0.0005
  0.97725 -0.144306  0.112042 0.219946 0.0005
 0.966838 -0.151418  0.101304 0.146958 0.0005
 0.988464 -0.160818  0.111028 0.0461083 0.0005
 0.986874 -0.157088 0.0977366 0.093886 0.0005
  0.99209 -0.152971  0.108979 0.00867524 0.0005
 0.993827 -0.153704  0.104322 0.28427 0.0005
 0.990654 -0.154841  0.113126 0.236634 0.0005
 0.994389 -0.147802  0.103331 -0.0478186 0.0005
 0.983152 -0.144929  0.109989 0.0391092 0.0005
 0.995017 -0.149644  0.108102 -0.0738458 0.0005
 0.989979 -0.147697  0.117378 0.107473 0.0005
 0.986259 -0.132968 0.0940557 -0.276089 0.0005
 0.991005 -0.146359  0.117172 0.102084 0.0005
 0.983778 -0.154991 0.0982543 0.0448507 0.0005
 0.993226 -0.150309   0.10971 -0.16811 0.0005
 0.986815 -0.152509  0.109435 -0.0401685 0.0005
 0.983965 -0.151183 0.0959221 -0.0107932 0.0005
 0.988271 -0.147553   0.11105 0.0420956 0.0005
 0.976949 -0.141412  0.114166 0.040634 0.0005
 0.988416 -0.141606  0.119518 -0.121374 0.0005
 0.988248 -0.156629  0.103828 -0.0808936 0.0005
 0.982145 -0.153313  0.101468 0.0977981 0.0005
 0.995432 -0.146274  0.109119 -0.0703709 0.0005
  0.98876 -0.145248    0.1208 0.0477938 0.0005
 0.990855 -0.152003  0.126521 0.0679921 0.0005
0.992185 -0.15594 0.117499 0.0419404 0.0005
0.990249 -0.14744 0.112487 0.022566 0.0005
0.986631 -0.14933 0.108565 -0.0673071 0.0005
 0.995312 -0.144426  0.120971 -0.164716 0.0005
 0.991191 -0.152285  0.115795 0.0674727 0.0005
 0.999348 -0.142737  0.118303 0.0499179 0.0005
 0.984329  -0.15195 0.0972741 0.0675632 0.0005
 0.978532 -0.162572 0.0982784 -0.126511 0.0005
  1.00029 -0.140619  0.117315 0.0604508 0.0005
  1.00199 -0.148879  0.113822 0.312671 0.0005
 0.992384 -0.146092  0.120375 0.137574 0.0005
 0.994962 -0.160015  0.114169 -0.103831 0.0005
 0.985825 -0.154119    0.1158 -0.0277195 0.0005
 0.980463 -0.155464   0.11626 -0.143562 0.0005
  1.00744 -0.142431  0.109602 -0.0915219 0.0005
  1.00088 -0.143448  0.120804 -0.304399 0.0005
 0.976474 -0.157335  0.118606 -0.141439 0.0005
 0.985523 -0.149823  0.109544 -0.0616902 0.0005
 0.988723 -0.144333  0.117911 -0.155433 0.0005
 0.994673 -0.149312  0.118198 0.117268 0.0005
 0.976109 -0.147831  0.105025 0.318938 0.0005
 0.979018 -0.144952  0.108915 0.0711058 0.0005
 0.983763 -0.147474  0.109189 0.0586956 0.0005
 0.984726 -0.154237 0.0992625 -0.0214756 0.0005
 0.979164 -0.156074 0.0996317 0.0408762 0.0005
0.988861 -0.14035 0.120559 -0.0992099 0.0005
 0.986801 -0.155712 0.0965476 0.108182 0.0005
 0.976393 -0.142923   0.10814 0.242329 0.0005
 0.986279 -0.150919  0.110459 -0.0813111 0.0005
0.980081 -0.14189 0.117145 0.01846 0.0005
  0.98829 -0.152754  0.110295 0.0654113 0.0005
 0.991891 -0.155271  0.105054 -0.069619 0.0005
 0.995761 -0.151686  0.104636 0.268222 0.0005
0.991223 -0.14697 0.112855 0.0494269 0.0005
 0.982646 -0.131489  0.111794 -0.0311803 0.0005
 0.979183 -0.131766  0.115656 0.40136 0.0005
 0.995427 -0.141023  0.115029 -0.205366 0.0005
 0.988357 -0.156863  0.110489 0.0369876 0.0005
 0.990706 -0.148402  0.112448 0.0293831 0.0005
0.988167 -0.15287  0.12711 -0.20709 0.0005
 0.989449 -0.149288    0.1058 0.192167 0.0005
 0.983031 -0.142045  0.111382 0.149262 0.0005
 0.983286 -0.150227  0.107702 -0.051381 0.0005
 0.996722 -0.131291   0.12174 0.0623105 0.0005
 0.991121 -0.155949  0.114577 -0.0551849 0.0005
0.991503 -0.15273  0.12688 -0.0528942 0.0005
 0.991524 -0.154206  0.125513 0.0550752 0.0005
0.976656  -0.1344 0.110939 0.263045 0.0005
0.986299 -0.13945 0.108854 0.180282 0.0005
 0.991931 -0.144091  0.109965 -0.00259333 0.0005
 0.993673 -0.140689  0.124169 -0.0331526 0.0005
0.991555 -0.14624 0.107447 -0.0883397 0.0005
 0.994811 -0.150207   0.11683 -0.208963 0.0005
 0.987529 -0.149636  0.120329 -0.107131 0.0005
 0.981442 -0.139425  0.105822 0.323273 0.0005
 0.994392 -0.154758  0.127838 -0.212441 0.0005
 0.994956 -0.145592  0.108298 -0.125519 0.0005
 0.985131 -0.155576 0.0979917 -0.0971892 0.0005
 0.982763 -0.144005  0.109477 0.0446931 0.0005
 0.987063 -0.148216  0.107339 -0.0507016 0.0005
 0.995369 -0.136054   0.11441 -0.0145876 0.0005
 0.989052 -0.148781  0.124623 0.0556788 0.0005
   1.0074 -0.142335  0.111556 -0.0796579 0.0005
 0.978359 -0.148099  0.100521 0.297261 0.0005
 0.996232 -0.147647   0.10857 -0.0856402 0.0005
 0.987828 -0.140009 0.0885864 0.00727696 0.0005
 0.984519 -0.155116 0.0993834 0.113639 0.0005
0.979418  -0.1623 0.110288 0.127967 0.0005
  1.00393 -0.153445 0.0987371 0.170493 0.0005
 0.990323 -0.154906  0.105249 -0.045586 0.0005
 0.988552 -0.151722  0.117773 -0.0128453 0.0005
 0.995641 -0.134686  0.117289 -0.0754082 0.0005
 0.995577 -0.145684  0.109345 -0.0434102 0.0005
 0.994339 -0.154774 0.0977643 -0.0253315 0.0005
 0.991391 -0.157547  0.115505 -0.0657754 0.0005
0.989333 -0.15171 0.108744 -0.0787295 0.0005
  0.97767 -0.142179  0.107226 0.0289365 0.0005
  1.00592 -0.147834  0.106902 0.00302082 0.0005
 0.993683 -0.150147   0.10991 -0.214554 0.0005
0.987727 -0.15456 0.110077 -0.115596 0.0005
0.994844 -0.14271 0.119644 -0.186104 0.0005
 0.994182 -0.150457  0.117645 -0.21531 0.0005
 0.979599 -0.156523  0.098739 0.0363911 0.0005
 0.995455 -0.151827  0.114338 -0.241051 0.0005
 0.991794 -0.151912  0.119581 0.106876 0.0005
 0.984926 -0.153016  0.113335 -0.171006 0.0005
 1.00211 -0.14903 0.126703 -0.333892 0.0005
 0.991719 -0.154274  0.107766 -0.0895306 0.0005
 0.991511 -0.139271  0.112784 -0.352427 0.0005
 0.972188 -0.163096 0.0996851 -0.0410969 0.0005
  0.98094 -0.139666  0.105796 0.14123 0.0005
 0.996277 -0.151613  0.107071 0.171778 0.0005
  0.98203 -0.160985  0.114857 -0.250223 0.0005
 0.989826 -0.157925  0.104027 -0.0580182 0.0005
 0.986621 -0.140318  0.106501 0.068424 0.0005
0.992161 -0.1385 0.11289 -0.349368 0.0005
  0.99498 -0.140368  0.116619 -0.219422 0.0005
  0.98179 -0.139569  0.114889 0.0139736 0.0005
 0.991409 -0.148517  0.111422 0.132485 0.0005
 0.987741 -0.156885  0.103956 -0.0651435 0.0005
 0.991517 -0.148704  0.114816 0.132824 0.0005
 0.988647 -0.152392  0.127147 -0.190073 0.0005
 0.983942 -0.156019 0.0992085 0.070966 0.0005
  0.98885 -0.149577   0.11228 1.63365e-05 0.0005
 0.980959 -0.157917 0.0978767 0.045727 0.0005
 0.982494   -0.1695 0.0933591 0.00041698 0.0005
 0.987859 -0.154367  0.113252 -0.0158052 0.0005
 0.983424 -0.156056  0.100127 0.0633763 0.0005
0.989292 -0.15628  0.11485 0.0664688 0.0005
 0.990451 -0.147916  0.115038 0.0235568 0.0005
 0.995213 -0.142854  0.129965 -0.385168 0.0005
 0.990059 -0.151982  0.121708 0.130619 0.0005
 0.997768 -0.134549  0.119926 0.0432957 0.0005
 0.986733 -0.151903  0.112826 -0.0397074 0.0005
 0.987261 -0.147713  0.110133 -0.0484063 0.0005
0.990804 -0.15115 0.129803 -0.048279 0.0005
 0.992579 -0.148679  0.105405 -0.0431777 0.0005
 0.988434 -0.136054  0.111426 -0.315194 0.0005
 0.976618 -0.144123   0.11183 0.197068 0.0005
 0.986057 -0.136075  0.102829 -0.206238 0.0005
  0.99334 -0.152795  0.119159 0.0414405 0.0005
 0.987153 -0.152457  0.115904 0.148144 0.0005
 0.994661 -0.155958 0.0985874 0.00087446 0.0005
 0.997688 -0.152701  0.108087 0.190052 0.0005
  1.00896 -0.151428  0.115682 -0.21453 0.0005
 0.979237 -0.142133  0.104395 0.15717 0.0005
 0.995573 -0.147043  0.109723 -0.0827889 0.0005
 0.988993 -0.147032  0.114867 0.0320753 0.0005
 0.991455 -0.160287  0.115748 -0.0661447 0.0005
 0.990703 -0.151187  0.109546 0.0290823 0.0005
 0.985919 -0.152609  0.111557 -0.0709733 0.0005
 0.983762 -0.160251  0.114458 -0.246795 0.0005
 0.981654 -0.142228  0.115157 -0.0101027 0.0005
 0.991999 -0.155546  0.115587 0.219563 0.0005
 0.993082 -0.155174  0.100457 0.249107 0.0005
 0.986395 -0.145941  0.109355 -0.0399507 0.0005
 0.987273 -0.150447  0.118074 0.151766 0.0005
 0.980503 -0.153709 0.0980392 0.0605012 0.0005
 0.996301 -0.144833  0.108459 -0.0401659 0.0005
 0.990171 -0.136082  0.110696 0.192081 0.0005
 0.993131 -0.150741  0.119713 0.107477 0.0005
 0.993667 -0.150363  0.111914 -0.00564466 0.0005
 0.991049 -0.137465  0.116983 -0.0903409 0.0005
 0.986867 -0.150826   0.10646 -0.048337 0.0005
 0.983892 -0.141229  0.117757 0.482324 0.0005
 0.989677 -0.147707  0.112801 0.0293334 0.0005
 0.989062 -0.137991  0.109994 0.13039 0.0005
  0.99808 -0.136171  0.113281 -0.000521687 0.0005
 0.982386 -0.139761  0.114823 0.0148723 0.0005
 0.999632 -0.138925    0.1198 -0.289454 0.0005
   0.9906 -0.146571  0.117795 0.0823919 0.0005
  1.00128 -0.151683  0.124868 0.223464 0.0005
 0.985987 -0.147891  0.107846 -0.0276918 0.0005
 0.985831 -0.151514 0.0999449 -0.0110241 0.0005
 0.984052 -0.162153   0.11083 -0.210422 0.0005
 0.979954 -0.156744 0.0990561 0.0397592 0.0005
   1.0033 -0.150426  0.119384 -0.127941 0.0005
 0.998439 -0.143671  0.121078 0.054357 0.0005
 0.994445 -0.139199  0.117356 -0.239236 0.0005
 0.978693 -0.136803  0.112108 0.278208 0.0005
  0.99083 -0.153917  0.127016 -0.0573304 0.0005
 0.990823 -0.153739  0.111824 -0.0260549 0.0005
  0.98883 -0.144264  0.111204 0.0661697 0.0005
 0.994106 -0.145355   0.11141 -0.081282 0.0005
    0.985 -0.154067  0.106813 -0.0870924 0.0005
 0.987903 -0.157812  0.111194 0.0210801 0.0005
 0.977045 -0.141741   0.10832 0.232287 0.0005
 0.988348 -0.148442  0.125578 -0.261376 0.0005
 0.976023 -0.154355  0.100194 -0.26309 0.0005
 0.988765 -0.137143  0.113001 -0.130316 0.0005
 0.984783 -0.151085  0.105403 -0.0985246 0.0005
 0.990419 -0.146934  0.116154 0.087602 0.0005
 0.991314 -0.152115  0.126733 0.0671584 0.0005
 0.991436 -0.146728  0.106313 0.059601 0.0005
 0.999291 -0.131858  0.122816 0.0625477 0.0005
 0.978376  -0.16276 0.0960869 -0.131626 0.0005
 0.995211 -0.159968  0.113369 -0.0721719 0.0005
 0.992227 -0.145739  0.119201 0.120984 0.0005
 0.999293 -0.141411  0.122591 -0.315031 0.0005
 0.994773 -0.141365  0.111419 -0.220054 0.0005
 0.997178 -0.135081  0.114368 0.00468331 0.0005
 0.983161 -0.142435  0.103774 0.290712 0.0005
 0.995995 -0.150488  0.105155 0.165947 0.0005
 0.986113 -0.146915  0.109153 -0.0432373 0.0005
  0.97785 -0.138374  0.112386 0.264625 0.0005
 0.983521 -0.153469 0.0998934 0.099085 0.0005
0.993479 -0.16124 0.112377 -0.0924604 0.0005
 0.992279 -0.135328  0.111025 -0.367475 0.0005
 0.988465 -0.149692  0.117013 -0.111498 0.0005
 0.995992 -0.148974  0.115686 -0.248084 0.0005
  1.00187 -0.149362  0.116379 -0.14607 0.0005
  1.00315 -0.148783  0.120439 -0.126209 0.0005
  1.00101 -0.135814  0.115165 -0.0497072 0.0005
 0.986206 -0.153811  0.109454 0.0615803 0.0005
 0.986504 -0.147996  0.117214 -0.0436627 0.0005
 0.993983 -0.142978   0.10888 -0.0503338 0.0005
 0.989812 -0.146179  0.115074 0.114538 0.0005
 0.984914 -0.154764  0.110312 -0.164856 0.0005
  0.99381 -0.144878  0.111195 -0.00445689 0.0005
 0.989974 -0.156215  0.116294 0.0391109 0.0005
 0.995742 -0.142184  0.116677 -0.213202 0.0005
 0.989347 -0.150605  0.109189 0.0030927 0.0005
0.987166 -0.1538 0.11279 0.0538776 0.0005
 0.990243 -0.146305  0.111426 0.0325833 0.0005
 0.988292 -0.149463  0.109346 -0.0734564 0.0005
 0.981027 -0.148143  0.102085 0.272681 0.0005
 0.989576 -0.143868  0.110605 0.0513253 0.0005
  1.00547 -0.142951   0.11082 -0.0784819 0.0005
 0.978133 -0.142302  0.103653 0.145314 0.0005
 0.994356 -0.142224  0.118075 -0.212808 0.0005
 0.989676 -0.153781  0.119541 0.0403248 0.0005
 0.995022 -0.153692  0.100562 0.0149335 0.0005
  1.00092 -0.134629  0.126576 -0.053889 0.0005
 0.991068 -0.147433   0.11246 0.0840645 0.0005
0.992027 -0.15016 0.119005 -0.18334 0.0005
  0.98921 -0.145472  0.119777 -0.128509 0.0005
 0.975088 -0.145007  0.114333 0.0480763 0.0005
  0.99375 -0.149091  0.113727 -0.197669 0.0005
 0.992399 -0.148059  0.109909 -0.104552 0.0005
  0.99356 -0.149763  0.117247 -0.196672 0.0005
 0.991177 -0.143695   0.12112 0.0411747 0.0005
 0.996246 -0.147221  0.105533 -0.0523627 0.0005
0.974198 -0.14146 0.111382 0.243121 0.0005
  0.99242 -0.146955  0.106554 -0.0945363 0.0005
0.978758 -0.14317 0.116459 0.273172 0.0005
 0.982751 -0.155289   0.09997 0.0719609 0.0005
 0.997812 -0.144722  0.120315 0.0296964 0.0005
 0.992225 -0.155663 0.0995834 0.2577 0.0005
0.999227 -0.13958 0.124326 0.268267 0.0005
  1.00338 -0.149446  0.115721 0.286731 0.0005
 0.997453 -0.147491  0.112343 -0.222342 0.0005
 0.979374 -0.133619  0.116823 0.0874832 0.0005
 0.994554 -0.148965  0.112751 -0.205666 0.0005
 0.985649 -0.154111  0.112007 -0.0457025 0.0005
 0.988559 -0.137887  0.109618 -0.33354 0.0005
 0.985824 -0.152162  0.106604 -0.085358 0.0005
 0.979801 -0.161384 0.0867876 0.30076 0.0005
 0.989598 -0.145789  0.111051 0.0509492 0.0005
 0.988764 -0.146418  0.113442 0.037821 0.0005
  0.99004 -0.151145  0.123935 0.0484733 0.0005
 0.989544 -0.138245  0.124988 -0.278082 0.0005
 0.978243 -0.136549  0.110984 0.266921 0.0005
  1.00008 -0.141171  0.126743 0.189863 0.0005
 0.983205 -0.149534  0.110315 0.0490045 0.0005
 0.989895 -0.146402  0.117444 0.104554 0.0005
 0.987803 -0.151758  0.109116 0.164669 0.0005
 0.988718 -0.150823   0.11035 -0.0825801 0.0005
0.988426 -0.14564 0.109628 0.0686357 0.0005
 0.992238 -0.155594  0.118066 0.228709 0.0005
 0.986631 -0.147998  0.108839 -0.0265881 0.0005
 0.985297 -0.151518  0.110244 -0.0654784 0.0005
0.994928 -0.14234 0.121093 0.0502234 0.0005
 0.990292 -0.152159   0.10206 0.26438 0.0005
 0.984846 -0.142027  0.119073 0.474381 0.0005
 0.979672  -0.16289 0.0950782 -0.143074 0.0005
  1.00954 -0.144194     0.111 -0.0816332 0.0005
 0.971296 -0.142507   0.10616 0.309347 0.0005
   0.9945 -0.133882   0.11264 0.0188761 0.0005
 0.985996 -0.149831  0.110683 0.0185766 0.0005
 0.988826 -0.134903  0.109524 0.132321 0.0005
 0.977831 -0.155124 0.0996746 0.0458806 0.0005
 0.988027 -0.144757  0.117975 -0.155977 0.0005
 0.993497 -0.145905  0.112149 0.0631569 0.0005
 0.986174 -0.154377  0.109095 0.0393921 0.0005
 0.988721 -0.148667  0.113798 0.138721 0.0005
 0.988984 -0.148519  0.117623 -0.115804 0.0005
 0.982262 -0.153391  0.111604 -0.16668 0.0005
  1.00627 -0.137239  0.128065 -0.186382 0.0005
 0.975758 -0.147771  0.108662 0.0592403 0.0005
 0.996714 -0.141786  0.117696 0.0486982 0.0005
   1.0055 -0.150636  0.118193 -0.15677 0.0005
 0.983964 -0.144391  0.111188 0.385064 0.0005
 0.986849 -0.143012  0.117451 0.0583975 0.0005
 0.995884 -0.142508  0.128448 0.201693 0.0005
  0.97906 -0.155211 0.0946063 0.0155437 0.0005
 0.977761 -0.135166  0.108438 0.269106 0.0005
 0.981241 -0.139246  0.106734 0.291046 0.0005
 0.994722 -0.143673  0.108089 -0.0712461 0.0005
 0.979602 -0.137688  0.114345 -0.0181433 0.0005
 0.985475 -0.150515   0.11949 -0.108927 0.0005
0.997383 -0.14803 0.130287 0.295465 0.0005
 0.986191 -0.149913  0.116955 -0.0278492 0.0005
 0.997083 -0.158896  0.112277 -0.0982991 0.0005
 0.981337 -0.139754  0.122139 -0.00475219 0.0005
 0.980954 -0.157721 0.0996513 0.0462261 0.0005
 0.985211 -0.150689  0.109681 -0.0504625 0.0005
 0.974246  -0.15606 0.0974933 -0.264098 0.0005
 0.980836 -0.154464  0.113713 -0.152237 0.0005
 0.991554 -0.144962   0.11104 0.0506249 0.0005
 0.984879 -0.147497  0.111245 -0.0397132 0.0005
 0.992453 -0.148877  0.122101 0.0563408 0.0005
  0.99192 -0.145507  0.111644 0.0298863 0.0005
 0.983516 -0.145456 0.0878026 0.261859 0.0005
 0.996004 -0.145745  0.125429 -0.17493 0.0005
 0.981839 -0.149145  0.114887 0.0166041 0.0005
 0.988752 -0.144224  0.118623 -0.118917 0.0005
 0.984111 -0.142042  0.115498 -0.00916752 0.0005
 0.993725 -0.145843   0.11037 -0.0922821 0.0005
 0.986699 -0.154409  0.126792 0.0950456 0.0005
 0.990333 -0.152651  0.104901 -0.0549531 0.0005
0.987804 -0.14275 0.119586 0.0472509 0.0005
 0.990117 -0.153584  0.112772 -0.000779029 0.0005
 0.984223 -0.151358  0.110703 -0.0882105 0.0005
 0.976299 -0.150842 0.0986682 -0.271333 0.0005
 0.991161 -0.145315  0.112108 0.0328316 0.0005
 0.994076 -0.148271  0.110654 -0.198497 0.0005
 0.991075 -0.152438  0.107331 -0.00128679 0.0005
 0.992187 -0.144413  0.107613 0.0417442 0.0005
 0.995485 -0.148092  0.105441 -0.0924631 0.0005
0.990548 -0.14586 0.110299 0.0791243 0.0005
 0.979213 -0.145387  0.107291 0.0895066 0.0005
 0.992976 -0.146131  0.111647 0.0578068 0.0005
 0.988945 -0.154242  0.112522 0.0154013 0.0005
 0.983361 -0.142672  0.109245 0.0545796 0.0005
  0.99467 -0.156561  0.101089 -0.0470677 0.0005
0.975546 -0.14486 0.111327 0.0651563 0.0005
 0.980982 -0.159061 0.0998219 0.0721962 0.0005
 0.988476 -0.153695  0.115943 -0.0120433 0.0005
 0.994641 -0.142723  0.116477 -0.178381 0.0005
 0.978809 -0.139266  0.113782 0.00729612 0.0005
 0.995688 -0.145507  0.109079 -0.0713393 0.0005
 0.980789 -0.139306  0.103608 0.314168 0.0005
0.985815 -0.15145 0.105571 -0.0576385 0.0005
 0.987218 -0.150262  0.114586 -0.0127599 0.0005
 0.996416 -0.147633   0.10881 -0.100372 0.0005
 0.987937 -0.145325  0.118584 -0.122288 0.0005
0.994084 -0.15556   0.1203 0.0357271 0.0005
 0.982457 -0.158493  0.110444 -0.322075 0.0005
 0.991795 -0.131716  0.126224 -0.452992 0.0005
   1.0002 -0.149335  0.114254 0.307892 0.0005
0.995302 -0.14915 0.110551 -0.21196 0.0005
 0.985893 -0.152644  0.109374 -0.032906 0.0005
 0.980603 -0.154844 0.0975301 0.0299584 0.0005
0.990361  -0.1551 0.114504 0.215036 0.0005
 0.984154 -0.151635  0.109411 -0.0447261 0.0005
 0.981461 -0.154802  0.113791 -0.171305 0.0005
 0.988044 -0.161089  0.116014 0.0707837 0.0005
 0.980101 -0.155045  0.114414 -0.134021 0.0005
 0.994121 -0.140428  0.107974 -0.0951147 0.0005
 0.981848 -0.157742 0.0997392 0.0563729 0.0005
 0.994947 -0.138414   0.12127 -0.0290389 0.0005
 0.990903 -0.151891   0.11687 -0.186765 0.0005
0.976059 -0.14935 0.112067 0.0441493 0.0005
 0.981259 -0.143226  0.112008 0.405586 0.0005
0.989942  -0.1545 0.124639 -0.229544 0.0005
 0.986591 -0.148111  0.116192 -0.119661 0.0005
 0.988998 -0.148559  0.123587 0.0826001 0.0005
 0.977517 -0.148437  0.120913 0.188888 0.0005
 0.991413 -0.151847   0.11005 0.0131107 0.0005
 0.978338 -0.155637  0.103199 -0.12616 0.0005
 0.990773 -0.144406  0.121768 0.0351899 0.0005
 0.986824 -0.148983  0.106137 -0.0421836 0.0005
 0.979388 -0.137999  0.111179 -0.0119763 0.0005
0.983207 -0.14239 0.117716 -0.0183676 0.0005
 0.980893 -0.153817  0.110455 -0.158235 0.0005
 0.992216 -0.151667  0.112479 -0.00202645 0.0005
 0.977446 -0.158476  0.101439 -0.124266 0.0005
   0.9791 -0.154982  0.111285 -0.148552 0.0005
 0.977447 -0.142703  0.106311 0.224873 0.0005
 0.997469 -0.147518  0.120902 -0.16293 0.0005
 0.992774 -0.158987  0.111241 -0.082028 0.0005
0.989684 -0.14909 0.123646 0.0841434 0.0005
 0.991361 -0.147766  0.108404 -0.0965093 0.0005
  0.99075 -0.132891  0.118968 -0.0820908 0.0005
  1.01028 -0.151187  0.113529 -0.247433 0.0005
 0.993745 -0.149816  0.117306 -0.204038 0.0005
0.992089 -0.14629  0.10777 0.187566 0.0005
 0.992027 -0.147682  0.110043 -0.0957622 0.0005
 0.994432 -0.146989  0.109494 -0.215328 0.0005
 0.991002 -0.157509  0.108631 -0.0733221 0.0005
 0.993605 -0.155846  0.102493 -0.0667745 0.0005
0.997451 -0.15162 0.106463 0.189591 0.0005
 0.980864 -0.139892  0.112784 0.262427 0.0005
 0.997263 -0.141729  0.113274 -0.210926 0.0005
 0.989198 -0.158152  0.117659 0.223125 0.0005
0.988482 -0.14798 0.109585 -0.0730208 0.0005
0.987754 -0.16093  0.11248 -0.0792338 0.0005
  0.99769 -0.160554  0.101413 0.186116 0.0005
 0.991278 -0.156322  0.115179 0.0553529 0.0005
 0.995848 -0.148029  0.108208 -0.0958074 0.0005
 0.986235 -0.155814  0.108721 -0.115538 0.0005
0.994723 -0.14846 0.111186 -0.224892 0.0005
 0.995774 -0.153374  0.101579 0.246903 0.0005
  0.99455 -0.150484  0.108363 -0.088033 0.0005
 0.993156 -0.154049  0.101742 0.297486 0.0005
 0.992657 -0.146206  0.111483 0.0541846 0.0005
 0.986142 -0.146851  0.106752 -0.0569139 0.0005
 0.980601 -0.160699  0.110488 -0.304445 0.0005
 0.975908 -0.150426   0.11228 0.0279735 0.0005
 0.979424 -0.131658    0.1131 0.395572 0.0005
 0.978061 -0.146545  0.101688 0.203416 0.0005
 0.983869 -0.149421  0.108796 0.0669512 0.0005
 0.986349 -0.149972  0.107704 -0.0396292 0.0005
   1.0072 -0.148429  0.107383 0.00834194 0.0005
 0.993864 -0.157483  0.101345 0.247777 0.0005
 0.992687 -0.137117  0.112881 -0.332332 0.0005
 0.984222 -0.154573  0.115461 -0.0206056 0.0005
 0.996108 -0.152665  0.105197 0.189633 0.0005
 0.988342 -0.155147  0.116763 0.238483 0.0005
  0.99285 -0.151204  0.110261 0.00550136 0.0005
 0.987111 -0.150536  0.113953 0.0639658 0.0005
  0.98616 -0.152687  0.107419 -0.0478434 0.0005
 0.990711 -0.155781  0.106314 -0.0643472 0.0005
 0.989836 -0.129266  0.125606 -0.119735 0.0005
 0.984434 -0.154418  0.107351 -0.0984544 0.0005
 0.985026 -0.156033 0.0979485 -0.103508 0.0005
 0.983378 -0.153448  0.100586 0.0757656 0.0005
 0.990476 -0.154811  0.104924 -0.0649121 0.0005
 0.990662 -0.145957  0.111839 0.0514635 0.0005
0.987791 -0.15537 0.109932 -0.147987 0.0005
 0.990407 -0.151291  0.105725 0.159595 0.0005
 0.979272 -0.156764 0.0966446 0.0504695 0.0005
 0.996128 -0.135751   0.10998 -0.0338504 0.0005
 0.992647 -0.153877  0.117946 0.0323432 0.0005
  1.00236 -0.135869  0.116532 -0.156953 0.0005
0.980424 -0.14552 0.110048 0.391779 0.0005
  0.98708 -0.147768   0.11628 -0.124175 0.0005
 0.983974 -0.157683  0.100201 0.0334661 0.0005
  0.97702 -0.156342 0.0923046 -0.00218674 0.0005
 0.985527 -0.148393  0.107658 -0.0397489 0.0005
 0.990333 -0.151284  0.124467 0.0876387 0.0005
  1.00687 -0.146681  0.106208 0.000577949 0.0005
0.996324 -0.14651 0.114087 -0.169595 0.0005
  0.98855 -0.135511  0.112519 -0.189989 0.0005
 0.992001 -0.147704   0.11876 0.110268 0.0005
 0.993587 -0.156228   0.10158 -0.0651259 0.0005
 0.995699 -0.153123  0.106211 -0.0206684 0.0005
 0.977033 -0.162901 0.0944937 -0.126295 0.0005
0.990496 -0.12907 0.111638 0.159371 0.0005
  0.98919 -0.155064  0.106276 -0.0620573 0.0005
 0.992785 -0.148385  0.116279 0.112228 0.0005
 0.990378 -0.147572  0.120922 0.0758145 0.0005
 0.990923 -0.149632  0.122732 0.0687475 0.0005
  1.00573 -0.151259  0.114555 -0.213625 0.0005
0.990683 -0.13196 0.117892 -0.0742056 0.0005
 0.988827 -0.129926  0.125347 0.145426 0.0005
 0.995489 -0.157978  0.116167 -0.130487 0.0005
  0.99727 -0.145506  0.107681 -0.124987 0.0005
 0.984806 -0.154787  0.106864 -0.0189758 0.0005
 0.989443 -0.158194  0.113398 -0.0759822 0.0005
 0.987415 -0.154062  0.112865 0.0439484 0.0005
0.980216 -0.15678 0.099656 0.0555886 0.0005
 0.991975 -0.135934  0.101522 -0.234137 0.0005
 0.993532 -0.135778  0.097404 -0.00837425 0.0005
  1.00231 -0.148828  0.112716 0.298482 0.0005
 0.988592 -0.149747  0.117615 0.180528 0.0005
 0.994919 -0.133814 0.0901425 -0.036391 0.0005
 0.982455 -0.161145  0.110141 -0.220595 0.0005
 0.995195 -0.150127   0.11733 -0.177523 0.0005
 0.991554 -0.128663  0.111444 0.210709 0.0005
 0.992229 -0.155338  0.105795 -0.0331016 0.0005
 0.983378 -0.155437  0.124059 -0.0585958 0.0005
0.995727 -0.14896 0.116573 -0.189776 0.0005
 0.988407 -0.160262  0.115988 0.0551769 0.0005
 0.982993 -0.150848  0.130167 0.0983144 0.0005
0.994532 -0.15244 0.116413 -0.231496 0.0005
0.984681 -0.15564 0.104984 -0.0880625 0.0005
 0.995098 -0.126405  0.120958 -0.30825 0.0005
 0.990815 -0.147006  0.114668 0.113104 0.0005
 0.982604 -0.151447  0.120797 -0.171047 0.0005
 0.989511 -0.126945  0.109527 0.139397 0.0005
 0.993379 -0.144996  0.110245 -0.0873946 0.0005
 0.984571 -0.137463  0.117213 -0.115961 0.0005
   0.9865 -0.155409  0.114928 -0.0484268 0.0005
 0.978194 -0.143479 0.0975626 0.0836919 0.0005
 0.980683 -0.156712   0.11893 -0.0255989 0.0005
 0.973599 -0.137404  0.118972 -0.332446 0.0005
 0.982163 -0.161409  0.114727 0.0337403 0.0005
 0.993843 -0.145588  0.111333 0.0768961 0.0005
 0.986976 -0.151081  0.108368 -0.0598068 0.0005
 0.983199 -0.141101  0.114582 -0.00423058 0.0005
 0.989302 -0.153245  0.106813 -0.135712 0.0005
 0.987783 -0.156699  0.117581 0.212244 0.0005
 0.986439 -0.143082  0.121071 -0.109782 0.0005
 0.992985 -0.154831   0.10747 0.19071 0.0005
 0.988475 -0.145384  0.110267 0.0513775 0.0005
 0.993483 -0.142772  0.111868 -0.206557 0.0005
 0.987157 -0.146204  0.115266 -0.105504 0.0005
 0.985995 -0.146569  0.110519 -0.0378175 0.0005
 0.991233 -0.145312  0.109493 -0.0709564 0.0005
  0.99133 -0.153023  0.118844 0.0161237 0.0005
 0.990151 -0.152318  0.104471 -0.0514484 0.0005
 0.983343 -0.154868 0.0975774 0.10311 0.0005
 0.989248 -0.134115  0.107676 0.147099 0.0005
 0.994042 -0.138281    0.1165 -0.230301 0.0005
 0.991667 -0.158552  0.093597 0.299953 0.0005
 0.994822 -0.143403  0.109639 -0.025464 0.0005
  1.00777 -0.142885  0.110297 -0.0973856 0.0005
 0.990768 -0.143854  0.106372 0.0484294 0.0005
  1.00058 -0.140208  0.120928 -0.299777 0.0005
 0.990905 -0.133133  0.108656 0.153723 0.0005
0.989206 -0.13534 0.113555 -0.195385 0.0005
 0.989204 -0.148282  0.114721 0.125055 0.0005
 0.990756 -0.151271  0.122271 -0.162992 0.0005
 0.987897 -0.150571  0.108262 0.0126114 0.0005
 0.994238 -0.149247  0.107738 -0.0874662 0.0005
  0.98655 -0.150004  0.109127 -0.0345097 0.0005
 0.984496 -0.152729 0.0976015 0.0597217 0.0005
0.973986 -0.15609 0.120871 -0.319247 0.0005
 0.976472 -0.145358  0.110782 0.0341296 0.0005
 0.984739 -0.137823  0.110914 0.0739081 0.0005
 0.989785 -0.163687  0.127272 0.168674 0.0005
 0.980725  -0.14276 0.0970095 0.087841 0.0005
 0.984251 -0.150151  0.114241 0.016279 0.0005
 0.992289 -0.155378  0.099804 -0.331945 0.0005
 0.983493 -0.160271  0.114815 -0.215314 0.0005
 0.992373 -0.148031  0.106313 0.172155 0.0005
 0.984932 -0.154712 0.0963579 0.041936 0.0005
 0.979721 -0.154316  0.099423 0.0549696 0.0005
 0.989406 -0.153582  0.112311 0.197223 0.0005
 0.984976 -0.154053 0.0974559 0.0877148 0.0005
 0.989013 -0.136531  0.111918 -0.355813 0.0005
 0.990346 -0.154365  0.113049 0.00309563 0.0005
0.992758 -0.14657 0.110472 0.0377691 0.0005
 0.994082 -0.150749  0.110333 -0.193642 0.0005
 0.994947 -0.145598  0.108537 -0.0792148 0.0005
 0.992425 -0.144517  0.109834 -0.0147313 0.0005
 0.989041 -0.152988  0.127458 0.0730038 0.0005
 0.986742 -0.153742  0.109326 0.0358753 0.0005
 0.995098 -0.142155  0.105846 -0.104204 0.0005
 0.996053 -0.148028  0.113214 -0.229648 0.0005
 0.988885 -0.158875  0.103798 -0.0727703 0.0005
 0.987479 -0.135966  0.110589 -0.128546 0.0005
 0.985694 -0.148245  0.104603 -0.0520312 0.0005
 0.981382 -0.162977   0.11062 -0.317157 0.0005
  1.00116 -0.134885  0.114776 -0.00416136 0.0005
 0.978284 -0.148798  0.120293 0.181681 0.0005
  0.99291 -0.155794 0.0975705 0.243158 0.0005
 0.982905 -0.155248 0.0985917 0.0863383 0.0005
 0.985297 -0.154576 0.0859736 0.170694 0.0005
  0.99151 -0.130025  0.109977 0.209824 0.0005
 0.990894 -0.147681  0.112551 0.0449456 0.0005
   0.9996 -0.141359  0.119501 0.0445666 0.0005
 0.994398 -0.130269  0.109613 0.21336 0.0005
 0.978455 -0.131833  0.112803 0.394427 0.0005
 0.982356 -0.156084  0.115733 -0.144772 0.0005
0.990744 -0.13899 0.119199 -0.00532999 0.0005
 0.988443 -0.154876 0.0960014 0.0866203 0.0005
 0.995923 -0.141837  0.100374 0.331079 0.0005
 0.993105 -0.150813    0.1183 -0.201319 0.0005
 0.981162 -0.154895  0.118021 -0.165899 0.0005
 0.997832 -0.139248  0.118227 0.0560406 0.0005
 0.977546 -0.158147  0.105058 -0.119479 0.0005
0.995324 -0.15563 0.101618 0.262036 0.0005
 0.996244 -0.145132   0.11864 -0.228862 0.0005
  1.00163 -0.135608  0.127339 -0.0652176 0.0005
 0.986958 -0.145371  0.108849 0.0711324 0.0005
 0.975668 -0.162098  0.119766 -0.202102 0.0005
 0.984544 -0.152563 0.0980813 -0.141908 0.0005
 0.982036 -0.156877  0.101034 0.0591313 0.0005
  0.99688 -0.146577  0.104591 -0.0189108 0.0005
 0.993208 -0.145096  0.115286 0.0377364 0.0005
0.984111 -0.13992 0.114757 0.251841 0.0005
0.985372 -0.15079 0.110184 -0.0705749 0.0005
 0.993789 -0.159992  0.112834 -0.106761 0.0005
 0.983813 -0.152848  0.101095 -0.00845931 0.0005
 0.997627 -0.148581  0.127234 0.187531 0.0005
 0.992329 -0.150783  0.124011 0.149185 0.0005
 0.985566 -0.147555  0.116542 -0.127781 0.0005
   1.0032 -0.149001  0.119308 -0.147769 0.0005
 0.992224 -0.150084  0.106782 0.166555 0.0005
 0.979831 -0.154515 0.0987168 0.0711946 0.0005
 0.995369 -0.159352  0.115964 -0.0907553 0.0005
  1.00759 -0.143222  0.110197 -0.0901619 0.0005
  0.98913 -0.151462  0.114316 -0.0114303 0.0005
 0.984909 -0.155421  0.108903 -0.0650125 0.0005
 0.994872 -0.149284  0.110921 -0.225865 0.0005
   1.0008 -0.135325  0.116017 -0.0411988 0.0005
 0.989157 -0.146073  0.113495 0.0561342 0.0005
 0.982518 -0.157232   0.10129 0.0581353 0.0005
0.981773 -0.15161 0.104781 0.0259015 0.0005
 0.985254 -0.153249    0.1145 -0.0244841 0.0005
 0.988868 -0.155563 0.0943459 0.0903545 0.0005
 1.00238   -0.141 0.117364 -0.293131 0.0005
  0.99087 -0.149808  0.105847 0.159181 0.0005
 0.989903 -0.147261  0.116661 0.117497 0.0005
 0.993929 -0.157111  0.114695 0.0512073 0.0005
 0.990175 -0.150729   0.11307 -0.0187608 0.0005
  1.00034 -0.140948  0.122612 -0.305453 0.0005
  0.98667 -0.130135  0.112428 -0.0225544 0.0005
 0.991251 -0.143102  0.110952 0.0696515 0.0005
 0.996054 -0.142214  0.113966 -0.197142 0.0005
 0.990359 -0.152114  0.108747 0.18013 0.0005
 0.990607 -0.146714  0.114071 0.0434118 0.0005
  0.98486 -0.148234  0.108221 -0.0471911 0.0005
 0.976686 -0.136515  0.110307 0.293556 0.0005
0.993453 -0.14736 0.122655 -0.315527 0.0005
 0.992147 -0.153791  0.106296 -0.144111 0.0005
 0.980953 -0.143662  0.106876 0.0399322 0.0005
 0.983888 -0.138443   0.12326 -0.252625 0.0005
 0.989843 -0.150257  0.107954 0.194019 0.0005
 0.992244 -0.155236  0.114029 0.210743 0.0005
 0.994144 -0.142714  0.115759 -0.198486 0.0005
 0.988161 -0.151917  0.121725 0.0719972 0.0005
 0.987312 -0.153939  0.111309 0.020925 0.0005
 0.986741 -0.143302 0.0885311 -0.164948 0.0005
 0.991416 -0.154353  0.105776 -0.0267069 0.0005
 0.986219 -0.133989  0.112648 -0.00526308 0.0005
 0.990919 -0.136002  0.114606 -0.190188 0.0005
 1.00033 -0.14177 0.118776 0.0398177 0.0005
0.999487 -0.14168 0.119542 0.0518723 0.0005
 0.987938 -0.134133  0.108972 0.168119 0.0005
 0.994445 -0.145026  0.107197 -0.0605881 0.0005
  0.99571 -0.152894  0.114936 -0.235888 0.0005
 0.989815 -0.150058  0.126841 -0.295154 0.0005
 0.982807 -0.138731  0.124703 -0.259858 0.0005
 0.987829 -0.144603  0.114822 0.00917493 0.0005
 0.990877 -0.145872  0.110081 -0.115182 0.0005
 0.996014 -0.140143  0.124424 -0.0679629 0.0005
 0.979055 -0.147656 0.0945602 0.360973 0.0005
 0.990959 -0.145177  0.109078 -0.0974161 0.0005
 0.991475 -0.147111  0.112559 0.0413767 0.0005
0.983479 -0.14985 0.118978 0.279359 0.0005
 0.987068 -0.151155  0.120524 0.146998 0.0005
 0.985097 -0.154592 0.0967054 -0.115028 0.0005
 0.990231 -0.142112  0.110328 -0.221564 0.0005
 0.977009 -0.146939  0.103707 0.30728 0.0005
 0.993185 -0.145261   0.10804 -0.0702003 0.0005
 0.989608 -0.155581  0.109218 -0.0404646 0.0005
 0.991407 -0.149071  0.116841 0.0957503 0.0005
 0.98302 -0.14372 0.103603 0.272378 0.0005
0.982361 -0.14445 0.111947 0.375333 0.0005
0.994361 -0.14167 0.110684 -0.197881 0.0005
   1.0019 -0.133233  0.101741 -0.190464 0.0005
 0.997666 -0.146604  0.105924 -0.00644266 0.0005
 0.982427 -0.140481  0.109188 0.141151 0.0005
0.993393 -0.15951 0.112238 -0.104356 0.0005
  0.98469 -0.157183  0.100183 -0.118799 0.0005
 0.988565 -0.154032  0.108666 -0.0989382 0.0005
 0.987712 -0.142614  0.120849 -0.122077 0.0005
  0.99508 -0.150264  0.119511 -0.193392 0.0005
 0.994673 -0.142204  0.109845 -0.151413 0.0005
  1.00359 -0.148398  0.114924 0.288949 0.0005
 0.984822 -0.150768  0.114488 -0.0245553 0.0005
 0.974618 -0.144634  0.110939 0.0286465 0.0005
 0.985404 -0.137557  0.113552 0.256605 0.0005
 0.991641 -0.149823  0.121065 0.153384 0.0005
 0.980596 -0.163081 0.0980181 -0.131509 0.0005
  0.97889 -0.141833  0.121198 -0.00759834 0.0005
 0.980922 -0.155158  0.118667 -0.15466 0.0005
 0.990763 -0.147006  0.116328 0.0563292 0.0005
 0.992207 -0.154513 0.0967894 0.115469 0.0005
 0.989261 -0.157808   0.11791 -0.060704 0.0005
 0.984652 -0.143079  0.116171 0.0340563 0.0005
 0.980866 -0.157837 0.0994266 0.0572069 0.0005
 0.998988 -0.136789  0.116575 -0.0409984 0.0005
 0.981063 -0.137298  0.110896 0.0312036 0.0005
 0.983225 -0.146684  0.115166 0.0497216 0.0005
 0.991025 -0.146876  0.116298 -0.0211136 0.0005
0.991428 -0.15024 0.110946 0.0170931 0.0005
 0.988409 -0.148634  0.117676 -0.124941 0.0005
 0.978738 -0.156898  0.123015 0.244724 0.0005
  0.98671 -0.146262   0.10976 0.0483613 0.0005
 0.986841 -0.161888    0.1218 0.112884 0.0005
 0.990633 -0.147677  0.111975 0.0497577 0.0005
 0.986631 -0.136917  0.100922 -0.210116 0.0005
 0.994317 -0.142354  0.115889 -0.19864 0.0005
 0.985651 -0.155178 0.0966744 0.066368 0.0005
  0.99401 -0.140596  0.115586 -0.200262 0.0005
 0.978632 -0.155614 0.0957173 0.00181669 0.0005
 0.996365 -0.142245  0.117166 -0.187683 0.0005
 0.996072 -0.132638  0.128249 -0.0535183 0.0005
0.991017 -0.13899 0.115679 -0.110976 0.0005
 0.98598 -0.14953 0.108578 -0.0548289 0.0005
 0.974639 -0.141952  0.112988 0.240604 0.0005
  0.97287 -0.143105  0.109622 0.0133709 0.0005
 0.977503 -0.150352  0.100783 0.304982 0.0005
 0.990838 -0.155329  0.107878 -0.0691058 0.0005
 0.992335 -0.147433  0.109728 -0.0995145 0.0005
  0.99627 -0.161048  0.116964 -0.104444 0.0005
 0.993269 -0.145059  0.109823 0.0648329 0.0005
  0.99063 -0.149374    0.1071 0.161532 0.0005
 0.983938 -0.152975  0.100375 0.0647614 0.0005
 0.987281 -0.140783   0.10997 0.126916 0.0005
 0.988693 -0.155015  0.114104 0.226599 0.0005
 0.990075 -0.134834  0.108681 0.143964 0.0005
 0.977788 -0.154767 0.0943517 0.00770947 0.0005
  1.00409 -0.149694  0.106822 -0.000427141 0.0005
 0.975726 -0.145098  0.113939 0.035713 0.0005
 0.982636 -0.139853  0.120486 -0.267182 0.0005
 0.990127 -0.154998  0.104779 -0.140321 0.0005
  1.00321 -0.149404  0.114209 0.318818 0.0005
 0.987191 -0.150979   0.12175 0.0650217 0.0005
 0.985743 -0.148331  0.108007 -0.0488118 0.0005
 0.992141 -0.146311  0.116505 0.0917428 0.0005
 0.989869 -0.151662   0.10673 0.1465 0.0005
 0.989698 -0.149209  0.121735 0.0700777 0.0005
 0.987755 -0.150797  0.112948 0.0712797 0.0005
 0.985798 -0.142054  0.116119 0.0406414 0.0005
 0.994862 -0.154455  0.101381 0.253318 0.0005
 0.993074 -0.129986   0.10964 0.204487 0.0005
 0.986528 -0.150633   0.10555 -0.0592419 0.0005
 0.993347 -0.139695  0.113153 -0.348126 0.0005
 0.986901 -0.159547 0.0971281 0.0718404 0.0005
  1.00067 -0.140276   0.11807 0.0531847 0.0005
 0.990329 -0.151316  0.115232 0.0111188 0.0005
 0.985402 -0.140581  0.114146 0.268195 0.0005
 0.986396 -0.137529  0.109066 0.146758 0.0005
 0.983882 -0.155913 0.0992487 0.0784005 0.0005
 0.990284 -0.155859 0.0969514 0.0600785 0.0005
 0.992122 -0.149547  0.109662 0.0122278 0.0005
 0.981177 -0.154591  0.114525 -0.154377 0.0005
 0.985203 -0.153257   0.10882 -0.082904 0.0005
 0.984734 -0.158175   0.11013 -0.133205 0.0005
 0.989304 -0.160282  0.111864 -0.0503688 0.0005
 0.984378 -0.148041  0.108338 -0.0802807 0.0005
 0.994202 -0.156037 0.0977847 0.00236646 0.0005
 0.991209 -0.149592  0.107617 0.150661 0.0005
 0.993824 -0.142359  0.114481 -0.18027 0.0005
 0.997364 -0.144013  0.119751 0.0620531 0.0005
  1.00084 -0.141278  0.119551 0.044535 0.0005
 0.986544 -0.151979 0.0884812 0.143605 0.0005
  1.00159 -0.151492  0.128056 -0.320197 0.0005
 0.988772 -0.151534  0.127088 -0.179298 0.0005
 0.972528 -0.144319  0.105403 0.286145 0.0005
 0.991398 -0.146709  0.117467 0.117807 0.0005
 0.988478 -0.149866  0.122906 0.101514 0.0005
 0.991769 -0.148601  0.120259 0.0665584 0.0005
  0.99457 -0.142114  0.112591 -0.18819 0.0005
  0.98206 -0.155924  0.101033 0.0712583 0.0005
 0.967327 -0.152436  0.101189 0.139367 0.0005
 0.977159 -0.160174  0.104594 -0.134783 0.0005
 0.984614 -0.157635 0.0990683 0.0728429 0.0005
 0.998476 -0.140182  0.121666 -0.337487 0.0005
 0.990341 -0.147835  0.119733 0.110959 0.0005
 0.997284 -0.138418   0.11539 0.2304 0.0005
 0.999459 -0.141198  0.121104 -0.267691 0.0005
 0.989195 -0.145608  0.110806 0.0332255 0.0005
 0.974548 -0.141986  0.119513 -0.331152 0.0005
 0.982458 -0.144211  0.112436 0.0718692 0.0005
 0.993341 -0.148554  0.108443 0.173488 0.0005
 0.980276 -0.160934  0.117321 0.204138 0.0005
   1.0005 -0.149296   0.11668 0.260397 0.0005
 0.993109 -0.136286  0.112032 -0.366668 0.0005
 0.986135 -0.152082  0.111523 0.0504125 0.0005
 0.985701 -0.155838  0.109603 -0.118393 0.0005
 0.983419 -0.158628 0.0944723 0.0845252 0.0005
 0.983389 -0.148016  0.107627 0.0511374 0.0005
  0.99124 -0.142414  0.113717 0.0143887 0.0005
  0.99599 -0.141679  0.114341 -0.204419 0.0005
 0.985835 -0.159063  0.116092 -0.267347 0.0005
  1.00155 -0.140984  0.124604 0.248596 0.0005
 0.991584 -0.158852  0.102947 -0.0523018 0.0005
 0.975133 -0.143696  0.112492 0.228796 0.0005
0.985397 -0.14869 0.114324 0.00219029 0.0005
0.991999 -0.13732  0.11255 -0.341656 0.0005
 0.985355 -0.151776   0.11377 -0.00121652 0.0005
 0.991231 -0.135298  0.109045 0.192452 0.0005
 0.989624 -0.152203   0.11966 0.0463583 0.0005
 0.987968 -0.150497  0.122347 0.14243 0.0005
 0.992841 -0.147894  0.109998 -0.0255203 0.0005
 0.991498 -0.154627  0.112774 0.00672534 0.0005
0.981638 -0.14191 0.114493 0.27878 0.0005
 0.983653 -0.157863 0.0993696 0.0789407 0.0005
 0.986829 -0.137724  0.130581 -0.076423 0.0005
 0.978542 -0.146106 0.0931639 0.359981 0.0005
 0.992068 -0.140666  0.124951 -0.0514962 0.0005
  0.99723 -0.134735  0.122412 0.0430851 0.0005
 0.977508 -0.162341  0.111285 -0.301137 0.0005
 0.991569 -0.141891  0.116912 0.0244023 0.0005
 0.988866 -0.152672  0.115462 0.22828 0.0005
0.986106 -0.15446 0.101399 -0.00642612 0.0005
 0.999603 -0.142023  0.115585 0.058955 0.0005
 0.992306 -0.153024  0.129984 -0.220551 0.0005
  0.99161 -0.146281  0.115251 0.112265 0.0005
 0.994449 -0.145741  0.110414 -0.0778249 0.0005
 0.983937 -0.161868  0.113491 -0.219146 0.0005
 0.984755 -0.152611  0.108112 -0.0435937 0.0005
 0.986992 -0.150501  0.115592 -0.0232221 0.0005
 0.990856 -0.154101  0.106279 -0.0682272 0.0005
 0.982895 -0.140845  0.121929 -0.014436 0.0005
 0.986181 -0.159701  0.114172 0.0464095 0.0005
 0.993829 -0.148577  0.111845 0.0662665 0.0005
 0.985214 -0.152128 0.0998424 0.0687489 0.0005
 0.988751 -0.142006  0.117697 0.0523425 0.0005
 0.996298 -0.147957  0.115738 -0.251372 0.0005
 0.989718 -0.155099  0.105335 -0.1481 0.0005
 0.994234 -0.147871  0.114606 -0.166456 0.0005
 0.982881 -0.140244  0.109157 0.146871 0.0005
0.988238 -0.15304 0.126729 -0.204023 0.0005
 0.990962 -0.155998   0.10469 -0.15031 0.0005
 0.994905 -0.140492   0.11227 -0.226226 0.0005
 0.995351 -0.130927  0.118175 -0.141059 0.0005
 0.995059 -0.154723  0.108645 0.197952 0.0005
 0.991054 -0.158527  0.112827 -0.0939027 0.0005
 0.986256 -0.159852  0.113769 0.0346235 0.0005
 0.989075 -0.146227  0.115408 0.0400703 0.0005
 0.971727 -0.144715  0.108645 0.0143464 0.0005
 0.986931 -0.139282  0.109379 0.157922 0.0005
0.987204 -0.15297 0.109279 0.0684661 0.0005
 0.988967 -0.147689  0.114203 0.0576024 0.0005
 0.988118 -0.137188  0.110383 0.139382 0.0005
 0.993839 -0.150162  0.109323 -0.118858 0.0005
 0.988662 -0.127417  0.112087 0.135253 0.0005
0.999575 -0.13798 0.118589 0.057597 0.0005
 0.983033 -0.161274  0.109154 -0.228459 0.0005
  0.99291 -0.146945  0.114437 0.0800282 0.0005
0.986477 -0.15977 0.108904 -0.135761 0.0005
   0.9861 -0.159225  0.118783 -0.288544 0.0005
  1.00042 -0.136838   0.11598 -0.0509155 0.0005
  0.99187 -0.151535  0.112853 -0.0128106 0.0005
 0.992737 -0.145188  0.115292 0.00827696 0.0005
 0.983247 -0.137458  0.110926 0.0599546 0.0005
 0.994454 -0.153855   0.10085 0.248976 0.0005
  1.00068 -0.141263  0.120169 0.0467741 0.0005
 0.975163 -0.149489  0.109948 0.039634 0.0005
0.998309  -0.1443 0.133816 -0.36683 0.0005
 0.981524 -0.143236  0.114202 0.277547 0.0005
 0.987831 -0.160716  0.122791 0.10481 0.0005
 0.988314 -0.137717  0.089218 -0.419283 0.0005
 0.988917 -0.136594  0.112079 -0.145593 0.0005
 0.984381 -0.149175  0.110058 0.0456831 0.0005
  0.99676 -0.160951  0.112598 -0.0823161 0.0005
 0.995574 -0.151009  0.119477 -0.211588 0.0005
 0.993987 -0.152905  0.112088 -0.00995215 0.0005
0.990525 -0.15994 0.113588 -0.108848 0.0005
 0.992043 -0.152847  0.113284 0.00857033 0.0005
 0.988663 -0.137909  0.112705 -0.128527 0.0005
 0.990174 -0.136103  0.112134 -0.129165 0.0005
 0.984783 -0.152644  0.109097 -0.0630886 0.0005
 0.986493 -0.157356  0.110279 -0.135584 0.0005
 0.986404 -0.151719  0.110829 -0.0548411 0.0005
 0.987158 -0.155807  0.112753 -0.170696 0.0005
 0.986543 -0.151953  0.114415 -0.00525847 0.0005
 0.997091 -0.147923  0.103999 -0.0472173 0.0005
 0.993768 -0.151046  0.111898 -0.00175126 0.0005
 0.988218 -0.133488  0.113291 -0.017758 0.0005
 0.987092 -0.155184  0.115455 0.228543 0.0005
 0.990048 -0.147607  0.109087 0.0680818 0.0005
 0.983098 -0.142207  0.108632 0.146014 0.0005
 0.984483 -0.151539  0.109144 -0.046309 0.0005
 0.979536 -0.138161  0.115265 -0.00147 0.0005
 0.995542 -0.152057  0.105792 0.162294 0.0005
 0.992601 -0.138021  0.111316 -0.335734 0.0005
 0.999406 -0.140464  0.118604 -0.29352 0.0005
 0.984139 -0.160737  0.111535 -0.233414 0.0005
 0.984964 -0.152551  0.111084 0.0344138 0.0005
 0.987703 -0.148239  0.116623 -0.146633 0.0005
 0.994306 -0.155219 0.0963965 0.134828 0.0005
 0.989903 -0.144461  0.116133 0.126215 0.0005
 0.988579 -0.147816  0.117551 -0.128429 0.0005
0.987525 -0.13445 0.110651 0.151295 0.0005
  1.00639 -0.143067  0.110943 -0.0872063 0.0005
 0.990545 -0.155716  0.117377 0.265865 0.0005
 0.979986 -0.129952  0.112289 0.428066 0.0005
 0.987254 -0.153201  0.109666 0.0589627 0.0005
 0.990953 -0.153451  0.105272 -0.156764 0.0005
   0.9896 -0.154014  0.116795 0.240249 0.0005
  0.99051 -0.154693  0.117168 0.247385 0.0005
  1.00412 -0.141459  0.106187 -0.0301432 0.0005
 0.990251 -0.153446  0.113211 -0.0018548 0.0005
 0.981846 -0.152947  0.113024 -0.153341 0.0005
 0.988316 -0.145154  0.111189 0.0206739 0.0005
 0.982889 -0.139893  0.112101 0.248745 0.0005
 0.990262 -0.146811  0.113327 0.060033 0.0005
 0.985163 -0.150872  0.105551 -0.0369279 0.0005
 0.995246 -0.150855  0.117449 -0.16414 0.0005
  0.98195 -0.153258  0.117743 -0.13693 0.0005
 0.997197 -0.132073  0.116286 -0.152797 0.0005
 0.983366 -0.135845   0.11986 -0.136056 0.0005
 0.996384 -0.148459  0.115428 -0.17881 0.0005
 0.995141 -0.141947  0.117237 -0.188491 0.0005
 0.996803 -0.144147  0.123255 -0.171632 0.0005
 0.987785 -0.143424  0.110679 -0.000170369 0.0005
 0.983715 -0.138572   0.11391 0.270536 0.0005
 0.985892 -0.149681  0.116533 0.163232 0.0005
 0.990012 -0.143807  0.116024 0.0316942 0.0005
 0.995237 -0.149313  0.115995 -0.16929 0.0005
 0.981894 -0.158817  0.101909 0.0805176 0.0005
0.985743  -0.1405 0.122823 -0.277377 0.0005
  1.00153 -0.142433  0.119584 0.0647237 0.0005
 0.973371 -0.145869  0.108502 0.00699122 0.0005
 0.996235 -0.152387  0.115492 -0.215899 0.0005
 0.991687 -0.163725  0.118912 -0.13335 0.0005
  0.98055 -0.131387  0.108234 -0.0335845 0.0005
 0.990902 -0.155386  0.108183 -0.0818744 0.0005
 0.989998 -0.149999  0.109752 0.18541 0.0005
 0.97759 -0.14115 0.108926 0.224301 0.0005
  0.98157 -0.137898  0.114458 0.00756692 0.0005
 0.992658 -0.142199  0.109749 -0.193743 0.0005
 0.979539  -0.15586 0.0965592 0.0604506 0.0005
0.989746 -0.15346 0.107123 -0.053811 0.0005
 0.983434 -0.141297   0.11332 0.266782 0.0005
 0.993602 -0.149981   0.11061 -0.204645 0.0005
  0.98134 -0.158496  0.098979 0.0722155 0.0005
0.987243 -0.15353 0.105128 -0.0604557 0.0005
 0.982856 -0.154497  0.104263 0.00585769 0.0005


==> output_ims_2_2_2_2_701/positions.txt <==
 0.99 -0.15  0.11 0.08
 0.975 -0.135   0.12 0


==> output_ims_2_2_2_2_701/random_action_0.txt <==
0.050283
 0.983204 -0.155471  0.143415 -0.166424 0.0005
0.980346 -0.13919 0.116594 0.0181904 0.0005
0.981679 -0.14451 0.112303 0.0268012 0.0005
 0.991487  -0.15978 0.0939616 0.282032 0.0005
 0.945644 -0.119037  0.135675 -0.346957 0.0005
 0.990268 -0.142387  0.140661 -0.199988 0.0005
 0.969017 -0.132763  0.101681 0.0152088 0.0005
 0.968631 -0.137855  0.151847 -0.254982 0.0005
 0.956562 -0.124398  0.150635 0.180439 0.0005
 0.994893 -0.160116  0.138596 -0.146487 0.0005
   1.0011 -0.161061  0.116325 -0.200449 0.0005
 0.944222 -0.125201  0.158221 0.225554 0.0005
 0.960372 -0.121437  0.133886 -0.0539921 0.0005
0.971633 -0.13461 0.104194 0.0378503 0.0005
 0.959673 -0.119711  0.133432 -0.352497 0.0005
 0.951614 -0.137327   0.15229 -0.0515747 0.0005
 0.979678 -0.155592  0.124188 -0.0362011 0.0005
 0.965586 -0.133724  0.102715 -0.0329576 0.0005
 0.979965 -0.142577  0.146859 0.152739 0.0005
 0.965787 -0.118023  0.104741 -0.0537888 0.0005
  0.97142 -0.152807  0.108258 0.167674 0.0005
 0.969971 -0.134889  0.103765 0.277994 0.0005
0.958513 -0.12534 0.152816 -0.0199175 0.0005
 0.978152 -0.139744  0.126018 -0.286451 0.0005
 0.985535 -0.141766  0.157794 -0.296354 0.0005
    0.953 -0.127201  0.118863 0.0214555 0.0005
 0.965528 -0.131425  0.144184 -0.139125 0.0005
 0.982691 -0.140656  0.152888 -0.0898501 0.0005
 0.979131 -0.150978  0.113262 0.127319 0.0005
 0.999726 -0.151059  0.125671 0.196831 0.0005
 0.973579 -0.143955  0.119226 0.152697 0.0005
 0.975712 -0.137064  0.124702 -0.0748135 0.0005
 0.968577 -0.136823 0.0960031 -0.202599 0.0005
  1.01047 -0.160096 0.0927872 -0.0628275 0.0005
 0.966546 -0.147443  0.102181 0.166763 0.0005
 0.987304 -0.160148  0.124727 -0.113516 0.0005
 0.988141 -0.143842 0.0853021 -0.295792 0.0005
 0.978145 -0.128686  0.130612 -0.0280352 0.0005
 0.966381 -0.138443  0.112588 -0.239669 0.0005
 0.974956 -0.150864   0.15134 0.367583 0.0005
 0.981873 -0.132736  0.140337 -0.166073 0.0005
  0.95329 -0.121665  0.136918 -0.0210259 0.0005
 0.994042 -0.164292   0.11951 -0.128631 0.0005
0.950361 -0.12265 0.119227 -0.312723 0.0005
 0.975916 -0.136083   0.15864 -0.570728 0.0005
 0.986411 -0.161621  0.117554 -0.265771 0.0005
 0.960412 -0.119598   0.15101 -0.124927 0.0005
 0.961827 -0.137288  0.137182 -0.0884945 0.0005
 0.978261 -0.142783  0.105392 0.159069 0.0005
 0.987727 -0.145205  0.155053 -0.0475206 0.0005
 0.989516 -0.138688  0.140985 0.12865 0.0005
 0.97375 -0.14255 0.120245 0.140733 0.0005
 0.956113 -0.146404  0.118418 0.0629089 0.0005
 0.971679 -0.135755  0.106804 -0.131695 0.0005
0.976998 -0.13937 0.122534 -0.0491123 0.0005
 0.974523 -0.140259 0.0918834 -0.0157441 0.0005
  0.96146 -0.120088  0.114933 -0.0494064 0.0005
 0.994373 -0.154686  0.128659 0.0335028 0.0005
 0.978986 -0.141852  0.137058 -0.373928 0.0005
 0.994899 -0.143664  0.115688 -0.206279 0.0005
  1.00429 -0.158755  0.155597 0.130087 0.0005
 0.967782 -0.141071  0.141848 0.343226 0.0005
 0.984822 -0.142998  0.171476 0.0700991 0.0005
 0.973402 -0.144636 0.0994347 0.021491 0.0005
 0.966018 -0.133622  0.137889 -0.494666 0.0005
 0.993432 -0.147852  0.114762 -0.219849 0.0005
 0.981456 -0.142607  0.118923 -0.0149199 0.0005
 0.975533 -0.128221  0.123709 0.142038 0.0005
 0.949288 -0.133207  0.133321 0.0808589 0.0005
 0.984816 -0.155499  0.132399 0.321449 0.0005
 0.975596 -0.143226  0.156821 -0.458454 0.0005
 0.978183 -0.143225  0.104898 0.120674 0.0005
 0.978662 -0.145648  0.110717 0.0598259 0.0005
 0.965342 -0.139484  0.119271 0.125232 0.0005
 0.990425 -0.148807  0.122824 0.0725197 0.0005
 0.981226 -0.150528  0.120817 0.0251893 0.0005
 0.990949 -0.137431  0.139459 0.161772 0.0005
  1.00282 -0.164989  0.132712 -0.0592604 0.0005
0.945899 -0.14527 0.112935 0.164563 0.0005
 0.964757 -0.140479  0.158469 0.17399 0.0005
 0.988369 -0.160424  0.114077 -0.0652801 0.0005
 0.971356  -0.12627 0.0930635 -0.18617 0.0005
 0.944571 -0.137836   0.10789 0.235164 0.0005
0.967858 -0.13821 0.138639 -0.241184 0.0005
 0.979651 -0.153896   0.16531 -0.0413648 0.0005
 0.966261 -0.141128  0.156059 0.209025 0.0005
 0.990843 -0.140291 0.0864946 -0.0858301 0.0005
 0.989505 -0.144753   0.12832 -0.0212447 0.0005
 0.974167 -0.136444  0.164023 0.0110609 0.0005
 0.943453 -0.134739 0.0834298 -0.450409 0.0005
 0.995718 -0.143421  0.140436 -0.461136 0.0005
 0.978816 -0.133194  0.118938 -0.109914 0.0005
 0.974236 -0.155452  0.122622 0.0128082 0.0005
 0.965525 -0.129966  0.109466 0.0926593 0.0005
 0.964911 -0.126831 0.0982129 -0.10504 0.0005
 0.986961 -0.152032  0.125507 -0.0562512 0.0005
 0.956808 -0.134363  0.166603 -0.297832 0.0005
  1.00405 -0.141434  0.129512 0.00456639 0.0005
 0.951823 -0.146283  0.094662 -0.0560582 0.0005
 0.990689 -0.151085  0.126791 0.0758098 0.0005
 0.978396 -0.140874  0.136068 -0.378487 0.0005
 0.986439 -0.153657  0.106435 -0.00848338 0.0005
  1.00138 -0.151978  0.114119 -0.0100437 0.0005
 0.956323 -0.132309  0.106943 -0.0760368 0.0005
 0.974261 -0.142275  0.128218 -0.314856 0.0005
 0.959942 -0.151738  0.121927 0.270897 0.0005
 0.969761 -0.150672 0.0942517 0.224031 0.0005
 0.982171 -0.123323    0.1393 0.156367 0.0005
 0.952429 -0.129903  0.119809 0.00605765 0.0005
 0.936028 -0.129778  0.132105 0.157578 0.0005
 0.980419 -0.132836  0.131339 0.0776016 0.0005
 0.955716 -0.141039  0.137115 -0.00582835 0.0005
 0.953554 -0.133687 0.0984247 0.223308 0.0005
 0.972205 -0.127068  0.146457 -0.135024 0.0005
 0.944474 -0.130114  0.111537 0.08073 0.0005
 0.976503 -0.142593  0.120102 -0.0136672 0.0005
 0.989982 -0.145383  0.131277 0.0828007 0.0005
 0.926046 -0.128332 0.0742903 -0.175067 0.0005
 0.978977 -0.139226   0.12325 0.0643002 0.0005
 0.960588 -0.145514  0.108246 0.336107 0.0005
  1.00948 -0.162942  0.112015 -0.0229071 0.0005
0.958746 -0.13634  0.10714 -0.18889 0.0005
  1.00607 -0.160397  0.111324 -0.0185275 0.0005
 0.96662 -0.13032  0.14457 -0.142577 0.0005
  0.95831 -0.150691  0.113747 0.670548 0.0005
 0.967763 -0.138889  0.111247 -0.256424 0.0005
 0.962704 -0.127623 0.0907977 -0.242448 0.0005
 0.937547 -0.141111  0.168382 -0.0250319 0.0005
 0.970132 -0.136231  0.102243 0.0247802 0.0005
 0.961752 -0.125901 0.0879099 -0.243846 0.0005
  0.97844   -0.1585 0.0903465 0.27539 0.0005
  0.94792 -0.143409  0.130181 -0.0393321 0.0005
 0.974954 -0.134446  0.115251 0.012472 0.0005
 0.980975 -0.152131  0.140049 -0.213887 0.0005
0.928222 -0.11786 0.109166 -0.0763284 0.0005
  0.97161 -0.140901  0.096777 0.112788 0.0005
 0.943882 -0.126618  0.155345 0.211875 0.0005
  1.01056 -0.178513 0.0824488 0.0468912 0.0005
 0.979694 -0.141444  0.112168 0.0396931 0.0005
 0.981202 -0.141158  0.145426 0.160173 0.0005
 0.985548 -0.144295  0.169818 0.0575247 0.0005
 0.985549 -0.129079  0.119865 -0.278569 0.0005
 0.973644 -0.139816  0.105678 -0.0792954 0.0005
  0.98879 -0.145032 0.0923474 -0.186163 0.0005
 0.953421 -0.129295  0.127045 -0.524786 0.0005
 0.959851 -0.133483   0.15625 0.068474 0.0005
  1.00558 -0.167669  0.100117 0.140516 0.0005
 0.992843 -0.151536   0.12607 0.0461345 0.0005
  0.97024 -0.134918   0.16748 -0.0911699 0.0005
 0.972519 -0.158153 0.0846098 -0.0793646 0.0005
 0.953223 -0.129813  0.127815 -0.137478 0.0005
0.967087 -0.12332 0.108949 -0.0104402 0.0005
 0.974396 -0.143893  0.156227 -0.458661 0.0005
 0.965404 -0.140479  0.135871 0.232024 0.0005
 0.975651 -0.122053  0.124503 -0.162238 0.0005
 0.981386 -0.140635  0.123334 -0.199231 0.0005
 0.967521 -0.139905  0.139025 0.278555 0.0005
 0.959613 -0.125582  0.151206 -0.0260299 0.0005
 0.987095 -0.147077  0.115669 -0.233624 0.0005
 0.967524 -0.131504 0.0971418 -0.176102 0.0005
0.979601 -0.14629 0.155071 -0.181841 0.0005
  0.97995 -0.144342  0.136961 0.121999 0.0005
 0.972179 -0.136166  0.136802 0.2383 0.0005
 0.973334 -0.141152  0.125753 -0.309132 0.0005
 0.977979 -0.139974  0.128109 -0.284058 0.0005
  1.00268 -0.137131 0.0974712 -0.181098 0.0005
   0.9695 -0.133695  0.104663 0.248983 0.0005
 0.997475 -0.150199  0.142994 0.0466444 0.0005
 0.976457 -0.149882  0.152564 0.377922 0.0005
 0.970739 -0.136398  0.104294 0.00947262 0.0005
 0.977804 -0.146623  0.118596 -0.223681 0.0005
 0.994441 -0.157487 0.0959024 0.139203 0.0005
0.982688 -0.16198 0.141363 -0.113693 0.0005
 0.989946 -0.155008  0.162727 -0.309638 0.0005
 0.986848 -0.154938  0.161758 -0.025354 0.0005
 0.960103 -0.131203  0.139869 0.0328401 0.0005
 0.970669 -0.133008  0.168115 -0.0893152 0.0005
 0.948535 -0.124966  0.146426 0.0959323 0.0005
  0.96184 -0.122814  0.118094 0.189999 0.0005
0.969564 -0.13625 0.154046 -0.273966 0.0005
 0.953624 -0.135219 0.0797948 -0.0268754 0.0005
  0.97255 -0.141689  0.119067 0.294078 0.0005
 0.971603 -0.127059  0.145062 -0.117136 0.0005
 0.976388 -0.128348  0.130098 -0.0273281 0.0005
  1.00552 -0.174747 0.0984463 -0.404042 0.0005
 0.976194 -0.129664 0.0614198 -0.0566409 0.0005
 0.988087 -0.163846  0.134087 0.245057 0.0005
  0.98249 -0.148271 0.0837216 0.260891 0.0005
  0.99358 -0.149273  0.113043 -0.207612 0.0005
  0.98964 -0.137565  0.105105 0.064616 0.0005
 0.960089 -0.132534   0.10132 0.0250546 0.0005
 0.967131 -0.134487  0.136565 0.22898 0.0005
 0.985162 -0.149282   0.10908 -0.0435397 0.0005
 0.931873 -0.132267  0.130679 -0.201129 0.0005
  1.00584 -0.167557 0.0975057 0.139598 0.0005
 0.972111 -0.119591 0.0933214 -0.371679 0.0005
 0.988064 -0.136328  0.123528 -0.246036 0.0005
 0.961313 -0.133499    0.1059 0.232898 0.0005
  1.00374 -0.150836  0.131014 -0.354179 0.0005
0.984728 -0.15463 0.129805 0.00239529 0.0005
 0.959471 -0.132274  0.121348 0.202714 0.0005
 0.981094 -0.133723  0.112847 0.0635514 0.0005
 0.987312 -0.126711  0.131131 -0.137617 0.0005
0.972411 -0.13717 0.146832 -0.139704 0.0005
 0.938079 -0.132546  0.105422 0.0525818 0.0005
 0.974615 -0.145432  0.111034 0.0474588 0.0005
 0.976759 -0.135892  0.096272 -0.198371 0.0005
 0.975278 -0.148455  0.152831 0.349435 0.0005
 0.958028 -0.135463   0.16676 -0.285139 0.0005
 0.984654 -0.139686  0.123266 -0.23909 0.0005
 0.948859 -0.140334  0.107166 0.241527 0.0005
  0.97547 -0.147717  0.160072 -0.0283268 0.0005
 0.965224 -0.139401   0.12883 -0.231967 0.0005
 0.971909 -0.144895  0.123833 0.43429 0.0005
 0.952332 -0.129258  0.119274 0.00824502 0.0005
  0.98847 -0.146398  0.103846 0.276811 0.0005
0.973281 -0.13723 0.148194 0.0992224 0.0005
 0.992084 -0.152156  0.126682 0.0681269 0.0005
 0.963795 -0.143998  0.113929 -0.0459779 0.0005
  0.96684 -0.132271  0.136445 0.333173 0.0005
 0.968559 -0.134775  0.109259 -0.0269906 0.0005
 0.972176 -0.132163  0.148022 -0.359321 0.0005
 0.972148 -0.153498  0.104773 0.144707 0.0005
 0.986814 -0.150229  0.147092 -0.27473 0.0005
 0.978349 -0.143022   0.11397 0.0401672 0.0005
 0.969708 -0.145627  0.100179 -0.0848222 0.0005
   0.9618 -0.137408  0.100642 0.110075 0.0005
 0.960729 -0.127653  0.132788 -0.221918 0.0005
 0.926085 -0.136279  0.121326 -0.252133 0.0005
 0.965353 -0.125273  0.108894 0.00114861 0.0005
 0.988459 -0.140795   0.13829 0.285222 0.0005
 0.972896 -0.147677  0.127648 -0.0660959 0.0005
 0.966282 -0.133768  0.138033 -0.506577 0.0005
 0.958597 -0.136351  0.121426 0.100262 0.0005
 0.997064 -0.173427  0.126161 -0.16434 0.0005
 0.973758 -0.142687  0.111108 -0.268588 0.0005
 0.990677 -0.142698  0.125617 -0.272763 0.0005
 0.989863 -0.152687  0.142608 -0.0224157 0.0005
 0.988247 -0.156613  0.128769 -0.228014 0.0005
   0.972 -0.13264 0.106059 -0.0829145 0.0005
 0.946863 -0.139034   0.11452 0.0162546 0.0005
 0.980864 -0.143533  0.155614 -0.197986 0.0005
  1.00779 -0.185414  0.121358 0.182605 0.0005
0.957731 -0.13612 0.103994 0.163973 0.0005
 0.966766 -0.133519  0.112231 -0.0276196 0.0005
 0.979872 -0.166752  0.115871 0.0680602 0.0005
 0.975778 -0.161937  0.121021 0.177628 0.0005
 0.967174 -0.132306  0.127544 -0.0621437 0.0005
 0.936715 -0.137137  0.154819 0.124096 0.0005
 0.995665 -0.155385  0.100691 0.271421 0.0005
 0.990778 -0.154508 0.0989075 0.0254761 0.0005
 0.994668 -0.153527  0.141227 0.0868603 0.0005
 0.980842 -0.147707 0.0726355 -0.0989948 0.0005
 0.953301 -0.124112  0.088142 -0.142209 0.0005
  0.97482 -0.140302    0.1207 -0.0594068 0.0005
 0.984396 -0.142171  0.103951 -0.169398 0.0005
 0.985435 -0.156332  0.129697 -0.352879 0.0005
 0.971163 -0.145414  0.126908 -0.0614827 0.0005
 0.939382 -0.135456 0.0855675 -0.305473 0.0005
 0.970357 -0.128531  0.119936 0.138687 0.0005
 0.967996 -0.128737  0.126663 -0.443656 0.0005
 0.959898 -0.131497  0.135919 -0.284249 0.0005
 0.945042 -0.129215  0.112874 0.0969787 0.0005
 0.944744 -0.146914  0.147418 0.262851 0.0005
 0.961259 -0.129214  0.121608 0.181375 0.0005
 0.959653 -0.119346  0.151268 -0.125302 0.0005
  0.98902 -0.153522   0.12403 0.115217 0.0005
 0.956724 -0.127511   0.11041 0.0627997 0.0005
 0.974092 -0.141393 0.0916208 -0.0336117 0.0005
 0.981645 -0.144798  0.129056 0.138505 0.0005
 0.968995 -0.132579   0.10441 -0.229096 0.0005
0.998147 -0.13544 0.112335 -0.00777079 0.0005
  1.00811 -0.184436  0.120178 0.192659 0.0005
 0.974617 -0.131175  0.137268 -0.156097 0.0005
 0.977925 -0.148836  0.104439 0.281171 0.0005
 0.998807 -0.170745  0.128356 0.194844 0.0005
 0.976244 -0.141926  0.114997 0.0591712 0.0005
0.990895 -0.14017 0.130768 -0.227259 0.0005
 0.959623 -0.142633   0.11511 0.100482 0.0005
 0.962691 -0.121766 0.0934232 -0.242021 0.0005
 0.958675 -0.128175  0.145686 0.266956 0.0005
 0.947273 -0.137763  0.133886 -0.0260367 0.0005
 0.948956 -0.142543  0.120615 0.0816382 0.0005
0.975678 -0.15391 0.123114 0.337755 0.0005
  0.98239 -0.138966  0.110991 0.0853131 0.0005
 0.976469 -0.121145  0.104566 0.135577 0.0005
 0.991396 -0.154875  0.101028 0.0250169 0.0005
 0.956612 -0.143937  0.141364 -0.409202 0.0005
 0.949333 -0.130492  0.133193 -0.312678 0.0005
 0.983563 -0.151332  0.135209 -0.0112134 0.0005
 0.958123 -0.135559  0.135417 -0.0446078 0.0005
 0.989613 -0.142256 0.0959164 0.349222 0.0005
 0.961238 -0.137713  0.095341 0.274221 0.0005
0.997227 -0.14596 0.123425 -0.165498 0.0005
 0.963462 -0.135271 0.0845822 -0.00288596 0.0005
 0.965549 -0.144323  0.113793 -0.0432258 0.0005
 0.985234 -0.143431  0.144039 -0.0154461 0.0005
0.977949 -0.12067 0.137305 -0.0780509 0.0005
 0.980261 -0.143812 0.0878284 0.266017 0.0005
 0.993002 -0.136213  0.116845 -0.0981969 0.0005
 0.955796 -0.129685  0.107958 0.263276 0.0005
 0.914337 -0.128992  0.108878 -0.145063 0.0005
  1.00159 -0.137688 0.0986985 -0.17305 0.0005
  1.00137 -0.166174  0.118934 0.179319 0.0005
 0.976293 -0.136945  0.161072 -0.564936 0.0005
 0.956718 -0.131233  0.101413 -0.341769 0.0005
 0.978616 -0.133875  0.102973 -0.0405643 0.0005
 0.986094 -0.156678  0.088656 0.130915 0.0005
 0.989986 -0.152928  0.140368 0.0869377 0.0005
  0.97334 -0.140326  0.129821 -0.199798 0.0005
 0.930638 -0.139362  0.172289 -0.0287276 0.0005
 0.977866 -0.145927  0.094029 0.364068 0.0005
 0.937854 -0.129831  0.130951 -0.0755294 0.0005
 0.940785 -0.122885 0.0907554 -0.10803 0.0005
 0.953805 -0.136801  0.109807 0.17682 0.0005
 0.959806 -0.123565  0.150962 -0.0172314 0.0005
 0.984413 -0.143105 0.0843733 0.0672446 0.0005
 0.989253 -0.141775  0.155168 0.197222 0.0005
 0.942855 -0.124525 0.0899541 -0.114713 0.0005
 0.966745 -0.131767 0.0987011 0.155663 0.0005
 0.972887 -0.142348    0.1316 -0.137263 0.0005
 0.979618 -0.152529  0.131617 0.0868473 0.0005
 0.938772 -0.129816  0.118845 0.118625 0.0005
 0.935394 -0.135494  0.116476 0.0701758 0.0005
 0.986891 -0.160403  0.116396 -0.280063 0.0005
 0.987853 -0.144943  0.127051 -0.0168332 0.0005
 0.965835 -0.163536   0.11765 -0.0635131 0.0005
 0.985998 -0.152287  0.125417 -0.0513295 0.0005
  0.94412 -0.123731  0.156019 0.227812 0.0005
 0.964834 -0.117922  0.104588 -0.279465 0.0005
 0.992047 -0.161913 0.0923629 0.283634 0.0005
  1.00376 -0.165985  0.133402 -0.0585995 0.0005
0.956209 -0.13079 0.106829 0.255769 0.0005
0.972117 -0.13101 0.109981 0.0272801 0.0005
 0.987668 -0.150478  0.141292 -0.0301148 0.0005
 0.967814 -0.144668  0.133062 -0.239385 0.0005
0.978748 -0.14244 0.137465 -0.369757 0.0005
 0.970649 -0.135332  0.118398 0.19435 0.0005
 0.970354 -0.142109  0.109267 -0.479935 0.0005
 0.940435 -0.136878   0.13672 0.300583 0.0005
 0.993357 -0.159681  0.137958 -0.0145554 0.0005
 0.980377 -0.148092 0.0709775 -0.110687 0.0005
 0.966221 -0.130108 0.0973729 -0.173142 0.0005
 0.958957 -0.125065  0.128408 0.293932 0.0005
0.941357 -0.14126 0.147339 0.177663 0.0005
0.971323 -0.12354 0.141305 -0.0816433 0.0005
 0.981083 -0.131702   0.12502 0.00406036 0.0005
  1.01301 -0.160061 0.0914097 -0.0557337 0.0005
0.960749 -0.13638 0.136544 -0.0945926 0.0005
 0.976484 -0.161434  0.168113 -0.0335103 0.0005
 0.979875 -0.138211  0.119663 -0.130627 0.0005
  0.97784 -0.147995  0.108973 0.0576859 0.0005
 0.991331 -0.154775  0.118116 0.052251 0.0005
 0.961863 -0.125042  0.102009 -0.000584702 0.0005
0.988157 -0.13578 0.108065 0.151671 0.0005
 0.996883 -0.172477  0.126493 -0.175987 0.0005
 0.978835 -0.132866  0.128987 -0.0435841 0.0005
 0.954553 -0.132083 0.0951759 0.000280265 0.0005
 0.992263 -0.166909  0.134997 -0.3293 0.0005
  1.00415 -0.166973  0.099714 0.138963 0.0005
  1.00505  -0.17242 0.0989814 -0.397405 0.0005
 0.979289 -0.130888  0.111935 0.406543 0.0005
  1.01377 -0.165473 0.0823788 -0.207067 0.0005
 0.985437 -0.150245  0.125275 0.0739725 0.0005
 0.983503 -0.149589  0.109365 -0.0485376 0.0005
 0.968871 -0.137878  0.101182 0.107332 0.0005
 0.997119 -0.151649   0.16469 -0.288591 0.0005
 0.997288 -0.152518  0.104895 0.185709 0.0005
  0.93475 -0.131299  0.142058 0.216278 0.0005
0.962916 -0.13799 0.151026 0.195631 0.0005
 0.944533 -0.120416  0.110315 -0.00812606 0.0005
 0.983638 -0.144301 0.0905628 0.260435 0.0005
 0.973774 -0.135741  0.123985 0.0194847 0.0005
 0.982506 -0.150033 0.0836066 0.315035 0.0005
 0.980936 -0.141989  0.144378 0.142939 0.0005
 0.975703 -0.139308  0.124974 0.0673976 0.0005
 0.976908 -0.125622   0.12426 0.105304 0.0005
  0.97695 -0.144675 0.0967052 0.180393 0.0005
 0.982118 -0.144508  0.128101 0.152069 0.0005
 0.994233 -0.159274  0.131908 -0.0320814 0.0005
  0.97714 -0.130197  0.135134 0.248874 0.0005
 0.958516 -0.128093  0.104846 -0.488687 0.0005
 0.992223 -0.148518  0.146979 0.0424938 0.0005
 0.920959 -0.125807  0.105555 0.0982536 0.0005
0.981451 -0.1341 0.13747 -0.159404 0.0005
 0.950132 -0.137553  0.115695 0.309099 0.0005
   1.0053 -0.141012 0.0936453 -0.0628912 0.0005
 0.978613  -0.14312 0.0992787 -0.135948 0.0005
  1.01026 -0.147601   0.13459 0.0330689 0.0005
 0.966764 -0.146874 0.0961117 -0.0474516 0.0005
 0.976708 -0.143277 0.0984508 0.16744 0.0005
 0.962307 -0.120855  0.114326 -0.0572707 0.0005
 0.980391 -0.144466  0.114046 -0.125546 0.0005
 0.962566 -0.151699  0.145864 0.103697 0.0005
 0.973443 -0.145656   0.10531 0.0486118 0.0005
 0.966293 -0.141061  0.156141 0.208308 0.0005
  0.97206 -0.135284  0.139024 0.221608 0.0005
 0.991503 -0.150023   0.12988 -0.0493745 0.0005
 0.985806 -0.156056  0.112062 -0.15486 0.0005
  0.97887 -0.150016  0.121719 0.0217638 0.0005
  0.94541 -0.126861  0.107102 -0.162617 0.0005
 0.974239 -0.122857   0.11008 0.0589078 0.0005
  0.96518 -0.142474   0.15561 0.204515 0.0005
 0.976921 -0.133523  0.112443 0.0389798 0.0005
 0.976029 -0.141113  0.121985 -0.0435138 0.0005
 0.986557  -0.15367 0.0980123 -0.14152 0.0005
 0.961482 -0.128743  0.132147 -0.0983639 0.0005
 0.973024 -0.143775  0.136741 -0.10358 0.0005
 0.987387 -0.146916  0.131253 0.178159 0.0005
   0.9542 -0.130628  0.109058 -0.114067 0.0005
 0.970479 -0.124771   0.11074 -0.150028 0.0005
 0.989802 -0.141638  0.118736 0.0346266 0.0005
 0.965897 -0.146023  0.110901 0.0735999 0.0005
 0.950578 -0.139945  0.150291 -0.0520285 0.0005
0.979366 -0.14351 0.153552 -0.204119 0.0005
 0.953394 -0.122849  0.146667 -0.0417368 0.0005
 0.998364 -0.150169  0.126577 0.20083 0.0005
 0.939335 -0.141592  0.109683 -0.508874 0.0005
  0.94616 -0.134313  0.139739 0.518567 0.0005
0.980838 -0.14154   0.1355 -0.367878 0.0005
 0.982151 -0.140427  0.119091 -0.00566764 0.0005
 0.991101 -0.152972  0.124371 0.121294 0.0005
  0.98491 -0.144344  0.136422 0.0744517 0.0005
 0.971216 -0.131719  0.133277 0.504148 0.0005
 0.994951 -0.154294 0.0997893 0.25104 0.0005
   1.0152 -0.165222 0.0823181 -0.214748 0.0005
 0.967173 -0.145193  0.117721 0.096567 0.0005
 0.961645 -0.125826  0.101922 -0.00242423 0.0005
 0.986206 -0.161209   0.11492 0.0710087 0.0005
 0.962862 -0.135765  0.100123 0.113561 0.0005
 0.975354 -0.147582  0.118483 -0.260834 0.0005
 0.967194 -0.145565  0.095227 -0.0376543 0.0005
0.955795 -0.12632 0.131072 -0.0349981 0.0005
 0.975661 -0.133829  0.113054 0.0339994 0.0005
 0.930178 -0.118023  0.112636 0.344639 0.0005
 0.972065 -0.128057  0.105566 -0.237745 0.0005
 0.947375 -0.118572  0.127587 0.00870229 0.0005
 0.991313 -0.149077  0.128142 -0.0361583 0.0005
 0.956758 -0.122605  0.131603 -0.103779 0.0005
  0.97739 -0.145748 0.0949858 0.370206 0.0005
 1.00766 -0.17387 0.159888 0.197882 0.0005
 0.979548 -0.144873  0.110019 0.0473839 0.0005
 0.985874 -0.144158  0.170514 0.0757669 0.0005
 0.963292 -0.133281  0.119017 0.268929 0.0005
 0.971612 -0.147622  0.130832 -0.115049 0.0005
 0.966943 -0.142136  0.152016 0.235655 0.0005
 0.981998 -0.151289  0.131156 0.108247 0.0005
 0.972835 -0.137108  0.128612 -0.445279 0.0005
 0.981556 -0.142371  0.126096 0.259148 0.0005
 0.981287 -0.138509  0.111643 0.0571918 0.0005
 0.977238 -0.135877  0.141756 0.343635 0.0005
 0.955381 -0.133444 0.0983823 0.206649 0.0005
 0.967023 -0.136774 0.0931732 -0.274677 0.0005
 0.974564 -0.146592  0.118996 -0.100302 0.0005
 0.980885 -0.168162 0.0785697 -0.0342642 0.0005
 0.957395 -0.126315   0.12951 0.311822 0.0005
 0.956915 -0.155195  0.135591 0.302785 0.0005
 0.928404 -0.114709  0.125603 -0.116594 0.0005
 0.965339 -0.140953  0.153216 0.279619 0.0005
 0.967177 -0.130461  0.145191 -0.139586 0.0005
 0.941997  -0.13225 0.0827415 -0.425515 0.0005
 0.980337 -0.146242  0.109787 0.0648601 0.0005
0.972478 -0.14321 0.120107 0.123553 0.0005
 0.993753 -0.154679  0.157987 -0.227488 0.0005
0.982811 -0.15395 0.124066 0.125606 0.0005
 0.963905 -0.140755  0.117253 -0.124901 0.0005
  0.97079 -0.130796  0.128232 0.0852926 0.0005
 0.968507 -0.152031  0.118447 -0.0723341 0.0005
 0.971987 -0.121471  0.117477 -0.22384 0.0005
 0.988735 -0.153107  0.105271 -0.0109118 0.0005
 0.947849 -0.123979  0.132658 0.0103958 0.0005
 0.989251 -0.158137 0.0914296 0.264892 0.0005
  0.98451 -0.152935 0.0957652 -0.126951 0.0005
 0.947852 -0.124308  0.146727 0.106169 0.0005
  1.00016 -0.161516  0.171783 -0.220378 0.0005
 0.959267 -0.130421  0.122072 -0.0219308 0.0005
 0.984485 -0.120376  0.133223 -0.217565 0.0005
 0.979329 -0.134533   0.10102 0.0585148 0.0005
   0.9652 -0.134408  0.087354 0.011844 0.0005
 0.964137 -0.126192  0.119079 -0.238556 0.0005
 0.968712 -0.131759 0.0870799 -0.147967 0.0005
 0.969633 -0.124182  0.113792 -0.150488 0.0005
 0.944007 -0.131919  0.119835 0.292866 0.0005
 0.976161 -0.146549  0.137837 -0.163628 0.0005
 0.942982 -0.122827  0.111153 0.465096 0.0005
 0.951328 -0.137735  0.151439 -0.0706655 0.0005
 0.962915 -0.136014  0.122307 0.191239 0.0005
 0.992825 -0.148721  0.116971 0.0937006 0.0005
 0.988971 -0.135354  0.120397 -0.239854 0.0005
 0.968923 -0.129738   0.11591 -0.391818 0.0005
 0.989852 -0.141912  0.123952 -0.259018 0.0005
 0.956834 -0.150577  0.115176 0.656977 0.0005
 0.968709 -0.134859  0.138537 0.204023 0.0005
 0.977398 -0.140673  0.127721 -0.279286 0.0005
 0.977611  -0.14499 0.0996913 -0.152202 0.0005
 0.976297 -0.118172  0.102586 -0.19757 0.0005
 0.955454 -0.131235  0.099789 0.233339 0.0005
 0.983385 -0.151647  0.120582 -0.0992682 0.0005
 0.986372 -0.136913  0.115762 0.326963 0.0005
 0.983821 -0.145927  0.141424 0.073813 0.0005
 0.965536 -0.136895   0.13042 -0.0877459 0.0005
 0.983947 -0.128805  0.127311 0.111224 0.0005
 0.971184 -0.141126  0.131909 0.154941 0.0005
 0.961649 -0.141032  0.145256 -0.0241511 0.0005
 0.978544 -0.138349  0.108368 -0.381644 0.0005
 0.947931 -0.125872    0.1261 -0.135891 0.0005
 0.942312 -0.125156 0.0910186 -0.0832529 0.0005
 0.986959 -0.142229    0.1421 -0.197147 0.0005
 0.980626 -0.144103  0.126185 0.262142 0.0005
 0.966047 -0.120631  0.121131 0.00507907 0.0005
 0.990025 -0.146045  0.122138 0.0817232 0.0005
 0.991147 -0.154152  0.126829 0.0627338 0.0005
  0.97731 -0.144191    0.1239 0.0157765 0.0005
0.964353 -0.13824  0.14198 0.266132 0.0005
 0.951206 -0.133179  0.121301 0.120695 0.0005
 0.984525 -0.149965  0.128705 0.128724 0.0005
 0.984933 -0.122681  0.143243 0.273582 0.0005
 0.966243 -0.133171  0.126356 -0.0136133 0.0005
 0.992094 -0.153057  0.138957 0.152863 0.0005
  0.96831 -0.143685   0.12727 0.163125 0.0005
 0.973281 -0.130928  0.108767 0.115725 0.0005
 0.998598 -0.151678   0.14132 -0.214337 0.0005
 0.974154 -0.147976  0.139837 -0.168077 0.0005
  1.01125 -0.162376  0.110612 -0.0116391 0.0005
 0.983413 -0.147125  0.135667 0.112176 0.0005
 0.986957 -0.151234  0.143157 -0.0103098 0.0005
 0.958173 -0.124077  0.137687 -0.24663 0.0005
  0.99018 -0.146565  0.116004 -0.0110814 0.0005
 0.960709 -0.122254  0.132022 -0.0612945 0.0005
 0.975067 -0.147273 0.0982351 0.154545 0.0005
0.973007 -0.14992 0.117744 0.256924 0.0005
 0.969428 -0.137226  0.104546 -0.140116 0.0005
 0.990645 -0.160594 0.0921217 0.284093 0.0005
  1.00072 -0.152747  0.129994 0.264072 0.0005
 0.975728 -0.136696  0.167053 -0.00314651 0.0005
  0.92767 -0.117229  0.108665 -0.0761371 0.0005
 0.971214 -0.131265  0.134748 0.0352568 0.0005
 0.976045 -0.134177  0.137909 0.238935 0.0005
 0.961748 -0.141227  0.116325 -0.15241 0.0005
 0.980655 -0.136194  0.135602 -0.521891 0.0005
0.969434 -0.13313 0.104962 -0.0769476 0.0005
 0.988572 -0.143375 0.0885564 0.0021234 0.0005
 0.975789 -0.135193  0.118664 -0.196983 0.0005
0.984686 -0.15402 0.098612 0.0030766 0.0005
 0.973836 -0.126969  0.108795 0.370022 0.0005
 0.991209 -0.138521  0.103679 -0.0548513 0.0005
 0.961393 -0.133595 0.0958386 0.0228075 0.0005
 0.934453 -0.131541  0.140893 0.217383 0.0005
 0.981166 -0.143459  0.138795 0.136815 0.0005
 0.954789 -0.136967  0.124567 0.230967 0.0005
 0.969551 -0.134407  0.105719 -0.0799761 0.0005
 0.979235 -0.145794  0.137477 0.112638 0.0005
 0.946898 -0.128997  0.127566 0.0498215 0.0005
 0.980268  -0.15484 0.0995102 0.0691737 0.0005
 0.961178 -0.124024  0.076408 -0.252677 0.0005
 0.968851  -0.12743 0.0990684 -0.236418 0.0005
 0.982468 -0.139146  0.101146 0.294664 0.0005
  0.94093 -0.137637 0.0794032 0.26027 0.0005
 0.976108 -0.145634  0.115091 0.0585396 0.0005
0.987532 -0.15363 0.112142 0.041057 0.0005
 0.961549 -0.138278 0.0957385 0.275967 0.0005
  0.96997 -0.121827  0.115288 -0.189277 0.0005
 0.949362 -0.120417  0.127518 -0.0128607 0.0005
 0.978394 -0.140032  0.114733 0.422033 0.0005
 0.972893 -0.148273  0.151731 0.354216 0.0005
 0.985983 -0.130528 0.0951269 -0.257649 0.0005
 0.997024 -0.154115  0.133597 0.0952146 0.0005
 0.987377 -0.148308   0.11426 -0.225249 0.0005
  0.96909 -0.134107 0.0961165 -0.206679 0.0005
 0.946812 -0.129093   0.11023 0.185553 0.0005
 0.972124 -0.142705   0.12086 -0.188513 0.0005
 0.948761 -0.119917   0.12778 -0.0271833 0.0005
 0.958075 -0.121292  0.153813 -0.039247 0.0005
 0.978794 -0.133472  0.150478 0.113064 0.0005
 0.950963 -0.133576  0.123382 0.100161 0.0005
 0.966318 -0.140325  0.101406 0.102692 0.0005
 0.997327 -0.150545  0.141326 0.0566705 0.0005
0.970117 -0.13457  0.16935 -0.11523 0.0005
 0.986908 -0.153363  0.124249 0.125206 0.0005
 0.958118 -0.125319  0.152366 -0.0261807 0.0005
 0.988885 -0.155753  0.129741 -0.0537312 0.0005
 0.943365 -0.129266 0.0830931 -0.444779 0.0005
 0.947917 -0.128284  0.111151 0.204554 0.0005
 0.931573 -0.126272  0.122658 0.148107 0.0005
 0.979535 -0.134229    0.1294 -0.549199 0.0005
 0.950926 -0.138427  0.117004 0.298927 0.0005
 0.982213 -0.146455  0.111804 0.0519508 0.0005
 0.913794 -0.131012  0.123118 0.258369 0.0005
 0.961266 -0.145003  0.136056 0.103927 0.0005
 0.972146 -0.148214  0.134773 -0.0529111 0.0005
 0.999902 -0.129662  0.116151 -0.14146 0.0005
 0.990334 -0.148334  0.129434 -0.0432723 0.0005
 0.977598 -0.143741  0.104178 0.146016 0.0005
 0.979666 -0.154489  0.122842 -0.0207612 0.0005
 0.990469 -0.153682  0.118555 0.0430042 0.0005
 0.971281 -0.138189  0.135014 0.161072 0.0005
 0.972032 -0.134393  0.168921 -0.113301 0.0005
0.963965  -0.1336 0.125435 -0.0207713 0.0005
 0.935805  -0.12488 0.0855245 -0.155389 0.0005
 0.972964 -0.137296  0.157468 -0.164647 0.0005
  0.97082 -0.136088  0.105303 0.0178751 0.0005
  1.00819 -0.149873  0.113846 -0.212391 0.0005
0.979109 -0.14948 0.104626 0.284424 0.0005
 0.987734 -0.148589  0.117091 -0.214935 0.0005
 0.954518 -0.132927  0.110408 0.170547 0.0005
 0.963457 -0.132331  0.124608 -0.0150847 0.0005
 0.986091 -0.141617  0.117081 -0.195672 0.0005
0.987639  -0.1564 0.113429 -0.147766 0.0005
 0.967211 -0.123107 0.0677124 -0.139549 0.0005
 0.972333 -0.140233  0.133942 0.144348 0.0005
  0.98721 -0.141207    0.1166 0.0411872 0.0005
0.958471  -0.1199 0.146253 -0.188539 0.0005
 0.975518 -0.131531  0.136406 -0.0494076 0.0005
 0.960135 -0.130708  0.132439 -0.10468 0.0005
 0.969346 -0.139685 0.0937076 0.109038 0.0005
 0.958075 -0.124733  0.150427 -0.0125096 0.0005
 0.970764 -0.144489  0.122196 0.445753 0.0005
  0.94202 -0.124218 0.0907161 -0.084513 0.0005
  0.96974 -0.127386   0.10437 0.0803792 0.0005
0.969992 -0.11064 0.125549 -0.0363587 0.0005
 0.963405 -0.126596  0.102951 -0.0122673 0.0005
 0.977243 -0.142884  0.105509 0.155999 0.0005
 0.991686 -0.158896 0.0938924 0.275576 0.0005
0.972858 -0.13515 0.106678 -0.133783 0.0005
 0.970098 -0.145195  0.128515 0.13927 0.0005
  1.00291 -0.149858   0.13079 -0.347635 0.0005
 0.975274 -0.141939  0.121128 0.00330884 0.0005
 0.964404 -0.138996  0.122483 0.145327 0.0005
 0.991155 -0.163012  0.128438 0.155364 0.0005
 0.982885 -0.138883  0.125775 -0.00899149 0.0005
 0.979899 -0.134537  0.132507 -0.196739 0.0005
 0.977287 -0.140894 0.0850019 0.13931 0.0005
 0.963365 -0.126433 0.0893684 -0.232171 0.0005
 0.978016 -0.144107  0.103643 -0.184163 0.0005
 0.997575 -0.135659  0.106445 -0.00921499 0.0005
 0.989697 -0.137802  0.113206 -0.315894 0.0005
 0.981078 -0.145312  0.135775 -0.0912693 0.0005
 0.939903 -0.130419  0.117737 0.11268 0.0005
  1.00605 -0.168469  0.151053 0.0595774 0.0005
   0.9345 -0.135913   0.10652 -0.0220301 0.0005
 0.986676 -0.155042  0.112482 0.0564339 0.0005
 0.982118 -0.140982   0.11585 0.013123 0.0005
 0.959586 -0.123994  0.132913 -0.0508725 0.0005
  0.97907 -0.130364  0.103053 -0.0663957 0.0005
 0.977847 -0.150939  0.121084 0.178528 0.0005
 0.981071 -0.135651 0.0718921 -0.0419882 0.0005
 0.981519 -0.144525  0.114216 0.0220639 0.0005
 0.977875 -0.140153  0.124341 0.0407719 0.0005
  0.98556 -0.141264 0.0967618 -0.0914722 0.0005
 0.981272 -0.150239  0.121595 0.0347882 0.0005
  0.97202 -0.137138  0.128346 -0.472199 0.0005
 0.990224 -0.160114  0.141353 -0.305803 0.0005
 0.977381 -0.134821 0.0915808 0.0149368 0.0005
 0.957549 -0.147053  0.104101 0.272591 0.0005
 0.943156 -0.137948  0.143193 -0.164811 0.0005
 0.976892 -0.145322  0.123981 0.0136005 0.0005
 0.955217 -0.134221  0.111756 -0.0822533 0.0005
  1.00906 -0.177303 0.0825844 0.0266644 0.0005
 0.973627 -0.142096  0.136019 -0.120074 0.0005
 0.947234 -0.125554  0.120417 0.0945636 0.0005
 0.958902 -0.129412  0.139964 0.0513167 0.0005
  0.95611 -0.132244   0.10885 0.0621941 0.0005
 0.982675 -0.152076  0.140803 -0.216381 0.0005
 0.969466 -0.118582  0.141334 0.0580846 0.0005
 0.978122 -0.140061   0.12736 -0.293222 0.0005
 0.947795 -0.126406 0.0996051 0.0578257 0.0005
 0.992075 -0.157118  0.135087 -0.0456277 0.0005
 0.979332 -0.146066 0.0960831 0.377274 0.0005
 0.989464 -0.156432 0.0987471 0.0166855 0.0005
  0.98158 -0.147795  0.101789 0.388234 0.0005
 0.985891 -0.153561  0.105804 -0.00139795 0.0005
 0.991778 -0.143453  0.130695 0.0900599 0.0005
 0.954513 -0.128128  0.112055 -0.03786 0.0005
 0.974497 -0.129219  0.121667 -0.243484 0.0005
0.963698 -0.12521 0.148785 0.171116 0.0005
  0.97833 -0.146759  0.151545 -0.207554 0.0005
 0.994501 -0.156097 0.0977508 0.252597 0.0005
 0.985092 -0.152434   0.11479 0.0377585 0.0005
 0.980095 -0.128833 0.0906493 -0.125213 0.0005
  0.99388 -0.152936  0.125998 -0.218204 0.0005
 0.960221 -0.128766  0.131329 -0.109266 0.0005
 0.952706 -0.124506 0.0808991 -0.315236 0.0005
 0.938738 -0.138386  0.130097 0.0467103 0.0005
 0.994834 -0.152454  0.134267 0.107221 0.0005
  0.96082 -0.135385  0.107005 0.220587 0.0005
 0.990478 -0.153961  0.161475 0.240724 0.0005
 0.937893 -0.137096   0.13723 0.298518 0.0005
 0.989097 -0.135926  0.123645 -0.25049 0.0005
  0.91056 -0.128721  0.123923 0.264274 0.0005
 0.952737 -0.125426 0.0806302 -0.324577 0.0005
 0.966907  -0.13154 0.0903197 0.105877 0.0005
0.938491 -0.12697 0.113618 -0.0856574 0.0005
  1.00346 -0.163424  0.134806 -0.0779369 0.0005
 0.983389 -0.143967  0.112558 0.380784 0.0005
 0.984345 -0.148946  0.136342 -0.0324957 0.0005
 0.939291 -0.139725  0.152023 0.0100209 0.0005
 0.972817 -0.138105  0.158252 -0.141343 0.0005
 0.978184 -0.144681  0.101535 -0.154091 0.0005
 0.970241 -0.139119 0.0945206 0.109214 0.0005
 0.959762 -0.125248  0.106186 0.080387 0.0005
 0.958572 -0.126446  0.114602 0.0156554 0.0005
 0.991119 -0.155315  0.127995 -0.222842 0.0005
 0.958537 -0.135156 0.0965438 0.0203012 0.0005
 0.968537 -0.132256  0.105051 -0.227317 0.0005
 0.965183 -0.130953  0.107986 0.092195 0.0005
 0.973166 -0.143993 0.0777751 -0.0150999 0.0005
 0.968143 -0.133646  0.111985 -0.0266223 0.0005
 0.965429 -0.139084  0.117977 0.106398 0.0005
0.988491 -0.14433 0.139088 0.167661 0.0005
  1.00541 -0.162954  0.107841 0.0443029 0.0005
  1.00042 -0.152281 0.0930338 0.030188 0.0005
 0.991003 -0.154819  0.104972 -0.143169 0.0005
 0.975191 -0.138764   0.11015 0.139685 0.0005
 0.975442 -0.127564  0.122488 -0.222812 0.0005
 0.984905 -0.138881  0.115905 -0.189912 0.0005
 0.942902 -0.131918   0.14065 -0.142247 0.0005
 0.962771 -0.128705     0.125 -0.285762 0.0005
 0.973603 -0.136226  0.118836 -0.187542 0.0005
 0.960577 -0.134702  0.135199 0.214582 0.0005
 0.975564 -0.145653  0.161086 0.00494802 0.0005
 0.971542 -0.142716  0.118508 0.290424 0.0005
 0.946657 -0.127294  0.123074 0.103273 0.0005
 0.980596 -0.134811  0.131452 0.0581967 0.0005
 0.970129 -0.151738 0.0949002 0.226091 0.0005
 0.985022 -0.136047   0.11108 -0.0518495 0.0005
 0.971302 -0.135072  0.102728 -0.147249 0.0005
 0.972376 -0.136528  0.105053 0.0235565 0.0005
 0.966366 -0.120252  0.121895 -0.124064 0.0005
 0.981538 -0.156514  0.122193 -0.179862 0.0005
 0.969392 -0.146449 0.0909192 -0.202794 0.0005
 0.976582 -0.137749  0.122857 -0.0692743 0.0005
  0.97443 -0.140662  0.103939 -0.079368 0.0005
 0.967263 -0.122434 0.0667813 -0.137353 0.0005
0.992731 -0.16277 0.140688 -0.32487 0.0005
 0.975889 -0.126384  0.126182 0.126557 0.0005
0.952817 -0.12652 0.097883 -0.287864 0.0005
 0.958469 -0.125684  0.115381 0.0306913 0.0005
 0.980825 -0.143156  0.147456 0.171448 0.0005
 0.980646 -0.142864  0.120568 -0.0349451 0.0005
 0.966159 -0.148601   0.10266 0.145154 0.0005
 0.981618 -0.126029  0.133374 -0.211851 0.0005
  0.97268 -0.139673  0.157474 -0.161954 0.0005
 0.984232 -0.138225  0.111492 -0.0279317 0.0005
 0.968518 -0.126763 0.0921331 -0.202595 0.0005
  1.00671 -0.183443   0.11906 0.199005 0.0005
 0.972554 -0.144366  0.157332 -0.474797 0.0005
 0.967836 -0.153961 0.0934776 0.300424 0.0005
 0.986518 -0.145917  0.155328 -0.0525876 0.0005
0.970447 -0.12743 0.111585 0.16425 0.0005
 0.936697 -0.130115  0.118215 0.0539234 0.0005
 0.956769 -0.133579  0.105602 -0.0901085 0.0005
 0.990961 -0.151341 0.0872589 0.261713 0.0005
 0.993371 -0.136512  0.139543 -0.283268 0.0005
 0.986277 -0.153948   0.10731 -0.0217918 0.0005
 0.964488 -0.139062   0.14156 0.251211 0.0005
 0.973347 -0.143808  0.135519 -0.106922 0.0005
 0.957467 -0.133544  0.122949 0.0967555 0.0005
 0.966828 -0.122568 0.0674858 -0.127572 0.0005
 0.963204 -0.138704 0.0966236 0.270946 0.0005
 0.959459 -0.133936 0.0946455 0.0273639 0.0005
 0.927192 -0.138334   0.12362 -0.260842 0.0005
 0.957941 -0.124302  0.133333 -0.0660079 0.0005
 0.962563 -0.135124  0.112364 -0.0456131 0.0005
 0.980699 -0.139155  0.132787 0.0561129 0.0005
0.969293 -0.13426 0.105767 -0.0762183 0.0005
 0.987005 -0.122805  0.124225 -0.15461 0.0005
 0.980261 -0.155522  0.122954 0.2411 0.0005
 0.973099 -0.130811    0.1313 0.136875 0.0005
 0.973939 -0.143778   0.15672 -0.454525 0.0005
 0.983295 -0.146486  0.135683 -0.0840699 0.0005
 0.969246 -0.128242   0.10059 0.219447 0.0005
 0.978648 -0.139291  0.135244 -0.377263 0.0005
  1.00482 -0.163186  0.107368 0.0513632 0.0005
 0.995983 -0.162081  0.139023 -0.146254 0.0005
 0.987252 -0.161321  0.145967 0.310159 0.0005
 0.978006 -0.139742  0.126441 -0.283359 0.0005
  0.96687 -0.134767  0.105078 0.255383 0.0005
0.962124 -0.13817    0.105 0.269413 0.0005
 0.963958 -0.140116  0.118583 -0.135767 0.0005
 0.963287 -0.135221  0.123644 0.147114 0.0005
   1.0037 -0.170415  0.122174 0.155804 0.0005
   1.0037 -0.151184   0.13256 -0.344743 0.0005
  1.01137 -0.159363 0.0925665 -0.0418446 0.0005
 0.975007 -0.130162   0.10585 0.127406 0.0005
 0.962432 -0.140579  0.116542 -0.130706 0.0005
 0.943776 -0.130498  0.084002 -0.445811 0.0005
 0.976321 -0.140309  0.115408 0.055089 0.0005
 0.973992 -0.146543  0.109773 0.0390787 0.0005
 0.943667 -0.132071 0.0830928 -0.440681 0.0005
 0.961133 -0.128938  0.105766 -0.476384 0.0005
 0.989819 -0.151566  0.125863 -0.205388 0.0005
 0.984115 -0.151347  0.136327 -0.0368055 0.0005
 0.980462 -0.134817  0.129244 0.0422553 0.0005
 0.967394 -0.132783  0.101872 0.161224 0.0005
 0.957318 -0.128666  0.100537 -0.349493 0.0005
 0.992604 -0.150877  0.146584 0.039216 0.0005
 0.992994 -0.149391  0.103934 -0.0362434 0.0005
 0.992438 -0.157159   0.11591 0.0297471 0.0005
 0.969995 -0.136873  0.110651 -0.068111 0.0005
 0.989785 -0.139698 0.0864844 -0.0888899 0.0005
 0.985268 -0.148044  0.128982 0.176041 0.0005
 0.978296 -0.137704   0.12796 -0.261144 0.0005
 0.999401 -0.153797   0.12888 0.274805 0.0005
  0.98604 -0.149641  0.136586 -0.0338089 0.0005
 0.968646 -0.127045  0.120591 -0.131828 0.0005
  0.98308 -0.137691 0.0737496 0.00206252 0.0005
0.979366  -0.1432 0.127351 0.274767 0.0005
 0.989025 -0.160669  0.149245 -0.143002 0.0005
0.982218   -0.137 0.133079 0.0374281 0.0005
  0.97705 -0.139673  0.100542 -0.00545563 0.0005
 0.981077 -0.153883  0.121072 0.122325 0.0005
 0.990278 -0.151181  0.112339 0.00435574 0.0005
 0.964897 -0.125132 0.0957986 -0.097651 0.0005
  0.97311 -0.148963  0.128213 -0.0745275 0.0005
 0.984669 -0.152465 0.0978635 -0.0257971 0.0005
 0.957315 -0.126629  0.113572 -0.0776571 0.0005
 0.973355 -0.156897   0.13723 -0.0193625 0.0005
 0.984569 -0.151037  0.109977 -0.0552625 0.0005
 0.929548 -0.130446 0.0788564 0.15181 0.0005
 0.953595 -0.129754  0.127636 -0.52821 0.0005
 0.963048 -0.126305 0.0873035 -0.247905 0.0005
 0.967835 -0.148364 0.0926065 -0.212333 0.0005
 0.953899 -0.131097  0.111724 -0.0832965 0.0005
0.941949 -0.13499 0.112763 -0.168542 0.0005
  1.00784 -0.145205  0.104171 -0.25845 0.0005
 0.980679 -0.145697 0.0895337 0.26045 0.0005
  0.93643 -0.130645  0.128529 -0.081969 0.0005
 0.955104 -0.140451  0.141129 0.329358 0.0005
 0.956411 -0.140393  0.135723 -0.0229409 0.0005
  0.96859 -0.123023  0.120291 -0.278034 0.0005
 0.988312 -0.150648  0.144637 -0.288922 0.0005
 0.968418 -0.144004  0.126672 0.160473 0.0005
 0.964882 -0.135021  0.131886 -0.0701301 0.0005
  0.96414 -0.134616  0.111267 -0.0397806 0.0005
 0.987372 -0.150436  0.119687 -0.0874053 0.0005
 0.977812 -0.150823  0.113045 0.125651 0.0005
 0.952385 -0.129327  0.108786 -0.0955171 0.0005
 0.931161 -0.130181  0.101539 0.0969653 0.0005
 0.971678 -0.140331  0.126601 -0.0665696 0.0005
  1.01094 -0.162527  0.110115 -0.00366176 0.0005
 0.995896 -0.149828  0.107013 0.174454 0.0005
 0.981873 -0.150403  0.126178 0.0939366 0.0005
 0.963036 -0.141561  0.117281 -0.16942 0.0005
 0.952869 -0.123488   0.07999 -0.334446 0.0005
  1.00598 -0.171661  0.150312 0.0534012 0.0005
 0.942792 -0.135465  0.112899 -0.199951 0.0005
 0.953636 -0.123011   0.10817 -0.148418 0.0005
 0.995439 -0.152733  0.157378 -0.239583 0.0005
 0.969746 -0.138682   0.09127 0.488273 0.0005
 0.982788 -0.150284  0.129573 0.153106 0.0005
  0.96852 -0.139912 0.0943594 -0.203993 0.0005
 0.945839 -0.129801  0.113186 0.083836 0.0005
 0.967814 -0.145082 0.0708894 0.0179441 0.0005
 0.985043 -0.139985  0.118467 -0.199716 0.0005
  1.00627 -0.160266  0.113972 -0.0235998 0.0005
 0.973509 -0.144948  0.102104 0.0519777 0.0005
 0.964068 -0.141437  0.128157 -0.208908 0.0005
 0.972118 -0.137458  0.102428 0.0141073 0.0005
0.933924 -0.13358 0.107674 -0.0211305 0.0005
 0.958091 -0.133598  0.144602 0.428374 0.0005
0.986951 -0.14224 0.117801 0.00405804 0.0005
 0.988144 -0.140189   0.13139 -0.246264 0.0005
 0.972568 -0.132448  0.136761 -0.159534 0.0005
 0.985954 -0.144778  0.151439 0.353172 0.0005
0.951695  -0.1226 0.146049 -0.0474977 0.0005
  0.97149 -0.134965  0.169941 -0.0971083 0.0005
 0.948107 -0.125233  0.124422 -0.138621 0.0005
 0.986666 -0.141271 0.0932576 0.347797 0.0005
 0.974679 -0.145918  0.112093 0.0551947 0.0005
 0.998005 -0.154968  0.129898 0.281242 0.0005
 0.955703 -0.130059  0.100272 -0.324989 0.0005
 0.988178 -0.153097  0.160395 0.221839 0.0005
 0.996347 -0.174327  0.106308 -0.0129466 0.0005
 0.985581 -0.135871  0.115757 -0.12773 0.0005
 0.951811 -0.122578  0.101552 0.0935859 0.0005
 0.938149 -0.129787  0.118743 0.0993054 0.0005
 0.973368 -0.142366  0.119748 0.114824 0.0005
 0.974171 -0.160635  0.155562 -0.0641534 0.0005
 0.967052 -0.149906  0.128198 0.178175 0.0005
 0.994457 -0.150135  0.113991 -0.238978 0.0005
 0.993279 -0.156388  0.129457 0.0309282 0.0005
 0.952004 -0.130226 0.0896259 0.258143 0.0005
 0.966058 -0.129841  0.125195 -0.11966 0.0005
 0.995993 -0.159806  0.113504 -0.106816 0.0005
 0.971298 -0.143839 0.0780941 -0.0163835 0.0005
   1.0078 -0.157892  0.139682 0.0993432 0.0005
 0.986731 -0.156277  0.129147 -0.211251 0.0005
 0.971332 -0.141289  0.128131 -0.317532 0.0005
0.969991 -0.14344  0.15788 0.0493977 0.0005
 0.970826 -0.145287    0.1207 0.452128 0.0005
 0.990088 -0.136147  0.127227 -0.033241 0.0005
 0.986405  -0.15239 0.0966368 -0.132718 0.0005
 0.985968 -0.154753  0.115407 0.0489581 0.0005
 0.958142 -0.122402  0.132043 -0.124538 0.0005
 0.989831 -0.147516  0.125147 -0.237834 0.0005
 0.984038 -0.138812  0.126997 -0.00526745 0.0005
 0.973173 -0.145367  0.101186 0.0357132 0.0005
 0.990045 -0.142427  0.130268 -0.242863 0.0005
 0.973931 -0.143208  0.120948 -0.181241 0.0005
 0.965414 -0.123422   0.12101 -0.0118568 0.0005
 0.978284 -0.137734  0.139892 -0.495573 0.0005
 0.955629 -0.139977  0.116897 -0.132676 0.0005
 0.956031 -0.136879 0.0793532 -0.0245386 0.0005
 0.958357 -0.134481    0.1152 -0.149997 0.0005
  0.96122 -0.137321  0.131001 -0.360004 0.0005
 0.917051 -0.130115  0.107684 -0.148497 0.0005
 0.975673 -0.137369   0.12732 -0.253733 0.0005
0.977514 -0.14281 0.110418 0.219663 0.0005
 0.955976 -0.117855  0.108958 0.0362604 0.0005
 0.977707 -0.134961  0.110636 -0.162504 0.0005
 0.972295 -0.143236  0.104192 0.312504 0.0005
 0.981628 -0.146458  0.136712 -0.0925792 0.0005
0.969978 -0.14594 0.133194 -0.123089 0.0005
  0.96301 -0.142958  0.109618 0.260688 0.0005
 0.985928 -0.163947  0.147656 0.307123 0.0005
0.987386  -0.1514 0.116003 0.0654454 0.0005
  0.97699 -0.130548   0.13122 -0.0481591 0.0005
 0.975156 -0.131836   0.11138 0.0367257 0.0005
 0.979033 -0.131155  0.146828 0.0684243 0.0005
 0.977942 -0.143029  0.099784 -0.145562 0.0005
 0.975426 -0.143217   0.11129 -0.258834 0.0005
 0.918456 -0.133793  0.116921 -0.0373784 0.0005
 0.936091 -0.124638  0.124549 0.0228766 0.0005
 0.977275 -0.143357  0.109055 0.214362 0.0005
 0.972138 -0.147875  0.129975 -0.112908 0.0005
 0.965926 -0.147772 0.0698956 0.0345745 0.0005
 0.968498  -0.14003 0.0932096 0.478709 0.0005
  1.00217 -0.147613  0.102085 0.0198757 0.0005
 0.983583 -0.151053  0.141504 -0.224062 0.0005
 0.974395 -0.131493  0.101458 0.207665 0.0005
 0.958394 -0.134421  0.101421 0.0296301 0.0005
  0.97784 -0.149128  0.157604 -0.184577 0.0005
 0.978583 -0.132732  0.141357 0.254172 0.0005
 0.983623 -0.141195 0.0833646 0.0677411 0.0005
 0.956426 -0.124361  0.111317 0.060041 0.0005
 0.970146 -0.116079  0.142998 0.318514 0.0005
 0.945379 -0.135443  0.136404 0.519674 0.0005
 0.983898 -0.127024  0.131296 -0.416508 0.0005
 0.943299 -0.132529 0.0823184 -0.42029 0.0005
 0.946226 -0.131966  0.141114 0.515055 0.0005
 0.980193 -0.137357  0.111955 0.201495 0.0005
 0.958431 -0.129234  0.104229 0.239834 0.0005
 0.978036 -0.134146  0.110603 -0.151102 0.0005
  0.92754 -0.136616   0.11322 -0.199393 0.0005
 0.994598 -0.157451  0.114268 -0.0980548 0.0005
  1.00212 -0.152639  0.138889 -0.0195586 0.0005
 0.956736 -0.138732 0.0632955 0.20074 0.0005
 0.987563 -0.161124  0.118122 -0.274546 0.0005
 0.936641 -0.127047  0.113252 -0.0872938 0.0005
 0.967432 -0.149399 0.0919961 -0.203815 0.0005
 0.963956 -0.154364  0.102973 0.0537971 0.0005
 1.00198 -0.14187 0.155496 0.0590005 0.0005
  0.98235 -0.134048  0.116658 0.103419 0.0005
 0.973467 -0.154271  0.147977 -0.2376 0.0005
 0.972292 -0.135879  0.137772 0.23513 0.0005
 0.968169 -0.136553  0.122219 -0.00255778 0.0005
 0.974435 -0.135195  0.138989 -0.17494 0.0005
 0.969253 -0.133952 0.0888616 -0.144847 0.0005
 0.987393 -0.143723  0.156062 -0.0386472 0.0005
 0.968347 -0.125699  0.112804 -0.143462 0.0005
  0.98662 -0.171308  0.146807 0.218294 0.0005
0.936905 -0.13199 0.107128 0.0627996 0.0005
 0.962669 -0.131441  0.111047 0.114864 0.0005
 0.978895 -0.132963  0.127099 0.293337 0.0005
 0.937446 -0.131146  0.118489 0.127678 0.0005
  0.98883 -0.147134  0.106142 0.287038 0.0005
 0.962486 -0.131605    0.1413 -0.31515 0.0005
0.968124 -0.15504 0.137253 0.2149 0.0005
 0.973527 -0.117062  0.121937 -0.19468 0.0005
 0.991968 -0.149562 0.0883697 0.278588 0.0005
0.978517  -0.1451 0.124116 0.0250729 0.0005
 0.977964 -0.135282  0.116551 -0.128088 0.0005
 0.982256 -0.136842  0.132243 0.110403 0.0005
 0.916791 -0.125847 0.0861593 -0.014649 0.0005
 0.973062 -0.146363  0.119618 -0.0836811 0.0005
  0.98956 -0.149862  0.124661 -0.261162 0.0005
 0.962638 -0.134347  0.111729 -0.0407506 0.0005
 0.953928 -0.132965   0.12621 -0.122332 0.0005
 0.985865 -0.169521  0.146748 0.215291 0.0005
 0.968977 -0.162233  0.127601 0.000289218 0.0005
 0.988359 -0.130973  0.112905 -0.0448654 0.0005
0.963089 -0.13407   0.1197 0.275584 0.0005
 0.991477 -0.156316  0.106528 -0.0684522 0.0005
 0.969079 -0.139321 0.0913133 0.485028 0.0005
 0.988317 -0.135895  0.129429 0.260853 0.0005
  0.96868 -0.135251  0.118213 0.188523 0.0005
 0.979862 -0.140112  0.124251 -0.142459 0.0005
 0.996501 -0.151299  0.163437 -0.294121 0.0005
 0.999515 -0.148407  0.137567 -0.0253511 0.0005
 0.982758 -0.154813  0.122649 0.107989 0.0005
0.980471 -0.14464   0.1361 0.117525 0.0005
  0.94356 -0.132194 0.0823681 -0.438508 0.0005
 0.975582 -0.139458  0.104328 -0.0763038 0.0005
 0.987784 -0.156163 0.0963238 0.0738946 0.0005
  0.96539 -0.125732 0.0983548 0.043826 0.0005
 0.978236 -0.134164  0.103002 -0.0583717 0.0005
 0.959509 -0.125444  0.115886 -0.0763371 0.0005
 0.992115 -0.152614  0.112277 -0.230067 0.0005
 0.968779 -0.134983  0.117278 0.181715 0.0005
0.965421 -0.12363 0.116932 -0.224076 0.0005
 0.985663 -0.134507  0.115458 -0.00554475 0.0005
 0.973844 -0.138704 0.0778967 0.0513437 0.0005
 0.991368 -0.155909  0.116483 0.0391777 0.0005
 0.936945 -0.126633  0.121938 -0.199633 0.0005
 0.983938 -0.125737    0.1477 -0.195591 0.0005
0.968766 -0.12359 0.121675 -0.267309 0.0005
 0.965588 -0.134692  0.132947 -0.104214 0.0005
0.997452 -0.15979 0.139109 -0.135193 0.0005
 0.944919 -0.126676  0.101571 0.115071 0.0005
 0.968228 -0.137646 0.0870267 -0.074905 0.0005
  1.00509 -0.160693  0.121786 0.0336777 0.0005
 0.980384 -0.148522  0.122263 -0.158164 0.0005
 0.985768 -0.149113  0.115067 -0.219354 0.0005
 0.986127 -0.152872  0.117178 -0.0301043 0.0005
0.973665 -0.14743 0.105181 0.0678391 0.0005
 0.968262 -0.141118  0.113015 -0.265524 0.0005
 0.965621 -0.141838  0.156725 0.201553 0.0005
 0.970171 -0.135319  0.105117 0.0137117 0.0005
 0.987107 -0.153273 0.0961539 -0.139865 0.0005
0.976277 -0.14329 0.106369 0.15664 0.0005
 0.949807 -0.129713  0.145325 -0.0384074 0.0005
 0.986183 -0.145844  0.155894 -0.045098 0.0005
 0.939145 -0.126034  0.096982 -0.286128 0.0005
 0.976546 -0.135267   0.12061 -0.302588 0.0005
 0.953822 -0.119031  0.113824 0.0617268 0.0005
 0.972258 -0.129883   0.12084 0.148153 0.0005
 0.982635 -0.133486   0.11789 0.0966961 0.0005
 0.973452 -0.144235  0.105382 0.0619849 0.0005
0.951083 -0.12393 0.126531 -0.133567 0.0005
 0.920617 -0.125576   0.10648 0.0840989 0.0005
  0.99427 -0.158659   0.11485 -0.110576 0.0005
0.988402 -0.15175 0.125795 -0.224454 0.0005
 0.972834 -0.145174   0.10625 0.304175 0.0005
  1.00172 -0.162644  0.119745 0.189268 0.0005
 0.966568 -0.119709   0.12226 0.0702981 0.0005
 0.959847 -0.139321  0.141117 -0.388159 0.0005
   0.9681 -0.140889  0.118952 -0.339618 0.0005
  0.97869 -0.159675  0.092354 -0.00115532 0.0005
 0.980723 -0.133317  0.139671 -0.162572 0.0005
 0.951427 -0.130203   0.10402 -0.23593 0.0005
 0.972546 -0.147077  0.131308 -0.110662 0.0005
 0.977644 -0.127614 0.0612416 -0.0722774 0.0005
 0.988841 -0.147865  0.104132 0.282141 0.0005
 0.979221 -0.134138  0.114188 0.0703008 0.0005
 0.971983 -0.139894  0.126291 -0.0485039 0.0005
 0.965704 -0.131045  0.142312 0.043482 0.0005
 0.999628 -0.153032  0.129722 0.264954 0.0005
  0.98827 -0.150565  0.116968 -0.0903204 0.0005
 0.971199 -0.132566 0.0910289 -0.184009 0.0005
 0.959652 -0.117559  0.149875 -0.119577 0.0005
 0.975949 -0.149523  0.117727 0.0402653 0.0005
 0.983543 -0.143572  0.139274 0.0618617 0.0005
  0.96537 -0.148361 0.0698978 0.016414 0.0005
 0.971015 -0.132197  0.149879 -0.358175 0.0005
 0.975251 -0.130668  0.107355 0.60671 0.0005
   1.0011 -0.152621  0.126818 0.207944 0.0005
 0.975337 -0.136062  0.122858 0.016649 0.0005
0.968406  -0.1343 0.138196 -0.49471 0.0005
0.982876 -0.13378 0.108941 -0.0430588 0.0005
 0.977665 -0.138113  0.122731 -0.0616575 0.0005
 0.986826 -0.151287  0.141802 0.00391681 0.0005
 0.977005 -0.156258  0.101941 -0.107415 0.0005
 0.961646 -0.134949 0.0882354 0.0335548 0.0005
 0.977747 -0.142505  0.110728 0.218644 0.0005
 0.950087 -0.137923  0.122576 -0.359434 0.0005
 0.982995 -0.124513 0.0889509 -0.158102 0.0005
 0.959313 -0.131961  0.134423 -0.283619 0.0005
 0.978749 -0.145807  0.109954 0.0595004 0.0005
 0.972233 -0.139969  0.110028 0.265221 0.0005
 0.978894 -0.147154  0.158753 -0.160561 0.0005
 0.941847 -0.134829  0.117043 -0.0965832 0.0005
 0.989694 -0.145028  0.132523 -0.0956632 0.0005
 0.981015 -0.133809  0.123168 -0.0249708 0.0005
 0.964994 -0.140425  0.140305 0.284365 0.0005
 0.992699 -0.145518  0.109982 0.00062879 0.0005
0.981868 -0.14153 0.125751 -0.203176 0.0005
 0.928727 -0.129655 0.0787582 0.148591 0.0005
0.961027 -0.13835 0.136487 -0.0901439 0.0005
0.943399 -0.12214 0.117081 0.110749 0.0005
 0.955262 -0.118654  0.129698 -0.370612 0.0005
0.965889 -0.14153 0.138369 0.235705 0.0005
 0.971454 -0.145618  0.123986 0.438123 0.0005
 0.943416 -0.132754    0.1406 -0.161344 0.0005
 0.980277 -0.163384  0.121511 -0.129904 0.0005
   1.0009 -0.146322  0.134328 -0.362923 0.0005
0.991505 -0.15772 0.135133 -0.0346321 0.0005
 0.957781 -0.122721  0.148111 0.155462 0.0005
 0.969031 -0.157577  0.119584 -0.200513 0.0005
 0.954377 -0.142008  0.146507 -0.0208155 0.0005
 0.967803 -0.134263  0.120747 0.191745 0.0005
 0.994898 -0.152433  0.113334 -0.222667 0.0005
 0.971368 -0.128135   0.13339 0.0495038 0.0005
0.966202 -0.12138 0.121321 -0.0188668 0.0005
 0.963328 -0.121273  0.129718 0.558089 0.0005
 0.982992 -0.144287 0.0884318 0.260684 0.0005
 0.952083 -0.135033  0.121357 0.104834 0.0005
0.968512 -0.13384 0.136451 0.193334 0.0005
 0.968553 -0.141251  0.119018 -0.350867 0.0005
0.968156 -0.13476  0.13757 0.208455 0.0005
 0.990643 -0.153863  0.160603 0.247261 0.0005
 0.943938 -0.137666  0.143804 -0.179454 0.0005
  1.00459 -0.149442  0.119913 -0.119953 0.0005
 0.980621 -0.133562  0.119274 0.0076018 0.0005
 0.957001 -0.127921  0.133965 -0.0276797 0.0005
 0.989887 -0.141892 0.0844998 -0.111443 0.0005
 0.953649 -0.125777   0.10732 -0.0331229 0.0005
  0.97973 -0.154457  0.113636 -0.155348 0.0005
 0.983835 -0.154056  0.164469 -0.0585957 0.0005
  1.00219 -0.145654  0.102119 0.0244176 0.0005
 0.999621 -0.144605  0.137627 -0.442085 0.0005
 0.961836 -0.138516  0.153762 0.200469 0.0005
  0.98659 -0.144153  0.154526 -0.0363454 0.0005
 0.978423 -0.140911  0.135731 -0.357781 0.0005
  0.97904 -0.142646  0.112941 0.0549153 0.0005
 0.959027 -0.134062  0.102808 0.0514338 0.0005
 0.969352 -0.130096  0.104679 -0.222147 0.0005
0.990841 -0.14342 0.184552 0.229267 0.0005
 0.936746 -0.126075  0.111779 -0.0421915 0.0005
 0.989823 -0.129351   0.11734 0.134536 0.0005
 0.998269 -0.165097 0.0946004 0.194329 0.0005
 0.986802 -0.155142  0.111357 0.0480307 0.0005
  0.99392 -0.167496  0.130499 -0.257478 0.0005
 0.982344 -0.152201  0.133377 -0.428359 0.0005
 0.991916 -0.146861   0.15761 0.206668 0.0005
0.998292 -0.14662 0.143802 -0.142711 0.0005
 0.938019 -0.125101 0.0986513 -0.282948 0.0005
 0.978204 -0.156119  0.117669 -0.118701 0.0005
 0.981951 -0.140608   0.13262 0.101283 0.0005
 0.989673 -0.141294  0.157029 0.218873 0.0005
  1.00742 -0.186055  0.121765 0.203249 0.0005
 0.976279 -0.140365   0.12645 -0.275422 0.0005
 0.982229 -0.154852  0.132516 0.329557 0.0005
 0.944993 -0.131454  0.112575 0.0911325 0.0005
 0.945511  -0.13169 0.0844163 -0.452292 0.0005
 0.970947 -0.132574  0.104661 -0.227412 0.0005
 0.981237 -0.146557 0.0890513 0.263021 0.0005
  0.97714 -0.133573  0.111582 0.272049 0.0005
 0.996699 -0.150247  0.164351 -0.29864 0.0005
 0.976563 -0.134407   0.11117 0.269947 0.0005
0.966905 -0.12862 0.124848 0.0929518 0.0005
  1.00412 -0.159636  0.111215 -0.0213077 0.0005
 0.966861 -0.145794 0.0994993 0.105475 0.0005
 0.963127 -0.133209  0.121196 -0.290798 0.0005
 0.976797 -0.146191  0.123999 0.00305059 0.0005
 0.945147 -0.120401  0.110676 0.210954 0.0005
 0.925838 -0.136413  0.121458 -0.258293 0.0005
 0.967412 -0.134138  0.138523 0.224672 0.0005
 0.996067 -0.173811  0.106706 -0.0177676 0.0005
 0.959044 -0.135858 0.0991272 0.0160445 0.0005
 0.972895 -0.131673 0.0934466 -0.158755 0.0005
 0.969136 -0.146287   0.11602 0.0757653 0.0005
 0.964112 -0.134703  0.132801 -0.0786308 0.0005
 0.978657 -0.137051  0.128194 -0.246108 0.0005
  0.95607 -0.135042   0.13699 -0.0448574 0.0005
 0.991495 -0.151883  0.112193 0.00396887 0.0005
 0.951618 -0.135585 0.0860801 0.00657176 0.0005
 0.991621 -0.146639  0.157915 0.200484 0.0005
 0.960396 -0.118396  0.154569 -0.044422 0.0005
 0.982277 -0.152114  0.133549 -0.426744 0.0005
 0.967211 -0.130323  0.120532 -0.134427 0.0005
 0.987471 -0.142216  0.120292 -0.0887765 0.0005
 0.970342  -0.12046 0.0945836 -0.358066 0.0005
0.991188 -0.14757 0.129141 -0.0464394 0.0005
 0.987001 -0.151921  0.105232 -0.0144003 0.0005
 0.962358 -0.141605  0.160074 0.198004 0.0005
 0.910839 -0.130268   0.12342 0.257777 0.0005
 0.945474 -0.125961  0.127601 0.0486583 0.0005
 0.984039 -0.150447  0.128566 0.15272 0.0005
 0.976216 -0.147716  0.159338 -0.000999849 0.0005
 0.995973 -0.152044  0.106221 0.203709 0.0005
 0.984729 -0.152018  0.116272 0.164857 0.0005
  0.98094 -0.132584  0.122283 -0.245444 0.0005
  0.93977 -0.140886  0.106672 0.285087 0.0005
 0.976399 -0.135761 0.0952553 -0.217018 0.0005
 0.967441 -0.132696  0.105511 -0.0594504 0.0005
 0.978087 -0.131472  0.127655 0.20444 0.0005
  0.96413 -0.125367 0.0762988 -0.283247 0.0005
 0.965142 -0.137903  0.111614 -0.258763 0.0005
  1.00063 -0.150333 0.0932045 0.0373506 0.0005
 0.976317 -0.138936  0.125578 0.0383794 0.0005
 0.962553 -0.133575 0.0873585 0.0205324 0.0005
 0.97596 -0.13113  0.10311 0.19784 0.0005
0.980386 -0.14321 0.112587 0.279759 0.0005
 0.986862 -0.157891  0.129705 0.0226274 0.0005
 0.994998 -0.150021 0.0881737 0.251146 0.0005
 0.954819 -0.139066  0.103954 -0.110381 0.0005
 0.978744 -0.128947 0.0895637 -0.13735 0.0005
  1.01549 -0.166503 0.0980962 0.0145373 0.0005
 0.979984 -0.131435   0.13879 0.23029 0.0005
0.989314 -0.14142 0.130168 -0.24338 0.0005
 0.959924 -0.132348  0.133783 -0.284396 0.0005
 0.991526 -0.151652  0.126824 0.0628666 0.0005
0.970686 -0.13976 0.090532 0.481566 0.0005
 0.953199  -0.12652 0.0981973 -0.275531 0.0005
 0.978915 -0.136363  0.112369 0.249431 0.0005
  0.97261 -0.145202  0.121774 0.450427 0.0005
 0.979282 -0.128346  0.129524 -0.0918961 0.0005
  0.99454 -0.153396  0.138029 0.0347196 0.0005
  0.95981 -0.146244  0.107346 0.348183 0.0005
 0.959309 -0.122113  0.124888 -0.107315 0.0005
 0.959137 -0.137278  0.105567 0.110231 0.0005
  1.00039 -0.151708 0.0724835 -0.133838 0.0005
  1.00789 -0.148627  0.102422 -0.270715 0.0005
 0.987989 -0.143193 0.0830859 -0.309344 0.0005
   0.9438 -0.132154  0.141287 -0.171071 0.0005
 0.976412 -0.138386  0.161169 -0.559996 0.0005
 0.963358 -0.132139   0.14107 -0.318528 0.0005
 0.992291 -0.150422  0.146177 0.046233 0.0005
 0.986883 -0.153532  0.107492 -0.0238677 0.0005
 0.937705  -0.12642 0.0949822 -0.282019 0.0005
 0.982485 -0.153381  0.165292 -0.0539718 0.0005
 0.972342 -0.144249  0.133394 -0.0302252 0.0005
 0.971882 -0.143029  0.133139 -0.149043 0.0005
 0.967732 -0.141932  0.112116 -0.241113 0.0005
 0.970784 -0.136377  0.102845 -0.144571 0.0005
 0.967552 -0.125459  0.128645 -0.103299 0.0005
 0.949842 -0.142789 0.0872541 0.0462813 0.0005
 0.964499 -0.126243 0.0999591 -0.0447602 0.0005
 0.982842 -0.167441   0.12313 -0.121697 0.0005
 0.969404 -0.130388  0.124475 0.10795 0.0005
 0.980139 -0.137367  0.141302 0.338328 0.0005
 0.989147 -0.138912  0.122538 -0.236883 0.0005
 0.990293 -0.139728  0.131357 -0.25121 0.0005
 0.977403 -0.138794  0.124252 -0.0608657 0.0005
 0.966493 -0.149804  0.141092 -0.285579 0.0005
 0.961483 -0.134548  0.103562 0.23193 0.0005
 0.971928 -0.122374  0.115542 -0.157065 0.0005
 0.992353 -0.123967  0.124155 -0.137105 0.0005
 0.965347 -0.130876  0.144855 -0.143564 0.0005
 0.981052 -0.130514 0.0777719 0.00156594 0.0005
  0.98486 -0.143881  0.135522 -0.209322 0.0005
 0.983103 -0.141124  0.113516 0.012631 0.0005
 0.975823 -0.147456  0.111193 0.0407389 0.0005
 0.963152 -0.142302  0.108871 0.266755 0.0005
 0.962406 -0.130155  0.142961 -0.342334 0.0005
 0.981178 -0.148304  0.122034 -0.165149 0.0005
  0.95047 -0.131473  0.139196 0.0120175 0.0005
  0.96851 -0.130818  0.152079 0.186978 0.0005
 0.926464 -0.129031 0.0737206 -0.173936 0.0005
 0.977661 -0.130996  0.125325 0.201701 0.0005
 0.980528 -0.138626   0.13549 -0.513742 0.0005
 0.975975 -0.136352  0.160498 -0.548692 0.0005
 0.952595 -0.122018 0.0814596 -0.332518 0.0005
 0.945765 -0.123361  0.147579 0.0841437 0.0005
 0.966413 -0.128991  0.143543 -0.14894 0.0005
 0.979671 -0.144929  0.151339 -0.213432 0.0005
 1.00081 -0.15165 0.140051 -0.0228729 0.0005
 0.963225 -0.126298 0.0986858 -0.0592459 0.0005
  0.96313 -0.125085 0.0998129 -0.0549367 0.0005
0.960863 -0.12479 0.151457 0.149334 0.0005
 0.977647 -0.133937  0.113057 0.0972385 0.0005
 0.971353 -0.137192  0.127352 -0.456801 0.0005
0.973907 -0.12525 0.107113 -0.180316 0.0005
 0.981281 -0.156304  0.124225 -0.166159 0.0005
 0.966574 -0.133977  0.101289 -0.0369415 0.0005
 0.990115 -0.149551  0.130518 -0.0627624 0.0005
 0.945738 -0.137788  0.107867 0.240569 0.0005
 0.953257 -0.124088  0.125182 -0.120684 0.0005
  1.00034 -0.167409 0.0934225 0.198739 0.0005
 0.994717 -0.158912  0.113093 -0.10267 0.0005
 0.953113 -0.127364  0.109845 -0.0152054 0.0005
 0.960957 -0.131059  0.106147 0.230872 0.0005
 0.977305 -0.133629  0.119394 -0.100554 0.0005
 0.986953 -0.152587  0.114373 0.19361 0.0005
 0.975908 -0.144221   0.12356 0.0386285 0.0005
 0.979676 -0.155375  0.123103 0.0940893 0.0005
 0.966037 -0.143195  0.154263 0.199013 0.0005
 0.975524 -0.141176  0.163311 0.145165 0.0005
 0.960252 -0.131327  0.133391 -0.270695 0.0005
0.983708 -0.14781  0.13603 0.109689 0.0005
  0.99313 -0.159003  0.133057 -0.0329189 0.0005
  1.00948 -0.138918  0.139594 -0.158977 0.0005
 0.943441 -0.124447  0.116197 0.0801023 0.0005
 0.958507 -0.124125  0.149603 0.15449 0.0005
 0.959059 -0.135412  0.133984 0.152997 0.0005
 0.977923 -0.140063  0.100777 -0.0174971 0.0005
 0.982934 -0.158553  0.125748 0.0598326 0.0005
 0.985958 -0.154335  0.116147 -0.0435158 0.0005
  0.95547 -0.133174  0.133375 0.132626 0.0005
 0.961939 -0.126368  0.102937 -0.0213666 0.0005
 0.983234 -0.146514   0.13588 -0.0848644 0.0005
 0.968358 -0.146411  0.124284 0.201445 0.0005
0.973223 -0.13064 0.132842 -0.0683035 0.0005
  1.00847 -0.159348  0.138241 0.0740742 0.0005
 0.967802 -0.130345   0.12746 -0.0734212 0.0005
 0.981332 -0.144445  0.155364 -0.195835 0.0005
 0.969112 -0.131868 0.0985173 -0.177718 0.0005
  0.95665 -0.138716 0.0637638 0.219154 0.0005
 0.966514 -0.144496  0.134099 -0.228444 0.0005
 0.972798 -0.128654   0.12548 -0.189959 0.0005
0.948289 -0.12972 0.130439 -0.124135 0.0005
 0.958357 -0.133655  0.121888 0.0756648 0.0005
 0.943035 -0.123448  0.114989 0.080831 0.0005
 0.975179 -0.135952  0.106542 -0.140833 0.0005
 0.955295 -0.122559  0.141821 0.213418 0.0005
 0.973531 -0.151269  0.125733 -0.121968 0.0005
 0.975514 -0.130897   0.12595 0.216104 0.0005
 0.982373 -0.155703  0.091409 -0.230631 0.0005
 0.945686 -0.129205  0.113178 0.106025 0.0005
0.978324 -0.14071 0.124295 -0.138859 0.0005
 0.989084 -0.149605  0.124206 -0.203305 0.0005
  0.99468 -0.157482  0.115646 0.0388695 0.0005
 0.975102 -0.143092  0.106101 0.132795 0.0005
 0.950024 -0.138727  0.150466 -0.0461694 0.0005
 0.987126 -0.144036  0.143498 0.158189 0.0005
 0.967504 -0.139243  0.140596 0.299878 0.0005
 0.979571 -0.148312 0.0700996 -0.0960236 0.0005
  0.93781 -0.130135  0.117539 0.122546 0.0005
  0.96201 -0.136132  0.105624 0.260356 0.0005
 0.974188 -0.141858  0.141317 0.147301 0.0005
 0.962418 -0.113033  0.134259 -0.0452082 0.0005
 1.00713 -0.15916 0.114421 0.00808736 0.0005
 0.975739 -0.137161 0.0980892 -0.239722 0.0005
 0.964375 -0.134873  0.132901 -0.10319 0.0005
 0.976647 -0.137705  0.120988 -0.298498 0.0005
 0.978945 -0.141452  0.125154 -0.143548 0.0005
 0.967158 -0.141601  0.109507 -0.484064 0.0005
 0.976392 -0.140755   0.11611 0.429794 0.0005
 0.947573 -0.118642  0.133916 -0.358507 0.0005
  0.97386 -0.136082  0.123874 0.0222044 0.0005
 0.964666 -0.132981  0.120833 -0.27632 0.0005
 0.989518 -0.150699  0.125139 0.111335 0.0005
 0.980185 -0.145492  0.132448 0.0178735 0.0005
0.983318 -0.15331 0.140859 -0.224699 0.0005
 0.994506 -0.154692  0.100559 0.243368 0.0005
 0.956131  -0.13309 0.0962796 0.207376 0.0005
0.990704 -0.14734 0.123852 0.0699264 0.0005
  0.97165 -0.138775  0.125164 -0.0643154 0.0005
  0.98468 -0.136724  0.118147 -0.132263 0.0005
 0.987857 -0.139731   0.14102 0.151326 0.0005
0.977959 -0.13406 0.141003 -0.167696 0.0005
  0.97158 -0.136758  0.137997 0.247282 0.0005
  1.00143 -0.149954   0.11907 -0.127584 0.0005
 0.972463 -0.155889  0.156539 -0.0922223 0.0005
 0.983383 -0.150899  0.128013 0.085549 0.0005
 0.93967 -0.13006 0.118074 0.121929 0.0005
 0.968055 -0.122749  0.111567 -0.183423 0.0005
0.984364 -0.13681 0.109871 -0.0594875 0.0005
 0.992348 -0.136813  0.105344 -0.0580091 0.0005
 0.975833 -0.135376  0.075371 0.0662167 0.0005
 0.956183 -0.138063 0.0630416 0.193011 0.0005
 0.972609 -0.143493  0.135545 -0.104266 0.0005
 0.971564 -0.144576   0.12051 0.436511 0.0005
 0.992872 -0.149042  0.118896 0.112901 0.0005
 0.991275 -0.161564 0.0929673 0.266807 0.0005
 0.979398 -0.148463  0.115445 -0.452337 0.0005
 0.960752 -0.129357  0.131672 -0.118808 0.0005
0.939605 -0.13903 0.138627 0.296389 0.0005
 0.963332 -0.147678  0.141922 0.142643 0.0005
  0.96204 -0.137776  0.129227 -0.360054 0.0005
 0.978773 -0.149322    0.1212 0.249073 0.0005
 0.965809 -0.140985  0.108942 -0.477539 0.0005
 0.987608 -0.136213  0.115312 -0.178263 0.0005
 0.955438 -0.125134  0.148792 0.188837 0.0005
 0.974582 -0.155224  0.125765 0.0427259 0.0005
 0.968089 -0.134466  0.137722 0.212248 0.0005
 0.981539 -0.152395  0.132047 -0.438334 0.0005
 0.971496 -0.142662 0.0938937 0.11206 0.0005
 0.982094 -0.142258  0.114352 -0.0069175 0.0005
 0.968717 -0.164517  0.178964 -0.0239917 0.0005
 0.971712 -0.136168 0.0766526 -0.17207 0.0005
 0.926102 -0.127819 0.0778697 -0.21812 0.0005
 0.981045 -0.158655  0.126759 0.0647493 0.0005
 0.996843 -0.144751  0.140608 -0.458409 0.0005
 0.942697 -0.135155   0.11365 -0.162739 0.0005
 0.958349 -0.125056  0.113268 -0.0654864 0.0005
 0.979881 -0.137633  0.107383 -0.35704 0.0005
 0.965481 -0.134007 0.0966401 -0.329422 0.0005
 0.954607 -0.121639  0.134383 -0.290609 0.0005
   0.9944 -0.162271  0.138777 -0.019409 0.0005
 0.977788 -0.132654   0.13008 -0.176562 0.0005
 0.979621 -0.133279  0.134345 -0.146509 0.0005
 0.954216 -0.139198  0.136148 -0.015679 0.0005
0.986577 -0.15172 0.115016 0.154174 0.0005
 0.954366 -0.129263  0.107596 -0.104287 0.0005
 0.981428 -0.141918 0.0974304 0.0778337 0.0005
 0.963103 -0.138954  0.135138 -0.149605 0.0005
 0.982525 -0.129865  0.138137 0.219186 0.0005
 0.973867 -0.137059   0.12083 -0.310605 0.0005
  1.00014 -0.150262  0.112381 0.301729 0.0005
 0.990267 -0.136574  0.139988 0.131683 0.0005
 0.980099 -0.157238 0.0932477 0.15744 0.0005
 0.965914 -0.123883 0.0670275 -0.135959 0.0005
 0.99081 -0.16338 0.124727 0.108229 0.0005
0.971728 -0.12726 0.111588 0.17341 0.0005
 0.977167 -0.145968  0.111148 0.044394 0.0005
 0.963884 -0.126021   0.10064 -0.0570129 0.0005
 0.916379 -0.126695 0.0881921 0.0195577 0.0005
 0.974767 -0.127737   0.13071 -0.0288585 0.0005
 0.974759 -0.128889  0.133643 0.224799 0.0005
 0.967966 -0.139117  0.101625 0.103433 0.0005
 0.986423 -0.140977  0.104589 -0.171348 0.0005
 0.937072 -0.130877  0.131264 0.146369 0.0005
 0.959388 -0.134231  0.166415 -0.291182 0.0005
 0.947334 -0.139904   0.08397 -0.547411 0.0005
 0.982615 -0.137837  0.123779 -0.261704 0.0005
 0.972872 -0.148865  0.118369 0.25872 0.0005
  1.00386 -0.159987  0.112451 -0.0218567 0.0005
 0.985474 -0.145053  0.150369 0.343369 0.0005
 0.989969 -0.140185 0.0871435 -0.395433 0.0005
0.964935 -0.13104 0.122061 -0.0232567 0.0005
  0.94803 -0.124111  0.144863 0.190503 0.0005
 0.966608 -0.142361  0.153558 0.241686 0.0005
 0.984977 -0.150938  0.127278 -0.055395 0.0005
 0.989142 -0.155118  0.106267 -0.139156 0.0005
 0.988551 -0.162704  0.126326 0.175246 0.0005
0.980212 -0.14807 0.153741 -0.0518779 0.0005
 0.966968 -0.142686 0.0857364 0.11826 0.0005
 0.959512 -0.134558  0.107123 -0.196658 0.0005
0.955838  -0.1272 0.111147 0.0516807 0.0005
 0.965919 -0.122704  0.127184 0.543677 0.0005
 0.967524 -0.130364  0.120479 0.0936489 0.0005
 0.991991 -0.155114  0.136521 -0.032258 0.0005
 0.947676 -0.128424  0.125963 0.059371 0.0005
 0.972071 -0.142808  0.122144 -0.247995 0.0005
 0.974773 -0.134719 0.0767581 0.0761758 0.0005
 0.963499 -0.118868  0.120304 0.312553 0.0005
 0.977587 -0.139335  0.100575 -0.0206988 0.0005
 0.968498 -0.132876  0.170105 -0.137575 0.0005
 0.972501 -0.143015  0.120671 -0.177008 0.0005
 0.986993 -0.155186  0.131078 -0.198401 0.0005
0.960121 -0.13175 0.117817 0.190084 0.0005
 0.960179 -0.130485   0.12094 0.197737 0.0005
 0.978069 -0.132289   0.13835 0.0564543 0.0005
0.992402 -0.15142 0.127626 -0.258698 0.0005
   1.0077 -0.184801   0.11937 0.177475 0.0005
  0.98558 -0.147182  0.133106 -0.0936281 0.0005
  1.02052 -0.159625  0.118659 -0.38347 0.0005
 0.956032 -0.120296  0.137463 -0.0101532 0.0005
 0.993335 -0.156947  0.135814 -0.0200533 0.0005
 0.946557  -0.13249 0.0956515 0.302804 0.0005
 0.978175 -0.136304   0.11833 -0.118002 0.0005
 0.943456 -0.134716  0.116415 -0.109618 0.0005
 0.978516 -0.122555  0.140864 -0.155248 0.0005
 0.992635 -0.155095  0.140916 0.0892246 0.0005
0.975345 -0.14846 0.118868 0.268536 0.0005
0.967896 -0.13847 0.111168 -0.252659 0.0005
 0.977329 -0.158085  0.102427 -0.102176 0.0005
 0.952857 -0.129314 0.0900587 0.253641 0.0005
  0.97692 -0.136038  0.100622 -0.0544797 0.0005
 0.970129    -0.147 0.0941363 0.3322 0.0005
 0.968345 -0.136712  0.102205 0.268754 0.0005
 0.970766 -0.136413  0.151908 -0.259029 0.0005
 0.973194 -0.131274  0.128259 0.0715047 0.0005
 0.943042 -0.115711 0.0646429 0.058181 0.0005
  1.00177 -0.160895  0.117399 -0.18472 0.0005
 0.965085 -0.156834  0.152553 -0.0910164 0.0005
 0.946194 -0.127605  0.129034 0.0328993 0.0005
 0.984679 -0.148865  0.135069 -0.0357947 0.0005
 0.981653 -0.152193  0.118823 0.0383079 0.0005
 0.974296 -0.149455  0.124756 -0.136969 0.0005
 0.963906 -0.144637  0.152758 0.307398 0.0005
 0.979331 -0.130236  0.147977 0.0853559 0.0005
 0.985842 -0.165758  0.135727 0.017018 0.0005
 0.976873 -0.142741  0.163689 0.148096 0.0005
 0.971445 -0.143679  0.100706 0.0414019 0.0005
 0.974269 -0.117139  0.121181 -0.189911 0.0005
 0.994312 -0.153887  0.136803 0.000479952 0.0005
 0.974503 -0.154949 0.0921935 -0.0125331 0.0005
 0.971163 -0.142298  0.129396 0.213198 0.0005
 0.958063 -0.129506  0.125234 -0.0145042 0.0005
 0.990043 -0.146562  0.112566 0.0341219 0.0005
 0.989178 -0.147422  0.114769 -0.0143054 0.0005
 0.979714 -0.127865  0.153276 -0.0301618 0.0005
  1.00683 -0.147789 0.0997259 0.0519597 0.0005
 0.957542 -0.127912  0.114593 0.025773 0.0005
 0.980902 -0.151063  0.122217 0.0347203 0.0005
 0.979437 -0.142617  0.113318 0.0471822 0.0005
 0.979864 -0.118927  0.100354 -0.187025 0.0005
 0.988022 -0.152484  0.125171 -0.203123 0.0005
 0.980605 -0.145372  0.146303 -0.120219 0.0005
 0.982954 -0.157279  0.142007 -0.164553 0.0005
 0.994566 -0.153376  0.157762 -0.219609 0.0005
 0.965675 -0.134058  0.124098 -0.0288509 0.0005
 0.981205 -0.133965   0.13112 0.0586651 0.0005
 0.954766 -0.119427  0.107149 0.0448944 0.0005
 0.943799 -0.117617  0.116168 -0.254034 0.0005
0.985713 -0.14247 0.125584 -0.414877 0.0005
 0.987635 -0.152871  0.125555 -0.197024 0.0005
 0.974079 -0.142446  0.123324 0.00189586 0.0005
 0.980118 -0.150574  0.110624 0.137251 0.0005
 0.994943 -0.135053 0.0985594 -0.020658 0.0005
  0.96466 -0.145475  0.113633 -0.054619 0.0005
 0.983823 -0.141734  0.135897 -0.00362586 0.0005
 0.963179 -0.118239  0.121487 0.326091 0.0005
  1.00844 -0.161382  0.111231 -0.0124428 0.0005
 0.992151 -0.152918  0.113131 -7.3849e-05 0.0005
 0.978367 -0.147003 0.0931615 0.378734 0.0005
 0.987608 -0.144342  0.139808 0.178456 0.0005
 0.972324 -0.137943  0.128505 -0.453848 0.0005
  1.00825 -0.141244  0.146542 -0.025024 0.0005
 0.977393 -0.145458  0.109765 0.0544938 0.0005
 0.984718 -0.147109  0.136238 0.0908164 0.0005
0.963471 -0.13469 0.086398 -0.00971416 0.0005
 0.997294 -0.143214   0.14809 0.0741076 0.0005
 0.978666 -0.150348  0.110329 0.111104 0.0005
  1.00403 -0.165511  0.132835 -0.0517529 0.0005
 0.958308 -0.118372  0.147614 0.189954 0.0005
 0.996973 -0.147909  0.142115 0.0528892 0.0005
 0.979423 -0.132943  0.112275 -0.167558 0.0005
 0.941956 -0.123944 0.0895386 -0.0906037 0.0005
 0.973727 -0.144049  0.132338 -0.14358 0.0005
  1.00261   -0.1653 0.0925285 0.184733 0.0005
 0.933634 -0.131068  0.150862 -0.199329 0.0005
 0.982866 -0.152511  0.131682 -0.41096 0.0005
 0.953631 -0.131876 0.0979017 0.248164 0.0005
 0.985099 -0.161819  0.141832 -0.120926 0.0005
 0.960107 -0.129499  0.139792 0.0481132 0.0005
 0.983635 -0.144913  0.139469 0.197797 0.0005
 0.941332 -0.140426  0.143674 0.219754 0.0005
 0.982274 -0.151488  0.118356 0.28085 0.0005
 0.971378 -0.120059 0.0951568 -0.363586 0.0005
 0.968333 -0.133745 0.0880768 -0.148189 0.0005
 0.985765 -0.146599  0.135631 -0.102412 0.0005
  0.98157 -0.144889  0.113327 -0.130714 0.0005
 0.989066  -0.15878 0.0997364 -0.335377 0.0005
 0.989867 -0.159552 0.0938357 0.268886 0.0005
  1.00156 -0.139841  0.112903 -0.0394456 0.0005
 0.978461 -0.137477  0.127376 -0.245503 0.0005
 0.967749 -0.143492  0.152787 0.24417 0.0005
 0.976339 -0.134843 0.0901157 0.0166816 0.0005
 0.974447 -0.135541  0.166462 0.0169847 0.0005
 0.918515 -0.124797 0.0923708 -0.0649307 0.0005
 0.967831 -0.135833 0.0969279 -0.199833 0.0005
 0.959541 -0.128329 0.0867022 0.410275 0.0005
 0.982426 -0.151247  0.127529 0.0909051 0.0005
 0.961058 -0.131445  0.141425 -0.320585 0.0005
 0.978574 -0.144713  0.102662 -0.202728 0.0005
 0.983469 -0.154693 0.0985902 0.0535933 0.0005
  1.01114 -0.177278  0.080459 0.0424098 0.0005
 0.964302 -0.133553  0.127409 -0.0624935 0.0005
 1.00395 -0.15265 0.130648 -0.341577 0.0005
   1.0027 -0.150344  0.113577 0.295498 0.0005
 0.963604 -0.135152  0.131515 -0.0741024 0.0005
 0.959608 -0.125946  0.148773 0.198672 0.0005
0.995527 -0.15127  0.16339 -0.28893 0.0005
 0.967957 -0.131043  0.122768 0.119887 0.0005
 0.962905 -0.125557  0.115675 -0.22983 0.0005
 0.976304 -0.130444  0.113344 -0.0607661 0.0005
 0.981493 -0.143367   0.12394 -0.190503 0.0005
 0.958506 -0.132984  0.111727 0.0604034 0.0005
 0.945044 -0.125005  0.103755 0.102659 0.0005
 0.978649 -0.148895  0.105044 0.281759 0.0005
 0.959777 -0.134053  0.103659 -0.102725 0.0005
  0.98916 -0.143224  0.117652 -0.133141 0.0005
 0.962527 -0.124054  0.119006 -0.222064 0.0005
   0.9871 -0.156038  0.130723 -0.20755 0.0005
 0.980902 -0.150507  0.119436 0.0193609 0.0005
 0.976703 -0.140867  0.122149 0.0643405 0.0005
  0.94191 -0.131312  0.138911 -0.149959 0.0005
 0.965671 -0.141861  0.102485 0.321059 0.0005
 0.987083 -0.144113  0.156538 -0.0479271 0.0005
 0.975496 -0.121015   0.10735 0.116012 0.0005
 0.975568 -0.133452  0.125875 -0.00968694 0.0005
 0.972401 -0.135991  0.147384 -0.159597 0.0005
 0.987537   -0.1381 0.0935048 -0.0620346 0.0005
 0.948637 -0.138988  0.118344 0.325112 0.0005
  0.96705 -0.126394  0.153738 -0.026877 0.0005
0.991618 -0.14203  0.15507 0.105817 0.0005
 0.965977 -0.131287  0.124385 0.0971086 0.0005
 0.960235 -0.137955   0.10657 -0.190776 0.0005
 0.986515 -0.151523  0.108544 -0.0639179 0.0005
 0.990193 -0.151795  0.128266 -0.00829986 0.0005
  0.97391 -0.139053  0.129773 0.267291 0.0005
  0.95559 -0.130019  0.102556 -0.337348 0.0005
 0.965181 -0.126026  0.126884 -0.431527 0.0005
  0.99741 -0.172756  0.107084 -0.0124687 0.0005
 0.973556 -0.138601  0.129517 -0.467108 0.0005
 0.967485 -0.141435  0.137557 0.225782 0.0005
  1.01531 -0.137785  0.116701 -0.199474 0.0005
 0.992069 -0.167954  0.128038 0.151538 0.0005
 0.975145 -0.135642 0.0947248 -0.223189 0.0005
 0.988707 -0.163442  0.130059 0.164844 0.0005
  0.97169 -0.151228  0.150793 -0.133544 0.0005
  1.00066 -0.166561  0.092547 0.159493 0.0005
 0.972219 -0.132395  0.162037 -0.0257279 0.0005
 0.971939 -0.129783  0.127205 -0.202119 0.0005
 0.981471 -0.151503  0.140771 0.0276329 0.0005
0.951702 -0.12781  0.10349 -0.24953 0.0005
 0.978178 -0.125789  0.103176 0.291736 0.0005
 0.992549 -0.151939  0.141609 0.0945526 0.0005
 0.980927 -0.147035  0.125543 -0.186079 0.0005
 0.962491 -0.125334 0.0759739 -0.259189 0.0005
 0.948647 -0.128727   0.12939 -0.114035 0.0005
 0.980701 -0.136124    0.1147 0.185548 0.0005
  0.95844  -0.13599 0.0987202 0.0293463 0.0005
 0.969371 -0.126644   0.13689 -0.0130277 0.0005
 0.986424 -0.149557  0.125124 0.0654674 0.0005
   0.9995 -0.167321 0.0935818 0.184828 0.0005
 0.972578 -0.138108  0.157771 -0.16252 0.0005
   1.0097 -0.162322  0.112163 -0.00805958 0.0005
 0.972523 -0.140209  0.130012 -0.181918 0.0005
 0.937027 -0.128826  0.118549 0.0627297 0.0005
 0.971736 -0.143014  0.132021 -0.0351252 0.0005
 0.968126 -0.142069 0.0941222 -0.220055 0.0005
 0.978093 -0.147804  0.072953 -0.10738 0.0005
 0.990669 -0.163545  0.124316 0.113652 0.0005
 0.956864 -0.132005  0.110389 0.0742412 0.0005
 0.987738 -0.148638  0.110143 -0.0616644 0.0005
 0.988143 -0.136836   0.11474 -0.184163 0.0005
 0.986925 -0.143631  0.137647 0.286727 0.0005
 0.948724 -0.123039  0.147562 0.0965812 0.0005
 0.996377 -0.139747  0.140645 0.122836 0.0005
 0.944322 -0.126473  0.115446 0.0758615 0.0005
 0.981465 -0.117569 0.0993352 -0.191046 0.0005
 0.950447 -0.135334 0.0841496 0.0218022 0.0005
 0.962799 -0.126572  0.100151 -0.0214085 0.0005
 0.970985 -0.126984  0.110189 0.227557 0.0005
 0.998734 -0.150093  0.166053 -0.304668 0.0005
 0.932278 -0.143248 0.0970298 0.144004 0.0005
 0.975981 -0.162609 0.0969845 -0.120803 0.0005
 0.983499 -0.150277  0.136258 -0.0341051 0.0005
 0.980905 -0.145222  0.113336 0.0239869 0.0005
 0.993618 -0.152864  0.137663 0.0281521 0.0005
 0.956752 -0.121762  0.126201 -0.0836363 0.0005
 0.962717 -0.136181  0.144972 -0.418767 0.0005
 0.996948 -0.168834  0.118666 -0.184186 0.0005
 0.928508 -0.131554 0.0787497 0.151976 0.0005
 0.989364 -0.159679  0.127354 -0.106716 0.0005
 0.921307 -0.140826  0.142249 0.0786161 0.0005
 0.989783 -0.160592 0.0927604 0.274643 0.0005
 0.983034 -0.129541  0.124551 0.00990401 0.0005
 0.939281 -0.138028  0.151789 0.0177093 0.0005
 0.960917 -0.119516  0.149425 -0.137856 0.0005
0.979149 -0.14414 0.108271 0.288128 0.0005
 0.992222 -0.150481  0.145742 0.033909 0.0005
 0.987247 -0.142403    0.1261 -0.428405 0.0005
 0.96241  -0.1307 0.114284 -0.119449 0.0005
 0.978204 -0.129574  0.129699 -0.0623646 0.0005
 0.966486 -0.128435  0.122678 -0.0206751 0.0005
 0.976258 -0.139893  0.114624 0.418291 0.0005
 0.946284 -0.133141  0.139423 0.522871 0.0005
 0.983964 -0.141227  0.112231 0.00394126 0.0005
0.988444 -0.13277 0.123578 -0.0429006 0.0005
 0.984981 -0.149613  0.136561 -0.0268276 0.0005
 0.972896 -0.131663  0.131309 0.457112 0.0005
 0.988744 -0.130702  0.116424 0.142661 0.0005
 0.969787 -0.135204   0.11261 -0.0684338 0.0005
   0.9811 -0.131561  0.116044 0.114293 0.0005
 0.947311 -0.124271  0.143571 0.197055 0.0005
 0.970729 -0.134724  0.152541 -0.251351 0.0005
 0.961322 -0.138546 0.0976656 0.287654 0.0005
 0.949829 -0.136483  0.135172 0.0637436 0.0005
 0.949547 -0.115414  0.111372 0.0787377 0.0005
 0.955036 -0.121247  0.115645 -0.0732629 0.0005
 0.975889 -0.133734  0.128098 -0.188362 0.0005
 0.965002 -0.126243  0.099573 0.046417 0.0005
 0.955634 -0.123403  0.137921 -0.0248742 0.0005
 0.982716 -0.151446  0.126594 0.104215 0.0005
  1.00663 -0.169714  0.149933 0.0548627 0.0005
 0.989273 -0.154144  0.105372 -0.0585535 0.0005
 0.964753 -0.130338   0.12262 -0.0309527 0.0005
 0.961353 -0.127387  0.131333 -0.111298 0.0005
 0.964869 -0.134743  0.123912 -0.019212 0.0005
 0.951045 -0.124332  0.100121 0.084489 0.0005
 0.979255 -0.137277  0.127841 -0.260623 0.0005
 0.977926 -0.149794  0.112131 0.139361 0.0005
 0.977952 -0.144439 0.0997288 -0.158904 0.0005
 0.965908 -0.129433  0.110791 -0.0163206 0.0005
  1.00665 -0.156519  0.115379 -0.000537338 0.0005
  1.00376 -0.132083  0.115097 -0.177783 0.0005
  0.95338 -0.124572  0.088611 -0.153024 0.0005
 0.998823 -0.146694   0.13279 -0.361818 0.0005
 0.964929 -0.142396  0.130385 0.292487 0.0005
 0.947692 -0.132413  0.111198 0.113295 0.0005
 0.988532 -0.142515 0.0885504 -0.424125 0.0005
0.990564 -0.1527 0.11269 -0.00946876 0.0005
 0.998413 -0.152697 0.0742935 -0.106313 0.0005
  1.00031 -0.166871 0.0933191 0.189859 0.0005
 0.978672 -0.144261 0.0949674 0.360806 0.0005
 0.982489 -0.134971  0.130188 0.0589704 0.0005
 0.964036 -0.137213  0.121245 0.158133 0.0005
 0.918847 -0.134677  0.117249 -0.0524209 0.0005
 0.947904 -0.142135  0.122099 0.0974562 0.0005
 0.922657 -0.140783  0.149198 -0.115936 0.0005
 0.990762 -0.154258  0.163699 -0.339385 0.0005
 0.961526 -0.132112   0.10479 0.251149 0.0005
 0.970023 -0.123242  0.123716 0.161492 0.0005
 0.992024 -0.161715 0.0920718 0.297516 0.0005
 0.979438 -0.133688  0.120041 0.0148205 0.0005
 0.979783 -0.145314 0.0994555 -0.152669 0.0005
  0.96315 -0.133732  0.105921 0.237393 0.0005
 0.916379 -0.123982 0.0931349 -0.085019 0.0005
 0.989284 -0.149426  0.116705 -0.105535 0.0005
 0.960638 -0.122354  0.114899 0.0888827 0.0005
 0.981624 -0.140507   0.11727 0.454855 0.0005
 0.978888 -0.154753  0.123428 0.237989 0.0005
 0.954275 -0.122929  0.136652 -0.0153714 0.0005
 0.986562 -0.145023  0.105448 -0.181538 0.0005
 0.978707 -0.134841  0.101894 -0.0477419 0.0005
 0.989078 -0.145335  0.140436 0.163526 0.0005
 0.971681 -0.133623  0.161907 -0.0404419 0.0005
 0.982241 -0.141229  0.155218 -0.213285 0.0005
 0.964211 -0.159578 0.0982694 -0.156671 0.0005
  0.97238 -0.145152  0.104399 0.0687335 0.0005
 0.976998 -0.135294 0.0782754 0.0685446 0.0005
 0.963668 -0.126127  0.102728 -0.00113825 0.0005
  1.00589 -0.165744  0.132779 -0.0453283 0.0005
 0.967213 -0.129658   0.12681 -0.11361 0.0005
 0.990956 -0.147938  0.088087 0.244922 0.0005
 0.965979 -0.143053   0.14904 -0.0987504 0.0005
 0.985341 -0.144184   0.11069 0.388449 0.0005
 0.966008 -0.121166   0.11217 -0.167276 0.0005
 0.974689 -0.163413  0.133163 0.336681 0.0005
 0.973438 -0.142113 0.0775503 -0.00678559 0.0005
 0.997174 -0.154774  0.133864 0.0889271 0.0005
 0.947403 -0.124426  0.133286 0.0198701 0.0005
   0.9881 -0.139795  0.089606 -0.0681046 0.0005
 0.986483 -0.150233  0.109149 -0.0133928 0.0005
 0.938457 -0.138892  0.131063 0.0538957 0.0005
 0.957449 -0.125771  0.116047 -0.0587483 0.0005
 0.971623 -0.137296  0.128557 -0.456336 0.0005
 0.966731 -0.149721 0.0943977 0.299498 0.0005
 0.993517 -0.149574 0.0876307 0.239677 0.0005
  0.98085 -0.143511  0.111135 0.0371485 0.0005
 0.955601 -0.139915 0.0970286 -0.0809202 0.0005
 0.978796 -0.157443  0.093036 0.120854 0.0005
  0.97911 -0.129258  0.114726 0.0242706 0.0005
 0.973204 -0.138557  0.138113 0.327427 0.0005
 0.959811 -0.122749  0.114187 0.11861 0.0005
 0.981304 -0.140221  0.151278 -0.0636617 0.0005
 0.948498 -0.127299  0.127652 0.0586359 0.0005
 0.968449 -0.128273  0.154217 -0.0152125 0.0005
 0.967714 -0.139226  0.139944 0.297632 0.0005
 0.990526 -0.149149  0.145884 -0.0804314 0.0005
 0.981573 -0.149011  0.100322 0.372094 0.0005
 0.978567 -0.134456  0.128995 -0.185096 0.0005
 0.988578 -0.149044  0.142218 -0.0191131 0.0005
 0.935695 -0.137411  0.155018 0.124695 0.0005
 0.958025 -0.125208  0.130585 0.298759 0.0005
 0.993545 -0.154482  0.138554 0.13872 0.0005
0.980691 -0.14394 0.154486 -0.20954 0.0005
 0.967372 -0.128988  0.145578 -0.145275 0.0005
0.989858 -0.15168 0.128533 -0.0230068 0.0005
 0.941274 -0.132873  0.140931 -0.162291 0.0005
  0.99956 -0.148288  0.136824 0.0167287 0.0005
 0.986008 -0.139424  0.158512 -0.289573 0.0005
 0.975103 -0.128622  0.109912 0.356028 0.0005
 0.951527 -0.129673    0.1396 -0.0276422 0.0005
 0.951368 -0.133604  0.139388 0.00429592 0.0005
 0.972633 -0.129648   0.12554 -0.175896 0.0005
 0.984885 -0.152453 0.0990485 -0.0067111 0.0005
 0.966431 -0.142483   0.15515 0.202595 0.0005
 0.965255 -0.144221  0.164442 0.0587265 0.0005
 0.979447 -0.122699  0.127717 0.0329495 0.0005
 0.97271 -0.12844 0.104581 -0.233974 0.0005
 0.981613 -0.139844  0.102266 0.308928 0.0005
 0.948387 -0.138073  0.149354 -0.226539 0.0005
 0.978492 -0.131913  0.104503 -0.0620125 0.0005
 0.953684 -0.122105   0.13804 -0.030595 0.0005
0.982346 -0.14871 0.123043 -0.174443 0.0005
 0.956658 -0.117418  0.130097 -0.369796 0.0005
 0.946648 -0.127129  0.121616 0.125346 0.0005
0.974371  -0.1381 0.159366 -0.566156 0.0005
   0.9996 -0.146758  0.133909 -0.367077 0.0005
 0.970153 -0.143204  0.126318 0.214096 0.0005
 0.984548 -0.166399  0.126413 0.44139 0.0005
  0.97992 -0.143517  0.105788 0.166137 0.0005
0.980507 -0.15163 0.126895 0.0849307 0.0005
 0.965874 -0.130946   0.10063 0.160879 0.0005
 0.977728 -0.129197  0.061134 -0.0862013 0.0005
0.959084  -0.1226 0.160679 0.354291 0.0005
 0.978361 -0.139099  0.128193 -0.296229 0.0005
 0.985496 -0.136081 0.0832777 0.0303815 0.0005
  1.01404 -0.167352 0.0839348 -0.233686 0.0005
 0.988111 -0.162997  0.124661 0.11057 0.0005
 0.977981 -0.140041  0.133287 -0.0770847 0.0005
 0.969733 -0.127004 0.0898041 -0.182126 0.0005
 0.954599 -0.130834  0.114544 -0.257491 0.0005
 0.957583 -0.133432    0.0978 0.238986 0.0005
 0.931216 -0.132293  0.129698 -0.195259 0.0005
 0.932948 -0.136043  0.108138 -0.0357498 0.0005
 0.949151 -0.126831 0.0977491 0.0490323 0.0005
 0.986695 -0.142858  0.135214 -0.1931 0.0005
 0.992833 -0.150834  0.124885 -0.187445 0.0005
 0.956744 -0.122905  0.161706 0.363502 0.0005
 0.958325 -0.128132  0.140662 0.0642337 0.0005
 0.992311 -0.136144  0.104164 -0.0766589 0.0005
 0.947218 -0.125725  0.121319 0.111343 0.0005
  0.95541 -0.130059  0.124546 -0.538195 0.0005
 0.973707 -0.149069   0.10734 -0.436831 0.0005
 0.976792 -0.127411   0.12001 0.126563 0.0005
 0.976449 -0.138818  0.100303 -0.229897 0.0005
 0.947307 -0.136052  0.130204 0.298289 0.0005
 0.977306 -0.142659  0.106131 0.165598 0.0005
 0.962977 -0.157555  0.159921 0.14371 0.0005
0.983447 -0.15227  0.14278 -0.225246 0.0005
  0.97421 -0.136353  0.165286 0.0240309 0.0005
 0.992377 -0.147906 0.0879576 0.259488 0.0005
  0.94459 -0.139111  0.107801 0.225678 0.0005
 0.961932 -0.126491 0.0856921 -0.236891 0.0005
 0.977296 -0.141164  0.121482 0.0791685 0.0005
 0.974558 -0.126749  0.103995 0.053256 0.0005
 0.993472 -0.153162   0.14102 0.121549 0.0005
 0.960751 -0.121188  0.113854 -0.042453 0.0005
 0.972874 -0.137275  0.157741 -0.158424 0.0005
 0.965382 -0.126055  0.112431 -0.0716375 0.0005
 0.959928 -0.124974  0.133459 -0.112518 0.0005
 0.971299 -0.143654   0.15677 -0.471881 0.0005
 0.950299 -0.123622  0.126198 -0.106812 0.0005
 0.969786 -0.133038 0.0972695 -0.183908 0.0005
0.992305 -0.13944 0.133626 0.0417917 0.0005
 0.985824 -0.149803   0.12566 0.0605454 0.0005
 0.977403 -0.154351  0.135646 -0.109695 0.0005
 0.949331 -0.115764  0.134774 -0.0864398 0.0005
 0.945903 -0.123616  0.106851 -0.0176609 0.0005
 0.973488 -0.143953   0.10242 0.0465572 0.0005
 0.973351 -0.144694  0.138596 0.163492 0.0005
 0.946924 -0.132749  0.138246 0.511309 0.0005
 0.983383 -0.141271  0.116736 0.00284711 0.0005
  1.00628 -0.142579 0.0946408 -0.0485333 0.0005
 0.965355  -0.12691 0.0766818 -0.134324 0.0005
 0.917297 -0.125125 0.0935459 -0.0806516 0.0005
 0.975625 -0.150217  0.158764 -0.0076827 0.0005
0.951576 -0.12159 0.135123 0.105596 0.0005
 0.969498 -0.135449  0.103761 -0.0772018 0.0005
 0.970619 -0.133121  0.136172 -0.175478 0.0005
 0.964535 -0.129819  0.109063 0.0972443 0.0005
 0.948658 -0.123718  0.119737 -0.335571 0.0005
 0.952177 -0.124113 0.0873338 -0.153618 0.0005
 0.947092 -0.125866  0.147583 0.0888585 0.0005
 1.00545 -0.16811 0.149577 0.0579774 0.0005
 0.964614 -0.132894  0.118686 0.266258 0.0005
 0.988019 -0.136131  0.130353 0.263297 0.0005
 0.973419 -0.139994  0.110666 0.140875 0.0005
 0.968167 -0.134414  0.103344 0.252948 0.0005
0.967443 -0.15356  0.12069 0.173335 0.0005
 0.971305 -0.126579  0.113424 0.17613 0.0005
 0.997353 -0.149551 0.0928145 0.0271377 0.0005
 0.976266 -0.134662   0.10316 -0.0385149 0.0005
  0.93532 -0.129786  0.131707 -0.0791956 0.0005
 0.944306 -0.125285  0.159435 0.239002 0.0005
 0.977978 -0.126602  0.120894 0.143192 0.0005
 0.955692 -0.135147  0.113265 -0.0888729 0.0005
 0.944769 -0.137137 0.0769953 0.445966 0.0005
 0.979302 -0.133552  0.117316 0.098666 0.0005
 0.980877 -0.145016  0.128963 0.132762 0.0005
 0.958545 -0.137784 0.0972424 -0.309871 0.0005
 0.978889 -0.149259     0.122 0.250755 0.0005
    0.968 -0.131306   0.12231 0.118554 0.0005
0.980718 -0.12715  0.13153 -0.222847 0.0005
 0.998692 -0.135388  0.133708 -0.136704 0.0005
 0.934393 -0.136481  0.118057 0.0712005 0.0005
 0.940877 -0.135436   0.11482 -0.185716 0.0005
 0.968968 -0.134263 0.0899454 -0.151642 0.0005
0.986711 -0.15242 0.147052 -0.277697 0.0005
 0.964153 -0.118495  0.133332 0.11818 0.0005
 0.960827 -0.140909  0.146036 -0.042797 0.0005
 0.973414 -0.156761  0.123401 -0.0427765 0.0005
 0.981078 -0.148619  0.121872 -0.155165 0.0005
0.948989  -0.142 0.12283 0.103495 0.0005
 0.947493 -0.125586  0.147932 0.0917231 0.0005
  0.98034 -0.128882  0.116972 0.0307224 0.0005
 0.982386 -0.147652  0.156725 -0.0444404 0.0005
  0.97202 -0.142067    0.1199 0.287663 0.0005
 0.963673 -0.140867   0.12013 0.120247 0.0005
 0.986526 -0.146454  0.135661 0.0916216 0.0005
 0.929569 -0.128519 0.0789239 0.157182 0.0005
 0.971823 -0.137172  0.104305 -0.138418 0.0005
 0.988197 -0.173488  0.152688 -0.00502345 0.0005
 0.966457 -0.120712  0.109479 -0.174963 0.0005
 0.970481 -0.128455  0.131001 0.022831 0.0005
 0.992273 -0.132548 0.0918125 0.0481627 0.0005
 0.991715 -0.151147  0.107479 0.186759 0.0005
  1.00409 -0.158496  0.114856 0.0120025 0.0005
 0.979594 -0.133949  0.117089 -0.0902426 0.0005
 0.987019 -0.132917  0.126226 -0.227936 0.0005
 0.99185  -0.1432 0.184161 0.235513 0.0005
 0.961647 -0.132584  0.133888 0.200671 0.0005
  0.99445 -0.155583 0.0992236 0.256567 0.0005
 0.966199 -0.125583  0.104905 0.107586 0.0005
 0.979747 -0.135461  0.133353 0.0479934 0.0005
0.977854 -0.12131 0.104927 0.34211 0.0005
0.976506  -0.1278 0.108074 0.105226 0.0005
 0.971393 -0.137056  0.147172 -0.168417 0.0005
0.973742 -0.14256 0.121773 0.134143 0.0005
0.975159 -0.11893 0.144274 -0.0595877 0.0005
 0.991635 -0.147728  0.131781 0.0547903 0.0005
 0.977538 -0.146008  0.110404 0.0570933 0.0005
0.974177  -0.1274 0.102672 -0.221655 0.0005
  0.96481 -0.140332   0.12884 0.0118597 0.0005
 0.980737 -0.133626  0.124601 -0.018904 0.0005
 0.969734 -0.136735 0.0946602 -0.281557 0.0005
 0.985337 -0.162762  0.116734 0.0505081 0.0005
  1.00556 -0.170111  0.150678 0.0735352 0.0005
  1.01067 -0.162177  0.109598 -0.0247699 0.0005
 0.956755 -0.122242  0.125813 -0.0762158 0.0005
 0.966976 -0.128689  0.100949 -0.241823 0.0005
 0.964347 -0.126199 0.0973581 -0.105281 0.0005
 0.952376 -0.131391 0.0983267 0.230868 0.0005
 0.970106 -0.129824  0.128487 0.0625698 0.0005
 0.988956 -0.153915   0.11664 0.226793 0.0005
0.961402 -0.13557 0.130847 -0.357305 0.0005
 0.959595 -0.136776  0.105501 -0.0871917 0.0005
  0.94578 -0.124532  0.106306 0.0111985 0.0005
 0.975848 -0.147808  0.159466 -0.023874 0.0005
 0.988425 -0.129504  0.128938 0.193465 0.0005
 0.951163 -0.132569  0.122011 0.130939 0.0005
 0.983199 -0.149561 0.0843288 0.281041 0.0005
 0.973134 -0.140213    0.1242 -0.0586486 0.0005
 0.979755 -0.132236  0.110135 0.392872 0.0005
 0.974347 -0.139951  0.137474 0.337655 0.0005
 0.978676 -0.148964  0.118201 -0.453788 0.0005
 0.959785 -0.123469  0.133034 -0.0659712 0.0005
 0.990432 -0.127493  0.145488 -0.131732 0.0005
 0.976669 -0.150016  0.111786 0.118005 0.0005
 0.976711 -0.163786  0.167985 -0.0128741 0.0005
  0.99657 -0.154257  0.134748 0.102609 0.0005
 0.977742 -0.137838  0.100736 -0.00403681 0.0005
  0.95388 -0.130229  0.127272 -0.129236 0.0005
 0.983214 -0.162668  0.120388 0.134779 0.0005
 0.975775 -0.140271  0.111229 0.250785 0.0005
 0.996871 -0.150664  0.126049 0.206336 0.0005
0.959127 -0.13072 0.127228 0.020193 0.0005
 0.957468 -0.127177  0.146645 0.206815 0.0005
 0.982544 -0.141002  0.114541 -0.0100422 0.0005
  1.00645 -0.141755  0.128338 0.014397 0.0005
 0.963185 -0.144673  0.146859 -0.116569 0.0005
 0.978185 -0.129877  0.129462 -0.0750189 0.0005
 0.954494 -0.127583  0.107789 -0.0907874 0.0005
 0.993119 -0.153134 0.0989857 0.00569982 0.0005
 0.943988 -0.127793  0.101994 0.115373 0.0005
 0.985165 -0.139916  0.117246 -0.184324 0.0005
 0.958816 -0.134247  0.105298 0.248112 0.0005
 0.959675 -0.135281  0.137669 -0.0545257 0.0005
 0.960466 -0.130709  0.119962 0.193253 0.0005
  1.00033 -0.150984  0.131091 0.293073 0.0005
  0.91261 -0.129401  0.124048 0.254363 0.0005
 0.980697 -0.154639  0.120979 -0.0240523 0.0005
 0.979504 -0.145308  0.136655 0.13164 0.0005
 0.958226 -0.136479  0.106578 0.0959653 0.0005
 0.965173 -0.125568 0.0999772 0.0346686 0.0005
 0.963859 -0.146952  0.141216 0.14544 0.0005
0.974195 -0.13752  0.11127 0.15729 0.0005
 0.967016 -0.127522  0.119455 -0.132221 0.0005
 0.956156 -0.124786  0.128072 0.297557 0.0005
 0.950032 -0.131374  0.132174 -0.314402 0.0005
0.980318 -0.13724 0.113918 0.0519975 0.0005
 0.958723 -0.138224  0.107227 -0.181486 0.0005
 0.987899 -0.140462  0.130824 -0.233878 0.0005
 0.967246 -0.124802  0.122718 -0.206803 0.0005
 0.946084 -0.129836  0.112546 0.0788399 0.0005
0.993042 -0.14555 0.107011 -0.0966619 0.0005
 0.989962 -0.154335  0.103317 -0.13374 0.0005
 0.976388 -0.145489  0.105127 -0.103416 0.0005
 0.983656 -0.159352  0.114631 -0.199448 0.0005
0.966036 -0.13224 0.124569 -0.0210642 0.0005
 0.963915 -0.112085  0.147131 -0.221717 0.0005
 0.969331 -0.134401  0.106467 -0.067372 0.0005
 0.980427 -0.155028 0.0996218 0.052299 0.0005
 0.975302 -0.132014  0.133354 -0.0644785 0.0005
  0.99405  -0.15828 0.0975428 0.135624 0.0005
 0.962706 -0.115336 0.0747608 0.0478435 0.0005
 0.963785 -0.125222  0.125844 0.53861 0.0005
 0.985052 -0.151684  0.115482 0.0522271 0.0005
 0.986075 -0.151879  0.147187 -0.271432 0.0005
 0.984828 -0.133302  0.126826 -0.239662 0.0005
 0.959323 -0.134933 0.0930525 0.0343754 0.0005
 0.980668 -0.144577  0.130414 0.014906 0.0005
 0.95098 -0.14229 0.107428 0.251647 0.0005
 0.984624 -0.151565   0.12688 -0.043335 0.0005
0.955535 -0.12269 0.113393 -0.0919547 0.0005
 0.982118 -0.147414  0.125091 -0.19532 0.0005
 0.988894 -0.159084  0.112977 -0.0575791 0.0005
 0.963864 -0.134611  0.101172 0.10851 0.0005
 0.987928 -0.163075  0.080668 -0.0831948 0.0005
 0.967818 -0.143383 0.0676332 0.165971 0.0005
 0.959787 -0.128622  0.121693 0.188722 0.0005
 0.976764 -0.141459 0.0847039 0.118503 0.0005
  1.00765 -0.158549  0.138641 0.0667765 0.0005
 0.995751 -0.152824  0.134595 0.0866019 0.0005
  1.00011 -0.150974  0.112973 0.302422 0.0005
 0.980748 -0.139602  0.135786 -0.518342 0.0005
 0.977577 -0.137341   0.12444 0.0704223 0.0005
 0.968787 -0.136194 0.0926655 -0.293685 0.0005
 0.996752 -0.138248  0.111353 -0.0156908 0.0005
 0.989624 -0.142868 0.0872258 -0.00318164 0.0005
 0.968737 -0.130128  0.118283 -0.409975 0.0005
 0.991643 -0.147631  0.119044 0.110353 0.0005
 0.976598 -0.138265  0.111774 0.137322 0.0005
  1.0002 -0.15308 0.127989 0.260284 0.0005
  0.98194 -0.143078  0.136187 -0.0203138 0.0005
  0.97134 -0.124663  0.112066 -0.147425 0.0005
  0.95839 -0.133426 0.0979817 0.228305 0.0005
 0.941645 -0.132397  0.116752 -0.0923323 0.0005
 0.972649 -0.138024  0.138256 0.315711 0.0005
 0.980272 -0.142536 0.0958299 0.0881895 0.0005
 0.982165 -0.151332  0.128098 0.0855186 0.0005
0.971807 -0.12696 0.112397 0.238457 0.0005
 0.976395 -0.140333  0.121994 -0.0529255 0.0005
 0.971964 -0.135638  0.104816 0.0363522 0.0005
 0.944083 -0.136536 0.0841983 0.147964 0.0005
 0.991386 -0.148628  0.127789 -0.265931 0.0005
 0.952409 -0.127959  0.108078 -0.127004 0.0005
 0.972251 -0.128729  0.147193 0.119512 0.0005
 0.961099 -0.136128  0.131938 -0.0667793 0.0005
 0.952901 -0.122502  0.144562 -0.0219739 0.0005
 0.946241 -0.133275 0.0948363 0.301658 0.0005
 0.927383  -0.12764 0.0767019 -0.183424 0.0005
  1.00351 -0.160137  0.154124 0.114098 0.0005


==> output_ims_2_2_2_2_701/random_action_1.txt <==
0.053822
 0.991392 -0.162637 0.0931715 0.260229 0.0005
 0.987199 -0.143841  0.138903 0.160761 0.0005
0.993142 -0.14201 0.136087 0.0610865 0.0005
 0.974487 -0.136172  0.127164 -0.250278 0.0005
  0.99583   -0.1357 0.0997795 -0.0309846 0.0005
0.990175 -0.15522 0.104932 -0.121614 0.0005
 0.990027 -0.156092  0.115992 0.046955 0.0005
 0.977478 -0.141317  0.117257 0.449563 0.0005
 0.980648 -0.129565  0.139329 0.204781 0.0005
 0.986308 -0.129011  0.130492 -0.421924 0.0005
 0.990028 -0.150286  0.126789 0.0884689 0.0005
 0.990677 -0.143361  0.184163 0.222142 0.0005
  0.99036 -0.152768  0.117605 0.0420682 0.0005
  0.98018 -0.148312  0.122041 -0.159378 0.0005
0.988569 -0.15914  0.12862 -0.100199 0.0005
 0.985393 -0.150841  0.126428 0.0510062 0.0005
 0.975178 -0.149272  0.110723 0.11722 0.0005
  0.97912 -0.137597  0.122166 -0.0668775 0.0005
 0.990124 -0.152212  0.118788 0.0698129 0.0005
 0.979547 -0.142572  0.136844 -0.369718 0.0005
 0.983378 -0.125355  0.148472 -0.210247 0.0005
 0.981431 -0.133202  0.131961 0.0701145 0.0005
 0.990729  -0.14916 0.0881189 0.249519 0.0005
 0.987356 -0.150958  0.159195 0.202567 0.0005
 0.972579 -0.142719  0.109037 -0.468387 0.0005
 0.978925 -0.148795  0.118935 -0.453762 0.0005
 0.993786 -0.136696  0.104335 -0.0531813 0.0005
 0.994536 -0.153321  0.157223 -0.223369 0.0005
 0.981834 -0.151294  0.118031 0.283903 0.0005
 0.993342 -0.154332  0.100855 0.0207369 0.0005
 0.976955 -0.144911  0.161078 0.00592886 0.0005
  0.99688 -0.172774  0.106569 -0.0170471 0.0005
  0.97685 -0.138372  0.122835 0.0606656 0.0005
 0.985385 -0.151305  0.147737 -0.26818 0.0005
 0.986555 -0.145164  0.156382 -0.0426905 0.0005
 0.986219 -0.151531  0.135588 -0.0266778 0.0005
  0.98012 -0.131588  0.144076 0.0684986 0.0005
 0.992616 -0.153273  0.114496 0.00739901 0.0005
 0.980792 -0.141484  0.147671 0.15295 0.0005
 0.986696 -0.141998  0.141834 0.172557 0.0005
 0.986358 -0.152505  0.146549 -0.283981 0.0005
 0.975174 -0.135694  0.119826 -0.303078 0.0005
   1.0031 -0.152181  0.138476 -0.0206851 0.0005
 0.988719 -0.148656  0.142538 -0.0159135 0.0005
 0.986713 -0.152515  0.115789 -0.0448068 0.0005
 0.998933 -0.166479  0.093258 0.184185 0.0005
 0.980519 -0.148555 0.0896548 0.277307 0.0005
 0.986019 -0.163112    0.1166 0.0481342 0.0005
 0.981271 -0.140425  0.126935 0.247329 0.0005
 0.990906 -0.151531  0.126582 -0.258591 0.0005
 0.975651 -0.137308   0.12803 -0.254138 0.0005
 0.965339 -0.134437  0.135868 -0.506318 0.0005
 0.987125 -0.128749  0.129019 0.176631 0.0005
 0.984489 -0.150718  0.134959 -0.020362 0.0005
0.981886 -0.15282 0.120379 0.258145 0.0005
 0.988875 -0.127084   0.13151 -0.136583 0.0005
 0.990207 -0.147439  0.145317 -0.0816774 0.0005
 0.982315 -0.150787   0.13463 -0.445374 0.0005
 0.968349 -0.134741  0.140564 0.186177 0.0005
  0.97701 -0.130765  0.129121 -0.161615 0.0005
 0.985705 -0.145447  0.151483 0.345734 0.0005
 0.989824 -0.145381 0.0917363 -0.200162 0.0005
  1.00208 -0.137967 0.0961638 -0.192729 0.0005
 0.979262 -0.154375    0.1146 -0.159883 0.0005
 0.992706 -0.147024  0.107117 -0.0815937 0.0005
 0.979361 -0.148266  0.155674 -0.0713682 0.0005
 0.988095 -0.159478  0.112201 -0.042383 0.0005
 0.966423 -0.141632  0.154742 0.207155 0.0005
 0.995142 -0.149686  0.088217 0.244451 0.0005
  0.98921 -0.149676   0.14613 -0.0703113 0.0005
 0.973077 -0.131734  0.130451 0.0757243 0.0005
 0.991725 -0.150099  0.110293 0.00267895 0.0005
  0.98725 -0.155744  0.128076 -0.206777 0.0005
0.991935 -0.13695 0.139981 0.120907 0.0005
  0.98844 -0.153154  0.124468 -0.201923 0.0005
 0.997245 -0.155994  0.135844 0.0939254 0.0005
 0.987149 -0.160155  0.116427 -0.267986 0.0005
 0.989764 -0.155575  0.104928 -0.126471 0.0005
  0.98163 -0.148848 0.0831707 0.248013 0.0005
 0.978721 -0.142337 0.0911445 0.272227 0.0005
 0.980502 -0.146975  0.121665 -0.157032 0.0005
0.981266 -0.14012 0.132309 0.115954 0.0005
 0.989306 -0.151743  0.106591 -0.0606828 0.0005
  0.98239 -0.147873  0.125143 -0.203955 0.0005
0.988946 -0.14771 0.123054 0.0756121 0.0005
 0.991304 -0.149808  0.145415 -0.0846683 0.0005
  0.97634 -0.142645  0.126801 -0.286687 0.0005
 0.987846 -0.139873   0.11812 -0.193915 0.0005
 0.990213 -0.139585  0.133436 -0.242559 0.0005
   1.0087 -0.186075  0.118923 0.19286 0.0005
 0.989044 -0.148686  0.104517 0.294063 0.0005
 0.980704 -0.134074  0.131089 0.0551158 0.0005
 0.980401 -0.142157  0.146564 0.159037 0.0005
0.986246 -0.14223 0.134514 -0.197746 0.0005
 0.984807 -0.140795  0.104169 -0.154229 0.0005
 0.978278 -0.139866  0.126902 -0.289485 0.0005
 0.983014 -0.134108  0.121962 -0.244522 0.0005
0.991993 -0.15414 0.164369 -0.342932 0.0005
  1.00407 -0.170583  0.122131 0.156757 0.0005
 0.972044 -0.127705  0.105354 -0.223967 0.0005
 0.989176 -0.139531  0.140183 0.138076 0.0005
 0.984792 -0.151679 0.0989881 -0.0121563 0.0005
 0.977759 -0.124792  0.104518 0.290349 0.0005
  1.00251 -0.135398 0.0989952 -0.175342 0.0005
 0.977508 -0.132534  0.110366 0.0429122 0.0005
 0.983162 -0.132488  0.118462 0.0902649 0.0005
 0.984537 -0.144204  0.170739 0.0672595 0.0005
 0.985281 -0.138448  0.118967 -0.206037 0.0005
 0.984746 -0.155544  0.113572 -0.138756 0.0005
 0.978099 -0.147117   0.10571 0.276737 0.0005
  1.00865 -0.184272   0.12114 0.189168 0.0005
 0.995369 -0.156355  0.128455 0.0205594 0.0005
 0.988578 -0.162506  0.124457 0.180747 0.0005
 0.987157 -0.141688 0.0845169 -0.298981 0.0005
 0.985471 -0.143535  0.140155 0.199706 0.0005
  1.00306 -0.165008  0.130868 -0.0365136 0.0005
 0.987781 -0.135617  0.107166 0.15319 0.0005
 0.982689 -0.163882  0.120686 0.13524 0.0005
 0.981427 -0.150467  0.119501 0.0114847 0.0005
 0.994617 -0.147547      0.13 0.042736 0.0005
 0.985343 -0.145016  0.137322 0.0585429 0.0005
 0.994599 -0.163588  0.120889 -0.112359 0.0005
 0.972521 -0.136755  0.128506 -0.465637 0.0005
 0.981343 -0.143387  0.126183 -0.191339 0.0005
 0.977461 -0.140214  0.100162 -0.00539624 0.0005
 0.986611 -0.126702  0.131501 -0.128316 0.0005
0.982238 -0.14428 0.133975 -0.0706692 0.0005
 0.989426 -0.148779  0.121995 0.0667248 0.0005
 0.982029 -0.147737  0.134912 0.0875719 0.0005
 0.984851 -0.156777  0.113124 -0.170803 0.0005
 0.988991 -0.136198  0.131063 0.261833 0.0005
 0.984758 -0.154727   0.11709 -0.0328728 0.0005
  0.97969 -0.130283  0.139198 0.222521 0.0005
 0.976697 -0.133015  0.119503 -0.113424 0.0005
 0.976183 -0.135703  0.121262 -0.300276 0.0005
 0.981682 -0.131457  0.116549 0.124234 0.0005
 0.972443 -0.136583  0.128405 -0.470706 0.0005
 0.980575 -0.146868  0.084301 0.256881 0.0005
 0.996127 -0.155212  0.100741 0.265041 0.0005
 0.994317 -0.156542  0.137341 0.159104 0.0005
 0.982538   -0.1487 0.0837869 0.257791 0.0005
 0.991729 -0.137851  0.138497 0.164159 0.0005
 0.992051 -0.150521  0.143458 0.0169644 0.0005
 0.991259 -0.148234  0.130494 -0.0619945 0.0005
 0.989815 -0.144014  0.128997 -0.00944343 0.0005
 0.979628 -0.134112   0.14209 0.256639 0.0005
0.988194 -0.15182 0.118415 -0.100888 0.0005
  0.99515 -0.152868  0.133079 0.081483 0.0005
 0.985888 -0.161231  0.116219 0.0696782 0.0005
 0.980326 -0.142096  0.097448 0.0649538 0.0005
 0.990515 -0.153619  0.102472 -0.136677 0.0005
 0.984271 -0.125895  0.132527 -0.409631 0.0005
 0.996282 -0.150533   0.10781 0.172411 0.0005
 0.994808 -0.152888  0.107538 0.208641 0.0005
 0.994779 -0.158042  0.114753 -0.108544 0.0005
 0.980952 -0.144307  0.129092 0.121793 0.0005
 0.981925 -0.151828  0.141082 -0.250888 0.0005
 0.986477 -0.152821 0.0993053 0.0140201 0.0005
 0.990546 -0.136585   0.13882 0.146872 0.0005
  0.99134 -0.147857  0.157689 0.223259 0.0005
 0.992721 -0.148948 0.0872506 0.249988 0.0005
 0.992065 -0.144005  0.183744 0.218335 0.0005
 0.990615 -0.153981  0.124537 0.11439 0.0005
 1.00568 -0.17477 0.159392 0.208212 0.0005
 0.986288 -0.150526  0.106446 -0.00740308 0.0005
 0.988844 -0.152843  0.105064 -0.0588907 0.0005
 0.981425 -0.144507  0.120918 -0.0258126 0.0005
 0.977679 -0.136914  0.120647 -0.301204 0.0005
 0.981786 -0.155053 0.0919374 -0.222883 0.0005
 0.993989 -0.151772    0.1371 0.0479241 0.0005
  0.99562 -0.139439   0.14042 0.133417 0.0005
 0.981466 -0.148677 0.0690312 -0.104624 0.0005
 0.987197 -0.154857  0.131261 -0.183169 0.0005
  0.97825 -0.146103  0.111307 0.0440983 0.0005
 0.983077 -0.167767  0.123843 -0.122938 0.0005
 0.973059 -0.145709  0.123182 0.439001 0.0005
 0.980687 -0.131795  0.110067 0.394459 0.0005
 0.998138 -0.150743  0.126442 0.209605 0.0005
 0.988768 -0.137373  0.140253 0.111132 0.0005
 0.986492 -0.153507 0.0963688 -0.130928 0.0005
 0.986212 -0.163097  0.116992 -0.270079 0.0005
 0.988858 -0.128928  0.117879 0.1235 0.0005
 0.981083 -0.140599  0.126515 -0.204041 0.0005
 0.992807 -0.148742  0.116175 0.0858665 0.0005
  1.00287 -0.167541  0.133993 -0.0372503 0.0005
 0.987486 -0.154727 0.0991292 -0.144869 0.0005
 0.990233 -0.139267  0.131837 -0.223418 0.0005
 0.987272 -0.145717  0.155949 -0.0533947 0.0005
 0.987165 -0.142693  0.135148 -0.18221 0.0005
 0.991677 -0.152966   0.14149 0.0889787 0.0005
 0.990831 -0.151788  0.128303 -0.00090152 0.0005
 0.987652 -0.142953  0.125659 -0.43408 0.0005
 0.989235 -0.159018 0.0987616 -0.34341 0.0005
 0.993977  -0.15154 0.0880122 0.264297 0.0005
  0.98845 -0.144383  0.154457 -0.0535202 0.0005
  1.00105 -0.165598 0.0915843 0.202558 0.0005
 0.983517 -0.153164  0.164688 -0.0663719 0.0005
 0.986649 -0.153935  0.131909 -0.207033 0.0005
 0.992539 -0.160554  0.131426 -0.0148789 0.0005
 0.997462 -0.157779  0.138677 -0.152624 0.0005
 0.980442 -0.143158  0.139421 0.137259 0.0005
 0.981512 -0.141216  0.125096 -0.185526 0.0005
 0.980472 -0.154653  0.100272 0.0493527 0.0005
 0.978119 -0.137771  0.122614 -0.298027 0.0005
 0.992864 -0.150867  0.142334 0.081099 0.0005
 0.975731 -0.141646  0.111865 -0.280448 0.0005
 0.986747 -0.147074  0.130424 0.177932 0.0005
 0.982086 -0.142469  0.116399 0.00922541 0.0005
 0.992926 -0.152977  0.140914 0.112835 0.0005
 0.979791 -0.132979  0.126179 0.301427 0.0005
 0.992066 -0.136564  0.106071 -0.0901321 0.0005
 0.974167 -0.151014  0.109043 -0.434046 0.0005
 0.983615  -0.14475 0.0900065 0.270681 0.0005
 0.998217 -0.160103  0.139892 -0.140731 0.0005
 0.980374 -0.142274 0.0949819 0.0839431 0.0005
  1.00418 -0.167032 0.0961503 0.133021 0.0005
  0.98499 -0.150037  0.128036 0.178351 0.0005
 1.00259 -0.15063 0.113105 0.279454 0.0005
 0.994191 -0.136771 0.0987326 -0.0334507 0.0005
 0.980017 -0.155073  0.102077 0.0854066 0.0005
 0.999701 -0.137537   0.10678 -0.0142835 0.0005
 0.980234 -0.145194 0.0903504 0.265086 0.0005
 0.978111 -0.146142 0.0935329 0.3555 0.0005
 0.991306 -0.148752  0.158306 0.204453 0.0005
0.986995 -0.14427  0.15494 -0.048887 0.0005
 0.974618 -0.132918  0.106587 0.62529 0.0005
 0.979498 -0.128009  0.131039 -0.21092 0.0005
 0.983755 -0.144783  0.141497 0.0673225 0.0005
 0.988375  -0.13929 0.0912623 -0.0592453 0.0005
 0.987287 -0.141173  0.132045 -0.230448 0.0005
 0.990164 -0.143056  0.117696 0.0486359 0.0005
 0.986988 -0.149966  0.137301 -0.0200255 0.0005
  0.98619 -0.141213  0.105466 -0.161977 0.0005
 0.987921 -0.141529  0.130756 -0.237378 0.0005
  1.00329 -0.159968  0.116888 -0.172557 0.0005
  0.98622 -0.144562  0.157179 -0.305141 0.0005
 0.996937 -0.155515  0.131014 0.268104 0.0005
 0.997146 -0.172897  0.126863 -0.162492 0.0005
0.994891 -0.16138 0.138427 -0.152197 0.0005
 0.996814 -0.144034  0.148276 0.0641589 0.0005
 0.982416 -0.135216  0.129919 0.0571673 0.0005
 0.993295 -0.163389  0.141082 -0.306982 0.0005
 0.990546 -0.160655 0.0929772 0.243421 0.0005
 0.991005 -0.150623 0.0880189 0.241738 0.0005
 0.985803 -0.149435  0.125796 0.0648139 0.0005
  0.97413 -0.129015  0.135023 0.219194 0.0005
 0.979052 -0.141634  0.126934 -0.270335 0.0005
  0.99573 -0.153825  0.127664 0.0314525 0.0005
 0.980992 -0.136693  0.140748 0.3303 0.0005
 0.991299 -0.145357  0.129768 0.0996013 0.0005
  0.97984 -0.148311 0.0736656 -0.0967443 0.0005
 0.985539 -0.153875  0.133384 0.304368 0.0005
 0.991704 -0.163241  0.124738 0.102264 0.0005
 0.984227 -0.127917  0.131431 -0.414968 0.0005
 0.989497 -0.153573  0.118704 0.0411344 0.0005
 0.986328 -0.165649  0.135353 0.0257517 0.0005
 0.989765 -0.140534 0.0862747 -0.0795764 0.0005
 0.996356 -0.157625  0.112372 -0.0970539 0.0005
 0.981319 -0.152799  0.118744 0.0258427 0.0005
 0.999072 -0.150316 0.0927054 0.0258074 0.0005
 0.990795 -0.142691  0.184728 0.201054 0.0005
 0.98396 -0.15975 0.115788 -0.203195 0.0005
 0.980758 -0.138347   0.11041 0.198394 0.0005
 0.976285 -0.134702  0.116479 -0.127494 0.0005
  0.98174 -0.139206  0.112736 0.0891289 0.0005
 0.986678 -0.153361  0.115555 0.0430399 0.0005
  0.98926 -0.147238  0.116604 -0.211036 0.0005
  1.00138 -0.152049  0.139677 -0.00596893 0.0005
 0.981886 -0.164041  0.140171 -0.1091 0.0005
 0.990209 -0.146771   0.12175 0.0781938 0.0005
 0.981258 -0.140774  0.109708 0.0603571 0.0005
 0.972967 -0.140093  0.128345 -0.473388 0.0005
 0.984417 -0.148915  0.157519 -0.0415872 0.0005
 0.979118 -0.143639 0.0967988 0.363271 0.0005
 0.986179 -0.150697  0.147414 -0.268903 0.0005
 0.978911 -0.137658  0.108172 -0.347765 0.0005
 0.988012 -0.144601   0.15716 -0.0563661 0.0005
 0.980922 -0.142341  0.122417 -0.183977 0.0005
  0.98881 -0.146203  0.112809 0.0133614 0.0005
 0.981737 -0.146529  0.136997 -0.0943593 0.0005
 0.991606 -0.151841  0.112494 -0.000437301 0.0005
 0.995296 -0.154737  0.101702 0.268559 0.0005
 0.973959 -0.137212  0.119005 -0.325228 0.0005
 0.98566 -0.14999 0.109499 -0.0540804 0.0005
  1.00062 -0.165257  0.117573 0.185416 0.0005
 0.980293 -0.140399  0.128331 -0.289798 0.0005
 0.987227 -0.140093  0.116866 0.0266624 0.0005
 0.988939 -0.140174  0.132091 -0.228929 0.0005
  1.00414 -0.166641  0.149153 0.0397833 0.0005
0.981542 -0.14392 0.122772 -0.168755 0.0005
 0.992061 -0.152988 0.0976298 0.0226378 0.0005
0.979182 -0.13735 0.141781 -0.492131 0.0005
 0.992594 -0.150052   0.12737 0.0619853 0.0005
 0.997507 -0.137822  0.109278 -0.00113807 0.0005
 0.998666 -0.152429  0.128737 0.25588 0.0005
  0.97903 -0.129458  0.146709 0.0734062 0.0005
 0.978655 -0.132739  0.129525 -0.175788 0.0005
 0.974018 -0.143542 0.0773554 -0.00798197 0.0005
 0.978383  -0.14523 0.0987046 -0.139989 0.0005
 0.991401 -0.152409  0.137749 0.170287 0.0005
 0.993859 -0.167819  0.135214 -0.314011 0.0005
  1.00164 -0.167733 0.0935253 0.201464 0.0005
 0.990384 -0.141281 0.0880144 -0.00115437 0.0005
 0.979581 -0.138735  0.135852 -0.373194 0.0005
 0.999943 -0.151398  0.132341 0.292934 0.0005
  1.00009 -0.167037 0.0930386 0.203473 0.0005
 0.989946 -0.142874  0.124763 -0.272835 0.0005
 0.992492 -0.150959  0.108193 0.191492 0.0005
 0.982323 -0.142666  0.111066 0.0362252 0.0005
0.989961 -0.14793 0.105481 0.286467 0.0005
 0.999405 -0.150978  0.111482 0.306376 0.0005
 0.980075 -0.155858  0.113829 -0.157139 0.0005
 0.977336 -0.136404 0.0955299 -0.223678 0.0005
 0.992128 -0.151159  0.145268 0.034946 0.0005
 0.988544 -0.139237 0.0856325 -0.103358 0.0005
  0.97573 -0.122727  0.125238 -0.157487 0.0005
 0.976445 -0.140896  0.123657 -0.284494 0.0005
 0.994073 -0.154548  0.135709 -0.0029988 0.0005
 0.989025 -0.148154  0.114001 -0.0208903 0.0005
 0.990261 -0.147938  0.129779 -0.0463656 0.0005
 0.986054 -0.148112  0.110906 -0.0477782 0.0005
 0.977469 -0.144708  0.100241 -0.158996 0.0005
 0.981686 -0.143267  0.149272 0.184983 0.0005
 0.980548 -0.146446  0.110827 0.080478 0.0005
 0.978462 -0.131287  0.139978 0.216415 0.0005
 0.989092 -0.129609  0.117239 0.152379 0.0005
 0.975177 -0.141747  0.125826 -0.297617 0.0005
 0.976047 -0.138555  0.119862 -0.296349 0.0005
 0.986422 -0.152041  0.125668 -0.0600017 0.0005
 0.981698 -0.143012  0.116897 0.0218924 0.0005
  0.97979 -0.142328  0.145038 0.152083 0.0005
  0.97455 -0.140883   0.12823 -0.314686 0.0005
 0.979288 -0.137665  0.100097 0.00182126 0.0005
 0.977823 -0.138827  0.123752 -0.298465 0.0005
 0.981527 -0.156577  0.091327 0.17415 0.0005
0.979136   -0.132 0.125069 0.290825 0.0005
 0.983195 -0.147094  0.136121 0.102675 0.0005
 0.985445 -0.148734  0.114584 -0.22887 0.0005
 0.993511 -0.166373  0.130227 -0.253876 0.0005
 0.989326 -0.144509  0.123937 0.0659676 0.0005
 0.967276 -0.137518  0.111881 -0.265171 0.0005
 0.985398 -0.143737   0.13467 -0.18765 0.0005
 0.991309 -0.128935  0.117132 0.14354 0.0005
 0.974519 -0.142339  0.103197 -0.0760972 0.0005
 0.980913 -0.137191  0.114583 0.197096 0.0005
 0.991965 -0.152582   0.10941 0.190334 0.0005
 0.968569 -0.135874  0.137896 -0.485788 0.0005
 0.982587 -0.153898 0.0912543 -0.218174 0.0005
 0.987892 -0.136978 0.0915871 -0.0614704 0.0005
 0.973311 -0.139518  0.128933 -0.464004 0.0005
 0.987666 -0.145091  0.137798 0.305115 0.0005
 0.995121 -0.149691 0.0898727 0.229077 0.0005
 0.987094 -0.143699 0.0822097 -0.312892 0.0005
 0.984886 -0.160586   0.11665 0.07885 0.0005
  0.98079 -0.143433  0.137221 -0.0205962 0.0005
0.985812 -0.15557 0.109394 -0.0416659 0.0005
 0.989179 -0.155905  0.128811 -0.236454 0.0005
0.988567 -0.14008 0.136391 0.299493 0.0005
 0.982688 -0.154901 0.0986419 0.0557241 0.0005
 0.981832 -0.135574  0.130515 0.048314 0.0005
  0.99401 -0.155805   0.10074 0.258259 0.0005
0.984047 -0.14382 0.136734 -0.19417 0.0005
 0.987025 -0.163814 0.0821907 -0.0835822 0.0005
 0.977092 -0.132998  0.103207 -0.0190508 0.0005
 0.988373 -0.142247 0.0935632 0.350783 0.0005
 0.991252 -0.152375  0.125328 0.113427 0.0005
 0.992679 -0.153184  0.124506 -0.184551 0.0005
  0.98592 -0.143125  0.124823 -0.401299 0.0005
 0.977588 -0.150278  0.121282 0.184456 0.0005
 0.990015 -0.141926  0.124176 -0.27246 0.0005
  0.98539 -0.152372  0.107664 -0.0166532 0.0005
 0.990019   -0.1587 0.0928332 0.260596 0.0005
 0.992531 -0.145933  0.158157 0.216076 0.0005
 0.992838 -0.168094  0.128583 0.152351 0.0005
   0.9916 -0.147038 0.0879775 0.236486 0.0005
 0.992618 -0.145099  0.108496 0.0129388 0.0005
 0.990597 -0.154197 0.0994505 0.0163675 0.0005
 0.971415 -0.137031   0.13739 0.243847 0.0005
 0.987985 -0.135905  0.129637 0.26698 0.0005
0.974847 -0.12524 0.125725 0.118805 0.0005
 0.997695 -0.154784 0.0747358 -0.105902 0.0005
 0.98883 -0.13696 0.112813 -0.309482 0.0005
 0.986791 -0.151379 0.0994731 -0.00464602 0.0005
 0.995011 -0.150247  0.116645 0.0923558 0.0005
0.989409 -0.14644 0.103303 0.286891 0.0005
 0.992789 -0.150266  0.124376 -0.175855 0.0005
 0.991336 -0.157979  0.135823 -0.0307994 0.0005
 0.979411 -0.154775  0.123777 -0.0265856 0.0005
 0.972425 -0.136939  0.128867 -0.452141 0.0005
  0.98407 -0.142257  0.135789 -0.0108008 0.0005
 0.996621 -0.166266  0.129072 -0.273743 0.0005
 0.986908 -0.155818  0.128715 -0.21695 0.0005
  0.99192 -0.139653 0.0861385 -0.0918721 0.0005
 0.991691 -0.149344  0.156557 0.219544 0.0005
0.989447 -0.15258 0.160942 0.252447 0.0005
  0.97989 -0.160586  0.091865 0.0139343 0.0005
 0.991355 -0.152978   0.10439 -0.0704688 0.0005
 0.991088 -0.147946 0.0871762 0.26019 0.0005
 0.994537 -0.134052 0.0988234 -0.0387014 0.0005
  0.99431 -0.158467  0.132348 -0.0442463 0.0005
 0.986086 -0.141648 0.0975998 -0.0993542 0.0005
  0.99006 -0.146044  0.113567 0.0481603 0.0005
 0.979713 -0.149841  0.122251 0.0337852 0.0005
 0.983504 -0.145284  0.087623 0.252165 0.0005
 0.990594 -0.162938  0.129154 0.148094 0.0005
 0.967027 -0.140481  0.108883 -0.467922 0.0005
 0.990531 -0.152674  0.113388 -0.0112876 0.0005
  0.99589 -0.149551  0.087051 0.236178 0.0005
 0.979767 -0.149415  0.103552 0.277724 0.0005
 0.973731 -0.143272  0.118584 0.137646 0.0005
 0.998406 -0.151307  0.145032 0.0484137 0.0005
 0.990507 -0.154391  0.101381 0.0530928 0.0005
 0.989969 -0.141603  0.156975 0.243804 0.0005
  0.98687 -0.149619  0.146563 -0.278746 0.0005
0.984769 -0.12018 0.133841 -0.211159 0.0005
 0.990814 -0.152044  0.125513 0.115983 0.0005
  0.99401 -0.154403  0.138121 0.125017 0.0005
  0.98294 -0.127005  0.146249 -0.175349 0.0005
 0.984901 -0.152068  0.116495 -0.0368241 0.0005
 0.995236 -0.136795 0.0977721 -0.000623907 0.0005
 0.997986 -0.173926  0.105346 -0.0190078 0.0005
 0.984371 -0.140604  0.123689 -0.240619 0.0005
 0.990817 -0.151466   0.11172 0.00886364 0.0005
0.974317  -0.1327 0.111009 0.0341407 0.0005
  1.00626 -0.169483  0.150096 0.0615151 0.0005
    0.987 -0.129858  0.127799 0.195145 0.0005
 0.984857 -0.144962  0.138087 0.089058 0.0005
 0.992494 -0.154464  0.113996 -0.00360572 0.0005
 0.999038 -0.160661  0.140298 -0.137564 0.0005
 0.984327 -0.140307  0.124974 -0.0260013 0.0005
 0.982628 -0.139232  0.109668 0.0885031 0.0005
 0.991926 -0.152797  0.161822 0.227311 0.0005
0.971504 -0.1431 0.12052 -0.188361 0.0005
  0.96965 -0.128221  0.123769 0.0953996 0.0005
 0.988845 -0.152957  0.116126 0.221858 0.0005
 0.981028 -0.131594  0.140224 -0.182038 0.0005
  1.00332 -0.161665  0.112793 -0.0240785 0.0005
 0.985916 -0.151177  0.116507 0.167318 0.0005
 0.990929 -0.141813  0.084487 -0.119484 0.0005
 0.989892 -0.155221  0.127679 0.0648544 0.0005
 0.994678 -0.153232  0.136002 0.016821 0.0005
 0.976962 -0.140239  0.101732 -0.0141273 0.0005
 0.98508 -0.15191 0.127901 -0.0602832 0.0005
 0.981365 -0.134876  0.140104 -0.16837 0.0005
 0.990797 -0.166169  0.126916 0.143655 0.0005
 0.972719 -0.137046  0.127857 -0.478521 0.0005
 0.981478 -0.158018  0.121198 -0.188517 0.0005
 0.977698 -0.146324  0.109895 0.0550064 0.0005
  1.01074 -0.172293  0.160687 0.205885 0.0005
0.990092 -0.15418 0.101843 -0.128167 0.0005
 0.983384 -0.129158  0.125624 0.108526 0.0005
 0.977952 -0.144535  0.111843 0.227882 0.0005
 0.989596 -0.143868   0.18525 0.2146 0.0005
 0.988845 -0.143675  0.140804 0.145701 0.0005
 0.984546 -0.140945 0.0931555 0.360667 0.0005
  1.00705 -0.169753  0.149527 0.0545321 0.0005
 0.993286 -0.151199  0.125325 0.128996 0.0005
 0.983217 -0.142992 0.0915103 0.271158 0.0005
 0.960603 -0.119601  0.132217 -0.359725 0.0005
  1.00346 -0.135819 0.0972025 -0.172545 0.0005
 0.990951 -0.161413   0.11532 -0.0552835 0.0005
 0.996159 -0.148928 0.0893156 0.263975 0.0005
 0.987791 -0.155718  0.123678 0.113893 0.0005
 0.986669 -0.139843  0.142046 -0.185607 0.0005
 0.979471 -0.138388  0.107677 -0.37146 0.0005
 0.992067  -0.16234 0.0946955 0.287555 0.0005
0.980673 -0.14373 0.112299 0.0435126 0.0005
 0.980055 -0.145578  0.136437 -0.0910734 0.0005
 0.984289 -0.144409  0.150415 0.345335 0.0005
  0.99382 -0.167774  0.134831 -0.31693 0.0005
 0.990269 -0.139648  0.141505 0.142204 0.0005
 0.990825 -0.144587  0.130858 0.0845593 0.0005
 0.976762 -0.144435  0.102581 -0.191091 0.0005
 0.977255 -0.139331  0.128091 -0.290774 0.0005
  0.97568 -0.147626  0.159314 -0.05164 0.0005
0.988357 -0.13376 0.115771 -0.163315 0.0005
 0.977896 -0.138871  0.127465 -0.254464 0.0005
 0.980402 -0.143856  0.112993 0.278726 0.0005
 0.983142 -0.149691   0.12612 0.0883485 0.0005
0.989772 -0.16299  0.12241 0.104149 0.0005
 0.999284 -0.135233  0.132728 -0.147137 0.0005
 0.990675 -0.156949 0.0956154 0.269304 0.0005
 0.983836 -0.152487   0.12666 0.0987964 0.0005
 0.998161 -0.151697  0.165281 -0.294304 0.0005
 0.988682 -0.136456  0.141016 0.124175 0.0005
0.976855 -0.14107 0.115092 0.0491916 0.0005
 0.992295 -0.156936  0.139984 0.105528 0.0005
 0.986502 -0.160148  0.125759 -0.111741 0.0005
 0.993098 -0.150928  0.128753 -0.250378 0.0005
 0.975366 -0.143637  0.106872 0.162579 0.0005
 0.998239 -0.174203  0.125022 -0.147379 0.0005
 1.00494 -0.16709 0.148475 0.0574691 0.0005
0.992701 -0.15294 0.143193 0.0925781 0.0005
 0.977327 -0.135993  0.102342 -0.0543036 0.0005
 0.976523 -0.120452  0.104634 0.350482 0.0005
 0.978109 -0.137158   0.12813 -0.250477 0.0005
 0.988586 -0.162599  0.130859 0.176862 0.0005
 0.985027 -0.127584  0.131991 -0.406715 0.0005
 0.977833 -0.134536   0.14095 -0.170844 0.0005
 0.988013 -0.138841  0.131183 -0.24285 0.0005
  1.00506 -0.168375  0.151833 0.0547749 0.0005
 0.980679 -0.144773  0.113663 0.019435 0.0005
0.992736 -0.15211  0.11184 -0.223893 0.0005
 0.991856 -0.157358  0.133835 -0.0333601 0.0005
 0.989202 -0.142173 0.0878912 0.00994121 0.0005
 0.988133 -0.149517  0.116708 -0.0996988 0.0005
 0.984314 -0.123143  0.142876 0.273857 0.0005
 0.991972 -0.148727  0.130595 -0.0465627 0.0005
 0.975488 -0.135829   0.12178 -0.2914 0.0005
  1.00233 -0.162646  0.119316 0.194628 0.0005
  1.00623 -0.168046  0.148919 0.0591691 0.0005
 0.984687 -0.145268  0.135055 0.096004 0.0005
 0.985991 -0.147786  0.126484 0.0513555 0.0005
 0.989888 -0.152285  0.105884 -0.0558165 0.0005
 0.985618 -0.127153  0.131152 -0.150735 0.0005
 0.984574 -0.142565  0.104033 -0.161922 0.0005
   0.9864 -0.141262  0.142039 0.149024 0.0005
 0.981362 -0.143221  0.114402 -0.138568 0.0005
 0.990383 -0.145263  0.186517 0.241561 0.0005
 0.986636 -0.145724  0.150719 0.330701 0.0005
  0.98614 -0.163874 0.0797369 -0.0701826 0.0005
  1.00209 -0.166029  0.136065 -0.0531146 0.0005
 0.986818 -0.150536  0.108601 -0.0814437 0.0005
 0.994412 -0.158084  0.115224 0.0544412 0.0005
 0.976404 -0.137727 0.0775736 0.0579144 0.0005
 0.987343 -0.137287  0.122938 -0.254574 0.0005
 0.984594 -0.161531  0.116369 -0.268411 0.0005
 0.991517 -0.139011  0.133338 0.0169115 0.0005
 0.987971 -0.140163 0.0931138 0.34624 0.0005
  0.97919 -0.142197  0.134473 -0.374399 0.0005
 0.995752 -0.152777  0.139086 0.0266764 0.0005
 0.976886 -0.134414  0.113863 0.0930463 0.0005
 0.995447 -0.152597  0.165173 -0.305286 0.0005
 0.989918 -0.144559  0.130252 -0.0186475 0.0005
 0.987851 -0.131406  0.116715 0.148428 0.0005
0.998446 -0.14626 0.122905 -0.162498 0.0005
 0.987295 -0.137171  0.117433 -0.134798 0.0005
0.970292 -0.13711  0.13036 -0.454379 0.0005
 0.991105 -0.149247  0.146599 0.042689 0.0005
 0.986337 -0.152483  0.113535 0.143305 0.0005
 0.990289 -0.136283   0.13969 0.127623 0.0005
 0.992928 -0.154985  0.101549 0.0191898 0.0005
 0.987564 -0.153689    0.1228 0.116147 0.0005
 0.984641 -0.154801  0.132429 -0.221692 0.0005
 0.987672 -0.164271  0.135714 0.226581 0.0005
 0.973849 -0.138965  0.128151 -0.46765 0.0005
0.979164 -0.14503 0.110516 0.0578998 0.0005
   0.9842 -0.143201  0.139112 0.19621 0.0005
 0.987717 -0.146992  0.106414 0.276752 0.0005
 0.993583 -0.152224  0.156457 -0.206898 0.0005
 0.978507 -0.135386  0.139185 -0.490314 0.0005
 0.986301 -0.151684 0.0969403 -0.144578 0.0005
 0.993488 -0.157209 0.0957053 0.143825 0.0005
 0.983538 -0.157635  0.132632 0.328117 0.0005
 0.978373 -0.144431  0.109083 0.0490183 0.0005
 1.00034 -0.14116 0.112276 -0.0308708 0.0005
 0.983053 -0.141308   0.11566 0.0258964 0.0005
 0.987041 -0.151983  0.116698 -0.0351978 0.0005
 0.983429 -0.146414  0.142036 0.0618535 0.0005
 0.976387 -0.130111  0.137243 -0.0369904 0.0005
 0.982977 -0.153476 0.0899992 -0.232688 0.0005
 0.997216 -0.153299  0.133349 0.0983164 0.0005
   1.0044 -0.141339  0.128981 0.029665 0.0005
 0.981288 -0.144807  0.130681 0.0279374 0.0005
 0.975432 -0.134181  0.126569 -0.0229293 0.0005
  1.01136 -0.176543 0.0800703 0.0410902 0.0005
 0.988993 -0.150125  0.124048 -0.259678 0.0005
 0.993268 -0.158243  0.114505 -0.120181 0.0005
 0.987936 -0.139302 0.0895374 -0.0567496 0.0005
 0.988148 -0.132587  0.127994 -0.23875 0.0005
0.979909 -0.13732 0.140421 -0.504647 0.0005
0.992411 -0.14977 0.144875 0.0273156 0.0005
 0.994183 -0.149184  0.118354 0.112017 0.0005
 0.988152 -0.144258  0.155336 -0.0499444 0.0005
 1.00369 -0.16636 0.131885 -0.07404 0.0005
 0.990233 -0.138972  0.123371 -0.237006 0.0005
 0.987358 -0.143448  0.143079 -0.189748 0.0005
 0.986591 -0.150558  0.119981 -0.0781424 0.0005
 0.985782 -0.161944  0.115935 0.0762293 0.0005
 0.990943 -0.139662 0.0876765 -0.0973276 0.0005
 0.977508 -0.125625  0.120192 0.14585 0.0005
 0.992841 -0.137153  0.105755 -0.0411512 0.0005
 0.987213 -0.148781   0.14754 -0.270434 0.0005
 0.990149 -0.159558  0.127887 -0.109938 0.0005
 0.99536 -0.16144 0.138843 -0.135629 0.0005
   0.9784 -0.139289  0.128336 -0.289119 0.0005
  0.98774 -0.152414  0.105773 -0.00195489 0.0005
 0.986145 -0.140103  0.141006 0.1393 0.0005
 0.987819 -0.146796  0.154282 -0.038113 0.0005
 0.995693 -0.153712  0.133959 0.10925 0.0005
 0.989329 -0.147916  0.122268 0.0633786 0.0005
0.989842 -0.12943 0.117213 0.117927 0.0005
 0.979292 -0.139821  0.106185 -0.34744 0.0005
 0.977249 -0.146607  0.159844 0.00154195 0.0005
 0.983549 -0.151021  0.110178 -0.0388347 0.0005
  1.00196 -0.163654   0.11876 0.183237 0.0005
0.985316 -0.12231 0.134034 -0.220919 0.0005
 0.977661 -0.136556  0.129317 -0.249549 0.0005
 0.989873 -0.152774  0.112431 0.00616515 0.0005
  0.99447 -0.153452  0.140838 0.122603 0.0005
 0.978312 -0.135515  0.136564 0.0502703 0.0005
0.985076 -0.15307 0.145539 -0.2717 0.0005
 0.977192 -0.139308  0.133859 -0.386821 0.0005
  0.98722 -0.150285  0.115969 0.16787 0.0005
 0.979862 -0.134284  0.140895 -0.164018 0.0005
 0.978535 -0.143649 0.0998068 -0.160768 0.0005
 0.980029 -0.133499  0.113261 0.0745472 0.0005
 0.980722 -0.148026   0.12037 -0.174 0.0005
 0.986068 -0.154811  0.132038 -0.192227 0.0005
 0.994666 -0.133656  0.116993 -0.0896863 0.0005
 0.987147 -0.132853  0.122934 -0.0545537 0.0005
 0.988004 -0.145237  0.128217 -0.021152 0.0005
 0.989885 -0.150286  0.124857 -0.243059 0.0005
 0.989737 -0.135791  0.131795 0.254077 0.0005
 0.985813 -0.137888   0.11747 -0.169438 0.0005
 0.996242 -0.172267  0.106607 -0.00536805 0.0005
 0.987214 -0.162479  0.129552 0.157684 0.0005
0.968657 -0.13971 0.108995 -0.48481 0.0005
0.970502 -0.13631  0.11854 0.181804 0.0005
 0.994687 -0.152419  0.105057 0.198352 0.0005
  1.00051 -0.161789  0.120114 0.185062 0.0005
  0.97919 -0.141937  0.137759 -0.372708 0.0005
 0.987184 -0.146484 0.0921619 -0.192107 0.0005
 0.979087 -0.142971  0.112185 0.301623 0.0005
0.996206 -0.15105 0.165688 -0.297193 0.0005
 1.00538 -0.16742 0.132751 -0.0611862 0.0005
 0.988381 -0.158403  0.095508 0.075116 0.0005
 0.987791 -0.141979  0.140209 -0.185245 0.0005
 0.989831 -0.146597  0.126474 0.0650745 0.0005
 0.985409 -0.146213  0.154072 -0.062471 0.0005
0.971501 -0.14426 0.124044 0.443141 0.0005
 0.996131 -0.154701  0.134487 0.0916666 0.0005
 0.979779 -0.134668  0.129698 -0.53324 0.0005
 0.979029 -0.134152  0.100219 0.0499925 0.0005
 0.982242 -0.134763  0.123078 -0.0285577 0.0005
 0.981167 -0.131671  0.138761 0.0695596 0.0005
  0.99117 -0.157129 0.0999438 -0.348977 0.0005
  1.00405 -0.157658   0.15377 0.122435 0.0005
   1.0053 -0.168099  0.148908 0.0600857 0.0005
 0.979493 -0.144612   0.11298 0.0522258 0.0005
 0.960555 -0.137937  0.130987 -0.358535 0.0005
 0.965713 -0.141491  0.108099 -0.487237 0.0005
  0.99119 -0.151744  0.138649 0.0356226 0.0005
 0.978317 -0.132781  0.102799 -0.0554282 0.0005
 0.991045 -0.149361  0.146301 0.00372202 0.0005
 0.987476 -0.148041  0.104747 0.288687 0.0005
 0.992981 -0.143252   0.18598 0.235137 0.0005
 0.986522 -0.149799  0.117348 -0.0969035 0.0005
0.980832 -0.13926   0.1001 0.301708 0.0005
 0.980395 -0.137187  0.135608 -0.513 0.0005
 0.985855 -0.130225 0.0949994 -0.252294 0.0005
 0.977696 -0.155426  0.117247 -0.118269 0.0005
 0.972992 -0.137544  0.126679 -0.451457 0.0005
  1.00255  -0.16511 0.0923165 0.195025 0.0005
  0.99027 -0.137817  0.104427 -0.05392 0.0005
0.979576 -0.13069 0.112836 0.431113 0.0005
 0.992969 -0.156643  0.134688 -0.0569174 0.0005
 0.990583 -0.152658  0.122945 0.102687 0.0005
  1.00772 -0.186675  0.120272 0.181978 0.0005
 0.986091 -0.150154  0.121153 -0.09002 0.0005
 0.982587 -0.139447   0.11035 -0.018838 0.0005
 0.983742 -0.121247  0.132716 -0.216918 0.0005
 1.00163 -0.14996 0.110042 0.320237 0.0005
 0.994215 -0.158001 0.0985572 0.13516 0.0005
 0.978432 -0.137341  0.128967 -0.265271 0.0005
 0.976311 -0.139296  0.128212 -0.257436 0.0005
 0.992675 -0.153752  0.117041 0.0332106 0.0005
  0.98686 -0.140092 0.0933049 0.367768 0.0005
   0.9888 -0.156284  0.109252 -0.140617 0.0005
 0.987384 -0.142608 0.0832149 -0.313901 0.0005
0.987892 -0.12953  0.11654 0.123796 0.0005
 0.979814 -0.142081  0.136945 -0.370064 0.0005
 0.979711 -0.128851  0.154292 -0.0410037 0.0005
 0.981737 -0.136786  0.133747 0.101295 0.0005
 0.998359 -0.147523  0.144292 -0.146004 0.0005
 0.991021 -0.139731 0.0864751 -0.391917 0.0005
 0.985927 -0.131984 0.0960872 -0.260913 0.0005
 0.978049 -0.143148   0.13594 -0.358056 0.0005
 0.987036 -0.150533   0.12601 -0.202648 0.0005
 0.991043 -0.151796  0.126786 0.0418243 0.0005
 0.982882 -0.135928  0.135733 -0.506106 0.0005
 0.989275 -0.140596  0.158839 0.198574 0.0005
 0.988413 -0.146128  0.105865 0.288347 0.0005
 0.989727 -0.144927  0.114036 0.0198989 0.0005
  0.98059 -0.143402  0.104978 -0.183779 0.0005
 0.991373 -0.162766  0.126573 0.168418 0.0005
  0.98122 -0.117731 0.0975482 -0.196901 0.0005
 0.995719 -0.148141  0.163364 -0.289027 0.0005
  0.97152 -0.140988  0.128389 -0.199325 0.0005
 0.983533 -0.142048  0.119502 0.00323667 0.0005
 0.989817 -0.139863  0.119368 -0.089197 0.0005
 0.978342 -0.147998  0.105405 0.278049 0.0005
0.991559 -0.1478 0.14607 0.0348245 0.0005
  1.00068 -0.139802 0.0984202 -0.178489 0.0005
 0.976328 -0.139005 0.0995154 -0.00975649 0.0005
 0.984585 -0.149946  0.128932 0.137625 0.0005
 0.982933 -0.138625  0.124505 0.0138081 0.0005
  0.99706 -0.173111   0.10638 -0.00986011 0.0005
 0.985963 -0.142614  0.152913 -0.0418469 0.0005
 0.992674 -0.147537  0.146018 -0.0884389 0.0005
 0.990567 -0.145418   0.12238 0.0667902 0.0005
 0.982025 -0.142752  0.156354 -0.201148 0.0005
 0.980059 -0.156813  0.122939 -0.187461 0.0005
 0.975872 -0.127165  0.121425 0.160061 0.0005
0.972987 -0.13917 0.129907 -0.46008 0.0005
 0.980169 -0.138783  0.127527 -0.29688 0.0005
  0.99077 -0.152651  0.127673 0.0646702 0.0005
 0.980042 -0.132845  0.110464 0.401995 0.0005
  0.98969 -0.150204 0.0868786 0.249269 0.0005
 0.977612 -0.145037  0.103229 -0.187978 0.0005
 0.994037 -0.146523  0.110238 0.000627746 0.0005
 0.994577 -0.152095   0.11437 -0.222442 0.0005
0.978805 -0.13387 0.139221 0.265653 0.0005
 0.991156 -0.150276  0.127477 0.00763443 0.0005
  0.99509 -0.160415  0.138171 -0.126844 0.0005
 0.986038 -0.129914  0.119918 -0.279478 0.0005
 0.978187 -0.139522  0.135539 -0.370211 0.0005
 0.989342 -0.151548  0.140007 0.0970015 0.0005
 0.991681 -0.150098  0.126555 0.0657283 0.0005
 0.983125 -0.148628  0.126756 0.0844733 0.0005
0.991778 -0.14578 0.138325 0.172408 0.0005
 0.985098 -0.121487  0.124834 -0.157364 0.0005
 0.977903 -0.140947  0.113243 0.417076 0.0005
 0.989928 -0.142794    0.1419 -0.188468 0.0005
 0.988215  -0.13843 0.0887788 -0.39864 0.0005
 0.990719 -0.140479  0.130666 -0.253092 0.0005
 0.997285 -0.148108  0.142669 0.0515455 0.0005
 0.987943 -0.145807  0.128962 -0.00499045 0.0005
 0.989183 -0.141882  0.157193 0.22178 0.0005
 0.986711 -0.136974  0.115876 -0.183191 0.0005
 0.98164 -0.13513 0.109163 -0.0335947 0.0005
 0.982067 -0.134733  0.108352 -0.0223541 0.0005
  0.99668 -0.157246  0.115667 0.0503989 0.0005
 0.981343 -0.131857  0.114276 0.425005 0.0005
 0.993865 -0.160143  0.136435 -0.0258643 0.0005
 0.970554 -0.136212   0.12673 -0.454358 0.0005
  0.97498 -0.126809  0.122581 0.150913 0.0005
 0.987455 -0.129615 0.0940211 -0.265196 0.0005
 0.981121 -0.151726  0.133447 0.0843722 0.0005
 0.990197 -0.137458  0.104761 0.0465197 0.0005
 0.989198 -0.144816 0.0927999 -0.185979 0.0005
 0.987001 -0.139852  0.157195 -0.300983 0.0005
 0.981878 -0.138148  0.133345 0.02694 0.0005
 0.975109 -0.127802  0.120779 -0.223702 0.0005
 0.976667 -0.150007  0.112844 0.13406 0.0005
 0.981596 -0.134851  0.130483 0.0402535 0.0005
 0.988828 -0.130674  0.128737 0.2009 0.0005
 0.990092 -0.144647  0.142127 0.181493 0.0005
 0.988862 -0.137386  0.104748 0.0741154 0.0005
 0.990906 -0.141871 0.0880478 -0.386674 0.0005
  1.00625 -0.172195  0.150807 0.0586551 0.0005
   1.0024 -0.152223  0.138047 -0.0219861 0.0005
 0.989466 -0.144985  0.118972 -0.125213 0.0005
 0.982174 -0.132818  0.111033 -0.046732 0.0005
 0.983773 -0.139002  0.125758 0.0054074 0.0005
 0.982595 -0.152494  0.141916 -0.199648 0.0005
 0.993317 -0.138733  0.117503 -0.109456 0.0005
 0.979237 -0.140401  0.135941 -0.352245 0.0005
 0.981149 -0.154498  0.119587 -0.0394741 0.0005
 0.989058 -0.141197    0.0859 -0.0984803 0.0005
 0.992344 -0.150726  0.125659 0.0414345 0.0005
 0.990312 -0.147504  0.106479 0.279452 0.0005
 0.982257 -0.146536  0.113551 -0.135322 0.0005
 0.981432 -0.140873  0.113752 -0.0140255 0.0005
 0.991275 -0.156709  0.135891 -0.0619308 0.0005
 0.982087 -0.139355  0.115871 0.00832773 0.0005
 0.996624 -0.150819  0.105989 0.175466 0.0005
 0.997447 -0.149015  0.126947 0.195704 0.0005
 0.989605 -0.154345  0.162705 -0.300331 0.0005
 0.985184 -0.142988  0.158354 -0.296367 0.0005
 0.990224 -0.134974  0.127357 -0.0399805 0.0005
 0.982713 -0.131412  0.118233 0.108213 0.0005
 0.993137 -0.154508  0.156633 -0.236687 0.0005
 0.986248 -0.135747   0.11162 -0.0714824 0.0005
 0.980525 -0.146752 0.0708106 -0.124213 0.0005
 0.984921 -0.151409  0.117581 -0.0285912 0.0005
 0.970149 -0.140594   0.11886 0.28766 0.0005
  0.99033 -0.131108  0.118483 0.1261 0.0005
 0.988069 -0.155761  0.132138 -0.207033 0.0005
0.998572 -0.15305 0.129492 0.26736 0.0005
 0.989409 -0.140185 0.0864527 -0.0832174 0.0005
 0.978358 -0.132463  0.139839 0.0577484 0.0005
 1.00279 -0.14043 0.156991 0.0598657 0.0005
 0.989694 -0.148635   0.12772 -0.0391398 0.0005
 0.982307 -0.150567  0.133247 -0.429021 0.0005
 0.994354 -0.159208  0.136941 -0.0146917 0.0005
0.971147 -0.13821 0.128037 -0.505459 0.0005
 0.972445 -0.122751  0.111811 0.0699754 0.0005
 0.994127 -0.157264  0.136073 -0.0153073 0.0005
 0.984331 -0.151497  0.141524 -0.237856 0.0005
 0.97595 -0.14271 0.110734 0.2268 0.0005
  1.00042 -0.165875  0.120233 0.176032 0.0005
 0.983236 -0.144984  0.113118 -0.121757 0.0005
 0.984992 -0.142329  0.143977 -0.194038 0.0005
0.979899 -0.12971 0.137347 0.242757 0.0005
 0.973894 -0.149348  0.106241 -0.44878 0.0005
 0.996644 -0.153947  0.132005 0.0864833 0.0005
 0.977286 -0.143771  0.115906 0.0737516 0.0005
  1.00422 -0.145412   0.10271 0.0466965 0.0005
 0.988667 -0.127941  0.130606 -0.14007 0.0005
 0.978916 -0.138326  0.126333 -0.237271 0.0005
 0.985874 -0.131738  0.125728 -0.233546 0.0005
 0.996403 -0.150894  0.104208 0.170832 0.0005
0.981008 -0.13933 0.103412 0.30788 0.0005
 0.991857 -0.156306  0.128682 0.0292313 0.0005
  1.00201 -0.148847  0.101409 0.0203414 0.0005
 0.988097 -0.142994  0.119001 0.00910648 0.0005
  0.99557 -0.154504 0.0995394 0.251911 0.0005
0.985395 -0.13613 0.118206 -0.139468 0.0005
 0.986556 -0.120479  0.133483 -0.234707 0.0005
 0.987086 -0.129924  0.128318 0.174134 0.0005
0.972704 -0.13762 0.128963 -0.439988 0.0005
 0.979645 -0.135751  0.114583 0.0596856 0.0005
  1.00865 -0.178132 0.0835455 0.0294847 0.0005
 0.974847 -0.142516  0.127751 -0.314978 0.0005
  0.98605 -0.142308 0.0945994 0.336112 0.0005
 0.978077 -0.157323  0.118029 -0.114694 0.0005
 0.983927 -0.140226  0.120056 -0.209148 0.0005
 0.986125 -0.142186   0.10422 -0.201181 0.0005
  0.98736 -0.144908  0.153416 -0.0451754 0.0005
0.987314 -0.15443 0.114758 0.0526929 0.0005
 0.992683 -0.151719  0.103417 -0.0282049 0.0005
 0.981992 -0.142469  0.135452 -0.36941 0.0005
 0.984987 -0.125859  0.147477 -0.210917 0.0005
 0.988523 -0.160992  0.149811 -0.138291 0.0005
  0.99113 -0.143502  0.154907 0.116769 0.0005
 0.978413 -0.156316  0.124349 -0.152806 0.0005
 0.974226 -0.121704  0.110092 0.0550135 0.0005
 0.981982 -0.139965  0.116543 0.036705 0.0005
 0.992057 -0.139711  0.134183 0.0331928 0.0005
 0.993781 -0.151063  0.127637 0.0458582 0.0005
 0.979295 -0.128262  0.115774 0.0257763 0.0005
 0.991128 -0.150316   0.12979 -0.0522234 0.0005
 0.975907 -0.150061  0.121199 0.270937 0.0005
0.993976 -0.15409 0.139754 0.127545 0.0005
 0.975749 -0.146389  0.115046 0.0578626 0.0005
 0.996632 -0.152317  0.157268 -0.225533 0.0005
 0.988912 -0.141583 0.0854933 -0.10284 0.0005
  0.98252 -0.159765  0.114086 -0.206474 0.0005
  0.98621 -0.152835  0.114875 0.00853477 0.0005
 0.978733 -0.137408  0.113408 0.242967 0.0005
 0.990051 -0.154059  0.159976 0.244963 0.0005
 0.991931 -0.154329  0.102749 -0.142347 0.0005
 0.985499 -0.159477  0.112893 0.0778075 0.0005
 0.998142 -0.151853  0.074012 -0.106781 0.0005
 0.991193 -0.154953  0.158917 0.24565 0.0005
 0.993388 -0.153208   0.13879 0.144516 0.0005
 0.980992 -0.142238  0.125313 -0.200241 0.0005
0.982955 -0.12588 0.147905 -0.204763 0.0005
 0.987298 -0.155329  0.130246 -0.182612 0.0005
 0.991332 -0.142424  0.085641 -0.121271 0.0005
 0.990043 -0.134241  0.126244 -0.0507655 0.0005
 0.976314 -0.140088  0.120832 -0.0491906 0.0005
 0.974543 -0.135549  0.121034 -0.305843 0.0005
 0.986938 -0.155571  0.095173 0.0729731 0.0005
 0.987853 -0.138393   0.09301 -0.065987 0.0005
 0.986088 -0.143994  0.136235 -0.220301 0.0005
 0.989037 -0.145713   0.11324 0.031565 0.0005
 0.989567 -0.141474  0.132633 -0.230128 0.0005
  0.98988 -0.139092  0.105115 -0.0430194 0.0005
0.988902 -0.15377 0.125511 -0.210724 0.0005
 0.980227 -0.133112  0.123918 -0.246519 0.0005
 0.975597 -0.151841  0.114465 0.103486 0.0005
  1.00861 -0.184268  0.120164 0.186217 0.0005
 0.989746 -0.150877  0.126363 0.0690022 0.0005
 0.98893 -0.14809  0.10701 0.286445 0.0005
 0.981069 -0.135669  0.136973 -0.146722 0.0005
 0.994157 -0.152558  0.126213 0.062609 0.0005
 0.998594 -0.130318  0.115509 -0.131456 0.0005
 0.983076 -0.139985  0.100407 0.296021 0.0005
 0.996441 -0.140567  0.141361 0.120766 0.0005
 0.988076 -0.152697  0.108144 -0.0665057 0.0005
 0.984787 -0.152017  0.129234 -0.0472471 0.0005
 0.982001 -0.142752  0.138297 0.0537856 0.0005
 0.988345 -0.154145 0.0970159 -0.128081 0.0005
  0.99615 -0.139951  0.139995 0.116621 0.0005
 0.993501 -0.136015 0.0984112 -0.0154995 0.0005
 0.980175 -0.144328 0.0998927 -0.154771 0.0005
 0.978393 -0.138257  0.140517 -0.472428 0.0005
 0.994318 -0.157833  0.116013 0.0354007 0.0005
 0.973262 -0.140676 0.0919686 -0.0366798 0.0005
 0.983642 -0.160156  0.115542 -0.207387 0.0005
 0.974825 -0.138063   0.13793 0.316488 0.0005
 0.991117 -0.155441  0.117007 0.046849 0.0005
  0.97837 -0.137166  0.124237 0.053467 0.0005
0.980777 -0.13773 0.107261 -0.358656 0.0005
 0.988686 -0.146853  0.139753 0.173757 0.0005
 0.982399 -0.132966  0.129351 -0.562225 0.0005
 0.980566 -0.152195  0.126134 0.0847612 0.0005
 0.983955 -0.147169  0.134103 0.110959 0.0005
 0.996714 -0.153169  0.156106 -0.216179 0.0005
 0.988723 -0.163421  0.123921 0.126056 0.0005
  0.99396 -0.149558  0.118721 0.108947 0.0005
  1.00748 -0.185375  0.121848 0.174865 0.0005
 0.985458 -0.146932  0.135213 0.106937 0.0005
 0.987589 -0.155346   0.11369 -0.166181 0.0005
 0.996731 -0.147027   0.12364 -0.145241 0.0005
 0.987972 -0.164868 0.0807743 -0.0792249 0.0005
 0.992027 -0.148766  0.146832 -0.0866122 0.0005
0.977656 -0.12876 0.115462 0.00524897 0.0005
 0.982815 -0.150894   0.13539 0.0091949 0.0005
 0.978649 -0.144225  0.108951 0.300853 0.0005
 0.973764 -0.138548  0.119698 -0.302688 0.0005
0.984121 -0.15158   0.1155 0.154748 0.0005
 0.976763 -0.132991 0.0920942 0.0236271 0.0005
 0.996197 -0.152098  0.163518 -0.28176 0.0005
 0.979052 -0.155739  0.124202 -0.0386309 0.0005
  0.99468 -0.154579  0.135351 0.00947882 0.0005
 0.978538 -0.145708 0.0982072 -0.180514 0.0005
 0.991378 -0.157744 0.0930902 0.272953 0.0005
 0.975434 -0.147981  0.111308 0.0387964 0.0005
 0.991471 -0.142872  0.154836 0.117957 0.0005
 0.991675 -0.153482  0.127991 0.0509637 0.0005
 1.00309 -0.14626 0.103492 0.0176181 0.0005
   0.9888 -0.141791 0.0897462 -0.411582 0.0005
 0.992403 -0.146089  0.158157 0.196079 0.0005
 1.00796 -0.18592 0.121417 0.187973 0.0005
 0.972908 -0.117834 0.0907185 -0.365316 0.0005
 0.982568 -0.144088  0.123556 -0.188303 0.0005
 0.987028 -0.150519  0.126055 0.070733 0.0005
 0.971093 -0.127773  0.113832 0.250628 0.0005
 0.990427 -0.151483  0.127459 -0.0225583 0.0005
  0.98079 -0.136057  0.136253 -0.51212 0.0005
  0.99135 -0.150422   0.12994 -0.0409222 0.0005
 0.985509 -0.145393 0.0845668 0.0658454 0.0005
 0.996218 -0.155723  0.129092 0.283014 0.0005
 0.990055 -0.150939  0.145938 -0.0873657 0.0005
 0.994258 -0.157407 0.0985906 0.15562 0.0005
 0.995708 -0.153484  0.112598 -0.243048 0.0005
0.988154 -0.14512 0.140123 0.193916 0.0005
 0.983505 -0.146531  0.102352 0.376589 0.0005
 0.977009 -0.122274  0.126644 0.0294096 0.0005
0.990087 -0.12845 0.128744 0.198203 0.0005
 0.988923 -0.144672 0.0908571 -0.194864 0.0005
0.989599 -0.14906 0.147008 -0.0766404 0.0005
 0.985503 -0.150477  0.124715 0.0714687 0.0005
 0.978625 -0.134086  0.120699 -0.133474 0.0005
 0.978117 -0.144098  0.109973 0.28511 0.0005
 0.989599 -0.153303  0.104119 -0.0676263 0.0005
 0.989387 -0.138449  0.133837 -0.254927 0.0005
 0.981661 -0.141696  0.112864 0.000673217 0.0005
 0.975019 -0.141577  0.126748 -0.312573 0.0005
 0.988582 -0.150813  0.123139 -0.21047 0.0005
0.982447 -0.14277 0.127085 -0.193473 0.0005
 0.993274 -0.155534  0.139032 0.135366 0.0005
 0.979613 -0.138516  0.135808 -0.502472 0.0005
  1.00359 -0.142844 0.0937196 -0.0466511 0.0005
 0.995279 -0.143494  0.116712 -0.186865 0.0005
0.992682 -0.15136 0.106939 0.19829 0.0005
 0.987603 -0.161331  0.113635 0.0612321 0.0005
 0.997391 -0.154474  0.135229 0.099989 0.0005
 0.993304 -0.159669  0.135939 -0.00853044 0.0005
 0.984001 -0.148325  0.135612 -0.0879675 0.0005
 0.986187 -0.136441  0.116106 -0.120775 0.0005
0.975502 -0.12963  0.10674 0.608486 0.0005
 0.988182 -0.139702  0.112655 -0.329498 0.0005
 0.980634 -0.140897  0.119429 -0.144078 0.0005
 0.988535 -0.137787  0.114009 -0.195129 0.0005
0.989082 -0.15538 0.106869 -0.124169 0.0005
 0.982412 -0.150227  0.119942 0.0391486 0.0005
 0.977932 -0.132625  0.137653 0.0499693 0.0005
0.986358 -0.15425 0.105501 -0.0125158 0.0005
 0.986305 -0.149174  0.116554 -0.218162 0.0005
 0.982929 -0.131244  0.137807 0.200295 0.0005
  0.98835 -0.131802  0.123299 -0.0593056 0.0005
 0.982517 -0.139024  0.134873 -0.508503 0.0005
  0.99432 -0.153856  0.099892 0.259778 0.0005
 0.987525 -0.145262  0.153462 -0.0565876 0.0005
 0.978374 -0.138547  0.128701 -0.301352 0.0005
0.989103 -0.14954 0.123775 -0.184513 0.0005
0.982799 -0.13844  0.10229 0.299252 0.0005
 0.993038 -0.155961  0.126433 -0.220155 0.0005
 0.982766 -0.157847  0.128313 0.0595208 0.0005
 0.990305 -0.158608  0.135632 -0.0267867 0.0005
 0.988091 -0.154488  0.107942 -0.0227445 0.0005
 0.977617 -0.152999  0.125097 -0.045848 0.0005
 0.988833 -0.144632 0.0841463 -0.30403 0.0005
0.991819 -0.15253 0.126708 0.0651827 0.0005
  0.97408 -0.130351  0.106126 0.60614 0.0005
 0.996413 -0.134892  0.110365 -0.0167168 0.0005
 0.990972 -0.156512 0.0999147 0.0350926 0.0005
  0.99639 -0.150652 0.0931174 0.0400922 0.0005
 0.973346 -0.137231  0.133469 -0.464087 0.0005
 0.985506 -0.150425  0.109713 -0.062896 0.0005
 0.983567 -0.150406   0.12743 0.080165 0.0005
 0.987548 -0.135145  0.114861 -0.173867 0.0005
 0.985846 -0.139727  0.117286 -0.203565 0.0005
 0.976796 -0.144264  0.109247 0.0592578 0.0005
   0.9891 -0.161858  0.114199 -0.0549436 0.0005
 0.978014 -0.138259  0.127333 -0.242495 0.0005
  0.99167 -0.149299  0.128831 -0.0586072 0.0005
0.993796 -0.15313 0.138337 0.0439102 0.0005
 0.998155 -0.138575  0.110011 -0.0129562 0.0005
 0.979612 -0.131143   0.13017 0.100185 0.0005
  1.00495 -0.168746  0.149935 0.0543635 0.0005
 0.984921 -0.145062 0.0910201 0.25421 0.0005
 0.985318 -0.135845 0.0840674 0.0294556 0.0005
 0.98506 -0.15697 0.131199 -0.349627 0.0005
 0.989046 -0.146884  0.106015 0.281332 0.0005
 0.989721 -0.140121 0.0850977 -0.0883908 0.0005
 0.997923 -0.145739  0.142442 -0.145508 0.0005
 0.992158 -0.152582  0.147379 0.0547412 0.0005
 0.982964 -0.134284  0.115398 0.0912379 0.0005
 0.989093 -0.145903 0.0928626 -0.199111 0.0005
 0.983088 -0.146514  0.133921 0.112977 0.0005
 0.986356 -0.151015  0.115747 0.067559 0.0005
 0.989841 -0.130577  0.117073 0.135298 0.0005
 0.994058 -0.163031  0.139292 -0.00894717 0.0005
0.979154 -0.13489 0.117103 -0.0833991 0.0005
 0.986304 -0.143389  0.134347 -0.194134 0.0005
 0.981952 -0.143951 0.0851681 0.0808455 0.0005
 0.987383 -0.147426  0.109786 -0.0580992 0.0005
 0.989194 -0.144212  0.127002 -0.0223977 0.0005
0.996178  -0.1504 0.156512 -0.243626 0.0005
 0.981803 -0.144747  0.111815 -0.127593 0.0005
 0.987705 -0.156397  0.130876 -0.21006 0.0005
 0.985487 -0.143251   0.13583 0.284805 0.0005
  0.98883 -0.146076 0.0921482 -0.18167 0.0005
 0.995077 -0.152172  0.134918 0.122801 0.0005
 0.992897 -0.153906   0.13851 0.14498 0.0005
 0.988734 -0.150498  0.124097 -0.260966 0.0005
 0.985231 -0.136512  0.111045 -0.0333457 0.0005
  0.97605 -0.140156  0.105721 -0.0716886 0.0005
 0.987316 -0.147754  0.113968 -0.240681 0.0005
 0.989326 -0.142967  0.140588 -0.210064 0.0005
 0.990922 -0.160527 0.0921337 0.28877 0.0005
 0.978366 -0.147292  0.114437 -0.444215 0.0005
 0.974948 -0.145375  0.103606 -0.0994113 0.0005
 0.991453 -0.155235  0.107444 -0.0728833 0.0005
 0.980403 -0.145398  0.130177 0.0112113 0.0005
   1.0002 -0.164785  0.119002 0.179849 0.0005
   1.0001 -0.154355  0.128264 0.272535 0.0005
 0.977737 -0.139502  0.128357 -0.289835 0.0005
 0.990037 -0.161359 0.0913925 0.271044 0.0005
 0.991131 -0.153503  0.128067 -0.235487 0.0005
 0.995252 -0.152681  0.157818 -0.235626 0.0005
 0.977404 -0.142971  0.164682 0.15475 0.0005
 0.988797 -0.140105  0.115583 0.0411797 0.0005
 0.990648 -0.149375  0.129544 -0.0632439 0.0005
 0.990288 -0.156108 0.0976649 0.0659056 0.0005
 0.987964 -0.150747  0.124355 0.104659 0.0005
 0.988965 -0.138242  0.129182 0.256127 0.0005
 0.988531 -0.149003  0.117424 -0.205633 0.0005
 0.983749 -0.129232  0.127509 0.114753 0.0005
 0.987972 -0.146018   0.15507 -0.0536721 0.0005
 0.979034 -0.138284  0.139957 -0.477402 0.0005
  1.00028 -0.153352  0.127372 0.292738 0.0005
 0.988263 -0.139855  0.139614 0.282866 0.0005
 0.985746 -0.152439   0.10817 -0.0801247 0.0005
 0.994344 -0.149847 0.0863244 0.238166 0.0005
0.979477 -0.13579 0.135097 -0.546636 0.0005
 0.988309 -0.159703  0.100214 -0.3524 0.0005
 0.987099 -0.144059   0.15294 -0.0313514 0.0005
 0.978973 -0.145559  0.139241 0.128472 0.0005
 0.991129 -0.154589  0.141354 0.0895453 0.0005
 0.982371 -0.146614  0.135603 -0.0966516 0.0005
 0.993593 -0.155173  0.130248 0.0281634 0.0005
 0.986157 -0.143152  0.134425 -0.207543 0.0005
0.991459 -0.15261 0.102709 0.0326722 0.0005
 0.987805 -0.156369  0.113525 -0.15692 0.0005
 0.996248 -0.172983  0.108032 -0.0123882 0.0005
  0.98095 -0.144259  0.124884 -0.196561 0.0005
  0.97629 -0.131634  0.125955 -0.0115375 0.0005
 0.991522 -0.150699   0.14839 0.0502815 0.0005
 0.991296 -0.148567  0.128914 -0.0363888 0.0005
 0.988064 -0.152864  0.126611 -0.0401157 0.0005
0.986169 -0.15266 0.117835 -0.0364943 0.0005
 0.985159 -0.142576  0.104833 -0.154547 0.0005
  0.98712 -0.149995  0.142838 -0.03721 0.0005
 0.985264 -0.151192  0.127665 0.149508 0.0005
 0.992797 -0.153094  0.111906 -0.0122054 0.0005
 0.986634 -0.154206 0.0978792 -0.15378 0.0005
 0.979021 -0.128106  0.130486 -0.0370827 0.0005
0.983894 -0.13883 0.109937 0.0973161 0.0005
 0.987076 -0.150987  0.118784 -0.088391 0.0005
 0.990986 -0.156644  0.114597 0.0464802 0.0005
 0.987066 -0.151579  0.126722 -0.206489 0.0005
0.987979 -0.13384 0.129044 0.264392 0.0005
 0.979679 -0.142882  0.113188 0.0250228 0.0005
 0.992467 -0.165444  0.130455 0.165625 0.0005
 0.984408 -0.150423 0.0836912 0.317013 0.0005
 0.987126 -0.142796 0.0871496 -0.00664868 0.0005
 0.988203 -0.137118  0.106397 0.0493307 0.0005
 0.991215 -0.151155  0.127877 0.000626786 0.0005
  0.99185  -0.14635 0.0874299 0.241106 0.0005
 0.969004 -0.141993  0.119159 -0.369324 0.0005
 0.989539 -0.139838   0.10656 0.0626183 0.0005
 0.988686 -0.149135  0.124706 -0.196692 0.0005
 0.978756 -0.148814 0.0723798 -0.105451 0.0005
 0.990594 -0.154486  0.135931 -0.0322117 0.0005
 0.986847 -0.154948  0.131513 -0.182676 0.0005
 0.990507 -0.152052   0.11852 -0.0771182 0.0005
 0.983295 -0.150615  0.130519 0.167501 0.0005
 0.982833 -0.145991   0.11073 0.0663487 0.0005
 0.973971 -0.136275  0.129894 -0.450207 0.0005
 0.994128 -0.153137  0.158732 -0.224805 0.0005
0.983795 -0.15069 0.128801 0.0953387 0.0005
 0.979755 -0.141929   0.13737 -0.366966 0.0005
  0.98348 -0.151108  0.110809 -0.0522977 0.0005
0.988307 -0.15421 0.103005 -0.134502 0.0005
 0.977931 -0.150291  0.105485 0.269259 0.0005
 0.988942 -0.141076 0.0839333 -0.310544 0.0005
  0.98616 -0.143465  0.153743 -0.0482362 0.0005
 0.978117 -0.148766  0.153678 -0.0476845 0.0005
 0.982509 -0.139648  0.134509 -0.514992 0.0005
 0.980561 -0.149442  0.120473 -0.137064 0.0005
 0.987657 -0.142603  0.122028 -0.0817253 0.0005
 0.993077 -0.147741  0.101815 -0.0283853 0.0005
 0.988991 -0.143024  0.127205 -0.0075193 0.0005
 0.985987 -0.144876  0.137692 0.298857 0.0005
 0.975413 -0.138909  0.109268 0.131826 0.0005
0.986388 -0.14549 0.136567 0.0784415 0.0005
 0.998411 -0.158403  0.112282 -0.0974194 0.0005
 0.980317 -0.140916  0.135103 -0.52055 0.0005
0.984589 -0.15119 0.138804 -0.0258929 0.0005
 0.985111 -0.142299  0.169775 0.039146 0.0005
 0.990917 -0.143092 0.0873628 0.00274792 0.0005
 0.971378 -0.131021  0.120187 -0.42584 0.0005
 0.988219 -0.136591  0.105083 0.0726676 0.0005
 0.993604 -0.153423  0.142168 0.106211 0.0005
0.982576 -0.15128 0.129026 0.0866899 0.0005
 0.976546 -0.153912  0.135154 -0.106325 0.0005
 0.990009 -0.148672  0.145136 -0.304785 0.0005
 0.978898 -0.135588  0.130144 -0.257611 0.0005
0.972602 -0.14029 0.127908 -0.463699 0.0005
  0.97683 -0.142303  0.122379 0.0299845 0.0005
 0.974943 -0.140047  0.103896 -0.0850423 0.0005
 0.986229 -0.118795  0.134491 -0.222273 0.0005
 0.981688 -0.137331  0.132966 0.0338997 0.0005
 0.986416 -0.153026  0.105601 0.00415536 0.0005
 0.983227 -0.146745  0.135481 -0.0858545 0.0005
 0.979149 -0.146481  0.147638 -0.118888 0.0005
 0.991411 -0.142589  0.184021 0.216576 0.0005
 0.989816 -0.130043  0.116774 0.126943 0.0005
  0.98409 -0.156186  0.129134 -0.352174 0.0005
 0.988396 -0.154622  0.105252 -0.124386 0.0005
 0.985689 -0.143406 0.0848788 0.0689512 0.0005
 0.985783 -0.144806  0.156595 -0.0342648 0.0005
 0.987498 -0.128285  0.118948 -0.286118 0.0005
 0.993417 -0.155164 0.0967972 0.0133737 0.0005
 0.983634 -0.126407  0.145525 -0.205026 0.0005
 0.996761 -0.149212  0.140964 0.0611729 0.0005
 0.987242 -0.122613  0.124501 -0.152403 0.0005
 0.983883 -0.138549  0.122884 -0.242929 0.0005
 0.990172 -0.151393  0.127303 0.0846473 0.0005
  1.00199 -0.163847 0.0912261 0.188286 0.0005
 0.977481 -0.147421  0.117715 -0.220447 0.0005
 0.980017 -0.140885  0.144762 0.151414 0.0005
0.978958 -0.13777 0.120561 -0.14129 0.0005
  1.00291 -0.138784 0.0983067 -0.170566 0.0005
 0.984062 -0.155217  0.132343 0.343177 0.0005
 0.990742 -0.153624    0.1271 0.0769382 0.0005
 0.990681 -0.152865  0.112425 9.18721e-05 0.0005
  0.98024 -0.136391  0.132519 0.0447082 0.0005
 0.991436 -0.153051  0.140509 0.147515 0.0005
 0.981363 -0.142844 0.0880143 0.2691 0.0005
 0.982871 -0.141564  0.135224 0.00202326 0.0005
 0.989789 -0.143407   0.14022 -0.199864 0.0005
  0.98003 -0.142764  0.136757 -0.372316 0.0005
0.988876  -0.1537 0.117351 0.237179 0.0005
 0.976587 -0.141667  0.115143 0.0175183 0.0005
0.998681 -0.13561 0.134381 -0.142316 0.0005
0.980461 -0.13776 0.142469 0.360753 0.0005
  1.00531 -0.168092  0.150593 0.0672855 0.0005
 0.990268 -0.162132  0.141896 -0.298947 0.0005
0.991454 -0.14133 0.153536 0.106968 0.0005
 0.991798 -0.123911   0.12345 -0.148357 0.0005
 0.987666 -0.142226  0.125716 -0.439711 0.0005
 0.981058 -0.144025  0.125075 0.250885 0.0005
 0.998669 -0.134895  0.133329 -0.136581 0.0005
 0.992667 -0.152005  0.138649 0.166201 0.0005
 0.994324 -0.147782  0.115737 -0.227027 0.0005
 0.987296 -0.153313  0.127224 -0.199763 0.0005
0.990273 -0.14883 0.126935 -0.0521412 0.0005
 0.982218 -0.140398  0.122523 -0.199218 0.0005
 0.973941 -0.139328  0.112404 0.270126 0.0005
  1.00619 -0.186324  0.119892 0.211912 0.0005
 0.994615 -0.154621  0.128184 0.0358122 0.0005
 0.990281 -0.153382 0.0983488 0.0306271 0.0005
 0.979011 -0.144934  0.105659 0.28868 0.0005
 0.993797 -0.145882   0.11036 -0.0184683 0.0005
 0.970898 -0.136841  0.137228 0.248292 0.0005
 0.979008 -0.136422  0.133818 -0.508292 0.0005
 0.980538 -0.143933  0.136092 0.118586 0.0005
0.974087 -0.14296 0.156582 -0.464155 0.0005
 0.980354 -0.142487  0.128403 0.134441 0.0005
 0.977077 -0.139857  0.123919 -0.14306 0.0005
 0.986308 -0.150898  0.124796 0.0600789 0.0005
 0.987287 -0.141404  0.103767 -0.185695 0.0005
 0.981972 -0.142135  0.113094 0.282213 0.0005
 0.983622 -0.138686  0.131617 0.111894 0.0005
 0.994019 -0.147095 0.0876745 0.287141 0.0005
 0.989594 -0.159186 0.0940919 0.289752 0.0005
 0.980742 -0.139642  0.134627 -0.510672 0.0005
 0.990605 -0.166823  0.126984 0.163014 0.0005
 0.974395 -0.140838  0.118822 0.297361 0.0005
 0.983686 -0.144154   0.13558 -0.209028 0.0005
 0.979037 -0.141642   0.12627 -0.153784 0.0005
 0.995552 -0.156199  0.100587 0.274503 0.0005
0.995517 -0.13806 0.110668 0.00121264 0.0005
 0.984167 -0.142191  0.172028 0.0878672 0.0005
 0.985607 -0.144962  0.133857 0.156842 0.0005
  0.98877 -0.145215    0.1043 -0.194146 0.0005
 0.985429 -0.135851  0.112187 -0.0599972 0.0005
 0.981638 -0.140089  0.132448 0.102337 0.0005
  1.00749 -0.185668  0.122805 0.169658 0.0005
 0.979384 -0.128657  0.130149 -0.0953127 0.0005
  1.00085 -0.135123  0.130451 -0.128747 0.0005
 0.987897 -0.132816  0.122948 -0.0404265 0.0005
 0.992238 -0.140122  0.134106 0.0448662 0.0005
 0.990317 -0.161591   0.14035 -0.29324 0.0005
 0.967843 -0.130931  0.122756 0.11453 0.0005
  1.00769 -0.185355  0.121075 0.207746 0.0005
  1.00382 -0.164467  0.131591 -0.0632134 0.0005
 0.989959 -0.137305  0.131308 -0.26829 0.0005
 0.996624 -0.162688  0.138938 -0.162236 0.0005
 0.990531 -0.147368  0.123615 0.0741186 0.0005
 0.975837 -0.130562  0.136618 -0.0539675 0.0005
 0.991592 -0.136052  0.116191 -0.0832665 0.0005
 0.983575 -0.142237  0.125965 -0.193353 0.0005
 0.988963 -0.153394  0.117952 0.043458 0.0005
0.981843 -0.13303 0.118284 0.0924414 0.0005
0.981532 -0.14099 0.151607 -0.0765723 0.0005
 0.987164 -0.126915  0.131388 -0.140477 0.0005
 0.985056 -0.135998 0.0833219 0.0169609 0.0005
 0.990341 -0.145939  0.129316 -0.0149923 0.0005
 0.986395 -0.153027  0.114214 0.0302082 0.0005
 0.992789 -0.137698   0.10422 -0.062889 0.0005
  0.98887 -0.158022  0.098933 -0.342311 0.0005
 0.988031 -0.162543  0.125199 0.107504 0.0005
 0.990415 -0.127088  0.115964 0.1544 0.0005
  0.99509 -0.159681 0.0954784 0.136964 0.0005
 0.985913 -0.140606  0.119445 -0.214587 0.0005
 0.967008 -0.140932  0.109499 -0.491769 0.0005
 0.998469 -0.152911  0.129681 0.26948 0.0005
 0.983097 -0.142017  0.136058 -0.0159625 0.0005
 0.983197  -0.15485 0.0933376 -0.223204 0.0005
 0.988651 -0.144817  0.117902 -0.124696 0.0005
 0.979156 -0.134232  0.102069 -0.0495319 0.0005
 0.981152 -0.154742  0.120574 -0.025211 0.0005
 0.980308 -0.127771  0.131628 -0.250183 0.0005
  0.97852 -0.138887  0.123048 -0.148597 0.0005
 0.990492 -0.151689  0.124925 -0.235402 0.0005
  1.00623 -0.140529 0.0926379 -0.0583734 0.0005
0.987232 -0.13666 0.114024 -0.188571 0.0005
 0.975468 -0.138249   0.10105 -0.238723 0.0005
  0.97968 -0.148954  0.121234 0.254045 0.0005
 0.975648   -0.1374 0.0951136 -0.206323 0.0005
 0.972733 -0.135879  0.137651 0.247019 0.0005
 0.996003 -0.162142  0.139954 -0.146129 0.0005
  1.00495 -0.140371 0.0946807 -0.071668 0.0005
 0.996326 -0.150827  0.167123 -0.304847 0.0005
  0.98002 -0.136533  0.106447 -0.356998 0.0005
 0.982259 -0.147295  0.103539 0.36533 0.0005
 0.978312 -0.132621  0.110027 0.379902 0.0005
 0.997104 -0.151324  0.105774 0.198234 0.0005
 0.985272 -0.149177   0.13752 -0.0342321 0.0005
 0.985659 -0.139974  0.116826 -0.184741 0.0005
 0.987117 -0.153224  0.115702 0.19325 0.0005
 0.984499 -0.145478   0.13624 0.0943666 0.0005
 0.991192 -0.142563  0.140612 -0.186464 0.0005
 0.993924 -0.159596  0.116774 -0.115814 0.0005
0.995142 -0.15391 0.102512 0.253726 0.0005
  0.98523 -0.153799 0.0970913 -0.0010872 0.0005
 0.999632 -0.146732  0.135901 -0.027067 0.0005
 0.995978 -0.159262  0.113357 -0.0853439 0.0005
 0.991755 -0.134525  0.104933 -0.0474578 0.0005
 0.980397 -0.149351  0.101214 0.38209 0.0005
 0.990053 -0.136115   0.10338 0.0721944 0.0005
  0.99466 -0.154883  0.157304 -0.221412 0.0005
 0.980132 -0.136725   0.11538 0.185314 0.0005
 0.989529 -0.138218  0.103381 -0.0494502 0.0005
 0.975355 -0.138256  0.139136 0.347147 0.0005
 0.968186 -0.142939  0.118893 -0.338766 0.0005
 0.983692 -0.136595 0.0746566 -0.00442855 0.0005
  0.99068 -0.163504  0.124537 0.110539 0.0005
 0.996932 -0.150425  0.163689 -0.277381 0.0005
 0.987682 -0.145882  0.132245 0.0852828 0.0005
 0.987012 -0.147576  0.131107 0.186874 0.0005
 0.981318 -0.154755  0.100846 0.0584462 0.0005
 0.983626 -0.140095  0.109113 0.0848053 0.0005
0.965925  -0.1336 0.137703 -0.509471 0.0005
  1.00393 -0.165298  0.132743 -0.0606751 0.0005
 0.982166 -0.138126  0.101499 0.301236 0.0005
 0.996079 -0.173623  0.106478 -0.0248516 0.0005
 0.980231 -0.148226  0.114745 -0.451962 0.0005
 0.987202 -0.155785  0.131598 -0.193307 0.0005
 0.994829 -0.154773 0.0977516 0.235572 0.0005
 0.980938 -0.141248  0.111617 0.047327 0.0005
 0.987298 -0.151788  0.116082 -0.021781 0.0005
 0.976616 -0.136501  0.110393 0.268612 0.0005
 0.977016 -0.148798  0.108301 0.0387116 0.0005
 0.993761 -0.152914  0.138496 0.0412599 0.0005
 0.990879 -0.123666  0.125526 -0.147603 0.0005
 0.987281 -0.138734 0.0894339 -0.074777 0.0005
  1.00452 -0.171999  0.124671 0.145042 0.0005
 0.990185 -0.137716  0.114397 -0.179364 0.0005
 0.972959 -0.143237   0.10551 0.0691488 0.0005
0.991944 -0.12791 0.118371 0.133029 0.0005
  0.99541 -0.154167  0.142184 0.0892656 0.0005
 0.984152 -0.143073   0.13993 0.0784088 0.0005
 0.993134 -0.149028  0.119143 0.114992 0.0005
 0.990168 -0.142579 0.0957268 0.348783 0.0005
  1.00546 -0.184427  0.120021 0.203054 0.0005
 0.989274 -0.147985  0.116321 -0.229763 0.0005
 0.988907 -0.145424 0.0912807 -0.186134 0.0005
 0.980297 -0.142923 0.0982731 -0.152108 0.0005
 0.984052 -0.155402  0.131311 -0.345224 0.0005
 0.989946 -0.149894  0.118403 -0.110148 0.0005
 0.983956 -0.140046  0.117293 0.00545469 0.0005
 0.986039 -0.145607  0.155864 -0.0400685 0.0005
 0.977825 -0.140515  0.113158 0.419184 0.0005
 0.980759 -0.142568  0.136187 -0.373294 0.0005
 0.981606 -0.140301  0.112437 0.00216259 0.0005
  0.98553 -0.138304  0.115583 -0.18124 0.0005
 0.987309 -0.163459 0.0789677 -0.0933623 0.0005
 0.991596 -0.148184  0.144169 0.0354689 0.0005
 0.989248 -0.143174 0.0968296 0.346275 0.0005
 0.991229 -0.149263  0.115599 0.105352 0.0005
 0.988164 -0.127002  0.130429 -0.148037 0.0005
  1.00697 -0.182797  0.121921 0.212139 0.0005
 0.987358 -0.154335  0.110576 0.0579778 0.0005
 0.986149 -0.147879  0.116902 -0.218439 0.0005
 0.988333 -0.143014 0.0894584 -0.0075699 0.0005
 0.988903 -0.139081 0.0891949 -0.0662776 0.0005
  1.00152 -0.149812  0.113967 0.297967 0.0005
 0.991822 -0.146347  0.124449 -0.245143 0.0005
 0.991314 -0.139928 0.0877226 -0.103624 0.0005
 0.978925 -0.148209  0.151295 -0.0464532 0.0005
 0.993658 -0.149313  0.124899 0.0556459 0.0005
 0.983101 -0.141044  0.112493 0.024285 0.0005
 0.993485 -0.154803  0.136205 0.0141959 0.0005
 0.986827 -0.161295  0.114079 0.0690045 0.0005
 0.985344 -0.153868  0.108571 -0.0566603 0.0005
   0.9813 -0.133832   0.11917 0.00429184 0.0005
 0.985549 -0.152518  0.147034 -0.266345 0.0005
 0.999196 -0.149357  0.135911 0.00553779 0.0005
 0.981517 -0.151618  0.118097 0.288476 0.0005
 0.991558 -0.152088  0.113794 -0.00568247 0.0005
 0.964528 -0.131231  0.122513 -0.0233163 0.0005
 0.980588 -0.140928  0.121505 -0.200996 0.0005
 0.993307 -0.162287    0.1389 -0.034563 0.0005
 0.979696 -0.149807  0.122271 -0.159326 0.0005
0.977775 -0.13194 0.124228 0.193885 0.0005
 0.978675 -0.136073  0.129057 -0.257194 0.0005
  0.99025 -0.147344   0.15869 0.222273 0.0005
 0.981277 -0.152036  0.133254 -0.421021 0.0005
 0.978649 -0.143594  0.102479 -0.218791 0.0005
 0.986804 -0.136249  0.115852 -0.122261 0.0005
 0.975514 -0.146892  0.118482 -0.265922 0.0005
 0.98787 -0.14097  0.11833 -0.0823866 0.0005
 0.953653 -0.129865  0.127911 -0.529607 0.0005
0.978463 -0.13878 0.122087 -0.0612534 0.0005
 0.983953 -0.141523  0.134555 -0.377971 0.0005
 0.992898 -0.152445  0.125305 -0.18732 0.0005
  0.98233 -0.138564  0.122521 -0.24692 0.0005
 0.990542 -0.145152  0.132543 -0.0989436 0.0005
 0.990826 -0.149819  0.087477 0.276377 0.0005
  1.00123 -0.139118  0.115121 -0.0577186 0.0005
 0.991919 -0.149672  0.147662 0.0435509 0.0005
  1.00036 -0.148918  0.112044 0.275581 0.0005
 0.980588 -0.134324  0.116117 0.0998242 0.0005
 0.988636 -0.135532  0.128371 0.269297 0.0005
 0.985412 -0.123938  0.142496 0.288383 0.0005
  0.98544 -0.140241    0.1182 -0.166718 0.0005
 0.983569 -0.140046   0.11872 -0.000286871 0.0005
 0.996048 -0.173539  0.106963 -0.0112962 0.0005
 0.973398 -0.138738  0.138624 0.337909 0.0005
 0.986054 -0.146971  0.114367 -0.240568 0.0005
 0.993679  -0.15807 0.0986139 0.135989 0.0005
 0.981761 -0.133605  0.132248 0.0664745 0.0005
 0.980494 -0.151315  0.120938 0.0222935 0.0005
  0.98667 -0.153105  0.097899 -0.156815 0.0005
 0.989247 -0.135299  0.122589 -0.248132 0.0005
0.988063 -0.14125 0.118472 0.00178622 0.0005
 0.985988 -0.150788  0.128975 0.117808 0.0005
 0.980067 -0.132156  0.116762 -0.123281 0.0005
 0.988933 -0.145305  0.132361 -0.0839364 0.0005
 0.985895 -0.143199  0.136179 -0.213374 0.0005
 0.978184 -0.124793  0.102497 0.290999 0.0005
0.977903 -0.14041 0.135407 -0.369692 0.0005
  1.00946  -0.17778 0.0810663 0.0446237 0.0005
 0.983701 -0.149859  0.124948 0.0663311 0.0005
0.980959 -0.14173 0.126028 0.262191 0.0005
 0.981103 -0.135275  0.101355 0.0622809 0.0005
 0.984617 -0.129472  0.127834 0.103525 0.0005
  0.99033 -0.140171  0.131852 -0.263121 0.0005
 0.986445 -0.147237  0.115455 -0.239681 0.0005
 0.975906 -0.133115  0.129109 -0.185292 0.0005
 0.988253 -0.121224  0.125676 -0.15232 0.0005
  0.98689 -0.161704  0.119308 -0.278087 0.0005
0.990027 -0.14985 0.146317 -0.0722882 0.0005
 0.999115 -0.148425  0.167581 -0.322164 0.0005
  0.97895 -0.129624  0.101857 -0.0796213 0.0005
 0.992712 -0.139881 0.0862662 -0.402344 0.0005
 0.984865 -0.152794 0.0945825 -0.135496 0.0005
 0.988387 -0.143971  0.096117 0.360194 0.0005
 0.988357 -0.141876 0.0901883 -0.432421 0.0005
 0.978984 -0.134101  0.103428 -0.0329798 0.0005
0.984924 -0.15246   0.1158 0.147361 0.0005
 0.985235 -0.143701  0.135177 -0.193493 0.0005
  1.00458 -0.159784  0.112535 -0.0165843 0.0005
 0.990105 -0.129563  0.118111 0.118418 0.0005
 0.996573 -0.147925  0.141527 0.0504791 0.0005
 0.989558 -0.154538  0.115698 0.23172 0.0005
 0.976131 -0.136824  0.100126 -0.0551374 0.0005
 0.984507 -0.154541 0.0983461 0.0152388 0.0005
 0.983751 -0.134094  0.108749 -0.054616 0.0005
 0.977729 -0.138032 0.0995084 -0.00970858 0.0005
  1.00758 -0.168444  0.150704 0.0579621 0.0005
0.987796 -0.15468   0.1237 0.12338 0.0005
 0.993973 -0.153568  0.157744 -0.213673 0.0005
 0.983204 -0.150954  0.126933 -0.0410482 0.0005
 0.979963 -0.132153  0.124723 0.3209 0.0005
 0.982877 -0.154146  0.165424 -0.0461896 0.0005
 0.981621 -0.129491  0.137772 0.21322 0.0005
 0.989317 -0.135497  0.106614 0.0795656 0.0005
 0.996374 -0.172874  0.106343 -0.0113197 0.0005
 0.985406 -0.142719  0.136065 0.0109267 0.0005
 0.995284 -0.150967  0.135712 0.111509 0.0005
 0.990038 -0.154542  0.104196 -0.151939 0.0005
 0.994212 -0.150058  0.104181 -0.0402052 0.0005
0.989184 -0.14229  0.13943 -0.211608 0.0005
0.986766 -0.15072 0.118091 -0.0964494 0.0005
 0.991983 -0.132829  0.091351 0.0606749 0.0005
 0.993936 -0.137116  0.105449 -0.0497856 0.0005
 0.979456 -0.140348  0.129242 -0.297801 0.0005
 0.985969 -0.138414  0.158105 -0.274943 0.0005
 0.982643 -0.143802   0.11218 0.0168473 0.0005
 0.988246 -0.128146  0.118505 0.123255 0.0005
 0.988965 -0.138223  0.086058 -0.10489 0.0005
 0.988731 -0.154779   0.16252 -0.304626 0.0005
 0.989928 -0.136349  0.104112 0.0670441 0.0005
 0.985457 -0.154307  0.115253 0.0386776 0.0005
 0.978777 -0.157009  0.092541 0.107005 0.0005
  1.00262 -0.156919  0.154098 0.123015 0.0005
 0.982007 -0.140212  0.150606 -0.078592 0.0005
0.992896 -0.14872 0.117208 0.114338 0.0005
 0.978107 -0.134228  0.101537 0.0568438 0.0005
 0.992703 -0.153417  0.101083 0.0215918 0.0005
0.989587 -0.13988 0.156399 0.230792 0.0005
 0.997898 -0.151207  0.162897 -0.292764 0.0005
 0.994668 -0.155963  0.129065 0.0187366 0.0005
 0.972948 -0.127889  0.109388 0.393811 0.0005
 0.989272 -0.145313  0.130414 0.092744 0.0005
 0.989451 -0.130106  0.113428 -0.040307 0.0005
 0.979122 -0.133405  0.129512 -0.545108 0.0005
 0.987923  -0.15497 0.0962914 0.0707687 0.0005
 0.996571 -0.151387  0.161969 -0.302154 0.0005
 0.985503 -0.157628  0.129985 0.012728 0.0005
0.980758 -0.13333 0.130732 0.0719997 0.0005
 0.972643 -0.142744  0.111258 -0.274694 0.0005
 0.990764 -0.144017  0.130672 0.100452 0.0005
  0.97474 -0.147139  0.116367 -0.229895 0.0005
 0.973772 -0.131381  0.107377 0.597047 0.0005
 0.979335 -0.143928  0.112444 0.284088 0.0005
 0.980424 -0.143025  0.148745 0.180553 0.0005
 0.989222 -0.144889  0.129025 -0.02133 0.0005
  0.99296 -0.160282  0.131664 -0.0322587 0.0005
 0.977901 -0.159857 0.0940745 -0.000881263 0.0005
 0.988691 -0.138981 0.0874312 -0.401209 0.0005
 0.971524 -0.143295  0.124404 -0.251431 0.0005
  1.00693 -0.158499  0.139123 0.0796536 0.0005
 0.988927 -0.144582  0.103626 0.269627 0.0005
0.987864 -0.16203 0.146665 0.30344 0.0005
 0.985635 -0.151996  0.107054 -0.0668735 0.0005
 0.981631 -0.141306  0.142436 0.147172 0.0005
0.979832 -0.13954 0.127573 -0.280816 0.0005
 0.991276 -0.156561  0.135863 -0.0635735 0.0005
 0.995952 -0.143814  0.149374 0.0529662 0.0005
 0.991546 -0.161955 0.0931698 0.279187 0.0005
 0.993246 -0.150703   0.12399 0.0513764 0.0005
 0.976791 -0.132182  0.105538 -0.0678177 0.0005
 0.989903 -0.145192  0.104675 0.303134 0.0005
 0.976036 -0.145823  0.162017 0.00227596 0.0005
 0.992276 -0.154548  0.128143 -0.24626 0.0005
 0.991676 -0.154181  0.102319 -0.127289 0.0005
 0.979529 -0.147832  0.115731 -0.459997 0.0005
 0.988856 -0.162708  0.124962 0.174134 0.0005
  0.99796 -0.150726 0.0755236 -0.0999195 0.0005
  1.00755 -0.184527   0.12068 0.206031 0.0005
 0.998335 -0.145183  0.123967 -0.187911 0.0005
 0.993196 -0.152002  0.127311 0.0895855 0.0005
 0.990537 -0.152733  0.113656 -3.20629e-05 0.0005
 0.976603 -0.127689  0.129766 -0.0215599 0.0005
  0.98296 -0.136107  0.132752 0.0996572 0.0005
 0.998141  -0.15058 0.0736889 -0.106182 0.0005
 0.996231 -0.160482  0.137131 -0.146569 0.0005
 0.980947 -0.142469  0.127042 0.250115 0.0005
  0.98621 -0.153216   0.09796 -0.132151 0.0005
 0.981637 -0.139982  0.101316 0.298414 0.0005
 0.993489 -0.150953   0.14645 0.0397597 0.0005
 0.968536 -0.133998  0.138569 0.220095 0.0005
 0.985728 -0.151998  0.115686 -0.0230708 0.0005
 0.990105 -0.159392 0.0939911 0.287543 0.0005
 0.989561 -0.153595  0.101853 -0.128713 0.0005
 0.979367 -0.137481  0.107762 -0.384231 0.0005
 0.996159 -0.151087  0.162155 -0.299231 0.0005
 0.988696 -0.151228   0.14175 -0.0199142 0.0005
 0.984438 -0.152865 0.0997024 -0.0117731 0.0005
 0.988785 -0.146433  0.140255 0.176402 0.0005
 0.995144 -0.159669  0.139273 -0.0176128 0.0005
 0.983525 -0.144124  0.128692 0.16004 0.0005
 0.982525 -0.137447  0.133468 0.10878 0.0005
 0.982496 -0.144054  0.140157 0.190691 0.0005
  0.98398 -0.151323  0.127194 0.0899815 0.0005
 0.982936 -0.145377  0.150476 0.343139 0.0005
 0.977183 -0.130465  0.123274 0.198072 0.0005
 0.989812 -0.163303  0.133979 0.238596 0.0005
0.981781 -0.13288 0.131708 0.0822741 0.0005
 0.979994 -0.139133  0.123304 -0.157563 0.0005
 0.987061 -0.129201  0.129614 0.17873 0.0005
 0.978473 -0.134771   0.11328 0.0780835 0.0005
 0.998395 -0.155888  0.129602 0.283855 0.0005
 0.990022 -0.135108  0.122661 -0.244803 0.0005
  1.00831 -0.182883  0.117793 0.204238 0.0005
 0.986061 -0.151811  0.126099 -0.0554872 0.0005
  1.01006  -0.17937 0.0813316 0.0515508 0.0005
 0.975211 -0.139705  0.127922 -0.494007 0.0005
  0.98931 -0.141211  0.119643 0.0583837 0.0005
 0.984884 -0.149837  0.136094 -0.0272118 0.0005
  1.00185 -0.151912  0.114761 0.000355627 0.0005
  0.98752 -0.136043  0.130371 0.278768 0.0005
 0.976745 -0.135851   0.12013 -0.311584 0.0005
 0.988237 -0.152503  0.116586 0.0695507 0.0005
 0.975706 -0.142739  0.125827 -0.296904 0.0005
 0.985371 -0.153725 0.0978652 0.0155483 0.0005
 0.987891 -0.137732  0.112568 -0.317337 0.0005
  1.00043 -0.148895  0.112054 0.292755 0.0005
 0.976359 -0.142495  0.111218 0.22387 0.0005
 0.994875 -0.137812  0.112355 0.00543992 0.0005
 0.993997 -0.151209  0.126904 0.0479266 0.0005
 0.970245 -0.124957  0.115067 0.170598 0.0005
 0.987697 -0.149937  0.142276 -0.0128961 0.0005
 0.991824 -0.167044  0.128612 0.154547 0.0005
   0.9955 -0.151999   0.10691 0.199511 0.0005
 0.985463 -0.153143  0.117148 0.0764714 0.0005
 0.996714 -0.173396   0.10759 0.000953664 0.0005
 0.977198 -0.126333  0.108992 0.0976529 0.0005
 0.991384 -0.153896  0.142678 0.119384 0.0005
 0.981144 -0.152381   0.12092 -0.101742 0.0005
 0.988092 -0.132091  0.126187 -0.226236 0.0005
 0.987868 -0.151292  0.146215 -0.280811 0.0005
0.984572  -0.1501 0.135107 -0.0372241 0.0005
 0.978899 -0.141467  0.144155 0.148562 0.0005
0.981039 -0.15211 0.131691 -0.403987 0.0005
 0.997805 -0.153764  0.165228 -0.293441 0.0005
 0.981834 -0.129226  0.132648 -0.222383 0.0005
 0.980922 -0.132561  0.121071 0.0226561 0.0005
 0.991831 -0.151522  0.127028 0.0471249 0.0005
 0.974926 -0.131386  0.107863 0.119501 0.0005
 0.987662 -0.160663  0.126568 -0.106492 0.0005
 0.995101 -0.153759  0.138015 0.00543076 0.0005
0.990562 -0.14887 0.129386 -0.0510839 0.0005
  1.00368 -0.164379 0.0919449 0.188685 0.0005
0.973325 -0.14875 0.106914 -0.427389 0.0005
 0.991578 -0.154868     0.129 -0.216535 0.0005
 0.972343 -0.136959  0.128988 -0.464246 0.0005
  0.97745 -0.142636  0.137794 -0.37402 0.0005
 0.979735 -0.138539  0.113663 0.0451413 0.0005
 0.978592 -0.133854  0.114768 -0.0919237 0.0005
 0.970514 -0.138553 0.0934368 -0.304722 0.0005
0.991229 -0.13735  0.13862 0.165662 0.0005
 0.987758 -0.143684  0.117264 0.00637547 0.0005
 0.996146 -0.173794  0.126553 -0.179729 0.0005
  1.00641 -0.168945 0.0964011 0.132127 0.0005
0.986468 -0.12989 0.118712 -0.289453 0.0005
 0.982734 -0.142822  0.134602 -0.205235 0.0005
 0.992278 -0.149297  0.132119 0.0526056 0.0005
 0.997865 -0.151021  0.108274 0.188502 0.0005
  0.98325 -0.142226  0.124414 -0.199265 0.0005
 0.980051 -0.137776  0.112849 0.0559533 0.0005
 0.987227 -0.130998 0.0950715 -0.253867 0.0005
 0.988608 -0.143851  0.127134 -0.0159005 0.0005
 0.985211 -0.135841  0.111606 -0.0322428 0.0005
 0.987879 -0.143543  0.139006 0.182144 0.0005
 0.988223 -0.158345  0.098898 -0.338648 0.0005
 0.993376 -0.157009  0.143144 0.0810711 0.0005
 0.991682 -0.147102  0.118914 0.0994062 0.0005
 0.979025 -0.149027  0.117895 -0.464628 0.0005
  1.00467 -0.169433  0.151187 0.0565175 0.0005
 0.987035 -0.150554   0.11441 0.138005 0.0005
 0.989117 -0.151113  0.124713 -0.237563 0.0005
 0.985959 -0.152923  0.105405 0.00084419 0.0005
 0.991467 -0.154799  0.163847 -0.316753 0.0005
 0.978967 -0.143254  0.111382 0.0495303 0.0005
 0.966982 -0.136904  0.136975 -0.504115 0.0005
 0.992137 -0.153614   0.14185 0.0902461 0.0005
 0.981236 -0.138396   0.11256 0.049458 0.0005
 0.977518 -0.136339  0.127846 -0.263894 0.0005
 0.994908 -0.154233  0.137974 0.162326 0.0005
 0.984543 -0.141073 0.0956235 -0.0825161 0.0005
0.991814 -0.15188  0.13808 0.154582 0.0005
 0.988217 -0.152764  0.159733 0.204817 0.0005
 0.985855 -0.153802  0.104398 -0.0367618 0.0005
  1.00794 -0.171133  0.151236 0.0466347 0.0005
  0.98735 -0.152783  0.125888 -0.209098 0.0005
 0.980354 -0.139882  0.133974 -0.36301 0.0005
   1.0011 -0.137395 0.0973921 -0.183537 0.0005
 0.993619 -0.150117  0.125189 -0.182094 0.0005
  1.00213 -0.166543  0.134611 -0.0446183 0.0005
 0.989558 -0.152939  0.103664 -0.052455 0.0005
  1.01272 -0.177775 0.0808903 0.0508307 0.0005
 1.00376 -0.15683 0.154916 0.134303 0.0005
 0.986476 -0.151734  0.116782 -0.0328602 0.0005
 0.988128 -0.149922   0.11767 -0.109046 0.0005
0.986588 -0.15452 0.117988 -0.0337056 0.0005
0.979871 -0.14358 0.109179 0.295099 0.0005
 0.978658 -0.139406  0.122931 0.0634064 0.0005
 0.983735 -0.142167  0.102605 -0.183996 0.0005
 0.988848 -0.136499  0.114915 -0.180154 0.0005
 0.980207 -0.143214   0.13476 -0.011699 0.0005
  0.99118 -0.157311  0.115751 0.0495049 0.0005
  0.98587 -0.155292  0.113147 0.0523248 0.0005
 0.991169 -0.151587 0.0883023 0.252546 0.0005
 0.994507 -0.154256  0.156533 -0.205283 0.0005
 0.990272 -0.140903 0.0838527 -0.11815 0.0005
 0.977893 -0.141428 0.0987097 -0.0328099 0.0005
  0.98338 -0.152794  0.132367 -0.433827 0.0005
  1.00903 -0.173323  0.160593 0.182154 0.0005
0.978246 -0.13075  0.13561 0.249371 0.0005
 0.991888 -0.150728  0.105015 -0.0179449 0.0005
  0.98353 -0.143118  0.118149 -0.0199821 0.0005
 0.988995 -0.136244  0.125923 -0.0253134 0.0005
0.972723 -0.13626 0.128938 -0.463382 0.0005
 0.978622 -0.129659  0.111246 0.403905 0.0005
 0.978922 -0.135407  0.133603 0.0510684 0.0005
 0.992864 -0.153817   0.13808 0.12919 0.0005
 0.979001 -0.138978  0.117005 -0.124889 0.0005
 0.999853 -0.162413  0.171115 -0.212223 0.0005
 0.984465 -0.143077 0.0828984 0.0755932 0.0005
 0.984388 -0.144847  0.151802 0.338464 0.0005
 0.991293 -0.150339  0.130327 -0.0651363 0.0005
 0.972765 -0.136751  0.128783 -0.454468 0.0005
 0.982443 -0.129196  0.124487 -0.00212937 0.0005
 0.983667 -0.144697  0.140507 0.0636251 0.0005
 0.975557 -0.139072  0.121292 -0.299052 0.0005
 0.989214 -0.136975  0.109002 0.165195 0.0005
 0.983721 -0.150286  0.109188 -0.0460445 0.0005
 0.989915 -0.141422  0.089002 -0.410561 0.0005
 0.979131 -0.146796   0.11798 -0.236393 0.0005
 0.987934 -0.154338   0.12856 -0.351084 0.0005
 0.983893 -0.143336  0.171069 0.057404 0.0005
0.978728 -0.15675 0.118543 -0.111129 0.0005
 0.989121 -0.154518  0.127866 -0.0452408 0.0005
 0.986317 -0.147166  0.114886 -0.222129 0.0005
  0.98004 -0.135073  0.136706 -0.522559 0.0005
 0.984387 -0.138423  0.122053 -0.238138 0.0005
 0.991178 -0.129953  0.115624 0.145329 0.0005
 0.977799 -0.134957  0.108748 -0.164221 0.0005
   1.0016 -0.142033  0.156332 0.0534982 0.0005
 0.997423 -0.174324  0.105014 -0.0276183 0.0005
 0.973018 -0.137795  0.128328 -0.442177 0.0005
  0.98019 -0.144835  0.113718 -0.132749 0.0005
 0.991379 -0.134551  0.127625 -0.040382 0.0005
 0.992565 -0.149415  0.145721 0.0341942 0.0005
 1.00362 -0.16988 0.121405 0.15419 0.0005
 0.988376 -0.144125  0.088271 0.0242842 0.0005
  0.97951 -0.143998  0.104692 0.155386 0.0005
  0.96936 -0.127105  0.124978 -0.428812 0.0005
 0.978934 -0.132694  0.113877 -0.173112 0.0005
 0.989074 -0.150007  0.142631 -0.0347896 0.0005
 0.987507 -0.141067  0.131321 -0.260354 0.0005
 0.976939 -0.139034  0.161043 -0.574023 0.0005
 0.968887 -0.127189  0.127202 -0.444706 0.0005
 0.983014 -0.148269  0.137882 0.108174 0.0005
 0.984416 -0.151663  0.127365 -0.0501122 0.0005
0.977955 -0.14142 0.127324 -0.300072 0.0005
 0.989178 -0.144134  0.139035 0.166625 0.0005
   0.9803 -0.141391  0.144158 0.137518 0.0005
 0.985686 -0.141259  0.117457 -0.195436 0.0005
 0.987106 -0.151623  0.118774 -0.0906511 0.0005
 0.986633 -0.152583  0.106919 -0.00465243 0.0005
  0.98675 -0.142953  0.140187 0.186108 0.0005
  1.00637 -0.166331   0.13079 -0.0372615 0.0005
 0.992543 -0.155866  0.139929 0.0843855 0.0005
 0.980809 -0.143271  0.144281 0.136768 0.0005
 0.985223 -0.131209  0.127363 -0.232264 0.0005
  0.99198 -0.159018  0.133304 -0.0274543 0.0005
 0.993004 -0.130989 0.0918013 0.0388264 0.0005
 0.987087 -0.155461  0.109661 0.0481481 0.0005
 0.987344 -0.153146  0.124489 0.117322 0.0005
 0.983628 -0.139294     0.119 -0.209864 0.0005
0.989527 -0.15373 0.105266 -0.130974 0.0005
  0.98668 -0.150664  0.144014 -0.300639 0.0005
 1.00988 -0.18483 0.123085 0.219194 0.0005
 0.993142 -0.142433  0.130745 0.093379 0.0005
  0.98304 -0.138921  0.126199 -0.00811232 0.0005
 0.985851 -0.132454  0.127114 -0.247386 0.0005
 0.989709 -0.140418  0.137321 0.279962 0.0005
 0.985707 -0.145005   0.12654 -0.0104187 0.0005
0.990044  -0.1471 0.104559 0.281985 0.0005
  0.98599 -0.132355  0.127876 -0.238268 0.0005
 0.979426 -0.145291  0.109701 0.0618045 0.0005
0.987021 -0.14805 0.142581 -0.0156557 0.0005
 0.987214 -0.160653  0.115159 -0.273456 0.0005
 0.992461 -0.157489  0.115903 0.0270608 0.0005
0.993009 -0.15196 0.136326 0.011148 0.0005
 0.989343 -0.151879  0.140445 0.0845146 0.0005
 0.994593 -0.157497  0.111977 -0.1188 0.0005
 0.993467 -0.152956  0.112457 -0.234902 0.0005
 0.984954 -0.145656  0.110062 0.379693 0.0005
 0.994181 -0.156115 0.0969026 0.253759 0.0005
 0.979727 -0.138202  0.107551 -0.364452 0.0005
 0.983034 -0.149786  0.130559 0.126057 0.0005
 0.980131 -0.141429    0.1346 -0.36206 0.0005
 0.983101 -0.151332  0.142683 0.0576421 0.0005
 1.00525 -0.18639 0.121192 0.209963 0.0005
0.975476 -0.11786 0.121013 -0.188964 0.0005
 0.989612 -0.138797   0.10313 -0.0577887 0.0005
 0.980955 -0.142858  0.111991 0.048608 0.0005
 0.990874 -0.153694  0.126289 0.0600702 0.0005
  0.99464 -0.157812   0.13985 0.0724769 0.0005
 0.992547 -0.158609 0.0945579 0.293522 0.0005
0.980565 -0.14515 0.135772 -0.0759243 0.0005
 0.995105 -0.157488   0.11679 -0.117865 0.0005
 0.984327 -0.153621 0.0974443 -0.00317924 0.0005
 0.991566 -0.154598 0.0995347 0.0304155 0.0005
 0.970732 -0.139137  0.129138 -0.44871 0.0005
 0.972495 -0.128093  0.126029 -0.179444 0.0005
 0.982642 -0.152159  0.140995 -0.213464 0.0005
  0.97396 -0.148708  0.107185 -0.432085 0.0005
 0.978052 -0.132943  0.137455 0.0520485 0.0005
 0.999592 -0.168416 0.0933441 0.1887 0.0005
 0.987257 -0.142352   0.11501 -0.212461 0.0005
 0.997616  -0.16614 0.0938557 0.215377 0.0005
 0.977634 -0.138575  0.106891 -0.381178 0.0005
 0.992322 -0.150714  0.140697 0.0920163 0.0005
 0.998386 -0.149623  0.165768 -0.294111 0.0005
  0.99048 -0.127888  0.148333 -0.134824 0.0005
 0.988061 -0.142176   0.12307 -0.234033 0.0005
 0.987252 -0.140715  0.138343 0.255471 0.0005
 0.984902 -0.140108  0.114967 0.00616875 0.0005
0.976988 -0.14296 0.102963 -0.187165 0.0005
 0.986264 -0.153743 0.0966651 -0.13603 0.0005
 0.994997 -0.153173   0.10457 0.180235 0.0005
  0.99743 -0.155055  0.133145 0.0867886 0.0005
 0.988023 -0.133871  0.125556 -0.219675 0.0005
  0.98152 -0.137322  0.132039 0.105585 0.0005
 0.975364 -0.144899  0.125344 0.0329669 0.0005
0.986154  -0.1534 0.125143 -0.0471007 0.0005
 0.99249 -0.15291 0.141078 0.0903484 0.0005
0.984597 -0.15155 0.115832 0.148492 0.0005
 0.983336 -0.145417 0.0926382 0.266205 0.0005
 0.975807 -0.145889  0.113257 0.0553417 0.0005
  1.00829 -0.174519    0.1594 0.211212 0.0005
 0.992813 -0.159985  0.133406 -0.00567503 0.0005
 0.964315 -0.140593  0.109072 -0.477354 0.0005
  0.99355 -0.159686  0.113469 -0.0907004 0.0005
 0.98377 -0.12928  0.13727 0.213577 0.0005
 0.993454  -0.15992 0.0959491 0.13724 0.0005
 0.983083 -0.158078  0.114196 -0.192246 0.0005
 0.985468 -0.150057  0.109718 -0.0213505 0.0005
 0.990245 -0.149035  0.115861 -0.0293539 0.0005
 0.987688 -0.161026  0.119141 -0.269995 0.0005
 0.987945 -0.143762  0.156647 -0.0568639 0.0005
 0.990052 -0.149052  0.127406 -0.0328883 0.0005
 0.991554   -0.1617 0.0901996 0.289464 0.0005
0.987725 -0.15011 0.135968 -0.057207 0.0005
 0.978548 -0.146822  0.111807 0.0563127 0.0005
 0.998653 -0.149981  0.140894 0.0685956 0.0005
  1.00042 -0.150082 0.0947977 0.0340938 0.0005
 0.987303 -0.142869 0.0849309 -0.315969 0.0005
  0.99268 -0.151905  0.140959 0.0937701 0.0005
 0.982937 -0.134056  0.130115 0.0840643 0.0005
 0.986412  -0.14389 0.0896645 -0.428746 0.0005
 0.985607 -0.151829  0.124595 -0.0638069 0.0005
 0.989432 -0.151335  0.129906 -0.238342 0.0005
 0.978554 -0.157681  0.103704 -0.0978127 0.0005
 0.983494 -0.154959 0.0979597 0.0630404 0.0005
  1.00029 -0.151483  0.114476 0.306522 0.0005
 0.991924 -0.152682  0.113811 -0.22812 0.0005
 0.986001 -0.131958  0.128783 -0.218865 0.0005
 0.981466 -0.135119  0.129095 0.0546712 0.0005
 0.989205 -0.152899  0.107057 -0.00364201 0.0005
 0.981391 -0.153898 0.0911221 -0.237771 0.0005
 0.984309 -0.160562  0.114198 -0.196024 0.0005
 0.994181 -0.148314  0.114678 -0.238586 0.0005
 0.977458 -0.149957  0.110899 0.0957395 0.0005
  0.98524 -0.140592  0.158926 -0.286496 0.0005
 0.994933 -0.157213 0.0967921 0.133812 0.0005
 0.982162 -0.148913  0.135844 0.117633 0.0005
  1.00048 -0.151527 0.0941573 0.0331845 0.0005
 0.977905 -0.142094  0.126527 -0.276624 0.0005
 0.979701 -0.135678  0.131859 0.0641472 0.0005
0.983911 -0.14389 0.103499 -0.165579 0.0005
 0.988242 -0.155488  0.123572 -0.191246 0.0005
 0.981034 -0.146267  0.112091 0.0327188 0.0005
 0.988022 -0.136378  0.124004 -0.243865 0.0005
 0.973225 -0.137155  0.127776 -0.45036 0.0005
 0.986655 -0.147696  0.135145 -0.0789164 0.0005
 0.995267 -0.174768  0.106348 -0.0144989 0.0005
 0.989115 -0.140555 0.0864021 -0.101325 0.0005
0.988514 -0.15583 0.106593 -0.120421 0.0005
 0.997327 -0.172884  0.126376 -0.160825 0.0005
  1.00695 -0.185537  0.120922 0.179718 0.0005
 0.990757 -0.154786  0.138473 -0.0233221 0.0005
 0.990148 -0.135835  0.125483 -0.233166 0.0005
 0.993001 -0.159819 0.0911527 0.286952 0.0005
 0.974565 -0.136173  0.164903 0.0140243 0.0005
  0.98651 -0.150535  0.110419 -0.0486078 0.0005
 0.967061 -0.128965  0.119049 -0.422083 0.0005
 0.989058 -0.147941  0.115371 -0.0130592 0.0005
 0.989712 -0.156643  0.107169 -0.0721553 0.0005
 0.986387 -0.152272  0.113696 0.190814 0.0005
 0.983417 -0.148264 0.0823407 0.274332 0.0005
 0.994312 -0.136288  0.140606 -0.290052 0.0005
 0.982153 -0.153248  0.132201 -0.43535 0.0005
 0.987091 -0.150763  0.120156 -0.0975424 0.0005
 0.982369 -0.144257  0.128081 0.138115 0.0005
  0.98435 -0.132227   0.12644 -0.228094 0.0005
0.987207 -0.14912 0.124306 -0.203274 0.0005
 0.987032 -0.134156  0.126466 -0.220583 0.0005
 0.985752 -0.156392  0.129932 -0.0463511 0.0005
 0.995668 -0.152432  0.103176 0.18895 0.0005
 0.991973 -0.151943  0.126585 -0.208664 0.0005
  0.98583 -0.150623  0.124065 0.0558078 0.0005
 0.981761 -0.156202  0.123151 -0.173675 0.0005
 0.994577 -0.154234  0.127962 0.0120845 0.0005
 0.977157 -0.137719  0.140452 -0.503341 0.0005
 0.989355   -0.1449 0.0854841 -0.312673 0.0005
 0.988723 -0.149662  0.116974 -0.0900948 0.0005
 0.987927 -0.149146  0.117023 -0.128946 0.0005
 0.990569 -0.156435  0.163501 -0.308753 0.0005
0.992342 -0.12312 0.124502 -0.137672 0.0005
 0.993228 -0.158377  0.113739 0.0545531 0.0005
 0.992434 -0.147507   0.15551 0.196693 0.0005
 0.986325 -0.151366  0.146815 -0.287915 0.0005
 0.996978 -0.150535  0.142995 0.0357336 0.0005
 0.983642 -0.159259  0.128028 0.0548289 0.0005
 0.985322 -0.151215  0.110679 -0.0599778 0.0005
 0.991359 -0.143305  0.087315 0.00298002 0.0005
 0.991588 -0.165645  0.125289 0.109277 0.0005
0.979676 -0.14667 0.125898 6.36846e-05 0.0005
 0.987111 -0.140433  0.157981 0.225771 0.0005
 0.985703 -0.156783  0.112364 -0.139888 0.0005
 0.984878 -0.161026  0.115213 0.0828906 0.0005
 0.994148 -0.155863  0.142109 0.120626 0.0005
 0.988457 -0.155452  0.103499 -0.0460881 0.0005
  1.0008 -0.13578 0.133196 -0.124748 0.0005
 0.994347 -0.157618 0.0978181 0.1563 0.0005
 0.978246 -0.141701   0.11491 0.0500101 0.0005
 0.978344 -0.128497  0.132213 -0.0195529 0.0005
 0.995245 -0.160851  0.138275 -0.149822 0.0005
 0.980174 -0.157947 0.0944028 0.147101 0.0005
 0.976931 -0.139434  0.126348 -0.286035 0.0005
 0.988576 -0.155447  0.106843 -0.133969 0.0005
  1.00613 -0.170169  0.150762 0.0497874 0.0005
 0.993568 -0.136334  0.106916 -0.0673236 0.0005
 0.981753 -0.145574  0.145534 -0.0970581 0.0005
 0.985329 -0.153138 0.0980013 -0.0269495 0.0005
 0.988089 -0.148072  0.124744 0.0828673 0.0005
 0.978525 -0.147274  0.160568 -0.176638 0.0005
 0.983615 -0.152536  0.125948 0.0649215 0.0005
 0.991132  -0.13344 0.0914118 0.0550114 0.0005
 0.987256 -0.152059  0.108938 -0.0574462 0.0005
 0.975431 -0.125156  0.126102 0.11752 0.0005
 0.986741 -0.142561  0.114454 0.0480664 0.0005
0.984416 -0.14895 0.110137 -0.0436915 0.0005
 0.988671 -0.141236 0.0954362 0.330249 0.0005
 0.98042 -0.15694  0.12224 0.0958136 0.0005
  1.00019 -0.166704 0.0925149 0.18788 0.0005
 0.996174 -0.158595 0.0977786 0.116441 0.0005
 0.985369 -0.141917 0.0849579 0.0617186 0.0005
 0.988178 -0.160097  0.114707 -0.0723054 0.0005
 0.995327 -0.151667  0.155997 -0.256088 0.0005
  1.00296 -0.159628   0.15298 0.110628 0.0005
 0.993048 -0.142148  0.153261 0.10489 0.0005
 0.988943 -0.151955  0.112092 -0.0144922 0.0005
 0.974014 -0.130436  0.137147 -0.155286 0.0005
  0.99006 -0.163754  0.125361 0.118987 0.0005
 0.998298 -0.153172  0.103912 0.175436 0.0005
 0.989078 -0.151963  0.104499 -0.122559 0.0005
 0.976122 -0.134851  0.140401 0.352182 0.0005
 0.972493 -0.136114  0.106727 -0.139818 0.0005
 0.989229 -0.162522 0.0814321 -0.08038 0.0005
  0.98848 -0.155735  0.105934 -0.0550509 0.0005
 0.980532 -0.146437  0.109216 0.0720481 0.0005
 0.980103 -0.127593  0.152962 -0.024939 0.0005
 0.982072 -0.147893   0.10276 0.377737 0.0005
 0.981897 -0.153017  0.133684 -0.431814 0.0005
 0.986911 -0.149392  0.125138 0.0763115 0.0005
 0.988125 -0.158132  0.123059 -0.13331 0.0005
 0.984004 -0.140381  0.118097 -0.186369 0.0005
 0.992275 -0.149618  0.126409 0.0322961 0.0005
 0.989233 -0.157663  0.132048 -0.22895 0.0005
 0.983148 -0.141501     0.114 0.0296787 0.0005
 0.984644 -0.152692  0.116527 0.0709979 0.0005
 0.986862 -0.143744  0.134448 -0.193159 0.0005
 0.978113 -0.139832  0.126521 -0.28041 0.0005
 0.977783 -0.140178  0.126113 -0.263023 0.0005
 0.987729 -0.154087  0.106435 -0.142257 0.0005
  0.98582 -0.142931 0.0906207 0.251691 0.0005
 0.986459 -0.153265   0.10474 -0.000973347 0.0005
 0.989541 -0.127859  0.116921 0.130968 0.0005
 1.01214 -0.16362 0.110385 -0.0279681 0.0005
 0.989804 -0.136952  0.127529 -0.0451124 0.0005
 0.975421 -0.138631  0.123889 0.0648896 0.0005
 0.980004 -0.142836  0.146874 0.161943 0.0005
 0.985557 -0.135964  0.115839 -0.128014 0.0005
 0.992337 -0.152962  0.140415 0.11433 0.0005
 0.980433 -0.135999  0.127674 -0.270068 0.0005
 0.993408 -0.156605  0.129042 0.0466503 0.0005
 0.979704 -0.132668  0.120044 0.0130573 0.0005
  1.00054 -0.166516 0.0926531 0.20148 0.0005
 0.994176 -0.158536 0.0980532 0.136772 0.0005
 0.993843 -0.158107  0.113154 -0.112878 0.0005
 0.988714 -0.144574  0.132374 -0.093077 0.0005
0.985802 -0.14633 0.133698 -0.0932417 0.0005
 0.995386 -0.157141 0.0944988 0.113571 0.0005
0.985777 -0.15823 0.115005 -0.260737 0.0005
 0.982587 -0.147042 0.0843609 0.267878 0.0005
 0.987479 -0.142353 0.0894242 -0.425661 0.0005
  0.99571 -0.151168  0.133714 0.0851945 0.0005
 0.992849 -0.158345  0.134497 -0.0508079 0.0005
  1.00126 -0.167511 0.0934784 0.190288 0.0005
 0.990499 -0.147709  0.128266 -0.0390818 0.0005
 0.982036 -0.142605  0.125641 -0.186563 0.0005
  1.00833 -0.184255  0.119906 0.172402 0.0005
 0.991013 -0.149211 0.0880903 0.229824 0.0005
 0.989558 -0.152853 0.0971298 -0.152569 0.0005
 0.988056 -0.143851  0.133209 0.0950488 0.0005
  0.97907 -0.149016  0.105031 0.299305 0.0005
 0.985507 -0.149758  0.137242 -0.0221929 0.0005
 0.976705 -0.143384 0.0946133 0.382387 0.0005
  0.98513 -0.152552  0.116198 0.0654108 0.0005
 0.993892 -0.157935  0.097384 0.145123 0.0005
 0.986222 -0.149772  0.116088 -0.216948 0.0005
 0.979225 -0.136118  0.126791 -0.264349 0.0005
   1.0048 -0.171075  0.150948 0.0818659 0.0005
0.997327 -0.14514 0.123272 -0.16096 0.0005
 0.982209 -0.141936  0.126151 -0.188299 0.0005
 0.991874 -0.153807  0.110861 -0.239035 0.0005
 0.981686 -0.146671  0.136862 -0.0834811 0.0005
 0.991234 -0.158138  0.115176 0.0258137 0.0005
 0.990505 -0.136495  0.105934 -0.0652607 0.0005
 0.991251 -0.148662  0.148878 0.0382658 0.0005
 0.980854 -0.145571  0.138628 0.139582 0.0005
 0.982488 -0.137351  0.126476 -0.00998753 0.0005
 0.988232 -0.143275  0.119436 0.0488372 0.0005
0.988006 -0.14295 0.157918 -0.0491339 0.0005
 0.987414 -0.147441  0.115939 -0.0164292 0.0005
 0.980082 -0.150358  0.134136 -0.423382 0.0005
 0.989427 -0.158018 0.0908181 0.263758 0.0005
   1.0004 -0.153009 0.0708068 -0.130466 0.0005
  0.97845 -0.141392  0.114723 0.416109 0.0005
 0.976128 -0.138878  0.112962 0.40979 0.0005
 0.989166 -0.154608  0.105794 -0.128733 0.0005
 0.980082 -0.136513   0.10782 -0.354656 0.0005
 0.973815 -0.133658  0.130108 -0.427732 0.0005
 0.981142 -0.134457  0.113325 0.0548884 0.0005
 0.991043 -0.135256   0.14058 0.151293 0.0005
 0.978438 -0.122105  0.103701 0.353523 0.0005
 0.986893 -0.143855  0.139504 0.161823 0.0005
  0.98939 -0.160108 0.0914176 0.263623 0.0005
 0.976416 -0.134275  0.125812 -0.190448 0.0005
 0.990911 -0.152886  0.111719 -0.00809985 0.0005
 0.991732 -0.157462  0.115343 0.00653595 0.0005
0.982202 -0.14409 0.114233 -0.121649 0.0005
 0.992882 -0.149482  0.104424 -0.0451429 0.0005
 0.990716 -0.146569  0.158378 0.216817 0.0005
 0.987248 -0.149082   0.10885 0.00171179 0.0005
 0.999266 -0.148503  0.140879 0.0474283 0.0005
0.979093 -0.13013 0.103249 -0.0726094 0.0005
0.981265 -0.14555 0.135892 -0.0682196 0.0005
 0.981105 -0.143457  0.139919 0.149821 0.0005
 0.989526 -0.138171 0.0882219 -0.0841235 0.0005
0.985148 -0.13534 0.119247 -0.139297 0.0005
 0.982615 -0.134274  0.117444 0.106975 0.0005
  0.98793 -0.151719  0.124162 -0.214734 0.0005
 0.988293 -0.147689  0.114234 -0.0120302 0.0005
  0.99294 -0.162999  0.118104 -0.13523 0.0005
 0.978151 -0.135804  0.140645 0.344041 0.0005
 0.984774 -0.145984  0.143324 0.0744519 0.0005
 0.976352 -0.145856  0.112046 0.0513615 0.0005
 0.976886 -0.139192  0.126863 -0.301668 0.0005
 0.999858 -0.167412 0.0939225 0.196143 0.0005
0.997229 -0.15953 0.138715 -0.130016 0.0005
 0.985815 -0.140316 0.0959107 -0.0719535 0.0005
 0.974811 -0.116307  0.121168 -0.204904 0.0005
 0.990455 -0.148071  0.128759 -0.0362218 0.0005
 0.988149 -0.151076  0.106259 -0.0176228 0.0005
 0.996773 -0.151283   0.16197 -0.287131 0.0005
 0.985642 -0.143505  0.125068 -0.404792 0.0005
0.991087 -0.14996 0.108758 0.185742 0.0005
 0.993694 -0.153803  0.138691 0.149982 0.0005
 0.983235 -0.161662  0.120218 0.115952 0.0005
 0.978743 -0.142962  0.137707 -0.36945 0.0005
  0.98632 -0.145705  0.111531 0.394788 0.0005
 0.988751 -0.148456  0.105236 0.294325 0.0005
 0.988053 -0.145751  0.127235 -0.0209939 0.0005
 0.989802 -0.159925  0.128671 -0.0998124 0.0005
 0.981911 -0.131338 0.0772642 -0.00995468 0.0005
 0.989364 -0.139461 0.0866925 -0.0760792 0.0005
 0.996829 -0.156239  0.132256 0.089398 0.0005
 0.979769 -0.131005  0.137135 0.219125 0.0005
 0.987807 -0.139237  0.131514 -0.235636 0.0005
 0.993905 -0.135412 0.0983832 -0.021288 0.0005
 0.987993 -0.154684  0.112352 -0.140125 0.0005
 0.972001 -0.137566  0.127535 -0.486024 0.0005


==> output_ims_2_2_2_2_701/random_action_2.txt <==
0.053716
 0.986031 -0.161655  0.115443 -0.271557 0.0005
0.986995 -0.13609 0.102487 0.0659474 0.0005
 0.987307 -0.145514  0.111796 0.0153676 0.0005
 0.988826 -0.140148  0.113472 0.0463915 0.0005
0.988506 -0.14873  0.11598 -0.222192 0.0005
 0.976814 -0.133457  0.102171 -0.0374836 0.0005
0.991134  -0.1538 0.113604 -0.246673 0.0005
 0.982622 -0.142257  0.116052 0.02689 0.0005
   0.9782 -0.149219   0.10611 0.29084 0.0005
0.987843 -0.15191 0.117236 0.189916 0.0005
 0.980635 -0.140029  0.112175 0.25964 0.0005
 0.992604 -0.162756   0.11874 -0.141975 0.0005
 0.977131 -0.146868  0.110916 0.0424073 0.0005
  1.00082 -0.150106  0.110489 0.291587 0.0005
  1.00752 -0.184951  0.120218 0.210393 0.0005
 0.988259 -0.151526  0.105888 -0.0239199 0.0005
0.991477 -0.15127 0.110097 0.0137919 0.0005
 0.989589 -0.129253  0.117856 0.122236 0.0005
 0.984602 -0.140832  0.101307 -0.169668 0.0005
  0.98663 -0.150188  0.108518 -0.00944287 0.0005
  1.00189 -0.162449  0.120938 0.175472 0.0005
 0.986007 -0.147342   0.11647 -0.218343 0.0005
  1.00189 -0.149875   0.11053 0.293048 0.0005
 0.985574 -0.140652  0.104747 -0.147366 0.0005
  0.98896 -0.128923  0.116989 0.153344 0.0005
 0.99207  -0.1573 0.114303 0.00530604 0.0005
 0.976027 -0.140195  0.102238 -0.0202284 0.0005
0.984136 -0.14781 0.108816 -0.0390173 0.0005
 0.970513 -0.132202    0.1194 -0.402912 0.0005
 0.992487 -0.149619  0.126789 0.0400429 0.0005
 0.971839 -0.150087  0.106204 -0.465582 0.0005
 0.986346 -0.153244  0.108951 -0.00569418 0.0005
 0.985502 -0.149812  0.123283 0.0747814 0.0005
 0.978396 -0.153445  0.124013 -0.147052 0.0005
 0.987245 -0.150253  0.116483 -0.232864 0.0005
 0.985769 -0.149606  0.118698 -0.0963457 0.0005
 0.986717 -0.148503  0.109671 -0.0636299 0.0005
 0.994036 -0.161619  0.118104 -0.117001 0.0005
 0.985126 -0.140555  0.107138 -0.13567 0.0005
 0.979191 -0.149341  0.121647 -0.16868 0.0005
 0.987937 -0.152625  0.105416 -0.00765102 0.0005
  1.00981 -0.184883  0.122423 0.213923 0.0005
  1.00067 -0.164132  0.130276 -0.0256343 0.0005
 0.983157 -0.156696  0.120946 -0.172156 0.0005
 0.989901 -0.157076  0.116306 0.0199711 0.0005
 0.986765 -0.148284  0.115936 -0.216056 0.0005
 0.985773 -0.149719  0.112519 -0.0549762 0.0005
 0.985745 -0.147252  0.114332 -0.22358 0.0005
 0.988179 -0.155872  0.113256 0.034581 0.0005
 0.986398 -0.152318  0.115466 0.20971 0.0005
  1.00826 -0.184368  0.120181 0.179616 0.0005
 0.994388 -0.152329  0.116182 0.0280847 0.0005
  0.98058 -0.143107 0.0989509 -0.148377 0.0005
 0.979992 -0.147212     0.112 0.0388627 0.0005
 0.984736 -0.152395  0.116272 -0.0418368 0.0005
 0.995634 -0.139624  0.108597 0.00213995 0.0005
 0.983466 -0.159894  0.114403 -0.212334 0.0005
 0.994647 -0.151872  0.113099 -0.249859 0.0005
  1.00825 -0.183007  0.120986 0.187346 0.0005
0.982032 -0.13923 0.115376 0.0386795 0.0005
 0.975373 -0.146868  0.103677 -0.0955312 0.0005
0.981166 -0.13351 0.110964 -0.0473193 0.0005
 0.980485 -0.146203   0.10788 0.0527971 0.0005
 0.996821 -0.157289  0.112723 -0.0950498 0.0005
 0.990918 -0.153707  0.104981 -0.0896744 0.0005
 0.975272 -0.149652  0.111098 0.103925 0.0005
 0.979137 -0.129965   0.10325 -0.0746873 0.0005
0.994742  -0.1494 0.100481 -0.0281774 0.0005
 0.993921 -0.146232  0.116151 -0.228271 0.0005
0.991197 -0.15467 0.104406 -0.0744935 0.0005
 0.976812 -0.143051  0.109448 0.0545725 0.0005
  1.01115 -0.185337  0.123719 0.239218 0.0005
  0.98863 -0.154371  0.107178 -0.15034 0.0005
 0.991401 -0.154079  0.125157 -0.191504 0.0005
 0.993623 -0.154578   0.10546 0.171676 0.0005
 0.978397 -0.137129  0.107946 -0.379995 0.0005
 0.982531 -0.153352 0.0951837 -0.218358 0.0005
0.985533 -0.15199 0.107121 -0.0255669 0.0005
 0.985965 -0.152413  0.116636 0.138262 0.0005
 0.989624 -0.154517  0.118731 0.0423185 0.0005
 0.981547 -0.138859  0.112559 0.101472 0.0005
 0.987591 -0.150476  0.106127 -0.00865098 0.0005
 0.988034 -0.144729  0.125921 -0.428445 0.0005
 0.975355 -0.141953  0.112864 0.221292 0.0005
 0.989226 -0.135478  0.111026 0.175737 0.0005
  1.00478 -0.187571  0.122643 0.190402 0.0005
 0.993084 -0.162488  0.126971 0.176755 0.0005
  0.98619 -0.151198    0.1074 -0.0215995 0.0005
 0.993747 -0.163701  0.118831 -0.117882 0.0005
 0.987528 -0.152684    0.1209 -0.112955 0.0005
 0.988197 -0.144841  0.104381 0.265436 0.0005
  0.99078 -0.136063  0.103999 0.0721408 0.0005
0.987339 -0.13734  0.10728 0.0665353 0.0005
 0.992896 -0.153819  0.108118 0.180869 0.0005
 0.980691 -0.138111  0.112922 0.0598739 0.0005
 0.979064 -0.130643  0.112126 0.394916 0.0005
 0.980239 -0.130051  0.108009 0.396653 0.0005
 0.989442 -0.129851  0.128799 0.184516 0.0005
 0.980671 -0.135503  0.105653 -0.359889 0.0005
0.989184 -0.14834 0.118968 -0.0815888 0.0005
 0.974469 -0.130195  0.105671 0.593504 0.0005
 0.988338 -0.150888  0.119628 -0.0681331 0.0005
 0.988036 -0.152139  0.118816 -0.094881 0.0005
 0.980566 -0.143443  0.105704 -0.172066 0.0005
 0.982997 -0.138644  0.113032 0.0837048 0.0005
 0.991307 -0.151253  0.106199 0.209728 0.0005
  1.00305 -0.149639  0.114035 0.283694 0.0005
 0.978568 -0.154772  0.117952 -0.0219631 0.0005
 0.978566 -0.147035  0.106049 0.266709 0.0005
 0.991987 -0.154126    0.1042 -0.0848458 0.0005
 0.979111 -0.142905  0.116165 0.00754996 0.0005
 0.981382 -0.137919  0.113123 0.0863711 0.0005
 0.987843 -0.148373  0.115766 -0.238631 0.0005
  1.00025 -0.164175  0.121255 0.180154 0.0005
 0.989808 -0.148003  0.105366 0.278614 0.0005
 0.981244 -0.144419  0.111089 0.0796003 0.0005
 0.977106 -0.121092  0.104036 0.337717 0.0005
 0.980418 -0.138373  0.109247 0.0858795 0.0005
  1.00626 -0.185728  0.119224 0.181183 0.0005
 0.987778 -0.153342   0.11257 0.192576 0.0005
  1.00483 -0.171112  0.122775 0.143926 0.0005
 0.990037 -0.152702  0.113043 -0.0198598 0.0005
 0.981966 -0.134122  0.112133 0.0492557 0.0005
 0.989838 -0.128189  0.116955 0.124076 0.0005
 0.985387 -0.151566  0.115454 -0.0557585 0.0005
 0.995205 -0.137327  0.105391 -0.0325551 0.0005
 0.986273 -0.160689  0.112187 0.0617031 0.0005
  0.98922 -0.138188  0.105274 0.0663645 0.0005
0.986441 -0.15604 0.109045 -0.0583389 0.0005
  1.00507 -0.183532  0.120633 0.208229 0.0005
0.974944 -0.14176 0.113861 0.0126023 0.0005
 0.970902 -0.140284  0.108204 -0.475344 0.0005
 0.972094 -0.123425  0.111443 0.0681711 0.0005
 0.992203 -0.152639  0.106771 -0.0220457 0.0005
 0.984242 -0.160065  0.115586 -0.204943 0.0005
  0.99108 -0.155207  0.105388 -0.147567 0.0005
  1.00754 -0.186561  0.119391 0.214031 0.0005
 0.986149 -0.158955  0.112977 0.0719466 0.0005
 0.987608 -0.158872  0.114143 0.0812492 0.0005
  1.00805 -0.186104  0.123065 0.164773 0.0005
 0.979504 -0.127952  0.115879 0.0214086 0.0005
 0.989679 -0.163913  0.113851 -0.0693033 0.0005
  0.99308 -0.150821  0.106844 -0.0120268 0.0005
 0.987851 -0.150335  0.114553 0.134725 0.0005
  0.98545 -0.152854  0.104066 0.00668541 0.0005
 0.982376 -0.133301  0.108445 -0.0369185 0.0005
 0.985061 -0.150558  0.108759 -0.056496 0.0005
 0.991597 -0.134379  0.103406 -0.0566719 0.0005
 0.986174 -0.154247  0.117004 0.194144 0.0005
 0.98636 -0.16359 0.117894 -0.277208 0.0005
  0.99105 -0.155141  0.103263 -0.150715 0.0005
  0.98612 -0.150902  0.117964 -0.0737624 0.0005
 0.984794 -0.152165  0.110526 -0.050034 0.0005
 0.977929 -0.129736  0.111759 0.403254 0.0005
 0.979042 -0.132311   0.10476 -0.0466889 0.0005
 0.984918 -0.160464  0.117919 0.0710773 0.0005
 0.994778 -0.133102  0.118402 -0.0704974 0.0005
  0.99139 -0.136732  0.104544 -0.0676491 0.0005
  0.97869 -0.143709 0.0963792 0.353333 0.0005
 0.986025 -0.157392  0.111145 -0.0410252 0.0005
 0.988364 -0.146667  0.104355 0.291685 0.0005
 0.985978 -0.141724  0.114529 0.00256418 0.0005
 0.994616 -0.155735  0.116824 0.0338195 0.0005
 0.984869 -0.148187  0.112012 -0.0315762 0.0005
 0.991823 -0.128085  0.116668 0.138926 0.0005
 0.983146 -0.146633  0.102293 0.367453 0.0005
 0.982645 -0.137722  0.110169 0.0951324 0.0005
 0.992545 -0.156442  0.115736 -0.119658 0.0005
 0.986804 -0.159394  0.125248 -0.124487 0.0005
 0.983787 -0.159236  0.114457 -0.2003 0.0005
 1.00397 -0.16281  0.11232 -0.0106123 0.0005
 0.994734 -0.158294  0.115902 -0.123234 0.0005
0.998823 -0.13712 0.110006 -0.010545 0.0005
 0.987405 -0.151217  0.126141 0.0585972 0.0005
  1.00067 -0.165625  0.119561 0.176947 0.0005
 0.987112 -0.151284  0.108672 -0.064144 0.0005
 0.983296 -0.150589  0.108528 -0.0480837 0.0005
 0.984796 -0.157061  0.115536 -0.257252 0.0005
 0.967426 -0.131091  0.119578 -0.396645 0.0005
  1.00989 -0.188441   0.11914 0.188985 0.0005
 0.987285 -0.161861  0.114649 -0.0522493 0.0005
 1.00214   -0.152 0.114297 0.294864 0.0005
 0.986744 -0.146274  0.114141 0.00520934 0.0005
 0.990573 -0.152632  0.118498 -0.0783609 0.0005
0.992571 -0.16409 0.126369 0.106412 0.0005
  1.00062 -0.164499  0.119034 0.185096 0.0005
0.979289 -0.13701 0.108036 -0.353053 0.0005
 0.974346 -0.122358  0.110661 0.0711201 0.0005
 0.99567 -0.13763 0.110666 0.0144712 0.0005
 0.990111 -0.154653  0.107283 -0.120667 0.0005
  1.00802 -0.184194  0.121897 0.171698 0.0005
 0.988536 -0.152446  0.112327 -0.00856156 0.0005
 0.980067 -0.131246   0.11134 0.437911 0.0005
 0.987498 -0.153319  0.102741 -0.113287 0.0005
 0.989464 -0.147901  0.122313 0.0635339 0.0005
 0.997635 -0.173865  0.126101 -0.177838 0.0005
  0.99183 -0.152334  0.112772 -0.229094 0.0005
 0.986643 -0.156515  0.113932 -0.167053 0.0005
 0.977846 -0.125832  0.103521 0.290396 0.0005
 0.986031 -0.152128 0.0961392 -0.152814 0.0005
  0.98188 -0.152411  0.119657 0.0338975 0.0005
 0.993852 -0.137879  0.100004 -0.0383849 0.0005
 0.987084 -0.138624  0.113977 -0.320826 0.0005
 0.988194 -0.137981  0.102219 -0.0611559 0.0005
 0.980004 -0.141002  0.112616 0.0621512 0.0005
 0.984487 -0.151833  0.108102 -0.0273438 0.0005
 0.970413 -0.129849  0.120768 -0.429061 0.0005
 0.985498 -0.139333   0.10483 -0.15931 0.0005
 0.977703 -0.135534  0.113017 0.10806 0.0005
 0.972943 -0.142863  0.109696 -0.468742 0.0005
 0.976551 -0.128992  0.108095 0.614537 0.0005
   1.0047 -0.167954  0.132232 -0.0510878 0.0005
 0.984296 -0.149355  0.117131 -0.216097 0.0005
 0.995199 -0.172173    0.1265 -0.187246 0.0005
  0.98635 -0.149051  0.114857 -0.234911 0.0005
 0.992966 -0.147066  0.101142 -0.0196449 0.0005
 0.989123 -0.153312  0.120348 -0.102175 0.0005
 0.977613 -0.143945 0.0970718 0.358387 0.0005
  1.00454 -0.185518  0.121104 0.221215 0.0005
  0.98688 -0.156875  0.109991 0.0582172 0.0005
 0.977804 -0.129016  0.102642 -0.0861773 0.0005
 0.979923 -0.137557  0.107592 -0.374427 0.0005
0.978808  -0.1369 0.108526 -0.380913 0.0005
 0.988263 -0.160439  0.113859 0.0456754 0.0005
 0.992583 -0.150181  0.107734 0.171503 0.0005
 0.993743 -0.135123  0.117427 -0.081042 0.0005
0.98116 -0.1337 0.11002 -0.0529687 0.0005
 0.988257 -0.158547  0.118994 -0.261422 0.0005
 0.976159 -0.150371   0.11123 0.118096 0.0005
  0.99326 -0.153568  0.113399 -0.234145 0.0005
  1.00378 -0.161709  0.118587 0.207568 0.0005
 0.987445 -0.152186  0.126429 -0.195232 0.0005
 0.993964 -0.149064  0.115442 -0.255693 0.0005
 1.00012 -0.15036 0.110524 0.333517 0.0005
 0.988233 -0.148163  0.110133 0.0183954 0.0005
 0.993076 -0.151958  0.116142 0.0171986 0.0005
 0.988856 -0.154215  0.106068 -0.13009 0.0005
0.992391 -0.15138 0.113237 -0.00297359 0.0005
 0.991878 -0.149807  0.106115 0.177652 0.0005
 0.990184 -0.155322    0.1074 -0.0572912 0.0005
 0.989928 -0.154906  0.115198 0.234631 0.0005
 0.985789 -0.147391  0.116158 -0.210725 0.0005
 0.979127 -0.149722  0.111599 0.0834655 0.0005
 0.979791 -0.146452   0.11443 -0.134912 0.0005
 0.987491 -0.151061  0.115308 0.0189531 0.0005
 0.980198 -0.138745  0.115598 0.207422 0.0005
 0.983232 -0.144844  0.103271 -0.166951 0.0005
 0.984637 -0.137499  0.118319 -0.210531 0.0005
 0.986635 -0.153449  0.105299 0.00338348 0.0005
 0.987798 -0.154613  0.108351 0.0603002 0.0005
 0.979873 -0.147381  0.115275 -0.461438 0.0005
 0.983862 -0.166728  0.121827 -0.1196 0.0005
 0.995964 -0.152116  0.104947 0.195067 0.0005
 0.983126 -0.141422  0.111639 0.0349955 0.0005
 0.981533 -0.136863  0.111248 0.0546534 0.0005
 0.981161 -0.153753    0.1149 -0.148335 0.0005
 0.993758 -0.152333  0.110036 0.198507 0.0005
 0.990012 -0.151323  0.111587 0.00816589 0.0005
  0.98821 -0.142573  0.115631 -0.208512 0.0005
 0.979586 -0.154526  0.100908 0.0488654 0.0005
 0.984917 -0.160492  0.118185 -0.285046 0.0005
0.992161 -0.15222 0.105546 0.199512 0.0005
 0.989951 -0.147016   0.10721 0.280709 0.0005
 0.989262 -0.145817  0.106191 0.288285 0.0005
 0.988292 -0.156832  0.101364 -0.056924 0.0005
 0.974108 -0.143413  0.106019 0.059431 0.0005
 0.989719 -0.154587  0.103617 -0.148045 0.0005
 0.997581 -0.150475  0.105935 0.176064 0.0005
0.984058 -0.15993 0.114336 -0.213986 0.0005
 0.980077 -0.145343  0.112132 -0.111476 0.0005
 0.985575 -0.150164  0.108067 -0.0158747 0.0005
 0.975755 -0.137809  0.110052 0.117446 0.0005
 0.984352 -0.139602  0.117564 0.0261237 0.0005
  1.00898 -0.185697  0.118854 0.191995 0.0005
 0.974377 -0.144048  0.101988 -0.181291 0.0005
 0.987864 -0.152705  0.105127 0.00554375 0.0005
 0.993344 -0.150054  0.108014 0.205215 0.0005
 0.992228 -0.151668  0.113556 -0.210609 0.0005
 0.984201 -0.144102  0.110838 0.0710498 0.0005
 0.974535 -0.149455  0.106859 -0.446304 0.0005
0.984629 -0.13928 0.110189 0.0877531 0.0005
 0.993144 -0.163247  0.119393 -0.114824 0.0005
  0.99495 -0.156306  0.111782 -0.115629 0.0005
 0.973653 -0.148042  0.108178 -0.436688 0.0005
 0.974706 -0.145018  0.115842 0.0750969 0.0005
  1.00645 -0.183909  0.122349 0.20027 0.0005
 0.978717 -0.133145  0.105987 -0.0471538 0.0005
0.990834  -0.1539 0.105596 -0.126346 0.0005
 0.975834 -0.140018  0.104606 -0.0624636 0.0005
 0.967021 -0.141535  0.110014 -0.470161 0.0005
 0.989226 -0.138341  0.104459 0.0485135 0.0005
 0.973949 -0.143663  0.118577 0.129731 0.0005
0.975579 -0.14534 0.114789 0.0631342 0.0005
0.985055 -0.16085 0.114038 0.0687667 0.0005
 0.977838 -0.135562   0.11079 0.262924 0.0005
  0.98641 -0.160222  0.111483 -0.0579435 0.0005
 0.981724 -0.141498  0.113593 0.0368752 0.0005
 0.983343 -0.136077  0.111442 -0.0337214 0.0005
 0.973812 -0.144844   0.11069 -0.457913 0.0005
 0.976057 -0.142638   0.11177 0.226791 0.0005
 0.979164 -0.146289  0.104709 0.264682 0.0005
 0.987751 -0.156014  0.106787 -0.0775848 0.0005
 0.992201 -0.151041   0.11049 0.172207 0.0005
 0.992161 -0.154176  0.100204 -0.122951 0.0005
  1.00683 -0.185365  0.120424 0.182582 0.0005
 0.995606 -0.151921  0.104701 0.210465 0.0005
  0.97082 -0.144253  0.119698 -0.195901 0.0005
 0.986741 -0.163105  0.115046 -0.263134 0.0005
 0.993929 -0.143527  0.109686 -0.0349854 0.0005
 0.990919 -0.162032  0.116884 -0.0635496 0.0005
 0.982162 -0.138396  0.116349 0.022314 0.0005
 0.980192 -0.139965  0.111847 0.0638443 0.0005
  0.98343 -0.139144   0.10749 0.0890771 0.0005
 0.992666 -0.155578  0.101833 -0.167073 0.0005
 0.994088 -0.147814  0.115709 -0.235123 0.0005
   1.0052 -0.168004  0.133255 -0.0476113 0.0005
 0.986408 -0.161592  0.120006 -0.283698 0.0005
 0.983038 -0.134777    0.1012 0.0577132 0.0005
 0.993461 -0.147643  0.109284 -0.0725069 0.0005
 0.978822 -0.148832  0.106546 0.280712 0.0005
 0.989342 -0.130936  0.115756 0.138802 0.0005
 0.987323 -0.153552  0.129398 -0.349931 0.0005
 0.992299 -0.157556  0.115064 0.0256745 0.0005
  0.98647 -0.147445  0.103613 0.282007 0.0005
 0.986532 -0.149533   0.10954 -0.046546 0.0005
 0.990326 -0.152904  0.101888 -0.138683 0.0005
 0.993031 -0.156124  0.115416 0.0031426 0.0005
 0.981391 -0.145245  0.106161 0.159848 0.0005
 0.991349 -0.126039  0.118877 0.138777 0.0005
0.989938  -0.1475 0.103918 0.297442 0.0005
 0.989309 -0.153791  0.112999 0.00294844 0.0005
 0.986528 -0.157601  0.116394 -0.263463 0.0005
 0.980175 -0.129224  0.103168 -0.0789945 0.0005
 0.997645 -0.173331  0.125835 -0.149422 0.0005
 0.995048 -0.133767  0.115166 -0.0857721 0.0005
0.992303 -0.15641 0.127906 0.0531229 0.0005
0.974171 -0.14025 0.118196 0.299575 0.0005
 0.99816 -0.15785 0.112691 -0.109247 0.0005
  1.00369 -0.169955  0.121557 0.15365 0.0005
 0.984651 -0.136468  0.109019 -0.0301693 0.0005
  0.98246 -0.139282  0.102343 0.292507 0.0005
  1.00384 -0.159638  0.113527 -0.0308223 0.0005
 0.996376 -0.152872  0.105262 0.198521 0.0005
0.979335 -0.13827 0.108507 -0.339758 0.0005
0.986325 -0.15404 0.127286 -0.22393 0.0005
 0.989634 -0.137783  0.112236 -0.319059 0.0005
  1.00128 -0.136362 0.0977982 -0.170745 0.0005
 0.987151 -0.151808 0.0994719 0.00750216 0.0005
 0.989112 -0.128726  0.118395 0.102553 0.0005
 0.987569 -0.148455  0.117573 -0.100379 0.0005
 0.986048 -0.152481  0.105412 0.00502636 0.0005
 0.979694 -0.136729  0.106962 -0.378317 0.0005
 0.984872 -0.162048  0.115799 0.101362 0.0005
 0.986069 -0.152479  0.107805 -0.0637978 0.0005
 0.975962  -0.13541 0.0996355 -0.0354019 0.0005
 0.972762 -0.136899  0.106215 -0.150695 0.0005
 0.989318 -0.153736  0.118188 0.232752 0.0005
 0.986239 -0.149953  0.117872 -0.110227 0.0005
 0.987699 -0.135478  0.114278 -0.318422 0.0005
 0.976563 -0.144742  0.108696 0.0528687 0.0005
0.989406 -0.13031 0.115546 0.120178 0.0005
 0.993032 -0.153316  0.111239 -0.223188 0.0005
 0.994309 -0.137188  0.108138 -0.0759513 0.0005
 0.988708 -0.150108  0.117054 -0.103857 0.0005
 0.998816 -0.157326  0.116198 0.0497864 0.0005
 0.979097 -0.134757  0.116005 -0.0885955 0.0005
 0.978636 -0.136742  0.107495 -0.357579 0.0005
 0.994203 -0.162988  0.119647 -0.106778 0.0005
 0.990227 -0.143561  0.117769 0.0575585 0.0005
 0.988352 -0.151173  0.124139 -0.183047 0.0005
 0.978893 -0.134167 0.0998464 0.0498463 0.0005
 0.987018 -0.149226  0.106847 0.293145 0.0005
 0.987491 -0.139917  0.117197 -0.179643 0.0005
0.974286 -0.14477 0.103624 -0.0671361 0.0005
 0.990309 -0.147578  0.118101 -0.20803 0.0005
0.987602 -0.14761 0.108334 -0.0627916 0.0005
 0.987514 -0.150689  0.115593 -0.108833 0.0005
 0.977718 -0.132163  0.111453 0.0496885 0.0005
 0.989593 -0.142371 0.0949191 0.316641 0.0005
 0.974281 -0.141884   0.10315 -0.0760455 0.0005
 0.989293 -0.146746  0.113732 0.0485417 0.0005
 0.989172 -0.138887  0.103249 -0.0411903 0.0005
 0.997293 -0.144451  0.117365 -0.177649 0.0005
 0.982998 -0.142893  0.118128 0.0220597 0.0005
 0.978792 -0.144563  0.108092 0.299848 0.0005
 0.980105 -0.158164  0.127408 0.0633981 0.0005
 0.989969 -0.132196  0.119656 0.116628 0.0005
 0.987681 -0.150989   0.11209 -0.0142759 0.0005
 0.981615 -0.140041  0.111414 0.00808268 0.0005
  0.98749 -0.148331   0.10939 -0.016691 0.0005
 0.987152 -0.135683  0.114108 -0.171163 0.0005
 0.977348 -0.135024  0.101996 -0.0614747 0.0005
 0.987014 -0.149277  0.116195 0.0718844 0.0005
  1.00816 -0.187033  0.122228 0.179468 0.0005
 0.992443 -0.149667  0.118677 0.118594 0.0005
  0.99039 -0.140937 0.0944079 0.335414 0.0005
 0.986136 -0.153778 0.0944365 -0.134871 0.0005
  1.00082 -0.151397  0.112202 0.298025 0.0005
 0.978799 -0.145997   0.11151 0.244478 0.0005
 0.991711 -0.153274  0.114074 -0.0171783 0.0005
 0.978673 -0.156785  0.121563 0.0993632 0.0005
 0.977654 -0.145631  0.110299 0.0323451 0.0005
 0.983235 -0.132584  0.119745 0.0913248 0.0005
 0.983192 -0.160018  0.114895 -0.197164 0.0005
 0.989727 -0.153121  0.112685 0.00760718 0.0005
 0.994481 -0.152346  0.104613 -0.0671924 0.0005
 0.980459 -0.145198  0.125329 -0.201638 0.0005
 0.997468 -0.157413  0.111447 -0.106863 0.0005
 0.976774 -0.144867  0.108878 0.0538788 0.0005
   0.9869 -0.149797  0.117348 -0.235942 0.0005
 0.978005 -0.130982  0.112752 0.0800704 0.0005
 0.992369 -0.146986  0.103459 -0.00761163 0.0005
 0.992463 -0.151188  0.111395 -0.209889 0.0005
0.980037 -0.14311 0.102011 -0.216141 0.0005
 0.980231 -0.136184  0.106936 -0.382292 0.0005
 0.982263 -0.142367  0.127562 -0.174088 0.0005
 0.978267 -0.150296  0.102987 0.271463 0.0005
 0.987736 -0.144761  0.119642 0.0155678 0.0005
0.977534 -0.14358 0.111995 0.220348 0.0005
 0.987784 -0.152539  0.106038 -0.108625 0.0005
 0.985448 -0.140819  0.116957 -0.200872 0.0005
 0.976834 -0.140606  0.101456 -0.020554 0.0005
   0.9908 -0.136787  0.104351 -0.054798 0.0005
   0.9838 -0.133106   0.11231 -0.0378961 0.0005
 0.985363 -0.143652  0.104938 -0.196482 0.0005
  1.00033 -0.164502  0.119899 0.170408 0.0005
 0.985522 -0.145849 0.0915317 -0.185116 0.0005
 0.980227 -0.136587  0.118126 0.190913 0.0005
 0.992673 -0.158783  0.112041 -0.0897281 0.0005
  0.98912 -0.147463  0.105499 0.276798 0.0005
 0.993977 -0.159672  0.114359 -0.117894 0.0005
 0.986178 -0.145393  0.113338 -0.230525 0.0005
0.980555 -0.14013 0.113893 -0.0304097 0.0005
 0.984965 -0.154349  0.116603 -0.0151545 0.0005
 0.987761 -0.150338  0.105056 0.286675 0.0005
0.991254 -0.13676 0.113718 -0.200815 0.0005
  0.99003 -0.128558  0.118589 0.153778 0.0005
 0.985207 -0.145175  0.110385 0.370322 0.0005
 0.995218 -0.159806  0.113767 -0.122963 0.0005
0.988414 -0.14688 0.103486 0.277563 0.0005
 0.993884 -0.156979 0.0994911 0.15125 0.0005
 0.994576 -0.163278  0.121957 -0.108887 0.0005
  0.98262 -0.158925  0.113632 -0.215398 0.0005
 0.986126 -0.153033  0.107716 -0.0812788 0.0005
  0.98776 -0.150423 0.0966161 -0.161061 0.0005
 0.979262 -0.146461  0.111061 0.0218241 0.0005
  1.00103 -0.137495 0.0969788 -0.178208 0.0005
 0.979628 -0.137513  0.112688 0.0135838 0.0005
 0.981883 -0.146761  0.111593 0.0662216 0.0005
 0.979848 -0.154398  0.102208 0.0656057 0.0005
 0.993703 -0.160178  0.112548 -0.0841929 0.0005
  1.00749 -0.183618  0.118985 0.209532 0.0005
0.987622 -0.14973 0.106592 0.286202 0.0005
 0.997904 -0.152163  0.106039 0.191696 0.0005
 0.985993 -0.161529  0.119255 -0.294179 0.0005
 0.996664 -0.148538  0.107357 0.172035 0.0005
 0.988469 -0.135058  0.106159 0.164172 0.0005
 0.980102 -0.139613  0.105882 -0.348552 0.0005
 0.990784 -0.149387  0.105192 -0.05365 0.0005
 0.990727 -0.152162  0.111381 -0.248899 0.0005
 0.984643 -0.158212  0.131928 0.330346 0.0005
 1.00161 -0.16281 0.118476 0.197054 0.0005
 0.977282 -0.146013  0.105648 0.280269 0.0005
  0.99056 -0.154707  0.125313 0.129149 0.0005
 0.987922 -0.149506  0.118948 -0.0696631 0.0005
 0.991029 -0.147153   0.10486 0.283849 0.0005
 0.987926 -0.162382  0.116329 0.0713504 0.0005
 0.981407 -0.149698  0.104175 0.374432 0.0005
 0.978741 -0.135481  0.112765 0.0667521 0.0005
 0.979888 -0.154741  0.124219 -0.0380787 0.0005
  0.98284 -0.159853  0.115512 -0.207611 0.0005
0.984411 -0.14056 0.118501 -0.184997 0.0005
 0.980328 -0.145691   0.10648 0.286377 0.0005
 0.979819 -0.146521  0.109918 0.296624 0.0005
0.987959 -0.15488 0.104917 -0.150335 0.0005
  1.00409 -0.171121  0.122316 0.16801 0.0005
 0.973293 -0.148899  0.106561 -0.436045 0.0005
 0.990947 -0.147769  0.105844 0.289617 0.0005
 0.997135 -0.173499  0.103429 -0.0279309 0.0005
 0.987465 -0.137304  0.111939 -0.328239 0.0005
 0.986108 -0.155131  0.104583 -0.00137949 0.0005
 0.987117 -0.136721  0.116211 -0.179022 0.0005
 0.987628 -0.141931  0.106355 -0.158906 0.0005
0.983837 -0.15441 0.112204 -0.130966 0.0005
 0.977082 -0.141072  0.124674 -0.269951 0.0005
 0.978927 -0.139211  0.116804 -0.118403 0.0005
 0.985014 -0.157913  0.116601 -0.267367 0.0005
  0.98218 -0.117401 0.0970801 -0.200104 0.0005
 0.974851 -0.139523  0.108241 0.126154 0.0005
 0.998647 -0.169516  0.107115 -0.0121816 0.0005
 0.988469 -0.160713  0.118495 -0.296395 0.0005
 0.986583 -0.136675  0.113263 -0.184421 0.0005
  1.00833 -0.184483  0.121758 0.187084 0.0005
 0.986726 -0.149122  0.124566 -0.203064 0.0005
 0.995364 -0.158311  0.101004 0.273515 0.0005
 0.990359 -0.147341   0.11518 -0.209425 0.0005
0.975021 -0.13866 0.108843 0.146666 0.0005
 0.989379 -0.145277  0.103859 0.321278 0.0005
 0.997905 -0.152325  0.103931 0.15614 0.0005
 0.997302 -0.139235  0.110812 -0.00971469 0.0005
   1.0003 -0.138123  0.115581 -0.0538652 0.0005
 0.975637 -0.146648   0.11146 0.0498042 0.0005
 0.994638 -0.153242   0.11203 -0.227014 0.0005
 0.993155 -0.156911  0.115551 0.0398631 0.0005
 0.991248 -0.153392  0.125386 -0.177088 0.0005
 0.971158 -0.140604  0.117125 0.295487 0.0005
 0.995633 -0.137983  0.111859 -0.00508254 0.0005
0.979128 -0.12988 0.111672 0.410726 0.0005
 0.989241 -0.167817  0.127036 0.163824 0.0005
 0.988757 -0.143045  0.119489 -0.00448039 0.0005
 0.980895 -0.152164  0.118184 0.275506 0.0005
 0.985568 -0.148743  0.122631 -0.0929769 0.0005
 0.985634 -0.153822   0.10504 -0.0186455 0.0005
 0.979286 -0.143467  0.102562 -0.22843 0.0005
 0.980715 -0.147502  0.124066 0.0203118 0.0005
 0.990044 -0.152346 0.0980663 -0.15722 0.0005
  0.99156 -0.152778  0.111933 -0.0153071 0.0005
 0.988003 -0.138204  0.102801 -0.0473918 0.0005
 0.993616 -0.152742  0.113226 -0.220105 0.0005
 0.976073 -0.140412  0.114108 0.413739 0.0005
0.978384 -0.12842 0.100349 -0.0671393 0.0005
 0.98706 -0.14928 0.108462 0.000267893 0.0005
 0.992975 -0.166143  0.125117 0.104369 0.0005
 0.980098 -0.137478  0.107992 -0.34331 0.0005
 0.991759 -0.152561  0.112279 0.0154313 0.0005
  0.98339 -0.142266  0.111041 0.0488254 0.0005
 0.976287 -0.139742  0.106374 -0.0797006 0.0005
 0.997706 -0.148913  0.107213 0.170855 0.0005
 0.978015 -0.129344  0.124181 0.207047 0.0005
  0.99578 -0.159013  0.110944 -0.0782692 0.0005
 0.987188 -0.150492   0.10763 -0.0891956 0.0005
 0.974634 -0.149614  0.111037 0.118373 0.0005
 0.978848 -0.131909  0.110716 0.394706 0.0005
 0.985961 -0.153313  0.122989 0.127158 0.0005
 0.986925 -0.152067  0.119348 -0.0857671 0.0005
 0.987987 -0.152415  0.105555 0.0112853 0.0005
 0.990853 -0.161093   0.11452 -0.0450536 0.0005
0.991781 -0.14003 0.107272 0.0609534 0.0005
 0.985371 -0.146263  0.115848 -0.219404 0.0005
 0.995551 -0.160559  0.113983 -0.0921133 0.0005
 0.986805 -0.147826  0.112754 -0.241719 0.0005
 0.990477 -0.153344  0.111832 0.00422531 0.0005
  1.00673 -0.185319  0.121411 0.192116 0.0005
 0.976788 -0.144411  0.109705 0.285766 0.0005
  1.00742 -0.183531  0.119104 0.171787 0.0005
 0.987344 -0.150345  0.116865 -0.214803 0.0005
 0.989077 -0.157886  0.122285 -0.119822 0.0005
 0.976591 -0.145822  0.115104 0.0768385 0.0005
0.982602 -0.15157 0.117361 0.285525 0.0005
  0.98277 -0.156599  0.113174 -0.139715 0.0005
 0.980602 -0.156206  0.123841 -0.152247 0.0005
 0.980914 -0.139735  0.101506 0.301733 0.0005
 0.978752 -0.130791  0.100535 -0.0295768 0.0005
 0.982678  -0.14004 0.0994007 0.292987 0.0005
 1.00766 -0.16817 0.129634 -0.0369733 0.0005
 0.974384 -0.139259  0.103741 -0.0916221 0.0005
 0.987208 -0.153753  0.111671 -0.129875 0.0005
 0.979594 -0.156807  0.118395 -0.11248 0.0005
 0.984784 -0.133542   0.10972 -0.0278519 0.0005
 0.981357 -0.131688  0.109614 0.369183 0.0005
 0.98493 -0.12155 0.125668 -0.146646 0.0005
 0.998453 -0.173357  0.125746 -0.171791 0.0005
 0.990056 -0.137418  0.108761 0.159338 0.0005
 0.990404 -0.156711  0.116965 0.0340486 0.0005
 0.992999 -0.152088  0.112642 -0.225371 0.0005
 0.986914 -0.154193  0.117738 0.0412152 0.0005
 0.980278 -0.137709  0.113933 0.0587442 0.0005
   0.9772 -0.133688  0.104373 -0.00920919 0.0005
 0.987939 -0.147151  0.112667 0.0014636 0.0005
 0.992981 -0.160126   0.11262 0.048735 0.0005
   0.9834 -0.148096  0.104334 0.373115 0.0005
 0.981809 -0.133539  0.120978 0.103737 0.0005
 0.981322 -0.139021   0.10076 0.307754 0.0005
 0.984486 -0.161264  0.115455 -0.203448 0.0005
 0.997218 -0.173578  0.125856 -0.14256 0.0005
 0.990202 -0.151103  0.106549 -0.00649885 0.0005
 0.988891 -0.139441  0.105408 -0.0399014 0.0005
 0.991318 -0.153289  0.117061 0.0289693 0.0005
 0.986424 -0.150898  0.107502 -0.0111867 0.0005
 0.986456 -0.156861  0.110797 -0.144518 0.0005
 0.993084 -0.150461  0.109211 0.167722 0.0005
 0.993818 -0.136331 0.0993734 -0.0189459 0.0005
  0.98653 -0.154103    0.1065 -0.0274754 0.0005
 0.98566 -0.15013 0.114828 -0.206109 0.0005
 0.984997 -0.144921  0.111442 0.0127442 0.0005
 0.987476 -0.142186  0.112876 0.0410638 0.0005
0.979667 -0.14423 0.112421 0.259623 0.0005
0.985756  -0.1394 0.113973 0.0145025 0.0005
 0.979944 -0.125688  0.101929 0.301648 0.0005
 0.993892 -0.150624  0.119962 0.102379 0.0005
 0.982147 -0.136816  0.115208 0.184557 0.0005
 0.977796 -0.138997  0.124189 -0.289007 0.0005
 0.981884 -0.139759  0.116304 0.00826173 0.0005
 0.987932 -0.146879  0.113705 -0.249823 0.0005
 0.979798 -0.137929 0.0998111 -0.0257696 0.0005
  0.98794 -0.140219  0.092298 0.362232 0.0005
 0.982014 -0.140909  0.110595 0.099381 0.0005
 0.987026 -0.157598  0.112609 -0.163 0.0005
 0.987865 -0.153856  0.115175 0.0510265 0.0005
 0.992286 -0.159142  0.113137 -0.122477 0.0005
 0.977485 -0.142565  0.101435 -0.214218 0.0005
 0.977766 -0.130708  0.111097 0.395556 0.0005
 0.976541 -0.136065  0.109823 0.264668 0.0005
  0.98717 -0.152766  0.116397 0.0609716 0.0005
 0.98829 -0.15092 0.115613 -0.0764153 0.0005
 0.977068 -0.142759  0.103774 -0.187861 0.0005
  1.0015 -0.15266 0.114936 -0.0055398 0.0005
 0.988479 -0.151372  0.106516 -0.0267355 0.0005
 0.985842 -0.132311 0.0970256 -0.261153 0.0005
  0.99951 -0.153785  0.125416 0.28222 0.0005
  0.98137 -0.148033  0.112408 -0.115887 0.0005
 0.979163 -0.141344  0.115071 0.42704 0.0005
 0.992206 -0.155556  0.114546 0.0487687 0.0005
 0.982117 -0.154299   0.11948 -0.0159783 0.0005
 0.989116 -0.151499  0.104747 -0.113996 0.0005
 0.986606 -0.148121  0.115149 -0.235887 0.0005
0.990584 -0.13435 0.105569 -0.0432155 0.0005
 0.982458 -0.140588  0.114948 0.0331894 0.0005
  0.97851 -0.134177  0.102363 0.0734222 0.0005
 0.981647 -0.139764   0.10177 0.291731 0.0005
0.989991 -0.15485 0.101543 -0.140293 0.0005
 0.965066 -0.142448  0.106751 -0.492904 0.0005
 0.977712 -0.147096  0.116907 -0.230108 0.0005
0.983982 -0.14339 0.119777 -0.0187241 0.0005
 0.981882 -0.118162 0.0983703 -0.191684 0.0005
  0.98176 -0.137825  0.108749 0.209929 0.0005
0.987367 -0.15369 0.106307 -0.0169686 0.0005
 0.996148 -0.153655 0.0996433 0.271416 0.0005
0.978382 -0.13424 0.113892 -0.168871 0.0005
 0.984598 -0.148889  0.111231 -0.029725 0.0005
 0.978871 -0.120354  0.104915 0.36061 0.0005
 0.976619 -0.140462  0.101185 0.00378824 0.0005
 1.00851 -0.18581  0.12156 0.169125 0.0005
  0.99749 -0.174317  0.127024 -0.18185 0.0005
   1.0008 -0.151965  0.115089 0.296769 0.0005
 0.980027 -0.152388  0.122973 0.176741 0.0005
  1.00817 -0.187845  0.119216 0.199218 0.0005
 0.995356 -0.156553  0.110303 -0.13856 0.0005
 0.976287 -0.148049  0.112339 0.0635052 0.0005
 0.979823  -0.14429 0.0991026 -0.14804 0.0005
 0.988797 -0.147638  0.115285 -0.00667892 0.0005
 0.984638 -0.151008  0.116633 -0.0254465 0.0005
 0.986012 -0.148155   0.11716 -0.234001 0.0005
 0.993856 -0.136296   0.10447 -0.0794711 0.0005
  0.98401 -0.134231  0.112898 -0.0774738 0.0005
 0.970327 -0.136884  0.117578 0.19044 0.0005
 0.984238 -0.145622  0.110025 0.384712 0.0005
 0.985109 -0.151972  0.115483 -0.0232989 0.0005
 0.987832 -0.136405  0.115229 -0.11708 0.0005
0.984527  -0.1505 0.117057 -0.0369014 0.0005
 0.976429 -0.139553  0.100958 -0.0195182 0.0005
  1.00887 -0.186706  0.120599 0.194778 0.0005
 0.966037 -0.141348   0.10869 -0.484424 0.0005
 0.977529 -0.145632  0.101773 -0.188094 0.0005
 0.988293 -0.150327  0.106286 0.299979 0.0005
 0.974981 -0.141326  0.117992 0.147457 0.0005
 0.975553 -0.144201  0.104654 -0.193829 0.0005
 0.993813 -0.134207 0.0981535 -0.036748 0.0005
 0.981016 -0.140045    0.1129 0.0826013 0.0005
 0.979512 -0.145535  0.111103 0.0674059 0.0005
 0.993245 -0.154009   0.10795 0.196661 0.0005
 0.987111 -0.155669  0.112568 -0.124272 0.0005
 0.987877 -0.156573  0.105359 -0.0671628 0.0005
 0.992841 -0.158088 0.0953679 0.299898 0.0005
 0.984947 -0.150846  0.107042 -0.0169412 0.0005
 0.979214 -0.143199  0.111708 0.294897 0.0005
 0.995296 -0.155091  0.102992 0.274529 0.0005
   1.0002 -0.151653  0.111575 0.303154 0.0005
 0.997063 -0.171763  0.126476 -0.151715 0.0005
 0.987399 -0.142076 0.0986344 -0.098892 0.0005
 0.980193 -0.156743  0.122863 -0.175529 0.0005
 0.991024 -0.137392  0.105606 -0.0581138 0.0005
 0.994163 -0.173025  0.107462 -0.0197483 0.0005
 0.972526 -0.136066  0.106851 -0.140355 0.0005
 0.999644 -0.150959   0.11055 0.309088 0.0005
 0.990546 -0.137141   0.11343 -0.177338 0.0005
 0.987976 -0.157288  0.116465 0.0429154 0.0005
 0.990681 -0.144951  0.114673 0.0303016 0.0005
0.985952  -0.1418 0.120165 -0.203715 0.0005
 0.979499 -0.145638  0.113383 -0.124168 0.0005
 0.988939 -0.139531  0.105822 -0.0341566 0.0005
 0.977326  -0.14707 0.0994315 -0.130652 0.0005
 0.987567 -0.150501  0.116161 -0.224943 0.0005
 0.980067 -0.145157  0.111626 0.0635958 0.0005
 0.995447 -0.152759   0.11332 -0.257845 0.0005
 0.979647 -0.149414  0.105392 0.282105 0.0005
 0.987173 -0.162843  0.123613 0.0998317 0.0005
 0.968088 -0.140339  0.108674 -0.471067 0.0005
  0.97854 -0.130518  0.100124 -0.077177 0.0005
 0.991602 -0.152605  0.113788 -0.00564752 0.0005
 0.995661 -0.152622  0.104982 0.206055 0.0005
0.979474 -0.14346 0.107101 -0.193679 0.0005
   1.0082 -0.184824  0.118065 0.182424 0.0005
  0.98025 -0.130871  0.111186 0.409423 0.0005
 0.979629 -0.145073  0.104321 0.299299 0.0005
 0.990552 -0.154342  0.106775 -0.0774324 0.0005
 0.988588 -0.142923 0.0973424 0.365183 0.0005
  1.00718 -0.186989  0.121119 0.190795 0.0005
 0.986227 -0.161325  0.117141 0.0723901 0.0005
 0.987647 -0.158658  0.123167 -0.132358 0.0005
  1.00122 -0.149308  0.110153 0.325685 0.0005
 0.990256 -0.148395  0.107478 0.281764 0.0005
 0.981959 -0.145906  0.113393 -0.45806 0.0005
 0.999095 -0.147874  0.112246 0.305101 0.0005
 0.988347 -0.145285  0.106921 0.296863 0.0005
 0.988654 -0.140017 0.0906543 -0.0626792 0.0005
   0.9783 -0.134507  0.119453 -0.138235 0.0005
 0.978442 -0.132531   0.10984 0.368092 0.0005
  1.00227 -0.166023  0.130729 -0.0601011 0.0005
 0.978864 -0.133782   0.11054 0.0302498 0.0005
 0.990501 -0.139942  0.118047 0.0738397 0.0005
 0.993374 -0.157821  0.116569 -0.123818 0.0005
 0.965779 -0.141697  0.108779 -0.475901 0.0005
  1.00246 -0.164138  0.131823 -0.0653176 0.0005
 0.980021 -0.133627  0.114781 0.101319 0.0005
  0.98637 -0.150972   0.11677 -0.203928 0.0005
 0.978174 -0.138393   0.10887 -0.384319 0.0005
 0.980361 -0.147117  0.115139 -0.455724 0.0005
0.991973 -0.13564 0.103616 0.0805695 0.0005
 0.987931 -0.145372  0.112478 0.00937798 0.0005
  0.97311 -0.140972  0.118235 0.29704 0.0005
 0.983551 -0.161009   0.11601 0.0803535 0.0005
 0.986749 -0.145389  0.119223 -0.132702 0.0005
 0.985665 -0.151195  0.118362 0.158132 0.0005
 0.977457 -0.143851  0.109058 0.290191 0.0005
 0.987816 -0.149032  0.104627 0.291866 0.0005
 0.986747 -0.157292  0.108568 -0.138498 0.0005
0.997073 -0.13966 0.110261 -0.00436752 0.0005
 0.981609 -0.139994  0.112419 0.0893763 0.0005
 0.989687 -0.136897  0.104683 -0.0761618 0.0005
 0.988444 -0.153776  0.105549 -0.131274 0.0005
  1.00612 -0.185008   0.11983 0.180296 0.0005
 0.978347 -0.157262  0.119358 -0.105421 0.0005
0.974196  -0.1195 0.109776 0.0549947 0.0005
 0.989663 -0.150049  0.116878 -0.0888208 0.0005
 0.989474 -0.153833  0.113288 0.00179734 0.0005
  1.00339 -0.170813  0.123798 0.158396 0.0005
 0.979972 -0.154285  0.114479 -0.147093 0.0005
 0.975974 -0.144491  0.127194 -0.278106 0.0005
 0.984564 -0.162225  0.120426 0.12341 0.0005
 0.989034 -0.134368  0.103874 0.0652966 0.0005
 0.982412 -0.143437  0.118075 0.0106094 0.0005
 0.989868 -0.146801  0.103694 0.293282 0.0005
 0.988475 -0.142439  0.102779 -0.181744 0.0005
 0.978523 -0.149777  0.105859 0.279605 0.0005
 0.992599 -0.153092  0.112588 -0.000249967 0.0005
 0.979362 -0.142098  0.115532 0.0790279 0.0005
 0.979536 -0.133784  0.115593 -0.104698 0.0005
 0.978553 -0.137148 0.0927964 -0.222833 0.0005
  0.99279 -0.153583 0.0996154 0.0220792 0.0005
 0.978268 -0.144167  0.110426 0.306564 0.0005
 0.980497 -0.144712  0.104398 -0.164914 0.0005
 0.984368 -0.135309  0.112959 -0.0611976 0.0005
 0.988311 -0.136088  0.111488 -0.0895349 0.0005
 0.979456 -0.137283  0.107657 -0.34334 0.0005
 0.987136 -0.159756  0.116956 -0.2737 0.0005
   1.0079 -0.186457  0.122513 0.159642 0.0005
 0.993125 -0.160102  0.118138 -0.11573 0.0005
 0.994268 -0.137568  0.108973 9.04136e-05 0.0005
 0.991165 -0.149519  0.114922 -0.0322531 0.0005
 0.990787 -0.155395  0.104201 -0.113368 0.0005
  1.00582 -0.184064  0.118161 0.2081 0.0005
 0.984373 -0.154263  0.114578 -0.136681 0.0005
  1.00798 -0.184634  0.119602 0.186121 0.0005
 0.979378 -0.148779  0.115626 -0.457997 0.0005
 0.984861 -0.151145  0.118723 -0.0145257 0.0005
 0.979116 -0.133782 0.0998944 0.0728823 0.0005
 0.989396 -0.150997  0.105835 -0.0536128 0.0005
0.988367 -0.13869 0.103935 -0.0553649 0.0005
 0.987093 -0.163517  0.116203 0.04117 0.0005
 0.978505 -0.153726  0.116301 -0.149662 0.0005
 0.981924 -0.136446  0.110688 -0.0382744 0.0005
  1.00645 -0.167512  0.131125 -0.0269204 0.0005
 0.992009 -0.152465  0.125169 -0.178292 0.0005
 0.992425 -0.137452  0.105121 -0.0561759 0.0005
 0.972774 -0.131673  0.107006 0.593819 0.0005
 0.991714 -0.157664  0.115867 0.0168671 0.0005
 0.977149 -0.143211  0.101388 -0.2051 0.0005
0.981926 -0.13993 0.123868 -0.241491 0.0005
 0.978122 -0.128552  0.110721 0.393372 0.0005
 0.981413 -0.159129  0.113418 -0.1996 0.0005
 0.979522 -0.155065  0.100461 0.0927393 0.0005
0.988781 -0.14452 0.106064 0.30243 0.0005
 0.985083 -0.152306  0.115188 0.166875 0.0005
 0.981707 -0.152306  0.117219 0.299649 0.0005
 0.989036 -0.139501  0.117955 -0.195333 0.0005
 0.980562 -0.145549  0.111732 0.066812 0.0005
  0.98726 -0.161537  0.114008 0.0786146 0.0005
 0.993707 -0.157988  0.117349 0.0243777 0.0005
  0.98801 -0.153348  0.106381 -0.122575 0.0005
 0.985932 -0.142293 0.0956493 -0.103153 0.0005
 0.976987 -0.150128  0.110969 0.0783238 0.0005
  1.00197 -0.150509  0.112724 0.273811 0.0005
 0.98185 -0.14206 0.120312 -0.00452221 0.0005
 0.983262 -0.148503  0.110661 -0.0530182 0.0005
 0.980753 -0.138815  0.105473 -0.339939 0.0005
   0.9819 -0.134751  0.109515 -0.0203254 0.0005
 0.991915 -0.153928  0.110352 -0.00663171 0.0005
 0.992849 -0.150057  0.110618 0.192893 0.0005
0.984483 -0.15535 0.108998 -0.0382273 0.0005
 0.985727 -0.140095  0.118215 -0.162763 0.0005
 0.974229 -0.129026  0.107921 0.402307 0.0005
 0.978682 -0.146584  0.112952 0.0541055 0.0005
  0.98837 -0.152017  0.125527 0.119106 0.0005
 0.983454 -0.142543  0.113646 0.03045 0.0005
 0.981745 -0.139383  0.107466 -0.36767 0.0005
 0.980837 -0.143909  0.114791 -0.111137 0.0005
 0.985271 -0.141342  0.104687 -0.169186 0.0005
  1.01038 -0.181047  0.118422 0.200427 0.0005
  1.00104 -0.162222  0.122143 0.179971 0.0005
 0.980535 -0.144697  0.113372 0.277233 0.0005
 0.982241 -0.133992   0.10832 -0.0160296 0.0005
0.980019 -0.14749 0.111925 0.0772808 0.0005
 0.989909 -0.161912  0.114454 -0.0402748 0.0005
 0.990429 -0.157571  0.116188 0.0543088 0.0005
 0.977193 -0.146032  0.112278 0.0664422 0.0005
  0.98316 -0.148457  0.104095 0.370125 0.0005
 0.996343 -0.150748  0.106636 0.167693 0.0005
 0.981952 -0.148741  0.103456 0.27407 0.0005
  1.00062 -0.148255  0.111587 0.283521 0.0005
 0.981674 -0.142875  0.112906 0.0677408 0.0005
0.978466 -0.15686 0.115511 -0.115898 0.0005
 0.989242 -0.147317  0.104883 0.273099 0.0005
 0.977281 -0.143506  0.103598 -0.200191 0.0005
 0.989368 -0.155234  0.103604 -0.137621 0.0005
 0.977815 -0.143614  0.101971 -0.197705 0.0005
 0.986204 -0.151999  0.108885 -0.0910127 0.0005
   0.9784 -0.122023  0.102008 0.343103 0.0005
 0.978737 -0.145994  0.112491 0.0378688 0.0005
 0.986924 -0.152823  0.118433 -0.0349395 0.0005
 0.988449 -0.150403  0.118666 -0.0650538 0.0005
    0.984 -0.152824  0.100498 0.000248559 0.0005
 0.988866 -0.145547  0.103463 0.286802 0.0005
 0.988778 -0.147173  0.106318 0.287018 0.0005
 0.977191 -0.140839  0.106086 -0.0703625 0.0005
  0.98914 -0.151345  0.109008 0.193416 0.0005
 0.989395 -0.147595  0.123748 0.0588149 0.0005
0.985617 -0.15721 0.112912 -0.168732 0.0005
 0.981625 -0.143161    0.1032 -0.198372 0.0005
 0.980751 -0.137018  0.109213 -0.34325 0.0005
  1.00953 -0.184409  0.119762 0.205526 0.0005
 0.971441 -0.133235  0.120296 -0.413245 0.0005
 0.995298 -0.149693  0.118549 0.113849 0.0005
 0.990232 -0.149112  0.130547 -0.0374886 0.0005
  0.98552 -0.142539  0.115059 -0.207753 0.0005
 0.988536 -0.135095  0.104691 0.141384 0.0005
  1.00227 -0.152755  0.112883 0.286651 0.0005
0.985056 -0.15191 0.109596 -0.0651637 0.0005
 0.975722 -0.136872  0.110247 0.133596 0.0005
  1.00235 -0.169753  0.121346 0.158071 0.0005
 0.973892 -0.129885  0.105584 0.61356 0.0005
  1.00767 -0.184217   0.12209 0.182369 0.0005
 0.979329 -0.143817  0.110774 0.282685 0.0005
 0.990842 -0.154479  0.101493 -0.114117 0.0005
 0.991263 -0.146345  0.103355 0.295109 0.0005
  0.97925 -0.157176  0.122355 -0.185595 0.0005
  0.98583 -0.135789  0.116401 -0.124232 0.0005
 0.983019 -0.144098  0.114314 -0.115294 0.0005
  1.00721 -0.185302  0.119088 0.223284 0.0005
 0.990147 -0.152617  0.124472 0.103128 0.0005
 0.990295 -0.138215  0.106684 -0.0698312 0.0005
 0.982384 -0.143354  0.112596 -0.135559 0.0005
 0.977218 -0.131868  0.103576 -0.0764018 0.0005
 0.976347 -0.151021  0.115266 0.104425 0.0005
 0.981764 -0.144794  0.113235 0.0110314 0.0005
 0.988264 -0.146761  0.115554 -0.0219866 0.0005
 0.974343 -0.148931  0.108225 0.018947 0.0005
 0.990446 -0.126323  0.115749 0.159141 0.0005
  1.00467 -0.164544  0.131583 -0.064766 0.0005
 0.988412 -0.154008  0.116417 0.223159 0.0005
 0.982714 -0.142933  0.112303 -0.000816551 0.0005
 0.984209 -0.139701  0.109822 0.0865019 0.0005
 0.986934 -0.151426  0.105106 0.0120364 0.0005
 0.981856 -0.158246  0.121226 -0.182669 0.0005
 0.992493 -0.151466    0.1149 -0.0141926 0.0005
 0.979996 -0.152284  0.120313 0.0367982 0.0005
  0.98255 -0.143352  0.118366 -0.0186557 0.0005
  0.99418 -0.157751  0.116536 -0.123542 0.0005
0.984697 -0.13776 0.115198 -0.178211 0.0005
 0.989668 -0.148533  0.108414 0.19272 0.0005
  0.98117 -0.139678  0.100384 0.308913 0.0005
 0.975328 -0.133966  0.121963 -0.125758 0.0005
0.981562 -0.15429 0.119426 -0.0247847 0.0005
 0.982286 -0.152956  0.116804 0.0414461 0.0005
 0.981964 -0.141646  0.114063 0.0338794 0.0005
 0.975091 -0.130563  0.104844 0.599363 0.0005
 0.995913 -0.150946   0.10519 0.18842 0.0005
 0.988327 -0.146842  0.106218 0.291668 0.0005
 0.991295 -0.152412  0.105507 -0.0459027 0.0005
  1.00629 -0.168998  0.132508 -0.0764837 0.0005
 0.976841 -0.142012  0.110776 0.213835 0.0005
 0.981891 -0.144155   0.11042 -0.111906 0.0005
 0.990227 -0.154263  0.107009 -0.01059 0.0005
 0.985473 -0.151154  0.118722 -0.0375251 0.0005
0.989098 -0.15918 0.116238 -0.061809 0.0005
 0.993219 -0.147688  0.110306 -0.00363163 0.0005
 0.977569 -0.157575  0.101302 -0.108406 0.0005
 0.979306 -0.145914  0.108043 0.0343381 0.0005
 0.987923 -0.156294  0.110188 0.0624384 0.0005
 0.979294 -0.154956  0.116459 -0.169711 0.0005
 0.985828 -0.142726  0.113656 0.0649016 0.0005
 0.990483 -0.146725  0.106061 0.281797 0.0005
 0.987669 -0.137076  0.116692 -0.194547 0.0005
  0.98256 -0.134396  0.107926 -0.0099788 0.0005
 0.987807 -0.145875  0.114992 0.0317092 0.0005
 0.973343 -0.140293  0.109794 -0.46304 0.0005
 0.996222 -0.147989  0.119142 0.112147 0.0005
 0.988672 -0.157318 0.0979793 -0.336338 0.0005
  1.00142 -0.150103   0.11201 0.314673 0.0005
 0.988781 -0.130903   0.11843 0.152794 0.0005
 0.989857 -0.162508  0.117426 -0.0610109 0.0005
 0.990919 -0.155368  0.106932 -0.0826437 0.0005
 0.977581 -0.156639  0.117311 -0.125729 0.0005
 0.987975 -0.146496  0.110628 -0.0701552 0.0005
 0.980656 -0.141987  0.110593 0.0606538 0.0005
0.985195 -0.15568 0.107625 -0.0500978 0.0005
 0.993074 -0.137139  0.106102 -0.0671316 0.0005
 0.976032 -0.138243  0.112062 0.124431 0.0005
 0.986225 -0.149797   0.11543 -0.235376 0.0005
 0.990249 -0.160802  0.115382 -0.0529606 0.0005
 0.979135 -0.147323  0.114908 -0.448788 0.0005
 0.979708 -0.148292  0.114311 -0.453289 0.0005
 0.989213 -0.161569  0.114816 -0.0772038 0.0005
 0.990134 -0.156121   0.11176 -0.133409 0.0005
 0.989413 -0.155845  0.103931 -0.118085 0.0005
  1.00571 -0.184732  0.120054 0.208548 0.0005
0.981677 -0.14075  0.11076 0.0380712 0.0005
 0.980837 -0.146492   0.11408 0.0273596 0.0005
 0.975239 -0.139824  0.112959 0.403033 0.0005
 0.988546 -0.148632  0.106063 0.270917 0.0005
  0.98569 -0.153061  0.100686 0.00578388 0.0005
 0.985788 -0.136308  0.110833 -0.0768848 0.0005
 0.988982 -0.136813  0.112779 -0.324722 0.0005
   1.0062 -0.164173  0.131373 -0.0767291 0.0005
 0.987159 -0.146791   0.11455 -0.254839 0.0005
 0.985177 -0.150561  0.115929 -0.0198183 0.0005
  1.00097 -0.149906   0.11239 0.306481 0.0005
   0.9802 -0.146968  0.109138 0.0578859 0.0005
 0.989584 -0.137897  0.111505 0.163877 0.0005
 0.995035 -0.156276  0.115626 0.0598369 0.0005
 0.991907 -0.164641   0.11828 -0.115352 0.0005
0.981319 -0.15179 0.118824 0.286837 0.0005
  0.99392 -0.149467  0.100725 -0.0384684 0.0005
 0.972575 -0.116374 0.0901197 -0.355706 0.0005
 0.99039 -0.13472 0.106498 -0.0491528 0.0005
 0.979596 -0.134802  0.113468 0.068976 0.0005
 0.977318 -0.142671 0.0979067 0.0751708 0.0005
  1.00415 -0.166583  0.134083 -0.0473017 0.0005
   0.9752 -0.136468   0.11093 0.257673 0.0005
 0.986509 -0.157077  0.103962 -0.128918 0.0005
 0.984741 -0.140915  0.110726 0.0916665 0.0005
0.978863 -0.12975  0.10368 -0.0781374 0.0005
 0.971971 -0.139148  0.129128 -0.438977 0.0005
 0.977706 -0.140806   0.11383 0.399359 0.0005
 0.990953 -0.164288   0.12411 0.108693 0.0005
 0.981708 -0.144204  0.112365 -0.113785 0.0005
 0.974223 -0.139659  0.118322 0.295382 0.0005
 0.982294 -0.143029  0.113441 -0.125396 0.0005
 0.996287 -0.151768  0.103988 0.181507 0.0005
  0.98605 -0.144669   0.11153 0.372221 0.0005
 0.987307 -0.154559   0.10961 -0.143254 0.0005
   1.0102 -0.184507   0.12174 0.220172 0.0005
 0.974654 -0.142828  0.102919 -0.0884376 0.0005
  1.00421 -0.170254  0.124392 0.151454 0.0005
 0.991915 -0.156207  0.113608 0.0370884 0.0005
0.991048 -0.12906 0.115022 0.145952 0.0005
 0.988044 -0.152255  0.111305 -0.134972 0.0005
 0.991634 -0.150423  0.110439 0.0152046 0.0005
0.987444 -0.15289 0.107878 -0.0816628 0.0005
 0.979068 -0.147801  0.116247 -0.474459 0.0005
  0.99048 -0.150642   0.11237 4.37752e-05 0.0005
 0.981675 -0.154086   0.11923 0.275522 0.0005
 0.978462 -0.151778  0.120587 0.188513 0.0005
 0.985687 -0.162134  0.115801 0.0909584 0.0005
 0.988317 -0.156373  0.107486 -0.144213 0.0005
 0.995767 -0.153522  0.100574 0.254706 0.0005
 0.987127 -0.161286  0.116876 0.0758133 0.0005
 0.984316 -0.160071  0.115149 -0.274831 0.0005
  1.00765 -0.185488  0.120113 0.186765 0.0005
 0.990872 -0.149241  0.115254 0.107278 0.0005
 0.964906 -0.140079  0.110007 -0.464821 0.0005
 0.977182 -0.136257  0.102696 -0.057459 0.0005
 0.986063 -0.152365  0.117266 0.0648073 0.0005
 0.989112 -0.135617  0.108798 0.160812 0.0005
 0.991301 -0.151697  0.114478 0.00792612 0.0005
 0.989419 -0.146363  0.107228 0.275422 0.0005
 0.979061 -0.132953  0.110933 0.408764 0.0005
 0.985343 -0.153784  0.110073 -0.0668581 0.0005
 0.988196 -0.161674  0.119869 -0.283623 0.0005
 0.980778 -0.145336  0.113879 -0.125801 0.0005
  0.99497 -0.152262  0.101562 0.195547 0.0005
  0.98279 -0.132487  0.111578 -0.041618 0.0005
 0.993298 -0.137749 0.0965829 -0.0362252 0.0005
0.990431 -0.13955 0.106819 0.0502296 0.0005
  0.99302 -0.138214  0.118341 -0.109588 0.0005
 0.978728 -0.145861  0.104189 -0.172373 0.0005
 0.981729 -0.139785  0.107825 0.098781 0.0005
 0.983856 -0.148716  0.107256 -0.0424872 0.0005
 0.977048 -0.126169  0.109111 0.0946622 0.0005
 0.989627 -0.142668  0.117051 0.0438423 0.0005
0.975119 -0.13925 0.111505 0.263001 0.0005
 0.985581 -0.152253   0.11334 0.0369521 0.0005
 0.986769 -0.152949  0.105764 0.00878654 0.0005
 0.971655 -0.144081  0.105956 -0.458368 0.0005
 0.977212 -0.146629  0.113405 0.0457715 0.0005
 0.987113 -0.161709  0.125541 -0.115923 0.0005
 0.983127 -0.139893  0.102508 0.289401 0.0005
 0.998552 -0.130612  0.116322 -0.148503 0.0005
 0.984818 -0.153977 0.0981564 -0.105838 0.0005
 0.993889 -0.152416  0.105994 0.209377 0.0005
 0.983147 -0.142743  0.120114 -0.00399472 0.0005
 0.998959 -0.137075  0.105751 0.00106488 0.0005
 0.977122 -0.136521  0.111078 0.269255 0.0005
  0.98659 -0.131693 0.0955054 -0.254045 0.0005
 0.976867 -0.137054  0.109974 0.276989 0.0005
 0.988173 -0.138499  0.106194 0.0537912 0.0005
 0.994524 -0.160248  0.096604 0.145568 0.0005
 0.985035 -0.153392  0.115745 -0.0188251 0.0005
 0.972706 -0.143188  0.105395 0.0745661 0.0005
0.986674 -0.14658 0.112174 -0.0624362 0.0005
 0.973954 -0.147211  0.102628 -0.0933696 0.0005
  0.98866 -0.157731  0.095929 0.0738025 0.0005
 0.987735 -0.153775  0.106181 0.00276675 0.0005
 0.993598 -0.153704  0.112572 -0.0106406 0.0005
 0.987938 -0.148039  0.117509 -0.019293 0.0005
 0.983966 -0.156342  0.116761 -0.0389373 0.0005
 0.981645 -0.153582 0.0987808 0.0553257 0.0005
 0.992916 -0.159601  0.114101 -0.109295 0.0005
 0.988853 -0.146691  0.117616 -0.012704 0.0005
 0.977437 -0.132783  0.109051 0.0265122 0.0005
 0.978572 -0.135368  0.121234 -0.312005 0.0005
 0.986351 -0.135743   0.11281 -0.048381 0.0005
 0.999962 -0.139048  0.108256 -0.0136067 0.0005
 0.981363 -0.150324  0.120569 -0.00210622 0.0005
 0.987888 -0.162386  0.125755 0.182986 0.0005
 0.984282 -0.151454   0.10007 0.0019616 0.0005
 0.988388 -0.153642  0.106458 0.00105713 0.0005
 0.985018 -0.136529  0.108961 -0.0133562 0.0005
 0.983511 -0.154151 0.0979874 0.0571185 0.0005
 0.990328 -0.161173  0.127061 0.130978 0.0005
    0.979 -0.149034  0.101354 0.377991 0.0005
 0.989589 -0.153751  0.103689 -0.0679464 0.0005
 0.984409 -0.150822  0.107421 -0.0597496 0.0005
 0.991856 -0.151913  0.113522 -0.0148096 0.0005
 0.979364 -0.142797  0.104104 -0.212816 0.0005
 0.981432 -0.143904  0.113511 -0.127247 0.0005
  0.97611 -0.133812  0.111342 0.0242356 0.0005
 0.987153 -0.149664  0.114693 0.0622279 0.0005
 0.979935 -0.135603  0.103228 -0.0678502 0.0005
 0.985527 -0.135973  0.110496 -0.0689039 0.0005
 0.989345 -0.152624   0.10764 0.00281798 0.0005
 0.981061 -0.153847  0.101549 0.0830932 0.0005
0.993845 -0.14544 0.111979 0.0016209 0.0005
 0.985465 -0.151926  0.117183 -0.0931596 0.0005
 0.991372 -0.154411  0.119554 0.0372645 0.0005
 0.978398 -0.140947  0.115019 0.431042 0.0005
 0.977615 -0.143157  0.103823 -0.185159 0.0005
 0.985249 -0.141023  0.121973 -0.0145728 0.0005
 0.975972 -0.129745   0.10587 0.599073 0.0005
 0.985119 -0.161754   0.11676 -0.260339 0.0005
 0.973721 -0.129515  0.106304 0.609924 0.0005
 0.984968 -0.154548  0.113786 -0.132457 0.0005
 0.987872 -0.152092  0.119693 -0.0843665 0.0005
 0.993438 -0.149943  0.104235 -0.0449118 0.0005
 0.992931 -0.154326  0.114944 -0.00395273 0.0005
 0.989615 -0.152589  0.104678 -0.0579639 0.0005
 0.985782 -0.147223  0.109517 0.0102761 0.0005
  0.98158 -0.141769    0.1128 0.273656 0.0005
  1.00187 -0.152292  0.115848 0.30182 0.0005
0.988853  -0.1552 0.104798 -0.0740766 0.0005
 0.987412 -0.146028   0.11418 -0.246399 0.0005
 0.992791 -0.138085  0.107945 -0.0485726 0.0005
 0.989489 -0.154726  0.101315 -0.143402 0.0005
 0.987338 -0.139171   0.10621 0.0728155 0.0005
 0.992566 -0.154388  0.101813 -0.133871 0.0005
 0.993302 -0.157251  0.116543 0.0533821 0.0005
 0.987613 -0.146544  0.114404 -0.231423 0.0005
  0.98458  -0.14146 0.0970924 -0.101497 0.0005
 0.984983 -0.152696  0.116346 0.146687 0.0005
 0.978465 -0.144485 0.0997047 -0.157 0.0005
 0.980336 -0.148155  0.115065 -0.456043 0.0005
 0.984465 -0.151441  0.107939 -0.0556395 0.0005
 0.976558 -0.139774 0.0990874 -0.0144559 0.0005
 0.999535 -0.150282  0.127844 0.200446 0.0005
 0.979045 -0.138209   0.11353 0.235956 0.0005
 0.978135 -0.139701  0.113814 0.426073 0.0005
  0.98129 -0.139068 0.0999638 0.276517 0.0005
 0.993053 -0.160428  0.113967 -0.110338 0.0005
0.992753 -0.16016 0.118195 -0.134064 0.0005
 0.988369 -0.148387  0.113883 -0.0160539 0.0005
 0.986637 -0.151419 0.0987449 -0.139783 0.0005
 0.987714 -0.136445  0.101779 0.0685153 0.0005
  1.00795 -0.184071  0.122357 0.182807 0.0005
 0.989385 -0.152497  0.117078 0.0542573 0.0005
 0.981271 -0.145048  0.113172 -0.123568 0.0005
 0.991094 -0.138027  0.103942 -0.050538 0.0005
 0.994722 -0.163512  0.118692 -0.138512 0.0005
0.990918 -0.12922  0.11823 0.125318 0.0005
  0.99124 -0.152338 0.0982477 -0.143845 0.0005
 0.975086 -0.140401  0.112694 0.414363 0.0005
 0.977277 -0.137918  0.113964 0.226045 0.0005
 0.979649 -0.143015  0.111647 0.0562374 0.0005
 0.988055 -0.140234  0.116814 -0.184128 0.0005
 0.993526 -0.158085  0.115682 -0.123948 0.0005
 0.986849 -0.139937  0.105881 -0.1761 0.0005
  1.00569 -0.182863  0.119789 0.197212 0.0005
 0.978889 -0.139533  0.107206 -0.37079 0.0005
 0.997552 -0.136931   0.11139 -0.00839441 0.0005
 0.987874 -0.152213  0.120514 -0.0926006 0.0005
 0.996544 -0.152115  0.104844 0.159484 0.0005
  1.00326 -0.183718   0.12076 0.199414 0.0005
   0.9931 -0.157964  0.115398 0.0605483 0.0005
  0.98949 -0.154049  0.101812 -0.0375073 0.0005
0.986934 -0.13805 0.117228 -0.11974 0.0005
 0.980216 -0.138133  0.113176 0.0554119 0.0005
 0.981288 -0.142279 0.0991704 0.301862 0.0005
 0.988592 -0.136716  0.107179 0.0470457 0.0005
  1.00727 -0.185455  0.117479 0.19049 0.0005
0.980928 -0.13767 0.105179 -0.354727 0.0005
 0.966863 -0.138375  0.112976 -0.244384 0.0005
 0.991462 -0.134175  0.102609 -0.0481879 0.0005
 0.988336 -0.135992  0.105719 0.0943054 0.0005
 0.990505 -0.138806  0.103358 -0.0603122 0.0005
 0.979604 -0.137569  0.109495 -0.38248 0.0005
0.987253 -0.14586 0.107362 0.266161 0.0005
 0.999492 -0.138156  0.110968 -0.00160423 0.0005
 0.973511 -0.129744  0.105143 0.61312 0.0005
 0.984979 -0.152615  0.116149 0.0858569 0.0005
 0.982171 -0.139104  0.106483 -0.343102 0.0005
 0.976952 -0.134904  0.107367 -0.15779 0.0005
  1.00627 -0.172113   0.12427 0.138145 0.0005
 0.991294 -0.158177  0.115504 4.08476e-05 0.0005
 0.980513 -0.147183  0.114431 -0.438704 0.0005
 0.992331 -0.156148  0.115433 0.0240584 0.0005
 0.980186 -0.144475  0.108548 0.076941 0.0005
 0.979562 -0.144036  0.112297 0.033758 0.0005
 0.973986 -0.141677  0.106094 0.0570843 0.0005
 0.993316 -0.154539  0.100801 0.027154 0.0005
 0.974917 -0.132559  0.107691 0.11064 0.0005
 0.965205 -0.141659  0.108033 -0.468891 0.0005
 0.983165 -0.149404  0.108507 -0.0443156 0.0005
  1.00225 -0.163044  0.119182 0.183576 0.0005
 0.982661 -0.157889  0.114185 -0.192013 0.0005
 0.987791 -0.160441  0.110212 -0.0426082 0.0005
 0.978171 -0.125308   0.10399 0.308935 0.0005
0.994683 -0.15266 0.106579 0.197945 0.0005
 0.989009 -0.151866  0.100891 0.00928639 0.0005
 0.981048 -0.151545  0.118627 0.285804 0.0005
 0.987437 -0.147865   0.12466 -0.200124 0.0005
0.976322  -0.1369 0.100702 -0.250099 0.0005
 0.981695 -0.154119  0.118077 0.0249499 0.0005
 0.985965 -0.145574  0.112871 -0.250005 0.0005
0.981476 -0.14417 0.111722 0.273078 0.0005
 0.986057 -0.154759 0.0978442 -0.151798 0.0005
 0.980947 -0.151408  0.117066 0.295885 0.0005
 0.974831 -0.118661  0.120689 -0.179831 0.0005
 0.981364 -0.133461  0.118022 0.0903331 0.0005
  0.98603 -0.155469  0.104036 -0.0269829 0.0005
 0.983133 -0.142523   0.11095 0.0366223 0.0005
 0.986918 -0.137645  0.113802 -0.191096 0.0005
 0.979599 -0.137086  0.100241 0.296181 0.0005
0.990159 -0.15793 0.115635 0.025035 0.0005
 0.988217 -0.141552  0.117987 0.00515802 0.0005
0.977223 -0.14375 0.108445 0.0455237 0.0005
 0.998757 -0.151835  0.110166 0.310289 0.0005
 0.994361 -0.153029  0.105762 0.20073 0.0005
  0.98988 -0.149674  0.113678 -0.00326467 0.0005
 0.980455 -0.132335  0.119282 0.018757 0.0005
 0.975666 -0.140038  0.106398 -0.064818 0.0005
 0.989968 -0.138085  0.105657 0.051388 0.0005
 0.987996 -0.147269  0.114704 -0.0248757 0.0005
 0.979671 -0.122386  0.102386 0.296164 0.0005
  1.00632 -0.183143  0.121157 0.209426 0.0005
 0.985648 -0.147417  0.109638 -0.0408381 0.0005
 0.996694 -0.151493  0.106266 0.20026 0.0005
 0.99088 -0.14559 0.106109 0.286652 0.0005
 0.990743 -0.152133  0.117704 0.0368621 0.0005
 0.981641 -0.132578  0.110595 0.389683 0.0005
 0.987305 -0.150671  0.105822 -0.0815682 0.0005
 0.979288 -0.144082  0.112429 0.0602065 0.0005
 0.997524 -0.174733  0.124399 -0.147551 0.0005
  1.00362 -0.184753  0.120363 0.215393 0.0005
 0.988669 -0.147892  0.114133 -0.0227845 0.0005
 0.974026 -0.136551  0.109201 0.125427 0.0005
  1.00941 -0.184369  0.119067 0.219369 0.0005
 0.986909 -0.148493  0.114789 -0.0153391 0.0005
 0.992766 -0.153509 0.0987806 0.036771 0.0005
 0.97778 -0.14863 0.104422 0.280784 0.0005
0.978806 -0.15755   0.1188 -0.0966194 0.0005
 0.989559 -0.138428  0.105521 0.0701792 0.0005
 0.989847 -0.166524  0.126228 0.159664 0.0005
 0.973721 -0.142002  0.108761 -0.475526 0.0005
 0.991484 -0.137935  0.114643 -0.165022 0.0005
 0.986383 -0.163273  0.116445 -0.263364 0.0005
 0.990696 -0.137857  0.105558 0.0645213 0.0005
  1.00321 -0.172292  0.122457 0.154577 0.0005
 0.979816 -0.158113  0.116601 -0.11524 0.0005
 0.989221 -0.156927  0.116037 0.0280106 0.0005
 0.988756 -0.155522  0.104155 -0.15643 0.0005
 0.977624 -0.141077  0.126853 -0.26779 0.0005
 0.994396 -0.163541  0.120463 -0.103855 0.0005
 0.982259 -0.149819  0.108759 -0.0591646 0.0005
 0.988985 -0.141638  0.123735 -0.228537 0.0005
0.978663 -0.14295 0.125628 -0.174656 0.0005
 0.975621 -0.117067  0.120672 -0.170067 0.0005
 1.00556 -0.18636 0.122125 0.175016 0.0005
 0.988694 -0.156117  0.105374 -0.116462 0.0005
 0.988545 -0.161991  0.114018 -0.0604825 0.0005
 0.992126 -0.146752  0.119101 0.106449 0.0005
  1.00871 -0.186101   0.12087 0.195262 0.0005
 0.988423 -0.136869  0.104369 0.0529102 0.0005
 0.986646 -0.138902   0.11708 0.0277123 0.0005
 0.994863 -0.164006  0.119835 -0.129672 0.0005
  1.00715 -0.184196  0.120321 0.193071 0.0005
 0.986698 -0.150287  0.111927 -0.0738603 0.0005
 0.986405 -0.150913  0.105854 -0.0556717 0.0005
 0.979808 -0.157589  0.122676 0.0868714 0.0005
 0.997803 -0.175023  0.123948 -0.149373 0.0005
 0.991204 -0.153035  0.103648 -0.150578 0.0005
 0.991969 -0.136322  0.104743 -0.0531359 0.0005
 0.985247 -0.160971  0.115882 0.0836354 0.0005
 0.977717 -0.125389  0.104525 0.306304 0.0005
  0.99233 -0.146963  0.111244 -0.0355895 0.0005
 0.987291 -0.160837  0.121416 -0.25846 0.0005
 0.979286 -0.138768  0.112659 0.0298544 0.0005
 0.981451 -0.138991  0.101203 0.298974 0.0005
 0.971489 -0.135558  0.107752 -0.154577 0.0005
 0.976534 -0.136336  0.113863 0.0988234 0.0005
 0.981369 -0.134375  0.102763 0.054395 0.0005
  1.00297 -0.165772  0.130706 -0.0524659 0.0005
0.973683 -0.14355 0.106285 0.0839653 0.0005
0.983541 -0.15212 0.117704 0.152485 0.0005
 0.984593 -0.141937  0.104554 -0.201035 0.0005
   0.9918 -0.152627  0.114657 -0.233751 0.0005
 0.979203 -0.148612  0.120347 0.2617 0.0005
 0.985304 -0.150308   0.10932 -0.0631216 0.0005
 0.988035 -0.160888  0.123496 -0.112391 0.0005
 0.990745 -0.153715 0.0994054 -0.00338461 0.0005
 0.987536 -0.154897  0.107458 -0.125899 0.0005
 0.985835 -0.151532  0.114877 -0.0102626 0.0005
 0.978296 -0.154605  0.114578 -0.152991 0.0005
 0.974282 -0.127794  0.108687 0.395732 0.0005
 0.989438 -0.128117 0.0937072 -0.259448 0.0005
 0.977231 -0.132626  0.103461 -0.0206481 0.0005
 0.986876 -0.155331   0.11499 -0.146457 0.0005
 0.976866 -0.137337  0.101213 -0.249079 0.0005
0.968747 -0.14298 0.118889 -0.353271 0.0005
 0.986411 -0.152769  0.114038 0.213219 0.0005
 0.979635 -0.149233  0.118348 0.00686328 0.0005
 0.979467 -0.158354  0.120522 -0.175351 0.0005
 0.974165 -0.145206  0.104132 -0.101039 0.0005
 0.987945 -0.152269   0.11346 -0.0378051 0.0005
 0.983597 -0.139127  0.110409 0.0799661 0.0005
 0.995727 -0.174134  0.126994 -0.187655 0.0005
 0.985894 -0.154857 0.0986747 -0.149871 0.0005
  1.00737 -0.184843   0.11964 0.210688 0.0005
 0.992442 -0.153741  0.125864 0.0574506 0.0005
  0.98135 -0.135531 0.0995644 0.0747454 0.0005
 0.976328 -0.133021  0.103147 -0.0152831 0.0005
 0.990673 -0.152745  0.107009 0.178197 0.0005
 0.964138 -0.139515  0.108355 -0.487021 0.0005
 0.977303 -0.144785  0.103419 -0.206122 0.0005
 0.978963 -0.158274   0.12535 -0.205833 0.0005
 0.997522 -0.137578   0.11069 -0.0227392 0.0005
 0.980508 -0.136064  0.100895 0.0662625 0.0005
 0.978016 -0.140219  0.100756 -0.0130833 0.0005
 0.984711 -0.160288  0.114957 -0.248551 0.0005
 0.983068 -0.135354  0.101207 0.0612096 0.0005
  0.99042 -0.153184  0.111785 -0.0158659 0.0005
  0.97418 -0.133792  0.107294 0.609638 0.0005
 0.973476 -0.141969  0.105975 0.060494 0.0005
 0.990732 -0.156288  0.127371 -0.192902 0.0005
0.984333 -0.14611 0.109513 0.382898 0.0005
 0.986492 -0.161475  0.114398 -0.263074 0.0005
 0.988918 -0.147895  0.104081 0.279239 0.0005
  1.00611 -0.185334  0.118558 0.203004 0.0005
0.979242 -0.14465 0.109714 0.311343 0.0005
 0.978878 -0.143698  0.111927 0.066975 0.0005
0.990279 -0.13952 0.106399 0.0708641 0.0005
 0.988142 -0.138613  0.102395 -0.0462768 0.0005
0.974291 -0.14003 0.111523 -0.283308 0.0005
0.977218 -0.13299 0.114172 -0.166947 0.0005
 0.975175 -0.130536  0.108002 0.122521 0.0005
 0.987825 -0.147807  0.115328 -0.0101443 0.0005
  1.00274 -0.169622  0.121041 0.144996 0.0005
  0.98307 -0.146534  0.102543 0.356243 0.0005
 0.996756 -0.135709  0.110789 -0.00779824 0.0005
 0.99534 -0.15208 0.107814 0.168021 0.0005
 0.977091 -0.143043  0.112847 0.424775 0.0005
 0.980382 -0.135011  0.110528 -0.0506876 0.0005
 0.991677 -0.153933  0.111416 -0.221738 0.0005
 0.991673 -0.155652   0.10293 0.0281106 0.0005
 0.981877 -0.144182  0.112738 -0.121089 0.0005
 0.978175 -0.130484 0.0996851 -0.0852319 0.0005
 0.989476 -0.150037  0.120138 -0.107557 0.0005
0.983427 -0.14336 0.105254 -0.150281 0.0005
 0.988198 -0.162629  0.119822 -0.297048 0.0005
 0.986408 -0.154477  0.108873 -0.0674627 0.0005
 0.983356 -0.135505  0.108274 -0.0226744 0.0005
  1.00468 -0.169616  0.123316 0.149967 0.0005
 0.977747 -0.138509  0.114994 0.0628125 0.0005
 0.977218 -0.151956  0.112075 0.129832 0.0005
  1.00655 -0.185354  0.120567 0.204745 0.0005
 0.977222 -0.135436  0.107848 -0.168282 0.0005
 0.974342 -0.128982  0.106359 0.609309 0.0005
 0.972237 -0.126941  0.115415 0.238792 0.0005
 0.989216 -0.152813  0.110051 -0.0263154 0.0005
 0.984969 -0.130907 0.0946985 -0.240612 0.0005
0.979444 -0.14564 0.112132 0.0812281 0.0005
0.985736 -0.14232 0.125211 -0.416047 0.0005
0.983466  -0.1342 0.107851 -0.0384911 0.0005
 0.991648 -0.131707  0.117328 0.138711 0.0005
 0.972463 -0.146913  0.107551 -0.434159 0.0005
 0.989508 -0.147354  0.115194 -0.0243781 0.0005
  1.00158 -0.151888  0.113926 0.297099 0.0005
0.988469 -0.15268 0.115828 0.0670129 0.0005
 0.993911 -0.137635   0.11037 0.00598085 0.0005
0.974977 -0.14777 0.106968 -0.454785 0.0005
 0.985114 -0.152501  0.105907 -0.00196248 0.0005
 0.990394 -0.146955  0.105482 0.284925 0.0005
 0.981803 -0.143684  0.105584 -0.188651 0.0005
 0.988381 -0.153644  0.107796 -0.133083 0.0005
   0.9742 -0.131089  0.107021 0.604216 0.0005
 0.986837 -0.153809  0.105458 -0.000995912 0.0005
 0.990804 -0.136412  0.103149 0.0616291 0.0005
 0.991913 -0.158437 0.0923553 0.276569 0.0005
  0.99609 -0.134702   0.10951 -0.0243479 0.0005
 0.981441 -0.132472   0.11125 -0.0446407 0.0005
  1.00098 -0.150488   0.11461 0.315606 0.0005
  0.98633 -0.150357  0.119632 -0.0903002 0.0005
  0.98173 -0.139723  0.102654 0.307183 0.0005
 0.990955 -0.150711  0.113088 -0.0110252 0.0005
0.990387 -0.12806 0.117185 0.13956 0.0005
 0.978648 -0.140771  0.114138 0.405706 0.0005
 0.993222 -0.139961  0.104851 -0.0857404 0.0005
 0.987393 -0.131753  0.122386 -0.0556241 0.0005
 0.997269 -0.152573  0.112619 -0.238398 0.0005
 0.99332 -0.16035 0.114862 -0.127887 0.0005
 0.974019 -0.149865  0.107726 -0.43982 0.0005
  0.97436 -0.138044  0.120461 -0.323192 0.0005
 0.993106 -0.137246  0.118491 -0.0603918 0.0005
 0.977861 -0.132318  0.105754 -0.0512215 0.0005
 0.980753 -0.155761  0.113207 -0.172562 0.0005
 0.998387 -0.139017  0.109232 0.00536453 0.0005
 0.978928 -0.142912  0.107379 0.0640102 0.0005
  0.97795 -0.147484  0.106977 0.266548 0.0005
 0.998766 -0.152319  0.105729 0.205498 0.0005
  0.97906 -0.131567  0.110725 0.37741 0.0005
 0.988811 -0.152398  0.117769 0.223663 0.0005
 0.984247 -0.154433  0.117605 -0.0334326 0.0005
 0.990996 -0.137041  0.102974 -0.0512612 0.0005
 0.983415 -0.155253  0.109816 -0.0508578 0.0005
 0.990666 -0.138714  0.103312 -0.0418243 0.0005
 0.989826 -0.153523  0.104424 -0.0315647 0.0005
 0.992401 -0.150276  0.108665 0.196557 0.0005
 0.979756 -0.148485  0.114836 -0.442334 0.0005
 0.990309 -0.153379  0.102908 -0.0806869 0.0005
  0.99458 -0.158704  0.116651 -0.125617 0.0005
 0.983813 -0.139528  0.110663 0.086407 0.0005
0.980261  -0.1395 0.108779 -0.356383 0.0005
 0.985575 -0.151632  0.100656 0.00970191 0.0005
  1.00047 -0.147411  0.112511 0.282148 0.0005
 0.982859 -0.139546  0.100898 0.293556 0.0005
   1.0024 -0.150637  0.113256 0.297085 0.0005
  0.98604 -0.139802  0.114164 -0.339358 0.0005
 0.990096 -0.152251  0.110579 -0.00757461 0.0005
 0.981204 -0.139407  0.102658 0.30623 0.0005
0.971708 -0.14887 0.106945 -0.429931 0.0005
 0.984014 -0.141248  0.102008 -0.17108 0.0005
 0.992923 -0.138148   0.10495 -0.0676008 0.0005
 0.985373 -0.152016  0.103327 -0.004031 0.0005
   1.0103 -0.183258  0.115986 0.192362 0.0005
 0.974614 -0.139476  0.103442 -0.0583742 0.0005
 0.990616 -0.148721  0.115838 0.098354 0.0005
  0.98397 -0.141334  0.108404 0.0698645 0.0005
 0.989081 -0.150505  0.106899 0.302741 0.0005
 0.988086 -0.147442  0.121882 0.0861008 0.0005
 0.980154 -0.147889  0.107827 0.0585586 0.0005
 0.996654 -0.152965  0.112543 -0.241079 0.0005
 0.974231 -0.129554   0.10651 0.61444 0.0005
 0.978158 -0.143205 0.0988462 -0.161056 0.0005
 0.990157 -0.149295    0.1166 -0.0332485 0.0005
  0.97591 -0.134849  0.115146 0.098623 0.0005
 0.984683 -0.147308  0.112792 -0.245246 0.0005
 0.985528 -0.155271   0.10779 -0.0509655 0.0005
 0.986229 -0.139506  0.116287 -0.205371 0.0005
  1.00585 -0.186285  0.120589 0.222333 0.0005
0.982865 -0.14596 0.113496 -0.119606 0.0005
 0.988908 -0.153171  0.107035 -0.13536 0.0005
 0.984297 -0.135301  0.113315 -0.025316 0.0005
 0.995617 -0.158568  0.113394 -0.113141 0.0005
 0.974359 -0.141196 0.0936046 -0.0393172 0.0005
  0.99504 -0.151309  0.115836 0.0926286 0.0005
 0.979085 -0.148151  0.119475 -0.450362 0.0005
 0.986752 -0.151384  0.108512 -0.08098 0.0005
 0.983024 -0.139942  0.101213 0.289403 0.0005
 0.986819 -0.143068     0.116 -0.21935 0.0005
 0.995821 -0.150654   0.10688 0.184089 0.0005
 0.982504 -0.141336   0.11388 -0.0183674 0.0005
 0.980361 -0.146956  0.109951 0.082252 0.0005
 0.984552 -0.151637  0.111091 -0.0437574 0.0005
 0.985794 -0.153644  0.108232 -0.0533473 0.0005
 0.988101 -0.152285  0.105906 0.00804025 0.0005
 0.991064 -0.150434  0.108429 0.177231 0.0005
 0.987266 -0.139883  0.116463 0.0192655 0.0005
 0.983187 -0.150934   0.11341 0.162741 0.0005
  0.98726 -0.145336  0.104773 0.273125 0.0005
 0.990241 -0.150198  0.105898 -0.0174289 0.0005
 0.987797 -0.132971  0.122755 -0.0439855 0.0005
 0.984041 -0.152459  0.116896 0.0758996 0.0005
 0.984422 -0.141734  0.100791 -0.176772 0.0005
 0.984652 -0.152059  0.108617 -0.0429371 0.0005
 0.988075 -0.155224  0.112352 -0.14925 0.0005
  1.00283 -0.163252  0.118831 0.191867 0.0005
 0.986185 -0.136586  0.114372 -0.125867 0.0005
 0.979779 -0.142311  0.110679 0.045981 0.0005
 0.987994 -0.135935  0.104734 0.0712776 0.0005
0.975952 -0.13828 0.108853 0.1284 0.0005
 0.995285 -0.152607  0.105571 0.208879 0.0005
0.987917 -0.12908 0.115462 0.136779 0.0005
 0.976806 -0.143677  0.102789 -0.177503 0.0005
 0.972771 -0.121012  0.111135 0.0720674 0.0005
 0.978971 -0.148677  0.102979 0.282552 0.0005
 0.979162 -0.126288  0.102402 0.308342 0.0005
 0.983173 -0.135129  0.114348 0.084249 0.0005
 0.976451 -0.133355  0.103857 -0.0300525 0.0005
   0.9893 -0.147556   0.10576 0.304461 0.0005
 0.980243 -0.143709  0.111742 0.277833 0.0005
 0.984506 -0.141203  0.104089 -0.154434 0.0005
  0.9853 -0.15218 0.108117 -0.0221113 0.0005
 0.982023 -0.153607  0.119179 -0.0320594 0.0005
 0.979728 -0.136904  0.100072 0.29977 0.0005
 0.988912 -0.153576  0.107285 -0.0705785 0.0005
  0.98633 -0.150779  0.114569 0.155669 0.0005
 0.974375 -0.139414   0.10368 -0.0728047 0.0005
 0.993813 -0.158959  0.113867 -0.0966543 0.0005
0.976588 -0.14278 0.111688 0.234941 0.0005
 0.993871 -0.156854  0.115296 0.0370467 0.0005
 0.988107 -0.156272  0.112886 -0.162328 0.0005
0.979736 -0.15504 0.112523 -0.1635 0.0005
 0.986599 -0.122849   0.12441 -0.148847 0.0005
0.990514 -0.15014 0.104446 -0.0250229 0.0005
 0.987921 -0.155804  0.108361 -0.129452 0.0005
 0.976207 -0.131958 0.0919317 0.0233278 0.0005
0.986114 -0.16275  0.11412 -0.274804 0.0005
 0.975004 -0.136047  0.119234 -0.296618 0.0005
 0.986055 -0.153949  0.114284 -0.164368 0.0005
 0.978022 -0.131646  0.109352 0.0475328 0.0005
 0.986689 -0.162179  0.116887 0.0303894 0.0005
 0.976559 -0.149092  0.105765 0.284156 0.0005
 0.982233 -0.164124  0.121804 0.146869 0.0005
 0.996386 -0.149093  0.124471 -0.149153 0.0005
 0.987707 -0.161452  0.113837 0.073912 0.0005
 0.97909 -0.12575 0.103298 0.297689 0.0005
 0.979924 -0.137069  0.104613 -0.375725 0.0005
 0.975783 -0.141004  0.112971 -0.279306 0.0005
 0.978602 -0.140189  0.114611 0.431158 0.0005
 0.981789 -0.140058  0.115644 0.049775 0.0005
 0.981937 -0.149389  0.115506 -0.453841 0.0005
  0.99208 -0.151488   0.10405 0.0149857 0.0005
 0.984484 -0.154438  0.113171 -0.140497 0.0005
 0.982952 -0.154258  0.116938 -0.0278485 0.0005
 0.999332 -0.163748  0.119133 0.171417 0.0005
 0.986856 -0.156227  0.108294 -0.16712 0.0005
 0.985795 -0.149515  0.112105 -0.250811 0.0005
 0.97849 -0.12627 0.103284 0.29562 0.0005
 0.990847 -0.153788  0.111193 -0.245897 0.0005
 0.990522 -0.153629  0.106224 -0.0128249 0.0005
 0.986155 -0.152261   0.11645 0.0771007 0.0005
  1.00746 -0.185007  0.121735 0.190476 0.0005
   0.9783 -0.155978  0.117651 -0.117769 0.0005
  1.00911 -0.186794  0.120094 0.164401 0.0005
 0.982694 -0.148745  0.102605 0.368447 0.0005
 0.993477 -0.150524  0.118044 0.121541 0.0005
 0.989027 -0.145221  0.112885 0.0137925 0.0005
 0.992185 -0.161438  0.118037 -0.15025 0.0005
 0.989887 -0.146795  0.105723 0.276717 0.0005
0.978651 -0.12615 0.115635 0.0176912 0.0005
0.991924 -0.15089 0.103133 0.0174841 0.0005
0.989723   -0.134 0.122715 -0.232801 0.0005
  0.99522 -0.137434  0.111227 -0.000674278 0.0005
 0.989544 -0.153886  0.108342 -0.0320522 0.0005
 0.980069 -0.134417  0.119383 0.0144133 0.0005
  0.99135 -0.137683  0.103881 -0.0753028 0.0005
 0.973394 -0.121266  0.111192 0.0561557 0.0005
 0.977294 -0.141889 0.0992031 -0.162115 0.0005
 0.982775 -0.155595  0.133436 0.33245 0.0005
 0.992083 -0.160644  0.117414 -0.112368 0.0005
 0.976415 -0.151191  0.113886 0.115311 0.0005
 0.992069 -0.152306  0.115854 0.0165121 0.0005
 0.986888 -0.141549 0.0941701 0.317221 0.0005
 0.989894 -0.136179  0.105163 0.0675898 0.0005
 0.989153 -0.152755  0.106945 -0.0660474 0.0005
 0.991122 -0.153079  0.115059 -0.00152355 0.0005
   0.9851 -0.162871  0.115977 0.080066 0.0005
0.980563 -0.14252 0.104245 0.320884 0.0005
 0.991177 -0.145583  0.114966 0.0437491 0.0005
 0.988282 -0.155451  0.124287 0.123235 0.0005
 0.976572 -0.140469  0.120899 -0.0486007 0.0005
 0.991594 -0.156319  0.116132 0.0559036 0.0005
0.990873  -0.1447 0.105174 -0.206693 0.0005
 0.991261 -0.165521  0.130735 0.157526 0.0005
 0.986996 -0.147734  0.106019 0.276517 0.0005
 0.994851 -0.137501  0.105329 -0.0603548 0.0005
 0.984952 -0.153211  0.111633 0.14535 0.0005
0.986503 -0.15104 0.109481 -0.0897673 0.0005
 0.989093 -0.152396  0.104472 -0.0634573 0.0005
  1.00703 -0.184076  0.122961 0.210455 0.0005
 0.978947 -0.139248  0.100844 -0.0275281 0.0005
 0.954637 -0.129233  0.127095 -0.532605 0.0005
 0.985574 -0.137251  0.117277 -0.170144 0.0005
 0.982144 -0.151988  0.129876 -0.4374 0.0005
 0.976096 -0.131534  0.107931 0.113754 0.0005
 0.982505 -0.140067  0.118401 0.0126385 0.0005
 0.974713 -0.150104  0.109431 0.11274 0.0005
 0.992787 -0.151789  0.113178 -0.237321 0.0005
 0.983135 -0.136338  0.101268 0.305704 0.0005
 0.976215 -0.139451  0.126377 -0.297075 0.0005
 0.987475 -0.139028  0.117084 0.0271297 0.0005
 0.989261 -0.153909  0.110377 0.0521525 0.0005
 0.981995 -0.143949  0.114536 -0.108357 0.0005
 0.999053 -0.131112  0.114713 -0.11964 0.0005
 0.976364 -0.138761  0.102201 -0.257497 0.0005
 0.996764 -0.151877  0.102911 0.178327 0.0005
 0.980707 -0.131802  0.110159 0.403767 0.0005
 0.987291 -0.148334  0.118183 -0.216 0.0005
 0.986293 -0.152582  0.114866 0.150556 0.0005
 0.998359 -0.174515  0.127073 -0.155123 0.0005
0.983255 -0.15576 0.112773 -0.121073 0.0005
 0.989065 -0.146973   0.11557 -0.212421 0.0005
  0.98318 -0.167078   0.12328 -0.113735 0.0005
 0.985887 -0.156007  0.109454 -0.0401053 0.0005
 0.987146 -0.149023  0.107101 -0.00216354 0.0005
 0.990804 -0.162602  0.114375 -0.0546924 0.0005
 0.981268 -0.141865  0.115308 -0.0150508 0.0005
 0.981213 -0.147161   0.11368 0.0468286 0.0005
 0.988721 -0.148097  0.115829 0.172506 0.0005
 0.983499 -0.159841  0.115764 -0.204133 0.0005
 0.985799 -0.161051  0.115236 0.0851879 0.0005
 0.995875 -0.166824  0.128006 -0.292327 0.0005
 0.989107 -0.149488  0.105559 0.272146 0.0005
 0.989369 -0.146628  0.111263 0.00870575 0.0005
 0.987899 -0.160133   0.11229 -0.0324184 0.0005
 0.994202 -0.152631  0.101481 0.00167802 0.0005
 0.974511 -0.145403  0.101381 -0.197272 0.0005
 0.987483 -0.144826  0.097314 0.356689 0.0005
 0.995377 -0.152728  0.100011 0.25162 0.0005
  0.98553 -0.150221  0.113282 0.153654 0.0005
 0.972232 -0.142017  0.103902 -0.0773565 0.0005
 0.993933 -0.157336  0.114439 -0.108998 0.0005
  1.00879 -0.185622  0.120213 0.158483 0.0005
 0.988527 -0.134958  0.106627 0.0686619 0.0005
0.992425 -0.16682 0.133456 -0.335267 0.0005
 0.987538 -0.153797  0.114627 0.0194781 0.0005
 0.986915 -0.141101  0.116118 -0.202016 0.0005
 0.998024 -0.150692  0.112039 0.302011 0.0005
 0.980217 -0.138553   0.11086 0.201911 0.0005
  0.98773 -0.147491  0.105988 0.291502 0.0005
 0.990381 -0.136548  0.105123 -0.0580344 0.0005
  0.98004 -0.138112  0.110987 0.0405586 0.0005
 0.988313 -0.154214  0.118802 0.0180256 0.0005
 0.989197 -0.152375  0.117176 0.0575407 0.0005
  0.98076 -0.136778  0.121956 -0.0676111 0.0005
 0.981535 -0.143297  0.112443 0.286467 0.0005
 0.981748 -0.143954  0.113485 0.0319309 0.0005
 0.988734 -0.163415  0.116697 -0.044251 0.0005
 0.983486 -0.141438  0.114245 0.0186658 0.0005
  0.98778 -0.140477 0.0953091 0.371023 0.0005
 0.997844 -0.173943  0.125786 -0.198701 0.0005
0.990918 -0.14776  0.10665 0.290984 0.0005
 0.984873 -0.155041  0.113993 0.0613074 0.0005
  1.00252 -0.152527  0.115013 0.00995812 0.0005
  1.00945 -0.185722  0.122369 0.214298 0.0005
 0.975947 -0.145349  0.112613 0.051895 0.0005
  1.00614 -0.173106  0.126579 0.13641 0.0005
  0.97978 -0.143682    0.1112 0.281139 0.0005
  1.00663 -0.185295   0.12147 0.170222 0.0005
  1.00222 -0.163839  0.117065 0.182515 0.0005
 0.988094 -0.154304  0.113702 -0.147121 0.0005
 0.972335 -0.137229  0.107257 -0.13097 0.0005
0.990527 -0.14733 0.102497 0.280646 0.0005
0.975265 -0.14487 0.101024 -0.150526 0.0005
 0.987349 -0.147996  0.104222 0.303495 0.0005
0.987487 -0.14424 0.103403 0.286237 0.0005
 0.980283 -0.146995  0.113797 -0.457786 0.0005
 0.974291 -0.130777  0.105085 0.59761 0.0005
 0.986957 -0.153486  0.107436 -0.0492076 0.0005
 0.974734 -0.149815   0.10584 -0.444927 0.0005
0.986874 -0.15592 0.113177 -0.144807 0.0005
 0.976141 -0.120706  0.106676 0.345517 0.0005
 0.976878 -0.142768  0.112269 0.223599 0.0005
 0.983585 -0.149687  0.109915 -0.0263609 0.0005
  0.98894 -0.144692  0.104854 -0.198567 0.0005
 0.992961 -0.152785  0.103924 -0.026459 0.0005
 0.972922 -0.132809  0.107791 0.603657 0.0005
 0.991004 -0.159359  0.114732 -0.0500003 0.0005
 0.977436 -0.147509  0.114029 0.0518394 0.0005
 0.980085 -0.146509  0.113776 0.00650933 0.0005
 0.981382 -0.141824  0.112769 0.00643696 0.0005
 0.980553 -0.150502  0.119763 0.00807617 0.0005
  0.98939 -0.159928  0.115742 0.0187901 0.0005
  1.00217 -0.137894 0.0977377 -0.194676 0.0005
 0.972929 -0.131829  0.108148 0.634936 0.0005
 0.980451 -0.135748  0.108765 -0.355629 0.0005
  1.00338 -0.163833  0.131184 -0.0423061 0.0005
 0.985819 -0.146715  0.117747 -0.234136 0.0005
 0.985054 -0.150903  0.116655 -0.0252728 0.0005
 0.996978 -0.158062  0.115128 0.0246774 0.0005
 0.972749 -0.128286  0.107736 0.378398 0.0005
 0.985941 -0.151168   0.11534 0.078573 0.0005
 0.979182 -0.143686  0.114361 0.0571183 0.0005
 0.966264 -0.141599  0.110561 -0.476627 0.0005
 0.984641 -0.155947  0.110049 0.0457671 0.0005
 0.986968 -0.161575  0.114316 -0.269863 0.0005
 0.983576 -0.149536  0.107681 -0.0390108 0.0005
 0.983302 -0.139337    0.1163 0.0346898 0.0005
0.994571 -0.13628 0.099542 -0.0255782 0.0005
   0.9883 -0.156276  0.129451 -0.255767 0.0005
 0.980682 -0.142508  0.109217 0.059174 0.0005
 0.992072 -0.146882  0.110208 -0.0189541 0.0005
 0.986421 -0.151245  0.106126 0.0176031 0.0005
0.968572 -0.12853 0.118546 -0.411815 0.0005
 0.984503 -0.158609  0.113432 -0.165843 0.0005
 0.990376 -0.147716  0.107258 0.280846 0.0005
  1.00551 -0.168025  0.121599 0.154464 0.0005
 0.990182 -0.154657  0.111631 -0.0117293 0.0005
 0.976386 -0.141825  0.110951 0.225575 0.0005
 0.987008 -0.133745  0.113087 -0.17223 0.0005
 0.995033 -0.157591  0.111106 -0.123329 0.0005
0.975439 -0.14507 0.106779 0.157362 0.0005
  1.00784 -0.183272  0.120776 0.201425 0.0005
 0.987554 -0.151976   0.11719 -0.0357663 0.0005
 0.983266 -0.139396  0.113412 -0.0202852 0.0005
0.994787 -0.13425 0.110754 -0.0113035 0.0005
 0.997018 -0.133489  0.109844 -0.0131668 0.0005
 0.982395 -0.151293  0.113073 -0.0306476 0.0005
 0.992373 -0.155545  0.100253 0.257945 0.0005
   0.9782 -0.155778  0.117723 -0.111867 0.0005
 0.992987 -0.154056   0.11434 0.0214897 0.0005
 0.981663 -0.135712  0.118024 0.0071308 0.0005
   0.9849 -0.143516  0.104137 -0.146291 0.0005
 0.986374 -0.153629  0.105893 -0.00385623 0.0005
 0.989574 -0.149673   0.10517 0.281868 0.0005
 0.992013 -0.155995   0.10149 -0.144902 0.0005
   1.0043 -0.171372  0.125479 0.162642 0.0005
  1.00816 -0.183956  0.121165 0.191931 0.0005
 0.984052 -0.161388  0.120478 0.103976 0.0005
 0.992252 -0.153232  0.113197 -0.225391 0.0005
 0.980907 -0.140785  0.109887 0.0558826 0.0005
 0.992855 -0.157083  0.114427 -0.115442 0.0005
 0.980012 -0.144429  0.110883 0.0353491 0.0005
0.979106 -0.13766 0.109924 -0.380401 0.0005
 0.981482 -0.163343  0.122088 0.121519 0.0005
 1.00741 -0.18504   0.1204 0.215568 0.0005
  1.00008 -0.164901  0.119171 0.190746 0.0005
 0.975542 -0.119755  0.104189 0.329494 0.0005
 0.988422 -0.144673  0.103758 0.297932 0.0005
 0.988864 -0.155717  0.107432 -0.0104256 0.0005
 0.982443 -0.147424  0.101481 0.365036 0.0005
  0.97134 -0.129874  0.114057 0.262045 0.0005
 0.989875 -0.144899  0.112988 0.0416468 0.0005
 0.973927 -0.135141  0.122537 -0.282175 0.0005
 0.987311 -0.153361  0.105495 -0.0386971 0.0005
 0.988442 -0.129325  0.118114 0.121958 0.0005
  1.00275 -0.151477  0.112215 0.262467 0.0005
0.981444 -0.13723  0.10894 -0.35897 0.0005
 0.974052 -0.130798  0.107275 0.123686 0.0005
  0.99627 -0.173388  0.127713 -0.177079 0.0005
 0.989669 -0.144898  0.118745 -0.115648 0.0005
 0.981773 -0.139665  0.113222 0.0925291 0.0005
 0.974902 -0.130804  0.109779 0.134143 0.0005
  0.98472 -0.135824  0.113356 -0.060395 0.0005
  1.00086 -0.141719  0.112012 -0.0304574 0.0005
 0.988912 -0.136154  0.106146 0.157383 0.0005
0.987132 -0.13593 0.106778 0.0743132 0.0005
 0.978509 -0.144008  0.103276 -0.214599 0.0005
  0.98867 -0.160052   0.11349 -0.0242119 0.0005
 0.981631 -0.160231  0.114316 -0.201537 0.0005
  0.98221 -0.142803  0.114021 0.278922 0.0005
 0.992765 -0.153158  0.118018 0.0270732 0.0005
 0.989843 -0.135852  0.114195 -0.305716 0.0005
 0.979907 -0.148619 0.0999505 0.393464 0.0005
 0.974737 -0.149767  0.105745 -0.436635 0.0005
 0.987174 -0.139863  0.117453 -0.0744272 0.0005
 0.978167 -0.156025  0.123485 -0.031484 0.0005
  1.00206 -0.152138  0.115363 -0.000356999 0.0005
 0.987469 -0.142914  0.115144 0.0565368 0.0005
 0.980101 -0.134839  0.115668 0.0963567 0.0005
 0.984113 -0.151084  0.106143 -0.0672508 0.0005
 0.999767 -0.152146  0.110491 0.301279 0.0005
 0.989856 -0.156399  0.102302 -0.355469 0.0005
 0.981489 -0.138803  0.102303 0.289397 0.0005
 0.989627 -0.129532  0.112565 -0.0440441 0.0005
 0.989975 -0.161751  0.114996 -0.0679668 0.0005
   0.9867 -0.160257  0.112692 0.0906704 0.0005
 0.986795 -0.151707 0.0980624 0.0771141 0.0005
 0.995772 -0.136979  0.111465 -0.0035418 0.0005
  0.99217 -0.166919  0.128782 0.144406 0.0005
 0.981443 -0.118828 0.0966422 -0.183203 0.0005
  0.99199 -0.146334  0.124497 -0.224668 0.0005
 0.978137 -0.141566  0.114393 0.418941 0.0005
 0.982461 -0.148001  0.104101 0.366745 0.0005
0.995974 -0.17291  0.12697 -0.180533 0.0005
 0.984846 -0.139769  0.103916 -0.139789 0.0005
 0.981059 -0.134917  0.101977 0.0653263 0.0005
 0.986263 -0.136715  0.112746 -0.0234606 0.0005
 0.978099 -0.144312   0.10876 0.311321 0.0005
 0.979244 -0.149892  0.114825 -0.436308 0.0005
 0.988784 -0.147461  0.110838 0.0291232 0.0005
 0.977966 -0.142942 0.0959989 0.378005 0.0005
 0.984903 -0.146979  0.111614 0.372374 0.0005
 0.989182 -0.134656  0.107329 0.0853496 0.0005
 0.986689 -0.160367  0.114984 0.0714122 0.0005
 0.989032 -0.159868  0.116791 -0.283713 0.0005
 0.979166 -0.145744   0.10903 0.0530885 0.0005
 0.989227 -0.135336  0.104686 0.0492353 0.0005
 0.989783 -0.156366  0.115854 0.034268 0.0005
   0.9934 -0.145688  0.109836 -0.00142882 0.0005
 0.984332 -0.142304  0.122214 0.01566 0.0005
 0.989569 -0.148975  0.115506 -0.035335 0.0005
 0.991772 -0.149937  0.123475 0.10773 0.0005
 0.988893 -0.134731  0.108117 0.0765007 0.0005
 0.989792 -0.150388  0.119156 0.0361857 0.0005
 0.987754 -0.136442  0.112471 -0.0627849 0.0005
0.973977 -0.13988 0.104114 -0.0785475 0.0005
 0.991847 -0.165382  0.130486 -0.254842 0.0005
 0.984393 -0.162025  0.113437 -0.207178 0.0005
 0.979242 -0.136661  0.104725 -0.365795 0.0005
 0.993808 -0.161663  0.118141 -0.141603 0.0005
  1.00426 -0.172237  0.126495 0.137395 0.0005
 0.990017 -0.153034  0.113304 -0.0096425 0.0005
  1.00196 -0.149784  0.109059 0.320534 0.0005
  0.99427 -0.153711  0.112572 -0.237331 0.0005
 0.996074 -0.138703  0.109527 -0.009508 0.0005
 0.989147 -0.153281  0.117502 -0.106041 0.0005
 0.986781 -0.154794  0.108868 -0.0615902 0.0005
 0.988443 -0.147565  0.110357 -0.0543791 0.0005
  0.98857 -0.156141  0.108128 -0.143315 0.0005
 0.991755 -0.153894  0.113009 -0.224052 0.0005
 0.986415 -0.153141   0.10329 -0.0352295 0.0005
 0.983403 -0.149123  0.108821 -0.0595053 0.0005
 0.985282 -0.152607  0.114455 0.0069152 0.0005
 0.987001 -0.151732  0.117434 -0.102721 0.0005
 0.977438 -0.120003  0.104834 0.365128 0.0005
 0.99484 -0.15393 0.112332 -0.247181 0.0005
 0.991847 -0.158745  0.115181 -0.116934 0.0005
 0.987641 -0.149649  0.125996 -0.193097 0.0005
 0.991076 -0.149946  0.110059 0.199286 0.0005
 0.990647 -0.137312   0.10476 -0.0884432 0.0005
 0.984315 -0.152152  0.113848 0.0335817 0.0005
 0.978916 -0.146142  0.109684 0.0543593 0.0005
 0.973784 -0.151627  0.114055 0.108959 0.0005
 0.975999 -0.152719   0.11491 0.107207 0.0005
  1.00519 -0.170391  0.124625 0.153065 0.0005
 0.988235 -0.148356  0.107897 0.270036 0.0005
 1.00273 -0.16314 0.118056 0.19947 0.0005
 0.987506 -0.149989  0.116886 -0.147348 0.0005
 0.975388 -0.139696  0.109089 0.120428 0.0005
 0.987638 -0.138976  0.113989 -0.320525 0.0005
 0.996856 -0.172768  0.125703 -0.168397 0.0005
 0.979871 -0.157918  0.122273 0.0999972 0.0005
 0.983779 -0.145595  0.113075 -0.121797 0.0005
 1.00807 -0.18247 0.119994 0.172243 0.0005
  1.00594 -0.171505  0.121627 0.14983 0.0005
 0.985389 -0.142535  0.105404 -0.145212 0.0005
  1.00799 -0.186174  0.120422 0.184486 0.0005
  1.00637 -0.184073  0.120674 0.200135 0.0005
 0.992831 -0.157309  0.116406 0.00680973 0.0005
 0.991917 -0.143635  0.107841 0.0155287 0.0005
 0.987692 -0.163781  0.116701 -0.265915 0.0005
 0.986467 -0.141134  0.104924 -0.198106 0.0005
 0.988395 -0.160346  0.114335 -0.0738768 0.0005
  0.98191 -0.151583  0.120943 0.0323664 0.0005
 0.991986 -0.138962  0.114448 -0.198544 0.0005
 0.988404 -0.153835  0.114149 -0.157771 0.0005
 0.987944 -0.154421  0.107536 -0.0498061 0.0005
  0.99044 -0.157321  0.114951 0.0474706 0.0005
 0.991502 -0.162219 0.0930354 0.300384 0.0005
  1.00097 -0.140269  0.116074 -0.0652874 0.0005
 0.985932 -0.153257  0.103928 -0.00307944 0.0005
 0.979104 -0.156206  0.117854 -0.118116 0.0005
 0.974474 -0.138432  0.109528 0.137251 0.0005
  0.96935  -0.13868 0.0920087 -0.313794 0.0005
  1.00794 -0.181626  0.119113 0.181715 0.0005
 0.983144 -0.143934  0.110959 0.03288 0.0005
 0.991693 -0.155251  0.109871 -0.24531 0.0005
 0.979716 -0.148897  0.110947 0.0591829 0.0005
 0.994522 -0.137693 0.0994751 -0.034853 0.0005
 0.977149 -0.138422  0.111692 0.40854 0.0005
 0.978124 -0.132543  0.112808 0.0472695 0.0005
  1.00456 -0.185707  0.121303 0.197878 0.0005
 0.991733 -0.151118  0.114702 -0.00484042 0.0005
 0.979299 -0.155727  0.115262 -0.156123 0.0005
 0.987589 -0.144116  0.103633 0.258767 0.0005
 0.977144 -0.125972  0.121015 -0.230804 0.0005
  1.00783 -0.184627  0.123499 0.181054 0.0005
  0.98555 -0.157629  0.112899 0.0941385 0.0005
 0.988313 -0.153821  0.115412 0.183695 0.0005
 0.990524 -0.154626  0.116332 0.0633587 0.0005
 0.981007 -0.145463  0.113385 0.0116008 0.0005
 0.980313 -0.142339  0.114113 0.0156125 0.0005
 0.978476 -0.147832  0.110345 0.0690157 0.0005
 0.983546 -0.153174  0.113747 -0.152968 0.0005
 0.992236 -0.152264  0.110493 -0.00749044 0.0005
 0.989668 -0.135203  0.117177 -0.0905428 0.0005
 0.98255 -0.14962 0.108415 -0.0506525 0.0005
 0.993824 -0.153201  0.112893 -0.212619 0.0005
 0.975776 -0.144786 0.0995722 -0.169666 0.0005
 0.975783 -0.137085  0.100126 -0.0567719 0.0005
  0.98661 -0.154395  0.108662 -0.0545888 0.0005
 0.980313 -0.133626  0.109914 -0.0417024 0.0005
 0.981368 -0.153967  0.120439 -0.0385938 0.0005
 0.986783 -0.161856  0.111736 -0.052099 0.0005
 0.979525 -0.133182  0.110971 0.371749 0.0005
  1.00299 -0.136397  0.114675 -0.041993 0.0005
0.984799 -0.13551 0.111987 -0.0266437 0.0005
 0.979423 -0.136474  0.121577 -0.0667304 0.0005
 0.977588 -0.133446 0.0930209 0.0240587 0.0005
  0.98007 -0.148949  0.102252 0.283826 0.0005
  1.00087 -0.141075  0.113523 -0.0436307 0.0005
  0.97972 -0.148965   0.11949 -0.453581 0.0005
 0.978449 -0.143774  0.110275 0.0661177 0.0005
 0.972144 -0.139787  0.121295 0.285357 0.0005
 0.997281 -0.151002  0.104107 0.157995 0.0005
 0.983689 -0.144797  0.102525 0.373582 0.0005
 0.980419 -0.133365  0.112878 0.0986656 0.0005
  0.98461 -0.154007  0.110568 -0.0604912 0.0005
0.979451 -0.14206 0.114006 0.0145072 0.0005
  0.99576 -0.174498  0.126681 -0.175371 0.0005
 0.987367 -0.153448  0.108281 0.0702422 0.0005
 0.987359 -0.149819  0.116159 -0.105699 0.0005
 0.978582 -0.134355  0.109173 -0.161545 0.0005
 0.979842 -0.134168  0.100287 0.0685344 0.0005
0.985144 -0.14369 0.104029 -0.160103 0.0005
  1.00855 -0.186118  0.117649 0.174844 0.0005
 0.984783 -0.141794 0.0944737 0.335344 0.0005
 0.992734 -0.149754   0.11853 0.113851 0.0005
0.986514 -0.15105 0.114725 0.145613 0.0005
  0.99531 -0.157615  0.113001 -0.0972153 0.0005
 0.989784 -0.154037  0.106495 -0.0779884 0.0005
 0.988787 -0.133379  0.104884 0.0775589 0.0005
   1.0047 -0.170734  0.122809 0.16524 0.0005
 0.991514 -0.153283  0.102501 -0.0575119 0.0005
 0.977333 -0.136377  0.122729 -0.2914 0.0005
  0.98766 -0.154399  0.108145 -0.0103881 0.0005
 0.984724 -0.160704  0.114246 -0.18984 0.0005
 0.992315 -0.155852  0.102551 0.0501079 0.0005
 0.992606 -0.147392   0.10887 0.0197104 0.0005
 0.975108 -0.135613  0.106686 0.615329 0.0005
 0.986199 -0.149456  0.110143 -0.00835709 0.0005
 0.992905 -0.165785  0.130973 -0.269891 0.0005
0.991402 -0.15785 0.114655 0.0146169 0.0005
 0.994003 -0.152855  0.111408 -0.0164879 0.0005
 0.991786 -0.127445  0.119459 0.130181 0.0005
  1.00439 -0.165553  0.132814 -0.0527441 0.0005
 0.995646 -0.133344  0.118532 -0.0858137 0.0005
  0.97445 -0.138495  0.109953 0.136149 0.0005
  1.00521 -0.184362  0.119224 0.202651 0.0005
 0.979291 -0.138909   0.10214 0.302691 0.0005
 0.996184 -0.158189  0.116024 -0.103641 0.0005
   0.9815 -0.137421  0.108604 -0.337853 0.0005
  1.00688 -0.185611  0.123156 0.174799 0.0005
 0.981238 -0.146885  0.108656 0.0517548 0.0005
  1.00718 -0.185501  0.123998 0.180882 0.0005
 0.988404 -0.142558  0.115038 0.0379053 0.0005
 0.983197 -0.154059  0.110073 -0.0532138 0.0005
 0.975605 -0.138193  0.119279 -0.0378713 0.0005
 0.987544 -0.133225  0.117114 -0.155373 0.0005
 0.979126 -0.128917   0.11679 0.0246027 0.0005
 0.992602 -0.137105  0.107485 -0.0709164 0.0005
 0.974705 -0.149601  0.106179 -0.428844 0.0005
 0.976905 -0.141847  0.104393 -0.18025 0.0005
 0.988095 -0.161965  0.113198 0.0719295 0.0005
 0.974701 -0.120248  0.103719 0.367675 0.0005
 0.975925 -0.148409  0.111142 0.114023 0.0005
 0.995833 -0.150764  0.116665 0.0973983 0.0005
 0.978346 -0.142223  0.110236 0.06188 0.0005
0.988157 -0.15651 0.110512 0.059628 0.0005
0.991759 -0.16192 0.116043 -0.0693283 0.0005
0.965668 -0.14009 0.108578 -0.469096 0.0005
 0.990201 -0.139776  0.107226 0.0514639 0.0005
 0.990418 -0.138579  0.114962 -0.156956 0.0005
  0.99442 -0.134945   0.10963 -0.0259281 0.0005
  0.97994 -0.136812  0.108584 -0.369842 0.0005
  1.00504 -0.163996  0.132128 -0.0438159 0.0005
 0.976685 -0.132052  0.104336 -0.0558104 0.0005
 0.990616 -0.144898   0.11336 0.0285049 0.0005
 0.993993 -0.149213  0.116683 0.0925958 0.0005
 0.986538 -0.150663  0.114361 -0.0224184 0.0005
 1.00089  -0.1649 0.118578 0.171559 0.0005
 0.977177 -0.132475  0.110023 0.39171 0.0005
 0.987666 -0.146356  0.105023 0.263814 0.0005
 0.976755 -0.143909  0.103565 -0.211289 0.0005
 0.983903 -0.138698  0.112239 0.0345146 0.0005
 0.966905 -0.141586  0.107912 -0.490659 0.0005
  0.99062 -0.153183  0.111698 -0.246627 0.0005
  1.00912 -0.184452  0.119397 0.187891 0.0005
 0.987877 -0.154822  0.110509 -0.146663 0.0005
 0.999892 -0.150841  0.114624 0.317219 0.0005
 0.995584 -0.158421  0.115944 -0.114677 0.0005
 0.979443 -0.146571  0.117068 -0.46257 0.0005
 0.989371 -0.137935  0.111556 -0.322928 0.0005
 0.991459 -0.145024   0.10886 0.0052834 0.0005
 0.971753 -0.139345  0.113429 0.261868 0.0005
 0.982543 -0.160747  0.118478 -0.268286 0.0005
0.973029 -0.13999 0.113166 0.271883 0.0005
 0.988365 -0.153019   0.11899 0.046939 0.0005
 0.986311 -0.150158  0.115059 0.071183 0.0005
0.989898 -0.14676  0.10428 0.301176 0.0005
0.987526 -0.15067 0.108201 -0.0457388 0.0005
 0.987025 -0.132229  0.117592 0.128297 0.0005
  0.98506 -0.140952  0.118901 -0.17693 0.0005
 0.980392 -0.145934  0.108127 0.0723466 0.0005
 0.966172 -0.136948  0.114454 -0.271294 0.0005
 0.988061 -0.159836  0.113806 0.0539526 0.0005
0.986556  -0.1365 0.113617 -0.290978 0.0005
0.985835 -0.15049 0.110048 -0.0164301 0.0005
 0.984937 -0.150188   0.11353 -0.224581 0.0005
 0.987691 -0.151747  0.107598 -0.0555275 0.0005
 0.975039 -0.132961  0.104163 0.639242 0.0005
 0.975519 -0.139139 0.0997698 -0.00875143 0.0005
 0.988352 -0.137523   0.10474 0.0819708 0.0005
0.994074 -0.14648 0.103319 -0.0181675 0.0005
 0.984379 -0.150013  0.109749 -0.013192 0.0005
 0.986264 -0.158199  0.114944 -0.267377 0.0005
0.989599 -0.15441  0.10105 0.0664792 0.0005
 0.990254 -0.138511  0.102907 -0.0522535 0.0005
 0.994841 -0.152104  0.104762 0.186843 0.0005
 0.975841 -0.147486  0.111248 0.043773 0.0005
 0.990332 -0.154883 0.0980917 0.0189467 0.0005
 0.976887 -0.146182   0.11244 0.0340664 0.0005
 0.975402 -0.140821  0.108349 0.125446 0.0005
 0.976024 -0.139167 0.0987518 -0.0268386 0.0005
 0.983775 -0.141392  0.125543 -0.246072 0.0005
 0.981542 -0.139212  0.112405 0.0433878 0.0005
 0.989625 -0.146398  0.103077 0.310615 0.0005
 0.994189 -0.161183  0.116952 -0.112604 0.0005
 0.974369 -0.140763  0.102831 -0.0697513 0.0005
 0.983225 -0.148907  0.127165 0.0969501 0.0005
0.991357 -0.15144    0.104 -0.119012 0.0005
 0.985097 -0.149942  0.116428 0.167616 0.0005
  0.98021 -0.149253  0.101169 0.388966 0.0005
0.986643 -0.15088 0.120264 -0.074818 0.0005
 0.987462 -0.151505  0.106227 -0.0149703 0.0005
 0.980686 -0.146557  0.110295 0.0776849 0.0005
 0.998065 -0.157533  0.113899 -0.0903359 0.0005
0.974188 -0.13861 0.114183 0.267356 0.0005
 0.990248 -0.150335  0.111158 -0.00303589 0.0005
 0.989006 -0.147445  0.114146 -0.010618 0.0005
  0.99244 -0.149665  0.109313 0.169172 0.0005
 0.998712 -0.174034  0.123596 -0.160123 0.0005
 0.980716 -0.140251  0.111624 -0.0044706 0.0005
 0.979394 -0.142376  0.111103 0.0472495 0.0005
 0.990958 -0.153571  0.105045 -0.0674715 0.0005
 0.988897 -0.153319  0.105561 -0.125245 0.0005
 0.985169 -0.161464  0.116911 0.0847235 0.0005
  1.00353 -0.171189  0.121433 0.159097 0.0005
 0.981894 -0.153468  0.119265 -0.0325789 0.0005
 0.981954 -0.142077  0.112783 0.276733 0.0005
 0.989401 -0.140542 0.0823774 -0.113264 0.0005
  0.98441 -0.141545  0.103068 -0.176586 0.0005
 0.971146 -0.131734  0.110086 0.0425988 0.0005
 0.990287 -0.155413  0.103324 -0.13292 0.0005
 0.977838 -0.159568  0.103646 -0.100505 0.0005
  0.99485 -0.164003  0.121474 -0.123284 0.0005
 0.987756 -0.154352  0.105451 -0.0470497 0.0005
  0.98508 -0.149968  0.119696 -0.112257 0.0005
 0.989197 -0.137239  0.103655 0.0710843 0.0005
 0.988374 -0.154144   0.11751 0.0393533 0.0005
 0.980312 -0.153105  0.118922 -0.11947 0.0005
 0.990468 -0.128324  0.115852 0.160546 0.0005
 0.981693 -0.147106  0.105186 0.375492 0.0005
  1.00951 -0.185134  0.124708 0.216674 0.0005
 0.978125 -0.132989  0.103863 -0.0582865 0.0005
  0.98252 -0.152254  0.112856 0.161139 0.0005
 0.989307 -0.152556  0.105444 -0.117241 0.0005
 0.996799 -0.147876  0.125045 -0.137419 0.0005
 0.987177 -0.158322   0.11381 0.0742502 0.0005
 0.976643 -0.141902  0.124094 -0.28669 0.0005
 0.989812 -0.138401  0.108624 0.185044 0.0005
 0.990762 -0.148937  0.117372 -0.0426058 0.0005
 0.972326 -0.143046  0.120533 0.135617 0.0005
 0.988505 -0.154684   0.11499 -0.136515 0.0005
 0.99332 -0.15571 0.116482 0.0563112 0.0005
 0.992101 -0.153258  0.116995 0.0319277 0.0005
 0.989535 -0.136745  0.106052 0.0598704 0.0005
  0.97659 -0.142549   0.10934 0.210929 0.0005
 0.979651 -0.136581  0.105569 -0.358555 0.0005
 0.989282 -0.147921  0.118849 -0.087278 0.0005
  1.00327 -0.150095  0.113674 0.283086 0.0005
 0.985417 -0.155265  0.108868 -0.0336934 0.0005
 0.995472 -0.151595  0.108163 0.178138 0.0005
 0.982734 -0.144127  0.113203 0.0150474 0.0005
 0.980697 -0.144716 0.0988523 -0.141574 0.0005
 0.985723 -0.151535  0.111179 -0.0553601 0.0005
 0.974844 -0.145831  0.104177 -0.112573 0.0005
 0.976941 -0.141486  0.115984 0.0174133 0.0005
 0.990066 -0.154869  0.115671 0.0489562 0.0005
 0.988937 -0.145468   0.10389 0.296465 0.0005
 0.977585 -0.140265  0.103356 -0.0187895 0.0005


==> output_ims_2_2_2_2_701/random_action_3.txt <==
0.058214
 0.986184 -0.153167   0.10884 0.0765297 0.0005
 0.978572 -0.151969  0.117822 -0.144352 0.0005
 0.984725 -0.155348  0.112936 0.0736938 0.0005
 0.983955 -0.152417  0.108683 -0.0416883 0.0005
 0.981729 -0.137816  0.103866 0.298974 0.0005
 0.979998 -0.140286  0.114745 0.400122 0.0005
 0.988908 -0.160615  0.116195 0.0134983 0.0005
 0.987576 -0.144017  0.118805 0.00814026 0.0005
 0.987468 -0.151947  0.105686 -0.0256432 0.0005
 0.981911 -0.150942  0.119434 0.293928 0.0005
 0.983644 -0.151757  0.119069 0.00921448 0.0005
 0.992801 -0.150188  0.109061 0.153228 0.0005
 0.990076 -0.128555  0.118319 0.123185 0.0005
0.982917 -0.14979 0.111704 -0.0358515 0.0005
 0.987617 -0.162531  0.115899 0.0835531 0.0005
 0.986624 -0.147589  0.111623 -0.0395478 0.0005
 0.977507 -0.140926  0.124732 -0.277598 0.0005
 0.990807 -0.148188  0.108282 0.267248 0.0005
 0.988738 -0.147936  0.103467 0.300844 0.0005
 0.993136 -0.138155  0.107731 -0.0571798 0.0005
0.986708 -0.14245 0.116016 0.0284813 0.0005
  0.97645 -0.145708  0.103517 -0.219613 0.0005
 0.989057 -0.137149  0.109289 0.136965 0.0005
0.981885 -0.15709 0.114014 -0.150857 0.0005
 0.992959 -0.149765  0.116526 0.0979797 0.0005
 0.989747 -0.137184  0.106309 0.0781042 0.0005
  0.99468 -0.138043  0.118712 -0.0811571 0.0005
 0.99104 -0.15778 0.109507 -0.247895 0.0005
 0.995022 -0.157882  0.113042 -0.0690681 0.0005
0.990407 -0.14111 0.114792 -0.190938 0.0005
 0.990666 -0.148137  0.105437 -0.0665066 0.0005
 0.984508 -0.148108  0.120597 -0.111406 0.0005
  0.98826 -0.136616  0.113464 -0.0233077 0.0005
 0.983711 -0.140755  0.113562 0.0311354 0.0005
 0.992008 -0.137171   0.11407 -0.196712 0.0005
 0.989728 -0.147792  0.105986 0.290052 0.0005
0.993194 -0.14837 0.106787 0.204855 0.0005
 0.981768 -0.143488  0.119455 -0.00295299 0.0005
0.986676 -0.15239 0.104772 -0.130722 0.0005
0.986835 -0.14503 0.104805 0.292778 0.0005
  0.98704 -0.138183  0.113539 -0.31818 0.0005
 0.978797 -0.144226  0.102686 -0.203399 0.0005
 0.981218 -0.142883  0.111993 0.283875 0.0005
  1.00152 -0.150414  0.112836 0.333136 0.0005
 0.992061 -0.155559  0.115559 0.0464126 0.0005
 0.986319 -0.157691   0.10635 -0.0811985 0.0005
0.983801 -0.15422 0.113707 -0.135982 0.0005
0.977762 -0.14098 0.125594 -0.262978 0.0005
 0.986949 -0.146568  0.113712 -0.229127 0.0005
 0.986754 -0.151769  0.118668 -0.0374752 0.0005
 0.995347 -0.151341  0.100132 0.269749 0.0005
 0.992689 -0.160723  0.115978 0.0540786 0.0005
0.987481 -0.13901 0.106381 0.0876876 0.0005
 0.992255 -0.155411  0.100136 -0.130051 0.0005
 0.994507 -0.134997 0.0998427 -0.0270056 0.0005
 0.986422 -0.152281  0.106751 -0.0228284 0.0005
 0.986104 -0.162067  0.125597 -0.115409 0.0005
 0.985357 -0.161904  0.116285 -0.212566 0.0005
   1.0026 -0.152994  0.112806 0.0188431 0.0005
 0.985471 -0.151082   0.12523 0.0695896 0.0005
  1.00694 -0.184707  0.118773 0.203093 0.0005
 0.992775 -0.163261  0.118113 -0.113176 0.0005
 0.985964 -0.152045  0.107162 -0.00999419 0.0005
 0.986174 -0.136626  0.112096 -0.0414112 0.0005
 0.988065 -0.147491  0.103292 0.288275 0.0005
 0.979024 -0.139155  0.106174 -0.387159 0.0005
 0.987302 -0.155979  0.107654 -0.136504 0.0005
 0.978179 -0.139101  0.102906 0.325301 0.0005
 0.981412 -0.145312  0.104503 -0.182861 0.0005
 0.980077 -0.145659  0.111007 -0.10435 0.0005
 0.988506 -0.152924  0.106492 -0.0380938 0.0005
 0.980921 -0.136735  0.109867 -0.0478876 0.0005
 0.988114 -0.143817  0.119164 0.00286811 0.0005
 0.984401 -0.149785  0.117712 -0.0725813 0.0005
 0.991592 -0.151463  0.104757 -0.0581665 0.0005
 0.992777 -0.149505  0.109777 0.177919 0.0005
 0.993816 -0.160584 0.0954649 0.152905 0.0005
 0.992853 -0.131752  0.119089 0.133103 0.0005
  0.98017 -0.135263  0.105932 -0.368848 0.0005
 0.972898 -0.150106  0.109541 -0.443035 0.0005
 0.992576 -0.150568  0.109747 0.0093853 0.0005
  1.00668 -0.187388  0.124361 0.192067 0.0005
 0.991824 -0.146151  0.109076 -0.0914042 0.0005
 0.988648 -0.152018  0.111923 -0.13014 0.0005
 0.983605 -0.146042  0.110034 0.392974 0.0005
 0.988355 -0.141766  0.120306 0.0120009 0.0005
 0.985334 -0.157974  0.114118 0.0843602 0.0005
 0.990323 -0.151886  0.103651 -0.150892 0.0005
 0.988892 -0.129714  0.119973 0.147089 0.0005
 0.986913 -0.139257  0.114106 -0.331848 0.0005
 0.981498 -0.146062  0.102214 0.315592 0.0005
 0.989514 -0.138552  0.118926 -0.20763 0.0005
 0.991335 -0.151495  0.107724 0.191009 0.0005
 0.982229 -0.139822  0.119102 -0.00973555 0.0005
 0.970696 -0.139802  0.109187 -0.467761 0.0005
 0.989466 -0.136816  0.104311 0.086688 0.0005
 0.982471 -0.161028  0.115415 -0.192475 0.0005
 0.999944 -0.137605  0.117145 -0.0487719 0.0005
 0.990435 -0.160436  0.114941 -0.0610184 0.0005
 0.984464 -0.136326   0.10791 -0.0264502 0.0005
 0.993518 -0.163944  0.119685 -0.138649 0.0005
 0.992644 -0.153435   0.11396 0.0333937 0.0005
0.987048 -0.15961 0.118189 -0.253902 0.0005
 0.981415 -0.153852  0.120153 -0.0110657 0.0005
 0.983038 -0.167481   0.12116 -0.135633 0.0005
0.976875 -0.13646 0.121664 -0.28072 0.0005
 0.980149 -0.131291  0.110389 0.414448 0.0005
 0.994082 -0.150683  0.110752 0.192973 0.0005
 0.990122 -0.153794  0.111939 0.0022593 0.0005
 0.976919 -0.137051  0.106792 -0.351057 0.0005
 0.988212 -0.153607  0.112899 -0.136827 0.0005
 0.982775 -0.144025  0.111628 0.0515771 0.0005
 0.991768 -0.146234  0.106066 0.29294 0.0005
 0.990915 -0.134654  0.103223 -0.0575558 0.0005
 1.00134 -0.14906 0.109228 0.326937 0.0005
 0.987182 -0.156712  0.106087 -0.147075 0.0005
 0.986545 -0.153942  0.117246 0.219772 0.0005
 0.975397 -0.115958  0.119962 -0.171186 0.0005
 0.990459 -0.136395  0.107198 0.0923285 0.0005
  0.99571 -0.161089  0.113242 -0.0934382 0.0005
  0.98786 -0.144988   0.11343 -0.257519 0.0005
 0.981147 -0.152574  0.119151 0.0188831 0.0005
0.981151 -0.14122 0.112845 -0.116259 0.0005
 0.987151 -0.133855  0.105411 0.0700837 0.0005
 0.979328 -0.133012  0.110994 0.378536 0.0005
 0.988029 -0.157282  0.107136 -0.147404 0.0005
 0.983236 -0.154911   0.11348 -0.149657 0.0005
 0.990092 -0.152919  0.116418 0.213702 0.0005
 0.985729 -0.138611  0.117873 -0.156061 0.0005
 0.987343 -0.152743  0.118091 0.0512166 0.0005
 0.991336 -0.147889  0.105682 -0.0513584 0.0005
 0.977936 -0.148292  0.110685 0.00399557 0.0005
 0.991508 -0.154914  0.112287 0.0221444 0.0005
 0.988107 -0.142825  0.103205 -0.166363 0.0005
 0.953268 -0.128176  0.127831 -0.530718 0.0005
  0.99796 -0.135219  0.112574 -0.0260721 0.0005
 0.976056 -0.150526  0.114952 0.124765 0.0005
 0.977781 -0.152348  0.126229 -0.142251 0.0005
 0.982522 -0.141522  0.112543 -0.124839 0.0005
 0.981721 -0.147178  0.111887 0.063654 0.0005
 0.989977 -0.155724  0.117005 0.0660794 0.0005
0.989546 -0.16068 0.116485 -0.073722 0.0005
 0.985648 -0.140267 0.0967327 -0.0913731 0.0005
 0.991337 -0.128217  0.120433 0.126767 0.0005
 0.979156 -0.136892  0.105493 -0.365942 0.0005
  1.00557 -0.168905  0.123624 0.147565 0.0005
 0.992606 -0.146505  0.109039 -0.0851182 0.0005
 0.985096 -0.145327  0.111736 0.0237295 0.0005
 0.991208 -0.139505  0.105152 -0.035933 0.0005
 0.980653 -0.145252  0.112615 -0.123171 0.0005
 0.986626 -0.152598 0.0998944 0.0130678 0.0005
0.972328 -0.14191  0.11745 -0.351792 0.0005
 0.989781 -0.157035  0.105107 -0.134278 0.0005
 0.984569 -0.162339  0.114995 0.0804254 0.0005
 0.980417 -0.151142  0.118574 0.290399 0.0005
 0.990426 -0.152147  0.113695 -0.227719 0.0005
 0.992987 -0.136238  0.119336 -0.0591189 0.0005
 0.986128 -0.160408  0.114305 0.0549998 0.0005
 0.988914 -0.156073  0.115866 0.0396645 0.0005
0.99433 -0.1368  0.1004 -0.0513635 0.0005
 0.992657 -0.129488  0.114185 0.147546 0.0005
 0.985316 -0.140803  0.117215 -0.149694 0.0005
 0.975625 -0.139131  0.109748 0.13435 0.0005
 0.989309 -0.144337   0.11314 0.00921947 0.0005
  0.97896 -0.158049  0.118018 -0.110411 0.0005
 0.993926 -0.158179  0.116203 0.0748355 0.0005
 0.966664 -0.140054  0.108604 -0.477718 0.0005
 0.986291 -0.149638  0.106184 -0.0582001 0.0005
 0.992915 -0.164198  0.113775 -0.0783716 0.0005
 0.989978 -0.150618  0.112576 -0.0106712 0.0005
 0.977649 -0.139586  0.114306 0.407045 0.0005
 0.986658 -0.144869  0.109073 -0.0532905 0.0005
 0.980317 -0.145306   0.11226 -0.112906 0.0005
 0.976771 -0.142126  0.122275 -0.0350207 0.0005
 0.992857 -0.153725  0.106404 -0.0482225 0.0005
 0.985009 -0.136203  0.115085 -0.129197 0.0005
 0.984699 -0.153097  0.116474 0.0829675 0.0005
 0.987353 -0.156851  0.107228 -0.169879 0.0005
 0.971997 -0.143392  0.107159 -0.452323 0.0005
 0.989167 -0.162336  0.115932 -0.0743695 0.0005
0.989166 -0.13744 0.101366 0.0650458 0.0005
 0.984388 -0.139839  0.116262 0.0477244 0.0005
 0.987697 -0.155315  0.114736 -0.138167 0.0005
  1.00814 -0.186529  0.119888 0.203791 0.0005
0.982963 -0.14677  0.12608 0.103924 0.0005
 0.994473 -0.157506  0.115233 0.0452193 0.0005
 0.990354 -0.137765  0.106036 -0.0532951 0.0005
  1.00464 -0.185876  0.120484 0.189871 0.0005
 0.984261 -0.145216  0.114369 -0.100943 0.0005
 0.989708 -0.153907  0.111656 -0.142764 0.0005
 0.983076 -0.146771  0.102777 0.363351 0.0005
 0.990012 -0.154539  0.106105 -0.134157 0.0005
 0.986863 -0.161051  0.122257 -0.274776 0.0005
 0.986795 -0.153598  0.115951 0.0655611 0.0005
 0.994913 -0.145194  0.103339 -0.0141039 0.0005
  0.99035 -0.151082  0.103231 -0.0244197 0.0005
 0.975887 -0.128755  0.107168 0.612219 0.0005
 0.983021 -0.143015  0.111067 0.0641682 0.0005
 0.992803 -0.154256  0.117956 0.0244675 0.0005
 0.982748 -0.151199  0.108656 -0.0498999 0.0005
 0.988651 -0.149161  0.114093 -0.0109296 0.0005
 0.997708 -0.158941  0.114148 -0.105559 0.0005
 0.982601 -0.152333  0.115197 -0.147089 0.0005
 0.996207 -0.152334  0.112761 0.312487 0.0005
 0.981963 -0.160696  0.114474 -0.22077 0.0005
 0.986187 -0.146055  0.109425 -0.0484152 0.0005
 0.997365 -0.156049  0.111334 -0.0981757 0.0005
 0.988346 -0.153883  0.120897 -0.0948146 0.0005
  0.98371 -0.153045  0.118915 -0.0822775 0.0005
 0.977838 -0.140769  0.114286 0.43473 0.0005
 0.987289 -0.163189  0.123777 -0.109892 0.0005
 0.979836 -0.132875  0.109848 0.0240205 0.0005
 0.979699 -0.137316  0.110401 0.201822 0.0005
 0.987252 -0.136997  0.113376 -0.130725 0.0005
 0.984361 -0.154749  0.112233 -0.121582 0.0005
 0.984081 -0.139908  0.110161 0.0851099 0.0005
 0.973072 -0.149243  0.106822 -0.433004 0.0005
 0.983163 -0.144879  0.106582 -0.187709 0.0005
 0.991264 -0.157009   0.11389 0.0363551 0.0005
0.999919 -0.14123 0.114059 -0.0603452 0.0005
 0.992246 -0.162922  0.128315 0.106691 0.0005
 0.984749 -0.154634  0.108262 -0.0174783 0.0005
  0.98276 -0.142085   0.11409 0.264249 0.0005
 0.986971 -0.156303  0.109799 -0.0304196 0.0005
 0.988222 -0.154028  0.106977 -0.0801226 0.0005
 0.980586 -0.152987  0.120003 0.0119828 0.0005
 0.989395 -0.153302  0.111787 -0.244784 0.0005
 0.991858 -0.156009   0.10282 -0.132929 0.0005
 0.987372 -0.152386  0.110543 -0.108907 0.0005
 0.985274 -0.157272  0.111405 -0.182065 0.0005
 0.978616 -0.128605   0.11618 0.0266754 0.0005
 0.980901 -0.142214  0.105804 -0.185191 0.0005
  1.00861 -0.186727  0.120027 0.157723 0.0005
 0.989643 -0.153526  0.106384 -0.0764973 0.0005
 0.983099 -0.140411  0.111792 0.0389284 0.0005
 0.988174 -0.148866  0.117006 -0.143927 0.0005
 0.980796 -0.135113  0.102005 0.0539249 0.0005
 0.988402 -0.144697  0.119886 0.00471316 0.0005
 0.991224 -0.162511  0.115281 -0.0699881 0.0005
 0.986647 -0.150588  0.116447 -0.0659273 0.0005
 0.983115 -0.146166  0.115198 0.0372449 0.0005
 0.985157 -0.151692  0.106118 -0.0693485 0.0005
 0.986046 -0.155955  0.113579 -0.162619 0.0005
 0.975272 -0.131515  0.103803 -0.0765991 0.0005
 0.980286 -0.144801  0.110138 0.0988169 0.0005
 0.982764 -0.130988  0.121282 0.0914965 0.0005
 0.987079 -0.148644  0.107189 -0.0520943 0.0005
  0.99191 -0.153277  0.118449 -0.0870035 0.0005
 0.987278 -0.150461  0.104685 -0.0213426 0.0005
  0.98058 -0.155338   0.12111 -0.0420473 0.0005
 0.984137 -0.160913  0.119024 0.0686185 0.0005
 0.987757 -0.146125   0.10977 0.0302784 0.0005
 0.980752 -0.166557   0.12315 -0.0995502 0.0005
 0.988369 -0.139192  0.113016 -0.304614 0.0005
  0.98175 -0.143978  0.115406 -0.113893 0.0005
 0.989556 -0.153358  0.114097 0.00984142 0.0005
 0.980257 -0.158342  0.127855 0.0635798 0.0005
 0.991144 -0.156421  0.101644 -0.145751 0.0005
 0.986866 -0.135076  0.113294 -0.186576 0.0005
  0.98748 -0.151025  0.119078 -0.115908 0.0005
  0.99271 -0.160845  0.126323 0.138783 0.0005
  1.00942 -0.185003   0.12402 0.226534 0.0005
 0.997244 -0.152394  0.105588 0.167562 0.0005
 0.981533 -0.131579  0.122376 0.107212 0.0005
 0.984525 -0.159371  0.114563 -0.248567 0.0005
 0.982146 -0.138954  0.121182 -0.0549835 0.0005
 0.980739 -0.133403  0.112887 0.0558633 0.0005
 0.990858 -0.135185  0.104708 0.0537374 0.0005
 0.987202 -0.154641  0.115836 -0.146103 0.0005
 0.982619 -0.129178  0.107636 0.415848 0.0005
 0.989525 -0.144002  0.103627 0.301345 0.0005
 0.985143 -0.150777  0.115998 0.146721 0.0005
 0.986403 -0.154107   0.11539 -0.128047 0.0005
 0.996778 -0.134435  0.110301 -0.0243061 0.0005
 0.980338 -0.127987   0.11088 0.404048 0.0005
 0.982666 -0.141885  0.111667 -0.106383 0.0005
 0.989418 -0.160257  0.112675 -0.0113668 0.0005
 0.984644 -0.159925  0.114741 0.06552 0.0005
 0.983309 -0.145784  0.115358 -0.144578 0.0005
 0.987185 -0.157157  0.124011 0.104103 0.0005
 0.983241 -0.117911  0.099729 -0.187968 0.0005
 0.993966 -0.149503  0.109661 0.168842 0.0005
  0.98747 -0.152552  0.102504 -0.0219609 0.0005
 0.987417 -0.154486  0.114456 -0.151897 0.0005
 0.986604 -0.154958  0.117024 0.207807 0.0005
 0.977532 -0.137394  0.126375 -0.308166 0.0005
 0.983833 -0.139646  0.110184 0.0701885 0.0005
 0.994784 -0.151926  0.103463 0.201975 0.0005
 0.988304 -0.146699   0.11386 -0.23519 0.0005
  0.99467 -0.136082  0.112758 -0.0040834 0.0005
 0.983828 -0.140781   0.11943 0.0283703 0.0005
 0.988565 -0.138437  0.113709 -0.200424 0.0005
 0.986806 -0.150077  0.119894 -0.090232 0.0005
  1.00185 -0.162473  0.116848 0.181039 0.0005
  0.99585 -0.157544  0.101682 0.147426 0.0005
 0.988571 -0.156105   0.11082 -0.155004 0.0005
 0.986606 -0.150602  0.105474 -0.10493 0.0005
0.990103 -0.13858  0.10516 0.0781636 0.0005
 0.983034 -0.152205   0.11854 0.0347172 0.0005
 0.993494 -0.153881  0.101617 0.0356298 0.0005
  1.00704 -0.184915    0.1246 0.175753 0.0005
 0.980123 -0.146893  0.113544 -0.474136 0.0005
0.994424  -0.1377 0.109692 -0.00148701 0.0005
 0.987301 -0.149045  0.107954 0.285447 0.0005
0.985204 -0.15644 0.100384 -0.0358509 0.0005
 0.991376 -0.154457  0.116557 0.0575991 0.0005
 0.986579 -0.136399  0.103791 0.0807804 0.0005
 0.982619 -0.139362  0.115095 0.0507925 0.0005
 0.987734 -0.149897  0.105089 -0.024217 0.0005
   0.9934 -0.149173  0.111187 0.166498 0.0005
 0.963804 -0.139839  0.108466 -0.507293 0.0005
 0.989175 -0.161683  0.115649 -0.0373965 0.0005
 0.986172 -0.151584  0.113019 0.191155 0.0005
 0.980785 -0.155432  0.113476 -0.16475 0.0005
 0.984684 -0.141363  0.120184 -0.161117 0.0005
 0.988256 -0.137704  0.113641 -0.0596909 0.0005
 0.965969 -0.136941  0.113372 -0.258777 0.0005
 0.994294 -0.142064  0.110472 -0.0405128 0.0005
 0.990761 -0.158652  0.114695 0.0324578 0.0005
 0.978354 -0.144899  0.115375 -0.00120522 0.0005
 0.982573 -0.139224  0.117655 0.034758 0.0005
 0.982721 -0.156113  0.119869 -0.00185115 0.0005
 0.990535 -0.154759  0.106298 -0.0943218 0.0005
 0.983352 -0.157275  0.120554 -0.181631 0.0005
 0.988051 -0.156234  0.103874 -0.118637 0.0005
 0.982931 -0.138704  0.102696 0.298822 0.0005
 0.995953 -0.157214  0.110079 -0.138824 0.0005
  0.98614 -0.157474  0.111081 -0.0415388 0.0005
 0.991382 -0.137632  0.103975 -0.071303 0.0005
 0.979784 -0.129151  0.111333 0.393919 0.0005
0.987784 -0.13895 0.106216 0.075942 0.0005
 0.986304 -0.162367  0.116205 -0.284507 0.0005
 0.991386 -0.144158  0.104499 -0.207419 0.0005
 0.993611 -0.153834  0.116499 0.0374833 0.0005
 0.988253 -0.155287  0.107368 -0.115379 0.0005
 0.993788  -0.15433 0.0980956 0.157029 0.0005
  0.98671 -0.161406  0.113109 -0.0366428 0.0005
 0.984875 -0.146444  0.110757 -0.0251492 0.0005
 0.979291 -0.152341  0.119448 0.0476541 0.0005
 0.987913 -0.144494  0.105261 0.276504 0.0005
 0.983854 -0.150381   0.11036 -0.0451783 0.0005
  0.98429 -0.148832  0.118112 0.00655832 0.0005
 0.986185 -0.154713  0.116657 0.190707 0.0005
  0.97607 -0.141869  0.112862 0.0163011 0.0005
 0.984559 -0.156839  0.114615 -0.252889 0.0005
 0.968508 -0.139178  0.107594 -0.476325 0.0005
 0.989791 -0.150361  0.125039 0.103479 0.0005
 0.985341 -0.148168  0.111199 0.370839 0.0005
 0.989677 -0.153991  0.112416 -0.241798 0.0005
 0.995318 -0.153233  0.104133 0.198977 0.0005
  0.98952 -0.125792   0.11591 0.151454 0.0005
0.987932 -0.15268  0.12135 0.0342982 0.0005
0.995252 -0.15989 0.110883 -0.0805755 0.0005
 0.992442 -0.156894   0.10302 0.0622017 0.0005
 0.987843 -0.142478  0.116009 -0.208043 0.0005
 0.994357 -0.159687  0.111085 0.0495551 0.0005
 0.978531 -0.131204  0.111318 0.412821 0.0005
 0.980071 -0.135066 0.0986648 0.287405 0.0005
 0.979539 -0.136236  0.108221 -0.385727 0.0005
 0.990609 -0.153951  0.102321 -0.129338 0.0005
 0.977642 -0.143709  0.100925 -0.194206 0.0005
 0.983506 -0.153245  0.116116 -0.0043612 0.0005
 0.986955 -0.139355  0.118251 -0.178956 0.0005
0.985238 -0.14186 0.105608 -0.203274 0.0005
 0.976223 -0.145681  0.106269 0.249962 0.0005
 0.987507 -0.143388  0.104173 0.289871 0.0005
  0.99115 -0.135896  0.106127 0.163802 0.0005
 0.986326 -0.151107  0.107894 -0.0827108 0.0005
 0.990008 -0.157357  0.117141 0.0324239 0.0005
  0.99007 -0.163234  0.115185 -0.0820704 0.0005
 0.991012 -0.157117  0.115331 0.0402822 0.0005
 0.990802 -0.155355  0.106829 -0.0727101 0.0005
0.986835 -0.15328 0.118469 0.0530176 0.0005
 0.988961 -0.146077  0.113921 0.0577423 0.0005
 0.986725 -0.128996  0.114948 0.112292 0.0005
 0.990784 -0.160684  0.116377 -0.0321274 0.0005
 0.983608 -0.153321 0.0979397 0.0631592 0.0005
 0.980064 -0.148816  0.107896 0.272345 0.0005
 0.979964 -0.145775  0.108601 0.0418154 0.0005
 0.990757 -0.132313  0.121619 -0.248486 0.0005
 0.999244 -0.138574  0.106132 -0.00887712 0.0005
 0.972536 -0.133126  0.119917 -0.399707 0.0005
 0.978125 -0.145897  0.113249 0.0749392 0.0005
 0.987583 -0.147763  0.106165 0.28608 0.0005
 0.987327 -0.147432  0.104912 0.285341 0.0005
  0.98393 -0.139311  0.104169 -0.16941 0.0005
0.996244 -0.13881 0.105453 -0.028905 0.0005
 0.978912 -0.132331  0.111294 0.404013 0.0005
 0.973737 -0.145786  0.110874 -0.454715 0.0005
 0.970114 -0.140999  0.118945 -0.193494 0.0005
 0.996172 -0.152462  0.112773 -0.225929 0.0005
 0.990504 -0.148088  0.112862 0.0574009 0.0005
  1.00101 -0.137038   0.09814 -0.165399 0.0005
 0.977966 -0.157321   0.11445 -0.167255 0.0005
 0.986594 -0.159984  0.112914 0.0678758 0.0005
   1.0082 -0.186086  0.122908 0.18246 0.0005
 0.987878 -0.146911  0.112819 -0.0317721 0.0005
 0.974264 -0.139792  0.109707 -0.466229 0.0005
 0.977066 -0.152342  0.116612 -0.149515 0.0005
 0.988154 -0.148841  0.115543 -0.221022 0.0005
0.993995 -0.15378 0.107336 0.220991 0.0005
 0.978331 -0.136818   0.10868 -0.154559 0.0005
 0.987714 -0.141887 0.0973454 0.389856 0.0005
 0.998075 -0.158473  0.112968 -0.110615 0.0005
0.983854 -0.15122  0.11669 -0.0539519 0.0005
  0.98471 -0.162872  0.113453 -0.20316 0.0005
 0.967976 -0.139879  0.108942 -0.466116 0.0005
 0.978958 -0.140899  0.116017 0.0214512 0.0005
  0.98838 -0.157747 0.0994947 -0.333669 0.0005
0.974496  -0.1414 0.117778 0.129784 0.0005
0.992647 -0.14773 0.108656 0.0212019 0.0005
 0.995926 -0.156877  0.110031 -0.12705 0.0005
0.982198 -0.14738  0.10469 0.358223 0.0005
 0.987374 -0.138262  0.116509 0.0301166 0.0005
 0.985673 -0.145942  0.112135 -0.249684 0.0005
 0.981828 -0.145004  0.116079 -0.109764 0.0005
 0.987616 -0.159628  0.116036 -0.25985 0.0005
 0.983179 -0.142899  0.112221 0.0185853 0.0005
 0.986386 -0.134739  0.111965 -0.172547 0.0005
  0.99247 -0.158246 0.0913712 0.28158 0.0005
 0.990563 -0.147105  0.128166 -0.0396616 0.0005
 0.994165 -0.140063  0.104019 -0.0846284 0.0005
  0.99145 -0.152562  0.103094 -0.0434874 0.0005
 0.987949 -0.132428  0.122759 -0.0507852 0.0005
 0.986834 -0.145427  0.113569 -0.250204 0.0005
 0.978885 -0.152714  0.119564 0.0396526 0.0005
 0.991895 -0.165014   0.12706 0.096446 0.0005
0.990238 -0.15557 0.116889 0.0157575 0.0005
  1.00587 -0.182247  0.121368 0.203285 0.0005
   0.9768 -0.137995  0.122364 -0.286379 0.0005
0.985544 -0.15172 0.106338 0.00439707 0.0005
 0.992755 -0.146591  0.107028 0.283762 0.0005
 0.984949 -0.150921  0.111423 -0.0563518 0.0005
 0.988721 -0.145207  0.103473 0.251159 0.0005
   0.9845 -0.166703  0.121798 -0.134968 0.0005
 0.993994 -0.136861  0.104781 -0.0630356 0.0005
 0.986598 -0.149459  0.106442 0.269173 0.0005
0.989691 -0.12714 0.115332 0.122162 0.0005
 0.990881 -0.129807  0.113281 -0.0331502 0.0005
 0.981179 -0.147446  0.102081 0.333779 0.0005
 0.991226 -0.147223  0.103099 0.283854 0.0005
 0.981991 -0.145671  0.115927 -0.111128 0.0005
 0.985594 -0.152695  0.114946 0.00611217 0.0005
 0.978105 -0.137756  0.109201 -0.376313 0.0005
 0.980495 -0.149919  0.120868 0.0439498 0.0005
 0.987811 -0.159701  0.111127 -0.0483657 0.0005
 0.987017 -0.153065  0.117001 0.0613247 0.0005
 0.987024 -0.158484  0.115062 0.0707992 0.0005
 0.990282 -0.150496  0.104375 0.00248643 0.0005
 0.989612 -0.147756  0.124011 0.0570955 0.0005
  0.98194 -0.147405  0.115015 -0.445146 0.0005
 0.987606 -0.154139  0.106373 -0.0161365 0.0005
 0.987248 -0.137793  0.117775 -0.180312 0.0005
 0.987784 -0.151372  0.107129 -0.0140447 0.0005
 0.980104 -0.148597   0.10157 0.380207 0.0005
 0.986336 -0.155683  0.111381 -0.142052 0.0005
 0.992392 -0.149501   0.11795 -0.0379455 0.0005
 0.989495 -0.154673  0.111552 -0.253364 0.0005
 0.979156 -0.146877  0.114674 0.02767 0.0005
 0.990727 -0.149927  0.116051 -0.0201516 0.0005
 0.990049 -0.153063  0.108126 -0.00979641 0.0005
 0.993386 -0.155625   0.11452 0.00726614 0.0005
 0.986182 -0.148004  0.103474 0.28077 0.0005
 0.980756 -0.141887  0.119205 -0.00679702 0.0005
 0.979543 -0.154573  0.118434 -0.169493 0.0005
 0.988009 -0.149838   0.10595 -0.00202408 0.0005
 0.981722 -0.142795  0.110436 0.278346 0.0005
 0.988603 -0.141076  0.106294 0.0610056 0.0005
 0.989384 -0.149574  0.128913 -0.0380844 0.0005
 0.988247 -0.152151  0.107451 -0.0283909 0.0005
 0.980445 -0.140336  0.113193 -0.0096509 0.0005
 0.985487 -0.136167  0.113671 -0.0742688 0.0005
 0.990898 -0.150244   0.11454 0.113807 0.0005
 0.995641 -0.151702  0.117007 0.0279131 0.0005
 0.987317 -0.150542  0.116626 -0.240484 0.0005
 0.988089 -0.136992  0.104336 0.0732879 0.0005
 0.991178 -0.136988  0.104946 -0.0560096 0.0005
 0.986426 -0.145244  0.117767 0.0234659 0.0005
 0.987695  -0.15327 0.0982144 -0.130928 0.0005
 0.989322 -0.152737  0.120099 -0.102825 0.0005
 0.983745 -0.157772  0.120749 -0.167273 0.0005
 0.996005 -0.153634  0.112151 -0.250113 0.0005
0.989323 -0.15324 0.108037 0.0560549 0.0005
0.991199 -0.14429 0.117874 0.0423111 0.0005
0.988461 -0.15258 0.111929 -0.00707356 0.0005
 0.974615 -0.137585  0.120559 -0.324854 0.0005
 0.986267 -0.148448  0.106886 0.286973 0.0005
 0.987792 -0.153392  0.105973 -0.134337 0.0005
 0.977569 -0.135609  0.116647 -0.110065 0.0005
 0.990571 -0.129287  0.112346 -0.035447 0.0005
 0.990806 -0.153729  0.100028 0.0790554 0.0005
 0.992423 -0.156995  0.101499 -0.14084 0.0005
 0.990023 -0.133794  0.104579 0.0839029 0.0005
 0.979438 -0.153003  0.122309 0.180724 0.0005
 0.987309 -0.161065  0.113101 -0.277164 0.0005
 0.988072 -0.136423  0.112994 -0.348506 0.0005
 0.994488 -0.158867  0.116572 0.0500223 0.0005
 0.990462 -0.150362  0.116922 -0.0478866 0.0005
 0.965017 -0.140389  0.109329 -0.484289 0.0005
 0.989361 -0.164033   0.12375 0.113235 0.0005
 0.982173 -0.152946  0.119476 -0.0104778 0.0005
0.990749 -0.15187 0.112498 -0.253977 0.0005
 0.984805 -0.140011  0.103614 -0.138719 0.0005
 0.991519 -0.149271  0.109089 0.0200954 0.0005
0.988621 -0.15092 0.123664 -0.172877 0.0005
 0.986232 -0.136981   0.11196 -0.0596487 0.0005
 0.988231 -0.163852   0.12278 0.0930849 0.0005
 0.986195 -0.161989  0.115432 -0.266372 0.0005
 0.989525 -0.143941  0.104076 0.327143 0.0005
 0.999006 -0.163662  0.119266 0.179414 0.0005
 0.977361 -0.138105  0.107988 -0.385914 0.0005
 0.988802 -0.161352  0.114154 0.0704122 0.0005
 0.979413 -0.136633  0.115986 0.205404 0.0005
 0.990073 -0.162816  0.114163 -0.0552958 0.0005
 0.985139 -0.138733  0.119294 -0.220059 0.0005
0.985838 -0.15538 0.108422 0.0639177 0.0005
 0.98678 -0.14468  0.10246 0.380119 0.0005
  0.99368 -0.149621  0.109673 0.202841 0.0005
 0.983701 -0.149057  0.109918 -0.0227518 0.0005
0.993387 -0.16099 0.113448 -0.102343 0.0005
0.984146 -0.13597 0.108668 -0.0326716 0.0005
 0.988661 -0.143723  0.119646 0.0375906 0.0005
 0.993606 -0.149057  0.109479 -0.0702522 0.0005
 0.988215 -0.152105  0.119678 0.0492987 0.0005
 0.990995 -0.139423  0.116033 -0.148681 0.0005
 0.986095 -0.164412  0.112834 -0.0703387 0.0005
 0.987356 -0.154431  0.105471 -0.153877 0.0005
 0.985734 -0.148294  0.121869 -0.0942869 0.0005
 0.987208 -0.139058  0.102097 -0.0662952 0.0005
 0.982286 -0.147879    0.1096 -0.0567832 0.0005
 0.986119 -0.145751  0.110975 0.359103 0.0005
  0.98464 -0.132396  0.116509 -0.153281 0.0005
 0.985411 -0.151459  0.116295 -0.0551039 0.0005
 0.986432 -0.144724  0.104108 0.279562 0.0005
 0.966082 -0.137854  0.112294 -0.244749 0.0005
 0.988053 -0.147333  0.106299 0.270494 0.0005
 0.983986 -0.150043  0.111155 -0.0625415 0.0005
 0.989625 -0.146811   0.10492 0.266737 0.0005
 0.981521 -0.145547  0.106511 0.15604 0.0005
 0.991914 -0.153766  0.114178 -0.00819044 0.0005
0.987033 -0.14763  0.11414 -0.241352 0.0005
 0.989129 -0.155463  0.110579 -0.167991 0.0005
  0.99252 -0.147734  0.108617 0.0158688 0.0005
  0.98517 -0.144792  0.112808 -0.250667 0.0005
0.980707 -0.14441 0.112566 0.0436248 0.0005
 0.994676 -0.157354  0.114909 -0.141098 0.0005
0.980279 -0.14481 0.114015 -0.12611 0.0005
 0.985785 -0.153924  0.106783 -0.0213702 0.0005
 0.992801 -0.157736  0.115127 0.0105526 0.0005
0.988727 -0.15176 0.110162 -0.113252 0.0005
 0.985347 -0.143295   0.11349 -0.105873 0.0005
 0.988435 -0.147127  0.109782 -0.00151655 0.0005
 0.984227 -0.150775  0.107224 -0.053118 0.0005
  0.98179 -0.139712  0.100362 0.29731 0.0005
 0.990653 -0.159723  0.113692 -0.0472767 0.0005
 0.987664 -0.151427   0.10546 0.00795824 0.0005
 0.980589 -0.157318  0.124571 -0.197236 0.0005
 0.992834 -0.155669  0.109747 -0.22726 0.0005
 0.989102 -0.139509  0.105337 -0.0427481 0.0005
 0.989164 -0.161071  0.112121 0.0814996 0.0005
 0.974222 -0.138243  0.108045 -0.458807 0.0005
 0.989596 -0.156037   0.11343 0.0454614 0.0005
  0.98526 -0.151768  0.116859 0.090513 0.0005
 0.986021 -0.150047  0.115158 -0.232353 0.0005
 0.990643 -0.159213  0.116728 0.00737851 0.0005
 0.988219 -0.139759  0.116816 0.0234956 0.0005
 0.985754 -0.161901  0.115199 0.0760378 0.0005
 0.982824 -0.138249  0.111092 0.0994971 0.0005
  0.97903 -0.131829  0.110304 -0.0398391 0.0005
 0.988889 -0.143918  0.120107 -0.00283345 0.0005
  0.98928 -0.153523  0.100071 0.0646732 0.0005
 0.994933 -0.133071 0.0978404 -0.0405592 0.0005
 0.987803 -0.153577  0.108839 -0.163158 0.0005
  0.99489 -0.153514  0.111798 -0.261083 0.0005
0.988415 -0.15686 0.117247 0.0294074 0.0005
 0.990194 -0.145516  0.104033 0.318034 0.0005
 0.984217 -0.163835  0.114678 -0.266649 0.0005
 0.988129 -0.148758  0.117281 -0.0414486 0.0005
  0.97887 -0.146373  0.111231 0.0673749 0.0005
 0.988013 -0.153053  0.106908 -0.116606 0.0005
 0.994007 -0.145885  0.116574 -0.240101 0.0005
 0.996544 -0.148485  0.099395 -0.0193219 0.0005
 0.988231 -0.147658  0.114522 -0.0291677 0.0005
 1.00001 -0.14023 0.109898 -0.00483427 0.0005
 0.987577 -0.151346  0.115797 -0.230684 0.0005
 0.988802 -0.162009  0.112799 -0.0559357 0.0005
 0.985343 -0.146309  0.112048 0.380384 0.0005
 0.986598 -0.158837  0.107943 -0.128393 0.0005
 0.984935 -0.140974  0.111044 0.0992162 0.0005
 0.981564 -0.146813  0.114061 0.0326434 0.0005
 0.986342 -0.150451  0.108054 -0.00650861 0.0005
 0.990282 -0.150242  0.106268 -0.0488329 0.0005
0.990131 -0.15095 0.104349 -0.0198431 0.0005
 0.991759 -0.155607  0.103432 0.0362996 0.0005
 0.987421 -0.152385  0.114918 0.0883652 0.0005
 0.989233 -0.147646  0.117366 -0.076414 0.0005
 0.984914 -0.150202  0.112582 -0.237011 0.0005
 0.982357 -0.136122  0.118931 0.0148669 0.0005
 0.987618 -0.153826  0.115255 -0.168401 0.0005
0.984304 -0.14929 0.109181 -0.0393436 0.0005
 0.990593 -0.150103  0.104055 -0.0230752 0.0005
  0.99717 -0.152543  0.102099 0.176175 0.0005
 0.986998 -0.159255  0.112317 0.0671523 0.0005
 0.988236 -0.146578  0.119653 -0.0173517 0.0005
 0.990322 -0.153108  0.107043 0.193612 0.0005
 0.988641 -0.138568  0.111004 -0.330908 0.0005
 0.984005 -0.147816  0.109813 0.00688497 0.0005
 0.979566 -0.137588  0.108622 -0.386526 0.0005
 0.999195 -0.152684  0.124042 0.272754 0.0005
 0.999546 -0.170381   0.10609 -0.000527675 0.0005
  0.99146 -0.157064  0.117567 0.00722173 0.0005
 0.985004 -0.161334   0.11682 -0.262638 0.0005
 0.992015 -0.135412  0.113986 -0.190405 0.0005
 0.978989 -0.144054  0.101722 -0.208358 0.0005
 0.977731 -0.156684  0.118313 -0.0867158 0.0005
 0.991689 -0.162262  0.116365 -0.0491679 0.0005
 0.991745 -0.137678  0.113715 -0.175304 0.0005
 0.982341 -0.138613  0.116874 0.0314352 0.0005
 0.980789 -0.144183  0.105126 0.15308 0.0005
 0.990244 -0.156004  0.116075 0.0544843 0.0005
 0.985952 -0.139483  0.114203 0.0310075 0.0005
 0.991115 -0.145745  0.105094 0.300731 0.0005
 0.991123 -0.150271  0.106176 -0.0431253 0.0005
 0.988071 -0.149914    0.1186 -0.0774869 0.0005
 0.989144 -0.153767  0.117123 0.212483 0.0005
 0.986387 -0.151054  0.109316 -0.00586837 0.0005
 0.976594 -0.156056  0.116661 -0.12112 0.0005
 0.978663 -0.133925  0.113308 -0.178499 0.0005
  0.98849 -0.145922  0.105676 0.262934 0.0005
 0.980756 -0.153516  0.116537 0.295206 0.0005
 0.966694 -0.140681  0.108844 -0.466068 0.0005
 0.989829 -0.158601   0.11438 0.0123595 0.0005
 0.982023 -0.138736  0.102657 0.294964 0.0005
 0.986146 -0.153487  0.107993 0.0104106 0.0005
0.996105 -0.15202 0.116062 0.0914605 0.0005
 0.994701 -0.152686  0.116289 0.00797195 0.0005
 0.985442 -0.147838  0.107139 0.000835127 0.0005
0.982331 -0.16138 0.112818 -0.223111 0.0005
 0.999175 -0.136566  0.110965 -0.0236146 0.0005
  0.99162 -0.156589   0.11572 0.0486639 0.0005
 0.988902 -0.153437  0.112698 -0.231451 0.0005
 0.992117 -0.150354  0.107612 0.168844 0.0005
 0.991662 -0.139978  0.116717 -0.159018 0.0005
 0.993531 -0.165178  0.125796 0.114791 0.0005
 0.987816 -0.149374  0.106246 0.322276 0.0005
   0.9904 -0.135021  0.107739 -0.0414399 0.0005
 0.990346 -0.153045  0.111453 -0.229211 0.0005
 0.988093  -0.14312 0.0965298 0.352344 0.0005
 0.990725 -0.137031  0.104717 -0.0877621 0.0005
 0.987287 -0.153028  0.116407 0.0488154 0.0005
 0.983793 -0.138471  0.113726 -0.303009 0.0005
 0.987304 -0.151693  0.113835 0.0358402 0.0005
 0.989859 -0.155625  0.118812 -0.114985 0.0005
 0.989795 -0.130749  0.114407 0.133592 0.0005
 0.988815 -0.160552  0.111851 -0.029472 0.0005
 0.988224 -0.156386  0.115843 -0.268511 0.0005
  0.99233 -0.138031  0.103615 0.0746054 0.0005
 0.979896 -0.147962  0.112442 0.0417973 0.0005
 0.977138 -0.158207  0.116712 -0.130001 0.0005
 0.998741 -0.135211  0.112056 -0.0104355 0.0005
 0.986706 -0.158069   0.11205 0.0926375 0.0005
 0.975506 -0.149441  0.112464 0.0975803 0.0005
 0.978118 -0.129577  0.110678 0.0523421 0.0005
 0.987305 -0.136188  0.117239 -0.214015 0.0005
 0.984409 -0.153254  0.109461 -0.0694389 0.0005
 0.988443 -0.147562  0.106832 0.264103 0.0005
 0.991697 -0.128436   0.11535 0.163088 0.0005
0.990981 -0.15167 0.108574 0.175065 0.0005
 0.990792 -0.157202  0.101836 -0.0567053 0.0005
 0.994404 -0.158404 0.0943629 0.292754 0.0005
  1.00386 -0.184898  0.121175 0.221252 0.0005
 0.988567 -0.153667  0.107952 -0.0969861 0.0005
 0.996609 -0.154676   0.10074 0.2665 0.0005
 0.974565 -0.148648  0.103959 -0.410532 0.0005
 0.985067 -0.150894  0.108381 -0.0228222 0.0005
 0.984197 -0.140364  0.119432 -0.178333 0.0005
 0.997709 -0.138119  0.109708 -0.00286796 0.0005
 0.980085 -0.126073  0.104376 0.298879 0.0005
 0.986708 -0.154059  0.115444 0.188096 0.0005
 0.977401 -0.131382  0.111571 0.396848 0.0005
0.988503 -0.15062 0.117278 -0.0934638 0.0005
 0.986214 -0.149459  0.116186 0.068297 0.0005
 0.974226 -0.132904  0.104564 0.640346 0.0005
 0.985181 -0.161153  0.111557 -0.032824 0.0005
 0.980192 -0.142479   0.11413 0.416742 0.0005
 0.985274 -0.147768  0.114856 -0.208063 0.0005
 0.984781 -0.149856  0.119017 0.14028 0.0005
 0.984547 -0.155177  0.112547 -0.0607482 0.0005
  0.98802 -0.153052  0.106007 -0.0728919 0.0005
0.988638 -0.15785  0.11469 0.0842117 0.0005
  0.98836 -0.147093  0.116881 -0.0835801 0.0005
0.984005 -0.14234 0.111121 0.0365691 0.0005
  0.96792 -0.127594  0.119807 -0.412425 0.0005
0.993056 -0.15091 0.107415 -0.00163737 0.0005
 0.990089 -0.128081  0.114671 0.152348 0.0005
0.973582 -0.13241  0.12343 -0.294605 0.0005
 0.989509 -0.166558  0.125291 0.172727 0.0005
 0.984515 -0.146683   0.10982 0.38531 0.0005
 0.990921 -0.135906  0.102824 0.0951933 0.0005
 0.992886 -0.158273  0.117154 0.0201133 0.0005
 0.989802 -0.154318  0.125099 -0.183333 0.0005
 0.987631 -0.153171  0.114002 0.00405641 0.0005
 0.989205 -0.155644  0.109338 -0.134089 0.0005
 0.984119 -0.145085  0.102245 0.38749 0.0005
0.980469 -0.13333 0.112154 0.370775 0.0005
 0.987947 -0.135035  0.104857 0.0446008 0.0005
 0.985642 -0.134239  0.112927 -0.0590182 0.0005
 0.989241 -0.147446  0.122346 0.0652653 0.0005
0.986491 -0.15302 0.111835 -0.0738736 0.0005
 0.991119 -0.152303  0.104764 0.212087 0.0005
 0.973354 -0.149717  0.106342 -0.446348 0.0005
 0.992062 -0.153316 0.0984952 0.0337255 0.0005
0.976898 -0.15447 0.115067 0.0990145 0.0005
0.989318 -0.15714 0.102422 -0.0580403 0.0005
 0.993091 -0.157415  0.115054 -0.131324 0.0005
 0.988358 -0.156529  0.103679 -0.156809 0.0005
 0.993389 -0.159441  0.111161 -0.0845391 0.0005
 0.989082 -0.150946  0.118958 -0.0862726 0.0005
 0.982593 -0.151236   0.11342 0.155822 0.0005
 0.993157 -0.154619  0.108673 0.197353 0.0005
 0.985152 -0.152638  0.114793 0.00603751 0.0005
  0.99602 -0.161585  0.118424 -0.118563 0.0005
 0.984975 -0.154268  0.114104 0.0634512 0.0005
  1.00015 -0.153925  0.112951 0.280359 0.0005
 0.985808 -0.149702  0.110813 -0.0971018 0.0005
 0.981387 -0.158454  0.115787 -0.207838 0.0005
 0.989324 -0.138826  0.104141 0.0723541 0.0005
 0.994492 -0.152695   0.10156 0.0129746 0.0005
 0.986679 -0.161787  0.126411 0.107252 0.0005
 0.986309 -0.148621  0.115427 -0.241369 0.0005
 0.984917 -0.150622   0.10988 -0.0158124 0.0005
 0.980342 -0.150575  0.120608 0.0111962 0.0005
 0.994613 -0.138468 0.0993379 -0.0581117 0.0005
 0.985035 -0.147141  0.116039 -0.218889 0.0005
 0.981725 -0.137577  0.115314 0.0159177 0.0005
   0.9905 -0.152812  0.105032 -0.0256989 0.0005
 0.990165 -0.154095  0.119593 0.0578343 0.0005
 0.987988 -0.154316  0.107717 -0.130882 0.0005
0.978584 -0.12991  0.10789 0.360828 0.0005
 0.994584 -0.154345  0.104205 -0.0526749 0.0005
 0.980248 -0.142877  0.115019 -0.0935245 0.0005
 0.992627 -0.153619  0.113661 -0.0136967 0.0005
 0.988572 -0.153147  0.105388 -0.120063 0.0005
 0.994844 -0.150513  0.113421 -0.247386 0.0005
 0.996636 -0.172842  0.103696 -0.0415632 0.0005
 0.987967 -0.140664  0.116951 -0.180111 0.0005
 0.988583 -0.158232  0.109578 0.0724907 0.0005
  1.00888 -0.186763  0.122783 0.223146 0.0005
 0.979684 -0.137925   0.10745 -0.385497 0.0005
  0.98358 -0.132962  0.110098 -0.040873 0.0005
 0.982448 -0.143266  0.110441 0.0361326 0.0005
 0.984578 -0.140626  0.103957 -0.154075 0.0005
 0.987479 -0.163016  0.115314 0.0907644 0.0005
 0.991094 -0.158611  0.114247 0.0249145 0.0005
 0.988665 -0.155057  0.113542 -0.155179 0.0005
 0.989218 -0.159523  0.114349 0.0786305 0.0005
 0.989149 -0.152792  0.108454 0.0102366 0.0005
 0.978575 -0.131158  0.109947 0.367926 0.0005
 0.992629 -0.137848  0.117929 -0.0643548 0.0005
 0.987562 -0.151713  0.115051 0.0166149 0.0005
 0.983164 -0.151086  0.106548 -0.0258172 0.0005
 0.991741 -0.153408  0.110839 -0.238809 0.0005
 0.973702 -0.139829  0.119918 0.294246 0.0005
 0.989682 -0.157364   0.10355 -0.160649 0.0005
 0.989735 -0.139853  0.109716 0.15817 0.0005
 0.984265 -0.160801  0.116675 -0.207517 0.0005
 0.990231 -0.149451  0.107836 0.271456 0.0005
  0.98472 -0.141177  0.100907 -0.176805 0.0005
 0.989186 -0.147313  0.116149 -0.24051 0.0005
 0.976021 -0.139306  0.123152 -0.289356 0.0005
 0.992395 -0.151471  0.108852 0.0268455 0.0005
 0.988291 -0.150971   0.10715 -0.00994291 0.0005
 0.982106 -0.136379  0.117368 0.00629417 0.0005
0.996208 -0.15182 0.103281 0.178111 0.0005
 0.983556 -0.151497  0.116916 0.141629 0.0005
 0.975258 -0.132399  0.121857 -0.133065 0.0005
 0.990188 -0.146694  0.106158 0.281565 0.0005
 0.991662 -0.125864   0.12026 0.133828 0.0005
 0.999969 -0.152788  0.111553 0.297679 0.0005
0.990555 -0.15984 0.113949 -0.0276426 0.0005
 0.985921 -0.157371  0.101187 -0.132507 0.0005
   0.9798 -0.138426  0.108839 -0.341853 0.0005
  0.99315 -0.136529    0.1029 0.0814462 0.0005
  0.99119 -0.151503  0.115256 0.102008 0.0005
 0.979674 -0.134775  0.110701 0.0288113 0.0005
  1.00702 -0.181819  0.118105 0.178509 0.0005
 0.997176 -0.152955  0.106171 0.207194 0.0005
 0.979887 -0.155089  0.116984 -0.100863 0.0005
 0.995225 -0.152931  0.112976 -0.25516 0.0005
 0.979049 -0.156024  0.117121 -0.124509 0.0005
 0.974359 -0.138694  0.120821 -0.322521 0.0005
 0.978634 -0.129663  0.112135 0.0818346 0.0005
0.975624 -0.13807 0.119587 -0.330067 0.0005
 0.982792 -0.147827  0.102562 0.365994 0.0005
 0.990284 -0.141505  0.112308 0.0393352 0.0005
 0.985742 -0.138336  0.114582 -0.167956 0.0005
 0.993921 -0.149175  0.109828 0.168259 0.0005
 0.991321 -0.152209  0.108038 0.167059 0.0005
 0.989838 -0.135774   0.11935 -0.0916293 0.0005
 0.977704 -0.156874  0.120913 -0.173696 0.0005
 0.986856 -0.161036  0.114686 -0.263705 0.0005
 0.987104 -0.146165  0.113396 -0.0786212 0.0005
  0.98826 -0.146359  0.120343 -0.145367 0.0005
  0.97626 -0.144758  0.108644 0.296905 0.0005
 0.987198 -0.154526  0.104764 -0.0177332 0.0005
 0.986029 -0.149482  0.117457 -0.211336 0.0005
 0.985064 -0.145299  0.104701 -0.150294 0.0005
0.980636 -0.13956 0.112616 0.261476 0.0005
   1.008 -0.18535 0.118533 0.18762 0.0005
 0.992369 -0.137437  0.104117 -0.0153991 0.0005
0.987502 -0.14704 0.108484 -0.000764321 0.0005
 0.987654 -0.149523  0.110539 -0.0311216 0.0005
 0.990851 -0.139945  0.117192 0.066336 0.0005
 0.986729 -0.131443 0.0967956 -0.261619 0.0005
 0.988387 -0.163915  0.124815 -0.119328 0.0005
 0.991101 -0.135555  0.110552 0.148673 0.0005
 0.994603 -0.151157 0.0995516 0.270568 0.0005
 0.984967 -0.152431  0.112366 -0.0336397 0.0005
 0.989644 -0.146557  0.103918 0.281444 0.0005
 0.990996 -0.149868  0.109847 0.155807 0.0005
 0.986064 -0.149758  0.106965 -0.0132381 0.0005
 0.987621 -0.148964  0.105929 0.286165 0.0005
0.987394 -0.14665 0.106215 0.287747 0.0005
0.984967 -0.15088 0.109889 -0.0684838 0.0005
 0.993598 -0.136959  0.109393 -0.0627789 0.0005
 0.965136 -0.140056  0.109389 -0.46815 0.0005
 0.983673 -0.148549  0.128016 0.0774824 0.0005
 0.977155 -0.135416   0.11004 0.286015 0.0005
 0.992423 -0.152038  0.113598 -0.218964 0.0005
 0.985977 -0.148516  0.115721 -0.217195 0.0005
 0.987154 -0.136856  0.114378 -0.321365 0.0005
 0.995789 -0.153073  0.101539 0.196207 0.0005
 0.978227 -0.124287  0.103664 0.292956 0.0005
 0.976459 -0.142293  0.106489 -0.084209 0.0005
 0.980773 -0.145251   0.11174 0.0504626 0.0005
 0.987398 -0.151219  0.105036 -0.00599452 0.0005
 0.988655 -0.149405  0.118394 -0.0179504 0.0005
 0.982749 -0.164715  0.121335 0.137012 0.0005
 0.981867 -0.145222  0.111666 -0.0936258 0.0005
  1.00926 -0.185766  0.118158 0.193746 0.0005
 0.991218 -0.145793  0.114293 0.0376583 0.0005
 0.985713 -0.155965  0.114367 -0.15884 0.0005
 0.992382 -0.156973  0.111994 0.0295573 0.0005
0.981972 -0.14229 0.116389 -0.0198795 0.0005
 0.991956 -0.156402  0.117565 -0.00020909 0.0005
 0.984008 -0.137373   0.11172 -0.0166156 0.0005
 0.977022 -0.137309  0.124167 -0.286951 0.0005
 0.993947 -0.152832  0.114827 -0.0233244 0.0005
 0.980213 -0.161582  0.116776 -0.191474 0.0005
 0.986368 -0.154619  0.113606 -0.152406 0.0005
 0.985921 -0.146877  0.115851 -0.203788 0.0005
0.974442  -0.1417 0.108602 -0.454713 0.0005
  0.99196 -0.165683  0.124427 0.0923599 0.0005
 0.991436 -0.153896  0.107198 -0.0126097 0.0005
 0.984226 -0.131531  0.110179 -0.033027 0.0005
  0.98336 -0.141836  0.118544 -0.00495281 0.0005
 0.986409 -0.161718  0.125907 -0.120875 0.0005
 0.995574 -0.137331  0.110732 0.00241054 0.0005
 0.986181 -0.137106  0.100695 0.0712486 0.0005
 0.987991 -0.152164  0.117162 0.0218398 0.0005
 0.979772 -0.137926  0.104658 -0.355201 0.0005
 0.978446 -0.144074   0.12737 -0.278553 0.0005
 0.988584 -0.136322  0.107973 0.156475 0.0005
 0.989054 -0.126959  0.116098 0.176528 0.0005
 0.980089 -0.135969  0.118316 0.189562 0.0005
 0.978253 -0.147658  0.109425 0.0700802 0.0005
 0.993405 -0.160478  0.112085 0.0485946 0.0005
 0.98778 -0.15536 0.111401 0.0322948 0.0005
0.985057 -0.15783 0.113415 0.0656305 0.0005
 0.981322 -0.136078  0.121241 0.0120533 0.0005
 0.991005 -0.136425  0.103412 0.0864429 0.0005
 0.999445 -0.151081  0.113696 0.30215 0.0005
 0.982067 -0.144321  0.111931 -0.109601 0.0005
 0.992231 -0.156784  0.100815 -0.159958 0.0005
 0.986663 -0.154289  0.106118 -0.022071 0.0005
 0.978357 -0.126116  0.120472 -0.214836 0.0005
0.995936 -0.16259 0.119037 -0.112457 0.0005
 0.999158 -0.137531  0.110077 0.00152967 0.0005
 0.988626 -0.127733  0.119303 0.163555 0.0005
 0.994007 -0.147338  0.109615 -0.0731275 0.0005
  0.97908 -0.157353  0.122182 -0.0419759 0.0005
 0.963825 -0.140527  0.107487 -0.493014 0.0005
 0.992447 -0.135309   0.10556 -0.0306662 0.0005
 0.983413 -0.143321  0.114032 0.0435372 0.0005
 0.984609 -0.139276  0.102777 0.291792 0.0005
  1.00934 -0.186537   0.12366 0.175519 0.0005
 0.983155 -0.143644  0.117046 0.00309214 0.0005
 0.989767 -0.162413  0.116941 -0.0468488 0.0005
 0.982173 -0.136704  0.111327 0.0532189 0.0005
  0.9849 -0.13797 0.116683 -0.199787 0.0005
 0.990462 -0.150767  0.105673 0.269677 0.0005
 0.991243 -0.163167  0.115231 -0.0690143 0.0005
 0.986356 -0.149118  0.114776 0.0521366 0.0005
 0.989112 -0.149872   0.11377 0.0561612 0.0005
 0.985377 -0.145702  0.110287 0.369832 0.0005
 0.983576 -0.145407  0.113848 -0.127205 0.0005
0.996879 -0.15146 0.105567 0.169138 0.0005
 0.992033 -0.151867  0.102809 -0.0627875 0.0005
 0.989947 -0.153414  0.115659 0.0553825 0.0005
 0.987183 -0.162579  0.114638 -0.269849 0.0005
 0.977366 -0.140414  0.104738 -0.0693581 0.0005
 0.986166 -0.162412   0.11498 0.0918836 0.0005
 0.996213 -0.157998  0.102199 0.275004 0.0005
 0.990383 -0.138248  0.103558 -0.0539221 0.0005
 0.988581 -0.144174  0.105019 0.304294 0.0005
 0.990851 -0.128307  0.117909 0.117136 0.0005
 0.986191 -0.147285  0.114847 -0.227844 0.0005
 0.987172 -0.156671  0.109072 -0.119582 0.0005
 0.988874 -0.128999  0.116981 0.108519 0.0005
 0.990261 -0.147771   0.10406 0.301201 0.0005
  0.98946 -0.130302  0.117275 0.166975 0.0005
0.975476 -0.13381  0.12171 -0.110054 0.0005
 0.997766 -0.139884  0.108609 0.00502052 0.0005
 0.989563 -0.149286  0.115023 -0.0248717 0.0005
 0.990948 -0.136287  0.104118 0.0665846 0.0005
 0.987699 -0.152365  0.111872 -0.0757585 0.0005
 0.986516 -0.152214  0.120464 -0.122099 0.0005
 0.980134 -0.135167  0.121999 -0.0615881 0.0005
 0.985664 -0.145006  0.105433 0.264094 0.0005
 0.978793 -0.129909  0.114968 0.0337332 0.0005
 0.999454 -0.129233  0.114845 -0.148925 0.0005
 0.994724 -0.159097  0.117956 -0.125695 0.0005
 0.989079 -0.153895   0.10602 0.182805 0.0005
 0.988181 -0.154695  0.109393 -0.055681 0.0005
 0.987964 -0.151628  0.111613 -0.122548 0.0005
 0.975281 -0.137928  0.110395 0.144283 0.0005
 0.979148 -0.152438   0.11989 -0.126834 0.0005
 0.991591 -0.138691  0.103112 -0.0560871 0.0005
  0.97992 -0.156844  0.112798 -0.113067 0.0005
  0.98409 -0.152685  0.113855 0.169746 0.0005
 0.983934 -0.155347  0.109841 -0.0596925 0.0005
 0.991476 -0.146418   0.10355 -0.0126158 0.0005
 0.985825 -0.151387  0.115238 0.0550454 0.0005
 0.988271 -0.156919  0.108804 0.0570523 0.0005
 0.984346 -0.162801  0.112298 -0.198405 0.0005
0.986754 -0.15532 0.108763 -0.0664567 0.0005
 0.992269 -0.153376   0.10004 -0.14717 0.0005
 0.993719 -0.146277  0.103268 -0.0200945 0.0005
 0.986182 -0.151281  0.115263 -0.102738 0.0005
 0.990417 -0.158665 0.0969427 -0.352731 0.0005
 0.987996 -0.138456  0.115109 -0.191371 0.0005
 0.984363 -0.155233  0.108532 -0.0519624 0.0005
 0.981995 -0.154047  0.116691 0.0205507 0.0005
 0.993051 -0.150703  0.110814 0.182887 0.0005
 0.986672 -0.135737  0.109167 -0.00596204 0.0005
 0.988803 -0.128502  0.116644 0.127011 0.0005
 0.994659 -0.159514  0.115279 -0.132344 0.0005
 0.986452 -0.152256  0.106692 -0.0417996 0.0005
 0.967556 -0.142856  0.110565 -0.477831 0.0005
 0.977464 -0.144232 0.0996871 -0.14853 0.0005
 0.975649 -0.139401  0.113691 0.406914 0.0005
 0.990041 -0.147657  0.107374 0.279319 0.0005
 0.988163 -0.153017  0.117974 -0.119037 0.0005
 0.990963 -0.164652  0.117946 -0.106877 0.0005
 0.999494 -0.151003  0.111229 0.308729 0.0005
0.994294 -0.14377 0.108781 -0.0483587 0.0005
 0.991223 -0.151695  0.112838 -0.0174945 0.0005
0.978593  -0.1417 0.112721 0.422082 0.0005
 0.996433 -0.158474   0.11728 -0.128955 0.0005
 0.991374 -0.153689  0.113261 -0.00454342 0.0005
  0.99156 -0.155987  0.101543 -0.355433 0.0005
   0.9892 -0.135464  0.110385 -0.0843924 0.0005
 0.985284 -0.149287   0.11568 -0.00934785 0.0005
 0.980088 -0.139937  0.110083 0.0594618 0.0005
 0.994193 -0.160213 0.0961496 0.150776 0.0005
  1.00002 -0.137655 0.0969793 -0.162416 0.0005
 0.988043 -0.151339  0.106647 0.303516 0.0005
 0.987863 -0.147539   0.11869 -0.0815165 0.0005
 0.985245 -0.153696  0.106616 -0.051401 0.0005
 0.993597 -0.149764  0.119796 0.100843 0.0005
 0.988625 -0.150034  0.113023 -0.00871772 0.0005
0.992602 -0.15141   0.1089 0.220239 0.0005
 0.988612 -0.148888  0.108395 -0.0621939 0.0005
  0.98738 -0.156844  0.113386 -0.159408 0.0005
 0.989326 -0.152896  0.103531 -0.030675 0.0005
 0.988141 -0.152603  0.107855 -0.14476 0.0005
 0.965663 -0.139599  0.108215 -0.481256 0.0005
 0.991893 -0.130517  0.119782 0.143223 0.0005
 0.989229 -0.159368  0.114804 0.0239079 0.0005
 0.981304 -0.146735  0.113116 -0.132919 0.0005
 0.990319 -0.153679  0.106064 -0.135959 0.0005
 0.985285 -0.151139  0.115836 -0.0418807 0.0005
 1.00349 -0.18426 0.121629 0.195259 0.0005
 0.994125 -0.146094  0.111382 -0.0130113 0.0005
 0.984387 -0.139434  0.113793 0.0140816 0.0005
 0.971154 -0.149155  0.103903 -0.44103 0.0005
 0.985844 -0.162415  0.117337 0.0484607 0.0005
 0.986956 -0.152496  0.106213 -0.030465 0.0005
  0.98534 -0.141552 0.0952554 -0.108966 0.0005
 0.986707 -0.138369  0.119222 -0.169198 0.0005
 0.990584 -0.155419  0.105919 -0.106447 0.0005
 0.981816 -0.137547  0.105297 -0.354951 0.0005
 0.964942 -0.139969  0.107119 -0.482668 0.0005
 0.991103 -0.146353  0.112903 0.0398544 0.0005
 0.98915 -0.13836  0.10616 0.0693928 0.0005
 0.980521 -0.138143  0.111024 0.0366891 0.0005
 0.989789 -0.147477  0.116793 -0.0164085 0.0005
 0.978551 -0.156151  0.116871 -0.106404 0.0005
 0.993911 -0.151025  0.104189 0.183172 0.0005
 0.985963 -0.146682  0.107179 -0.0802303 0.0005
 0.974164 -0.149311  0.106016 -0.445334 0.0005
 0.974649 -0.150225  0.107455 -0.439815 0.0005
 0.987671 -0.135305  0.114129 -0.172967 0.0005
 0.985391 -0.153255  0.104451 -0.020541 0.0005
0.991281 -0.15458 0.105929 -0.112384 0.0005
 0.975264 -0.145616  0.112529 0.0643044 0.0005
 0.986267 -0.141898 0.0921543 0.356676 0.0005
 0.982023 -0.152032  0.112187 0.15713 0.0005
 0.985053 -0.152453  0.107554 -0.0662694 0.0005
 0.989099 -0.147503  0.120693 -0.0627712 0.0005
 0.985852 -0.154253  0.109647 -0.075831 0.0005
 0.981745 -0.132999  0.103343 0.0866787 0.0005
0.989282 -0.14888 0.116408 0.179588 0.0005
 0.984477 -0.143328  0.119649 -0.173854 0.0005
 0.987367 -0.148365  0.108209 -0.0397896 0.0005
 0.992033 -0.162224  0.119363 -0.113948 0.0005
 0.990804 -0.148729  0.104062 -0.0117151 0.0005
 0.979441 -0.143242  0.114631 0.000904973 0.0005
 0.992448 -0.150632   0.10849 0.205159 0.0005
 0.988587 -0.152284   0.10697 -0.0108906 0.0005
 0.967889 -0.142507  0.108785 -0.468946 0.0005
 0.978364 -0.139103  0.108903 -0.345886 0.0005
 0.993049 -0.153065  0.111492 -0.222961 0.0005
 0.991337 -0.156171 0.0986948 0.0182779 0.0005
 0.989975 -0.153534  0.107182 0.171741 0.0005
  0.99384 -0.157087  0.115483 0.0274643 0.0005
 0.987025 -0.153416  0.105767 -0.0895283 0.0005
0.983265   -0.133 0.119846 0.0932347 0.0005
 0.980929 -0.151753  0.117403 0.291366 0.0005
 0.987487 -0.139722  0.105452 -0.186549 0.0005
 0.990014 -0.156282  0.102514 -0.140356 0.0005
0.986575  -0.1592 0.113463 -0.137524 0.0005
 0.991958 -0.157483  0.116652 0.0535175 0.0005
 0.990742 -0.126911  0.117956 0.130014 0.0005
 0.990995 -0.149507  0.104355 0.278587 0.0005
0.988203 -0.13562 0.113233 -0.073326 0.0005
 0.989835 -0.152541  0.112544 0.00065373 0.0005
  0.98984 -0.164827  0.117775 -0.120569 0.0005
 0.990608 -0.137175  0.112445 0.161238 0.0005
 0.986331 -0.143972     0.113 -0.25024 0.0005
 0.977765 -0.134643  0.119687 -0.141942 0.0005
 0.980578 -0.145282  0.109187 0.289363 0.0005
 0.983897 -0.154389  0.109507 -0.0344788 0.0005
0.990899 -0.16056 0.126907 0.117768 0.0005
 0.994632 -0.150773  0.105433 0.011649 0.0005
 0.979909 -0.138512  0.100236 -0.0164323 0.0005
 0.979194 -0.149025  0.119936 0.0139616 0.0005
 0.987233 -0.152191  0.117344 0.196225 0.0005
 0.984898 -0.150308  0.109965 -0.0116402 0.0005
 0.990222 -0.147407   0.10554 0.26511 0.0005
 0.985632 -0.134661  0.117237 -0.131242 0.0005
  0.99326 -0.150852  0.104546 -0.00375161 0.0005
 0.985651 -0.149687  0.113811 -0.0584013 0.0005
 0.982888 -0.152331  0.114945 -0.158058 0.0005
 0.995561 -0.136476   0.10848 -0.0759169 0.0005
 0.985143 -0.162913   0.11294 -0.282022 0.0005
  0.98512 -0.160799  0.116603 0.0724101 0.0005
 0.984912 -0.141419  0.100492 -0.171259 0.0005
0.980355 -0.13796 0.106365 -0.368122 0.0005
0.984382 -0.15308 0.118451 -0.102937 0.0005
 0.986171 -0.158291  0.111843 -0.15721 0.0005
 0.999025 -0.173861  0.121952 -0.157892 0.0005
 0.989753 -0.126688  0.117197 0.125676 0.0005
 0.985577 -0.152661  0.106408 -0.112758 0.0005
 0.979248 -0.136532  0.107954 -0.371111 0.0005
  0.97594 -0.145906  0.111625 0.0580502 0.0005
 0.977976 -0.129799  0.102407 -0.0771007 0.0005
 0.981022 -0.135186  0.102638 0.0687816 0.0005
0.979895 -0.14573 0.106783 -0.200061 0.0005
  0.98825 -0.151236  0.109398 0.176771 0.0005
 0.987907 -0.152569  0.113595 -0.0109286 0.0005
 0.998914 -0.150852  0.110505 0.313674 0.0005
  0.98921 -0.151104  0.114727 0.0675232 0.0005
 0.986902 -0.159408  0.125837 -0.112968 0.0005
 0.982225 -0.147389  0.104997 0.38133 0.0005
 0.990048 -0.150943  0.106421 -0.0505079 0.0005
 0.982674 -0.139301  0.101687 0.296522 0.0005
 0.989819 -0.150705  0.114785 0.0126134 0.0005
 0.999417 -0.149997  0.110879 0.29542 0.0005
 0.994767 -0.137709 0.0971649 -0.0507931 0.0005
 0.986851 -0.138098  0.114225 0.0191067 0.0005
 0.983151 -0.140217  0.115938 0.217818 0.0005
 0.982641 -0.147397  0.116318 -0.46049 0.0005
 0.989511 -0.139219  0.114413 0.0315934 0.0005
   0.9789 -0.158595  0.121832 -0.166397 0.0005
  0.98797 -0.159371   0.12312 -0.116077 0.0005
 0.992852 -0.150681  0.114692 -0.00644891 0.0005
  0.98325 -0.146377  0.112576 -0.126157 0.0005
 0.983611 -0.132981  0.114416 -0.0614822 0.0005
 0.977796 -0.153094  0.112229 0.132472 0.0005
 0.982133 -0.143924  0.115733 -0.0190916 0.0005
 0.987825 -0.159343  0.117573 -0.254252 0.0005
0.988483 -0.15267 0.107768 -0.1372 0.0005
 0.990028 -0.156098  0.117225 0.0177865 0.0005
  1.00326 -0.136281 0.0981858 -0.176192 0.0005
 0.982849 -0.137621  0.109892 0.0880623 0.0005
 0.987611 -0.145085  0.119945 0.0170952 0.0005
 0.977892 -0.143575  0.107351 -0.200846 0.0005
  0.98023 -0.136318  0.107141 -0.375823 0.0005
 0.983861 -0.154338  0.109481 -0.0527326 0.0005
 0.989841 -0.156228  0.103691 -0.123232 0.0005
 0.982148 -0.155039  0.123092 -0.17813 0.0005
  0.97307 -0.150836  0.108696 -0.414206 0.0005
 0.987805 -0.131259  0.121936 -0.0647917 0.0005
 0.985327 -0.147002  0.117745 -0.206451 0.0005
 0.984501 -0.153099  0.115355 -0.0180694 0.0005
 0.994755 -0.133217  0.110019 -0.0336145 0.0005
 0.993868 -0.152103  0.115866 0.0107083 0.0005
 0.987283 -0.150216  0.106757 0.316522 0.0005
 0.978158 -0.148847  0.112404 0.0850445 0.0005
 0.982946 -0.120007 0.0995195 -0.186341 0.0005
 0.981625 -0.147486  0.109149 0.0603374 0.0005
 0.977949 -0.136526  0.115411 -0.082398 0.0005
 0.986534 -0.165908  0.118621 -0.259064 0.0005
 0.993315 -0.159624   0.11624 -0.118357 0.0005
 0.984941 -0.151841  0.115039 -0.00276843 0.0005
 0.978114 -0.143108  0.111148 0.269437 0.0005
  0.98677 -0.160132  0.115757 0.0824515 0.0005
 0.989745 -0.151514  0.105384 -0.0526364 0.0005
 0.987487 -0.124374  0.124876 -0.15637 0.0005
0.994511 -0.13532  0.10968 -0.0358975 0.0005
0.989633 -0.15756 0.114928 0.047416 0.0005
 0.979271 -0.137134  0.108581 -0.359805 0.0005
 0.985312 -0.141664  0.102526 -0.154729 0.0005
 0.985058 -0.153859  0.113344 -0.145047 0.0005
 0.977753 -0.138021  0.111489 0.40516 0.0005
 0.984748 -0.151998  0.114034 0.069388 0.0005
 0.985341 -0.151595   0.11969 -0.0977662 0.0005
 0.981637 -0.140562  0.115847 0.0236212 0.0005
 0.992424 -0.160867  0.119767 -0.121837 0.0005
 0.989967 -0.137406  0.106634 0.0408979 0.0005
 0.987284 -0.153572  0.105575 -0.128912 0.0005
 0.978737 -0.138724  0.110174 -0.355699 0.0005
 0.989769 -0.139673  0.104584 0.0563971 0.0005
 0.988608 -0.150579  0.115789 0.00728099 0.0005
0.987863 -0.15234 0.108106 -0.068675 0.0005
0.976877 -0.11792 0.122468 -0.175979 0.0005
 0.988196 -0.147135  0.113955 -0.00812769 0.0005
 0.981836 -0.141463  0.112078 0.274958 0.0005
 0.980961 -0.144523  0.114517 0.286072 0.0005
 0.986354 -0.144099  0.105399 -0.132786 0.0005
 0.979949 -0.156561  0.122521 -0.175305 0.0005
  0.99658 -0.155964 0.0997098 0.282391 0.0005
 0.991747 -0.145871    0.1041 0.283063 0.0005
 0.987382 -0.149466  0.111474 -0.221142 0.0005
 0.989583 -0.156057  0.103643 -0.121374 0.0005
 0.991847 -0.152373  0.113275 -0.0227907 0.0005
  0.98203 -0.148921  0.110672 -0.122279 0.0005
 0.986171 -0.138165  0.115075 -0.282962 0.0005
 0.982077 -0.138941  0.112763 0.0959959 0.0005
 0.979508 -0.136189  0.108981 -0.375519 0.0005
 0.995139 -0.151903  0.112078 -0.254584 0.0005
0.984996 -0.14741 0.108017 0.288669 0.0005
 0.993132 -0.162472  0.126513 0.176288 0.0005
 0.981332 -0.141542  0.114419 0.0135558 0.0005
   0.9811 -0.136223  0.107501 -0.334628 0.0005
 0.982337 -0.133293  0.107965 -0.0114149 0.0005
 0.986846 -0.141804  0.110099 0.0976529 0.0005
 0.991821 -0.148564 0.0990352 -0.0249057 0.0005
 0.988261 -0.154798  0.101857 -0.138423 0.0005
0.989151 -0.14802 0.108198 0.283217 0.0005
 0.979273 -0.157604  0.124155 -0.164652 0.0005
 0.980552 -0.140036  0.105796 -0.342862 0.0005
 0.992695 -0.160891  0.116655 -0.0272812 0.0005
 0.989935 -0.162734  0.115988 -0.0572895 0.0005
 0.990349 -0.153723  0.111813 -0.243226 0.0005
 0.980405 -0.157504  0.122024 -0.182836 0.0005
 0.980794 -0.138594  0.107861 0.108153 0.0005
 0.988405 -0.165817  0.125645 0.147502 0.0005
 0.985485 -0.151532  0.118385 -0.0737916 0.0005
 0.990434 -0.152656  0.111286 0.175907 0.0005
 0.984113 -0.157996  0.111567 -0.170169 0.0005
 0.988321 -0.135981  0.111861 -0.0211968 0.0005
 0.991928 -0.155144  0.116169 -0.119948 0.0005
 0.992332 -0.145624  0.112684 0.00352707 0.0005
 0.980437 -0.137377  0.104793 -0.377988 0.0005
 0.977801 -0.130909  0.112968 0.0819455 0.0005
 0.987091 -0.149982  0.112076 -0.236142 0.0005
 0.986121 -0.139456  0.116323 0.00852281 0.0005
 0.989045 -0.135763  0.105139 0.0688301 0.0005
 0.986317 -0.159103  0.114662 0.0878939 0.0005
 0.983493 -0.158879  0.115649 -0.203927 0.0005
 0.975425 -0.138758  0.120785 -0.0331857 0.0005
 0.985986 -0.136276  0.113462 -0.287168 0.0005
 0.988757 -0.155106  0.126145 0.142049 0.0005
0.987418 -0.15071 0.106435 0.014242 0.0005
 0.988885 -0.138242  0.106527 -0.0389681 0.0005
 0.980287 -0.146787  0.112461 0.017034 0.0005
 0.993962 -0.147971  0.113995 -0.230232 0.0005
 0.983236 -0.161384  0.115063 0.08315 0.0005
 0.992366 -0.154466  0.117282 0.0341152 0.0005
 0.984233 -0.156795   0.11264 -0.175168 0.0005
 0.984403 -0.151786  0.114979 -0.0456914 0.0005
 0.988044 -0.144775  0.104523 -0.191585 0.0005
 0.994568 -0.151463  0.105858 0.204065 0.0005
 0.994208 -0.154082   0.10013 0.0220683 0.0005
 0.990397 -0.129128  0.118306 0.123913 0.0005
 0.986883 -0.144451   0.11217 0.00624304 0.0005
 0.994573 -0.151582 0.0979719 0.240542 0.0005
 0.991306 -0.160257  0.114987 -0.116434 0.0005
 0.994651 -0.134539  0.110758 -0.0285039 0.0005
  0.99116 -0.152597  0.111606 -0.00919761 0.0005
 0.970683 -0.145044  0.118933 -0.212132 0.0005
  0.96615 -0.143302  0.108969 -0.476762 0.0005
 0.992942 -0.155663  0.119024 0.0436858 0.0005
 0.993312 -0.147562  0.114949 -0.2304 0.0005
 0.991984 -0.153874   0.11503 -0.126255 0.0005
 0.985449 -0.139419  0.106834 -0.15606 0.0005
  0.98904 -0.151121  0.114638 -0.0744627 0.0005
 0.988022 -0.153369  0.109702 0.0654786 0.0005
 0.988214 -0.146343  0.110462 0.0261576 0.0005
 0.984311 -0.152469  0.100895 -0.0073898 0.0005
 0.980822 -0.138684  0.109387 -0.333276 0.0005
0.997444  -0.1373 0.111043 -0.0228311 0.0005
 0.979133 -0.134494  0.119887 -0.301483 0.0005
 0.989914 -0.142783 0.0975175 0.35772 0.0005
 0.987547 -0.156854  0.113254 -0.162633 0.0005
 0.994116 -0.174103  0.106664 -0.0208207 0.0005
  0.97945 -0.157079  0.117258 -0.132411 0.0005
 0.989892 -0.152872  0.125928 -0.176751 0.0005
 0.991821 -0.152322  0.114452 0.00600421 0.0005
  0.98185 -0.136326  0.110658 0.0573643 0.0005
  0.99255 -0.166811  0.124673 0.0978495 0.0005
  0.99024 -0.150743   0.11383 -0.0238427 0.0005
  0.98204 -0.161485  0.114612 -0.201804 0.0005
 0.988157 -0.150663  0.116527 0.190763 0.0005
 0.991451 -0.136799  0.102792 0.0582708 0.0005
 0.991143 -0.150736  0.107205 -0.00895284 0.0005
 0.978588 -0.136225  0.110725 -0.37987 0.0005
 0.974244 -0.141222  0.106721 -0.477879 0.0005
 0.994809 -0.159331  0.113033 -0.0919735 0.0005
 0.986294 -0.156099  0.110113 -0.0520111 0.0005
 0.988277 -0.152139  0.119441 -0.0919914 0.0005
    0.994 -0.156665  0.115243 -0.126284 0.0005
0.984169 -0.14606 0.116775 -0.212214 0.0005
 0.994907 -0.151784  0.107422 0.205389 0.0005
 0.995668 -0.152578  0.117245 0.0051013 0.0005
 0.981655 -0.140427  0.107253 -0.352072 0.0005
 0.987609 -0.150808   0.11587 0.196325 0.0005
 0.980168 -0.138008  0.107753 -0.333904 0.0005
 0.980011 -0.135391  0.105797 -0.378749 0.0005
 0.990475 -0.157179  0.101451 0.255398 0.0005
  1.00682 -0.184948  0.121093 0.2155 0.0005
 0.988541 -0.153218  0.113882 0.203299 0.0005
 0.983191 -0.151706  0.117801 0.291401 0.0005
  0.97845 -0.144751  0.125433 -0.216653 0.0005
 0.991312 -0.150235  0.104488 0.0283677 0.0005
  1.00708 -0.188802  0.119783 0.19545 0.0005
 0.987648 -0.140232  0.116818 -0.180689 0.0005
 0.988608 -0.145801  0.102719 0.313945 0.0005
0.978515 -0.15577 0.124347 -0.0317872 0.0005
 0.984633 -0.154201  0.109361 -0.0507086 0.0005
  0.98204 -0.140028  0.113004 0.283587 0.0005
0.985362 -0.14939  0.12114 -0.0981101 0.0005
 0.983892 -0.151794  0.117832 0.122567 0.0005
 0.985356 -0.155209  0.123344 0.121299 0.0005
 0.993849 -0.136344  0.104565 -0.0657776 0.0005
 0.989018 -0.161419  0.110465 -0.0494264 0.0005
0.986717 -0.13733 0.107083 0.0407511 0.0005
 0.991232 -0.151119  0.109001 0.208855 0.0005
 0.984986 -0.154805  0.115747 -0.147803 0.0005
 0.984424 -0.138392  0.118328 -0.213084 0.0005
 0.984362 -0.136418  0.108995 0.00512825 0.0005
 0.981902 -0.157773  0.121012 -0.169023 0.0005
 0.965242 -0.141748  0.109209 -0.456093 0.0005
 0.993778 -0.157443  0.114317 -0.0950109 0.0005
 0.988808 -0.157411 0.0985555 -0.351198 0.0005
   0.9853 -0.148239  0.118892 -0.220007 0.0005
  0.98647 -0.148689  0.115258 -0.227171 0.0005
 0.989324 -0.153534  0.110734 0.0112878 0.0005
 0.987166 -0.162221  0.116092 0.0838103 0.0005
 0.988141 -0.153757  0.116683 0.0551803 0.0005
 0.989486 -0.138097  0.106667 0.0536026 0.0005
 0.978692 -0.148143  0.115168 -0.440768 0.0005
 0.985271 -0.152229  0.113878 0.207995 0.0005
 0.987695 -0.146398  0.106014 0.279595 0.0005
 0.981926 -0.144346  0.116205 0.0417706 0.0005
 0.981383 -0.135178  0.108513 -0.373442 0.0005
 0.988226 -0.168019  0.126418 0.174874 0.0005
 0.997585 -0.159277  0.117028 -0.0885831 0.0005
 0.979415 -0.136961  0.109197 -0.372095 0.0005
 0.979491 -0.149303   0.12083 0.25979 0.0005
  0.98841 -0.135525  0.108056 0.0802279 0.0005
  0.99448 -0.138869   0.11164 -0.0204745 0.0005
 0.992457 -0.157457  0.113897 0.0305738 0.0005
 0.984598 -0.140848  0.101304 0.279645 0.0005
 0.986801 -0.134916  0.114811 -0.316361 0.0005
0.993509 -0.16379 0.119668 -0.134803 0.0005
0.988986 -0.15579 0.106865 -0.146348 0.0005
 0.982843 -0.137096  0.108841 -0.332381 0.0005
 0.988236 -0.154571  0.105907 -0.0680354 0.0005
 0.992471 -0.162518  0.126024 0.161883 0.0005
  0.97574 -0.147648  0.107547 -0.438929 0.0005
 0.98545 -0.13764 0.118076 -0.125409 0.0005
 0.986956 -0.155139  0.109946 -0.0702893 0.0005
 0.981123 -0.157568  0.114122 -0.195887 0.0005
 0.985028 -0.153081  0.103306 -0.0187908 0.0005
 0.987481 -0.155179  0.108321 -0.124156 0.0005
0.989539 -0.15413 0.109712 -0.015694 0.0005
 0.989094 -0.148491  0.119455 -0.0908613 0.0005
 0.989509 -0.133027   0.10789 0.0596376 0.0005
 0.980176 -0.150712  0.120492 0.00626486 0.0005
 0.984453 -0.135982  0.108988 -0.0146562 0.0005
 0.977443 -0.126755  0.103695 0.284003 0.0005
 0.994987 -0.152285  0.112283 -0.222901 0.0005
 0.988825 -0.148737  0.107287 0.268348 0.0005
 0.990334 -0.151597  0.113137 0.0127383 0.0005
 0.987058 -0.145391  0.108416 0.276734 0.0005
 0.990359 -0.149241  0.109732 0.019353 0.0005
 0.988704 -0.147352  0.114903 -0.2605 0.0005
 0.985887 -0.153964  0.115043 -0.152144 0.0005
 0.991797 -0.136317  0.103387 -0.0469199 0.0005
 0.985102 -0.158189  0.116316 -0.19374 0.0005
 0.973757 -0.135443  0.121922 -0.287233 0.0005
 0.984905 -0.166128  0.122811 -0.113857 0.0005
 0.988841 -0.145292  0.104921 -0.186541 0.0005
 0.982269 -0.134036  0.108445 -0.029975 0.0005
 0.991591 -0.152293  0.108295 0.182324 0.0005
 0.987319 -0.149372  0.118901 -0.0440023 0.0005
 0.988311 -0.155338  0.112266 -0.127603 0.0005
 0.994799 -0.160081  0.118596 -0.107929 0.0005
  0.98566 -0.152447  0.115625 0.137156 0.0005
 0.984991 -0.158153  0.111645 0.0566649 0.0005
0.979507 -0.14497 0.116027 -0.111704 0.0005
 0.987709 -0.154011  0.115086 0.0376452 0.0005
 0.995275 -0.136782  0.107984 -0.00581042 0.0005
  0.98809 -0.144957  0.106915 -0.18953 0.0005
0.995147 -0.15147 0.113293 -0.210543 0.0005
 0.992063 -0.123132  0.115741 0.148597 0.0005
0.982321 -0.15249 0.119627 0.273663 0.0005
 0.988935 -0.154332   0.10287 -0.157255 0.0005
 0.977515 -0.130204  0.111515 0.082764 0.0005
 0.994145 -0.133809   0.11762 -0.0831218 0.0005
 0.988823 -0.155607  0.106893 -0.0639324 0.0005
 0.984255 -0.131293   0.11818 0.0830744 0.0005
  0.98828 -0.152974   0.10584 -0.123156 0.0005
  0.98876 -0.154596  0.109341 -0.0474606 0.0005
 0.990351 -0.127954  0.116023 0.126542 0.0005
  0.98674 -0.152369  0.121646 -0.0901747 0.0005
 0.992838 -0.136747 0.0956798 -0.0198184 0.0005
    0.985 -0.154099  0.107434 -0.0385804 0.0005
 0.991628 -0.154385  0.111677 -0.0190047 0.0005
 0.990346 -0.147725  0.107002 0.291786 0.0005
 0.984257 -0.145872  0.110612 0.377898 0.0005
0.982679 -0.13704 0.110441 0.0970959 0.0005
 0.983831 -0.153106   0.11051 -0.0549311 0.0005
 0.986432 -0.153982  0.106271 -0.159675 0.0005
 0.985293 -0.151273  0.118363 -0.074545 0.0005
0.975048 -0.13301 0.122832 -0.126915 0.0005
 0.985092 -0.142085  0.116977 -0.18919 0.0005
  0.99284 -0.150536  0.109586 0.18725 0.0005
 0.988027 -0.147132   0.10498 0.28658 0.0005
 0.987213 -0.151965  0.116032 -0.229829 0.0005
 0.988033 -0.137876  0.106064 0.0738485 0.0005
0.988587 -0.15941 0.113464 0.0735693 0.0005
 0.995559 -0.160588  0.118456 -0.119921 0.0005
 0.987101 -0.149663  0.114959 0.136911 0.0005
 0.991634 -0.152827  0.113344 -0.219956 0.0005
 0.985084 -0.150668   0.11766 -0.107085 0.0005
 0.991188 -0.156649  0.116894 0.0777079 0.0005
 0.978329 -0.129425  0.124258 0.204072 0.0005
 0.993135 -0.155649  0.108477 -0.245081 0.0005
 0.985314 -0.145498   0.11393 -0.125803 0.0005
 0.994004 -0.134678  0.111483 -0.0178851 0.0005
 0.976531 -0.141328  0.112507 -0.269425 0.0005
 0.990501 -0.149823  0.114637 -0.0162713 0.0005
 0.990525 -0.147898  0.107396 0.304919 0.0005
  0.99431 -0.134817 0.0979547 -0.0335521 0.0005
 0.981343 -0.140917  0.113099 -0.028798 0.0005
  1.00756 -0.183513  0.119189 0.200244 0.0005
  0.98126 -0.154591  0.110743 -0.0378459 0.0005
 0.992889 -0.153706 0.0982866 0.0467815 0.0005
 0.975329 -0.120572   0.12011 -0.18223 0.0005
 0.985895 -0.148281  0.114473 -0.119959 0.0005
  0.98888 -0.145082  0.118889 -0.11489 0.0005
 0.988629 -0.149495  0.105949 0.305115 0.0005
 0.983859 -0.162583  0.114329 -0.203881 0.0005
 0.985283 -0.153041  0.107654 -0.0249745 0.0005
  0.99313 -0.136423  0.103546 -0.0705354 0.0005
 0.982371 -0.142605  0.118398 0.0105163 0.0005
 0.971915 -0.144203  0.105722 -0.448639 0.0005
 0.981708 -0.149396  0.127979 0.0884194 0.0005
 0.984005 -0.134807  0.101007 0.046097 0.0005
 0.998342 -0.153086  0.105324 0.183976 0.0005
 0.991308 -0.135268  0.116304 -0.307242 0.0005
 0.985874 -0.141025  0.119837 -0.199976 0.0005
 0.986243 -0.152524  0.106386 0.00464176 0.0005
 0.992512 -0.164627  0.124356 0.113555 0.0005
  0.98231 -0.139308  0.115255 0.0436922 0.0005
 0.989966 -0.155617  0.102957 -0.129779 0.0005
  0.99646 -0.133088  0.109193 -0.00992449 0.0005
 0.990441 -0.150769  0.112347 -0.0197965 0.0005
 0.990691 -0.135254  0.107957 -0.0641113 0.0005
  1.00608 -0.187153  0.120837 0.198728 0.0005
 0.992894 -0.156306  0.117853 0.00663954 0.0005
0.981329 -0.13931 0.105672 -0.338088 0.0005
  1.00075 -0.137083 0.0982682 -0.171423 0.0005
 0.987558 -0.152897  0.104689 0.0085798 0.0005
 0.986742 -0.162276  0.116979 0.0392071 0.0005
 0.989505 -0.151906  0.125545 0.0977665 0.0005
  0.98618 -0.137672  0.114486 -0.121675 0.0005
 0.989227 -0.146086  0.122193 0.0780612 0.0005
 0.978359 -0.150762  0.121508 0.187769 0.0005
 0.989687 -0.146277  0.106619 0.281997 0.0005
 0.986525 -0.157499  0.109663 -0.12231 0.0005
0.987379 -0.14956 0.109332 -0.0306719 0.0005
 0.987513 -0.154868  0.107696 -0.131283 0.0005
 0.989017 -0.147659  0.111169 -0.0526359 0.0005
  0.98628 -0.137698  0.114967 0.0287222 0.0005
 0.987386 -0.156075  0.106689 -0.0506589 0.0005
 0.982646 -0.153142  0.119776 -0.0261218 0.0005
 0.966042 -0.143546   0.11002 -0.479857 0.0005
0.991376  -0.1496 0.119657 -0.0815879 0.0005
  1.00422 -0.169967  0.123195 0.162739 0.0005
  0.99021 -0.153719  0.112762 0.00975264 0.0005
 0.980144 -0.148671   0.11546 -0.434974 0.0005
 0.983483 -0.153502  0.113681 -0.131125 0.0005
  1.00132 -0.137207 0.0960429 -0.185036 0.0005
  0.99541 -0.157911  0.112825 -0.0746569 0.0005
 0.986186 -0.149465  0.114762 -0.221102 0.0005
 0.990187 -0.139461  0.105939 0.0622016 0.0005
 0.977431 -0.136181   0.12315 -0.289054 0.0005
 0.988226 -0.129755  0.118517 0.126795 0.0005
 0.984525 -0.147035  0.119683 -0.2258 0.0005
 0.990271 -0.148681  0.114362 -0.0303899 0.0005
 0.991622 -0.145968  0.108215 -0.00295435 0.0005
 0.986838 -0.151194  0.114927 -0.0215111 0.0005
  1.00223 -0.153766  0.114709 0.298041 0.0005
 0.982118 -0.150358  0.121738 0.0318996 0.0005
 0.983033 -0.141575  0.111618 0.0279638 0.0005
 0.997934 -0.150685  0.111804 0.313659 0.0005
 0.985732 -0.147406  0.104036 0.299003 0.0005
 0.987237 -0.150592  0.114184 -0.204177 0.0005
 0.985224 -0.150554  0.119354 0.137576 0.0005
 0.990115 -0.152821  0.116808 0.00732388 0.0005
 0.981886 -0.152441  0.117908 0.0307311 0.0005
 0.987759 -0.154228  0.114562 0.0218375 0.0005
 0.980768 -0.142616  0.111559 -0.142887 0.0005
 0.986009 -0.160767  0.112655 0.0713548 0.0005
 0.989167 -0.147009  0.110105 -0.0759841 0.0005
 0.976828 -0.115194  0.120546 -0.160525 0.0005
 0.986677 -0.154583  0.109977 -0.0590499 0.0005
 0.98382 -0.14921 0.119147 -0.228802 0.0005
0.979201 -0.15221  0.11703 0.291107 0.0005
 0.989865 -0.155202  0.113066 0.0515414 0.0005
0.981341 -0.14073 0.117323 0.0131655 0.0005
 0.979635 -0.158895  0.122256 0.0879105 0.0005
 0.983595 -0.156739  0.133849 0.339614 0.0005
 0.977953 -0.140686  0.125764 -0.269053 0.0005
 0.995397 -0.158921  0.112199 -0.0779637 0.0005
0.980103 -0.14308 0.125259 -0.199202 0.0005
 0.985598 -0.154206   0.11796 -0.0947851 0.0005
 0.991322 -0.148691   0.10842 0.0180326 0.0005
 0.990915 -0.147125  0.110066 0.0211339 0.0005
   0.9912 -0.128082  0.117434 0.143578 0.0005
 0.978378 -0.141299  0.114363 0.421322 0.0005
 0.980848 -0.143402  0.109563 0.0841332 0.0005
 0.983534 -0.159898  0.114348 -0.211709 0.0005
 0.983765 -0.150941   0.11452 -0.13305 0.0005
 0.988142 -0.153667  0.105764 -0.108053 0.0005
 0.988614 -0.146893  0.103841 0.258137 0.0005
 0.980543 -0.159129  0.127147 0.0652051 0.0005
 0.990448 -0.154063 0.0992813 -0.00522755 0.0005
0.981743 -0.15919 0.113586 -0.210499 0.0005
 0.983734 -0.154948  0.113446 -0.127739 0.0005
0.986377 -0.15033 0.108321 -0.0421869 0.0005
  1.00776 -0.181013  0.119307 0.192595 0.0005
 0.985106 -0.148653  0.113365 -0.249252 0.0005
 0.979919 -0.136601  0.106954 -0.352512 0.0005
 0.988839 -0.153897  0.106167 -0.14116 0.0005
 0.988676 -0.133756  0.110214 0.081356 0.0005
 0.974799 -0.144321  0.109492 -0.476839 0.0005
 0.978673 -0.155343  0.114591 -0.149426 0.0005
 0.983893 -0.158409  0.114054 -0.176272 0.0005
  1.00325 -0.184488  0.120451 0.215221 0.0005
 0.979436 -0.122475  0.101909 0.327694 0.0005
 0.987204 -0.140307 0.0951166 0.363648 0.0005
  0.98547 -0.140601  0.110753 0.0888096 0.0005
 0.985382 -0.158729  0.113653 -0.171423 0.0005
 0.981103 -0.141252  0.112924 0.0566191 0.0005
 0.991756 -0.151864  0.119018 0.0427674 0.0005
 0.983093 -0.135834  0.112476 -0.0864088 0.0005
0.979326 -0.14926 0.120723 -0.161902 0.0005
0.987407 -0.14817  0.10387 0.303567 0.0005
 0.982484 -0.141763   0.12088 -0.00423289 0.0005
 0.986389 -0.151812   0.10705 -0.00849546 0.0005
 0.990094 -0.135987  0.115103 -0.0847602 0.0005
 0.991019 -0.148307  0.106173 0.282246 0.0005
0.981873 -0.13941 0.109841 -0.00580091 0.0005
 0.987581 -0.161536  0.113279 0.0725675 0.0005
 0.978803 -0.143902  0.108634 0.300675 0.0005
 0.996359 -0.152038  0.104619 0.189553 0.0005
  0.98277 -0.138991  0.109391 -0.375581 0.0005
 0.987166 -0.153522  0.113988 -0.123298 0.0005
 0.983624 -0.148734   0.11086 -0.0191837 0.0005
 0.988716 -0.161592  0.116269 -0.26187 0.0005
 0.979179 -0.144868  0.105419 -0.197796 0.0005
 0.992243 -0.157865  0.113964 0.00838872 0.0005
 0.990262 -0.152573  0.113376 -0.0034325 0.0005
 0.984687 -0.161469   0.11065 -0.0795352 0.0005
 0.993347 -0.149664  0.118372 0.12204 0.0005
 0.995559 -0.137698 0.0995816 -0.042989 0.0005
 0.99196 -0.15337  0.11075 -0.238334 0.0005
 0.993626 -0.137326 0.0994005 -0.020732 0.0005
 0.981543 -0.152041  0.105604 -0.0796549 0.0005
 0.992474 -0.152642  0.101303 0.00672003 0.0005
 0.984273 -0.154172  0.110493 -0.0655178 0.0005
 0.981381 -0.128935  0.109266 0.40839 0.0005
 0.985223 -0.153512  0.100146 -0.0021717 0.0005
 0.984483 -0.151622  0.119351 -0.113649 0.0005
 0.988672 -0.154825  0.104491 -0.167504 0.0005
 0.983459 -0.138783  0.113271 0.0366655 0.0005
 0.980891 -0.144848  0.111661 0.269427 0.0005
 0.984826 -0.153957  0.112937 -0.154713 0.0005
 0.989788 -0.147962  0.123496 0.0630028 0.0005
 0.990696 -0.152513  0.113943 -0.0303008 0.0005
 0.985845 -0.135833  0.114779 -0.288266 0.0005
 0.980464 -0.140137   0.10663 0.102221 0.0005
 0.974415 -0.147179  0.108614 -0.421744 0.0005
 0.982016 -0.140175  0.115737 0.0376678 0.0005
 0.991313 -0.151193  0.112777 -0.211804 0.0005
 0.983303 -0.154295  0.109064 0.0599819 0.0005
 0.978369 -0.140893  0.115195 0.399119 0.0005
  0.99053 -0.151641  0.106687 -0.0732634 0.0005
 0.992576 -0.132928  0.103709 -0.0557186 0.0005
 0.984555 -0.154353  0.107486 -0.0662821 0.0005
 0.987665 -0.146727  0.105962 0.294976 0.0005
0.983046 -0.13662 0.122744 -0.0488877 0.0005
 0.979532 -0.136217  0.107889 -0.388714 0.0005
 0.978312 -0.152308  0.123578 -0.151386 0.0005
  0.99202 -0.147923  0.104705 0.28594 0.0005
 0.98478 -0.15383 0.116594 -0.164096 0.0005
 0.992535 -0.149914  0.110459 0.210954 0.0005
 0.988307 -0.136271  0.106274 0.0617423 0.0005
 0.985701 -0.154652  0.117012 0.142391 0.0005
 0.99091 -0.13806 0.101993 -0.046175 0.0005
 0.992681 -0.158412  0.116198 0.0203814 0.0005
0.981034 -0.14124 0.118934 -0.00359772 0.0005
  1.00079  -0.13637 0.0966825 -0.171368 0.0005
 0.982733 -0.143313  0.114061 0.292978 0.0005
  0.98162 -0.145154  0.115289 -0.455782 0.0005
 0.987669 -0.153261  0.118962 -0.110824 0.0005
 0.990689 -0.160264  0.115297 -0.0442372 0.0005
 0.983769 -0.142827  0.113121 -0.116134 0.0005
 0.993692 -0.149194  0.104092 -0.0361003 0.0005
 0.980216 -0.156443  0.122797 -0.154732 0.0005
 0.981855 -0.142194  0.112667 0.262409 0.0005
 0.982129 -0.142062  0.113128 0.0698426 0.0005
 0.990667 -0.147626  0.115668 0.0713382 0.0005
0.979671 -0.14163 0.106353 0.0653974 0.0005
 0.985504 -0.154322  0.115867 0.00251484 0.0005
 0.978647 -0.137614  0.109003 -0.376347 0.0005
 0.984568 -0.159094  0.116372 -0.195784 0.0005
 0.985736 -0.150598   0.12663 0.0548797 0.0005
 0.973785 -0.136977  0.113152 0.285206 0.0005
 0.980789 -0.152548  0.119656 0.288588 0.0005
  0.98829 -0.146032  0.112474 0.0089195 0.0005
  0.97833 -0.137053  0.108722 -0.385162 0.0005
 0.986846 -0.152766  0.115601 0.146188 0.0005
 0.988875 -0.156894  0.114974 0.0419532 0.0005
 0.994793 -0.154009  0.105499 0.205686 0.0005
 0.981273 -0.134904  0.122434 -0.0588355 0.0005
 0.986217 -0.160702  0.118135 0.0687814 0.0005
 0.980119 -0.148179  0.122285 0.0330752 0.0005
 0.985298 -0.152627  0.097662 0.00369102 0.0005
   0.9897 -0.152269  0.115444 -0.00987857 0.0005
 0.985511 -0.157337  0.117592 -0.0443482 0.0005
 0.987959 -0.153357  0.117289 0.0577481 0.0005
  0.99535 -0.138585  0.110634 0.0214631 0.0005
 0.991395 -0.139261  0.102938 -0.0516772 0.0005
 0.986919 -0.161738   0.11668 0.073584 0.0005
 0.990311 -0.146206  0.106953 0.278802 0.0005
 0.986429 -0.149554  0.107302 -0.0654156 0.0005
 0.990766 -0.137479  0.104365 0.0727883 0.0005
 0.975221 -0.119888   0.12194 -0.180843 0.0005
  0.98244 -0.133826  0.112363 -0.0408117 0.0005
  0.98722 -0.148003  0.115869 -0.238892 0.0005
 0.989704 -0.155348  0.111727 -0.126806 0.0005
 0.981899 -0.134073  0.118715 0.0233594 0.0005
 0.984896 -0.149981  0.118737 -0.0978979 0.0005
 0.993545 -0.141718   0.10385 -0.100266 0.0005
 0.990376 -0.156271  0.114909 0.0349869 0.0005
0.991936 -0.15084 0.105707 -0.0196863 0.0005
 0.986728 -0.136487  0.114047 -0.302291 0.0005
  1.00627 -0.183163  0.124131 0.192115 0.0005
0.986838 -0.13319 0.107843 0.16918 0.0005
 0.995663 -0.153516   0.10118 0.25369 0.0005
 0.987589 -0.146551  0.103626 0.279973 0.0005
 0.976024 -0.148544  0.106079 -0.438592 0.0005
 0.978013 -0.135166  0.122437 -0.29378 0.0005
  0.98017 -0.152454  0.120955 0.00335061 0.0005
 0.988261 -0.147692  0.105235 0.276014 0.0005
 0.990498 -0.162694  0.114062 -0.059517 0.0005
 0.980743 -0.157544  0.113271 -0.223243 0.0005
 0.990189 -0.135443  0.116491 -0.114912 0.0005
 0.972912 -0.140374  0.110378 -0.469422 0.0005
 0.989887 -0.148894  0.105733 0.280565 0.0005
 0.987024 -0.152844   0.10764 -0.0770618 0.0005
 0.990148 -0.147369  0.105633 0.257824 0.0005
 0.975772 -0.134039  0.101568 -0.0242155 0.0005
  0.98651 -0.151962  0.106305 0.00629905 0.0005
 0.994906 -0.135232  0.108563 0.0165928 0.0005
 0.988801 -0.138711   0.11107 -0.34095 0.0005
 0.979739 -0.139278  0.107569 0.219948 0.0005
 0.967733 -0.129224  0.119356 -0.408569 0.0005
0.985103 -0.15373 0.117465 -0.0345528 0.0005
   0.9812 -0.150142  0.120458 -0.0147277 0.0005
  0.97743 -0.137979   0.10792 -0.356148 0.0005
 0.984661 -0.132946  0.110154 -0.0132645 0.0005
 0.985798 -0.156268  0.108099 -0.0714459 0.0005
  0.98758 -0.150732  0.117394 -0.0705514 0.0005
 0.989039 -0.138207  0.112853 -0.164692 0.0005
  1.00937 -0.183057  0.115523 0.190074 0.0005
0.984719 -0.14575 0.111552 0.0134606 0.0005
 0.987603 -0.145858  0.118086 0.0252325 0.0005
  0.98758 -0.137991  0.107603 0.0655782 0.0005
 0.987146 -0.160443  0.117495 0.0399278 0.0005
 0.986228 -0.152694  0.103993 0.0141791 0.0005
 0.982206 -0.151748  0.118638 0.0406589 0.0005
0.989139 -0.14924 0.116752 0.204393 0.0005
 0.987352 -0.162273  0.125693 0.186252 0.0005
 0.989593 -0.138149  0.111339 -0.329811 0.0005
 0.989777 -0.128545  0.112506 -0.0566096 0.0005
 0.987127 -0.147182  0.108464 -0.0533237 0.0005
  1.00974 -0.187889  0.120715 0.196515 0.0005
 0.987432 -0.151967  0.107129 -0.127677 0.0005
 0.987017 -0.141964  0.112969 -2.41704e-05 0.0005
 0.990846 -0.148267  0.113413 -0.00999503 0.0005
 0.985349 -0.139421  0.115638 -0.156677 0.0005
 0.989195 -0.139559  0.106684 0.0565253 0.0005
 0.991595 -0.152986  0.113749 -0.247182 0.0005
 0.986497 -0.139182  0.115509 -0.169174 0.0005
 0.987793 -0.154266   0.10656 0.00643064 0.0005
 0.988717 -0.154912   0.10306 -0.144887 0.0005
 0.991213 -0.154707  0.110187 -0.0113089 0.0005
 0.997589 -0.170594  0.107717 -0.0158626 0.0005
 0.982346 -0.134985  0.118141 0.0135093 0.0005
0.989018 -0.14886  0.11522 -0.120064 0.0005
 0.989726 -0.145618  0.104174 0.317121 0.0005
 0.994105 -0.146842  0.108201 -0.0781959 0.0005
  0.99556 -0.158675  0.115206 -0.121874 0.0005
 0.972217 -0.131415  0.108945 0.6059 0.0005
 0.985567 -0.150985  0.108602 -0.0744525 0.0005
 0.982937 -0.142562  0.117351 -0.00564968 0.0005
 0.980645 -0.146861  0.114391 -0.117508 0.0005
  0.98744 -0.137905  0.107187 0.0966223 0.0005
  0.98627 -0.152263   0.11394 -0.0251196 0.0005
 0.989003 -0.152463  0.110396 0.0035163 0.0005
 0.989017 -0.157025   0.10321 -0.110631 0.0005
 0.997422 -0.152561  0.105364 0.204035 0.0005
 0.985024 -0.152201  0.105621 0.00200424 0.0005
  0.99235 -0.152285   0.10792 0.178567 0.0005
 0.979742 -0.141039  0.107963 -0.352569 0.0005
  0.99321 -0.135259 0.0981333 -0.0375513 0.0005
 0.973973 -0.145828  0.112024 -0.45914 0.0005
 0.994629 -0.153444  0.112569 -0.013794 0.0005
 0.990722 -0.152551  0.105252 0.202175 0.0005
 0.985168 -0.143948  0.105913 -0.186204 0.0005
 0.987789 -0.150036  0.116816 -0.218635 0.0005
  1.00512 -0.185737  0.120468 0.201522 0.0005
 0.979803 -0.146827  0.109153 0.301844 0.0005
 0.981015 -0.134853  0.114435 0.103038 0.0005
 0.984499 -0.148728  0.108565 -0.0247866 0.0005
 0.997423 -0.155316  0.113605 -0.0811736 0.0005
 0.986595 -0.148065  0.113508 -0.233197 0.0005
 0.988125 -0.142162  0.116377 -0.220476 0.0005
 0.997861 -0.138704  0.109077 0.0146672 0.0005
 0.984459 -0.147642  0.104328 0.373389 0.0005
  1.00288 -0.185344  0.120293 0.219258 0.0005
 0.988577 -0.147315  0.115415 0.183106 0.0005
0.978615 -0.13544 0.101832 0.298345 0.0005
 0.988521 -0.149165  0.105355 -0.0902431 0.0005
 0.992768 -0.156902  0.116091 0.0545737 0.0005
 0.979332 -0.133715  0.112455 0.442824 0.0005
 0.985955 -0.139259  0.114464 0.0286045 0.0005
 0.986763 -0.146369  0.112475 -0.0467469 0.0005
  0.99016 -0.154456  0.106677 -0.116003 0.0005
 0.987153 -0.139002  0.117951 0.0120386 0.0005
  0.99059 -0.148198  0.110906 0.195973 0.0005
 0.979411 -0.141959  0.111812 0.00949084 0.0005
 0.989611 -0.150829  0.118341 0.0646279 0.0005
 0.992364 -0.156259  0.114026 0.0491736 0.0005
 0.981827 -0.135495  0.118583 0.0119193 0.0005
 0.983837 -0.152704  0.117452 0.0469736 0.0005
  0.99268 -0.153672  0.110573 0.182242 0.0005
 0.982204 -0.134889  0.107189 -0.0323866 0.0005
 0.986859 -0.138446  0.103635 -0.047067 0.0005
 0.981709 -0.159372  0.121233 -0.284036 0.0005
 0.996125 -0.139459  0.108017 -0.0159794 0.0005
0.977396 -0.12877 0.100296 -0.0792935 0.0005
 0.982407 -0.144214  0.121361 -0.011212 0.0005
 0.975409 -0.118919  0.122072 -0.161165 0.0005
 0.990637 -0.153387  0.105074 -0.137548 0.0005
 0.980189 -0.154794  0.112797 -0.179504 0.0005
 0.985494 -0.149704   0.11019 -0.113246 0.0005
 0.986031 -0.145697  0.112487 -0.225972 0.0005
 0.988471 -0.140429  0.106893 0.0664339 0.0005
 0.991278 -0.142773  0.108291 0.016226 0.0005
 0.986779 -0.143272  0.110937 0.362415 0.0005
 0.972182 -0.119428  0.112006 0.0641079 0.0005
 0.989914 -0.151734  0.117961 0.235446 0.0005
 0.985166 -0.160731  0.119205 0.084882 0.0005
 0.981717 -0.152339  0.117579 0.30694 0.0005
 0.985578 -0.136543     0.113 -0.0632245 0.0005
 0.981537 -0.151462   0.11818 0.263829 0.0005
 0.986668 -0.130201  0.122385 -0.052673 0.0005
 0.984835 -0.161577  0.115464 0.0784816 0.0005
 0.987838 -0.150571  0.107946 -0.0497111 0.0005
0.972385  -0.1439 0.105729 -0.454283 0.0005
  0.98838 -0.148111  0.105826 0.302633 0.0005
 0.985543 -0.157823  0.104066 -0.122223 0.0005
 0.983768 -0.141583  0.104703 -0.153117 0.0005
0.985424 -0.15034 0.120749 -0.103683 0.0005
  1.00765 -0.184837  0.119843 0.206365 0.0005
  0.99136 -0.150221  0.105506 0.16186 0.0005
 0.973593 -0.141894  0.110166 -0.490396 0.0005
 0.983763 -0.153687  0.110727 -0.0444869 0.0005
 0.989986 -0.127975  0.114577 0.139258 0.0005
 0.990289 -0.153998   0.10053 0.0038806 0.0005
 0.981921 -0.155543  0.118818 -0.0231776 0.0005
 0.982485 -0.144309  0.115341 -0.111864 0.0005
 0.987221 -0.147419  0.104723 0.29059 0.0005
 0.990691 -0.147432  0.105645 0.290529 0.0005
 0.995516 -0.138163  0.105204 -0.0297843 0.0005
 0.985261 -0.140108   0.12072 -0.203843 0.0005
  0.98316 -0.141311  0.110403 0.0396495 0.0005
 0.993351 -0.148317  0.109353 -0.0747361 0.0005
  1.00248 -0.137201  0.100024 -0.214245 0.0005
 0.980839 -0.138001  0.107304 -0.358091 0.0005
 0.981864 -0.151804  0.117927 0.0336425 0.0005
  0.98595 -0.154302  0.108931 -0.0905294 0.0005
0.980607 -0.13008 0.112773 0.0750041 0.0005
  0.99406 -0.151709  0.107772 0.178538 0.0005
 0.954107 -0.130068  0.127311 -0.523094 0.0005
 0.995084 -0.162469  0.116703 -0.146164 0.0005
 0.993407 -0.154187  0.114197 -0.209981 0.0005
 0.989546 -0.153755  0.115765 0.0584948 0.0005
 0.983389 -0.152213  0.108696 -0.0274248 0.0005
 0.975074 -0.151379  0.114673 0.108961 0.0005
 0.999981 -0.140174  0.108493 -0.0300485 0.0005
 0.983441 -0.149391  0.111406 -0.0258335 0.0005
 0.986994 -0.142897  0.112751 0.0466236 0.0005
  1.00077 -0.149077  0.110435 0.332219 0.0005
 0.978162 -0.132923  0.111769 0.404254 0.0005
 0.986775 -0.152882  0.109018 0.0670076 0.0005
 0.986861 -0.152448  0.116947 0.173141 0.0005
 0.995701 -0.173508  0.102847 -0.0371928 0.0005
 0.987171 -0.154348  0.103961 -0.124534 0.0005
 0.982136 -0.139541  0.113854 0.0540316 0.0005
 0.994531 -0.146081  0.109446 -0.00584563 0.0005
 0.987733 -0.167634   0.12817 0.165162 0.0005
 0.981176 -0.141098  0.110963 0.0642605 0.0005
 0.976044 -0.143332  0.108637 0.0436746 0.0005
 0.987028 -0.153989  0.107241 -0.105234 0.0005
  0.99169 -0.149378  0.104278 -0.0654229 0.0005
 0.986603 -0.147944  0.107078 0.292298 0.0005
0.987497 -0.15271  0.11431 0.177527 0.0005
  0.98476 -0.152628   0.11694 -0.0169626 0.0005
 0.993631 -0.146126  0.110121 -0.0152674 0.0005
 0.981803 -0.137798    0.1219 -0.0701261 0.0005
 0.982833 -0.150488  0.109959 -0.0408496 0.0005
 0.985993 -0.149657  0.105727 0.269348 0.0005
0.987832  -0.1517 0.113367 0.0122672 0.0005
 0.982869 -0.146792  0.104843 -0.0430637 0.0005
 0.980014 -0.138174   0.11859 -0.116144 0.0005
 0.992191 -0.153738  0.116988 0.0252337 0.0005
 0.990712 -0.158299  0.092152 0.292504 0.0005
 0.979927 -0.147369  0.110705 0.0246997 0.0005
 0.977911 -0.153165  0.116801 -0.153444 0.0005
 0.989885 -0.135935  0.112923 -0.152951 0.0005
 0.988131 -0.155989  0.113071 -0.117555 0.0005
0.980928 -0.15381 0.122731 0.181204 0.0005
 0.991005 -0.149201  0.103113 -0.0191234 0.0005
 0.976302 -0.143292  0.107183 0.0465843 0.0005
 0.995735 -0.160701  0.114098 -0.0818644 0.0005
 0.993683 -0.159329  0.117552 -0.12928 0.0005
 0.977851 -0.156106  0.118181 -0.133646 0.0005
 0.978169 -0.139134  0.124083 -0.262572 0.0005
0.983996 -0.15308 0.115591 -0.151913 0.0005
 0.987375 -0.138804  0.118171 -0.0885418 0.0005
 0.97944 -0.13181 0.111617 0.408551 0.0005
  0.98838 -0.155406  0.116681 0.221598 0.0005
 0.986285 -0.156859  0.107822 0.0604935 0.0005
0.985037 -0.15432 0.118148 -0.0176632 0.0005
 0.991098 -0.152702  0.114409 -0.00287498 0.0005
0.996087 -0.15301 0.107574 0.198497 0.0005
 0.987056 -0.163093  0.111764 0.0675168 0.0005
 0.986847 -0.151743   0.10637 -0.00874501 0.0005
 0.978535 -0.152688  0.116841 -0.164742 0.0005
0.983685 -0.15868 0.114438 -0.20122 0.0005
  0.99449 -0.152929  0.104413 -0.0599333 0.0005
 0.985816 -0.149434  0.115303 -0.220543 0.0005
 0.982141 -0.156223  0.119019 -0.0324572 0.0005
0.982005 -0.13488 0.121555 -0.0821219 0.0005
 0.998444 -0.151174  0.104481 0.164613 0.0005
 0.989687 -0.147115  0.104636 0.268259 0.0005
 0.989629 -0.159906   0.11495 0.00286568 0.0005
 0.989121 -0.137073  0.108537 0.163264 0.0005
 1.00642 -0.18415 0.118934 0.201574 0.0005
 0.984563 -0.139354  0.119319 -0.172835 0.0005
  0.98094 -0.144341  0.113735 -0.110826 0.0005
 0.989181 -0.160523   0.11625 -0.0692277 0.0005
 0.991864 -0.150835  0.124248 -0.181774 0.0005
 0.984645 -0.150713  0.115861 0.0734897 0.0005
 0.987709 -0.169953  0.128341 0.180381 0.0005
 0.991645 -0.149896  0.119596 0.122142 0.0005
 0.989166 -0.148875  0.104498 0.274008 0.0005
  0.99117 -0.153421  0.098144 -0.16041 0.0005
 0.986142 -0.151478  0.113796 0.1383 0.0005
 0.994347 -0.153557  0.100115 0.0236012 0.0005
0.990604 -0.15144 0.103436 0.270136 0.0005
 0.980298 -0.148914  0.109319 0.0509715 0.0005
 0.994337 -0.134466  0.104235 -0.0514226 0.0005
 0.983546 -0.135847 0.0997583 0.0677963 0.0005
 0.982175 -0.119442  0.096885 -0.183183 0.0005
 0.983432 -0.148515  0.110367 -0.0501918 0.0005
 0.973501 -0.149116  0.103405 -0.422798 0.0005
 0.991019 -0.152367  0.112699 -0.0242232 0.0005
 0.988432 -0.144538  0.110956 0.00510101 0.0005
 0.977069 -0.136204  0.109754 0.271768 0.0005
 0.992292 -0.158738  0.113152 -0.0978048 0.0005
  0.97744 -0.137044  0.100625 -0.239286 0.0005
 0.989641 -0.153944  0.112248 -0.010908 0.0005
 0.991488 -0.156856   0.10562 -0.139745 0.0005
 0.983375 -0.138796  0.117547 -0.190978 0.0005
 0.987554 -0.148986  0.117529 -0.243546 0.0005
 0.982471 -0.144804  0.120436 -0.00540098 0.0005
  0.97387 -0.145447  0.114458 0.0587565 0.0005
 0.974538 -0.140227  0.114403 0.416744 0.0005
 0.986246 -0.154554  0.117971 -0.0457551 0.0005
0.986589 -0.15726 0.107107 -0.137806 0.0005
 0.980617 -0.147701   0.11548 -0.451631 0.0005
 0.990042 -0.145597  0.105155 0.311328 0.0005
 0.985963 -0.141176  0.114796 -0.213269 0.0005
 0.975476 -0.128425  0.105115 0.623349 0.0005
 0.986182 -0.151629   0.10861 -0.0943081 0.0005
 0.985777 -0.152627  0.105185 0.0109789 0.0005
0.990789 -0.14693 0.102883 -0.0142288 0.0005
 0.985167 -0.161358  0.119382 -0.300367 0.0005
  0.99083 -0.153443  0.112274 -0.0135767 0.0005
 0.979108 -0.135494  0.118261 -0.0985487 0.0005
  0.98758 -0.156985  0.106392 -0.0727626 0.0005
 0.983776 -0.131675  0.111178 -0.0332032 0.0005
 0.990075 -0.146761  0.113077 -0.0276113 0.0005
  1.00703 -0.185341  0.120782 0.187113 0.0005
 0.990088 -0.134264  0.108436 0.0547784 0.0005
 0.989716 -0.152877  0.104382 -0.0497032 0.0005
 0.985917 -0.140325  0.118503 -0.15032 0.0005
  0.98446 -0.157432  0.110089 0.0519796 0.0005
 0.990655 -0.146707  0.109175 0.282955 0.0005
 0.973657 -0.128732  0.108275 0.41078 0.0005
 0.979622 -0.138227  0.107623 -0.353297 0.0005
 0.977049 -0.136487  0.123048 -0.284793 0.0005
 0.991711 -0.133803  0.102862 -0.0626224 0.0005
 0.975453 -0.134695  0.118802 -0.299628 0.0005
 0.982239 -0.156824  0.112666 -0.212216 0.0005
 0.983426 -0.142718   0.10785 -0.129581 0.0005
 0.981164 -0.138837  0.112192 0.10525 0.0005
 0.985867 -0.150823  0.108022 -0.0190517 0.0005
 0.987747 -0.158418  0.115662 0.0653749 0.0005
 0.985385 -0.155211  0.117406 -0.053197 0.0005
 0.994725 -0.151939  0.100985 0.17975 0.0005
 0.980649 -0.147651  0.117382 -0.0010665 0.0005
 0.993458 -0.153037  0.105719 0.179373 0.0005
  1.0045 -0.13995 0.097732 -0.196417 0.0005
 0.985612 -0.159982  0.110864 -0.048553 0.0005
 0.980069 -0.152217  0.117605 0.266773 0.0005
 0.988276 -0.153667  0.106233 -0.0270525 0.0005
 0.986169 -0.150977  0.106666 0.0311073 0.0005
 0.976724 -0.142088  0.104168 -0.187346 0.0005
 0.990181 -0.155414  0.111837 -0.109905 0.0005
 0.985545 -0.155022  0.114522 -0.121242 0.0005
  0.98723 -0.153428  0.113068 -0.144187 0.0005
 0.985934 -0.153776  0.104511 -0.148124 0.0005
 0.986475 -0.149474  0.111946 -0.0885973 0.0005
 0.988271 -0.150821  0.120486 0.0464078 0.0005
 0.992193 -0.136986  0.104489 -0.0588774 0.0005
0.994369 -0.13502  0.10594 -0.0559761 0.0005
 0.980705 -0.136947   0.10655 -0.373661 0.0005
  0.99513 -0.147754  0.108881 -8.40987e-05 0.0005
 0.988485 -0.153501  0.107446 -0.0554207 0.0005
 0.992911 -0.152886  0.112198 -0.225254 0.0005
 0.992444 -0.127299   0.11955 0.131887 0.0005
  0.98577 -0.151338  0.116487 0.0807441 0.0005
 0.980967 -0.146981  0.112356 -0.126334 0.0005
 0.993752 -0.148983  0.127485 0.0456534 0.0005
 0.984222 -0.139595  0.111099 0.101936 0.0005
 0.982461 -0.131515  0.119325 0.08128 0.0005
 0.983825 -0.157163  0.110383 -0.035196 0.0005
 0.987119 -0.156711  0.108101 -0.134796 0.0005
0.983797 -0.13864 0.100744 0.276056 0.0005
 0.988863 -0.128178  0.116502 0.118642 0.0005
 0.978183 -0.156134  0.116396 -0.124357 0.0005
 0.985275 -0.162034  0.115788 0.107045 0.0005
 0.979087 -0.136462  0.105164 -0.366548 0.0005
 0.979995 -0.144201  0.109713 0.0619147 0.0005
 0.986453 -0.151424 0.0970263 -0.16439 0.0005
 0.986844 -0.157396  0.113428 -0.149548 0.0005
 0.981555 -0.135256  0.108762 -0.0210246 0.0005
   0.9831 -0.157788  0.113182 -0.23357 0.0005
 0.991235 -0.159834  0.112738 -0.0465658 0.0005
 0.987242 -0.152818  0.106267 -0.0200193 0.0005
 0.985666 -0.142402  0.106341 0.304307 0.0005
 0.987262 -0.155417  0.106188 -0.0191236 0.0005
 0.971173 -0.144533  0.105983 -0.476109 0.0005
 0.989053 -0.147284  0.112702 -0.0119952 0.0005
 0.997546 -0.152679  0.104824 0.182794 0.0005
 0.993523 -0.137283  0.104808 -0.0337389 0.0005
 0.993432 -0.155803  0.114854 0.0507314 0.0005
 0.997006 -0.157721  0.114214 -0.101465 0.0005
 0.978762 -0.156672  0.116539 -0.0965896 0.0005
 0.983564 -0.140337  0.112112 0.0345477 0.0005
 0.982749 -0.135369   0.11267 -0.0775419 0.0005
 0.989598 -0.143983  0.105945 0.274545 0.0005
 0.988719 -0.146509  0.107171 0.287959 0.0005
0.982274 -0.14022 0.116319 0.0484478 0.0005
 0.995244 -0.139473  0.107874 0.0129472 0.0005
 0.993301 -0.153803  0.113482 -0.2397 0.0005
  0.98161 -0.147496  0.113961 -0.454126 0.0005
 0.991188 -0.147841  0.104485 -0.0168704 0.0005
 0.992058 -0.158984  0.114281 -0.12735 0.0005
 0.997964 -0.150027   0.10524 0.192202 0.0005
 0.989278 -0.149105  0.113739 -0.00908367 0.0005
 0.990961 -0.146691  0.116067 -0.0439606 0.0005
 0.997168 -0.150511  0.107089 0.176127 0.0005
  1.00187 -0.153218  0.118479 0.295705 0.0005
 0.985244 -0.143108   0.11493 0.00388709 0.0005
 0.991612 -0.154338   0.10842 -0.0533533 0.0005
 0.992437 -0.149796  0.109847 0.215558 0.0005
 0.991387 -0.146622  0.107038 0.266034 0.0005
 0.987395 -0.147691  0.124811 0.0934256 0.0005
 0.990328 -0.155302  0.114577 0.0423185 0.0005
 0.989707 -0.138703  0.101657 -0.0638701 0.0005
 0.983048 -0.149749  0.128834 0.0863445 0.0005
  0.98432 -0.156289  0.108297 -0.0444655 0.0005
 0.997656 -0.158915  0.114831 -0.100641 0.0005
  0.98711 -0.148776  0.107843 0.281599 0.0005
 0.990348 -0.148369  0.117163 -0.11986 0.0005
 0.979093 -0.132881  0.111739 0.363705 0.0005
 0.996231 -0.152687  0.104992 0.223807 0.0005
 0.982901 -0.147593  0.108551 -0.0298524 0.0005
 0.981552 -0.146099  0.114494 -0.140483 0.0005
 0.984758 -0.147044   0.10898 -0.0670804 0.0005
 0.996049 -0.152802  0.101086 0.00541527 0.0005
 0.990134 -0.137781  0.107031 -0.0797407 0.0005
 0.989542 -0.147422  0.106648 0.294831 0.0005
 0.987438 -0.154103  0.107249 -0.148751 0.0005
 0.989533 -0.146895    0.1161 0.0128492 0.0005
 0.988164 -0.153443  0.103033 0.000309399 0.0005
 0.994882 -0.158296  0.117228 0.0506928 0.0005
 0.988358 -0.135338  0.104741 0.0501435 0.0005
 0.986866 -0.136511  0.112407 -0.046474 0.0005
0.979717 -0.14188 0.116965 8.58739e-05 0.0005
 0.987961 -0.160982  0.118583 0.0649825 0.0005
 0.985515 -0.141136  0.118721 -0.175528 0.0005
 0.980235 -0.131571  0.109087 0.403016 0.0005
 0.989428 -0.146362  0.117326 -0.221895 0.0005
 0.996508 -0.139453  0.110638 0.00263587 0.0005
  0.98592 -0.138607  0.118114 -0.187004 0.0005
 0.987236 -0.148604  0.123905 -0.202703 0.0005
 0.983756 -0.158203  0.114046 -0.127273 0.0005
0.983176 -0.13762 0.111346 0.0516347 0.0005
0.980624 -0.13489 0.104548 -0.361213 0.0005
 0.975379 -0.139708  0.115838 0.0233323 0.0005
 0.986188 -0.149865  0.124333 0.083694 0.0005
0.978187 -0.14249 0.117595 0.00197069 0.0005
 0.994734 -0.139008   0.10451 -0.072476 0.0005
 0.978511 -0.137431  0.108806 -0.37978 0.0005
 0.986533 -0.150279  0.105607 -0.0874933 0.0005
 0.991008 -0.157539  0.115437 0.0417858 0.0005
 0.982065 -0.150863  0.114785 -0.0431937 0.0005
0.988309 -0.15672 0.111291 -0.0506339 0.0005
 0.981996 -0.139316  0.107854 0.0913419 0.0005
 0.991862 -0.149598  0.116514 0.124046 0.0005
 0.985522 -0.154479 0.0987176 -0.146975 0.0005
  0.98836 -0.139319  0.119882 0.0152736 0.0005
0.983417 -0.13642 0.108198 -0.02138 0.0005
  1.00252 -0.138153   0.10053 -0.185969 0.0005
 0.990689 -0.156834  0.118404 0.00697089 0.0005
 0.990252 -0.152927  0.102577 -0.0801591 0.0005
 0.988778 -0.150352  0.114206 0.00554635 0.0005
 0.982449 -0.142141  0.118802 -0.170077 0.0005
 0.989424 -0.152677  0.124378 0.101822 0.0005
   0.9805 -0.133848  0.119477 0.108196 0.0005
  1.00162 -0.151865  0.114279 0.293307 0.0005
  0.99539 -0.157553  0.114636 -0.12882 0.0005
 0.993875 -0.159434 0.0970371 0.145255 0.0005
  0.99271 -0.148988  0.108531 -0.0631026 0.0005
 0.986374 -0.151565  0.117755 -0.0778932 0.0005
 0.972768 -0.150438  0.115442 0.0961189 0.0005
 0.980248 -0.135897  0.105923 -0.356486 0.0005
 0.982624 -0.137192  0.108605 -0.343096 0.0005
 0.981285 -0.133143  0.109904 -0.0435015 0.0005
 0.995635 -0.140002  0.108816 -0.0150494 0.0005
 0.990348 -0.153807  0.106382 -0.130491 0.0005
  0.98754 -0.147981  0.112838 -0.23342 0.0005
 0.981367 -0.147999  0.113358 -0.117992 0.0005
 0.982782 -0.160552  0.114214 -0.208044 0.0005
 0.986998 -0.139666  0.115423 0.013948 0.0005
  0.98141 -0.133401  0.112958 -0.0508458 0.0005


==> output_ims_2_2_2_2_701/random_action_4.txt <==
0.162478
 0.983538 -0.150286  0.118598 -0.0622586 0.0005
 0.989037 -0.141988  0.113613 -0.213387 0.0005
 0.988434 -0.145073  0.109012 0.0351589 0.0005
 0.982763 -0.147823  0.104775 0.36116 0.0005
0.979095  -0.1478 0.109229 0.0727797 0.0005
 0.988261 -0.145857  0.118357 -0.128709 0.0005
 0.990252 -0.150283  0.118352 -0.0715777 0.0005
 0.993335 -0.151005  0.112477 -0.225147 0.0005
 0.995222 -0.132989 0.0993423 -0.0326227 0.0005
 0.988864 -0.149936  0.119402 -0.0527962 0.0005
 0.993464 -0.135794  0.107654 -0.0605598 0.0005
 0.982737 -0.143233  0.112812 -0.103779 0.0005
 0.995451 -0.152231  0.116992 0.00472104 0.0005
 0.993313 -0.134437  0.103494 -0.0485854 0.0005
 0.984283 -0.146788  0.101363 0.367919 0.0005
 0.981531 -0.148834  0.120926 0.245242 0.0005
  0.98865 -0.146402  0.107311 -0.172636 0.0005
  0.98686 -0.148858  0.114392 -0.213707 0.0005
  1.00137 -0.136597 0.0970362 -0.197405 0.0005
  0.98363 -0.150576  0.114919 -0.0587757 0.0005
 0.986568 -0.161062  0.127033 0.121304 0.0005
 0.985682 -0.141333  0.100005 -0.191941 0.0005
  0.98723 -0.143757  0.104995 -0.181194 0.0005
 0.989359 -0.140773  0.111686 0.0501545 0.0005
 0.98616 -0.13606  0.11304 -0.0329421 0.0005
 0.979757 -0.152269  0.123031 -0.151177 0.0005
0.987188 -0.15065 0.114597 0.181568 0.0005
0.993215 -0.13398 0.101769 -0.0563774 0.0005
 0.985213 -0.146779  0.105509 0.264963 0.0005
 0.982392 -0.152206  0.118044 0.263088 0.0005
0.993836 -0.13301 0.117611 -0.0837306 0.0005
 0.984472 -0.145394   0.11235 0.00750056 0.0005
 0.980559 -0.148803  0.119389 0.0270771 0.0005
 0.994386 -0.144657  0.112561 0.00384898 0.0005
 0.984341 -0.146341  0.117934 -0.202684 0.0005
 0.998624 -0.139891  0.106515 -0.0149242 0.0005
 0.983047 -0.152595  0.116512 -0.133315 0.0005
  0.98733 -0.142748  0.112636 -0.248975 0.0005
 0.985609 -0.146419  0.113556 -0.254723 0.0005
 0.990717 -0.150645  0.114209 0.109279 0.0005
 0.991226 -0.150317 0.0990491 -0.0250946 0.0005
 0.989988 -0.148386  0.109462 -0.0466178 0.0005
0.987667 -0.15339 0.119595 0.0415318 0.0005
 0.991299 -0.148536  0.110573 0.0232707 0.0005
 0.990127 -0.144476  0.104406 0.266934 0.0005
 0.987871 -0.151572 0.0979284 -0.170395 0.0005
 0.982093 -0.136042  0.113681 -0.100627 0.0005
  0.98177 -0.146662  0.114607 -0.442388 0.0005
0.990619 -0.13503 0.116528 -0.310547 0.0005
 0.988314 -0.148148  0.106539 -0.0120821 0.0005
 0.993429 -0.148652  0.117761 0.1117 0.0005
 0.983372 -0.146461  0.117078 0.0276034 0.0005
 0.984257 -0.145131  0.113946 -0.112542 0.0005
 0.988158 -0.143572  0.119973 0.0111748 0.0005
 0.998453 -0.135958   0.11334 -0.00505787 0.0005
0.986642 -0.13988 0.115847 0.0188178 0.0005
 0.986852 -0.150797  0.114668 0.194882 0.0005
 0.991762 -0.159242 0.0912025 0.280663 0.0005
  0.98937 -0.136771  0.106515 0.102611 0.0005
 0.992849 -0.140657  0.109624 0.019522 0.0005
  0.99757 -0.137388  0.110481 -0.0215091 0.0005
 0.988685 -0.147689  0.110367 0.032486 0.0005
0.987906  -0.1536 0.113603 0.00281115 0.0005
 0.984895 -0.141316  0.120131 -0.205987 0.0005
 0.984701 -0.143652  0.105992 -0.182759 0.0005
 0.988119 -0.127369   0.11709 0.110835 0.0005
 0.993199 -0.148551  0.117642 -0.0314033 0.0005
 0.983927 -0.151907  0.114634 0.0718555 0.0005
 0.982828 -0.145908  0.103276 0.357224 0.0005
 0.985771 -0.154412  0.116338 0.0601445 0.0005
0.990781 -0.13978 0.107584 0.0538536 0.0005
0.985351 -0.14298 0.117917 -0.00181406 0.0005
 0.98775 -0.15044 0.117006 -0.235175 0.0005
 0.991529 -0.147096   0.11585 0.0585699 0.0005
 0.983976 -0.145419  0.116473 -0.449242 0.0005
 0.988302 -0.149049  0.118546 -0.24388 0.0005
 0.986039 -0.152667  0.114837 0.0242401 0.0005
 0.988902 -0.145618  0.102497 0.297852 0.0005
 0.993273 -0.133798  0.111507 -0.0258457 0.0005
 0.992396 -0.152731 0.0992913 0.0516203 0.0005
 0.996842 -0.135327  0.107896 -0.0242062 0.0005
0.988543 -0.14136 0.103686 0.28792 0.0005
 0.993037 -0.145448  0.105283 0.306776 0.0005
 0.993811 -0.137008  0.113677 -0.198199 0.0005
 0.991318 -0.148465  0.109399 -0.0825084 0.0005
0.987695 -0.14668  0.10198 0.304265 0.0005
 0.987905 -0.142828  0.104712 -0.161097 0.0005
 0.989672 -0.150543  0.111345 -0.000185213 0.0005
 0.979466 -0.154575  0.121541 0.177555 0.0005
 0.988298 -0.150831  0.115982 -0.247082 0.0005
 0.991209 -0.152014  0.112963 -0.00780386 0.0005
 0.989584 -0.149575  0.116483 -0.070216 0.0005
 0.990927 -0.139745  0.103048 -0.0595985 0.0005
 0.985315 -0.134945  0.116448 -0.145026 0.0005
   0.9837 -0.149839  0.113511 -0.137237 0.0005
 0.986136 -0.140983 0.0999739 0.277471 0.0005
 0.987782 -0.147096  0.104435 0.304962 0.0005
0.988998 -0.14568 0.122281 -0.00360956 0.0005
 0.986262 -0.139303  0.119431 -0.148285 0.0005
 0.993733 -0.156157 0.0928668 0.286045 0.0005
 0.986501 -0.147593  0.111759 -0.023708 0.0005
0.989466 -0.15002 0.114677 -0.11654 0.0005
 0.981249 -0.140948  0.121414 -0.0695558 0.0005
 0.986379 -0.147499  0.108791 -0.0615226 0.0005
 0.984482 -0.141604  0.116958 -0.187591 0.0005
 0.978935 -0.143414  0.104687 0.155991 0.0005
 0.982124 -0.138598    0.1189 -0.217283 0.0005
  1.00565 -0.139295 0.0963771 -0.181071 0.0005
 0.984562 -0.151839  0.117873 -0.0301107 0.0005
 0.985095 -0.150447  0.106247 -0.066026 0.0005
 0.991279 -0.159438  0.125901 0.115744 0.0005
 0.992812 -0.152184  0.119982 -0.0990903 0.0005
 0.990143 -0.148375  0.121654 -0.0726444 0.0005
 0.989415 -0.153706  0.117067 -0.0054463 0.0005
 0.985926 -0.146635  0.102801 0.311007 0.0005
  0.99363 -0.145621  0.110479 -0.00635154 0.0005
 0.983985 -0.148523  0.110762 0.38733 0.0005
 0.985568 -0.145384  0.103824 0.290193 0.0005
 0.991138 -0.153082  0.115662 0.221009 0.0005
 0.987345 -0.148815  0.106565 0.282254 0.0005
 0.993243 -0.150957  0.117352 -0.0289209 0.0005
 0.994169 -0.133048  0.117791 -0.0792125 0.0005
 0.987791 -0.153822  0.116816 0.0441706 0.0005
 0.992664 -0.135159  0.102768 0.0782322 0.0005
 0.988355 -0.134006  0.104657 0.0377906 0.0005
 0.990528 -0.152749  0.116129 0.0196645 0.0005
 0.983386 -0.147668  0.114811 -0.437964 0.0005
 0.984161 -0.140597  0.100793 0.263474 0.0005
 0.986542 -0.146945  0.116119 -0.228633 0.0005
 0.980978 -0.148009  0.111821 -0.150605 0.0005
0.982498  -0.1502 0.112589 -0.0283679 0.0005
 0.988336 -0.141987  0.116366 -0.224553 0.0005
 0.987896 -0.140521  0.117689 -0.173107 0.0005
 0.984369 -0.143665  0.107781 -0.182109 0.0005
 0.990313 -0.151231  0.119605 -0.106342 0.0005
 0.982375 -0.148934  0.118558 -0.223333 0.0005
 0.981926 -0.140627  0.108638 0.08847 0.0005
  0.98793 -0.149264   0.10617 0.282746 0.0005
 0.979432 -0.144521  0.113222 -0.133896 0.0005
0.995439  -0.1372 0.103489 -0.0720787 0.0005
0.987319 -0.15266 0.117552 0.143793 0.0005
 0.991456 -0.136003  0.101431 0.08306 0.0005
 0.992887 -0.139107  0.117109 0.0682618 0.0005
 0.975565 -0.145107  0.112481 0.0706054 0.0005
  0.98329 -0.141955  0.115916 -0.146658 0.0005
 0.991722 -0.148237  0.112864 0.0547561 0.0005
   0.9846 -0.135601  0.115203 -0.131005 0.0005
 0.987217 -0.134999   0.10753 0.153235 0.0005
  1.00218 -0.138003 0.0988261 -0.21955 0.0005
 0.989235 -0.140314  0.104474 -0.0452788 0.0005
  0.98814 -0.145783  0.104646 -0.188538 0.0005
  0.98417 -0.150071  0.110036 -0.0733782 0.0005
0.991205 -0.14356 0.120647 0.00185024 0.0005
 0.990545 -0.126623  0.115858 0.11449 0.0005
 0.982167 -0.151298  0.114614 0.152282 0.0005
 0.994589 -0.158664 0.0944726 0.288586 0.0005
  0.98809 -0.150394  0.116299 0.186698 0.0005
 0.993845 -0.148642  0.110522 0.170119 0.0005
 0.977948 -0.150918  0.123047 -0.147603 0.0005
 0.982401 -0.151553  0.115297 0.139067 0.0005
0.988215  -0.1523 0.115578 0.0826203 0.0005
  1.00052 -0.137868 0.0987826 -0.15086 0.0005
 0.985019 -0.143421  0.114708 -0.10522 0.0005
 0.988843 -0.143826  0.103602 0.266875 0.0005
 0.992644 -0.148295  0.118796 0.131958 0.0005
 0.989033 -0.146135   0.10433 0.316993 0.0005
 0.991708 -0.157949 0.0903146 0.298653 0.0005
   0.9908 -0.150236  0.116354 -0.0424937 0.0005
 0.982024 -0.152631  0.118408 0.0230504 0.0005
 0.986418 -0.146662  0.113145 -0.254769 0.0005
0.993372  -0.1449 0.119049 -0.243537 0.0005
 0.986869 -0.144206  0.109364 -0.0539657 0.0005
0.997877 -0.13672 0.111171 -0.0189447 0.0005
 0.989904 -0.148711  0.114937 -0.267877 0.0005
 0.993214 -0.144328  0.107629 -0.0409785 0.0005
0.985295 -0.14828 0.122906 -0.0867039 0.0005
0.987764  -0.1518 0.118584 -0.0848563 0.0005
 0.985721 -0.143941  0.113055 -0.248992 0.0005
 0.983816 -0.151376  0.113259 0.0572302 0.0005
 0.987836 -0.151208  0.116033 0.145931 0.0005
  0.98738 -0.139598  0.116592 0.0322725 0.0005
 0.992601 -0.150589  0.117432 0.0970486 0.0005
 0.989274 -0.150986   0.11358 -0.0249471 0.0005
 0.994647 -0.134613  0.108439 -0.0210468 0.0005
 0.997843 -0.137037  0.109438 0.00493887 0.0005
 0.987809 -0.148022  0.118303 -0.0914988 0.0005
 0.988191 -0.145869   0.10644 0.26812 0.0005
 0.994046 -0.163438  0.125057 0.134141 0.0005
 0.988299 -0.147192  0.112661 0.007647 0.0005
 0.993436 -0.138119  0.103732 0.0643775 0.0005
 0.984478 -0.142653  0.118251 -0.17269 0.0005
 0.988867 -0.147989  0.117289 -0.0987493 0.0005
 0.989648 -0.148484  0.107483 0.285192 0.0005
 0.985878 -0.145232  0.104307 0.282888 0.0005
 0.988702 -0.138539  0.108297 0.0780604 0.0005
 0.987779 -0.149507   0.11729 -0.224579 0.0005
 0.985873 -0.134147  0.112609 -0.166164 0.0005
 0.984555 -0.146238  0.111516 0.388279 0.0005
   0.9905 -0.147387  0.114734 -0.0138815 0.0005
 0.987378 -0.138348  0.112987 -0.134331 0.0005
 0.995541 -0.137957  0.104771 -0.0180994 0.0005
  0.98711 -0.149723  0.119713 -0.111289 0.0005
 0.981583 -0.147145  0.112069 -0.455806 0.0005
 0.990465 -0.149051   0.12024 -0.000516273 0.0005
 0.981889 -0.144033  0.102484 0.321515 0.0005
 0.985982 -0.151078  0.109152 -0.0675288 0.0005
 0.989308 -0.151818  0.118338 0.217837 0.0005
 0.99609 -0.13618 0.113541 -0.0237916 0.0005
  0.98976 -0.145842  0.104135 0.320009 0.0005
 0.982093 -0.154179  0.123111 0.176937 0.0005
 0.986565 -0.150701   0.11571 -0.228372 0.0005
 0.979984 -0.150005  0.100626 0.401282 0.0005
 0.984402 -0.153635  0.116861 0.0474519 0.0005
 0.992043 -0.145725   0.10751 -0.00240362 0.0005
 0.990616 -0.152463  0.116405 -0.0236617 0.0005
 0.988199 -0.152423  0.111336 -0.132991 0.0005
 0.988076 -0.139751  0.115679 0.018257 0.0005
 0.989694 -0.149713  0.116244 -0.056997 0.0005
 0.993775 -0.140632  0.105292 -0.101421 0.0005
  0.98638 -0.155115  0.118195 -0.0978807 0.0005
0.979537 -0.14951 0.121141 0.0168222 0.0005
 0.982879 -0.151026  0.117245 -0.0624767 0.0005
 0.988703 -0.145995  0.115209 0.0497795 0.0005
 0.980568 -0.148576  0.107786 0.277693 0.0005
 0.994711 -0.139051   0.10917 -0.000134827 0.0005
 0.989561 -0.137331   0.10658 0.0850298 0.0005
 0.995826 -0.136305  0.108399 0.0241669 0.0005
  0.98411 -0.152068  0.117415 0.0718641 0.0005
 0.985825 -0.146042  0.112642 -0.213636 0.0005
 0.993649 -0.134194  0.110658 -0.0278439 0.0005
  0.99158 -0.149273  0.107395 0.224405 0.0005
 0.987787 -0.149726  0.113799 0.00372577 0.0005
 0.984156 -0.140123  0.120303 -0.165003 0.0005
0.988636 -0.13855 0.111956 -0.153407 0.0005
0.984603 -0.14384 0.112147 0.0213074 0.0005
 0.994203 -0.146925  0.109374 -0.0136306 0.0005
 0.996887 -0.136462  0.111675 0.0114887 0.0005
 0.975236 -0.149448  0.105498 -0.436577 0.0005
  0.98556 -0.152122  0.111005 -0.235583 0.0005
 0.988945 -0.147848  0.107533 0.277102 0.0005
 0.987165 -0.152618  0.114544 0.0941614 0.0005
 0.985102 -0.148805  0.112527 -0.206134 0.0005
 0.987499 -0.152074  0.109334 -0.120001 0.0005
0.987202 -0.15589 0.116487 -0.178904 0.0005
  0.99941 -0.135583  0.112149 -0.0250275 0.0005
0.988024 -0.13544 0.114639 -0.168264 0.0005
 0.986758 -0.141521  0.117171 -0.233915 0.0005
 0.981737 -0.149029  0.108542 0.285936 0.0005
 0.986251 -0.147415  0.116299 0.0763847 0.0005
 0.990075 -0.153799  0.111201 -0.264867 0.0005
 0.989914 -0.146655  0.110396 0.035555 0.0005
 0.985884 -0.149905  0.116345 0.0890117 0.0005
 0.983298 -0.150962  0.113751 0.154295 0.0005
 0.987988 -0.154713  0.114945 0.158222 0.0005
 0.977876 -0.152596  0.123162 -0.174303 0.0005
0.986088 -0.14703 0.114839 -0.24278 0.0005
  0.97901 -0.151067  0.122024 -0.138371 0.0005
 0.987195 -0.153904  0.118967 0.223205 0.0005
 0.981367 -0.146722  0.106547 0.158276 0.0005
 0.996152 -0.140039  0.104768 -0.0265157 0.0005
0.989968 -0.14707 0.118071 -0.0715028 0.0005
 0.988293 -0.139029  0.118586 -0.176746 0.0005
 0.984289 -0.150599  0.110481 -0.12567 0.0005
 0.989015 -0.145955  0.102859 0.279339 0.0005
  0.99342 -0.138374  0.110241 0.0154142 0.0005
 0.984186  -0.15196 0.0984936 -0.170785 0.0005
  0.98114 -0.151092  0.114914 0.269317 0.0005
0.986374 -0.14012 0.113331 -0.30464 0.0005
 0.985872 -0.140615  0.101734 -0.176466 0.0005
 0.986928 -0.140173  0.118134 -0.236509 0.0005
  0.98422 -0.150133   0.10936 -0.0220953 0.0005
 0.995467 -0.144262  0.103307 -0.00764817 0.0005
 0.991923 -0.148709  0.108521 0.178018 0.0005
 0.988096 -0.145247  0.118058 0.00854588 0.0005
 0.983855 -0.141494  0.102692 0.261283 0.0005
 0.993911 -0.134165  0.105696 -0.0144974 0.0005
 0.985737 -0.147591  0.108006 -0.0637624 0.0005
 0.986575 -0.146006  0.108458 -0.0678243 0.0005
 0.975858 -0.152078  0.115893 0.115429 0.0005
 0.982361 -0.146957  0.114313 -0.1038 0.0005
  0.98754 -0.147982  0.113854 -0.234877 0.0005
 0.980205 -0.143179  0.113732 0.0440509 0.0005
 0.990164 -0.147713   0.10808 0.278683 0.0005
 0.997254 -0.139986  0.109752 0.00972719 0.0005
 0.990785 -0.149366  0.124236 0.105107 0.0005
 0.989581 -0.148232  0.124018 0.0529457 0.0005
 0.992028 -0.137822  0.102454 -0.0640428 0.0005
 0.982584 -0.147529  0.114839 -0.120327 0.0005
 0.979006 -0.141873  0.116869 -0.0899988 0.0005
   0.9849 -0.152764  0.117073 0.213146 0.0005
 0.984854 -0.139317   0.11792 -0.134833 0.0005
   0.9871 -0.152734   0.11742 0.170141 0.0005
 0.983906 -0.148932  0.117238 -0.228073 0.0005
 0.995121 -0.134896  0.104694 -0.0695578 0.0005
 0.990097 -0.147982  0.116947 -0.00314989 0.0005
 0.992275 -0.153244 0.0981684 0.239907 0.0005
 0.989721 -0.147696   0.11241 -0.0245599 0.0005
 0.997698 -0.136824  0.109743 0.00620849 0.0005
 0.985844 -0.144445  0.113577 -0.249323 0.0005
 0.991015 -0.148212   0.10892 0.176657 0.0005
  1.00072 -0.136022 0.0978621 -0.167052 0.0005
 0.982274 -0.150667  0.117982 0.298339 0.0005
 0.986753 -0.147338  0.107059 -0.0460374 0.0005
0.993253 -0.14718 0.105721 0.291749 0.0005
 0.994022 -0.146065  0.109191 -0.0853507 0.0005
 0.988186 -0.145741  0.113225 0.0642194 0.0005
 0.993684 -0.133955  0.109038 -0.0315833 0.0005
 0.982018 -0.141633  0.109799 0.0515196 0.0005
 0.983509 -0.150947  0.111975 -0.0421739 0.0005
 0.992005 -0.164163  0.125147 0.0977911 0.0005
0.993659 -0.15116 0.109549 0.0123717 0.0005
 0.986025 -0.148706  0.115814 -0.223054 0.0005
 0.972082 -0.149611  0.103143 -0.402096 0.0005
 0.987438 -0.146231  0.112522 -0.00391889 0.0005
  0.98388 -0.139518  0.121822 -0.202122 0.0005
 0.991151 -0.146489  0.103392 0.297001 0.0005
  0.98727 -0.149175  0.106293 0.265536 0.0005
 0.992693 -0.149007  0.108827 0.172324 0.0005
 0.987341 -0.149082  0.110614 -0.046596 0.0005
  0.98534 -0.149776  0.106633 0.300855 0.0005
 0.996637 -0.139284  0.108439 -0.0103874 0.0005
 0.989709 -0.147545   0.11679 -0.00564015 0.0005
 0.986547 -0.145313  0.117744 0.02695 0.0005
 0.985217 -0.144119   0.11167 -0.251154 0.0005
 0.994601 -0.149268   0.11844 0.119422 0.0005
  0.99356 -0.148362  0.115346 -0.224492 0.0005
  0.98946 -0.151839  0.114696 0.0944365 0.0005
0.985212 -0.15203 0.117077 0.164992 0.0005
 0.994179 -0.150786  0.111021 0.189619 0.0005
 0.982885 -0.149772   0.11213 -0.0301659 0.0005
 0.985434 -0.150356  0.118223 -0.110567 0.0005
0.992396 -0.14973 0.120825 0.0944786 0.0005
 0.984681 -0.148655  0.118724 -0.0898293 0.0005
 0.991483 -0.146814   0.10337 0.313805 0.0005
 0.983004 -0.147484  0.103119 0.346372 0.0005
  0.98881 -0.147094  0.116366 -0.108801 0.0005
 0.988433 -0.148363   0.11633 -0.114008 0.0005
 0.989643 -0.144176  0.110993 0.0165425 0.0005
 0.978028 -0.151689  0.124759 -0.146281 0.0005
0.988327 -0.13906 0.111037 -0.339301 0.0005
 0.980701 -0.151671  0.118701 0.0490349 0.0005
 0.986354 -0.153589  0.115763 -0.233359 0.0005
  0.98541 -0.148301  0.114082 -0.216074 0.0005
 0.983719 -0.144918  0.112756 -0.217865 0.0005
 0.989116 -0.139805  0.106535 0.0436006 0.0005
 0.972177 -0.148729  0.107231 -0.445185 0.0005
0.989069 -0.14299 0.102046 -0.182725 0.0005
 0.974293 -0.143582  0.109185 -0.488982 0.0005
0.984993 -0.14823 0.107302 -0.0436352 0.0005
 0.998559 -0.130322  0.114813 -0.150676 0.0005
 0.987914 -0.136026  0.113226 -0.0203414 0.0005
 0.991872 -0.160727  0.127501 0.119306 0.0005
 0.987526 -0.142511  0.117238 -0.219293 0.0005
 0.989105 -0.146283  0.106499 0.265632 0.0005
 0.994484 -0.147053  0.110362 -0.0785193 0.0005
 0.998348 -0.135162  0.111721 -0.0243956 0.0005
 0.994667 -0.144394   0.10276 -0.0276958 0.0005
 0.995961 -0.138863  0.111022 0.0231972 0.0005
  0.99101 -0.136449  0.104129 0.0674433 0.0005
 0.989916 -0.150081  0.114906 -0.0721952 0.0005
 0.986515 -0.152528  0.118032 0.0648988 0.0005
  1.00188 -0.136685  0.095266 -0.182139 0.0005
 0.983023 -0.152675  0.120231 0.292631 0.0005
 0.976059 -0.153067  0.115991 -0.159 0.0005
 0.991743 -0.147444   0.11643 -0.0423703 0.0005
 0.989543 -0.151156  0.116988 0.224588 0.0005
 0.981699 -0.151628  0.121334 0.00571873 0.0005
 0.992421 -0.149345  0.110055 0.0206165 0.0005
 0.984456 -0.151732  0.127009 0.0536582 0.0005
 1.00005 -0.13992 0.108077 -0.00663571 0.0005
 0.977555 -0.145052  0.103361 -0.227878 0.0005
 0.983344 -0.139646  0.104699 -0.159065 0.0005
 0.981006 -0.154499  0.117726 0.0358059 0.0005
 0.983485 -0.144387  0.113244 0.372718 0.0005
 0.993285 -0.140457  0.102922 -0.0562574 0.0005
 0.987489 -0.150728  0.120093 0.0486498 0.0005
  0.99134 -0.140027  0.102117 -0.0451134 0.0005
 0.988191 -0.143486  0.119925 -0.123101 0.0005
 0.988611 -0.150488   0.11546 0.196915 0.0005
 0.982723 -0.145567  0.115888 -0.213042 0.0005
 0.977441 -0.154885  0.116728 -0.182921 0.0005
 0.996858 -0.134604  0.111777 -0.0297646 0.0005
 0.986137 -0.143861  0.107037 0.286539 0.0005
 0.995157 -0.137314  0.110847 -0.000879503 0.0005
 0.991704 -0.147615  0.107472 0.294609 0.0005
 0.980133 -0.145853  0.112561 -0.135338 0.0005
0.986658 -0.15021 0.118249 -0.25007 0.0005
  0.98303 -0.154034  0.112163 -0.147137 0.0005
 0.986327 -0.138059  0.113469 -0.118842 0.0005
 0.983319 -0.147018   0.10442 -0.0545774 0.0005
 0.984151 -0.145046  0.104206 0.25892 0.0005
 0.974135 -0.142173   0.10978 -0.477718 0.0005
 0.985717 -0.138925  0.117744 -0.167363 0.0005
 0.982427 -0.147061  0.108861 -0.0868199 0.0005
 0.986084 -0.162146  0.127011 -0.109592 0.0005
0.981798 -0.13939 0.116672 0.0213167 0.0005
 0.984968 -0.152019  0.115694 0.114962 0.0005
 0.984888 -0.139561  0.115781 -0.148449 0.0005
 0.984873 -0.149322     0.113 -0.261338 0.0005
 0.988868 -0.148999  0.115972 -0.134203 0.0005
 0.992211 -0.145509   0.10671 0.28077 0.0005
  0.99405 -0.149886  0.100554 0.261018 0.0005
 0.990349 -0.135914  0.105665 0.0867021 0.0005
 0.985206 -0.148955  0.116981 -0.212656 0.0005
 0.988826 -0.148915  0.114611 -0.0174991 0.0005
  0.98352 -0.149266  0.108613 -0.00869566 0.0005
 0.988048 -0.147311  0.111519 0.00828038 0.0005
 0.989159 -0.149987  0.116656 -0.222616 0.0005
 0.974737 -0.146266  0.111239 -0.452246 0.0005
 0.985756 -0.144625  0.112471 -0.246462 0.0005
  0.97485 -0.137874  0.107577 -0.378534 0.0005
 0.978836 -0.147507  0.106651 0.293356 0.0005
 0.985923 -0.150072  0.110575 -0.0397453 0.0005
 0.974184 -0.148427  0.107715 -0.435842 0.0005
 0.984085 -0.145108  0.118005 -0.152278 0.0005
  0.99236 -0.150573  0.109738 0.00953023 0.0005
 0.991496 -0.148962  0.110258 0.206812 0.0005
 0.991157 -0.136052  0.113442 -0.206358 0.0005
 0.986447 -0.150107  0.114375 0.193792 0.0005
 0.989214 -0.151288  0.115245 0.0387761 0.0005
 0.992625 -0.149671  0.119273 0.0978048 0.0005
 0.996511 -0.135057  0.108611 -0.0288942 0.0005
 0.989183 -0.134726  0.103899 0.0474031 0.0005
 0.985556 -0.154639  0.114372 0.0167213 0.0005
 0.995639 -0.136504  0.108263 0.00684254 0.0005
 0.988917 -0.143293  0.119541 0.0170826 0.0005
 0.982757 -0.151145  0.117627 0.115436 0.0005
 0.983806 -0.147955  0.110472 -0.0143383 0.0005
  0.98797 -0.152395  0.119963 -0.10715 0.0005
 0.988238 -0.143249  0.103613 0.287094 0.0005
 0.989406 -0.136311  0.116909 -0.129086 0.0005
 0.989747 -0.150825  0.111803 -0.0183484 0.0005
 0.979584 -0.149257  0.121912 0.26789 0.0005
 0.988512 -0.146604  0.113717 -0.0331355 0.0005
 0.987255 -0.146194  0.104356 0.261277 0.0005
 0.987717 -0.150012  0.117821 -0.246224 0.0005
 0.985797 -0.151188  0.107845 -0.0522762 0.0005
 0.986577 -0.137783  0.117487 -0.214677 0.0005
 0.985682 -0.144156  0.105939 0.26845 0.0005
 0.989036 -0.144957  0.106262 0.31534 0.0005
 0.996982 -0.139319  0.108891 -0.0097479 0.0005
 0.988614 -0.147335  0.117031 -0.269473 0.0005
 0.991297 -0.146283  0.104678 0.322159 0.0005
  0.98505 -0.153202  0.116193 -0.0807678 0.0005
 0.986661 -0.151503  0.110932 -0.0401779 0.0005
 0.990408 -0.150666  0.118437 0.0800415 0.0005
 0.985435 -0.136085  0.106954 0.0368603 0.0005
0.991941 -0.13846 0.102811 0.0687102 0.0005
 0.990882 -0.145553  0.104053 0.244112 0.0005
 0.992256 -0.149638   0.11121 0.179319 0.0005
 0.989209 -0.144306  0.105222 0.297023 0.0005
 0.987019 -0.150024   0.11221 -0.0693804 0.0005
 0.984749 -0.144735  0.107978 -0.0424259 0.0005
 0.980489 -0.152152  0.114542 -0.143852 0.0005
 0.986826 -0.151999  0.116156 0.149137 0.0005
 0.990447 -0.149752  0.111017 0.0160213 0.0005
 0.985597 -0.149011  0.110588 -0.0930366 0.0005
  0.99523 -0.137752  0.119427 -0.0547948 0.0005
 0.981834 -0.149252  0.108879 0.281032 0.0005
 0.987511 -0.138933  0.107739 0.0964054 0.0005
 0.981437 -0.146928  0.101967 0.319525 0.0005
 0.986813 -0.148769   0.10654 0.300842 0.0005
 0.988156 -0.148681  0.112812 0.000200893 0.0005
   0.9872 -0.145438  0.109427 0.0205132 0.0005
 0.995961 -0.141142  0.111838 -0.0472019 0.0005
  0.98667 -0.150587    0.1143 -0.00931139 0.0005
 0.986676 -0.146311  0.110427 0.0336321 0.0005
 0.981716 -0.137911  0.104068 0.31011 0.0005
 0.984914 -0.149915  0.120435 0.134012 0.0005
  0.99188 -0.138453  0.105621 -0.0570763 0.0005
   0.9887 -0.144146  0.120537 0.0334291 0.0005
 0.995792 -0.138361 0.0959047 -0.0554502 0.0005
 0.990337 -0.145395  0.103599 0.323406 0.0005
 0.988893 -0.137273   0.10961 0.151976 0.0005
 0.988893 -0.149922  0.107377 -0.0590395 0.0005
 0.987309 -0.143849  0.111968 0.0108679 0.0005
 0.988438 -0.143384  0.115357 -0.224962 0.0005
 0.986277 -0.147716  0.107591 -0.0520191 0.0005
 0.984698 -0.146462  0.115506 -0.129065 0.0005
0.985825 -0.15157 0.116244 0.167073 0.0005
 0.988337 -0.146519   0.11461 -0.263346 0.0005
 0.989828 -0.162771  0.125786 0.115822 0.0005
 0.982781 -0.150835  0.115413 -0.0471639 0.0005
 0.982304 -0.142912  0.117751 0.00566409 0.0005
 0.981943 -0.144971   0.10417 0.141643 0.0005
 0.981642 -0.146792  0.115104 -0.0967479 0.0005
 0.990803 -0.139515  0.104247 -0.0474557 0.0005
 0.992127 -0.150727  0.124164 -0.181762 0.0005
 0.995313 -0.135882  0.105498 -0.0484677 0.0005
 0.989918 -0.145919  0.103188 0.279061 0.0005
  1.00305 -0.134827 0.0975196 -0.16601 0.0005
 0.985656 -0.147726  0.118688 -0.210279 0.0005
  0.98576 -0.151254  0.117745 -0.124132 0.0005
 0.994768 -0.136815  0.109165 -0.0738996 0.0005
 0.994288 -0.138565  0.104842 -0.0611324 0.0005
0.976816 -0.15278 0.119764 0.053265 0.0005
 0.981441 -0.151357  0.119686 0.00668427 0.0005
 0.986511 -0.152044  0.118354 -0.038934 0.0005
 0.982037 -0.151803  0.117726 0.0131063 0.0005
  1.00447 -0.135687 0.0974059 -0.17894 0.0005
 0.988304 -0.150527  0.117251 -0.0551594 0.0005
 0.990999 -0.149628  0.109143 -0.0056653 0.0005
 0.983907 -0.145239  0.109394 0.378946 0.0005
  0.98496 -0.152287  0.117518 0.0301797 0.0005
 0.990847 -0.143203 0.0970411 0.364961 0.0005
 0.984714 -0.152897  0.114484 0.0945924 0.0005
 0.986064 -0.145888  0.112742 -0.242164 0.0005
 0.992952 -0.148168  0.116495 -0.228959 0.0005
 0.985679 -0.140609  0.117486 -0.185423 0.0005
 0.990621 -0.138747   0.10865 0.156262 0.0005
  0.98692 -0.140233  0.109578 0.102793 0.0005
 0.986857 -0.149124  0.117677 0.049213 0.0005
 0.989713 -0.145511  0.102367 0.249537 0.0005
 0.981776 -0.152725  0.116606 0.307458 0.0005
 0.984279 -0.153474  0.113763 0.191559 0.0005
 0.994811 -0.140247   0.10831 -0.0186331 0.0005
 0.986845 -0.137117  0.112428 -0.333502 0.0005
 0.986802 -0.152091  0.116182 0.0574357 0.0005
  0.98752 -0.151171  0.113157 -0.21434 0.0005
 0.995146 -0.137942  0.104811 -0.0547575 0.0005
 0.979324 -0.139814   0.10552 0.0938399 0.0005
 0.993736 -0.149542  0.110041 0.19385 0.0005
  0.98588 -0.149714  0.107166 0.0066277 0.0005
 0.985958 -0.144211  0.107832 -0.13027 0.0005
 0.986319 -0.144704  0.103103 0.278298 0.0005
0.989353 -0.15092 0.125033 -0.188515 0.0005
 0.986329 -0.150328  0.116489 -0.223612 0.0005
 0.985535 -0.150022  0.121321 -0.0983535 0.0005
 0.988337 -0.146176  0.103973 0.27808 0.0005
 0.983082 -0.154358 0.0989777 0.0718583 0.0005
 0.981995 -0.147751  0.105639 0.370131 0.0005
 0.989526 -0.149024  0.118152 -0.081568 0.0005
 0.99182 -0.15319 0.113592 -0.229589 0.0005
  0.99134 -0.150311  0.113753 -0.023932 0.0005
 0.982192 -0.145583  0.113511 -0.467125 0.0005
0.989199 -0.14703 0.124187 0.0681986 0.0005
 0.986129 -0.148686  0.113767 -0.195049 0.0005
 0.99464  -0.1479 0.107266 0.210387 0.0005
 0.991214 -0.144961  0.117946 0.0402029 0.0005
 0.990263 -0.150802  0.124063 0.0916958 0.0005
 0.991701 -0.146337  0.104103 0.298554 0.0005
 0.990558 -0.146001  0.107821 0.301309 0.0005
  0.98579 -0.154068  0.119999 -0.104509 0.0005
 0.984725 -0.152645  0.113443 -0.0841795 0.0005
 0.985587 -0.138317  0.115726 -0.152917 0.0005
 0.987033 -0.136869  0.108485 0.0485399 0.0005
 0.984932 -0.153059  0.119233 -0.0291308 0.0005
 0.986241 -0.144765  0.111392 -0.249603 0.0005
 0.985183 -0.136213  0.101525 0.0423076 0.0005
 0.988353 -0.148438  0.104962 0.286041 0.0005
 0.988957 -0.151724  0.113382 0.00296624 0.0005
 0.986961 -0.138557  0.105388 -0.191117 0.0005
 0.987011 -0.141976  0.112369 0.0407723 0.0005
 0.990726 -0.153275  0.116359 0.215934 0.0005
 0.986663 -0.136468  0.116272 -0.114264 0.0005
 0.981054 -0.143367  0.114595 -0.110922 0.0005
 0.985243 -0.144488  0.105714 0.279103 0.0005
 0.991212 -0.146947  0.109797 0.27881 0.0005
 0.984275 -0.153544  0.115334 -0.0240281 0.0005
 0.983425 -0.151282  0.120408 -0.121334 0.0005
 0.992374 -0.153046  0.113715 -0.0031951 0.0005
 0.985264 -0.149452    0.1155 -0.228453 0.0005
 0.982983 -0.149744   0.11092 -0.0276244 0.0005
 0.984635 -0.137795  0.116143 -0.197255 0.0005
 0.992857 -0.149064  0.128106 0.0479117 0.0005
 0.981795 -0.147591  0.108769 0.0316086 0.0005
  0.98724 -0.151655  0.115165 0.165074 0.0005
 0.993475 -0.161667 0.0945431 0.156701 0.0005
 0.993661 -0.135977  0.101522 0.0786865 0.0005
 0.983335 -0.146313  0.103506 0.369512 0.0005
  0.98758 -0.148582  0.123257 -0.100101 0.0005
 0.985941 -0.145466  0.102196 0.27463 0.0005
 0.994751 -0.134066  0.109989 -0.0347431 0.0005
 0.986264 -0.135482  0.113231 -0.0581225 0.0005
 0.992773 -0.135472  0.102022 -0.0761803 0.0005
  0.99024 -0.143807  0.111046 -0.00091829 0.0005
0.990501 -0.13996 0.116475 -0.154798 0.0005
 0.980649 -0.151536  0.119846 -0.00160811 0.0005
 0.994903 -0.148363  0.109513 -0.0681103 0.0005
  0.99105 -0.135937  0.103393 0.0554975 0.0005
 0.994552 -0.135933  0.108713 -0.0165403 0.0005
 0.976664 -0.141633  0.126783 -0.277446 0.0005
 0.993529 -0.137614  0.104804 -0.0667931 0.0005
 0.988475 -0.153782   0.11492 0.184676 0.0005
 0.982252 -0.143905  0.112705 -0.0931451 0.0005
 0.981205 -0.150068  0.113017 0.144737 0.0005
 0.98975  -0.1537 0.116226 0.223471 0.0005
 0.983688 -0.137288   0.11669 0.0630805 0.0005
0.988057 -0.14574 0.119716 0.0331574 0.0005
 0.986833 -0.145087  0.104734 -0.112125 0.0005
 0.983658 -0.146237  0.115517 -0.469897 0.0005
 0.992865 -0.131069  0.118638 0.142078 0.0005
 0.991235 -0.146995  0.117778 -0.226428 0.0005
0.995633 -0.13704 0.114386 -0.00172404 0.0005
 0.987152 -0.150352  0.107762 0.290759 0.0005
 0.990448 -0.137442  0.112198 -0.144138 0.0005
 0.992391 -0.149254   0.10791 0.0360061 0.0005
  0.98492 -0.152982   0.11626 0.0889716 0.0005
 0.989468 -0.146247  0.105867 0.290916 0.0005
 0.980662 -0.143848  0.114023 -0.106221 0.0005
 0.986466 -0.140917  0.113112 -0.0155972 0.0005
 0.986826 -0.144983  0.102833 0.399683 0.0005
 0.981153 -0.147362  0.104982 -0.0521735 0.0005
 0.988967 -0.145739  0.106959 0.285213 0.0005
 0.986227 -0.150014   0.11807 -0.19564 0.0005
   0.9879 -0.152386  0.121147 0.0417972 0.0005
 0.986098 -0.149499  0.115756 0.0599098 0.0005
  1.00001 -0.138738  0.105917 -0.0128036 0.0005
  0.99256 -0.136755  0.108274 -0.0793256 0.0005
 0.995473 -0.139007  0.106101 -0.0334592 0.0005
 0.990533 -0.139449  0.103154 -0.0382126 0.0005
 0.992228 -0.150245  0.116723 0.0858393 0.0005
  0.99192 -0.144697  0.104595 0.26936 0.0005
  0.98459 -0.141405   0.11851 0.00308437 0.0005
 0.984664 -0.148155  0.109913 -0.0246289 0.0005
 0.990754 -0.150999  0.116192 -0.0191324 0.0005
 0.984933 -0.142283  0.119977 -0.173084 0.0005
 0.981745 -0.152392  0.115475 -0.141024 0.0005
 0.989917 -0.153932  0.115835 0.203284 0.0005
   0.9945 -0.143427   0.10971 -0.0573959 0.0005
 0.992422 -0.140911  0.103375 -0.0919902 0.0005
 0.988501 -0.135214  0.114385 -0.349054 0.0005
 0.985737 -0.148814  0.114491 -0.231385 0.0005
 0.988799 -0.147456  0.112028 -0.243146 0.0005
 0.988553 -0.145037  0.120234 0.0305207 0.0005
 0.990316 -0.148666   0.11501 -0.0194537 0.0005
 0.983135 -0.141136  0.112388 0.0216964 0.0005
 0.985791 -0.149584  0.123959 0.0854685 0.0005
 0.987111 -0.147569  0.114646 -0.221841 0.0005
 0.989823 -0.147286  0.117956 0.0214122 0.0005
 0.992262 -0.135719  0.110609 -0.0580726 0.0005
 0.987891 -0.148246  0.104295 0.302846 0.0005
 0.989075 -0.135666  0.117645 -0.181558 0.0005
 0.987478 -0.148582  0.112588 -0.224214 0.0005
 0.987215 -0.149717  0.115085 -0.242217 0.0005
 0.993237 -0.152366  0.113886 0.0193613 0.0005
 0.981418 -0.140124  0.115904 0.0309641 0.0005
 0.986562 -0.148423  0.119453 -0.0784277 0.0005
   1.0023 -0.136062 0.0986505 -0.186065 0.0005
 0.993909 -0.141753  0.102256 -0.0965745 0.0005
0.988024 -0.14045 0.111637 -0.303175 0.0005
 0.985529 -0.152561  0.115177 0.0535912 0.0005
 0.990457 -0.151203  0.117444 0.0349031 0.0005
 0.985825 -0.136363  0.105475 -0.159975 0.0005
 0.984188 -0.149482  0.118667 -0.0080957 0.0005
 0.984765 -0.145519  0.106561 -0.0548432 0.0005
 0.982949 -0.150903  0.114635 -0.0356761 0.0005
 0.991832 -0.149567  0.119401 0.084395 0.0005
 0.985891 -0.148304  0.117445 -0.196385 0.0005
    0.983 -0.143621  0.103007 0.390289 0.0005
0.988361 -0.14293 0.115251 0.00976373 0.0005
 0.985211 -0.146541  0.116168 -0.223839 0.0005
 0.987437 -0.142467  0.113415 -0.248829 0.0005
 0.986815 -0.147925  0.112575 -0.231402 0.0005
 0.992171 -0.149088  0.125212 0.103043 0.0005
 0.982016 -0.147349  0.113654 -0.450965 0.0005
 0.989699 -0.153979  0.124913 -0.173422 0.0005
 0.986694 -0.148738  0.112263 -0.235956 0.0005
 0.986956 -0.146983  0.116025 -0.0433998 0.0005
 0.992169 -0.136221  0.114727 -0.195194 0.0005
  0.98589 -0.147745  0.106192 0.284197 0.0005
 0.988943 -0.150654  0.114838 0.0471211 0.0005
 0.975545 -0.138549  0.122459 -0.256933 0.0005
0.979046  -0.1412 0.104465 -0.353897 0.0005
 0.99005 -0.13512 0.107047 0.0894157 0.0005
 0.985609 -0.143106  0.103096 0.293856 0.0005
  0.99449 -0.136275  0.108192 0.00713616 0.0005
 0.987561 -0.147688  0.103634 0.294958 0.0005
 0.992642 -0.157005 0.0946173 0.285527 0.0005
 0.990732 -0.135054  0.106522 0.101325 0.0005
 0.983003 -0.152405  0.119996 0.297961 0.0005
 0.985854 -0.151792  0.117292 0.0933028 0.0005
  0.98203 -0.142483  0.110803 0.0778321 0.0005
 0.983267 -0.151277   0.11379 -0.12429 0.0005
 0.980066 -0.148921  0.120715 -0.171502 0.0005
 0.985039 -0.150154  0.114725 -0.239623 0.0005
 0.988886 -0.146773  0.119332 0.00939989 0.0005
 0.986204 -0.152182   0.11604 0.123553 0.0005
0.978284 -0.15192 0.117463 -0.152378 0.0005
   0.9851 -0.140179  0.102775 0.299181 0.0005
 0.989825 -0.137789  0.115702 -0.187533 0.0005
 0.987175 -0.152089  0.112732 -0.0842925 0.0005
0.984165 -0.14026 0.115043 0.0128736 0.0005
 0.993169 -0.149498   0.11207 0.187851 0.0005
 0.986208 -0.150925  0.118784 -0.0757903 0.0005
0.983942 -0.14253 0.118573 -0.178666 0.0005
 0.995877 -0.137187  0.110871 -0.00449203 0.0005
 0.989572 -0.147083  0.114531 -0.225915 0.0005
 0.989866 -0.146186  0.104663 -0.205684 0.0005
 0.982692 -0.140436   0.11301 0.0320979 0.0005
 0.985868 -0.138415    0.1137 0.0327136 0.0005
  0.98994 -0.151689  0.115207 -0.000580646 0.0005
 0.992831 -0.124537  0.119834 0.121874 0.0005
 0.979411 -0.148216  0.122449 0.0368534 0.0005
 0.984653 -0.152843  0.115693 -0.0500368 0.0005
 0.984675 -0.149367   0.11626 -0.0599536 0.0005
 0.983356 -0.139775   0.10062 -0.168001 0.0005
  0.97929 -0.143417  0.111766 0.0586824 0.0005
 0.988677 -0.150194  0.112292 -0.0171833 0.0005
 0.988353 -0.139279  0.110836 -0.340372 0.0005
 0.983461 -0.143629  0.116875 -0.233126 0.0005
 0.989952 -0.145424  0.106541 0.275342 0.0005
 0.984965 -0.152837  0.122884 -0.0929849 0.0005
 0.988525 -0.132739   0.12011 -0.0900281 0.0005
 0.987451 -0.137339  0.114529 -0.175928 0.0005
0.976088 -0.14122 0.113596 -0.287007 0.0005
 0.985093 -0.147802  0.116103 0.0649864 0.0005
0.986417  -0.1477 0.110245 -0.014725 0.0005
  0.99029 -0.153333  0.118534 -0.103529 0.0005
 0.988587 -0.147876  0.115925 0.18103 0.0005
 0.978888 -0.137984   0.10877 -0.37204 0.0005
 0.982794 -0.152141  0.118254 0.00526431 0.0005
 0.988087 -0.149745  0.117602 -0.0767696 0.0005
 0.993034 -0.140254  0.121119 -0.0498087 0.0005
 0.985143 -0.138755  0.119637 -0.163098 0.0005
 0.999439 -0.140923  0.114095 -0.0579792 0.0005
0.986284 -0.14758 0.113655 -0.233684 0.0005
 0.978397 -0.147041  0.115695 -0.455153 0.0005
 0.980881 -0.147299  0.114607 -0.486764 0.0005
 0.985918 -0.148146  0.113866 -0.219295 0.0005
 0.981726 -0.150584  0.118122 0.296515 0.0005
0.996036 -0.13652 0.110956 0.00266501 0.0005
 0.994087 -0.136219  0.108003 0.02775 0.0005
 0.990283 -0.148779  0.103802 -0.0164156 0.0005
 0.985628 -0.152656  0.122393 -0.120196 0.0005
 0.985519 -0.147658  0.105942 -0.0724954 0.0005
  0.98139 -0.152791  0.119531 0.031193 0.0005
 0.989687 -0.140984  0.105521 0.042115 0.0005
 0.982358 -0.152423  0.113163 -0.130202 0.0005
0.989104  -0.1516 0.114206 0.0553821 0.0005
 0.992272 -0.149432  0.114767 0.026637 0.0005
 0.988559 -0.139368  0.116409 0.016145 0.0005
 0.990612 -0.148159  0.114849 -0.0198057 0.0005
 0.993643 -0.148807  0.110369 -0.0271765 0.0005
0.984038 -0.13919 0.108504 0.103237 0.0005
 0.989549 -0.138117  0.103484 -0.0628153 0.0005
 0.989436 -0.145592  0.117128 0.0059303 0.0005
 0.977146 -0.143861  0.105537 0.237497 0.0005
 0.983345 -0.143863  0.115449 -0.0105525 0.0005
 0.987035 -0.138096  0.114327 -0.19249 0.0005
 0.988002 -0.144527  0.106338 -0.198793 0.0005
 0.984682 -0.148457  0.119232 -0.102207 0.0005
 0.988078 -0.148353  0.107977 -0.052448 0.0005
 0.989828 -0.137496  0.107094 0.163595 0.0005
 0.981765 -0.148123  0.113277 0.0758172 0.0005
0.984944 -0.15386  0.11757 -0.0587995 0.0005
 0.988334 -0.135306  0.111328 -0.000229085 0.0005
 0.98101 -0.13718 0.118701 -0.00690338 0.0005
 0.983793 -0.143283  0.116718 0.00106789 0.0005
 0.989463 -0.128346   0.11702 0.0987585 0.0005
 0.988625 -0.152243  0.125378 0.098093 0.0005
0.991175 -0.14862 0.115699 -0.00725854 0.0005
 0.985825 -0.139328  0.117475 -0.184251 0.0005
0.989527 -0.14318 0.120169 -0.107594 0.0005
 0.990113 -0.146891  0.107214 0.285321 0.0005
  0.98663 -0.139152  0.112619 -0.300142 0.0005
 0.991887 -0.136376  0.109155 0.166075 0.0005
 0.983822 -0.140334  0.102447 -0.134634 0.0005
 0.989017 -0.147568  0.120011 -0.120546 0.0005
 0.987354 -0.145227  0.106034 -0.198946 0.0005
 0.995586 -0.137668  0.109782 0.00357635 0.0005
 0.993243 -0.148465  0.110554 0.200414 0.0005
0.985902 -0.14739  0.11251 -0.0735284 0.0005
 0.987813 -0.149013  0.119474 -0.0616515 0.0005
 0.988841 -0.146843  0.113784 -0.24423 0.0005
 0.987377 -0.133303  0.105037 0.0491359 0.0005
 0.984102 -0.150182  0.110538 0.361467 0.0005
 0.979065 -0.148164  0.115801 -0.458381 0.0005
 0.994507 -0.133841  0.107077 0.00259937 0.0005
 0.987713 -0.149108  0.113698 -0.00634195 0.0005
 0.981331 -0.141041  0.110852 0.051253 0.0005
 0.991185 -0.135471  0.117314 -0.321026 0.0005
 0.982383 -0.152707  0.114912 -0.147133 0.0005
   0.9931 -0.151548  0.112259 -0.209127 0.0005
 0.978765 -0.148716  0.109047 0.0706262 0.0005
 0.978557 -0.143787  0.108991 0.309654 0.0005
 0.988406 -0.134378  0.113008 -0.344767 0.0005
 0.990053 -0.138788  0.112113 -0.153248 0.0005
 0.990951 -0.127708  0.117107 0.15136 0.0005
 0.985259 -0.136729  0.110379 -0.0369023 0.0005
 0.989621 -0.138581  0.111628 -0.326357 0.0005
 0.978915 -0.147789  0.108282 0.273683 0.0005
 0.986054 -0.151906  0.110706 -0.0690152 0.0005
 0.983738 -0.148695  0.110874 -0.135174 0.0005
 0.984133 -0.151177  0.115199 -0.0451839 0.0005
 0.981318 -0.144169  0.109795 -0.136511 0.0005
 0.987598 -0.152717  0.118544 0.187186 0.0005
 0.984761 -0.144786  0.104998 0.27316 0.0005
  0.98931 -0.150767  0.112513 -0.258868 0.0005
 0.987049 -0.136578  0.114702 -0.294063 0.0005
0.990129 -0.14636 0.105476 0.260424 0.0005
0.978517 -0.14551 0.105905 0.258038 0.0005
  0.99408 -0.135295  0.105847 -0.0682186 0.0005
 0.986302 -0.149731  0.117238 -0.228899 0.0005
 0.980152 -0.152004  0.116678 -0.177862 0.0005
0.986974 -0.15136 0.110545 -0.125889 0.0005
 0.974654 -0.147374  0.109678 -0.425968 0.0005
 0.987817 -0.146284  0.104411 0.2852 0.0005
 0.982975 -0.141397  0.120191 0.0292115 0.0005
  0.97401 -0.148121  0.109207 -0.418501 0.0005
  0.98674 -0.150626  0.115606 -0.229657 0.0005
 0.989097 -0.138163  0.117195 0.0144133 0.0005
 0.988155 -0.153813  0.115751 0.0725485 0.0005
  0.98815 -0.150733  0.115796 0.139283 0.0005
 0.979757 -0.151547  0.116613 0.306567 0.0005
  0.97968 -0.143533  0.127329 -0.216863 0.0005
 0.990185 -0.153209  0.118437 0.22015 0.0005
0.993476 -0.13544 0.104288 -0.0494654 0.0005
  0.98814 -0.138525  0.118439 -0.179507 0.0005
 0.988049 -0.151212 0.0984002 -0.138076 0.0005
0.990826 -0.14777 0.114265 -0.0193527 0.0005
 0.986779 -0.148338  0.107151 0.288136 0.0005
 0.991444 -0.149823  0.113509 -0.0676861 0.0005
0.995728  -0.1349 0.109093 -0.0412041 0.0005
 0.983074 -0.152252  0.119048 -0.09692 0.0005
 0.989141 -0.148374  0.115338 -0.117547 0.0005
 0.974037 -0.149365  0.104289 -0.41024 0.0005
0.993886 -0.14891 0.112017 0.16521 0.0005
 0.985264 -0.151355  0.117589 0.130547 0.0005
 0.984162 -0.148663  0.116141 -0.21234 0.0005
 0.977997 -0.153364  0.119096 0.0635648 0.0005
  0.99245 -0.147165  0.106189 0.278577 0.0005
 0.991392 -0.148282  0.117689 0.148106 0.0005
 0.983857 -0.153196  0.115448 0.0691343 0.0005
0.992031 -0.13363   0.1132 -0.189638 0.0005
 0.985033 -0.150389  0.105314 0.282193 0.0005
 0.986569 -0.149517  0.113999 -0.230099 0.0005
 0.993411 -0.127396  0.115131 0.172921 0.0005
0.992068 -0.14692 0.106388 0.26661 0.0005
  0.98996 -0.136408  0.113491 -0.0237095 0.0005
 0.984772 -0.152579  0.116806 -0.0431008 0.0005
 0.987422 -0.151445  0.113398 0.0211128 0.0005
 0.980326 -0.148285  0.111521 -0.129587 0.0005
 0.984177 -0.136487  0.114561 -0.16642 0.0005
 0.988774 -0.149538  0.108121 0.281501 0.0005
 0.986924 -0.136314  0.106918 0.0703491 0.0005
  0.99105 -0.136935  0.112017 0.160271 0.0005
 0.987643 -0.141059  0.103569 0.314435 0.0005
0.983991 -0.15408 0.117668 0.129004 0.0005
0.995227 -0.13647 0.099491 -0.043752 0.0005
 0.989419 -0.148128  0.105091 0.281289 0.0005
 0.980937 -0.152925  0.120154 -0.00392648 0.0005
 0.98858 -0.14792 0.116952 -0.036441 0.0005
 0.985409 -0.151883  0.113227 0.0313151 0.0005
 0.988374 -0.147116  0.111913 -0.000101574 0.0005
 0.986791 -0.144341  0.104227 -0.153197 0.0005
 0.995449 -0.142327  0.111081 -0.0460738 0.0005
 0.990263 -0.151212  0.113523 -0.0752527 0.0005
 0.988854 -0.136119  0.108229 0.0833958 0.0005
 0.991297 -0.148125  0.108844 0.0250472 0.0005
0.994851 -0.13345 0.103184 -0.0563767 0.0005
 0.985489 -0.151642  0.115121 -0.0455958 0.0005
 0.994179 -0.149685  0.114591 0.00925515 0.0005
 0.986305 -0.143107  0.113757 -0.113898 0.0005
 0.987277 -0.148465  0.119885 -0.0747622 0.0005
 0.986765 -0.146997  0.109896 -0.0379525 0.0005
 0.989888 -0.151224  0.112432 -0.118563 0.0005
0.990271 -0.13512 0.117746 -0.109578 0.0005
 0.982316 -0.146468  0.114194 -0.436059 0.0005
0.982582 -0.13994 0.112814 0.049189 0.0005
 0.984892 -0.150863  0.117688 -0.0736614 0.0005
 0.989943 -0.149889    0.1195 -0.0932801 0.0005
 0.989367 -0.143346  0.102694 0.321471 0.0005
 0.983476 -0.147013  0.103792 0.375221 0.0005
  0.98779 -0.137125  0.113583 -0.315992 0.0005
0.981307 -0.14459 0.111162 0.101011 0.0005
 0.991047 -0.146302  0.112064 -0.0152345 0.0005
 0.988628 -0.139664  0.115503 0.0182492 0.0005
0.991489 -0.14075 0.110696 0.0563869 0.0005
 0.988866 -0.150554  0.116004 -0.0157394 0.0005
  0.99201 -0.150374  0.110312 0.203615 0.0005
 0.993769 -0.145367  0.110736 -0.0122556 0.0005
 0.991205 -0.147031  0.106181 0.29114 0.0005
 0.978539 -0.150306  0.119755 0.253847 0.0005
 0.985466 -0.151189  0.115711 -0.236095 0.0005
 0.991054 -0.148645  0.117777 -0.0342931 0.0005
  0.98643 -0.149303  0.114112 -0.248527 0.0005
 0.977879 -0.142775  0.121948 -0.0444574 0.0005
 0.984532 -0.141204  0.119856 -0.150466 0.0005
 0.993794 -0.137169  0.118647 -0.0790272 0.0005
0.993083 -0.16509 0.127711 0.112599 0.0005
 0.984958 -0.153382  0.113955 -0.0381811 0.0005
 0.995667 -0.136842  0.110127 0.0137515 0.0005
 0.991738 -0.149864  0.116789 -0.0464601 0.0005
  0.98652 -0.147343  0.115199 -0.217666 0.0005
 0.997813 -0.131478  0.108549 -0.0128297 0.0005
 0.988572 -0.151943  0.104415 0.32078 0.0005
0.989805 -0.14048 0.109255 0.172436 0.0005
0.991788  -0.1493 0.114087 0.00222596 0.0005
 0.986141 -0.150477  0.120334 0.128541 0.0005
 0.979275 -0.144567  0.109532 0.0854827 0.0005
 0.981235 -0.152927  0.119337 0.285208 0.0005
 0.984336 -0.149309   0.11133 -0.0642285 0.0005
 0.989877 -0.138269  0.108589 -0.344095 0.0005
 0.989878 -0.150063   0.11191 -0.0054854 0.0005
 0.987036 -0.147266  0.123861 0.0910646 0.0005
 0.986757 -0.137999  0.118251 -0.176105 0.0005
 0.978554 -0.152458  0.116518 -0.158538 0.0005
 0.993424 -0.149265  0.109285 -0.0632818 0.0005
 0.975468 -0.146134  0.111303 -0.450776 0.0005
 0.985883 -0.144658  0.109428 0.269381 0.0005
 0.992464 -0.159307 0.0962177 0.131676 0.0005
 0.992551 -0.143112  0.119828 0.049463 0.0005
 0.991341 -0.147913  0.106608 0.270395 0.0005
 0.991897 -0.138969  0.102747 -0.0213232 0.0005
 0.993217 -0.150688  0.111252 0.203437 0.0005
 0.992488 -0.145329   0.10902 -0.0864043 0.0005
  0.98932 -0.149049  0.116584 -0.117728 0.0005
 0.985854 -0.149928  0.125013 0.0916163 0.0005
 0.996016 -0.133192  0.110922 -0.0411305 0.0005
 0.986527 -0.148093  0.113259 -0.121775 0.0005
 0.989877 -0.154019 0.0985044 -0.0208543 0.0005
 0.994381 -0.145865  0.106678 -0.0686765 0.0005
 0.984774 -0.147346  0.120025 -0.102755 0.0005
 0.982671 -0.147978  0.103182 0.351658 0.0005
 0.998315 -0.133928  0.111473 -0.0013039 0.0005
 0.984978 -0.150276  0.117848 -0.080551 0.0005
 0.993217 -0.138679  0.107595 -0.0778824 0.0005
  0.99197 -0.149355      0.13 0.0185071 0.0005
 0.983102 -0.144047  0.119418 -0.167838 0.0005
 0.983907 -0.137263  0.103671 -0.175577 0.0005
 0.982237 -0.150614  0.120071 0.280905 0.0005
 0.993174 -0.138072  0.105005 -0.0692626 0.0005
 0.997105 -0.149654 0.0999247 -0.0124992 0.0005
0.985629 -0.15071  0.11428 0.0755834 0.0005
 0.985758 -0.152058  0.115486 0.083361 0.0005
 0.991522 -0.146881  0.106849 0.292052 0.0005
 0.986596 -0.138922  0.116437 0.0243751 0.0005
  0.98554 -0.137821  0.118205 -0.166724 0.0005
 0.987396 -0.142963  0.112071 0.00262841 0.0005
 0.986371 -0.141735  0.112507 -0.107233 0.0005
 0.984425 -0.147209  0.110456 0.336439 0.0005
 0.990855 -0.146482  0.108078 0.291912 0.0005
 0.989374 -0.148435  0.104409 0.290929 0.0005
 0.987213 -0.168218  0.127482 0.166011 0.0005
  0.98099 -0.145176   0.10363 -0.181879 0.0005
  0.98873 -0.142167  0.113318 0.0346457 0.0005
 0.976659 -0.146945  0.107016 -0.431309 0.0005
 0.985524 -0.148642  0.107858 -0.0709076 0.0005
 0.986464 -0.147212  0.124003 0.0864962 0.0005
 0.990994 -0.147375  0.107625 0.274587 0.0005
 0.987605 -0.148091   0.10967 -0.0385843 0.0005
 0.985693 -0.162214   0.12674 -0.128874 0.0005
 0.980529 -0.146008  0.112229 -0.10546 0.0005
 0.983707 -0.148316  0.110425 -0.00585679 0.0005
 0.980561 -0.142397   0.11179 -0.15386 0.0005
 0.988832 -0.136975  0.104605 0.0481186 0.0005
 0.984525 -0.150474   0.11595 -0.0268971 0.0005
 0.988002 -0.144308  0.113283 -0.273532 0.0005
 0.985769 -0.152516  0.113617 0.0116367 0.0005
 0.986636 -0.142405  0.112622 0.00887617 0.0005
0.987026 -0.14575 0.110643 0.0149262 0.0005
 0.985871 -0.152787 0.0980454 0.0218652 0.0005
 0.989934 -0.152963  0.112394 -0.100469 0.0005
 0.986043 -0.152893  0.113223 -0.0393182 0.0005
 0.994747 -0.147629  0.108527 -0.0777349 0.0005
 0.986532 -0.160264  0.126363 -0.119153 0.0005
 0.994709 -0.161872 0.0943794 0.153798 0.0005
 0.982105 -0.151435  0.117621 0.0499098 0.0005
 0.991261 -0.146817  0.106338 -0.0521433 0.0005
 0.993661 -0.149028  0.111295 0.156851 0.0005
 0.988447 -0.147781  0.102591 0.294742 0.0005
 0.985341 -0.147922  0.116632 -0.199877 0.0005
 0.979533 -0.139543  0.107856 -0.326647 0.0005
 0.984983 -0.140211  0.118988 -0.20869 0.0005
 0.993908 -0.149429  0.110757 0.176094 0.0005
 0.988261 -0.142541  0.105444 0.253729 0.0005
  0.98011 -0.146819  0.115236 -0.456813 0.0005
 0.991034 -0.163201  0.126167 0.122321 0.0005
 0.989259 -0.140627  0.104668 -0.0382051 0.0005
 0.990462 -0.150944  0.117473 0.0218873 0.0005
 0.988981 -0.149182  0.114314 -0.0217995 0.0005
  0.98032 -0.147871  0.113434 -0.468193 0.0005
 0.988101 -0.155105    0.1182 0.233379 0.0005
 0.990579 -0.146703  0.106494 -0.00684202 0.0005
 0.983912 -0.149103  0.112286 -0.0321681 0.0005
  0.98769 -0.139103   0.10901 0.0696386 0.0005
 0.989432 -0.135843  0.106236 0.0517028 0.0005
0.990446 -0.14551 0.104638 0.323502 0.0005
  0.98719 -0.151832  0.119976 0.0526577 0.0005
 0.976861 -0.152712  0.118447 -0.114568 0.0005
 0.987752 -0.145011  0.102674 0.384312 0.0005
 0.985523 -0.149621  0.118621 -0.220677 0.0005
 0.981781 -0.145264  0.115704 0.294639 0.0005
 0.992072 -0.152539 0.0977333 -0.15818 0.0005
 0.987859 -0.139548  0.110951 -0.337059 0.0005
 0.993969 -0.136131  0.104777 -0.0306689 0.0005
 0.983952 -0.142306  0.106402 -0.142644 0.0005
0.995702 -0.14991 0.112175 0.18743 0.0005
0.986111 -0.14941 0.105772 0.267709 0.0005
 0.985407 -0.147636  0.112305 -0.0871429 0.0005
  0.98098 -0.144742  0.105663 0.166312 0.0005
  0.98512 -0.143563  0.111729 -0.252476 0.0005
 0.982448 -0.141041  0.115783 0.0218187 0.0005
 0.987632 -0.144658  0.114075 -0.0876541 0.0005
 0.987759 -0.140614   0.10252 -0.066559 0.0005
 0.988415 -0.149286  0.119935 -0.0333909 0.0005
0.986798  -0.1496 0.121583 -0.086035 0.0005
 0.985572 -0.149148   0.10404 0.2785 0.0005
  0.98676 -0.147482  0.115227 -0.250998 0.0005
 0.986808 -0.145935   0.10287 0.398934 0.0005
 0.980796 -0.145222   0.10791 -0.195428 0.0005
 0.987679 -0.151816  0.111081 -0.0220141 0.0005
 0.977706 -0.145167  0.104573 -0.20319 0.0005
 0.987951 -0.142063  0.115663 -0.223938 0.0005
 0.984648 -0.144702  0.119707 -0.209682 0.0005
 0.989417 -0.149407  0.116594 -0.0269371 0.0005
  1.00131  -0.13742 0.0949321 -0.177042 0.0005
 0.980837 -0.148423  0.111952 0.0192093 0.0005
 0.990321 -0.131307  0.117843 0.181388 0.0005
 0.987572 -0.148903  0.105629 0.304135 0.0005
 0.988921 -0.144378   0.12068 -0.00459667 0.0005
 0.986047 -0.148787  0.107516 0.00631287 0.0005
 0.993586 -0.145379  0.117923 -0.253945 0.0005
 0.989534 -0.155331  0.117713 0.213281 0.0005
 0.990234 -0.151832  0.126412 -0.189692 0.0005
 0.982926 -0.148391  0.108164 -0.00903627 0.0005
 0.990657 -0.149561   0.10797 0.302432 0.0005
 0.985103 -0.150334   0.11086 -0.0470909 0.0005
0.991618 -0.14215 0.103572 -0.200688 0.0005
 0.987321 -0.151244  0.117553 -0.0353366 0.0005
 0.988484 -0.145947   0.11811 -0.00101774 0.0005
 0.984802 -0.144038  0.103102 -0.151297 0.0005
 0.990617 -0.149243  0.113909 -0.104937 0.0005
 0.980524 -0.150284  0.119427 0.0128611 0.0005
 0.987411 -0.152559  0.117098 -0.0667652 0.0005
 0.989823 -0.153131 0.0990326 0.00012265 0.0005
  1.00074 -0.138602 0.0972156 -0.19121 0.0005
 0.986169 -0.151695   0.11675 -0.240293 0.0005
  1.00067 -0.139642  0.107536 -0.0252042 0.0005
  0.98607 -0.139946  0.119509 -0.178176 0.0005
 0.986092 -0.152341  0.118185 0.202656 0.0005
 0.985607 -0.152886  0.115906 0.0120148 0.0005
0.987658 -0.14774 0.104725 0.299777 0.0005
 0.990344 -0.147278  0.127635 -0.0306323 0.0005
 0.985121 -0.141387   0.11645 0.0138935 0.0005
 0.991432 -0.131495  0.113844 0.146395 0.0005
 0.986477 -0.153156   0.11857 -0.108557 0.0005
 0.991007 -0.148194  0.107782 0.285458 0.0005
 0.984972 -0.140823  0.100734 0.284085 0.0005
 0.984079 -0.151752  0.114456 -0.132775 0.0005
 0.981766 -0.145757    0.1154 -0.110472 0.0005
0.995056 -0.14862 0.111169 0.160774 0.0005
0.985758 -0.13742 0.114871 -0.129414 0.0005
 0.977508 -0.154373   0.11931 -0.133662 0.0005
 0.988151 -0.139494  0.104668 -0.0513101 0.0005
0.987168 -0.14658 0.113384 -0.237939 0.0005
 0.984615 -0.147652  0.107261 -0.0507711 0.0005
 0.982633 -0.149121  0.115588 -0.109266 0.0005
 0.978426 -0.142703  0.124232 -0.201814 0.0005
 0.984153 -0.152539  0.111644 -0.0596417 0.0005
 0.986023 -0.136804  0.113212 -0.0737977 0.0005
 0.991732 -0.152108  0.106707 0.267442 0.0005
  0.97983 -0.143517  0.116633 -0.130341 0.0005
 0.992845 -0.138052  0.113287 -0.197216 0.0005
 0.984604 -0.151336  0.117182 -0.0480397 0.0005
 0.990732 -0.137187  0.104343 0.0998073 0.0005
 0.981873 -0.147003  0.112708 -0.114938 0.0005
 0.979326 -0.148768  0.122188 -0.1649 0.0005
 0.991593 -0.137966  0.104566 -0.00897264 0.0005
 0.985612 -0.140185  0.112803 -0.339738 0.0005
 0.991282 -0.137119  0.114234 -0.178733 0.0005
  1.00049 -0.137795 0.0993788 -0.163255 0.0005
 0.987725 -0.149591  0.111893 -0.0763185 0.0005
 0.990274 -0.148327  0.111529 0.033672 0.0005
 0.994727 -0.144099  0.104106 -0.0146796 0.0005
 0.986786 -0.138752   0.10168 -0.057518 0.0005
 0.985078 -0.141158  0.118518 -0.183656 0.0005
  0.98793 -0.147519  0.123734 -0.205338 0.0005
 0.986728 -0.148363  0.114778 0.195885 0.0005
 0.984594 -0.150445  0.116903 0.137154 0.0005
 0.983538 -0.151877  0.111633 0.181866 0.0005
 0.986438 -0.149851  0.115196 -0.00463965 0.0005
 0.991067 -0.136577  0.103681 0.0624925 0.0005
 0.993919 -0.139143   0.11424 -0.153955 0.0005
 0.984548 -0.147745  0.101762 0.373431 0.0005
 0.992739 -0.141269  0.111675 0.0259643 0.0005
0.984708 -0.14786 0.119464 -0.0365564 0.0005
 0.986138 -0.143641  0.116222 -0.180406 0.0005
 0.987883 -0.147584  0.109068 0.00645662 0.0005
  0.98673 -0.140523  0.107861 0.0561483 0.0005
 0.993927 -0.154015 0.0980771 0.0309283 0.0005
 0.992487 -0.147454  0.106378 0.278819 0.0005
 0.987113 -0.150688   0.11499 0.123144 0.0005
 0.985773 -0.149063  0.106052 -0.0768964 0.0005
 0.988054 -0.146397  0.113264 -0.0311049 0.0005
0.989175 -0.13715 0.106865 0.170264 0.0005
 0.988318 -0.149446  0.106292 0.295081 0.0005
 0.985102 -0.140841  0.111537 0.120508 0.0005
 0.984368 -0.149655  0.110922 -0.0228379 0.0005
 0.982134 -0.149652  0.108386 -0.0562821 0.0005
 0.992535 -0.139753  0.108953 -0.0679729 0.0005
 0.985008 -0.152472  0.115294 0.0956201 0.0005
 0.993834 -0.139467  0.105313 -0.0918311 0.0005
 0.997821 -0.137034  0.110617 -0.0242366 0.0005
 0.996568 -0.137495   0.10465 -0.0445691 0.0005
 0.987271 -0.148256  0.120058 -0.0751577 0.0005
 0.982063 -0.149868   0.11247 -0.0247485 0.0005
   0.9815 -0.150525  0.118689 0.0358497 0.0005
 0.982892 -0.143607   0.11145 0.0512965 0.0005
 0.987459 -0.147172  0.118452 0.0397219 0.0005
 0.986405 -0.144514  0.120788 0.00383844 0.0005
0.994731 -0.14757 0.109076 0.00933111 0.0005
 0.990776 -0.140081  0.102172 -0.0461849 0.0005
 0.985194 -0.150793  0.117875 -0.0798226 0.0005
 0.985375 -0.146686  0.110904 -0.0278269 0.0005
 0.986855 -0.150633  0.121409 -0.13259 0.0005
 0.986447 -0.139515   0.10471 -0.157491 0.0005
 0.994092 -0.148371  0.110773 0.151577 0.0005
   0.9944 -0.146787  0.114879 -0.235498 0.0005
 0.990173 -0.142353  0.108232 0.0149817 0.0005
 0.994379 -0.151221 0.0972916 0.243331 0.0005
 0.982419 -0.138579  0.118435 -0.177937 0.0005
 0.984431 -0.140372  0.121139 -0.209184 0.0005
 0.984534 -0.161903  0.125153 -0.102182 0.0005
0.985589 -0.15154 0.119092 0.127216 0.0005
 0.986606 -0.150119  0.119613 -0.094801 0.0005
 0.992829 -0.150467  0.123995 -0.194469 0.0005
 0.993143 -0.134962  0.104836 -0.0627914 0.0005
 0.995005 -0.136874  0.108743 -0.00280996 0.0005
 0.988234 -0.137553  0.108487 0.0421322 0.0005
 0.996469 -0.137797  0.104372 -0.041783 0.0005
 0.985885 -0.152941  0.114947 -0.00369884 0.0005
 0.983793 -0.149561  0.104517 0.353851 0.0005
0.986237  -0.1505 0.117271 -0.0502896 0.0005
 0.989392 -0.152301  0.125826 0.100119 0.0005
 0.988012 -0.146495  0.106654 0.297551 0.0005
 0.989348 -0.148465  0.113962 -0.0109862 0.0005
 0.987191 -0.153244  0.117194 -0.215614 0.0005
0.986724 -0.13875 0.106195 0.0652507 0.0005
 0.986174 -0.146039  0.113583 -0.116467 0.0005
 0.992016 -0.144751  0.105316 0.272522 0.0005
 0.990037 -0.145988  0.117098 -0.0876388 0.0005
 0.989513 -0.148249  0.106604 0.277935 0.0005
 0.990727 -0.149335  0.114064 -0.035416 0.0005
0.992296 -0.12376 0.115468 0.142613 0.0005
 0.986762 -0.150722  0.120023 0.0371844 0.0005
 0.982576 -0.142151  0.117536 -0.0210326 0.0005
  0.99145 -0.151115  0.112204 -0.0769485 0.0005
 0.986512 -0.150452  0.112118 -0.0747648 0.0005
 0.990408 -0.150162  0.120174 -0.0886043 0.0005
 0.986761 -0.136377  0.113549 -0.139508 0.0005
 0.988264 -0.139556  0.106649 0.0579969 0.0005
 0.987977 -0.154528   0.11593 0.177168 0.0005
 0.985684 -0.138542  0.119713 -0.181821 0.0005
  0.99398 -0.134851  0.109936 -0.0307379 0.0005
 0.994625 -0.153434  0.115285 -0.012643 0.0005
 0.989953 -0.140453  0.112672 0.0383626 0.0005
 0.990422 -0.147568  0.106186 0.283486 0.0005
 0.994593 -0.149882  0.120229 0.0911555 0.0005
 0.989119 -0.138428  0.106017 0.0557897 0.0005
 0.991259 -0.146603  0.108415 -0.0879499 0.0005
  0.98859 -0.136491  0.114713 -0.313788 0.0005
0.986799 -0.14743  0.11228 -0.228637 0.0005
  0.98674 -0.151456  0.115576 -0.226487 0.0005
  0.99572 -0.139248  0.110255 0.0218878 0.0005
 0.985903 -0.153437  0.118496 -0.0720708 0.0005
 0.986842 -0.138822  0.118551 -0.179672 0.0005
 0.986304 -0.149132  0.113357 -0.24272 0.0005
 0.98948 -0.14885  0.11463 -0.247012 0.0005
 0.987361 -0.139274  0.117043 -0.208206 0.0005
 0.999081 -0.138706  0.105266 0.00311097 0.0005
 0.987054 -0.143178 0.0977057 0.389498 0.0005
 0.977528 -0.149026  0.115643 -0.443459 0.0005
 0.983155 -0.153165  0.116396 -0.0138167 0.0005
 0.993915 -0.135364  0.111735 -0.0108782 0.0005
 0.984778 -0.153234  0.118635 -0.117443 0.0005
 0.991191 -0.129312  0.119835 0.130581 0.0005
  0.98781 -0.146947  0.118851 -0.0744174 0.0005
 0.991937 -0.141033  0.115984 -0.175551 0.0005
 0.983527 -0.150601  0.110418 -0.0809795 0.0005
 0.989987 -0.144019   0.11885 -0.0911904 0.0005
0.986582 -0.14444  0.10547 -0.123977 0.0005
 0.987755 -0.166729  0.126872 0.140322 0.0005
 0.987646 -0.144083  0.113367 -0.252898 0.0005
 0.986294 -0.151406  0.115385 0.142523 0.0005
0.984714 -0.13932  0.10268 -0.16147 0.0005
 0.985697 -0.140455  0.117568 0.0296386 0.0005
 0.984864 -0.140018  0.107466 -0.193243 0.0005
 0.981841 -0.150668  0.119633 0.293922 0.0005
 0.990026 -0.149976  0.115041 0.0126349 0.0005
 0.971325 -0.150023  0.109389 -0.455619 0.0005
 0.988976 -0.142339  0.120931 0.0164722 0.0005
 0.984096 -0.147136  0.105186 -0.0514521 0.0005
 0.984728 -0.149418  0.104716 0.312397 0.0005
 0.983792 -0.152748  0.116446 -0.011804 0.0005
 0.992872 -0.154129  0.111308 -0.231557 0.0005
 0.991165 -0.149883  0.115342 0.0174759 0.0005
 0.985658 -0.150394     0.107 0.266976 0.0005
  0.98567 -0.150402  0.119736 -0.107155 0.0005
 0.988561 -0.154078  0.114145 0.00350852 0.0005
 0.994274 -0.149887  0.110194 0.209271 0.0005
 0.988787 -0.148977  0.117349 0.181534 0.0005
 0.980015 -0.146698  0.114836 -0.440387 0.0005
 0.992411 -0.148679  0.114539 -0.237209 0.0005
 0.993987 -0.149314  0.110232 0.185591 0.0005
 0.992192 -0.151553  0.117993 0.225501 0.0005
 0.988401 -0.152762  0.120704 0.0527981 0.0005
 0.992879 -0.146911  0.113992 0.0111254 0.0005
 0.984769 -0.151303  0.117026 -0.0195903 0.0005
  0.99391 -0.133641  0.111958 -0.0147989 0.0005
 0.989138 -0.150943  0.114038 -0.0120318 0.0005
 0.98179 -0.14008  0.10603 -0.325739 0.0005
 0.988381 -0.140896  0.115013 -0.318333 0.0005
 0.992913 -0.134223  0.102569 -0.0711265 0.0005
 0.995901 -0.138341 0.0988454 -0.0599887 0.0005
  1.00224 -0.136622 0.0964811 -0.165429 0.0005
 0.991316 -0.136568  0.115497 -0.083844 0.0005
 0.984655 -0.141026   0.10577 -0.19073 0.0005
 0.987461 -0.140029  0.106907 0.0527698 0.0005
0.984736 -0.14179 0.105742 -0.198774 0.0005
 0.988762 -0.139654  0.110988 0.156746 0.0005
 0.991752 -0.148013  0.111485 0.18902 0.0005
 0.994143 -0.135725   0.10486 -0.0681115 0.0005
   0.9883 -0.151413   0.11351 0.0243621 0.0005
 0.988563 -0.148171  0.115302 -0.209298 0.0005
 0.991474 -0.137225   0.10393 -0.0608829 0.0005
 0.986609 -0.144411  0.108916 -0.00861027 0.0005
 0.986826 -0.146959  0.115626 -0.233464 0.0005
 0.980084 -0.152223  0.115188 0.269308 0.0005
 0.990505 -0.137424  0.104557 0.0583853 0.0005
 0.991911 -0.137255  0.114402 -0.199572 0.0005
 0.983788 -0.144788  0.105292 -0.183485 0.0005
 0.987702 -0.149221  0.109609 -0.0564097 0.0005
 0.987924 -0.152329  0.115223 -0.237562 0.0005
 0.991905 -0.138807  0.107406 0.0606068 0.0005
 0.990276 -0.141424  0.103936 0.336957 0.0005
0.986339 -0.14425 0.103693 0.246265 0.0005
 0.979464 -0.147654  0.114034 -0.475648 0.0005
 0.986042 -0.148568  0.103353 0.282814 0.0005
 0.981626 -0.148063  0.111456 -0.0542025 0.0005
0.988593 -0.13849 0.110339 -0.338836 0.0005
  0.97917 -0.146296  0.110862 0.0402636 0.0005
 0.993319 -0.139374   0.11556 -0.139544 0.0005
 0.994208 -0.137769 0.0987351 -0.0174916 0.0005
 0.986577 -0.128653  0.113366 0.121147 0.0005
 0.988191 -0.139529  0.114732 0.0203946 0.0005
 0.985435 -0.146896  0.110023 -0.0449274 0.0005
 0.985643 -0.151001  0.115119 0.100611 0.0005
 0.991752 -0.134156 0.0967794 -0.0327328 0.0005
 0.985154 -0.147618  0.115905 -0.013556 0.0005
 0.990659 -0.149264  0.115051 -0.00953757 0.0005
 0.991703 -0.145113   0.10785 0.0034454 0.0005
 0.994683 -0.135972  0.113316 -0.0299071 0.0005
0.978772 -0.13854 0.101119 -0.019433 0.0005
 0.991389 -0.138974  0.110512 0.160824 0.0005
 0.985827 -0.148647  0.105717 0.296972 0.0005
 0.983384 -0.149177  0.118508 -0.134776 0.0005
0.994887 -0.13582 0.102501 -0.0517035 0.0005
  0.99043 -0.147673  0.105437 0.291669 0.0005
  0.99134 -0.147041  0.118544 -0.0479024 0.0005
  0.99069 -0.148544  0.105825 0.278637 0.0005
 0.981173 -0.146711   0.10379 0.353966 0.0005
  0.98223 -0.144001  0.105571 -0.172393 0.0005
0.972492  -0.1492 0.107136 -0.449663 0.0005
0.993747 -0.14903 0.110312 0.172622 0.0005
 0.980954 -0.148475  0.111941 -0.126262 0.0005
0.984066 -0.14764 0.108651 -0.0127913 0.0005
 0.985594 -0.148361  0.115036 -0.217201 0.0005
 0.992965 -0.148027  0.113274 -0.219447 0.0005
 0.989455 -0.131008  0.113535 0.139993 0.0005
 0.985818 -0.152019  0.124732 0.0712353 0.0005
 0.977841 -0.142519  0.127571 -0.273331 0.0005
 0.987819 -0.146963  0.108939 -0.0798882 0.0005
 0.982224 -0.145226  0.122501 -0.011377 0.0005
  0.97951 -0.151156   0.12021 0.030784 0.0005
 0.979778 -0.148906  0.103698 0.380038 0.0005
 0.987037 -0.138185  0.118242 -0.135561 0.0005
 0.992654 -0.150513  0.110553 0.223771 0.0005
 0.987762 -0.146856  0.110906 0.0316097 0.0005
  1.00335 -0.138039  0.100507 -0.16854 0.0005
 0.999181 -0.136386  0.104831 -0.0216228 0.0005
 0.982659 -0.148263  0.103861 0.36497 0.0005
 0.975957 -0.146798  0.102211 -0.20629 0.0005
 0.984105 -0.149019  0.108219 -0.0216442 0.0005
 0.992986 -0.133122  0.109915 -0.0453036 0.0005
 0.986696 -0.141512  0.116127 -0.217605 0.0005
 0.991303 -0.148031  0.109977 0.317562 0.0005
 0.981973 -0.141067  0.115591 0.032448 0.0005
   0.9886 -0.149258  0.115818 -0.00922601 0.0005
 0.989219 -0.147601  0.118352 -0.156699 0.0005
 0.997108 -0.137921  0.111526 0.0113635 0.0005
 0.986295 -0.148698  0.107482 -0.0074293 0.0005
  0.99181 -0.150888  0.117983 -0.0391689 0.0005
 0.988833 -0.145492  0.112361 0.020808 0.0005
 0.990162 -0.137662  0.107966 -0.0951044 0.0005
 0.993943 -0.138499  0.108004 -0.0379409 0.0005
 0.985896 -0.150036  0.115297 -0.241521 0.0005
 0.990792 -0.143839  0.117286 0.0436952 0.0005
 0.982773 -0.150151   0.11573 -0.0339344 0.0005
 0.989834 -0.139893  0.107491 0.0572527 0.0005
 0.994959 -0.144084  0.107716 -0.0501571 0.0005
 0.988785 -0.138936  0.106457 0.0679493 0.0005
 0.985716 -0.150091   0.11889 -0.121555 0.0005
   1.0015 -0.136635 0.0964978 -0.190654 0.0005
 0.994065 -0.138632  0.102522 -0.0931073 0.0005
 0.986011 -0.141554  0.111739 -0.241338 0.0005
 0.987639 -0.145586  0.102478 0.315616 0.0005
 0.991879 -0.163948  0.127451 0.155397 0.0005
 0.986371 -0.140963   0.11816 -0.144453 0.0005
 0.995119 -0.158684 0.0975605 0.128124 0.0005
0.993176 -0.14096 0.115834 -0.191564 0.0005
 0.987728 -0.149323  0.110615 -0.0228979 0.0005
 0.986932 -0.152447  0.115228 -0.095737 0.0005
0.985396 -0.15431  0.11496 0.194008 0.0005
 0.974608 -0.144722  0.110069 0.306543 0.0005
0.989442 -0.13874 0.106332 -0.0498412 0.0005
 0.988656 -0.151267  0.119153 0.233467 0.0005
  0.99451 -0.132419  0.109205 -0.0343993 0.0005
 0.994003 -0.162942  0.124724 0.148094 0.0005
 0.988895 -0.146885  0.110012 -0.0698479 0.0005
 0.988335 -0.149873  0.110851 -0.0786862 0.0005
 0.986293 -0.147871  0.117013 -0.203419 0.0005
 0.992679 -0.149087  0.127884 0.069313 0.0005
 0.983639 -0.152658  0.112869 0.179585 0.0005
 0.981365 -0.141811  0.106939 -0.185808 0.0005
 0.992701 -0.137939  0.118346 -0.0602428 0.0005
 0.994106 -0.143145  0.117083 -0.247828 0.0005
 0.987692 -0.146054  0.113049 -0.234703 0.0005
 0.985278 -0.150108  0.116254 -0.103515 0.0005
 0.980134 -0.146289  0.115732 -0.450471 0.0005
 0.988293 -0.136143  0.104117 0.0732897 0.0005
 0.992291 -0.143539  0.109539 0.00298746 0.0005
 0.988734 -0.151926  0.119004 -0.103198 0.0005
 0.985207 -0.152129  0.121755 -0.0926668 0.0005
 0.983469 -0.148494  0.118975 0.0112674 0.0005
  0.98825 -0.148124  0.109652 -0.0100919 0.0005
  0.97896 -0.150567  0.121482 0.0112399 0.0005
 0.981602 -0.152345  0.117259 0.316337 0.0005
 0.982183 -0.143967   0.11385 -0.110766 0.0005
 0.981446 -0.152424   0.11602 0.304966 0.0005
 0.981545 -0.152974  0.123226 0.178279 0.0005
 0.988543 -0.139515  0.116394 -0.175652 0.0005
  0.98484 -0.134824  0.112572 -0.178249 0.0005
    0.994 -0.133428   0.11077 -0.0311147 0.0005
0.988675 -0.14486 0.106013 0.292676 0.0005
 0.980099 -0.134677 0.0978427 0.290604 0.0005
 0.985557 -0.145412  0.103729 0.283326 0.0005
 0.991316 -0.136647  0.104067 -0.0652408 0.0005
 0.989113 -0.161532  0.125848 0.203327 0.0005
 0.986811 -0.144435  0.107784 0.284931 0.0005
 0.985345 -0.146317   0.10305 0.280438 0.0005
 0.98744 -0.14647 0.107345 -0.0691405 0.0005
 0.990928 -0.146011  0.108178 0.28725 0.0005
 0.991177 -0.146859  0.104614 0.28489 0.0005
 0.977014 -0.152195  0.115007 -0.145938 0.0005
 0.986955 -0.135122  0.112418 -0.0746399 0.0005
  1.00646 -0.140114 0.0970892 -0.189538 0.0005
 0.977924 -0.146584   0.10173 -0.215241 0.0005
 0.992615 -0.163994  0.124386 0.151696 0.0005
 0.989047 -0.150449  0.118965 -0.025843 0.0005
 0.987586 -0.164872  0.125411 0.161477 0.0005
 0.988594 -0.144111  0.101765 0.247934 0.0005
 0.985249 -0.143115  0.102351 -0.195673 0.0005
  0.98789 -0.145207  0.109544 0.0329884 0.0005
0.993693 -0.15115 0.111188 0.189901 0.0005
 0.987654 -0.147786  0.117081 -0.0924381 0.0005
 0.983566 -0.145237  0.106362 -0.182234 0.0005
  0.98609 -0.152157    0.1138 0.236124 0.0005
 0.999645 -0.137217  0.108832 -0.00113026 0.0005
 0.987693 -0.143985  0.119246 -0.118988 0.0005
 0.980579 -0.147581  0.116215 -0.454221 0.0005
0.989547 -0.14787 0.105278 0.30377 0.0005
 0.989792 -0.143414  0.113559 -0.235301 0.0005
 0.987367 -0.150167  0.117198 0.0637412 0.0005
 0.986085 -0.137111 0.0980757 0.0912216 0.0005
   1.0026 -0.135283 0.0980734 -0.178033 0.0005
 0.991827 -0.147829  0.122561 0.0621711 0.0005
 0.985566 -0.152086  0.120791 -0.0478722 0.0005
 0.988406 -0.141628  0.119788 0.0098414 0.0005
 0.980883 -0.144955  0.105649 0.142232 0.0005
 0.984375 -0.138602  0.116193 0.0249545 0.0005
 0.991848 -0.145505  0.107537 0.00673595 0.0005
 0.983567 -0.153843  0.118977 -0.0136749 0.0005
  0.98957 -0.134712  0.108576 0.153436 0.0005
 0.986122 -0.145422  0.105328 -0.19533 0.0005
 0.989796 -0.141921 0.0979368 0.344269 0.0005
 0.983345 -0.148166  0.118706 -0.232182 0.0005
0.990525 -0.15117 0.115287 -0.00923801 0.0005
 0.985535 -0.147115  0.106719 0.00525847 0.0005
 0.978952 -0.146569  0.111448 0.068767 0.0005
 0.989159 -0.136794  0.106328 0.0654777 0.0005
 0.982262 -0.145969  0.105751 0.363538 0.0005
 0.982735 -0.150289  0.110993 -0.105852 0.0005
 0.981581 -0.136465  0.121856 0.010292 0.0005
 0.986237 -0.152318  0.118613 -0.108538 0.0005
0.987013 -0.15292 0.120528 -0.0872584 0.0005
 0.986188 -0.150098  0.113599 0.0330182 0.0005
 0.986459 -0.142245  0.105846 -0.206603 0.0005
 0.987014 -0.147439  0.111462 -0.0513614 0.0005
 0.987563 -0.150998  0.112537 0.059793 0.0005
 0.980795 -0.145276  0.116146 -0.473699 0.0005
 0.982227 -0.148338  0.102325 0.380472 0.0005
 0.977765 -0.135332  0.109285 -0.37839 0.0005
 0.993293 -0.162956  0.127228 0.161426 0.0005
 0.993017 -0.138741   0.10474 -0.0568081 0.0005
 0.991299 -0.138587  0.103285 -0.0574617 0.0005
 0.990503 -0.151886   0.11543 0.128919 0.0005
0.991935 -0.14992  0.10912 0.17464 0.0005
 0.992559 -0.150044   0.11875 -0.0324277 0.0005
 0.994466 -0.134777  0.110462 -0.0306136 0.0005
0.987006 -0.14854 0.102922 0.265345 0.0005
 0.985188 -0.144462  0.101892 0.374253 0.0005
 0.988099 -0.146039  0.121444 -0.0575297 0.0005
 0.987857 -0.147697  0.114156 0.13712 0.0005
  0.98193 -0.131847  0.120866 0.100247 0.0005
0.985838 -0.1365 0.10331 -0.0450044 0.0005
 0.989607 -0.147616  0.108518 0.00853206 0.0005
  0.98794 -0.149876  0.113804 0.0100822 0.0005
  0.97971 -0.147147  0.112122 -0.480983 0.0005
 0.986213 -0.147374  0.117045 -0.236868 0.0005
 0.987956 -0.147498   0.11571 -0.0455708 0.0005
 0.989991 -0.137686  0.106925 -0.0751529 0.0005
 0.987801 -0.151136  0.112791 -0.011622 0.0005
0.987535 -0.15103 0.115332 0.0157653 0.0005
0.990618 -0.14843 0.112508 0.0573402 0.0005
 0.980015 -0.149121  0.120566 -0.161656 0.0005
 0.987057 -0.152757  0.109345 -0.107342 0.0005
 0.989958 -0.148005  0.108005 0.276735 0.0005
 0.982592 -0.152561  0.116542 0.0313839 0.0005
  0.97871 -0.150639  0.111388 0.045721 0.0005
 0.983907 -0.147856   0.10619 -0.0797694 0.0005
 0.990024 -0.139141  0.107915 -0.0758676 0.0005
 0.988132 -0.147207  0.102845 0.278514 0.0005
 0.980735 -0.153838  0.119499 0.0093456 0.0005
 0.988891 -0.147351  0.111647 -0.0404987 0.0005
 0.993208 -0.136963  0.103351 -0.00195515 0.0005
 0.983059 -0.136665  0.110343 0.0937351 0.0005
 0.989692 -0.136091  0.107113 0.0252129 0.0005
 0.991298 -0.148462  0.113545 0.0419099 0.0005
 0.988624 -0.152539  0.118975 0.203863 0.0005
 0.990628 -0.150076  0.118527 0.1374 0.0005
 0.988044 -0.146525  0.114375 0.188982 0.0005
 0.990666 -0.133958  0.104937 0.167607 0.0005
  0.99128 -0.136017  0.104887 0.175899 0.0005
 0.994925 -0.135426  0.103876 -0.0745293 0.0005
 0.991763 -0.149618  0.107034 0.284687 0.0005
0.989514 -0.13818 0.103628 -0.0672074 0.0005
  0.98688 -0.151986  0.115605 0.0279558 0.0005
 0.985406 -0.149572  0.116843 -0.00301178 0.0005
 0.990548 -0.140725  0.116509 -0.166402 0.0005
 0.989895 -0.139414  0.111484 -0.341174 0.0005
 0.992468 -0.143893  0.119318 0.0397491 0.0005
  0.98603 -0.150352  0.114263 -0.108615 0.0005
0.986684 -0.14167 0.119943 -0.173944 0.0005
 0.986997 -0.150861  0.119042 -0.0854694 0.0005
 0.990471  -0.15439 0.0973836 -0.151781 0.0005
 0.995193 -0.139423  0.108961 -0.022224 0.0005
 0.989212 -0.149094  0.116436 -0.0502829 0.0005
 0.986143 -0.151536   0.11273 0.0440104 0.0005
 0.999176 -0.139215  0.104077 -0.0290549 0.0005
 0.989747 -0.147938  0.115251 -0.232489 0.0005
 0.985566 -0.151755     0.114 0.0114992 0.0005
 0.984783 -0.145304  0.111992 -0.252134 0.0005
 0.990628 -0.126617  0.113874 0.107499 0.0005
 0.994193 -0.137346 0.0982307 -0.0299121 0.0005
0.985279 -0.15088 0.114688 -0.0150533 0.0005
 0.988689 -0.139778  0.110482 0.187833 0.0005
 0.985021 -0.153684  0.111016 0.034854 0.0005
 0.987386 -0.146964   0.10737 0.020661 0.0005
 0.985247 -0.144304  0.113277 -0.255359 0.0005
 0.983917 -0.147434  0.110233 -0.0186356 0.0005
 0.991357 -0.136607  0.103914 -0.0199385 0.0005
  0.99281 -0.136303  0.117502 -0.063242 0.0005
 0.987162 -0.141946  0.107603 0.051888 0.0005
 0.976688 -0.151349  0.123731 -0.161376 0.0005
 0.987473 -0.145764  0.110576 -0.045139 0.0005
 0.982035 -0.141245  0.117824 -0.0257106 0.0005
 0.985758 -0.145032  0.104022 -0.144177 0.0005
 0.983812 -0.151667  0.109014 -0.0332741 0.0005
 0.991025 -0.152577   0.11116 0.00978769 0.0005
 0.985561 -0.148805  0.118137 -0.0785572 0.0005
 0.989707 -0.138039  0.117238 -0.222523 0.0005
 0.992092 -0.135407  0.110738 0.153561 0.0005
   0.9849 -0.144381  0.111126 0.0193108 0.0005
0.995535 -0.13873 0.104096 -0.0731419 0.0005
 0.993413 -0.136149  0.104186 -0.05695 0.0005
 0.978633 -0.154432  0.117158 -0.149262 0.0005
  0.98337 -0.153199   0.09844 0.0423518 0.0005
 0.983778 -0.151551  0.114907 -0.119436 0.0005
 0.989676 -0.139072  0.118824 0.0295265 0.0005
 0.998835 -0.138218  0.104351 0.0022217 0.0005
 0.983254 -0.133284   0.11326 -0.0521437 0.0005
  0.99981 -0.137952  0.105336 -0.027922 0.0005
0.989624 -0.13657 0.115522 -0.302822 0.0005
 0.978379 -0.151418  0.117439 0.276016 0.0005
 0.987648 -0.134189  0.107723 0.0698224 0.0005
 0.990974 -0.127838  0.116284 0.142778 0.0005
  1.00167 -0.135016  0.100439 -0.204735 0.0005
 0.984491 -0.149526   0.11608 -0.0693372 0.0005
 0.988263 -0.147629  0.117589 -0.13977 0.0005
  0.98738 -0.146454  0.111849 -0.0592704 0.0005
0.989108 -0.14669 0.114311 -0.233785 0.0005
  0.98701 -0.150088  0.117387 -0.161374 0.0005
 0.990393 -0.147756  0.115973 -0.0384043 0.0005
 0.984572 -0.151091  0.119455 -0.105032 0.0005
 0.984918 -0.141626  0.119777 -0.17203 0.0005
0.985563 -0.13952 0.113102 -0.134172 0.0005
 0.981605 -0.141752  0.118909 -0.172049 0.0005
0.973604 -0.14738 0.111608 -0.441976 0.0005
 0.984629 -0.138746  0.112077 0.0252521 0.0005
  0.9927   -0.127 0.119868 0.137365 0.0005
 0.990858 -0.150197  0.115641 -0.0412263 0.0005
0.985263 -0.15109 0.116335 -0.0952191 0.0005
  1.00232 -0.138591 0.0989169 -0.194697 0.0005
 0.993309 -0.137468 0.0973963 -0.0402171 0.0005
 0.992522 -0.137604  0.104792 0.0775892 0.0005
  0.98655 -0.140323  0.105676 -0.156574 0.0005
 0.985819 -0.162306  0.126237 -0.109858 0.0005
 0.984818 -0.153234 0.0975046 0.0170618 0.0005
 0.990649 -0.146113  0.119136 -0.113657 0.0005
 0.988332 -0.143556  0.104202 0.277713 0.0005
 0.987031 -0.148921  0.117439 -0.264597 0.0005
 0.990088 -0.149255  0.117879 -0.0770175 0.0005
 0.989572 -0.146376   0.10314 -0.0181835 0.0005
 0.993873 -0.144734  0.109844 -0.0917556 0.0005
 0.994778 -0.139889   0.11178 -0.0315659 0.0005
 0.981297 -0.152207  0.121743 0.0249252 0.0005
0.976478 -0.15237 0.118262 -0.149387 0.0005
  0.98435 -0.149795  0.110187 -0.0212736 0.0005
 0.990273 -0.147976  0.111187 -0.0426663 0.0005
 0.978082 -0.145823  0.112893 0.271032 0.0005
 0.988101 -0.152812  0.121478 0.0508204 0.0005
0.986932 -0.14752 0.105539 0.286733 0.0005
 0.987395 -0.150441  0.108677 -0.0598587 0.0005
 0.988434 -0.148413   0.11639 -0.108006 0.0005
 0.984597 -0.149928  0.108207 -0.0784121 0.0005
  0.98828 -0.134786  0.107547 0.0701637 0.0005
 0.989204 -0.146766  0.106074 0.279216 0.0005
 0.990512 -0.149529  0.115321 0.113969 0.0005
 0.990605 -0.146453    0.1151 -0.00341005 0.0005
0.984905  -0.1528 0.120159 -0.116404 0.0005
 0.992401 -0.148636    0.1088 0.148577 0.0005
 0.989005 -0.152159  0.116911 0.0694702 0.0005
 0.994822 -0.153043  0.112113 -0.230092 0.0005
 0.986551 -0.147857   0.10713 0.280076 0.0005
 0.985785 -0.140427  0.121018 -0.20436 0.0005
 0.987844 -0.142973  0.112864 0.0576959 0.0005
 0.991076 -0.134348  0.104867 0.060625 0.0005
 0.980052 -0.151286  0.120205 0.0111729 0.0005
 0.980072 -0.153295  0.119254 0.0308508 0.0005
0.984009 -0.15045 0.110433 -0.0420624 0.0005
 0.985586 -0.136226  0.113733 -0.303245 0.0005
  0.99832 -0.137901  0.116901 -0.0467453 0.0005
 0.985039 -0.152265  0.114612 0.0931333 0.0005
 0.989373 -0.151873  0.110367 -0.266053 0.0005
 0.987999 -0.149023  0.116565 -0.0649614 0.0005
0.988234 -0.15086 0.115993 -0.240524 0.0005
 0.981749 -0.151807  0.119896 0.278704 0.0005
 0.982748 -0.143006  0.102804 -0.143428 0.0005
 0.978741 -0.151737   0.11852 0.0371719 0.0005
 0.988803 -0.143019  0.119974 0.00456955 0.0005
 0.987713 -0.146748  0.113258 -0.225381 0.0005
   0.9936 -0.133295   0.10507 -0.0690148 0.0005
 0.988658 -0.147164  0.120155 -0.0125901 0.0005
 0.984637 -0.140138  0.119459 -0.181082 0.0005
 0.989347 -0.145642   0.10376 0.325633 0.0005
 0.983525 -0.154404  0.116975 -0.0999082 0.0005
 0.980145 -0.145422  0.113264 -0.117984 0.0005
 0.971773 -0.150733  0.116872 0.0877286 0.0005
 0.986942 -0.146137   0.12017 0.006643 0.0005
 0.985666 -0.153362  0.115604 0.053575 0.0005
0.982197 -0.14399 0.112274 0.0542341 0.0005
 0.988283 -0.151531  0.117267 -0.202407 0.0005
 0.994178 -0.138723 0.0989934 -0.0490202 0.0005
 0.985419 -0.140803  0.102792 0.279959 0.0005
 0.990821 -0.151106  0.117971 0.117452 0.0005
 0.987987 -0.145063  0.113329 -0.0444952 0.0005
 0.981971 -0.145507  0.113005 0.263021 0.0005
 0.987982 -0.137465   0.11953 -0.172438 0.0005
 0.982167 -0.149686  0.118821 -0.22067 0.0005
 0.994932 -0.140978  0.110203 -0.0368128 0.0005
 0.990322 -0.137185  0.106989 -0.0526706 0.0005
 0.978597 -0.152237  0.117395 0.288907 0.0005
 0.982171 -0.140408  0.116469 0.0276764 0.0005
 0.973961 -0.150979  0.102558 -0.43048 0.0005
 0.986602 -0.150069  0.115069 -0.252996 0.0005
 0.982615 -0.153961   0.11519 -0.16659 0.0005
 0.988906 -0.150416  0.115303 0.0549516 0.0005
 0.989178 -0.143436  0.119949 -0.126704 0.0005
 0.992595 -0.137951  0.103496 0.0754665 0.0005
 0.984956 -0.153321  0.116745 -0.0579873 0.0005
 0.991164 -0.149799  0.107239 0.270043 0.0005
 0.984809 -0.152594 0.0985437 0.0619428 0.0005
 0.999365 -0.138639  0.108901 0.0110377 0.0005
 0.991216 -0.137435  0.116941 -0.0874739 0.0005
 0.986817 -0.152496  0.116812 0.0523969 0.0005
 0.988321 -0.139009  0.105566 -0.0695593 0.0005
 0.995891 -0.137171  0.109313 -0.00069593 0.0005
0.991888 -0.14763  0.10992 0.193151 0.0005
 0.987717 -0.144395  0.119468 0.0177568 0.0005
0.987146  -0.1493 0.113417 -0.232154 0.0005
 0.981403 -0.148344  0.115086 -0.445021 0.0005
 0.989934 -0.137799  0.105207 0.0473835 0.0005
  0.98303 -0.148893  0.118496 -0.223254 0.0005
 0.990374 -0.136258  0.112257 -0.1667 0.0005
 0.986016 -0.142545  0.119562 0.0065199 0.0005
 0.994822 -0.133329  0.109443 -0.0506777 0.0005
 0.994258 -0.149495  0.110974 0.153202 0.0005
 0.986754 -0.145837   0.11293 -0.234449 0.0005
 0.991486 -0.138048    0.1042 -0.00844266 0.0005
 0.994648 -0.142676  0.107594 -0.0476492 0.0005
  0.98641 -0.147414  0.114263 -0.0721165 0.0005
 0.988127 -0.150944  0.113822 0.0681491 0.0005
 0.984702 -0.152044  0.114828 -0.200511 0.0005
 0.992227 -0.148192  0.112639 0.059309 0.0005
 0.988924 -0.140088  0.105557 0.0870467 0.0005
  0.98953 -0.135712  0.103222 0.0827384 0.0005
 0.990257 -0.147493  0.110569 0.276543 0.0005
 0.980879 -0.152016  0.119347 -0.0228639 0.0005
 0.990953 -0.139342  0.101496 -0.0534039 0.0005
 0.989352 -0.148451   0.11107 -0.0905095 0.0005
 0.985832 -0.139118  0.115174 -0.277315 0.0005
 0.983589 -0.134349  0.117704 -0.00767941 0.0005
 0.981037 -0.142743  0.116145 0.0163512 0.0005
 0.987453 -0.148778  0.118127 -0.24734 0.0005
 0.991953 -0.150911  0.116103 -0.000238898 0.0005
 0.984785 -0.145601  0.112513 -0.228371 0.0005
 0.984915 -0.152121  0.114185 -0.175117 0.0005
  1.00195 -0.135923  0.100799 -0.222566 0.0005
0.986095 -0.14467 0.108973 -0.0464293 0.0005
 0.991506 -0.147287  0.115877 -0.0350043 0.0005
 0.990502 -0.154367 0.0982782 -0.00187305 0.0005
0.980284 -0.14637 0.107449 0.0613915 0.0005
0.985456 -0.15142 0.113906 0.213803 0.0005
 0.985173 -0.146112  0.115602 -0.234821 0.0005
 0.986082 -0.149242  0.105911 0.332303 0.0005
 0.985302 -0.140869  0.116551 -0.146972 0.0005
 0.987004 -0.137699  0.103559 0.0670965 0.0005
 0.989707 -0.136602  0.116296 -0.0893605 0.0005
 0.984172 -0.153043  0.117454 0.0293109 0.0005
 0.985926 -0.145353  0.112387 -0.242402 0.0005
  0.98703 -0.141249  0.109208 0.105973 0.0005
  0.98328 -0.139453  0.110654 0.0797248 0.0005
 0.987791 -0.146454  0.117197 -0.245115 0.0005
   1.0026 -0.136283   0.10051 -0.220798 0.0005
 0.993754 -0.149052  0.110912 0.155774 0.0005
 0.982679 -0.137393   0.11203 0.0700849 0.0005
  1.00125 -0.135475 0.0958302 -0.175874 0.0005
  0.99531 -0.140588  0.104114 -0.0798314 0.0005
 0.985519 -0.145296   0.11457 -0.209717 0.0005
 0.978883 -0.151612  0.119139 0.291186 0.0005
 0.986938 -0.149378  0.119213 -0.0770488 0.0005
 0.985603 -0.145677  0.117197 0.0152354 0.0005
 0.982942 -0.147419  0.109391 0.0759235 0.0005
  1.00164  -0.13614 0.0993536 -0.181804 0.0005
 0.985365 -0.147608  0.118076 -0.201668 0.0005
 0.986338 -0.148093  0.124212 -0.202736 0.0005
  1.00049 -0.128417  0.113413 -0.150139 0.0005
 0.994936 -0.137704  0.104598 -0.0250107 0.0005
 0.983218  -0.15293 0.0970323 0.0603104 0.0005
 0.983172 -0.141961  0.111214 -0.118037 0.0005
  0.98607 -0.149159  0.113708 -0.209744 0.0005
 0.989666 -0.147185  0.116924 -0.0737025 0.0005
0.980056 -0.14676 0.113239 0.0444323 0.0005
 0.982813 -0.142434  0.117721 -0.157911 0.0005
 0.990232 -0.146196  0.105457 0.262596 0.0005
0.995662 -0.14857 0.108507 0.00732742 0.0005
  0.99663 -0.141169  0.109352 -0.00899931 0.0005
 0.991997 -0.148182  0.112643 -0.00747321 0.0005
 0.985734 -0.151867  0.114303 -0.00545031 0.0005
 0.990254 -0.136188  0.118478 -0.0945118 0.0005
 0.988993 -0.136708  0.107749 0.103222 0.0005
 0.986052 -0.148053  0.115392 -0.248323 0.0005
 0.978789 -0.143708  0.104501 -0.202387 0.0005
 0.988008 -0.151649  0.117289 -0.0906668 0.0005
 0.990625 -0.139687  0.104181 0.0716834 0.0005
0.987651 -0.13925 0.114179 0.0269367 0.0005
 0.984346 -0.146709  0.112594 -0.126215 0.0005
 0.994844 -0.134225  0.109518 0.0151637 0.0005
 0.987977 -0.141277   0.11831 -0.184752 0.0005
 0.986843 -0.148031  0.123115 -0.190123 0.0005
 0.987962 -0.152015   0.11504 0.0216622 0.0005
 0.986946 -0.149663  0.119368 -0.0769289 0.0005
  1.00386 -0.136969 0.0978352 -0.182053 0.0005
 0.993004 -0.150361  0.115984 -0.00808844 0.0005
 0.991577 -0.151678  0.113542 -0.0197992 0.0005
 0.985165 -0.152058  0.118418 -0.00042411 0.0005
 0.981439 -0.151101  0.120254 0.018429 0.0005
  0.98978 -0.151366  0.117816 0.211132 0.0005
 0.993281 -0.147861 0.0972543 -0.0165295 0.0005
 0.991193 -0.149591  0.107369 0.0224046 0.0005
0.988324 -0.14938 0.115482 -0.20313 0.0005
 0.980335 -0.152115  0.120025 0.279919 0.0005
 0.984529 -0.146157  0.104184 0.374888 0.0005
 0.992753 -0.148684  0.128477 0.0301937 0.0005
 0.985667 -0.150466  0.120369 -0.0959818 0.0005
  0.98746 -0.149809  0.116032 0.00226456 0.0005
  0.99288 -0.146696  0.104414 0.297567 0.0005
 0.991323 -0.151711  0.114846 0.101133 0.0005
 0.979188 -0.147651  0.114492 -0.452853 0.0005
 0.986893 -0.138169   0.11605 -0.195144 0.0005
 0.988369 -0.146726  0.116001 -0.252459 0.0005
 0.995901 -0.136636  0.109998 0.00119282 0.0005
 0.990361 -0.132733  0.101689 -0.0565166 0.0005
 0.995512 -0.142657  0.110227 -0.0317765 0.0005
0.979798 -0.14845 0.100622 0.38682 0.0005
 0.982497 -0.153932  0.117839 0.304345 0.0005
 0.985439 -0.149484   0.11384 -0.210263 0.0005
0.991797 -0.14705 0.117515 -0.0326268 0.0005
 0.988248 -0.141811  0.103671 0.282252 0.0005
 0.987001 -0.148928  0.104157 0.291871 0.0005
 0.987943 -0.154243 0.0974177 -0.118483 0.0005
 0.977478 -0.153785  0.118449 0.0534082 0.0005
 0.982631 -0.145087  0.114269 -0.109806 0.0005
 0.985995 -0.150189  0.110886 -0.0868778 0.0005
 0.989327 -0.148974  0.113938 -0.04331 0.0005
 0.987236 -0.138494  0.108884 0.0499272 0.0005
 0.978996 -0.149375  0.119404 0.0118216 0.0005
 0.987898 -0.136253  0.106732 0.0655175 0.0005
 0.985452 -0.162267  0.126385 -0.10294 0.0005
 0.997241 -0.136562  0.109662 -0.0116857 0.0005
 0.980356 -0.146459  0.114411 -0.440357 0.0005
 0.986352 -0.144263  0.109769 0.00959395 0.0005
 0.989315 -0.146866  0.114921 -0.240367 0.0005
 0.987417 -0.152167  0.116388 0.129465 0.0005
  1.00148 -0.138133 0.0963801 -0.208067 0.0005
 0.985523 -0.144621  0.110464 0.0153624 0.0005
 0.987045 -0.162798  0.126061 0.200418 0.0005
 0.982406 -0.146704  0.112388 0.0544191 0.0005
  0.98994 -0.148969  0.107869 0.0301476 0.0005
 0.981469 -0.140318  0.112892 -0.124575 0.0005
 0.977436 -0.151424  0.117093 -0.129117 0.0005
  0.97931 -0.153065  0.119368 0.0356599 0.0005
 0.987371 -0.135561  0.113696 -0.350831 0.0005
 0.999808 -0.135084  0.111467 -0.0191999 0.0005
 0.988845 -0.145065  0.103264 0.263214 0.0005
 0.985062 -0.140014  0.120571 -0.211127 0.0005
 0.982713 -0.137815  0.107577 -0.357026 0.0005
 0.985789 -0.150615  0.120396 -0.108831 0.0005
 0.988756 -0.146683  0.108769 -0.083034 0.0005
 0.989099 -0.148256  0.117013 0.206705 0.0005
0.987323 -0.14726 0.108821 -0.0338312 0.0005
 0.987348 -0.135373  0.112347 -0.0445716 0.0005
 0.982492 -0.150676  0.110947 -0.0675614 0.0005
  0.99252 -0.146893  0.108139 -0.103032 0.0005
  0.99049 -0.151261  0.125869 0.115772 0.0005
 0.988637 -0.147883  0.105277 0.273955 0.0005
 0.989329 -0.146305  0.102446 0.272567 0.0005
0.995214 -0.15049 0.117122 0.0947331 0.0005
 0.990534 -0.139212  0.103956 -0.0510686 0.0005
 0.986246 -0.150067  0.119861 -0.108336 0.0005
 0.979385 -0.148664  0.116181 -0.435652 0.0005
 0.98398 -0.14075 0.119026 -0.188432 0.0005
 0.984078 -0.141322  0.118138 -0.136058 0.0005
 0.988907 -0.151991  0.119071 0.0457935 0.0005
 0.989563 -0.133752  0.108645 0.0768691 0.0005
 0.998605 -0.140535  0.110506 -0.0183001 0.0005
 0.994152 -0.148882  0.109383 0.211939 0.0005
 0.98948 -0.14622 0.106696 0.300754 0.0005
 0.983662 -0.151134  0.116202 -0.147482 0.0005
 0.990774 -0.138184   0.11287 -0.160648 0.0005
 0.987223 -0.140803  0.115532 -0.193563 0.0005
 0.986903 -0.139426   0.11469 0.0262353 0.0005
 0.992419 -0.145495  0.109177 -0.08481 0.0005
 0.98625 -0.14613 0.114002 -0.0885142 0.0005
 0.994124 -0.149932  0.109474 0.156831 0.0005
0.984826  -0.1495 0.113329 -0.0506973 0.0005
 0.990767 -0.141761  0.111939 0.0489786 0.0005
  0.99233 -0.152671  0.112551 0.0108402 0.0005
 0.980851 -0.154112  0.118788 -0.0168874 0.0005
 0.994688 -0.135585  0.107828 -0.0170618 0.0005
0.980918 -0.14791  0.11362 -0.484078 0.0005
 0.983359 -0.147541  0.108772 -0.0251965 0.0005
 0.990823 -0.146381  0.109137 -0.0799551 0.0005
 0.987758 -0.134436  0.104765 0.0467558 0.0005
 0.993562 -0.152761  0.114204 -0.0158565 0.0005
    0.984 -0.139571  0.118017 -0.19752 0.0005
 0.986122 -0.146391  0.112827 -0.0832218 0.0005
 0.990055 -0.138579  0.103508 0.0764442 0.0005
 0.985586 -0.138806  0.115178 -0.176418 0.0005
 0.994493 -0.130935  0.119073 0.117043 0.0005
 0.984999 -0.142702   0.10338 -0.14083 0.0005
 0.983142 -0.151807   0.11355 0.153057 0.0005
 0.980889 -0.145583  0.111395 0.115424 0.0005
 0.986677 -0.145322   0.10425 0.297024 0.0005
 0.977806 -0.144267  0.101031 -0.198996 0.0005
0.983303 -0.13809 0.112745 -0.0125546 0.0005
 0.990581 -0.146235  0.107387 0.281796 0.0005
 0.988081 -0.147583  0.105269 0.287921 0.0005
 0.989424 -0.150862  0.118553 -0.0906823 0.0005
  0.98371 -0.143766  0.103347 0.397672 0.0005
0.988724 -0.14995 0.115383 0.194788 0.0005
 0.982291 -0.153713  0.119137 0.0435885 0.0005
 0.996287 -0.136963  0.106048 -0.0307449 0.0005
 0.989312 -0.152436  0.118081 -0.103972 0.0005
 0.982981 -0.142882  0.110929 -0.121284 0.0005
 0.989765 -0.148866  0.114505 0.00721952 0.0005
0.993007 -0.14564 0.111804 0.00791056 0.0005
 0.998694 -0.139555  0.104971 -0.017716 0.0005
0.986266 -0.14317 0.114194 -0.00592798 0.0005
 0.988578 -0.149786  0.119265 -0.121776 0.0005
 0.973369 -0.149827  0.106557 -0.453743 0.0005
 0.993591 -0.146293  0.117815 -0.242095 0.0005
 0.986337 -0.143742  0.106305 -0.122259 0.0005
 0.984965 -0.140365  0.120769 -0.185197 0.0005
0.994794 -0.16627 0.126931 0.100589 0.0005
 0.982778 -0.152901  0.112607 -0.113759 0.0005
 0.991179 -0.128289   0.11569 0.147925 0.0005
 0.99093 -0.14828  0.11455 -0.0343076 0.0005
 0.990637 -0.152028  0.125968 -0.172632 0.0005
 0.989429 -0.148312  0.114844 0.208529 0.0005
 0.982955 -0.152063  0.118022 0.29045 0.0005
 0.985938 -0.141658  0.100471 -0.181324 0.0005
 0.981828 -0.153884  0.117505 0.0437442 0.0005
  0.98254 -0.143169  0.120446 -0.16738 0.0005
  0.98573 -0.153583  0.115902 0.0903318 0.0005
 0.985382 -0.146746  0.110202 0.358182 0.0005
  0.98844 -0.151196   0.12086 -0.0767403 0.0005
 0.991263 -0.137742  0.101752 -0.0464567 0.0005
 0.991717 -0.165658  0.128518 0.0980412 0.0005
 0.996079 -0.141637  0.110971 0.0127293 0.0005
 0.984943 -0.151508  0.112198 0.20676 0.0005
   0.9922 -0.147634  0.106534 0.270422 0.0005
 0.973164 -0.150727  0.104371 -0.445203 0.0005
 0.991858 -0.149356  0.115775 -0.0100163 0.0005
 0.986672 -0.150476  0.103829 0.281422 0.0005
0.979503 -0.14532 0.106736 0.158726 0.0005
 0.990406 -0.136724  0.104932 0.0621409 0.0005
 0.996057 -0.137751  0.109722 -0.0592817 0.0005
 0.974123 -0.150005  0.110787 -0.449309 0.0005
0.991062 -0.15035 0.113004 -0.0145976 0.0005
 0.987123 -0.153374   0.11604 0.0577 0.0005
 0.981973 -0.153879  0.117667 0.0420359 0.0005
 0.985422 -0.136573  0.114635 0.005702 0.0005
 0.985264 -0.146108  0.117636 -0.209248 0.0005
 0.987757 -0.144204  0.106623 0.257088 0.0005
 0.987288 -0.148862  0.111682 -0.242629 0.0005
 0.990473 -0.136628  0.105424 0.0694331 0.0005
 0.993078 -0.147468   0.11227 0.157034 0.0005
 0.982202 -0.147705  0.115091 -0.452655 0.0005
 0.989686 -0.149428  0.109543 0.00464551 0.0005
 0.986159 -0.145754  0.106629 0.265821 0.0005
 0.988425 -0.151239  0.114477 0.0808102 0.0005
 0.991559 -0.165973  0.125073 0.127802 0.0005
 0.981115 -0.138555   0.10804 -0.350424 0.0005
 0.989502 -0.142465  0.107147 0.0714857 0.0005
  0.98515 -0.151654  0.113454 -0.0389847 0.0005
   0.9748 -0.149245  0.104701 -0.410062 0.0005
 0.991519 -0.148127 0.0993381 -0.0294978 0.0005
 0.991267 -0.128228  0.118209 0.166069 0.0005
 0.984213 -0.151501  0.113931 0.00600475 0.0005
 0.978732 -0.151168  0.119323 0.0419295 0.0005
 0.987225 -0.141893  0.117815 -0.178549 0.0005
 0.995346 -0.138446  0.110027 -0.0212067 0.0005
 0.981613 -0.149041  0.110168 -0.0207149 0.0005
  0.98694 -0.145232  0.108758 -0.0473298 0.0005
 0.989874 -0.151462  0.115195 -0.0392949 0.0005
 0.988835 -0.147598  0.115046 -0.250879 0.0005
 0.986612 -0.142471  0.116407 -0.113688 0.0005
 0.988876 -0.144452  0.104566 -0.186741 0.0005
 0.972524 -0.143926  0.107815 -0.460439 0.0005
 0.989058 -0.154667  0.128224 0.14228 0.0005
 0.991098 -0.139939  0.104059 -0.0110571 0.0005
 0.983243 -0.151176   0.11004 -0.0660243 0.0005
 0.991324 -0.161764  0.127078 0.185531 0.0005
 0.987576 -0.152123  0.119854 -0.0354084 0.0005
 0.984688 -0.142965  0.101634 -0.16 0.0005
 0.978823 -0.138979  0.118686 -0.116016 0.0005
 0.989208 -0.134066  0.111282 -0.0893475 0.0005
 0.983813 -0.147051  0.112236 -0.0402058 0.0005
  0.98993 -0.147339  0.107257 0.264925 0.0005
 0.986367 -0.153536  0.115122 0.130091 0.0005
 0.988827 -0.146113  0.107559 -0.193485 0.0005
 0.988097 -0.148475  0.104453 0.271007 0.0005
 0.989089 -0.147875  0.102174 0.239427 0.0005
 0.989723 -0.142085 0.0983159 0.343639 0.0005
 0.986833 -0.158104  0.124364 -0.10702 0.0005
 0.986787 -0.150646  0.106302 0.272906 0.0005
 0.980586 -0.146781  0.116016 -0.44969 0.0005
 0.982595  -0.15495 0.0987523 0.0621262 0.0005
 0.980382 -0.146126  0.106558 -0.217936 0.0005
 0.983723 -0.148725  0.119947 -0.10758 0.0005
 0.991608 -0.149861  0.110065 0.166524 0.0005
  0.97508 -0.145377  0.110685 -0.4565 0.0005
 0.987795 -0.151767  0.116156 0.0296272 0.0005
 0.978397 -0.146178  0.101002 -0.200182 0.0005
 0.986746  -0.15108 0.0971344 -0.169879 0.0005
 0.989408 -0.145718   0.10411 0.302206 0.0005
 0.996668 -0.150507  0.116255 0.0143854 0.0005
 0.987402 -0.148804  0.121879 -0.0729136 0.0005
 0.981273 -0.151368  0.118514 0.0254355 0.0005
 0.984028 -0.150257  0.117396 -0.156344 0.0005
 0.991828 -0.147276  0.115042 -0.00116669 0.0005
 0.983881 -0.147506  0.108178 0.0659039 0.0005
 0.989353 -0.139611  0.115196 0.0174487 0.0005
 0.992031 -0.147012  0.109356 0.285203 0.0005
  0.98894 -0.131093  0.121464 -0.0709697 0.0005
 0.980313 -0.152311  0.119679 -0.0139502 0.0005
 0.988508 -0.145487  0.112402 -0.0280951 0.0005
 0.984999 -0.148751  0.113819 -0.214673 0.0005
 0.984767 -0.150924  0.109369 -0.00625697 0.0005
 0.995506 -0.147158  0.108358 -0.0960899 0.0005
 0.989307 -0.146898  0.113329 -0.0261341 0.0005
0.991858 -0.14812 0.112214 -0.00669227 0.0005
 0.985411 -0.151711  0.111803 -0.0647438 0.0005
 0.989165 -0.147973  0.115044 -0.0512528 0.0005
  0.98946 -0.137813  0.111175 -0.334285 0.0005
 0.987775 -0.148459  0.116787 0.180943 0.0005
 0.989614 -0.146281  0.104929 0.296585 0.0005
  0.99309 -0.133878  0.117767 -0.0659191 0.0005
 0.985939 -0.141871  0.117672 -0.182545 0.0005
 0.989047 -0.153485  0.114449 -0.159006 0.0005
 0.979658 -0.142566  0.114871 -0.00271308 0.0005
 0.990318 -0.141137  0.114502 -0.202873 0.0005
 0.990198 -0.138933   0.10619 0.0663476 0.0005
 0.990817 -0.147712  0.107638 0.305144 0.0005
 0.989682 -0.150363  0.125322 0.115774 0.0005
 0.991481 -0.138843  0.116951 -0.145185 0.0005
 0.984589 -0.149945  0.113867 -0.224424 0.0005
  0.99224 -0.135509  0.117509 -0.0570461 0.0005
 0.988626 -0.146403  0.104031 0.299566 0.0005
 0.989397 -0.148306  0.110802 -0.0759778 0.0005
 0.989858 -0.148482  0.122535 0.0607031 0.0005
  0.98267 -0.149805    0.1186 -0.22688 0.0005
 0.990127 -0.139212   0.10788 -0.0514181 0.0005
 0.993011 -0.148851   0.10898 -0.083472 0.0005
 0.982383 -0.139758  0.115176 0.221224 0.0005
 0.979136 -0.149646  0.120681 -0.166553 0.0005
 0.982744 -0.144809  0.118227 -0.160642 0.0005
 0.986863 -0.139987  0.112865 -0.301511 0.0005
 0.987317 -0.140658  0.114729 -0.214172 0.0005
 0.996662 -0.139136  0.111038 0.00650712 0.0005
 0.990809 -0.150135  0.117929 -0.0721415 0.0005
 0.986495 -0.150478  0.115221 -0.220467 0.0005
 0.983607 -0.153536   0.11425 0.162097 0.0005
 0.989943 -0.145476  0.115118 0.0669135 0.0005
 0.991511 -0.150214  0.112114 -0.223202 0.0005
 0.985639 -0.142921  0.112761 -0.248679 0.0005
 0.986228 -0.149938   0.11539 -0.0146578 0.0005
 0.989615 -0.147051  0.107393 0.283406 0.0005
  0.98744 -0.148749  0.111196 -0.0935927 0.0005
 0.987617 -0.151561  0.114608 0.0839814 0.0005
 0.993245 -0.149993  0.100803 0.256597 0.0005
 0.974639 -0.146289  0.102888 -0.221559 0.0005
 0.982831 -0.153172  0.118636 0.0315365 0.0005
 0.990176 -0.139594  0.105259 0.0543217 0.0005
 0.973687 -0.142692  0.108972 -0.450638 0.0005
 0.984215 -0.144901  0.110127 0.361759 0.0005
 0.982152 -0.145771  0.102615 0.306657 0.0005
 0.997472 -0.139603  0.109808 -0.000345825 0.0005
 0.989909 -0.152828  0.115454 0.224936 0.0005
 0.986153 -0.144959   0.10373 0.372056 0.0005
 0.971639 -0.148302   0.10625 -0.412574 0.0005
 0.981152 -0.142613  0.118234 -0.00176757 0.0005
 0.989632 -0.147892  0.116353 -0.141929 0.0005
 0.993002 -0.148495  0.109248 0.178172 0.0005
0.991293 -0.14796 0.120717 0.121163 0.0005
 0.995561 -0.136831  0.112368 0.0109683 0.0005
 0.991834 -0.165917  0.128317 0.0943256 0.0005
 0.981028 -0.151252  0.120295 0.0409961 0.0005
 0.987653 -0.146199  0.104016 0.269182 0.0005
 0.997991 -0.137076  0.109989 0.0116183 0.0005
0.987808 -0.14652 0.105656 0.287028 0.0005
0.979676 -0.15231 0.118666 0.0467408 0.0005
 0.998146 -0.133486  0.111491 -0.00970368 0.0005
 0.986375 -0.151014  0.116918 -0.248499 0.0005
 0.986238 -0.146579  0.115217 -0.117463 0.0005
 0.988148 -0.150025   0.12511 0.101365 0.0005
 0.977145 -0.142002  0.104151 -0.0723628 0.0005
 0.988321 -0.146214  0.112626 0.0194365 0.0005
0.993909 -0.13794 0.103984 -0.0372233 0.0005
 0.989759 -0.146333  0.120268 -0.0936265 0.0005
 0.980252 -0.145891  0.105399 0.147942 0.0005
 0.990296 -0.137569  0.104639 0.0515246 0.0005
 0.985593 -0.150583  0.113039 0.216281 0.0005
 0.99367 -0.16425 0.125794 0.105268 0.0005
 0.983531 -0.151791  0.118604 -0.117926 0.0005
 0.987364 -0.145319  0.111914 0.00763299 0.0005
 0.997598 -0.138448  0.108328 -0.00542566 0.0005
 0.993739 -0.136181  0.100938 -0.0131131 0.0005
 0.982684 -0.154037  0.116785 0.0501684 0.0005
 0.982531 -0.143694  0.112678 0.00899972 0.0005
 0.986535 -0.151033   0.11877 0.042923 0.0005
 0.988329 -0.146964  0.104788 0.289278 0.0005
 0.980893 -0.154122  0.117752 0.272265 0.0005
 0.981886 -0.135428  0.114345 -0.0629915 0.0005
 0.995393 -0.133011  0.109077 -0.0486906 0.0005
0.985646  -0.1514 0.124177 0.0895844 0.0005
 0.993668 -0.136515  0.104405 -0.0314095 0.0005
 0.989824 -0.138621  0.105999 0.0745728 0.0005
 0.985609 -0.146736  0.113482 -0.0470632 0.0005
 0.98814 -0.14616 0.108694 0.0101487 0.0005
 0.988387 -0.146783  0.117201 -0.223584 0.0005
 0.989889 -0.140838  0.116125 -0.212611 0.0005
 0.988306 -0.141269 0.0970676 0.382086 0.0005
 0.991956 -0.149139   0.10703 0.0252077 0.0005
 0.980063 -0.148443 0.0998749 0.384511 0.0005
 0.989538 -0.150571  0.112636 -0.136337 0.0005
 0.981738 -0.145277  0.105419 -0.192714 0.0005
 0.989651 -0.145002  0.105596 0.266432 0.0005
 0.981439 -0.137338  0.111479 0.0261741 0.0005
  1.00252 -0.138336 0.0993133 -0.155316 0.0005
  0.99263 -0.148409  0.117266 -0.0286867 0.0005
 0.988922 -0.139262  0.106979 0.0834325 0.0005
 0.990723 -0.144807  0.105156 0.294643 0.0005
 0.984776 -0.149624   0.11671 -0.105912 0.0005
 0.987001 -0.149964  0.104315 0.283271 0.0005
  0.98623 -0.155915  0.115091 0.0677305 0.0005
 0.983647 -0.144982  0.109141 -0.0737707 0.0005


==> output_ims_2_2_2_2_701/weightedpr_action_0.txt <==
31.1368
 0.986942 -0.136011  0.126533 -0.203305 0.0005
 0.976555 -0.144306  0.123081 0.0204699 0.0005
 0.988427 -0.140428 0.0886891 0.00486191 0.0005
 0.975546 -0.131326  0.137594 -0.14688 0.0005
 0.968827 -0.125699  0.118962 -0.28325 0.0005
 0.976869 -0.138938 0.0987373 -0.228906 0.0005
 0.980715 -0.144892  0.128572 0.259443 0.0005
  0.970205 -0.0943006   0.119886 -0.0455736 0.0005
 0.979786 -0.132241  0.102761 -0.0607178 0.0005
  0.97783 -0.144479  0.106468 0.0445 0.0005
 0.980867 -0.135753  0.130732 0.0489221 0.0005
  0.97942 -0.144848  0.107606 0.0491939 0.0005
  0.99467 -0.142467  0.113015 -0.199429 0.0005
 0.980159 -0.142682  0.114497 -0.131936 0.0005
 0.988531 -0.151422  0.124198 -0.210968 0.0005
0.975222 -0.13789 0.101526 -0.231793 0.0005
 0.979296 -0.136515  0.118274 -0.110294 0.0005
 0.995043 -0.160068  0.138469 -0.17094 0.0005
    0.983 -0.144796  0.112562 0.392691 0.0005
   0.9849 -0.135774 0.0738933 0.00866828 0.0005
  1.00158 -0.149855  0.136027 -0.000823401 0.0005
 0.974837 -0.141393  0.110809 0.0390106 0.0005
0.974329 -0.11079 0.141044 0.00585889 0.0005
 0.994818 -0.142488  0.111649 -0.168439 0.0005
 0.978184 -0.133104  0.103427 -0.0678817 0.0005
 1.00267 -0.16611 0.134152 -0.0553234 0.0005
 0.992094 -0.147776  0.145363 -0.0648709 0.0005
 0.976038 -0.138724  0.116534 0.436142 0.0005
  1.00509 -0.167527  0.100475 0.137459 0.0005
 0.977008 -0.148894   0.10424 0.279246 0.0005
 0.976313 -0.125266  0.109728 -0.18748 0.0005
 0.988414 -0.149547  0.116204 -0.244028 0.0005
 0.983208 -0.135093  0.110292 -0.0268428 0.0005
0.973506 -0.12911 0.106691 -0.24336 0.0005
 0.994762 -0.144755  0.122249 -0.168294 0.0005
0.976448 -0.13317 0.137261 0.24835 0.0005
 0.983382 -0.146219  0.132557 -0.0856062 0.0005
 0.985154 -0.148566  0.129007 0.164152 0.0005
 0.97244 -0.12851 0.112012 0.239252 0.0005
 0.984369 -0.145907  0.134432 0.109322 0.0005
 0.974508 -0.139037  0.112173 0.275025 0.0005
 0.967713 -0.112824 0.0884938 -0.060885 0.0005
 0.995728 -0.152871  0.140599 0.14051 0.0005
 0.986372 -0.131749  0.117526 -0.11489 0.0005
  0.962007 -0.0846546   0.104708 0.149726 0.0005
0.972606  -0.1321 0.137565 0.0506423 0.0005
 0.980185 -0.123761  0.152827 -0.00813551 0.0005
0.979077 -0.13828 0.109985 0.0802019 0.0005
0.979259  -0.1354 0.121856 -0.385868 0.0005
 0.970676 -0.133137  0.102694 0.0266289 0.0005
  0.966633 -0.0977568   0.136686 -0.109093 0.0005
  0.98394 -0.145391  0.142823 0.0960321 0.0005
 0.977524 -0.124576  0.122461 0.121445 0.0005
 0.995861 -0.141108  0.115743 -0.202195 0.0005
 0.985744 -0.136295  0.101021 -0.233128 0.0005
 0.972267 -0.105221  0.116886 -0.0507085 0.0005
0.979064 -0.13716 0.123641 -0.376901 0.0005
 0.997164 -0.144093  0.129313 -0.362806 0.0005
0.979011 -0.13827 0.106291 -0.343145 0.0005
 0.989306  -0.13945 0.0871541 -0.418577 0.0005
 0.970951 -0.135852  0.138049 0.263934 0.0005
 0.992002 -0.150572  0.146963 0.0468598 0.0005
  1.00582 -0.172265  0.119004 0.144355 0.0005
 0.986588 -0.140352  0.118416 -0.202881 0.0005
 0.984029 -0.151234  0.100555 0.404477 0.0005
0.971623 -0.11141  0.14067 0.0239981 0.0005
 0.972412 -0.137841  0.125373 -0.0669342 0.0005
  0.97823 -0.137511   0.11134 0.27579 0.0005
 0.996174 -0.143812  0.123083 -0.191333 0.0005
 0.986804 -0.147069  0.129816 0.171934 0.0005
  1.00569 -0.171285  0.149651 0.0661379 0.0005
  0.99057 -0.150902  0.111611 -0.00932006 0.0005
 0.978703 -0.144667  0.127758 0.262893 0.0005
 0.968946 -0.127245  0.102522 0.0828534 0.0005
 0.970308 -0.137461  0.136737 0.350329 0.0005
  0.98885 -0.159501 0.0895254 -0.252766 0.0005
 0.976084 -0.149495  0.117775 0.290251 0.0005
  0.98076 -0.135291  0.133264 -0.202129 0.0005
 0.984048 -0.147102  0.142831 0.0702254 0.0005
 0.990729 -0.146907  0.113538 0.0576622 0.0005
 0.970785 -0.111965  0.142836 0.0119882 0.0005
0.973291 -0.13311 0.132963 -0.0374902 0.0005
 0.978617 -0.145719  0.143181 0.269743 0.0005
 0.989539 -0.147698  0.103459 0.270116 0.0005
 0.989133 -0.141102  0.116349 0.0208742 0.0005
 0.976292 -0.134565 0.0929648 0.0125111 0.0005
  0.97188 -0.145755  0.118325 -0.245603 0.0005
 0.988974 -0.155273  0.105076 -0.0596973 0.0005
 0.973378 -0.136161   0.14902 0.100522 0.0005
0.991458  -0.1454 0.131467 0.11334 0.0005
 0.993058 -0.148815  0.117535 0.0984668 0.0005
  0.97746 -0.137041  0.124288 -0.0640233 0.0005
0.976144  -0.1353 0.145673 -0.0368855 0.0005
 0.999057 -0.150613  0.142029 -0.228754 0.0005
  0.98202    -0.149 0.0821436 0.291952 0.0005
  0.966857 -0.0950833   0.135329 -0.123593 0.0005
 0.978134 -0.138117  0.108303 -0.336591 0.0005
  0.969425 -0.0988718   0.178613 0.135316 0.0005
 0.988162 -0.149764  0.130029 -0.0491399 0.0005
 0.97137 -0.12278 0.121361 0.0746164 0.0005
0.984443  -0.1442 0.140243 0.196851 0.0005
 0.968737 -0.152411   0.11583 0.161253 0.0005
 0.972811 -0.143161  0.103013 0.0095003 0.0005
 0.987412 -0.141666 0.0878998 -0.433448 0.0005
 0.986341 -0.146858  0.141708 0.078007 0.0005
  0.98151 -0.144076  0.112258 0.0325162 0.0005
 0.969016 -0.139869  0.145212 0.116842 0.0005
  1.00643 -0.186849  0.120801 0.180526 0.0005
 0.968344 -0.144631  0.126312 0.179523 0.0005
  0.97813 -0.137553 0.0944227 -0.218532 0.0005
 0.976434 -0.123237  0.125384 0.13378 0.0005
 0.991137 -0.157644  0.115696 0.0368811 0.0005
 0.974373 -0.137724  0.157768 -0.170394 0.0005
 0.971733 -0.123673  0.112912 0.30143 0.0005
 0.981069 -0.142571  0.144112 0.0766048 0.0005
 0.972978 -0.140044  0.157099 -0.162359 0.0005
0.975005 -0.13137 0.133901 -0.0513917 0.0005
 0.997814 -0.152208   0.14252 0.0496357 0.0005
 0.980804 -0.141178  0.113303 0.0116153 0.0005
 0.979428 -0.134813   0.13259 -0.165632 0.0005
  0.97872 -0.134028  0.102754 -0.0326193 0.0005
  0.98965 -0.141664   0.15869 0.214103 0.0005
 0.985486 -0.153426    0.1141 -0.0424485 0.0005
 0.979589 -0.124509  0.155324 -0.0196983 0.0005
 0.970621 -0.129121   0.10435 0.0482105 0.0005
 0.976178 -0.145527  0.122087 0.0162859 0.0005
 0.975787 -0.123716  0.117762 0.0269012 0.0005
 0.973117 -0.110765  0.146868 -0.273463 0.0005
0.977389 -0.13445  0.14309 0.324404 0.0005
  0.963714 -0.0703862  0.0996177 -0.0437136 0.0005
  0.967097 -0.0827858  0.0968058 0.106593 0.0005
 0.983777 -0.127108 0.0852926 -0.244357 0.0005
0.972022 -0.13496 0.124705 -0.130201 0.0005
  0.96988 -0.100034  0.141786 0.310334 0.0005
 0.980653 -0.136404 0.0715972 -0.0439809 0.0005
 0.966029 -0.123785 0.0671031 -0.139303 0.0005
 0.986815 -0.138916  0.117564 0.0212429 0.0005
 0.984079 -0.125081 0.0889905 -0.153998 0.0005
 0.975534 -0.130701   0.10386 0.218053 0.0005
 0.968493 -0.140082  0.138965 0.289507 0.0005
 0.973449 -0.111912 0.0903732 -0.161931 0.0005
 0.966668 -0.114467  0.149581 0.104287 0.0005
 0.999537 -0.150598  0.126762 0.211319 0.0005
 0.988122 -0.143202  0.117463 -0.125488 0.0005
 0.983794 -0.141144 0.0959105 -0.137919 0.0005
 0.988026 -0.139362  0.119697 -0.0817304 0.0005
 0.974922 -0.131386   0.10243 0.195601 0.0005
 0.969495 -0.111599  0.139533 -0.290721 0.0005
 0.981544 -0.134563  0.115985 0.0572887 0.0005
 0.975497 -0.140235  0.124865 0.0596181 0.0005
 0.973438 -0.141859  0.133809 -0.255345 0.0005
 0.965253 -0.141658   0.06903 0.16307 0.0005
 0.994971 -0.147729  0.109038 -0.104507 0.0005
 0.974065 -0.139846 0.0922297 -0.0285435 0.0005
 0.986542 -0.156344  0.161872 -0.0566588 0.0005
 0.978713 -0.138201  0.132649 0.0559193 0.0005
 0.978373 -0.138996   0.13666 -0.366615 0.0005
 0.993875 -0.138748  0.140782 -0.272759 0.0005
 0.978104 -0.120857 0.0912058 -0.14444 0.0005
  0.99045 -0.153629   0.12146 0.0329187 0.0005
 0.972145 -0.137059  0.148891 -0.162726 0.0005
0.996321 -0.15161 0.106053 0.179622 0.0005
 0.996919 -0.130132  0.104367 -0.163343 0.0005
 0.965753 -0.131797  0.109902 0.0879056 0.0005
 0.998366 -0.153051  0.105084 0.181479 0.0005
 0.978451 -0.137094  0.141809 0.334572 0.0005
 0.986071 -0.143126   0.14604 0.00394032 0.0005
0.975902 -0.13831 0.124003 -0.0613701 0.0005
 0.975441 -0.135803 0.0777061 0.0658456 0.0005
0.970802 -0.12494 0.113428 0.172101 0.0005
 0.988772 -0.136592  0.124899 -0.244037 0.0005
 0.970398 -0.138898 0.0933548 0.116139 0.0005
 0.982146 -0.142109 0.0874943 0.246763 0.0005
 0.977975 -0.141765 0.0859329 0.129418 0.0005
 0.971041 -0.133282 0.0903272 -0.155866 0.0005
  1.00331 -0.155414   0.10015 0.182019 0.0005
 0.986381 -0.152519 0.0958185 -0.13486 0.0005
  0.963143 -0.0953593   0.115412 0.155231 0.0005
 0.981439 -0.143108 0.0958283 0.0955953 0.0005
 0.994441 -0.149357  0.117569 0.119662 0.0005
 0.967289 -0.103062  0.139681 -0.217368 0.0005
 0.985501 -0.150236  0.115683 0.162074 0.0005
 0.975844 -0.127679  0.107691 0.109417 0.0005
 0.999531 -0.141518  0.141631 0.132849 0.0005
 0.982405 -0.139449  0.113619 0.211963 0.0005
 0.990811 -0.152263  0.128452 -0.188098 0.0005
 0.977746 -0.139244  0.114848 0.0653968 0.0005
   0.9731 -0.144577  0.156357 -0.443506 0.0005
 0.981186 -0.131497  0.138456 0.244139 0.0005
 0.990209 -0.143521  0.126058 -0.0231843 0.0005
 0.968901 -0.134607  0.104948 -0.0608916 0.0005
 0.971925 -0.136952  0.150037 0.0989872 0.0005
 0.988321 -0.152322  0.142223 -0.0066372 0.0005
 0.995951 -0.151229  0.166412 -0.306014 0.0005
 0.968741 -0.100598  0.141563 0.24549 0.0005
 0.988459 -0.140762 0.0869044 -0.397284 0.0005
 0.984052 -0.149028  0.102618 0.383827 0.0005
 0.995933 -0.145583  0.109085 -0.0851328 0.0005
 0.966544 -0.117806   0.11674 0.0323628 0.0005
 0.995852 -0.145897    0.1082 -0.0907751 0.0005
 0.972699 -0.137718  0.147285 -0.163554 0.0005
 0.982193 -0.138391  0.121693 -0.267714 0.0005
 0.984886 -0.130499  0.119891 -0.260483 0.0005
 0.971806 -0.121932  0.123153 0.162566 0.0005
 0.993844 -0.156084 0.0963328 0.143492 0.0005
 0.995179 -0.129446  0.118254 -0.297064 0.0005
   0.9767 -0.148437  0.151403 0.352212 0.0005
 0.998923 -0.140164 0.0867397 -0.130394 0.0005
 0.988229 -0.151315  0.124385 0.12933 0.0005
 0.985997 -0.142911   0.11871 -0.142598 0.0005
 0.972722 -0.133035 0.0919453 -0.168094 0.0005
0.972678 -0.11875 0.118516 -0.18773 0.0005
0.968494 -0.10429 0.119913 0.0843653 0.0005
 0.968683 -0.130862 0.0892546 -0.131956 0.0005
 0.987836 -0.151727  0.141837 -0.00477651 0.0005
 0.989915 -0.150289  0.112556 -0.00650752 0.0005
 0.981806 -0.142126  0.147211 0.169272 0.0005
 0.978414 -0.145575  0.109311 0.05789 0.0005
 0.979554 -0.145767    0.1374 0.129525 0.0005
 0.995214 -0.159008  0.140862 -0.122428 0.0005
 0.973832 -0.117462  0.120808 -0.19786 0.0005
 0.971704 -0.128832  0.112112 0.222808 0.0005
 0.967293 -0.123126  0.145641 0.0118718 0.0005
 0.970582 -0.102483  0.118863 0.0999789 0.0005
 0.969859 -0.119501  0.142114 0.332355 0.0005
 0.966026 -0.139374  0.141588 0.351865 0.0005
 0.971735 -0.123636  0.115131 -0.176825 0.0005
  0.99591 -0.175148  0.128381 -0.178632 0.0005
 0.971269 -0.111335  0.144323 -0.279973 0.0005
 0.987084 -0.131864 0.0924223 -0.258471 0.0005
 0.985472   -0.1323 0.0657362 0.0302033 0.0005
 0.994195 -0.140673  0.116144 -0.185612 0.0005
 0.982592 -0.140077  0.144968 0.0949786 0.0005
 0.975242 -0.128649  0.131608 0.102391 0.0005
 0.994723 -0.170039  0.127267 0.148446 0.0005
 0.969168 -0.118317  0.141488 0.0492903 0.0005
  1.00375 -0.155236 0.0999966 0.161323 0.0005
 0.976202 -0.123761  0.129035 -0.125271 0.0005
 0.977327 -0.131163  0.138393 -0.0431015 0.0005
 0.973206 -0.138659  0.103978 -0.0712081 0.0005
  0.97004 -0.117692  0.142545 0.323353 0.0005
 0.982871 -0.143276  0.137815 0.0626888 0.0005
 0.976107 -0.160009  0.122193 -0.306404 0.0005
  1.00477 -0.169483  0.119806 0.140999 0.0005
 0.987209 -0.157187 0.0749221 -0.209149 0.0005
  0.98568 -0.119147  0.145754 -0.370197 0.0005
 0.990184 -0.149626  0.131578 -0.050391 0.0005
 0.994974 -0.155722 0.0949786 0.127924 0.0005
 0.979696 -0.125317  0.103304 0.262051 0.0005
 0.987111 -0.140546 0.0941455 0.351684 0.0005
 0.976352 -0.154783  0.131775 0.0416986 0.0005
 0.985635 -0.133824  0.148066 -0.073133 0.0005
 0.984721 -0.130813  0.127626 0.0949232 0.0005
 0.988686 -0.145665  0.111068 0.0281866 0.0005
 0.971853 -0.147135  0.133342 -0.123978 0.0005
 0.974577 -0.147298  0.119833 -0.0826997 0.0005
0.974442 -0.14445 0.139843 0.160612 0.0005
 0.989459 -0.138381  0.111676 -0.125282 0.0005
 0.970907  -0.12388 0.0609739 -0.173399 0.0005
 0.985979 -0.141956  0.126185 -0.44005 0.0005
 0.985815 -0.156011  0.129272 -0.00532221 0.0005
 0.983616 -0.142687  0.113053 -0.0182094 0.0005
  0.963329 -0.0965757   0.111688 0.161412 0.0005
0.989391 -0.14713 0.116522 -0.229602 0.0005
  0.96912 -0.124492  0.122734 0.172184 0.0005
 0.976174 -0.132859   0.13766 0.252315 0.0005
 0.986662 -0.146875 0.0896303 -0.192442 0.0005
 0.986545 -0.143835  0.136635 -0.179359 0.0005
 0.997706 -0.150258 0.0938156 0.0258933 0.0005
 0.995433 -0.144799  0.123028 -0.162449 0.0005
 0.981961 -0.154617  0.164609 -0.035074 0.0005
 0.986708 -0.143841  0.117875 -0.146729 0.0005
  0.97105 -0.137812  0.104956 0.00458238 0.0005
 0.972104 -0.141476  0.128635 0.220148 0.0005
 0.970168 -0.114237  0.139825 -0.310797 0.0005
 0.974328 -0.146443   0.11973 -0.0911246 0.0005
 0.977792 -0.132157  0.100264 -0.0631464 0.0005
 0.984827 -0.148057  0.136669 0.0810295 0.0005
 0.989958 -0.137796   0.11297 -0.137838 0.0005
  0.97882 -0.130758  0.102994 -0.0661666 0.0005
 0.972598 -0.112166 0.0902665 -0.156268 0.0005
 0.982427 -0.137273 0.0741883 -0.00579359 0.0005
0.975926 -0.14287 0.138854 0.144308 0.0005
 0.989306 -0.138627  0.111786 -0.128282 0.0005
 0.980632 -0.137783  0.110827 0.0827418 0.0005
 0.980557 -0.141151  0.113057 0.031417 0.0005
  0.99275 -0.169231  0.128964 -0.20941 0.0005
 0.974169 -0.137721  0.166051 0.00973699 0.0005
 0.986381 -0.142137  0.081049 -0.0620719 0.0005
  0.98782 -0.142857  0.127214 -0.416263 0.0005
 0.973627 -0.132432  0.149647 -0.0343166 0.0005
 0.979377 -0.132425  0.130657 -0.172312 0.0005
 0.974335 -0.122198  0.112235 0.0533417 0.0005
 0.988002 -0.151335  0.110422 -0.0800662 0.0005
  1.00109 -0.136696 0.0990655 -0.184037 0.0005
 0.998707 -0.152376  0.165871 -0.289597 0.0005
 0.970655 -0.129949  0.122328 0.133588 0.0005
 0.988678 -0.141598  0.136887 0.294448 0.0005
 0.973138 -0.114499   0.12013 0.0988779 0.0005
 0.982755 -0.136346  0.114869 0.210024 0.0005
 0.973276 -0.128194  0.147108 -0.122065 0.0005
  0.97607 -0.140547  0.120911 -0.0606251 0.0005
 0.985316 -0.141122   0.14553 0.004281 0.0005
 0.977338 -0.129343 0.0610457 -0.0752667 0.0005
 0.978745 -0.136554  0.111518 0.271182 0.0005
 0.984753 -0.146684  0.148972 0.34314 0.0005
 0.986545 -0.154404  0.129658 0.0233412 0.0005
 0.989248 -0.141911    0.1314 -0.236104 0.0005
 0.992503 -0.171265  0.133645 -0.041352 0.0005
  0.967537 -0.0908725   0.120383 -0.141436 0.0005
 0.979364 -0.128458  0.157635 0.238942 0.0005
 0.979269 -0.133662  0.119185 0.02431 0.0005
 0.976849 -0.149361   0.15291 0.377294 0.0005
 0.989782 -0.155899  0.165031 -0.311516 0.0005
 0.973136 -0.134818  0.147192 0.106283 0.0005
 0.987668 -0.145037  0.154662 -0.0296736 0.0005
0.978046 -0.13971 0.128428 -0.289296 0.0005
 0.978702 -0.144552  0.107877 0.283898 0.0005
 0.973087 -0.133893 0.0921673 -0.176063 0.0005
 0.979349   -0.1462 0.0939524 0.360149 0.0005
  0.962821 -0.0713174  0.0999787 -0.0569642 0.0005
 0.970035 -0.122466  0.121084 0.188548 0.0005
  0.97303 -0.121717  0.122442 0.0817548 0.0005
   1.0011 -0.151326  0.132029 0.312923 0.0005
 0.979153 -0.138368  0.100932 -0.00987783 0.0005
0.980467 -0.13472 0.128151 -0.530809 0.0005
 0.993052 -0.161053  0.135914 0.00283412 0.0005
 0.971269 -0.113975 0.0789514 -0.121854 0.0005
 0.973919 -0.134687  0.147165 -0.0456966 0.0005
 0.975378 -0.135208   0.12647 -0.0214259 0.0005
 0.984323 -0.141293  0.119535 0.447561 0.0005
  1.00881 -0.176814 0.0811883 0.021245 0.0005
 0.997935 -0.146914   0.14427 -0.153505 0.0005
 0.976637 -0.142799  0.161544 0.135953 0.0005
 0.994471 -0.151285  0.145552 0.0393468 0.0005
  0.98939 -0.141889  0.119435 -0.0892986 0.0005
0.990706 -0.14736  0.12654 -0.259865 0.0005
 0.971872 -0.122078 0.0600018 -0.19499 0.0005
0.994901 -0.15298 0.135031 0.0998153 0.0005
 0.970486 -0.118461  0.116095 -0.109595 0.0005
 0.995692 -0.148737  0.115594 -0.17695 0.0005
 0.974589 -0.137064  0.111489 0.146932 0.0005
 0.985874 -0.148201  0.134523 0.109047 0.0005
 0.990049 -0.148683     0.131 -0.0461676 0.0005
 0.975279 -0.133535  0.112354 0.0242534 0.0005
 0.985971 -0.149331  0.131805 0.165619 0.0005
 0.999239 -0.145046  0.145496 -0.140898 0.0005
 0.968893  -0.14148 0.0968538 0.106296 0.0005
 0.974855 -0.113531  0.124877 0.279048 0.0005
 0.981677 -0.146245  0.125714 -0.202912 0.0005
 0.984115 -0.133111 0.0920695 -0.0104748 0.0005
0.982839 -0.15069 0.101187 0.387262 0.0005
 0.991579 -0.140418  0.086897 -0.0895273 0.0005
 0.975449 -0.115745  0.108486 -0.118046 0.0005
 0.975379 -0.141869  0.116925 0.0538489 0.0005
 0.981443 -0.117904 0.0994568 -0.338571 0.0005
 0.986869 -0.143227 0.0793266 -0.0509862 0.0005
 0.973368 -0.114492 0.0966255 -0.112818 0.0005
 0.988173 -0.139197   0.14075 0.154303 0.0005
   0.96963 -0.0985379   0.176935 0.124986 0.0005
 0.979271 -0.130638  0.137735 0.245509 0.0005
 0.973442 -0.135245 0.0944248 -0.220307 0.0005
 0.974967 -0.121487  0.117075 0.0193313 0.0005
  0.97033 -0.147193   0.13486 -0.120722 0.0005
 0.975603 -0.136602  0.101947 -0.0549848 0.0005
 0.977019 -0.156203  0.132929 0.0452287 0.0005
 0.977142 -0.127586 0.0614043 -0.0878362 0.0005
 0.990187 -0.142932  0.110718 0.000863692 0.0005
 0.981609 -0.147497  0.156673 -0.0458535 0.0005
 0.999934 -0.152431  0.127126 0.26568 0.0005
  0.98224 -0.146409  0.110812 0.0409927 0.0005
  0.98371 -0.139542  0.136508 0.0628714 0.0005
  0.98227 -0.149678  0.128564 0.0969015 0.0005
   0.9873 -0.141151  0.138348 0.286869 0.0005
 0.988112 -0.144128  0.137216 -0.174713 0.0005
 0.968295 -0.130102 0.0990253 0.15891 0.0005
 0.975869 -0.126122  0.107613 -0.182323 0.0005
 0.988528 -0.143702 0.0921579 -0.182547 0.0005
 0.993098 -0.148772 0.0871459 0.258299 0.0005
 0.973524 -0.132653  0.138007 0.0620121 0.0005
 0.969797 -0.116039 0.0800385 -0.107488 0.0005
 0.981002 -0.155699  0.100612 0.0770112 0.0005
 0.970779 -0.116867  0.141571 0.32394 0.0005
 0.973461 -0.127963  0.108899 -0.252512 0.0005
 0.973115 -0.129155  0.127095 -0.196947 0.0005
  0.97624 -0.144218  0.125577 0.0177253 0.0005
 0.974162 -0.110854  0.082286 -0.208492 0.0005
 0.968312 -0.135506  0.120606 -0.0360029 0.0005
 0.976359 -0.137488 0.0985992 -0.235775 0.0005
0.983102 -0.11888 0.149715 0.286737 0.0005
 0.975566 -0.117068  0.106156 -0.127667 0.0005
 0.989914 -0.152415  0.111553 -0.0440425 0.0005
0.997522 -0.15034 0.142655 -0.199695 0.0005
 0.968186  -0.12268 0.0677977 -0.137475 0.0005
 0.977226 -0.140286  0.123626 -0.0476987 0.0005
 0.977439 -0.133659  0.103461 -0.0503224 0.0005
 0.988911 -0.142761  0.132711 0.0947319 0.0005
 0.990004 -0.150835  0.125654 -0.269505 0.0005
 0.969165 -0.105549 0.0921998 -0.0582418 0.0005
 0.981371  -0.13899 0.0797623 -0.223769 0.0005
 0.973277 -0.134968  0.148057 0.0990247 0.0005
 0.989621 -0.132916  0.120804 -0.0365848 0.0005
 0.979092 -0.132409  0.128712 0.306474 0.0005
 0.995689 -0.158309   0.11301 -0.103731 0.0005
 0.990318 -0.141689  0.131945 -0.243897 0.0005
 0.978149 -0.136944  0.100382 -0.0498512 0.0005
0.983249  -0.1334 0.111322 -0.0485746 0.0005
 0.974845 -0.132958  0.110475 0.279697 0.0005
 0.968092 -0.135037  0.112465 -0.0485074 0.0005
 0.982207 -0.153116  0.131173 0.3251 0.0005
 0.974935 -0.136726  0.123798 0.0170537 0.0005
 0.996822 -0.143983  0.139021 -0.472723 0.0005
 0.996848 -0.176665  0.103969 0.125709 0.0005
 0.977796 -0.142336  0.100359 -0.158766 0.0005
  1.00405 -0.159929   0.15329 0.120924 0.0005
 0.983398 -0.144422  0.112991 0.0295199 0.0005
0.973897  -0.1365 0.127908 -0.468244 0.0005
 0.969401 -0.127248  0.103017 0.0551108 0.0005
 0.990949 -0.144097  0.110859 0.00666848 0.0005
  0.966891 -0.0938678   0.129675 0.13232 0.0005
  0.972985 -0.0948107   0.127677 -0.0483553 0.0005
 0.970405 -0.129082  0.122019 0.133346 0.0005
 0.981929 -0.154989  0.119414 -0.102719 0.0005
 0.972464 -0.129334  0.105072 -0.255503 0.0005
 0.976478 -0.137984    0.1616 -0.559005 0.0005
 0.967601 -0.112458  0.126796 -0.0310179 0.0005
 0.984007 -0.151032  0.132305 -0.433749 0.0005
 0.991744 -0.150879   0.11416 -0.00639304 0.0005
 0.976882 -0.137993  0.120368 -0.316677 0.0005
 0.975473 -0.137006  0.123823 -0.0659774 0.0005
 0.977956 -0.136355  0.133634 0.0628725 0.0005
0.988163 -0.14676 0.116248 -0.229207 0.0005
 0.992266 -0.141725  0.155715 0.105185 0.0005
 0.972119 -0.100886  0.150219 0.223416 0.0005
 0.978722 -0.137669  0.107142 -0.33559 0.0005
  0.98277 -0.141811 0.0955141 -0.0840816 0.0005
0.972547  -0.1092 0.119995 -0.506664 0.0005
  0.97457 -0.137278  0.119291 -0.299949 0.0005
 0.993342 -0.157408  0.128658 0.0299096 0.0005
 0.984053 -0.137614 0.0745227 0.0125645 0.0005
 0.995555 -0.146863  0.105855 -0.0894694 0.0005
 0.985142 -0.155715   0.11592 -0.0430087 0.0005
 0.975589 -0.143482  0.108746 0.161299 0.0005
 0.981919 -0.135405  0.124243 -0.024143 0.0005
 0.988633 -0.135443  0.111805 -0.32356 0.0005
 0.991404 -0.162716  0.137937 -0.329908 0.0005
 0.972839 -0.136047  0.166663 -0.00137517 0.0005
 0.977004 -0.128135  0.113845 -0.0765138 0.0005
 0.992863 -0.137332  0.123424 -0.0285278 0.0005
 0.975159 -0.122773  0.107801 0.117724 0.0005
 0.995531 -0.153946  0.158798 -0.229818 0.0005
 0.983376 -0.135354  0.116115 0.0115999 0.0005
 0.974098 -0.132205  0.148779 -0.0294683 0.0005
 0.975846 -0.142749  0.119824 -0.010877 0.0005
 0.980377 -0.139479  0.102262 0.303188 0.0005
  1.00453 -0.158258  0.113511 0.0132769 0.0005
 0.993528 -0.160308  0.113558 -0.105865 0.0005
  1.00574 -0.172536  0.150208 0.0668531 0.0005
0.984329 -0.15031 0.129425 0.144392 0.0005
 0.975326 -0.133762  0.127759 -0.0102432 0.0005
 0.969683 -0.117704  0.141673 0.318988 0.0005
 0.978801 -0.144307   0.13164 0.0320006 0.0005
 0.989197 -0.143225   0.12614 -0.0116418 0.0005
  0.964966 -0.0984363   0.125516 0.138171 0.0005
 0.967327 -0.137482  0.142866 0.352798 0.0005
 0.997279 -0.161806 0.0967126 0.15487 0.0005
0.988468 -0.14546 0.168673 0.0788356 0.0005
 0.986955 -0.137224   0.11079 -0.0504751 0.0005
 0.979096 -0.133563  0.130065 -0.059655 0.0005
 0.986465 -0.151869  0.109913 -0.0770155 0.0005
0.971259  -0.1469 0.126568 -0.069776 0.0005
 0.973313 -0.124296  0.141308 -0.0920183 0.0005
 0.969509 -0.126579 0.0908961 -0.200028 0.0005
 0.971237 -0.125401  0.111261 -0.154151 0.0005
 0.966011 -0.153591   0.12212 0.178862 0.0005
0.977509 -0.14919 0.157164 -0.184491 0.0005
 0.982096 -0.130207  0.117608 0.0716797 0.0005
  0.99237 -0.156436  0.135624 -0.029101 0.0005
 0.971918 -0.142012  0.120935 0.109992 0.0005
 0.987631 -0.143076  0.106333 -0.192043 0.0005
 0.987462 -0.144835  0.169104 0.0519015 0.0005
 0.975847 -0.134974  0.146802 -0.0319695 0.0005
0.971281 -0.12369 0.141156 -0.0809123 0.0005
 0.977257 -0.143429  0.109204 0.216784 0.0005
 0.989584 -0.149942  0.143071 -0.0320537 0.0005
 0.968744 -0.100255  0.138664 -0.0789121 0.0005
 0.979093 -0.134845  0.120455 0.0128473 0.0005
 0.973568 -0.135522  0.137178 0.347575 0.0005
 0.976004 -0.138119  0.122892 -0.0713678 0.0005
 0.988925 -0.147791  0.114456 0.00155779 0.0005
 0.989402 -0.132058  0.123236 -0.427049 0.0005
 0.985548 -0.145669  0.136327 -0.187596 0.0005
0.987394 -0.13588 0.127394 -0.202501 0.0005
 0.985947 -0.145507  0.134021 -0.0943744 0.0005
 0.979251 -0.136916  0.107642 -0.373629 0.0005
0.982534 -0.13869 0.112463 0.207894 0.0005
 0.975295 -0.138718 0.0928321 -0.0410184 0.0005
 0.973971 -0.135199  0.107684 -0.16111 0.0005
 0.976919 -0.137138 0.0785484 0.0881544 0.0005
0.992753 -0.15123 0.126264 0.0665767 0.0005
 0.975946 -0.130748  0.130604 -0.0796805 0.0005
0.979629 -0.13474 0.133936 -0.150179 0.0005
 0.990167 -0.141257  0.124316 -0.280641 0.0005
 0.989777 -0.149921  0.120041 0.0769083 0.0005
 0.981398 -0.151377  0.121117 0.0330771 0.0005
 0.969877 -0.103663  0.119007 -0.016319 0.0005
 0.987182 -0.139706  0.117983 0.0137613 0.0005
 0.974482 -0.121453  0.107323 0.11473 0.0005
 0.975015 -0.130138  0.132531 0.135684 0.0005
  0.97291 -0.128038  0.106287 -0.25434 0.0005
 0.980029 -0.135532  0.119624 -0.108121 0.0005
 0.991444 -0.150995 0.0871751 0.282251 0.0005
 0.971513 -0.123396  0.141452 -0.0846184 0.0005
 0.991189 -0.150075  0.140285 0.0799481 0.0005
  0.99255 -0.152947  0.141543 0.138034 0.0005
 0.974077 -0.121304  0.144341 -0.0730104 0.0005
 0.972279 -0.131348  0.131906 0.496672 0.0005
 0.966237 -0.125959  0.133319 0.384213 0.0005
 0.991091 -0.138892 0.0870887 -0.0948412 0.0005
 0.973202 -0.136872  0.158847 -0.150957 0.0005
 0.974674 -0.135041  0.126913 -0.0259104 0.0005
 0.998952 -0.150241   0.16658 -0.298333 0.0005
 0.982758 -0.161872  0.121249 0.116688 0.0005
   0.9762 -0.115569  0.150872 -0.170185 0.0005
 0.985529 -0.141504  0.125382 -0.415606 0.0005
  1.00386 -0.161423  0.120147 0.0285102 0.0005
0.972746 -0.12918 0.129156 0.0876858 0.0005
 0.972824 -0.132906  0.149047 -0.0377954 0.0005
 0.974965 -0.124677  0.117133 -0.154131 0.0005
 0.981763 -0.137504  0.132202 0.12147 0.0005
 0.973706 -0.138905  0.131659 -0.180823 0.0005
 0.991323 -0.141585  0.185348 0.235522 0.0005
 0.970399 -0.101799  0.149944 0.216119 0.0005
  1.01002 -0.160752  0.112287 -0.00739642 0.0005
 0.982884 -0.127041 0.0838699 -0.24711 0.0005
 0.984617 -0.145812  0.150753 0.339693 0.0005
 0.986747 -0.152488  0.106123 -0.0120179 0.0005
 0.990872 -0.147274   0.15848 0.207299 0.0005
 0.984689 -0.154184    0.1316 0.328531 0.0005
  0.98618 -0.147025  0.170031 0.0817167 0.0005
  0.97117 -0.124826  0.120314 0.15296 0.0005
  0.97756 -0.132657    0.1493 0.130674 0.0005
   0.96225 -0.0929926   0.126019 0.139277 0.0005
 0.981248 -0.140996  0.146033 0.173371 0.0005
  0.98846 -0.149903   0.11882 -0.0905666 0.0005
 0.984765 -0.132143  0.119073 -0.101114 0.0005
  0.97761 -0.140137   0.11447 0.0166671 0.0005
 0.972149 -0.121737  0.108495 -0.0721762 0.0005
 0.974065 -0.139251  0.130381 -0.179201 0.0005
 0.976486 -0.143361  0.105457 0.139232 0.0005
 0.984218 -0.145913  0.136063 0.10822 0.0005
 0.971679 -0.143947  0.116788 -0.249244 0.0005
 0.989794 -0.147064  0.105889 0.28434 0.0005
  0.966665 -0.0999004   0.110864 0.136827 0.0005
 0.979643 -0.149116  0.104917 0.280694 0.0005
  1.00453 -0.158409  0.113463 -0.0187548 0.0005
    0.999 -0.165763 0.0934783 0.183299 0.0005
 0.995899 -0.159233  0.110287 -0.105773 0.0005
 0.975586 -0.132091  0.113256 0.0472402 0.0005
 0.974895 -0.101622  0.131537 -0.0741838 0.0005
 0.991438 -0.148857 0.0884404 0.264904 0.0005
 0.981299 -0.133785  0.138761 -0.170188 0.0005
 0.985466 -0.140894  0.117434 -0.182007 0.0005
 0.987735 -0.135316  0.111557 -0.115886 0.0005
 0.975919 -0.142888 0.0859883 0.138021 0.0005
 0.976726 -0.143542  0.163324 0.124254 0.0005
 0.979043 -0.142876  0.132376 0.0203981 0.0005
 0.980636 -0.154718  0.142266 -0.164702 0.0005
 0.992761 -0.160337  0.132554 -0.0425832 0.0005
 0.985373 -0.144392  0.134881 -0.185024 0.0005
 0.996549 -0.130638 0.0479389 -0.123345 0.0005
 0.969073 -0.118752  0.100065 0.175871 0.0005
 0.988987 -0.142171 0.0897012 -0.00512163 0.0005
 0.986481 -0.150808  0.106806 -0.0409781 0.0005
  0.99831 -0.150297  0.143953 0.0540145 0.0005
 0.981596 -0.132399  0.120538 0.0752179 0.0005
 0.973343 -0.132044  0.150302 -0.0494524 0.0005
 0.987033 -0.149586  0.118011 -0.103558 0.0005
  0.97624 -0.102495  0.126038 -0.320648 0.0005
 0.982453 -0.145396  0.110132 0.0310344 0.0005
 0.990104 -0.142889  0.113826 -0.0167486 0.0005
  0.974609 -0.0893647   0.129562 -0.0858632 0.0005
 0.971087 -0.145085  0.117042 -0.235249 0.0005
 0.981864 -0.138899   0.07909 -0.217386 0.0005
0.974667 -0.13628 0.122219 0.017725 0.0005
  0.967509 -0.0953034   0.127964 0.144801 0.0005
 0.979346 -0.150271  0.123739 -0.139365 0.0005
 0.988917 -0.151079  0.139911 0.0822085 0.0005
 0.974786 -0.137504 0.0959123 -0.233281 0.0005
 0.974563 -0.138358  0.126758 0.286795 0.0005
 0.985004 -0.134445 0.0656946 0.0227863 0.0005
 0.983301 -0.134522  0.115141 -0.00998985 0.0005
 0.996143 -0.139953  0.107784 -0.0470492 0.0005
 0.981111 -0.124957  0.129617 -0.213493 0.0005
0.986058 -0.14371 0.137128 0.0669678 0.0005
  0.97673 -0.138649  0.122253 -0.0522299 0.0005
 0.997143 -0.169377  0.127546 0.212447 0.0005
  0.98694 -0.145291  0.155124 -0.0172767 0.0005
 0.991913 -0.144977  0.110562 -0.0104594 0.0005
 0.996037 -0.161615 0.0969533 0.158809 0.0005
 0.989381 -0.141555   0.15726 0.226176 0.0005
 0.988812 -0.136603  0.112222 -0.130089 0.0005
 0.978671 -0.153556  0.121977 0.338538 0.0005
0.975484 -0.12627 0.107867 0.284321 0.0005
  0.98997 -0.144006   0.13083 0.107479 0.0005
 0.984876 -0.155026  0.115513 -0.0586342 0.0005
 0.984936 -0.144909  0.137815 0.0585207 0.0005
 0.968858 -0.119577  0.141477 0.0684498 0.0005
 0.985148 -0.138007   0.10416 -0.223707 0.0005
 0.978776 -0.138089  0.110781 -0.322157 0.0005
 0.971037 -0.101728  0.120454 0.0939851 0.0005
0.987919 -0.13968 0.116217 0.0193085 0.0005
 0.974702 -0.144464  0.131596 -0.168272 0.0005
 0.969502 -0.156682  0.135794 0.21067 0.0005
 0.975673 -0.143258  0.121545 -0.0152621 0.0005
  0.99218 -0.149463 0.0872177 0.266948 0.0005
  0.97593 -0.127102  0.125955 0.104011 0.0005
 0.977906 -0.121889  0.144005 -0.295341 0.0005
 0.990115 -0.137841  0.148676 0.260257 0.0005
 0.973331 -0.129919  0.104836 -0.239442 0.0005
 0.975236 -0.127485  0.125944 0.133791 0.0005
 0.975483 -0.115856  0.106445 -0.214216 0.0005
 0.988876 -0.155798 0.0993701 -0.337471 0.0005
 0.986009 -0.142521  0.125463 -0.422024 0.0005
 0.971806 -0.144179  0.126896 0.228157 0.0005
 0.976318 -0.134553  0.115224 0.0135173 0.0005
 0.975849 -0.144664  0.114903 0.0592689 0.0005
0.985012  -0.1397 0.158341 -0.294811 0.0005
 0.990942 -0.141601  0.155723 0.0987131 0.0005
 0.968412 -0.139097  0.146167 0.135781 0.0005
 0.971991 -0.136312 0.0759748 -0.185786 0.0005
 0.980733 -0.139604  0.134066 -0.0890958 0.0005
 0.965341 -0.107616 0.0867825 0.245331 0.0005
  0.97198 -0.135898   0.14899 0.128482 0.0005
  0.970047 -0.0964973   0.120232 -0.0332051 0.0005
 0.977039 -0.136235  0.120329 -0.310635 0.0005
 0.972823 -0.139477  0.132552 -0.199907 0.0005
 0.983377 -0.138313 0.0813462 -0.226123 0.0005
  1.00071 -0.165973 0.0937746 0.18404 0.0005
 0.988503 -0.139302 0.0881972 -0.408993 0.0005
  1.00187 -0.152474  0.113719 -0.0355178 0.0005
 0.994026 -0.153744  0.132574 0.106353 0.0005
 0.983216 -0.150903  0.101234 0.37579 0.0005
0.974318 -0.12386 0.146712 -0.249772 0.0005
 0.986503 -0.152285  0.115237 0.158834 0.0005
 0.990529 -0.140687 0.0855617 -0.109944 0.0005
  0.98403 -0.141311 0.0970719 -0.073254 0.0005
 1.00797 -0.17244 0.159461 0.218226 0.0005
  0.97361 -0.128328  0.130167 -0.281198 0.0005
 0.976861 -0.132483  0.137829 0.0667322 0.0005
 0.980783 -0.140916  0.112689 0.054526 0.0005
 0.981097 -0.133453  0.128357 0.28578 0.0005
 0.967964 -0.123842 0.0700661 -0.150698 0.0005
 0.982871 -0.142111 0.0953596 -0.0849267 0.0005
 0.975977 -0.134028  0.136341 0.242313 0.0005
 0.985502 -0.142154   0.14461 -0.00502909 0.0005
 0.977074 -0.138513   0.10044 -0.252536 0.0005
  0.962781 -0.0914766   0.127613 0.123115 0.0005
 0.995177 -0.149429  0.142375 0.0501591 0.0005
 0.993577 -0.152387  0.127151 0.0512356 0.0005
 0.989994 -0.145865   0.15806 0.187933 0.0005
  0.98491 -0.141031 0.0820505 0.0626151 0.0005
   1.0016 -0.164728    0.1172 0.192121 0.0005
 0.989371 -0.155421  0.103981 -0.0533187 0.0005
 0.993405 -0.156594 0.0955717 0.147147 0.0005
 0.975788 -0.138092  0.116205 0.418818 0.0005
 0.981432 -0.139499  0.114819 0.0188453 0.0005
 0.975826 -0.129394  0.104059 0.203365 0.0005
 0.973361 -0.128935  0.108259 -0.248673 0.0005
  0.99284 -0.169242   0.12737 0.169933 0.0005
 0.961825 -0.083524   0.10463 0.169667 0.0005
 0.975396 -0.137045  0.114671 0.110228 0.0005
 0.976463 -0.122198  0.128049 -0.117886 0.0005
 0.986351 -0.140834  0.117634 -0.175758 0.0005
 0.976036 -0.136681 0.0939691 -0.212351 0.0005
 0.974965 -0.134677  0.165809 0.0143996 0.0005
 0.989009 -0.144412  0.123234 -0.0184348 0.0005
 0.98706 -0.13737 0.113309 -0.179621 0.0005
 0.975403 -0.142966  0.109272 0.208097 0.0005
 0.972784 -0.136154  0.138209 0.256674 0.0005
 0.986814 -0.141236  0.117462 -0.194658 0.0005
 0.974848 -0.123663   0.12898 -0.131368 0.0005
 0.970752 -0.103624  0.139486 -0.201027 0.0005
 0.985995 -0.157922  0.162573 -0.047918 0.0005
 0.990028 -0.144231  0.141302 -0.205342 0.0005
 0.989654 -0.147757   0.11534 -0.0236248 0.0005
 0.970472 -0.143486  0.135909 -0.119591 0.0005
 0.984572 -0.150472   0.13536 -0.0191164 0.0005
 0.983058 -0.150339  0.128867 0.123846 0.0005
 0.984694 -0.144252  0.144961 -0.00324562 0.0005
 0.972254 -0.133384  0.159563 -0.0181823 0.0005
 0.983689 -0.141593  0.111743 0.384072 0.0005
 0.981528 -0.156472 0.0994309 0.07201 0.0005
 0.970216 -0.137381  0.111823 -0.0336952 0.0005
  0.98651 -0.149654  0.106127 -0.0478989 0.0005
  0.961077 -0.0929391  0.0939749 0.0211545 0.0005
 0.981644 -0.134639  0.113884 0.0651773 0.0005
 0.970653 -0.129345  0.122623 0.14237 0.0005
0.990012 -0.14265 0.088538 0.0108017 0.0005
 0.991789 -0.150423  0.126604 -0.215073 0.0005
 0.977368 -0.116527   0.15179 -0.178412 0.0005
  0.98601 -0.137193  0.102725 -0.246102 0.0005
  0.98869 -0.155245  0.103979 -0.150845 0.0005
 0.972308 -0.112239  0.154884 -0.0379064 0.0005
 0.966772 -0.125943  0.104866 0.115219 0.0005
 0.974378 -0.127276  0.129755 -0.278516 0.0005
 0.970226 -0.104593  0.120661 0.0776176 0.0005
 0.989921 -0.146938  0.145388 -0.0614455 0.0005
 0.981087 -0.144852  0.128032 0.16976 0.0005
 0.980309 -0.136417  0.111287 0.0615142 0.0005
 0.980097 -0.134807  0.127445 -0.546115 0.0005
0.976079 -0.14451  0.12541 0.0189383 0.0005
   0.96841 -0.0982846   0.137537 -0.0497097 0.0005
0.973485 -0.14902 0.152861 0.347696 0.0005
 0.970005 -0.127101  0.125866 -0.197093 0.0005
  0.98386 -0.136386 0.0739804 -0.00775053 0.0005
 0.971861 -0.143122  0.131074 0.163634 0.0005
 0.984556 -0.144526  0.149641 0.346662 0.0005
 0.989083 -0.139074  0.104249 0.0620376 0.0005
 0.975899 -0.136936   0.12051 0.0152669 0.0005
  1.00078 -0.149485  0.114844 -0.0237524 0.0005
 0.983539 -0.142053   0.10809 0.153625 0.0005
 0.994887 -0.147061  0.117519 -0.167574 0.0005
  0.973537 -0.0943622   0.122231 -0.0348921 0.0005
 0.993271 -0.163513  0.119339 -0.117671 0.0005
 0.971554 -0.105665  0.116634 -0.0516505 0.0005
 0.982563 -0.131618 0.0902296 0.0131713 0.0005
0.994108 -0.14612 0.116348 -0.166899 0.0005
 0.994648 -0.155953  0.112348 -0.100581 0.0005
 0.985276 -0.134708  0.126851 -0.206251 0.0005
 0.984082 -0.127435 0.0853126 -0.16315 0.0005
 0.971267 -0.116905  0.109445 -0.259704 0.0005
0.973822 -0.14371 0.139026 0.149669 0.0005
 0.974864 -0.141815  0.133685 -0.244868 0.0005
 0.969576 -0.134019  0.117846 0.162916 0.0005
 0.990279 -0.152617  0.162673 0.23991 0.0005
 0.965899 -0.146166   0.12749 0.148131 0.0005
 0.983089 -0.131514 0.0911765 0.00912766 0.0005
0.975188 -0.13255 0.148064 -0.0357543 0.0005
 0.976869 -0.135022  0.147183 -0.0452933 0.0005
  0.966856 -0.0947439   0.127848 0.148508 0.0005
 0.988527 -0.153389  0.124588 -0.206783 0.0005
 0.993514 -0.154427  0.129928 0.0331096 0.0005
 0.981135 -0.139278  0.137146 -0.52086 0.0005
 0.984371 -0.155853 0.0966766 0.0658966 0.0005
 0.969268 -0.106622  0.119444 -0.0156838 0.0005
 0.977811 -0.125471 0.0872353 -0.141174 0.0005
0.989584 -0.12923 0.122608 0.159059 0.0005
 0.975856 -0.136455 0.0799806 0.0831586 0.0005
 0.983184 -0.137376  0.110041 0.0683594 0.0005
 0.988835 -0.145976 0.0812054 -0.0593795 0.0005
 0.974893 -0.137695   0.12949 0.275433 0.0005
 0.971742 -0.130893 0.0930321 -0.167831 0.0005
 0.983668 -0.132257  0.144874 -0.0836227 0.0005
0.970322 -0.14455 0.122645 0.442616 0.0005
 0.992955 -0.138703  0.125139 -0.0220994 0.0005
 0.970012 -0.128944 0.0994634 0.208177 0.0005
0.983642 -0.14086 0.107334 0.143544 0.0005
 0.985157 -0.144907  0.133013 -0.0996538 0.0005
 0.979889 -0.139474  0.144641 0.148398 0.0005
 0.996024 -0.149985  0.142296 0.066745 0.0005
 0.986333 -0.143464  0.153899 -0.0276887 0.0005
 0.978729 -0.133788  0.101364 -0.0590258 0.0005
 0.979387 -0.137543  0.127804 -0.250848 0.0005
 0.986453 -0.144974  0.150839 0.354801 0.0005
 0.981308 -0.144146  0.126301 0.272364 0.0005
 0.984894 -0.142566   0.15771 -0.304825 0.0005
 0.979871 -0.142171 0.0959759 0.0816134 0.0005
 0.978911 -0.146942  0.109385 0.0704144 0.0005
 0.987512 -0.145066  0.155737 -0.0576917 0.0005
  0.97291 -0.135396  0.138965 0.23898 0.0005
  0.98376 -0.137711  0.123007 -0.270259 0.0005
 0.977855 -0.135557  0.109526 -0.307511 0.0005
 0.985732 -0.139797  0.088452 -0.0779474 0.0005
 0.977483 -0.128858  0.111985 -0.350996 0.0005
 0.978964 -0.131155  0.148649 0.0442303 0.0005
 0.967541 -0.134329  0.118069 0.17809 0.0005
 0.986751 -0.140937  0.088376 -0.412286 0.0005
 0.973395 -0.110492 0.0812785 -0.213106 0.0005
 0.989397 -0.136574  0.129097 -0.0346004 0.0005
 0.983371 -0.131381  0.103653 0.214259 0.0005
 0.980515 -0.133323   0.12384 -0.0491168 0.0005
 0.978744 -0.144507  0.102654 -0.200722 0.0005
 0.988645 -0.141377  0.129418 -0.243551 0.0005
 0.974417 -0.148359  0.105463 0.0749902 0.0005
 0.970073 -0.133991  0.170255 -0.111122 0.0005
 0.999637 -0.159232  0.169746 -0.235162 0.0005
 0.968281 -0.132304  0.123184 0.132962 0.0005
 0.983688 -0.146536   0.14244 0.0660586 0.0005
 0.966064 -0.109896  0.088855 -0.0615114 0.0005
 0.989707 -0.157914  0.129314 -0.201918 0.0005
 0.966419  -0.10709 0.0838587 0.256864 0.0005
  1.00144 -0.164945  0.119089 0.185908 0.0005
 0.993523 -0.142468  0.116108 -0.192187 0.0005
 0.972983 -0.128137  0.107693 -0.25191 0.0005
  0.98732 -0.141978  0.138797 0.288876 0.0005
 0.978844 -0.122812  0.141136 -0.345231 0.0005
 0.972819 -0.134651  0.107141 -0.146803 0.0005
 0.975831 -0.136784 0.0965989 -0.211009 0.0005
 0.980715 -0.141252  0.114848 -0.00777276 0.0005
  0.98133 -0.140943 0.0964144 -0.134418 0.0005
  0.98481 -0.140991 0.0962681 -0.0869033 0.0005
 0.971367 -0.102709  0.139185 -0.183752 0.0005
 0.983429  -0.14997 0.0834046 0.296638 0.0005
 0.990803 -0.163103  0.139784 -0.336163 0.0005
   0.9976 -0.141426  0.149975 0.0490033 0.0005
 0.973798 -0.123702  0.148376 -0.251173 0.0005
 0.967837 -0.111217  0.106165 0.355734 0.0005
0.981335 -0.14156 0.113894 0.0315878 0.0005
 0.983032 -0.131431   0.10223 0.235283 0.0005
 0.992973 -0.163133   0.13643 -0.0018768 0.0005
 0.979601 -0.142917  0.113767 0.26756 0.0005
 0.984469 -0.138171 0.0851214 0.0336635 0.0005
 0.992932 -0.154936  0.128534 0.0362296 0.0005
 0.995516 -0.152668  0.135683 0.0965302 0.0005
 0.993732 -0.126443  0.127313 -0.118411 0.0005
 0.979944 -0.144343  0.108215 0.285814 0.0005
 0.990664 -0.155231  0.107107 -0.060538 0.0005
 0.988265 -0.135553  0.124077 -0.261831 0.0005
  0.966601 -0.0917307   0.120773 -0.12667 0.0005
 0.972571 -0.133774  0.117906 -0.177431 0.0005
 0.97976 -0.14003 0.137924 -0.357105 0.0005
 0.967177 -0.112178  0.090899 -0.0754154 0.0005
 0.976717 -0.132101  0.151267 0.12367 0.0005
 0.976199 -0.139354  0.120997 -0.0531868 0.0005
 0.969079 -0.132812  0.167641 -0.129363 0.0005
 0.970223 -0.115871  0.110512 -0.248571 0.0005
  1.00456 -0.164381  0.107419 0.0479861 0.0005
 0.984399 -0.147515  0.135426 0.0936681 0.0005
 0.988074 -0.142951  0.142051 -0.202183 0.0005
 0.990342 -0.156663   0.12003 0.0320343 0.0005
  0.968013 -0.0941903   0.130416 0.0195645 0.0005
 0.984824 -0.146971  0.136058 0.106276 0.0005
 0.984972 -0.153406  0.115444 -0.0508539 0.0005
  0.967809 -0.0817872  0.0957589 0.124242 0.0005
 0.987495 -0.143879 0.0899703 -0.187984 0.0005
0.992625 -0.13598  0.10205 -0.246721 0.0005
 0.988261 -0.146235 0.0898805 -0.197883 0.0005
 0.973999 -0.139037  0.133549 0.155457 0.0005
 0.988363 -0.152448  0.124206 0.11494 0.0005
  0.97597 -0.132814  0.132095 -0.0640592 0.0005
 0.987894 -0.151174  0.127068 -0.0368878 0.0005
 0.977699 -0.137522  0.127961 -0.25706 0.0005
 0.974158 -0.122949  0.115494 0.0134338 0.0005
  0.962748 -0.0964078   0.113196 0.173437 0.0005
0.977982 -0.13641 0.123798 -0.401497 0.0005
 0.992184 -0.153045  0.100413 0.0300383 0.0005
 0.984351 -0.151483   0.12952 0.116542 0.0005
 0.985721 -0.157667  0.162263 -0.0456483 0.0005
 0.990519 -0.150216  0.143745 -0.0611236 0.0005
0.991713  -0.1441 0.110513 -0.0076413 0.0005
 0.979307 -0.126203  0.103683 0.261757 0.0005
 0.979016 -0.142874  0.100884 -0.146148 0.0005
 0.986687 -0.143804   0.11235 0.378559 0.0005
 0.977275 -0.133705  0.138668 -0.162854 0.0005
 0.989568 -0.152814  0.163119 -0.312075 0.0005
 0.982274 -0.139752  0.108204 0.150384 0.0005
 0.987486 -0.148643  0.117064 -0.234853 0.0005
 0.993669 -0.144227  0.121469 -0.162288 0.0005
 0.987462 -0.136107  0.111444 -0.117544 0.0005
 0.968743 -0.144567  0.102563 0.102151 0.0005
 0.974616 -0.139117    0.1031 -0.0708173 0.0005
0.988683 -0.14358 0.145608 -0.199131 0.0005
0.978487 -0.14143 0.113047 0.0496574 0.0005
 0.97261 -0.13002  0.13234 0.135428 0.0005
  0.971206 -0.0996156    0.14053 0.301461 0.0005
 0.971934 -0.112933 0.0899481 -0.140801 0.0005
 0.980079 -0.128372 0.0895707 0.123778 0.0005
0.976595 -0.13096 0.104713 0.185299 0.0005
  0.97277 -0.143246   0.13188 -0.153199 0.0005
 0.984123 -0.139292  0.117774 -0.216286 0.0005
 0.981945 -0.135113 0.0718911 -0.0307285 0.0005
 0.988417 -0.139531 0.0907382 -0.0717814 0.0005
 0.998244 -0.148865  0.163683 -0.313367 0.0005
 0.989873 -0.152534  0.129959 -0.0542425 0.0005
  0.959749 -0.0790623   0.114019 0.125178 0.0005
 0.991269 -0.155832  0.106085 -0.0503383 0.0005
 0.966736  -0.10705 0.0823927 0.246798 0.0005
 0.989918 -0.139833  0.126917 -0.268592 0.0005
 0.972951 -0.122198  0.120444 0.197463 0.0005
  1.00548 -0.169734  0.151109 0.0713336 0.0005
  1.00462 -0.168312 0.0987549 0.149141 0.0005
 0.975788 -0.128682  0.132823 0.117142 0.0005
 0.971874 -0.135046   0.13773 0.238635 0.0005
 0.986843 -0.145943  0.168983 0.0843715 0.0005
 0.973057 -0.139324  0.103742 -0.0729599 0.0005
 0.989132 -0.160587 0.0886164 -0.244123 0.0005
 0.974432 -0.133932  0.111904 0.0486044 0.0005
0.993711 -0.14792 0.118131 -0.182956 0.0005
 0.980193 -0.138329  0.137092 -0.518966 0.0005
 0.996754 -0.152839  0.158222 -0.225841 0.0005
 0.984166 -0.141839  0.143459 0.0823917 0.0005
 0.992331 -0.150109  0.111865 -0.00425733 0.0005
0.978943 -0.13242 0.129533 0.305199 0.0005
 0.985251 -0.142146  0.156728 -0.29173 0.0005
  1.00231 -0.159158  0.116767 -0.182901 0.0005
 0.980627 -0.144633 0.0896442 0.26418 0.0005
0.974245 -0.12856 0.122699 -0.241139 0.0005
 0.994303 -0.154789  0.130295 0.0294873 0.0005
 0.977758 -0.140469 0.0849201 0.136557 0.0005
 0.994321 -0.147148  0.125544 -0.193907 0.0005
 0.973837 -0.134168  0.107105 -0.153913 0.0005
 0.977227 -0.116872  0.130844 -0.0112588 0.0005
 0.988448 -0.159383  0.112441 -0.0580291 0.0005
 0.974444 -0.132366  0.149038 -0.0461927 0.0005
 0.967683 -0.139816  0.142796 0.359526 0.0005
 0.976459 -0.129608  0.133561 -0.0753048 0.0005
 0.974751 -0.140592  0.110651 0.0255115 0.0005
  0.97537 -0.132702  0.139667 -0.162729 0.0005
 0.983593 -0.138428  0.110415 0.0598961 0.0005
 0.961898 -0.102869  0.116881 0.27277 0.0005
 0.990103 -0.153699  0.105484 -0.148417 0.0005
 0.989262 -0.158715  0.113323 -0.0690873 0.0005
 0.974863 -0.146201  0.105514 -0.079569 0.0005
 0.973447 -0.136805  0.148042 0.0995449 0.0005
 0.974234 -0.143837   0.11173 -0.253087 0.0005
 0.973579 -0.119818  0.107705 -0.0870713 0.0005
 0.97412 -0.11822 0.120156 -0.190688 0.0005
 0.966804 -0.103884   0.14223 0.253588 0.0005
 0.981037 -0.155291 0.0980052 0.0668951 0.0005
  0.98994  -0.13932 0.0884846 -0.405567 0.0005
 0.984017 -0.144026  0.112169 0.375839 0.0005
 0.982729 -0.143713  0.111287 0.38307 0.0005
 0.970608 -0.147495  0.128194 -0.0876221 0.0005
  0.97405 -0.127361  0.106952 -0.22964 0.0005
     0.97 -0.135446  0.137804 0.362725 0.0005
 0.976708 -0.146063  0.118222 -0.24878 0.0005
 0.980225 -0.137113  0.137681 -0.50563 0.0005
  0.97104 -0.117994  0.116006 -0.196005 0.0005
 0.979877 -0.134686  0.118416 -0.108147 0.0005
 0.975351 -0.145253  0.118566 -0.0795154 0.0005
 0.971868 -0.115888  0.121093 0.0829555 0.0005
 0.972312 -0.113183  0.154775 -0.0291226 0.0005
 0.967954 -0.112728   0.15155 0.0981625 0.0005
   1.0039 -0.156975  0.114674 0.0242065 0.0005
 0.986041 -0.144918  0.151543 0.340204 0.0005
 0.986122 -0.137523 0.0854903 -0.41141 0.0005
 0.988339 -0.144275  0.140334 -0.20927 0.0005
 0.987479 -0.159223  0.122426 -0.111265 0.0005
 0.974655 -0.131759   0.13827 0.0718263 0.0005
 0.990577 -0.140991  0.153895 0.100485 0.0005
 0.983406 -0.151109  0.117953 0.282451 0.0005
 0.985377 -0.122076   0.13466 -0.0713172 0.0005
 0.984082 -0.152186  0.135066 0.328819 0.0005
 0.990898 -0.123833 0.0890785 -0.259015 0.0005
  0.97441 -0.135467 0.0760505 0.063148 0.0005
 0.971759 -0.121261  0.120337 0.196118 0.0005
 0.994091 -0.149944  0.112605 -0.22089 0.0005
 0.973735 -0.143522   0.12252 0.134686 0.0005
 0.977918 -0.142238  0.136829 -0.385277 0.0005
 0.978877 -0.135108  0.128941 -0.542558 0.0005
 0.976708 -0.148456  0.118308 -0.239691 0.0005
 0.975969 -0.136315  0.122245 -0.316273 0.0005
0.972901 -0.12867 0.107609 -0.246909 0.0005
  0.97575 -0.135796  0.116153 0.0028808 0.0005
 0.976094 -0.143026  0.137759 0.16489 0.0005
 0.972834 -0.138883  0.157749 -0.168203 0.0005
 0.987847 -0.138749  0.138202 0.12362 0.0005
 0.992005 -0.145592  0.156188 0.201863 0.0005
  0.99149 -0.147184  0.144232 -0.0560376 0.0005
  1.00026 -0.154143  0.127508 0.25882 0.0005
 0.995126 -0.152049   0.10592 0.201882 0.0005
  0.964717 -0.0971024   0.127755 0.135157 0.0005
  0.961989 -0.0931281  0.0933912 0.000172521 0.0005
 0.992744 -0.146409  0.157414 0.196318 0.0005
 0.975342 -0.136237  0.165799 0.0071058 0.0005
  0.959127 -0.0811415   0.114313 0.137513 0.0005
 0.989553 -0.156748  0.098377 -0.347981 0.0005
 0.972994 -0.122748  0.115574 -0.183857 0.0005
 0.975516 -0.124251  0.117683 0.0237412 0.0005
 0.971235 -0.135158  0.115435 0.182012 0.0005
 0.968715 -0.117269  0.129351 0.0537243 0.0005
 0.989934 -0.151381  0.141997 -0.0137413 0.0005
 0.977553 -0.141186  0.127663 -0.120864 0.0005
 0.973954 -0.121692  0.151401 -0.283877 0.0005
 0.97647 -0.13831 0.112655 0.259844 0.0005
0.977016 -0.13065   0.1373 -0.0376762 0.0005
 0.991514 -0.150262  0.125297 -0.266752 0.0005
 0.974429 -0.138995  0.105727 -0.0837031 0.0005
 0.986299 -0.163451  0.146018 0.332824 0.0005
 0.971064 -0.130964  0.128078 0.0702128 0.0005
 0.997826 -0.150429   0.14036 -0.206453 0.0005
 0.981576 -0.144193  0.111894 0.397679 0.0005
 0.973833 -0.144234  0.156832 -0.456913 0.0005
 0.988125 -0.162702  0.122503 0.0991107 0.0005
 0.990538 -0.155957  0.116737 0.219667 0.0005
 0.981343 -0.135888  0.113141 0.19248 0.0005
 0.985469 -0.143685  0.150866 0.358544 0.0005
 0.983893 -0.140846  0.114862 -0.00287179 0.0005
 0.984373 -0.140888  0.143543 0.088385 0.0005
 0.983287 -0.134845  0.072584 -0.0467021 0.0005
  0.98083 -0.138341  0.109745 0.066641 0.0005
  0.97319 -0.117731   0.12097 -0.189271 0.0005
 0.984943 -0.141197  0.157823 -0.294601 0.0005
 0.972222 -0.128841  0.106311 -0.234041 0.0005
 0.974002 -0.124503  0.148587 -0.258457 0.0005
 0.99597  -0.1473 0.116331 -0.170607 0.0005
  0.97514 -0.140362  0.120899 -0.00694158 0.0005
 0.980205 -0.133105   0.14131 0.240415 0.0005
 0.986809 -0.151755  0.108197 -0.0714663 0.0005
  0.98576 -0.140287  0.156864 -0.283639 0.0005
 0.975794 -0.142617  0.139429 0.147119 0.0005
 0.970723 -0.104544  0.119778 0.103314 0.0005
 0.995954 -0.155285  0.101688 0.269688 0.0005
 0.995491 -0.149905  0.112591 -0.210982 0.0005
 0.987645 -0.151557    0.1412 -0.0157871 0.0005
 0.974773 -0.136393  0.122451 0.00061384 0.0005
 0.983649 -0.154915  0.133544 0.322951 0.0005
  0.98381 -0.136227  0.110058 0.0855305 0.0005
 0.978871 -0.134757   0.11193 0.256682 0.0005
  0.963859 -0.0700463  0.0976089 -0.0613433 0.0005
 0.976701 -0.137605  0.127235 -0.247296 0.0005
 0.977157 -0.131697  0.113323 -0.0726886 0.0005
 0.985137 -0.167206  0.147032 0.283889 0.0005
 0.990766 -0.141817  0.158901 0.196081 0.0005
 0.972306 -0.113462  0.152706 -0.0312336 0.0005
  0.96917 -0.106185 0.0936579 -0.0497953 0.0005
 0.971637 -0.136607  0.137898 0.251899 0.0005
 0.980128 -0.142879  0.124367 -0.209599 0.0005
 0.987049 -0.151061  0.113048 0.0452704 0.0005
 0.967589 -0.107634  0.111478 0.183723 0.0005
 0.981729 -0.149825  0.119328 0.0197782 0.0005
 0.968966 -0.136575  0.103552 -0.140273 0.0005
0.972693 -0.11725 0.120373 -0.203123 0.0005
 0.975327 -0.140131  0.111923 0.26994 0.0005
 0.978329 -0.148026  0.156177 -0.179543 0.0005
  1.00219 -0.167901  0.099918 0.148049 0.0005
   0.9717 -0.144679  0.134606 -0.123171 0.0005
 0.981188 -0.142656  0.114709 0.285352 0.0005
  0.971808 -0.0945156   0.122308 -0.0171583 0.0005
 0.980968 -0.143801  0.155303 -0.199682 0.0005
 0.992383 -0.145617  0.135188 -0.074777 0.0005
 0.981976 -0.137513  0.080663 -0.239167 0.0005
 0.970433 -0.128973  0.113738 0.220769 0.0005
  0.969272 -0.0969506   0.177724 0.137043 0.0005
 0.973723 -0.121227  0.108783 -0.0867996 0.0005
   0.9744 -0.134874  0.128891 -0.0124655 0.0005
 0.98845 -0.13279  0.15485 -0.0694756 0.0005
 0.974723 -0.148495  0.121466 -0.242394 0.0005
 0.974562 -0.100819  0.130336 -0.0586131 0.0005
  1.00926 -0.175112 0.0823536 0.0272517 0.0005
 0.987736 -0.131263  0.118185 -0.128871 0.0005
 0.990602 -0.138761  0.105534 0.056876 0.0005
  0.99979 -0.165506 0.0944245 0.192126 0.0005
 0.991224 -0.146308  0.132533 0.0526109 0.0005
 0.985286 -0.141197  0.157973 -0.290103 0.0005
 0.981292 -0.143666 0.0965018 0.0964881 0.0005
 0.979416 -0.144352  0.131428 0.0146342 0.0005
 0.974709 -0.133277  0.115054 0.0021102 0.0005
 0.986288 -0.133326 0.0919786 -0.235014 0.0005
 0.986716 -0.137246  0.115047 0.324329 0.0005
 0.970156 -0.144926  0.125571 0.203563 0.0005
 0.979006 -0.141653  0.114838 0.00775289 0.0005
 0.983941 -0.135367 0.0737937 -0.033837 0.0005
 0.974411 -0.125032  0.110528 0.245304 0.0005
 0.978842 -0.141352  0.114594 0.034891 0.0005
 0.999929 -0.152929  0.129806 0.29644 0.0005
 0.973745 -0.104985  0.116364 -0.0664349 0.0005
 0.995927 -0.162146 0.0969991 0.167631 0.0005
 0.971288 -0.130531  0.135511 -0.306289 0.0005
 0.994226 -0.150924    0.1138 -0.229381 0.0005
 0.981539 -0.144685 0.0895673 0.244479 0.0005
 0.990429 -0.140333 0.0886772 -0.0844617 0.0005
  0.98934 -0.134428  0.121593 -0.242465 0.0005
 0.977504 -0.143424  0.101148 -0.197662 0.0005
0.978797 -0.14143 0.109501 0.236992 0.0005
 0.983288 -0.142597  0.118517 0.452613 0.0005
 0.989374 -0.141516  0.126653 -0.262991 0.0005
 0.994889 -0.148622  0.115319 -0.182632 0.0005
 0.981661 -0.138996  0.131186 0.113286 0.0005
 0.982309 -0.136877  0.112118 0.199638 0.0005
 0.981547 -0.144558  0.108739 0.289783 0.0005
0.977722 -0.13705 0.122222 -0.38942 0.0005
 0.985817 -0.144325  0.136657 -0.187335 0.0005
 0.970774 -0.122728  0.110621 -0.077319 0.0005
 0.970586 -0.130961 0.0910416 -0.183204 0.0005
 0.978007 -0.140039  0.122203 0.0693134 0.0005
 0.981558 -0.151754  0.140237 0.0119311 0.0005
0.981989 -0.13946 0.132514 0.114864 0.0005
 0.970194 -0.121506  0.116525 -0.194927 0.0005
 0.969247 -0.134178  0.118174 0.181289 0.0005
 0.973406 -0.136259   0.16595 0.00369842 0.0005
 0.974746 -0.132615  0.137572 -0.0430383 0.0005
 0.968685 -0.118445   0.14162 0.0673693 0.0005
 0.976624 -0.120254  0.103307 0.340784 0.0005
 0.970578 -0.113719 0.0785754 -0.133747 0.0005
  0.96957 -0.145625  0.131476 -0.13082 0.0005
 0.974805 -0.138299  0.108923 0.135612 0.0005
 0.975956 -0.136058  0.114855 0.0196887 0.0005
  0.97626 -0.148387  0.115865 0.065768 0.0005
 0.974129 -0.109845 0.0793673 -0.224076 0.0005
 0.989116 -0.136846  0.112908 -0.332424 0.0005
  0.96031 -0.070114 0.0991521 -0.0567005 0.0005
 0.973115 -0.131073  0.133176 0.480044 0.0005
 0.994724 -0.140654  0.107853 -0.031902 0.0005
 0.994791 -0.152612  0.155825 -0.232058 0.0005
0.990661 -0.13103 0.121706 -0.412567 0.0005
0.991443 -0.15149 0.126473 0.0457569 0.0005
 0.987983 -0.137929  0.123573 -0.231808 0.0005
  0.99028 -0.149059  0.145543 -0.0710989 0.0005
 0.982418 -0.143441  0.118817 -0.0236769 0.0005
 0.975844 -0.137941  0.122872 0.0415268 0.0005
 0.987798 -0.140935  0.118556 -0.0981051 0.0005
 0.975922 -0.140608  0.112185 0.253452 0.0005
 0.973729 -0.119604  0.113429 0.0239622 0.0005
 0.986702 -0.134085  0.135302 0.140094 0.0005
 0.980181 -0.129693 0.0758831 -0.0186184 0.0005
 0.989223 -0.137388  0.112467 -0.0936271 0.0005
 0.989168 -0.164089  0.108213 0.103712 0.0005
  0.98014 -0.140249  0.103455 0.291849 0.0005
 0.970015 -0.134149  0.168938 -0.110412 0.0005
 0.981057 -0.139602  0.126456 -0.0104134 0.0005
0.976262 -0.12299 0.128673 -0.139453 0.0005
 0.975398 -0.134837  0.124801 -0.0249114 0.0005
 0.980217 -0.138268  0.135549 -0.0836233 0.0005
 0.978639 -0.129571  0.157134 0.234293 0.0005
 0.969608 -0.125523  0.113981 -0.145038 0.0005
 0.986588 -0.144179 0.0819828 -0.0676779 0.0005
  0.97202 -0.128694   0.14672 0.118033 0.0005
 0.969127 -0.124791  0.138444 -0.0109641 0.0005
 0.971311 -0.128553  0.132072 0.0518754 0.0005
  0.960989 -0.0702269    0.10012 -0.054175 0.0005
  0.96901 -0.127498  0.103348 0.0600043 0.0005
 0.993867 -0.159894  0.138663 -0.157351 0.0005
 0.985499 -0.138165  0.103279 -0.245228 0.0005
 0.966398 -0.132153  0.122769 0.129374 0.0005
 0.98034 -0.14351 0.115051 -0.140353 0.0005
 0.989079 -0.152057  0.142303 -0.0085361 0.0005
 0.976306 -0.121885  0.148367 -0.24428 0.0005
 0.973615 -0.116932  0.106984 -0.206191 0.0005
 0.978432 -0.128053 0.0589025 -0.0786324 0.0005
 0.993429 -0.159065  0.134431 -0.0222236 0.0005
 0.995713 -0.142517  0.116723 -0.200559 0.0005
 0.979701 -0.152546  0.112401 -0.161624 0.0005
 0.981946 -0.134525   0.11131 -0.0394439 0.0005
 0.978722 -0.138643  0.134035 -0.0837009 0.0005
 0.972324 -0.131221  0.109714 0.035721 0.0005
  0.97543 -0.128255  0.122426 -0.237954 0.0005
   0.9885 -0.142876  0.130725 0.0839751 0.0005
0.995151 -0.15811 0.114288 -0.101662 0.0005
 0.970146 -0.131898  0.128292 0.101335 0.0005
 0.976507 -0.137613  0.122977 -0.0492541 0.0005
 0.986797 -0.144653  0.135177 -0.191336 0.0005
 0.979888 -0.131864  0.140133 0.249956 0.0005
 0.978728 -0.147972  0.102595 0.283631 0.0005
 0.972173 -0.102587  0.137756 -0.192391 0.0005
 0.993428 -0.155165 0.0986016 0.0286251 0.0005
 0.982572 -0.153791  0.119571 -0.098624 0.0005
 0.988832 -0.140709 0.0877877 -0.403331 0.0005
 0.970882 -0.128646  0.112841 0.228123 0.0005
 0.974484 -0.135675  0.126325 0.00276241 0.0005
 0.998543 -0.142325  0.117932 0.0403573 0.0005
 0.979685 -0.133627   0.13862 -0.166009 0.0005
 0.985791 -0.149542  0.115299 0.0523304 0.0005
 0.976831 -0.144056   0.10883 0.234582 0.0005
 0.977115 -0.140193  0.108293 0.02836 0.0005
 0.971045 -0.112396  0.141047 -0.371648 0.0005
 0.980369 -0.135042  0.134991 -0.185088 0.0005
  0.963168 -0.0979721   0.113532 0.143802 0.0005
  0.97644 -0.139299  0.113947 0.403084 0.0005
 0.994903 -0.153528  0.157407 -0.219346 0.0005
 0.971278 -0.136464  0.139576 0.323984 0.0005
 0.975471 -0.132156  0.135782 0.251868 0.0005
 0.974971 -0.137914  0.156281 -0.139845 0.0005
 0.984739 -0.147475  0.143531 0.0992265 0.0005
 0.986415 -0.130366  0.117409 -0.103784 0.0005
0.980452  -0.1474 0.136053 -0.0755391 0.0005
 0.975515 -0.139518  0.114209 0.397521 0.0005
 0.972319 -0.118959  0.115645 -0.215617 0.0005
 0.969311 -0.105501 0.0933265 -0.0629227 0.0005
 0.981607 -0.143946 0.0868945 0.254254 0.0005
 0.975982 -0.132637  0.140013 -0.162325 0.0005
  0.97134 -0.123638  0.120545 0.167485 0.0005
 0.990106 -0.148007  0.124328 0.0574332 0.0005
 0.970975 -0.121231  0.122952 0.152829 0.0005
 0.970097 -0.108721  0.100697 -0.0921226 0.0005
 0.966541 -0.125483   0.10441 0.131614 0.0005
 0.977914 -0.152938  0.122927 0.34048 0.0005
  0.97204 -0.139034   0.14647 -0.150225 0.0005
  0.97722 -0.141606 0.0838094 0.132155 0.0005
 0.971036 -0.092234  0.129293 -0.0472653 0.0005
  0.97722 -0.125358  0.112229 -0.350183 0.0005
 0.970974 -0.114893 0.0781647 -0.128948 0.0005
 0.967752 -0.100717  0.144132 0.242454 0.0005
 0.976149 -0.128142 0.0614828 -0.0842925 0.0005
  0.965373 -0.0927223   0.129322 0.134007 0.0005
  0.97834 -0.146808  0.100328 -0.212797 0.0005
 0.973008 -0.121644  0.121928 0.19062 0.0005
  0.97597 -0.131505  0.104177 0.19629 0.0005
 0.997515 -0.151257  0.141284 -0.213826 0.0005
 0.982862 -0.149561  0.101297 0.386067 0.0005
 0.978694 -0.135327  0.103567 -0.0475121 0.0005
  0.97804 -0.117058 0.0762307 -0.226831 0.0005
 0.967814 -0.107191  0.109067 0.18195 0.0005
 0.98456 -0.15616 0.129066 -0.367818 0.0005
 0.988012 -0.141683 0.0890734 0.00853892 0.0005
 0.982201 -0.129835  0.120446 0.095491 0.0005
 0.982924 -0.128789 0.0867319 -0.243354 0.0005
 0.976865 -0.147962  0.119188 -0.247639 0.0005
   0.9777 -0.134476  0.139768 -0.190184 0.0005
 0.974412 -0.139994 0.0946643 -0.0346867 0.0005
 0.980575 -0.141977  0.144323 0.149031 0.0005
  0.98249 -0.143906  0.112516 0.0152454 0.0005
 0.973167 -0.142154  0.121759 0.125632 0.0005
  0.98066 -0.142503  0.095538 -0.135673 0.0005
 0.972416 -0.107598  0.100402 -0.0865426 0.0005
 0.994554 -0.155048  0.100296 0.267511 0.0005
  0.97879 -0.134461  0.130364 -0.0381551 0.0005
 0.985925 -0.146629  0.129975 0.166423 0.0005
 0.977164 -0.143778  0.171438 -0.181679 0.0005
 0.979355 -0.136145  0.141188 0.352765 0.0005
  0.98177 -0.142486 0.0978513 0.0895443 0.0005
 0.985519 -0.136317  0.102524 -0.232487 0.0005
 0.970282 -0.128975  0.110747 0.236824 0.0005
 0.970666 -0.111661 0.0960398 -0.159416 0.0005
 0.984097 -0.146644  0.144017 0.0549452 0.0005
 0.994787 -0.149345   0.11329 -0.235578 0.0005
 0.973094 -0.104892  0.117376 -0.0404782 0.0005
 0.972098 -0.143168  0.120522 0.130675 0.0005
 0.993391 -0.150091  0.126854 -0.206429 0.0005
 0.970214 -0.131293  0.105375 -0.0808833 0.0005
 0.997967 -0.165768 0.0933856 0.192338 0.0005
  0.98552 -0.121651 0.0875335 -0.197031 0.0005
  0.98579 -0.152179  0.116733 0.176951 0.0005
  0.98231 -0.150937  0.141008 0.0151033 0.0005
  1.00449 -0.167719  0.121249 0.132768 0.0005
  0.965277 -0.0991882   0.103268 0.0703172 0.0005
 0.994761 -0.147037  0.109407 -0.0873897 0.0005
 0.992567 -0.144621  0.110732 -0.00904679 0.0005
 0.986497 -0.152185  0.115336 0.175436 0.0005
 0.996698 -0.151324  0.142796 0.0366582 0.0005
 0.973916 -0.134811  0.139479 0.251016 0.0005
  1.00614 -0.148017  0.138845 -0.0257107 0.0005
 0.983426  -0.14017 0.0806696 -0.231674 0.0005
  0.97807 -0.145937  0.093892 0.369684 0.0005
 0.992826 -0.144679  0.131838 0.0446736 0.0005
 0.975469 -0.140979 0.0923153 -0.0326929 0.0005
 0.988383 -0.139426  0.116861 0.0300149 0.0005
  0.971435 -0.0930452   0.129653 -0.040399 0.0005
 0.983163 -0.149458  0.100589 0.403626 0.0005
 0.971437 -0.127051  0.145593 -0.130937 0.0005
 0.968744 -0.110142  0.106591 0.352214 0.0005
  0.96857 -0.151013  0.114258 0.168745 0.0005
 0.975901 -0.128228  0.130622 0.121631 0.0005
  0.98358 -0.126662  0.117568 0.0345997 0.0005
 0.966812 -0.111455 0.0890354 -0.0618171 0.0005
0.982135 -0.13603 0.113242 0.208686 0.0005
 0.970221 -0.124998  0.139241 -0.0872665 0.0005
 0.976116 -0.149256  0.153576 0.34878 0.0005
 0.972218 -0.112065   0.14476 -0.298436 0.0005
 0.979151 -0.153349  0.120974 0.130749 0.0005
 0.969769 -0.099063  0.141765 0.317256 0.0005
 0.980562 -0.141863  0.136802 -0.374411 0.0005
 0.999535 -0.150516  0.142181 -0.218219 0.0005
 0.981749 -0.149028 0.0832142 0.303112 0.0005
 0.966641 -0.127305  0.122974 -0.145062 0.0005
 0.974578 -0.130028  0.130611 -0.273744 0.0005
 0.994159 -0.155321 0.0991067 0.241196 0.0005
0.989238 -0.13036 0.101529 -0.391316 0.0005
 0.974472 -0.127926  0.119463 -0.25715 0.0005
 0.974588 -0.121449  0.124051 -0.18624 0.0005
 0.973601 -0.137171  0.166164 0.0212392 0.0005
  0.97245 -0.105274 0.0837257 -0.0961685 0.0005
 0.988524 -0.143886  0.138783 0.178405 0.0005
 0.970224 -0.115973 0.0761841 -0.114966 0.0005
  1.01363 -0.163384  0.122559 -0.226211 0.0005
 0.979791 -0.142393  0.131238 0.0227492 0.0005
   0.96147 -0.0717091  0.0994951 -0.0506305 0.0005
 0.982442 -0.149706  0.120566 -0.156959 0.0005
  1.00388 -0.167233 0.0986522 0.146367 0.0005
 0.987383 -0.153625  0.106725 -0.0118295 0.0005
 0.989802 -0.137209  0.113174 -0.0918007 0.0005
 0.985733 -0.146895   0.13701 0.0847391 0.0005
 0.973227 -0.131315  0.138528 0.0688635 0.0005
 0.984581 -0.142638  0.145581 0.0200869 0.0005
 0.991561 -0.151399  0.127654 -0.208137 0.0005
   1.0053 -0.169423  0.121234 0.141294 0.0005
  0.97021 -0.124463  0.111108 0.327475 0.0005
 0.982016 -0.124705   0.14625 -0.182943 0.0005
 0.987799 -0.151245  0.147323 -0.267473 0.0005
 0.985665 -0.150111   0.11596 0.172786 0.0005
 0.976599 -0.144178   0.16148 0.123914 0.0005
  1.00916 -0.162047  0.110723 -0.0252661 0.0005
0.971605 -0.1413  0.1273 -0.284533 0.0005
 0.987163 -0.156897  0.128407 0.00966913 0.0005
  0.97909 -0.133423  0.128421 0.30293 0.0005
 0.979844 -0.136825  0.108903 -0.364265 0.0005
 0.995627 -0.160365  0.137497 -0.140481 0.0005
 0.975499 -0.156553  0.122016 -0.053039 0.0005
 0.991391 -0.156178  0.134951 -0.0457772 0.0005
 0.996545 -0.146178  0.109114 -0.0910114 0.0005
 0.970272 -0.116355  0.119486 0.0788039 0.0005
 0.986237 -0.151685  0.126898 -0.0450712 0.0005
 0.97259 -0.12051 0.117492 -0.196186 0.0005
 0.999254 -0.159489  0.170226 -0.220992 0.0005
 0.983565 -0.135825 0.0718292 -0.0463986 0.0005
  1.00599 -0.166197   0.13242 -0.0572175 0.0005
 0.986704 -0.138318 0.0900645 -0.0762875 0.0005
 0.990411 -0.134695  0.109291 -0.323429 0.0005
 0.965988 -0.139362   0.14169 0.350815 0.0005
  0.98786 -0.146151  0.126547 0.154549 0.0005
 0.975891 -0.133954  0.164736 0.0220514 0.0005
 0.990745 -0.160894  0.095087 0.290603 0.0005
  0.97619 -0.142312   0.16443 0.144833 0.0005
 0.979624 -0.126891  0.116295 0.0496749 0.0005
 0.985889 -0.142841  0.104507 -0.181217 0.0005
 0.975422 -0.142191   0.12305 0.00564065 0.0005
 0.990014 -0.152657  0.112126 0.00743313 0.0005
 0.992694 -0.153228  0.139431 0.140032 0.0005
  0.96963 -0.125592  0.136826 -0.0263698 0.0005
 0.999255 -0.169902  0.127809 0.2057 0.0005
 0.972015 -0.139274  0.134255 0.156355 0.0005
 0.996359 -0.144151  0.141567 -0.437273 0.0005
 0.985656 -0.143402  0.133235 0.103465 0.0005
  0.96933 -0.138861  0.090848 0.477809 0.0005
 0.973052 -0.145199  0.136954 -0.113652 0.0005
 0.977105 -0.144832  0.143165 0.289148 0.0005
 0.982641 -0.144352   0.11147 0.0297695 0.0005
  0.98229 -0.139884  0.143812 0.0902312 0.0005
 0.978358 -0.137487  0.110895 -0.31612 0.0005
 0.979311 -0.134692  0.101579 0.0666963 0.0005
 0.981955 -0.136149  0.083766 0.0419835 0.0005
 0.987653 -0.153904  0.107162 -0.0256764 0.0005
 0.991779 -0.156729  0.113493 0.0293754 0.0005
 0.970181 -0.107862  0.101111 -0.0646877 0.0005
0.997131 -0.15725 0.113575 -0.109824 0.0005
 0.988092 -0.134762  0.126504 -0.222011 0.0005
 0.984966 -0.149304  0.100959 0.402768 0.0005
 0.976973 -0.130713  0.134643 0.247221 0.0005
 0.972824 -0.129748  0.108673 0.604246 0.0005
 1.00189 -0.16415 0.118691 0.177314 0.0005
0.974843 -0.12916 0.110926 -0.0722515 0.0005
 0.985273 -0.140869  0.107055 -0.19049 0.0005
 0.979267 -0.134219   0.12951 -0.0502321 0.0005
 0.968812 -0.136718  0.110886 -0.0589105 0.0005
 0.979127 -0.125001  0.102632 -0.135971 0.0005
 0.973643 -0.138116  0.102295 -0.0825064 0.0005
 0.973707 -0.128243  0.103205 0.0964455 0.0005
 0.978182 -0.140096  0.126975 -0.282429 0.0005
 0.990283 -0.148663  0.130998 -0.0383372 0.0005
 0.970346 -0.129891  0.102334 0.0569065 0.0005
 0.980792 -0.131749 0.0784679 -0.227928 0.0005
 0.972836 -0.126205  0.145957 -0.1308 0.0005
 0.985112 -0.141704  0.155526 0.389776 0.0005
0.978388 -0.13275 0.100266 0.0615706 0.0005
 0.984667 -0.145052  0.138483 0.0588856 0.0005
 0.968151 -0.123878  0.109668 0.00844533 0.0005
  0.97792 -0.104655  0.127898 -0.307745 0.0005
 0.969584 -0.106204   0.09241 -0.0470791 0.0005
 0.993937 -0.141098  0.116581 -0.202292 0.0005
 0.985674 -0.136314 0.0849997 0.0119374 0.0005
 0.969166 -0.128977  0.138502 -0.31993 0.0005
 0.973782 -0.136363  0.147509 0.104351 0.0005
 0.996722 -0.146896  0.144486 -0.1431 0.0005
 0.973801 -0.123126   0.11699 -0.163684 0.0005
 0.978714 -0.128497  0.075735 -0.0152882 0.0005
 0.989232 -0.139024  0.103812 0.0728173 0.0005
 0.983668 -0.155417  0.130426 -0.361294 0.0005
 0.984291 -0.130056 0.0988616 -0.257375 0.0005
 0.991272 -0.144626  0.109428 0.00615078 0.0005
 0.970147 -0.110718  0.139387 -0.0107312 0.0005
 0.977162 -0.142248  0.163443 0.155294 0.0005
 0.989059 -0.146668  0.114261 -0.0226104 0.0005
 0.970696 -0.145667  0.127986 -0.0747865 0.0005
  0.97788 -0.126782  0.129794 -0.0398937 0.0005
 0.974212 -0.152033  0.099826 -0.249773 0.0005
 0.975755 -0.104429  0.127349 -0.292851 0.0005
 0.972944 -0.120658  0.143512 -0.0657352 0.0005
 0.970716 -0.115222 0.0944343 0.040809 0.0005
 0.975244 -0.139966  0.116026 0.0426729 0.0005
 0.976533 -0.118162  0.151763 -0.184414 0.0005
 0.975568 -0.121793  0.123734 -0.183239 0.0005
 0.970213 -0.136185  0.133258 0.374971 0.0005
  0.965096 -0.0969654   0.103453 0.0862765 0.0005
 0.981732 -0.142445  0.113399 0.0322948 0.0005
 0.981488 -0.143403  0.113052 -0.124319 0.0005
 0.976242 -0.138353  0.110334 0.24756 0.0005
 0.986703 -0.141647  0.159619 -0.28998 0.0005
 0.978221 -0.129845  0.117773 0.00553256 0.0005
0.975019  -0.1271 0.121647 -0.273658 0.0005
 0.979736 -0.129357 0.0902735 0.143389 0.0005
 0.981668 -0.154734  0.121598 0.118418 0.0005
 0.986543 -0.141837  0.116984 -0.208302 0.0005
  0.97191 -0.123222   0.12164 0.168094 0.0005
 0.981226 -0.127636 0.0877086 -0.146439 0.0005
 0.973746 -0.134822  0.127569 -0.0296436 0.0005
 0.97466 -0.13886 0.115656 0.408371 0.0005
   0.9682 -0.103642 0.0819096 0.23453 0.0005
 0.973371 -0.134936  0.106174 -0.145403 0.0005
0.974078 -0.13743 0.121631 0.0295262 0.0005
0.989582 -0.15955 0.112391 -0.0527909 0.0005
 0.995442 -0.161168  0.136619 0.0058972 0.0005
 0.975743 -0.123832  0.124425 -0.157213 0.0005
 0.969813 -0.134753  0.104209 -0.152446 0.0005
 0.976201 -0.144026   0.10388 -0.071485 0.0005
 0.976072 -0.133938  0.115134 0.045853 0.0005
 0.983542 -0.133732 0.0903763 0.00655076 0.0005
 0.986959 -0.151941  0.115431 -0.0375553 0.0005
 0.972263 -0.102989  0.117187 -0.061079 0.0005
 0.978092 -0.145621  0.105935 0.13326 0.0005
 0.985263 -0.144808  0.141561 0.206639 0.0005
 0.984666 -0.152628  0.126618 -0.0470146 0.0005
 0.977665 -0.143361  0.106136 0.153549 0.0005
 0.982505 -0.140467  0.113702 -0.01194 0.0005
 0.973779 -0.131131  0.150687 -0.0509451 0.0005
 0.969937 -0.126531  0.103356 0.0569802 0.0005
 0.976997 -0.132182  0.135431 -0.0482125 0.0005
 0.980227 -0.126727  0.100539 -0.144841 0.0005
 0.973934 -0.131485   0.13788 -0.171382 0.0005
 0.975633 -0.132179  0.138957 -0.0614297 0.0005
 0.971131 -0.124937  0.140436 -0.0932194 0.0005
  0.966647 -0.0998139   0.129778 -0.302945 0.0005
 0.980154 -0.137268  0.135882 -0.518032 0.0005
 0.976229 -0.132009  0.140194 0.0654643 0.0005
 0.971523 -0.128315  0.114139 0.242231 0.0005
 0.969565 -0.099149  0.144639 0.308365 0.0005
 0.981532 -0.129044 0.0986919 -0.250213 0.0005
 0.970044 -0.118719  0.141679 0.0616516 0.0005
0.981451 -0.13975 0.111283 0.146343 0.0005
 0.974781 -0.126702  0.126971 -0.276446 0.0005
 0.973901 -0.141641  0.114173 -0.237132 0.0005
  0.97957 -0.147094  0.127159 -0.19009 0.0005
 0.975334 -0.138415  0.120813 -0.288792 0.0005
  0.970787 -0.0974007   0.177616 0.14315 0.0005
  0.98045 -0.135719   0.12437 -0.38703 0.0005
 0.990567 -0.147346  0.145822 -0.0509261 0.0005
 0.978195  -0.12814 0.0758314 -0.0264244 0.0005
 0.979222 -0.136277  0.121203 -0.377357 0.0005
 0.972695 -0.144852   0.12031 0.15614 0.0005
 0.971404 -0.137952  0.158066 -0.153659 0.0005
 0.969158 -0.101359   0.13895 -0.065726 0.0005
 0.978553 -0.150213  0.114137 0.117408 0.0005
 0.971432 -0.132769 0.0926597 -0.162943 0.0005
 0.971628 -0.116241 0.0772703 -0.11967 0.0005
  0.97575 -0.140126  0.114873 0.0593056 0.0005
 0.971866 -0.143222  0.132109 0.168458 0.0005
 0.984883 -0.151626  0.115907 0.175088 0.0005
 0.972532 -0.142015  0.121019 0.147057 0.0005
  1.00189 -0.164161  0.119959 0.197762 0.0005
0.998751 -0.17046 0.128146 0.198642 0.0005
 0.989111 -0.152838  0.139369 0.0722825 0.0005
  0.98358 -0.146155  0.141118 0.208524 0.0005
 0.987128 -0.139542  0.116937 -0.209622 0.0005
 0.968453 -0.103674  0.142181 0.245444 0.0005
 0.982681 -0.154345  0.119906 -0.100823 0.0005
 0.980385 -0.146319  0.153845 -0.0442695 0.0005
 0.975266 -0.140017  0.125164 0.0414749 0.0005
 0.969259 -0.111991 0.0980705 -0.150561 0.0005
 0.980244 -0.144615 0.0890604 0.269298 0.0005
 0.968976 -0.103642  0.124522 0.396138 0.0005
 0.970969 -0.130718  0.129585 0.0623642 0.0005
 0.973117 -0.116127  0.118681 -0.1964 0.0005
 0.993825 -0.167146  0.117472 -0.174946 0.0005
 0.990849 -0.142189  0.127214 -0.279201 0.0005
 0.979718 -0.136782  0.111585 0.0942091 0.0005
 0.991638 -0.136113  0.116477 0.0127768 0.0005
 0.982974 -0.142949 0.0967587 -0.0895276 0.0005
 0.992663 -0.148759  0.117912 0.103693 0.0005
 0.982519 -0.145265  0.137491 -0.0744817 0.0005
 0.976802 -0.151565  0.134563 -0.104641 0.0005
 0.969974 -0.116193  0.120443 0.0977982 0.0005
0.986029 -0.15136 0.107795 -0.0631578 0.0005
 0.991511 -0.146958  0.115529 0.104123 0.0005
 0.980038 -0.133809  0.131157 0.0403709 0.0005
0.979724 -0.13474 0.131248 -0.18261 0.0005
 0.973182 -0.138371  0.157452 -0.170342 0.0005
  0.965797 -0.0996189   0.128046 -0.28343 0.0005
 0.972293 -0.142888  0.117408 0.291223 0.0005
 0.990782 -0.128444  0.120926 -0.445392 0.0005
 0.996659 -0.140105  0.109061 -0.0310344 0.0005
 0.977087 -0.134625  0.104352 -0.054682 0.0005
0.974934 -0.14222 0.138806 0.155503 0.0005
 0.974943 -0.139895  0.157287 -0.159883 0.0005
 0.986613 -0.140194  0.117298 0.0314439 0.0005
0.984102 -0.14262 0.110949 0.392497 0.0005
 0.989364 -0.141535   0.12526 -0.277993 0.0005
 0.990391 -0.146185  0.114923 -0.0154611 0.0005
0.972172 -0.14455 0.132704 -0.0297695 0.0005
 0.990186 -0.140554  0.125728 -0.278418 0.0005
 0.978949 -0.135652  0.132345 0.0322195 0.0005
  0.96286 -0.091305  0.124908 0.14174 0.0005
 0.984958 -0.146992  0.134474 -0.0808214 0.0005
  1.00297 -0.150719  0.113573 -0.0289668 0.0005
   0.9691 -0.141361 0.0946158 0.104464 0.0005
 0.977163 -0.139181  0.110277 -0.316401 0.0005
 0.968214 -0.135408  0.111401 -0.0394258 0.0005
 0.968289 -0.102724  0.143757 0.240497 0.0005
  1.0024 -0.15037 0.114355 0.29257 0.0005
 0.996051 -0.158864  0.139508 -0.139949 0.0005
  0.97929 -0.134822  0.129157 -0.543313 0.0005
0.977403 -0.14892 0.115877 -0.4469 0.0005
 0.986059 -0.139065  0.135027 0.0898824 0.0005
 0.972283 -0.132283 0.0913912 -0.154371 0.0005
 0.991502 -0.152219  0.139394 0.0632933 0.0005
 0.974526 -0.145956  0.109491 0.0184301 0.0005
 0.977522 -0.135738  0.160675 -0.566967 0.0005
 0.984516 -0.143177  0.111948 0.384487 0.0005
 0.981516 -0.143541   0.11041 0.29089 0.0005
 0.976743 -0.136172  0.122522 0.0118738 0.0005
0.980313 -0.14167 0.113152 0.279575 0.0005
 0.970134 -0.115354   0.13064 0.0670832 0.0005
 0.978826 -0.106535 0.0951504 0.315006 0.0005
  0.97931 -0.146694 0.0940966 0.364335 0.0005
 0.990451 -0.142962  0.087992 0.00564407 0.0005
 0.974816 -0.137321  0.119785 -0.3119 0.0005
  0.963195 -0.0922224    0.12503 0.112267 0.0005
0.986771  -0.1513 0.111521 0.0411029 0.0005
 0.988425 -0.156421  0.128837 -0.1854 0.0005
  1.00944 -0.163406  0.110558 0.0012048 0.0005
 0.977205 -0.121301  0.102807 0.338763 0.0005
 0.976299 -0.132305  0.150704 -0.0308095 0.0005
  0.97103 -0.137075   0.15922 -0.151511 0.0005
 0.993642 -0.132323  0.092212 0.0376778 0.0005
 0.996358 -0.148767  0.143293 0.059679 0.0005
0.981589 -0.15459 0.141786 -0.227944 0.0005
 0.996489 -0.146191  0.106618 -0.0641542 0.0005
 0.981209 -0.141622  0.118762 -0.0275004 0.0005
 0.987939 -0.140547  0.118284 -0.0810422 0.0005
 0.995828 -0.146215  0.117556 -0.172975 0.0005
 0.975257 -0.136841  0.109985 0.140808 0.0005
 0.989068 -0.139978 0.0901542 -0.0707824 0.0005
  0.98696  -0.15617 0.0966307 0.0653685 0.0005
   0.97424 -0.0874486   0.129077 -0.100207 0.0005
 0.983752 -0.140039 0.0787326 -0.22177 0.0005
 0.988427 -0.155306  0.104876 -0.149885 0.0005
 0.980259 -0.134277  0.128504 0.0477438 0.0005
 0.978249 -0.133857  0.113778 0.106269 0.0005
 0.974221 -0.130518  0.137634 -0.186689 0.0005
 0.986967 -0.141595  0.118485 -0.108772 0.0005
 0.986877 -0.152695  0.106289 -0.0234033 0.0005
 0.993133 -0.158588 0.0929296 0.290311 0.0005
 0.990435 -0.146517  0.113649 0.0467868 0.0005
 0.989453 -0.150625  0.160554 0.235884 0.0005
 0.983051 -0.150876 0.0991767 0.378041 0.0005
 0.967443 -0.135131  0.122061 -0.00529151 0.0005
 0.991308 -0.151521  0.107094 0.194543 0.0005
 0.974763 -0.129121   0.12835 -0.274309 0.0005
 0.969761 -0.145664  0.123991 0.183597 0.0005
 0.986026 -0.154578  0.128991 -0.0124836 0.0005
 0.999435  -0.15184 0.0751186 -0.108525 0.0005
  0.98115 -0.147339  0.127074 -0.165805 0.0005
 0.985326 -0.141177   0.10573 -0.189079 0.0005
 0.980908 -0.151928  0.119924 0.00548371 0.0005
 0.979808 -0.140648 0.0947851 -0.113269 0.0005
 0.996418 -0.155169  0.156947 -0.246885 0.0005
 0.982868 -0.126226  0.126523 0.0301953 0.0005
 0.993617 -0.154414 0.0993309 0.014185 0.0005
  0.973737 -0.0961341   0.111668 0.273052 0.0005
 0.980284 -0.134594  0.131369 0.0342793 0.0005
 0.982989 -0.141019   0.15036 -0.0916039 0.0005
0.974643 -0.14347 0.162864 0.140876 0.0005
 0.967398 -0.145845  0.115491 0.0801538 0.0005
  0.969279 -0.0817845  0.0962123 0.135014 0.0005
0.972022 -0.13534 0.103779 0.0151936 0.0005
 0.974975 -0.132902  0.136989 0.0678151 0.0005
 0.998065 -0.152951   0.15874 -0.208047 0.0005
 0.971252 -0.138614  0.130834 -0.177151 0.0005
 0.974734 -0.111814  0.153297 -0.047863 0.0005
   0.9892 -0.143923  0.155283 -0.0351812 0.0005
0.989065  -0.1484 0.115211 -0.0130572 0.0005
 0.979659 -0.134903   0.13062 -0.545717 0.0005
 0.972509 -0.143562   0.12156 -0.180871 0.0005
 0.969663 -0.100397   0.14097 0.298223 0.0005
 0.986924 -0.143628 0.0855016 -0.312454 0.0005
 0.970199 -0.117379  0.140115 0.346782 0.0005
 0.972099 -0.130464  0.129496 0.0716434 0.0005
 0.987554 -0.147862  0.116831 -0.223548 0.0005
 0.982383 -0.142187  0.145019 0.0888384 0.0005
 0.971067 -0.125391  0.141008 -0.0825238 0.0005
  0.98183 -0.136936 0.0792404 -0.225689 0.0005
 0.973647 -0.129658  0.131244 -0.0508154 0.0005
 0.987602 -0.152621  0.128106 -0.0371058 0.0005
 0.981108 -0.143917   0.15721 -0.21082 0.0005
 0.972668 -0.137399  0.157444 -0.141759 0.0005
 0.978993 -0.126313  0.121573 -0.124533 0.0005
 0.971847 -0.147346  0.135095 -0.121695 0.0005
 0.972466 -0.156687  0.103532 0.141445 0.0005
0.974482 -0.11934 0.143275 -0.0663118 0.0005
 0.971928 -0.114173  0.121144 0.0788986 0.0005
0.982365 -0.14419 0.137851 0.0579233 0.0005
 0.973591 -0.123246  0.117283 0.0264378 0.0005
 0.981409 -0.129577 0.0754084 -0.00430295 0.0005
  0.98514 -0.150381  0.108393 -0.0608964 0.0005
 0.979372 -0.152279  0.132975 0.118264 0.0005
 0.975323 -0.136718  0.116353 0.0182851 0.0005
0.975588 -0.13957 0.113004 0.255161 0.0005
 0.972434 -0.140042  0.120813 0.0745199 0.0005
 0.994065 -0.149191  0.125438 -0.180517 0.0005
 0.979077 -0.122631  0.140335 -0.36211 0.0005
 0.969225 -0.113553  0.140676 -0.297278 0.0005
 0.970241 -0.119661  0.142702 0.059002 0.0005
 0.984065 -0.141317 0.0968106 -0.0851578 0.0005
 0.975445 -0.108378   0.15215 -0.158901 0.0005
 0.971516 -0.142616  0.111562 -0.262037 0.0005
 0.993204 -0.156377  0.128849 0.046024 0.0005
 1.00438 -0.17194 0.150005 0.0549861 0.0005
 0.971239 -0.132059 0.0896607 -0.150297 0.0005
 0.990337 -0.157457  0.130748 -0.221328 0.0005
 0.974367 -0.125838  0.103942 -0.234113 0.0005
   0.96986 -0.0966545   0.177699 0.138465 0.0005
 0.980911 -0.117116 0.0994147 -0.168647 0.0005
 0.972947 -0.129213  0.106253 -0.246165 0.0005
 0.975373 -0.125689  0.106513 -0.167342 0.0005
 0.971642 -0.140834 0.0953149 0.103255 0.0005
 0.981863  -0.15637 0.0970014 0.0533433 0.0005
 0.997254  -0.13915 0.0865864 -0.0934779 0.0005
 0.971345 -0.118591  0.118537 -0.0970255 0.0005
 0.974978 -0.144448   0.11228 0.0480179 0.0005
 0.971348 -0.126295  0.146818 -0.125494 0.0005
 0.990041 -0.154049  0.164651 -0.31871 0.0005
 0.971865 -0.138359  0.146505 0.119581 0.0005
 0.974859 -0.143611  0.104698 -0.0684595 0.0005
 0.968473 -0.111175  0.105203 0.359032 0.0005
  0.97277 -0.136007  0.102734 0.0109634 0.0005
 0.985012 -0.144477    0.1412 0.198972 0.0005
 0.988308 -0.137691  0.133012 0.262003 0.0005
 0.979712 -0.151397  0.112545 -0.171925 0.0005
 0.987744 -0.141273 0.0882683 -0.400823 0.0005
  0.97006 -0.104776  0.120798 0.0609244 0.0005
  0.98873 -0.151775  0.129043 -0.0446108 0.0005
0.971893 -0.14481 0.121146 -0.163634 0.0005
 0.983827 -0.136625 0.0846731 0.0300055 0.0005
 0.981749 -0.132873 0.0895823 0.019957 0.0005
 0.969359 -0.128912  0.132845 0.0367131 0.0005
 0.989133 -0.149765  0.124936 -0.249823 0.0005
 0.989831 -0.144777  0.132559 -0.0997857 0.0005
 0.968155 -0.118724  0.116129 -0.0998608 0.0005
 0.968047 -0.128533  0.121546 -0.145055 0.0005
 0.97299 -0.13362 0.112296 0.0447466 0.0005
 0.993055 -0.150797  0.140292 0.14687 0.0005
0.993212 -0.14887  0.12581 -0.189323 0.0005
 0.971376 -0.135801  0.122263 -0.165951 0.0005
 0.977248 -0.119301  0.102732 -0.191603 0.0005
 0.982481 -0.142013  0.098276 -0.078956 0.0005
 0.995363 -0.153356   0.15878 -0.230729 0.0005
 0.975379 -0.128575  0.123677 -0.249078 0.0005
 0.981111 -0.144976   0.08846 0.25659 0.0005
  0.97076 -0.142199  0.118802 0.300815 0.0005
 0.988051 -0.136983   0.13311 0.264624 0.0005
  1.00375 -0.162851  0.119102 0.180227 0.0005
 0.972745 -0.140679   0.13259 0.142994 0.0005
 0.997659 -0.151584  0.167365 -0.298418 0.0005
0.990082 -0.14497 0.124716 -0.0132099 0.0005
  0.99004 -0.152326  0.125315 0.118483 0.0005
 0.985184 -0.141506 0.0837805 0.051478 0.0005
 0.978711 -0.139647  0.135889 -0.360846 0.0005
  0.97611 -0.138798  0.122286 -0.0523031 0.0005
0.989055 -0.15522 0.128897 -0.223362 0.0005
0.976031 -0.13526  0.14576 -0.0491856 0.0005
  1.00855 -0.157257  0.132898 -0.112757 0.0005
 0.971099 -0.125746  0.146251 -0.128852 0.0005
 0.997183 -0.150096  0.140601 -0.210087 0.0005
 0.980972 -0.141262  0.120798 -0.011615 0.0005
 0.990305 -0.155326   0.12021 0.0424539 0.0005
 0.980389 -0.130066  0.116517 0.0203782 0.0005
 0.982795 -0.131668 0.0796679 -0.229458 0.0005
   0.9646 -0.100562  0.110907 0.147991 0.0005
 0.971746 -0.116784 0.0776633 -0.124779 0.0005
  1.00714 -0.186944   0.11849 0.184334 0.0005
 0.974262 -0.130329  0.131228 0.143998 0.0005
 0.965068 -0.131011  0.112337 -0.0217791 0.0005
 0.997899 -0.151566  0.126895 0.205135 0.0005
 0.974266 -0.145417  0.101482 0.0372416 0.0005
 0.978835 -0.145904  0.102465 -0.21053 0.0005
 0.971306 -0.115864 0.0939074 0.0350054 0.0005
0.985165 -0.13789 0.110577 -0.0334564 0.0005
 0.980205 -0.143899  0.125978 0.142956 0.0005
 0.973508 -0.111154  0.106898 -0.240581 0.0005
 0.973149 -0.142298  0.132333 -0.136112 0.0005
 0.972389 -0.150132  0.138481 -0.0366827 0.0005
 0.974289 -0.104064 0.0993731 0.397648 0.0005
 0.980475 -0.146136  0.136192 -0.0737831 0.0005
 0.988867 -0.147998  0.113711 0.00114545 0.0005
 0.968895 -0.147016  0.115176 0.0793538 0.0005
 0.977556 -0.135965  0.147105 -0.0420882 0.0005
 0.970353 -0.126601  0.111471 0.168376 0.0005
 0.976431 -0.134672   0.11228 0.269743 0.0005
 0.990309 -0.142105  0.117975 -0.0989084 0.0005
 0.983804 -0.143303  0.105129 -0.176273 0.0005
 0.972209 -0.134804  0.171091 -0.117187 0.0005
 0.974587 -0.135469  0.119673 -0.192742 0.0005
  0.97827 -0.137487  0.109735 0.245586 0.0005
 0.975794 -0.135165   0.11614 0.114073 0.0005
0.990147 -0.15266  0.12403 0.145825 0.0005
 0.981723 -0.132631  0.117373 0.0973784 0.0005
  0.98565 -0.152544 0.0956438 -0.122008 0.0005
 0.972553 -0.127885  0.126326 -0.183407 0.0005
 0.975171 -0.121018  0.144119 -0.0631834 0.0005
 0.978028 -0.133491   0.15084 0.113731 0.0005
 0.970466 -0.136588  0.136364 0.369493 0.0005
 0.970626 -0.135104  0.137611 0.219531 0.0005
 0.999474 -0.145638  0.145844 -0.149925 0.0005
 0.995912 -0.151522  0.105705 0.192753 0.0005
0.989718 -0.15669  0.12836 -0.238042 0.0005
 0.970926 -0.119828  0.118092 -0.191768 0.0005
 0.971842 -0.139436  0.131156 -0.180936 0.0005
 0.985482 -0.146972   0.14252 0.0643568 0.0005
 0.985004 -0.133857   0.14825 -0.0801349 0.0005
0.980678  -0.1328 0.140783 0.247082 0.0005
  1.00773 -0.174349  0.158071 0.212138 0.0005
 0.985857 -0.153194  0.127439 -0.0578412 0.0005
 0.976363 -0.154587  0.123141 0.235485 0.0005
 0.996855 -0.168049  0.144224 -0.243188 0.0005
 0.999163 -0.147488  0.144326 -0.150961 0.0005
  1.00868 -0.163684  0.110612 -0.00451596 0.0005
 0.974545 -0.123915  0.116983 -0.16394 0.0005
 0.984809 -0.140009  0.117885 -0.208822 0.0005
   0.9757  -0.12937 0.0596249 -0.0751555 0.0005
0.971158 -0.11634 0.128179 0.0585217 0.0005
 0.983457 -0.137932 0.0751035 0.00602448 0.0005
0.975281 -0.14753 0.119031 0.260745 0.0005
 0.989307 -0.141588  0.182912 0.225136 0.0005
 0.985476 -0.156072  0.131146 -0.189013 0.0005
  0.98506 -0.145933  0.143999 0.113921 0.0005
 0.983741 -0.137787  0.109927 0.0972408 0.0005
 0.972533 -0.111705  0.154297 -0.0166427 0.0005
 0.971036 -0.110782  0.124682 -0.0351386 0.0005
  0.97344 -0.145053  0.105662 0.0469363 0.0005
 0.982762 -0.144693  0.113433 0.0298523 0.0005
  1.00006 -0.161149  0.170227 -0.222037 0.0005
 0.989007 -0.140053  0.118879 0.0244634 0.0005
 0.973113 -0.129083  0.107548 -0.234585 0.0005
 0.994989 -0.145432  0.106684 -0.0719912 0.0005
 0.980824 -0.154476  0.165858 -0.0404601 0.0005
   0.9801 -0.140265  0.113165 0.0167921 0.0005
 0.992878 -0.149897  0.146947 0.0543348 0.0005
 0.976961 -0.135476  0.124734 -0.380577 0.0005
 0.973483 -0.139311  0.130668 -0.180694 0.0005
 0.988529 -0.137942  0.113629 -0.128109 0.0005
 0.970935 -0.112528  0.126396 -0.0483545 0.0005
 0.970335 -0.104485  0.119971 0.0908448 0.0005
 0.980372 -0.136032  0.114699 0.189052 0.0005
 0.970283  -0.11836 0.0971902 0.142391 0.0005
 0.973365 -0.128522   0.12278 -0.249028 0.0005
  0.97116 -0.112451  0.147163 -0.294539 0.0005
 0.978554 -0.144189  0.129489 0.00607239 0.0005
  0.97742 -0.141247 0.0861696 0.143292 0.0005
 0.974061 -0.132994  0.138066 0.081061 0.0005
0.996497 -0.14576 0.143839 -0.15148 0.0005
 0.992678 -0.148458  0.123097 0.0650004 0.0005
 0.991182    -0.142 0.0856541 -0.12458 0.0005
 0.995425 -0.156336  0.128795 0.0332032 0.0005
 0.973913 -0.141065  0.126732 0.22809 0.0005
 0.993073 -0.155151 0.0997593 0.0226974 0.0005
 0.966962 -0.105414  0.085628 0.251351 0.0005
 0.989411 -0.147905   0.13108 -0.0544349 0.0005
 0.981379 -0.140651  0.131826 0.110801 0.0005
 0.979104 -0.134046  0.101154 0.0688971 0.0005
  0.98074 -0.140606  0.103116 0.30691 0.0005
 0.968976 -0.107481  0.118832 0.0936342 0.0005
 0.980807 -0.127815  0.151976 -0.00590204 0.0005
 0.980409 -0.143702  0.114244 0.278086 0.0005
  0.97116 -0.121807 0.0610594 -0.180172 0.0005
 0.984179 -0.137284  0.109079 0.0709825 0.0005
 0.994531 -0.149914  0.113034 -0.222591 0.0005
 0.973221 -0.116548  0.126385 -0.175776 0.0005
 0.988775 -0.147068  0.112336 0.0630193 0.0005
  0.97452 -0.117713  0.119285 -0.198515 0.0005
 0.990484 -0.143537  0.130854 0.117805 0.0005
  0.96952 -0.105486 0.0943318 -0.0459899 0.0005
 0.996431 -0.147451  0.143186 0.0605191 0.0005
 0.971674 -0.141961  0.117577 0.294929 0.0005
 0.975079 -0.137013   0.12276 0.0301042 0.0005
  0.98093 -0.140746  0.118885 -0.0229207 0.0005
 0.974511 -0.143449  0.163608 0.129611 0.0005
 0.979639 -0.145184   0.15057 -0.215441 0.0005
0.990091 -0.16014  0.13165 -0.0228065 0.0005
0.976416 -0.10312 0.133275 -0.0537337 0.0005
 0.990789 -0.135347  0.117468 0.0174941 0.0005
 0.994658 -0.145055  0.124442 -0.173854 0.0005
 0.968809 -0.137607  0.135171 0.372934 0.0005
  0.98134 -0.128902 0.0777111 -0.013108 0.0005
 0.970436 -0.105497  0.118894 0.0969956 0.0005
  0.98457 -0.132557 0.0928973 -0.240212 0.0005
 0.974261 -0.126663  0.122434 -0.240125 0.0005
  1.00534 -0.162194   0.10728 0.0535287 0.0005
 0.972763 -0.135197  0.138766 0.243135 0.0005
 0.983811 -0.149513  0.100816 0.378783 0.0005
 0.979558 -0.151899  0.139236 0.0172435 0.0005
 0.984763 -0.143205  0.111345 0.364472 0.0005
 0.975154 -0.138911  0.126333 0.0424709 0.0005
 0.986035 -0.150284  0.108575 -0.0494654 0.0005
 0.987296 -0.143329 0.0913545 -0.173059 0.0005
  1.00127 -0.152968  0.114248 -0.0529976 0.0005
  0.971601 -0.0888798   0.130597 -0.0934056 0.0005
 0.986344 -0.151844  0.117724 -0.106631 0.0005
 0.972189 -0.132206  0.148294 -0.334984 0.0005
 0.983941 -0.145473  0.134837 -0.0950073 0.0005
 0.988067 -0.131453 0.0926759 -0.254695 0.0005
 0.987489 -0.144137 0.0866259 0.00166439 0.0005
   0.9793 -0.137572  0.132555 0.0713891 0.0005
 0.968877 -0.082147 0.0964513 0.125466 0.0005
 0.968119 -0.100156   0.17807 0.148289 0.0005
 0.972313 -0.127278   0.14769 0.114328 0.0005
 0.998646 -0.173518  0.117341 0.0697434 0.0005
 0.982126 -0.154617 0.0915841 -0.242266 0.0005
 0.984063 -0.136501 0.0750586 0.00181469 0.0005
 0.985361 -0.146105  0.143996 0.0700621 0.0005
 0.981351 -0.148183  0.123885 -0.167789 0.0005
  0.962568 -0.0813206   0.106792 0.154289 0.0005
 0.973149 -0.126333  0.104259 -0.233782 0.0005
  1.00623 -0.158947  0.118936 0.0230271 0.0005
  1.00489 -0.154772 0.0963014 0.180905 0.0005
 0.978727 -0.146107  0.106854 0.278005 0.0005
 0.973459 -0.139806  0.104528 -0.0854847 0.0005
  1.00595 -0.158153  0.114688 -0.0220747 0.0005
 0.982183 -0.143184  0.089662 0.26662 0.0005
  0.99296 -0.151508  0.139927 0.138659 0.0005
 0.991662 -0.154241  0.120877 0.039208 0.0005
 0.987496 -0.142558  0.157092 0.207997 0.0005
  0.96913 -0.103836  0.125053 0.39616 0.0005
 0.971861 -0.131767  0.128982 0.0629191 0.0005
  1.00744 -0.170571  0.149258 0.0431173 0.0005
 0.981623 -0.139497  0.108378 0.15499 0.0005
 0.975438 -0.146422  0.113627 0.0199382 0.0005
 0.975823 -0.134886 0.0959249 -0.212264 0.0005
 0.979422 -0.144437 0.0999714 -0.142213 0.0005
 0.973842 -0.144936  0.107956 0.0182617 0.0005
 0.980892 -0.133222  0.130636 0.0390114 0.0005
 0.969383 -0.107294 0.0953724 -0.0539622 0.0005
0.986782 -0.14003 0.154222 0.376651 0.0005
 0.973355 -0.121671  0.151042 -0.272471 0.0005
 0.974427 -0.140366  0.112795 0.235925 0.0005
 0.973947 -0.128021  0.107269 -0.25047 0.0005
 0.982988 -0.151576  0.118119 0.294781 0.0005
 0.972074 -0.119877  0.119307 -0.193138 0.0005
 0.978178 -0.145684  0.108322 0.0230549 0.0005
 0.988579 -0.144718   0.15503 -0.0376979 0.0005
  1.00389 -0.163135  0.117173 0.191482 0.0005
 0.976627 -0.146309  0.125665 0.0283895 0.0005
 0.972522 -0.146506  0.124294 0.456909 0.0005
  0.96841 -0.112048   0.10613 0.357627 0.0005
 0.986924 -0.144387  0.144097 -0.0104004 0.0005
 0.977341 -0.134095  0.117981 -0.13803 0.0005
 0.986489 -0.152445  0.125503 -0.0573377 0.0005
0.976997 -0.13863 0.123297 -0.0435707 0.0005
 0.978499 -0.124475  0.100393 -0.131382 0.0005
 1.00371 -0.16401 0.107206 0.0606525 0.0005
  0.98991 -0.156121  0.115118 0.243339 0.0005
  0.99191 -0.135171  0.128278 -0.0167913 0.0005
 0.982598 -0.140435  0.114476 0.0119671 0.0005
 0.975369 -0.135988  0.109779 0.155533 0.0005
  0.99115 -0.146858  0.132049 0.0482971 0.0005
 0.976196 -0.130437  0.112898 0.0561038 0.0005
 0.979016 -0.123322  0.153817 -0.0404137 0.0005
 0.988286 -0.158752  0.113946 -0.0426574 0.0005
0.987868 -0.15014 0.115497 -0.215538 0.0005
 0.971914 -0.128429  0.107683 -0.258975 0.0005
 0.973613 -0.137045  0.129495 -0.463858 0.0005
0.994405 -0.14827 0.117576 -0.171133 0.0005
 0.988827 -0.147052  0.114757 -0.202126 0.0005
  0.968609 -0.0931333   0.127912 -0.0380311 0.0005
 0.980492 -0.129419   0.11734 0.0194311 0.0005
 0.982428 -0.149725  0.135613 -0.034967 0.0005
 0.969157 -0.118875  0.142221 0.0886742 0.0005
 0.969586 -0.110459 0.0969072 -0.161271 0.0005
 0.970392 -0.126359  0.111695 0.239365 0.0005
 0.974646 -0.130915  0.132404 0.0902716 0.0005
 0.988101 -0.133017 0.0939765 -0.243242 0.0005
  0.98136 -0.142575  0.128034 0.27362 0.0005
 0.978212 -0.122688  0.139312 -0.145217 0.0005
 0.988881 -0.145525 0.0908256 -0.193098 0.0005
  1.00114 -0.152756  0.131268 0.300687 0.0005
 0.987729 -0.139984  0.125763 -0.292822 0.0005
 0.982529 -0.138778  0.108309 0.159498 0.0005
 0.970032 -0.123654  0.114219 -0.135528 0.0005
 0.969642 -0.144612   0.12767 0.145226 0.0005
 0.987002 -0.131496  0.119064 -0.104189 0.0005
  0.97814 -0.139119  0.127497 -0.299866 0.0005
 0.979809 -0.136838   0.13272 0.0409432 0.0005
0.981505 -0.14511 0.108865 0.280783 0.0005
 0.969376 -0.118147  0.117528 -0.0961108 0.0005
 0.978113 -0.136967  0.101165 -0.031317 0.0005
 0.967958 -0.123482 0.0682098 -0.142041 0.0005
 0.980145 -0.141018  0.150297 -0.0683073 0.0005
 0.974791 -0.131118  0.150548 -0.0371224 0.0005
 0.980848 -0.143803  0.157488 -0.194438 0.0005
 0.981166 -0.145972  0.128447 0.133255 0.0005
  0.97874 -0.139015  0.101134 -0.0146863 0.0005
 0.970783 -0.102321  0.139974 -0.202897 0.0005
0.975026 -0.14097 0.122154 -0.0499005 0.0005
 0.986379 -0.141629  0.106021 -0.159263 0.0005
0.970031 -0.12966 0.132216 0.0347386 0.0005
 0.970529 -0.136999   0.11259 -0.0496449 0.0005
   1.0087 -0.184103  0.119099 0.157378 0.0005
0.969183 -0.10462 0.138313 -0.20196 0.0005
 0.989155 -0.136432  0.111566 -0.337565 0.0005
 0.984211 -0.133795  0.148263 -0.079751 0.0005
  0.99159 -0.155521  0.134883 -0.0470425 0.0005
 0.986322  -0.13172 0.0946684 -0.249904 0.0005
 0.990911 -0.150853  0.146276 -0.068375 0.0005
 0.975222 -0.117465  0.150656 -0.153975 0.0005
 0.993225 -0.157567 0.0954731 0.120874 0.0005
 0.983628 -0.155859  0.111361 -0.160801 0.0005
 0.992179 -0.149349  0.123494 0.0691424 0.0005
 0.993963 -0.157781 0.0940303 0.14001 0.0005
 0.983905 -0.136928 0.0765095 0.00537064 0.0005
 0.991944 -0.156393  0.115767 0.0385303 0.0005
  0.97719 -0.152016  0.122331 0.138469 0.0005
 0.982574 -0.150352  0.122869 -0.143507 0.0005
  1.00412 -0.149956  0.131047 -0.322768 0.0005
 0.989436 -0.161352  0.127759 -0.096482 0.0005
 0.978388 -0.127456 0.0880955 -0.127452 0.0005
 0.973495 -0.113026  0.107019 -0.222524 0.0005
 0.980709 -0.140661  0.113315 0.00459904 0.0005
 0.987771 -0.139729 0.0893248 -0.0889086 0.0005
   0.9721 -0.130099  0.129346 0.0757343 0.0005
  1.00552 -0.165967    0.1339 -0.0614662 0.0005
 0.974086 -0.123362 0.0598158 -0.193223 0.0005
 0.999618 -0.145943  0.133579 -0.371021 0.0005
 0.987283 -0.145682 0.0905708 -0.187453 0.0005
  1.00457 -0.147137  0.109779 0.00870972 0.0005
 0.968472 -0.125797  0.103845 0.11493 0.0005
 0.987792 -0.145224  0.154569 -0.0348229 0.0005
 0.987069 -0.144093   0.15272 -0.0347619 0.0005
  0.98771 -0.142281  0.154027 0.41212 0.0005
  0.98111 -0.132521  0.135391 -0.150613 0.0005
 0.976273 -0.138749  0.115995 0.42946 0.0005
 0.968721 -0.118216  0.140625 0.347105 0.0005
 0.969515 -0.126223  0.102137 0.0602297 0.0005
0.989054 -0.14083 0.119398 -0.0855441 0.0005
0.975472 -0.13186 0.127868 -0.19868 0.0005
0.968206 -0.11503 0.138746 0.162734 0.0005
 0.985329 -0.145175 0.0818881 -0.0471813 0.0005
 0.977832 -0.145982  0.108619 0.0555219 0.0005
  0.98881 -0.140812  0.117449 0.0287914 0.0005
   0.96238 -0.0825917   0.105916 0.181532 0.0005
  0.97351 -0.145312   0.11172 0.0529121 0.0005
 0.994532 -0.153466  0.105382 0.182972 0.0005
 0.990773 -0.142991  0.110716 0.00236598 0.0005
  0.99343 -0.148723  0.116513 -0.199565 0.0005
  1.00764 -0.185149  0.118509 0.157337 0.0005
 0.996905 -0.141014  0.117269 -0.211195 0.0005
 0.977335 -0.137664  0.126045 -0.24384 0.0005
 0.989336 -0.153389  0.161026 0.230684 0.0005
 0.985896 -0.143432  0.082908 -0.0575814 0.0005
 0.967343 -0.119648  0.122554 0.00359441 0.0005
 0.974422 -0.130325  0.132582 -0.0683003 0.0005
 0.967294 -0.134478  0.120102 -0.0146242 0.0005
 0.978942 -0.137876  0.100913 -0.0628269 0.0005
 0.976974 -0.136999 0.0946362 -0.209942 0.0005
 0.979261 -0.136564 0.0907628 0.0232808 0.0005
 0.979036 -0.122384  0.153604 -0.0147936 0.0005
 0.977382 -0.152467   0.13624 -0.0950319 0.0005
 0.974602 -0.123212  0.116777 -0.16528 0.0005
 0.970345 -0.133055  0.109456 0.0404458 0.0005
 0.979744 -0.142701  0.113881 0.0283437 0.0005
   0.9694 -0.139925   0.14818 0.122779 0.0005
 0.975943 -0.134227  0.127325 -0.010338 0.0005
 0.978835 -0.132957  0.112122 -0.174631 0.0005
 0.968434 -0.104819  0.125073 0.401832 0.0005
 0.991614 -0.139506 0.0879627 -0.0998006 0.0005
 0.972277 -0.143448  0.120287 -0.16886 0.0005
 0.967045 -0.102741  0.125127 0.403738 0.0005
 0.976027 -0.133732  0.129192 -0.0235837 0.0005
  1.00477 -0.172662  0.100967 -0.395607 0.0005
 0.980131 -0.133894  0.116596 0.102793 0.0005
 0.975678 -0.139185  0.113916 0.419632 0.0005
  0.97302 -0.131344  0.136344 -0.149863 0.0005
 0.995612 -0.140564  0.116765 -0.212217 0.0005
0.977704 -0.13714 0.111532 0.246533 0.0005
0.982771   -0.144 0.111196 0.37427 0.0005
 0.969454 -0.117007  0.140861 0.34016 0.0005
 0.997476 -0.144716  0.141197 -0.478454 0.0005
 0.994676 -0.151454  0.104432 0.176995 0.0005
 0.968246 -0.142977 0.0864442 0.10777 0.0005
 0.979367 -0.150742  0.112176 0.129834 0.0005
 0.979519 -0.152062  0.114391 -0.15106 0.0005
 0.998685 -0.150225 0.0754852 -0.128903 0.0005
 0.987625 -0.141732 0.0882677 -0.00160686 0.0005
 0.990795 -0.148424   0.10389 0.264883 0.0005
   0.9914 -0.152928  0.110321 -0.00713363 0.0005
 0.964322 -0.155491  0.152206 -0.0695895 0.0005
0.993683 -0.15751 0.133038 -0.0289414 0.0005
  0.97301 -0.122752  0.124945 0.0780884 0.0005
 0.985902 -0.149912  0.113217 -0.0352792 0.0005
   0.96902 -0.0930164   0.128608 -0.0317572 0.0005
 0.981883 -0.142209  0.126738 0.26849 0.0005
 0.972105 -0.112404   0.14574 -0.295913 0.0005
 0.974468 -0.120606   0.14191 -0.0922494 0.0005
 0.982217 -0.137271 0.0738917 0.0125174 0.0005
 0.973649 -0.122726  0.116093 -0.164803 0.0005
 0.979158 -0.144335  0.137627 0.133564 0.0005
  1.00399 -0.166638  0.131895 -0.0533514 0.0005
 0.967349 -0.127334 0.0864809 0.203837 0.0005
 0.979395 -0.131116  0.117051 -0.0832848 0.0005
   1.0043 -0.160925  0.154319 0.11364 0.0005
 0.968028 -0.104552  0.124291 0.411295 0.0005
0.975668 -0.12093 0.122548 -0.186275 0.0005
 0.980199 -0.143919  0.136873 0.122336 0.0005
  0.97016 -0.100813  0.138431 -0.189174 0.0005
 0.967039 -0.097172  0.136613 -0.115702 0.0005
 0.993857 -0.152064  0.158511 -0.222202 0.0005
  0.97576 -0.133488  0.149889 0.101951 0.0005
 0.980228 -0.136558  0.138555 -0.532258 0.0005
 0.985425 -0.124824 0.0981759 -0.378569 0.0005
 0.975483 -0.142751  0.120777 0.12726 0.0005
  0.97356 -0.138064  0.147797 -0.175892 0.0005
 0.969167 -0.105424 0.0940001 -0.0376702 0.0005
 0.996686 -0.131712 0.0459414 -0.116278 0.0005


==> output_ims_2_2_2_2_701/weightedpr_action_1.txt <==
30.665
 0.983492 -0.138146  0.113424 0.20852 0.0005
 0.969894 -0.136446  0.133037 0.378063 0.0005
 0.969094 -0.135457  0.117702 0.185996 0.0005
 0.966843 -0.101666  0.126675 0.368902 0.0005
 0.966373 -0.133354  0.118866 0.191445 0.0005
 0.971961 -0.146125  0.134681 -0.126646 0.0005
 0.967558 -0.135225  0.115818 0.170863 0.0005
 0.974224 -0.143343  0.101075 0.0383557 0.0005
 0.967123 -0.135646  0.141491 0.373242 0.0005
 0.993796 -0.159046   0.13237 -0.0323002 0.0005
 0.996637 -0.146576  0.143567 -0.133267 0.0005
 0.974015 -0.135769  0.129158 -0.46561 0.0005
 0.974101 -0.129617  0.108521 0.0400691 0.0005
 0.977553 -0.142847 0.0978119 0.0902138 0.0005
  0.98058 -0.144525  0.118779 -0.0217932 0.0005
 0.976279 -0.138091  0.123195 -0.0561132 0.0005
 0.975254 -0.140843  0.123277 -0.0553196 0.0005
 0.975459 -0.134606 0.0799758 0.0937177 0.0005
 0.970051 -0.136342   0.13442 0.363032 0.0005
  0.97998 -0.133949  0.100486 0.0613408 0.0005
 0.965927 -0.144435  0.127119 0.145131 0.0005
0.974902  -0.1431 0.119837 -0.0370756 0.0005
 0.995567 -0.152406  0.105033 0.171489 0.0005
 0.977623 -0.152405  0.134196 -0.107905 0.0005
  0.99001 -0.137421  0.106356 0.0742347 0.0005
 0.972421 -0.142478   0.12248 0.143139 0.0005
0.973474 -0.14367 0.130303 0.16979 0.0005
 0.970403 -0.139795   0.12816 -0.28876 0.0005
  0.96788 -0.102994  0.125258 0.393189 0.0005
 0.97655 -0.13848 0.122757 -0.0515258 0.0005
 0.980638 -0.145183  0.126684 -0.198327 0.0005
 0.972917 -0.121303  0.109092 -0.0718904 0.0005
 0.991427 -0.158741   0.11868 0.0282332 0.0005
 0.970729 -0.146396  0.119949 0.151944 0.0005
 0.971381 -0.117576  0.118665 -0.214692 0.0005
 0.974397 -0.140013  0.106936 0.121882 0.0005
 0.996283 -0.169291  0.128528 0.200993 0.0005
 0.973433 -0.140203   0.13414 0.150443 0.0005
 0.973408 -0.134384   0.10741 -0.14429 0.0005
 0.989249 -0.155494  0.129813 -0.227721 0.0005
  1.00127 -0.151957  0.127339 0.245901 0.0005
 0.969491 -0.119832  0.116065 -0.193454 0.0005
 0.980773 -0.144574  0.115598 0.281885 0.0005
 0.985897 -0.152679  0.127435 -0.0411921 0.0005
 0.982597 -0.137304  0.116623 0.208769 0.0005
 0.977716 -0.140415  0.127379 -0.117569 0.0005
   0.9753 -0.139043  0.123546 -0.0697206 0.0005
 0.988051 -0.145414   0.13618 -0.197725 0.0005
 0.965296 -0.130841  0.109094 0.0785323 0.0005
 0.983885 -0.151776  0.132954 -0.429138 0.0005
 0.972277 -0.128026  0.125963 -0.175193 0.0005
 0.973829 -0.138427  0.123374 -0.0766289 0.0005
 0.996687 -0.153803  0.106118 0.192013 0.0005
 0.974658 -0.142102  0.117058 0.0465513 0.0005
0.986738 -0.13215  0.11923 -0.123158 0.0005
 0.978703 -0.148127  0.109777 0.0701406 0.0005
 0.975503 -0.147614  0.103557 0.0880757 0.0005
 0.983019 -0.138938  0.114104 -0.0123506 0.0005
  1.00232 -0.162542  0.117024 0.195949 0.0005
  0.97897 -0.145655  0.106534 0.129713 0.0005
 0.999463 -0.150855  0.139221 -0.212109 0.0005
 0.973216 -0.133579  0.113721 0.0398695 0.0005
 0.988824 -0.153321  0.120242 0.0473598 0.0005
 0.979713 -0.131783  0.139085 0.246065 0.0005
 0.970708 -0.132593  0.117367 -0.182343 0.0005
 0.973489 -0.131553  0.127446 -0.185343 0.0005
 0.973498 -0.119539  0.115942 -0.229779 0.0005
 0.973038 -0.122897  0.116063 -0.162187 0.0005
  1.00152 -0.165218  0.119904 0.19349 0.0005
 0.973807 -0.122505  0.115869 -0.160135 0.0005
 0.992344 -0.139094   0.12648 -0.0306008 0.0005
 0.979836 -0.130663  0.116103 -0.0706629 0.0005
 0.991334 -0.155245  0.134836 -0.0452082 0.0005
 0.987114 -0.145337  0.135433 -0.191206 0.0005
 0.974302 -0.129142  0.129434 -0.289193 0.0005
0.977415 -0.14522  0.12251 0.0183406 0.0005
 0.981661 -0.146846  0.128034 -0.172547 0.0005
  1.00722 -0.171256  0.118871 0.146464 0.0005
 0.988756 -0.137581  0.110368 -0.0478926 0.0005
 0.997043 -0.154181  0.141739 0.0254319 0.0005
0.968189 -0.12734 0.119647 -0.132747 0.0005
 0.982867 -0.148885  0.116184 0.0502451 0.0005
 0.97965 -0.13404  0.12825 -0.535985 0.0005
 0.977256 -0.146331  0.108061 0.0488815 0.0005
 0.975747 -0.137753   0.11245 0.160427 0.0005
  0.99108 -0.159752  0.131697 -0.0217818 0.0005
 0.984095 -0.137319  0.109967 0.0425279 0.0005
 0.984497 -0.151295  0.117593 0.168297 0.0005
 0.971107 -0.130612  0.104907 -0.100097 0.0005
 0.993566 -0.147521  0.118031 0.100075 0.0005
 0.984521 -0.155049  0.131425 -0.210998 0.0005
 0.992042 -0.152714  0.126543 -0.20474 0.0005
 0.972473 -0.146073  0.122498 0.129708 0.0005
 0.990836 -0.141063  0.128768 -0.263641 0.0005
 0.991645 -0.146297  0.113547 0.0589842 0.0005
 0.986672 -0.144362  0.142119 0.206768 0.0005
 0.980677 -0.139082  0.121903 -0.268636 0.0005
 0.985002 -0.147552  0.132071 -0.0911341 0.0005
0.967478 -0.12526 0.112908 -0.132086 0.0005
 0.974765 -0.140985  0.108657 0.023133 0.0005
 0.991255 -0.161637  0.135713 -0.00932797 0.0005
 0.978718 -0.153578  0.121204 0.119931 0.0005
 0.974439 -0.128244  0.122155 -0.23561 0.0005
   1.0051 -0.171904  0.118558 0.163975 0.0005
  1.00778 -0.158032  0.131557 -0.094183 0.0005
 0.979229 -0.126795  0.122845 -0.130762 0.0005
 0.989253 -0.138126  0.116763 0.027058 0.0005
 0.980044 -0.133569  0.136361 -0.160117 0.0005
 0.977876 -0.158065  0.120934 -0.300166 0.0005
 0.977544 -0.132848  0.131594 -0.182132 0.0005
 0.966391 -0.145681  0.128539 0.184558 0.0005
0.973952 -0.13507 0.135425 0.361315 0.0005
 0.979729 -0.135591  0.123809 -0.40263 0.0005
0.974451 -0.14022 0.131813 0.154618 0.0005
 0.970637 -0.114658 0.0949209 0.0405299 0.0005
 0.975735 -0.120804   0.12581 -0.185254 0.0005
 0.975889 -0.137613  0.109667 0.157909 0.0005
 0.966575 -0.133419  0.117334 0.17881 0.0005
  0.962182 -0.0985995   0.114457 0.143321 0.0005
 0.994304 -0.172097    0.1333 -0.0412736 0.0005
  1.00466 -0.169015  0.118558 0.148337 0.0005
 0.980579 -0.125221  0.121875 -0.135658 0.0005
 0.979116 -0.141395   0.11449 -0.0146104 0.0005
0.986532 -0.15072 0.110008 0.0301327 0.0005
 0.968322 -0.134205  0.139966 0.369134 0.0005
 0.984271 -0.144611  0.113063 0.0165388 0.0005
 0.990185 -0.140829  0.129034 -0.276949 0.0005
 0.979022 -0.138684  0.126992 -0.302007 0.0005
 0.988091 -0.136309  0.113317 -0.141033 0.0005
 0.974848 -0.127512  0.121472 -0.230147 0.0005
 0.972986 -0.117475  0.119292 -0.195918 0.0005
 0.967832 -0.145902  0.116231 0.0832533 0.0005
 0.968766 -0.141896  0.139111 0.306352 0.0005
 0.987539 -0.150232  0.140854 -0.0035774 0.0005
  0.96952 -0.128555  0.121846 0.139602 0.0005
 0.986623 -0.140505   0.12431 -0.288082 0.0005
 0.979049 -0.136743  0.120608 -0.06712 0.0005
 0.972171 -0.136502  0.137539 0.245392 0.0005
 0.973659 -0.137742  0.117343 0.0549405 0.0005
   0.9907 -0.147017  0.113837 0.0641081 0.0005
 1.00043 -0.15189 0.105245 0.186345 0.0005
  0.99209 -0.156425  0.119981 0.0316649 0.0005
 0.976501 -0.124263  0.125152 -0.139836 0.0005
 0.976348 -0.134136  0.137728 0.246193 0.0005
  0.96904 -0.125265   0.10266 0.0466638 0.0005
 0.978749 -0.145604  0.112343 0.0501744 0.0005
 0.987063 -0.131839   0.11902 -0.0939273 0.0005
 0.983597 -0.133962  0.115535 0.0144737 0.0005
0.974235 -0.14412 0.138706 0.164602 0.0005
 0.987056 -0.135313  0.129769 -0.185956 0.0005
 0.988571 -0.137718  0.103669 0.0740903 0.0005
 0.994386 -0.153792  0.129788 0.0214404 0.0005
 0.980432 -0.143145  0.112957 0.0291449 0.0005
 0.987889 -0.145874  0.140882 -0.214645 0.0005
 0.964382 -0.131399  0.122629 0.138412 0.0005
 0.988258 -0.129654  0.118225 -0.122691 0.0005
  0.97129 -0.147496  0.121734 0.17237 0.0005
 0.977918 -0.124812  0.122486 -0.121438 0.0005
 0.982071 -0.153772  0.140965 -0.232247 0.0005
 0.986286 -0.145147   0.13512 -0.0991763 0.0005
  0.97962 -0.134759  0.125049 -0.387649 0.0005
 0.970189 -0.124212  0.121312 0.16516 0.0005
  0.97751 -0.139435  0.134328 -0.0732023 0.0005
 0.990555 -0.153691  0.122059 0.042506 0.0005
 0.986944 -0.146229  0.135688 -0.199868 0.0005
 0.976797 -0.125504  0.130158 -0.138404 0.0005
 0.981937 -0.148816  0.118486 0.00691111 0.0005
 0.989502 -0.157641  0.127653 -0.198927 0.0005
 0.974286 -0.146735  0.110748 0.0730099 0.0005
 0.973353 -0.143437  0.133468 -0.25271 0.0005
 0.990219 -0.136136  0.125213 -0.258151 0.0005
 0.988917 -0.138474  0.132109 0.274719 0.0005
 0.992637 -0.156056  0.117021 0.0454904 0.0005
 0.974739 -0.144604  0.132459 -0.171265 0.0005
 0.973903 -0.131184   0.10971 0.0265579 0.0005
 0.995664 -0.153679  0.105072 0.180845 0.0005
  0.960822 -0.0801987   0.113688 0.147682 0.0005
 0.972107 -0.134482  0.117181 -0.176242 0.0005
 0.987909 -0.146941  0.112973 0.0499798 0.0005
 0.985322 -0.144868  0.137984 -0.198384 0.0005
 0.979068 -0.134297  0.138294 -0.173179 0.0005
 0.979207 -0.137543  0.110565 0.0635881 0.0005
 0.971714 -0.126624  0.124499 -0.193349 0.0005
 0.989247 -0.156976  0.129904 -0.197569 0.0005
 0.989478 -0.145133  0.125444 -0.00900468 0.0005
  0.97093 -0.131404  0.121968 0.151224 0.0005
 0.971104 -0.126025  0.147295 -0.137852 0.0005
 0.971089 -0.115197 0.0945765 0.0428535 0.0005
 0.991887 -0.170444  0.133072 -0.0512925 0.0005
 0.970934 -0.136882  0.104602 0.0158585 0.0005
 0.972789 -0.144146  0.111076 0.0717097 0.0005
 0.968728 -0.148083  0.115029 0.079967 0.0005
 0.978101 -0.145572  0.108848 0.0271808 0.0005
0.996314 -0.15182  0.10564 0.219521 0.0005
   0.9675 -0.132542  0.123701 0.134846 0.0005
 0.976336 -0.137618  0.115625 0.426939 0.0005
  1.00328 -0.155829 0.0989858 0.174276 0.0005
 0.965989 -0.126762  0.132768 0.394952 0.0005
 0.966508 -0.142257 0.0980804 0.106444 0.0005
 0.978884 -0.138732  0.127135 -0.224064 0.0005
 0.988995 -0.150838  0.126632 -0.269414 0.0005
 0.973697 -0.126929  0.120095 -0.262654 0.0005
 0.979493 -0.146988  0.108495 0.0674769 0.0005
 0.988182 -0.156612  0.129373 -0.200247 0.0005
 0.966982 -0.126193  0.100972 0.104494 0.0005
 0.976684 -0.139047  0.123826 -0.0503731 0.0005
0.982301 -0.13822 0.111919 0.212244 0.0005
 0.970065 -0.129781  0.103124 0.0405084 0.0005
0.991074 -0.15024 0.124287 0.0737462 0.0005
 0.976994 -0.143429  0.136764 0.164929 0.0005
 0.980567 -0.132842   0.10007 0.0491801 0.0005
 0.970066 -0.127067  0.113612 0.245171 0.0005
 0.995889 -0.150978  0.106053 0.178826 0.0005
 0.982914 -0.153657  0.132476 0.330753 0.0005
 0.989694 -0.149068  0.130905 -0.0350293 0.0005
 0.974301 -0.128076  0.122152 -0.238147 0.0005
 0.987556 -0.140683  0.117491 0.0184259 0.0005
  0.97275 -0.120503  0.112497 -0.230125 0.0005
 0.977248 -0.122199  0.128471 -0.12235 0.0005
 0.979411 -0.149838  0.113921 0.124154 0.0005
 0.976976 -0.148336  0.120061 0.269631 0.0005
 0.993204 -0.156092  0.097632 0.13005 0.0005
 0.979833 -0.135571  0.134653 -0.149065 0.0005
  0.97134 -0.125085  0.114345 0.170083 0.0005
 0.972592 -0.119046  0.120183 -0.217183 0.0005
 0.974727 -0.137184   0.12756 0.292355 0.0005
 0.971864 -0.125638  0.119605 0.16015 0.0005
 0.988637 -0.143758  0.131616 -0.236112 0.0005
 1.00474 -0.15018 0.136033 0.000464686 0.0005
 0.988336 -0.142378  0.126084 -0.2641 0.0005
  0.959065 -0.0786956   0.114128 0.12616 0.0005
 0.970611 -0.116569 0.0942023 0.0238821 0.0005
 0.991546 -0.140511  0.127847 -0.252833 0.0005
 0.981251 -0.139884  0.114041 0.0257203 0.0005
 0.985808 -0.149815  0.125752 -0.0420574 0.0005
 0.978547 -0.137234  0.128238 -0.245395 0.0005
 1.00547  -0.1656 0.130405 -0.0671068 0.0005
  0.99492 -0.144105   0.12178 -0.166111 0.0005
 0.970738 -0.143222  0.119749 0.294471 0.0005
 0.974354 -0.137472  0.133513 0.146796 0.0005
 0.971896 -0.146058  0.133298 -0.13474 0.0005
 0.990429 -0.145914  0.134378 -0.109465 0.0005
0.977915 -0.13514 0.123522 -0.415468 0.0005
 0.979161 -0.142088  0.115648 -0.00899607 0.0005
 0.983025 -0.152064  0.117018 0.26377 0.0005
  0.961739 -0.0953392    0.11645 0.150751 0.0005
  0.97934 -0.139805  0.126918 -0.120268 0.0005
 0.985227 -0.130317  0.117361 -0.108144 0.0005
 0.980282 -0.137127  0.135201 -0.529789 0.0005
 0.965106 -0.130286  0.110516 0.0833842 0.0005
0.971084 -0.14327 0.136063 -0.134492 0.0005
0.982156 -0.15374 0.130143 0.333823 0.0005
 0.972027 -0.143159  0.125729 0.232777 0.0005
 0.995237 -0.161292  0.136698 0.00608263 0.0005
 0.985955 -0.135002  0.125817 -0.200932 0.0005
 0.987548 -0.151347  0.114136 0.041594 0.0005
 0.980562 -0.135358  0.140422 0.351628 0.0005
 0.988495 -0.154375  0.118953 0.0304011 0.0005
 0.977068 -0.141242 0.0861265 0.153279 0.0005
 0.983163 -0.145845  0.109041 0.0324979 0.0005
 0.967434 -0.112532 0.0881597 -0.0687173 0.0005
 0.986242 -0.152595  0.116184 0.161902 0.0005
   1.0077 -0.169641  0.118099 0.132858 0.0005
  0.98805 -0.163577  0.122291 0.100549 0.0005
 0.976339 -0.138622  0.125179 -0.0391337 0.0005
 0.973605 -0.128005  0.120626 -0.225097 0.0005
 0.981409 -0.154833 0.0994621 0.0492186 0.0005
  0.97545 -0.140953  0.121247 0.145712 0.0005
 0.989206 -0.142128  0.120646 -0.100322 0.0005
 0.968108 -0.128541   0.13901 -0.324663 0.0005
 0.961893 -0.081269  0.105458 0.139537 0.0005
 0.995924 -0.143028   0.12384 -0.174667 0.0005
 0.969879 -0.107953  0.100454 -0.0852885 0.0005
0.987818 -0.14168 0.123308 -0.284501 0.0005
 0.977093 -0.146101  0.115061 0.0589415 0.0005
 0.995213 -0.151211  0.105841 0.200974 0.0005
 0.970934 -0.134865  0.102151 0.0400425 0.0005
 0.977358 -0.142489  0.106444 0.143549 0.0005
 0.979628 -0.131767  0.130432 0.305699 0.0005
 0.979087 -0.147569  0.107818 0.0619574 0.0005
 0.984197 -0.150658   0.13561 -0.0175794 0.0005
0.979592 -0.13318 0.132636 -0.16727 0.0005
 0.985289 -0.137855  0.122438 -0.27222 0.0005
 0.969569 -0.127802  0.103532 0.117208 0.0005
 0.989296 -0.139303  0.102407 0.0646113 0.0005
  1.00279 -0.164249  0.119266 0.178307 0.0005
 0.989543 -0.143961  0.131176 -0.0992722 0.0005
 0.989014 -0.140625  0.129689 -0.250579 0.0005
 0.967039 -0.127884  0.123451 -0.148545 0.0005
 0.972759 -0.122181  0.115379 -0.1558 0.0005
 0.978432 -0.142772 0.0847251 0.156835 0.0005
  0.96994 -0.133714  0.119046 0.208508 0.0005
 0.993278 -0.144708  0.122552 -0.157635 0.0005
 0.982962 -0.145429  0.113651 0.040523 0.0005
 0.968956 -0.105712 0.0928149 -0.0464155 0.0005
 0.967781 -0.122245  0.117894 -0.192809 0.0005
 0.982986 -0.139948  0.113503 -0.00579789 0.0005
 0.977939 -0.139194  0.134427 -0.0736639 0.0005
 0.979753 -0.139715  0.123972 -0.0522365 0.0005
 0.972705 -0.142814   0.12146 0.135036 0.0005
 0.971113 -0.147588  0.134428 -0.0964731 0.0005
 0.975283 -0.123969  0.130523 -0.136696 0.0005
 0.967707 -0.142454  0.104178 0.124799 0.0005
0.990788 -0.13882 0.119367 0.0465264 0.0005
 0.994734 -0.156313 0.0953786 0.149873 0.0005
  0.96794 -0.105533 0.0952667 -0.054595 0.0005
  1.00302 -0.165887  0.132825 -0.0428591 0.0005
0.976505 -0.13276  0.13805 0.233962 0.0005
 0.970373 -0.136492   0.13657 0.351613 0.0005
  0.96602 -0.141805  0.144175 0.353883 0.0005
 0.981332 -0.142745    0.1125 0.0108799 0.0005
 0.978137 -0.135878  0.128763 -0.0614031 0.0005
 0.989152 -0.137264  0.124294 -0.237676 0.0005
 0.969908 -0.137772  0.137336 0.222915 0.0005
  0.98852 -0.141623  0.125271 -0.279401 0.0005
 0.973829 -0.127271  0.126735 -0.179672 0.0005
 0.987652 -0.141713  0.117633 0.0124901 0.0005
  1.00257 -0.167149  0.131026 -0.0492475 0.0005
 0.998934 -0.170422  0.129503 0.207441 0.0005
 0.969807 -0.130481  0.124087 0.134803 0.0005
 0.978083 -0.144908  0.106998 0.0505017 0.0005
 0.975778 -0.123643   0.11716 -0.162008 0.0005
 0.995505 -0.160465  0.136731 -0.15624 0.0005
 0.988252 -0.152767  0.129142 -0.0305107 0.0005
 0.987403 -0.151836    0.1156 0.163633 0.0005
0.971735 -0.13093 0.132434 0.491764 0.0005
 0.971207 -0.140648  0.129765 -0.183233 0.0005
  0.97891 -0.136347  0.127054 -0.545342 0.0005
 0.978464 -0.135156  0.100593 0.0556107 0.0005
 0.993489 -0.149046  0.123953 -0.187116 0.0005
 0.969215 -0.158352  0.136662 0.207032 0.0005
0.981099 -0.14594 0.127255 0.17653 0.0005
 0.976909 -0.131623  0.115776 0.0425567 0.0005
 0.985945 -0.138757  0.117046 0.0201812 0.0005
 0.987698 -0.139953  0.114542 0.0175746 0.0005
 0.985973 -0.137811  0.107438 0.0676467 0.0005
 0.985884 -0.150653  0.132736 -0.432295 0.0005
  1.00119 -0.164408  0.119894 0.204373 0.0005
  1.00329 -0.155853  0.102424 0.195948 0.0005
 0.968126 -0.123474   0.12465 0.159761 0.0005
0.990369 -0.14861 0.132897 -0.0295306 0.0005
 0.996203 -0.169857  0.127275 0.145959 0.0005
 0.969283 -0.148253  0.116495 0.0677872 0.0005
 0.993595 -0.146429    0.1211 -0.148895 0.0005
 0.993063 -0.148303   0.11746 0.0909985 0.0005
 0.969476 -0.138921  0.146076 0.131038 0.0005
 0.989857 -0.156197  0.119639 0.0304436 0.0005
 0.971724 -0.136152  0.137232 0.245942 0.0005
  0.97323 -0.125674  0.118106 -0.158653 0.0005
 0.974519 -0.141829  0.102539 0.0117105 0.0005
 0.973214 -0.128436    0.1265 -0.185372 0.0005
 0.976128 -0.149758  0.151548 0.344158 0.0005
 0.974571 -0.144955  0.112959 0.0149479 0.0005
  0.99383 -0.158178  0.135091 -0.0368047 0.0005
 0.996702 -0.143901  0.122399 -0.175276 0.0005
  0.97933 -0.131776  0.136336 0.264145 0.0005
  0.98018 -0.141916  0.113256 0.0315982 0.0005
 0.988751 -0.139784  0.118939 -0.0798009 0.0005
 0.975715 -0.137811  0.130344 -0.452482 0.0005
 0.997676 -0.152717  0.106208 0.191973 0.0005
 0.970142 -0.141718  0.129787 0.227782 0.0005
 0.988765 -0.150588  0.130395 -0.0370426 0.0005
 0.990645 -0.151005  0.127335 -0.18776 0.0005
 0.992825 -0.156694  0.126736 0.028107 0.0005
 0.974684 -0.134205  0.138559 0.257253 0.0005
 0.986607 -0.152159  0.114404 0.0457055 0.0005
  0.962892 -0.0984181   0.112811 0.175985 0.0005
 0.973001 -0.118151  0.121903 -0.214354 0.0005
0.970744 -0.14014 0.127505 -0.296657 0.0005
 0.981191 -0.147089  0.136702 -0.0696137 0.0005
 0.995711 -0.131465  0.120138 -0.301874 0.0005
0.994508 -0.15449 0.130124 0.0358466 0.0005
  0.97073 -0.146664  0.132671 -0.122136 0.0005
 0.986582 -0.140309  0.105043 0.0522565 0.0005
  1.00172 -0.165976  0.120206 0.199544 0.0005
 0.972485 -0.128769  0.106037 -0.263956 0.0005
 0.975357 -0.127848  0.124395 -0.246166 0.0005
 0.973321 -0.134014  0.137925 0.23271 0.0005
 0.995327 -0.151507  0.140592 -0.233516 0.0005
 0.981061 -0.143814 0.0965503 0.0982369 0.0005
 0.978322 -0.132272  0.131351 0.299474 0.0005
 0.990863 -0.156805  0.116524 0.226577 0.0005
 0.985237 -0.131998  0.144714 -0.0811432 0.0005
 0.969714 -0.124687  0.102166 0.0425951 0.0005
  0.98043 -0.134372  0.139219 -0.162827 0.0005
 0.989588 -0.145724   0.12624 -0.268331 0.0005
  0.97142 -0.137528  0.101468 0.0128895 0.0005
 0.988274 -0.149166  0.113067 0.0825498 0.0005
 0.976989 -0.139807  0.121932 -0.0501016 0.0005
0.971806 -0.14106 0.131901 -0.180156 0.0005
 0.973455 -0.137539  0.126848 -0.478247 0.0005
 0.977891 -0.138415  0.135071 -0.504278 0.0005
 0.976808 -0.142653  0.136054 -0.400136 0.0005
 0.975394 -0.117522  0.120172 -0.184004 0.0005
 0.982314 -0.135439  0.113466 0.065954 0.0005
 0.97621 -0.13003 0.137946 -0.158377 0.0005
0.974611 -0.12029 0.122084 0.189813 0.0005
 0.986987 -0.155193  0.130178 -0.22608 0.0005
 0.973894 -0.127025  0.121879 -0.273003 0.0005
 0.985547 -0.130072  0.118325 -0.102617 0.0005
 0.989583 -0.134284  0.125683 -0.281987 0.0005
 0.991434 -0.145403  0.111485 0.00328245 0.0005
0.979739 -0.13423 0.100766 0.0599376 0.0005
 0.984617 -0.135446  0.115568 0.00373534 0.0005
   0.9659 -0.139361  0.142699 0.334523 0.0005
  0.960289 -0.0914709   0.122995 0.154663 0.0005
0.970157 -0.13596 0.141397 0.32445 0.0005
0.989316 -0.1611 0.12716 -0.108211 0.0005
  1.00576 -0.170812  0.121513 0.142659 0.0005
 0.980357 -0.136037  0.113909 0.190263 0.0005
 0.986144 -0.153925  0.115954 0.168514 0.0005
 0.966651 -0.140132  0.141583 0.357998 0.0005
 0.968347 -0.113744  0.103639 0.362251 0.0005
 0.977039 -0.149142  0.152348 0.372395 0.0005
 0.973873 -0.148714  0.122499 -0.255645 0.0005
0.987188 -0.14136 0.127769 -0.433834 0.0005
 0.989554 -0.158962  0.130132 -0.204653 0.0005
 0.979113 -0.139009  0.109925 0.0582854 0.0005
 0.969073 -0.134197  0.105467 -0.0450467 0.0005
0.983403 -0.15183  0.11591 0.187965 0.0005
 0.980771 -0.133635  0.139939 -0.17679 0.0005
 0.987112 -0.137572  0.114173 -0.172834 0.0005
0.976985 -0.14064 0.124074 -0.0503665 0.0005
 0.984691 -0.137765  0.109605 0.0818479 0.0005
 0.970779 -0.142436  0.131222 0.162905 0.0005
 0.978592 -0.145002  0.109932 0.0608902 0.0005
 0.993337 -0.155508  0.129533 0.0398466 0.0005
 0.977342 -0.132411   0.11519 0.0513928 0.0005
0.969836 -0.13427 0.104616 -0.0692422 0.0005
  0.967135 -0.0927961   0.127609 0.15133 0.0005
 0.989028 -0.144526  0.138644 -0.207932 0.0005
  1.00468 -0.167641  0.118664 0.135663 0.0005
 0.965492 -0.144847  0.126725 0.157957 0.0005
 0.982553 -0.142277  0.127536 0.280829 0.0005
 0.990279 -0.138857  0.124411 -0.238552 0.0005
 0.967526 -0.112238  0.103566 0.344338 0.0005
 0.990111 -0.151166  0.107149 0.207006 0.0005
 0.973055 -0.134782  0.107963 -0.144257 0.0005
 0.982409 -0.144934   0.12577 0.286391 0.0005
 0.975081 -0.137154  0.128913 -0.464587 0.0005
0.970149 -0.14283 0.132276 0.168018 0.0005
 0.970884 -0.129396  0.115278 0.233164 0.0005
  0.97121 -0.139932  0.133635 0.152052 0.0005
 0.979974 -0.139201  0.113822 0.0132366 0.0005
0.977941 -0.14284 0.135998 -0.372993 0.0005
 0.964729 -0.130939    0.1106 -0.00699393 0.0005
   0.9938 -0.147431  0.116921 0.0946847 0.0005
 0.992028 -0.147073  0.113497 0.0557951 0.0005
 0.975566 -0.137917   0.11156 0.263094 0.0005
  0.98326 -0.145939  0.131868 -0.0741864 0.0005
 0.970517 -0.137494  0.111354 -0.0591123 0.0005
 0.988978 -0.160102  0.131501 -0.0118391 0.0005
 0.96488 -0.10163 0.112298 0.150224 0.0005
 0.978559 -0.139883  0.114921 0.0529391 0.0005
 0.981295 -0.144481  0.112126 0.0234325 0.0005
 0.969957 -0.106333 0.0946904 -0.0521234 0.0005
 0.987251 -0.142889  0.129743 -0.399336 0.0005
  1.00147 -0.163597  0.116843 0.190451 0.0005
 0.977669 -0.146148  0.108332 0.0817992 0.0005
 0.990823 -0.143691  0.127432 -0.0298731 0.0005
  0.962905 -0.0962437   0.114894 0.15507 0.0005
0.976683 -0.12434 0.123965 -0.152665 0.0005
 0.976544 -0.129467  0.129857 -0.0628442 0.0005
 0.981246 -0.157889 0.0987869 0.0757202 0.0005
  0.97709 -0.137704  0.123659 -0.0573883 0.0005
 0.974771 -0.131429  0.126277 -0.196319 0.0005
 0.986864 -0.136119  0.133835 0.283595 0.0005
   0.9715 -0.146394  0.122125 0.431047 0.0005
 0.969867 -0.128899  0.109968 0.216343 0.0005
 0.988536 -0.151552  0.126799 -0.0304025 0.0005
 0.969044 -0.131903  0.108687 0.0519347 0.0005
  0.98026 -0.139672  0.134763 -0.0754648 0.0005
 0.982897 -0.142574  0.118482 -0.0185281 0.0005
 0.969653 -0.105501 0.0933848 -0.0219434 0.0005
 0.988836 -0.148469  0.132017 -0.0680476 0.0005
 0.978981 -0.133771  0.131705 -0.179593 0.0005
 1.00927 -0.15625 0.134196 -0.0945851 0.0005
 0.989762 -0.143149  0.116703 0.0280489 0.0005
 0.981354 -0.128328 0.0894374 0.121751 0.0005
 0.981789 -0.142352 0.0947114 0.100725 0.0005
 0.976019 -0.134784  0.123703 -0.399126 0.0005
 0.990861 -0.157967  0.120526 0.0161522 0.0005
 0.970948 -0.142474   0.13157 0.156928 0.0005
 0.981463 -0.132929  0.136498 -0.152163 0.0005
 0.977074 -0.135138  0.101509 0.0783836 0.0005
 0.982854 -0.144488  0.119806 -0.0260708 0.0005
 0.970487 -0.133034  0.118202 0.177307 0.0005
 0.976659 -0.133252  0.115365 0.058336 0.0005
   0.989 -0.13993 0.119338 0.00941297 0.0005
 0.972396 -0.142564  0.102466 0.0012265 0.0005
  1.00449 -0.170593  0.123237 0.127524 0.0005
 0.975582 -0.124386  0.116192 -0.155031 0.0005
  1.00221 -0.164231  0.116945 0.195621 0.0005
  0.9935 -0.13927 0.125778 -0.0267783 0.0005
 0.970064 -0.131753  0.136163 -0.30461 0.0005
 0.972874 -0.143954   0.13311 -0.135921 0.0005
 0.992019 -0.136013  0.117759 0.0127382 0.0005
 0.985551 -0.149493  0.115237 0.178574 0.0005
 0.990867 -0.142557  0.132009 -0.258393 0.0005
 0.979891 -0.146192  0.108201 0.138894 0.0005
 0.975521 -0.137509  0.113534 0.00781064 0.0005
0.976382 -0.14606 0.119177 -0.0666416 0.0005
 0.974383 -0.139784  0.130939 -0.171875 0.0005
 0.971576 -0.131132  0.131764 0.485143 0.0005
 0.971956 -0.108862  0.120333 -0.49477 0.0005
  0.98095 -0.136239  0.113312 0.174253 0.0005
 0.972833 -0.141454  0.128624 0.212002 0.0005
 0.971956 -0.136769  0.137769 0.240618 0.0005
 0.972487 -0.130954  0.137184 -0.180258 0.0005
0.995313 -0.15693 0.128183 0.0316702 0.0005
 0.976816 -0.137574  0.110784 0.238492 0.0005
    1.007 -0.147745  0.137863 -0.0269638 0.0005
  0.98251 -0.144385  0.127243 0.162451 0.0005
 0.991465 -0.146026  0.144562 -0.0621911 0.0005
 0.977811 -0.134964  0.116147 0.00667986 0.0005
   1.0021 -0.167199  0.134012 -0.0657679 0.0005
 0.995087 -0.130525  0.118024 -0.315881 0.0005
 0.984001 -0.142312  0.106539 0.139771 0.0005
 0.976939 -0.132143  0.128139 -0.194397 0.0005
 0.971127 -0.126043  0.104143 0.0515435 0.0005
 0.974989 -0.128449   0.12956 -0.280202 0.0005
0.988703 -0.13755  0.13485 0.264831 0.0005
 0.972262 -0.129024  0.124977 -0.194609 0.0005
  0.98515 -0.141539  0.119534 0.443774 0.0005
0.996038 -0.15429 0.130061 0.0293908 0.0005
  0.98048 -0.136359  0.138175 -0.518217 0.0005
 0.969533 -0.145286   0.11488 0.0697153 0.0005
 0.977049 -0.143994  0.125815 0.0182418 0.0005
0.984028 -0.13747 0.108916 0.070431 0.0005
  0.98847 -0.155522  0.130168 -0.178061 0.0005
0.983373 -0.14485 0.137785 -0.0659103 0.0005
 0.990186 -0.138962  0.111678 -0.135647 0.0005
 0.990759 -0.156836    0.1349 -0.0453218 0.0005
 0.991861 -0.149826  0.126616 -0.221161 0.0005
 0.96957 -0.13035 0.102858 0.0488978 0.0005
 0.979117 -0.143313  0.114272 0.0273126 0.0005
 0.973427 -0.118269  0.119959 -0.178822 0.0005
 0.977068 -0.142709  0.136102 -0.387386 0.0005
 0.976198 -0.137001  0.120219 -0.311733 0.0005
 0.974852 -0.123315  0.130601 -0.129908 0.0005
 0.975634 -0.135173  0.110439 0.147978 0.0005
 0.996245 -0.150465  0.105631 0.204273 0.0005
 0.983039 -0.145752  0.128443 0.249296 0.0005
  1.00392 -0.150057  0.131145 -0.325379 0.0005
 0.992153 -0.153469  0.134621 -0.0498477 0.0005
  0.960053 -0.0796233   0.114967 0.134944 0.0005
 0.983953 -0.136532  0.109771 0.0858921 0.0005
 0.979232 -0.125592  0.122023 -0.112615 0.0005
 0.983041 -0.155877 0.0968868 0.0650855 0.0005
  0.97269 -0.122086  0.121324 0.197086 0.0005
  0.98644 -0.153138  0.128119 -0.0702872 0.0005
0.985551 -0.14044 0.115833 0.0195653 0.0005
 0.971706 -0.138142  0.103804 0.00800976 0.0005
0.976825 -0.13767 0.124034 -0.4273 0.0005
 0.988923 -0.140769  0.136274 0.311717 0.0005
 0.974067 -0.137312  0.108836 0.136857 0.0005
 0.982313 -0.135906  0.113263 0.195112 0.0005
 0.978728 -0.138196  0.127242 -0.250193 0.0005
  0.97121 -0.137394  0.136079 0.266342 0.0005
 0.972587 -0.118739  0.119001 -0.195749 0.0005
 0.980694 -0.140356   0.13613 -0.53167 0.0005
  0.97307 -0.118577  0.121543 -0.190591 0.0005
 0.972746 -0.122869  0.121541 0.181922 0.0005
 0.979948 -0.154412 0.0969937 0.0481805 0.0005
 0.981764 -0.145866  0.113398 0.0244098 0.0005
  0.97792 -0.145602  0.119298 -0.245635 0.0005
  0.99259 -0.158164  0.128764 -0.226579 0.0005
 0.968152 -0.137181  0.134015 0.372139 0.0005
 0.969171 -0.141182  0.139226 0.303204 0.0005
 0.967906 -0.107912  0.108567 0.195598 0.0005
 0.973794 -0.129058  0.123058 -0.25689 0.0005
   0.9737 -0.136907  0.128588 0.27844 0.0005
 0.996231 -0.141174  0.139567 -0.472557 0.0005
  0.99342 -0.149285  0.119634 0.111641 0.0005
 0.973902 -0.118945  0.119117 -0.210014 0.0005
 0.997829 -0.151288   0.13959 -0.226884 0.0005
 0.973699 -0.127266  0.129555 -0.266917 0.0005
 0.982215 -0.149503  0.120459 0.035232 0.0005
  0.97419 -0.127731  0.130009 -0.288668 0.0005
 0.971644 -0.132378   0.13361 0.49223 0.0005
 0.994258 -0.151168  0.127133 -0.207072 0.0005
 0.972389 -0.139007  0.131673 -0.168196 0.0005
 0.974541 -0.128101  0.128062 -0.278391 0.0005
0.990133 -0.14903 0.132068 -0.0404571 0.0005
 0.975959 -0.138326  0.124778 -0.0789899 0.0005
 0.985217 -0.154105  0.130624 0.32581 0.0005
 0.971473 -0.145835  0.132746 0.171816 0.0005
 0.992081 -0.151671  0.107843 0.1773 0.0005
 0.976196 -0.131502  0.127573 -0.28387 0.0005
 0.970331 -0.139084  0.104545 0.000130829 0.0005
 0.990764 -0.131037  0.121532 -0.422062 0.0005
 0.986051 -0.149693  0.118777 -0.219245 0.0005
0.974778 -0.12468 0.118375 -0.152244 0.0005
0.969397 -0.12428 0.120366 0.158732 0.0005
 0.972199 -0.121226  0.122609 0.144384 0.0005
0.974584 -0.14624  0.10191 0.0321205 0.0005
  0.99719 -0.150307  0.142163 -0.218825 0.0005
 0.992444 -0.148741  0.117752 0.0992887 0.0005
 0.976454 -0.138805   0.12297 -0.318916 0.0005
 0.981372 -0.130074  0.090917 0.146389 0.0005
 0.977807 -0.139838  0.114662 0.419501 0.0005
 0.970635 -0.138731  0.134564 0.37739 0.0005
0.968044 -0.12532 0.122158 0.181094 0.0005
 0.977019 -0.129194  0.134484 -0.0653382 0.0005
 0.974312 -0.121138  0.123296 0.207492 0.0005
 0.976688 -0.121067  0.129009 -0.127732 0.0005
 0.972843 -0.120028  0.108938 -0.0727127 0.0005
0.993851 -0.15958 0.133037 -0.0267971 0.0005
 0.977042 -0.141497   0.13551 -0.389369 0.0005
 0.990656 -0.149698  0.123783 -0.257222 0.0005
 0.982061 -0.135731  0.114299 -0.00628378 0.0005
 0.977421 -0.135324  0.137707 -0.149453 0.0005
  0.97871 -0.125452  0.118771 -0.121627 0.0005
 0.988514 -0.138813   0.10283 0.0582298 0.0005
 0.988517 -0.149221  0.130218 -0.0552936 0.0005
0.972876 -0.12281 0.118121 0.186445 0.0005
0.986336 -0.15001 0.126889 -0.0589172 0.0005
  0.98316 -0.141508  0.115187 0.0092542 0.0005
 0.984422 -0.138524  0.112589 -0.0262256 0.0005
 0.982119 -0.149248  0.127993 -0.165229 0.0005
 0.984798 -0.143739   0.14146 0.205951 0.0005
 0.993176 -0.155625  0.129546 0.0363853 0.0005
 0.985375 -0.144587  0.135953 -0.19697 0.0005
0.984114 -0.14886 0.114521 0.165877 0.0005
 0.981709 -0.141924  0.114961 -0.132417 0.0005
 0.968008 -0.127854  0.105184 0.113234 0.0005
 0.986501 -0.137989  0.125154 -0.247732 0.0005
 0.970911 -0.115893 0.0921701 0.0246299 0.0005
 0.981874 -0.138946  0.136884 -0.499863 0.0005
0.968664 -0.13483 0.133254 0.37015 0.0005
 0.972767 -0.141415  0.127464 -0.273055 0.0005
 0.974259 -0.123076  0.128777 -0.133885 0.0005
 0.980052 -0.140809   0.13546 -0.0876927 0.0005
 0.972382 -0.118332  0.121522 -0.207086 0.0005
 0.978427 -0.146556  0.104386 0.130733 0.0005
 0.989564 -0.154425  0.120048 0.0203121 0.0005
0.978209 -0.13822 0.135728 -0.511012 0.0005
 0.992281 -0.139757   0.14137 -0.250146 0.0005
 0.99224 -0.13849 0.123421 -0.00883313 0.0005
 0.971356 -0.145307  0.133536 -0.121152 0.0005
0.990233 -0.13726 0.104212 0.0604524 0.0005
 0.975293 -0.133038   0.13722 -0.156998 0.0005
 0.976194  -0.13809 0.0798827 0.0772091 0.0005
 0.971561 -0.139357  0.129124 -0.179947 0.0005
  1.00641 -0.165686  0.130819 -0.0630958 0.0005
 0.988508 -0.156375  0.126725 -0.00485414 0.0005
 0.970959 -0.128693  0.102125 0.100574 0.0005
 0.977754 -0.126268  0.129373 -0.0459973 0.0005
 0.979507 -0.133946  0.131926 -0.1997 0.0005
 0.969785 -0.104109  0.125978 0.390585 0.0005
  0.97744 -0.132278  0.129814 -0.18635 0.0005
 0.969162 -0.103738  0.124538 0.389112 0.0005
 0.968594 -0.123626  0.110174 -0.0681604 0.0005
 1.00345 -0.16286 0.119614 0.182009 0.0005
 0.975627 -0.136339 0.0926113 0.0138512 0.0005
  0.97323 -0.119679  0.117657 -0.17862 0.0005
 0.978876 -0.136861  0.141827 0.332636 0.0005
  0.97661 -0.139537  0.123249 -0.0802673 0.0005
 0.989031 -0.132687  0.120771 -0.0316169 0.0005
 0.993954 -0.157076  0.129532 0.0201972 0.0005
 0.971819 -0.130249  0.132981 0.515132 0.0005
 0.969663 -0.134648  0.118068 0.190532 0.0005
 0.975165 -0.113536  0.125596 0.282483 0.0005
 0.986237 -0.157157  0.131273 -0.18677 0.0005
  0.98656 -0.131397  0.118979 -0.133475 0.0005
 0.971425 -0.145035  0.120845 0.139036 0.0005
 0.997569 -0.132114  0.106124 -0.167966 0.0005
 0.992047 -0.154236  0.122353 0.0374575 0.0005
 0.974349 -0.129633  0.108844 0.035877 0.0005
 0.980294 -0.131526  0.134468 -0.146827 0.0005
 0.981977 -0.140558   0.11003 0.138235 0.0005
0.975861 -0.14011 0.109586 0.0267744 0.0005
 0.974867 -0.146395  0.121185 -0.0922122 0.0005
 0.981014 -0.141162  0.114381 -0.00444563 0.0005
   0.9733 -0.116419   0.11833 -0.219412 0.0005
 0.975209 -0.129208  0.123134 -0.242968 0.0005
0.966916 -0.12866 0.121065 -0.160179 0.0005
 0.973106 -0.116268  0.109634 -0.116195 0.0005
 0.988313 -0.142032  0.139918 0.298643 0.0005
  0.97352 -0.129329  0.103656 0.0882439 0.0005
 0.981483 -0.138834  0.137715 -0.514242 0.0005
0.974341  -0.1267 0.129529 -0.262347 0.0005
 0.973525 -0.135631  0.115811 0.423148 0.0005
 0.970508 -0.120018 0.0982958 0.145728 0.0005
  0.99186 -0.152187  0.105901 0.192421 0.0005
 0.989898 -0.140409  0.123187 -0.291801 0.0005
 0.974895 -0.150622   0.11921 0.292662 0.0005
 0.971779 -0.122953  0.116771 -0.177285 0.0005
 0.977726 -0.131131  0.135095 0.223754 0.0005
  1.00504 -0.167426   0.13415 -0.0578392 0.0005
 0.973472 -0.119926  0.120536 -0.187361 0.0005
 0.984507 -0.135182  0.109983 0.0708594 0.0005
 0.975034 -0.130281  0.133206 -0.0610705 0.0005
 0.970549 -0.130803  0.127385 -0.197212 0.0005
 0.979972 -0.135949   0.11285 0.203692 0.0005
 0.989083 -0.143302  0.130412 -0.222039 0.0005
 0.982739 -0.143069  0.112601 0.00860558 0.0005
 0.971645 -0.117585  0.116404 -0.177091 0.0005
  0.97053 -0.138443  0.138317 0.284745 0.0005
 0.993734 -0.154687  0.129381 0.0128372 0.0005
  0.98106 -0.140653  0.108335 0.156308 0.0005
    0.993 -0.156141  0.136327 -0.0223163 0.0005
 0.975046 -0.144178  0.111436 0.0384391 0.0005
 0.979831 -0.142735 0.0958224 0.0942454 0.0005
 0.971712 -0.128524  0.134705 -0.310159 0.0005
 0.975108 -0.136531  0.123943 -0.312743 0.0005
 0.971028 -0.121083  0.123752 0.167438 0.0005
 0.973327 -0.118738  0.119841 -0.193614 0.0005
   0.9923 -0.156469   0.12891 0.0429731 0.0005
 0.969079 -0.106495 0.0916869 -0.0547418 0.0005
 0.988809 -0.139551  0.117173 0.0226233 0.0005
 0.972812 -0.129169  0.128415 -0.194734 0.0005
 0.988952 -0.139255  0.117572 0.00956413 0.0005
 0.993703 -0.162903  0.138141 -0.147273 0.0005
  0.97709 -0.135491  0.130169 -0.158826 0.0005
 0.974409 -0.123517  0.119363 0.0186518 0.0005
0.989655  -0.1317 0.117546 -0.131393 0.0005
 0.972661 -0.124928  0.120292 0.159904 0.0005
 0.975069 -0.141843  0.122858 0.00339097 0.0005
  0.97426 -0.122405  0.119714 0.186778 0.0005
 0.968684 -0.105263  0.124943 0.384859 0.0005
 0.987628 -0.148418  0.125682 -0.247596 0.0005
 0.977644 -0.122047  0.123806 -0.185222 0.0005
 0.987397 -0.157797 0.0976588 0.0452699 0.0005
 0.978344 -0.144672   0.10946 0.0479462 0.0005
 0.997065 -0.141067  0.116241 -0.211194 0.0005
 0.983316 -0.144019  0.109641 0.040078 0.0005
 0.979908 -0.135156  0.101873 0.039712 0.0005
   0.96327 -0.0960826   0.113044 0.154039 0.0005
 0.968011 -0.126013  0.123979 -0.139189 0.0005
 0.975596 -0.129251  0.114008 -0.0710259 0.0005
 0.981397 -0.140332  0.112554 0.0253047 0.0005
 0.986875 -0.137206  0.135076 0.260501 0.0005
0.971911 -0.13106 0.104412 0.0680334 0.0005
 0.969586 -0.105101 0.0961472 -0.0591194 0.0005
 0.982624 -0.142516  0.121469 -0.00787284 0.0005
 0.974109 -0.119545  0.119757 0.20686 0.0005
 0.978506 -0.139472  0.110845 0.0695011 0.0005
 0.989159 -0.142555  0.130561 -0.24755 0.0005
 0.973209 -0.143269  0.131858 -0.15374 0.0005
 0.991908 -0.158833  0.129141 -0.197732 0.0005
 0.994664 -0.130252  0.116531 -0.302998 0.0005
 0.976815 -0.129825  0.137645 -0.190828 0.0005
  1.00627 -0.165714    0.1341 -0.0515296 0.0005
 0.981217 -0.143451 0.0971412 0.0915527 0.0005
 0.998688 -0.152158  0.142793 0.0503906 0.0005
 0.991317 -0.140566  0.125192 -0.292254 0.0005
 0.980024 -0.134158  0.127295 -0.547125 0.0005
 0.986233 -0.129607  0.117876 -0.0988895 0.0005
0.993725 -0.14784 0.118631 0.109995 0.0005
 0.983228 -0.147101  0.125746 -0.220608 0.0005
 0.993921 -0.159562  0.138352 -0.157575 0.0005
 0.972041 -0.135444  0.103139 0.0241048 0.0005
 0.976549 -0.139066  0.127785 -0.29287 0.0005
 0.981025 -0.147402  0.136578 -0.0840725 0.0005
  1.00638 -0.165471  0.133826 -0.066944 0.0005
0.989959 -0.13969 0.104615 0.0549494 0.0005
 0.995589 -0.152182  0.106612 0.170977 0.0005
 0.973307 -0.134669  0.139326 0.242961 0.0005
  0.966634 -0.0962757   0.129045 0.156671 0.0005
  0.97108 -0.139581  0.104638 -0.0200084 0.0005
 0.987087 -0.131374  0.123515 -0.407317 0.0005
 0.979504 -0.141092  0.115195 0.0159452 0.0005
 0.976585 -0.128546  0.121027 -0.255805 0.0005
 0.975586 -0.138679  0.121488 -0.0620378 0.0005
 0.976885 -0.147984  0.115451 0.0773503 0.0005
  0.965179 -0.0997654   0.110145 0.139297 0.0005
 0.975814 -0.138279  0.123964 -0.0826468 0.0005
 0.973587 -0.142735  0.102399 0.00345692 0.0005
 0.971713 -0.141871  0.120243 0.140397 0.0005
0.967526 -0.12531 0.122261 0.166819 0.0005
 0.974857 -0.127832  0.131246 -0.285157 0.0005
   0.9871 -0.163675  0.122038 0.100431 0.0005
0.972766 -0.14505 0.136262 -0.108532 0.0005
 0.981418 -0.142499   0.12111 -0.0380678 0.0005
0.974801 -0.14285 0.122383 0.00540843 0.0005
 0.973094 -0.141441  0.134216 -0.23132 0.0005
 1.00858 -0.15666 0.133601 -0.117426 0.0005
 0.977708 -0.139149  0.129716 -0.311254 0.0005
 0.979783 -0.144872  0.109609 0.0543913 0.0005
 0.980938 -0.133558   0.12804 -0.532371 0.0005
 0.970117 -0.135019  0.137101 0.347246 0.0005
 0.984884 -0.151182  0.115402 0.170568 0.0005
 0.989252 -0.152229  0.127723 -0.0378487 0.0005
 0.981024 -0.146368  0.126125 -0.185791 0.0005
 0.990027 -0.146491  0.127172 -0.26058 0.0005
 0.973351 -0.143814  0.127964 -0.27905 0.0005
 0.985553 -0.132004   0.11938 -0.264863 0.0005
 0.988953 -0.144189   0.14016 -0.212203 0.0005
 0.969551 -0.126261  0.103255 0.0454106 0.0005
 0.970702 -0.132293  0.103343 0.037987 0.0005
 0.992341 -0.146603   0.11512 0.110804 0.0005
0.990457 -0.13278 0.121321 -0.0354655 0.0005
 0.970657 -0.136813  0.112012 -0.023989 0.0005
  0.97573 -0.103182  0.127044 -0.297167 0.0005
 0.967542 -0.104734  0.126269 0.410874 0.0005
 0.970142 -0.121178   0.10808 -0.0923539 0.0005
 0.972308 -0.122105  0.122238 0.156997 0.0005
  1.00359 -0.162685  0.120337 0.196955 0.0005
  0.97544 -0.140618  0.120476 -0.0299075 0.0005
 0.967805 -0.139236  0.141798 0.357011 0.0005
 0.973127 -0.145516  0.107535 0.0238165 0.0005
 0.984061 -0.138913  0.112886 0.00252582 0.0005
 0.970942 -0.121867  0.111902 -0.0731404 0.0005
 0.976626 -0.121991  0.126928 -0.135868 0.0005
0.981503 -0.14679 0.125018 -0.204128 0.0005
 0.987031 -0.144049  0.134056 -0.203688 0.0005
 0.972056 -0.120379  0.121735 0.187828 0.0005
 0.977145 -0.138363  0.122758 -0.036939 0.0005
 0.968882 -0.105292  0.125485 0.411517 0.0005
 0.968616 -0.148107  0.131013 -0.133243 0.0005
 0.977252 -0.142839  0.105822 0.153463 0.0005
  1.00896 -0.185092  0.119312 0.165492 0.0005
 0.968992 -0.106025 0.0938802 -0.040314 0.0005
 0.994228 -0.148438  0.118415 0.123217 0.0005
 0.987657 -0.150086  0.116333 -0.206851 0.0005
 0.981494 -0.156837 0.0985005 0.0606337 0.0005
 0.974351 -0.127925  0.120512 -0.263099 0.0005
 0.975088 -0.130876  0.124008 -0.255407 0.0005
 0.973823 -0.133678  0.103375 0.0149717 0.0005
 0.982057 -0.145603  0.110244 0.0270147 0.0005
 0.984853 -0.146292  0.111401 0.0352771 0.0005
 0.984763 -0.131767  0.102915 0.234602 0.0005
0.995304 -0.15618 0.130056 0.0444015 0.0005
 0.975013 -0.122652  0.124783 -0.196495 0.0005
 0.976101 -0.136912  0.122598 -0.0509926 0.0005
 0.977316 -0.123075  0.127959 -0.113807 0.0005
 0.975243 -0.134545  0.112406 0.0182178 0.0005
  0.99532 -0.153961  0.106878 0.189567 0.0005
  1.00387 -0.165996  0.134052 -0.0616978 0.0005
0.974697 -0.13326 0.138445 -0.161633 0.0005
 0.976483 -0.103192  0.125674 -0.306138 0.0005
 0.970474 -0.125115  0.120186 0.159213 0.0005
0.983962 -0.13458 0.116052 0.00771016 0.0005
 0.97399 -0.11721 0.120015 -0.186849 0.0005
0.986652 -0.13014 0.118683 -0.0996232 0.0005
 0.974438 -0.122364  0.117257 -0.17458 0.0005
 0.985966 -0.132885  0.119304 -0.257267 0.0005
 0.994516 -0.160796  0.139112 -0.15891 0.0005
0.985042 -0.13973  0.11865 0.0305543 0.0005
 0.984315 -0.139433  0.109244 0.0638675 0.0005
 0.976643 -0.135002  0.136148 0.220952 0.0005
0.969985 -0.12941 0.102623 0.0350629 0.0005
   0.96191 -0.0824363   0.107239 0.186655 0.0005
0.979086 -0.13283 0.130353 -0.0586778 0.0005
  0.98334 -0.142124   0.11436 0.0429522 0.0005
 0.970568 -0.107328 0.0943041 -0.0490463 0.0005
 0.974421 -0.118283  0.120193 -0.201543 0.0005
 0.997478 -0.149407  0.142439 -0.21618 0.0005
 0.99728 -0.16883 0.127412 0.227396 0.0005
 0.974537 -0.134704  0.104268 -0.00226576 0.0005
 0.969919 -0.128827  0.121261 0.130243 0.0005
 0.984968 -0.144999  0.131734 -0.106938 0.0005
 0.977211 -0.132135  0.112996 -0.0794893 0.0005
 0.975656 -0.141587  0.122796 -0.0492395 0.0005
 0.992331 -0.154615  0.128231 0.0151738 0.0005
 0.980229 -0.141935  0.127618 0.254628 0.0005
 0.988255 -0.146322  0.128703 -0.407332 0.0005
0.986561 -0.13498 0.125458 -0.220794 0.0005
 0.998241 -0.149597  0.141745 -0.21492 0.0005
 0.968383 -0.103604  0.126356 0.390067 0.0005
 0.977813 -0.141413    0.1105 0.0302951 0.0005
 0.979513 -0.131527  0.117554 -0.0816394 0.0005
 0.978492 -0.132605  0.114293 0.10859 0.0005
 0.969668 -0.135963  0.136874 0.369529 0.0005
 0.975194 -0.155994  0.122353 -0.0648775 0.0005
 0.999539 -0.164481  0.118004 0.174934 0.0005
 0.981247 -0.134256  0.128691 -0.527012 0.0005
 0.991312 -0.149234  0.131619 -0.0310293 0.0005
 0.976563 -0.136273  0.120178 -0.312932 0.0005
 0.974422 -0.136374  0.129562 -0.462814 0.0005
 0.969977 -0.109001  0.100667 -0.0678613 0.0005
  1.00791 -0.184174  0.117942 0.179111 0.0005
 0.971707 -0.144198  0.121722 0.14405 0.0005
 0.968951 -0.144513   0.12567 0.179699 0.0005
0.978126  -0.1327 0.100797 0.0538289 0.0005
 0.979102 -0.134279  0.132691 -0.168698 0.0005
 0.987194 -0.151909  0.126974 -0.0369721 0.0005
 0.983219 -0.140795  0.108233 0.148983 0.0005
 0.984311 -0.138244   0.10874 0.0723262 0.0005
 0.991557 -0.147204  0.115982 0.103357 0.0005
 0.972563 -0.131141  0.127797 -0.182254 0.0005
0.972044 -0.13511 0.138844 0.22784 0.0005
    0.9634 -0.0961462   0.112975 0.183828 0.0005
 0.979398 -0.141927 0.0956699 0.0898875 0.0005
 0.974585 -0.142344  0.116104 0.0711873 0.0005
  0.97925 -0.147395  0.110422 0.0678293 0.0005
 0.991938 -0.145085  0.133321 -0.100117 0.0005
 0.970635 -0.122009  0.113958 -0.132695 0.0005
 0.980227 -0.146027  0.109001 0.0566664 0.0005
 0.975796 -0.143088  0.134709 -0.231509 0.0005
 0.993412 -0.171245  0.133609 -0.0415952 0.0005
 0.971045 -0.130824  0.114648 0.209413 0.0005
 0.969963 -0.156589  0.136502 0.207399 0.0005
 0.989709 -0.150004  0.124819 -0.272436 0.0005
 0.970046 -0.136911  0.115605 0.195066 0.0005
 0.979522 -0.143185  0.113672 0.0340179 0.0005
 0.975773 -0.123766  0.117354 -0.174282 0.0005
 0.982395 -0.141169  0.114969 0.000694618 0.0005
 0.988362 -0.136356  0.128329 -0.176301 0.0005
 0.970837 -0.129075  0.123675 0.149843 0.0005
 0.989573 -0.137748  0.104383 0.0491017 0.0005
0.987721 -0.14456 0.137499 -0.165602 0.0005
 0.971615 -0.123225  0.113302 0.297053 0.0005
  0.97265 -0.120253  0.122297 0.191047 0.0005
  0.97576 -0.124203  0.129257 -0.139802 0.0005
0.986374 -0.15111 0.112255 0.0426441 0.0005
 0.972259 -0.142139  0.126372 0.220537 0.0005
 0.982884 -0.137032  0.111209 0.0813192 0.0005
 0.972356 -0.122796   0.11267 -0.138849 0.0005
 0.996181 -0.148417  0.118775 -0.16347 0.0005
  0.97449 -0.140352   0.10937 0.0180486 0.0005
 0.989925 -0.154237  0.141966 -0.00717452 0.0005
 0.967879 -0.145579  0.126207 0.169964 0.0005
0.974975 -0.12092 0.107263 0.120792 0.0005
 0.972653 -0.139637  0.129952 -0.199493 0.0005
 0.967869 -0.147222  0.115269 0.0766648 0.0005
 0.993636 -0.158064  0.132982 -0.0219659 0.0005
 0.969279 -0.136542  0.135703 0.341069 0.0005
  0.966114 -0.0932796   0.121119 -0.128642 0.0005
 0.969425 -0.136936  0.109963 -0.04976 0.0005
 0.972045 -0.121094  0.121485 0.200543 0.0005
 0.993513 -0.154014  0.137145 -0.0328959 0.0005
  0.98212 -0.147075  0.124771 -0.157757 0.0005
 0.985577 -0.137506  0.118331 -0.253165 0.0005
   0.9934 -0.156803  0.134856 -0.0235983 0.0005
 0.989035 -0.149616   0.13211 -0.0520222 0.0005
 0.965602 -0.113487 0.0913892 -0.0690949 0.0005
0.973403  -0.1231 0.114767 -0.19901 0.0005
 0.968267 -0.134332  0.111786 -0.0429781 0.0005
  0.98464 -0.136833   0.11015 0.0823846 0.0005
 0.968171 -0.136414  0.109958 -0.043699 0.0005
 0.975806 -0.135963  0.121563 0.0148836 0.0005
 0.990134 -0.132514  0.120384 -0.0332024 0.0005
 0.975298 -0.123314  0.123535 -0.130682 0.0005
 0.973268 -0.129442  0.127352 -0.194175 0.0005
 0.968847 -0.125146  0.118413 -0.281771 0.0005
 0.993844 -0.149104  0.115938 0.101211 0.0005
 0.98396 -0.13981  0.10642 0.138277 0.0005
 0.970004 -0.105044  0.115664 -0.0621997 0.0005
  0.98814 -0.164489  0.109389 0.111698 0.0005
  0.959345 -0.0799033   0.112448 0.12158 0.0005
 0.970571 -0.145476  0.126806 0.144893 0.0005
 0.980384 -0.146841  0.112087 0.0277106 0.0005
0.982523 -0.15691 0.100595 0.0801927 0.0005
  1.00116 -0.164485  0.121266 0.205795 0.0005
 0.983291 -0.143522  0.126173 0.272974 0.0005
 0.971682 -0.117773  0.109453 -0.259881 0.0005
 0.978122 -0.144776  0.127876 0.251634 0.0005
 0.971648 -0.135288  0.138631 0.252761 0.0005
 0.990585 -0.132756  0.122251 -0.0504748 0.0005
 0.979107 -0.155967  0.100986 0.0802951 0.0005
  1.00473 -0.165977  0.135116 -0.0546257 0.0005
 0.996149 -0.152029  0.105804 0.182202 0.0005
 0.970296 -0.127381  0.101734 0.0740409 0.0005
  0.97367 -0.143899  0.123633 0.15103 0.0005
 0.978707 -0.146203   0.10859 0.0584044 0.0005
 0.988733 -0.139453  0.116627 0.0239796 0.0005
  0.98369 -0.146195  0.109051 0.024465 0.0005
  0.97227 -0.118994  0.114726 -0.212134 0.0005
 0.972443 -0.135504  0.104365 0.0128952 0.0005
 0.970211 -0.137966  0.134357 0.150883 0.0005
 0.969362 -0.132595  0.118621 0.163415 0.0005
  0.961704 -0.0921908   0.126162 0.148522 0.0005
 0.996307 -0.147684  0.115921 -0.167699 0.0005
 0.988682 -0.143877   0.14144 -0.207166 0.0005
  0.97208 -0.119487  0.115484 -0.20726 0.0005
 0.981057 -0.150974  0.120499 0.00158597 0.0005
 0.973855 -0.138182  0.130494 -0.19648 0.0005
 0.974496 -0.147328  0.118549 -0.0907706 0.0005
 0.978903 -0.133781  0.138346 -0.163707 0.0005
 0.980811 -0.142696   0.13579 -0.367864 0.0005
 0.966421 -0.139069 0.0957349 0.110201 0.0005
 0.984665 -0.152354  0.116057 0.184825 0.0005
 0.993121 -0.154854  0.129922 0.0248667 0.0005
0.992133 -0.13838 0.118893 0.0285541 0.0005
 0.975001 -0.101614  0.124927 -0.329329 0.0005
 0.985886 -0.140562  0.119094 -0.203714 0.0005
 0.985439 -0.131118  0.117878 -0.111275 0.0005
0.989365 -0.15068 0.126335 -0.0225143 0.0005
 0.983401 -0.135479  0.114979 0.203335 0.0005
 0.974161 -0.128595  0.122999 -0.229139 0.0005
 0.979772 -0.135806  0.118689 -0.0997081 0.0005
 0.972671 -0.121787  0.120131 0.194425 0.0005
 0.993267 -0.160809  0.139486 -0.341292 0.0005
 0.974163 -0.135362  0.136934 0.242891 0.0005
 0.985118 -0.153273  0.114648 0.173506 0.0005
0.971837 -0.12131 0.116734 -0.199285 0.0005
 0.974373 -0.116824  0.119425 -0.212483 0.0005
 0.972876 -0.142345  0.119483 0.136171 0.0005
 0.982156 -0.152709  0.129523 0.312737 0.0005
 0.988393 -0.136077   0.12723 -0.205865 0.0005
  0.963972 -0.0934514   0.114272 0.141123 0.0005
 0.976717 -0.147355  0.114562 0.0157924 0.0005
 0.992828 -0.169093  0.129421 -0.207642 0.0005
 0.993159 -0.134661  0.127429 -0.0310729 0.0005
 0.976097 -0.138096  0.109931 0.134964 0.0005
  0.98593 -0.138551  0.119863 -0.0728545 0.0005
 0.983249 -0.141475  0.119102 -0.0166099 0.0005
 0.991253 -0.140108  0.124888 -0.2613 0.0005
 0.972794 -0.144499  0.102693 0.00370769 0.0005
 0.995102 -0.154808  0.131221 0.025612 0.0005
 0.976048 -0.138161  0.123298 -0.0703209 0.0005
 0.973861 -0.146364  0.112192 0.0306149 0.0005
 0.991417 -0.134642  0.125585 -0.0221729 0.0005
 0.983653 -0.152186   0.13437 0.330585 0.0005
  0.97415 -0.138288  0.111666 0.139998 0.0005
 0.974052 -0.142428   0.12511 0.143234 0.0005
 0.976183 -0.133589  0.133023 -0.0601789 0.0005
 0.992789 -0.147506  0.126905 -0.199305 0.0005
 0.978641 -0.134392  0.101661 0.073275 0.0005
 0.975809 -0.142538  0.121406 -0.0624647 0.0005
 0.978679 -0.147539  0.135262 -0.0813547 0.0005
 0.977212 -0.143542  0.137626 0.185433 0.0005
 0.973016 -0.121061  0.106851 -0.0903719 0.0005
0.985306 -0.14983 0.115857 0.16588 0.0005
 0.986692 -0.150815  0.116383 0.174165 0.0005
0.993261 -0.15698 0.129719 0.0503726 0.0005
 0.986424 -0.142188  0.117153 -0.146771 0.0005
 0.978678 -0.145028  0.109539 0.0716065 0.0005
 0.985485 -0.146975  0.134345 -0.0809678 0.0005
 0.976037 -0.141553  0.140177 0.143696 0.0005
 0.980602 -0.146782  0.108694 0.0560551 0.0005
 0.978603 -0.140523   0.11252 0.00395595 0.0005
 0.972388 -0.129499  0.122741 -0.258717 0.0005
 0.989848 -0.139412  0.104347 0.0466982 0.0005
 0.985617 -0.146988  0.135581 -0.179609 0.0005
  0.98169 -0.154678  0.120952 0.110892 0.0005
 0.973246 -0.138917  0.122793 -0.00467488 0.0005
 0.970122 -0.107264  0.102362 -0.0661401 0.0005
0.981169 -0.13476 0.126661 -0.553611 0.0005
 0.964718 -0.144992  0.129215 0.143126 0.0005
 0.978534 -0.138369  0.136182 -0.375957 0.0005
 0.972382 -0.129986  0.123303 0.114354 0.0005
 0.965852 -0.100405  0.129291 -0.29486 0.0005
  0.97348 -0.087221  0.128066 -0.0931572 0.0005
 0.988307 -0.139403  0.116991 0.0378618 0.0005
 0.981229 -0.147818  0.132785 -0.0839166 0.0005
 0.980574 -0.139134  0.137942 -0.523713 0.0005
 0.978447 -0.144974  0.105861 0.0368783 0.0005
 0.988081 -0.139046  0.114998 0.0250665 0.0005
 0.982828 -0.136843  0.115174 0.203877 0.0005
 0.974311 -0.126423   0.13045 -0.262642 0.0005
 0.988535 -0.137045  0.112695 -0.17799 0.0005
 0.968163 -0.125173  0.122468 0.165038 0.0005
  0.99363 -0.141171  0.111571 -0.176909 0.0005
 0.99306 -0.15619 0.133178 -0.0469789 0.0005
 0.997327 -0.144481  0.141665 -0.434504 0.0005
  1.00022 -0.170029  0.127947 0.194586 0.0005
 0.985268 -0.142865  0.118397 -0.15229 0.0005
0.975489 -0.14681 0.114115 0.00711592 0.0005
 0.990526 -0.148244  0.130348 -0.050426 0.0005
  1.00656 -0.167176  0.134532 -0.0510002 0.0005
0.973308 -0.12686 0.124559 -0.253884 0.0005
 0.977176 -0.135083  0.103021 -0.0553623 0.0005
 0.985419 -0.151413  0.114906 0.16702 0.0005
 0.999402 -0.144623  0.138459 -0.481342 0.0005
 0.980698 -0.138676  0.135986 -0.499572 0.0005
 0.981647 -0.148436  0.123217 -0.17025 0.0005
 0.978102 -0.138993  0.101733 -0.01619 0.0005
  0.99014 -0.155045  0.128557 -0.227918 0.0005
  0.98113 -0.138344  0.138333 -0.491061 0.0005
 0.984883 -0.149981  0.136451 -0.0072134 0.0005
 0.971805 -0.132062   0.10327 0.0328243 0.0005
 0.978126 -0.142044  0.123914 -0.0451654 0.0005
0.970837 -0.12029 0.122964 0.177548 0.0005
 0.987623 -0.150561  0.116898 -0.249456 0.0005
 0.984794 -0.135791  0.110239 0.0919115 0.0005
  1.00597 -0.167022  0.131975 -0.0503732 0.0005
 0.971975 -0.128004  0.105266 0.0422359 0.0005
 0.979208 -0.150797  0.114518 0.135152 0.0005
 0.979534  -0.12967 0.0904203 0.107515 0.0005
 0.983067 -0.135692  0.123147 -0.0304064 0.0005
 0.968686 -0.118281  0.115317 -0.0808357 0.0005
 0.983811 -0.140024  0.118706 -0.0279236 0.0005
 0.986872 -0.142709  0.139886 0.288129 0.0005
 0.994997 -0.131849  0.117661 -0.274938 0.0005
 0.975164 -0.131514  0.138604 0.254321 0.0005
0.983005 -0.13332 0.116522 0.0572195 0.0005
 0.975054 -0.140699  0.133733 0.149738 0.0005
  0.98292 -0.142599  0.121003 -0.00593771 0.0005
 0.987734 -0.151229  0.112101 0.0434789 0.0005
 0.981519 -0.144853  0.126444 0.277353 0.0005
 0.969001 -0.105688 0.0952485 -0.0485528 0.0005
 0.973352 -0.135881  0.137439 0.366716 0.0005
 0.993069 -0.154023  0.116258 0.226002 0.0005
 0.995074 -0.152387  0.106264 0.207597 0.0005
0.974682 -0.14266 0.121968 0.140898 0.0005
 0.968856 -0.131092  0.123007 0.121066 0.0005
 0.967924 -0.132199  0.123639 0.129467 0.0005
 0.982043 -0.155071  0.119223 -0.110261 0.0005
  0.99111 -0.156521  0.117672 0.214408 0.0005
 0.986373 -0.153838  0.130041 0.0162607 0.0005
 0.979237 -0.137102 0.0924487 0.025528 0.0005
 0.979035 -0.135485  0.101716 0.0789084 0.0005
 0.975953 -0.149942  0.117777 0.295192 0.0005
 0.970442 -0.145991  0.118668 -0.242617 0.0005
 0.97826 -0.14325 0.106455 0.152559 0.0005
 0.981489 -0.140375  0.109328 0.159091 0.0005
 0.988358 -0.138799  0.104584 0.0605288 0.0005
 0.967398 -0.117467  0.116905 -0.0898895 0.0005
 0.989979 -0.142453  0.127546 -0.285235 0.0005
 0.982016 -0.139377  0.107242 0.161378 0.0005
 0.972501 -0.139727  0.132022 -0.18401 0.0005
  0.97567 -0.130712  0.103966 0.223645 0.0005
 0.981143 -0.139234  0.108649 0.169133 0.0005
 0.975908 -0.137148  0.109734 0.139581 0.0005
 0.998664 -0.152178  0.142552 0.0454625 0.0005
 0.964446 -0.094722  0.114901 0.146319 0.0005
 0.969851 -0.119893  0.117389 -0.172434 0.0005
 0.967742 -0.145772  0.113844 0.0978948 0.0005
 0.971608 -0.104383  0.117379 -0.0291108 0.0005
 0.990516 -0.160122  0.131013 -0.0149207 0.0005
 0.971078 -0.145932  0.133897 -0.12021 0.0005
 0.976179 -0.135772 0.0923957 0.0106294 0.0005
0.972481 -0.13991  0.13244 -0.202643 0.0005
 0.988763 -0.133299  0.121122 -0.231003 0.0005
 0.981245 -0.134938   0.11077 0.0514052 0.0005
 0.985316 -0.138858  0.116646 0.00738444 0.0005
  1.00002 -0.153986  0.128708 0.298385 0.0005
 0.980569 -0.134182  0.119348 -0.116257 0.0005
 0.979667 -0.137737  0.101094 0.00184744 0.0005
 0.999165 -0.154429   0.12743 0.237349 0.0005
 0.979789 -0.144789  0.109037 0.0339272 0.0005
 0.971656 -0.129192  0.108855 -0.23555 0.0005
 0.980852 -0.140532  0.112239 0.00215783 0.0005
 0.979071 -0.141804   0.13628 -0.397595 0.0005
 0.989746 -0.149604  0.131178 -0.0451444 0.0005
 0.972038 -0.128038  0.125825 -0.1915 0.0005
 0.979436 -0.135473  0.141646 0.338947 0.0005
 0.990397 -0.149652  0.126977 -0.277116 0.0005
 0.971473 -0.117943   0.12576 -0.188508 0.0005
 0.971829 -0.127693  0.126022 -0.176109 0.0005
 0.987427 -0.150161  0.112123 0.044711 0.0005
 0.967586 -0.124557  0.122715 0.170009 0.0005
 0.983839 -0.146619  0.133944 -0.0938003 0.0005
 0.980486 -0.133697  0.122234 -0.364106 0.0005
 0.992135 -0.147823   0.12467 -0.189385 0.0005
 0.988093 -0.144868  0.140618 -0.204248 0.0005
  1.00278 -0.153087  0.113309 -0.0346709 0.0005
 0.980012 -0.134848  0.137875 -0.510045 0.0005
0.973993 -0.12809 0.107271 -0.237253 0.0005
 0.97062 -0.11945 0.115459 -0.099976 0.0005
 0.966872 -0.109392 0.0887141 -0.0540918 0.0005
 0.979625 -0.136509  0.133372 -0.212942 0.0005
 0.967058 -0.141709  0.142305 0.360788 0.0005
 0.982852 -0.145181  0.111132 0.0287101 0.0005
 0.979777 -0.132959  0.140811 0.260721 0.0005
 0.974455 -0.127185  0.122096 -0.267645 0.0005
 0.994138 -0.157736 0.0952176 0.121241 0.0005
 0.993712 -0.138097  0.116069 -0.188329 0.0005
 0.972326 -0.117849  0.117036 -0.178884 0.0005
 0.971172 -0.143719  0.120243 0.141623 0.0005
 0.990116 -0.139532  0.132517 -0.229654 0.0005
 0.982129 -0.138422  0.133242 -0.107 0.0005
 0.985942 -0.136125  0.127801 -0.192059 0.0005
 0.967164 -0.139558  0.140848 0.355303 0.0005
 0.985671 -0.144677  0.133899 -0.105873 0.0005
 0.975681 -0.146123  0.111244 0.018071 0.0005
0.981968 -0.14102 0.111937 -0.00647675 0.0005
  1.00518 -0.170508  0.119333 0.142795 0.0005
 0.989401 -0.138839  0.102664 0.0869383 0.0005
 0.998885 -0.147904   0.14557 -0.172473 0.0005
 0.974085 -0.123579  0.116086 -0.172889 0.0005
 0.981144 -0.140267  0.122183 -0.01758 0.0005
  1.00608 -0.169396  0.121074 0.136524 0.0005
 0.997328 -0.143195  0.123678 -0.212331 0.0005
 0.968662 -0.137451  0.113333 -0.0493454 0.0005
 0.990964 -0.141877  0.124397 -0.277278 0.0005
 0.973372 -0.148665  0.121297 -0.0921168 0.0005
  1.00247 -0.164531   0.11826 0.165071 0.0005
 0.964249 -0.139473  0.143137 0.348862 0.0005
 0.979881 -0.143915 0.0962088 0.0973606 0.0005
 0.971728 -0.121995   0.12112 0.18292 0.0005
 0.976406 -0.134149  0.129802 -0.544838 0.0005
 0.973402 -0.139112  0.133101 0.159138 0.0005
 0.979698 -0.155909  0.100261 0.069582 0.0005
 0.982552 -0.139724  0.118652 -0.00828639 0.0005
 0.979798 -0.140133  0.136538 -0.375434 0.0005
 0.971249 -0.121465  0.116825 -0.197241 0.0005
0.990105 -0.14764 0.123758 0.0517565 0.0005
  0.99408 -0.152373  0.105438 0.191236 0.0005
 0.971814 -0.131962  0.102711 0.0294992 0.0005
 0.979334 -0.136831  0.126327 -0.257452 0.0005
  0.99596 -0.162416  0.137166 -0.000471075 0.0005
  1.00009 -0.153195  0.142169 0.0632181 0.0005
  1.00703 -0.166334  0.133061 -0.0656202 0.0005
 0.990974 -0.160102  0.136308 0.0195267 0.0005
 0.981354 -0.143357 0.0951694 0.100334 0.0005
0.988348 -0.15633 0.128177 -0.180572 0.0005
 0.979878 -0.141718  0.112547 0.027354 0.0005
 0.976383 -0.133363  0.136246 0.235248 0.0005
 0.977564 -0.139528  0.114923 0.021537 0.0005
 0.982308 -0.143858  0.127392 0.282839 0.0005
 0.982176 -0.156205  0.100128 0.0784837 0.0005
 0.975934 -0.136979  0.123212 -0.0549933 0.0005
 0.991494 -0.156309  0.117848 0.228849 0.0005
 0.975343 -0.120769  0.122089 -0.178056 0.0005
 0.993058 -0.148014  0.116977 -0.176298 0.0005
 0.989021 -0.135999   0.12835 -0.0327957 0.0005
 0.979991 -0.142868  0.136367 -0.363677 0.0005
0.972649 -0.12357 0.122873 0.168751 0.0005
 0.992522 -0.146782  0.118468 -0.176227 0.0005
 0.996922 -0.143779  0.129981 -0.361067 0.0005
 0.999203 -0.148477   0.13983 -0.202868 0.0005
 0.966225 -0.100284  0.109503 0.16035 0.0005
 0.985598 -0.138811  0.110442 -0.0376824 0.0005
 0.972091 -0.136657  0.135743 0.35583 0.0005
 0.996972 -0.149172  0.125226 -0.174765 0.0005
 0.973829 -0.140698  0.122556 0.143345 0.0005
 0.968757 -0.142227 0.0971647 0.104916 0.0005
 0.964934 -0.130775  0.114825 -0.00939342 0.0005
 0.987559 -0.141473  0.127531 -0.426231 0.0005
 0.979276 -0.132724   0.14042 0.240983 0.0005
 0.978053 -0.139282  0.122629 -0.0377173 0.0005
  0.98047 -0.138233  0.136848 -0.524874 0.0005
 0.993248 -0.162857  0.135059 0.00759637 0.0005
 0.977857 -0.138491  0.133811 -0.0896725 0.0005
 0.972302 -0.135043  0.124875 -0.137447 0.0005
 0.978196 -0.138224   0.10023 -0.00568014 0.0005
 0.968276 -0.125732  0.104103 0.0588338 0.0005
 0.972832 -0.138914  0.121762 0.0660538 0.0005
 0.973625 -0.109739  0.106793 -0.227511 0.0005
 0.975703 -0.144695  0.113546 0.052661 0.0005
 0.972831 -0.137891  0.130096 -0.4705 0.0005
0.974259  -0.1197 0.121329 -0.208221 0.0005
 0.987077 -0.152586  0.123943 -0.198252 0.0005
 0.981461 -0.147538  0.127244 -0.164122 0.0005
 0.980487 -0.150803  0.112294 0.144934 0.0005
 0.973648 -0.136604  0.102714 0.0195357 0.0005
0.985858 -0.15271 0.115398 0.176125 0.0005
 0.979685 -0.145963  0.124533 0.270586 0.0005
 0.987398 -0.145794  0.136677 -0.196957 0.0005
 0.970806 -0.134489  0.101046 0.0168658 0.0005
 0.969855 -0.149082  0.128782 -0.0909046 0.0005
 0.997406 -0.157327  0.140296 -0.144971 0.0005
0.980269 -0.13322 0.129921 -0.538119 0.0005
 0.993834 -0.154266  0.130076 0.0399644 0.0005
0.973344  -0.1459 0.136524 -0.133891 0.0005
 0.984296 -0.133889   0.12654 -0.207607 0.0005
 0.986229 -0.149064  0.116207 0.167252 0.0005
 0.986307 -0.139324  0.110931 -0.0235926 0.0005
 0.971323 -0.141711 0.0949259 0.0979457 0.0005
 0.987707 -0.149309  0.113876 0.186894 0.0005
 0.974375 -0.127303  0.108063 0.300042 0.0005
 0.968115 -0.141413 0.0959972 0.104238 0.0005
 0.984043 -0.140583  0.115003 -0.00679517 0.0005
 0.971491 -0.121401  0.120032 0.187375 0.0005
 0.989966 -0.140994  0.129134 -0.263318 0.0005
 0.968086 -0.127235    0.1218 -0.15203 0.0005
 0.986882 -0.129101   0.11765 -0.113471 0.0005
 0.988962 -0.140783  0.126656 -0.278902 0.0005
 0.982383 -0.132701  0.124575 -0.0230607 0.0005
 0.978856 -0.146829  0.127821 -0.198633 0.0005
 0.968276 -0.132861  0.123454 0.11736 0.0005
 0.977256 -0.132394  0.131757 -0.0499011 0.0005
 0.974827 -0.141361  0.135154 -0.244213 0.0005
 0.988832 -0.164362  0.109253 0.109844 0.0005
 0.959573 -0.081704  0.113868 0.13999 0.0005
 0.978364 -0.122548  0.138099 -0.139465 0.0005
 0.985192 -0.137338  0.107373 0.168906 0.0005
 0.978309 -0.145347  0.129249 0.267562 0.0005
 0.991755 -0.157762  0.121629 0.0334315 0.0005
0.966296   -0.126 0.133584 0.39714 0.0005
 0.970317 -0.126778   0.11445 0.248286 0.0005
 0.972286 -0.147945  0.119984 -0.0775153 0.0005
  0.99091 -0.150301  0.127512 -0.214495 0.0005
 0.979338 -0.137813  0.109995 0.0751627 0.0005
 0.972296 -0.145461   0.10565 0.0471206 0.0005
 0.969206 -0.135933  0.104951 -0.0651174 0.0005
 0.992437 -0.152087  0.126754 0.0575648 0.0005
 0.987517 -0.136803  0.124228 -0.18996 0.0005
  0.960425 -0.0780473   0.114847 0.112209 0.0005
 0.979486 -0.134651  0.130031 -0.563333 0.0005
  0.99387 -0.127167  0.127111 -0.106949 0.0005
 0.970953 -0.137219   0.13105 0.354377 0.0005
 0.975201 -0.133351  0.136367 0.237873 0.0005
 0.974454 -0.137787  0.126244 0.290786 0.0005
  1.00396 -0.163795  0.118991 0.183874 0.0005
 0.971798 -0.145919  0.134382 -0.132186 0.0005
0.977283 -0.13596 0.121774 -0.00231025 0.0005
 0.969666 -0.123634  0.114633 -0.146227 0.0005
 0.974956 -0.142426  0.139046 0.148943 0.0005
 0.977837 -0.121436  0.128579 -0.123208 0.0005
 0.969149 -0.124928  0.122917 0.16891 0.0005
 0.974514 -0.144357  0.101416 0.0366731 0.0005
 0.995478 -0.160258  0.137934 -0.12715 0.0005
 0.972684 -0.124479     0.125 -0.270088 0.0005
 0.990459 -0.134201  0.125954 -0.233987 0.0005
0.982751 -0.14452 0.112162 0.0187431 0.0005
 0.990345 -0.141164  0.127721 -0.260557 0.0005
0.982208 -0.13497 0.113667 0.206475 0.0005
 0.991631 -0.149532  0.126367 -0.209863 0.0005
 0.987008 -0.142409  0.138435 0.283712 0.0005
 0.975963 -0.133623  0.137477 0.2467 0.0005
 0.976829 -0.151786  0.135055 -0.114376 0.0005
 0.982396 -0.153381  0.135452 0.32769 0.0005
 0.973555 -0.123834  0.115173 -0.17137 0.0005
 0.968372 -0.122456  0.122922 0.191855 0.0005
  0.97464 -0.116297  0.120422 -0.192018 0.0005
 0.981813 -0.144963  0.130918 -0.0661395 0.0005
 0.970211 -0.125486  0.110426 0.324258 0.0005
 0.975554 -0.138054  0.127361 -0.246297 0.0005
 0.968437 -0.128951 0.0989069 0.20774 0.0005
 0.969205 -0.124231  0.110136 0.011608 0.0005
 0.991852 -0.141463  0.126128 -0.283934 0.0005
 0.976823 -0.131149  0.134696 0.237891 0.0005
 0.989299 -0.138561  0.120325 0.0125799 0.0005
 0.993825 -0.171167   0.13376 -0.0446091 0.0005
 0.993971 -0.148765  0.117505 0.0881332 0.0005
  0.97554 -0.103552  0.126706 -0.319839 0.0005
 0.994864 -0.156699  0.129792 0.0544287 0.0005
0.992924  -0.1575 0.128345 0.034335 0.0005
0.968422 -0.14261 0.127176 0.182848 0.0005
  1.00391 -0.165823  0.136555 -0.0534197 0.0005
 0.991933 -0.139077  0.126361 -0.272536 0.0005
 0.988891 -0.146685  0.131022 -0.114061 0.0005
 0.978258 -0.138477 0.0996275 -0.0063497 0.0005
 0.973951 -0.132601  0.138777 0.259102 0.0005
   0.9807 -0.139508  0.118751 -0.023083 0.0005
 0.986881 -0.153212  0.127606 -0.0557988 0.0005
  1.00095 -0.165752  0.118712 0.187295 0.0005
  0.975391 -0.0886126   0.128576 -0.0831497 0.0005
 0.970309 -0.122489   0.12254 0.179875 0.0005
  1.00445 -0.161212  0.117841 0.210726 0.0005
 0.981693 -0.138906  0.108781 0.157674 0.0005
 0.969881 -0.120434  0.122453 0.159644 0.0005
 0.972948 -0.142044   0.13345 -0.131062 0.0005
 0.966269 -0.125252  0.122986 -0.157063 0.0005
 0.978541 -0.133378  0.127472 0.308154 0.0005
 0.99166 -0.15468  0.12072 0.0297117 0.0005
 0.982003 -0.134538  0.123245 -0.379455 0.0005
 0.995095 -0.144594  0.123108 -0.17161 0.0005
 0.975522 -0.141111  0.118706 -0.058848 0.0005
  0.9851 -0.14561 0.130622 -0.110747 0.0005
 0.992369 -0.147017  0.146389 -0.0729716 0.0005
 0.976205 -0.133919  0.115189 0.0379739 0.0005
 0.983243 -0.139379  0.111706 0.066195 0.0005
 0.993465 -0.158635  0.128048 0.0331253 0.0005
  0.98904 -0.156987  0.130062 -0.170558 0.0005
 0.971208 -0.125547  0.103432 0.0452629 0.0005
0.975601 -0.14012 0.111999 0.279207 0.0005
 0.992295 -0.154923  0.128595 0.0537028 0.0005
 0.978479 -0.146264  0.107925 0.0208119 0.0005
  1.00523 -0.167315   0.12171 0.136543 0.0005
 0.98127  -0.1377 0.110074 0.0991991 0.0005
0.972154 -0.12819 0.107335 -0.248926 0.0005
 0.970227 -0.136451  0.138577 0.259208 0.0005
 0.973766 -0.146936  0.119246 -0.0786061 0.0005
 0.970052 -0.125532  0.120909 0.132514 0.0005
0.970109 -0.14316 0.130962 0.168803 0.0005
   1.0055 -0.164587  0.132676 -0.0669848 0.0005
 0.968706 -0.133975  0.118471 0.190256 0.0005
  0.98797 -0.130904  0.116751 -0.113343 0.0005
0.982444 -0.14195 0.113308 0.00953427 0.0005
  0.98909 -0.150648  0.125915 -0.2349 0.0005
 0.991302 -0.157258  0.133823 -0.0461625 0.0005
 0.981147 -0.145488  0.138177 -0.0734879 0.0005
0.972263 -0.13017  0.13212 0.489597 0.0005
 0.977571 -0.139087  0.124376 -0.0534291 0.0005
 0.970507 -0.128953  0.121194 0.136556 0.0005
  0.97728 -0.139889  0.123967 -0.0711905 0.0005
 0.988971 -0.148881  0.123524 0.0580815 0.0005
 0.96622 -0.14622 0.126856 0.153919 0.0005
 0.976972 -0.137904  0.123487 -0.0476667 0.0005
 0.978189 -0.142217  0.125887 -0.300185 0.0005
 0.969186 -0.139427  0.143304 0.350077 0.0005
 0.971902 -0.142845   0.13396 -0.262753 0.0005
 0.973007 -0.140391  0.131497 -0.195874 0.0005
  0.99014 -0.142516  0.136128 0.289259 0.0005
 0.990736 -0.163077  0.106584 0.107306 0.0005
 0.995307 -0.139592  0.115567 -0.220162 0.0005
 0.979598 -0.138434  0.136216 -0.531671 0.0005
 0.985993 -0.142006  0.111595 0.387575 0.0005
 0.993175 -0.162688  0.137694 -0.32133 0.0005
  0.97503 -0.128494  0.122718 -0.242691 0.0005
0.970804 -0.12505 0.110625 -0.160501 0.0005
 0.974128 -0.125917  0.122111 -0.24483 0.0005
 0.973628 -0.116012  0.120226 -0.177482 0.0005
 0.964962 -0.124651  0.133629 0.383674 0.0005
 0.974491 -0.136793  0.119834 -0.299856 0.0005
 0.979228 -0.134391  0.128782 -0.0408414 0.0005
 0.975297 -0.135003  0.124099 -0.0784044 0.0005
 0.975538 -0.146489  0.107993 0.0149854 0.0005
 0.973049 -0.135424  0.102651 0.0185528 0.0005
0.986471  -0.1508 0.113879 0.179377 0.0005
 0.975863 -0.137323  0.122599 -0.383667 0.0005
 0.981006 -0.144356  0.128598 0.257322 0.0005
 0.983915 -0.153206  0.129344 -0.0261944 0.0005
 0.971653 -0.123184   0.11575 -0.182369 0.0005
 0.964984 -0.130233  0.111975 -0.00887803 0.0005
 0.987896 -0.136711  0.133529 0.279298 0.0005
 0.967567 -0.145331  0.116358 0.0647221 0.0005
 0.972331 -0.133664  0.103893 0.0141208 0.0005
 0.972161 -0.124749  0.112167 0.173487 0.0005
  0.97195 -0.115006 0.0942737 0.0402666 0.0005
  0.963013 -0.0958236   0.115754 0.17409 0.0005
 0.994365 -0.160425  0.138823 -0.181896 0.0005
 0.969933 -0.105241 0.0923765 -0.0482591 0.0005
 0.972422 -0.134574  0.138329 0.257827 0.0005
 0.982364 -0.138184  0.112032 0.190473 0.0005
0.975252 -0.13607 0.111812 0.137378 0.0005
 0.971538 -0.118128  0.120048 -0.183464 0.0005
 0.969199 -0.126801  0.104029 0.127594 0.0005
  1.0099  -0.1579 0.133273 -0.110062 0.0005
 0.971531 -0.144418   0.12772 -0.0742866 0.0005
  0.97046 -0.122517  0.109428 -0.0751854 0.0005
 0.966016 -0.125895  0.124136 -0.152888 0.0005
 0.974419 -0.132365  0.137222 0.259291 0.0005
  1.00748 -0.171776  0.120161 0.157255 0.0005
 0.976601 -0.140818  0.123378 -0.0544693 0.0005
 0.976069 -0.136316  0.122827 -0.326493 0.0005
 0.993102 -0.153274  0.127517 0.0422991 0.0005
 0.969054 -0.118132  0.116004 -0.0972261 0.0005
  0.964164 -0.0973976   0.116501 0.15025 0.0005
 1.00316 -0.16749 0.133538 -0.0663285 0.0005
 0.973749 -0.139333  0.133781 0.15914 0.0005
 0.975598 -0.128076  0.113627 -0.0570463 0.0005
  1.00134 -0.165463  0.118985 0.181853 0.0005
 0.968319 -0.145987  0.114519 0.0650939 0.0005
 0.992487 -0.156733  0.116447 0.0356716 0.0005
 0.992722 -0.162542  0.136773 0.00137047 0.0005
 0.996817 -0.150471  0.107307 0.18355 0.0005
 0.979783 -0.140259  0.128936 -0.294523 0.0005
 0.970415 -0.127023  0.127074 -0.199746 0.0005
 0.990583 -0.147244  0.131896 -0.060771 0.0005
  1.00482 -0.166429  0.119431 0.128634 0.0005
 0.995711 -0.128707  0.118716 -0.279577 0.0005
 0.989716 -0.155915  0.128542 -0.216766 0.0005
 0.987107 -0.138705  0.104396 0.0576378 0.0005
 0.978973 -0.135025 0.0998818 0.0757996 0.0005
 0.974749 -0.160485  0.121908 -0.295826 0.0005
 0.999264 -0.171709  0.129068 0.193834 0.0005
  0.97745 -0.118666  0.103171 -0.199827 0.0005
 0.989172 -0.139109   0.11138 -0.122195 0.0005
 0.990898 -0.150077  0.144193 -0.0866811 0.0005
 0.981765 -0.140676  0.117889 0.0165044 0.0005
 0.981493 -0.142576  0.113192 0.0312133 0.0005
 0.967325 -0.124997  0.113748 -0.161189 0.0005
 1.00422 -0.16757 0.129972 -0.0475088 0.0005
 0.980402 -0.144878 0.0971695 0.0952304 0.0005
  1.00177 -0.164039  0.119816 0.189089 0.0005
 0.967496 -0.119765   0.11548 -0.0996018 0.0005
0.994754 -0.12838 0.119958 -0.301936 0.0005
 0.977667 -0.138785  0.129284 -0.252005 0.0005
 0.972906 -0.137684   0.13056 -0.47801 0.0005
 0.974412 -0.123834  0.115174 -0.161768 0.0005
 0.986021 -0.145297  0.137301 -0.186307 0.0005
  0.97364 -0.129974  0.128543 -0.276657 0.0005
 0.993774 -0.156305  0.136849 -0.0234477 0.0005
0.974835 -0.13965 0.130949 -0.180963 0.0005
 0.988931 -0.137064  0.124496 -0.253104 0.0005
 0.973817 -0.137275  0.130658 -0.188262 0.0005
 0.969861 -0.137644  0.110746 -0.0417497 0.0005
 0.974458 -0.129592  0.122542 -0.247614 0.0005
 0.969612 -0.127301   0.11093 0.241611 0.0005
  1.00194 -0.163613  0.119143 0.185457 0.0005
 0.980204 -0.142567  0.113241 -0.0091999 0.0005
 0.986321 -0.143026  0.151459 0.355337 0.0005
 0.990026 -0.156591  0.127555 -0.203712 0.0005
 0.982977 -0.143534  0.117863 -0.0414471 0.0005
 0.985957 -0.149092  0.115653 0.15867 0.0005
 0.972083 -0.134351  0.103027 0.0161761 0.0005
 0.991219 -0.150911  0.125155 -0.280431 0.0005
 0.962595 -0.102036  0.114995 0.26891 0.0005
 0.982881 -0.145857  0.110526 0.047438 0.0005
 0.980453 -0.134334  0.135789 -0.189531 0.0005
 0.981631 -0.141161  0.114477 0.0144608 0.0005
 0.966056 -0.140596  0.143203 0.361416 0.0005
 0.998271 -0.152032  0.142249 -0.215197 0.0005
 0.982104 -0.141731  0.113113 0.0643123 0.0005
 0.971604 -0.116525  0.119457 -0.185506 0.0005
 0.979794 -0.133682  0.101335 0.081786 0.0005
 0.971216 -0.126454  0.145996 -0.118385 0.0005
  0.9806 -0.13222 0.140875 0.269098 0.0005
0.979356 -0.13015 0.103483 -0.0534597 0.0005
 0.979073 -0.144217 0.0971595 0.0763198 0.0005
 0.989599 -0.131624  0.123489 -0.430663 0.0005
 0.980764 -0.156943  0.100613 0.0752779 0.0005
 0.993982 -0.148307  0.122726 0.0626933 0.0005
 0.969459 -0.124961  0.103239 0.0533818 0.0005
 0.990079 -0.149852  0.110775 -0.016288 0.0005
  0.98393 -0.136831  0.114285 0.207997 0.0005
 0.973135 -0.141553  0.123461 0.134768 0.0005
 0.980298 -0.140409  0.114239 0.0364215 0.0005
 0.983603 -0.139055  0.110853 0.113962 0.0005
 0.970152 -0.138667  0.104979 -0.00323436 0.0005
 0.977896 -0.139429  0.126221 -0.286468 0.0005
 0.970912 -0.119734  0.115323 -0.196371 0.0005
 0.991629 -0.150977  0.106769 0.201701 0.0005
 0.967971 -0.144838  0.113561 0.0866692 0.0005
   0.9799 -0.143898    0.1096 0.0142301 0.0005
  0.97856 -0.133237  0.111889 -0.164833 0.0005
 0.978334 -0.139046  0.128309 -0.283984 0.0005
 0.986681 -0.155454  0.129212 -0.00312251 0.0005
 0.971343 -0.128626  0.115317 0.235463 0.0005
 0.993328 -0.162237  0.133332 -0.0406714 0.0005
 0.971784 -0.131062   0.10626 -0.0690391 0.0005
0.978952 -0.13136 0.138476 0.246316 0.0005
 0.98346  -0.1362 0.111264 0.213358 0.0005
 0.969612 -0.105425 0.0917549 -0.0522233 0.0005
 0.975447 -0.139967  0.121648 -0.0525679 0.0005
 0.987477 -0.152682  0.114979 0.172465 0.0005
0.971844 -0.12007 0.116165 -0.200275 0.0005
 0.973828 -0.119063  0.121465 -0.199871 0.0005
 0.979351 -0.139016  0.124301 -0.0557005 0.0005
 0.981936 -0.147861  0.133554 -0.105156 0.0005
 0.991048 -0.138319  0.105094 0.0505461 0.0005
 0.974898 -0.139405  0.129799 -0.182851 0.0005
 0.996555 -0.159452  0.140589 -0.102184 0.0005
 0.991527 -0.155912  0.133914 -0.040455 0.0005
 0.990272 -0.142166  0.130401 -0.25456 0.0005
 0.989648 -0.142174  0.137615 0.285931 0.0005
 0.985325 -0.151395  0.112668 0.0192192 0.0005
 0.969038 -0.124716   0.10404 0.0997645 0.0005
 0.967706 -0.124874  0.121175 0.179456 0.0005
 0.962083 -0.105073  0.116848 0.257878 0.0005
  1.00366 -0.150066   0.11371 0.2646 0.0005
0.986611 -0.13645 0.128187 -0.21142 0.0005
 0.973206 -0.122214  0.110605 0.0629673 0.0005
 0.994528 -0.127316  0.127849 -0.114225 0.0005
  0.959113 -0.0814426   0.115902 0.138992 0.0005
 0.981188 -0.140393  0.108232 0.155207 0.0005
 0.985147 -0.147835  0.130268 0.180248 0.0005
 0.970898 -0.135928  0.137043 0.273101 0.0005
 0.976281 -0.138908   0.11966 -0.067294 0.0005
 0.975518 -0.136199  0.111531 0.142032 0.0005
 0.987734 -0.136166  0.128706 -0.190429 0.0005
 0.976742 -0.138919  0.124892 -0.0500183 0.0005
  1.00802 -0.147781  0.138266 -0.033845 0.0005
 0.976246 -0.133729  0.136074 0.242492 0.0005
  0.97138 -0.142742  0.131468 0.168053 0.0005
 0.972741 -0.147085  0.135454 -0.123337 0.0005
0.975961 -0.13807 0.122643 -0.316414 0.0005
 0.992735 -0.148831  0.123996 -0.205705 0.0005
 0.977209 -0.143376  0.137979 0.158014 0.0005
  0.97012 -0.121207  0.115293 -0.176602 0.0005
 0.986167 -0.145673  0.138072 -0.174865 0.0005
 0.975717 -0.150125  0.134588 -0.0913206 0.0005
 0.985756 -0.163666  0.144696 0.326434 0.0005
  0.97805 -0.138249  0.126548 -0.307717 0.0005
0.978246 -0.13349 0.138296 -0.172309 0.0005
  1.00314 -0.162588  0.120267 0.00904642 0.0005
 0.983377 -0.152011  0.130892 -0.428762 0.0005
 0.979503 -0.128294  0.122844 -0.155717 0.0005
 0.966528 -0.140312  0.141187 0.351404 0.0005
 0.976501 -0.130815  0.137449 -0.168934 0.0005
 0.974514 -0.133174  0.137282 0.265144 0.0005
 0.978792 -0.138717  0.127793 -0.255241 0.0005
   1.0014 -0.164698  0.118856 0.19835 0.0005
 0.972293 -0.143961  0.135854 -0.141003 0.0005
0.992917 -0.15685 0.127709 0.0433269 0.0005
 0.987735 -0.143979  0.136641 -0.176165 0.0005
 0.977585 -0.140314  0.107003 0.0233619 0.0005
0.973086 -0.13595 0.112501 0.163225 0.0005
 0.972173 -0.128489  0.100849 0.0517489 0.0005
  0.97901 -0.145195  0.129247 0.00766393 0.0005
0.997355  -0.1516 0.142162 -0.217199 0.0005
 0.980697 -0.141594  0.127417 0.282846 0.0005
  0.96792 -0.131692  0.122745 0.123356 0.0005
 0.972328 -0.119752  0.120883 -0.182647 0.0005
  0.98698 -0.152604  0.126429 -0.0489429 0.0005
 0.970725 -0.124648  0.119747 0.169386 0.0005
 0.981316 -0.146143  0.134439 -0.0961796 0.0005
  0.96896 -0.107231  0.110441 0.189192 0.0005
   0.9682 -0.145637  0.127958 0.159614 0.0005
 0.970389 -0.121793  0.116211 -0.175564 0.0005
 0.980273 -0.135367  0.127703 0.282909 0.0005
 0.969796 -0.134984  0.134061 0.360839 0.0005
 0.989932 -0.138544  0.123688 -0.243594 0.0005
0.974646 -0.11332 0.106674 -0.234486 0.0005
 0.981198 -0.139923  0.113785 0.0124015 0.0005
 0.976339 -0.129176  0.134519 -0.0745395 0.0005
 0.985596 -0.141461  0.117516 -0.171663 0.0005
 0.988938 -0.147843  0.114369 0.0563693 0.0005
 0.992611 -0.149343  0.126099 -0.207861 0.0005
 0.972724 -0.130992   0.13474 0.472924 0.0005
 0.992318 -0.137936  0.116237 0.00909761 0.0005
0.995298 -0.15103 0.106498 0.185144 0.0005
  1.00269 -0.164612   0.11895 0.18909 0.0005
 0.970162 -0.124923  0.113369 -0.134111 0.0005
 0.983238 -0.144342  0.113758 0.0220905 0.0005
 0.989335 -0.140804  0.124037 -0.270113 0.0005
 0.976816 -0.139529  0.120762 -0.0197527 0.0005
0.981306 -0.14241 0.136918 -0.393363 0.0005
 0.969641 -0.144637  0.124179 0.431427 0.0005
 0.974673 -0.122793  0.122845 -0.178848 0.0005
 0.996002 -0.150866  0.104786 0.183984 0.0005
0.969674 -0.13729 0.131395 0.389227 0.0005
 0.990301 -0.152983  0.121502 0.0390743 0.0005
  0.97297 -0.117334  0.120598 -0.208818 0.0005
 0.966996 -0.139843  0.144086 0.346766 0.0005
  0.98474 -0.142717  0.140883 0.211063 0.0005
 0.978669 -0.137133 0.0920338 0.0178496 0.0005
 0.977617  -0.13418 0.0998771 0.0718971 0.0005
 0.971289 -0.117988  0.117018 -0.0902017 0.0005
 0.977897 -0.129764  0.115422 -0.0878058 0.0005
 0.973321 -0.127422  0.108134 -0.257402 0.0005
  0.97376 -0.135394  0.128169 -0.486264 0.0005
 0.968521 -0.134094  0.118738 0.168179 0.0005
 0.968738 -0.143991  0.103284 0.112351 0.0005
  1.00525 -0.150654  0.131689 -0.335269 0.0005
 0.976926 -0.133185   0.13669 0.246314 0.0005
 0.993004 -0.154098  0.127223 0.0315418 0.0005
 0.970246 -0.156468  0.136251 0.213757 0.0005
  0.97103 -0.135495  0.123222 -0.156589 0.0005
 0.972099 -0.134801  0.138635 0.230819 0.0005
0.972807  -0.1461 0.131564 0.157788 0.0005
  0.98396 -0.149974  0.114136 0.160851 0.0005
 0.99051 -0.14228 0.126106 -0.272032 0.0005
 0.970056 -0.146025  0.134251 -0.124822 0.0005
 0.964442 -0.091718  0.125149 0.139184 0.0005
 0.984961 -0.133125  0.118074 -0.110721 0.0005
 0.981197 -0.138427  0.133442 -0.0897894 0.0005
 0.982626 -0.135371  0.114313 0.195488 0.0005
 0.972219 -0.144892  0.127104 0.220784 0.0005
 0.976251 -0.129032  0.129658 -0.0824093 0.0005
 0.970903 -0.140853  0.127735 -0.269177 0.0005
 0.987402 -0.158607  0.130377 -0.196797 0.0005
 1.00415 -0.16412   0.1174 0.183405 0.0005
 0.989692 -0.147624  0.132742 -0.0346371 0.0005
 0.968483 -0.119333  0.116825 -0.0907894 0.0005
 0.984472 -0.130212  0.118519 -0.26615 0.0005
  0.99075 -0.150379  0.142749 -0.0278967 0.0005
 0.979209 -0.139428  0.119876 -0.0472371 0.0005
 0.972038 -0.123013  0.114935 -0.169561 0.0005
 0.979887 -0.155709   0.10098 0.0813244 0.0005
 0.973147 -0.143786   0.12056 0.144356 0.0005
 0.990406 -0.135297  0.116887 0.0433775 0.0005
 0.966853 -0.140039   0.14157 0.359711 0.0005
0.987816 -0.14201 0.136446 0.302214 0.0005
 0.986146 -0.154651  0.126064 -0.0564696 0.0005
  0.98888 -0.151277  0.141438 -0.0114476 0.0005
 0.979663 -0.143268 0.0952702 0.0980072 0.0005
 0.972735 -0.124196   0.11626 -0.16941 0.0005
  1.00034 -0.169483  0.128956 0.199101 0.0005
 0.991195 -0.155215  0.116293 0.0358365 0.0005
  0.97108 -0.117162   0.12111 -0.190354 0.0005
 0.976506 -0.147835  0.116459 0.0714658 0.0005
  0.97529 -0.141195  0.121315 -0.053916 0.0005
 0.965852 -0.125327  0.132893 0.388837 0.0005
  1.00121 -0.152866   0.12821 0.266465 0.0005
  0.98182 -0.139461  0.112754 -0.0304094 0.0005
 0.988101 -0.138917  0.123849 -0.293514 0.0005
 0.971206 -0.143769  0.101182 0.0116578 0.0005
 0.970633 -0.106981 0.0953218 -0.0541859 0.0005
 0.966441 -0.104753    0.1249 0.415978 0.0005
 0.970793 -0.121949    0.1212 0.180858 0.0005
 0.964251 -0.097847  0.114751 0.161371 0.0005
 0.988865 -0.140069  0.126412 -0.252335 0.0005
 0.982753 -0.152494  0.119592 -0.114155 0.0005
   0.9692 -0.103985  0.125811 0.390199 0.0005
0.973776  -0.1183 0.120126 -0.193838 0.0005
 0.988754 -0.147331  0.113811 0.0385509 0.0005
 0.987924 -0.135638  0.113401 -0.173417 0.0005
 0.972752 -0.136235  0.137364 0.253864 0.0005
 0.986982 -0.149881  0.111362 0.0465975 0.0005
 0.980715 -0.144715  0.126757 0.26038 0.0005
 0.984958 -0.149137  0.136174 -0.18989 0.0005
 0.975876 -0.129937  0.127685 -0.276377 0.0005
 0.965058 -0.130763  0.111472 -0.00266262 0.0005
 0.989848 -0.152627  0.147808 -0.0761053 0.0005
 0.978778 -0.138861  0.125001 -0.249202 0.0005
 0.970642 -0.138677  0.112176 -0.0522285 0.0005
 0.994245 -0.154523  0.130579 0.0489872 0.0005
 0.973274 -0.116179  0.121213 -0.189739 0.0005
 0.967388 -0.141349  0.139955 0.30254 0.0005
 0.978504 -0.141804  0.102623 -0.0102079 0.0005
 0.976836 -0.121568   0.12513 -0.180202 0.0005
 0.990371 -0.129428  0.120507 -0.445642 0.0005
 0.983618 -0.138144  0.111618 0.082885 0.0005
 0.971331 -0.127442  0.103955 0.0609614 0.0005
 0.974723 -0.136763  0.129606 -0.46124 0.0005
 0.976128 -0.139319  0.118732 -0.0779646 0.0005
 0.971115 -0.146636   0.13239 -0.11121 0.0005
 0.978217 -0.132735  0.103105 0.059779 0.0005
 0.995401 -0.126132  0.127765 -0.127946 0.0005
 0.992865 -0.147445  0.117883 0.114339 0.0005
 0.979281 -0.151451  0.113384 0.123177 0.0005
 0.972812 -0.128571  0.127511 -0.209256 0.0005
 0.978469 -0.142074  0.116348 0.0235958 0.0005
 0.971715 -0.145292  0.133022 -0.126164 0.0005
 0.970373 -0.108569  0.101619 -0.0849211 0.0005
 0.981835 -0.146872  0.112373 0.0256259 0.0005
 0.988403 -0.148686  0.110544 0.0782435 0.0005
 0.980754 -0.139118  0.135807 -0.0840691 0.0005
 0.978951 -0.135299  0.129439 0.282808 0.0005
 0.978567 -0.132499  0.128361 -0.538763 0.0005
 0.981547 -0.128337 0.0895495 0.12753 0.0005
 0.976661 -0.130666  0.115348 0.0499203 0.0005
 0.982673 -0.139946  0.106829 0.152296 0.0005
 0.972691 -0.119464  0.108056 -0.0880912 0.0005
 0.973766 -0.110473  0.107032 -0.255882 0.0005
 0.974419 -0.112645  0.123756 0.269041 0.0005
 0.982461 -0.145689  0.151159 0.3575 0.0005
 0.975378 -0.125278  0.112243 -0.358033 0.0005
 0.974907 -0.127628   0.13025 -0.281542 0.0005
 0.971855 -0.139365  0.132445 -0.181363 0.0005
  0.97329 -0.141214  0.120419 0.154227 0.0005
 0.983532 -0.143167  0.112475 0.394854 0.0005
 0.969245 -0.123503  0.103353 0.0453399 0.0005
  0.962438 -0.0936117   0.126725 0.145046 0.0005
 0.989052 -0.142045  0.126263 -7.19377e-05 0.0005
 0.994687 -0.145788  0.122548 -0.167329 0.0005
 0.991592 -0.148463  0.124401 -0.185882 0.0005
 0.984481 -0.144968  0.132355 -0.10018 0.0005
 0.973867 -0.124239   0.10958 0.11407 0.0005
 0.972264 -0.144293  0.111648 0.0543683 0.0005
 0.968587 -0.125951  0.102728 0.0525033 0.0005
 0.968283 -0.137777  0.143419 0.360259 0.0005
 0.977581 -0.104693  0.127519 -0.281633 0.0005
 0.969693 -0.119152   0.11793 -0.0885384 0.0005
 0.973318 -0.136997  0.131273 -0.193497 0.0005
 0.975531 -0.133262   0.12903 -0.194649 0.0005
 0.970751 -0.116821  0.121578 -0.205959 0.0005
0.982634 -0.13265 0.139201 0.238051 0.0005
  1.00047 -0.154949  0.129075 0.257165 0.0005
  1.00488 -0.168018  0.131726 -0.0431451 0.0005
  0.98272 -0.117806 0.0992632 -0.318389 0.0005
 0.988927 -0.140378  0.137754 0.287181 0.0005
 0.980963 -0.142095  0.114559 -0.127145 0.0005
 0.976175 -0.138354  0.123516 -0.0487333 0.0005
 0.971803 -0.136571  0.137441 0.271677 0.0005
 0.979234 -0.135379  0.102251 0.0930389 0.0005
 0.98854 -0.14119 0.124334 -0.262044 0.0005
 0.963905 -0.101664  0.116991 0.285576 0.0005
 0.976528 -0.151815  0.133751 -0.0919336 0.0005
 0.979843 -0.127711 0.0910126 0.144775 0.0005
  0.96839 -0.135685   0.10508 -0.0647307 0.0005
 0.980499 -0.144118  0.112463 0.023421 0.0005
0.986054 -0.13853 0.117501 0.00415085 0.0005
 0.987418 -0.158218  0.128679 -0.201326 0.0005
 0.970625 -0.121083  0.122992 0.168337 0.0005
 0.993167 -0.126857  0.126686 -0.123151 0.0005
  0.99282 -0.160916  0.131942 -0.0355443 0.0005
 0.979942 -0.135214  0.130044 -0.0616157 0.0005
 0.972323 -0.121069  0.115631 -0.195149 0.0005
0.975909 -0.14144  0.12753 0.233305 0.0005
  0.96866 -0.124917  0.123591 0.182465 0.0005
  1.00246 -0.150731  0.115625 0.284691 0.0005
 0.974842 -0.124246  0.124453 -0.164806 0.0005
   0.9759 -0.135327  0.136911 0.231886 0.0005
0.975749 -0.13481   0.1154 0.11583 0.0005
 0.981999 -0.149955  0.121331 -0.137357 0.0005
 0.966613 -0.146133  0.117199 0.0767235 0.0005
 0.970124 -0.127308  0.101637 0.0627845 0.0005
   0.95945 -0.0810947   0.113359 0.133222 0.0005
0.996688 -0.14945 0.141675 -0.215868 0.0005
 0.980333 -0.140231  0.122005 -0.00800236 0.0005
 0.969626 -0.107715    0.1004 -0.0553544 0.0005
 0.973463 -0.134366  0.140966 0.240337 0.0005
0.990392 -0.14291 0.128713 -0.287324 0.0005
 0.971726 -0.120303  0.119899 -0.207263 0.0005
0.975774 -0.13787 0.109597 0.137003 0.0005
 0.975733 -0.129055  0.126063 -0.254309 0.0005
 0.969201 -0.146369  0.135074 -0.124414 0.0005
 0.981833 -0.137424   0.10913 0.0875311 0.0005
  0.99751 -0.150511   0.13798 -0.205857 0.0005
 0.970644 -0.120064  0.123467 0.17016 0.0005
 0.979024 -0.140471  0.122915 -0.0467202 0.0005
 0.977455 -0.119767  0.128178 -0.102621 0.0005
 0.996533 -0.148268  0.141301 -0.215218 0.0005
0.986145  -0.1495 0.115962 0.185079 0.0005
 0.987603 -0.137822  0.124761 -0.229118 0.0005
 0.979273 -0.141699  0.111322 -0.0152159 0.0005
 0.970968 -0.148141  0.132998 -0.109017 0.0005
 0.968794 -0.135246  0.118325 0.177409 0.0005
  1.00139 -0.165675  0.134252 -0.0686795 0.0005
 1.00077 -0.15294 0.131753 0.311808 0.0005
 0.976735 -0.136693  0.123614 -0.0455727 0.0005
 0.979161 -0.150173  0.112544 0.118047 0.0005
0.987889 -0.14594 0.137471 -0.187071 0.0005
 0.979358 -0.136088  0.123527 -0.381591 0.0005
 0.977038 -0.160979  0.123388 -0.305461 0.0005
 0.981682 -0.147214  0.126879 -0.165309 0.0005
  0.97353 -0.128055  0.125235 -0.187012 0.0005
 0.971104 -0.142358  0.127176 0.227826 0.0005
  0.99183 -0.128786  0.119826 -0.397702 0.0005
  0.99273 -0.137069  0.124875 -0.0238716 0.0005
 0.996075 -0.150976  0.144771 -0.189926 0.0005
 0.97533 -0.13755 0.109582 0.158969 0.0005
 0.975687 -0.103549  0.126138 -0.323201 0.0005
  1.00633 -0.172612  0.118348 0.155894 0.0005
  0.97858 -0.150057  0.112258 0.120718 0.0005
  0.96943 -0.156953  0.135576 0.210736 0.0005
 0.987738 -0.136505  0.133167 0.280928 0.0005
 0.974368 -0.141558  0.126072 0.216473 0.0005
 0.980112 -0.130728  0.115161 -0.0853997 0.0005
 0.988097 -0.153258  0.127912 0.0117145 0.0005
0.992358 -0.14912 0.113942 0.0347863 0.0005
 0.979779 -0.143019 0.0947932 0.0875273 0.0005
 0.984976 -0.142736  0.122712 -0.431347 0.0005
 0.994269 -0.159307  0.139451 -0.155542 0.0005
 0.987499 -0.153289  0.126747 -0.0528897 0.0005
 0.996748 -0.140834  0.107606 -0.0305579 0.0005
  0.98933 -0.149678  0.131052 -0.0270191 0.0005
 0.973711 -0.138118  0.124848 -0.0634634 0.0005
 0.971078 -0.122152  0.109054 -0.0821429 0.0005
  0.96833 -0.135611  0.121244 -0.023661 0.0005
 0.990437 -0.155829  0.117196 0.213896 0.0005
 0.972602 -0.146914  0.128253 -0.0835132 0.0005
0.980667 -0.14484 0.112913 0.000479909 0.0005
 0.974723 -0.140087  0.131857 -0.20896 0.0005
0.971089 -0.14682 0.134167 -0.113805 0.0005
 0.969172 -0.135776  0.110828 -0.0386935 0.0005
  0.961137 -0.0891615   0.125253 0.123543 0.0005
 0.973754 -0.127276  0.129763 -0.299642 0.0005
 0.982944 -0.155521 0.0964511 0.0562754 0.0005
 0.975443 -0.128272  0.117547 -0.267173 0.0005
 0.967413 -0.135668  0.109924 -0.0670212 0.0005
  1.00227 -0.152242  0.114973 0.311754 0.0005
 0.996202 -0.160207   0.14054 -0.157157 0.0005
 0.985511 -0.149579  0.117154 0.172984 0.0005
  1.00225 -0.166299  0.134271 -0.0507585 0.0005
 0.992149 -0.145621  0.136357 -0.0877151 0.0005
 0.995685 -0.155051  0.107873 0.185891 0.0005
 0.993722 -0.148884  0.117141 0.0925008 0.0005
 0.992643 -0.146469  0.113444 0.0678935 0.0005
 0.990973 -0.142241   0.11649 -0.0826597 0.0005
0.987758  -0.1568 0.128005 -0.189472 0.0005
 0.974459 -0.141174  0.109845 0.0305536 0.0005
 0.980378 -0.145549  0.137633 -0.0688597 0.0005
 0.985516 -0.155427    0.1293 0.00469337 0.0005
 0.972513 -0.138805  0.112359 0.27051 0.0005
 0.965733 -0.101043  0.111859 0.146117 0.0005
 0.981324 -0.139393  0.109239 0.151712 0.0005
 0.973292 -0.142592  0.130878 -0.139387 0.0005
  0.97195 -0.116528  0.121189 -0.200045 0.0005
 0.993541 -0.160909  0.138336 -0.151761 0.0005
 0.975054 -0.141321  0.123572 -0.0481295 0.0005
 0.989529 -0.148521  0.131974 -0.0331641 0.0005
 0.999186 -0.150603    0.1417 -0.226208 0.0005
 0.968642  -0.10848 0.0963196 -0.063345 0.0005
 0.976629 -0.135891  0.116837 0.00431737 0.0005
 0.977835 -0.125257  0.109163 -0.19158 0.0005
  0.97691 -0.124396  0.128474 -0.120226 0.0005
  0.98837 -0.132163  0.121823 -0.218825 0.0005
  0.99678 -0.145952  0.140696 -0.458185 0.0005
 0.974984 -0.138018  0.122294 0.0207651 0.0005
0.975976 -0.12155 0.123169 -0.186156 0.0005
 0.977229 -0.143986  0.143564 0.271266 0.0005
  1.00385 -0.164619   0.11919 0.197839 0.0005
 0.978312 -0.148004  0.151365 0.3415 0.0005
 0.981521 -0.135911  0.114217 0.193568 0.0005
 0.970127 -0.136583  0.138771 0.254573 0.0005
 0.983093 -0.139286  0.114012 0.00330907 0.0005
 0.98766  -0.1626 0.124421 0.0963847 0.0005
  0.97653 -0.130355  0.138902 -0.155271 0.0005
 0.981644 -0.139999  0.115183 0.0111813 0.0005
 0.977732 -0.147318  0.107075 0.0525076 0.0005
 0.990061 -0.157378  0.118386 0.213799 0.0005
 0.991219 -0.146322  0.113595 0.0546492 0.0005
  1.00751 -0.159272  0.134107 -0.142095 0.0005
 0.971942 -0.133361  0.131022 0.495524 0.0005
 0.970376 -0.118045  0.116623 -0.186256 0.0005
0.973748  -0.1413 0.120797 0.000439407 0.0005
0.974353 -0.12867 0.120109 -0.248106 0.0005
 0.969991 -0.140678  0.133318 0.157678 0.0005
 0.974411 -0.138982  0.119904 -0.0606143 0.0005
 0.973638 -0.145391  0.103292 -0.000835951 0.0005
0.987775 -0.1521 0.11296 0.0283114 0.0005
  1.00425 -0.151746   0.13122 -0.318585 0.0005
 0.979983 -0.135705  0.129068 -0.546754 0.0005
 0.97528 -0.14617 0.117845 -0.2456 0.0005
   0.9694 -0.128578  0.137799 -0.303032 0.0005
 0.986519 -0.148663  0.114665 0.0604725 0.0005
 0.985852 -0.151019  0.116324 0.173147 0.0005
 0.995971 -0.146405   0.11521 -0.158448 0.0005
 0.967833 -0.102931 0.0956966 -0.0289777 0.0005
 0.980707 -0.125483  0.102761 0.256994 0.0005
  0.99027 -0.142584  0.131143 -0.226182 0.0005
   0.96397 -0.0966046   0.115219 0.133196 0.0005
 0.979266 -0.135515  0.121809 -0.383697 0.0005
 0.989008 -0.144352  0.124719 0.0130066 0.0005
  0.98556 -0.143296  0.113766 -0.0295217 0.0005
 0.980674 -0.140198  0.114299 0.0115612 0.0005
 0.972411 -0.129962  0.113483 0.21808 0.0005
0.974255 -0.12331 0.117613 -0.183866 0.0005
 0.967727 -0.146759  0.115877 0.0848552 0.0005
 0.976226 -0.133278  0.138327 -0.158703 0.0005
 0.970377 -0.136208  0.137156 0.357754 0.0005
 0.988294 -0.153925  0.124946 -0.212317 0.0005
 0.980395 -0.139348  0.137487 -0.516144 0.0005
0.996308 -0.14974 0.142734 0.0255741 0.0005
 0.979301 -0.135358  0.128628 -0.548323 0.0005
 0.972453 -0.145459   0.13254 -0.128549 0.0005
 0.967531 -0.147667  0.123008 0.177737 0.0005
 0.983313 -0.146496  0.149012 0.338336 0.0005
 0.972199 -0.121885  0.123014 0.150655 0.0005
 0.990851 -0.156774  0.134527 -0.0406409 0.0005
 0.986575 -0.152248  0.140886 -0.0098702 0.0005
 0.977052 -0.142774  0.137358 -0.40314 0.0005
 0.980286 -0.139627  0.109581 0.16222 0.0005
 0.987514 -0.162002  0.121454 0.0878542 0.0005
 0.977183 -0.126843  0.107567 0.117546 0.0005
 0.975293 -0.144012  0.122537 0.128143 0.0005
 0.975153 -0.138514  0.124746 -0.0513945 0.0005
 0.982853 -0.138565  0.110425 0.0642019 0.0005
 0.984668 -0.134377  0.114776 -0.018565 0.0005
 0.990085 -0.155913  0.121353 0.0403415 0.0005
 0.973043 -0.144215   0.10379 0.00310006 0.0005
 0.983235 -0.142024  0.128993 0.273283 0.0005
 0.981879 -0.145161  0.114055 0.0348689 0.0005
 0.978629 -0.147837  0.111183 0.0672781 0.0005
 0.980424 -0.142087  0.113471 0.0385522 0.0005
 0.973708 -0.114491  0.107269 -0.208443 0.0005
 0.982578 -0.134474  0.116129 -0.014951 0.0005
 0.980658 -0.132352   0.13037 0.30358 0.0005
 0.969826 -0.131217  0.133876 0.492756 0.0005
 0.979571 -0.146631  0.137335 -0.0691162 0.0005
 0.971086 -0.120912  0.122293 0.15381 0.0005
 0.991811 -0.136774  0.128023 -0.0337116 0.0005
 0.987758 -0.144641  0.136812 -0.191849 0.0005
 0.999602 -0.155112  0.126283 0.272666 0.0005
0.973295 -0.13563 0.127224 -0.47798 0.0005
 0.968684 -0.125273  0.105126 0.121879 0.0005
 0.991694 -0.151117  0.125389 0.0417931 0.0005
 0.986143 -0.121897  0.135139 -0.0949519 0.0005
 0.981781 -0.141181   0.11164 -0.00784062 0.0005
 0.974023 -0.142956  0.137164 0.168011 0.0005
 0.970094 -0.118197 0.0967228 0.134057 0.0005
 0.993681 -0.149416   0.12734 -0.20183 0.0005
 0.985478 -0.140195  0.117954 0.0187709 0.0005
 0.970377 -0.129389  0.112724 0.230891 0.0005
   1.0001 -0.164631  0.119039 0.174677 0.0005
  0.962955 -0.0956412   0.112767 0.155322 0.0005
  1.00009 -0.151594  0.141705 -0.214779 0.0005
 0.969943 -0.130888  0.104352 0.0673386 0.0005
 0.968184 -0.136377  0.110558 -0.0645045 0.0005
 0.989463 -0.148518  0.113334 0.0628939 0.0005
 0.969551 -0.110179 0.0988195 -0.0886186 0.0005
 0.977981 -0.138328   0.12786 -0.302994 0.0005
 0.973275 -0.127012  0.146739 -0.12319 0.0005
 0.994493 -0.160253  0.139514 -0.174418 0.0005
  1.00501 -0.168573  0.119655 0.135181 0.0005
 0.992157 -0.170234   0.13376 -0.0197834 0.0005
  0.97887 -0.139515  0.135613 -0.356585 0.0005
0.987169 -0.15468 0.128109 -0.0582009 0.0005
 0.975916 -0.139307  0.128847 0.275599 0.0005
 0.976118 -0.136425 0.0935952 0.0182476 0.0005
 0.982352 -0.145612  0.114571 0.0250121 0.0005
 0.991828 -0.134715  0.127461 -0.0485234 0.0005
   0.9751 -0.142858   0.13906 0.150215 0.0005
  0.97195 -0.135582  0.102664 0.0180736 0.0005
 0.968348 -0.145022  0.122116 0.185243 0.0005
 0.970322 -0.106653 0.0910143 -0.0519462 0.0005
 0.975021 -0.132997  0.139902 -0.157159 0.0005
 0.972465 -0.121993  0.108097 -0.0428755 0.0005
 0.993972 -0.156653  0.130255 0.0274639 0.0005
  1.00213 -0.165589  0.119768 0.202528 0.0005
 0.972115 -0.119751  0.118731 -0.184849 0.0005
 0.991928 -0.148627  0.118078 0.11908 0.0005
 0.981211 -0.137072  0.113354 0.189841 0.0005
 0.992163 -0.149832  0.123696 0.0598152 0.0005
 0.975152 -0.138262  0.117351 0.0276079 0.0005
 0.981455 -0.137953  0.134872 -0.0832521 0.0005
 0.973142 -0.118011  0.120485 -0.188883 0.0005
0.981976 -0.14115  0.11192 0.0204022 0.0005
0.979821 -0.13496 0.123802 -0.034669 0.0005
 0.972414 -0.130779  0.133848 -0.305935 0.0005
 0.977175 -0.131756  0.137062 0.236779 0.0005
 0.968288 -0.104359  0.123954 0.403222 0.0005
 0.974121 -0.143263  0.139829 0.188958 0.0005
 0.981135 -0.141271  0.112191 0.0228078 0.0005
 0.989385 -0.143272  0.119634 -0.0976655 0.0005
 0.973705 -0.147793  0.103899 0.0545401 0.0005
  1.00334 -0.162977  0.117432 0.202872 0.0005
 0.986328 -0.153845  0.127817 -0.0111117 0.0005
 0.974707 -0.136039  0.137417 0.227416 0.0005
 0.979805 -0.142707 0.0953541 0.0783178 0.0005
  1.00105 -0.150513  0.132456 0.316665 0.0005
0.970585 -0.11936 0.121692 -0.188466 0.0005
  1.00163 -0.145579  0.133958 -0.363686 0.0005
 0.975507 -0.139033   0.12966 0.263596 0.0005
 0.978622 -0.137411  0.110701 0.265607 0.0005
 0.982051 -0.144242  0.118522 -0.0314072 0.0005
  0.964165 -0.0971015   0.116543 0.169839 0.0005
   0.9941 -0.158525  0.136876 -0.16928 0.0005
 0.995347 -0.151543  0.104894 0.212303 0.0005
  0.98859 -0.142127  0.127962 -0.000401576 0.0005
 0.976423 -0.135945   0.10118 -0.0511354 0.0005
 0.990166 -0.151039  0.127745 -0.05376 0.0005
 0.992552 -0.135329  0.127816 -0.0134724 0.0005
   1.0004 -0.171941  0.128822 0.19994 0.0005
 0.968028 -0.123196  0.104627 0.0946841 0.0005
 0.993201 -0.156039  0.129878 0.0411815 0.0005
 0.982553 -0.153609  0.130733 0.333417 0.0005
  0.97724 -0.142288  0.127686 -0.103287 0.0005
 0.969934 -0.129069  0.133775 -0.32088 0.0005
 0.991712 -0.162872  0.140748 -0.319227 0.0005
  1.0045 -0.16853  0.13312 -0.0466931 0.0005
 0.999253 -0.150013  0.141727 -0.21218 0.0005
 0.979409 -0.139187  0.136744 -0.360484 0.0005
 0.975716 -0.138007  0.124157 -0.0693616 0.0005
0.971059 -0.12183 0.123411 0.159042 0.0005
 0.973903 -0.122286  0.115489 -0.170167 0.0005
 0.971111 -0.113313  0.138083 -0.382686 0.0005
 0.973254 -0.124092  0.116997 -0.170268 0.0005
 0.990862 -0.161161  0.132784 -0.0467149 0.0005
 0.981154 -0.141003  0.120991 -0.0100445 0.0005


==> output_ims_2_2_2_2_701/weightedpr_action_2.txt <==
30.0803
  0.97605 -0.137735  0.125643 -0.0626772 0.0005
0.974137 -0.11922 0.118681 -0.171134 0.0005
 0.975438 -0.146236  0.113678 4.37309e-05 0.0005
 0.991249 -0.135276  0.116808 0.0456476 0.0005
   0.97213 -0.0867648   0.127609 -0.0853209 0.0005
 0.972136 -0.116903  0.122205 -0.183808 0.0005
 0.983266 -0.137597  0.110695 0.0851386 0.0005
 0.972667 -0.120031  0.121276 -0.228649 0.0005
 0.986503 -0.138177  0.112384 0.00945071 0.0005
0.993292 -0.14846 0.118106 0.113904 0.0005
  0.98086 -0.140859  0.111968 -0.0151756 0.0005
 0.980882 -0.141957   0.11336 -0.0105666 0.0005
 0.983382 -0.140428  0.118542 -0.013964 0.0005
  0.98375 -0.149612   0.11516 0.163805 0.0005
0.983065 -0.14528 0.112811 0.0216336 0.0005
  1.00017 -0.150915  0.103918 0.173651 0.0005
 0.973091 -0.119643  0.119888 -0.182848 0.0005
 0.973722 -0.121126  0.118052 -0.16462 0.0005
 0.981017 -0.140932  0.113391 -0.042167 0.0005
 0.972185 -0.120021  0.115543 -0.205695 0.0005
   0.9724 -0.120437  0.116366 -0.202523 0.0005
 0.978359 -0.144377   0.10655 0.0589858 0.0005
0.992639 -0.14789 0.112378 0.0463386 0.0005
 0.970833 -0.119247  0.116881 -0.192739 0.0005
 0.978496 -0.144255  0.107906 0.0534776 0.0005
 0.975843 -0.144915  0.123609 0.143091 0.0005
 0.981635 -0.141259  0.114597 -0.0130013 0.0005
 0.973608 -0.144068  0.123009 0.137541 0.0005
 0.980936 -0.138427   0.11258 0.00559887 0.0005
 0.984693 -0.140676  0.116088 0.0222547 0.0005
 0.981086 -0.142767  0.112824 0.0361726 0.0005
 0.978324 -0.135663  0.117262 -0.094738 0.0005
 0.994405 -0.153415  0.105097 0.190026 0.0005
 0.983184 -0.157394  0.100876 0.0746692 0.0005
 0.976211 -0.146538  0.112251 0.0130272 0.0005
0.995467  -0.1536 0.106346 0.223329 0.0005
 0.974592 -0.140916  0.118169 -0.0442374 0.0005
 0.970774 -0.116833  0.116284 -0.177535 0.0005
 0.977299 -0.144593  0.117678 0.0556143 0.0005
 0.971009 -0.117297  0.117722 -0.18835 0.0005
 0.982548 -0.139405  0.114603 -0.0121852 0.0005
  0.96699 -0.125018  0.113565 -0.128556 0.0005
 0.974235 -0.110503  0.107019 -0.23374 0.0005
 0.972792 -0.118154  0.120276 -0.182493 0.0005
 0.973134 -0.130976  0.104542 -0.0737004 0.0005
 0.978783 -0.151875  0.114556 0.133109 0.0005
 0.979674 -0.156606  0.101826 0.0751995 0.0005
 0.985001 -0.145157  0.113951 0.014672 0.0005
 0.980131 -0.141308  0.121794 0.000466662 0.0005
  0.97811 -0.146194  0.116153 0.0591444 0.0005
  0.98795 -0.157984 0.0972178 0.0584387 0.0005
 0.969006 -0.138613  0.110455 -0.0507481 0.0005
0.978508 -0.12974 0.116074 -0.109954 0.0005
 0.989289 -0.139904  0.118705 0.00859081 0.0005
 0.982252 -0.146618  0.115003 0.0280416 0.0005
 0.993747 -0.139193  0.117526 0.0294047 0.0005
  0.98329 -0.139006  0.119525 0.002798 0.0005
  0.97575 -0.141544  0.122894 -0.0670828 0.0005
0.981224  -0.1397 0.115579 0.025984 0.0005
 0.972057 -0.123148  0.113211 -0.128559 0.0005
  0.9709 -0.11525 0.124183 -0.197165 0.0005
0.990543 -0.14955 0.112606 0.0832418 0.0005
0.994579 -0.15402 0.103993 0.157921 0.0005
 0.995009 -0.151222  0.105631 0.188705 0.0005
 0.971772 -0.123245  0.112509 -0.150617 0.0005
  0.98503 -0.150632   0.11745 0.0557759 0.0005
 0.98331 -0.14549 0.113851 0.0133134 0.0005
 0.981076 -0.140517  0.112244 -0.00306276 0.0005
 0.978124 -0.146461  0.108295 0.0784974 0.0005
 0.989892 -0.132312  0.122873 -0.0407607 0.0005
 0.985928 -0.135594  0.109957 0.0936391 0.0005
 0.982328 -0.145629  0.110556 0.0264198 0.0005
 0.976302 -0.146717  0.108396 0.0268332 0.0005
 0.990825 -0.138548  0.120508 0.051974 0.0005
 0.973057 -0.123271  0.115492 -0.176864 0.0005
 0.981653 -0.146577  0.109533 0.0511068 0.0005
 0.984357 -0.137286  0.111406 0.0975586 0.0005
 0.978836 -0.144164    0.1023 0.0134168 0.0005
0.994702 -0.15236 0.105884 0.222839 0.0005
0.978321 -0.12422 0.122994 -0.115786 0.0005
 0.971019 -0.120944    0.1164 -0.182122 0.0005
0.983718 -0.14218 0.114449 0.015104 0.0005
 0.971543 -0.142887  0.122215 0.139265 0.0005
 0.982517 -0.154611 0.0973072 0.0723789 0.0005
 0.986127 -0.148659  0.112935 0.0330109 0.0005
 0.981505 -0.139557  0.111692 0.0234319 0.0005
  0.97992 -0.135753  0.117546 -0.0903143 0.0005
 0.996288 -0.155811   0.10926 0.186205 0.0005
 0.986434 -0.149652    0.1097 0.038076 0.0005
 0.972521 -0.142866  0.102956 0.0071959 0.0005
 0.983036 -0.154545 0.0958368 0.0585255 0.0005
 0.981904 -0.141231  0.114085 0.0359349 0.0005
  0.96961 -0.123827  0.114344 -0.181239 0.0005
 0.983949 -0.139518  0.118738 -0.0227044 0.0005
 0.981784 -0.140123  0.113632 0.0349679 0.0005
 0.976213 -0.134229  0.114691 0.0298596 0.0005
 0.981655 -0.141863  0.111687 0.0235833 0.0005
 0.983867 -0.138624   0.11946 -0.00588367 0.0005
0.977542 -0.14767 0.115032 0.015166 0.0005
 0.973376 -0.124181  0.116957 -0.191877 0.0005
 0.973784 -0.130788  0.122528 0.115386 0.0005
 0.979021 -0.145607  0.107122 0.0492935 0.0005
0.983009 -0.15496 0.101033 0.0799703 0.0005
 0.976027 -0.135795  0.122141 -0.0604953 0.0005
 0.973266 -0.115392   0.10976 -0.1151 0.0005
 0.971953 -0.121042  0.112387 -0.149463 0.0005
 0.985426 -0.149769  0.113063 0.185529 0.0005
 0.977359 -0.149197  0.114377 0.0673114 0.0005
 0.976058 -0.142623   0.12018 -0.064749 0.0005
 0.982835 -0.142346  0.115003 0.00920622 0.0005
 0.967651 -0.127264  0.121276 -0.148243 0.0005
 0.970757 -0.145667  0.113548 0.0338965 0.0005
  0.97626 -0.135322  0.121029 0.0017675 0.0005
 0.975149 -0.124321  0.116336 -0.168772 0.0005
  0.98022 -0.139231  0.110357 0.136806 0.0005
 0.969647 -0.138589  0.112977 -0.0486874 0.0005
 0.984178 -0.136867  0.111651 -0.0204695 0.0005
 0.981201 -0.142185  0.112788 -0.00313152 0.0005
 0.967469 -0.118927   0.11344 -0.2096 0.0005
 0.969771 -0.133131  0.106286 -0.0587051 0.0005
 0.990283 -0.138264  0.120028 0.0554538 0.0005
 0.992116 -0.147475  0.115884 0.110393 0.0005
 0.984498 -0.141743  0.113754 -0.00851582 0.0005
 0.990236 -0.164286  0.105757 0.115547 0.0005
 0.977007 -0.147108  0.120147 0.267858 0.0005
 0.972535 -0.118486  0.118217 -0.178271 0.0005
 0.979178 -0.136988  0.108529 0.0684208 0.0005
 0.990154 -0.157087  0.118559 0.238552 0.0005
  0.98543 -0.149782  0.115298 0.172116 0.0005
 0.987536 -0.149881  0.112432 0.0647449 0.0005
 0.988311 -0.151457  0.111194 -0.0108476 0.0005
 0.995908 -0.152958  0.104129 0.157489 0.0005
 0.980777 -0.138338 0.0915256 0.0264792 0.0005
 0.981208 -0.143126  0.112496 0.0307636 0.0005
 0.981903 -0.137673  0.110477 0.124959 0.0005
 0.979026 -0.147294  0.108308 0.0548056 0.0005
0.971604 -0.14081 0.122805 0.145848 0.0005
 0.982656 -0.140594  0.112967 0.0400148 0.0005
  0.98367 -0.145524  0.110373 0.0516399 0.0005
 0.973251 -0.123662  0.114038 -0.175187 0.0005
0.977012 -0.14723 0.119341 0.273906 0.0005
0.968605 -0.13611 0.110821 -0.0612226 0.0005
 0.980879 -0.155601  0.123168 0.11589 0.0005
 0.974591 -0.141679    0.1209 -0.000618243 0.0005
 0.977716 -0.135111  0.102731 0.0816986 0.0005
 0.982357 -0.132761  0.115547 -0.0138697 0.0005
 0.988001 -0.148719  0.115415 0.0735491 0.0005
 0.977321 -0.144447  0.108369 0.0819789 0.0005
 0.985012 -0.141076  0.116638 0.00600455 0.0005
 0.994468 -0.150417  0.106636 0.190054 0.0005
 0.984658 -0.153674  0.115214 0.179497 0.0005
  0.98031 -0.142027  0.118309 0.0142268 0.0005
 0.987811 -0.148125  0.110924 0.0655496 0.0005
 0.982611 -0.143992  0.119848 -0.0246279 0.0005
 0.981115 -0.142704  0.112773 -0.0154513 0.0005
 0.983522 -0.138389  0.111524 0.0647787 0.0005
0.981094 -0.14082 0.114944 0.00591453 0.0005
 0.980255 -0.145113  0.111912 0.0291568 0.0005
 0.978047 -0.146994   0.10782 0.0677008 0.0005
 0.991463 -0.156171  0.117739 0.23372 0.0005
 0.971122 -0.124603  0.117383 -0.177298 0.0005
 0.973926 -0.139121  0.123776 0.0314911 0.0005
 0.991995 -0.151216   0.10606 0.195152 0.0005
 0.972898 -0.118489   0.11912 -0.191178 0.0005
 0.981815 -0.133729  0.122449 -0.0212396 0.0005
0.973775 -0.13958 0.123497 0.0192885 0.0005
 0.982536 -0.158437   0.10047 0.0832472 0.0005
 0.991338 -0.147545  0.118659 0.102548 0.0005
 0.974082 -0.125056  0.113283 -0.167226 0.0005
 0.988156 -0.164453  0.109399 0.117616 0.0005
 0.986573 -0.147006  0.111778 0.0434567 0.0005
 0.975149 -0.143487  0.118624 0.0540793 0.0005
  0.97749 -0.139835   0.11335 0.0301482 0.0005
 0.973227 -0.118672   0.11728 -0.198935 0.0005
 0.976169 -0.133886  0.115585 0.0465181 0.0005
 0.974893 -0.123305  0.114192 -0.172322 0.0005
 0.980925 -0.142726  0.121937 -0.0489911 0.0005
 0.983631 -0.135085  0.114875 0.0164412 0.0005
 0.990179 -0.137637  0.118693 0.0283082 0.0005
 0.990961 -0.152107  0.107786 0.185341 0.0005
 0.995139 -0.151103  0.105793 0.174979 0.0005
 0.974485 -0.144006  0.108528 0.0444696 0.0005
  0.97467 -0.114304  0.121208 -0.202674 0.0005
 0.987814 -0.151443  0.111112 0.0463921 0.0005
0.980689 -0.13866 0.114407 0.0111513 0.0005
 0.972586 -0.145199   0.10462 0.0489232 0.0005
 0.975873 -0.140574  0.108412 0.0295521 0.0005
 0.993074 -0.153135  0.101935 0.190308 0.0005
 0.99544 -0.15229 0.103953 0.177552 0.0005
 0.992348 -0.146925   0.11267 0.110462 0.0005
 0.977974 -0.144644  0.107983 0.0466802 0.0005
 0.980086 -0.155008 0.0998031 0.0693076 0.0005
 0.980644 -0.142984  0.122573 -0.0563608 0.0005
 0.980633 -0.142251  0.112786 0.0287296 0.0005
 0.981909 -0.157938 0.0995735 0.0655716 0.0005
   0.9788 -0.146965  0.108652 0.0767596 0.0005
   0.9821 -0.138035  0.115416 -0.00384553 0.0005
 0.989826 -0.140242  0.112607 -0.138123 0.0005
 0.983225 -0.145222  0.109379 0.0257132 0.0005
 0.983039 -0.158304  0.099035 0.0593201 0.0005
 0.991907 -0.145086  0.112908 0.0576539 0.0005
 0.980952 -0.140973  0.113889 0.0141745 0.0005
 0.969001 -0.137475   0.11041 -0.0746147 0.0005
 0.979097 -0.146282  0.110062 0.0509462 0.0005
  1.00133 -0.164694   0.11596 0.211597 0.0005
 0.973704 -0.124768  0.117369 -0.172006 0.0005
 0.983066 -0.139258   0.11244 0.00381356 0.0005
  0.99326 -0.147513  0.114369 0.0617621 0.0005
  0.97356 -0.145962   0.10193 0.0662844 0.0005
 0.974003 -0.119893  0.119643 -0.196557 0.0005
 0.978218 -0.150164  0.113348 0.123051 0.0005
0.977467 -0.13754  0.12292 -0.00536082 0.0005
 0.967644 -0.127885  0.122427 -0.148526 0.0005
 0.984124 -0.153327  0.116845 0.172288 0.0005
 0.989362 -0.155209  0.116804 0.217906 0.0005
 0.98567 -0.14213 0.111302 -0.0500246 0.0005
 0.977461 -0.143689  0.111268 0.0662249 0.0005
 0.978745 -0.150293  0.113405 0.124687 0.0005
 0.984309 -0.137596  0.113196 0.0141176 0.0005
0.972014 -0.12125 0.121762 -0.180785 0.0005
 0.987077 -0.152385  0.114218 0.168594 0.0005
 0.995156 -0.152697  0.107523 0.175915 0.0005
 0.971827 -0.116302  0.123604 -0.211805 0.0005
 0.972438 -0.123776  0.116477 -0.179035 0.0005
  1.00172 -0.149111  0.115165 0.28621 0.0005
0.970303 -0.13498 0.108691 -0.0392677 0.0005
 0.983159 -0.141339  0.110735 -0.0014808 0.0005
 0.978626 -0.132413  0.102843 0.0523775 0.0005
 0.981059 -0.142426 0.0962373 0.0932759 0.0005
 0.966929 -0.121571  0.119138 -0.201218 0.0005
 0.974718 -0.137961  0.120392 -0.0428261 0.0005
 0.970907 -0.122674   0.11403 -0.151109 0.0005
 0.995492 -0.155357 0.0955164 0.140271 0.0005
  0.98876 -0.147376  0.110635 0.077047 0.0005
 0.989277 -0.137887  0.105362 0.052055 0.0005
 0.997679 -0.151223   0.10715 0.198355 0.0005
 0.975683 -0.125426  0.116108 -0.165464 0.0005
  0.98188 -0.144303  0.115319 0.0253428 0.0005
 0.980138 -0.141113  0.113559 -0.037093 0.0005
 0.970285 -0.122308  0.115209 -0.185164 0.0005
0.972748 -0.12076 0.117128 -0.157855 0.0005
 0.973679 -0.145872  0.104457 -0.00896005 0.0005
 0.991817 -0.153411  0.104484 0.186886 0.0005
 0.971633 -0.143512  0.120487 0.149054 0.0005
 0.985282 -0.134677  0.108998 0.0817205 0.0005
 0.987411 -0.153064  0.113792 0.177312 0.0005
 0.990166 -0.151043  0.107662 0.176908 0.0005
 0.982267 -0.148585   0.11626 0.0754913 0.0005
 0.984651 -0.151598  0.116725 0.168093 0.0005
 0.982161 -0.157828 0.0991079 0.0709015 0.0005
 0.985256 -0.139995   0.11888 0.031796 0.0005
 0.992734 -0.146996   0.11764 0.102691 0.0005
 0.983702 -0.138651  0.118565 0.00238935 0.0005
 0.997056 -0.151705  0.106115 0.188629 0.0005
 0.976094 -0.136082  0.122224 -0.00098824 0.0005
  0.97856 -0.145784  0.113308 0.0495705 0.0005
 0.975822 -0.138595  0.123296 -0.0553777 0.0005
 0.989355 -0.138751  0.118414 -0.0133616 0.0005
 0.994294 -0.156601 0.0981989 0.148086 0.0005
 0.984668 -0.135326  0.111511 0.0882621 0.0005
 0.981382 -0.141306  0.116798 -0.00763428 0.0005
 0.979795 -0.144086  0.113629 0.0351334 0.0005
 0.977748 -0.141571  0.116122 0.0213763 0.0005
 0.973007 -0.138005  0.115917 0.0441921 0.0005
 0.978551 -0.156132  0.099491 0.0699442 0.0005
 0.978048 -0.146095  0.109563 0.0323767 0.0005
 0.996445 -0.152131  0.105206 0.176666 0.0005
 0.979241 -0.134048 0.0992353 0.0688661 0.0005
   0.9806 -0.144738  0.112998 0.0122958 0.0005
 0.977349 -0.125199  0.120517 -0.112624 0.0005
 0.984805 -0.146363  0.110178 0.0069389 0.0005
 0.979715 -0.145555  0.109396 0.0593814 0.0005
 0.983465 -0.150371  0.116946 0.178716 0.0005
 0.972365 -0.122342  0.112589 -0.135834 0.0005
 0.989431 -0.140896  0.120788 -0.00280285 0.0005
   0.9816 -0.144279  0.113715 0.014123 0.0005
0.995742 -0.15194 0.105452 0.188229 0.0005
0.984774 -0.14062 0.118018 -0.0364725 0.0005
 0.982119 -0.140054  0.120531 -0.0140554 0.0005
 0.984164 -0.133605  0.115873 -0.017988 0.0005
 0.977563 -0.138107  0.123049 -0.0535493 0.0005
 0.979283 -0.141383  0.112081 0.0353034 0.0005
 0.968043 -0.135987  0.121506 -0.0421484 0.0005
  0.98779 -0.148632  0.111964 0.0839863 0.0005
 0.982272 -0.155946  0.100999 0.0622032 0.0005
0.972922 -0.12262 0.114923 -0.175129 0.0005
 0.979123 -0.154269  0.100416 0.0878279 0.0005
 0.970023 -0.116387   0.12091 -0.208177 0.0005
0.978977 -0.14048 0.114138 0.0288569 0.0005
0.966586 -0.13783 0.113963 -0.0557293 0.0005
 0.972801 -0.139177  0.119411 -0.0462908 0.0005
 0.972228 -0.123015  0.116129 -0.185794 0.0005
 0.980614 -0.145412  0.109578 0.0708515 0.0005
 0.989995 -0.132191  0.118724 -0.0271836 0.0005
 0.974433 -0.122799  0.119192 -0.174614 0.0005
 0.981787 -0.137616  0.112911 0.00404661 0.0005
 0.992529 -0.148668  0.119888 0.119818 0.0005
 0.987674 -0.151935  0.112251 0.0543732 0.0005
 0.991687 -0.148606  0.118519 0.0852955 0.0005
 0.969111 -0.122703  0.115498 -0.162013 0.0005
 0.985035 -0.146216  0.111991 0.0231823 0.0005
 0.986691 -0.149646  0.114551 0.050041 0.0005
 0.965659 -0.124961  0.111565 -0.166657 0.0005
 0.995609 -0.151493  0.106622 0.168327 0.0005
 0.976668 -0.135913  0.122138 0.0358513 0.0005
 0.984556 -0.138078  0.117901 0.0368718 0.0005
   1.0055 -0.156215 0.0997019 0.188964 0.0005
  0.97386 -0.109321   0.10694 -0.224761 0.0005
 0.986364 -0.147892  0.113626 0.0664595 0.0005
   0.97242 -0.0875202   0.128499 -0.0849107 0.0005
 0.978016 -0.153592  0.122711 0.139037 0.0005
 0.969113 -0.135276  0.111046 -0.0348111 0.0005
 0.977234 -0.143925 0.0966437 0.100677 0.0005
 0.981757 -0.135314  0.110647 0.068811 0.0005
 0.979032 -0.138505  0.110353 0.0711154 0.0005
 0.978764 -0.147782  0.107211 0.0881637 0.0005
   1.0011 -0.150531  0.115883 0.273927 0.0005
 0.990374 -0.145839  0.111862 0.0459941 0.0005
 0.968873 -0.134639  0.110404 -0.0398761 0.0005
 0.977986 -0.153327  0.120705 0.114935 0.0005
 0.976878 -0.145869  0.109989 0.0575273 0.0005
 0.970169 -0.139769  0.104538 -0.0384991 0.0005
 0.975538 -0.143825  0.114667 0.0570921 0.0005
 0.981014 -0.143057   0.12325 -0.0129122 0.0005
0.978938 -0.13917 0.113772 0.0154791 0.0005
  0.98659 -0.149969   0.11509 0.173406 0.0005
 0.979622 -0.151388  0.113735 0.123823 0.0005
 0.982361 -0.141115  0.112709 0.0762553 0.0005
 0.979904 -0.135006  0.111803 0.0554099 0.0005
 0.972164 -0.138322  0.122551 0.0555169 0.0005
 0.981596 -0.140155  0.112336 -0.00179787 0.0005
 0.984124 -0.133736   0.11457 -0.0253067 0.0005
0.972975 -0.12367 0.115944 -0.156004 0.0005
 0.986755 -0.149896  0.113143 0.0480158 0.0005
 0.987433 -0.147529   0.11299 0.0436462 0.0005
 0.979525 -0.143631 0.0962734 0.105714 0.0005
 0.987314 -0.149445  0.113085 0.18705 0.0005
 0.984009 -0.156119 0.0970358 0.0537053 0.0005
 0.970799 -0.123423  0.116382 -0.18318 0.0005
 0.983625 -0.136413  0.111272 0.0914355 0.0005
 0.979955 -0.136796  0.113548 0.0220437 0.0005
 0.971665 -0.120369  0.117277 -0.188103 0.0005
 0.974486 -0.140468  0.115986 0.0426139 0.0005
 0.971088 -0.118328  0.119103 -0.195522 0.0005
  0.97106 -0.143467  0.111716 0.0827664 0.0005
  0.97211 -0.119356  0.113486 -0.168305 0.0005
 0.973788 -0.124269  0.116656 -0.173296 0.0005
 0.971575 -0.116779  0.117016 -0.176661 0.0005
0.981582 -0.14205 0.113153 0.0244169 0.0005
 0.965074 -0.131034  0.115488 -0.00776462 0.0005
  0.98265 -0.136128  0.108008 0.0815227 0.0005
  1.00304  -0.15675 0.0994444 0.170812 0.0005
 0.967544 -0.136159  0.109243 -0.0649154 0.0005
  0.97078 -0.122833  0.114172 -0.115836 0.0005
0.996543 -0.14999 0.105934 0.196857 0.0005
0.977641 -0.13483 0.103865 -0.0361175 0.0005
 0.997548 -0.151359  0.107704 0.19232 0.0005
 0.966917 -0.127446  0.125238 -0.145858 0.0005
 0.984337 -0.150892  0.113278 0.0512179 0.0005
 0.976597 -0.142286  0.123721 0.003753 0.0005
 0.978081 -0.134999  0.123572 -0.0530182 0.0005
 0.975645 -0.117692   0.11966 -0.19081 0.0005
 0.972348 -0.121639  0.111918 -0.126785 0.0005
 0.974011 -0.145144  0.111521 0.0160146 0.0005
 0.980795 -0.157199  0.100535 0.0564383 0.0005
 0.973008 -0.138859  0.123282 0.0838108 0.0005
 0.972741 -0.119338  0.114715 -0.201951 0.0005
 0.978816 -0.147277  0.111395 0.0594635 0.0005
  0.99267 -0.150045  0.118366 0.0972114 0.0005
 0.983275 -0.140306  0.112557 0.0186776 0.0005
 0.992622 -0.155616  0.117115 0.207634 0.0005
 0.978203 -0.149078  0.113784 0.131059 0.0005
  1.00306 -0.162728  0.120863 0.181905 0.0005
 0.980335 -0.139141   0.11514 0.00697632 0.0005
 0.991352 -0.140906   0.10417 0.0525936 0.0005
 0.977443 -0.125006   0.12004 -0.136164 0.0005
0.993329 -0.14753 0.119104 0.121801 0.0005
 0.980472 -0.139661    0.1148 0.000744718 0.0005
 0.986298 -0.139042   0.11625 0.0105618 0.0005
 0.981219 -0.135534  0.119402 -0.104456 0.0005
 0.971024 -0.116851  0.114893 -0.216325 0.0005
 0.972014 -0.115759  0.120102 -0.177113 0.0005
 0.973035 -0.143433  0.101044 0.0133602 0.0005
 0.983808 -0.143563  0.109739 0.0386753 0.0005
 0.973177 -0.122457  0.114651 -0.150236 0.0005
 0.972912 -0.122338  0.116542 -0.182109 0.0005
 0.966383 -0.135469  0.110797 -0.0687038 0.0005
 0.984923 -0.140904  0.114844 0.0198519 0.0005
 0.986725 -0.141026  0.119812 0.0358621 0.0005
 0.983114 -0.135591  0.117959 0.0363935 0.0005
 0.979048 -0.139607  0.114982 0.0330501 0.0005
 0.979303 -0.150583  0.114129 0.0972351 0.0005
 0.979384 -0.141103 0.0938897 0.0870976 0.0005
 0.996724 -0.151606  0.105042 0.218888 0.0005
 0.980272 -0.145534  0.108591 0.0313828 0.0005
 0.974643 -0.117838  0.123525 -0.208689 0.0005
 0.972664 -0.120788  0.117229 -0.186674 0.0005
 0.972877 -0.118606  0.118237 -0.184861 0.0005
 0.984093 -0.138349   0.10978 0.0623117 0.0005
 0.992669 -0.132677  0.119958 -0.0488522 0.0005
 0.981058 -0.140497  0.115421 0.0121155 0.0005
 0.973789 -0.143408  0.126016 0.127069 0.0005
 0.993721 -0.149898   0.11944 0.0964441 0.0005
0.969433 -0.12206 0.116807 -0.206737 0.0005
 0.975499 -0.118859  0.119321 -0.200605 0.0005
 0.975561 -0.138359  0.119576 -0.072077 0.0005
  0.98342 -0.143538  0.111837 0.0243102 0.0005
 0.972816 -0.132463  0.103341 0.0187993 0.0005
 0.987981 -0.150743   0.11232 0.051043 0.0005
0.974423 -0.11789 0.120266 -0.200475 0.0005
 0.981964 -0.140723  0.113776 0.071183 0.0005
 0.978187 -0.146043  0.111692 0.0768572 0.0005
 0.976681 -0.140589  0.101623 -0.00359636 0.0005
 0.996393 -0.151679   0.10537 0.185284 0.0005
 0.980472 -0.151925  0.110957 0.146488 0.0005
0.975355 -0.13446  0.10342 -0.0022087 0.0005
 0.974049 -0.119536  0.121637 -0.192322 0.0005
  0.97326 -0.116469  0.121082 -0.196438 0.0005
 0.985245 -0.152721  0.115409 0.189179 0.0005
 0.982639 -0.142232  0.105487 0.136653 0.0005
 0.981782 -0.139471  0.115453 -0.000412518 0.0005
 0.979693 -0.139403  0.115911 0.0439793 0.0005
 0.984474 -0.135369  0.110119 0.0844725 0.0005
0.973126 -0.12839 0.105992 -0.265278 0.0005
 0.973823 -0.142061  0.121551 0.144364 0.0005
 0.973371 -0.116543  0.121063 -0.205199 0.0005
 0.975745 -0.140823  0.120959 -0.00967831 0.0005
 0.982516 -0.145428   0.11199 0.0150217 0.0005
 0.979814 -0.144773  0.111029 0.0465815 0.0005
 0.987356 -0.150115  0.112792 0.0452608 0.0005
 0.979541 -0.155744 0.0972595 0.0428539 0.0005
 0.986988 -0.140004  0.110981 -0.0316991 0.0005
 0.979586 -0.150878  0.113234 0.112466 0.0005
0.979835 -0.14358 0.095226 0.103195 0.0005
 0.988639 -0.140194  0.112485 0.021171 0.0005
 0.982912 -0.149079  0.115052 0.0379509 0.0005
 0.983726 -0.138673  0.112346 -0.000184705 0.0005
 0.981215 -0.142787  0.111474 0.0104699 0.0005
 0.973867 -0.142445    0.1152 0.0774513 0.0005
 0.975972 -0.146808  0.108378 0.0575504 0.0005
 0.995157 -0.151679   0.10704 0.157196 0.0005
 0.979709 -0.139891  0.119128 -0.0303513 0.0005
 0.973811 -0.122772  0.118058 -0.179776 0.0005
 0.995747 -0.153427  0.106097 0.200231 0.0005
0.992132 -0.15008 0.116121 0.0308523 0.0005
 0.982054 -0.143886  0.117455 -0.0117327 0.0005
 0.972097 -0.118366  0.119524 -0.215766 0.0005
  0.98301 -0.141118  0.113014 -0.002591 0.0005
 0.977883 -0.138131  0.100567 -0.0121744 0.0005
 0.986447 -0.150484  0.111639 0.0392388 0.0005
 0.990008 -0.138874  0.105294 0.0556482 0.0005
 0.976736 -0.122299  0.125424 -0.188361 0.0005
  0.98007 -0.145714   0.11006 0.0472176 0.0005
 0.988116 -0.150437  0.112604 0.0293045 0.0005
 0.997549 -0.149127  0.104045 0.214245 0.0005
  1.00179 -0.149498   0.11515 0.274629 0.0005
 0.983029 -0.140651  0.112317 -0.0110362 0.0005
 0.982212 -0.136199  0.118257 -0.0151223 0.0005
 0.973434 -0.116374  0.118392 -0.216902 0.0005
0.988514 -0.15074 0.113895 0.0822183 0.0005
 0.980077 -0.155233  0.100953 0.0749691 0.0005
 0.978025 -0.139192  0.123909 -0.0575285 0.0005
 0.985705 -0.150788   0.11507 0.16076 0.0005
 0.969629 -0.134463  0.106844 -0.0708626 0.0005
0.975796 -0.13207 0.114879 0.0272459 0.0005
 0.981583 -0.144114  0.110704 0.0266447 0.0005
 0.972711 -0.122878  0.116967 -0.171835 0.0005
 0.975286 -0.136247  0.123601 0.00587607 0.0005
 0.988056 -0.145563   0.11362 0.023246 0.0005
 0.983478 -0.140072  0.114921 -0.00204669 0.0005
 0.974696 -0.141534  0.111529 0.0509175 0.0005
 0.972213 -0.122543  0.115859 -0.164307 0.0005
 0.978678 -0.141124  0.114263 -0.00548916 0.0005
 0.979158 -0.141728   0.11067 -0.0223762 0.0005
 0.988396 -0.146878  0.113421 0.0378927 0.0005
 0.972333 -0.120632  0.116645 -0.206764 0.0005
  0.97349 -0.120258   0.12041 -0.181101 0.0005
 0.978456 -0.157106 0.0999884 0.0990016 0.0005
 0.967293 -0.145918   0.11352 0.0820099 0.0005
 0.984811 -0.130186  0.117489 -0.110023 0.0005
  0.97216 -0.118128  0.120764 -0.177485 0.0005
 0.981371 -0.146181  0.113256 0.0285718 0.0005
 0.991485 -0.142261  0.116499 -0.0872438 0.0005
0.974196 -0.13576 0.102843 0.0170824 0.0005
 0.976816 -0.139177  0.121499 -0.0575805 0.0005
 0.973995 -0.116968  0.120458 -0.177105 0.0005
 0.973048 -0.109721  0.106895 -0.223245 0.0005
 0.989912 -0.149135  0.112023 0.0523537 0.0005
 0.973759 -0.143571  0.103651 0.00695857 0.0005
0.993464 -0.14913 0.117436 0.117019 0.0005
 0.977973 -0.147415  0.116436 0.064388 0.0005
 0.980649 -0.139812  0.114941 -0.00524522 0.0005
 0.995463 -0.152232  0.105139 0.160083 0.0005
 0.968419 -0.137632    0.1095 -0.0562321 0.0005
0.972897 -0.14414 0.124128 0.160747 0.0005
 0.989522 -0.158486   0.11649 0.230124 0.0005
  0.98559 -0.152969  0.115182 0.169444 0.0005
 0.981785 -0.139533  0.113206 0.0321878 0.0005
 0.994111 -0.151611   0.10673 0.156322 0.0005
 0.990137 -0.156855  0.117643 0.229828 0.0005
0.988799 -0.13891 0.106468 0.0534573 0.0005
 0.991056 -0.133494  0.119134 0.0335874 0.0005
 0.994011 -0.153027  0.106622 0.219952 0.0005
 0.971654 -0.133687  0.107652 -0.137182 0.0005
 0.981418 -0.143434   0.11565 0.0171534 0.0005
  0.98388 -0.143089  0.115272 0.0138936 0.0005
 0.981382 -0.145787  0.112701 0.0313523 0.0005
  0.98088 -0.145175 0.0972829 0.087967 0.0005
   1.0012 -0.148429  0.115533 0.287984 0.0005
 0.977223 -0.136008 0.0925673 0.0223942 0.0005
 0.993817 -0.155525 0.0948219 0.123205 0.0005
 0.978372 -0.141952  0.112755 0.00615688 0.0005
 0.982537 -0.149917  0.121156 0.0395693 0.0005
0.984549 -0.13884 0.110423 0.0750248 0.0005
 0.977466 -0.124011  0.117132 -0.162756 0.0005
 0.985417 -0.148806  0.115281 0.185686 0.0005
 0.972278 -0.115442  0.119188 -0.213525 0.0005
 0.973306 -0.122701  0.115598 -0.194034 0.0005
  1.00432 -0.150883  0.112077 0.275864 0.0005
  0.98769 -0.141183  0.105204 0.0461713 0.0005
 0.983807 -0.145119  0.109109 0.0074997 0.0005
 0.995437 -0.148466  0.117695 0.0766832 0.0005
 0.971462 -0.117003  0.120335 -0.192186 0.0005
  0.98331 -0.139067   0.11294 -0.0131248 0.0005
 0.974405 -0.125355   0.11563 -0.131962 0.0005
 0.998072 -0.151131  0.105426 0.180576 0.0005
 0.978658 -0.146354  0.108347 0.00242215 0.0005
  0.97443 -0.117605  0.119746 -0.213803 0.0005
 0.982724 -0.151083  0.116223 0.18265 0.0005
 0.975925 -0.148773   0.11674 0.0792893 0.0005
 0.983005 -0.143468  0.118096 -0.00569836 0.0005
 0.979145 -0.141359  0.114536 0.0550889 0.0005
0.981435 -0.14588 0.112923 0.0180812 0.0005
 0.989305 -0.138788  0.103639 0.0521857 0.0005
 0.998952 -0.149253  0.115344 0.290521 0.0005
 0.972741 -0.118713  0.118412 -0.175521 0.0005
 0.972243 -0.118463  0.109658 -0.26503 0.0005
 0.970778 -0.118533  0.117816 -0.160582 0.0005
 0.974912 -0.142184  0.122201 0.000100003 0.0005
  0.98291 -0.141023  0.112186 -0.0424261 0.0005
 0.970895 -0.141126  0.120692 0.176243 0.0005
 0.980555 -0.140219  0.113136 -0.0142547 0.0005
 0.972093 -0.116967  0.120089 -0.170337 0.0005
 0.985283 -0.154952  0.114236 0.164492 0.0005
 0.982517 -0.141744  0.113282 0.00329545 0.0005
  1.00429 -0.155525 0.0999863 0.17063 0.0005
 0.991066 -0.150907  0.107881 0.213827 0.0005
 0.991124 -0.150241  0.106697 0.183899 0.0005
0.966145   -0.119 0.115782 -0.0954833 0.0005
 0.973384 -0.120626  0.116737 -0.181948 0.0005
  0.98007 -0.131286  0.118109 -0.0909447 0.0005
 0.980588 -0.134239  0.125136 -0.0505326 0.0005
 0.977322 -0.117243  0.121375 -0.17555 0.0005
0.989998 -0.15596 0.114491 0.210877 0.0005
 0.985004 -0.149518  0.117669 0.185973 0.0005
 0.976224 -0.124914  0.118501 -0.134552 0.0005
 0.977088 -0.156952 0.0989917 0.0905073 0.0005
 0.974815 -0.142354  0.122952 0.0102365 0.0005
 0.981745 -0.145782  0.113143 0.0306935 0.0005
 0.983079 -0.145261  0.109759 0.0282732 0.0005
 0.995713 -0.152039  0.106105 0.207523 0.0005
  0.98034 -0.140764  0.117004 0.00761829 0.0005
 0.992994 -0.149382  0.117419 0.110527 0.0005
 0.971819 -0.117833  0.115441 -0.176786 0.0005
 0.989796 -0.138472   0.11593 0.0122576 0.0005
 0.975174 -0.143148  0.123666 0.122971 0.0005
 0.972571 -0.116927  0.121955 -0.202609 0.0005
0.984386 -0.14914 0.117552 0.187508 0.0005
 0.973589 -0.122748  0.124807 -0.155579 0.0005
 0.980953 -0.154345 0.0990322 0.0474992 0.0005
 0.972666 -0.117158   0.12061 -0.186196 0.0005
 0.978378 -0.141131  0.113623 0.0358876 0.0005
 0.983164 -0.141918  0.115225 0.0291134 0.0005
 0.980072 -0.129534    0.1157 -0.0908674 0.0005
 0.982229 -0.145276  0.112241 0.0272429 0.0005
 0.977591 -0.155872  0.101127 0.075843 0.0005
 0.995915 -0.153147  0.104142 0.174372 0.0005
 0.975315 -0.119646  0.121258 -0.182552 0.0005
 0.994621 -0.151254  0.104985 0.187415 0.0005
 0.986384 -0.151016  0.111682 0.0528911 0.0005
  0.98372 -0.151658  0.117258 0.187659 0.0005
 0.997522 -0.153659  0.107512 0.17002 0.0005
 0.979214 -0.140511  0.117852 -0.0161325 0.0005
 0.986632 -0.136715  0.108996 0.0307861 0.0005
 0.972306 -0.117362  0.114757 -0.175485 0.0005
 0.977804 -0.145582  0.111576 0.0753091 0.0005
 0.985719 -0.149954  0.115992 0.185817 0.0005
 0.967853 -0.125612  0.112174 -0.124744 0.0005
 0.981182 -0.155997   0.10078 0.0548217 0.0005
 0.994166 -0.145345  0.113344 0.00643666 0.0005
 0.979346 -0.140804  0.114489 0.00728678 0.0005
   0.9779 -0.147483  0.114629 0.0753713 0.0005
0.968093 -0.11986 0.116707 -0.163651 0.0005
 0.971265 -0.127314  0.106842 -0.250725 0.0005
 0.980979 -0.153216  0.121755 0.11369 0.0005
  0.97902 -0.149055  0.111933 0.0596078 0.0005
 0.990052 -0.145408  0.115486 0.0477665 0.0005
 0.973988 -0.144281  0.111735 0.0155713 0.0005
  1.0031 -0.15686 0.102279 0.20067 0.0005
  0.96734 -0.146883   0.11539 0.0495833 0.0005
 0.973647 -0.147944  0.119754 -0.0822843 0.0005
 0.969425 -0.135263  0.110514 -0.0222094 0.0005
 0.971013 -0.146853  0.118696 0.141361 0.0005
 0.980839 -0.142642  0.123266 -0.0135451 0.0005
 0.992385 -0.148869  0.118276 0.117307 0.0005
0.993004 -0.15131  0.11644 0.098154 0.0005
 0.995131 -0.152513  0.105756 0.213905 0.0005
0.972222 -0.11824 0.117968 -0.216998 0.0005
 0.976115 -0.136054  0.121971 0.0104599 0.0005
 0.97377 -0.14449 0.101422 0.0206943 0.0005
 0.981415 -0.139537  0.118956 0.011188 0.0005
 0.974054 -0.146727  0.113831 0.0150779 0.0005
 0.968883 -0.134838   0.12006 -0.0249337 0.0005
 0.986258 -0.149526  0.113857 0.186364 0.0005
 0.979711 -0.145991   0.10821 0.0825149 0.0005
 0.993979 -0.155117 0.0957401 0.146127 0.0005
   0.97699 -0.0876136   0.128488 -0.0981868 0.0005
 0.978985 -0.143164  0.112864 0.0358449 0.0005
 0.991328 -0.147444   0.11677 0.110135 0.0005
 0.979448 -0.139424  0.123733 -0.0309427 0.0005
 0.994039 -0.156977 0.0942218 0.119952 0.0005
 0.976115 -0.147471  0.115397 0.0329778 0.0005
 0.973692 -0.139312  0.108955 0.0270622 0.0005
 0.992197 -0.151977   0.10557 0.194133 0.0005
 0.980034 -0.142387  0.115093 -0.00620992 0.0005
 0.968479 -0.135728  0.120535 -0.0278078 0.0005
 0.981406 -0.146479  0.115371 0.039052 0.0005
 0.983876 -0.139241  0.112395 0.115821 0.0005
 0.974851 -0.121843  0.114612 -0.15011 0.0005
 0.992932 -0.152125  0.107271 0.207286 0.0005
 0.979542 -0.154755  0.101617 0.053818 0.0005
 0.990805 -0.156042  0.117211 0.205371 0.0005
 0.976205 -0.135848  0.102419 -0.0450403 0.0005
 0.995271 -0.150859  0.106268 0.184802 0.0005
 0.969395 -0.122638  0.115234 -0.115715 0.0005
 0.991228 -0.147441  0.116259 0.106845 0.0005
 0.976971 -0.135329  0.115486 0.0108519 0.0005
 0.974653 -0.120694  0.115325 -0.238715 0.0005
 0.969903 -0.117563  0.122576 -0.164543 0.0005
 0.981457 -0.145927  0.112827 0.0323795 0.0005
 0.981554 -0.140201  0.117137 -0.0373983 0.0005
0.974123 -0.12149 0.123578 -0.111068 0.0005
 0.984147 -0.139444  0.115078 -0.0104698 0.0005
 0.982984 -0.141143    0.1183 -0.0353201 0.0005
 0.990633 -0.154257  0.117557 0.213762 0.0005
 0.972258 -0.117161  0.117142 -0.194914 0.0005
 0.980422 -0.142624  0.119292 -0.0178931 0.0005
0.968637 -0.13664 0.121324 -0.0281881 0.0005
0.974729 -0.14568  0.11292 0.0164699 0.0005
   0.9801 -0.123712  0.122085 -0.107188 0.0005
 0.984266 -0.152135  0.115906 0.198814 0.0005
 0.969634 -0.134778  0.104572 -0.0631128 0.0005
 0.986643 -0.149841  0.114208 0.150227 0.0005
 0.980524 -0.145265  0.111644 0.00443689 0.0005
 0.988141 -0.139539   0.11425 0.0238193 0.0005
 0.980769 -0.141808  0.113155 0.0317302 0.0005
 0.980355 -0.141167  0.114725 -0.0200826 0.0005
 0.985138 -0.129642  0.115288 -0.0865304 0.0005
 0.970793 -0.117709  0.119065 -0.169185 0.0005
 0.985283 -0.137717  0.110069 0.0823835 0.0005
 0.973446 -0.137235  0.121834 -0.0122946 0.0005
  0.97458 -0.117801   0.11966 -0.175877 0.0005
 0.988803 -0.147205  0.112551 0.0615758 0.0005
 0.979141 -0.142614 0.0962789 0.0920702 0.0005
 0.974379 -0.143934  0.122172 0.131804 0.0005
  0.97328 -0.124286  0.119051 -0.161104 0.0005
 0.973776 -0.144049  0.101145 -0.00547492 0.0005
 0.978984 -0.143863  0.107392 0.0692717 0.0005
 0.964424 -0.130157  0.115397 -0.00632183 0.0005
 0.993959 -0.150827  0.105055 0.185923 0.0005
 0.988079 -0.139249   0.11763 0.0129253 0.0005
 0.984303 -0.150321   0.11488 0.144457 0.0005
 0.981777 -0.142065  0.115099 -0.00897808 0.0005
 0.981188 -0.142648  0.116179 0.0208346 0.0005
 0.974018 -0.142055  0.122211 -0.00677457 0.0005
 0.970516 -0.132405  0.117378 -0.192014 0.0005
 0.979699 -0.138712  0.111749 0.0154494 0.0005
 0.976038 -0.137528  0.122332 -0.0372314 0.0005
 0.987745 -0.138973  0.111223 -0.0540334 0.0005
  1.00272 -0.151581  0.114765 0.322632 0.0005
 0.985296 -0.149976  0.116502 0.170937 0.0005
 0.980709 -0.139407  0.114902 0.0217849 0.0005
 0.968363 -0.120692  0.118299 -0.177816 0.0005
 0.973965 -0.117865  0.121375 -0.170281 0.0005
  0.98252 -0.141934  0.112392 0.0637287 0.0005
 0.980919 -0.141055  0.111237 0.0243852 0.0005
 0.992787 -0.147025  0.112508 0.0826598 0.0005
 0.969178 -0.118656  0.117623 -0.181853 0.0005
 0.996268 -0.155134 0.0937434 0.151738 0.0005
 0.981265 -0.145738  0.110944 0.0330636 0.0005
 0.972479 -0.119205  0.119089 -0.182392 0.0005
 0.977577 -0.138571  0.119566 -0.0738894 0.0005
 0.990789 -0.136813  0.103468 0.0550775 0.0005
 0.971714 -0.119579  0.109125 -0.0982772 0.0005
 0.987764 -0.149939  0.111664 0.0529356 0.0005
 0.987726 -0.137223  0.105193 0.0760553 0.0005
 0.979029 -0.157794  0.101692 0.0685017 0.0005
 0.978154 -0.146519  0.107938 0.0737363 0.0005
 0.973814 -0.144684  0.107868 0.0148778 0.0005
 0.988695 -0.138355   0.10186 0.0805382 0.0005
   0.9766 -0.140056  0.105297 0.0188704 0.0005
 0.981044 -0.141866  0.114145 0.0317679 0.0005
 0.978958 -0.156213 0.0995382 0.0564431 0.0005
 0.991741 -0.148012  0.116642 0.105889 0.0005
 0.975992 -0.146147  0.115098 0.000631366 0.0005
 0.976218 -0.118849  0.103345 -0.206347 0.0005
 0.994258 -0.151275  0.105371 0.198875 0.0005
 0.989763 -0.138178  0.101418 0.0651946 0.0005
 0.984831 -0.137416  0.109752 0.0741739 0.0005
 0.971393 -0.121297  0.116911 -0.188163 0.0005
0.967089  -0.1297 0.120863 -0.172507 0.0005
0.972005 -0.11964 0.117832 -0.188089 0.0005
 0.983049 -0.158085  0.101191 0.0893724 0.0005
 0.972426 -0.121691  0.117346 -0.17637 0.0005
 0.990193 -0.139373  0.105443 0.034916 0.0005
 0.973761 -0.140958  0.121503 0.132321 0.0005
0.978333 -0.14266 0.113513 0.0454317 0.0005
 0.972875 -0.143911  0.125931 0.136213 0.0005
 0.999301 -0.151324  0.105625 0.196403 0.0005
 0.966816 -0.135521  0.121609 -0.0103835 0.0005
 0.966129 -0.126599    0.1231 -0.16 0.0005
 0.980355 -0.138609  0.110012 0.0825564 0.0005
 0.979152 -0.145735  0.106601 0.0229269 0.0005
 0.994702 -0.144121  0.115225 0.102943 0.0005
 0.987061 -0.150158  0.112079 0.0567073 0.0005
 0.990373 -0.152161  0.106884 0.193568 0.0005
 0.982714 -0.134288  0.115985 0.000222131 0.0005
0.980249 -0.14092 0.110557 -0.000823992 0.0005
 0.979582 -0.132504  0.118334 -0.0709838 0.0005
 0.972224 -0.121554  0.116484 -0.19524 0.0005
 0.988269 -0.152681  0.114496 0.0299443 0.0005
 0.992784 -0.138418  0.118756 0.0303164 0.0005
 0.990439 -0.135234  0.118482 0.0162144 0.0005
 0.967292 -0.127863  0.119313 -0.140889 0.0005
 0.982892 -0.139622  0.109199 0.0747556 0.0005
 0.974565 -0.138943  0.122365 -0.0646724 0.0005
0.975216 -0.14651 0.113931 0.0395968 0.0005
 0.992395 -0.147445   0.11893 0.137029 0.0005
 0.971474 -0.119488  0.115148 -0.226506 0.0005
 0.980856 -0.142825  0.113518 -0.0119143 0.0005
 0.970705 -0.139252  0.109742 -0.0415266 0.0005
 0.974329 -0.139978  0.124968 0.152435 0.0005
0.991649 -0.13627 0.117669 0.0287772 0.0005
  0.98789 -0.149397  0.111692 0.065943 0.0005
 0.973619 -0.146856  0.122943 0.141235 0.0005
 0.974786 -0.139073  0.125779 -0.0628507 0.0005
 0.976137 -0.137805 0.0812519 0.0899074 0.0005
 0.987025 -0.149903  0.114414 0.0398077 0.0005
 0.978197 -0.136649  0.100923 -0.000208684 0.0005
0.977519 -0.12351 0.116196 -0.147351 0.0005
 0.972174 -0.139917  0.105984 -0.022178 0.0005
 0.980017 -0.145109  0.110408 0.0466461 0.0005
 0.977067 -0.146166  0.117072 0.0785218 0.0005
 0.975253 -0.118354  0.119798 -0.176874 0.0005
 0.972667 -0.116813  0.116056 -0.173224 0.0005
 0.972516 -0.123879   0.11614 -0.166013 0.0005
 0.983021 -0.146805  0.119106 -0.0229426 0.0005
 0.98325  -0.1562 0.101267 0.0671842 0.0005
 0.983087 -0.131457  0.123417 -0.0244236 0.0005
0.974146 -0.12388 0.119539 0.0357355 0.0005
0.982462 -0.14017 0.110399 0.0760318 0.0005
 0.979727  -0.15838 0.0975619 0.0934233 0.0005
  0.98638 -0.138539  0.117401 0.00803638 0.0005
 0.979014 -0.143727  0.108844 0.0749687 0.0005
 0.975108 -0.139768  0.121434 -0.0235361 0.0005
 0.973703 -0.145424  0.122012 0.145629 0.0005
 0.979942 -0.143722  0.110115 -0.00315657 0.0005
 0.975701 -0.146145  0.102196 0.0421432 0.0005
0.974479 -0.14212 0.115834 0.0246597 0.0005
 0.974713 -0.120758  0.116717 -0.177767 0.0005
 0.976177 -0.149043  0.118281 0.073054 0.0005
 0.986243 -0.150716  0.110856 0.0600795 0.0005
   0.9792 -0.143943  0.114552 0.038934 0.0005
 0.972348 -0.116868      0.12 -0.184939 0.0005
 0.971411 -0.120553  0.116203 -0.101781 0.0005
 0.980323 -0.142363 0.0947363 0.0898184 0.0005
 0.992197 -0.158447 0.0971955 0.0974791 0.0005
 0.983254 -0.140442  0.114923 0.0157765 0.0005
 0.981756 -0.140822  0.120219 -0.00759457 0.0005
 0.989867 -0.149238  0.110065 -0.0287736 0.0005
0.980788 -0.14481 0.111666 0.0271267 0.0005
 0.987107 -0.138093  0.111799 -0.0108943 0.0005
  0.96989 -0.118513  0.118033 -0.102357 0.0005
 0.972094 -0.116099  0.119131 -0.188799 0.0005
 0.979774 -0.141006  0.114108 0.0446985 0.0005
 0.981548 -0.135057  0.116204 -0.00174871 0.0005
 0.973631 -0.123201  0.114785 -0.178654 0.0005
 0.986651 -0.137082  0.107683 0.0742159 0.0005
 0.979934 -0.143227  0.112132 0.0162701 0.0005
 0.972719 -0.142717  0.119809 0.101171 0.0005
 0.986329 -0.153342  0.114163 0.186414 0.0005
0.984104 -0.13873 0.114267 -0.02371 0.0005
0.970588 -0.11888  0.11548 -0.230534 0.0005
 0.987702 -0.164037  0.110014 0.128632 0.0005
 0.977975 -0.125183  0.109748 -0.185054 0.0005
 0.979506 -0.136521 0.0987565 0.00710628 0.0005
 0.973396 -0.147481   0.11322 0.0227712 0.0005
 0.982509 -0.145127  0.110428 0.0513185 0.0005
 0.994175 -0.155437 0.0950391 0.14114 0.0005
 0.970383 -0.129141  0.106928 -0.0525294 0.0005
 0.991806 -0.146556  0.112454 0.0584994 0.0005
 0.994763 -0.154322  0.107002 0.196814 0.0005
 0.984476 -0.150779  0.116593 0.174988 0.0005
 0.980107 -0.143172  0.113812 0.0165773 0.0005
 0.973192 -0.139433  0.124266 -0.0908165 0.0005
 0.991337 -0.155115  0.118123 0.252624 0.0005
 0.985146 -0.142529  0.117851 0.0181768 0.0005
 0.978635 -0.147558  0.107432 0.0635784 0.0005
  0.97252 -0.120554  0.115094 -0.186103 0.0005
 0.970351 -0.124474  0.115681 -0.135102 0.0005
 0.984865 -0.136935  0.114563 0.002434 0.0005
 0.974462 -0.137434  0.102925 0.0214607 0.0005
 0.986337 -0.139603  0.113087 -0.0414934 0.0005
 0.970563 -0.145351  0.119815 0.167269 0.0005
 0.982359 -0.154848 0.0986218 0.0538025 0.0005
 0.974858 -0.145313  0.123386 -0.00656357 0.0005
 0.966592 -0.128664  0.113643 -0.130949 0.0005
 0.969522 -0.118649  0.119423 -0.192232 0.0005
 0.976963 -0.147176   0.11579 0.00341286 0.0005
 0.978445 -0.149235  0.113979 0.118269 0.0005
  0.97341 -0.143238  0.118972 -0.0256459 0.0005
 0.969227 -0.145872   0.11476 0.0909193 0.0005
0.984194 -0.14453 0.113367 0.00629706 0.0005
  0.98091 -0.137673  0.114448 0.0244898 0.0005
 0.986235 -0.148832  0.116964 0.142611 0.0005
 0.981659 -0.145882  0.110553 0.0374294 0.0005
0.994011 -0.15266 0.105346 0.188291 0.0005
 0.981668 -0.144448  0.109132 0.0236315 0.0005
 0.975038 -0.143499    0.1036 0.0444912 0.0005
 0.981124 -0.137417  0.112779 0.20463 0.0005
 0.985901 -0.139224  0.111583 -0.0258658 0.0005
 0.974694 -0.122818  0.116572 -0.183318 0.0005
 0.992587 -0.146181  0.119372 0.0904368 0.0005
 0.972258 -0.123562  0.115735 -0.157347 0.0005
 0.973217 -0.114746   0.11851 -0.160955 0.0005
   0.9854 -0.139001  0.112778 0.0104733 0.0005
 0.990127 -0.157113  0.116432 0.227147 0.0005
 0.984327 -0.135811  0.108087 0.0682059 0.0005
  1.00244 -0.156636  0.103625 0.207262 0.0005
  0.98026 -0.144561  0.124744 0.263072 0.0005
 0.980251 -0.157066 0.0993876 0.0711726 0.0005
 0.982608 -0.141996  0.118464 0.0209294 0.0005
 0.971076 -0.119838  0.115111 -0.196446 0.0005
 0.977731 -0.146928  0.122072 0.0188349 0.0005
 0.986615 -0.141429  0.117221 0.0215036 0.0005
 0.991022 -0.133844  0.117249 0.040142 0.0005
 0.979783 -0.146492  0.105519 0.0711167 0.0005
 0.976792 -0.136625  0.103017 -0.0322247 0.0005
 0.983399 -0.141811  0.114746 0.00257065 0.0005
 0.978964 -0.137744 0.0913829 0.0261544 0.0005
 0.981163 -0.130637  0.114884 -0.0624013 0.0005
 0.987141 -0.151823  0.116359 0.170705 0.0005
 0.986767 -0.154591  0.116517 0.184963 0.0005
 0.979877 -0.159352  0.100184 0.0823255 0.0005
0.986501 -0.13225 0.113787 -0.0180487 0.0005
 0.983391 -0.133694  0.112598 -0.00997348 0.0005
  0.97537 -0.141422  0.125388 -0.046161 0.0005
0.974819 -0.13372  0.10468 -0.00186174 0.0005
 0.972402 -0.118202  0.122425 -0.192065 0.0005
 0.979423 -0.146668  0.124393 0.260016 0.0005
 0.976014 -0.123837  0.117189 -0.147879 0.0005
 0.968148 -0.135946  0.110753 -0.0650927 0.0005
 0.968251 -0.121722  0.118478 -0.187642 0.0005
 0.973436 -0.123331  0.117194 -0.173314 0.0005
 0.979855 -0.142382  0.112895 -0.0143489 0.0005
  0.97588 -0.134648  0.123288 -0.08926 0.0005
 0.979669 -0.145547  0.106526 0.0504598 0.0005
 0.982921 -0.145329  0.112536 0.0280143 0.0005
 0.992843 -0.157838  0.117521 0.240201 0.0005
 0.988613 -0.140321  0.117985 0.0199129 0.0005
 0.979237 -0.145377  0.107596 0.136184 0.0005
 0.971598 -0.145081  0.111617 0.0288866 0.0005
  1.00183 -0.152888  0.104951 0.19709 0.0005
 0.972592 -0.142564  0.120512 0.135544 0.0005
 0.973132 -0.138771  0.114245 -0.0013277 0.0005
 0.980322 -0.155278 0.0954083 0.0516717 0.0005
 0.984076 -0.147251  0.113386 0.0282816 0.0005
 0.978267 -0.141049  0.116916 -0.0217394 0.0005
 0.974338 -0.121205  0.123698 -0.172568 0.0005
 0.977223 -0.150159  0.120641 0.273247 0.0005
 0.968332 -0.143046  0.115145 0.0611663 0.0005
 0.967044 -0.135525  0.107146 -0.0479952 0.0005
0.985338  -0.1512 0.114212 0.173823 0.0005
 0.975653 -0.142733  0.118093 -0.064634 0.0005
 0.982882 -0.140975  0.111556 0.0167559 0.0005
 0.978961 -0.151868  0.114535 0.117646 0.0005
  0.97608 -0.141293  0.121663 0.139663 0.0005
 0.965357 -0.124394  0.112684 -0.16997 0.0005
  0.99754 -0.149359  0.108041 0.182913 0.0005
  1.00184 -0.162632  0.116576 0.200744 0.0005
 0.973646 -0.115836  0.108347 -0.207889 0.0005
 0.973572 -0.124689  0.118625 -0.177144 0.0005
0.976839 -0.14755 0.115688 0.0850706 0.0005
 0.975978 -0.139807  0.124011 -0.0704462 0.0005
 0.977224 -0.145443   0.11569 0.0112713 0.0005
  1.00145 -0.151179  0.107004 0.179936 0.0005
  1.00313 -0.150858  0.116284 0.258971 0.0005
 0.989307 -0.150389  0.113572 0.0858103 0.0005
 0.993919 -0.147611  0.112689 0.0744196 0.0005
 0.993468 -0.138818  0.116553 0.0152492 0.0005
 0.971363 -0.110461  0.109612 -0.22617 0.0005
 0.974678 -0.142342  0.124153 0.141065 0.0005
 0.997841 -0.151746  0.105183 0.192035 0.0005
 0.974007 -0.120577  0.115749 -0.173908 0.0005
 0.970893 -0.136544  0.111883 -0.0646214 0.0005
 0.994978 -0.153902  0.104768 0.175508 0.0005
 0.976112 -0.130586  0.113005 -0.0835035 0.0005
  0.99339 -0.154282  0.106897 0.188361 0.0005
 0.973101 -0.107287   0.10761 -0.245309 0.0005
 0.980757 -0.150754  0.120191 0.00719936 0.0005
 0.996394 -0.151307  0.106011 0.154973 0.0005
  0.97899 -0.138358  0.112825 -0.0090646 0.0005
 0.981164 -0.128719  0.118008 -0.0758231 0.0005
  0.97814 -0.139181  0.123085 -0.0624654 0.0005
 0.980337 -0.138752  0.115214 0.00426462 0.0005
 0.985638 -0.150699  0.112906 0.00960533 0.0005
 0.978704 -0.139143  0.100938 0.00361474 0.0005
 0.971467 -0.137693   0.10464 -0.00715866 0.0005
  0.97843 -0.130419  0.115978 -0.0752215 0.0005
 0.992597 -0.146746  0.117144 0.0847004 0.0005
    0.977 -0.136109  0.117033 0.0112522 0.0005
 0.981352 -0.142847  0.114344 0.00490482 0.0005
 0.987485 -0.151686   0.11322 0.0290115 0.0005
 0.982879 -0.140404  0.111749 0.0304782 0.0005
  0.98265 -0.143381   0.11295 0.0275797 0.0005
 0.984322 -0.149807  0.117034 0.144767 0.0005
  0.97171 -0.118389  0.116355 -0.0988024 0.0005
 0.980329 -0.143424  0.114422 -0.0174743 0.0005
 0.989871 -0.147478  0.124208 0.056472 0.0005
 0.972996 -0.139411  0.120791 0.066254 0.0005
  0.97633 -0.143132   0.11932 -0.0722244 0.0005
 0.971103 -0.119728  0.115565 -0.21213 0.0005
 0.988121 -0.147934   0.11354 0.0874842 0.0005
 0.979281 -0.147351  0.110292 0.0289544 0.0005
0.974308  -0.1441 0.123693 0.139597 0.0005
 0.987249 -0.132993  0.120003 -0.124226 0.0005
 0.992772 -0.149759  0.117343 0.0938789 0.0005
 0.974837 -0.131177   0.11064 0.00353613 0.0005
 0.974927 -0.143256  0.122755 0.0168272 0.0005
 0.980861 -0.135688  0.123044 -0.0450031 0.0005
 0.990235 -0.149285    0.1126 0.0513924 0.0005
  0.97805 -0.135546  0.100152 -0.0339364 0.0005
 0.986297 -0.152405  0.111958 0.0256527 0.0005
 0.973595 -0.145372  0.111616 0.0293492 0.0005
 0.981589 -0.143611   0.11354 0.0175939 0.0005
 0.985403 -0.129897  0.117451 -0.106248 0.0005
 0.975417 -0.139637  0.121425 -0.026349 0.0005
 0.981501 -0.154872 0.0996579 0.0525807 0.0005
 0.973351 -0.141984  0.124594 0.135104 0.0005
  0.97286 -0.116982  0.119033 -0.217846 0.0005
 0.990796 -0.138685   0.10312 0.057743 0.0005
0.978184  -0.1354 0.116269 0.0180536 0.0005
  0.96861 -0.118905  0.114791 -0.0979533 0.0005
 0.976064 -0.140274  0.120574 0.163306 0.0005
 0.995301 -0.154601   0.10662 0.18258 0.0005
 0.994496 -0.147566  0.116999 0.0961478 0.0005
 0.981311 -0.140594  0.112565 -0.0328269 0.0005
 0.985022 -0.139365  0.112716 -0.037268 0.0005
 0.982485 -0.140406  0.114377 0.0181542 0.0005
 0.983262 -0.130091  0.116326 -0.120097 0.0005
 0.970281 -0.118243  0.120635 -0.191933 0.0005
 0.984346 -0.140728  0.112596 -0.0321528 0.0005
 0.995781 -0.152177  0.107974 0.180138 0.0005
 0.972922 -0.134014  0.107633 -0.14451 0.0005
 0.997208 -0.151653   0.10643 0.188125 0.0005
   0.9802 -0.147613  0.112882 0.0220704 0.0005
 0.973309 -0.121652  0.116406 -0.170139 0.0005
 0.971136 -0.147193   0.11241 0.0218671 0.0005
 0.974779 -0.143429  0.123487 0.138893 0.0005
 0.988499 -0.149311   0.10972 0.0722313 0.0005
 0.973099 -0.117594  0.121796 -0.18485 0.0005
 0.989779 -0.139842  0.105254 0.0428577 0.0005
 0.994361 -0.152239  0.106338 0.189017 0.0005
 0.966714 -0.148421  0.115512 0.0606111 0.0005
 0.972438 -0.116955  0.119233 -0.170401 0.0005
 0.981594 -0.140851  0.113283 0.0174857 0.0005
 0.979315 -0.130924  0.115021 -0.0573789 0.0005
 0.979108 -0.125374  0.122151 -0.119471 0.0005
 0.977739 -0.147055  0.119596 -0.0519694 0.0005
 0.979655 -0.143316 0.0948048 0.0875196 0.0005
 0.981566 -0.140613  0.109529 0.125614 0.0005
 0.973568 -0.134569  0.106671 -0.128237 0.0005
 0.984007 -0.152844  0.114507 0.15835 0.0005
 0.981678 -0.150627  0.116212 0.198391 0.0005
0.992016  -0.1466 0.115658 0.11528 0.0005
 0.973408 -0.124234  0.116816 -0.19101 0.0005
 0.991989 -0.137391  0.104496 0.0404973 0.0005
 0.976092 -0.136985  0.114858 -0.00972231 0.0005
 0.973425 -0.145239  0.123115 0.151446 0.0005
 0.992665 -0.146705  0.117816 0.120599 0.0005
 0.995967 -0.154111  0.106478 0.191256 0.0005
  1.00324 -0.157804  0.102938 0.19798 0.0005
 0.980922 -0.143181  0.119453 -0.0333256 0.0005
 0.997815 -0.140535  0.108405 -0.0145267 0.0005
 0.976723 -0.137241   0.12358 -0.0833569 0.0005
 0.985325 -0.138998  0.109504 -0.034223 0.0005
 0.979868 -0.141884  0.112138 0.0220616 0.0005
 0.970813 -0.116332  0.122385 -0.210185 0.0005
 0.985579 -0.152162  0.113931 0.201608 0.0005
 0.974208 -0.117888  0.118124 -0.185213 0.0005
 0.982217 -0.147811  0.109852 0.0547355 0.0005
0.974272 -0.11834 0.120919 -0.179228 0.0005
 0.977487 -0.144909  0.107753 0.0116404 0.0005
  0.98568 -0.139085  0.117446 0.0251058 0.0005
 0.992276 -0.157702 0.0978537 0.11874 0.0005
  0.98248 -0.138749  0.113476 0.0232156 0.0005
 0.987873 -0.139165  0.104901 0.0687625 0.0005
0.979852 -0.14619 0.107912 0.069575 0.0005
0.986057 -0.13885 0.107793 0.0695497 0.0005
 0.983747 -0.137968  0.112553 -0.0230071 0.0005
 0.967791 -0.122427  0.116944 -0.193554 0.0005
  0.98679 -0.151799  0.114084 0.151622 0.0005
 0.976737 -0.133672  0.113285 0.0115848 0.0005
 0.972787 -0.115429  0.109835 -0.0916739 0.0005
 0.980254 -0.145077  0.113016 0.0598747 0.0005
 0.972969 -0.121853  0.118674 -0.195877 0.0005
   0.9791 -0.143854  0.117328 -0.00640774 0.0005
 0.972985 -0.122044  0.115629 -0.159241 0.0005
 0.990086 -0.137391  0.115328 0.0339857 0.0005
 0.978737 -0.136514 0.0926253 0.0162569 0.0005
 0.980308 -0.141601  0.111712 0.028576 0.0005
 0.972251 -0.142433   0.12184 0.142293 0.0005
 0.981563 -0.130902  0.116298 -0.0682981 0.0005
 0.969913 -0.121103  0.115313 -0.169574 0.0005
 0.981936 -0.142017  0.112376 -0.0021244 0.0005
 0.972182 -0.115783  0.120319 -0.194929 0.0005
 0.979601 -0.138727  0.109174 0.0783827 0.0005
 0.974154 -0.115042   0.10957 -0.0974448 0.0005
 0.975321 -0.145425  0.112594 0.0317261 0.0005
 0.976321 -0.135355  0.101609 -0.0346323 0.0005
 0.985562 -0.139322  0.111224 0.0120644 0.0005
 0.981428 -0.154585  0.100772 0.0416085 0.0005
  0.97943 -0.138073   0.12359 -0.0660686 0.0005
 0.976512 -0.140312    0.1218 -0.0286467 0.0005
  0.98896 -0.149549  0.110527 0.0679477 0.0005
 0.985753 -0.139513  0.119317 0.0155715 0.0005
 0.972919 -0.145523  0.106391 0.025695 0.0005
 0.977642 -0.145508   0.10957 0.0480438 0.0005
 0.977056 -0.144891  0.107061 0.0804331 0.0005
 0.977472 -0.146327  0.108242 0.0397221 0.0005
 0.988532 -0.147649  0.115422 0.0748754 0.0005
 0.983284 -0.144521  0.117396 -0.0313563 0.0005
 0.987088 -0.137503  0.116111 0.0203126 0.0005
  0.98484 -0.141232  0.115679 0.0202421 0.0005
 0.979545 -0.139304  0.119283 -0.0551951 0.0005
 0.984184 -0.145287    0.1088 0.0353322 0.0005
   0.9711 -0.145414  0.111919 0.011189 0.0005
  0.97914 -0.139734  0.121952 -0.0338846 0.0005
 0.995954 -0.153343  0.106333 0.196628 0.0005
 0.979366 -0.145704  0.106182 0.0377564 0.0005
 0.982966 -0.155691   0.09582 0.0560192 0.0005
 0.986776 -0.149621  0.115687 0.171192 0.0005
 0.978914 -0.139655  0.113458 -0.00395425 0.0005
 0.980547 -0.154393 0.0994321 0.0427027 0.0005
 0.994235 -0.148104  0.116371 0.0940757 0.0005
 0.991488 -0.151858  0.106465 0.183407 0.0005
 0.982938 -0.145405   0.11285 0.03027 0.0005
 0.982791 -0.158258 0.0983746 0.0819583 0.0005
 0.981602 -0.141361   0.11266 0.0378326 0.0005
  0.97183 -0.109938    0.1076 -0.224021 0.0005
 0.983166 -0.141965  0.121951 -0.00608512 0.0005
 0.993754 -0.151703  0.105722 0.204481 0.0005
 0.973996 -0.140297  0.119812 -6.62771e-05 0.0005
 0.976699 -0.140503  0.116287 0.0159123 0.0005
 0.971735 -0.116252  0.115903 -0.170759 0.0005
 0.968995 -0.115823   0.11667 -0.193243 0.0005
 0.973493 -0.125171  0.119055 -0.173775 0.0005
 0.979587 -0.154158  0.100112 0.0449532 0.0005
 0.991776 -0.136466  0.103683 0.0590421 0.0005
 0.987773 -0.148838  0.114417 0.170481 0.0005
 0.981908 -0.143891  0.113665 0.0157466 0.0005
 0.988399 -0.131756  0.122751 -0.0366914 0.0005
0.982276 -0.14122 0.112665 0.0322738 0.0005
 0.980129 -0.150682  0.113689 0.114922 0.0005
 0.979438 -0.157117  0.101823 0.0745356 0.0005
0.983042 -0.14631 0.115358 0.00796268 0.0005
 0.995655 -0.151227  0.105681 0.183765 0.0005
 0.984804 -0.136639  0.114651 0.0148042 0.0005
 0.985657 -0.154324  0.113913 0.167512 0.0005
 0.974343 -0.118155  0.119186 -0.192938 0.0005
 0.985528 -0.134204  0.115068 -0.0298038 0.0005
 0.975232 -0.122146  0.123648 -0.186512 0.0005
 0.983291 -0.140836  0.117629 -0.035172 0.0005
 0.972454 -0.122924  0.114303 -0.176852 0.0005
 0.971891 -0.123195  0.115929 -0.208431 0.0005
 0.973793 -0.145942  0.106669 0.0284606 0.0005
 0.983079 -0.139083  0.111803 0.0569064 0.0005
 0.992591 -0.145209  0.113805 0.055559 0.0005
 0.970963 -0.134609  0.104221 -0.0501702 0.0005
 0.985163 -0.152015  0.116659 0.191746 0.0005
 0.976466 -0.136512  0.121469 0.00866916 0.0005
 0.978993 -0.146872  0.124583 0.274847 0.0005
 0.974861 -0.117087  0.119957 -0.219366 0.0005
 0.972396 -0.147033  0.114088 0.0371222 0.0005
  0.97459 -0.123123  0.114667 -0.178201 0.0005
 0.969354 -0.138263   0.10183 0.000328826 0.0005
 0.982699 -0.139025  0.115268 0.000547386 0.0005
 0.997022 -0.152297  0.105865 0.190759 0.0005
 0.970927 -0.144137    0.1119 0.0544437 0.0005
0.984245 -0.14234 0.113884 0.00113633 0.0005
0.979835 -0.14486 0.112293 0.0350106 0.0005
0.993486 -0.14578 0.117738 0.0856281 0.0005
  0.98147 -0.138605  0.114577 0.0167564 0.0005
 0.974362 -0.139748  0.110259 0.12231 0.0005
 0.975115 -0.123718  0.115005 -0.215077 0.0005
 0.980509 -0.146085  0.124389 0.263539 0.0005
 0.980674 -0.141216  0.112187 -0.00305153 0.0005
 0.975155 -0.117438  0.118808 -0.192157 0.0005
 0.973391 -0.143335  0.104263 0.00621336 0.0005
 0.986922 -0.153578   0.11682 0.173293 0.0005
 0.977876 -0.141909  0.118723 -0.0519959 0.0005
 0.976472 -0.130068  0.113408 -0.0690086 0.0005
 0.990985 -0.144752  0.112593 0.0610898 0.0005
 0.983223 -0.136518  0.112603 -0.0149275 0.0005
 0.992199 -0.138608  0.122967 -0.0112286 0.0005
 0.985086 -0.138472  0.109428 -0.0422102 0.0005
  0.98593 -0.138048   0.11783 0.00842851 0.0005
  1.00228 -0.152498  0.115488 0.313737 0.0005
 0.976139 -0.135563  0.100942 -0.0391133 0.0005
 0.978102 -0.146308  0.105358 0.0530834 0.0005
 0.972107 -0.117356  0.108719 -0.0880258 0.0005
0.973737 -0.11996 0.113248 -0.177871 0.0005
  0.97145 -0.123443  0.117024 -0.181045 0.0005
 0.982777 -0.135501  0.113625 0.0591078 0.0005
  1.00423 -0.156855 0.0996811 0.174797 0.0005
 0.990656 -0.141769  0.116469 0.0308232 0.0005
  0.97326 -0.123603  0.117575 -0.1842 0.0005
 0.990982 -0.144678  0.114093 0.0758822 0.0005
 0.974288 -0.128907   0.12295 -0.2575 0.0005
 0.967277 -0.145343  0.117644 0.0710116 0.0005
 0.999332 -0.151354  0.107928 0.204366 0.0005
 0.972169 -0.122465  0.115978 -0.176041 0.0005
 0.976284 -0.146689  0.107707 0.0254036 0.0005
0.984108 -0.12949 0.118484 -0.0940223 0.0005
 0.981533 -0.142109  0.112759 0.0175484 0.0005
 0.995291 -0.151366  0.105588 0.183705 0.0005
 0.983948 -0.150593  0.112437 0.0112563 0.0005
 0.972764 -0.145782  0.106449 0.0200146 0.0005
 0.972655 -0.123464  0.117645 -0.190634 0.0005
 0.987131 -0.139429   0.10521 0.0612298 0.0005
 0.988579 -0.151061  0.110009 0.0511821 0.0005
 0.974421 -0.136631  0.113142 0.00577394 0.0005
 0.969997 -0.119803  0.116082 -0.201727 0.0005
 0.984641 -0.140241  0.116338 0.0217675 0.0005
 0.972409 -0.127848  0.107016 -0.257982 0.0005
 0.969004 -0.120505  0.117874 -0.181065 0.0005
 0.974548 -0.148677  0.104552 0.0545936 0.0005
 0.983345 -0.138587   0.11283 -0.0390165 0.0005
 0.976817 -0.146054  0.113393 -0.00319964 0.0005
 0.982415 -0.156158 0.0999663 0.0846938 0.0005
 0.972509 -0.124416  0.115824 -0.180574 0.0005
 0.975319 -0.141164  0.118108 0.0687016 0.0005
 0.981359 -0.145335  0.118103 -0.021988 0.0005
 0.979775 -0.146425  0.108595 0.041042 0.0005
  0.98947 -0.149136  0.114333 0.203116 0.0005
 0.970596 -0.122226  0.115676 -0.192471 0.0005
 0.980062 -0.143648  0.113498 0.0343158 0.0005
 0.993763 -0.157588 0.0955916 0.114781 0.0005
 0.968728 -0.138742  0.104025 -0.0034601 0.0005
0.978371 -0.15676 0.100273 0.066892 0.0005
 0.992108 -0.149978  0.115325 0.0972108 0.0005
 0.981607 -0.143775  0.121586 -0.0247306 0.0005
  0.98416 -0.148833  0.113008 0.15342 0.0005
0.983812 -0.14496  0.12189 -0.00318184 0.0005
 0.972466 -0.137304    0.1033 0.0187047 0.0005
 0.989109 -0.140623  0.116099 0.0107104 0.0005
  0.97581 -0.148434  0.115387 0.0102597 0.0005
 0.980563 -0.146771  0.107529 0.08639 0.0005
 0.972828 -0.118893   0.11631 -0.206914 0.0005
 0.972533 -0.139166  0.122818 0.0146447 0.0005
 0.980124 -0.154286   0.10079 0.0782686 0.0005
 0.979043 -0.150671  0.113889 0.114035 0.0005
 0.981451 -0.142578  0.115341 0.0172902 0.0005
 0.981806 -0.146335  0.114693 0.0408161 0.0005
 0.969702 -0.136201  0.103783 -0.0618155 0.0005
   0.9804 -0.156797 0.0987749 0.0556137 0.0005
  1.00234 -0.151808  0.115231 0.317274 0.0005
 0.988787 -0.150448  0.110339 0.0778309 0.0005
0.967161  -0.1325 0.112173 -0.0455438 0.0005
 0.979112 -0.136864 0.0920544 0.0150535 0.0005
  0.979197 -0.0879798   0.129499 -0.0774536 0.0005
 0.983593 -0.143154  0.119047 -0.0532672 0.0005
 0.971548 -0.118627   0.11792 -0.212368 0.0005
 0.989748 -0.138876  0.117948 0.0364015 0.0005
0.994244 -0.14859 0.119472 0.122581 0.0005
0.992148 -0.13844 0.105669 0.0468725 0.0005
 0.97803 -0.14246 0.101364 -0.00781667 0.0005
 0.987038 -0.149884  0.112845 0.0417311 0.0005
  0.97695 -0.147668  0.108904 0.036188 0.0005
0.980303 -0.15465 0.100408 0.0583259 0.0005
 0.973145 -0.114842  0.106694 -0.212765 0.0005
 0.983812 -0.140174  0.113411 0.0194521 0.0005
0.969216 -0.12326 0.117793 -0.201112 0.0005
 0.974447 -0.143284 0.0996529 0.0503572 0.0005
 0.981544 -0.143476 0.0958399 0.0776525 0.0005
  0.97973 -0.139001  0.101234 -0.0033229 0.0005
 0.974102 -0.143669  0.122902 0.135998 0.0005
 0.986153 -0.151197  0.117336 0.160403 0.0005
 0.973091 -0.121271   0.11484 -0.175586 0.0005
 0.976591 -0.133022  0.112763 -0.0705589 0.0005
 0.987841 -0.148767   0.11468 0.156018 0.0005
 0.979022 -0.153842 0.0978493 0.0380713 0.0005
 0.975328 -0.123532  0.117684 -0.174434 0.0005
 0.973115 -0.145071  0.123792 0.148859 0.0005
 0.983164 -0.153859  0.120901 0.118255 0.0005
 0.967904 -0.125919  0.121929 -0.123822 0.0005
 0.979849 -0.147801  0.107752 0.0795342 0.0005
 0.975575 -0.147922  0.117632 0.0787932 0.0005
 0.992457 -0.155573  0.116406 0.22491 0.0005
 0.990369 -0.157349  0.117375 0.217606 0.0005
 0.988402 -0.138391  0.114213 0.0129296 0.0005
0.971857 -0.11782 0.120483 -0.224458 0.0005
0.972112 -0.11916 0.116948 -0.166454 0.0005
 0.979152 -0.146986  0.110773 0.0650158 0.0005
 0.969369 -0.126082  0.113625 -0.126325 0.0005
 0.994294 -0.147468  0.119498 0.120037 0.0005
 0.980153 -0.134658  0.123338 -0.0222052 0.0005
 0.977558 -0.139677  0.123318 -0.0394211 0.0005
 0.978891 -0.136611  0.123936 -0.0434376 0.0005
 0.980044 -0.138764  0.116743 -0.0355521 0.0005
  0.98065  -0.15967 0.0988756 0.0747581 0.0005
 0.970746 -0.120012  0.118524 -0.176484 0.0005
  0.96911 -0.129474  0.118174 -0.126439 0.0005
 0.987374 -0.139424  0.119186 0.00705373 0.0005
 0.979411 -0.125671  0.122683 -0.139909 0.0005
0.975767 -0.14327  0.10234 0.0316412 0.0005
 0.977601 -0.145577  0.115644 0.0678319 0.0005
 0.978737 -0.141184  0.110675 0.0212223 0.0005
 0.994932 -0.150956   0.10613 0.211645 0.0005
0.979091 -0.15008 0.114546 0.142158 0.0005
 0.978144 -0.139852  0.100535 -0.0306779 0.0005
 0.977181 -0.131534  0.112352 -0.0789304 0.0005
 0.980208 -0.125859  0.120108 -0.115389 0.0005
0.967091 -0.12545 0.113548 -0.167605 0.0005
 0.981117 -0.142386  0.120436 -0.0189877 0.0005
 0.974353 -0.116488   0.11852 -0.207308 0.0005
0.993795 -0.14969 0.118308 0.103683 0.0005
  1.00428 -0.149392  0.114359 0.265855 0.0005
 0.980236 -0.145265  0.107911 0.0820384 0.0005
 0.979365 -0.131227  0.103703 -0.0624424 0.0005
 0.977308 -0.137259 0.0998101 -0.0126897 0.0005
 0.972675 -0.146435  0.121378 -0.104336 0.0005
 0.991879 -0.147524  0.116144 0.0830872 0.0005
 0.972844 -0.120733  0.118819 -0.200477 0.0005
 0.971285 -0.139203  0.101862 0.0137321 0.0005
  0.99203 -0.141876  0.117147 0.028903 0.0005
0.977403  -0.1373 0.101544 -0.00173916 0.0005
0.970908 -0.12213 0.112873 -0.131667 0.0005
 0.980131 -0.147337  0.106991 0.0572001 0.0005
0.979932 -0.14757  0.10943 0.0880117 0.0005
 0.980986 -0.145701  0.113062 0.026212 0.0005
 0.987785 -0.131671  0.120133 -0.0922422 0.0005
 0.976839 -0.140968  0.125205 -0.0474467 0.0005
 0.965765 -0.124969  0.124728 -0.144984 0.0005
 0.979462 -0.138902  0.113367 0.0175352 0.0005
 0.982673 -0.143897  0.121918 -0.0522977 0.0005
 0.985308 -0.134784  0.114724 0.0163953 0.0005
 0.986228 -0.150387  0.114747 0.0465122 0.0005
 0.973625 -0.142019  0.121551 -0.00287101 0.0005
 0.985988 -0.151394  0.112154 0.0356688 0.0005
 0.974208 -0.142012   0.12182 0.0236202 0.0005
 0.980838 -0.152169  0.113258 0.138436 0.0005
 0.981075 -0.146295  0.123121 0.271213 0.0005
  0.973784 -0.0861224   0.129389 -0.0995377 0.0005
 0.981144 -0.158293  0.098525 0.0710299 0.0005
 0.977315 -0.139651  0.107289 0.0201681 0.0005
 0.995295 -0.150978  0.104691 0.193824 0.0005
 0.976613 -0.124512  0.124705 -0.144623 0.0005
 0.977749 -0.145267      0.11 0.0810782 0.0005
 0.987864 -0.150776  0.116821 0.184051 0.0005
 0.975053 -0.136838  0.122305 -0.00655888 0.0005
 0.970802 -0.121097  0.114428 -0.135983 0.0005
 0.987994 -0.132976  0.120988 -0.0452228 0.0005
 0.978899 -0.134924  0.120615 -0.00407455 0.0005
 0.983555 -0.141503   0.11652 -0.0167908 0.0005
 0.972701 -0.120827  0.119675 -0.190184 0.0005
 0.986767 -0.136743    0.1113 -0.026139 0.0005
 0.975613 -0.124146  0.117369 -0.167243 0.0005
 0.983144 -0.150669  0.115227 0.16531 0.0005
 0.978852 -0.126722   0.12166 -0.1227 0.0005
0.969926 -0.13843  0.11195 -0.0433342 0.0005
  0.99096 -0.151297  0.106605 0.197309 0.0005
  0.97301 -0.149196  0.119363 0.168508 0.0005
 0.974892 -0.143817  0.100626 0.0333364 0.0005
 0.996877 -0.150258  0.108775 0.179305 0.0005
 0.966873 -0.127625  0.121789 -0.128908 0.0005
 0.973596 -0.117667  0.120012 -0.200899 0.0005
 0.983089 -0.145957  0.109026 0.0221223 0.0005
 0.982671 -0.147508  0.111356 0.0335494 0.0005
  0.98116 -0.158016 0.0993158 0.0696115 0.0005
  0.97442 -0.141416  0.124061 0.14563 0.0005
 0.986146 -0.149051  0.117148 0.155644 0.0005
 0.978955 -0.136775  0.122241 0.000425638 0.0005
  0.98116 -0.151687  0.112369 0.162398 0.0005
 0.976145 -0.136186  0.122067 0.0207028 0.0005
0.971894 -0.12217 0.113077 -0.158727 0.0005
 0.979183 -0.140186  0.111711 0.0124007 0.0005
 0.972464 -0.114499  0.118648 -0.179585 0.0005
 0.969575 -0.138726  0.112565 -0.0705467 0.0005
 0.973587 -0.115136  0.119803 -0.210364 0.0005
0.973777 -0.12208 0.114878 -0.169439 0.0005
0.995123 -0.15122 0.105311 0.188491 0.0005
 0.979607 -0.144836  0.120139 -0.029739 0.0005
 0.982522 -0.155493  0.120811 0.119153 0.0005
 0.981276 -0.158026 0.0987461 0.078241 0.0005
 0.978474 -0.143189  0.112905 0.0355817 0.0005
 0.972025 -0.121999  0.116164 -0.149744 0.0005
 0.973803 -0.136694  0.124346 -0.0533054 0.0005
 0.973754 -0.116109  0.117966 -0.174187 0.0005
  1.00119 -0.154282  0.105009 0.193662 0.0005
 0.981485 -0.138753  0.107418 0.0738093 0.0005
 0.983577 -0.145762  0.108981 0.0160143 0.0005
 0.997207 -0.151502  0.105416 0.198993 0.0005
  0.98281 -0.144262  0.109146 0.0302112 0.0005
 0.981394 -0.147566  0.108869 0.0272679 0.0005
  1.00441 -0.164672  0.116863 0.172631 0.0005
 0.995217 -0.151045  0.106203 0.203125 0.0005
 0.995886 -0.152582  0.106145 0.185965 0.0005
 0.973139 -0.141557  0.119974 0.123154 0.0005
 0.978793  -0.13662 0.0978689 0.000157231 0.0005
 0.972619 -0.116982  0.119334 -0.188635 0.0005
 0.975964 -0.116839  0.120987 -0.189913 0.0005
 0.980827 -0.142875   0.11256 -0.0110273 0.0005
 0.988433 -0.139074  0.113528 0.0235491 0.0005
 0.980863 -0.142486  0.121225 -0.0123422 0.0005
 0.981767 -0.156252 0.0992289 0.0502599 0.0005
 0.969943 -0.123431  0.115934 -0.185772 0.0005
 0.971004 -0.117698  0.116313 -0.173845 0.0005
 0.967957 -0.122981  0.117974 -0.189114 0.0005
 0.977978 -0.145129  0.107609 0.0119612 0.0005
  0.98764 -0.165516  0.109195 0.109212 0.0005
 0.979594 -0.140775  0.106716 0.0381229 0.0005
  0.98196 -0.141032  0.111564 -0.00839037 0.0005
 0.976001 -0.131778  0.112962 0.0478584 0.0005
0.980997 -0.14161 0.113115 0.0527219 0.0005
 0.972298 -0.122073  0.114786 -0.178096 0.0005
 0.993491 -0.150696  0.122981 0.0692696 0.0005
  1.00205 -0.152426  0.114586 0.326184 0.0005
 0.970655 -0.121498  0.115446 -0.189179 0.0005
 0.976724 -0.147876  0.115164 0.0674833 0.0005
 0.973013 -0.117983  0.119539 -0.213337 0.0005
 0.978085 -0.125581  0.108782 -0.202086 0.0005
 0.982532 -0.136751  0.112648 -0.00815123 0.0005
0.982971 -0.13952 0.112847 -0.0165371 0.0005
 0.979716 -0.146082  0.124602 0.265891 0.0005
 0.983924 -0.136264  0.115541 0.0188403 0.0005
 0.991749 -0.155002 0.0986531 0.136436 0.0005
 0.981746 -0.145773  0.112142 0.0179207 0.0005
 0.995623 -0.152703  0.106853 0.185505 0.0005
0.979323 -0.14808 0.125001 0.269236 0.0005
 0.983359 -0.142618  0.114554 0.0182054 0.0005
 0.985634 -0.141493  0.115915 0.015933 0.0005
 0.975484 -0.140994  0.118624 -0.0756378 0.0005
 0.979822  -0.14223 0.0967813 0.0977066 0.0005
 0.983475 -0.135902  0.113722 0.00469337 0.0005
 0.974968 -0.134611   0.10747 -0.129921 0.0005
 0.995432 -0.151103  0.105493 0.221594 0.0005
  0.97384 -0.123953  0.116925 -0.141738 0.0005
 0.982803  -0.15575 0.0989549 0.0562088 0.0005
 0.971844 -0.121775  0.117336 -0.20031 0.0005
 0.97377 -0.12314 0.115896 -0.171988 0.0005
 0.990212 -0.161329  0.104955 0.106211 0.0005
 0.993306 -0.157755 0.0943915 0.0998874 0.0005
 0.970032 -0.148152  0.114867 0.0991002 0.0005
 0.966329 -0.118652   0.11772 -0.0950237 0.0005
0.981747 -0.14096 0.120093 -0.004193 0.0005
 0.995105 -0.157715  0.096578 0.118879 0.0005
 0.978271 -0.146099  0.115071 0.0108964 0.0005
0.976432 -0.13856 0.125051 -0.0700931 0.0005
 0.980587 -0.144994 0.0945035 0.105865 0.0005
 0.973198 -0.119649  0.119645 -0.204681 0.0005
 0.977173 -0.148525  0.113211 0.025451 0.0005
 0.983442 -0.133364  0.125511 -0.0392668 0.0005
 0.993525 -0.150642  0.118992 0.112293 0.0005
0.971224 -0.13832 0.116854 0.0452764 0.0005
0.983987 -0.13922 0.110631 -0.0442873 0.0005
 0.98778  -0.1501 0.115197 0.154886 0.0005
 0.989881 -0.135815  0.119692 0.0285539 0.0005
 0.973742 -0.117843  0.120845 -0.20947 0.0005
 0.978004 -0.146306  0.109019 0.0767094 0.0005
 0.967619 -0.121233  0.117767 -0.182352 0.0005
 0.980605 -0.139446  0.110593 0.0560555 0.0005
 0.992168 -0.155543  0.118306 0.229061 0.0005
 0.968994 -0.118698  0.117366 -0.192528 0.0005
 0.973746 -0.119482  0.115413 -0.222465 0.0005
 0.972212 -0.143371  0.100631 0.0151539 0.0005
 0.978196 -0.146842  0.108135 0.0469403 0.0005
 0.982908 -0.139869  0.114865 -0.00463355 0.0005
 0.987026 -0.141421  0.117906 0.0195729 0.0005
 0.992314 -0.146954  0.118076 0.115066 0.0005
 0.993886 -0.149004  0.116538 0.0967569 0.0005
 0.991592 -0.157678  0.117901 0.216754 0.0005
 0.989232 -0.139938  0.120485 0.0229502 0.0005
  0.97349 -0.118022  0.115483 -0.209109 0.0005
 0.975644 -0.143118  0.121892 0.00816275 0.0005
 0.996471 -0.151336  0.104678 0.213226 0.0005
 0.991239 -0.156402  0.119081 0.224003 0.0005
 0.979733 -0.151772  0.121825 0.114596 0.0005
 0.970877 -0.124345  0.115859 -0.140266 0.0005
  0.97379 -0.146512  0.100616 0.0448929 0.0005
 0.978613 -0.147271  0.109324 0.069918 0.0005
 0.978403 -0.154413  0.119491 0.115051 0.0005
 0.996808 -0.153309  0.106725 0.201024 0.0005
 0.984412 -0.134535  0.113042 -0.0178055 0.0005
 0.975962 -0.139437  0.125217 -0.0421664 0.0005
 0.976246 -0.136896  0.103984 -0.0537205 0.0005
 0.987617 -0.150902  0.114638 0.165736 0.0005
 0.970311 -0.121413  0.116664 -0.19261 0.0005
0.982368   -0.137 0.108602 0.0507339 0.0005
 0.985464 -0.141054  0.117463 0.00487716 0.0005
0.971865  -0.1235 0.115299 -0.174735 0.0005
 0.970782 -0.117275  0.118958 -0.204444 0.0005
 0.989623 -0.138923  0.116458 0.0150248 0.0005
  0.97431 -0.118206  0.117123 -0.216279 0.0005
 0.976705 -0.139976  0.120385 -0.0359282 0.0005
 0.971894 -0.120671   0.12152 -0.192827 0.0005
  0.97192 -0.119499  0.117619 -0.185277 0.0005
 0.966134 -0.147668   0.12352 0.175546 0.0005
0.974014 -0.14464 0.101537 0.034581 0.0005
 0.979245 -0.140539  0.115665 -0.0116316 0.0005
 0.981662 -0.137611    0.1142 0.0137532 0.0005
 0.973687 -0.110632  0.106814 -0.235331 0.0005
 0.986477 -0.137407  0.116477 0.0122096 0.0005
  0.99433 -0.151217  0.104793 0.192079 0.0005
 0.976123 -0.143924  0.121554 0.138613 0.0005
 0.982719 -0.141826  0.121221 -0.0220717 0.0005
 0.981662 -0.146504  0.111729 0.0100804 0.0005
 0.972471 -0.116355  0.121951 -0.218567 0.0005
0.972635 -0.12121 0.106722 -0.105341 0.0005
 0.972129 -0.139607  0.121642 0.149785 0.0005
 0.970476 -0.115924  0.120999 -0.208737 0.0005
 0.971773 -0.144933  0.123767 0.148143 0.0005
  0.98175 -0.142325  0.112681 0.0074372 0.0005
 0.983948 -0.139155  0.119047 0.0412173 0.0005
 0.994991 -0.156988 0.0960952 0.117523 0.0005
 0.977579 -0.131738  0.115736 -0.0852642 0.0005
 0.986003 -0.147085  0.114271 0.200214 0.0005
 0.984353 -0.138821  0.119305 -0.0112767 0.0005
 0.988381 -0.139185  0.115572 0.0461866 0.0005
 0.992512 -0.148721   0.11703 0.0943944 0.0005
0.979065 -0.15612 0.100742 0.0775275 0.0005
 0.973602 -0.141954  0.124871 0.129381 0.0005
 0.975777 -0.141618  0.119663 -0.060344 0.0005
 0.981928 -0.144758  0.113575 0.0394185 0.0005
  1.00245 -0.166334  0.119742 0.203605 0.0005
 0.970735 -0.125263   0.11963 -0.147155 0.0005
0.974273 -0.14743  0.11478 0.0147945 0.0005
 0.992624 -0.147374  0.116765 0.0820182 0.0005
  0.97251 -0.134508  0.106867 -0.147713 0.0005
  1.00223 -0.152181   0.11484 0.311234 0.0005
 0.966306 -0.125656  0.121602 -0.14729 0.0005
 0.994898 -0.152245  0.106185 0.165812 0.0005
 0.979432 -0.142098  0.110485 0.0114274 0.0005
 0.977217 -0.147863   0.10585 0.0507455 0.0005
 0.976075 -0.147544  0.114097 0.0191278 0.0005
 0.982025 -0.147245  0.111188 0.0397913 0.0005
 0.984525 -0.141248  0.115029 0.0137012 0.0005
 0.980697 -0.139581  0.119816 0.0065762 0.0005
 0.981373 -0.135602  0.116236 -0.00938679 0.0005
 0.980953 -0.154229 0.0961211 0.0434506 0.0005
 0.986607 -0.150365  0.111709 0.045285 0.0005
 0.991935 -0.149841   0.11753 0.0852432 0.0005
 0.982101 -0.141135  0.117516 0.0413516 0.0005
 0.991574 -0.149746  0.114245 0.0439834 0.0005
 0.990488 -0.138435  0.122187 0.017276 0.0005
 0.975093 -0.141375  0.120938 -0.0319163 0.0005
 0.975291 -0.135713  0.121474 -0.00175004 0.0005
 0.970931 -0.121464   0.11623 -0.164874 0.0005
 0.983083 -0.136466  0.110398 0.0770885 0.0005
 0.979006 -0.145022  0.123782 0.0192571 0.0005
 0.984117 -0.143397  0.111925 0.0123577 0.0005
 0.972401 -0.118007  0.123121 -0.188633 0.0005
0.979292 -0.14585 0.108466 0.0654719 0.0005
0.987637 -0.14014 0.104922 0.0612092 0.0005
 0.973654 -0.116736  0.108393 -0.109934 0.0005
 0.966911 -0.136868  0.114693 -0.0446813 0.0005
0.977761 -0.12545 0.107349 -0.200472 0.0005
 1.00462 -0.15565  0.10306 0.205826 0.0005
0.983797 -0.14479 0.107874 0.0324859 0.0005
 0.999495 -0.152986  0.105084 0.183752 0.0005
0.986223 -0.14063 0.117482 0.0180637 0.0005
 0.968327 -0.136202   0.10622 -0.0430316 0.0005
 0.995656 -0.150839  0.104712 0.191792 0.0005
 0.986095 -0.151453  0.115066 0.182348 0.0005
   1.0018 -0.153446  0.115937 0.295661 0.0005
 0.976894 -0.133221  0.101977 -0.0448409 0.0005
 0.974145 -0.147525  0.115976 0.0324218 0.0005
 0.973759 -0.116485  0.120086 -0.209549 0.0005
 0.979482 -0.139897   0.12029 -0.0404917 0.0005
  0.99017 -0.139572  0.119613 0.0515833 0.0005
 0.973373 -0.116537  0.117705 -0.20832 0.0005
    0.979 -0.138484 0.0989631 0.00337892 0.0005
 0.982948 -0.142232  0.117004 -0.0401081 0.0005
0.968904 -0.14848 0.116257 0.0720632 0.0005
 0.989734 -0.149268  0.110497 0.0730674 0.0005
  1.00128 -0.153449  0.105699 0.186064 0.0005
   1.0037 -0.158231  0.102438 0.19108 0.0005
 0.987861 -0.137941  0.118581 0.0218774 0.0005
 0.972017 -0.143316  0.121382 0.121597 0.0005
0.973564 -0.14492 0.121794 0.121988 0.0005
 0.992598 -0.155679 0.0976599 0.132512 0.0005
 0.973261 -0.145024  0.100723 0.0292216 0.0005
 0.968983 -0.147255  0.113504 0.0773704 0.0005
 0.984624 -0.151038  0.116775 0.179962 0.0005
 0.968625 -0.136076  0.120852 -0.0192847 0.0005
 0.968384 -0.123877  0.110765 -0.0566416 0.0005
 0.968135 -0.135576  0.105245 -0.0580107 0.0005
 0.980356 -0.129209  0.114467 -0.103842 0.0005
  0.97569 -0.141191  0.121448 -0.0377301 0.0005
  1.00218 -0.152452  0.115376 0.303861 0.0005
  1.00415 -0.155681 0.0980039 0.171684 0.0005
 0.970601 -0.116945  0.116931 -0.0889617 0.0005
 0.979923 -0.129081  0.117275 -0.085174 0.0005
 0.981759 -0.144092  0.111398 -0.00166097 0.0005
 0.968386 -0.131241   0.12476 0.127455 0.0005
 0.991627 -0.156701  0.117873 0.217243 0.0005
 0.993407 -0.156307  0.117551 0.227829 0.0005
  0.99203 -0.146243  0.114207 0.0578631 0.0005
 0.982243 -0.147982  0.114028 0.0541886 0.0005
 0.978669 -0.143147  0.115575 0.0320659 0.0005
 0.980479 -0.147959  0.110067 0.0615585 0.0005
 0.976167 -0.130028  0.110751 -0.08043 0.0005
 0.985388 -0.151927  0.114626 0.164007 0.0005
 0.979598 -0.148735  0.119266 0.00933051 0.0005
 0.989501 -0.137417  0.106472 0.0744712 0.0005
 0.982826 -0.140649  0.113225 0.0501367 0.0005
 0.974524 -0.133746  0.104501 0.00300369 0.0005
 0.989317 -0.138417  0.102745 0.0993311 0.0005
 0.973169 -0.142694  0.119795 0.123477 0.0005
 0.989974 -0.139477  0.105524 0.0351531 0.0005
 0.976408 -0.142965  0.110442 0.0133991 0.0005
 0.990649 -0.156939  0.117145 0.235182 0.0005
 0.983283 -0.139184  0.108953 0.150026 0.0005
 0.985617 -0.138961  0.110061 0.0577795 0.0005
 0.979248 -0.146606  0.123676 0.27265 0.0005
 0.971516 -0.144789  0.122207 0.128696 0.0005
 0.971278 -0.120112  0.117208 -0.195409 0.0005
  1.00149 -0.152251   0.11716 0.285297 0.0005
 0.971719 -0.140991  0.121285 -0.000320187 0.0005
 0.983427 -0.142677  0.114759 0.0286004 0.0005
 0.978893 -0.145613  0.110775 0.0772936 0.0005
 0.999016 -0.152094  0.107292 0.182254 0.0005
 0.982181 -0.143766  0.110535 0.0239806 0.0005
0.994344 -0.14661  0.11999 0.109387 0.0005
 0.981655 -0.142651  0.117174 -0.0231898 0.0005
 0.994549 -0.148892  0.116337 0.103452 0.0005
  1.00025 -0.154232  0.104782 0.181586 0.0005
 0.973919 -0.142974  0.122767 0.135056 0.0005
 0.983101 -0.141651  0.119268 -0.0260669 0.0005
 0.979293 -0.139807  0.114239 -0.00314427 0.0005
0.977521 -0.14685 0.108209 0.0663294 0.0005
 0.985733 -0.139024  0.118449 0.0264438 0.0005
 0.982222 -0.138668  0.112509 -0.0343499 0.0005
 0.967771 -0.125127  0.112257 -0.142181 0.0005
 0.968777 -0.123544  0.114314 -0.134776 0.0005
 0.966824 -0.124444  0.110047 -0.0702999 0.0005
 1.00367 -0.16247 0.119264 0.176391 0.0005
 0.986541 -0.149027  0.112643 0.0465975 0.0005
 0.979119 -0.124765   0.12228 -0.103674 0.0005
  0.98003 -0.141537  0.117775 0.02398 0.0005
 0.986278 -0.139719  0.114557 0.00808318 0.0005
 0.988716 -0.151592  0.116493 0.165841 0.0005
 0.983048 -0.144248  0.113211 0.0484471 0.0005
 0.967768 -0.118948  0.117324 -0.0925306 0.0005
 0.976897 -0.136015  0.115785 0.0291963 0.0005
 0.997423 -0.151724   0.10538 0.185407 0.0005
 0.983922 -0.139535  0.110567 0.104696 0.0005
  0.97168 -0.121717  0.118422 -0.180934 0.0005
  0.98793 -0.137482  0.119897 0.0210923 0.0005
 0.988814 -0.139741  0.114978 0.0124613 0.0005
 0.966674 -0.123073  0.123284 -0.14697 0.0005
0.989106 -0.13785 0.105925 0.0403192 0.0005
 0.974531 -0.124771  0.118071 -0.172847 0.0005
 0.98482 -0.13789 0.107854 0.0670572 0.0005
 0.982484 -0.137667  0.118337 -0.0071606 0.0005
 0.972727 -0.146348  0.104107 0.0623357 0.0005
 0.971378 -0.144297   0.12138 0.139923 0.0005
 0.983657 -0.143644  0.108965 0.0323569 0.0005
 0.984125 -0.153521  0.114435 0.175039 0.0005
 0.982662 -0.140257  0.111938 -0.0021136 0.0005
 0.988349 -0.137899   0.10577 0.0632868 0.0005
 0.983965 -0.139059  0.115142 -0.00564278 0.0005
  0.96976 -0.141008  0.104936 -0.0179807 0.0005
 0.997362 -0.154613  0.105619 0.190402 0.0005
 0.973761 -0.109663  0.107529 -0.25972 0.0005
0.991861 -0.16369 0.106775 0.0946702 0.0005
  0.97931   -0.1312 0.0978872 0.0385431 0.0005
 0.991427 -0.157705  0.118471 0.207906 0.0005
 0.982231 -0.135807  0.115914 -0.0148605 0.0005
 0.985959 -0.138431   0.11569 0.00402925 0.0005
 0.977535 -0.145393  0.108385 0.0405492 0.0005
 0.981354 -0.142138  0.119793 -0.00755008 0.0005
 0.968524 -0.147221  0.114304 0.0652078 0.0005
 0.972893 -0.118645  0.121244 -0.201934 0.0005
 0.985805 -0.150301  0.113208 0.0277483 0.0005
  0.98597 -0.145685  0.109828 0.0353277 0.0005
 0.988444 -0.137451  0.116404 0.0182948 0.0005
 0.973912 -0.114497  0.105127 -0.244242 0.0005
 0.976149 -0.125934  0.119597 -0.12609 0.0005
 0.980967 -0.140052  0.112433 -0.0187891 0.0005
 0.972526 -0.142998   0.10039 -0.00543551 0.0005
 0.982608 -0.138221  0.120065 -0.00782307 0.0005
 0.981825 -0.157956 0.0994898 0.0659593 0.0005
 0.983631 -0.144241  0.118293 -0.0451883 0.0005
  1.00246 -0.153373  0.114249 0.305253 0.0005
  0.97053 -0.119145   0.11635 -0.204721 0.0005
 0.983236 -0.140489  0.113751 0.0266058 0.0005
 0.972824 -0.116434  0.119251 -0.197906 0.0005
 0.967741 -0.144027  0.115163 0.0783735 0.0005
  1.00231 -0.156142  0.102408 0.192723 0.0005
 0.997192 -0.153232  0.104487 0.203576 0.0005
   0.9798 -0.149854  0.114419 0.132535 0.0005
 0.983302 -0.145524  0.109361 0.0341476 0.0005
 0.985044 -0.148456  0.114355 0.156288 0.0005
 0.978319 -0.138264  0.123863 -0.032899 0.0005
 0.980192 -0.142483  0.112329 0.029474 0.0005
 0.984687 -0.151919  0.114815 0.182817 0.0005
 0.995166 -0.151884  0.107087 0.17823 0.0005
 0.979081 -0.140013  0.114582 0.0364192 0.0005
 0.979278 -0.139525  0.123132 -0.0607929 0.0005
 0.981923 -0.141444  0.122117 -0.0166784 0.0005
 0.982754 -0.137192  0.110322 0.0782844 0.0005
 0.986423 -0.154324   0.11499 0.166214 0.0005
0.985154  -0.1447 0.108401 0.0424052 0.0005
 0.982117 -0.154677  0.100013 0.0318979 0.0005
 0.984203 -0.138128  0.114071 -0.00387689 0.0005
 0.968132 -0.143217  0.114383 0.0447046 0.0005
 0.993603 -0.155627 0.0971908 0.128892 0.0005
 0.982008 -0.155788 0.0990258 0.0678731 0.0005
0.972118 -0.13473 0.104422 0.00383084 0.0005
0.972074 -0.11905 0.117241 -0.17544 0.0005
 0.976538 -0.138853  0.115416 0.0244233 0.0005
 0.979489 -0.155564  0.101314 0.0746286 0.0005
 0.980285 -0.136045    0.1118 0.035218 0.0005
 0.995905 -0.150764  0.105272 0.169098 0.0005
 0.970575 -0.121872  0.115401 -0.183787 0.0005
 0.981683 -0.145991  0.107016 0.0196374 0.0005
0.992388 -0.14175 0.104415 0.040741 0.0005
 0.977054 -0.135534  0.115837 0.0143479 0.0005
 0.969067 -0.145024   0.11514 0.0682402 0.0005
 0.990975 -0.139846  0.104121 0.0358296 0.0005
 0.972154 -0.115332  0.117366 -0.227653 0.0005
 0.972753 -0.147175  0.113027 0.0401355 0.0005
  0.98399 -0.144408  0.113533 0.00824554 0.0005
  1.00211 -0.156435 0.0983855 0.1742 0.0005
 0.984493 -0.152047  0.115042 0.175981 0.0005
 0.973167 -0.142908  0.123989 0.148036 0.0005
 0.977704 -0.125042  0.110496 -0.19245 0.0005
 0.990332 -0.139569   0.10308 0.062691 0.0005
 0.974292 -0.137989  0.125758 -0.00407108 0.0005
  0.97587 -0.139662  0.106761 0.00533862 0.0005
 0.971453 -0.118316  0.119525 -0.205322 0.0005
 0.981802 -0.145912  0.107512 0.0289015 0.0005
   0.9827 -0.140675  0.115947 -0.0188396 0.0005
 0.981218 -0.139852  0.110942 0.0185681 0.0005
 0.974413 -0.137296  0.125529 -0.0478462 0.0005
 0.981827 -0.146591   0.11521 0.031235 0.0005
 0.992188 -0.147029  0.116014 0.108618 0.0005
 0.981933 -0.138742  0.109759 0.0743781 0.0005
 0.978523 -0.135568  0.118914 -0.0867093 0.0005
 0.981695 -0.144665  0.112156 0.0418054 0.0005
 0.975041 -0.119691  0.115989 -0.181009 0.0005
0.986843 -0.15019 0.110279 0.0278783 0.0005
 0.981637 -0.140162  0.112782 0.0278156 0.0005
 0.973561 -0.141252  0.122446 0.144095 0.0005
 0.982215 -0.140357  0.113217 -0.0203451 0.0005
 0.988796 -0.131984  0.120499 -0.0441274 0.0005
  0.97262 -0.144181  0.123628 0.146885 0.0005
 0.998357 -0.152946  0.108553 0.17387 0.0005
 0.977475 -0.145238  0.115109 0.0666071 0.0005
0.987558 -0.15163 0.116789 0.156418 0.0005
 0.972296 -0.141846  0.120076 0.0157591 0.0005
0.971862 -0.11752 0.118884 -0.199845 0.0005
 0.988028 -0.147783  0.114001 0.0483123 0.0005
 0.981522 -0.139515  0.118828 -0.0184478 0.0005
 0.978013 -0.148592  0.114567 0.119542 0.0005
 0.963421 -0.130057  0.113702 -0.00291949 0.0005
 0.978586 -0.144661  0.107254 0.048124 0.0005
 0.971966 -0.133392  0.100329 0.00701243 0.0005
 0.985925 -0.137615  0.111265 -0.0317764 0.0005
 0.988042 -0.139741  0.105081 0.0522655 0.0005
 0.987977 -0.140282  0.117719 -0.00489724 0.0005
 0.968115 -0.147402  0.116223 0.0758373 0.0005
 0.978073 -0.140414   0.10887 0.0166435 0.0005
 0.993426 -0.147434  0.118163 0.108986 0.0005
 0.976965 -0.146086  0.111323 0.0385895 0.0005
 0.999867 -0.165213  0.117905 0.161133 0.0005
 0.973149 -0.147873  0.103263 0.0640204 0.0005
0.992301 -0.15379 0.116473 0.225112 0.0005
 0.988497 -0.163504   0.10824 0.116734 0.0005
 0.979411 -0.140575  0.115029 0.00864986 0.0005
 0.987241 -0.140898   0.11717 0.0281106 0.0005
 0.985054 -0.137722  0.108882 0.0560342 0.0005
 0.975659 -0.127488  0.108944 -0.268905 0.0005
 0.98699 -0.14089 0.105335 0.0597488 0.0005
  1.00535 -0.166046   0.11711 0.154426 0.0005
 0.981974 -0.143005  0.113564 0.0435265 0.0005
 0.989137 -0.137601  0.115888 0.0251106 0.0005
 0.984934 -0.144047  0.111716 -0.0350499 0.0005
 0.981572 -0.147936  0.112155 0.00247058 0.0005
 0.977946 -0.145505  0.123096 0.0178516 0.0005
 0.990065 -0.132565  0.120873 -0.0135006 0.0005
 0.988432 -0.139177  0.104176 0.0782839 0.0005
 0.968472 -0.123786  0.114211 -0.153044 0.0005
 0.988131 -0.156721  0.115873 0.232546 0.0005
 0.972903 -0.122256  0.114787 -0.157844 0.0005
 0.978907 -0.155607   0.10001 0.0614333 0.0005
 0.974107 -0.145364  0.114458 0.000650863 0.0005
 0.977585 -0.135252   0.11605 -0.000440016 0.0005
 0.990713 -0.145528  0.113805 0.0523415 0.0005
 0.985662 -0.151733  0.115333 0.197072 0.0005
0.980335 -0.14259 0.112621 0.0534482 0.0005
 0.978599 -0.143665 0.0961764 0.105445 0.0005
 0.974685 -0.126658  0.117986 -0.155458 0.0005
 0.982832 -0.137793  0.118581 -0.0198535 0.0005
 0.972855 -0.120077  0.115726 -0.222808 0.0005
 0.986197 -0.139528  0.112764 -0.0468882 0.0005
 0.990334 -0.147061  0.114272 0.0660676 0.0005
  0.96953 -0.137135   0.11254 -0.0445698 0.0005
 0.983594 -0.140343  0.117704 0.0263785 0.0005
0.989098 -0.14877 0.114376 0.0568409 0.0005
 0.977043 -0.138134  0.122065 -0.0391975 0.0005
 0.973919 -0.117665   0.11866 -0.18909 0.0005
 0.991908 -0.148805  0.117545 0.105764 0.0005
 0.973806 -0.110438  0.106682 -0.254956 0.0005
 0.973722 -0.144544  0.121598 0.134662 0.0005
 0.971479 -0.117858  0.118943 -0.199373 0.0005
 0.970531 -0.120358   0.11616 -0.186574 0.0005
 0.988804 -0.138705  0.119715 0.0395254 0.0005
 0.982517 -0.143577  0.118353 -0.0334594 0.0005
 0.978671 -0.144867  0.108567 0.0598825 0.0005
 0.978267 -0.150253  0.112391 0.0989502 0.0005
0.972948 -0.11781 0.116788 -0.186438 0.0005
0.970192 -0.12219 0.116874 -0.170601 0.0005
0.984422 -0.13749 0.111168 0.0485369 0.0005
 0.983942 -0.143976  0.113808 0.00954359 0.0005
 0.972598 -0.145913  0.122016 0.139044 0.0005
0.990021 -0.13747 0.109725 -0.0521466 0.0005
 0.983145 -0.139348  0.114111 -0.00729771 0.0005
 0.993227 -0.151915  0.107757 0.184195 0.0005
  0.97944 -0.129392  0.104232 -0.0459315 0.0005
 0.992312 -0.147314  0.117524 0.123942 0.0005
0.976061 -0.14642 0.114863 0.0246117 0.0005
  0.97457 -0.122322  0.115896 -0.156391 0.0005
 0.983189 -0.146001  0.110294 0.014029 0.0005
0.969876  -0.1494 0.115906 0.0672169 0.0005
0.980012 -0.13657 0.118327 -0.0914532 0.0005
 0.993364 -0.138146   0.12075 0.0261076 0.0005
 0.967261 -0.150084  0.115049 0.0803835 0.0005
 0.971978 -0.130126   0.10439 -0.058513 0.0005
  0.99241 -0.139071   0.11785 -0.000173224 0.0005
 0.989784 -0.147142  0.112503 0.0438579 0.0005
 0.966381 -0.135292  0.109136 -0.0735043 0.0005
 0.982433 -0.156656 0.0970001 0.0716153 0.0005
 0.980176 -0.151683  0.113956 0.122707 0.0005
 0.970159 -0.130122  0.104157 -0.0480304 0.0005
 0.981129 -0.142952   0.12143 -0.0412457 0.0005
 0.973855 -0.141322  0.125036 0.141922 0.0005
  0.96973 -0.136462  0.105446 -0.0643058 0.0005
 0.994488 -0.147305  0.118765 0.131093 0.0005
 0.967687 -0.135479  0.105045 -0.0601514 0.0005
  0.96929 -0.119962   0.11634 -0.175214 0.0005
 0.974967 -0.129264  0.114642 -0.0672828 0.0005
 0.983336 -0.143374  0.112831 0.00733584 0.0005
 0.995707 -0.152057  0.106184 0.176811 0.0005
  1.00122 -0.165037  0.119331 0.205569 0.0005
 0.985485 -0.135681  0.111469 0.0845136 0.0005
 0.987356 -0.137797  0.109503 -0.028533 0.0005
 0.987104 -0.140311  0.116506 0.0488889 0.0005
 0.988423 -0.138681  0.115916 0.0185845 0.0005
 0.972749 -0.119646  0.114675 -0.222689 0.0005
 0.972008 -0.137811  0.112232 -0.0122497 0.0005
 0.983752 -0.134389  0.115195 0.0213929 0.0005
 0.986368 -0.139732   0.11813 0.00895519 0.0005
 0.973193 -0.118153   0.12084 -0.188374 0.0005
 0.979594 -0.140627  0.114168 0.0131556 0.0005
 0.973109 -0.134176  0.107931 -0.134217 0.0005
 0.986051 -0.138971  0.110411 -0.0248301 0.0005
 0.988865 -0.165097  0.110321 0.126803 0.0005
 0.978067 -0.139746  0.113818 -0.0140872 0.0005
 0.969494 -0.138372  0.113009 -0.0595951 0.0005
  1.00142 -0.150453   0.11421 0.301682 0.0005
 0.993211 -0.146881  0.113214 0.0591023 0.0005
 0.978159 -0.145089   0.10801 0.0970772 0.0005
 0.991156 -0.137482   0.11687 0.00441674 0.0005
 0.974492 -0.119247  0.120415 -0.212012 0.0005
   1.0032  -0.15652 0.0975232 0.183569 0.0005
 0.982043 -0.142352  0.113249 0.0431186 0.0005
 0.980928 -0.143069  0.118634 -0.0223152 0.0005
 0.981153 -0.143368  0.112978 0.017161 0.0005
 0.978953 -0.140051  0.112522 0.00635315 0.0005
 0.996412 -0.151099  0.105917 0.173703 0.0005
  0.97775 -0.130272  0.115458 0.056656 0.0005
0.990935 -0.15611  0.11783 0.218145 0.0005
 0.979679 -0.141242  0.114193 -0.0181505 0.0005
 0.984467 -0.140583  0.112936 -0.0103321 0.0005
 0.981614 -0.146165  0.115168 0.0354046 0.0005
 0.974958 -0.117928  0.121148 -0.194082 0.0005
 0.991856 -0.148523  0.118661 0.104167 0.0005
 0.986267 -0.153974  0.115347 0.175685 0.0005
 0.981859 -0.145813  0.111394 0.0308197 0.0005
 0.976144 -0.123414  0.114556 -0.181185 0.0005
 0.981646 -0.141123  0.119467 -0.0469124 0.0005
 0.985912 -0.149552  0.111093 0.0582125 0.0005
 0.969051 -0.123707  0.115227 -0.150197 0.0005
  1.00139 -0.161138   0.11771 0.182466 0.0005
  0.98857 -0.140656  0.117765 0.0238155 0.0005
 0.970345 -0.133328  0.103722 0.0130456 0.0005
 0.980664 -0.144987  0.112837 0.00517839 0.0005
 0.972467 -0.147286  0.120706 0.165723 0.0005
 0.979413 -0.140899  0.111972 0.0187807 0.0005
 0.980328 -0.139571  0.114675 0.0534425 0.0005
 0.990482 -0.137289   0.10576 0.0614268 0.0005
 0.985576 -0.142214  0.111318 0.00293363 0.0005
 0.983441 -0.143444  0.109623 0.0468194 0.0005
 0.986827 -0.151237  0.109858 0.0339162 0.0005
 0.985285 -0.153669   0.11461 0.169338 0.0005
 0.966102 -0.137252  0.111507 -0.0679746 0.0005
 0.979345 -0.142773  0.113275 0.029523 0.0005
 0.987764 -0.133314  0.120802 -0.0476094 0.0005
 0.992337 -0.154885  0.117394 0.233979 0.0005
 0.980838 -0.147241  0.107195 0.0197273 0.0005
 0.981485 -0.143364  0.111075 0.0264668 0.0005
0.976513 -0.13947 0.123963 -0.0711397 0.0005
 0.984081 -0.143713  0.111188 0.0252878 0.0005
0.983075 -0.14194 0.115001 0.00961849 0.0005
  0.96981 -0.147272  0.116891 0.0684698 0.0005
 0.982753 -0.139794  0.112962 0.00325449 0.0005
0.971545 -0.13844 0.107382 0.00453186 0.0005
 0.983512 -0.133713  0.117035 0.0638822 0.0005
 0.987352 -0.140617  0.117711 0.0094727 0.0005
 0.973772 -0.123792   0.11545 -0.170793 0.0005
 0.977628 -0.131933  0.111367 -0.165936 0.0005
 0.975463 -0.112857  0.105924 -0.230784 0.0005
 0.972679 -0.138253  0.119581 -0.0720372 0.0005
  0.973668 -0.0858113   0.129516 -0.104689 0.0005
 0.982444 -0.140843  0.111341 -0.0219078 0.0005
 0.972692 -0.135933  0.107095 -0.136813 0.0005
  0.974002 -0.0850795    0.12668 -0.0805692 0.0005
 0.991096 -0.134831  0.117181 0.0330917 0.0005
 0.989535 -0.139644  0.117878 0.00409577 0.0005
0.973563 -0.14215 0.122574 0.137141 0.0005
0.977903 -0.13762 0.100997 -0.0124101 0.0005
 0.981716 -0.147145  0.113668 0.0317732 0.0005
 0.993303 -0.148607  0.119523 0.12115 0.0005
 0.972686 -0.109571  0.105717 -0.233113 0.0005
 0.978897 -0.143853  0.113229 0.019936 0.0005
  0.97727  -0.13531 0.0922336 0.0251758 0.0005
 0.985424 -0.140052  0.103453 0.0648314 0.0005
 0.980212 -0.140558  0.112122 0.0251813 0.0005
 0.965762 -0.124806  0.123977 -0.150961 0.0005
 0.997737 -0.150387  0.105471 0.210533 0.0005
 0.977231 -0.138094  0.121551 -0.0656108 0.0005
 0.974128 -0.145883  0.124826 0.128954 0.0005
 0.980195 -0.134309  0.124017 -0.0323237 0.0005
 0.979991 -0.139634 0.0928706 0.00495548 0.0005
0.985654 -0.13701 0.108684 0.0772251 0.0005
 0.990509 -0.131947  0.121022 -0.0182807 0.0005
 0.974849 -0.144352  0.110637 0.0251785 0.0005
  0.97406 -0.122259  0.115765 -0.157654 0.0005
 0.979356 -0.148381  0.108698 0.0695461 0.0005
 0.988507 -0.153918  0.113264 0.0475234 0.0005
0.972267 -0.12017 0.108967 -0.0696852 0.0005
 0.975514 -0.118344  0.118841 -0.187294 0.0005
     0.99 -0.138916 0.0998866 0.0773113 0.0005
 0.969804 -0.134282  0.105485 -0.0699422 0.0005
 0.980489 -0.141466  0.110862 0.01352 0.0005
 0.971942 -0.120032  0.114497 -0.205269 0.0005
 0.977027 -0.144667    0.1105 0.026156 0.0005
 0.982208 -0.153932 0.0953948 0.0706383 0.0005
 0.984514 -0.149555  0.113734 0.0553801 0.0005
 0.988622 -0.145845   0.11731 0.0185698 0.0005
 0.969455 -0.119116  0.115664 -0.0987697 0.0005
0.973071 -0.11913 0.115494 -0.181844 0.0005
0.983151 -0.14359 0.119231 -0.0107486 0.0005
 0.974702 -0.146207  0.112112 0.0247353 0.0005
 0.971907 -0.119855   0.11973 -0.236146 0.0005
0.992489 -0.14644 0.112393 0.076957 0.0005
  1.00319 -0.155863  0.102461 0.183122 0.0005
  0.99416 -0.135623  0.116393 0.00803423 0.0005
 0.965303 -0.124328  0.122186 -0.161028 0.0005
 0.984787 -0.151073  0.115827 0.170426 0.0005
 0.988471 -0.147839   0.11512 0.0727348 0.0005
 0.972505 -0.121096  0.116444 -0.174687 0.0005
 0.988508 -0.134242  0.120094 -0.0313653 0.0005
 0.982906 -0.145809  0.108645 0.0350523 0.0005
 0.971555 -0.122697   0.11533 -0.180083 0.0005
 0.995343 -0.153084  0.105073 0.167553 0.0005
 0.975858 -0.147009  0.115996 0.0773752 0.0005
 0.982512 -0.132175  0.115921 -0.00892236 0.0005
 0.975062 -0.121735  0.116728 -0.16109 0.0005
 0.995555 -0.153296  0.103793 0.235804 0.0005
 0.970309 -0.117301  0.114834 -0.169693 0.0005
  0.98878 -0.135939  0.115993 0.0345723 0.0005
 0.982161  -0.15657 0.0984979 0.0629127 0.0005
 0.973207 -0.143058  0.103137 0.00415732 0.0005
0.967733 -0.13501 0.107453 -0.053001 0.0005
 0.993518 -0.145653  0.116937 0.0920894 0.0005
 0.978558 -0.155046  0.100162 0.0775725 0.0005
 0.968467 -0.122082  0.115024 -0.14547 0.0005
0.988688 -0.13919 0.109845 -0.0297156 0.0005
 0.978977 -0.147293  0.109089 0.0796208 0.0005
 0.982451 -0.133411  0.115879 -0.0219919 0.0005
 0.980044 -0.144286  0.111973 0.0333698 0.0005
0.975482 -0.14435 0.100879 0.0428427 0.0005
 0.972207 -0.124132  0.113979 -0.159182 0.0005
 0.975937 -0.123583   0.11754 -0.181658 0.0005
 0.981802 -0.140225  0.112806 -0.0224006 0.0005
0.982045  -0.1417 0.111635 0.0136677 0.0005
 0.970732 -0.124705  0.113765 -0.134407 0.0005
 0.985266 -0.129367  0.116816 -0.0996113 0.0005
 0.977558 -0.138985  0.105883 0.0204612 0.0005
 0.971731 -0.120366  0.113923 -0.132819 0.0005
 0.979417 -0.143708  0.115519 0.0376833 0.0005
 0.984823 -0.131873  0.116602 -0.119515 0.0005
0.967692 -0.14513 0.113878 0.0825434 0.0005
 0.981993 -0.139558    0.1166 0.0147235 0.0005
 0.982191 -0.156354 0.0981941 0.0635047 0.0005
 0.972938 -0.127612  0.118523 -0.1542 0.0005
 0.993762 -0.147869  0.115793 0.105986 0.0005
 0.989076 -0.136859  0.105005 0.0532853 0.0005
 0.979079 -0.146573   0.11135 0.0642811 0.0005
  0.97808 -0.088499  0.129036 -0.0868228 0.0005
 0.972748 -0.119495  0.122423 -0.170937 0.0005
0.974582 -0.14026 0.121623 0.00521426 0.0005
 0.978612 -0.141742    0.1023 -0.0269404 0.0005
 0.985607 -0.151078  0.116106 0.1684 0.0005
 0.997411 -0.154601  0.104741 0.17887 0.0005
 0.974466 -0.122518  0.114602 -0.186107 0.0005
 0.989627 -0.138768  0.119563 0.0388598 0.0005
 0.980713 -0.144645  0.112071 0.0361471 0.0005
 0.986721 -0.148389  0.115415 0.162366 0.0005
 0.980413 -0.155521  0.100438 0.0730298 0.0005
 0.983417 -0.142523  0.121843 0.00161992 0.0005
 0.979405 -0.144786 0.0934582 0.0718666 0.0005
 0.98608 -0.15281 0.112664 0.036954 0.0005
 0.989708 -0.139767  0.117635 0.0366013 0.0005
 0.986602 -0.162379  0.108871 0.123354 0.0005
 0.980376 -0.137183  0.110972 0.0738339 0.0005
 0.994488 -0.151107   0.10471 0.169578 0.0005
 0.985974 -0.130499   0.11834 -0.116765 0.0005
 0.988597 -0.137371  0.116159 0.0305921 0.0005
 0.979684 -0.148274  0.108733 0.0608418 0.0005
 0.967708 -0.123824  0.117442 -0.183064 0.0005
 0.990289 -0.155976  0.117826 0.203563 0.0005
0.983383 -0.14167 0.111214 0.00891726 0.0005
0.978837 -0.15188 0.112875 0.133148 0.0005
  1.00227 -0.156453   0.10248 0.183666 0.0005
 0.984257 -0.148799  0.114058 0.071033 0.0005
 0.979949 -0.138989  0.115635 0.0326984 0.0005
 0.973364 -0.122454  0.106884 -0.0352977 0.0005
 0.983839 -0.140485  0.115275 0.0195617 0.0005
 0.968665 -0.146039   0.11345 0.0860425 0.0005
 0.974271 -0.140547  0.107403 0.0325333 0.0005
 0.987919 -0.151894  0.115423 0.0332203 0.0005
 0.977213 -0.129642   0.11512 -0.0941202 0.0005
  1.00108 -0.152288  0.104857 0.187654 0.0005
 0.986345 -0.149823  0.113827 0.0298182 0.0005
0.980834 -0.13348 0.111623 0.0292375 0.0005
0.972874 -0.14362  0.10338 0.00308831 0.0005
 0.973674 -0.121699   0.11372 -0.163011 0.0005
 0.974239 -0.132941  0.103296 -0.00806801 0.0005
0.971721 -0.11974 0.120265 -0.189806 0.0005
 0.972266 -0.119948  0.118785 -0.184216 0.0005
 0.984878 -0.133989  0.115149 0.00886601 0.0005
  1.00069 -0.151998  0.107376 0.197388 0.0005
 0.991168 -0.146481  0.116829 0.117644 0.0005
 0.972956 -0.125587  0.118041 -0.176453 0.0005
 0.970397 -0.127136  0.116896 -0.286297 0.0005
 0.982041 -0.142277  0.112074 0.0599076 0.0005
0.991242 -0.14829 0.118801 0.106791 0.0005
 0.985136 -0.152657  0.116501 0.165819 0.0005
 0.981621 -0.140369  0.113492 0.0168998 0.0005
 0.982228 -0.146081  0.110553 0.0418362 0.0005
 0.978654 -0.145339  0.110106 0.0357458 0.0005
 0.973658 -0.141528  0.123178 0.139242 0.0005
 0.98353 -0.13306  0.11586 0.047956 0.0005
 0.987306 -0.151364  0.113868 0.0377528 0.0005
 0.989105 -0.136985  0.118814 0.019432 0.0005
 0.982924 -0.138963  0.113492 0.00725013 0.0005
 0.981931 -0.140264  0.113975 0.0218485 0.0005
  0.97195 -0.122106   0.11647 -0.169281 0.0005
 0.967574 -0.128206  0.120755 -0.156889 0.0005
 0.992682 -0.147154  0.117071 0.103784 0.0005
0.976346 -0.14735 0.105505 0.0990852 0.0005
0.976395 -0.14669 0.111982 0.0293991 0.0005
 0.983503 -0.144735  0.112516 0.00232874 0.0005
 0.970843 -0.119717  0.114798 -0.207636 0.0005
 0.972265 -0.119927  0.120176 -0.200508 0.0005
 0.976567 -0.145825  0.110674 0.0237355 0.0005
 0.969271 -0.123688   0.11287 -0.142518 0.0005
 0.982371 -0.141959   0.11391 0.00459465 0.0005
 0.968837 -0.130716  0.117236 -0.192122 0.0005
 0.976946 -0.136612  0.100734 -0.0594797 0.0005
 0.976985 -0.141922  0.121618 -0.0668049 0.0005
 0.972832 -0.119183  0.121151 -0.196976 0.0005
 0.979312 -0.139051  0.101201 0.00285833 0.0005
 0.970287 -0.119997  0.114777 -0.209122 0.0005
   0.9891 -0.139661  0.100776 0.0625711 0.0005
 0.973581 -0.120652  0.121235 -0.199311 0.0005


==> output_ims_2_2_2_2_701/weightedpr_action_3.txt <==
29.97
 0.983947 -0.146941  0.114378 0.0104755 0.0005
 0.981451 -0.143233  0.112341 0.0178378 0.0005
 0.997125 -0.151327  0.104084 0.221425 0.0005
 0.987384 -0.149673  0.114839 0.150917 0.0005
  0.9898 -0.14749 0.118124 0.132809 0.0005
 0.989005 -0.151644   0.11615 0.168717 0.0005
 0.995914 -0.151485  0.104921 0.191905 0.0005
 0.992876 -0.154637 0.0956029 0.145297 0.0005
 0.979401 -0.150417  0.113948 0.112271 0.0005
 0.974421 -0.145692  0.122701 -0.0164919 0.0005
 0.978701 -0.144982  0.113188 0.0354741 0.0005
0.986678 -0.15172 0.112728 0.0659072 0.0005
 0.989677 -0.143485  0.116391 0.0530593 0.0005
 0.997733 -0.155064 0.0925853 0.139053 0.0005
  0.98724 -0.151539  0.111391 0.0571222 0.0005
 0.980701 -0.139767  0.110761 0.00766282 0.0005
 0.976578 -0.146921  0.108114 0.0709807 0.0005
 0.993689 -0.150721  0.104974 0.178393 0.0005
 0.988278 -0.156444  0.115174 0.2444 0.0005
 0.987625 -0.149228  0.111315 0.0851953 0.0005
  0.98131 -0.142772  0.110181 0.0215147 0.0005
 0.993796 -0.153285  0.107453 0.192086 0.0005
 0.982882 -0.141423  0.112776 0.00476201 0.0005
 0.983262 -0.141678  0.116859 0.0338181 0.0005
 0.980035 -0.154997  0.101273 0.0825223 0.0005
 0.990751 -0.150032  0.107149 0.203889 0.0005
0.983922  -0.1442 0.110247 -0.00316525 0.0005
  0.98179 -0.156174 0.0989427 0.0587921 0.0005
 0.992051 -0.146133  0.117279 0.108885 0.0005
 0.982694 -0.157894  0.100145 0.0713709 0.0005
  0.98486 -0.149156  0.113326 0.0330592 0.0005
 0.982471 -0.147116  0.116018 -0.00101296 0.0005
 0.979427 -0.146292  0.115957 0.0389201 0.0005
  0.99349 -0.148177  0.119259 0.104718 0.0005
 0.991089 -0.149943  0.116893 0.0941581 0.0005
 0.987428 -0.149664   0.11163 0.0611463 0.0005
 0.978208 -0.157864  0.099587 0.0865464 0.0005
 0.995887 -0.154786  0.106245 0.199515 0.0005
 0.994117 -0.154182   0.10787 0.181514 0.0005
 0.979058 -0.150085  0.113162 0.0631017 0.0005
 0.987445 -0.141001  0.121078 -0.00745126 0.0005
 0.993528 -0.150293  0.116639 0.115568 0.0005
 0.976699 -0.150767  0.121044 0.295009 0.0005
 0.996012 -0.157429 0.0961972 0.124541 0.0005
 0.984977 -0.152886  0.114627 0.180566 0.0005
   0.9881 -0.151137  0.113434 0.0349312 0.0005
0.984072 -0.14896 0.116858 0.153067 0.0005
 0.984632 -0.152068  0.116165 0.166175 0.0005
  0.99546 -0.154665 0.0942807 0.136275 0.0005
 0.996386 -0.152255  0.103283 0.178578 0.0005
 0.986226 -0.150332  0.117428 0.051823 0.0005
 0.994943 -0.151561   0.10365 0.173276 0.0005
 0.994821 -0.154992  0.106731 0.245079 0.0005
 0.982924 -0.147629  0.110574 0.0341155 0.0005
 0.990897 -0.155878  0.116912 0.207594 0.0005
 0.999425 -0.151853  0.106655 0.18644 0.0005
0.997912 -0.14974 0.104629 0.194051 0.0005
 0.987437 -0.147215  0.112286 0.092122 0.0005
0.992538 -0.14805 0.116565 0.100117 0.0005
 0.984469 -0.144364  0.109743 0.00584117 0.0005
0.983057 -0.14464  0.10991 0.016579 0.0005
 0.988039 -0.145732   0.11791 0.0212402 0.0005
 0.983307 -0.144294  0.120551 -0.0325698 0.0005
  0.98112 -0.145573  0.113497 0.00766942 0.0005
 0.985721 -0.151662  0.117753 0.0599826 0.0005
 0.978653 -0.148808  0.110033 0.0693217 0.0005
0.983713 -0.14709 0.107322 0.0412412 0.0005
 0.993125 -0.152529  0.106133 0.202463 0.0005
 0.994446 -0.157706 0.0969243 0.0992396 0.0005
 0.993171 -0.137707  0.118826 0.0262718 0.0005
 0.988782 -0.139752   0.11654 0.031448 0.0005
 0.987236 -0.147337  0.111078 0.0663044 0.0005
  0.98737 -0.158366  0.117635 0.239397 0.0005
0.992835 -0.15195 0.106185 0.19945 0.0005
 0.978255 -0.157937  0.102237 0.0715433 0.0005
 0.979598 -0.145417  0.109323 0.059938 0.0005
 0.989748 -0.151511  0.107127 0.176944 0.0005
0.996378 -0.15117 0.104154 0.208277 0.0005
 0.979237 -0.148232  0.124774 0.264878 0.0005
 0.988839 -0.138176  0.110163 -0.0326155 0.0005
 0.983608 -0.149395  0.115442 0.16855 0.0005
 0.987098 -0.149465  0.116467 0.168781 0.0005
 0.986155 -0.151583  0.111921 0.0351018 0.0005
 0.998119 -0.152303  0.106056 0.188032 0.0005
  1.00272 -0.151664  0.106314 0.167081 0.0005
 0.986938 -0.151628  0.113664 0.157896 0.0005
 0.988728 -0.139429  0.111891 0.00949197 0.0005
 0.989435 -0.153148  0.117149 0.171191 0.0005
  0.99314 -0.156849 0.0941912 0.11536 0.0005
 0.978304 -0.146735  0.123646 0.280228 0.0005
 0.998313 -0.150763  0.107771 0.189636 0.0005
 0.982486 -0.149387  0.113943 0.165473 0.0005
 0.982958 -0.156706  0.119324 0.121799 0.0005
  0.99215 -0.156025  0.115392 0.200706 0.0005
0.986946 -0.14945 0.110106 0.0548004 0.0005
 0.990008 -0.149151  0.117298 0.137422 0.0005
0.983274 -0.15952  0.10052 0.0511009 0.0005
 0.977902 -0.153135  0.121819 0.129408 0.0005
 0.980126 -0.154105  0.120326 0.106936 0.0005
  1.00191 -0.151522  0.104953 0.180902 0.0005
 0.978238 -0.149579  0.115015 0.136434 0.0005
 0.987021 -0.150156  0.114021 0.13074 0.0005
 0.978253 -0.145506  0.121895 0.0301518 0.0005
 0.994243 -0.147442  0.113435 0.0563402 0.0005
   0.9883 -0.148486  0.114217 0.167922 0.0005
 0.981201 -0.157209 0.0980706 0.0781035 0.0005
 0.987249 -0.153432  0.113557 0.0132243 0.0005
 0.984478 -0.152492   0.11532 0.177632 0.0005
 0.986765 -0.152301  0.112076 0.148058 0.0005
 0.993168 -0.147731  0.118023 0.114934 0.0005
0.993299 -0.15199 0.105167 0.212902 0.0005
 0.993796 -0.152995  0.103043 0.244916 0.0005
 0.993372 -0.152333  0.108622 0.183888 0.0005
 0.979843 -0.154772 0.0989634 0.055293 0.0005
  0.98801 -0.149358  0.116459 0.186418 0.0005
 0.996487 -0.152833  0.104388 0.14629 0.0005
  0.99448 -0.151236  0.106069 0.199705 0.0005
 0.980672 -0.144719  0.124244 -0.0568671 0.0005
 0.994926 -0.141589  0.115464 0.0914719 0.0005
 0.991264 -0.142096  0.117577 0.0183 0.0005
 0.996016 -0.151887  0.106325 0.158688 0.0005
 0.986563 -0.150098  0.117735 0.0425537 0.0005
 0.983262 -0.142351   0.12181 0.0153332 0.0005
 0.982654 -0.155284 0.0962247 0.0470451 0.0005
 1.00431 -0.15698 0.102592 0.209845 0.0005
 0.983298 -0.150742  0.113121 0.0132736 0.0005
 0.989532 -0.148146  0.114651 0.179617 0.0005
 0.993178 -0.145943  0.115048 0.0580694 0.0005
 0.986371 -0.149596  0.113043 0.0406525 0.0005
 0.996378 -0.150591  0.108702 0.173775 0.0005
 0.978642 -0.155481  0.100135 0.0562046 0.0005
 0.989266 -0.146752  0.113821 0.0282257 0.0005
0.984184 -0.14963 0.122169 0.0543681 0.0005
 0.981109 -0.146066  0.111788 0.0318515 0.0005
 0.990521 -0.146071  0.113124 0.0591802 0.0005
 0.994005 -0.158312 0.0939772 0.109686 0.0005
 0.985421 -0.150918  0.115766 0.165735 0.0005
 0.984448 -0.148979  0.115134 0.0695402 0.0005
 0.996655 -0.151831  0.105508 0.195609 0.0005
 0.986837 -0.141215  0.110885 -0.0409774 0.0005
 0.988049 -0.150214  0.111083 0.0565531 0.0005
 0.976644 -0.146344  0.115205 0.00931167 0.0005
 0.987006 -0.150082   0.11468 0.174362 0.0005
 0.978093 -0.144869  0.112106 0.0366868 0.0005
 0.991394  -0.15923 0.0978353 0.0927291 0.0005
 0.990243 -0.148943  0.113229 0.0685117 0.0005
 0.985879 -0.139093  0.118508 0.0273634 0.0005
 0.980211 -0.147752  0.122886 0.268344 0.0005
 0.987415 -0.155741  0.115675 0.152446 0.0005
 0.992404 -0.146927  0.117487 0.112324 0.0005
   0.9764 -0.146104  0.121247 0.253384 0.0005
 0.992745 -0.154693  0.101861 0.193057 0.0005
 0.977509 -0.145514  0.122456 0.281588 0.0005
  1.00352 -0.154769  0.096739 0.157608 0.0005
 0.979506 -0.149289  0.111152 0.0513501 0.0005
 0.992285 -0.145452  0.113081 0.0414508 0.0005
 0.994277 -0.150897  0.104173 0.230212 0.0005
 0.991942 -0.145907  0.116159 0.0334156 0.0005
 0.980083 -0.150128  0.114325 0.140261 0.0005
  0.97672 -0.143125  0.116875 -0.0695917 0.0005
 0.986359 -0.155932  0.115446 0.176377 0.0005
0.986765 -0.15008 0.114352 0.0409157 0.0005
0.992957 -0.14736 0.116989 0.104504 0.0005
 0.982828 -0.151711  0.116017 0.194254 0.0005
0.986709 -0.14887 0.111181 0.023158 0.0005
0.995716 -0.14633 0.113274 0.00115905 0.0005
 0.983294 -0.150191  0.118012 0.141881 0.0005
 0.995197 -0.150922  0.107053 0.17203 0.0005
 0.980085 -0.154942  0.101233 0.0414232 0.0005
   0.9822 -0.143143  0.114447 0.015874 0.0005
 0.988302 -0.148908  0.114545 0.0594596 0.0005
 0.990399 -0.134113  0.117789 0.0440824 0.0005
  0.99169 -0.152136  0.117335 0.107878 0.0005
 0.984976 -0.154336  0.116992 0.190666 0.0005
 0.990758 -0.147856  0.113117 0.0605508 0.0005
 0.991547 -0.158799  0.117351 0.206435 0.0005
 0.987671 -0.147843  0.114714 0.170261 0.0005
 0.979035 -0.155037  0.103171 0.0717685 0.0005
 0.978948 -0.157402 0.0996065 0.0508126 0.0005
 0.989991 -0.142282  0.116083 -0.0748211 0.0005
 0.981061 -0.155997  0.101982 0.0433693 0.0005
 0.977986 -0.146828  0.111384 0.0252908 0.0005
 0.985045 -0.145533  0.117999 -0.00422744 0.0005
 0.988677 -0.144728  0.114043 0.0419634 0.0005
 0.992788 -0.145402  0.117018 0.112219 0.0005
 0.99348 -0.15357 0.104588 0.182987 0.0005
 0.984018 -0.156187  0.100786 0.0892065 0.0005
 0.993503 -0.149734  0.105373 0.171052 0.0005
 0.979015 -0.146428  0.125563 0.257853 0.0005
 0.992033 -0.147984   0.11244 0.0828532 0.0005
 0.986994 -0.147904   0.11589 0.165015 0.0005
 0.983273 -0.153109  0.115909 0.193176 0.0005
 0.986238 -0.148726  0.116653 0.163001 0.0005
 0.98735 -0.15355 0.114294 0.143629 0.0005
 0.991618 -0.158092 0.0990628 0.0835041 0.0005
 0.984491 -0.151862  0.115866 0.179662 0.0005
 0.98073 -0.14392   0.1081 0.0848176 0.0005
  0.98187 -0.159576 0.0980116 0.0806431 0.0005
 0.983574 -0.144082  0.117609 -0.0369678 0.0005
 0.995338 -0.152939  0.105846 0.203334 0.0005
0.994923 -0.15005 0.104165 0.1749 0.0005
 0.988183 -0.150931  0.112053 0.0329488 0.0005
 0.982598 -0.153977 0.0997174 0.0446055 0.0005
 0.991621 -0.145439  0.115208 0.121041 0.0005
 0.997921 -0.148777  0.106102 0.212363 0.0005
 0.992689 -0.158556 0.0974244 0.105969 0.0005
 0.983527 -0.153278  0.116263 0.182632 0.0005
 0.978415 -0.145408  0.123833 0.263666 0.0005
  1.00368 -0.155496  0.103959 0.179348 0.0005
 0.988465 -0.148851  0.112987 0.0207693 0.0005
 0.983631 -0.150809  0.115586 0.184694 0.0005
 0.994408 -0.147995  0.115186 0.0986817 0.0005
 0.995082 -0.151448  0.104805 0.173929 0.0005
 0.994108 -0.155566 0.0946237 0.130862 0.0005
0.988185 -0.15272 0.112431 0.0350769 0.0005
 0.990199 -0.156122  0.116727 0.222119 0.0005
0.980017 -0.15144 0.114505 0.11958 0.0005
0.977494 -0.15265 0.121954 0.121932 0.0005
 0.987354 -0.146658  0.111578 0.0377143 0.0005
 0.981295 -0.148475  0.115366 0.0768447 0.0005
 0.994296 -0.152547  0.108934 0.188098 0.0005
 0.991158 -0.158268 0.0957045 0.0949502 0.0005
    0.981 -0.149361  0.116257 0.131367 0.0005
 0.996028 -0.143822  0.114943 0.107454 0.0005
 0.983813 -0.145336  0.110743 0.0563627 0.0005
0.995065  -0.1506 0.106625 0.212862 0.0005
 0.984916 -0.145869  0.110913 0.0313447 0.0005
 0.985582 -0.149062  0.117173 0.158747 0.0005
 0.983129 -0.142092  0.115562 0.00405827 0.0005
 0.983302 -0.153377 0.0999889 0.0521092 0.0005
0.986841 -0.13801 0.106687 0.0884198 0.0005
0.988418 -0.13946 0.118818 -0.00277547 0.0005
 0.998383 -0.151325  0.105034 0.167231 0.0005
 0.982322 -0.156404 0.0973565 0.0680873 0.0005
 0.980911 -0.145697  0.107599 0.0827499 0.0005
 0.989767 -0.145655  0.114415 0.0454056 0.0005
 0.973557 -0.149427  0.119184 0.181984 0.0005
 0.992349 -0.148782  0.115182 0.0826563 0.0005
 0.980985 -0.150687  0.111478 0.156667 0.0005
 0.996137 -0.153533  0.104522 0.217611 0.0005
 0.994275 -0.147946  0.118471 0.136941 0.0005
 0.990255 -0.139139  0.115325 0.051357 0.0005
 0.983671 -0.152861  0.112107 0.169746 0.0005
 0.979854 -0.153177 0.0991608 0.0710767 0.0005
 0.990696 -0.153333  0.113485 0.0420362 0.0005
0.992461 -0.14758 0.117385 0.106698 0.0005
0.993983 -0.15355  0.10742 0.224589 0.0005
 0.978862 -0.147915  0.108745 0.0542762 0.0005
  1.00269 -0.148455  0.115792 0.314347 0.0005
 0.994793 -0.150243  0.103995 0.188804 0.0005
0.986228 -0.15069 0.112318 0.0250727 0.0005
 0.979549 -0.146402  0.108137 0.0717497 0.0005
0.990509 -0.14725 0.111532 0.109086 0.0005
 0.979446 -0.161036  0.097926 0.0672156 0.0005
 0.996217 -0.151619  0.107139 0.237281 0.0005
0.992457 -0.15315 0.105302 0.188006 0.0005
  0.98232 -0.147345  0.114171 0.00780819 0.0005
 0.978748 -0.144597   0.12172 0.00222744 0.0005
 0.994719   -0.1554 0.0951373 0.148702 0.0005
 0.991727 -0.154759 0.0986697 0.134792 0.0005
 0.983967 -0.144298  0.120022 -0.001519 0.0005
 0.977524 -0.157198  0.101117 0.0613872 0.0005
 0.989266 -0.150342  0.114809 0.0398036 0.0005
 0.988358 -0.148784   0.11005 0.064949 0.0005
 0.989357 -0.138339  0.115626 0.0129301 0.0005
 0.994448 -0.149788  0.104722 0.195881 0.0005
 0.990274 -0.156567  0.117785 0.245935 0.0005
0.986016 -0.15136 0.116575 0.166103 0.0005
 0.991987 -0.162438  0.103655 0.0978743 0.0005
 0.993142 -0.148693   0.11546 0.094069 0.0005
 0.985681 -0.149498  0.115877 0.180286 0.0005
 0.989809 -0.148919  0.117267 0.106535 0.0005
 0.986017 -0.150777  0.113866 0.172432 0.0005
  0.98536 -0.140163  0.119059 0.0211876 0.0005
 0.986244 -0.153194  0.116655 0.171903 0.0005
 0.980702 -0.156183  0.100889 0.0629153 0.0005
 0.991505 -0.149954  0.107597 0.180754 0.0005
 0.989625 -0.147721  0.112506 0.0452762 0.0005
 0.976668 -0.155748 0.0972216 0.0877429 0.0005
 0.988968 -0.159697  0.116174 0.24084 0.0005
 0.984516 -0.150517  0.113199 0.0150531 0.0005
 0.993703 -0.157767 0.0924916 0.12255 0.0005
 0.993025  -0.15472 0.0979025 0.124332 0.0005
 0.994865 -0.153752  0.105529 0.204164 0.0005
 0.989455 -0.162849  0.105117 0.122503 0.0005
 0.985944 -0.148214  0.113375 0.181332 0.0005
 0.991061 -0.147043  0.114365 0.0876632 0.0005
 0.980664 -0.149954  0.114906 0.190571 0.0005
 0.988242 -0.146389  0.110767 0.0395249 0.0005
 0.987237 -0.150788  0.115751 0.0454755 0.0005
0.995616 -0.15281  0.10339 0.155418 0.0005
0.996175 -0.15186 0.104591 0.202121 0.0005
 0.988343 -0.149148  0.113081 0.047913 0.0005
 0.976338 -0.147773  0.111237 0.0268492 0.0005
 0.996549 -0.151456  0.103358 0.18591 0.0005
 0.995208 -0.149375  0.105268 0.194293 0.0005
 0.985896 -0.148085  0.111015 0.0409548 0.0005
 0.991091 -0.157986 0.0955438 0.0890116 0.0005
 0.989661 -0.148459  0.114412 0.164251 0.0005
 0.991033 -0.150177   0.11392 0.0334019 0.0005
 0.986143 -0.149218  0.110143 0.0303514 0.0005
  0.99254 -0.156803 0.0932347 0.0983703 0.0005
  0.98418 -0.154283   0.11469 0.166414 0.0005
 0.996164 -0.151159   0.10407 0.178065 0.0005
 0.987841 -0.147573  0.112297 0.0786168 0.0005
 0.990736 -0.144519  0.114555 0.04353 0.0005
 0.982294 -0.142279  0.115662 0.0124778 0.0005
 0.976229 -0.150487  0.120661 0.272031 0.0005
 0.987629 -0.151168  0.114846 0.169069 0.0005
 0.980604 -0.144805  0.125809 0.275224 0.0005
 0.987267 -0.152386  0.115933 0.184597 0.0005
  1.00201 -0.155336  0.100867 0.186468 0.0005
 0.985464 -0.144597  0.109168 0.0352209 0.0005
 0.985513 -0.150708  0.115993 0.159383 0.0005
0.993021 -0.14789 0.111786 0.0508122 0.0005
  0.98236 -0.154675  0.121102 0.112342 0.0005
 0.996633 -0.152266  0.105733 0.180079 0.0005
 0.977448 -0.144979   0.10775 0.0641586 0.0005
 0.994808 -0.152465  0.106219 0.175779 0.0005
 0.997663 -0.148865  0.109293 0.18449 0.0005
 0.978543 -0.146174  0.122937 0.268308 0.0005
 0.986885 -0.154825  0.113026 0.0470738 0.0005
 0.990535 -0.150512  0.107156 0.200519 0.0005
  1.00068 -0.150314  0.113703 0.314478 0.0005
 0.995261 -0.153647  0.105977 0.193485 0.0005
 0.967488 -0.149345  0.114467 0.0922304 0.0005
 0.984422 -0.150474  0.114365 0.165024 0.0005
  0.98205 -0.151634  0.111918 0.168167 0.0005
 0.983298 -0.148885  0.116176 0.149487 0.0005
 0.990288 -0.140791   0.11151 -0.135551 0.0005
 0.978162 -0.148125  0.124681 0.261679 0.0005
 0.990541 -0.144576  0.114031 0.0722226 0.0005
 0.994676 -0.150265  0.104552 0.152691 0.0005
 0.983494 -0.140903  0.115227 0.0126927 0.0005
 0.984038 -0.144445  0.116142 0.00746214 0.0005
 0.987366 -0.150993  0.110843 0.0504879 0.0005
   0.9883 -0.149684  0.111919 0.066235 0.0005
 0.982765 -0.158787 0.0986291 0.0567194 0.0005
 0.992599 -0.146323  0.113455 0.0602268 0.0005
 0.996249 -0.151209  0.106352 0.188376 0.0005
 0.997497 -0.150763  0.104349 0.205841 0.0005
 0.979699 -0.157388  0.101086 0.0642012 0.0005
 0.980674 -0.144973   0.12165 0.0194192 0.0005
 0.992388 -0.157701 0.0982386 0.125598 0.0005
 0.999196 -0.149884  0.107781 0.204175 0.0005
 0.988887 -0.148963  0.115718 0.149411 0.0005
 0.995935 -0.153595 0.0948838 0.147662 0.0005
 0.983004 -0.155921 0.0958119 0.0521641 0.0005
  0.97984 -0.151473  0.114697 0.128369 0.0005
 0.991643 -0.147438  0.113775 0.0826879 0.0005
 0.996099 -0.150596  0.105532 0.193983 0.0005
 0.986149 -0.150879  0.111758 0.0523238 0.0005
 0.994537 -0.147266  0.120812 0.104477 0.0005
 0.992683 -0.151358  0.103205 0.214486 0.0005
 0.992173 -0.149576   0.11743 0.131611 0.0005
 0.991042 -0.146317  0.125662 0.0624846 0.0005
  0.99062 -0.146893  0.116127 0.0258761 0.0005
 0.993312 -0.145848  0.117802 0.089251 0.0005
 0.985838 -0.141444  0.115514 0.00282995 0.0005
 0.995132 -0.152605  0.107565 0.204048 0.0005
 0.987388 -0.150384  0.110436 0.0547755 0.0005
  0.98725 -0.150469  0.111705 -0.01297 0.0005
  0.98695 -0.140239  0.117294 0.0314317 0.0005
 0.994813 -0.155905  0.094467 0.118993 0.0005
 0.990005 -0.137535 0.0995991 0.0850298 0.0005
 0.980869 -0.158713 0.0990793 0.066409 0.0005
 0.982003 -0.150594  0.121726 0.0280769 0.0005
 0.990757 -0.150083  0.116772 0.105376 0.0005
 0.995938 -0.156094  0.095207 0.127771 0.0005
 0.992725 -0.151922  0.117203 0.225795 0.0005
 0.995203 -0.152381  0.106698 0.181493 0.0005
 0.987038 -0.148746  0.115905 0.172187 0.0005
 0.992504 -0.158827  0.115677 0.246514 0.0005
 0.986176 -0.153677  0.115429 0.174549 0.0005
 0.98755 -0.14913 0.112374 0.186528 0.0005
 0.984734 -0.152346  0.116371 0.164324 0.0005
 0.996716 -0.153692   0.10716 0.222086 0.0005
   0.9854 -0.153306  0.112532 0.178937 0.0005
 0.990177 -0.149651  0.114355 0.218521 0.0005
 0.984584 -0.154151   0.11524 0.164029 0.0005
 0.991684 -0.154035  0.104545 0.182732 0.0005
 0.988973 -0.148674   0.11417 0.0592756 0.0005
  0.99116 -0.147326  0.118399 0.124131 0.0005
 0.984801 -0.151871  0.114059 0.168936 0.0005
 0.986947 -0.151148  0.110151 0.0439689 0.0005
 0.986804 -0.153766  0.116848 0.168495 0.0005
0.999682 -0.15031 0.114868 0.278471 0.0005
 0.979441 -0.145904  0.112762 0.0532566 0.0005
 0.983063 -0.150979  0.116735 0.177922 0.0005
 0.982819 -0.148898  0.110364 0.0482325 0.0005
 0.983992 -0.150812   0.11646 0.199906 0.0005
  0.98562 -0.150285  0.114935 0.180516 0.0005
 0.983196 -0.146493   0.12203 0.269868 0.0005
 0.979009 -0.157895  0.101428 0.0783905 0.0005
 0.989394 -0.141262  0.119632 0.00948116 0.0005
 0.986162 -0.150322  0.113058 0.0430646 0.0005
  0.99586 -0.151821   0.10649 0.173299 0.0005
 0.989894 -0.141906  0.116828 -0.107565 0.0005
 0.992553 -0.147912  0.113104 0.0326058 0.0005
 0.980905 -0.144636  0.111326 0.00994193 0.0005
  0.98424 -0.139645  0.117491 0.0362241 0.0005
  0.98215  -0.15645 0.0997804 0.0628178 0.0005
 0.988458 -0.152248  0.115585 0.159258 0.0005
 0.985139 -0.150637  0.113856 0.0264011 0.0005
 0.997265 -0.151937  0.105664 0.17616 0.0005
 0.987321 -0.146997  0.112656 0.0524216 0.0005
 0.982885 -0.152729  0.121351 0.132946 0.0005
 0.983072 -0.146023  0.119871 -0.0279361 0.0005
0.989629 -0.13803  0.10616 0.0336732 0.0005
0.991612 -0.14747 0.120536 0.100968 0.0005
 0.997026 -0.153708  0.102993 0.170135 0.0005
 0.995768 -0.152137  0.108051 0.174707 0.0005
 0.991977 -0.150719  0.106686 0.176643 0.0005
 0.993835 -0.151055   0.10553 0.165443 0.0005
 0.986282 -0.151741  0.117904 0.0541785 0.0005
 0.984125 -0.145764  0.109416 0.0102646 0.0005
 0.994335 -0.150583  0.117771 0.098096 0.0005
 0.985672 -0.147691  0.117569 0.150101 0.0005
 0.993533 -0.155373 0.0941655 0.0934003 0.0005
 0.995222 -0.152132  0.105643 0.153748 0.0005
 0.979343 -0.145935  0.124376 0.0310909 0.0005
 0.987356 -0.148964  0.115194 0.170407 0.0005
 0.997465 -0.151365  0.107883 0.212127 0.0005
  0.99159 -0.158632 0.0983334 0.125368 0.0005
 0.985628 -0.146832  0.113207 0.0214762 0.0005
 0.986309 -0.150911   0.10919 0.0199788 0.0005
  0.98031 -0.153457  0.123491 0.106738 0.0005
   0.9844 -0.144121  0.112788 -0.00161244 0.0005
 0.989089 -0.140006  0.120186 0.0738838 0.0005
0.987573 -0.14969  0.11409 0.186147 0.0005
 0.992459 -0.157979 0.0976012 0.0935207 0.0005
 0.979735 -0.145969  0.106639 0.0227278 0.0005
 0.987877 -0.136677  0.118755 0.0116506 0.0005
 0.994615 -0.137788  0.119087 0.0349977 0.0005
 0.985562 -0.153728   0.11534 0.159363 0.0005
 0.996229 -0.151661   0.10609 0.176832 0.0005
 0.987185 -0.149573  0.111617 0.0272856 0.0005
 0.993765 -0.152285  0.105872 0.185609 0.0005
 0.990756 -0.148747   0.10919 0.063498 0.0005
 0.986513 -0.148806  0.116188 0.0748206 0.0005
 0.996779 -0.153183   0.10487 0.19209 0.0005
0.978787 -0.15608 0.101548 0.0789982 0.0005
 0.995802 -0.158449 0.0960955 0.109676 0.0005
 0.991881 -0.144663  0.113637 0.0750384 0.0005
  0.98901 -0.152648  0.117071 0.152116 0.0005
 0.987816 -0.148076  0.111582 0.0614822 0.0005
0.986427 -0.13911 0.114001 0.0252201 0.0005
   0.9958 -0.151206  0.106493 0.201476 0.0005
 0.996219 -0.151636  0.105499 0.165951 0.0005
 0.992071 -0.146917  0.111273 0.0503441 0.0005
 0.996472 -0.151578  0.104853 0.218674 0.0005
 0.994669 -0.146203  0.119621 0.132351 0.0005
 0.982313 -0.149106  0.115242 0.168568 0.0005
0.986458 -0.14978 0.109705 0.0484337 0.0005
 0.994213 -0.151389  0.108327 0.171089 0.0005
  0.97866 -0.145108  0.114527 0.0824676 0.0005
 0.995231 -0.158054 0.0967872 0.13637 0.0005
 0.984301 -0.149437  0.117728 0.162256 0.0005
 0.993576 -0.152654  0.106715 0.223465 0.0005
  0.98635 -0.139028  0.111926 -0.0385676 0.0005
0.986711 -0.14994 0.113352 0.186573 0.0005
  0.98724 -0.150913   0.11247 0.0490847 0.0005
 0.991371 -0.154187 0.0979323 0.128403 0.0005
 0.987261 -0.157766  0.115037 0.22566 0.0005
0.983867 -0.14597 0.120666 -0.00586517 0.0005
  0.99257 -0.143653  0.115094 0.0569185 0.0005
 0.997129 -0.149733  0.105404 0.207177 0.0005
0.979364 -0.14384 0.113097 0.041235 0.0005
  0.98409 -0.145059  0.110276 0.0451675 0.0005
0.980249  -0.1532 0.112012 0.162759 0.0005
 0.990272 -0.149809  0.110494 0.0565555 0.0005
 0.989942 -0.148656  0.108316 0.0751033 0.0005
 0.975743 -0.151151  0.115766 0.106042 0.0005
 0.986395 -0.152811  0.114451 0.176629 0.0005
 0.990681 -0.139379  0.111734 -0.134158 0.0005
  0.98073 -0.146371  0.113157 0.017768 0.0005
 0.978427 -0.146153  0.122569 -0.00876233 0.0005
  0.99385 -0.150778  0.106192 0.194833 0.0005
 0.995242 -0.155451 0.0950561 0.124917 0.0005
 0.994538 -0.157252 0.0940932 0.0973562 0.0005
 0.987115 -0.152403  0.114955 0.0338942 0.0005
 0.981892 -0.144382   0.11551 0.016885 0.0005
 0.982854 -0.149385  0.112228 0.0267394 0.0005
 0.995794 -0.149485  0.107165 0.172514 0.0005
 0.978088 -0.152413  0.114556 0.0972126 0.0005
 0.981196 -0.150945  0.119406 0.00659418 0.0005
 0.985858 -0.149194  0.110137 0.0309603 0.0005
  0.98849 -0.150809  0.117304 0.166477 0.0005
 0.993854 -0.150625  0.103484 0.169118 0.0005
 0.982793 -0.156185 0.0987789 0.0606298 0.0005
 0.984225 -0.151072  0.113794 0.140821 0.0005
 0.993614 -0.146368  0.118394 0.0898885 0.0005
 0.991022 -0.146291   0.10993 0.0387089 0.0005
 0.985509 -0.147272  0.114903 0.0738526 0.0005
0.984559  -0.1512 0.115131 0.164502 0.0005
 0.985324 -0.151111  0.114878 0.0492652 0.0005
 0.987743 -0.140304  0.116641 0.0140891 0.0005
 0.996332 -0.152372  0.105447 0.202665 0.0005
 0.985804 -0.152908  0.115215 0.163337 0.0005
  0.98186 -0.157975  0.100084 0.0697179 0.0005
 0.993319 -0.151852  0.107102 0.196722 0.0005
 0.991445 -0.157441  0.117865 0.229797 0.0005
 0.987622 -0.150492  0.110068 0.0533707 0.0005
 0.986114 -0.150141  0.110556 0.0522452 0.0005
 0.989713 -0.138501  0.117532 -0.00868468 0.0005
  1.00237  -0.15559 0.0990851 0.156505 0.0005
 0.987076 -0.136174  0.121391 0.0182394 0.0005
0.984723 -0.14156 0.113852 0.0175684 0.0005
  0.98442 -0.151439  0.115828 0.0604477 0.0005
 0.996357 -0.154657 0.0941035 0.161299 0.0005
 0.992469 -0.148011  0.113116 0.0764422 0.0005
0.977482 -0.14813 0.107072 0.0416336 0.0005
 0.989363 -0.148354  0.114627 0.150308 0.0005
  1.00438 -0.155946 0.0994816 0.171681 0.0005
 0.990322 -0.147671  0.116487 0.111287 0.0005
 0.982531 -0.157302    0.1016 0.0449675 0.0005
 0.987858 -0.148532  0.109729 0.0708598 0.0005
 0.994185 -0.157194 0.0964766 0.163898 0.0005
 0.996202 -0.153243 0.0922929 0.145015 0.0005
 0.987621 -0.152141  0.112125 0.0281556 0.0005
 0.981769 -0.144553  0.120449 -0.0370729 0.0005
 0.994484 -0.158433 0.0956238 0.11885 0.0005
 0.994935 -0.151143  0.105735 0.205849 0.0005
 0.988264 -0.148772   0.11253 0.0747349 0.0005
0.982079 -0.14712 0.115223 0.0681896 0.0005
 0.987095 -0.151832  0.115393 0.166873 0.0005
 0.987602 -0.149407  0.115423 0.157544 0.0005
  0.97957 -0.153315  0.100796 0.0845089 0.0005
 0.978246 -0.151969  0.114171 0.134823 0.0005
 0.990001 -0.153118   0.11771 0.216941 0.0005
 0.995128 -0.152413  0.104507 0.216363 0.0005
 0.991702 -0.149828   0.11991 0.09898 0.0005
 0.990605 -0.149632  0.113004 0.0559215 0.0005
  0.99399 -0.148765  0.117078 0.113939 0.0005
 0.982812 -0.156956   0.10057 0.0658201 0.0005
 0.988558 -0.150363  0.114074 0.0315233 0.0005
 0.990174 -0.133121   0.11686 0.0480633 0.0005
  0.97773 -0.147726  0.110273 0.0588942 0.0005
 0.981711 -0.145412  0.111643 0.0360305 0.0005
 0.997095 -0.151945  0.105025 0.220365 0.0005
 0.982962 -0.146024  0.108277 0.0262142 0.0005
 0.985042 -0.151165  0.115276 0.156242 0.0005
 0.991714 -0.147166  0.114611 0.077116 0.0005
 0.982807 -0.144822  0.114392 0.0648979 0.0005
0.999653 -0.14916 0.104662 0.159282 0.0005
 0.988886 -0.150585  0.109263 -0.00594594 0.0005
 0.984658 -0.149411  0.118337 0.195571 0.0005
  1.00477 -0.155566 0.0998695 0.163001 0.0005
 0.993315 -0.150738   0.12391 0.0882399 0.0005
0.985024 -0.15431 0.101371 0.069794 0.0005
 0.992269 -0.150314  0.105977 0.212668 0.0005
0.992622 -0.15096 0.119192 0.116881 0.0005
 0.981373 -0.154401 0.0993698 0.0821376 0.0005
 0.982012 -0.159015  0.101437 0.0758061 0.0005
 0.997384 -0.150964  0.105688 0.190782 0.0005
 0.982587 -0.146167  0.112786 -0.00526687 0.0005
 0.992824 -0.146344  0.115356 0.138266 0.0005
 0.978866 -0.144686  0.109178 0.0525611 0.0005
 0.981911 -0.148684  0.120495 0.0449597 0.0005
 0.980742 -0.153441  0.113382 0.141643 0.0005
 0.991477 -0.151218  0.113311 0.0288934 0.0005
  0.99059 -0.145206  0.116154 0.0498865 0.0005
  0.99553 -0.143886  0.113224 0.0537659 0.0005
 0.980161 -0.150601  0.113311 0.131195 0.0005
  0.99113 -0.147321  0.114453 0.0472251 0.0005
  0.99248 -0.151269  0.118534 0.0882317 0.0005
 0.982814 -0.153019  0.122299 0.102177 0.0005
 0.993577 -0.153066  0.107648 0.199571 0.0005
0.985657 -0.15098 0.112264 -0.00447377 0.0005
 0.987235 -0.152556  0.110372 -0.0118885 0.0005
 0.993409 -0.156029 0.0944831 0.131249 0.0005
 0.980141 -0.151942  0.112249 0.113468 0.0005
 0.992949 -0.157002 0.0941294 0.0990324 0.0005
 0.987031 -0.150265  0.110317 0.0263117 0.0005
 0.984985 -0.150607  0.117313 0.16536 0.0005
 0.985109 -0.152989  0.114189 0.159155 0.0005
 0.993003 -0.149799  0.117015 0.11201 0.0005
  0.98922 -0.166368   0.11057 0.12392 0.0005
  0.98643 -0.149028  0.116169 0.126808 0.0005
 0.996718 -0.152525  0.102926 0.169019 0.0005
 0.983196 -0.140216  0.116339 0.00440465 0.0005
 0.986848 -0.147701  0.111438 0.0772121 0.0005
 0.995313 -0.143084  0.115108 0.10918 0.0005
   0.9886 -0.151269  0.115138 0.0465152 0.0005
 0.993405 -0.156479  0.116099 0.223237 0.0005
 0.987156 -0.152977  0.112895 0.0367574 0.0005
 0.991955 -0.150052   0.11769 0.022549 0.0005
 0.990108 -0.149457  0.113706 0.0479276 0.0005
 0.990865 -0.145831  0.114832 0.0554296 0.0005
 0.97814 -0.14593 0.115904 0.0525702 0.0005
 0.980191 -0.153731  0.100486 0.0363582 0.0005
 0.988792 -0.138185   0.12055 0.0477302 0.0005
 0.987367 -0.165085  0.110176 0.107233 0.0005
 0.983951 -0.144656  0.117916 -0.04403 0.0005
 0.997063 -0.152613  0.104501 0.166443 0.0005
 0.982789 -0.142899   0.12286 -0.05739 0.0005
 0.981969 -0.140819  0.116432 -0.0397149 0.0005
 0.984018 -0.144546  0.122933 -0.00223068 0.0005
 0.991269 -0.148394  0.118605 0.0788165 0.0005
 0.994897 -0.154745 0.0981337 0.139658 0.0005
 0.978618 -0.150164  0.113205 0.126768 0.0005
 0.994045 -0.136725  0.115562 0.0151587 0.0005
 0.999267 -0.152059  0.105173 0.192876 0.0005
0.988424 -0.14807 0.111862 0.0459168 0.0005
 0.985197 -0.144376  0.110775 -0.0362533 0.0005
 0.983576 -0.153401  0.100555 0.0840457 0.0005
 0.980173 -0.154181 0.0963951 0.0855467 0.0005
 0.979281 -0.150904  0.120211 0.12412 0.0005
 0.978338 -0.147665  0.107634 0.0570601 0.0005
 0.976409 -0.151539  0.113717 0.108358 0.0005
 0.979366 -0.145235  0.116714 -0.00746856 0.0005
0.993647  -0.1474 0.117634 0.0846621 0.0005
 0.994274 -0.151386  0.105641 0.193856 0.0005
 0.989481 -0.151363  0.107391 0.191969 0.0005
  1.0009 -0.15201 0.105317 0.201279 0.0005
0.983013 -0.16004  0.10117 0.084444 0.0005
 0.982552 -0.158368 0.0967572 0.0699515 0.0005
  0.99523 -0.157832 0.0968734 0.137455 0.0005
 0.983396 -0.145293  0.116995 -0.0438653 0.0005
 0.993429 -0.151525  0.104807 0.225968 0.0005
 0.979222 -0.150398  0.113181 0.104783 0.0005
 0.988838 -0.139779  0.117509 0.0333819 0.0005
 0.983141 -0.154929  0.101819 0.0742752 0.0005
 0.982018 -0.151056  0.115618 0.142426 0.0005
 0.990826 -0.147711  0.111558 0.0524721 0.0005
0.993363 -0.14673 0.112605 0.0752812 0.0005
 0.987671 -0.153479  0.115841 0.178093 0.0005
 0.988333 -0.148966  0.115279 0.0799767 0.0005
 0.986861 -0.153471  0.114389 0.16255 0.0005
 0.990127 -0.147975  0.120046 0.108118 0.0005
  0.99686 -0.156147 0.0945626 0.132293 0.0005
 0.991817 -0.145152  0.112006 0.106151 0.0005
 0.984019 -0.153606  0.114026 0.150989 0.0005
 0.997297 -0.154238  0.108564 0.170619 0.0005
 0.986722 -0.154117  0.115554 0.195705 0.0005
0.988208 -0.16455 0.110214 0.132847 0.0005
 0.987586 -0.149833  0.113374 0.0557201 0.0005
 0.985328 -0.151301  0.115918 0.174366 0.0005
 0.977367 -0.154939  0.114717 0.124331 0.0005
 0.995712 -0.153105  0.105598 0.195497 0.0005
0.982946 -0.15467 0.102127 0.0827157 0.0005
 0.985824 -0.154875  0.115551 0.203733 0.0005
 0.982683 -0.153988 0.0961236 0.0492793 0.0005
 0.996925 -0.148964  0.104683 0.22946 0.0005
 0.975914 -0.144129  0.120247 0.140824 0.0005
 0.990932 -0.149357  0.118133 0.0960596 0.0005
 0.991616 -0.147934  0.113101 0.0885627 0.0005
 0.986767 -0.158076 0.0957962 0.0682667 0.0005
 0.987245 -0.147892  0.114778 0.0788558 0.0005
 0.985004 -0.147278   0.11054 0.0673814 0.0005
 0.995748 -0.154118  0.106239 0.201459 0.0005
  0.98125 -0.144868  0.112779 0.0223949 0.0005
 0.983366 -0.144094  0.111925 0.0477173 0.0005
 0.990292 -0.147883  0.114556 0.0501036 0.0005
 0.984612 -0.147047  0.113163 0.159038 0.0005
 0.995295 -0.152131  0.107389 0.237718 0.0005
 0.983837 -0.151374  0.117766 0.185588 0.0005
 0.994993 -0.155465 0.0964369 0.100037 0.0005
  1.00293 -0.152927  0.106008 0.159973 0.0005
 0.979482 -0.149074  0.114513 0.0543029 0.0005
 0.992595 -0.154868 0.0948196 0.124401 0.0005
  1.00062 -0.149565   0.11566 0.314373 0.0005
 0.983412 -0.151374  0.115766 0.187919 0.0005
   1.0039 -0.156103  0.103764 0.187352 0.0005
 0.992397 -0.148532  0.115135 0.0367824 0.0005
 0.997933 -0.152201  0.106634 0.207248 0.0005
 0.994146 -0.150702  0.105665 0.20287 0.0005
 0.975646 -0.143777  0.125884 0.118134 0.0005
 0.984584 -0.152424  0.115509 0.170278 0.0005
 0.979548 -0.151205  0.115211 0.114891 0.0005
  0.98742 -0.149514   0.11199 0.0504615 0.0005
 0.990216 -0.149284  0.116854 0.119808 0.0005
 0.987958 -0.152477  0.110931 0.0513395 0.0005
 0.997401 -0.150661  0.106515 0.172316 0.0005
 0.985193 -0.153221  0.112329 0.027392 0.0005
 0.980303 -0.147007  0.112133 0.000298721 0.0005
0.978039 -0.14795 0.117434 0.0854638 0.0005
 0.985801 -0.162683  0.107146 0.119006 0.0005
 0.990932 -0.156259  0.118894 0.200307 0.0005
 0.996477 -0.153776  0.104769 0.193321 0.0005
 0.984285 -0.145714  0.113932 0.140327 0.0005
 0.984447 -0.149978  0.116796 0.160385 0.0005
 0.987593 -0.149733  0.114116 0.0452458 0.0005
0.994372 -0.15477 0.103443 0.248527 0.0005
 0.993111 -0.149525   0.11988 0.126763 0.0005
  1.00505 -0.156993   0.09753 0.176791 0.0005
  0.99176 -0.145204  0.113828 0.0578838 0.0005
 0.982891 -0.150543  0.120903 0.042823 0.0005
 0.993781 -0.150135  0.119948 0.0931821 0.0005
0.993869 -0.15068 0.103967 0.164256 0.0005
 0.982286 -0.143063  0.114098 0.00866256 0.0005
 0.991464 -0.148437  0.116613 0.0886263 0.0005
 0.986277 -0.154102  0.115296 0.188089 0.0005
 0.987312 -0.154631  0.113448 0.177546 0.0005
 0.995439 -0.151032  0.104366 0.190266 0.0005
 0.985773 -0.152733  0.115756 0.165764 0.0005
0.988583 -0.13709 0.120367 0.0392975 0.0005
 0.984006 -0.154673 0.0953741 0.0640478 0.0005
 0.986408 -0.147803  0.110643 0.040188 0.0005
 0.979316 -0.156379   0.10255 0.0697275 0.0005
 0.990542 -0.147239  0.116367 0.101417 0.0005
  0.97892 -0.152227  0.124686 0.14378 0.0005
 0.998843 -0.151425  0.105801 0.201316 0.0005
 0.986717 -0.137283  0.118276 0.0288473 0.0005
 0.983904 -0.158484  0.101501 0.0933259 0.0005
0.993129 -0.14685 0.114782 0.085836 0.0005
 0.989141 -0.149188  0.113052 0.0791718 0.0005
 0.987991 -0.150792  0.109965 0.0543442 0.0005
 0.998452 -0.150726   0.10391 0.187173 0.0005
 0.988443 -0.153338  0.111228 0.0458146 0.0005
 0.991748 -0.151311    0.1168 0.091989 0.0005
 0.985127 -0.153184  0.114562 0.179519 0.0005
 0.992138 -0.149247  0.116376 0.109314 0.0005
  0.98272 -0.146218  0.120246 -0.0108085 0.0005
 0.992317 -0.151668  0.117643 0.097934 0.0005
  0.98266 -0.158161    0.1005 0.0559893 0.0005
  0.97897 -0.148907  0.114104 0.139393 0.0005
 0.998201 -0.152576  0.108377 0.196395 0.0005
 0.990233 -0.140692  0.117026 0.0185073 0.0005
 0.975909 -0.148963  0.113909 0.0544219 0.0005
 0.991114 -0.151551  0.110783 0.0913108 0.0005
 0.992935 -0.147797  0.118525 0.0891957 0.0005
 0.992486 -0.155503 0.0965297 0.144041 0.0005
 0.982632 -0.152877   0.12242 0.118351 0.0005
 0.990848 -0.151977  0.115872 0.00335864 0.0005
 0.990036 -0.164098  0.105299 0.120081 0.0005
  0.98701 -0.141656  0.117776 0.0267023 0.0005
 0.990617 -0.149444  0.113896 0.0491483 0.0005
 0.989645 -0.152044  0.107598 0.184485 0.0005
 0.989239 -0.145464  0.116016 0.0589015 0.0005
 0.990601 -0.149796  0.112092 0.0518628 0.0005
 0.980157 -0.153394 0.0985408 0.0752564 0.0005
 0.983906 -0.150642  0.115756 0.165845 0.0005
0.996255  -0.1537 0.106761 0.175721 0.0005
 0.972835 -0.144885  0.114859 -0.00377712 0.0005
  0.98636 -0.148653  0.112807 0.0610983 0.0005
 0.982844 -0.156384 0.0992549 0.0685831 0.0005
 0.986398 -0.155455  0.113779 0.173236 0.0005
 0.986449 -0.152466  0.113229 0.0611394 0.0005
 0.986744 -0.148681  0.113129 0.0351176 0.0005
 0.989032 -0.153821  0.117536 0.212046 0.0005
   1.0042 -0.156285  0.102734 0.204122 0.0005
 0.977602 -0.145982  0.111222 0.0247904 0.0005
 0.979753 -0.142548  0.113873 0.0312596 0.0005
 0.993634 -0.146982  0.117755 0.116997 0.0005
 0.982023 -0.154347  0.121637 0.119942 0.0005
 0.992233 -0.148621  0.116301 0.104492 0.0005
 0.991468 -0.157257  0.118305 0.203322 0.0005
  0.99794 -0.152192  0.104592 0.192098 0.0005
 0.976437 -0.147585  0.114305 0.0650176 0.0005
 0.979155 -0.149523  0.110301 0.0725936 0.0005
 0.991206 -0.148261  0.118915 0.129197 0.0005
 0.981971 -0.143368  0.114057 0.010006 0.0005
 0.976142 -0.142142  0.123069 0.0144206 0.0005
 0.992134 -0.153083  0.104745 0.203114 0.0005
 0.975898 -0.150621  0.113182 0.027411 0.0005
 0.992457 -0.149377  0.117598 0.0816818 0.0005
0.994033 -0.14714  0.11057 0.0510872 0.0005
 0.985527 -0.155966  0.115632 0.16507 0.0005
 0.980091 -0.146976  0.107749 0.0536321 0.0005
 0.99439 -0.14778 0.111897 0.0763751 0.0005
 0.984181 -0.146182  0.114465 0.00269665 0.0005
 0.989362 -0.164743  0.108781 0.119326 0.0005
 0.979405 -0.150732  0.114076 0.118773 0.0005
  0.97752 -0.148233  0.110614 0.0315335 0.0005
 0.994692 -0.150058  0.103771 0.168482 0.0005
 0.985487 -0.148409  0.114767 0.174067 0.0005
 0.993626 -0.146403  0.117891 0.0912115 0.0005
 0.989082 -0.152627  0.116544 0.162725 0.0005
 0.978365 -0.148944  0.114261 0.128659 0.0005
  0.98637 -0.149933   0.11358 0.0148509 0.0005
 0.98469 -0.14773 0.111625 0.0299926 0.0005
 0.982229 -0.148116  0.109683 0.0525619 0.0005
 0.991147 -0.138457  0.117392 0.01676 0.0005
 0.986172 -0.147941  0.113556 0.160775 0.0005
 0.993267 -0.145367  0.120643 0.120963 0.0005
 0.994145 -0.153088  0.106692 0.173952 0.0005
 0.986006 -0.152433  0.113701 0.036814 0.0005
 0.987295 -0.150709   0.11211 0.00550967 0.0005
 0.987883 -0.137716  0.117233 0.0286184 0.0005
 0.983396 -0.154474   0.10094 0.0944875 0.0005
 0.981015 -0.142769  0.117025 -0.0218496 0.0005
 0.991194 -0.146432  0.117103 0.109538 0.0005
 0.995153 -0.156258 0.0977123 0.1168 0.0005
 0.977431 -0.154935  0.123097 0.145756 0.0005
 0.989245 -0.148275   0.11256 0.0908725 0.0005
 0.979548 -0.147114  0.110616 0.0257943 0.0005
 0.984943 -0.148457  0.117852 0.189358 0.0005
 0.994191 -0.154194  0.106142 0.186445 0.0005
 0.982443 -0.141221   0.11066 0.0894054 0.0005
  0.98031 -0.160103 0.0992532 0.075266 0.0005
 0.995497 -0.152951  0.106556 0.191284 0.0005
 0.980747 -0.154186  0.102779 0.0462357 0.0005
0.985089 -0.15007 0.119104 0.203203 0.0005
 0.982763 -0.142795  0.118768 -0.0405691 0.0005
 0.994569 -0.153066  0.105433 0.18601 0.0005
 0.992044 -0.148031  0.113721 0.122146 0.0005
 0.984619 -0.153217  0.110829 0.0360973 0.0005
 0.992623 -0.149229  0.115822 0.114862 0.0005
0.989903 -0.15193 0.108194 0.187064 0.0005
 0.994589 -0.148211  0.119154 0.103504 0.0005
  0.98724 -0.151001  0.111819 0.0782337 0.0005
 0.998203 -0.149149  0.106789 0.217539 0.0005
 0.998176 -0.150679  0.106452 0.172397 0.0005
 0.981597 -0.156749  0.101422 0.0727543 0.0005
 0.981884 -0.154083 0.0967733 0.0588538 0.0005
 0.996017 -0.150066  0.106911 0.210741 0.0005
0.992487 -0.14736 0.111947 0.0848848 0.0005
 0.986803 -0.150382  0.112566 0.0376813 0.0005
 0.986455 -0.146623  0.113141 0.0116519 0.0005
 0.988384 -0.160006 0.0970305 0.0491372 0.0005
 0.996867 -0.151749   0.10714 0.192168 0.0005
 0.984495 -0.144313  0.116456 0.00145835 0.0005
 0.986325 -0.151887  0.117467 0.17105 0.0005
0.983417 -0.14903 0.114801 0.0592116 0.0005
 0.993419 -0.149311  0.119079 0.113155 0.0005
 0.991274 -0.151163  0.108459 0.21561 0.0005
   0.9946 -0.150037  0.104658 0.181282 0.0005
 0.990572 -0.146604  0.119551 0.111133 0.0005
  0.98711 -0.148343  0.115378 0.0511409 0.0005
 0.986457 -0.149316  0.113645 0.178907 0.0005
 0.985868 -0.151616   0.11125 0.027441 0.0005
0.981016 -0.15328 0.113757 0.157784 0.0005
 0.982796 -0.140398  0.114041 0.0117628 0.0005
   0.9871 -0.151109   0.11552 0.0704734 0.0005
 0.989823 -0.148241  0.112434 0.0501956 0.0005
 0.992333 -0.156408  0.117487 0.211623 0.0005
 0.995672 -0.151562  0.106375 0.153705 0.0005
 0.991458 -0.159409 0.0970715 0.111144 0.0005
 0.990988 -0.148481  0.119347 0.0966082 0.0005
 0.984056 -0.148657  0.117802 0.173635 0.0005
 0.986774 -0.140813  0.113879 -0.0454786 0.0005
0.996417 -0.15018 0.100657 0.223833 0.0005
  0.98677 -0.150904  0.116359 0.174772 0.0005
 0.984775 -0.155252  0.115234 0.165802 0.0005
 0.978273 -0.150434  0.120642 0.278146 0.0005
0.993523 -0.14832  0.12069 0.122412 0.0005
  0.99513 -0.152342   0.10543 0.197334 0.0005
 0.991982 -0.158578 0.0975184 0.103043 0.0005
 0.978769 -0.154236  0.119494 0.101125 0.0005
 0.986829 -0.153616   0.11579 0.18066 0.0005
 0.987569 -0.144689  0.111904 0.0499018 0.0005
 0.982091 -0.158832 0.0997967 0.083797 0.0005
 0.999875 -0.162308  0.118457 0.177453 0.0005
 0.984907 -0.147951   0.11499 0.0781541 0.0005
 0.987973 -0.150152  0.113492 0.163924 0.0005
 0.980259 -0.145105  0.112924 0.0039043 0.0005
 0.981565 -0.144653  0.108124 0.0384135 0.0005
  0.98714 -0.151266  0.109236 0.0487716 0.0005
 0.987938 -0.149589  0.109905 0.0458915 0.0005
 0.979038 -0.155537  0.100112 0.0807967 0.0005
 0.986448 -0.160344  0.108781 0.144536 0.0005
0.993695 -0.15167 0.109809 0.222302 0.0005
  0.99779 -0.151077  0.104884 0.201813 0.0005
0.984483 -0.15055 0.113675 0.0208429 0.0005
  0.98395 -0.144124  0.111869 -0.0259154 0.0005
 0.991876 -0.144976  0.110984 0.0549133 0.0005
 0.985279 -0.147964  0.117366 0.183869 0.0005
 0.995314 -0.151183  0.107929 0.201488 0.0005
 0.988973 -0.150368  0.114145 0.0873281 0.0005
 0.986232 -0.146859   0.11404 0.0302993 0.0005
 0.980949 -0.155357 0.0988169 0.0867421 0.0005
 0.992442 -0.147443  0.118367 0.109555 0.0005
 0.985081 -0.150271  0.112528 0.0681833 0.0005
 0.975003 -0.149889  0.111624 0.0965652 0.0005
 0.979265 -0.149319  0.115804 0.0554314 0.0005
 0.985604 -0.150074  0.112719 0.165198 0.0005
  0.98637 -0.148894  0.110903 0.0385105 0.0005
 0.986787 -0.151399  0.112516 0.149497 0.0005
0.984935 -0.14929 0.117848 0.180698 0.0005
 0.989774 -0.146098  0.116322 0.110851 0.0005
  0.98716 -0.153362  0.114781 0.178766 0.0005
0.995255 -0.15568 0.105217 0.176529 0.0005
 0.990711 -0.149566  0.119281 0.0903889 0.0005
 0.980494 -0.155148 0.0973267 0.0615664 0.0005
 0.982527 -0.142722  0.112788 0.0125774 0.0005
 0.988392 -0.148587  0.110348 0.0749782 0.0005
 0.976541 -0.147008  0.122673 0.0159921 0.0005
 0.987564 -0.148907  0.108204 0.0595519 0.0005
 0.986573 -0.155674  0.113085 0.171812 0.0005
  0.99401 -0.152914  0.107377 0.213763 0.0005
 0.983072 -0.145588  0.119489 -0.0386859 0.0005
 0.986085 -0.149686  0.115333 0.180474 0.0005
  1.00209 -0.155726 0.0993126 0.16134 0.0005
 0.994634 -0.150112  0.106454 0.178862 0.0005
 0.992518 -0.148196  0.115622 0.101902 0.0005
 0.984519 -0.148952   0.11569 0.181195 0.0005
 0.994659 -0.151782  0.104095 0.20341 0.0005
 0.987318 -0.149121  0.112159 0.0500203 0.0005
 0.990896 -0.144987  0.113462 0.0733185 0.0005
 0.988487 -0.152823  0.113165 0.0283579 0.0005
 0.995094 -0.153984  0.103941 0.179161 0.0005
 0.995271 -0.156415 0.0957548 0.118345 0.0005
 0.984582 -0.148912   0.11695 0.136679 0.0005
 0.994776 -0.138462  0.116165 0.0366408 0.0005
 0.985126 -0.150184  0.115513 0.179671 0.0005
 0.994515 -0.153808  0.109031 0.199497 0.0005
 0.976087 -0.144722  0.107705 0.0635869 0.0005
  0.99224 -0.148696  0.119026 0.113354 0.0005
 0.992968 -0.153163  0.094326 0.122128 0.0005
 0.996168 -0.155352  0.105704 0.192865 0.0005
 0.984873 -0.151624   0.11593 0.169322 0.0005
 0.984608 -0.144636   0.11475 0.0168252 0.0005
  0.98103 -0.154321 0.0946668 0.062224 0.0005
  0.99583 -0.152307  0.107989 0.212795 0.0005
 0.985102 -0.137371  0.108181 -0.0258974 0.0005
 0.991296 -0.147122  0.115819 0.116101 0.0005
 0.984107 -0.150152  0.120632 0.0463794 0.0005
 0.986646 -0.148531  0.114373 0.193858 0.0005
 0.991143 -0.145223   0.11487 0.0694674 0.0005
 0.995171 -0.152561  0.106764 0.192017 0.0005
 0.986056 -0.149243  0.113986 0.154722 0.0005
 0.997875 -0.150815  0.107026 0.184403 0.0005
 0.979529 -0.142862  0.110375 0.0927119 0.0005
 0.980904 -0.148299  0.125155 0.257584 0.0005
 0.981989 -0.150084  0.121619 0.0346484 0.0005
 0.996357 -0.150632  0.115922 0.0996026 0.0005
  1.00196 -0.153403  0.105395 0.193669 0.0005
 0.996889 -0.149674  0.106244 0.201624 0.0005
  1.00421 -0.153849 0.0987725 0.18454 0.0005
0.994354 -0.14715    0.119 0.11819 0.0005
 0.981697 -0.146042  0.117391 -0.0197789 0.0005
 0.995455 -0.149629  0.105678 0.212788 0.0005
 0.983689 -0.144196   0.11199 0.0180471 0.0005
0.981268 -0.15165 0.119937 0.0357198 0.0005
  0.98698 -0.148804  0.114393 0.202348 0.0005
 0.988098 -0.151286  0.110957 0.0467315 0.0005
 0.991495 -0.146982  0.117035 0.0835001 0.0005
 0.986678 -0.150886  0.114291 0.174902 0.0005
 0.991633 -0.140625  0.116789 0.026435 0.0005
 0.982901 -0.145828  0.107653 0.0198156 0.0005
 0.993688 -0.150401   0.10521 0.168445 0.0005
  0.98251 -0.145726  0.118421 -0.0311372 0.0005
  0.99456 -0.154063  0.103101 0.152801 0.0005
 0.978419 -0.152572  0.100811 0.0921501 0.0005
 0.990166 -0.146124  0.112261 0.0429046 0.0005
0.993366 -0.15469 0.108116 0.191352 0.0005
 0.977017 -0.147137  0.119166 0.258118 0.0005
0.996343 -0.15311 0.104037 0.232397 0.0005
 0.985841 -0.149353  0.116735 0.0538076 0.0005
 0.982382 -0.146914   0.11178 -0.000140785 0.0005
 0.996389 -0.151999  0.103363 0.190889 0.0005
 0.992842 -0.153566  0.105212 0.217953 0.0005
 0.978348 -0.151647  0.114587 0.131136 0.0005
 0.995146 -0.157412 0.0977247 0.120722 0.0005
 0.984348 -0.141955  0.117839 0.0302526 0.0005
 0.983959 -0.147086  0.111205 0.0274082 0.0005
 0.989886 -0.148194  0.111031 0.086295 0.0005
0.987793 -0.15205  0.11502 0.034941 0.0005
  0.97621 -0.150997  0.120482 0.274782 0.0005
 0.978889 -0.152333  0.112019 0.112891 0.0005
 0.996284 -0.153113  0.105908 0.205107 0.0005
 0.995604 -0.152165  0.104018 0.220097 0.0005
 0.982112 -0.147076  0.111027 0.0573282 0.0005
 0.980758 -0.143781  0.114705 -0.00294277 0.0005
 0.985689 -0.150612  0.114977 0.0537461 0.0005
 0.989468 -0.139435  0.118555 0.0413997 0.0005
 0.987251 -0.146286  0.110845 0.0568056 0.0005
  0.98193 -0.150899  0.112906 0.120423 0.0005
 0.978478 -0.146002  0.108943 0.0344086 0.0005
 0.992914 -0.146861  0.117616 0.0858242 0.0005
 0.977128 -0.146935  0.114777 0.0637866 0.0005
 0.991765 -0.156293 0.0963348 0.115817 0.0005
 0.981017 -0.150821  0.120546 0.00246896 0.0005
 0.991661 -0.148567  0.118545 0.105171 0.0005
 0.979453 -0.145779  0.120645 -0.0344688 0.0005
 0.982778 -0.145124  0.110033 0.0197091 0.0005
 0.993088 -0.153516  0.114173 0.0992272 0.0005
 0.992667 -0.145118  0.117812 0.105061 0.0005
 0.976696 -0.146851  0.114207 0.0667688 0.0005
 0.982931 -0.157735 0.0974234 0.0865545 0.0005
 0.981322 -0.150035  0.120228 0.00308456 0.0005
0.986602 -0.14921 0.114869 0.150305 0.0005
 0.984629 -0.148287  0.115738 0.165785 0.0005
  0.98033 -0.154019  0.115853 0.198505 0.0005
 0.987981 -0.138556   0.11494 0.0569304 0.0005
0.994446 -0.15254 0.107208 0.206001 0.0005
 0.994736 -0.157071 0.0947197 0.118155 0.0005
  0.98469 -0.150926   0.11563 0.177796 0.0005
 0.995576 -0.152107  0.106263 0.191602 0.0005
 0.993882 -0.157756 0.0967243 0.157341 0.0005
  0.98462 -0.150164  0.113905 0.15448 0.0005
 0.985636 -0.151953  0.114532 0.203017 0.0005
 0.985143 -0.151345  0.114854 0.15498 0.0005
 0.985192 -0.146809  0.115138 0.0434646 0.0005
 0.985015 -0.153235  0.115963 0.191207 0.0005
  0.99183 -0.145297  0.113109 0.0530549 0.0005
0.986734 -0.1504 0.11302 0.0420648 0.0005
  0.99102 -0.145646  0.115122 0.0543172 0.0005
 0.991241 -0.147132  0.118114 0.0769722 0.0005
 0.984539 -0.150191  0.111682 0.0587601 0.0005
 0.998421 -0.154039  0.106249 0.1756 0.0005
  0.98956 -0.149941  0.109638 0.0585956 0.0005
 0.993368 -0.156109 0.0983692 0.151715 0.0005
 0.996417 -0.149188  0.108474 0.192452 0.0005
 0.980083 -0.155027 0.0997544 0.0526425 0.0005
 0.991726 -0.156056 0.0987681 0.128941 0.0005
 0.994499 -0.148618  0.118427 0.120834 0.0005
 0.993449 -0.146311  0.117778 0.0932093 0.0005
 0.994732 -0.150583   0.11846 0.124481 0.0005
 0.993777 -0.147493  0.117956 0.117609 0.0005
 0.985652 -0.147192  0.114363 0.151825 0.0005
 0.991966 -0.152649  0.102132 0.185856 0.0005
 0.983022 -0.144063  0.108362 0.0343988 0.0005
 0.990041 -0.145755  0.114667 0.0518757 0.0005
 0.988895 -0.152531  0.115592 0.010629 0.0005
 0.976418 -0.145898  0.112709 0.0231377 0.0005
  1.00202 -0.153698  0.103862 0.185776 0.0005
 0.996347 -0.155826 0.0960291 0.124371 0.0005
 0.987772 -0.149959  0.112934 0.0549344 0.0005
 0.986478 -0.150374  0.113844 0.0360556 0.0005
 0.986369 -0.153556  0.115923 0.164164 0.0005
 0.986216 -0.150783  0.115084 0.209836 0.0005
 0.991172 -0.164492  0.106024 0.113913 0.0005
 0.994743 -0.153259  0.107006 0.196498 0.0005
   0.9761 -0.147744  0.112756 0.011631 0.0005
 0.992239 -0.138721  0.117716 0.0262501 0.0005
 0.996206 -0.151479  0.104705 0.183471 0.0005
 0.995738 -0.151221  0.107761 0.192426 0.0005
 0.993102 -0.147829  0.113793 0.0775464 0.0005
 0.981399 -0.147952  0.115508 0.0767643 0.0005
 0.988198 -0.148338  0.115668 0.171555 0.0005
 0.983038 -0.144421  0.114554 0.00106793 0.0005
 0.994618 -0.146908  0.115468 0.101348 0.0005
 0.991208 -0.150802  0.103618 0.17862 0.0005
0.977223 -0.14463 0.109119 0.0519494 0.0005
 0.994482 -0.148724  0.118082 0.0815503 0.0005
 0.991444 -0.146841  0.114322 0.104175 0.0005
0.988254 -0.14862 0.114935 0.131635 0.0005
 0.988012 -0.150274  0.112688 0.0581053 0.0005
 0.995064 -0.150075  0.105425 0.165266 0.0005
 0.990992 -0.150373  0.111494 -0.0481817 0.0005
 0.988989 -0.152318  0.106087 0.182675 0.0005
 0.996809 -0.150933  0.108472 0.182283 0.0005
0.985635 -0.15057 0.114698 0.152545 0.0005
0.980564  -0.1561 0.100315 0.0568608 0.0005
 0.992928 -0.154473  0.115361 0.220449 0.0005
  0.98714 -0.152823   0.11714 0.175866 0.0005
 0.989403 -0.145733    0.1118 0.0715058 0.0005
 0.985977 -0.152154  0.115593 0.0426835 0.0005
 0.987147 -0.149843  0.118157 0.177293 0.0005
 0.992967 -0.149822  0.114416 0.042048 0.0005
 0.995093 -0.152555  0.107135 0.189949 0.0005
 0.987315 -0.141095  0.102123 0.0614761 0.0005
0.989647 -0.14794 0.113775 0.029872 0.0005
 0.988302 -0.140652  0.116608 0.0536276 0.0005
  0.97754 -0.147498   0.11718 0.0940494 0.0005
 0.977999 -0.155226  0.123288 0.131843 0.0005
 0.986993 -0.145773  0.109121 0.0414253 0.0005
 0.984855 -0.146237   0.11202 0.0240056 0.0005
 0.997401 -0.156691  0.105303 0.176779 0.0005
  0.98569 -0.150933  0.108947 0.0343765 0.0005
 0.980357 -0.150339  0.121027 0.0504178 0.0005
 0.989141 -0.149733  0.109735 0.0744094 0.0005
 0.98568 -0.14984 0.114062 0.0496819 0.0005
 0.982644 -0.146907   0.11423 0.030309 0.0005
 0.985862 -0.159238 0.0977651 0.0727375 0.0005
  0.98569 -0.152207  0.113905 0.163636 0.0005
 0.981928 -0.146101  0.110998 0.0385936 0.0005
  0.98862 -0.150803  0.114554 0.0654022 0.0005
 0.993919 -0.150885  0.105921 0.19073 0.0005
0.985205 -0.14553 0.108842 0.0361974 0.0005
 0.983919 -0.141802  0.121296 0.0156138 0.0005
 0.982811 -0.154982 0.0985864 0.0501467 0.0005
0.995572 -0.15143 0.103638 0.165236 0.0005
 0.982194 -0.146725  0.114433 0.0690453 0.0005
 0.972736 -0.142992  0.123641 0.15117 0.0005
 0.995345 -0.158503  0.097551 0.127915 0.0005
 0.994613 -0.152683  0.104605 0.190483 0.0005
 0.995533 -0.156861 0.0948049 0.120357 0.0005
 0.986653 -0.151675  0.117448 0.184053 0.0005
 0.982462 -0.148359  0.114407 0.0280955 0.0005
  0.98251 -0.148054  0.120695 0.0341237 0.0005
 0.994297 -0.152358  0.115207 0.114775 0.0005
 0.991367 -0.155172 0.0985754 0.122178 0.0005
 0.993829 -0.157715 0.0970029 0.104943 0.0005
 0.989391 -0.156433  0.119624 0.224956 0.0005
 0.988458  -0.15821 0.0981389 0.0517018 0.0005
 0.995963 -0.152685  0.104343 0.207644 0.0005
 0.996902 -0.152098  0.105597 0.202043 0.0005
 0.982693 -0.141572  0.114412 -0.0444062 0.0005
   0.9916 -0.148065  0.115428 0.112655 0.0005
 0.982014 -0.142648  0.114171 0.0174827 0.0005
0.981591 -0.14718 0.120605 -0.0484516 0.0005
 0.979461 -0.151211  0.113535 0.108489 0.0005
  0.98739 -0.153026   0.11591 0.17485 0.0005
 0.987648 -0.152313  0.115767 0.0195687 0.0005
 0.983093 -0.153032  0.115333 0.193814 0.0005
 0.985922 -0.150079  0.114717 0.188174 0.0005
 0.983438 -0.151798  0.119077 0.0415959 0.0005
 0.991014 -0.148865  0.119743 0.0873716 0.0005
 0.982508 -0.148955  0.115477 0.0338607 0.0005
 0.981017 -0.155587  0.101054 0.0796591 0.0005
 0.984429 -0.143931  0.111856 -0.0248074 0.0005
 0.987987 -0.151025  0.112059 0.0350717 0.0005
 0.989169 -0.149009  0.113337 0.175292 0.0005
  0.99369 -0.143721  0.115471 0.108726 0.0005
 0.989649 -0.153021  0.106132 0.215323 0.0005
 0.989143 -0.149018  0.110752 0.0674699 0.0005
 0.986092 -0.150406   0.11097 0.0694723 0.0005
 0.986853 -0.150578  0.114083 0.156513 0.0005
 0.99518 -0.15007 0.107424 0.154635 0.0005
 0.990152 -0.138604  0.120114 0.0619095 0.0005
 0.985988 -0.154351  0.114089 0.183039 0.0005
 0.985532 -0.146212  0.110451 0.0324968 0.0005
 0.985837 -0.149695  0.117643 0.150342 0.0005
 0.983393 -0.145629  0.121446 -0.0305867 0.0005
 0.996036 -0.149621   0.10739 0.193554 0.0005
 0.986396 -0.151122  0.114834 0.153368 0.0005
0.994852 -0.15266 0.105702 0.201938 0.0005
  1.00295 -0.149615  0.114082 0.307492 0.0005
0.981859 -0.15787 0.100888 0.0850271 0.0005
 0.979212 -0.152698  0.113179 0.119403 0.0005
 0.984888 -0.149128  0.112091 0.193085 0.0005
 0.992597 -0.149503  0.116312 0.0768548 0.0005
  0.98766 -0.152896   0.11541 0.170588 0.0005
 0.984738 -0.149427    0.1142 0.180824 0.0005
  0.9865 -0.14661 0.114518 0.201485 0.0005
 0.988759 -0.151638  0.116086 0.170285 0.0005
 0.997208 -0.150499  0.109451 0.184294 0.0005
 0.989068 -0.146466  0.115942 0.119135 0.0005
 0.988096 -0.151682  0.111703 -0.00064309 0.0005
 0.993801 -0.152507  0.104596 0.193994 0.0005
 0.983364 -0.144659  0.111724 0.0662497 0.0005
 0.993752 -0.149001  0.105058 0.192778 0.0005
 0.99278 -0.15356 0.105426 0.201535 0.0005
 0.993009 -0.147127  0.113615 0.0504442 0.0005
 0.989141 -0.140399  0.113743 0.0248439 0.0005
 0.993373 -0.150808  0.116506 0.104908 0.0005
 0.986569 -0.153198  0.114565 0.179684 0.0005
 0.985608 -0.150741  0.115729 0.161203 0.0005
 0.991063 -0.150851  0.107198 0.180153 0.0005
 0.986023 -0.152102  0.115841 0.172393 0.0005
 0.993902 -0.149585  0.120174 0.13668 0.0005
  0.99299 -0.148744  0.116292 0.104883 0.0005
  0.98712 -0.165198  0.110368 0.109084 0.0005
 0.992422 -0.150939  0.106682 0.182567 0.0005
 0.986471 -0.154121  0.114248 0.03869 0.0005
 0.984879 -0.150405  0.112895 0.0439029 0.0005
 0.988044 -0.151888  0.114292 0.18826 0.0005
  0.98221 -0.154234 0.0977944 0.0469949 0.0005
0.991887  -0.1475 0.120832 0.109839 0.0005
 0.992406 -0.152984  0.105495 0.211419 0.0005
 0.988862 -0.146791  0.114057 0.0659643 0.0005
0.991616 -0.14694 0.124273 0.0676121 0.0005
 0.992458 -0.146461  0.117714 0.118521 0.0005
 0.979708 -0.156506  0.100636 0.0858999 0.0005
  1.00276 -0.151946  0.105742 0.203723 0.0005
 0.980413  -0.15616 0.0988592 0.0495465 0.0005
 0.977633 -0.151963  0.121421 0.143369 0.0005
  0.99319 -0.148715  0.119954 0.124123 0.0005
 0.989274 -0.149179  0.114855 0.151903 0.0005
 0.992259 -0.146424  0.112819 0.114171 0.0005
 0.993053 -0.151587  0.107921 0.205524 0.0005
0.986349 -0.14774 0.113018 0.0451998 0.0005
 0.986838 -0.150502  0.117203 0.151395 0.0005
 0.999107 -0.151337  0.104952 0.19163 0.0005
 0.994613 -0.147265   0.11786 0.11381 0.0005
   1.0009 -0.150868  0.109089 0.182602 0.0005
 0.987648 -0.152107  0.113796 0.052791 0.0005
 0.992282 -0.148338  0.117792 0.131229 0.0005
 0.980739 -0.151934  0.112605 0.142964 0.0005
 0.989501 -0.150559  0.114763 0.165657 0.0005
 0.993034 -0.152982  0.105859 0.233103 0.0005
  0.99721 -0.150463  0.107529 0.183072 0.0005
 0.977218  -0.15882 0.0998537 0.0976034 0.0005
 0.984507 -0.142894  0.118976 0.00256254 0.0005
 0.978538 -0.147357  0.107436 0.0794833 0.0005
 0.996417 -0.151886  0.106179 0.207922 0.0005
 0.980676 -0.146687  0.110032 0.0748031 0.0005
 0.995372 -0.152976  0.105936 0.153624 0.0005
0.993267 -0.14628 0.113712 0.0529783 0.0005
 0.994246 -0.155703 0.0954551 0.126629 0.0005
 0.978141 -0.147231  0.109867 0.0497197 0.0005
 0.980789 -0.153371  0.121782 0.111912 0.0005
  0.99494 -0.157139  0.097157 0.105782 0.0005
 0.99824 -0.15096 0.104093 0.191735 0.0005
 0.992365 -0.146821  0.111508 0.0802806 0.0005
 0.994184 -0.154015 0.0973806 0.135699 0.0005
0.987918 -0.15159 0.112941 0.00422765 0.0005
 0.984926 -0.141108     0.117 0.0320518 0.0005
 0.986547 -0.143663  0.108202 0.0351768 0.0005
 0.992276 -0.152244  0.106532 0.195705 0.0005
 0.986019 -0.152156  0.114796 0.174848 0.0005
 0.998521 -0.155012  0.106505 0.186652 0.0005
 0.988491 -0.149633  0.112676 0.0855946 0.0005
 0.991083 -0.147454  0.117453 0.0629164 0.0005
 0.992198 -0.146446  0.118194 0.112159 0.0005
 0.999194 -0.151426  0.105755 0.201425 0.0005
 0.997699 -0.151963  0.107146 0.20625 0.0005
 0.998555 -0.152655  0.106974 0.177848 0.0005
 0.984629 -0.153401  0.114184 0.168405 0.0005
 0.988757 -0.153438   0.10837 0.183616 0.0005
  0.99701 -0.154248  0.105493 0.1936 0.0005
 0.990506 -0.154612  0.116773 0.212016 0.0005
 0.985616 -0.153614  0.115113 0.153996 0.0005
 0.992442 -0.151577  0.104192 0.201416 0.0005
 0.981308 -0.144762  0.113243 0.0041052 0.0005
 0.979353 -0.158332 0.0985646 0.0811063 0.0005
 0.995608 -0.150395    0.1084 0.167282 0.0005
 0.983585 -0.148709   0.11495 0.154163 0.0005
  1.0011 -0.15089 0.104781 0.181501 0.0005
 0.987934 -0.144465  0.116408 0.0134292 0.0005
 0.989478 -0.147316  0.116523 0.0263947 0.0005
 0.983964 -0.139167   0.11675 0.00701973 0.0005
 0.992011 -0.147611  0.113036 0.039538 0.0005
 0.982553 -0.156599 0.0956613 0.0545216 0.0005
 0.993743 -0.154044  0.117694 0.226141 0.0005
  1.00022 -0.150509  0.105186 0.153107 0.0005
 0.991302 -0.146937  0.113023 0.0558677 0.0005
0.988997 -0.1501 0.10999 -0.00787496 0.0005
0.983736 -0.14948 0.120321 0.0313702 0.0005
 0.991845 -0.147726  0.117247 0.109218 0.0005
 0.984066 -0.140697  0.116024 -0.0174023 0.0005
 0.981899 -0.147591  0.119095 -0.0224321 0.0005
 0.993893 -0.149143  0.120405 0.100771 0.0005
 0.983003 -0.150353  0.118017 0.208719 0.0005
 0.974566 -0.150332  0.119472 0.0789561 0.0005
 0.988151 -0.149322  0.110777 0.0311484 0.0005
0.976846 -0.14735 0.117264 0.0803343 0.0005
 0.996731 -0.151601  0.106422 0.200955 0.0005
 0.980804 -0.145755  0.113775 0.0196422 0.0005
 0.992552 -0.146034  0.118026 0.130232 0.0005
 0.977335 -0.145846  0.118916 0.287275 0.0005
 0.980846 -0.149501  0.120569 -0.0101878 0.0005
 0.986815 -0.150673  0.110916 0.0267071 0.0005
 0.995948 -0.153108  0.106511 0.218134 0.0005
 0.997834 -0.152563  0.106573 0.198534 0.0005
0.989211 -0.15322 0.112779 0.0378024 0.0005
 0.992915 -0.138836  0.122642 0.0225676 0.0005
  0.98256 -0.154994  0.101176 0.0371907 0.0005
 0.991964 -0.145099  0.113024 0.0404172 0.0005
0.992786 -0.14697 0.116196 0.111149 0.0005
 0.990139 -0.146312  0.113312 0.0561517 0.0005
 0.983845 -0.145831   0.11036 0.0653649 0.0005
0.989324  -0.1561 0.115502 0.215524 0.0005
 0.992489 -0.148202  0.113576 0.0773334 0.0005
 0.983167 -0.143211  0.109908 0.0435372 0.0005
0.985657 -0.14857 0.115039 0.0461301 0.0005
 0.981755 -0.155669  0.120395 0.107136 0.0005
 0.987043 -0.152763  0.110118 0.0503606 0.0005
 0.986323 -0.150646   0.11313 0.0272702 0.0005
 0.991607 -0.157638  0.118657 0.250928 0.0005
 0.968768 -0.148482  0.116582 0.0694412 0.0005
 0.996318 -0.153619  0.106724 0.211722 0.0005
 0.979996 -0.157535  0.102057 0.0839156 0.0005
 0.981336 -0.151831   0.11566 0.125076 0.0005
 0.980232 -0.145728  0.124724 0.270831 0.0005
0.981176 -0.14612 0.115217 0.022913 0.0005
  0.99571 -0.153181  0.107984 0.1959 0.0005
 0.984989 -0.150773  0.111549 0.0218988 0.0005
 0.985458 -0.150949  0.113568 0.0224231 0.0005
 0.985482 -0.149544  0.113118 0.0368695 0.0005
0.991526 -0.15336  0.10841 0.190323 0.0005
 0.988805 -0.148487  0.109576 0.0620551 0.0005
 0.986847 -0.149653  0.110397 0.0249028 0.0005
 0.992887 -0.143906  0.120392 0.0906682 0.0005
   0.9862 -0.150386  0.113815 0.19089 0.0005
 0.986153 -0.151412  0.112289 0.0456327 0.0005
 0.987681 -0.149296  0.111147 0.0637989 0.0005
 0.995612 -0.155952  0.094418 0.149886 0.0005
  0.98832 -0.146185  0.114744 0.0696822 0.0005
 0.990976 -0.148121  0.116679 0.0946522 0.0005
 0.987904 -0.148393  0.115656 0.0635378 0.0005
0.997358 -0.15124 0.105521 0.208391 0.0005
 0.989445 -0.150809  0.113902 0.0267151 0.0005
 0.993876 -0.151606  0.105109 0.197919 0.0005
 0.979425 -0.147127  0.123204 0.269231 0.0005
 0.985619 -0.147635  0.113655 0.0391752 0.0005
 0.997169 -0.150944   0.10639 0.198496 0.0005
 0.981368 -0.154946  0.100186 0.0315335 0.0005
  0.97884 -0.157312   0.10151 0.0521257 0.0005
 0.988137 -0.151285   0.11327 0.0101671 0.0005
  0.98324 -0.150232  0.117101 0.20295 0.0005
 0.987907 -0.149701  0.111972 0.0640362 0.0005
 0.989535 -0.148209  0.112817 0.0552162 0.0005
 0.993442 -0.153017  0.105844 0.22098 0.0005
 0.980706 -0.148383  0.110366 0.0601579 0.0005
 0.995958 -0.152687  0.104824 0.203019 0.0005
 0.979096 -0.150575  0.115094 0.0807274 0.0005
 0.979846 -0.149936  0.113594 0.106956 0.0005
 0.989474 -0.146716  0.125584 0.0605566 0.0005
 0.987186 -0.139568  0.119309 -0.00227202 0.0005
 0.990963 -0.149781  0.114435 0.0617236 0.0005
 0.976057 -0.145376  0.124583 0.0147778 0.0005
 0.990954 -0.146242  0.118351 0.0903665 0.0005
 0.991161 -0.148058  0.119219 0.107895 0.0005
 0.990785 -0.153402  0.104641 0.187223 0.0005
 0.988114 -0.146118  0.111265 0.0700796 0.0005
 0.992971 -0.145779     0.112 0.0751001 0.0005
  0.99381 -0.147344  0.117694 0.150007 0.0005
 0.99352 -0.14833 0.115903 0.0886423 0.0005
 0.993173 -0.150352  0.109011 0.206698 0.0005
 0.988842 -0.147527  0.114169 0.0552705 0.0005
 0.993348 -0.151762  0.123706 0.0656668 0.0005
 0.988836 -0.148449  0.113025 0.0514868 0.0005
 0.989505 -0.149122  0.116408 0.167098 0.0005
 0.977832 -0.150176  0.111412 0.122376 0.0005
  0.98436 -0.145757   0.11164 0.000470694 0.0005
 0.995676 -0.152365  0.107425 0.185892 0.0005
 0.996689 -0.151255  0.105858 0.170233 0.0005
  0.99163 -0.140967  0.117367 0.0165786 0.0005
 0.988207 -0.150028  0.114623 0.191527 0.0005
 0.988542 -0.137045  0.116436 0.0151655 0.0005
 0.990318 -0.158271  0.117688 0.237974 0.0005
  0.99361 -0.153556  0.108025 0.181823 0.0005
 0.989072 -0.147713  0.113653 0.0705308 0.0005
 0.991283 -0.148579  0.118067 0.137531 0.0005
 0.992529 -0.157754 0.0929177 0.0978607 0.0005
 0.987979 -0.146031  0.116853 0.0367049 0.0005
 0.983334 -0.147676  0.114532 0.0640292 0.0005
 0.981826 -0.155888  0.100843 0.0585617 0.0005
 0.98646 -0.14639 0.112212 0.0196043 0.0005
 0.997248 -0.151601  0.108066 0.184972 0.0005
 0.984215 -0.147985  0.120686 0.0533314 0.0005
 0.988728 -0.140888  0.118573 0.0170327 0.0005
 0.984556 -0.147966  0.113835 0.0683425 0.0005
 0.984809 -0.143413  0.110391 0.0256324 0.0005
 0.993646 -0.138084  0.120944 0.0140289 0.0005
   0.9916 -0.149873  0.116321 0.0963217 0.0005
 0.982848 -0.150071  0.115932 0.163251 0.0005
 0.983133 -0.148671  0.119813 0.0510363 0.0005
 0.994569 -0.148378  0.117531 0.0761005 0.0005
 0.991506 -0.146663  0.119406 0.107199 0.0005
 0.983553 -0.145135  0.110951 0.0489778 0.0005
 0.982948 -0.150086  0.114869 0.16734 0.0005
 0.985035 -0.141237  0.113544 0.011162 0.0005
 0.981208 -0.152725  0.113406 0.116221 0.0005
 0.999058 -0.150944  0.106503 0.181668 0.0005
 0.995283 -0.150339  0.105748 0.222841 0.0005
0.984311 -0.14275 0.113522 0.0446952 0.0005
 0.986434 -0.150283  0.110895 0.0351391 0.0005
 0.991521 -0.147375  0.112813 0.0443343 0.0005
 0.984315 -0.143889  0.114196 -0.000889841 0.0005
 0.979842 -0.150382  0.116203 0.0895877 0.0005
 0.994235 -0.153572  0.106876 0.215082 0.0005
  0.98662 -0.154871  0.113498 0.178783 0.0005
 0.983144 -0.145882  0.109894 0.00858194 0.0005
 0.989562 -0.137198  0.116668 0.0160699 0.0005
 0.994873 -0.158366 0.0975276 0.134998 0.0005
 0.992741 -0.149227  0.117378 0.0771896 0.0005
 0.995643 -0.149424  0.106613 0.145161 0.0005
  0.9867 -0.15291 0.117307 0.189226 0.0005
 0.988333 -0.139624  0.117191 0.0346506 0.0005
 0.991774 -0.145256  0.113502 0.080287 0.0005
  0.98713 -0.150817  0.111632 0.0517418 0.0005
  1.00548 -0.156271 0.0976844 0.164437 0.0005
 0.988703 -0.145241   0.11201 0.0325915 0.0005
 0.991839 -0.142189  0.117574 0.0363064 0.0005
0.990622 -0.15869 0.116521 0.223164 0.0005
 0.985128 -0.144581  0.108943 0.03063 0.0005
 0.982583 -0.147705  0.110076 0.0283192 0.0005
  0.99248 -0.146099  0.113511 0.0160084 0.0005
 0.991648 -0.148171  0.116287 0.110749 0.0005
 0.982756 -0.144688  0.117948 -0.0297311 0.0005
 0.988618 -0.139934  0.100264 0.0563765 0.0005
 0.991189 -0.148806  0.118882 0.107043 0.0005
 0.982638 -0.148463  0.115197 0.156569 0.0005
 0.995595 -0.151402   0.10549 0.20074 0.0005
 0.978613 -0.145445   0.12366 0.26924 0.0005
 0.986743 -0.149176  0.115568 0.140804 0.0005
 0.977093 -0.154032  0.120414 0.108417 0.0005
 0.983782 -0.150691  0.117718 0.18401 0.0005
 0.981214 -0.142446  0.115448 -0.0222442 0.0005
 0.979362 -0.145407  0.106055 0.0619026 0.0005
  0.98905 -0.151535  0.110216 0.0405641 0.0005
 0.988361 -0.161005  0.104746 0.105687 0.0005
 0.995193 -0.150386  0.105136 0.190246 0.0005
 0.985482 -0.150453  0.116935 0.158303 0.0005
 0.984965 -0.151171   0.11398 0.0222032 0.0005
 0.988881 -0.150402  0.112233 0.0574245 0.0005
 0.995507 -0.150517  0.107173 0.186964 0.0005
 0.992516 -0.148562   0.11628 0.0933097 0.0005
 0.988627 -0.149276  0.115238 0.0720082 0.0005
 0.995699 -0.155026  0.108646 0.186927 0.0005
 0.996538 -0.153027  0.106088 0.162951 0.0005
 0.986139 -0.154639   0.11463 0.0309833 0.0005
 0.976266  -0.15326 0.0998545 0.06006 0.0005
 0.990014 -0.133164  0.122308 -0.0454356 0.0005
 0.994228 -0.147084   0.11248 0.106917 0.0005
 0.980868 -0.153905  0.101112 0.0460957 0.0005
 0.988037 -0.151583  0.108805 0.0642828 0.0005
 0.983128 -0.156906  0.120818 0.115517 0.0005
 0.984226 -0.151612  0.114244 0.17126 0.0005
 0.994978 -0.154102  0.103787 0.179219 0.0005
 0.983835 -0.151722  0.112261 0.0516404 0.0005
 0.986347 -0.148151  0.112598 0.0337826 0.0005
 0.996386 -0.149265  0.104194 0.160313 0.0005
 0.984068 -0.154659  0.119265 0.15295 0.0005
 0.99396 -0.15038 0.104557 0.160832 0.0005
 0.986739 -0.140974  0.116467 0.0215815 0.0005
 0.995553 -0.150341  0.104147 0.216608 0.0005
 0.986547 -0.150589   0.11484 0.179266 0.0005
 0.993268 -0.152231  0.104455 0.14323 0.0005
 0.983426 -0.157481  0.101182 0.0731232 0.0005
 0.996431 -0.151476  0.106452 0.153565 0.0005
 0.988149 -0.147158  0.117985 0.0320052 0.0005
 0.980689 -0.141857  0.116794 -0.0140965 0.0005
  1.00433 -0.158632  0.100569 0.167829 0.0005
 0.983951 -0.151984  0.114013 0.15772 0.0005
 0.988838 -0.151815  0.110213 0.034335 0.0005
 0.978746 -0.146882  0.107889 0.0413756 0.0005
 0.995662 -0.148887  0.105927 0.182308 0.0005
 0.988316 -0.149524  0.111754 0.0296775 0.0005
0.995924 -0.15125 0.103635 0.243807 0.0005
 0.991439 -0.146725   0.11352 0.0637849 0.0005
 0.982567 -0.144757  0.120158 -0.00199751 0.0005
 0.991835 -0.147231  0.116478 0.0939206 0.0005
 0.997564 -0.152533  0.103879 0.193285 0.0005
 0.974795 -0.148165  0.119613 0.0638377 0.0005
 0.994284 -0.150119  0.106008 0.220977 0.0005
 0.986125 -0.150968   0.11251 0.0406913 0.0005
  0.98728 -0.152535  0.115057 0.024722 0.0005
  0.98479 -0.153879  0.116899 0.178946 0.0005
 0.997022 -0.152619  0.104241 0.173545 0.0005
 0.992489 -0.150494  0.118694 0.0808221 0.0005
0.984681 -0.15245 0.118475 0.183264 0.0005
  0.99471 -0.153026  0.103757 0.18652 0.0005
 1.00113 -0.14936 0.106122 0.180071 0.0005
  0.99218 -0.151377  0.105888 0.177228 0.0005
 0.975974 -0.142188  0.120789 -0.0561926 0.0005
 0.983244 -0.149331  0.113944 0.06809 0.0005
 0.985865 -0.150179  0.113949 0.0830966 0.0005
 0.984903 -0.149911  0.114228 0.159072 0.0005
  0.98231  -0.15602 0.0990141 0.0626048 0.0005
 0.980641 -0.145514  0.126149 0.256573 0.0005
 0.992983 -0.155659 0.0984617 0.131434 0.0005
 0.985807 -0.150217  0.116385 0.141313 0.0005
 0.992603 -0.154062  0.102216 0.17939 0.0005
 0.987858 -0.163235  0.108777 0.108465 0.0005
 0.987515 -0.152029  0.116449 0.190301 0.0005
 0.982072 -0.147203  0.112374 0.0373315 0.0005
 0.984007 -0.140499  0.111346 0.0192894 0.0005
 0.977979 -0.140026  0.115161 0.0321985 0.0005
0.988911 -0.14798  0.11255 0.0919864 0.0005
0.987632 -0.15076 0.111408 0.0373104 0.0005
  1.00267 -0.155617  0.100279 0.172293 0.0005
  0.97962 -0.148427  0.122568 0.274464 0.0005
  0.98484 -0.143521  0.118203 -0.0427176 0.0005
  0.98127 -0.143188   0.10995 0.0574932 0.0005
 0.988747 -0.137475   0.12029 0.045408 0.0005
 0.988849 -0.150293  0.112872 0.0822524 0.0005
 0.993368 -0.146202   0.11246 0.0598806 0.0005
  0.98081 -0.155628  0.100705 0.0544413 0.0005
 0.979733 -0.151628  0.121053 0.0144067 0.0005
 0.991069 -0.146987  0.117424 0.0912367 0.0005
 0.992859 -0.145683  0.113423 0.0108662 0.0005
 0.984045 -0.145307  0.120364 -0.0244634 0.0005
   0.9984 -0.152038  0.105158 0.186149 0.0005
 0.991889 -0.151492  0.105084 0.204136 0.0005
  0.98672 -0.150381  0.110573 0.0121711 0.0005
 0.993585 -0.138726  0.118633 0.0271467 0.0005
 0.984869 -0.140666  0.115597 0.0299765 0.0005
 0.992916 -0.146847  0.111969 0.109403 0.0005
 0.984852 -0.154072  0.114964 0.16219 0.0005
 0.985545 -0.153113  0.114744 0.0475167 0.0005
 0.994131 -0.144086  0.113116 0.0562382 0.0005
 0.991867 -0.151474  0.108543 0.20373 0.0005
   0.9936 -0.148715  0.113923 0.0760956 0.0005
0.987222 -0.14961 0.114453 0.182531 0.0005
 0.981211 -0.151567  0.116194 0.213044 0.0005
 0.986284 -0.153523  0.111695 0.0429256 0.0005
 0.992561 -0.148892  0.116922 0.0685712 0.0005
 0.988637 -0.151894  0.114653 0.150226 0.0005
 0.988115 -0.147134  0.115131 0.0636777 0.0005
 0.980458 -0.156207  0.101417 0.0648986 0.0005
 0.974761 -0.145041  0.111934 0.0394176 0.0005
 0.989829 -0.155399  0.114163 0.226529 0.0005
 0.984135 -0.149512   0.11814 0.177339 0.0005
 0.984639 -0.150868  0.117163 0.192597 0.0005
0.984522  -0.1515 0.114492 0.142961 0.0005
 0.993211 -0.149172  0.116806 0.0875875 0.0005
 0.984899 -0.151377  0.115911 0.202563 0.0005
 0.986916 -0.149779  0.109672 0.026065 0.0005
 0.986035 -0.150182  0.114576 0.143516 0.0005
  0.99202 -0.154369  0.117103 0.196108 0.0005
 0.994881 -0.155228  0.107212 0.189162 0.0005
 0.999158 -0.149546  0.104589 0.216003 0.0005
 0.985699 -0.151057   0.11541 0.170685 0.0005
 0.990449 -0.152893  0.107974 0.205794 0.0005
 0.983715 -0.152926  0.117279 0.158239 0.0005
 0.986554 -0.148685  0.114402 0.0545954 0.0005
 0.982585 -0.149551  0.114411 0.0520654 0.0005
 0.99564 -0.15242 0.105537 0.202695 0.0005
0.985186 -0.15072 0.113586 0.0128187 0.0005
 0.994547 -0.154506 0.0953843 0.133804 0.0005
 0.981587 -0.150412  0.112134 0.13011 0.0005
 0.986011 -0.153094  0.115047 0.168727 0.0005
 0.982653 -0.148155  0.108184 0.0480777 0.0005
 0.985626 -0.152307  0.116525 0.155585 0.0005
 0.990578 -0.147745  0.117553 0.0956844 0.0005
 0.991195 -0.155076  0.117357 0.226332 0.0005
 0.985704 -0.148597  0.116898 0.204835 0.0005
 0.988382 -0.152587   0.11469 0.0309538 0.0005
 0.998249 -0.139378  0.108584 -0.0233298 0.0005
 0.986336 -0.153196  0.117846 0.165965 0.0005
 0.994076 -0.152284  0.115575 0.090456 0.0005
 0.988343 -0.151734  0.110403 0.108822 0.0005
0.988079 -0.14987 0.112019 0.0303545 0.0005
 0.990739 -0.156532  0.118405 0.242725 0.0005
 0.992548 -0.145085   0.11739 0.0955461 0.0005
 0.992108 -0.152063   0.10706 0.168573 0.0005
 0.989117 -0.139546  0.116329 0.0230517 0.0005
 0.987481 -0.147639  0.110309 0.0444727 0.0005
 0.980671 -0.158081  0.101111 0.0792272 0.0005
 0.992882 -0.148413  0.119388 0.0901882 0.0005
 0.986516 -0.151141   0.11479 0.16429 0.0005
 0.992529 -0.148312  0.118117 0.108603 0.0005
 0.990836 -0.152639  0.107063 0.192846 0.0005
 0.996674 -0.151504  0.103986 0.171383 0.0005
 0.982023 -0.151089  0.116818 0.176645 0.0005
  0.98266 -0.154608  0.113553 0.165536 0.0005
 0.987423 -0.149221  0.112821 0.149352 0.0005
 0.987431 -0.144519  0.111694 0.0333452 0.0005
 0.994761 -0.154773  0.106222 0.193414 0.0005
 0.983637  -0.15836 0.0968573 0.0794118 0.0005
 0.985882 -0.151449  0.117992 0.191554 0.0005
 0.998539 -0.150796  0.104106 0.177693 0.0005
 0.985006 -0.150996  0.115072 0.213451 0.0005
  1.00355 -0.156761  0.101841 0.187832 0.0005
0.993195 -0.14904  0.11682 0.0970957 0.0005
 0.990854 -0.146685    0.1158 0.0971951 0.0005
   0.9921 -0.147524  0.111901 0.1264 0.0005
 0.985247 -0.151316  0.112758 0.200585 0.0005
 0.998354 -0.150696  0.107075 0.206265 0.0005
 0.978492 -0.146245  0.116348 0.0450328 0.0005
  1.00564 -0.157743 0.0992542 0.185528 0.0005
 0.987158 -0.151028  0.111731 0.0622521 0.0005
 0.984954 -0.151877  0.117157 0.0553846 0.0005
 0.991374 -0.148252  0.109219 -0.048211 0.0005
 0.986917 -0.145541   0.11552 0.0139314 0.0005
 0.975918 -0.145354  0.124835 0.140048 0.0005
 0.98744 -0.15073 0.114716 0.0385819 0.0005
 0.981299 -0.150511  0.114352 0.117488 0.0005
 0.992582 -0.145322  0.113492 0.0648468 0.0005
0.979965  -0.1557 0.102543 0.0445965 0.0005
 0.988143 -0.146747  0.112463 0.050967 0.0005
 0.993278 -0.149336  0.105547 0.170828 0.0005
 0.988438 -0.153534  0.111797 -0.00474849 0.0005
  0.97687 -0.146826  0.124473 0.272918 0.0005
 0.991753 -0.156396 0.0963165 0.132542 0.0005
 0.979226 -0.149612  0.113175 0.124301 0.0005
 0.993593 -0.150563  0.120078 0.114699 0.0005
 0.992414 -0.145158    0.1109 0.0738941 0.0005
 0.981659 -0.160378 0.0985873 0.0630271 0.0005
 0.997895 -0.156593 0.0962993 0.141988 0.0005
 0.993347 -0.151663  0.104677 0.191393 0.0005
 0.980272 -0.156122 0.0981173 0.0241982 0.0005
  0.99086 -0.147271   0.11768 0.115166 0.0005
 0.992898 -0.146042  0.113384 0.0851054 0.0005
 0.994231 -0.146315  0.119478 0.101177 0.0005
 0.995341 -0.156337  0.105725 0.191055 0.0005
0.992414 -0.14752 0.117884 0.110476 0.0005
 0.985147 -0.151065   0.11518 0.192098 0.0005
 0.981479 -0.150181  0.116822 0.0785166 0.0005
 0.992474 -0.148202  0.116768 0.110153 0.0005
 0.996928 -0.149902  0.105354 0.192687 0.0005
0.995181 -0.15291 0.104819 0.157425 0.0005
 0.994096 -0.147441  0.112867 0.0678868 0.0005
 0.978559 -0.143977  0.106429 0.0124114 0.0005
 0.981663 -0.158718  0.100221 0.0777938 0.0005
 0.987457 -0.150248  0.115966 0.146876 0.0005
 0.991308 -0.147556  0.115155 0.0838188 0.0005
 0.985312 -0.152276  0.115566 0.19215 0.0005
 0.983186 -0.148532  0.115958 0.0793419 0.0005
 0.983024 -0.146974  0.110429 -0.00361887 0.0005
0.981783  -0.1498 0.113933 0.11956 0.0005
0.986926  -0.1486 0.118131 0.179443 0.0005
 0.986511 -0.149568  0.117674 0.0568783 0.0005
  1.00237 -0.156199  0.103757 0.204663 0.0005
  0.98254 -0.140443  0.117567 0.0194342 0.0005
 0.983265 -0.156858  0.101486 0.0613933 0.0005
 0.989343 -0.152464  0.112919 0.148331 0.0005
0.980593 -0.14998 0.121175 0.0401378 0.0005
 0.980543 -0.152087  0.114404 0.141207 0.0005
 0.984555 -0.150109  0.114784 0.164167 0.0005
 0.994982 -0.149141   0.11752 0.121923 0.0005
 0.991069 -0.145855  0.113469 0.0242764 0.0005
 0.988933 -0.156412  0.116528 0.241511 0.0005
 0.986289 -0.152849  0.109084 0.0353615 0.0005
 1.00516 -0.15446 0.102821 0.20076 0.0005
0.979459 -0.15674 0.100862 0.0835518 0.0005
 0.995906 -0.153838  0.106367 0.182717 0.0005
 0.996923 -0.148629  0.107723 0.181871 0.0005
 0.980947 -0.145837  0.113284 0.0431931 0.0005
 0.992073 -0.148193  0.116588 0.112385 0.0005
  0.98849 -0.149691  0.113612 0.16825 0.0005
 0.979741 -0.155092 0.0996707 0.0725218 0.0005
 0.977452 -0.150704  0.113933 0.126262 0.0005
0.995964 -0.15053  0.10709 0.175217 0.0005
 0.994756 -0.154641  0.101937 0.17227 0.0005
 0.995184 -0.145633  0.115583 0.106627 0.0005
 0.992594 -0.150636  0.117043 0.0928245 0.0005
 0.981945 -0.145555  0.112579 0.0326561 0.0005
 0.994688 -0.152412  0.106327 0.190778 0.0005
 0.990468 -0.157738   0.11746 0.216993 0.0005
 0.986351 -0.151827  0.111936 0.0290267 0.0005
 0.992013 -0.147315  0.112722 0.00481117 0.0005
 0.988316 -0.159308 0.0974128 0.0545456 0.0005
 0.982627 -0.143596  0.112838 0.0407855 0.0005
 0.995141 -0.151232  0.105022 0.175113 0.0005
 0.980331 -0.157405  0.101489 0.0574761 0.0005
0.995136 -0.15223 0.106699 0.176493 0.0005
 0.995602 -0.146269  0.114819 0.0125648 0.0005
 0.985616 -0.143429  0.115403 0.0165899 0.0005
 0.983574 -0.150782   0.11552 0.180928 0.0005
 0.989387 -0.147326  0.116265 0.0778752 0.0005
 0.984341 -0.153135  0.116605 0.163282 0.0005
 0.987571 -0.151953   0.11694 0.191242 0.0005
 0.986427 -0.149197  0.110376 0.0159523 0.0005
 0.981715 -0.148494   0.10891 0.0524552 0.0005
 0.980541 -0.140821  0.113149 0.0435879 0.0005
  0.99127 -0.137744  0.119252 0.0365491 0.0005
 0.981337 -0.143632  0.115175 0.0252845 0.0005
0.995885 -0.15161 0.106371 0.15517 0.0005
 0.992589 -0.147581  0.114596 0.0961009 0.0005
  1.00042 -0.153569  0.106897 0.175777 0.0005
 0.994959 -0.147341  0.121377 0.122873 0.0005
 0.988079 -0.153201  0.113782 0.170322 0.0005
 0.983881 -0.151744  0.116191 0.187017 0.0005
0.986131 -0.14878 0.111898 0.0319748 0.0005
 0.985281 -0.155507  0.114416 0.150539 0.0005
 0.995796 -0.146253  0.118354 0.0926551 0.0005
 0.986495 -0.151193  0.110151 0.059821 0.0005
 0.978727 -0.147252  0.109643 0.08795 0.0005
 0.981765 -0.157366  0.100161 0.0683116 0.0005
 0.988784 -0.138821  0.119546 0.00696947 0.0005
  0.98883 -0.149583  0.110258 0.0710998 0.0005
  0.97823 -0.147145  0.108485 0.107477 0.0005
 0.990375 -0.147284  0.118404 0.117972 0.0005
 0.999437 -0.150426  0.107359 0.174466 0.0005
 0.986213 -0.150635  0.112085 0.012176 0.0005
   0.9927 -0.152367  0.107388 0.184139 0.0005
 0.993194 -0.154209 0.0977208 0.123428 0.0005
 0.979222 -0.150032  0.112349 0.0525489 0.0005
 0.985484 -0.150421  0.112537 0.0466266 0.0005
 0.987129 -0.148125  0.114718 0.167497 0.0005
 0.979121 -0.146443  0.114957 0.0415354 0.0005
 0.982428 -0.151484  0.116323 0.165076 0.0005
0.995752 -0.15469 0.107182 0.169957 0.0005
 0.991133 -0.149237  0.120577 0.13574 0.0005
 0.981733 -0.146083  0.109728 0.0166877 0.0005
 0.994635 -0.151881  0.106085 0.159282 0.0005
 0.979653 -0.151125   0.12019 0.0244844 0.0005
0.984336 -0.15315 0.112457 0.175866 0.0005
 0.993805 -0.149428  0.115095 0.0394692 0.0005
 0.995473 -0.151779  0.105544 0.163137 0.0005
 0.991466 -0.146529  0.116278 0.118763 0.0005
 0.991432 -0.147746  0.117734 0.0843775 0.0005
 0.983929 -0.149729  0.115689 0.161307 0.0005
  0.98844 -0.146307   0.11248 0.0685758 0.0005
  1.00206 -0.164788  0.115133 0.236982 0.0005
 0.990987 -0.147133  0.114604 0.0366742 0.0005
 0.983975 -0.149231  0.115955 0.165966 0.0005
 0.985328 -0.150086  0.114345 0.16333 0.0005
 0.985149 -0.145047  0.109391 0.0374129 0.0005
  0.99371 -0.148809  0.119004 0.128864 0.0005
 0.992764 -0.146588   0.11627 0.0759497 0.0005
 0.986844 -0.146795  0.116047 0.0119198 0.0005
  1.00278 -0.156666  0.103535 0.196034 0.0005
 0.991058 -0.151324  0.106904 0.183838 0.0005
  0.98365 -0.139609  0.116111 0.000339262 0.0005
 0.989518 -0.151553  0.115012 0.166207 0.0005
 0.990347 -0.158481  0.115794 0.212395 0.0005
 0.992894 -0.146897  0.118479 0.130173 0.0005
 0.998665 -0.152444  0.105791 0.177587 0.0005
 0.983303 -0.145732  0.113554 0.040618 0.0005
 0.990825 -0.144473  0.113326 0.0353793 0.0005
 0.990508 -0.142573  0.116292 -0.088229 0.0005
 0.980046 -0.148182  0.109744 0.0740978 0.0005
0.983851 -0.15179 0.116663 0.217971 0.0005
 0.984979 -0.153121  0.113011 0.172668 0.0005
 0.980172 -0.155491 0.0992924 0.0930124 0.0005
 0.979603 -0.154528  0.102095 0.0511195 0.0005
 0.992655 -0.152449  0.107884 0.213927 0.0005
 0.983167 -0.156598 0.0993207 0.0710089 0.0005
 0.982916 -0.157034  0.100001 0.0705314 0.0005
 0.993293 -0.153942  0.104917 0.196213 0.0005
0.993833 -0.15182 0.106631 0.18583 0.0005
 0.992903 -0.150519  0.107546 0.184437 0.0005
 0.983788 -0.146636  0.109395 0.038358 0.0005
 0.995435 -0.145506  0.112811 0.0124201 0.0005
0.996707 -0.15117 0.106616 0.214876 0.0005
 0.983219 -0.156565 0.0974812 0.0912379 0.0005
  0.99011 -0.155977  0.114868 0.21282 0.0005
 0.983775 -0.148702  0.112981 0.134145 0.0005
 0.992195 -0.148495  0.109748 0.0778641 0.0005
 0.982306 -0.151463  0.115091 0.171306 0.0005
 0.982357 -0.154889  0.114934 0.148608 0.0005
 0.995779 -0.151049  0.105416 0.181793 0.0005
 0.987604 -0.153007  0.116272 0.184151 0.0005
 0.98231 -0.15073 0.116545 0.0833231 0.0005
 0.987284 -0.149171  0.115201 0.187275 0.0005
  0.99016 -0.156255  0.115949 0.213213 0.0005
 0.984533 -0.149054  0.116997 0.198368 0.0005
  0.98622 -0.149977  0.114233 0.186873 0.0005
  0.99146 -0.148714  0.118783 0.0909543 0.0005
 0.986303 -0.151069  0.112198 0.0564123 0.0005
 0.995934 -0.152642  0.107567 0.169067 0.0005
 0.97884 -0.15301 0.119875 0.100371 0.0005
 0.978333 -0.154673  0.123251 0.138124 0.0005
 0.993983 -0.151185  0.106042 0.185573 0.0005
 0.979947 -0.157967 0.0995206 0.0818369 0.0005
  0.98557 -0.150613  0.116507 0.190161 0.0005
 0.978045 -0.147252  0.108859 0.0560473 0.0005
 0.990818 -0.152662  0.109173 0.187117 0.0005
  1.00193 -0.151781  0.106497 0.184705 0.0005
 0.982671  -0.15952 0.0995212 0.0743984 0.0005
 0.984321 -0.148612  0.117493 0.156903 0.0005
 0.987974 -0.163518  0.107267 0.125413 0.0005
 0.987483 -0.150737  0.114646 0.187877 0.0005
 0.982988 -0.147919  0.115705 0.0540614 0.0005
 0.997525 -0.148815    0.1041 0.204738 0.0005
 0.990824 -0.155271  0.117963 0.246171 0.0005
0.996191 -0.15409 0.103766 0.157994 0.0005
 0.980158 -0.152768  0.100187 0.0678917 0.0005
 0.997222 -0.152219  0.106169 0.158868 0.0005
  0.98471 -0.149935  0.114109 0.024674 0.0005
 0.992437 -0.154004  0.115921 0.232183 0.0005
 0.989265 -0.151018   0.11008 0.0663627 0.0005
  0.99467 -0.152928  0.102743 0.198693 0.0005
 0.974305 -0.149945  0.118452 0.170367 0.0005
 0.996055 -0.152487  0.106179 0.207852 0.0005
 0.999622 -0.153343  0.106515 0.20403 0.0005
 0.982289 -0.149176  0.119643 -0.0431362 0.0005
 0.978832 -0.155567  0.101626 0.0831848 0.0005
 0.990802 -0.148851  0.117784 0.0983918 0.0005
 0.998349 -0.150396  0.106009 0.166493 0.0005
 0.983212 -0.148474  0.115855 0.161203 0.0005
 0.988763 -0.149429   0.11661 0.208103 0.0005
 0.994114 -0.147159  0.116255 0.0580401 0.0005
 0.993894 -0.157104 0.0971609 0.113146 0.0005
  1.00265 -0.156869 0.0982081 0.182957 0.0005
 0.987718 -0.148305   0.11051 0.0790738 0.0005
 0.992105 -0.154627  0.118837 0.226092 0.0005
 0.977811 -0.148094  0.107988 0.0719054 0.0005
 0.991345 -0.147144  0.116773 0.110497 0.0005
0.992528 -0.14762  0.11434 0.059672 0.0005
 0.989509 -0.149914  0.107108 0.18133 0.0005
0.989066 -0.15007 0.113721 0.024167 0.0005
0.984639 -0.15236 0.116215 0.184179 0.0005
 0.986963 -0.150587  0.113996 0.143152 0.0005
 0.980454 -0.157834 0.0992292 0.0798044 0.0005
 0.981486 -0.142887  0.118897 -0.0260854 0.0005
 0.995431 -0.151178  0.106456 0.181504 0.0005
0.983654 -0.14563 0.109533 0.0281383 0.0005
 0.98008  -0.1456 0.111232 0.0524898 0.0005
 0.988499 -0.146955  0.117264 0.0101921 0.0005
 0.986153 -0.151419  0.111865 0.0484213 0.0005
 0.983202 -0.153169  0.120663 0.114887 0.0005
0.979728  -0.1471 0.113716 0.0554453 0.0005
 0.980817 -0.147835   0.10942 0.0780873 0.0005
 0.980013 -0.158723  0.100772 0.0784589 0.0005
 0.991511 -0.139127   0.11866 -0.0155978 0.0005
 0.992133 -0.146997  0.115737 0.109058 0.0005
 0.992796 -0.147822  0.118143 0.110769 0.0005
 0.983506 -0.156317 0.0988922 0.0809763 0.0005
 0.986597 -0.154367  0.116278 0.179003 0.0005
 0.995874 -0.151231   0.10709 0.185772 0.0005
0.984634 -0.14963 0.115674 0.172359 0.0005
 0.996102 -0.152408  0.104614 0.198113 0.0005
 0.979912 -0.149786  0.112207 0.101227 0.0005
0.985767 -0.15182 0.114976 0.153937 0.0005
 0.995623 -0.148935  0.104254 0.183011 0.0005
 0.984067 -0.149527  0.114561 0.14782 0.0005
 0.983571 -0.156478  0.100705 0.0859742 0.0005
 0.990185 -0.144006  0.111844 0.0563129 0.0005
 0.990085 -0.150207  0.122397 0.0409775 0.0005
  0.98497 -0.143411  0.113356 0.0151893 0.0005
 0.993356 -0.148395  0.118911 0.112068 0.0005
 0.988086 -0.151006  0.110376 0.0624466 0.0005
 0.980854 -0.158272  0.098302 0.0810784 0.0005
 0.987184 -0.149118  0.113363 0.044437 0.0005
 0.992135 -0.152745  0.123204 0.0628198 0.0005
 0.979513 -0.147989  0.111837 0.0549752 0.0005
 0.990373 -0.143922  0.113757 0.0855038 0.0005
 0.994759 -0.148422  0.115089 0.0980885 0.0005
 0.986903 -0.152888  0.115244 0.181122 0.0005
 0.994654 -0.157214 0.0967364 0.110042 0.0005
 0.99287 -0.14678 0.112323 0.0446965 0.0005
 0.984898 -0.150267   0.11474 0.164206 0.0005
 0.976947 -0.146333  0.113904 0.13117 0.0005
 0.984523 -0.144161  0.109474 0.0497024 0.0005
 0.993902 -0.149057  0.116926 0.107533 0.0005
 0.980433 -0.147747    0.1138 0.0464693 0.0005
 0.985475 -0.151132  0.115353 0.158965 0.0005
  1.00043 -0.151695    0.1179 0.285886 0.0005
 0.991327 -0.148592  0.112317 0.0264056 0.0005
 0.977571 -0.146496  0.124255 0.0153297 0.0005
 0.985693 -0.149437  0.111755 0.0615145 0.0005
 0.989166 -0.149048  0.109255 -0.0483299 0.0005
 0.980718 -0.143275  0.114001 0.0371943 0.0005
 0.985764 -0.149237  0.115886 0.177272 0.0005
  0.98366 -0.151381   0.11469 0.201713 0.0005
 0.987722 -0.147817  0.114698 0.162452 0.0005
 0.997438 -0.150006  0.115051 0.297107 0.0005
0.995233 -0.15056 0.105425 0.211486 0.0005
  1.00711 -0.156517   0.10045 0.181932 0.0005
   0.9917 -0.147616  0.111627 0.0778729 0.0005
 0.991305 -0.148837  0.116728 0.11602 0.0005
 0.978534 -0.146951  0.119078 0.273439 0.0005
 0.983793 -0.145845  0.108368 0.0269461 0.0005
 0.994247 -0.149058  0.116191 0.0977758 0.0005
  0.97927 -0.142922  0.114366 0.000614723 0.0005
 0.986917 -0.158905 0.0967005 0.055573 0.0005
 0.994363 -0.157367 0.0960727 0.122119 0.0005
0.988545 -0.16179 0.105015 0.10911 0.0005
0.996918 -0.15257 0.106449 0.184677 0.0005
 0.982558 -0.143317  0.113058 0.0374834 0.0005
 0.994884 -0.148782  0.119562 0.142722 0.0005
 0.978951 -0.147265  0.106997 0.0312544 0.0005
 0.984351 -0.147708  0.114434 0.173254 0.0005
 0.992488 -0.153728  0.104947 0.184105 0.0005
 0.983687 -0.151951   0.11405 0.181026 0.0005
  1.0042 -0.15559 0.102526 0.193581 0.0005
 0.979641 -0.144148  0.113806 -0.00678612 0.0005
 0.979663 -0.145519  0.124553 0.253925 0.0005
 0.993933 -0.146897  0.117857 0.0910097 0.0005
 0.988055 -0.158694   0.09683 0.0465383 0.0005
 0.981954 -0.158541 0.0978954 0.0597867 0.0005
 0.999154 -0.152607  0.108277 0.190926 0.0005
 0.993298 -0.147801  0.118488 0.0949594 0.0005
 0.995423 -0.148152  0.117267 0.110134 0.0005
 0.987033 -0.149699  0.112347 0.0445726 0.0005
   0.9821 -0.145136  0.115334 0.0468257 0.0005
 0.987702 -0.152661  0.111211 0.0699887 0.0005
 0.978765 -0.141516  0.116826 -0.0213231 0.0005
0.981481 -0.14706 0.111338 0.00479133 0.0005
 0.995027 -0.151483  0.107056 0.228518 0.0005
 0.984964 -0.146933  0.111682 0.0341333 0.0005
  0.98016 -0.147524  0.108948 0.0738532 0.0005
 0.990601 -0.148556  0.117424 0.104274 0.0005
 0.987847 -0.150677  0.114367 0.0583344 0.0005
 0.990967 -0.145914  0.110625 0.0405743 0.0005
 0.977705 -0.150822  0.112939 0.113053 0.0005
 0.985947 -0.149389  0.111433 0.0329411 0.0005
 0.981246 -0.150547  0.120074 0.0239064 0.0005
 0.983017  -0.15853 0.0983784 0.0590659 0.0005
 0.987046 -0.151481  0.117077 0.162542 0.0005
 0.985781 -0.150511  0.116449 0.054635 0.0005
 0.989737 -0.148821   0.11826 0.0962419 0.0005
 0.980387 -0.151244   0.12113 0.111192 0.0005
  1.00074 -0.154047  0.103376 0.188549 0.0005
 0.990088 -0.146558  0.111285 0.0310493 0.0005
 0.993338 -0.156623 0.0968109 0.114969 0.0005
 0.994252 -0.148704  0.115849 0.103617 0.0005
  1.00254 -0.154032  0.107353 0.205269 0.0005
 0.994502 -0.147904  0.119245 0.119194 0.0005
 0.975207  -0.15711 0.0999312 0.0977242 0.0005
  0.99566 -0.156111 0.0932951 0.157763 0.0005
 0.994788 -0.152892   0.10623 0.18584 0.0005
 0.986163 -0.152878  0.114267 0.203011 0.0005
 0.981854 -0.152529  0.119422 0.123168 0.0005
  0.98133 -0.147653  0.113074 0.0234987 0.0005
0.996089 -0.15096 0.107595 0.203524 0.0005
 0.989217 -0.146931  0.122884 0.0555381 0.0005
 0.992168 -0.146669  0.112235 0.111437 0.0005
 0.985953 -0.152015  0.115064 0.157992 0.0005
 0.984011 -0.153729  0.113571 0.134908 0.0005
 0.985283 -0.153432  0.115675 0.17638 0.0005
 0.994752 -0.148682  0.118091 0.0693395 0.0005
 0.994344 -0.150088  0.114965 0.0850577 0.0005
 0.993236 -0.145708  0.121675 0.124271 0.0005
  0.98397 -0.146331  0.120284 -0.00134541 0.0005
0.987406 -0.15154 0.118124 0.170123 0.0005
 0.994005 -0.145823  0.117876 0.0944415 0.0005
 0.982678 -0.143335  0.117215 -0.00123428 0.0005
 0.975721 -0.146812  0.117672 0.00490629 0.0005
 0.982913 -0.142858   0.11927 -0.00972923 0.0005
 0.986592 -0.153505  0.114784 0.167495 0.0005
 0.987961 -0.153479  0.115323 0.022876 0.0005
 0.983499 -0.152593  0.116081 0.198296 0.0005
 0.988789 -0.154998  0.117723 0.196352 0.0005
  0.99261 -0.145638  0.113767 0.0609402 0.0005
 0.982542 -0.147671  0.110358 0.0346995 0.0005
 0.991085 -0.152201  0.106281 0.204761 0.0005
 0.997158 -0.151338  0.102815 0.18912 0.0005
 0.992647 -0.153967  0.107709 0.197984 0.0005
 0.998025 -0.152492  0.106304 0.213106 0.0005
 0.994795 -0.152893  0.103017 0.232071 0.0005
 0.990154 -0.147789  0.114147 0.0584458 0.0005
 0.985736 -0.146179  0.113379 0.0253987 0.0005
0.980262 -0.15425 0.100317 0.0374553 0.0005
 0.992599 -0.148197  0.111937 0.048259 0.0005
 0.989245 -0.150669   0.11382 0.0616465 0.0005
   0.9865 -0.151246  0.114509 0.175434 0.0005
 0.982471 -0.155044  0.122397 0.120287 0.0005
 0.995549 -0.148913  0.107931 0.202778 0.0005
 0.979493 -0.148939  0.125681 0.276008 0.0005
0.993914 -0.14905 0.114892 0.100676 0.0005
0.987078 -0.14971 0.111942 0.0639632 0.0005
 0.985408 -0.148017  0.118318 0.16192 0.0005
 0.975516 -0.143854  0.108855 0.105097 0.0005
 0.976439 -0.155788  0.101149 0.0908114 0.0005
 0.978323 -0.147329  0.105793 0.0313681 0.0005
 0.988005 -0.153259  0.112384 0.054357 0.0005
 0.992457 -0.151393  0.109204 0.176269 0.0005
 0.986061 -0.140516  0.118455 0.00967563 0.0005
 0.996255 -0.152196  0.105048 0.190274 0.0005
  0.96924 -0.147055  0.113413 0.0856846 0.0005
 0.989746 -0.164493   0.11078 0.127778 0.0005
0.999955 -0.15468 0.103278 0.198419 0.0005
 0.985728 -0.149226  0.111716 0.0472083 0.0005
 0.984965 -0.150344  0.113035 0.0528469 0.0005
  0.99453 -0.151703  0.105471 0.187999 0.0005
 1.00024 -0.15015 0.103785 0.16786 0.0005
 0.994526 -0.153102  0.106802 0.147638 0.0005
 0.977933 -0.151325  0.114693 0.118048 0.0005
 0.987205 -0.148254  0.114525 0.178718 0.0005
  1.00618 -0.155149  0.104052 0.207087 0.0005
 0.979737 -0.145055  0.123878 0.263124 0.0005
 0.994905 -0.152666  0.107131 0.150326 0.0005
 0.991121 -0.147117  0.120271 0.0988323 0.0005
 0.980026 -0.155979 0.0986356 0.0411096 0.0005
 0.988597 -0.148849  0.114654 0.0789378 0.0005
 0.988293 -0.164544  0.109738 0.125985 0.0005
  0.98456 -0.155128   0.11309 0.194985 0.0005
 0.986915 -0.148107  0.111657 0.0569935 0.0005
 0.986579 -0.149071  0.114148 0.0507707 0.0005
 0.988111 -0.149752  0.113337 0.070155 0.0005
 0.994622 -0.144619  0.111782 -0.00132094 0.0005
 0.994087 -0.149888  0.105424 0.193988 0.0005
 0.992755 -0.147922  0.112496 0.0607588 0.0005
 0.981233 -0.146424  0.113325 0.03867 0.0005
 0.990051 -0.139522  0.118961 -5.94161e-05 0.0005
 0.988352 -0.148504  0.115721 0.0757436 0.0005
 0.975885 -0.149533  0.114868 0.0191152 0.0005
 0.987108 -0.148439  0.110117 0.0408908 0.0005
 0.978653 -0.152486  0.113193 0.100945 0.0005
 0.979747 -0.142357  0.109505 0.0138563 0.0005
 0.989142 -0.153879  0.107255 0.193862 0.0005
 0.993667 -0.147713  0.111855 0.121676 0.0005
 0.979012 -0.144482  0.111798 0.0263642 0.0005
 0.977805 -0.142667  0.114174 0.0031919 0.0005
0.982393 -0.14678  0.11494 0.0376425 0.0005
 0.987093 -0.151531  0.113744 0.153254 0.0005
 0.993185 -0.145312  0.118174 0.0980147 0.0005
 0.987993 -0.140333  0.121466 -0.0209554 0.0005
0.981401 -0.14827 0.111315 0.0429383 0.0005
 0.988041 -0.146548  0.111708 0.0813505 0.0005
 0.998133 -0.151085  0.106364 0.185511 0.0005
 0.991426 -0.150612  0.114094 0.0455215 0.0005
 0.993359 -0.150173   0.11928 0.13379 0.0005
 0.978544 -0.150751  0.112974 0.140473 0.0005
 0.993517 -0.154859  0.103128 0.147417 0.0005
0.983833 -0.15433 0.114341 0.164821 0.0005
 0.993168 -0.155046 0.0932808 0.144855 0.0005
 0.992521 -0.147714  0.118654 0.0867301 0.0005
 0.992712 -0.147857  0.118265 0.10997 0.0005
 0.995966 -0.156856 0.0967208 0.111778 0.0005
   0.9777 -0.156997 0.0985614 0.0847759 0.0005
 0.991803 -0.155174   0.09757 0.141834 0.0005
 0.985347 -0.150006  0.112728 0.029733 0.0005
 0.988326 -0.139903  0.100916 0.0641866 0.0005
 0.984937 -0.145414  0.113919 0.00349571 0.0005
0.995399 -0.15294 0.105377 0.18619 0.0005
 0.983079 -0.154823  0.100072 0.0339611 0.0005
  1.00197 -0.152753  0.107034 0.169511 0.0005
 0.987551 -0.147418  0.111336 0.068077 0.0005
 0.988714 -0.149957     0.113 0.0592646 0.0005
 0.980944 -0.159078 0.0994258 0.0616551 0.0005
  0.98313 -0.142982  0.118874 -0.0252403 0.0005
 0.988561 -0.148441   0.11356 0.0749914 0.0005
0.983291 -0.14928 0.111004 0.159492 0.0005
 0.988852 -0.140417  0.102702 0.0778822 0.0005
 0.994523 -0.145319  0.117498 0.125167 0.0005
 0.977768 -0.146275  0.120542 0.279385 0.0005
 0.986191 -0.149365  0.115636 0.198033 0.0005
 0.986111 -0.148245  0.114811 0.193301 0.0005
 0.987719 -0.149036  0.114284 0.176514 0.0005
 0.976826 -0.144542  0.108567 0.0767682 0.0005
 0.987889 -0.159899  0.096861 0.031227 0.0005
0.982605 -0.14936 0.114051 0.159799 0.0005
 0.980908 -0.158418 0.0997452 0.0522511 0.0005
 0.991636 -0.147225  0.113659 0.120381 0.0005
 0.976179 -0.148234  0.111104 0.136561 0.0005
0.986123 -0.14725  0.11336 0.210762 0.0005
 0.994569 -0.150578  0.105092 0.163479 0.0005
 0.982184 -0.148052  0.116628 0.0905673 0.0005
 0.982163 -0.146628   0.10671 0.0609121 0.0005
 0.994533 -0.151311  0.103446 0.187879 0.0005
 0.986673 -0.140296  0.116054 0.0158408 0.0005
 0.980826 -0.145269  0.123094 0.258336 0.0005
 0.984082 -0.158074  0.102807 0.0785361 0.0005
 0.992629 -0.148439  0.117657 0.128059 0.0005
 0.987387 -0.147751  0.115078 0.157756 0.0005
 0.987762 -0.149466  0.112763 0.0512154 0.0005
 0.994206 -0.149539  0.117341 0.0968166 0.0005
 0.986759 -0.152012  0.113135 0.0564223 0.0005
 0.995715 -0.152289  0.103956 0.169192 0.0005
 0.983707 -0.153837  0.113612 0.172818 0.0005
 0.996052 -0.151583  0.103024 0.195534 0.0005
 0.982586 -0.150073   0.11489 0.154073 0.0005
 0.987171 -0.144683  0.110645 0.0355321 0.0005
 0.991015 -0.146586  0.113737 0.0464328 0.0005
0.981344 -0.14215 0.114866 0.0184632 0.0005
 0.991441 -0.143275  0.112244 0.0545367 0.0005
 0.994318 -0.150851  0.104632 0.20618 0.0005
 0.984096 -0.144296   0.11021 0.0580725 0.0005
 0.983589 -0.144662  0.110175 0.0190506 0.0005


==> output_ims_2_2_2_2_701/weightedpr_action_4.txt <==
30.0269
 0.991053 -0.145723  0.115838 0.102478 0.0005
 0.981474 -0.156172 0.0991058 0.0497727 0.0005
 0.993394 -0.156947 0.0980089 0.114758 0.0005
 0.987524 -0.149777  0.109511 0.0160782 0.0005
 0.988646 -0.150415  0.111599 0.0608208 0.0005
 0.975925 -0.147589  0.118407 0.00492957 0.0005
0.982041 -0.14931 0.115493 0.0274886 0.0005
 0.989778 -0.150906  0.113254 0.0825348 0.0005
  0.98038 -0.151411 0.0949248 0.0676271 0.0005
 0.996682 -0.147551  0.120811 0.139729 0.0005
  0.99926 -0.154508  0.105571 0.180944 0.0005
  0.98266 -0.150884   0.12248 0.0170377 0.0005
 0.990325 -0.146727  0.115625 0.0983736 0.0005
 0.995338  -0.15385 0.0947497 0.141196 0.0005
 0.988767 -0.150648  0.110541 0.0329132 0.0005
 0.992432 -0.144535  0.117833 0.120811 0.0005
 0.987053 -0.147643  0.115768 0.0824917 0.0005
 0.991726 -0.146911  0.118018 0.0859549 0.0005
 0.978888 -0.151222  0.113738 0.0594068 0.0005
 0.983804 -0.148582  0.114854 0.0560633 0.0005
 0.988414 -0.153552   0.11263 0.0644737 0.0005
 0.985338 -0.137985   0.10575 0.102148 0.0005
 0.985371 -0.152119  0.113768 0.0423683 0.0005
 0.992158 -0.157361 0.0942271 0.0922747 0.0005
 0.985998 -0.140997  0.101069 0.0581676 0.0005
 0.984574 -0.151252  0.115486 0.0485878 0.0005
 0.992967 -0.158283 0.0978125 0.125109 0.0005
0.991939 -0.14808 0.118216 0.125247 0.0005
 0.982729 -0.141698  0.110532 0.0508555 0.0005
 0.982395 -0.151688  0.119119 0.0446966 0.0005
 0.981549 -0.142594  0.111616 0.0334105 0.0005
 0.990042 -0.147436   0.12125 0.105987 0.0005
 0.994181 -0.148813  0.119414 0.10455 0.0005
 0.993415 -0.157864 0.0957925 0.126855 0.0005
 0.995671 -0.156413 0.0961184 0.1228 0.0005
 0.992186 -0.147514  0.113495 0.100762 0.0005
 0.993755 -0.157152 0.0961428 0.10343 0.0005
 0.987687 -0.151127  0.111941 0.0668183 0.0005
  0.98814 -0.140656  0.115529 0.0557852 0.0005
0.993463 -0.15191 0.119515 0.117583 0.0005
 0.996704 -0.151218  0.103861 0.160858 0.0005
 0.993083 -0.145084  0.117928 0.103417 0.0005
 0.986253 -0.151895  0.114626 0.0958932 0.0005
 0.988418 -0.145941  0.115029 0.0650949 0.0005
  0.98845 -0.138774  0.103437 0.0641972 0.0005
 0.995017 -0.145562  0.118736 0.114732 0.0005
 0.994183 -0.156029 0.0960128 0.126066 0.0005
 0.986003 -0.158316 0.0958165 0.0454774 0.0005
 0.979703 -0.154642 0.0980435 0.0465391 0.0005
 0.986369 -0.148931  0.109637 0.0595636 0.0005
 0.987527 -0.148367  0.110594 0.0902476 0.0005
0.985732 -0.14766 0.109258 0.0316415 0.0005
 0.995233 -0.156237 0.0954719 0.112756 0.0005
 0.990013 -0.147272   0.10819 0.0677714 0.0005
0.992345 -0.14574 0.114906 0.120959 0.0005
 0.991421 -0.147776  0.114947 0.0832261 0.0005
 0.979629 -0.146215  0.115152 0.0497349 0.0005
 0.996772 -0.158155 0.0963283 0.112588 0.0005
 0.988077 -0.150101  0.112198 0.0561123 0.0005
 1.00144 -0.15572 0.101368 0.186684 0.0005
 0.989498 -0.145911   0.11712 0.0667936 0.0005
 0.993974 -0.148265  0.118949 0.125147 0.0005
 0.992681 -0.149647  0.116843 0.10369 0.0005
 0.986613 -0.153042  0.113588 0.0359085 0.0005
 0.993359 -0.157165 0.0957644 0.129371 0.0005
  0.99033 -0.143954  0.111745 0.118211 0.0005
 0.983536 -0.146628  0.113054 0.0431153 0.0005
 0.986565 -0.152575  0.109919 0.0534625 0.0005
 0.983998 -0.145159  0.108734 0.0476839 0.0005
 0.980727 -0.153843 0.0964099 0.0621941 0.0005
 0.986963 -0.145821   0.11463 0.0728138 0.0005
  0.99466 -0.158796 0.0944624 0.0918737 0.0005
  1.00559 -0.157007  0.099743 0.193536 0.0005
  0.99055 -0.147084  0.114025 0.0440728 0.0005
 0.988207 -0.159965 0.0973636 0.0577211 0.0005
 0.987222 -0.148535  0.112899 0.0683975 0.0005
 0.982461 -0.152312  0.119817 0.0341559 0.0005
 0.986414 -0.150955  0.112889 0.0254891 0.0005
   0.9934 -0.154298 0.0959676 0.124177 0.0005
  0.98258 -0.153352 0.0991209 0.0451879 0.0005
 0.991231 -0.147974  0.118245 0.0879353 0.0005
 0.987763 -0.147284  0.112676 0.0463831 0.0005
 0.994733 -0.158009 0.0952671 0.130523 0.0005
 0.990728 -0.147768  0.114024 0.0558355 0.0005
 0.991781 -0.147822  0.117896 0.0979966 0.0005
 0.992996 -0.155604 0.0962647 0.119781 0.0005
 0.997796 -0.156059 0.0928383 0.129206 0.0005
  1.00195 -0.152639  0.107149 0.169182 0.0005
 0.985809 -0.147593  0.111696 0.0282767 0.0005
 0.986216 -0.151395  0.117954 0.0445812 0.0005
 0.982058 -0.146543  0.110797 0.0285545 0.0005
 0.982154 -0.150892  0.121525 0.0334945 0.0005
0.990656 -0.14785 0.121167 0.109463 0.0005
 0.993521 -0.157545 0.0981609 0.0955627 0.0005
 0.987253 -0.147789  0.111745 0.0863738 0.0005
 0.992297 -0.145242   0.11311 0.118944 0.0005
 0.992262 -0.147536  0.116943 0.101766 0.0005
 0.994578 -0.156358 0.0944067 0.147209 0.0005
  1.00578 -0.155653  0.105143 0.182655 0.0005
 0.981745 -0.147602  0.109468 0.0468342 0.0005
 0.978787 -0.152365  0.120162 0.0358425 0.0005
 0.982786 -0.146768  0.109725 0.0663676 0.0005
  0.99463 -0.148881   0.11769 0.10498 0.0005
 0.984999 -0.153138  0.118184 0.0533232 0.0005
 0.988252 -0.146402  0.112464 0.0782928 0.0005
0.989676 -0.14861 0.108821 0.0561886 0.0005
 0.991171 -0.151073  0.115091 0.0400423 0.0005
 0.991552 -0.148292  0.119098 0.0819781 0.0005
 0.992343 -0.147555  0.116367 0.0996108 0.0005
 0.994571 -0.141875  0.115448 0.108885 0.0005
  0.98161 -0.141228  0.119529 0.0266312 0.0005
 0.987115 -0.148546  0.113093 0.0559344 0.0005
 0.991014 -0.147672  0.116105 0.131287 0.0005
 0.988334 -0.149768   0.11346 0.0730514 0.0005
 0.991892 -0.147852   0.11737 0.108486 0.0005
 0.993893 -0.144453  0.115433 0.122921 0.0005
 0.995959 -0.155332 0.0968011 0.12847 0.0005
    1.003 -0.156457  0.100654 0.168581 0.0005
 0.986784 -0.152297  0.111915 -0.0079649 0.0005
 0.984555 -0.141367  0.114449 0.0383927 0.0005
 0.987087 -0.151036  0.112559 0.0706916 0.0005
 0.981572 -0.157753  0.095801 0.0821651 0.0005
 0.988661 -0.150206  0.114755 0.0839448 0.0005
 0.991188 -0.157587 0.0976563 0.0988857 0.0005
 0.996527 -0.144867  0.115836 0.100416 0.0005
 0.987363 -0.148332  0.111189 0.0620626 0.0005
 0.993074 -0.158114 0.0924868 0.0999826 0.0005
 0.995653 -0.151431  0.118964 0.175669 0.0005
 0.984925 -0.145651  0.113937 0.0485539 0.0005
 0.984853 -0.154942  0.101362 0.0610744 0.0005
 0.988902 -0.151664  0.112559 0.0732371 0.0005
 0.992228 -0.152419   0.11984 0.0746638 0.0005
 0.983227 -0.155337  0.100012 0.0462941 0.0005
 0.980279 -0.142638  0.115261 0.0198846 0.0005
 0.993624 -0.147809  0.118983 0.0944053 0.0005
 0.984439 -0.145167  0.112251 0.0400398 0.0005
0.985673 -0.15106 0.114823 0.0206728 0.0005
 0.991256 -0.148172  0.116787 0.106195 0.0005
 0.990312 -0.150418  0.119191 0.118768 0.0005
 0.986247 -0.136864  0.107342 0.0665091 0.0005
 0.996986 -0.149473  0.118742 0.119048 0.0005
 0.989674 -0.144395  0.112034 0.0772657 0.0005
 0.996795 -0.154789 0.0993616 0.133027 0.0005
 0.982864 -0.146963  0.111155 0.0491776 0.0005
 0.986603 -0.151056  0.116392 0.0526566 0.0005
 0.992666 -0.147016  0.119797 0.099375 0.0005
 0.982957 -0.147044  0.113669 0.0314872 0.0005
 0.992429 -0.143475  0.118255 0.103174 0.0005
 0.992333 -0.149902  0.118768 0.0895317 0.0005
 0.991178 -0.148633  0.118871 0.102529 0.0005
 0.992067 -0.147497  0.119255 0.0961995 0.0005
 0.991003 -0.147839  0.118755 0.0820273 0.0005
 0.994388 -0.146234  0.118643 0.0937104 0.0005
 0.979438 -0.150035  0.118883 0.0167991 0.0005
 0.993574 -0.156693 0.0947099 0.12011 0.0005
 0.978132 -0.147431  0.126054 0.016976 0.0005
0.990239 -0.14708 0.119981 0.09775 0.0005
0.987004 -0.15062 0.114814 0.0768123 0.0005
0.986925  -0.1414 0.114085 0.0376885 0.0005
0.987045 -0.15426 0.116886 0.0485794 0.0005
 0.983205 -0.154586 0.0995295 0.0536229 0.0005
 0.992558 -0.146736  0.119096 0.107892 0.0005
 0.991961 -0.147676  0.111055 0.0672632 0.0005
 0.995492 -0.155584 0.0951976 0.168734 0.0005
 0.982467 -0.149918   0.11546 0.052862 0.0005
 0.984003 -0.143168  0.112449 0.0347139 0.0005
  0.98559 -0.152055  0.117602 0.0635708 0.0005
 0.992161 -0.149992   0.11862 0.107872 0.0005
 0.995198 -0.158939 0.0939894 0.0882392 0.0005
0.992209 -0.14747 0.114497 0.11154 0.0005
  1.00355 -0.154574  0.101398 0.193183 0.0005
 0.988502 -0.150504  0.108395 0.0494782 0.0005
 0.984157 -0.144308  0.115757 0.0726895 0.0005
 0.977691 -0.149124  0.109568 0.0339159 0.0005
   0.9836 -0.145075   0.11502 0.0209878 0.0005
 0.992588 -0.146936  0.117928 0.0880049 0.0005
  0.99339 -0.152964  0.116005 0.0856877 0.0005
 0.987025 -0.150621  0.113082 0.0429237 0.0005
  1.00548 -0.153277 0.0991183 0.181185 0.0005
 0.994354 -0.146659  0.116362 0.131796 0.0005
 0.983202 -0.154415 0.0965704 0.0527926 0.0005
 0.992971 -0.148482  0.118357 0.123769 0.0005
 0.98719 -0.15002 0.111184 0.0586352 0.0005
 0.990184 -0.149153  0.118273 0.0992734 0.0005
 0.994614 -0.147305  0.119205 0.113427 0.0005
 0.990256 -0.147823  0.115392 0.0745491 0.0005
  0.98151 -0.157397 0.0971038 0.05292 0.0005
 0.990774 -0.149423  0.117683 0.106929 0.0005
 0.985079 -0.150091  0.117815 0.0629793 0.0005
 0.992386 -0.147385  0.115619 0.102253 0.0005
 0.978489 -0.155445  0.100714 0.0392794 0.0005
 0.988292 -0.140533   0.10175 0.0716557 0.0005
  0.99258 -0.152241  0.117228 0.0946362 0.0005
 0.994782 -0.150111  0.115241 0.0905952 0.0005
 0.985109 -0.145346  0.107911 0.0312522 0.0005
 0.992797  -0.15736 0.0941414 0.107821 0.0005
 0.986166 -0.142423  0.117126 0.0289444 0.0005
 0.984635 -0.139792  0.117733 0.0497933 0.0005
 0.989174 -0.151802  0.112144 0.0541704 0.0005
 0.989867 -0.146705   0.11621 0.0915908 0.0005
 0.989995 -0.146219  0.110507 0.0738196 0.0005
 0.988276 -0.151103  0.112357 0.0835981 0.0005
 0.990734 -0.149641  0.119374 0.114032 0.0005
 0.978115 -0.147073  0.125774 0.0152675 0.0005
0.987494 -0.14969 0.113573 0.0474492 0.0005
  0.99306 -0.148048  0.117182 0.0966515 0.0005
 0.982035 -0.148993  0.119637 0.0345278 0.0005
 0.980495 -0.152676 0.0999756 0.0342828 0.0005
  0.98164 -0.146983  0.111933 0.00244242 0.0005
   1.0071 -0.156612   0.10172 0.17421 0.0005
 0.989384 -0.146908  0.112996 0.0765711 0.0005
 0.975672 -0.143897  0.118441 0.0008077 0.0005
 0.989139 -0.148435  0.115425 0.0634997 0.0005
 0.988245 -0.152659  0.114966 0.0338342 0.0005
0.977474 -0.14407 0.108581 0.0102475 0.0005
  0.99453 -0.146373  0.112639 0.0892652 0.0005
 0.989919 -0.159076 0.0983823 0.0413668 0.0005
 0.992755 -0.147262  0.113851 0.108151 0.0005
 0.987554 -0.152153  0.111588 0.0688999 0.0005
 0.996428 -0.158435 0.0948651 0.103646 0.0005
  1.00617 -0.157331 0.0986953 0.166391 0.0005
 0.991486 -0.159411 0.0949329 0.114009 0.0005
 0.983066 -0.158949  0.101285 0.0644455 0.0005
 0.991369 -0.149489  0.117714 0.107134 0.0005
 0.987267 -0.149164  0.112102 0.0617964 0.0005
 0.985527 -0.151046  0.114997 0.0378856 0.0005
 0.983107 -0.143694  0.108763 0.0391887 0.0005
0.995207 -0.15217 0.122778 0.0837986 0.0005
  0.99101 -0.146702  0.116632 0.0823993 0.0005
 0.985496 -0.146976  0.109897 0.0859851 0.0005
 0.991683 -0.147291  0.117857 0.113773 0.0005
 0.986171 -0.150058  0.111244 0.0511962 0.0005
 0.993665 -0.154928 0.0965309 0.11337 0.0005
 0.985354 -0.152297  0.110478 0.0789873 0.0005
 0.981763 -0.149797  0.120588 0.03816 0.0005
  1.00407 -0.155936 0.0961057 0.139326 0.0005
 0.988999 -0.148506  0.109627 0.0553712 0.0005
0.983911 -0.15002 0.121229 0.036513 0.0005
 0.993439  -0.15727 0.0961045 0.111362 0.0005
0.992501 -0.1474 0.11757 0.116132 0.0005
 0.990556 -0.147148  0.116632 0.127311 0.0005
  1.00524 -0.157922 0.0995374 0.188387 0.0005
 0.993864 -0.149227  0.118426 0.126885 0.0005
 0.987084 -0.148893  0.112933 0.0505142 0.0005
 0.981093 -0.150702  0.120809 0.0454815 0.0005
  1.00235 -0.154448  0.106929 0.211175 0.0005
 0.991106 -0.148425  0.119942 0.0926482 0.0005
 0.987896 -0.151565   0.11213 0.0549897 0.0005
 0.991894 -0.147141  0.117033 0.111328 0.0005
 0.993365 -0.156266 0.0972904 0.12344 0.0005
 0.990309 -0.146153  0.119226 0.101505 0.0005
0.987619 -0.14659 0.110135 0.0675425 0.0005
 0.995107 -0.149061  0.115398 0.09723 0.0005
  0.99155 -0.145369  0.112626 0.0404081 0.0005
 0.987319 -0.149182  0.116652 0.0575168 0.0005
 0.992206 -0.150276  0.123674 0.090539 0.0005
 0.994993 -0.148504  0.119443 0.104257 0.0005
 0.985585 -0.152995  0.111538 0.0576439 0.0005
  1.00285 -0.154926  0.100407 0.148091 0.0005
 0.991824 -0.148614  0.117769 0.092967 0.0005
 0.997552 -0.156768 0.0970181 0.164607 0.0005
 0.994775 -0.157405 0.0976662 0.112015 0.0005
 0.981674 -0.143868  0.109562 0.0315891 0.0005
 0.984308 -0.159198 0.0985814 0.0782539 0.0005
  0.98478 -0.157723 0.0958938 0.0715392 0.0005
  0.99161 -0.144976  0.114146 0.0275186 0.0005
  1.00605 -0.154212 0.0986459 0.189731 0.0005
 0.986887 -0.150096  0.112157 0.060746 0.0005
  0.97694 -0.144986  0.110988 0.0317257 0.0005
 0.986628 -0.147743  0.110207 0.0539673 0.0005
 0.989012 -0.144542  0.114059 0.0703102 0.0005
 0.986917 -0.148377  0.112891 0.0479565 0.0005
  1.00596 -0.154641 0.0985751 0.145645 0.0005
 0.981636 -0.158226 0.0972237 0.0546623 0.0005
 0.98568 -0.14592  0.11362 0.0363679 0.0005
0.989391 -0.14773 0.113999 0.0722589 0.0005
 0.991104 -0.144799  0.115367 0.0849398 0.0005
0.991668 -0.14774 0.118776 0.121416 0.0005
 0.983847 -0.143095  0.110822 0.0425811 0.0005
 0.992278 -0.150439  0.114997 0.0903504 0.0005
 0.981938 -0.148052  0.108456 0.0459491 0.0005
 0.985896 -0.149072  0.114088 0.0747749 0.0005
0.985599 -0.15087 0.114083 0.0233876 0.0005
 0.986517 -0.160309 0.0968042 0.02959 0.0005
 0.987923 -0.150836   0.11402 0.0495742 0.0005
  0.98442 -0.147393  0.105947 0.0319318 0.0005
  0.99395 -0.143854  0.117576 0.137225 0.0005
 0.983703 -0.158349   0.09969 0.0715359 0.0005
   0.9796 -0.144016  0.111809 0.0540242 0.0005
  1.00504 -0.158972  0.100216 0.164196 0.0005
 0.987064 -0.155259  0.114453 0.0400073 0.0005
 0.989664 -0.150156  0.111555 0.0913387 0.0005
 0.989978 -0.146884  0.112665 0.0885306 0.0005
  0.98777 -0.151372  0.109085 0.0461294 0.0005
 0.993559 -0.148458  0.112378 0.0871886 0.0005
 0.982475 -0.145808  0.114587 0.0292066 0.0005
0.984412  -0.1503 0.113813 0.0419756 0.0005
 0.988137 -0.147165  0.112526 0.101368 0.0005
 0.991481 -0.155665 0.0965371 0.119616 0.0005
 0.993459 -0.150152  0.121372 0.121121 0.0005
 0.979355 -0.143723  0.113537 0.0249903 0.0005
 0.986879 -0.150085  0.113435 0.0413457 0.0005
  0.98902 -0.158845 0.0982034 0.0320564 0.0005
 0.989677 -0.150357  0.118381 0.107827 0.0005
 0.980456 -0.146772  0.113807 0.0449688 0.0005
  0.98802 -0.151321  0.110936 0.0514081 0.0005
  1.00168 -0.151619  0.106938 0.174561 0.0005
 0.979548 -0.151008  0.121045 0.0142207 0.0005
 0.994343 -0.145069  0.118112 0.130506 0.0005
 0.990584 -0.149223  0.118663 0.125254 0.0005
 0.982781 -0.149075  0.119778 0.0459993 0.0005
 0.987874 -0.150059  0.111713 0.0564941 0.0005
 0.986815 -0.147756  0.111342 0.0694108 0.0005
 0.988417 -0.146147  0.112479 0.0813971 0.0005
  0.99183 -0.153854 0.0940224 0.123786 0.0005
 0.986451 -0.149009  0.110882 0.0393587 0.0005
 0.989498 -0.157844 0.0968882 0.036541 0.0005
 0.993372  -0.15852 0.0955244 0.108221 0.0005
 0.980741 -0.148549  0.110901 0.0432587 0.0005
 0.986049 -0.141719  0.115645 0.0640854 0.0005
 0.991187 -0.150075  0.117568 0.0927311 0.0005
 0.979854 -0.146927  0.111681 0.0532518 0.0005
 0.991544 -0.159386 0.0997155 0.0934361 0.0005
 0.992352 -0.146907  0.112018 0.0928685 0.0005
 0.980905 -0.149288  0.120377 0.0334774 0.0005
  1.00559 -0.156232 0.0973716 0.171829 0.0005
  0.98527 -0.154417  0.114133 0.0432516 0.0005
0.993266 -0.14801 0.116414 0.0985581 0.0005
0.995865 -0.14824 0.119352 0.10375 0.0005
 0.986855 -0.152022  0.117665 0.0576944 0.0005
 0.981504 -0.145491   0.11064 0.0354115 0.0005
 0.98054 -0.14575 0.113724 0.0587583 0.0005
 0.988421 -0.150112  0.114322 0.0916412 0.0005
 0.988215 -0.149641  0.111231 0.00454487 0.0005
 0.991567 -0.144902  0.114633 0.0852296 0.0005
 0.994673 -0.156734 0.0962577 0.116511 0.0005
 0.984788 -0.151461  0.113409 0.0704085 0.0005
0.987533 -0.15239 0.112053 0.0444277 0.0005
 0.986333 -0.147662  0.108385 0.0522804 0.0005
 0.987327 -0.154514  0.110321 0.0723045 0.0005
 0.992541 -0.147153  0.117103 0.12687 0.0005
 0.992006 -0.148845  0.116772 0.123253 0.0005
 0.992439 -0.147835  0.116761 0.075107 0.0005
 0.987012 -0.151587  0.116119 0.0522531 0.0005
0.980278 -0.14396 0.115218 0.0135899 0.0005
0.990841 -0.14885 0.119938 0.103708 0.0005
 0.992147 -0.149841  0.110357 0.105586 0.0005
 0.982085 -0.158797 0.0965022 0.0724329 0.0005
 0.996118 -0.155012 0.0954371 0.120893 0.0005
 0.982652 -0.147584  0.111732 0.0376385 0.0005
  0.98612 -0.153376   0.11319 0.0599313 0.0005
 0.987914 -0.146877   0.11138 0.0434109 0.0005
 0.990384 -0.147304  0.115742 0.042114 0.0005
 0.984306 -0.148665  0.118367 0.0521488 0.0005
 0.986838 -0.150582  0.111232 0.0557449 0.0005
 0.990904 -0.149354  0.118644 0.0881377 0.0005
 0.982163 -0.143626  0.109969 0.0349217 0.0005
 0.992761 -0.148117  0.117459 0.116319 0.0005
 0.982105 -0.154725  0.102037 0.038609 0.0005
 0.993654 -0.146956  0.119257 0.123592 0.0005
 0.987301 -0.147519  0.112979 0.100397 0.0005
 0.994515 -0.147902  0.117126 0.10357 0.0005
 0.988727 -0.147859  0.118341 0.0856039 0.0005
 0.990769  -0.15828 0.0982403 0.111084 0.0005
 0.98158 -0.14388 0.112863 0.00614915 0.0005
   0.9788 -0.149298  0.121216 0.0362891 0.0005
  1.00607 -0.156735 0.0991891 0.154081 0.0005
 0.988507 -0.148492  0.110674 0.0605525 0.0005
  1.00074 -0.150113  0.103842 0.147146 0.0005
 0.994875 -0.148478  0.116862 0.095565 0.0005
 0.993369 -0.149626  0.121536 0.0917604 0.0005
 0.996355 -0.155494 0.0935725 0.111725 0.0005
 0.984971 -0.150001  0.112787 0.041935 0.0005
 0.995516 -0.154073 0.0961806 0.0927941 0.0005
 0.979902 -0.142254  0.113487 -0.0111116 0.0005
 0.989571 -0.152833  0.109617 0.0746536 0.0005
 0.980805 -0.145687  0.113546 0.0211909 0.0005
 0.992468 -0.147995  0.117354 0.103702 0.0005
 0.991023 -0.149094  0.116878 0.0902756 0.0005
 0.986424 -0.149774  0.111571 0.067706 0.0005
 0.983628 -0.144856  0.110419 0.0445912 0.0005
  0.98493 -0.153007  0.117224 0.0776372 0.0005
  1.00675 -0.155325  0.102932 0.216154 0.0005
 0.995462 -0.148206   0.11642 0.0933422 0.0005
 0.995109 -0.150895  0.117579 0.115427 0.0005
 0.985852 -0.146198  0.111094 0.093517 0.0005
 0.986139 -0.140968  0.102835 0.0704944 0.0005
 0.987767 -0.148684  0.112335 0.0284137 0.0005
 0.987781 -0.146092  0.112088 0.0584846 0.0005
 0.989254 -0.149453  0.121301 0.103114 0.0005
 0.991738 -0.150119  0.115022 0.0873658 0.0005
 0.995091 -0.150794  0.116742 0.120105 0.0005
 0.984719 -0.151032   0.11208 0.0659006 0.0005
  1.00624 -0.151631  0.099604 0.202432 0.0005
 0.987915 -0.151999  0.111423 0.0539746 0.0005
 0.991965 -0.147227  0.116253 0.123042 0.0005
  0.98333 -0.142657  0.119921 0.00549621 0.0005
 0.981221 -0.145268  0.114202 0.0469129 0.0005
 0.986704 -0.146325  0.110484 0.0436103 0.0005
0.993108 -0.14798 0.117335 0.0766656 0.0005
 0.992121 -0.147888  0.117897 0.104391 0.0005
 0.979054 -0.145804  0.111617 0.0439927 0.0005
 0.981238 -0.140319  0.109607 -0.00242868 0.0005
 0.982421 -0.158994 0.0970641 0.048111 0.0005
 0.991794 -0.149659  0.119222 0.11127 0.0005
 0.986672 -0.138576  0.115377 0.0569682 0.0005
 0.986802 -0.149116  0.113053 0.0352738 0.0005
 0.982775 -0.155016  0.100198 0.0158404 0.0005
 0.985959 -0.157501 0.0952953 0.0643837 0.0005
 0.984463 -0.157186  0.100946 0.0320755 0.0005
 0.988498 -0.148889  0.113782 0.046858 0.0005
 0.985434 -0.150952  0.110808 0.0448518 0.0005
 0.982833 -0.145037  0.110798 0.0342626 0.0005
  1.00331 -0.158077 0.0992337 0.149907 0.0005
 0.974784 -0.143339  0.121928 0.00851693 0.0005
 0.985621 -0.149732  0.114248 0.0563653 0.0005
 0.981547 -0.144478  0.110265 0.0526807 0.0005
0.987593  -0.1471 0.110826 0.0718083 0.0005
 0.991814 -0.150204  0.118563 0.0893896 0.0005
 0.992956 -0.146572  0.116893 0.122975 0.0005
 0.994582 -0.160416  0.097196 0.143409 0.0005
 0.993268 -0.145945  0.114012 0.122007 0.0005
 0.995202 -0.147444   0.11991 0.0998398 0.0005
 0.980471 -0.150351  0.121379 0.0538707 0.0005
 0.979969 -0.157078 0.0968958 0.038543 0.0005
 0.990936 -0.149201  0.109165 0.0791524 0.0005
0.992704 -0.14992 0.116941 0.0796081 0.0005
 0.986625 -0.148214  0.110865 0.0423926 0.0005
 0.992831  -0.15738 0.0939652 0.114669 0.0005
 0.991236 -0.146694  0.117093 0.0918134 0.0005
0.984244 -0.15498 0.100447 0.0741785 0.0005
 0.999267 -0.154778 0.0927156 0.133249 0.0005
 0.985829 -0.151998  0.116914 0.0521174 0.0005
 0.991755 -0.151212  0.118388 0.103178 0.0005
  0.99092 -0.146436  0.115297 0.105479 0.0005
 0.982308 -0.145606  0.108674 0.0524779 0.0005
 0.993339 -0.146362  0.118181 0.112199 0.0005
 0.993413 -0.147448  0.120602 0.105489 0.0005
 0.985781 -0.148548  0.111968 0.0492137 0.0005
 0.979898 -0.150428  0.111289 0.0301855 0.0005
  1.00193 -0.155981  0.100886 0.17614 0.0005
0.985453 -0.15118 0.113798 0.0574138 0.0005
 0.985696 -0.150531  0.111305 0.0334063 0.0005
  0.99324 -0.144302  0.111744 0.116594 0.0005
0.991802  -0.1495 0.112209 0.092991 0.0005
  1.00233 -0.155412  0.101587 0.175965 0.0005
 0.986873 -0.153296  0.114961 0.0429761 0.0005
 0.982849 -0.157747 0.0989463 0.0589546 0.0005
 0.983949 -0.142409  0.114328 0.0546947 0.0005
 0.992282 -0.145945  0.120628 0.0971935 0.0005
 0.994252 -0.147201  0.118689 0.11651 0.0005
 0.982385 -0.157446  0.102483 0.0386201 0.0005
 0.985868 -0.150459   0.11649 0.0483403 0.0005
 0.990949 -0.148259  0.115118 0.108102 0.0005
  0.98839 -0.149061   0.11496 0.0825066 0.0005
 0.983976 -0.154739 0.0995337 0.0418584 0.0005
 0.976414 -0.145115  0.105334 0.016993 0.0005
 0.977775 -0.148156  0.124357 -0.00349677 0.0005
 0.992431 -0.147874  0.113218 0.102917 0.0005
 0.995419 -0.157262 0.0981778 0.116561 0.0005
  0.99268  -0.15244 0.0946354 0.12529 0.0005
 0.992043 -0.159106  0.098438 0.071462 0.0005
0.987486 -0.15025 0.113431 0.064349 0.0005
 0.980918 -0.153962  0.101501 0.0240968 0.0005
 0.984465 -0.151475  0.119329 0.0535471 0.0005
 0.987116 -0.150587  0.114645 0.0263441 0.0005
 0.993526 -0.147263  0.112028 0.124314 0.0005
 0.982935 -0.144207  0.108941 0.00843788 0.0005
 0.986885 -0.152738   0.11307 0.0561355 0.0005
 0.985022 -0.152754  0.115324 0.0461557 0.0005
 0.983091 -0.151153  0.119924 0.0467665 0.0005
 0.986744 -0.138272  0.105579 0.0828566 0.0005
  0.99244 -0.148207  0.119138 0.0972925 0.0005
 0.986082 -0.152664  0.116144 0.0550975 0.0005
 0.989417 -0.149034  0.112148 0.0963946 0.0005
 0.984402 -0.150464  0.112444 0.0340446 0.0005
 0.986628 -0.151273  0.116066 0.0293448 0.0005
 0.989856 -0.146276   0.11428 0.0701758 0.0005
 0.983529 -0.151918  0.118629 0.0691209 0.0005
 0.984494 -0.149868  0.111399 0.0293855 0.0005
  0.98966 -0.147661  0.108829 0.0572896 0.0005
 0.980383 -0.154964  0.102854 0.0545621 0.0005
  0.98661 -0.151695  0.117259 0.0362986 0.0005
 0.988311 -0.147303   0.11185 0.0616371 0.0005
 0.983794 -0.148225  0.108738 0.0523603 0.0005
 0.993527 -0.149738  0.118692 0.102276 0.0005
 0.989565 -0.148406  0.119622 0.0752708 0.0005
 0.987094 -0.148064  0.114694 0.0647837 0.0005
 0.982917 -0.149401  0.108108 0.0322035 0.0005
 0.975384 -0.148944  0.116091 0.0175758 0.0005
 0.993589 -0.148498  0.109768 0.0849652 0.0005
 0.991283 -0.148097  0.116285 0.0726709 0.0005
 0.977453 -0.151883  0.120457 0.0069611 0.0005
 0.986498 -0.153482  0.111277 0.0273675 0.0005
 0.982835 -0.143934  0.110494 0.0387043 0.0005
  1.00753 -0.157078  0.100245 0.169289 0.0005
 0.981926 -0.156066  0.099276 0.0360967 0.0005
 0.993583 -0.146801  0.118061 0.108668 0.0005
 0.981146 -0.150178  0.121102 0.0418767 0.0005
  0.99471 -0.146576  0.116972 0.112055 0.0005
 0.983434 -0.152062  0.115836 0.0569546 0.0005
  0.99364 -0.157331 0.0937142 0.123627 0.0005
 0.991537 -0.148393   0.11344 0.0783043 0.0005
 0.985818 -0.157828 0.0969979 0.047537 0.0005
 0.993093 -0.153688 0.0948269 0.132985 0.0005
 0.986602 -0.149909  0.114285 0.0403251 0.0005
 0.983073 -0.159164 0.0972267 0.0659986 0.0005
 0.977971 -0.147714  0.110129 0.0365898 0.0005
 0.995342 -0.147279  0.116587 0.121966 0.0005
 0.993176 -0.158574 0.0991219 0.0827336 0.0005
 0.985679 -0.148775  0.113462 0.0661467 0.0005
0.993161 -0.14715 0.115827 0.122845 0.0005
 0.981973 -0.143237   0.10823 0.0619125 0.0005
  0.98092 -0.153972  0.100342 0.0462353 0.0005
  1.00162 -0.154292  0.105852 0.202677 0.0005
 0.990001 -0.158016 0.0970131 0.102249 0.0005
 0.995114 -0.157421 0.0944111 0.117826 0.0005
 0.993033 -0.156745 0.0977506 0.122425 0.0005
 0.983638 -0.160551 0.0972914 0.0651898 0.0005
 0.994807 -0.157615 0.0939415 0.149744 0.0005
 0.981588 -0.148737   0.11704 0.00823752 0.0005
  1.00093 -0.150547  0.103901 0.150264 0.0005
 0.987853 -0.148445  0.111555 0.0464608 0.0005
0.985836 -0.14968 0.111598 0.0574528 0.0005
  0.98734 -0.151272  0.113131 0.0662306 0.0005
 0.994906 -0.156078 0.0940742 0.113596 0.0005
 0.977262 -0.145597  0.123415 0.0275295 0.0005
  0.99501 -0.147744  0.114607 0.0738052 0.0005
 0.993097 -0.146735  0.111825 0.0987895 0.0005
 0.994066 -0.152831  0.116414 0.100194 0.0005
 0.983256 -0.155791  0.101286 0.0388387 0.0005
 0.995183 -0.145773  0.112497 0.11481 0.0005
  1.0011 -0.15123 0.105625 0.165274 0.0005
 0.984275 -0.144693  0.115138 0.009546 0.0005
 0.988254 -0.152984  0.112914 0.0239614 0.0005
 0.984837 -0.151687  0.111703 0.0456694 0.0005
 0.983684 -0.143964  0.110868 0.0511452 0.0005
 0.981342 -0.154795 0.0988584 0.0345516 0.0005
 0.993485 -0.154861 0.0974924 0.127192 0.0005
 0.988425 -0.150738  0.112386 0.061764 0.0005
 0.986238 -0.151249  0.110804 0.0609488 0.0005
  1.00166 -0.156891 0.0986945 0.157045 0.0005
 0.982125 -0.150828  0.121505 0.020377 0.0005
 0.986744 -0.152302  0.115558 0.044601 0.0005
 0.985134 -0.154706  0.115569 0.0510261 0.0005
 0.990256 -0.148597  0.114022 0.0871916 0.0005
 0.980946 -0.145515  0.111877 0.047195 0.0005
 0.993549 -0.149083  0.117567 0.112364 0.0005
0.977434 -0.14622 0.112242 -0.00186636 0.0005
0.990358 -0.14904 0.117383 0.126957 0.0005
 0.984163 -0.148086  0.119788 0.0260214 0.0005
 0.983999 -0.144129   0.10926 0.0501377 0.0005
 0.988529 -0.148086  0.115223 0.0699768 0.0005
 0.992145 -0.148376   0.11829 0.108575 0.0005
  0.98502 -0.151925  0.116307 0.0518756 0.0005
 0.986192 -0.150565  0.118045 0.071287 0.0005
  0.99463 -0.158808 0.0957824 0.109839 0.0005
 0.995492 -0.147818  0.119013 0.123769 0.0005
 0.993934 -0.148831  0.118969 0.100016 0.0005
0.994023 -0.15061 0.115757 0.114081 0.0005
 0.990569 -0.151176  0.110272 0.106444 0.0005
 0.996746 -0.157549 0.0973784 0.143453 0.0005
 0.990776 -0.149946  0.120326 0.0993676 0.0005
 0.990653 -0.145241  0.109608 0.0929035 0.0005
 0.983035 -0.145258  0.121958 0.0349754 0.0005
 0.994957 -0.142275  0.114761 0.0985782 0.0005
 0.986264 -0.150672  0.114451 0.0795148 0.0005
 0.993826 -0.158742 0.0921919 0.118226 0.0005
 0.992907 -0.153929 0.0924877 0.126282 0.0005
 0.982926 -0.148488  0.120338 0.0226991 0.0005
 0.982571 -0.146865  0.111889 0.0344035 0.0005
 0.986653 -0.149867  0.114497 0.0525495 0.0005
 0.992639 -0.158949 0.0964201 0.117062 0.0005
0.981897 -0.1464 0.10997 0.0355193 0.0005
 0.986372 -0.150981  0.108246 0.0842907 0.0005
 0.997172 -0.148713  0.116506 0.114628 0.0005
 0.990909 -0.144344  0.113692 0.120725 0.0005
 0.993955 -0.148339  0.121855 0.101234 0.0005
 0.992954 -0.147437   0.11817 0.116371 0.0005
  0.98495 -0.147777  0.113614 0.0308862 0.0005
 0.987381 -0.147076  0.111421 0.0701891 0.0005
 0.993996 -0.159621 0.0971556 0.0886375 0.0005
0.991433 -0.14702 0.112231 0.0739745 0.0005
 0.997744 -0.155951 0.0910897 0.134872 0.0005
 0.994811 -0.145554  0.113977 0.123337 0.0005
 0.994719 -0.156658 0.0971283 0.123456 0.0005
 0.976458 -0.146999  0.117104 0.00841624 0.0005
 0.978356 -0.151522  0.121417 0.0163389 0.0005
 0.981807 -0.143791  0.110105 0.0276006 0.0005
  0.99045 -0.144105  0.115069 0.0882314 0.0005
 0.98944 -0.15075 0.114855 0.0733174 0.0005
 0.983968 -0.152356  0.118351 0.0430013 0.0005
0.982784 -0.15381 0.101839 0.047192 0.0005
 0.982622 -0.148488  0.114772 0.00947463 0.0005
 0.981812 -0.145276  0.110959 0.0403536 0.0005
 0.982642 -0.152549 0.0959126 0.0566386 0.0005
 0.995219 -0.150188  0.118282 0.127063 0.0005
 0.981523 -0.144303  0.111602 0.0294054 0.0005
 0.981958 -0.147084  0.117025 0.0286344 0.0005
 0.990881 -0.146963  0.116135 0.0980046 0.0005
 0.987853 -0.149837  0.112206 0.0425343 0.0005
 0.989801 -0.147706  0.110727 0.0781455 0.0005
 0.981937 -0.156365  0.100535 0.0323781 0.0005
 0.985703 -0.148505  0.115596 0.0326738 0.0005
 0.982277 -0.148243  0.114296 0.0485064 0.0005
 0.981201 -0.155035  0.103651 0.0266105 0.0005
 0.995587  -0.15878 0.0973798 0.121433 0.0005
 0.995289 -0.153125  0.114878 0.116727 0.0005
 0.982035 -0.155403  0.102009 0.0359404 0.0005
 0.981308 -0.145014  0.113685 0.024297 0.0005
 0.986779 -0.149579  0.109532 0.0698928 0.0005
 0.981239 -0.143675  0.110262 0.0251737 0.0005
 0.990028 -0.146968  0.118095 0.102696 0.0005
 0.989045 -0.148337  0.108044 0.0600132 0.0005
 0.992684 -0.148698  0.118292 0.122521 0.0005
 0.995648 -0.155298 0.0937372 0.130441 0.0005
 0.993297 -0.147641  0.115558 0.100116 0.0005
  0.99559 -0.156053 0.0962019 0.109041 0.0005
 0.997118 -0.154033  0.096454 0.131956 0.0005
 0.993961 -0.158079 0.0938839 0.0987155 0.0005
  0.98616 -0.150261  0.111641 0.0167153 0.0005
 0.989382 -0.143585  0.113729 0.0934716 0.0005
 0.994199 -0.147417  0.114831 0.10286 0.0005
0.987769 -0.15189 0.115333 0.0256782 0.0005
 0.989906 -0.148684  0.110523 0.0433227 0.0005
 0.991722 -0.147777  0.116205 0.10006 0.0005
 0.993552 -0.149444  0.116192 0.0797396 0.0005
 0.993079 -0.149616  0.121366 0.114284 0.0005
 0.993219 -0.147347  0.119515 0.102943 0.0005
0.991502 -0.14721 0.118822 0.0764468 0.0005
 0.991886 -0.149446  0.116103 0.101349 0.0005
 0.987111 -0.151893  0.111355 0.0453546 0.0005
 0.986378 -0.150615    0.1125 0.0530206 0.0005
 0.987345 -0.147663  0.112361 0.052299 0.0005
 0.989227 -0.148804   0.11586 0.0714076 0.0005
 0.982043 -0.155413 0.0953121 0.026299 0.0005
 0.986167 -0.150322     0.114 0.0388792 0.0005
 0.991384 -0.144197  0.112908 0.0719198 0.0005
 0.979582 -0.151606  0.120008 0.031148 0.0005
  0.99108 -0.148076  0.119241 0.0726778 0.0005
 0.992428 -0.153062 0.0974493 0.137149 0.0005
  0.99788 -0.154019 0.0940778 0.125424 0.0005
  1.00288 -0.153501 0.0997785 0.175184 0.0005
 0.989811 -0.146753  0.119041 0.0832399 0.0005
 0.997099 -0.151688  0.105784 0.167703 0.0005
 0.994623 -0.147744  0.119989 0.109339 0.0005
 0.985104 -0.153059  0.113504 0.0463534 0.0005
  1.00415 -0.154944  0.095259 0.151498 0.0005
 0.995567 -0.149851  0.117459 0.109042 0.0005
 0.980026 -0.148412  0.116078 0.0362041 0.0005
 0.984194 -0.149665  0.114973 0.0302589 0.0005
 0.983176 -0.150085  0.120826 0.0422467 0.0005
 0.986986 -0.151963  0.112403 0.0517067 0.0005
  0.98815 -0.147499  0.113315 0.108348 0.0005
 0.98883 -0.15171 0.112465 0.0144846 0.0005
  0.98046 -0.151628  0.121951 0.0483823 0.0005
 0.990939 -0.144531  0.112585 0.0676922 0.0005
  0.98432 -0.142544  0.109946 0.0539534 0.0005
  0.99321 -0.146462  0.110242 0.0590347 0.0005
 0.986498 -0.150102  0.111913 0.0210041 0.0005
 0.989451 -0.149194   0.11407 0.0634223 0.0005
 0.985838 -0.149996  0.117711 0.046942 0.0005
 0.992291 -0.147594  0.117358 0.110517 0.0005
 0.980993 -0.147834  0.117635 0.0672898 0.0005
 0.978675 -0.146045   0.11253 0.0251166 0.0005
 0.980525 -0.153733 0.0982937 0.0380838 0.0005
 0.990961 -0.146578  0.112253 0.117797 0.0005
 0.991772 -0.150939  0.118447 0.103716 0.0005
 0.990162 -0.149555  0.111151 0.0744912 0.0005
 0.992225 -0.148279  0.120186 0.0861297 0.0005
 0.986178 -0.146722  0.110077 0.0518859 0.0005
  0.99552 -0.147195  0.117423 0.121309 0.0005
 0.996949 -0.152851  0.105925 0.150293 0.0005
 0.982207 -0.153311 0.0959321 0.0421633 0.0005
 0.980347 -0.146466  0.107209 0.0238066 0.0005
 0.982164 -0.145529  0.107937 0.0209707 0.0005
 0.991614 -0.145334  0.117202 0.10397 0.0005
  0.98877 -0.148983  0.110235 0.0897851 0.0005
 0.991427 -0.147987  0.117115 0.0905309 0.0005
 0.992538 -0.145927  0.114905 0.140827 0.0005
 0.994074 -0.158537 0.0926788 0.105839 0.0005
 0.991878 -0.149194   0.11599 0.13153 0.0005
 0.994649 -0.157691 0.0975966 0.146403 0.0005
 0.981489 -0.144503  0.112593 0.0395301 0.0005
 0.994674 -0.158385 0.0964419 0.102369 0.0005
 0.991428 -0.148837  0.117809 0.125118 0.0005
 0.982244 -0.150179  0.119856 0.0408896 0.0005
  0.99691 -0.155986 0.0979475 0.122326 0.0005
 0.981785 -0.152209 0.0964478 0.0494133 0.0005
  0.98918 -0.150988  0.117675 0.109043 0.0005
 0.993433 -0.148659  0.116284 0.0789702 0.0005
0.983097 -0.15542 0.101146 0.0350789 0.0005
 0.996706 -0.148821   0.11614 0.0987671 0.0005
 0.991666 -0.152678  0.097959 0.121172 0.0005
 0.990253 -0.149007  0.118677 0.126098 0.0005
 0.985362 -0.150588  0.113346 0.0612106 0.0005
0.984673 -0.14148  0.11399 0.0638215 0.0005
  0.99003 -0.149612  0.118488 0.0966691 0.0005
 0.988313 -0.146793  0.115084 0.0608867 0.0005
  0.99508 -0.154866 0.0953816 0.11381 0.0005
0.987013 -0.14624 0.110338 0.0654981 0.0005
 0.987984 -0.149356  0.113058 0.0517871 0.0005
0.988559 -0.15068 0.113649 0.0651714 0.0005
 0.982407 -0.147859   0.11618 0.0662273 0.0005
 0.994582 -0.158163 0.0947888 0.107924 0.0005
 0.987843 -0.149177  0.113676 0.082871 0.0005
 0.978866 -0.147862  0.113377 0.0671764 0.0005
0.989202 -0.15264 0.113463 0.0365698 0.0005
 0.987532 -0.140116  0.115124 0.0401228 0.0005
 0.983748 -0.149102  0.120352 0.0561303 0.0005
 0.993751 -0.158463 0.0962083 0.103132 0.0005
 0.992449 -0.149183  0.118639 0.129986 0.0005
0.991048 -0.14796 0.121789 0.092101 0.0005
 0.993622 -0.148054  0.113177 0.114712 0.0005
 0.991894 -0.148987  0.117294 0.110016 0.0005
 0.981602 -0.150196   0.12141 -0.00452693 0.0005
 0.992593 -0.145821  0.115251 0.0896734 0.0005
 0.993137 -0.147232  0.116176 0.122105 0.0005
 0.998004 -0.150429  0.114865 0.0890467 0.0005
 0.980216 -0.145026   0.10577 0.0284028 0.0005
 0.991617 -0.153719  0.098818 0.131653 0.0005
 0.996933 -0.156578 0.0949255 0.140212 0.0005
 0.991117 -0.149179  0.110895 0.0884058 0.0005
 0.987862 -0.149799  0.111314 0.0962395 0.0005
 0.996539 -0.158034 0.0964508 0.128457 0.0005
  0.99361 -0.150553  0.119769 0.108807 0.0005
 0.981012 -0.150439  0.119676 0.0581127 0.0005
 0.981335 -0.147588  0.112011 0.0222896 0.0005
0.984058 -0.14633 0.108065 0.023546 0.0005
 0.995708  -0.15689 0.0927529 0.11787 0.0005
 0.987123 -0.148237  0.112201 0.0241861 0.0005
 0.993708 -0.149195  0.117309 0.120317 0.0005
 0.987658 -0.152002  0.111549 0.0447555 0.0005
  1.00428 -0.156364 0.0988237 0.151128 0.0005
0.990988 -0.14277 0.111172 0.0548721 0.0005
 0.979516 -0.149661   0.11407 0.0435404 0.0005
 0.992034 -0.154971 0.0950734 0.13718 0.0005
 0.992309 -0.147336  0.120165 0.106083 0.0005
 0.993535 -0.144383   0.12154 0.0794978 0.0005
 0.994781 -0.156249 0.0953839 0.126626 0.0005
 0.976406 -0.145125  0.112119 0.0330744 0.0005
 0.992668 -0.146756  0.117569 0.107478 0.0005
 0.989976 -0.158354 0.0971218 0.102504 0.0005
 0.990943 -0.147529  0.118158 0.0974947 0.0005
 0.988067 -0.151003   0.10992 0.0797438 0.0005
 0.991192 -0.154336  0.123586 0.0553997 0.0005
 0.993772 -0.149098  0.120475 0.109752 0.0005
  0.98229 -0.158187  0.100202 0.0569731 0.0005
 0.995475 -0.155201   0.09716 0.120393 0.0005
 0.986915 -0.151431  0.112013 0.0544532 0.0005
 0.992484 -0.150297   0.11755 0.110997 0.0005
 0.995736 -0.145995  0.117755 0.0951301 0.0005
 0.99175 -0.14717 0.116726 0.105105 0.0005
  1.00439 -0.157191 0.0996036 0.165703 0.0005
 0.987685 -0.144719  0.114023 0.0167447 0.0005
 0.987943 -0.147973  0.115891 0.0471878 0.0005
 0.992674 -0.145864  0.118423 0.0938043 0.0005
 0.996338 -0.155242 0.0936662 0.117546 0.0005
 0.993889 -0.147705  0.118746 0.1262 0.0005
0.991751 -0.14604 0.118976 0.102608 0.0005
 0.993617 -0.155452 0.0966044 0.0990198 0.0005
 0.993042 -0.151057  0.119796 0.127435 0.0005
 0.993377 -0.154362 0.0996829 0.116 0.0005
    1.004 -0.157123  0.100406 0.199354 0.0005
 0.991425 -0.144766  0.113774 0.0793626 0.0005
 0.982383 -0.157559 0.0986848 0.0543885 0.0005
 0.986807 -0.153293   0.11504 0.060964 0.0005
 0.989148 -0.146597  0.114346 0.0460415 0.0005
 0.983771 -0.153484 0.0962958 0.0561844 0.0005
 0.990922 -0.146808  0.116052 0.101938 0.0005
 0.98268 -0.14877 0.121037 0.0313978 0.0005
 0.988896 -0.149646  0.112941 0.068434 0.0005
 0.990729 -0.149092  0.119997 0.0893217 0.0005
 0.982568 -0.154309 0.0985999 0.0495072 0.0005
 0.985769 -0.149836  0.114312 0.0495689 0.0005
 0.994261 -0.149885  0.120113 0.127412 0.0005
 0.992172 -0.143754  0.117986 0.102003 0.0005
0.978064 -0.1404 0.11753 0.0301752 0.0005
 0.994355 -0.155408  0.091337 0.0940785 0.0005
 0.981433 -0.150886  0.121234 0.0269313 0.0005
 0.980999 -0.146355  0.111963 0.0233664 0.0005
0.989114 -0.15062 0.116144 0.0829007 0.0005
 0.994675 -0.150554  0.118945 0.128081 0.0005
  0.98832 -0.148755   0.11858 0.107386 0.0005
  0.99056 -0.148959  0.117201 0.09225 0.0005
  0.98662 -0.148949  0.108009 0.0472516 0.0005
 0.991191 -0.158786 0.0949625 0.0849547 0.0005
 0.992952 -0.148771  0.118359 0.090222 0.0005
  0.98516 -0.148765  0.112413 0.0536525 0.0005
 0.981205 -0.150381  0.119302 0.0197883 0.0005
0.982547 -0.15066 0.120634 0.0206788 0.0005
 0.993434 -0.146397  0.116596 0.112385 0.0005
 0.983026 -0.147621  0.117139 0.037312 0.0005
 0.993536 -0.148576  0.119648 0.111952 0.0005
 0.992384 -0.145838  0.111864 0.100882 0.0005
 0.988541 -0.148645  0.115402 0.0816782 0.0005
 0.983622 -0.148036  0.110955 0.0386477 0.0005
 0.987898 -0.149329  0.111765 0.0586028 0.0005
 0.986618 -0.147711  0.110927 0.0612026 0.0005
 0.993233 -0.147063  0.119538 0.0961926 0.0005
 0.984474 -0.148888  0.116455 0.0573844 0.0005
  1.00056 -0.151575  0.103855 0.202094 0.0005
 0.995847 -0.155343   0.09398 0.160273 0.0005
  0.98578 -0.149874  0.117896 0.0519849 0.0005
 0.986038 -0.151826  0.112268 0.0414435 0.0005
 0.985652 -0.149378  0.111975 0.0397099 0.0005
0.983001  -0.1463 0.108502 0.032819 0.0005
 0.994945 -0.150059  0.116675 0.102675 0.0005
 0.982131 -0.149183  0.110803 0.0223274 0.0005
 0.985742 -0.153323  0.111954 0.0541575 0.0005
 0.984739 -0.143843  0.109397 0.0752062 0.0005
 0.991728 -0.146166  0.114337 0.114798 0.0005
 0.995226 -0.158276  0.097344 0.103676 0.0005
 0.992805 -0.151548  0.118132 0.119635 0.0005
 0.992577 -0.149938  0.119802 0.100026 0.0005
 0.991925 -0.146179  0.118381 0.0977764 0.0005
 0.996026 -0.158632 0.0967549 0.126193 0.0005
 0.986331 -0.151466  0.110695 0.053608 0.0005
 0.997021 -0.151963  0.115474 0.103979 0.0005
 0.989105 -0.146057  0.115489 0.0894924 0.0005
 0.989049 -0.146859  0.112643 0.0740153 0.0005
  0.99243 -0.148244  0.109534 0.129477 0.0005
 0.982513 -0.146421  0.111452 0.0261916 0.0005
 0.990516 -0.158642 0.0993029 0.0895243 0.0005
 0.992187 -0.156307 0.0956056 0.130906 0.0005
 0.993909 -0.151644  0.114255 0.0943528 0.0005
  0.98896 -0.149263  0.111405 0.0919966 0.0005
 0.981606 -0.145867  0.112074 0.0433077 0.0005
 0.988403 -0.151278  0.110965 0.0114061 0.0005
 0.984313 -0.155856  0.101448 0.0585451 0.0005
 0.985511 -0.142718  0.113187 0.0487144 0.0005
 0.990978 -0.148151  0.115424 0.101329 0.0005
 0.994636 -0.155192 0.0972042 0.152157 0.0005
 0.981614 -0.146309  0.113386 0.0408637 0.0005
  1.00269 -0.151218  0.107208 0.168574 0.0005
 0.982164 -0.151048  0.119314 0.0309172 0.0005
  0.99087 -0.148519  0.116633 0.0879713 0.0005
 0.977765 -0.146351  0.112431 0.0219507 0.0005
 0.986565 -0.159132 0.0975343 0.0380077 0.0005
 0.987437 -0.151244  0.111316 0.0674401 0.0005
 0.994118 -0.147973  0.119462 0.101198 0.0005
 0.984994 -0.140618  0.117554 0.0399539 0.0005
 0.984145 -0.155949   0.10043 0.0559932 0.0005
  0.99106 -0.149875  0.112788 0.0994323 0.0005
 0.980792 -0.152667  0.121616 0.01283 0.0005
0.986948 -0.14982 0.111993 0.0599057 0.0005
 0.995784 -0.146712  0.118286 0.0863897 0.0005
 0.991894 -0.146752   0.11802 0.108746 0.0005
 0.983579 -0.144514  0.109113 0.0647863 0.0005
 0.993251 -0.148418  0.121925 0.125238 0.0005
 0.980842 -0.152123  0.120022 0.0374047 0.0005
 0.995779 -0.156833 0.0960182 0.101511 0.0005
 0.988462 -0.148654  0.118145 0.0821936 0.0005
 0.981606 -0.153859  0.100306 0.0381375 0.0005
 0.993136 -0.149125  0.118603 0.109723 0.0005
 0.995521 -0.146767  0.115117 0.0992728 0.0005
 0.978301 -0.146058  0.124714 0.0312823 0.0005
 0.990522 -0.145817  0.113048 0.0848028 0.0005
 0.981547 -0.157404 0.0954228 0.0483612 0.0005
 0.986076 -0.149627  0.111884 0.0794018 0.0005
 0.994094 -0.157796 0.0968807 0.134474 0.0005
 0.992107 -0.144323  0.115482 0.115592 0.0005
 0.997022 -0.156444 0.0975608 0.119024 0.0005
 0.994258 -0.148732   0.11925 0.109104 0.0005
 0.996181 -0.157285 0.0966293 0.123224 0.0005
  0.99033 -0.150876  0.114161 0.0574001 0.0005
 0.982135 -0.148606  0.114346 0.0286458 0.0005
 0.988929 -0.149347  0.112002 0.0465164 0.0005
 0.991214 -0.147279  0.113109 0.0914564 0.0005
 0.990924 -0.145521  0.113244 0.101226 0.0005
 0.987725 -0.148475  0.113591 0.0308955 0.0005
 0.985245 -0.148405  0.111383 0.0308636 0.0005
 0.996825  -0.15377 0.0965308 0.114173 0.0005
 0.996849 -0.148686  0.109227 0.180599 0.0005
 0.987652 -0.158701 0.0970521 0.0572941 0.0005
 0.988149 -0.158858 0.0965018 0.0342579 0.0005
  0.99407 -0.157337 0.0945764 0.102598 0.0005
 0.987272 -0.148442  0.113866 0.0772695 0.0005
0.987416 -0.15085 0.110996 0.0417469 0.0005
 0.987175 -0.146198  0.111914 0.0624463 0.0005
 0.993554 -0.147236   0.11371 0.10943 0.0005
 0.981799 -0.148324  0.111407 0.0554638 0.0005
  1.00384 -0.158187 0.0993333 0.168121 0.0005
  1.00313 -0.155681  0.103562 0.168088 0.0005
 0.982114 -0.150071  0.120047 0.0276493 0.0005
 0.986967 -0.157514 0.0968628 0.0522616 0.0005
 0.982854 -0.159712  0.101832 0.0561718 0.0005
  0.99369 -0.147805    0.1174 0.0911859 0.0005
 0.993026 -0.156282  0.095419 0.129292 0.0005
 0.986773 -0.148376  0.113632 0.0836626 0.0005
 0.980698 -0.145629  0.114041 0.0425226 0.0005
 0.991788 -0.146171  0.117123 0.11832 0.0005
 0.990522 -0.148244  0.112754 0.0937484 0.0005
0.980403 -0.14721 0.123613 0.014838 0.0005
 0.989996 -0.144829  0.114079 0.0383117 0.0005
 0.983294 -0.146325  0.114877 0.022387 0.0005
 0.981344 -0.144903  0.114911 0.0465579 0.0005
 0.993307 -0.158688 0.0979955 0.141783 0.0005
 0.983041 -0.147713  0.114974 0.0410765 0.0005
 0.983656  -0.16026 0.0983262 0.0662286 0.0005
0.981204 -0.15533 0.101104 0.050175 0.0005
 0.98929  -0.1473 0.115642 0.0854023 0.0005
 0.981105 -0.145797  0.109629 0.0204433 0.0005
 0.994016 -0.147158  0.119996 0.135033 0.0005
0.991185   -0.152 0.120391 0.0956876 0.0005
 0.975473 -0.144641  0.118771 -0.0127586 0.0005
 0.994417 -0.147988  0.116602 0.113806 0.0005
 0.992613 -0.148575  0.116565 0.0952179 0.0005
0.991573 -0.14754  0.11779 0.0879859 0.0005
 0.989291 -0.146235  0.114102 0.0533917 0.0005
 0.991636 -0.144938  0.120946 0.120636 0.0005
 0.98786 -0.14757 0.116113 0.0769665 0.0005
 0.979239 -0.143484  0.114702 0.0103994 0.0005
 0.986079 -0.149974  0.111848 0.0422756 0.0005
 0.993185 -0.145948    0.1222 0.11923 0.0005
 0.985401 -0.148006  0.112285 0.0639696 0.0005
  0.99549 -0.151869  0.106345 0.163664 0.0005
 0.984968 -0.158419  0.100523 0.0816524 0.0005
 0.987648 -0.145471  0.110518 0.0582581 0.0005
 0.986124 -0.149432  0.111154 0.0175268 0.0005
   0.9809 -0.156251 0.0979558 0.0562614 0.0005
  1.00455 -0.155866 0.0992733 0.169383 0.0005
 0.990742 -0.158564 0.0990143 0.0971231 0.0005
 0.987486 -0.149198  0.109435 0.0557906 0.0005
 0.991754 -0.153449  0.119002 0.108199 0.0005
 0.989702 -0.149178  0.113055 0.101999 0.0005
 0.994552 -0.150741  0.116163 0.0962318 0.0005
 0.981609 -0.148921  0.120642 0.0304263 0.0005
 0.987214 -0.153163  0.110319 0.0751059 0.0005
 0.984204  -0.15338 0.0953743 0.0528066 0.0005
 0.994151 -0.156532 0.0951077 0.149869 0.0005
0.990339 -0.14816 0.117565 0.110048 0.0005
 0.994763 -0.148164   0.11932 0.10948 0.0005
 0.989575 -0.146792   0.11265 0.0672557 0.0005
 0.981781 -0.146018   0.11491 0.0089191 0.0005
  1.00187 -0.154978 0.0960689 0.152441 0.0005
 0.991419 -0.150781  0.121833 0.146771 0.0005
 0.990919 -0.152974  0.094915 0.141153 0.0005
 0.983699 -0.157942  0.102092 0.0877507 0.0005
 0.991275 -0.146709  0.117533 0.101284 0.0005
 0.980409 -0.146045  0.113051 0.0563628 0.0005
0.991367 -0.14893 0.112215 0.0752336 0.0005
0.982989 -0.15536 0.101842 0.0342812 0.0005
 0.993687 -0.150537  0.116459 0.11436 0.0005
  0.98649 -0.150404  0.114724 0.0608035 0.0005
 0.991394 -0.149044  0.119457 0.0951531 0.0005
 0.987673 -0.148995   0.11352 0.0464149 0.0005
 0.987017 -0.139014  0.102644 0.0670996 0.0005
  0.98472 -0.152099  0.117178 0.0316934 0.0005
 0.982401 -0.143275  0.110475 0.0409459 0.0005
 0.984051 -0.146099   0.11271 0.0329135 0.0005
 0.990883 -0.149411  0.118857 0.107713 0.0005
 0.992841 -0.153652 0.0942777 0.143271 0.0005
 0.982494 -0.147515  0.115157 0.0129577 0.0005
 0.997179 -0.151644  0.106158 0.159418 0.0005
  0.98212 -0.146666  0.107435 0.0507416 0.0005
  0.99174 -0.145785  0.118353 0.111699 0.0005
 0.993112 -0.148782  0.111537 0.0727711 0.0005
 0.999018 -0.153888  0.106717 0.172978 0.0005
 0.983688 -0.150028  0.116244 0.0579672 0.0005
 0.984011 -0.147018  0.112209 0.017249 0.0005
 0.98631 -0.14858 0.112117 0.0846344 0.0005
 0.990206 -0.147725  0.110183 0.0869628 0.0005
 0.986137 -0.146958  0.116411 0.0612889 0.0005
 0.981917 -0.153388  0.100875 0.0252593 0.0005
 0.988717 -0.140108  0.102044 0.0679128 0.0005
 0.990293 -0.150411  0.117779 0.0762464 0.0005
 0.987805 -0.148614  0.111269 0.0798655 0.0005
 0.987135 -0.152612  0.111147 0.0310759 0.0005
 0.995293 -0.147942  0.119089 0.128212 0.0005
 0.979642 -0.155298  0.103071 0.0475938 0.0005
 0.995934 -0.151194  0.119068 0.124894 0.0005
 0.993708 -0.147867   0.11959 0.112941 0.0005
  0.98335 -0.151379  0.112861 0.0145654 0.0005
 0.985925 -0.150961  0.111147 0.0400358 0.0005
 0.986365 -0.153772  0.111523 0.0792015 0.0005
0.990959 -0.15053 0.111963 0.053934 0.0005
 0.989361 -0.140322  0.119953 0.0843933 0.0005
 0.981808 -0.147726  0.119852 0.0264854 0.0005
 0.979197 -0.142304  0.113429 0.0285934 0.0005
 0.983481 -0.159074  0.101635 0.0417839 0.0005
 0.981298  -0.15973 0.0974323 0.0688248 0.0005
0.990172 -0.14497  0.11465 0.112633 0.0005
 0.991068 -0.147881  0.115255 0.0977062 0.0005
 0.992191 -0.149004  0.116572 0.0946389 0.0005
 0.991881 -0.152835  0.117816 0.114982 0.0005
 0.976666 -0.140648  0.124279 0.014833 0.0005
  0.98526 -0.147128  0.116551 0.0342437 0.0005
0.992365  -0.1489 0.115838 0.102013 0.0005
 0.983991 -0.150852  0.121322 0.0404826 0.0005
 0.994291 -0.158325 0.0958659 0.0799463 0.0005
 0.981596 -0.147664  0.111232 0.0300166 0.0005
 0.990282 -0.149941  0.115156 0.064466 0.0005
0.987082 -0.15073 0.116187 0.0416015 0.0005
  0.97945 -0.145385  0.106227 0.00872748 0.0005
  1.0015 -0.14935 0.104968 0.154638 0.0005
 0.979409 -0.150311  0.122857 0.05211 0.0005
 0.992973 -0.151043  0.116088 0.0943231 0.0005
 0.985832 -0.143894   0.11141 0.0299225 0.0005
 0.992283 -0.145777  0.120183 0.105604 0.0005
  1.00381 -0.156578 0.0968618 0.175468 0.0005
 0.994319 -0.148629  0.118178 0.0960428 0.0005
  0.99083 -0.148553  0.113876 0.0498214 0.0005
 0.990642 -0.148017  0.112956 0.10967 0.0005
 0.990498 -0.144678  0.120101 0.100731 0.0005
 0.995691 -0.148239  0.120417 0.127872 0.0005
0.988129  -0.1469 0.114174 0.0968227 0.0005
 0.987324 -0.145854  0.112742 0.0379742 0.0005
 0.986212 -0.152566  0.115268 0.0320957 0.0005
 0.993779 -0.147462  0.118515 0.11524 0.0005
 0.992471 -0.149361  0.112543 0.0900599 0.0005
 0.982591 -0.149352  0.115304 0.035799 0.0005
 0.991011 -0.148503   0.11178 0.0915826 0.0005
 0.987581 -0.144547  0.109667 0.0310049 0.0005
 0.991603 -0.149575  0.116054 0.11001 0.0005
 0.991301 -0.149578  0.116763 0.0783267 0.0005
 0.981671 -0.147818  0.114297 0.0484057 0.0005
 0.983906 -0.150991  0.119111 0.0156767 0.0005
 0.982245 -0.145528  0.114721 0.0317982 0.0005
 0.983225 -0.150667  0.112147 0.0703004 0.0005
 0.990893 -0.148172  0.119251 0.11164 0.0005
 0.983697 -0.142394  0.113829 0.0339067 0.0005
 0.994186 -0.154561 0.0984026 0.120226 0.0005
 0.991466 -0.144319  0.112217 0.0870935 0.0005
0.990591 -0.14533 0.114124 0.0867249 0.0005
  1.00254 -0.156453  0.104368 0.203233 0.0005
 0.987937 -0.150696  0.115955 0.0641754 0.0005
 0.995303 -0.158837 0.0955649 0.138083 0.0005
  0.98178 -0.160643 0.0988283 0.0588866 0.0005
 0.978807 -0.147302   0.11168 0.0389171 0.0005
0.981863 -0.14742  0.11334 0.0289426 0.0005
 0.988389 -0.148656   0.11013 0.0508861 0.0005
 0.987487 -0.151848  0.113951 0.0467188 0.0005
 0.984048 -0.151294  0.113375 0.065661 0.0005
 0.982884 -0.148652  0.109215 0.0259015 0.0005
 0.994162 -0.147951  0.114037 0.126763 0.0005
 0.998478 -0.151119  0.103444 0.170551 0.0005
 0.988015 -0.148948   0.11308 0.0713026 0.0005
 0.991191 -0.142308  0.112788 0.0872106 0.0005
 0.984115 -0.157917  0.101833 0.0657601 0.0005
 0.983909 -0.154863  0.096715 0.056997 0.0005
 0.990063 -0.159954 0.0984427 0.0966793 0.0005
0.991474 -0.16248 0.102219 0.0955704 0.0005
 0.993157 -0.150337  0.118354 0.128344 0.0005
 0.992628 -0.155328 0.0975394 0.121711 0.0005
 0.993375 -0.145868  0.117016 0.119361 0.0005
 0.992491 -0.159141 0.0967452 0.0832305 0.0005
 0.980652 -0.150662  0.122648 0.0492844 0.0005
 0.983791 -0.147133  0.114386 0.028021 0.0005
 0.982877 -0.141072  0.114057 0.0292679 0.0005
 0.982479 -0.147847  0.115418 0.0592916 0.0005
 0.987425 -0.151576  0.111192 0.0397536 0.0005
 0.985104 -0.139391  0.116042 0.0304404 0.0005
 0.990281 -0.140835  0.104697 0.0605297 0.0005
 0.994281 -0.155147 0.0942723 0.115485 0.0005
 0.993895 -0.144776  0.116881 0.106834 0.0005
 0.987526 -0.148684  0.116517 0.0618284 0.0005
  1.00352 -0.152872   0.10648 0.162058 0.0005
0.984338 -0.14971 0.112497 0.0526816 0.0005
 0.985854 -0.147436  0.113144 0.0302522 0.0005
 0.993601 -0.149638  0.117775 0.084351 0.0005
 0.981675 -0.157402  0.098199 0.0722009 0.0005
0.991345 -0.14335 0.114919 0.0758151 0.0005
0.989025 -0.14446 0.111361 0.0789561 0.0005
  0.98226 -0.144807  0.112943 0.0216453 0.0005
0.988016 -0.15033 0.114097 0.0791162 0.0005
 0.980266 -0.149262  0.120679 0.0102131 0.0005
  0.99112 -0.144875    0.1217 0.111134 0.0005
 0.991144 -0.157631 0.0963151 0.0839468 0.0005
 0.988264 -0.149263  0.114069 0.0383404 0.0005
 0.981868 -0.140492  0.112125 0.0437023 0.0005
 0.981972 -0.143642  0.114603 0.0296058 0.0005
 0.989449 -0.146336  0.116719 0.0340176 0.0005
 0.978907 -0.144486   0.11282 0.0452569 0.0005
 0.980733 -0.150547  0.114098 0.0619986 0.0005
0.988059 -0.14809 0.114327 0.0567848 0.0005
 0.980524 -0.141956    0.1092 0.00944405 0.0005
 0.988834 -0.145818   0.11253 0.0637275 0.0005
  0.98493 -0.148178  0.113295 0.0676488 0.0005
 0.988413 -0.150333  0.113273 0.0357989 0.0005
0.979175 -0.14409 0.114147 0.0355003 0.0005
  0.98622 -0.147839    0.1103 0.0383352 0.0005
  0.99432 -0.142415  0.115684 0.111073 0.0005
 0.983378 -0.153944 0.0988903 0.063744 0.0005
 0.992384 -0.148914   0.11965 0.090289 0.0005
 0.982468 -0.149192   0.11066 0.0201277 0.0005
0.987012 -0.15226 0.110148 0.044308 0.0005
 0.995923 -0.151076 0.0911085 0.151864 0.0005
0.992524 -0.14736  0.11731 0.0984009 0.0005
 0.976937 -0.146807  0.113416 0.054967 0.0005
 0.980246 -0.154016 0.0970814 0.0366744 0.0005
 0.982043 -0.142239  0.122654 0.0241171 0.0005
0.991701 -0.14999  0.11773 0.103451 0.0005
 0.988639 -0.152317  0.115697 0.0327816 0.0005
 0.988697 -0.147759  0.113165 0.0804643 0.0005
 0.986425 -0.152331  0.117595 0.0654053 0.0005
 0.989053 -0.144097  0.111083 0.0471525 0.0005
 0.982104 -0.147223  0.111199 0.0203662 0.0005
  1.00363 -0.151597  0.104784 0.200804 0.0005
  0.98831 -0.152027  0.111986 0.0674125 0.0005
  1.00289 -0.155936 0.0997898 0.187665 0.0005
  1.00645 -0.157267   0.10103 0.173 0.0005
 0.984784 -0.148069  0.114829 0.0846965 0.0005
 0.995578 -0.153956 0.0940183 0.151477 0.0005
 0.992715 -0.148594   0.11653 0.120253 0.0005
 0.992608 -0.148109  0.117461 0.136038 0.0005
 0.995265 -0.156699 0.0956295 0.13142 0.0005
0.988458 -0.15119 0.113874 0.0486664 0.0005
 0.986659 -0.160276 0.0962514 0.0336954 0.0005
 0.975063 -0.144062  0.123963 0.00730657 0.0005
 0.985365 -0.153024  0.110839 0.0467692 0.0005
 0.996777 -0.153707  0.102485 0.166543 0.0005
 0.986536 -0.149312  0.113713 0.0572659 0.0005
 0.986339 -0.151618  0.114198 0.0281989 0.0005
 0.980003 -0.146598  0.112467 0.0738 0.0005
  0.98995 -0.147304  0.111023 0.119369 0.0005
 0.993943 -0.149571  0.116606 0.103715 0.0005
 0.987769 -0.146322  0.115874 0.0540521 0.0005
 0.993438 -0.149104  0.118275 0.116913 0.0005
 0.986571 -0.153025  0.110687 0.0358867 0.0005
  0.98193 -0.146715  0.112766 0.0385915 0.0005
 0.990816 -0.151375  0.114003 0.0675575 0.0005
 0.988787 -0.149322  0.109021 0.058463 0.0005
 0.985932 -0.149123  0.113891 0.0189125 0.0005
  1.00544 -0.158508 0.0978425 0.185391 0.0005
0.981989 -0.14476 0.111941 0.0214135 0.0005
 0.998424 -0.149862  0.107852 0.16873 0.0005
 0.986454 -0.152099  0.114263 0.0668138 0.0005
0.992416 -0.14915 0.116835 0.117669 0.0005
 0.993508 -0.157364 0.0953068 0.113622 0.0005
 0.993969 -0.149503  0.117424 0.116396 0.0005
0.986759 -0.14818 0.111677 0.0573867 0.0005
 0.990104 -0.147167  0.110098 0.0788385 0.0005
 0.994107 -0.151633  0.117971 0.131077 0.0005
 0.983703 -0.147742  0.107501 0.0404948 0.0005
  0.98988 -0.148607  0.113035 0.0803336 0.0005
  1.00657 -0.156012  0.100389 0.17424 0.0005
 0.988685 -0.150323  0.109589 0.0778763 0.0005
 0.983526 -0.147544  0.116026 0.0149895 0.0005
 0.990042 -0.148965  0.118424 0.106289 0.0005
 0.992882 -0.148572  0.119288 0.111658 0.0005
 0.992834 -0.155799 0.0936561 0.13648 0.0005
 0.989917 -0.148919  0.118409 0.102411 0.0005
 0.981758 -0.158612 0.0998535 0.0720006 0.0005
  0.99192  -0.15655 0.0956405 0.0814636 0.0005
 0.991055 -0.151457  0.116725 0.109647 0.0005
 0.989583 -0.147845  0.115746 0.0653588 0.0005
 0.977722 -0.140083  0.116686 0.0358051 0.0005
 0.987674 -0.150008   0.10938 0.0503296 0.0005
 0.981834 -0.142466  0.111675 0.0144791 0.0005
 0.989882 -0.149879  0.116311 0.0920181 0.0005
 0.981442 -0.151416  0.120207 0.0204125 0.0005
0.993555 -0.14945 0.120073 0.115722 0.0005
 0.989927 -0.149611  0.116175 0.0664002 0.0005
 0.993286 -0.146125  0.117833 0.120067 0.0005
 0.982386 -0.149318  0.121116 0.0339028 0.0005
 0.995636 -0.147046  0.117425 0.0899992 0.0005
 0.987215 -0.157681 0.0970156 0.0531 0.0005
 0.981124 -0.142432  0.116985 0.00695596 0.0005
 0.980705 -0.154282 0.0998596 0.0593786 0.0005
 0.993591 -0.145366  0.116936 0.130516 0.0005
 0.977339 -0.145666  0.115897 0.0099629 0.0005
 0.982297 -0.148791   0.11349 0.0782292 0.0005
0.986006 -0.14972 0.114731 0.0703667 0.0005
 0.990489 -0.151621  0.118716 0.099632 0.0005
 0.996221 -0.153818 0.0957607 0.154674 0.0005
 0.996914 -0.156151 0.0952535 0.118375 0.0005
 0.988212 -0.147477  0.117887 0.0877569 0.0005
 0.992372 -0.148202  0.115659 0.115707 0.0005
 0.994659 -0.149069  0.118602 0.129335 0.0005
 0.992617 -0.144184  0.112627 0.0610915 0.0005
 0.992056 -0.147881  0.112123 0.0803272 0.0005
0.993274 -0.14933 0.116035 0.10713 0.0005
 0.984066 -0.150524  0.112503 0.0389178 0.0005
 0.990987 -0.145932  0.115315 0.0881997 0.0005
  0.98118 -0.139845  0.112941 0.0603399 0.0005
  0.98294 -0.155183  0.100992 0.0462005 0.0005
0.994122  -0.1466 0.119468 0.135619 0.0005
 0.985379 -0.147487  0.116165 0.06255 0.0005
 0.984752 -0.148666  0.114667 0.0183783 0.0005
0.987051 -0.15508 0.112668 0.0655716 0.0005
  0.98553 -0.151254  0.114324 0.019665 0.0005
 0.980657 -0.148956  0.119657 0.0643093 0.0005
 0.983662 -0.153519 0.0964142 0.052858 0.0005
  0.98707 -0.147507  0.114632 0.0458128 0.0005
 0.989084 -0.137675  0.100137 0.0989163 0.0005
0.994314 -0.14637 0.120126 0.118522 0.0005
 0.987739 -0.150426  0.113468 0.0484239 0.0005
 0.993687  -0.15765 0.0949359 0.109931 0.0005
 0.985991 -0.151178   0.11471 0.0652351 0.0005
 0.994447 -0.151734  0.124409 0.0850156 0.0005
 0.990749 -0.147136  0.120727 0.0766364 0.0005
0.995763 -0.14953 0.106203 0.129154 0.0005
 0.987863 -0.139189  0.115307 0.0637477 0.0005
 0.984323 -0.143587  0.109558 0.0417476 0.0005
 0.991717 -0.146394   0.11775 0.114817 0.0005
 0.994731 -0.146975  0.112391 0.103908 0.0005
 0.993845 -0.150793  0.118691 0.122524 0.0005
 0.991498 -0.145165   0.11294 0.086528 0.0005
 0.987579 -0.146746  0.112334 0.0796568 0.0005
 0.984802 -0.146176  0.112627 0.033887 0.0005
 0.993224 -0.146477  0.120223 0.088122 0.0005
 0.991963 -0.149351  0.109613 0.0626703 0.0005
 0.994116  -0.15599 0.0979298 0.108997 0.0005
 0.99223 -0.14611 0.113956 0.110698 0.0005
 0.993988 -0.145658  0.117185 0.102082 0.0005
 0.985051 -0.150295  0.118036 0.065025 0.0005
 0.989357 -0.136493 0.0991891 0.0889364 0.0005
  1.00164 -0.150983   0.10438 0.167929 0.0005
 0.991151 -0.145976  0.119933 0.107137 0.0005
 0.992154 -0.146715  0.114867 0.0937663 0.0005
  0.98768 -0.151116  0.111991 0.0390524 0.0005
  0.99208 -0.147823    0.1197 0.121852 0.0005
 0.991963 -0.147691   0.11325 0.101998 0.0005
 0.984863 -0.148957  0.110883 0.0530466 0.0005
 0.982945 -0.146076  0.107554 0.0392659 0.0005
 0.989121 -0.149194  0.108137 0.0536327 0.0005
 0.992423 -0.157943 0.0939051 0.0928374 0.0005
 0.987838 -0.151442  0.109228 0.0656582 0.0005
 0.988459 -0.150197   0.10845 0.050348 0.0005
 0.991998 -0.152956  0.117966 0.103171 0.0005
0.992556 -0.14552 0.118452 0.0791655 0.0005
 0.997009 -0.156108  0.095893 0.123302 0.0005
  1.00398 -0.157094 0.0967707 0.171971 0.0005
 0.992795 -0.145099  0.119631 0.103536 0.0005
 0.987014 -0.158093 0.0967429 0.0671255 0.0005
 0.979772 -0.147261  0.110877 0.0336239 0.0005
  0.99338 -0.146197  0.114553 0.0629631 0.0005
  0.99148 -0.148771  0.117454 0.0951828 0.0005
 0.988525 -0.149788  0.110338 0.0256986 0.0005
 0.988575 -0.147834  0.119415 0.098891 0.0005
   1.0031 -0.151623  0.105322 0.182763 0.0005
 0.985948 -0.150967  0.112854 0.0463895 0.0005
 0.994457 -0.150123  0.117901 0.102357 0.0005
0.982625 -0.14537 0.113244 0.0399986 0.0005
 0.986259 -0.149074  0.112015 0.0628124 0.0005
 0.993922 -0.156338 0.0979108 0.119756 0.0005
 0.980824 -0.142307  0.114513 0.011521 0.0005
0.988935 -0.15267 0.112302 0.0339138 0.0005
  0.98523 -0.138233   0.10794 0.0694547 0.0005
 0.988746 -0.149034   0.11246 0.0734113 0.0005
 0.981738  -0.15384 0.0998727 0.0317147 0.0005
  0.99525 -0.156806  0.097556 0.096256 0.0005
 0.987008 -0.154398  0.112169 0.0570368 0.0005
0.983169  -0.1519 0.113655 0.0630823 0.0005
0.987833 -0.14612 0.110247 0.0313982 0.0005
 0.986292 -0.148926  0.109723 0.0353774 0.0005
 0.978515 -0.145866  0.111905 0.0532384 0.0005
 0.986861 -0.149113  0.111796 0.0670208 0.0005
 0.980722 -0.151224  0.121917 0.0083916 0.0005
 0.996554 -0.156269 0.0972871 0.118162 0.0005
 0.989382 -0.140164  0.116238 0.0490722 0.0005
 0.986676 -0.148218  0.112722 0.044827 0.0005
 0.994398 -0.148165  0.114214 0.100764 0.0005
0.989406 -0.14654 0.112131 0.0554291 0.0005
 0.985908 -0.151817  0.110739 0.0613458 0.0005
 0.993222 -0.156297 0.0977114 0.0932378 0.0005
  0.98841 -0.147695  0.111597 0.0942601 0.0005
 0.993238 -0.147639  0.116695 0.101039 0.0005
 0.991947 -0.150336  0.115222 0.106171 0.0005
 0.992105 -0.144192   0.11673 0.0703556 0.0005
 0.984932 -0.145368  0.111531 0.0828257 0.0005
 0.983185 -0.155767  0.097425 0.0404789 0.0005
 0.990219 -0.145946  0.115834 0.0509934 0.0005
 0.995923 -0.155994 0.0944985 0.125127 0.0005
 0.991136 -0.158749 0.0987701 0.0813501 0.0005
 0.979548 -0.157397 0.0989973 0.0584297 0.0005
 0.992275 -0.147263  0.117232 0.112884 0.0005
0.996574 -0.16092 0.098675 0.120322 0.0005
 0.981235 -0.153628   0.10242 0.0294331 0.0005
 0.984267 -0.153121  0.110077 0.0624517 0.0005
 0.991367 -0.149782  0.118912 0.100774 0.0005
 0.994621  -0.15457 0.0979055 0.139082 0.0005
  0.99051 -0.147422  0.120284 0.0908257 0.0005
 0.988166 -0.149244  0.114326 0.0377797 0.0005
0.989379 -0.14666 0.116364 0.0751886 0.0005
 0.992346 -0.146303  0.112515 0.0792477 0.0005
 0.992889 -0.145855  0.121066 0.131563 0.0005
 0.982393 -0.147759  0.110809 0.0207741 0.0005
 0.988347 -0.159539 0.0948886 0.0500475 0.0005
  1.00147 -0.149629  0.104556 0.143908 0.0005
 0.981275 -0.145325  0.111681 0.0219923 0.0005
 0.994608 -0.147376  0.118316 0.110798 0.0005
 0.987187 -0.149454  0.109461 0.0742431 0.0005
 0.980803 -0.145767   0.11368 0.0102354 0.0005
 0.978789 -0.148905  0.108529 0.0442998 0.0005
 0.972992 -0.146099  0.121637 -0.00193143 0.0005
 0.974769 -0.147404  0.117426 0.00936471 0.0005
 0.989729 -0.148894  0.119621 0.083355 0.0005
 0.992383 -0.152437  0.116811 0.0941053 0.0005
 0.988632 -0.149257  0.114326 0.080543 0.0005
 0.992888 -0.150679  0.119033 0.0884289 0.0005
 0.992485 -0.148464  0.118307 0.118946 0.0005
 0.992968 -0.158447 0.0966079 0.110748 0.0005
 0.993489 -0.148978  0.115508 0.0944677 0.0005
 0.995812 -0.147803  0.116551 0.134386 0.0005
 0.994535 -0.156677 0.0961549 0.115128 0.0005
 0.994246  -0.15731 0.0950499 0.141054 0.0005
 0.987729 -0.148298  0.113609 0.0751112 0.0005
 0.986435 -0.149572  0.112253 0.0754919 0.0005
 0.986286 -0.153669  0.114289 0.057017 0.0005
 0.996195 -0.157274 0.0941899 0.129421 0.0005
 0.986014 -0.148387  0.109517 0.0455662 0.0005
 0.983499 -0.142501   0.10941 0.032289 0.0005
0.982787 -0.15018 0.112814 0.0450649 0.0005
 0.984867 -0.138477  0.105777 0.085347 0.0005
 0.980254 -0.150824  0.123073 0.0489748 0.0005
   0.9819 -0.138174  0.117034 0.0179318 0.0005
 0.990041 -0.159651 0.0958313 0.0819172 0.0005
 0.982497 -0.143584  0.113732 0.0200774 0.0005
 0.990619 -0.146384  0.114503 0.100958 0.0005
 0.992286 -0.151716   0.11773 0.105997 0.0005
  0.99244 -0.158948 0.0971253 0.111535 0.0005
0.987239  -0.1516 0.109863 0.0534473 0.0005
 0.987845 -0.141276  0.104347 0.0837993 0.0005
 0.984117 -0.146539  0.114154 0.0437894 0.0005
 0.988881 -0.160207 0.0966427 0.0656997 0.0005
 0.992305 -0.147516  0.115854 0.0971693 0.0005
0.991212  -0.1437 0.112262 0.044416 0.0005
 0.992111 -0.148461  0.114805 0.100688 0.0005
 0.985612 -0.137586  0.115238 0.0346112 0.0005
 0.981157 -0.148999  0.116693 0.0247053 0.0005
0.994843  -0.1513 0.118612 0.125165 0.0005
  0.98316 -0.148987  0.113996 0.0628078 0.0005
 0.994169 -0.143899  0.111016 0.107872 0.0005
 0.979996 -0.148418  0.117481 0.0438798 0.0005
0.984387 -0.15084 0.110979 0.0594207 0.0005
 0.982001 -0.151021  0.120133 0.0503795 0.0005
 0.994284 -0.146323  0.115959 0.0965882 0.0005
 0.991667 -0.148351  0.117518 0.0974987 0.0005
  0.99536 -0.155931 0.0934655 0.10206 0.0005
 0.992709 -0.149334  0.120563 0.125927 0.0005
  0.98245 -0.154106 0.0999942 0.0200565 0.0005
 0.990441 -0.149756  0.119155 0.0853249 0.0005
  0.99275 -0.145744  0.113698 0.0880678 0.0005
0.980909  -0.1469 0.113463 0.0097398 0.0005
 0.981395 -0.142844  0.113926 0.0442869 0.0005
 0.994539 -0.156097 0.0945097 0.101496 0.0005
  0.98537 -0.149369  0.110626 0.050016 0.0005
 0.984482 -0.147838  0.116042 0.0396658 0.0005
 0.992515 -0.147554  0.117709 0.104788 0.0005
 0.992901 -0.155307 0.0986493 0.129737 0.0005
  1.00052 -0.149095  0.103861 0.155262 0.0005
 0.993201 -0.157632 0.0957783 0.109326 0.0005
 0.992986 -0.147872  0.112993 0.0516864 0.0005
 0.986836 -0.158503 0.0958373 0.0777165 0.0005
 0.992142 -0.147014   0.11958 0.114081 0.0005
 0.983489 -0.159312  0.100073 0.0504339 0.0005
 0.992938 -0.150382   0.11981 0.110836 0.0005
 0.994902 -0.147529  0.116408 0.084582 0.0005
 0.985347 -0.147184  0.111545 0.0445106 0.0005
 0.986392 -0.147667  0.116364 0.0149265 0.0005
 0.987944 -0.145672  0.110296 0.0794661 0.0005
 0.991038 -0.150156  0.113429 0.0326615 0.0005
 0.988781 -0.157239 0.0978967 0.0645067 0.0005
 0.982636 -0.153565 0.0958364 0.043726 0.0005
 0.977746 -0.144934  0.115727 0.00665547 0.0005
 0.990258 -0.141092  0.121543 0.0782544 0.0005
 0.985445 -0.156929 0.0974969 0.0520251 0.0005
 0.990693 -0.154297  0.114447 0.107646 0.0005
 0.992387 -0.153257 0.0943022 0.127341 0.0005
 0.991966 -0.148728  0.119459 0.100768 0.0005
 0.990611 -0.148714  0.117621 0.0854709 0.0005
 0.995143 -0.149287  0.120105 0.0951996 0.0005
  0.99358 -0.148194  0.119783 0.121885 0.0005
 0.978382 -0.144701  0.112477 0.0504776 0.0005
 0.984177 -0.143141  0.114721 0.00977084 0.0005
 0.977933 -0.146597  0.120664 0.0318846 0.0005
0.985565 -0.14403 0.112254 0.0354872 0.0005
  0.98931 -0.141166  0.102725 0.0533413 0.0005
0.992049 -0.14724 0.119854 0.107854 0.0005
 0.992795 -0.155575  0.097661 0.119797 0.0005
 0.997411 -0.156566 0.0927789 0.13362 0.0005
 0.986757 -0.151695   0.11187 0.0216512 0.0005
 0.981176 -0.155513 0.0991171 0.0432748 0.0005
 0.994438   -0.1581 0.0978933 0.11792 0.0005
 0.983707 -0.145539  0.110059 0.0413031 0.0005
 0.994068 -0.156948 0.0969019 0.136716 0.0005
 0.986594 -0.148648  0.109611 0.0214328 0.0005
 0.986916 -0.150278  0.113732 0.044277 0.0005
 0.991937 -0.146778  0.119086 0.103005 0.0005
  0.98459 -0.150315  0.117903 0.044612 0.0005
 0.981438 -0.154395  0.101304 0.0380463 0.0005
 0.992369 -0.147263  0.111758 0.0350874 0.0005
  1.00237  -0.15405 0.0972334 0.161361 0.0005
 0.989399 -0.144993  0.125339 0.0617933 0.0005
 0.986803 -0.149126    0.1124 0.0646366 0.0005
 0.994266 -0.153849  0.096606 0.148898 0.0005
 0.992325 -0.145835  0.116667 0.11962 0.0005
 0.982543 -0.143587  0.112417 0.0424594 0.0005
 0.983461 -0.145134  0.110075 0.0538688 0.0005
 0.997272 -0.155973  0.097309 0.102729 0.0005
 0.981872 -0.149634  0.114423 0.0323131 0.0005
 0.994039 -0.145134  0.118482 0.0876724 0.0005
 0.990005 -0.151585  0.112385 0.0771379 0.0005
 0.991523  -0.15898 0.0967812 0.12487 0.0005
 0.979058 -0.142376  0.110217 -0.00419867 0.0005
 0.981549 -0.143874  0.113431 0.0193809 0.0005
 0.993112 -0.153457 0.0938584 0.141483 0.0005
 0.987264 -0.152719  0.113335 0.0639276 0.0005
 0.994179 -0.145544  0.117376 0.143775 0.0005
 0.988317 -0.139444  0.103454 0.0744728 0.0005
 0.993584 -0.146195  0.111388 0.0758428 0.0005
 0.99215 -0.14569 0.118425 0.0762212 0.0005
 0.982215 -0.147783  0.117055 0.0564665 0.0005
 0.994098 -0.148015  0.119234 0.112527 0.0005
  1.00124 -0.148977   0.10565 0.191535 0.0005
 0.983068 -0.147697  0.110152 0.0374313 0.0005
  0.98629 -0.148098  0.111137 0.018791 0.0005
 0.991153 -0.150561  0.111352 0.0477856 0.0005
 0.987905 -0.151643  0.111716 0.0869382 0.0005
 0.986021 -0.147159  0.110829 0.0636431 0.0005
 0.993389 -0.147472  0.117187 0.100576 0.0005
 0.980353 -0.156805  0.100916 0.0402805 0.0005
 0.988515 -0.149314  0.112078 0.056604 0.0005
 0.991166 -0.146502   0.11764 0.11354 0.0005
 0.981068 -0.147271  0.114329 0.0438667 0.0005
 1.00244 -0.15717 0.101062 0.182204 0.0005
  0.98122 -0.150402  0.122247 0.0427274 0.0005
 0.979786 -0.154636 0.0982527 0.0184585 0.0005
 0.97687 -0.14763  0.11572 0.0115466 0.0005
 0.989414 -0.147154  0.119767 0.0957695 0.0005
 0.994798 -0.151517  0.120078 0.121297 0.0005
 0.992811 -0.155296 0.0950855 0.119967 0.0005
0.989906 -0.14632 0.117895 0.134559 0.0005
 0.981453 -0.159241  0.102124 0.0446127 0.0005
 0.995057 -0.153618 0.0918388 0.146409 0.0005
 0.986531 -0.147865  0.111335 0.043457 0.0005
 0.982722 -0.145563  0.113465 0.0444414 0.0005
 0.988886 -0.148666  0.108778 0.0765312 0.0005
  0.98788 -0.151819  0.115485 0.048008 0.0005
  0.99486 -0.147946  0.119968 0.105232 0.0005
 0.979923 -0.144109  0.106034 0.0128355 0.0005
 0.996489 -0.158559 0.0979549 0.133273 0.0005
 0.991609 -0.146153  0.118802 0.111271 0.0005
 0.987702 -0.138545  0.115387 0.0726588 0.0005
 0.994189 -0.149532  0.118891 0.122581 0.0005
  0.98947 -0.146971   0.11218 0.0782265 0.0005
  0.99036 -0.146535  0.115615 0.104667 0.0005
 0.988528 -0.148013  0.111567 0.0701515 0.0005
 0.993662 -0.148635  0.117029 0.115413 0.0005
 0.994726 -0.154465 0.0963559 0.13886 0.0005
 0.985982 -0.147765  0.114964 0.0443694 0.0005
 0.980976 -0.145947  0.112292 0.036167 0.0005
 0.990394 -0.151784  0.114007 0.0825909 0.0005
0.986475 -0.14716 0.110338 0.0684829 0.0005
 0.981709 -0.156514  0.101593 0.0451504 0.0005
0.978961 -0.14721 0.107147 0.0304788 0.0005
 0.987827 -0.147304  0.112343 0.0409373 0.0005
 0.981976 -0.145742  0.115415 0.00558698 0.0005
 0.994787 -0.150279  0.117756 0.120477 0.0005
 0.992107 -0.146519   0.11655 0.0960916 0.0005
  0.99342 -0.159254 0.0944385 0.106368 0.0005
 0.984534 -0.150613  0.117211 0.0600653 0.0005
 0.986912 -0.148232  0.112953 0.0596643 0.0005
0.988443 -0.14901 0.111647 0.0957754 0.0005
 0.984519 -0.159319 0.0973041 0.059538 0.0005
 0.981849 -0.143171  0.115718 0.016577 0.0005
 0.979035 -0.146762  0.114309 0.0557908 0.0005
 0.978974 -0.144051  0.107307 0.0311649 0.0005
   0.9848 -0.153844  0.113334 0.0271278 0.0005
 0.980799 -0.148435   0.10765 0.0373054 0.0005
 0.994353 -0.145736  0.120096 0.134459 0.0005
 0.994206 -0.151091  0.117891 0.0981752 0.0005
  0.98656 -0.150553   0.11173 0.0360764 0.0005
0.989354 -0.14927 0.112073 0.066639 0.0005
 0.978992 -0.154501  0.100143 0.0225501 0.0005
 0.995084 -0.155822 0.0954732 0.14031 0.0005
 0.985801 -0.141827  0.115208 0.0427807 0.0005
  0.98273 -0.147112   0.11363 0.0292446 0.0005
 0.983984 -0.145304  0.114525 0.0292478 0.0005
  0.99526 -0.158097 0.0961989 0.10168 0.0005
 0.988845 -0.150008  0.113578 0.0341496 0.0005
 0.987916 -0.146558  0.112991 0.0633546 0.0005
  0.98045 -0.143758  0.114802 0.0132072 0.0005
 0.993614 -0.149476  0.117618 0.141056 0.0005
 0.980321 -0.140802  0.116298 -0.0142784 0.0005
 0.991243 -0.150445  0.120327 0.110895 0.0005
 0.985556 -0.148728  0.117526 0.0480284 0.0005
  0.98804 -0.148239  0.110604 0.0633422 0.0005
 0.979485 -0.149094  0.111174 0.0389345 0.0005
 0.981899 -0.158816  0.101278 0.0542823 0.0005
 0.979577 -0.155139 0.0951543 0.0557573 0.0005
 0.993373 -0.155665 0.0947976 0.134887 0.0005
  0.99662 -0.146069   0.11676 0.111174 0.0005
 0.995442 -0.148594  0.118121 0.109066 0.0005
0.982445 -0.14453  0.11521 0.0432951 0.0005
 0.991974 -0.150217  0.117922 0.103901 0.0005
 0.992509 -0.148976  0.116125 0.122369 0.0005
 0.993405 -0.158397 0.0924625 0.11216 0.0005
 0.988169 -0.151948  0.111653 0.0526871 0.0005
 0.99281 -0.14569 0.113376 0.0813269 0.0005
 0.981647 -0.143694  0.110561 0.0441585 0.0005
 0.988583 -0.154682   0.11057 0.0414848 0.0005
 0.992106 -0.156744 0.0918124 0.0871174 0.0005
0.991498 -0.1484 0.11715 0.128086 0.0005
 0.992894 -0.146827  0.114345 0.0895526 0.0005
 0.982103 -0.154405 0.0939261 0.0634504 0.0005
 0.989434 -0.148546   0.11229 0.0433917 0.0005
 0.986502 -0.149051  0.110011 0.0837675 0.0005
 0.992274 -0.149427  0.117841 0.108639 0.0005
 0.991822  -0.15289 0.0989136 0.138268 0.0005
 0.992567 -0.145189   0.11096 0.0831267 0.0005
 0.989123 -0.148717  0.115802 0.117204 0.0005
0.988041  -0.1388 0.101792 0.0529311 0.0005
 0.989019 -0.151134  0.114002 0.0656185 0.0005
 0.986856 -0.151242  0.118578 0.0508139 0.0005
0.993676 -0.14586 0.115093 0.112823 0.0005
 0.980086 -0.149585  0.120479 0.0318912 0.0005
 0.992845 -0.154789  0.113336 0.105878 0.0005
   0.9968 -0.155351 0.0982976 0.130206 0.0005
  0.98278 -0.155863 0.0963738 0.0413717 0.0005
 0.976848 -0.143035  0.121974 0.00601341 0.0005
 0.993379 -0.149063  0.117204 0.110498 0.0005
 1.00728 -0.15309 0.102264 0.222533 0.0005
 0.979477 -0.143104  0.115232 0.0246308 0.0005
 0.989342 -0.147481  0.112765 0.113615 0.0005
 0.991714 -0.143995  0.114277 0.0590131 0.0005
0.993649 -0.14614 0.119128 0.118218 0.0005
   0.9931 -0.146252  0.113919 0.0789718 0.0005
 0.985522 -0.152814  0.112585 0.0242655 0.0005
  0.99409 -0.146992  0.114184 0.101841 0.0005
 0.988346 -0.157317  0.095437 0.0726437 0.0005
 0.985118 -0.150114  0.114538 0.061309 0.0005
 0.992691 -0.147614  0.113125 0.0699036 0.0005
 0.995037 -0.148255  0.118066 0.121932 0.0005
 0.991768 -0.157894 0.0932932 0.0970913 0.0005
  0.98451 -0.156447 0.0959649 0.0550485 0.0005
 0.981653 -0.150431  0.111413 0.0571295 0.0005
 0.991174 -0.148021  0.109065 0.0922748 0.0005
 0.991778 -0.146121  0.114366 0.0885117 0.0005
 0.999372 -0.150942  0.105668 0.195589 0.0005
 0.984231 -0.154284  0.115594 0.0377617 0.0005
  0.97954 -0.150611  0.121147 0.0171683 0.0005
0.986899 -0.14948 0.112248 0.0268681 0.0005
 0.992712 -0.147542  0.113366 0.0771074 0.0005
 0.985659 -0.152561  0.118189 0.0668563 0.0005
 0.993861 -0.148849  0.115716 0.12172 0.0005
 0.985089 -0.144344   0.11125 0.0364508 0.0005
 0.982522 -0.144603  0.112599 0.0306164 0.0005
 0.982508 -0.147133  0.111091 0.0483872 0.0005
 0.986496 -0.150882  0.110818 0.0552596 0.0005
 0.986528 -0.148063  0.110368 0.049518 0.0005
 0.995393 -0.155915 0.0939005 0.106354 0.0005
 0.987943 -0.149007  0.112546 0.0888433 0.0005
 0.984229 -0.144941  0.115253 0.044662 0.0005
 0.984634 -0.148718  0.110106 0.0338284 0.0005
 0.974898 -0.146814  0.123263 -0.00235881 0.0005
 0.994906 -0.145303    0.1177 0.0891092 0.0005
 0.985694 -0.153041  0.110684 0.0668055 0.0005
 0.984459 -0.150153  0.111518 0.0516578 0.0005
 0.988257 -0.149324  0.112136 0.0766397 0.0005
 0.991569 -0.148086  0.115092 0.1184 0.0005
 0.988837 -0.139702 0.0999137 0.0706303 0.0005
 0.987482 -0.150383  0.111255 0.0492448 0.0005
 0.984497 -0.153834 0.0995521 0.0432231 0.0005
 0.993637  -0.15614 0.0947169 0.111295 0.0005
 0.992722 -0.147906   0.11784 0.0755721 0.0005
 0.982724 -0.143967  0.111247 0.0512477 0.0005
 0.976763 -0.147111  0.115168 0.00613958 0.0005
  0.99404 -0.157073 0.0955285 0.128091 0.0005
 0.974712 -0.146173  0.123105 -0.00867997 0.0005
 0.984479 -0.151038  0.110158 0.0519245 0.0005
 0.995012 -0.155606 0.0937573 0.136887 0.0005
 0.995257 -0.148604  0.119129 0.120692 0.0005
 0.993803 -0.148918  0.116599 0.104331 0.0005
0.988839 -0.14634 0.126426 0.0499052 0.0005
 0.993714 -0.153081  0.114758 0.102215 0.0005
0.984925 -0.14983 0.110913 0.0481426 0.0005
 0.982208 -0.148731  0.113397 0.018944 0.0005
 0.996623 -0.151842 0.0929996 0.161996 0.0005
 0.994607  -0.15786 0.0974562 0.120788 0.0005
  0.98427 -0.159388 0.0952614 0.0617228 0.0005
 0.988722 -0.149804  0.109912 0.0814714 0.0005
 0.994527 -0.156206 0.0951543 0.135916 0.0005
 0.993104 -0.148336  0.118024 0.116595 0.0005
 0.987495 -0.149474  0.112003 0.0431451 0.0005
 0.991905 -0.147108  0.116493 0.0916533 0.0005
 0.989694 -0.158572  0.100075 0.0532716 0.0005
  1.00139 -0.154452  0.103145 0.185881 0.0005
 0.991066 -0.158486 0.0985348 0.107922 0.0005
 0.979595 -0.146279  0.121288 0.0215292 0.0005
 0.978199 -0.149226  0.109821 0.0470475 0.0005
 0.986897 -0.152017  0.109649 0.0155159 0.0005
 0.987658 -0.160681 0.0960446 0.0326611 0.0005
 0.990686 -0.146927  0.115996 0.0817807 0.0005
 0.991292 -0.147597  0.116273 0.101729 0.0005
 0.995533 -0.158952 0.0963179 0.110932 0.0005
  0.99386 -0.146043  0.121854 0.11656 0.0005
 0.992451 -0.149688  0.113694 0.0899722 0.0005
 0.990168 -0.149883  0.115297 0.1023 0.0005
  1.00369 -0.155481   0.10052 0.166893 0.0005
   0.9942 -0.146659  0.118977 0.114941 0.0005
  0.99377 -0.150392  0.115123 0.0818748 0.0005
 0.992124 -0.147419  0.115739 0.111864 0.0005
 0.990622 -0.150878  0.115064 0.00491622 0.0005
0.989372 -0.14857 0.113132 0.0618468 0.0005
 0.988554 -0.149685  0.109497 0.0531152 0.0005
 0.994154 -0.149525  0.119318 0.11104 0.0005
 0.983175 -0.137514  0.117523 0.0347596 0.0005
  0.98325 -0.154705  0.100416 0.0452551 0.0005
  0.97589 -0.147604   0.11472 0.0120755 0.0005
 0.988867 -0.146677  0.113995 0.0677419 0.0005
 0.988945 -0.160402 0.0982666 0.0287506 0.0005
 0.994619 -0.149281  0.117321 0.0948914 0.0005
 0.978309 -0.141514  0.108167 0.0136275 0.0005
 0.983757 -0.149351  0.114898 0.0630483 0.0005
 0.990289 -0.151991  0.112182 0.0437999 0.0005
  0.99296 -0.146986  0.119871 0.11441 0.0005
 0.986196 -0.150658  0.110028 0.0530677 0.0005
 0.988265 -0.146717   0.11164 0.0578712 0.0005
 0.982641 -0.154632  0.102329 0.043133 0.0005
0.992089 -0.15007 0.116168 0.100027 0.0005
 0.993926 -0.144453  0.114705 0.104653 0.0005
 0.991052 -0.156011  0.099237 0.130945 0.0005
 0.982404 -0.149333  0.115613 0.0742968 0.0005
  1.0015 -0.15393 0.105543 0.183368 0.0005
 0.988368 -0.147833  0.110304 0.0507241 0.0005
   0.9924 -0.147822  0.117846 0.113066 0.0005
 0.984482 -0.149067  0.115742 0.0555082 0.0005
 0.979812 -0.142963  0.111325 0.052065 0.0005
  1.00122 -0.149405  0.104001 0.151257 0.0005
 0.994924 -0.156492 0.0948229 0.134306 0.0005
 0.978402 -0.148964  0.111875 0.0429422 0.0005
  0.99062 -0.150784   0.11617 0.0913891 0.0005
 0.992849 -0.144634   0.11467 0.0670538 0.0005
 0.993217 -0.148272  0.111174 0.0632139 0.0005
  0.98424 -0.154947 0.0954253 0.0481631 0.0005
 0.991733 -0.147425  0.111094 0.074701 0.0005
 0.983326 -0.144055  0.110108 0.0384484 0.0005
  1.00004 -0.150301  0.103117 0.157821 0.0005
 0.991928 -0.147375  0.122829 0.0755808 0.0005
0.986912 -0.15022 0.110052 0.0408185 0.0005
 0.979665 -0.157152  0.100364 0.0472577 0.0005
 0.987342 -0.147457  0.112023 0.0721104 0.0005
 0.989056 -0.147826  0.110892 0.071519 0.0005
 0.987946 -0.150741  0.111084 0.0801074 0.0005
 0.988794 -0.148384  0.116902 0.114896 0.0005
 0.984834 -0.152393  0.116094 0.0444417 0.0005
 0.983435 -0.143903  0.109414 0.0545061 0.0005
 0.974876 -0.144744  0.122334 -0.0346057 0.0005
 0.993211 -0.158703 0.0970955 0.137811 0.0005
 0.985573 -0.148129  0.110755 0.0502671 0.0005
 0.988175 -0.149252  0.113234 0.0712767 0.0005
 0.975391 -0.147604  0.122425 0.0207678 0.0005
 0.991567 -0.146337  0.120101 0.102824 0.0005
 0.997885  -0.15536 0.0917129 0.136402 0.0005
 0.989932  -0.15956 0.0961749 0.0638326 0.0005
 0.991437 -0.151849  0.116731 0.0974098 0.0005
 0.980885 -0.141321  0.109603 -0.00362966 0.0005
 0.990843 -0.147445  0.110823 0.0867876 0.0005
 0.985255 -0.148408  0.114002 0.0396228 0.0005
0.985827 -0.15115 0.113562 0.0714393 0.0005
 0.987733 -0.148637  0.113677 0.0317413 0.0005
0.987465 -0.15136 0.111602 0.0805606 0.0005
 0.988225 -0.148634  0.114301 0.0863586 0.0005
  0.99349 -0.154587 0.0970198 0.110129 0.0005
 0.986016 -0.152949  0.111696 0.0298645 0.0005
  0.98074 -0.145667  0.122428 0.0204914 0.0005
 0.988198 -0.151026  0.114047 0.0981802 0.0005
 0.981175 -0.147186  0.113104 0.0184187 0.0005
 0.985424 -0.151841    0.1176 0.0412009 0.0005
 0.992348 -0.147282  0.110166 0.0856521 0.0005
  0.99465 -0.150641  0.117325 0.090622 0.0005
0.989571 -0.15284  0.11496 0.0873742 0.0005
 0.993351 -0.150605  0.118044 0.111147 0.0005
  0.99276 -0.147728  0.112777 0.122934 0.0005
 0.982071 -0.146498  0.110019 0.0390909 0.0005
 0.984876 -0.141975  0.115437 0.033052 0.0005
  0.99029 -0.147344  0.119075 0.109122 0.0005
 0.991915 -0.149327  0.117372 0.0979905 0.0005
 0.983775 -0.148326  0.115979 0.062654 0.0005
 0.992774 -0.147305  0.116038 0.106521 0.0005
 0.984786 -0.149137  0.111748 0.0623869 0.0005
 0.993825 -0.145437  0.114871 0.0543361 0.0005
 0.986351 -0.151454  0.112502 0.04244 0.0005
 0.985043 -0.151591  0.116502 0.0527132 0.0005
0.985734 -0.15095 0.111839 0.0647191 0.0005
 0.986273 -0.145969  0.114089 0.0502293 0.0005
 0.990395 -0.150034  0.112896 0.0568049 0.0005
 0.991049  -0.15972 0.0976588 0.08845 0.0005
 0.980535 -0.145777  0.109714 0.039739 0.0005
 0.981232 -0.142478  0.115485 0.0140541 0.0005
 0.981324 -0.145154  0.113125 0.00451883 0.0005
 0.988239 -0.149059  0.110012 0.0641501 0.0005
  0.98052 -0.141771    0.1139 0.0311132 0.0005
 0.992408 -0.147389  0.117196 0.100297 0.0005
 0.990989 -0.146543  0.115679 0.0935899 0.0005
 0.993363 -0.156848 0.0931512 0.137057 0.0005
0.990122 -0.14645  0.11336 0.104677 0.0005
  0.97657 -0.144673  0.110588 0.0316991 0.0005
 0.993549 -0.145708  0.117616 0.0773503 0.0005
 0.994045 -0.148917  0.113612 0.116616 0.0005
 0.988973 -0.137248  0.107328 0.0856145 0.0005
 0.990121 -0.146208  0.119092 0.11755 0.0005
  0.99185 -0.148784  0.117132 0.0911382 0.0005
 0.986143 -0.151789  0.110117 0.0252137 0.0005
 0.987524 -0.148473  0.118499 0.0624299 0.0005
0.989142 -0.15074 0.111994 0.0920999 0.0005
 0.986058 -0.141914  0.103198 0.0564942 0.0005
 0.988038 -0.148386  0.116301 0.0697847 0.0005
 0.982955 -0.147624  0.119305 0.0506785 0.0005
 0.982335 -0.149732  0.112924 0.0651166 0.0005
 0.990074 -0.149235  0.116609 0.0893941 0.0005
 0.987416 -0.146618  0.112274 0.0687928 0.0005
 0.995346 -0.147262  0.118695 0.113969 0.0005
  1.00641 -0.155682  0.100886 0.18519 0.0005
 0.992177 -0.152123  0.115066 0.00281613 0.0005
 0.993922 -0.149959  0.118747 0.0997848 0.0005
  1.00017 -0.149763  0.108822 0.192562 0.0005
 0.987598 -0.151542  0.110217 0.078832 0.0005
 0.985636 -0.152298  0.112697 0.0509503 0.0005
 0.987849 -0.149655  0.114487 0.0634416 0.0005
  1.00369 -0.152778  0.107186 0.16609 0.0005
 0.987852 -0.145189  0.111149 0.0634651 0.0005
 0.991066 -0.152477  0.116509 0.105939 0.0005
  1.00121 -0.155062 0.0997667 0.145947 0.0005
 0.987493 -0.149977  0.116881 0.108185 0.0005
 0.991577 -0.163762  0.102136 0.0931199 0.0005
 0.988516 -0.149403  0.107499 0.0728976 0.0005
  0.98896 -0.138012   0.10031 0.0618012 0.0005
 0.994473 -0.156448 0.0932517 0.131791 0.0005
0.981992 -0.14522 0.107494 0.0518974 0.0005
 0.992479 -0.154823 0.0957867 0.117769 0.0005
 0.983158 -0.149518  0.116258 0.0478154 0.0005
  1.00345 -0.155164 0.0974585 0.149684 0.0005
 0.987935 -0.150911  0.110317 0.0411088 0.0005
 0.992131 -0.147145  0.114774 0.0773143 0.0005
0.995621 -0.14855 0.118654 0.149313 0.0005
 1.00272 -0.15217 0.105654 0.142183 0.0005
  0.98187 -0.149903  0.114236 0.0517925 0.0005
 0.992789 -0.156024 0.0968064 0.12236 0.0005
 0.980731 -0.154749  0.098625 0.0145933 0.0005
 0.993635   -0.1564 0.0958281 0.116498 0.0005
 0.992357 -0.144966  0.121515 0.114626 0.0005
 0.988053 -0.146867  0.112715 0.0586766 0.0005
 0.985434 -0.151905  0.111949 0.027632 0.0005
 0.997401  -0.15708 0.0980557 0.138921 0.0005
0.982339  -0.1461 0.110837 0.0273644 0.0005
 0.991563 -0.148878   0.11977 0.0962521 0.0005
 0.984224 -0.149377  0.112713 0.034438 0.0005
 0.986232 -0.150775  0.113982 0.0803668 0.0005
 0.983241 -0.147684  0.114249 0.0603594 0.0005
 0.992402 -0.143391  0.113338 0.0824447 0.0005
 0.992299 -0.151295  0.118416 0.0859071 0.0005
 0.990601 -0.144015  0.113399 0.0529249 0.0005
0.993034 -0.14565 0.121016 0.0928207 0.0005
0.993936 -0.14725   0.1135 0.0678491 0.0005
 0.998164  -0.15804 0.0977211 0.14759 0.0005
  1.00723 -0.157041 0.0994537 0.199717 0.0005
 0.994912 -0.157884  0.094068 0.0992562 0.0005
 0.991429 -0.147444  0.119609 0.112766 0.0005
 0.994198 -0.149211  0.117097 0.100234 0.0005
 0.985675 -0.149918  0.114904 0.032266 0.0005
 0.989978 -0.147379  0.117294 0.0978612 0.0005
 0.990995 -0.142621  0.114907 0.0924768 0.0005
 0.980181 -0.151269  0.118292 0.0117067 0.0005
 0.991949 -0.152803  0.117424 0.107904 0.0005
 0.987162 -0.148486  0.114854 0.0898888 0.0005
 0.991109 -0.146871  0.113006 0.0479682 0.0005
 0.981751 -0.144494  0.110733 0.0582694 0.0005
 0.996326 -0.156429 0.0946278 0.136191 0.0005
 0.994145 -0.150842  0.117797 0.102391 0.0005
 0.979114 -0.154525 0.0968269 0.0549723 0.0005
0.985386 -0.14966 0.110402 0.00306581 0.0005
 0.991074 -0.149404  0.111429 0.0871138 0.0005
 0.991588 -0.148755  0.115031 0.0988083 0.0005
 0.986113 -0.149515  0.116672 0.0409377 0.0005
 0.992625 -0.147729  0.120543 0.0990921 0.0005
 0.991856 -0.146287  0.122198 0.0872019 0.0005
  1.00168 -0.157194  0.100117 0.17802 0.0005
 0.980441 -0.155834  0.100884 0.0361934 0.0005
 0.993836 -0.146163  0.115667 0.0712768 0.0005
 0.993868 -0.154962 0.0962796 0.139686 0.0005
 0.985659 -0.148267   0.11771 0.0387958 0.0005
 0.996406 -0.158585 0.0973076 0.119623 0.0005
 0.992884 -0.147907  0.117811 0.0887934 0.0005
 0.991256 -0.150535  0.114042 0.0714844 0.0005
 0.994188 -0.149422  0.119688 0.107949 0.0005
  1.00407 -0.157065  0.102154 0.216715 0.0005
 0.991567 -0.147033  0.117965 0.0867768 0.0005
0.990138 -0.14516  0.11627 0.0867187 0.0005
 0.981467 -0.154976  0.100309 0.035588 0.0005
 0.987815 -0.147546  0.115602 0.0722178 0.0005
 0.993128 -0.147613  0.116661 0.142381 0.0005
 0.990106 -0.151928  0.111356 0.0370818 0.0005
 0.986977 -0.153103  0.109848 0.0509976 0.0005
0.994707 -0.14886  0.11316 0.0773884 0.0005
 0.983446 -0.146368  0.109711 0.0367027 0.0005
 0.983221 -0.142458  0.109495 0.044962 0.0005
 0.986959 -0.149821  0.109855 0.0689231 0.0005
 0.988077 -0.148833  0.109757 0.0712594 0.0005
 0.985362 -0.149215  0.111986 0.0558826 0.0005
 0.994599 -0.149232  0.116018 0.0977123 0.0005
 0.982066 -0.148277  0.121577 0.0492526 0.0005
  1.00553 -0.159708  0.100401 0.20423 0.0005
 0.992052 -0.148104  0.118302 0.0878904 0.0005
 0.996115 -0.153918  0.105784 0.133393 0.0005
 0.980855 -0.147661  0.111879 0.028865 0.0005
 0.990801 -0.148672   0.11774 0.0901944 0.0005
 0.986328 -0.152303  0.111722 0.0346749 0.0005
 0.994148 -0.148368  0.119404 0.117846 0.0005
 0.992697 -0.145955  0.111624 0.0930636 0.0005
  0.98235 -0.150651  0.120915 0.0121167 0.0005
 0.993508 -0.148373  0.116654 0.0989015 0.0005
 0.992114 -0.148369  0.117174 0.094587 0.0005
 0.981118 -0.147071  0.111889 0.0470371 0.0005
 0.989405 -0.140095  0.118254 0.0804082 0.0005
 0.990372 -0.147364  0.117839 0.117316 0.0005
 0.979165 -0.149094  0.112727 0.0765838 0.0005
 0.986671 -0.149595  0.110777 0.0516807 0.0005
 0.983874 -0.143197  0.112753 0.0448913 0.0005
 0.996498 -0.156491 0.0960657 0.111099 0.0005
 0.982169 -0.147837  0.110635 0.0559581 0.0005
 0.992761 -0.157729 0.0928866 0.103676 0.0005
 0.988338  -0.15723 0.0946033 0.110388 0.0005
 0.992408 -0.150803  0.116714 0.092931 0.0005
 0.987534 -0.149323  0.110203 0.0584979 0.0005
  0.98625 -0.153347  0.108095 0.0421092 0.0005
 0.995539 -0.156907 0.0961099 0.138074 0.0005
0.984499  -0.1485 0.112568 0.0680259 0.0005
  0.99155 -0.147452  0.115419 0.117311 0.0005
 0.987439 -0.149443  0.108216 0.0680534 0.0005
 0.986753 -0.145356  0.116113 0.0268395 0.0005
 0.987865 -0.151329   0.11271 0.0650758 0.0005
  1.00074 -0.151177  0.106785 0.172356 0.0005
 0.996993 -0.154828 0.0977335 0.139714 0.0005
 0.981925 -0.146825  0.118348 0.0291628 0.0005
 0.982244 -0.157596  0.103349 0.0802035 0.0005
 0.993998 -0.149067  0.116213 0.0872549 0.0005
 0.991237 -0.148569  0.117153 0.0970282 0.0005
 0.993655 -0.148026  0.119709 0.11073 0.0005
 0.988437 -0.146246  0.110028 0.044786 0.0005
 0.987373 -0.151171  0.108481 0.0515756 0.0005
 0.985742 -0.150053   0.11346 0.0402548 0.0005
 0.982617 -0.147732  0.111565 0.0178103 0.0005
 0.982124 -0.147925  0.108396 0.0497793 0.0005
 0.992474 -0.145967  0.117811 0.0932059 0.0005
 0.98134 -0.14666 0.113183 0.0363165 0.0005
 0.992049 -0.151409  0.118566 0.118968 0.0005
  0.99373 -0.149966  0.116773 0.10207 0.0005
 0.987521 -0.150581  0.115894 0.0637284 0.0005
 0.991575 -0.145458   0.11511 0.0999015 0.0005
0.982006 -0.14561 0.109545 0.0154557 0.0005
 0.994744 -0.148458  0.116539 0.0866133 0.0005
 0.980923 -0.145016  0.113614 0.00552278 0.0005
 0.983704 -0.148372  0.114555 0.0836378 0.0005
 0.980865 -0.143785  0.113344 0.0537062 0.0005
 0.991884 -0.148734  0.114036 0.0914861 0.0005
0.992083 -0.14544 0.115972 0.1147 0.0005
 0.995453 -0.152547 0.0958099 0.154433 0.0005
 0.997879 -0.154718 0.0967298 0.118624 0.0005
 0.985838 -0.148041  0.115532 0.0714918 0.0005
 0.993722 -0.152541  0.114478 0.0994037 0.0005
 0.994394 -0.144656  0.113787 0.102501 0.0005
 0.978474 -0.142601  0.115193 -0.00438563 0.0005
0.993989 -0.15047 0.116383 0.0956857 0.0005
  0.98434 -0.149045  0.123027 0.07059 0.0005
 0.998696 -0.162799  0.119875 0.174782 0.0005
 0.983361 -0.156179  0.101633 0.0509256 0.0005
0.988294 -0.14239 0.117654 0.0351328 0.0005
 0.992112 -0.150985  0.114484 0.0701754 0.0005
 0.991739 -0.149696  0.120845 0.0891887 0.0005
 0.993793 -0.147127  0.115458 0.0933307 0.0005
 0.994077 -0.149242  0.114221 0.112855 0.0005
 0.993197 -0.145357  0.120523 0.114439 0.0005
 0.990062 -0.148395  0.118212 0.0755331 0.0005
 0.985243 -0.151056  0.115062 0.042278 0.0005
 0.984028 -0.145682  0.118785 0.0119043 0.0005
 0.996027 -0.154067 0.0943224 0.125991 0.0005
  0.99059 -0.148161  0.109507 0.0596517 0.0005
 0.989765 -0.148869  0.119779 0.0880348 0.0005
 0.994182 -0.157443 0.0982489 0.0824706 0.0005
 0.985296 -0.151031  0.108426 0.061994 0.0005
 0.990693 -0.147376  0.120859 0.0968357 0.0005
 0.992816 -0.149182  0.116006 0.112236 0.0005
0.983919  -0.1517 0.112693 0.0483711 0.0005
 0.989328 -0.150456  0.114273 0.0635674 0.0005
 0.983866 -0.142973  0.111104 0.0259566 0.0005
0.994653 -0.14781 0.118188 0.109329 0.0005
 0.992385 -0.147419   0.11678 0.091254 0.0005
0.994235 -0.14721 0.115155 0.109207 0.0005
  0.98239 -0.145907  0.108964 0.0365007 0.0005
 0.994206 -0.149516  0.120862 0.0881364 0.0005
 0.989098 -0.146284  0.110842 0.0780437 0.0005
 0.983737 -0.147876  0.110538 0.0449064 0.0005
 0.986749 -0.149398  0.109974 0.0731669 0.0005
 0.984607 -0.145713   0.11103 0.0465572 0.0005
 0.978948 -0.153247  0.101757 0.0336488 0.0005
 0.992101 -0.158452  0.096914 0.104713 0.0005
  1.00205 -0.155774 0.0982215 0.155675 0.0005
 0.990493 -0.147291  0.120028 0.0700389 0.0005
 0.992604 -0.146705  0.116642 0.110594 0.0005
 0.993513 -0.150702  0.121311 0.13709 0.0005
0.989032 -0.15027 0.113425 0.030173 0.0005
 0.994422 -0.146621  0.117766 0.108342 0.0005
 0.989151 -0.146983  0.119824 0.0668479 0.0005
 0.981562 -0.145122  0.107173 0.0178229 0.0005
 0.986011 -0.152109  0.117745 0.0611543 0.0005
 0.986834 -0.137026  0.105359 0.0995237 0.0005
 0.992213 -0.147351  0.115921 0.0996955 0.0005
 0.98308  -0.1483 0.115746 0.0557343 0.0005
 0.994253  -0.15785 0.0956068 0.113759 0.0005
 0.988277 -0.151648  0.113388 0.0871366 0.0005
 0.980714 -0.151277  0.121566 0.0216785 0.0005
 0.993183 -0.157394 0.0968673 0.113589 0.0005
 0.983405 -0.152828 0.0974916 0.0500694 0.0005
 0.992565 -0.150777  0.115299 0.122884 0.0005
 0.990792 -0.153067  0.116808 0.0922887 0.0005
 0.986213 -0.150265  0.113793 0.0649317 0.0005
 0.991512 -0.146658  0.115152 0.118259 0.0005
 0.990291 -0.149873  0.108628 0.0878123 0.0005
 0.992371 -0.147307  0.113361 0.0882633 0.0005
   1.0035 -0.154082  0.108039 0.173268 0.0005
 0.990358 -0.146729  0.113717 0.0773776 0.0005
0.987672 -0.15117  0.11336 0.0397001 0.0005
 0.986757 -0.152126  0.109217 0.0683414 0.0005
 0.988039 -0.152003  0.114152 0.0391993 0.0005
 0.986404 -0.149618  0.113093 0.0615005 0.0005
 0.990998 -0.149037  0.116136 0.108343 0.0005
 0.989859 -0.147123  0.112238 0.0845704 0.0005
  0.98818 -0.159027 0.0961893 0.042965 0.0005
 0.984375 -0.151646  0.112326 0.0434889 0.0005
 0.993423 -0.154028 0.0939416 0.105638 0.0005
 0.992795 -0.142772   0.11459 0.069071 0.0005
 0.986756 -0.150977  0.115632 0.0867234 0.0005
 0.985016 -0.144332  0.108989 0.033144 0.0005
 0.988902 -0.151381  0.110085 0.0452978 0.0005
 0.994424  -0.15802 0.0968895 0.119071 0.0005
 0.980167  -0.15451 0.0991016 0.0351303 0.0005
 0.982682 -0.147522  0.108431 0.0279246 0.0005
 0.983872 -0.156051 0.0940944 0.0445962 0.0005
 0.987451 -0.150647   0.11155 0.0428261 0.0005
 0.988686 -0.146105  0.112034 0.060185 0.0005
 0.996289 -0.157484 0.0947671 0.145268 0.0005
0.991318 -0.14619 0.117785 0.0985103 0.0005
 0.976263 -0.149388  0.113327 0.0163243 0.0005
   0.9945 -0.142002  0.116297 0.107041 0.0005
0.986792 -0.14605 0.113294 0.0345482 0.0005
 0.984138 -0.155251  0.114152 0.0195689 0.0005
 0.987683    -0.157 0.0976952 0.0385308 0.0005
 0.992725 -0.150656  0.119035 0.104913 0.0005
 0.993072 -0.148813  0.115004 0.0783698 0.0005
 0.988721 -0.149575  0.107713 0.0652305 0.0005
 0.980512 -0.147613  0.107964 0.0476624 0.0005
  0.98586 -0.153249  0.108775 0.0396679 0.0005
 0.993026 -0.157154 0.0941446 0.0812213 0.0005
 0.992764 -0.145623  0.112292 0.084095 0.0005
 0.991594 -0.146685  0.114667 0.0779752 0.0005
 0.985308 -0.152105  0.110422 0.0473841 0.0005
 0.994517 -0.150229  0.122062 0.0846625 0.0005
 0.992653 -0.147962   0.11943 0.117888 0.0005
 0.989227 -0.147887  0.111158 0.0731992 0.0005
 0.992066 -0.149366  0.113388 0.139985 0.0005
 0.995864 -0.158442 0.0990211 0.141121 0.0005
 0.992454 -0.149411  0.115968 0.0439895 0.0005
 0.982613 -0.144503   0.11331 0.022914 0.0005
 0.995375 -0.153489  0.091089 0.136872 0.0005
 0.996039 -0.149736  0.116408 0.0977087 0.0005
  0.98739 -0.154103  0.115007 0.0359149 0.0005
 0.996774 -0.143867  0.114656 0.110324 0.0005
 0.987872 -0.151409  0.115267 0.0635091 0.0005
 0.992017 -0.146993  0.116662 0.129909 0.0005
 0.993622 -0.145595  0.118092 0.0950777 0.0005
 0.985633 -0.148454  0.110462 0.0503744 0.0005
  0.99141 -0.148173  0.119783 0.0878471 0.0005
 0.992189 -0.158869 0.0965965 0.0765085 0.0005
 0.997129 -0.144187  0.114544 0.0979094 0.0005
 0.982123 -0.156152 0.0981028 0.0382751 0.0005
 0.982623 -0.147366   0.11002 0.0493163 0.0005
 0.984782 -0.153555  0.101028 0.0673482 0.0005
 0.988047 -0.139048  0.100536 0.0799499 0.0005
 0.983191 -0.144819   0.11214 0.0399831 0.0005
 0.988143 -0.152129  0.109987 0.0658885 0.0005
 0.987135 -0.148744  0.108202 0.0487636 0.0005
 0.994494 -0.148944  0.117029 0.123386 0.0005
 0.990628 -0.145519  0.114711 0.0708693 0.0005
 0.993245 -0.150499  0.120494 0.0856698 0.0005
 0.981209 -0.147127  0.111497 0.0185866 0.0005
 0.996331 -0.150808  0.116418 0.126081 0.0005
 0.981697 -0.151696  0.120421 0.0451341 0.0005
 0.986956 -0.148992  0.112011 0.0627063 0.0005
 0.986868 -0.152741  0.113013 0.0437558 0.0005
 0.990507 -0.143076   0.11444 0.0763695 0.0005
 0.989849 -0.151136  0.109402 0.0582567 0.0005
 0.981465 -0.147099  0.111604 0.0290676 0.0005
 0.981618 -0.143355  0.107515 0.0461436 0.0005
 0.997565 -0.154311 0.0924567 0.157757 0.0005
 0.981299 -0.146103  0.110623 0.00548174 0.0005
 0.992849 -0.152391   0.11712 0.137963 0.0005
 0.985214 -0.154491  0.115363 0.0617083 0.0005
 0.988903 -0.148255  0.110541 0.0758913 0.0005
 0.983669 -0.150835  0.117351 0.0650716 0.0005
 0.991755 -0.148006  0.121514 0.115112 0.0005
 0.979226 -0.156455   0.10068 0.052717 0.0005
 0.989243 -0.147796  0.117346 0.107447 0.0005
 0.980125 -0.150769  0.119764 0.0217413 0.0005
 0.994192 -0.146695  0.118581 0.131601 0.0005
 0.992034 -0.157933 0.0980222 0.103731 0.0005
0.990393 -0.14441 0.111931 0.0711405 0.0005


==> output_ims_3_3_3_1/count_action_0.txt <==
11.6477
 0.982414 -0.158547  0.121358 0.0231031 0.000666667
 0.961906 -0.129445  0.154568 -0.0731177 0.000666667
 0.965312 -0.149449  0.131364 0.0743548 0.000666667
 0.977222 -0.145474  0.122147 -0.0333953 0.000666667
  0.92861 -0.161253  0.119934 0.0323573 0.000666667
 0.905345 -0.137796  0.111815 -0.0896182 0.000666667
 0.988761 -0.118079  0.117487 0.163277 0.000666667
 0.984039 -0.158686  0.120009 0.0203524 0.000666667
0.930373 -0.12206 0.176852 0.110394 0.000666667
   0.9912 -0.114928   0.15488 0.141716 0.000666667
  0.97133 -0.136432  0.148264 0.11106 0.000666667
  0.95109 -0.117497  0.163571 0.0738161 0.000666667
 0.975591 -0.128298  0.136959 0.0584688 0.000666667
 0.968638 -0.130084  0.133277 0.0358731 0.000666667
 0.990715 -0.122896    0.1439 0.100105 0.000666667
0.960509 -0.15458 0.116377 -0.0417769 0.000666667
 0.929733 -0.147321  0.112554 0.073507 0.000666667
 0.910825 -0.121987  0.123072 0.070994 0.000666667
 0.937689 -0.116833  0.136313 0.117555 0.000666667
 0.933975 -0.119853  0.154931 0.0788772 0.000666667
 0.981579 -0.056192  0.100017 0.0209682 0.000666667
 0.960586 -0.121303  0.171826 -0.0123754 0.000666667
 0.969503 -0.135634  0.124881 -0.0870252 0.000666667
 0.969983 -0.145025  0.131851 0.117848 0.000666667
  0.94947 -0.158107  0.146522 -0.106213 0.000666667
 0.950043 -0.133012  0.157504 0.228482 0.000666667
 0.955312 -0.124706  0.137199 -0.11059 0.000666667
 0.984741 -0.117312  0.148249 0.0671521 0.000666667
 0.960709 -0.121445  0.138616 0.191805 0.000666667
 0.954047 -0.134527 0.0970071 0.110935 0.000666667
 0.940753 -0.114833  0.157857 -0.0090102 0.000666667
 0.987487 -0.110843  0.162358 0.160403 0.000666667
 0.986594 -0.144408  0.117438 -0.0106645 0.000666667
 0.938461 -0.123568  0.156497 -0.027927 0.000666667
 0.914766 -0.127948  0.154879 0.0847897 0.000666667
 0.986832 -0.158957  0.115759 0.139945 0.000666667
 0.960492 -0.174137  0.117596 -0.03802 0.000666667
 0.945708 -0.113954   0.13994 -0.144927 0.000666667
 0.985059 -0.128994  0.118166 0.0328929 0.000666667
 0.964086 -0.131507  0.131231 -0.0401356 0.000666667
   0.8946 -0.143572  0.167936 -0.0535873 0.000666667
  0.970768 -0.0668062   0.129721 0.226364 0.000666667
 0.944136 -0.128464  0.130356 -0.25234 0.000666667
 0.952862 -0.130961  0.170969 0.0447652 0.000666667
 0.976054 -0.139331  0.126341 -0.0326742 0.000666667
   0.95657 -0.0884834   0.162034 0.132558 0.000666667
 0.927227 -0.149124  0.107809 -0.0436902 0.000666667
 0.949016 -0.143047  0.115805 -0.0551783 0.000666667
 0.919301 -0.140967  0.192381 -0.0149255 0.000666667
 0.949289 -0.160097   0.12399 -0.105691 0.000666667
  0.947269 -0.0952102   0.145288 0.0996519 0.000666667
 0.935782 -0.062943 0.0834495 0.077856 0.000666667
 0.904315 -0.107061  0.131791 -0.0631086 0.000666667
 0.937798 -0.140478  0.164512 -0.102806 0.000666667
 0.975428 -0.167449  0.125187 -0.00590302 0.000666667
 0.990424 -0.121213  0.135845 0.0795261 0.000666667
 0.954702 -0.145358  0.126862 -0.0414851 0.000666667
 0.964125 -0.135243  0.138462 -0.0549735 0.000666667
 0.982199 -0.148378  0.129573 0.124129 0.000666667
 0.967202 -0.126116  0.141497 0.0317215 0.000666667
  0.957006 -0.0405044  0.0883519 -0.0320836 0.000666667
 0.949002 -0.119114  0.133302 0.147666 0.000666667
0.983973  -0.1281 0.148623 0.123944 0.000666667
 0.958576 -0.143072  0.133937 -0.00260201 0.000666667
 0.971126 -0.164924  0.126549 -0.00764936 0.000666667
0.984645 -0.13811 0.109113 0.10746 0.000666667
  1.00262 -0.124817  0.144735 0.142439 0.000666667
0.966312 -0.15054 0.112882 0.0242359 0.000666667
 0.984058 -0.142508  0.139023 0.0583772 0.000666667
 0.918358 -0.122063  0.120863 -0.104328 0.000666667
 0.982533 -0.149816  0.146775 0.0651402 0.000666667
 0.974331 -0.150464  0.118415 -0.0496258 0.000666667
  0.94083 -0.156941  0.111079 0.101452 0.000666667
 0.973173 -0.132585  0.147218 0.03973 0.000666667
 0.915911 -0.110386  0.207953 0.0272069 0.000666667
 0.915378 -0.118521  0.125414 0.0073038 0.000666667
 0.970863 -0.126064  0.157896 0.0565249 0.000666667
 0.969084 -0.111467  0.150862 0.0266319 0.000666667
  0.90209 -0.136676  0.121044 -0.136453 0.000666667
  0.98209 -0.175004  0.114064 0.0924706 0.000666667
  0.925026 -0.0987763   0.147255 0.0472955 0.000666667
 0.980761 -0.158223  0.109668 0.0665114 0.000666667
 0.973895 -0.134712  0.118074 -0.10367 0.000666667
 0.990037 -0.123855  0.154993 0.129867 0.000666667
 0.915779 -0.130154   0.13937 0.0676861 0.000666667
 0.976252 -0.139123  0.122917 0.0104247 0.000666667
0.970654  -0.1136 0.121562 0.100751 0.000666667
 0.930306 -0.105149  0.128643 0.0247763 0.000666667
 0.970734 -0.148959  0.121068 -0.0843516 0.000666667
  0.98462 -0.129036  0.127139 -0.00439097 0.000666667
 0.989809 -0.126464  0.146487 0.0944711 0.000666667
 0.978397 -0.130653  0.131282 0.106281 0.000666667
 0.931123 -0.105247  0.169499 -0.0199112 0.000666667
 0.936103 -0.141571  0.142815 -0.132308 0.000666667
 0.942979 -0.147238  0.115603 -0.234097 0.000666667
  0.950952 -0.0499121   0.110008 0.0747632 0.000666667
 0.971325 -0.147237  0.136273 0.0764684 0.000666667
 0.978194 -0.135491  0.134268 -0.0216782 0.000666667
 0.97569 -0.17437 0.123164 0.0739625 0.000666667
 0.982141 -0.163228  0.123508 -0.0160982 0.000666667
  0.903291 -0.0755873   0.140244 0.0960895 0.000666667
 0.932727 -0.123035  0.123685 0.0437405 0.000666667
 0.987818 -0.107661  0.134944 0.0276803 0.000666667
 0.944686 -0.115259  0.144389 -0.0138814 0.000666667
 0.921011 -0.139842  0.134836 0.0269427 0.000666667
 0.935858 -0.148332  0.128674 -0.188017 0.000666667
 0.959355 -0.137014  0.135992 -0.0448535 0.000666667
  0.94186 -0.166622  0.105746 0.042265 0.000666667
 0.975494 -0.152249   0.10866 0.01471 0.000666667
0.950664 -0.13252 0.109475 -0.0826653 0.000666667
 0.979356 -0.133586  0.112905 0.0576063 0.000666667
 0.953206 -0.126934   0.11994 0.108925 0.000666667
 0.969826 -0.110582  0.116001 -0.120973 0.000666667
 0.957926 -0.110577  0.140279 0.0841031 0.000666667
 0.963877 -0.100596  0.166943 0.0568041 0.000666667
 0.957156 -0.144359  0.177364 0.0947672 0.000666667
 0.963896 -0.131453   0.10775 -0.0204494 0.000666667
 0.928626 -0.127985  0.109925 0.0594645 0.000666667
 0.970686 -0.119946  0.150641 -0.035609 0.000666667
0.954198 -0.11192 0.166772 -0.0576435 0.000666667
 0.959184 -0.133227  0.120486 -0.147007 0.000666667
 0.975958 -0.115212  0.126198 -0.0951102 0.000666667
 0.968119 -0.138969  0.107612 -0.0282803 0.000666667
 0.963871 -0.130486  0.125666 0.0402019 0.000666667
 0.972235 -0.118824  0.114815 -0.0874275 0.000666667
0.922486 -0.13406 0.111577 -0.0778326 0.000666667
  0.945997 -0.0762237   0.119741 0.023746 0.000666667
  0.97811 -0.131054   0.16701 0.0680824 0.000666667
 0.985846 -0.127601  0.132225 0.0596556 0.000666667
 0.930611 -0.138079  0.102774 0.123178 0.000666667
   1.01075 -0.0475686   0.117596 0.0871144 0.000666667
0.946815 -0.11995 0.138389 -0.00503984 0.000666667
 0.946345 -0.162677  0.112142 -0.100732 0.000666667
 0.969993 -0.137005  0.159959 0.0439803 0.000666667
 0.976702 -0.134304  0.114434 0.0202673 0.000666667
 0.944824 -0.138207  0.132954 -0.0566342 0.000666667
 0.951951 -0.127232  0.121182 -0.00528152 0.000666667
 0.981982 -0.146525  0.111007 0.0192675 0.000666667
  0.972501 -0.0801222   0.107955 0.141582 0.000666667
 0.934053 -0.113877  0.145029 0.0767753 0.000666667
 0.927363 -0.131798  0.114012 -0.0328132 0.000666667
  1.00508 -0.135266   0.13622 0.105364 0.000666667
 0.994808 -0.095674   0.16908 0.194081 0.000666667
 0.945285  -0.13315 0.0894683 0.0943375 0.000666667
 0.938059 -0.140875  0.114052 0.144221 0.000666667
  0.96843 -0.159877  0.118398 -0.0189267 0.000666667
 0.941299 -0.144087  0.124982 0.0613694 0.000666667
 0.976818 -0.164072  0.123493 0.117147 0.000666667
 0.946247 -0.155858 0.0985974 0.137641 0.000666667
 0.938879 -0.135806  0.123224 -0.183848 0.000666667
 0.956975 -0.110539  0.173905 0.13693 0.000666667
 0.981278 -0.158692  0.124595 0.136103 0.000666667
 0.980883 -0.126783  0.177048 0.1321 0.000666667
 0.972352 -0.147911  0.123281 0.0757149 0.000666667
 0.961745 -0.141328  0.133138 -0.118223 0.000666667
 0.952893 -0.119258   0.16805 -0.0090564 0.000666667
 0.916451 -0.140036  0.173375 0.0594108 0.000666667
 0.972731 -0.163619  0.110364 -0.018902 0.000666667
 0.943867 -0.141286  0.132945 -0.0796344 0.000666667
 0.975965 -0.145943  0.148922 0.0848756 0.000666667
 0.974616 -0.116841   0.15525 0.0661764 0.000666667
 0.947525 -0.151349  0.112612 0.130945 0.000666667
   0.9711 -0.153759  0.135411 -0.0589083 0.000666667
  0.944021 -0.0797808   0.106213 -0.0606771 0.000666667
 0.980661 -0.134721  0.119286 0.0181862 0.000666667
 0.933334 -0.129374  0.118544 0.168164 0.000666667
  0.95003 -0.117406   0.14485 -0.138401 0.000666667
 0.947922 -0.159118  0.104913 0.0530224 0.000666667
 0.937986 -0.126559  0.140044 -0.14771 0.000666667
  1.00184 -0.123064  0.145884 0.166963 0.000666667
 0.996833 -0.131682  0.132587 0.125211 0.000666667
0.938411 -0.13232 0.121293 0.0454197 0.000666667
0.994089 -0.14644 0.147538 0.130441 0.000666667
  0.95544 -0.125017  0.138393 -0.0505522 0.000666667
 0.943711 -0.109297  0.132039 0.0929956 0.000666667
 0.970949 -0.123487  0.130741 -0.0788183 0.000666667
 0.948747 -0.104706  0.129464 0.0967684 0.000666667
 0.929023 -0.116885  0.130839 -0.0227593 0.000666667
 0.965971 -0.157161  0.136085 -0.0256433 0.000666667
 0.988148 -0.157165   0.13487 0.0741983 0.000666667
 0.950432 -0.149677  0.130542 -0.0373671 0.000666667
 0.961598 -0.125713  0.151477 0.0240067 0.000666667
 0.977527 -0.163137   0.12173 0.10374 0.000666667
 0.953263 -0.137113 0.0992995 0.15888 0.000666667
   0.91331 -0.0946371   0.144552 0.000192016 0.000666667
 0.934655 -0.143956  0.124318 0.0621156 0.000666667
  0.94786 -0.161293  0.126489 -0.0975392 0.000666667
 0.983648 -0.148852  0.137009 0.024725 0.000666667
 0.975854 -0.142365  0.114567 0.000156853 0.000666667
 0.977158 -0.107491  0.150438 0.111798 0.000666667
 0.995128 -0.129378  0.127086 0.0915202 0.000666667
   0.9792 -0.145227  0.120897 0.0323875 0.000666667
 0.956059 -0.145729  0.136196 -0.101921 0.000666667
 0.927881 -0.156761  0.116616 -0.0464295 0.000666667
 0.995656 -0.166203  0.115725 0.122246 0.000666667
 0.977229 -0.144198  0.127141 0.0256969 0.000666667
  0.91744 -0.128307  0.115708 0.0266033 0.000666667
 0.907026 -0.142703  0.130834 -0.000613379 0.000666667
 0.968493 -0.118014  0.123955 0.0895622 0.000666667
 0.971574 -0.129112  0.101975 0.29158 0.000666667
 0.950818 -0.128943   0.15046 0.0282687 0.000666667
 0.935244 -0.138604  0.136033 0.163309 0.000666667
0.921566 -0.10924 0.155154 0.181808 0.000666667
 0.974233 -0.150768  0.112605 0.0496537 0.000666667
 0.956202 -0.069799  0.127909 0.0482806 0.000666667
 0.972934 -0.142001  0.130954 -0.0499028 0.000666667
 0.962553 -0.130103  0.167655 0.106335 0.000666667
  0.948116 -0.0941463   0.180864 -0.0754471 0.000666667
 0.981809 -0.129562  0.131504 0.139838 0.000666667
 0.971889 -0.142759  0.141037 0.0783167 0.000666667
 0.964442 -0.104276  0.148211 0.0949222 0.000666667
  0.944958 -0.0821895   0.129105 -0.0212802 0.000666667
 0.997028 -0.124137  0.150972 0.124546 0.000666667
 0.984028 -0.172497  0.131011 0.0412974 0.000666667
 0.965922 -0.158875  0.118999 -0.025744 0.000666667
  0.940596 -0.0739406   0.100121 -0.107597 0.000666667
 0.992707 -0.119595  0.140686 0.103291 0.000666667
 0.923464 -0.155576 0.0999264 0.0438706 0.000666667
 0.972318 -0.109968  0.120702 -0.117072 0.000666667
 0.951226 -0.120309  0.141933 -0.0179479 0.000666667
 0.962059 -0.148825   0.12301 -0.0310749 0.000666667
 0.957759 -0.077088  0.110647 0.0782414 0.000666667
 0.955844 -0.140466  0.142247 -0.0808562 0.000666667
 0.962082 -0.126328   0.12921 0.0487574 0.000666667
 0.983502 -0.134899  0.115844 0.05158 0.000666667
 0.960068 -0.153405  0.140036 0.00146428 0.000666667
 0.959703 -0.118703   0.16407 0.08973 0.000666667
 0.951403 -0.112372   0.17432 -0.0304396 0.000666667
  0.923041 -0.0998911   0.109388 -0.132528 0.000666667
 0.974746 -0.128737   0.14014 -0.0209549 0.000666667
 0.958702 -0.130585  0.120799 0.143849 0.000666667
  0.93212 -0.104276  0.130168 0.0703882 0.000666667
 0.952182 -0.110237  0.125064 0.105143 0.000666667
  0.99698 -0.161376  0.124363 0.082786 0.000666667
 0.928488 -0.106844  0.129581 0.0150101 0.000666667
 0.992903 -0.126824  0.132881 0.0837725 0.000666667
 0.932321 -0.142091   0.11037 0.0974064 0.000666667
 0.961038 -0.112987  0.148244 0.117403 0.000666667
  0.96346 -0.136203  0.120208 -0.00302221 0.000666667
 0.959019 -0.133897  0.128217 0.00312097 0.000666667
 0.983202 -0.144915  0.111395 0.000793376 0.000666667
   0.88621 -0.0973701   0.118083 -0.102598 0.000666667
 0.940516 -0.156951 0.0887762 0.0451352 0.000666667
 0.973606 -0.132287  0.109632 -0.00278866 0.000666667
 0.985388 -0.160363  0.130737 0.0582179 0.000666667
0.995748 -0.12715 0.116418 0.0860303 0.000666667
 0.949611 -0.167168  0.092283 0.147997 0.000666667
   0.92983 -0.0954649   0.140631 0.00831832 0.000666667
 0.952917 -0.132706  0.100749 0.118109 0.000666667
 0.954151 -0.131602  0.141389 -0.13603 0.000666667
 0.988496 -0.146681  0.139484 0.0534202 0.000666667
 0.974871 -0.126678   0.13725 0.063569 0.000666667
 0.978851 -0.138195   0.12547 -0.0209596 0.000666667
 0.944326 -0.130923  0.132268 -0.0669558 0.000666667
 0.946715 -0.129005  0.103771 0.0464748 0.000666667
 0.949298 -0.155834  0.112912 0.219821 0.000666667
  0.94421 -0.126909  0.114278 -0.133005 0.000666667
  0.940273 -0.0784393  0.0859739 0.0953738 0.000666667
 0.975023 -0.150028  0.127437 0.00532812 0.000666667
 0.918273 -0.128619  0.135755 -0.0402351 0.000666667
 0.965545 -0.169666  0.119731 -0.103 0.000666667
 0.963351 -0.116512  0.160377 -0.00454751 0.000666667
 0.959572 -0.117734  0.132294 0.276827 0.000666667
 0.982049 -0.133153  0.150914 0.116407 0.000666667
 0.963706 -0.134263  0.145484 0.108586 0.000666667
  0.949514 -0.0638221   0.105428 -0.0926866 0.000666667
  1.00716 -0.141978  0.126316 0.119633 0.000666667
  0.96244 -0.129984  0.124505 0.0619369 0.000666667
 0.951219 -0.111721   0.16144 -0.10606 0.000666667
 0.951651 -0.162725  0.121444 0.13317 0.000666667
 0.955249 -0.142795  0.156892 -0.00272264 0.000666667
 0.982345 -0.145343   0.11063 0.134645 0.000666667
  0.97385 -0.108296  0.130759 -0.0764807 0.000666667
 0.972854 -0.159132  0.128879 -0.0664311 0.000666667
 0.951463 -0.112998  0.141361 -0.178732 0.000666667
 0.932785 -0.124292  0.131619 0.0167222 0.000666667
 0.955205 -0.139102  0.136184 -0.199836 0.000666667
 0.961713 -0.103273  0.163056 0.0680873 0.000666667
 0.991731 -0.154749  0.129631 0.0440999 0.000666667
 0.935025 -0.109492  0.141697 -0.166772 0.000666667
 0.982718 -0.126806  0.149072 0.117374 0.000666667
 0.952693 -0.127663   0.12383 0.00016401 0.000666667
 0.960169 -0.151853  0.138962 0.0162691 0.000666667
0.976283 -0.11522 0.154922 0.0737938 0.000666667
 0.978822 -0.163962  0.124099 0.126432 0.000666667
  0.938933 -0.0774492  0.0868539 0.0864994 0.000666667
0.973905 -0.11565 0.154571 0.0578252 0.000666667
 0.976115 -0.142836  0.113026 0.0427846 0.000666667
 0.937332 -0.133234  0.122969 0.0516259 0.000666667
 0.954015 -0.161599  0.123257 0.141646 0.000666667
 0.968179 -0.162477  0.118144 -0.00722795 0.000666667
 0.959662 -0.118298  0.133929 0.284092 0.000666667
 0.975628 -0.128315  0.138986 0.0526088 0.000666667
 0.947967 -0.120221  0.132087 0.153749 0.000666667
  0.947973 -0.0934924   0.144907 0.106255 0.000666667
 0.930548 -0.127327  0.109816 0.0516689 0.000666667
 0.952381 -0.119259  0.138878 -0.0293414 0.000666667
  0.948824 -0.0630358   0.105543 -0.0955177 0.000666667
 0.948304 -0.163081  0.128285 -0.0864126 0.000666667
 0.975644 -0.109072  0.149337 0.0889962 0.000666667
  0.94995 -0.160082  0.124505 -0.0861703 0.000666667
 0.972733 -0.145231  0.132256 0.113474 0.000666667
 0.961571 -0.150157   0.12404 -0.0463516 0.000666667
  0.99642 -0.165527  0.116224 0.0908531 0.000666667
 0.970425 -0.135655  0.125183 -0.0944955 0.000666667
  0.98671 -0.159124  0.129585 0.039842 0.000666667
  0.904896 -0.0736587   0.140218 0.0953652 0.000666667
   0.9794 -0.161968   0.12333 0.11232 0.000666667
 0.929742 -0.118159  0.131514 -0.00983179 0.000666667
 0.975259 -0.130409  0.148972 0.0341784 0.000666667
 0.990775 -0.157113  0.128511 0.0346951 0.000666667
 0.938231 -0.140866  0.116182 0.164153 0.000666667
 0.956261 -0.108631  0.140026 0.063136 0.000666667
 0.970939 -0.136362  0.147833 0.114862 0.000666667
 0.910092 -0.122286  0.122691 0.0682314 0.000666667
 0.956243 -0.145133  0.156361 -0.00143626 0.000666667
 0.964038 -0.133633  0.147368 0.119877 0.000666667
 0.949322 -0.160189   0.12453 -0.116865 0.000666667
0.980551 -0.14635 0.108729 0.0278383 0.000666667
 0.962344 -0.115947  0.160502 0.0143261 0.000666667
 0.932617 -0.106365  0.130641 0.0186846 0.000666667
 0.956985 -0.119474  0.164722 0.0848761 0.000666667
  0.96838 -0.117887  0.122704 0.085027 0.000666667
  0.982038 -0.0548956   0.100438 0.01729 0.000666667
 0.978726 -0.134833  0.114007 0.0446409 0.000666667
  0.944704 -0.0796471   0.121348 0.0202943 0.000666667
 0.977247 -0.145529  0.121335 0.0542812 0.000666667
 0.917977 -0.139105  0.172054 0.0641618 0.000666667
 0.942331 -0.157539  0.112503 0.0874594 0.000666667
 0.968217 -0.127391   0.14073 0.0245954 0.000666667
 0.975852 -0.151324  0.113265 0.0206698 0.000666667
  1.00297 -0.134655  0.136963 0.120975 0.000666667
  0.980785 -0.0568277   0.100057 0.00336617 0.000666667
 0.954352 -0.133836 0.0981563 0.127744 0.000666667
 0.995012 -0.164978  0.113069 0.131125 0.000666667
 0.951094 -0.110845  0.162244 -0.096675 0.000666667
 0.907682 -0.144363  0.129309 0.0144871 0.000666667
 0.922876 -0.133954  0.109222 -0.0831216 0.000666667
 0.978049 -0.129375  0.130499 0.107788 0.000666667
 0.926965 -0.117872  0.129878 -0.012569 0.000666667
 0.931949 -0.109815  0.141188 -0.187592 0.000666667
 0.931336 -0.122908   0.13049 0.0306897 0.000666667
   1.00913 -0.0467052   0.120008 0.0815283 0.000666667
  0.93165 -0.126353   0.13256 0.0408058 0.000666667
 0.965068 -0.130849  0.145007 0.102903 0.000666667
 0.977964 -0.162801  0.125878 0.109968 0.000666667
 0.987089 -0.157771  0.135791 0.051 0.000666667
   0.94687 -0.0638272   0.104158 -0.0761994 0.000666667
 0.951573 -0.126949  0.150168 0.0158948 0.000666667
 0.961854 -0.120887  0.137979 0.188217 0.000666667
 0.97009 -0.14894 0.136508 0.0807011 0.000666667
 0.935365 -0.150544  0.125713 -0.186526 0.000666667
 0.973743 -0.144734  0.121552 -0.0461845 0.000666667
   0.95648 -0.0774529    0.11152 0.0963819 0.000666667
 0.98008 -0.14047 0.125416 -0.0181072 0.000666667
 0.989208 -0.122372  0.134875 0.0448445 0.000666667
 0.929538 -0.104981  0.129295 0.0569672 0.000666667
 0.965267 -0.129842  0.123348 0.058336 0.000666667
 0.904116 -0.073354  0.140954 0.0838623 0.000666667
 0.932214 -0.105393  0.167904 -0.0406421 0.000666667
 0.978663 -0.150835  0.127886 0.0134711 0.000666667
 0.976679 -0.150865  0.111482 0.0289988 0.000666667
0.997554 -0.12412 0.149909 0.113189 0.000666667
 0.980353 -0.156428  0.123011 0.135187 0.000666667
0.973055 -0.12854 0.102217 0.287463 0.000666667
 0.963301 -0.132915  0.109117 -0.0188532 0.000666667
 0.978303 -0.133711  0.165025 0.0613306 0.000666667
 0.944597 -0.114662  0.141262 -0.148847 0.000666667
 0.917176 -0.138607  0.171837 0.0521966 0.000666667
 0.929142 -0.140266   0.10051 0.110399 0.000666667
 0.932867 -0.121916  0.121693 0.050919 0.000666667
 0.958291 -0.145422  0.176696 0.0892019 0.000666667
 0.941561 -0.156532  0.109193 0.0936794 0.000666667
 0.949288 -0.147375   0.12888 -0.0556358 0.000666667
  0.904906 -0.0746481   0.142066 0.0788269 0.000666667
0.960965  -0.1539 0.117327 -0.062069 0.000666667
0.983715 -0.12769 0.147428 0.125007 0.000666667
0.960741 -0.11832 0.132129 0.266558 0.000666667
 0.930169 -0.146785  0.113679 0.0887113 0.000666667
 0.933427 -0.122334  0.122063 0.051684 0.000666667
 0.960713 -0.125031  0.152505 0.0465751 0.000666667
 0.903086 -0.137586  0.111298 -0.0822422 0.000666667
  0.97425 -0.125408  0.137028 0.0472458 0.000666667
0.944583 -0.16227 0.107249 -0.0884496 0.000666667
 0.947904 -0.157869  0.104903 0.0504532 0.000666667
  1.00233 -0.121693  0.143174 0.183718 0.000666667
 0.985679 -0.140429  0.110265 0.106609 0.000666667
 0.950967 -0.127775  0.121105 0.117367 0.000666667
 0.955719 -0.126005   0.13708 -0.111457 0.000666667
0.986843 -0.15812 0.117525 0.13356 0.000666667
0.985494 -0.10805  0.13492 0.00536371 0.000666667
 0.971175 -0.154823  0.135528 -0.0690249 0.000666667
 0.955447 -0.144542  0.178858 0.112926 0.000666667
 0.973198 -0.065195  0.130953 0.225536 0.000666667
0.989334 -0.11951 0.140699 0.0908061 0.000666667
 0.964602 -0.132284  0.145413 0.0856361 0.000666667
 0.949094 -0.134705  0.110926 -0.0841499 0.000666667
 0.933091 -0.111155  0.141135 -0.173903 0.000666667
 0.951076 -0.159723  0.120972 0.13105 0.000666667
 0.971205 -0.126052  0.140282 0.017152 0.000666667
 0.930259 -0.128346  0.108152 0.044317 0.000666667
 0.997225 -0.125315  0.150594 0.109197 0.000666667
 0.930881 -0.129499  0.118418 0.168438 0.000666667
  0.942203 -0.0720417  0.0986061 -0.115568 0.000666667
 0.994759 -0.129653  0.125995 0.0818385 0.000666667
 0.966788 -0.159199  0.118598 -0.0234214 0.000666667
0.968706 -0.12771 0.139772 0.00154411 0.000666667
0.932676 -0.10551 0.128712 0.0617166 0.000666667
  0.957131 -0.0415224  0.0899089 -0.0355397 0.000666667
 0.937398 -0.141941  0.142005 -0.115169 0.000666667
  0.95386 -0.132027 0.0988278 0.125458 0.000666667
  0.926305 -0.0974562   0.148472 0.0435841 0.000666667
 0.982621 -0.158303  0.121988 0.00895453 0.000666667
 0.951255 -0.112843  0.163331 -0.107106 0.000666667
 0.976062 -0.151777  0.116911 -0.0460367 0.000666667
 0.995113 -0.128688  0.115582 0.0762932 0.000666667
 0.948033 -0.162639   0.12697 -0.0923306 0.000666667
 0.962766 -0.132498  0.108502 -0.00469718 0.000666667
 0.916692 -0.138949  0.173818 0.0624898 0.000666667
 0.945423 -0.164403  0.109109 -0.0925635 0.000666667
  1.00264 -0.125326  0.144201 0.159567 0.000666667
 0.967518 -0.111372  0.152499 0.0525195 0.000666667
0.960459 -0.12812  0.15665 -0.0719274 0.000666667
 0.961923 -0.124081  0.171892 -0.010862 0.000666667
  0.953015 -0.0884115   0.162799 0.133895 0.000666667
 0.940274 -0.165135  0.106534 0.0406788 0.000666667
 0.968592 -0.137175  0.108632 -0.0257535 0.000666667
 0.962169 -0.134154  0.139816 -0.031046 0.000666667
 0.958448 -0.142411  0.133182 0.0398172 0.000666667
0.974476 -0.13152  0.10895 0.0180989 0.000666667
 0.973969 -0.147936  0.122247 0.0776586 0.000666667
 0.944631 -0.141273  0.132387 -0.0812632 0.000666667
0.944443 -0.12966 0.131344 -0.084937 0.000666667
 0.983596 -0.146923  0.129791 0.124629 0.000666667
 0.944264 -0.127621  0.112601 -0.121163 0.000666667
 0.975081 -0.129398  0.147893 0.0307446 0.000666667
 0.978224 -0.132925  0.112555 -0.00332511 0.000666667
 0.932687 -0.112628  0.141637 -0.166837 0.000666667
 0.976692 -0.135142  0.111591 0.00902547 0.000666667
 0.904116 -0.106655  0.131135 -0.0675769 0.000666667
0.977656  -0.1292 0.130491 0.0960203 0.000666667
 0.951353 -0.114462  0.164937 -0.0960971 0.000666667
 0.971366 -0.141792  0.140002 0.0719278 0.000666667
  0.93586 -0.136556  0.133602 0.126144 0.000666667
 0.982219 -0.160779  0.123635 0.00694703 0.000666667
 0.942087 -0.114582  0.145927 -0.00758393 0.000666667
 0.91922 -0.14292 0.193816 -0.00482905 0.000666667
 0.984119 -0.171886  0.131714 0.0257605 0.000666667
 0.962742 -0.104586  0.147603 0.0874823 0.000666667
 0.951493 -0.120099  0.145267 -0.123517 0.000666667
 0.975325 -0.138495   0.12382 0.0134597 0.000666667
 0.974992 -0.131265  0.108551 0.0251941 0.000666667
 0.961659 -0.152831  0.118083 -0.0587523 0.000666667
 0.974573 -0.114704  0.126058 -0.0863166 0.000666667
 0.936642 -0.135277  0.124736 -0.19298 0.000666667
 0.972439 -0.111458  0.119917 -0.0908682 0.000666667
 0.951672 -0.118483  0.168077 -0.0181506 0.000666667
 0.973142 -0.117665   0.11403 -0.0953973 0.000666667
  1.00156 -0.124804  0.142833 0.151729 0.000666667
 0.971755 -0.117509  0.114889 -0.0767619 0.000666667
 0.983625 -0.146575   0.11023 0.141376 0.000666667
 0.963164 -0.133623  0.146237 0.104178 0.000666667
 0.908779 -0.141827  0.130674 0.00783671 0.000666667
 0.941545 -0.149463   0.11712 -0.226321 0.000666667
 0.981192 -0.144634  0.111749 0.150145 0.000666667
 0.953666 -0.125848  0.137943 -0.0679039 0.000666667
0.986187 -0.15726 0.116919 0.133659 0.000666667
 0.979731 -0.147257  0.136421 -0.00270662 0.000666667
 0.978974 -0.142418  0.122253 0.031363 0.000666667
 0.939375 -0.127102  0.140029 -0.162889 0.000666667
 0.969781 -0.129036  0.135374 0.0604119 0.000666667
  0.924249 -0.0977377   0.146631 0.0349296 0.000666667
 0.947431 -0.120321  0.132274 0.14656 0.000666667
 0.958069 -0.142347  0.158102 -0.0055345 0.000666667
 0.925148 -0.134769    0.1101 -0.0734245 0.000666667
 0.985191 -0.145872  0.110195 0.125982 0.000666667
  0.95194 -0.126893  0.123383 -0.00892969 0.000666667
 0.943516 -0.146391  0.123877 0.0556682 0.000666667
 0.936933 -0.137079  0.134644 0.15553 0.000666667
 0.959582 -0.132417  0.118368 0.123958 0.000666667
 0.948589 -0.165422 0.0931165 0.149886 0.000666667
 0.984449 -0.129231  0.118584 0.0303626 0.000666667
  0.97626 -0.166506  0.124019 -0.00337934 0.000666667
 0.975981 -0.152879  0.112268 0.0270296 0.000666667
 0.985308 -0.156263  0.120748 0.0265834 0.000666667
  1.00258 -0.134874  0.135886 0.139517 0.000666667
0.944372  -0.1255 0.113661 -0.120726 0.000666667
 0.931942 -0.105741  0.130673 0.0241123 0.000666667
 0.932948 -0.120993  0.124623 0.0569764 0.000666667
  0.945723 -0.0821498   0.129641 -0.0347967 0.000666667
0.914239 -0.12871  0.15627 0.102431 0.000666667
 0.977347 -0.128576  0.130834 0.0987669 0.000666667
  0.95474 -0.111786  0.125497 0.0984312 0.000666667
 0.942675 -0.128343  0.129655 -0.258657 0.000666667
0.955581 -0.14173  0.14357 -0.0777642 0.000666667
 0.952365 -0.126588  0.150196 0.0225208 0.000666667
0.945882 -0.12142 0.138759 -0.00763377 0.000666667
 0.958559 -0.136717  0.136977 -0.0440697 0.000666667
 0.983072 -0.127846  0.148208 0.13367 0.000666667
  0.903721 -0.0737862   0.141191 0.0987809 0.000666667
  0.97239 -0.142851  0.140748 0.0907344 0.000666667
 0.962695 -0.133223  0.140459 -0.0511817 0.000666667
  0.95308 -0.149023  0.129453 -0.0603042 0.000666667
 0.959566 -0.135214  0.139817 -0.0450261 0.000666667
 0.974203 -0.151331   0.11771 -0.0510948 0.000666667
  0.943137 -0.0715864  0.0997677 -0.100408 0.000666667
 0.990491 -0.114142  0.155322 0.142635 0.000666667
 0.966381 -0.169353  0.118078 -0.0862959 0.000666667
 0.954656 -0.127695  0.136939 -0.0579032 0.000666667
  0.915273 -0.0949965   0.144654 0.000388384 0.000666667
 0.952389 -0.159353  0.123404 0.130972 0.000666667
 0.928843 -0.115674  0.131458 -0.0104781 0.000666667
 0.973651 -0.136235  0.118497 -0.0883581 0.000666667
 0.913658 -0.111853  0.206995 0.0197187 0.000666667
 0.914617 -0.128238  0.153195 0.108928 0.000666667
0.962058 -0.11553 0.150007 0.102835 0.000666667
 0.970367 -0.116828  0.121856 0.0702804 0.000666667
 0.914742 -0.111667  0.209404 0.01841 0.000666667
 0.932743 -0.117638  0.155833 0.0987206 0.000666667
  0.993729 -0.0960525   0.167852 0.20334 0.000666667
 0.912189 -0.127469  0.154773 0.115393 0.000666667
 0.962285 -0.133085  0.124431 0.0464294 0.000666667
  0.946898 -0.0649368   0.106448 -0.0751686 0.000666667
 0.960521 -0.130443  0.168748 0.110931 0.000666667
 0.916134 -0.127512  0.136349 -0.0362896 0.000666667
  0.97917 -0.125421  0.176596 0.117133 0.000666667
 0.970769 -0.112314  0.115796 -0.102488 0.000666667
0.946588 -0.13107  0.10523 0.0295891 0.000666667
0.978193 -0.13802 0.124997 -0.031566 0.000666667
 0.980536 -0.131873  0.134837 -0.00476599 0.000666667
  0.96961 -0.112315  0.114589 -0.0975343 0.000666667
 0.947395 -0.159284  0.103702 0.059831 0.000666667
 0.982379 -0.133082  0.150322 0.106343 0.000666667
  0.973142 -0.0648313   0.131334 0.226689 0.000666667
 0.970467 -0.139895  0.130971 -0.0240305 0.000666667
 0.978475 -0.164867  0.126387 0.119607 0.000666667
  0.93926 -0.132795  0.123366 0.0606915 0.000666667
 0.975706 -0.127625  0.141028 0.0697116 0.000666667
 0.944751 -0.139886  0.133575 -0.0669675 0.000666667
 0.971041 -0.112528  0.115367 -0.0984433 0.000666667
 0.974332 -0.149592  0.112777 0.0325391 0.000666667
  0.93061 -0.119466  0.176152 0.109087 0.000666667
 0.975645 -0.143041  0.126698 0.0331955 0.000666667
 0.963209 -0.142083  0.131539 -0.11348 0.000666667
 0.948013 -0.160003  0.107621 0.0836899 0.000666667
 0.984963 -0.129024  0.126429 0.0135501 0.000666667
 0.976174 -0.141091  0.113146 0.0155811 0.000666667
 0.975054 -0.115187    0.1544 0.0756981 0.000666667
   0.9294 -0.147682  0.112433 0.0809365 0.000666667
 0.946365 -0.131134 0.0883808 0.117945 0.000666667
  0.95048 -0.159506  0.103952 0.0403615 0.000666667
 0.992101 -0.157787  0.129416 0.032519 0.000666667
 0.975027 -0.158964  0.127036 -0.0581406 0.000666667
 0.963042 -0.104371  0.145847 0.0829304 0.000666667
 0.952786 -0.111635  0.166419 -0.068188 0.000666667
  0.92992 -0.128472  0.109497 0.0591313 0.000666667
  0.97705 -0.132604  0.167116 0.0655175 0.000666667
 0.974765 -0.114323  0.155516 0.0546145 0.000666667
 0.902814 -0.138368  0.122053 -0.124977 0.000666667
 0.953865 -0.130891 0.0991101 0.12586 0.000666667
  0.93496 -0.145319  0.124388 0.0619029 0.000666667
 0.952398 -0.112677  0.170809 -0.0203594 0.000666667
  0.95933 -0.142636  0.133883 0.0306397 0.000666667
 0.985094 -0.158577  0.118788 0.0182738 0.000666667
 0.955402 -0.141617  0.143108 -0.084657 0.000666667
 0.947712 -0.157953  0.148713 -0.0977787 0.000666667
 0.928037 -0.146779  0.111566 0.0912151 0.000666667
  0.97491 -0.136724  0.124412 0.0110512 0.000666667
 0.917828 -0.131603  0.115344 0.0201376 0.000666667
 0.947551 -0.160989  0.128051 -0.0909032 0.000666667
0.995097 -0.12471 0.133882 0.0919309 0.000666667
 0.940982 -0.165041  0.108506 0.0469284 0.000666667
 0.932672 -0.122972  0.131074 0.0494211 0.000666667
 0.963665 -0.128396  0.131093 0.0635812 0.000666667
 0.980325 -0.144895  0.111498 0.0310486 0.000666667
 0.958956 -0.173334  0.115218 -0.0354171 0.000666667
 0.960057 -0.152714   0.12526 -0.0492544 0.000666667
 0.925654 -0.151307  0.108435 -0.0614043 0.000666667
 0.973139 -0.136896  0.163075 0.0701794 0.000666667
 0.954822 -0.141623  0.142666 -0.0774934 0.000666667
 0.961785 -0.130467  0.167834 0.0856685 0.000666667
 0.930331 -0.158275  0.117067 -0.0408585 0.000666667
0.994958 -0.12839 0.114845 0.0781336 0.000666667
 0.952179 -0.119979  0.139199 -0.0228628 0.000666667
 0.986397 -0.138219  0.109465 0.106583 0.000666667
 0.976057 -0.135661  0.118264 -0.10731 0.000666667
 0.950538 -0.154895  0.114719 0.22219 0.000666667
  0.886937 -0.0998801   0.118323 -0.0752521 0.000666667
  0.95064 -0.165789 0.0905328 0.157502 0.000666667
 0.957156 -0.132908  0.121093 -0.140806 0.000666667
 1.00198 -0.12384 0.143553 0.15848 0.000666667
 0.972172 -0.125291  0.159324 0.0604485 0.000666667
 0.924546 -0.134224  0.109198 -0.0891638 0.000666667
0.943866 -0.10761 0.133442 0.0849063 0.000666667
 0.982565 -0.138911  0.109982 0.086411 0.000666667
  0.996002 -0.0956189   0.168421 0.187182 0.000666667
 0.953207 -0.128118  0.121806 0.0941381 0.000666667
 0.975796 -0.152586  0.107529 0.0317198 0.000666667
 0.961486 -0.102428  0.162421 0.0797565 0.000666667
 0.938869  -0.07858 0.0846773 0.0843282 0.000666667
 0.940165 -0.115048  0.158954 0.00251405 0.000666667
 0.989948 -0.114489  0.154982 0.147476 0.000666667
  0.946663 -0.0930999   0.181731 -0.0764995 0.000666667
 0.929846 -0.119775  0.178582 0.104071 0.000666667
 0.949142 -0.133948  0.158214 0.222048 0.000666667
 0.955532 -0.127558  0.135144 -0.112179 0.000666667
 0.964313 -0.137269  0.121489 -0.022581 0.000666667
 0.938501 -0.125563  0.155615 -0.00878722 0.000666667
 0.947855 -0.152133 0.0963884 0.123936 0.000666667
 0.916902 -0.140491  0.173188 0.068455 0.000666667
   0.95498 -0.0400738  0.0888635 -0.0269741 0.000666667
 0.991974 -0.123716  0.135862 0.0600038 0.000666667
 0.952257 -0.112612  0.166516 -0.0477454 0.000666667
 0.961366 -0.129654  0.168277 0.0968739 0.000666667
 0.934686 -0.142233  0.140697 -0.117363 0.000666667
  0.98395 -0.173334  0.131728 0.0383982 0.000666667
 0.984538 -0.128622  0.128317 0.00260178 0.000666667
 0.967935 -0.158656  0.118549 -0.0350495 0.000666667
 0.939615 -0.138305  0.116044 0.157801 0.000666667
 0.960707 -0.138341  0.135018 -0.0489642 0.000666667
 0.962779 -0.120532  0.139057 0.18454 0.000666667
 0.982953 -0.139774  0.110172 0.110123 0.000666667
 0.972418 -0.126423  0.159631 0.0731456 0.000666667
 0.976756 -0.126903  0.136753 0.0626022 0.000666667
 0.950418 -0.112532  0.164442 -0.105116 0.000666667
 0.949044 -0.133064   0.15787 0.240738 0.000666667
  0.956042 -0.0690016   0.128187 0.0627882 0.000666667
 0.948979 -0.132064  0.110737 -0.0727878 0.000666667
 0.979479 -0.158372  0.108307 0.0618978 0.000666667
 0.963332 -0.136203  0.121177 0.0278604 0.000666667
 0.984886 -0.118952  0.148891 0.07307 0.000666667
 0.932781 -0.142935  0.110255 0.0980291 0.000666667
 0.972754 -0.151092  0.136969 0.0766972 0.000666667
 0.971217 -0.144574  0.121021 -0.0914058 0.000666667
 0.946801 -0.128857  0.103612 0.0244621 0.000666667
 0.970564 -0.153445  0.135788 -0.0436908 0.000666667
 0.937549 -0.138502  0.162883 -0.113924 0.000666667
 0.949837 -0.148824  0.130327 -0.0500872 0.000666667
 0.942584 -0.145713  0.124529 0.0668341 0.000666667
 0.982402 -0.158132  0.124816 0.101806 0.000666667
 0.947976 -0.129463  0.104977 0.0389939 0.000666667
   0.9296 -0.127307  0.108784 0.0533916 0.000666667
   0.9889 -0.112778  0.162623 0.132505 0.000666667
 0.984303 -0.142904  0.113155 0.0100947 0.000666667
  0.96025 -0.136268  0.138745 -0.0453501 0.000666667
 0.988731 -0.122895  0.136922 0.0546975 0.000666667
 0.925901 -0.146343   0.10967 -0.0459083 0.000666667
  0.938397 -0.0774094  0.0864082 0.0826133 0.000666667
 0.971481 -0.139505  0.128481 -0.032198 0.000666667
 0.989606 -0.119399  0.118119 0.17537 0.000666667
 0.957875 -0.134843   0.13745 -0.0482466 0.000666667
 0.989742 -0.147651  0.139519 0.0303091 0.000666667
 0.955526 -0.144119  0.157897 -0.0197143 0.000666667
 0.971626 -0.128062  0.102551 0.2812 0.000666667
 0.981503 -0.157138  0.123451 0.132488 0.000666667
 0.934889 -0.122661  0.120327 0.0482888 0.000666667
 0.967632 -0.138445  0.108109 -0.0340156 0.000666667
 0.982241 -0.159704   0.12175 0.0078401 0.000666667
 0.913197 -0.111045  0.206554 0.00977882 0.000666667
 0.962132 -0.142562  0.132556 -0.110856 0.000666667
 0.972949 -0.136639   0.12086 -0.109549 0.000666667
 0.969733 -0.115678   0.11594 -0.0886756 0.000666667
 0.961962 -0.175121   0.11698 -0.0290373 0.000666667
 0.905106 -0.135997  0.109929 -0.103878 0.000666667
0.947211  -0.1161 0.145949 0.00618372 0.000666667
 0.977497 -0.139914  0.124813 -0.0165066 0.000666667
 0.961064 -0.151878  0.124957 -0.0335185 0.000666667
 0.978428 -0.127036  0.178084 0.121164 0.000666667
0.950788 -0.11869 0.145767 -0.123275 0.000666667
 0.972633 -0.146281  0.131851 0.112075 0.000666667
 0.928034 -0.156368  0.116205 -0.0222381 0.000666667
   1.00757 -0.0469837    0.11969 0.0867041 0.000666667
 0.935441 -0.138257  0.163225 -0.127904 0.000666667
 0.973971 -0.117905  0.116023 -0.0902106 0.000666667
 0.953996 -0.132759  0.172451 0.0492417 0.000666667
  0.97429 -0.151809  0.119548 -0.0424616 0.000666667
 0.987774 -0.157535  0.133776 0.0675972 0.000666667
 0.944432 -0.127296  0.111859 -0.125197 0.000666667
  0.929223 -0.0950472   0.139662 0.0138693 0.000666667
 0.965743 -0.131568   0.10634 -0.00690753 0.000666667
0.928195 -0.11561 0.129704 -0.00945468 0.000666667
  0.94986 -0.118939  0.144418 -0.140216 0.000666667
 0.930466 -0.104375  0.128725 0.0516665 0.000666667
 0.948041 -0.106811  0.127692 0.103861 0.000666667
 0.970808 -0.149661  0.135875 0.0848071 0.000666667
0.960255 -0.15231 0.139361 0.00702583 0.000666667
 0.981618 -0.149357  0.147699 0.0695533 0.000666667
 0.977224 -0.142818  0.113338 0.0391576 0.000666667
 0.991575 -0.123132  0.153675 0.129862 0.000666667
 0.933423 -0.126025  0.132334 0.0189492 0.000666667
  0.930577 -0.0943536   0.140413 0.0160318 0.000666667
 0.995223 -0.125185  0.132473 0.0903714 0.000666667
 0.963611 -0.133639  0.144926 0.107333 0.000666667
  0.96048 -0.130575  0.119728 0.127708 0.000666667
 0.970159 -0.118076  0.152578 -0.0370238 0.000666667
   0.9266 -0.107211  0.130395 0.0185488 0.000666667
 0.927203 -0.134313   0.11731 -0.0481324 0.000666667
 0.965849 -0.169433  0.118574 -0.0988998 0.000666667
 0.982461 -0.143953  0.119237 -0.0129193 0.000666667
 0.990454 -0.147863  0.140526 0.0611973 0.000666667
 0.941205 -0.114687  0.157391 -0.030572 0.000666667
  0.947677 -0.0643467   0.106759 -0.10042 0.000666667
0.945268  -0.0796 0.103671 -0.0735121 0.000666667
  0.971997 -0.0788544   0.106381 0.144265 0.000666667
 0.961546 -0.103409  0.160979 0.0659257 0.000666667
 0.950655 -0.160331  0.122574 -0.0965086 0.000666667
 0.977758 -0.142387  0.126603 0.0160929 0.000666667
 0.971347 -0.141926  0.130085 -0.0411491 0.000666667
  0.98076 -0.157409  0.108112 0.0713506 0.000666667
  0.94713 -0.151611 0.0977668 0.140781 0.000666667
 0.976056 -0.108993  0.151349 0.105237 0.000666667
  0.94463 -0.115376  0.147247 -0.0219988 0.000666667
 0.895783 -0.142049  0.170194 -0.0698745 0.000666667
 0.963316 -0.115845   0.16111 -0.0181074 0.000666667
 0.952285 -0.127447  0.121819 -0.0172156 0.000666667
 0.966491 -0.125589   0.14048 0.0114977 0.000666667
 0.976396 -0.114647  0.154409 0.0833669 0.000666667
 0.961009 -0.130858  0.167033 0.0888662 0.000666667
 0.972456 -0.161333  0.107611 -0.0171526 0.000666667
 0.929435 -0.148256  0.113964 0.0845065 0.000666667
 0.979968 -0.133679  0.135091 -0.0178577 0.000666667
 0.931732 -0.130181  0.119434 0.165379 0.000666667
 0.962182 -0.135569  0.140482 -0.0398318 0.000666667
 0.945669 -0.164277  0.111576 -0.0811402 0.000666667
  0.94522 -0.129831  0.106921 0.0308 0.000666667
0.953835 -0.14754 0.126136 -0.0681957 0.000666667
 0.928551 -0.162468  0.120558 0.00320317 0.000666667
 0.960654 -0.126452  0.154793 0.0232068 0.000666667
 0.94643   -0.141 0.131813 -0.0966601 0.000666667
 0.984476 -0.158983  0.120337 0.0164129 0.000666667
  0.941645 -0.0708825  0.0997179 -0.107994 0.000666667
 0.952666 -0.162138  0.122166 0.147552 0.000666667
 0.965611 -0.170329  0.119182 -0.0781714 0.000666667
 0.981604 -0.134217   0.11931 0.00484824 0.000666667
 0.932066 -0.142025  0.108856 0.113609 0.000666667
 0.929786 -0.151245  0.112427 0.0806646 0.000666667
 0.969881 -0.147673  0.138329 0.0816716 0.000666667
 0.976719 -0.134234  0.113322 0.0562204 0.000666667
 0.964801 -0.128235  0.157374 -0.067554 0.000666667
 0.927947 -0.117081  0.131215 -0.0138734 0.000666667
 0.950132 -0.158578  0.145557 -0.122881 0.000666667
 0.955359 -0.130131  0.120783 0.102203 0.000666667
 0.952458 -0.112053  0.161846 -0.0979419 0.000666667
 0.933782 -0.123924  0.131814 0.0199835 0.000666667
  0.949132 -0.0633541   0.106056 -0.0918786 0.000666667
 0.947446 -0.158559  0.105472 0.0473494 0.000666667
 0.943943 -0.127224  0.131912 -0.252858 0.000666667
 0.952027 -0.112791  0.124662 0.0998372 0.000666667
  0.98262 -0.164662  0.123294 -0.0175903 0.000666667
 0.918671 -0.131151  0.118048 0.0162109 0.000666667
  0.954168 -0.0510282   0.110965 0.0636202 0.000666667
0.985491 -0.12706 0.143988 0.102709 0.000666667
 0.961876 -0.154555  0.118013 -0.0438896 0.000666667
0.991761 -0.15614 0.128044 0.0530508 0.000666667
 0.962346 -0.127735  0.127948 0.0622998 0.000666667
 0.983465 -0.143252  0.117231 -0.00723319 0.000666667
 0.950247 -0.118346  0.166665 -0.00866321 0.000666667
 0.944565 -0.131143 0.0864298 0.113957 0.000666667
 0.963369 -0.103158  0.168336 0.0641026 0.000666667
  0.94156 -0.146132  0.117088 -0.222959 0.000666667
 0.994009 -0.144651   0.14721 0.132145 0.000666667
 0.973637 -0.147873  0.121419 0.0581202 0.000666667
 0.966109 -0.133063  0.108705 -0.023769 0.000666667
 0.994567 -0.127998   0.11453 0.081957 0.000666667
 0.990065 -0.114487  0.156716 0.122209 0.000666667
 0.984026 -0.147023  0.111351 0.145678 0.000666667
 0.974839 -0.133939   0.10764 0.0161056 0.000666667
 0.952299 -0.111677  0.143745 -0.184686 0.000666667
 0.972171 -0.145942  0.131302 0.116143 0.000666667
  0.95363 -0.111818  0.124507 0.0904159 0.000666667
 0.997618 -0.162183  0.125727 0.040749 0.000666667
 0.984337 -0.171482  0.130608 0.0260873 0.000666667
   0.9508 -0.117903  0.144559 -0.139407 0.000666667
 0.974384 -0.129648  0.107853 0.0212045 0.000666667
  0.95101 -0.150422   0.12949 -0.0489609 0.000666667
 0.979361 -0.124365  0.177381 0.119514 0.000666667
 0.961466 -0.151933  0.137531 0.015927 0.000666667
 0.977831 -0.149945  0.126604 0.0275695 0.000666667
 0.962712 -0.130599  0.169429 0.115017 0.000666667
 0.969483 -0.149066  0.138439 0.0917259 0.000666667
 0.970016 -0.118707  0.123674 0.0770081 0.000666667
 0.955008 -0.145778  0.127012 -0.0534841 0.000666667
  0.913314 -0.0938439   0.143632 0.000563391 0.000666667
 0.960586 -0.173807  0.115165 -0.0355664 0.000666667
 0.963256 -0.129994  0.123978 0.0612688 0.000666667
 0.976062 -0.173668  0.124415 0.085105 0.000666667
   1.01029 -0.0464666   0.118869 0.0735272 0.000666667
  0.94479 -0.128782  0.103816 0.023753 0.000666667
 0.962024 -0.129643   0.12931 -0.0372722 0.000666667
0.946757 -0.11545 0.145909 -0.0102028 0.000666667
 0.944725 -0.138858  0.132429 -0.0599722 0.000666667
 0.949673 -0.119962  0.131853 0.159622 0.000666667
0.935316  -0.1354 0.124332 -0.18075 0.000666667
 0.929521 -0.119056  0.176942 0.113296 0.000666667
 0.930689 -0.112421  0.145576 0.0974178 0.000666667
   0.93493 -0.0621109  0.0839771 0.0596553 0.000666667
 0.980932 -0.145706  0.107889 0.030247 0.000666667
  0.951995 -0.0488371   0.112944 0.0422553 0.000666667
 0.984268 -0.117576  0.146706 0.0798747 0.000666667
 0.971882 -0.147534  0.136322 0.0821629 0.000666667
 0.993297 -0.125735  0.132968 0.0845029 0.000666667
  0.944904 -0.0835429   0.129441 -0.0252332 0.000666667
 0.960611 -0.116893  0.131417 0.286896 0.000666667
0.991165 -0.11548 0.155852 0.131458 0.000666667
 0.918211 -0.129627  0.136864 0.0721106 0.000666667
 0.950454 -0.117758  0.145801 -0.123347 0.000666667
 0.938423 -0.126196  0.153325 -0.0270768 0.000666667
    0.9392 -0.0780204  0.0845266 0.0692941 0.000666667
 0.969506 -0.146322  0.121512 -0.0786914 0.000666667
 0.972004 -0.164466  0.126081 -1.92015e-06 0.000666667
 0.96795 -0.13834 0.107687 -0.0297532 0.000666667
 0.959656 -0.153881  0.140518 0.00386037 0.000666667
 0.968019 -0.159617  0.117457 0.0186865 0.000666667
  1.00515 -0.135983  0.133467 0.143777 0.000666667
 0.995445 -0.128025  0.117306 0.0677641 0.000666667
 0.974138 -0.137018  0.124877 0.0318863 0.000666667
 0.963673 -0.141775  0.132391 -0.131952 0.000666667
0.965211 -0.14933 0.115547 0.0295834 0.000666667
 0.943984 -0.125401  0.112456 -0.117847 0.000666667
 0.94395 -0.11529 0.144784 -0.0102092 0.000666667
 0.952833 -0.128455  0.149525 0.025855 0.000666667
 0.949594 -0.142617  0.119732 -0.0716997 0.000666667
  0.953866 -0.0510173   0.110611 0.0643641 0.000666667
 0.946356 -0.139012   0.13366 -0.0495506 0.000666667
 0.976423 -0.136939  0.125769 -0.0494076 0.000666667
 0.937227 -0.126371  0.138896 -0.132576 0.000666667
  0.925712 -0.0972996   0.147119 0.0326942 0.000666667
 0.903648 -0.105894  0.130621 -0.0582433 0.000666667
 0.962874 -0.117459  0.160219 0.0241043 0.000666667
 0.978016 -0.135978   0.11289 0.0511848 0.000666667
 0.906679 -0.143766  0.128541 0.0276285 0.000666667
  0.887028 -0.0986482   0.119574 -0.07262 0.000666667
 0.966932 -0.161891   0.11774 -0.00956784 0.000666667
 0.954311 -0.136525   0.13503 -0.181381 0.000666667
 0.975224 -0.129087  0.139401 -0.035757 0.000666667
 0.968054 -0.156931  0.138558 -0.0434805 0.000666667
0.980863 -0.15735  0.12306 0.116499 0.000666667
   0.9635 -0.116889  0.160985 -0.0109433 0.000666667
 0.938471 -0.140608  0.116183 0.17366 0.000666667
 0.981177 -0.158625  0.108284 0.0646818 0.000666667
  0.948536 -0.0648632   0.106934 -0.0952785 0.000666667
 0.934004 -0.119236   0.15411 0.100707 0.000666667
 0.948981 -0.156566  0.145934 -0.108375 0.000666667
 0.922012 -0.101953  0.108461 -0.152625 0.000666667
 0.917167 -0.128512  0.117736 0.00760637 0.000666667
 0.925658 -0.150859  0.108251 -0.0542181 0.000666667
0.972734 -0.13497 0.119094 -0.0853665 0.000666667
 0.975279 -0.114261  0.155175 0.0681141 0.000666667
0.940862 -0.15789 0.111153 0.0917596 0.000666667
 0.963647 -0.122127  0.172459 -0.0160556 0.000666667
  0.92844 -0.139513 0.0991418 0.123083 0.000666667
 0.951617 -0.134534  0.098791 0.126771 0.000666667
  0.95506 -0.138755 0.0974642 0.147268 0.000666667
 0.943911 -0.127983  0.130381 -0.269959 0.000666667
  0.945413 -0.0778933   0.121654 0.0355835 0.000666667
 0.981972 -0.175539  0.111458 0.0945958 0.000666667
 0.977371 -0.160007   0.12355 0.0962337 0.000666667
 0.950514 -0.118233  0.165972 0.0874389 0.000666667
 0.986524 -0.125561  0.129731 0.0423899 0.000666667
 0.983015 -0.149338  0.130113 0.128506 0.000666667
 0.935022 -0.138509  0.163772 -0.135795 0.000666667
 0.961057 -0.125411  0.129179 0.0380827 0.000666667
  1.00638 -0.140708  0.128245 0.126666 0.000666667
 0.953878 -0.111087  0.173519 -0.0118309 0.000666667
 0.961917 -0.132718  0.137897 -0.0497843 0.000666667
  0.97965 -0.126452  0.175896 0.116216 0.000666667
 0.960649 -0.124219  0.128731 0.0398308 0.000666667
 0.949279 -0.153128  0.114255 0.112192 0.000666667
 0.914721 -0.113089  0.208386 0.0297327 0.000666667
 0.993815 -0.128533  0.124923 0.0790896 0.000666667
 0.929064 -0.156369  0.116562 -0.0491511 0.000666667
 0.931898 -0.127801  0.108436 0.040622 0.000666667
 0.945113 -0.126982  0.114268 -0.122752 0.000666667
 0.969911 -0.127014  0.128552 -0.0996288 0.000666667
 0.951693 -0.112419   0.14093 -0.167755 0.000666667
 0.958866 -0.141597  0.132667 -0.00196125 0.000666667
  0.97541 -0.154059  0.107867 0.0126987 0.000666667
 0.957181 -0.143572  0.176225 0.0866932 0.000666667
 0.977914 -0.135153  0.113284 0.0390877 0.000666667
 0.984163 -0.158939  0.121567 -0.000887861 0.000666667
 0.917564 -0.127821  0.115836 0.0181245 0.000666667
 0.986284 -0.119617  0.147765 0.0893088 0.000666667
 0.946476 -0.118457  0.132498 0.151598 0.000666667
 0.98366 -0.12729 0.148565 0.126933 0.000666667
 0.932625 -0.117986  0.156962 0.086409 0.000666667
 0.932689 -0.111243  0.140546 -0.171815 0.000666667
 0.983041 -0.175488  0.111789 0.0937082 0.000666667
 0.929784 -0.138895 0.0997009 0.113499 0.000666667
0.981641 -0.13086  0.13143 0.15208 0.000666667
 0.913756 -0.126211  0.154828 0.100884 0.000666667
  0.941335 -0.0780893  0.0859791 0.0723633 0.000666667
 0.931085 -0.105738  0.127043 0.0483161 0.000666667
 0.943427 -0.126368  0.112235 -0.119573 0.000666667
  0.98249 -0.147796  0.145967 0.0708047 0.000666667
  0.992761 -0.0965666   0.168156 0.174261 0.000666667
   0.93104 -0.0942061   0.140077 0.0123917 0.000666667
 0.969106 -0.115205  0.121453 0.0941529 0.000666667
 0.974915 -0.127877  0.139327 0.0583067 0.000666667
 0.949776 -0.119552   0.13774 -0.0272941 0.000666667
 0.956661 -0.108182  0.170693 0.122255 0.000666667
 0.951362 -0.118682  0.164159 0.0883321 0.000666667
 0.919065 -0.143457  0.193075 -0.0266125 0.000666667
 0.994563 -0.144312  0.147758 0.153651 0.000666667
 0.974519 -0.131897  0.109001 0.0126754 0.000666667
 0.948846 -0.159086  0.127569 -0.0864956 0.000666667
 0.948187 -0.159518  0.126781 -0.0768475 0.000666667
 0.913986 -0.127733  0.154055 0.103012 0.000666667
 0.958265 -0.113888  0.148535 0.126421 0.000666667
  0.973171 -0.0656755    0.13089 0.21505 0.000666667
  0.98721 -0.159184  0.130831 0.0257417 0.000666667
 0.945893 -0.130817  0.103753 0.024587 0.000666667
 0.921916 -0.102807  0.109817 -0.129749 0.000666667
 0.982941 -0.132511   0.15078 0.13784 0.000666667
 0.928485 -0.116397  0.130625 -0.00975846 0.000666667
 0.933199 -0.104225  0.168996 -0.0153523 0.000666667
 0.956803 -0.144399   0.17948 0.0933252 0.000666667
 0.958349 -0.136371  0.134805 -0.189254 0.000666667
0.948276 -0.15796 0.103749 0.0576444 0.000666667
  0.930398 -0.0928557   0.140357 -0.00612985 0.000666667
 0.988077 -0.108513  0.135236 0.0177023 0.000666667
 0.975904 -0.174046  0.124153 0.108328 0.000666667
 0.958329 -0.132203    0.1205 -0.153487 0.000666667
 0.981735 -0.147231  0.113585 0.151813 0.000666667
 0.962996 -0.104208  0.166981 0.0469896 0.000666667
 0.968073 -0.155487  0.135572 -0.0506289 0.000666667
 0.921722 -0.139299  0.134054 0.0279759 0.000666667
 0.965414 -0.168908  0.119116 -0.103551 0.000666667
 0.944386 -0.130254  0.133596 -0.0736474 0.000666667
  0.95212 -0.112734  0.164065 -0.0602294 0.000666667
 0.931216 -0.148149  0.110423 0.0737682 0.000666667
 0.974495 -0.134601  0.108297 0.0156294 0.000666667
 0.980731 -0.163098  0.122466 -0.0142494 0.000666667
 0.984274 -0.138777  0.110185 0.108325 0.000666667
 0.976845 -0.110088  0.150059 0.113439 0.000666667
 0.991873 -0.145324  0.146517 0.137702 0.000666667
 0.970306 -0.136664  0.160684 0.0585914 0.000666667
 0.977047 -0.124666  0.135396 0.0555816 0.000666667
 0.936331 -0.117476  0.136357 0.127872 0.000666667
  0.886752 -0.0975614    0.12058 -0.0920083 0.000666667
 0.992144 -0.125145  0.131374 0.111216 0.000666667
 0.944815 -0.164527  0.111753 -0.0868399 0.000666667
 0.981837 -0.148775  0.113147 0.13799 0.000666667
  1.00793 -0.141362  0.128314 0.144539 0.000666667
 0.887229 -0.097853  0.119396 -0.0961995 0.000666667
 0.951281 -0.117469  0.164167 0.0706836 0.000666667
 0.949604 -0.132519  0.159489 0.203519 0.000666667
0.986115 -0.12668  0.12793 0.0304506 0.000666667
 0.946491 -0.120748  0.137192 -0.0206659 0.000666667
 0.986305 -0.107709  0.135117 -0.00105565 0.000666667
0.971969 -0.14626 0.132241 0.12276 0.000666667
 0.959936 -0.133052  0.127772 -0.0152009 0.000666667
 0.984645 -0.140677  0.138768 0.0711412 0.000666667
 0.980998 -0.163569   0.12228 -0.0265561 0.000666667
   0.977 -0.14535  0.12068 0.0487262 0.000666667
 0.978788 -0.148952  0.137868 0.011669 0.000666667
 0.958665 -0.117915  0.132519 0.276866 0.000666667
 0.979484 -0.132835   0.13406 -0.0317667 0.000666667
 0.944318 -0.125566  0.129013 -0.283424 0.000666667
 0.941462 -0.157217  0.110964 0.0889553 0.000666667
 0.958319 -0.133132  0.127165 -0.0171101 0.000666667
 0.954381 -0.125709  0.138191 -0.0576867 0.000666667
0.950927 -0.11746 0.145077 -0.136632 0.000666667
 0.975892 -0.142428  0.125298 0.0327577 0.000666667
 0.930604 -0.129072  0.109297 0.0542863 0.000666667
 0.951025 -0.131738  0.174178 0.0524358 0.000666667
0.982457 -0.13033 0.120791 0.025752 0.000666667
 0.928082 -0.163362  0.120801 0.00360277 0.000666667
 0.949171 -0.159287   0.10407 0.0667228 0.000666667
 0.949186 -0.154651  0.113545 0.213912 0.000666667
 0.953301 -0.129063    0.1405 -0.120834 0.000666667
  0.91636 -0.139516  0.171126 0.0730199 0.000666667
  0.97628 -0.125692  0.136244 0.033752 0.000666667
  0.97401 -0.134866  0.119167 -0.0987192 0.000666667
 0.950442 -0.120538  0.133576 0.119505 0.000666667
0.974421 -0.15982 0.127777 -0.0701631 0.000666667
 0.974743 -0.150632  0.119082 -0.0345223 0.000666667
  0.9775 -0.13081  0.16787 0.0683699 0.000666667
  0.994596 -0.0963362   0.168459 0.198157 0.000666667
  0.93777 -0.117136  0.137605 0.124947 0.000666667
 0.951952 -0.120064  0.167111 -0.0110701 0.000666667
 0.958187 -0.143272  0.135228 0.0129764 0.000666667
 0.991939 -0.145363  0.147596 0.160537 0.000666667
 0.981593 -0.164861  0.121757 -0.00207958 0.000666667
 0.982467 -0.146647  0.109317 0.0222232 0.000666667
 0.986413 -0.125474  0.130358 0.042835 0.000666667
 0.970574 -0.134903  0.124883 -0.0934487 0.000666667
  0.934239 -0.0631466  0.0812959 0.0724242 0.000666667
 0.995066 -0.127598  0.116851 0.0706588 0.000666667
 0.969543 -0.114933  0.124069 0.0877269 0.000666667
 0.930598 -0.127405  0.108472 0.0495792 0.000666667
 0.936418 -0.143158  0.141737 -0.13813 0.000666667
 0.970102 -0.154038  0.135592 -0.0555703 0.000666667
 0.952409 -0.126492  0.148859 0.0157781 0.000666667
 0.980326 -0.134702   0.13489 -0.0345823 0.000666667
 0.952332 -0.111227  0.125366 0.0907002 0.000666667
0.975432 -0.12696 0.137944 0.0572981 0.000666667
  0.973856 -0.0636877   0.130024 0.224169 0.000666667
 0.983663 -0.146643  0.128403 0.131078 0.000666667
 0.933931 -0.123598  0.129607 0.0276724 0.000666667
 0.982404 -0.157586  0.107227 0.0846494 0.000666667
 0.961912 -0.153711   0.11698 -0.0547393 0.000666667
 0.986747 -0.126808  0.145998 0.11775 0.000666667
 0.973608 -0.165576   0.12809 0.00246552 0.000666667
 0.994388 -0.143414  0.146873 0.143414 0.000666667
 0.932477 -0.118382   0.15619 0.102181 0.000666667
 0.970027 -0.114974  0.122647 0.088203 0.000666667
 0.976956 -0.151336  0.107498 0.0348958 0.000666667
  0.935517 -0.0648871  0.0823914 0.0610466 0.000666667
  0.944403 -0.0813438   0.131013 -0.0113 0.000666667
 0.936056 -0.151501  0.128266 -0.173963 0.000666667
 0.980067 -0.132882  0.134015 -0.0380453 0.000666667
 0.960929 -0.113416  0.149527 0.10527 0.000666667
 0.949983 -0.117542   0.16685 0.0765206 0.000666667
 0.941437 -0.159392  0.111619 0.0752264 0.000666667
 0.897298 -0.145033  0.169264 -0.0538123 0.000666667
  0.922645 -0.0996994   0.109095 -0.147896 0.000666667
 0.948164 -0.120156  0.132604 0.153328 0.000666667
 0.981801 -0.164302  0.124351 -0.0132224 0.000666667
 0.980083 -0.134517   0.13438 -0.0162198 0.000666667
 0.982133 -0.163598  0.123457 -0.0213465 0.000666667
 0.979799 -0.160789  0.122161 0.110397 0.000666667
 0.945222 -0.117068  0.139626 -0.142658 0.000666667
 0.970463 -0.118213  0.114501 -0.0742626 0.000666667
 0.970697 -0.112371  0.116685 -0.101553 0.000666667
  0.97579 -0.131808  0.107743 0.023762 0.000666667
 0.960281 -0.134491  0.137963 -0.0267324 0.000666667
  0.981986 -0.0564758   0.100148 0.026184 0.000666667
 0.947652 -0.150412  0.112305 0.112669 0.000666667
 0.991861 -0.121689  0.155593 0.11392 0.000666667
 0.962991 -0.104481  0.148455 0.0865178 0.000666667
 0.968506 -0.161702  0.108861 -0.0213908 0.000666667
 0.942941 -0.146147  0.115433 -0.21818 0.000666667
 0.967603 -0.117155  0.123214 0.0683531 0.000666667
0.965169 -0.17021 0.118549 -0.0732813 0.000666667
  0.97137 -0.138043  0.161825 0.0422985 0.000666667
0.975194 -0.15881 0.127725 -0.0408612 0.000666667
 0.944406 -0.114897  0.140246 -0.141443 0.000666667
  0.972496 -0.0790375   0.108476 0.120971 0.000666667
 0.997166 -0.128722  0.116261 0.0634103 0.000666667
  1.00299 -0.124064  0.144613 0.164608 0.000666667
 0.937192 -0.064077 0.0825745 0.0621316 0.000666667
 0.967522 -0.127976   0.14007 0.0249574 0.000666667
 0.934149 -0.116921  0.136926 0.119897 0.000666667
  0.947283 -0.0773309   0.119278 0.0383379 0.000666667
 0.970853 -0.137729  0.160897 0.0489075 0.000666667
  0.956697 -0.0389743  0.0902019 -0.026314 0.000666667
 0.943378 -0.147328  0.116662 -0.209962 0.000666667
  0.973778 -0.0783747    0.10798 0.136205 0.000666667
  0.96476 -0.152121  0.132769 0.0672201 0.000666667
 0.947066 -0.161444  0.128003 -0.0776933 0.000666667
  0.97518 -0.151707  0.111457 0.00785182 0.000666667
  0.98448 -0.129033  0.148476 0.129248 0.000666667
0.973028 -0.15083 0.119642 -0.0320501 0.000666667
 0.923615 -0.135021  0.109612 -0.0802209 0.000666667
  0.95529 -0.128985  0.122379 0.0877014 0.000666667
 0.941253 -0.116874  0.158114 -0.00923212 0.000666667
 0.975464 -0.151958  0.113412 0.0184076 0.000666667
 0.931822 -0.112008  0.141491 -0.183661 0.000666667
 0.976411 -0.107465  0.130996 -0.0761909 0.000666667
  0.98519 -0.127493  0.128727 0.00673779 0.000666667
 0.952688 -0.126379  0.136593 -0.0598649 0.000666667
 0.988003 -0.146345  0.139199 0.0725297 0.000666667
 0.996745 -0.166408  0.113532 0.112781 0.000666667
 0.986637 -0.160713  0.130846 0.0268154 0.000666667
 0.979992 -0.132429  0.119178 -0.00547817 0.000666667
0.935291 -0.12134 0.121039 0.0543257 0.000666667
 0.951691 -0.111466  0.162353 -0.0853226 0.000666667
 0.920617 -0.100673  0.110438 -0.142859 0.000666667
 0.937598 -0.138713  0.162758 -0.141247 0.000666667
 0.911876 -0.122667  0.123361 0.0684998 0.000666667
 0.963703 -0.115001  0.160106 0.00333409 0.000666667
   1.0015 -0.125531   0.14347 0.161925 0.000666667
  0.96086 -0.173788  0.118823 -0.043355 0.000666667
 0.928176 -0.161114  0.120752 0.0133304 0.000666667
 0.943401 -0.072317 0.0981209 -0.120126 0.000666667
0.962482 -0.11596 0.159132 0.00818756 0.000666667
 0.942628 -0.160089  0.111352 0.0991887 0.000666667
  0.97758 -0.135443  0.111172 0.0582519 0.000666667
 0.928338 -0.133148  0.116067 -0.0478158 0.000666667
 0.961324 -0.151639  0.121591 -0.0467875 0.000666667
 0.980388 -0.146387  0.110588 0.0331901 0.000666667
 0.955302 -0.126352   0.13703 -0.103183 0.000666667
 0.982156 -0.150599  0.145946 0.059976 0.000666667
 0.976724 -0.145465   0.12234 -0.0399174 0.000666667
 0.930827 -0.112286  0.140582 -0.160737 0.000666667
 0.961615 -0.119471  0.139054 0.182063 0.000666667
 0.943683 -0.142196  0.133924 -0.0699817 0.000666667
0.975293 -0.12645 0.137405 0.0568861 0.000666667
0.929085 -0.11704 0.130502 -0.0184851 0.000666667
 0.932207 -0.105992  0.129669 0.044429 0.000666667
 0.986966 -0.126318  0.128486 0.0443694 0.000666667
 0.977598 -0.159965  0.123417 0.0852 0.000666667
 0.966109 -0.171212  0.119019 -0.104057 0.000666667
 0.913353 -0.128518  0.154983 0.109875 0.000666667
 0.962968 -0.131034  0.168372 0.0773414 0.000666667
 0.960005 -0.130917  0.117586 0.133813 0.000666667
 0.914784 -0.117219  0.124293 0.0304588 0.000666667
 0.972537 -0.147615  0.122433 0.0730985 0.000666667
 0.961112 -0.135717  0.140916 -0.0506112 0.000666667
 0.946508 -0.153342 0.0974664 0.128543 0.000666667
 0.985188 -0.139645  0.109902 0.0947625 0.000666667
 0.970478 -0.146528  0.132114 0.127427 0.000666667
 0.905919 -0.137938  0.110975 -0.100132 0.000666667
 0.958578 -0.132775  0.122397 -0.130776 0.000666667
 0.943141 -0.127436  0.114585 -0.129386 0.000666667
 0.909102 -0.143721  0.129539 0.0168816 0.000666667
 0.927806 -0.148634  0.112019 0.082222 0.000666667
 0.927901 -0.163606  0.120026 0.0284482 0.000666667
 0.966387 -0.151957  0.131685 0.0804913 0.000666667
 0.956466 -0.144979  0.158531 -0.0166176 0.000666667
 0.978658 -0.143311  0.121639 0.033746 0.000666667
 0.929181 -0.109043  0.129819 0.00807824 0.000666667
 0.956448 -0.121672  0.165761 0.0795925 0.000666667
 0.991927 -0.120801  0.140512 0.0926251 0.000666667
 0.922168 -0.109365  0.155543 0.208528 0.000666667
  0.98573 -0.128111  0.146011 0.118934 0.000666667
  0.98087 -0.148851  0.137495 0.0143776 0.000666667
 0.990701 -0.116408  0.155928 0.14157 0.000666667
 0.948429 -0.165446 0.0926025 0.142814 0.000666667
 0.975092 -0.152418  0.111783 0.0524943 0.000666667
   1.00837 -0.0465434   0.118537 0.0934181 0.000666667
 0.938511 -0.125101  0.140248 -0.157406 0.000666667
 0.924772 -0.109404  0.156352 0.203305 0.000666667
0.959834 -0.14303 0.134414 -0.114999 0.000666667
 0.986171 -0.143701   0.11959 -0.0144048 0.000666667
 0.960739 -0.128918  0.169055 0.104178 0.000666667
  0.957942 -0.0774334   0.111576 0.0666518 0.000666667
 0.968031 -0.137387  0.107419 -0.0317344 0.000666667
 0.965682 -0.168405  0.118426 -0.103461 0.000666667
 0.942679 -0.127435  0.128881 -0.259311 0.000666667
 0.957803 -0.119591  0.164095 0.0922805 0.000666667
 0.953695 -0.125402  0.138375 -0.0599512 0.000666667
0.940994 -0.14711 0.115819 -0.230533 0.000666667
 0.955471 -0.138138 0.0986789 0.149811 0.000666667
 0.964314 -0.120784  0.171772 -0.00240253 0.000666667
  1.00355 -0.125319  0.143931 0.156959 0.000666667
 0.978531 -0.162061  0.123011 0.108495 0.000666667
 0.929741 -0.141518 0.0997027 0.114845 0.000666667
  0.958691 -0.0690628    0.12802 0.0670743 0.000666667
 0.968408 -0.116206  0.122488 0.106185 0.000666667
 0.976076 -0.107845  0.129614 -0.0770088 0.000666667
 0.949033 -0.166404 0.0916699 0.150138 0.000666667
   0.99572 -0.0954914    0.16871 0.198286 0.000666667
 0.975635 -0.134792  0.118599 -0.0987072 0.000666667
  0.99016 -0.122654  0.156629 0.123471 0.000666667
 0.926719 -0.108919  0.128966 0.0258559 0.000666667
 0.977911 -0.133702  0.113804 0.00986311 0.000666667
 0.959626 -0.143599  0.134658 0.000635811 0.000666667
 0.976659 -0.126805  0.135999 0.0654991 0.000666667
0.973692 -0.15966 0.128786 -0.0649907 0.000666667
 0.977092 -0.142833  0.127429 0.0321003 0.000666667
 0.902618 -0.137029  0.121971 -0.132576 0.000666667
  0.935559 -0.0643783  0.0829987 0.0557804 0.000666667
 0.958403 -0.142808  0.133258 0.00520778 0.000666667
 0.978749 -0.152404  0.126688 0.00202566 0.000666667
 0.973444 -0.110264  0.121417 -0.0937749 0.000666667
  0.98615 -0.111089  0.162902 0.131326 0.000666667
 0.96103 -0.15268  0.11607 -0.0540403 0.000666667
  0.98185 -0.131407  0.119433 0.0174904 0.000666667
 0.971021 -0.141282  0.129153 -0.0386801 0.000666667
 0.980085 -0.134862  0.135735 -0.0323512 0.000666667
 0.919816 -0.143101  0.194624 0.00553289 0.000666667
0.952174 -0.12792 0.123504 -0.0206359 0.000666667
  0.956788 -0.0374196  0.0881407 -0.0167498 0.000666667
 0.982481 -0.150926  0.145184 0.0735082 0.000666667
 0.963264 -0.136445  0.123161 0.00722529 0.000666667
  0.93648 -0.063575 0.0837752 0.0677524 0.000666667
 0.929397 -0.120349  0.175846 0.112102 0.000666667
  0.941673 -0.0734564  0.0987961 -0.112686 0.000666667
0.969873 -0.16319 0.108549 -0.0159474 0.000666667
 0.943584 -0.129124  0.131516 -0.07766 0.000666667
 0.971388 -0.142017  0.139951 0.0753597 0.000666667
  0.970649 -0.0779096     0.1076 0.114091 0.000666667
0.951971 -0.11271 0.126627 0.11417 0.000666667
 0.957471 -0.138177  0.135952 -0.183939 0.000666667
 0.974862 -0.106604  0.130605 -0.0777832 0.000666667
 0.954426 -0.146744   0.13544 -0.102689 0.000666667
  0.945621 -0.0790924   0.118193 0.0430477 0.000666667
 0.972475 -0.110325  0.122646 -0.0954174 0.000666667
 0.973075 -0.124148  0.158941 0.0729191 0.000666667
 0.97723 -0.13781 0.126548 -0.0321688 0.000666667
   1.00889 -0.0451831   0.118346 0.069963 0.000666667
 0.965114 -0.130225   0.12377 0.0602306 0.000666667
 0.942148 -0.130689  0.131654 -0.0661657 0.000666667
 0.951351 -0.112141  0.141318 -0.156611 0.000666667
 0.967925 -0.120403  0.151415 -0.0348108 0.000666667
 0.952258 -0.118644  0.139491 -0.0346083 0.000666667
 0.972891 -0.153853  0.135671 -0.0656812 0.000666667
 0.987272 -0.107666  0.135703 0.0127324 0.000666667
 0.947296 -0.119664  0.138539 -0.0197583 0.000666667
 0.950997 -0.118754  0.166207 -0.0166541 0.000666667
  0.944328 -0.0779316   0.105573 -0.0699735 0.000666667
 0.946626 -0.133351 0.0884134 0.105519 0.000666667
 0.929843 -0.138625 0.0995696 0.146224 0.000666667
 0.939556 -0.141225  0.115774 0.151633 0.000666667
 0.949361 -0.158991  0.123301 -0.0986364 0.000666667
 0.932238 -0.113086  0.142098 -0.176216 0.000666667
  0.96263 -0.115968  0.161238 0.00749273 0.000666667
0.980636 -0.13385 0.119787 0.0053424 0.000666667
  0.971709 -0.0653307   0.132289 0.208136 0.000666667
  1.00289 -0.122674  0.144502 0.177904 0.000666667
 0.964535 -0.132573  0.108985 -0.00402864 0.000666667
  0.926009 -0.0970111   0.147872 0.0246934 0.000666667
 0.949474 -0.164354 0.0919387 0.144629 0.000666667
 0.955501 -0.128451  0.140714 -0.129837 0.000666667
  0.930319 -0.0929231   0.139824 0.0133518 0.000666667
  0.98317 -0.158734  0.122385 0.00439262 0.000666667
  0.98481 -0.130503  0.128129 0.0012035 0.000666667
 0.961039 -0.114125  0.148394 0.0955171 0.000666667
 0.937719 -0.139697  0.114979 0.162704 0.000666667
 0.980972 -0.145455  0.110576 0.025364 0.000666667
 0.942903 -0.115626  0.157999 -0.00838021 0.000666667
  0.956355 -0.0398584  0.0878883 -0.0256812 0.000666667
  0.99698 -0.167531  0.114274 0.128479 0.000666667
 0.943912 -0.115311  0.140557 -0.131223 0.000666667
 0.969306 -0.119846  0.151201 -0.0345623 0.000666667
  0.939096 -0.0768831  0.0853563 0.0864246 0.000666667
 0.928459 -0.108886  0.131839 0.00742572 0.000666667
 0.963267 -0.103618  0.167304 0.0597259 0.000666667
 0.952613 -0.130969  0.172512 0.0516052 0.000666667
 0.982814 -0.132449  0.151962 0.111897 0.000666667
  0.93334 -0.139787  0.110889 0.105853 0.000666667
  0.95661 -0.144744  0.178723 0.0884349 0.000666667
 0.962439 -0.130812  0.171485 0.07093 0.000666667
 0.960471 -0.131685  0.118652 0.122229 0.000666667
  0.886844 -0.0973272   0.118516 -0.0771959 0.000666667
 0.986993 -0.116754  0.118032 0.179323 0.000666667
 0.969576 -0.139491  0.161655 0.052114 0.000666667
 0.939854 -0.127226  0.140518 -0.155269 0.000666667
 0.941436 -0.109481   0.13053 0.0765897 0.000666667
 0.99478 -0.12965 0.114514 0.0566457 0.000666667
 0.927609 -0.162421  0.120427 0.023488 0.000666667
 0.960992 -0.135148   0.13937 -0.041501 0.000666667
0.913905 -0.11306 0.207654 0.0346513 0.000666667
 0.952692 -0.109827    0.1245 0.0835328 0.000666667
 0.965772 -0.169538  0.120335 -0.0856445 0.000666667
 0.959754 -0.125067  0.126737 0.054886 0.000666667
 0.992877 -0.121394  0.142934 0.0969564 0.000666667
 0.992214 -0.122196  0.154701 0.121952 0.000666667
  0.958046 -0.0413978  0.0892591 -0.0377607 0.000666667
 0.968007 -0.126021  0.130553 -0.0988759 0.000666667
 0.984062 -0.147197  0.128665 0.109218 0.000666667
 0.97241 -0.14363 0.139811 0.0745736 0.000666667
  0.993217 -0.0951782   0.169768 0.198983 0.000666667
  0.956784 -0.0699899   0.130285 0.0718534 0.000666667
 0.982123 -0.146912  0.111287 0.0409502 0.000666667
 0.958914 -0.142902  0.134635 -0.00562012 0.000666667
 0.970686 -0.128325  0.133995 0.0285139 0.000666667
 0.956698 -0.107087  0.173295 0.113218 0.000666667
 0.974997 -0.144841   0.12327 -0.0316018 0.000666667
 0.983592 -0.132397  0.132277 0.146787 0.000666667
  0.953128 -0.0899304   0.160175 0.143017 0.000666667
  0.994953 -0.0960641    0.16761 0.204884 0.000666667
  0.938125 -0.0638874  0.0813011 0.0828237 0.000666667
 0.955788 -0.144806  0.158704 -0.0253369 0.000666667
 0.951156 -0.126141  0.151004 0.0353086 0.000666667
 0.952448 -0.131425  0.102338 0.110567 0.000666667
 0.978607 -0.131356  0.166821 0.0688807 0.000666667
 0.983932 -0.131801  0.115715 0.0469247 0.000666667
 0.968473 -0.158767  0.118954 -0.0115209 0.000666667
 0.932177 -0.111427  0.147642 0.105885 0.000666667
 0.914671 -0.112291  0.208845 0.0237384 0.000666667
  0.954622 -0.0905261   0.161433 0.139137 0.000666667
  0.92556 -0.154405  0.100323 0.0309349 0.000666667
 0.945485 -0.114216  0.139815 -0.141003 0.000666667
 0.950646 -0.148001  0.130916 -0.0547008 0.000666667
 0.897195 -0.142628   0.16748 -0.0522506 0.000666667
  0.93246 -0.138203  0.108457 0.0929671 0.000666667
 0.946279 -0.132689 0.0884736 0.112043 0.000666667
 0.966347 -0.136291  0.106957 -0.0306006 0.000666667
  0.944371 -0.0787149   0.106041 -0.0806744 0.000666667
 0.951303 -0.158657  0.146639 -0.102142 0.000666667
  0.925149 -0.0981762    0.14787 0.0552762 0.000666667
 0.982604 -0.157269  0.121667 -0.00571511 0.000666667
 0.928465 -0.132512  0.115592 -0.043259 0.000666667
  1.00202 -0.121974  0.143584 0.174603 0.000666667
 0.959677 -0.118614  0.131962 0.265601 0.000666667
 0.902925 -0.137762  0.122873 -0.12657 0.000666667
 0.913935 -0.119265  0.123655 0.0195359 0.000666667
 0.979937 -0.158484  0.106339 0.0530871 0.000666667
0.971095 -0.16217 0.109932 -0.0114282 0.000666667
 0.963491 -0.122498  0.170279 -0.0186652 0.000666667
 0.960335 -0.121161  0.139116 0.196448 0.000666667
 0.961616 -0.112637  0.150763 0.105175 0.000666667
 0.931463 -0.112188  0.139807 -0.154524 0.000666667
 0.927562 -0.109422  0.131955 0.0100285 0.000666667
 0.996953 -0.162186  0.126446 0.0579326 0.000666667
0.935885 -0.13621 0.133716 0.150383 0.000666667
 0.948308 -0.133446  0.159656 0.229449 0.000666667
 0.942677 -0.131207  0.133027 -0.0733319 0.000666667
 0.971069 -0.141495  0.129752 -0.0263286 0.000666667
 0.904481 -0.136164  0.111489 -0.103898 0.000666667
0.964229 -0.14856 0.131779 0.0555685 0.000666667
 0.933081 -0.142403  0.109991 0.085918 0.000666667
 0.965459 -0.151121  0.114535 0.0426054 0.000666667
 0.978336 -0.133162  0.135589 -0.0235621 0.000666667
 0.943326 -0.129856  0.133134 -0.0868349 0.000666667
 0.977758 -0.131186  0.165948 0.0517139 0.000666667
0.972698 -0.11687 0.114264 -0.064997 0.000666667
 0.931551 -0.104039  0.168269 -0.00661719 0.000666667
 0.969895 -0.152895   0.13568 -0.062864 0.000666667
 0.950787 -0.129069  0.121218 -0.0138404 0.000666667
 0.974235 -0.132496  0.110238 0.00962864 0.000666667
  0.98118 -0.149547    0.1442 0.0662291 0.000666667
 0.953496 -0.128422   0.12205 0.105094 0.000666667
  0.98649 -0.160375  0.115428 0.151781 0.000666667
   0.9832 -0.142709  0.112957 0.0132893 0.000666667
 0.958881 -0.133774  0.121493 -0.153281 0.000666667
0.928444 -0.12012 0.176977 0.0955473 0.000666667
  0.93198 -0.106234  0.127662 0.0846361 0.000666667
0.949102    -0.15 0.129119 -0.0639053 0.000666667
 0.944786 -0.130218 0.0870044 0.112369 0.000666667
 0.983287 -0.118533  0.145884 0.0859916 0.000666667
 0.979435 -0.146546  0.111086 0.0127202 0.000666667
  0.98866 -0.146105  0.138539 0.0504933 0.000666667
0.949013 -0.11827 0.145172 -0.119585 0.000666667
  0.938923 -0.0770371  0.0858172 0.0886203 0.000666667
 0.976473 -0.126676  0.135836 0.0551798 0.000666667
0.987649 -0.15868 0.133273 0.0709144 0.000666667
0.933504 -0.12404 0.124211 0.050415 0.000666667
 0.931259 -0.127978  0.119021 0.151793 0.000666667
  0.947465 -0.0631059   0.104485 -0.0998991 0.000666667
 0.970911 -0.144446  0.133007 0.120871 0.000666667
  0.95495 -0.068937  0.129201 0.0584699 0.000666667
 0.929849 -0.149417  0.112984 0.0844281 0.000666667
 0.984646 -0.144545  0.120014 -0.00612651 0.000666667
 0.926454 -0.131726  0.115362 -0.0446525 0.000666667
 0.954996 -0.128039  0.134907 -0.0937495 0.000666667
0.980842 -0.14538 0.110361 0.00652273 0.000666667
 0.960154 -0.153755  0.140644 0.023213 0.000666667
 0.928658 -0.156273  0.116759 -0.0531313 0.000666667
 0.985123 -0.128164  0.130123 -0.000625396 0.000666667
 0.949948 -0.133429  0.113125 -0.08887 0.000666667
  1.00293 -0.125829  0.142903 0.163249 0.000666667
 0.956211 -0.141156  0.142391 -0.0732026 0.000666667
 0.932744 -0.103956  0.166914 -0.00144617 0.000666667
 0.975829 -0.141954  0.125592 0.0258854 0.000666667
  0.97615 -0.132452  0.166264 0.0566565 0.000666667
 0.933506 -0.117252  0.156443 0.104033 0.000666667
 0.951548 -0.161194   0.12349 -0.109446 0.000666667
 0.929773 -0.149287  0.114938 0.0863827 0.000666667
0.946929 -0.10532  0.12914 0.101209 0.000666667
 0.920235 -0.138201  0.135477 0.0345939 0.000666667
 0.975608 -0.116013  0.124896 -0.0751368 0.000666667
  0.94354 -0.115081  0.145549 -0.0115759 0.000666667
 0.949689 -0.157341  0.144404 -0.0937147 0.000666667
 0.916646 -0.119522  0.124954 0.00774477 0.000666667
 0.981869 -0.173423  0.115247 0.100901 0.000666667
 0.946553  -0.13155 0.0886413 0.118116 0.000666667
 0.946948 -0.151369  0.110624 0.107381 0.000666667
0.982135 -0.14007   0.1378 0.0662085 0.000666667
 0.953113 -0.132329  0.101167 0.106095 0.000666667
  0.97137 -0.140351  0.129517 -0.037663 0.000666667
 0.960362 -0.136459  0.138264 -0.0399927 0.000666667
 0.955354 -0.136564  0.136615 -0.189919 0.000666667
 0.997317 -0.165186  0.114963 0.106528 0.000666667
 0.995279 -0.129535  0.132687 0.142578 0.000666667
 0.973184 -0.166154  0.124347 -0.0238347 0.000666667
 0.988148 -0.145132  0.140844 0.0578698 0.000666667
 0.949852 -0.106493  0.129429 0.105642 0.000666667
 0.980066 -0.158726  0.108962 0.0483878 0.000666667
 0.970657 -0.153648  0.135719 -0.0496191 0.000666667
 0.904169 -0.136687  0.111573 -0.0939489 0.000666667
  0.93719 -0.137418  0.136124 0.151493 0.000666667
 0.969467 -0.147682  0.119755 -0.0917004 0.000666667
0.947221 -0.14322  0.11749 -0.0663305 0.000666667
 0.954394 -0.139925  0.143513 -0.069386 0.000666667
 0.96232 -0.13339 0.139453 -0.0485478 0.000666667
 0.933351 -0.103288  0.168641 -0.00578192 0.000666667
0.918302 -0.12306 0.123708 -0.0806771 0.000666667
 0.986359 -0.158704  0.132823 0.0488458 0.000666667
 0.946614 -0.139383  0.132704 -0.0806523 0.000666667
  0.938215 -0.0773343  0.0852983 0.100708 0.000666667
   1.01065 -0.0477993     0.1179 0.087766 0.000666667
 0.990151 -0.159941  0.135198 0.0761728 0.000666667
  0.931193 -0.0938171   0.139207 0.00785257 0.000666667
  0.936498 -0.0638963  0.0834262 0.0624145 0.000666667
  0.93956 -0.132183  0.123046 0.0391959 0.000666667
 0.953058 -0.128568  0.141486 -0.146915 0.000666667
 0.966922 -0.115017  0.161787 0.000683952 0.000666667
 0.933507 -0.118954  0.156779 0.0872679 0.000666667
 0.938976 -0.124538  0.153594 -0.0175508 0.000666667
 0.939788 -0.125323  0.154084 -0.0165453 0.000666667
  0.94336 -0.127279  0.129604 -0.273892 0.000666667
 0.991129 -0.120525  0.139582 0.100076 0.000666667
0.987006 -0.12559  0.14513 0.108163 0.000666667
 0.977496 -0.140286  0.126638 -0.019552 0.000666667
0.964669 -0.16919 0.118755 -0.0907667 0.000666667
 0.947912 -0.153673 0.0980013 0.133786 0.000666667
 0.997975 -0.167303  0.115317 0.124488 0.000666667
 0.948498 -0.105945  0.127108 0.122006 0.000666667
 0.951055 -0.118995  0.140491 -0.035938 0.000666667
 0.987357 -0.107656   0.13462 0.0184565 0.000666667
 0.994918 -0.124632   0.14983 0.116136 0.000666667
 0.976264 -0.115181   0.12506 -0.0807787 0.000666667
 0.960141 -0.135347  0.138471 -0.0117566 0.000666667
 0.978456 -0.143569  0.119896 0.0433207 0.000666667
 0.983538 -0.131843   0.11617 0.0384209 0.000666667
 0.949856 -0.133244  0.158444 0.221719 0.000666667
 0.948562 -0.142765  0.117296 -0.0749453 0.000666667
 0.983672 -0.159546  0.120775 0.0282999 0.000666667
0.954773 -0.14823 0.136401 -0.10415 0.000666667
 0.952976 -0.128901  0.121697 0.0952189 0.000666667
 0.917057 -0.140337  0.172661 0.0932226 0.000666667
 0.979766 -0.141452  0.123062 -0.0179985 0.000666667
0.981346 -0.14664 0.110092 0.13174 0.000666667
 0.894655 -0.145746  0.167038 -0.0608524 0.000666667
 0.949289 -0.133047  0.156293 0.210755 0.000666667
 0.977152 -0.138926  0.124853 -0.0230029 0.000666667
 0.961058 -0.152903   0.12513 -0.0663456 0.000666667
   0.95574 -0.0397965  0.0887477 -0.0190189 0.000666667
 0.895819 -0.145328  0.167258 -0.0277227 0.000666667
0.968019  -0.1356 0.107077 -0.0264813 0.000666667
 0.932551 -0.141297  0.111359 0.0997125 0.000666667
 0.931796 -0.104842  0.166399 -0.0148395 0.000666667
 0.982327 -0.165105  0.122994 -0.0260422 0.000666667
 0.945793 -0.137884   0.13225 -0.0540095 0.000666667
  0.938483 -0.0782461   0.085444 0.0898795 0.000666667
 0.951981 -0.108903  0.164281 -0.060778 0.000666667
 0.927652 -0.117983  0.130727 -0.00490366 0.000666667
 0.980634 -0.146106   0.11025 0.0179093 0.000666667
 0.933709 -0.124788  0.130897 0.0404835 0.000666667
 0.974611 -0.167934  0.123844 -0.031559 0.000666667
  0.944724 -0.0819419   0.129696 -0.0349375 0.000666667
 0.951685 -0.120684  0.140141 -0.0161464 0.000666667
 0.978318 -0.130212   0.13131 0.110764 0.000666667
0.930464 -0.12576 0.107512 0.041232 0.000666667
 0.968752 -0.127099  0.140214 0.0260533 0.000666667
  0.97996 -0.158681  0.108058 0.0634078 0.000666667
 0.945595 -0.126061  0.112881 -0.104763 0.000666667
 0.959875 -0.130998  0.118313 0.140233 0.000666667
 0.929528 -0.120427  0.176275 0.105305 0.000666667
 0.950447 -0.116908   0.14647 -0.129206 0.000666667
 0.998029 -0.125211  0.149364 0.119646 0.000666667
0.977292 -0.17424 0.124974 0.0969941 0.000666667
  0.927167 -0.0964382    0.14963 0.025789 0.000666667
 0.975853 -0.109097  0.149885 0.118 0.000666667
0.983996 -0.15906 0.118207 0.143763 0.000666667
 0.944083 -0.108457  0.131383 0.0864418 0.000666667
 0.983028 -0.164548  0.123854 -0.00115802 0.000666667
 0.967756 -0.110401  0.154015 0.0408852 0.000666667
  0.96722 -0.159683  0.117567 -0.00686416 0.000666667
 0.942508  -0.15605 0.0888481 0.0559566 0.000666667
0.983947 -0.15933 0.131089 0.0464695 0.000666667
  0.98207 -0.174964  0.113696 0.0889813 0.000666667
 0.948329 -0.128982  0.106013 0.0217162 0.000666667
 0.953924 -0.129912  0.121874 0.092551 0.000666667
  0.926663 -0.0971853   0.148273 0.046102 0.000666667
 0.954771 -0.038943 0.0907861 -0.0357119 0.000666667
 0.951437 -0.160978  0.122645 0.122279 0.000666667
 0.976595 -0.138197  0.123844 -0.0170994 0.000666667
 0.936486 -0.138313  0.135193 0.165315 0.000666667
  0.957757 -0.0759542   0.110311 0.0708842 0.000666667
  0.955439 -0.0404747  0.0900416 -0.0367801 0.000666667
 0.942099 -0.109147  0.132352 0.0868205 0.000666667
0.951095 -0.12671 0.151453 0.0460922 0.000666667
 0.983722 -0.173238  0.113552 0.0883639 0.000666667
 0.972136 -0.143307  0.140519 0.0631369 0.000666667
 0.982308 -0.132564  0.132301 0.138119 0.000666667
 0.977646 -0.164296  0.124886 0.122017 0.000666667
  0.97294 -0.127778  0.101356 0.293968 0.000666667
 0.897273 -0.143639  0.167913 -0.0535184 0.000666667
 0.974216 -0.132016   0.10871 0.0184592 0.000666667
  0.905045 -0.0744284   0.141527 0.0812396 0.000666667
 0.921342 -0.109779  0.154978 0.202798 0.000666667
 0.961338 -0.132095  0.131057 -0.0236759 0.000666667
 0.965323 -0.128691   0.12333 0.0550507 0.000666667
 0.982979 -0.164532  0.124382 -0.0282637 0.000666667
 0.983347 -0.149695  0.131349 0.121673 0.000666667
 0.996809 -0.166611  0.113266 0.0969052 0.000666667
 0.933395 -0.111063  0.141859 -0.178028 0.000666667
 0.952005 -0.129278  0.140234 -0.127342 0.000666667
  0.97583 -0.137392  0.123946 -0.0115411 0.000666667
 0.966908 -0.125843  0.139752 0.025718 0.000666667
 0.907346 -0.143392  0.132107 0.0228047 0.000666667
  0.96198 -0.103653  0.161618 0.0937308 0.000666667
 0.988934 -0.148044  0.141061 0.0485077 0.000666667
 0.999198 -0.124771  0.149204 0.107329 0.000666667
 0.987168 -0.113644  0.163005 0.157066 0.000666667
  0.98875 -0.116877  0.115615 0.171173 0.000666667
 0.985126 -0.108883  0.134073 0.00863378 0.000666667
 0.936226 -0.139322  0.163812 -0.124573 0.000666667
  0.905208 -0.0742361   0.141781 0.0814815 0.000666667
  0.94763 -0.151773 0.0973562 0.127932 0.000666667
 0.908126 -0.142537   0.13007 0.0197552 0.000666667
  0.941101 -0.0728663  0.0975058 -0.10679 0.000666667
 0.961433 -0.104599  0.162398 0.0742752 0.000666667
  0.995166 -0.0960058   0.168682 0.188225 0.000666667
 0.992766 -0.126138  0.132734 0.0913585 0.000666667
 0.927548 -0.096912  0.138928 -0.00670484 0.000666667
 0.952072 -0.149127  0.129078 -0.0468576 0.000666667
 0.949011 -0.161918  0.127626 -0.0888002 0.000666667
 0.982186 -0.146488  0.111301 0.130348 0.000666667
 0.931218 -0.125168  0.128664 0.014274 0.000666667
  0.940671 -0.0728124  0.0993853 -0.124916 0.000666667
  0.92579 -0.133145  0.116512 -0.0652825 0.000666667
 0.976077 -0.130876  0.147607 0.0498584 0.000666667
 0.973008 -0.164293  0.128187 0.0181197 0.000666667
 0.976284 -0.135575  0.112835 0.0106011 0.000666667
 0.946738 -0.107751  0.128734 0.107815 0.000666667


==> output_ims_3_3_3_1/count_action_1.txt <==
9.42335
 0.981965 -0.157074  0.121371 0.0124185 0.000666667
 0.964481 -0.148738  0.130239 0.0827961 0.000666667
0.977353 -0.14361  0.12261 -0.0167103 0.000666667
 0.926817 -0.159698  0.120315 0.0310076 0.000666667
 0.982922 -0.158213  0.119446 0.0331981 0.000666667
 0.969989 -0.136911  0.149356 0.104171 0.000666667
 0.977834 -0.129272   0.13721 0.0514191 0.000666667
 0.969604 -0.130614     0.133 0.0403941 0.000666667
 0.959526 -0.155642  0.116157 -0.0313273 0.000666667
 0.927254 -0.147423  0.113339 0.0680218 0.000666667
 0.969125 -0.136176  0.125065 -0.0801342 0.000666667
 0.969324 -0.144095   0.13089 0.113953 0.000666667
0.951208 -0.15854 0.145884 -0.0929378 0.000666667
 0.956303 -0.124385  0.137523 -0.117543 0.000666667
 0.960808 -0.121529  0.136485 0.19813 0.000666667
 0.954919 -0.133424 0.0966084 0.124876 0.000666667
 0.988713 -0.144644  0.116958 -0.0123735 0.000666667
 0.984228 -0.160458  0.116919 0.146456 0.000666667
 0.985378 -0.127167  0.119746 0.0474413 0.000666667
 0.962499 -0.131389  0.130692 -0.0296397 0.000666667
 0.944508 -0.128552  0.129467 -0.24671 0.000666667
0.975736  -0.1398 0.125507 -0.0201379 0.000666667
 0.928345 -0.149549  0.106826 -0.0572763 0.000666667
 0.949958 -0.144762  0.115219 -0.0490885 0.000666667
0.951049  -0.161 0.12434 -0.0904952 0.000666667
  0.97466 -0.167605  0.126286 -0.0115898 0.000666667
 0.954331 -0.145103  0.126172 -0.0498513 0.000666667
0.961079  -0.1352 0.137613 -0.0430904 0.000666667
 0.982757 -0.149013  0.131423 0.129555 0.000666667
 0.966919 -0.126429  0.141295 0.0199463 0.000666667
 0.959491 -0.144253  0.133665 0.005855 0.000666667
 0.972541 -0.166875  0.126022 0.00242721 0.000666667
0.984763 -0.13784 0.108537 0.112939 0.000666667
  0.96632 -0.150234  0.113829 0.0356093 0.000666667
 0.984091 -0.142574  0.139293 0.0555528 0.000666667
 0.981229 -0.150285   0.14671 0.0611431 0.000666667
0.973586  -0.1503 0.116958 -0.0550266 0.000666667
 0.941672 -0.156015  0.112546 0.107406 0.000666667
 0.971869 -0.132624  0.146724 0.0522673 0.000666667
 0.980466 -0.159366  0.110212 0.0667714 0.000666667
 0.974576 -0.134295  0.116099 -0.0981994 0.000666667
 0.974088 -0.137887  0.124915 0.00278734 0.000666667
 0.970623 -0.150986  0.120153 -0.0968953 0.000666667
 0.985081 -0.130386  0.127761 -0.00542602 0.000666667
 0.977838 -0.130836  0.132538 0.110291 0.000666667
 0.936586 -0.141897  0.141315 -0.140407 0.000666667
0.943775 -0.14728 0.115904 -0.24661 0.000666667
 0.972155 -0.149306  0.136479 0.0793731 0.000666667
 0.976834 -0.135651  0.133018 -0.0314067 0.000666667
 0.980841 -0.163558  0.123028 0.00127805 0.000666667
 0.935344 -0.146378  0.126752 -0.184047 0.000666667
  0.95906 -0.137556   0.13732 -0.0283267 0.000666667
 0.943574 -0.165868  0.104808 0.0434599 0.000666667
 0.976219 -0.151821  0.107317 0.00324158 0.000666667
 0.950136 -0.133607  0.108536 -0.0827649 0.000666667
 0.979271 -0.133948  0.113281 0.0534748 0.000666667
 0.954053 -0.127506  0.118097 0.108027 0.000666667
 0.962942 -0.131367  0.107968 -0.0257619 0.000666667
    0.958 -0.133616  0.122448 -0.142705 0.000666667
 0.967442 -0.139207  0.106695 -0.0336984 0.000666667
 0.963725 -0.130004   0.12473 0.0398642 0.000666667
 0.985576 -0.128137  0.132526 0.0789491 0.000666667
 0.932035 -0.140509  0.102876 0.133056 0.000666667
 0.945752 -0.163512   0.11325 -0.106049 0.000666667
 0.977726 -0.134854  0.114327 0.0313592 0.000666667
 0.944943 -0.140007   0.13376 -0.04683 0.000666667
 0.951644 -0.127408  0.120037 -0.0212369 0.000666667
0.983027 -0.14803  0.11144 0.0100986 0.000666667
 0.944333 -0.132394 0.0896527 0.089925 0.000666667
 0.939028 -0.141233   0.11425 0.148649 0.000666667
  0.97049 -0.159685  0.119798 -0.0149168 0.000666667
 0.943325 -0.146817  0.124894 0.0696981 0.000666667
 0.977889 -0.162237    0.1255 0.109367 0.000666667
 0.946256 -0.156594 0.0986358 0.153272 0.000666667
 0.938619 -0.133942   0.12503 -0.180662 0.000666667
 0.981704 -0.157855  0.122916 0.125545 0.000666667
0.971798 -0.14815 0.122763 0.0612536 0.000666667
  0.96107 -0.140935  0.132114 -0.112476 0.000666667
 0.973397 -0.163159   0.11163 -0.015715 0.000666667
  0.94491 -0.139892  0.132752 -0.0874175 0.000666667
 0.976147 -0.146583  0.148767 0.0808711 0.000666667
 0.948068 -0.150528  0.111607 0.144096 0.000666667
 0.972089 -0.153413  0.136029 -0.0528358 0.000666667
 0.981435 -0.135214  0.118927 0.0124031 0.000666667
 0.948439 -0.157971   0.10454 0.0496302 0.000666667
 0.997189 -0.131182  0.131465 0.130946 0.000666667
 0.940202 -0.131839  0.121703 0.0343557 0.000666667
 0.994691 -0.146997  0.147592 0.127522 0.000666667
 0.956856 -0.124556  0.137369 -0.0405449 0.000666667
 0.970799 -0.123661  0.132621 -0.0823907 0.000666667
 0.965765 -0.156678  0.135082 -0.00788966 0.000666667
 0.987438 -0.157562  0.135566 0.0637623 0.000666667
 0.950545 -0.148921  0.132581 -0.0321583 0.000666667
 0.976847 -0.162029  0.120751 0.107659 0.000666667
 0.951094 -0.137006 0.0994188 0.174287 0.000666667
 0.934602 -0.145656  0.123644 0.0610938 0.000666667
  0.94842 -0.161551  0.127754 -0.0922217 0.000666667
 0.982138 -0.149212   0.13936 0.0225052 0.000666667
 0.977055 -0.143298  0.115664 0.00646233 0.000666667
 0.995171 -0.129308  0.128642 0.112443 0.000666667
 0.979048 -0.143167  0.120696 0.0383611 0.000666667
 0.956793 -0.146698  0.134768 -0.0967569 0.000666667
 0.927506 -0.157898  0.116071 -0.0365006 0.000666667
 0.996095 -0.165355  0.114901 0.137138 0.000666667
 0.978043 -0.143828  0.125481 0.036241 0.000666667
 0.971367 -0.130857  0.100987 0.271898 0.000666667
0.935042 -0.13678 0.135404 0.178288 0.000666667
 0.975777 -0.151087  0.112343 0.0556147 0.000666667
0.972522  -0.1408 0.130186 -0.0521505 0.000666667
 0.980393 -0.130842  0.130143 0.150482 0.000666667
 0.969248 -0.142417  0.140254 0.089776 0.000666667
 0.984948 -0.173174  0.132291 0.0384056 0.000666667
 0.965939 -0.158956  0.119278 -0.0370911 0.000666667
 0.923697 -0.153664  0.100771 0.0433079 0.000666667
  0.96144 -0.148893  0.122259 -0.0257382 0.000666667
 0.952973 -0.140002  0.142444 -0.0796045 0.000666667
 0.959845 -0.126652  0.129814 0.0658378 0.000666667
 0.982149 -0.136214  0.115582 0.0644629 0.000666667
 0.958523 -0.152618  0.142034 0.00961065 0.000666667
 0.973125 -0.128873  0.140289 -0.0316588 0.000666667
 0.958512 -0.131155   0.12131 0.156816 0.000666667
 0.997246 -0.163567   0.12584 0.0972967 0.000666667
0.993306 -0.12707 0.134204 0.0621991 0.000666667
 0.931949 -0.142269  0.110386 0.110247 0.000666667
 0.962867 -0.135559  0.119383 -0.00302386 0.000666667
 0.958143 -0.133306  0.128245 0.00494382 0.000666667
 0.981131 -0.145302   0.11197 0.0134165 0.000666667
 0.939674 -0.156669 0.0901743 0.061101 0.000666667
 0.974426 -0.133978   0.10897 -0.00287931 0.000666667
0.986404 -0.15946 0.130731 0.0607631 0.000666667
 0.993936 -0.125826  0.116623 0.0812921 0.000666667
 0.950308 -0.165873 0.0910639 0.155521 0.000666667
 0.953577 -0.132621  0.100782 0.108996 0.000666667
  0.95302 -0.130747  0.140416 -0.128151 0.000666667
 0.987544 -0.146247  0.140286 0.0538935 0.000666667
 0.975442 -0.125879   0.13748 0.0565712 0.000666667
 0.979272 -0.137376  0.125246 -0.0130314 0.000666667
 0.944937 -0.130949   0.13174 -0.0668329 0.000666667
 0.945917 -0.128273  0.104728 0.0444087 0.000666667
 0.949957 -0.154927  0.112576 0.226416 0.000666667
 0.943292 -0.126486  0.114963 -0.122176 0.000666667
 0.974207 -0.149302  0.126751 0.000424841 0.000666667
0.964354 -0.13455 0.145913 0.11912 0.000666667
  1.00605 -0.144411  0.125912 0.11445 0.000666667
 0.964938 -0.129944  0.124989 0.0600047 0.000666667
 0.949005 -0.162464  0.121675 0.150396 0.000666667
 0.982759 -0.144867  0.111747 0.141258 0.000666667
0.972694 -0.1586 0.12768 -0.0644769 0.000666667
 0.954539 -0.139975  0.135043 -0.195346 0.000666667
  0.99349 -0.155431  0.130172 0.0414692 0.000666667
 0.953257 -0.127109  0.124401 -0.0127028 0.000666667
 0.959966 -0.151216  0.139288 0.0200093 0.000666667
 0.978336 -0.164948   0.12277 0.132447 0.000666667
 0.974441 -0.142801  0.113274 0.0541752 0.000666667
  0.93848 -0.132295  0.121889 0.0515603 0.000666667
 0.95296 -0.15889 0.122791 0.135027 0.000666667
 0.968827 -0.161823  0.116861 -0.00131918 0.000666667
 0.975901 -0.127703  0.139718 0.0497091 0.000666667
 0.949603 -0.163292  0.127251 -0.101745 0.000666667
 0.950075 -0.161109  0.124755 -0.0710023 0.000666667
 0.971722 -0.143676  0.131799 0.104335 0.000666667
 0.961752 -0.151183   0.12353 -0.0497724 0.000666667
 0.995368 -0.167197  0.115532 0.0851077 0.000666667
 0.970238 -0.135262  0.127147 -0.0936322 0.000666667
0.986328 -0.16118 0.129585 0.0433612 0.000666667
 0.977832 -0.161089  0.124023 0.103953 0.000666667
 0.993564 -0.156992  0.127669 0.0449424 0.000666667
 0.937702 -0.141208  0.116107 0.167812 0.000666667
 0.970851 -0.136807   0.14788 0.121786 0.000666667
 0.964624 -0.134694  0.149151 0.128996 0.000666667
  0.94949 -0.161798  0.128648 -0.112675 0.000666667
 0.981675 -0.147547  0.108677 0.0375881 0.000666667
 0.978936 -0.135052  0.113415 0.0414721 0.000666667
 0.974894 -0.146044  0.121207 0.0530743 0.000666667
 0.944199 -0.157868  0.113052 0.0901337 0.000666667
 0.968617 -0.129609  0.140591 0.011765 0.000666667
0.975102 -0.14967 0.112973 0.0310286 0.000666667
  1.00413 -0.134749  0.135896 0.11546 0.000666667
 0.952796 -0.134169 0.0969197 0.119956 0.000666667
 0.994763 -0.165911  0.113548 0.130026 0.000666667
 0.978225 -0.129466  0.129997 0.109509 0.000666667
 0.966329 -0.131451  0.144835 0.120913 0.000666667
 0.977331 -0.163318  0.124577 0.121842 0.000666667
 0.986658 -0.157655  0.135395 0.0330021 0.000666667
  0.97002 -0.149162  0.136541 0.0819177 0.000666667
 0.934279 -0.152091  0.125317 -0.193074 0.000666667
 0.974291 -0.145427  0.121136 -0.0506456 0.000666667
 0.979199 -0.139225  0.126142 -0.0425274 0.000666667
 0.963691 -0.131302  0.120908 0.0491331 0.000666667
 0.977967 -0.151084  0.128391 0.0234148 0.000666667
 0.975532 -0.151392  0.110022 0.0248819 0.000666667
 0.980966 -0.156203   0.12416 0.140457 0.000666667
 0.974068 -0.129283  0.101723 0.286842 0.000666667
 0.962909 -0.133509  0.108924 -0.0175078 0.000666667
 0.931203 -0.141457  0.100197 0.0986819 0.000666667
 0.941302 -0.156557  0.109121 0.0974528 0.000666667
 0.948288 -0.145648  0.128806 -0.0594184 0.000666667
 0.960309 -0.154374  0.118367 -0.0631739 0.000666667
0.929454 -0.14735 0.113498 0.0932596 0.000666667
   0.9744 -0.126013  0.136536 0.0369584 0.000666667
0.944117 -0.16219 0.106815 -0.0964308 0.000666667
  0.94797 -0.158277  0.105833 0.0499623 0.000666667
 0.985167 -0.141873  0.109729 0.109679 0.000666667
 0.951596 -0.127482   0.12138 0.115303 0.000666667
 0.956736 -0.128061  0.137212 -0.0958783 0.000666667
 0.986813 -0.157711  0.117147 0.134288 0.000666667
 0.971177 -0.152964  0.136391 -0.0458729 0.000666667
 0.964261 -0.129909  0.145534 0.0784678 0.000666667
 0.950528 -0.135677  0.109664 -0.0804121 0.000666667
0.950259 -0.16034 0.121013 0.147526 0.000666667
 0.970639 -0.126028  0.140262 0.0301465 0.000666667
 0.994617 -0.129785  0.125563 0.0873361 0.000666667
   0.9664 -0.159333  0.118657 -0.0257765 0.000666667
 0.968359 -0.127379  0.138246 0.0172391 0.000666667
 0.93614  -0.1416 0.140572 -0.116914 0.000666667
 0.954024 -0.131959  0.101181 0.126171 0.000666667
 0.982787 -0.158755  0.122373 0.0146898 0.000666667
 0.975451 -0.152055  0.116045 -0.0493358 0.000666667
 0.998384 -0.129899  0.115169 0.0582783 0.000666667
 0.948489 -0.162443  0.127112 -0.0950176 0.000666667
 0.963987 -0.132139  0.110436 0.00304501 0.000666667
 0.944192 -0.165481  0.109977 -0.0950272 0.000666667
0.940851 -0.16527 0.107034 0.0425129 0.000666667
 0.968077 -0.136939  0.108436 -0.023352 0.000666667
  0.96288 -0.135048  0.138843 -0.0250082 0.000666667
 0.958425 -0.144129   0.13163 0.0278968 0.000666667
  0.97395 -0.131859   0.10891 0.0251404 0.000666667
 0.974035 -0.148276  0.123042 0.0714745 0.000666667
 0.946476 -0.140337  0.133062 -0.0815027 0.000666667
 0.945374 -0.130403   0.13253 -0.0803461 0.000666667
 0.983758 -0.148052  0.130353 0.116987 0.000666667
 0.944151 -0.127258  0.112027 -0.112388 0.000666667
 0.978576 -0.131134  0.110814 -0.0114278 0.000666667
 0.978236 -0.136386  0.112966 0.012904 0.000666667
 0.977689 -0.130619  0.129614 0.112797 0.000666667
 0.970151 -0.141295  0.140441 0.0852842 0.000666667
 0.936887 -0.136732  0.133858 0.142601 0.000666667
 0.981454 -0.160266  0.124943 -0.0121175 0.000666667
 0.973258 -0.138953  0.122299 0.00923668 0.000666667
  0.97479 -0.131614   0.10762 0.0380926 0.000666667
0.961431 -0.15337 0.115345 -0.0747793 0.000666667
  0.93661 -0.135019  0.124463 -0.191886 0.000666667
 0.980969 -0.143705  0.109551 0.141264 0.000666667
0.964664 -0.13369 0.145757 0.103501 0.000666667
 0.940592 -0.147782  0.117378 -0.219313 0.000666667
0.980023 -0.14452 0.110332 0.137744 0.000666667
  0.95388 -0.125106  0.135938 -0.0715322 0.000666667
0.986716 -0.15746 0.117345 0.147219 0.000666667
 0.980707 -0.146364  0.136917 -0.00584596 0.000666667
0.979644 -0.14275 0.123467 0.0236689 0.000666667
 0.968432 -0.128777   0.13526 0.0733911 0.000666667
 0.983617 -0.146377  0.110888 0.123879 0.000666667
 0.953806 -0.126515  0.124562 -0.0134193 0.000666667
 0.944155 -0.145873  0.124857 0.0492725 0.000666667
 0.937925 -0.136226  0.135115 0.151344 0.000666667
 0.959198 -0.133011   0.11751 0.12259 0.000666667
 0.949142 -0.164757 0.0935219 0.15314 0.000666667
   0.9849 -0.129259  0.117572 0.0347911 0.000666667
 0.976698 -0.167154  0.123864 0.0102058 0.000666667
 0.976921 -0.155237  0.111091 0.0432531 0.000666667
 0.985142 -0.157901  0.120509 0.0398837 0.000666667
   1.0022 -0.135753  0.134642 0.135299 0.000666667
 0.943804 -0.125879  0.114674 -0.11134 0.000666667
 0.976965 -0.128109  0.131241 0.0786687 0.000666667
 0.943527 -0.128935  0.129557 -0.274455 0.000666667
 0.957762 -0.141217  0.144099 -0.0762954 0.000666667
 0.957936 -0.136143  0.136553 -0.0473556 0.000666667
 0.971174 -0.142507  0.140137 0.0895572 0.000666667
   0.9622 -0.132765  0.140621 -0.0644208 0.000666667
 0.953339 -0.148697  0.129451 -0.0566022 0.000666667
 0.960094 -0.135292  0.141228 -0.0351258 0.000666667
  0.97533 -0.151291  0.117179 -0.0442237 0.000666667
 0.955855 -0.126023  0.135366 -0.056232 0.000666667
0.952346 -0.16059  0.12097 0.117817 0.000666667
 0.975459 -0.135729  0.119018 -0.0832844 0.000666667
 0.962872 -0.134304  0.126899 0.0523625 0.000666667
 0.946849 -0.130864  0.106046 0.0131978 0.000666667
 0.978192 -0.137333   0.12528 -0.0320659 0.000666667
 0.980727 -0.132317  0.134964 0.00622671 0.000666667
 0.948174 -0.161945  0.104738 0.0614635 0.000666667
  0.97029 -0.139037  0.132145 -0.0335683 0.000666667
  0.97839 -0.163265  0.126754 0.122647 0.000666667
  0.93788 -0.131646   0.12301 0.0567904 0.000666667
 0.972876 -0.128681  0.140983 0.0523046 0.000666667
 0.945462 -0.137789  0.133231 -0.0660557 0.000666667
 0.973762 -0.148121  0.114524 0.037913 0.000666667
 0.976164 -0.141715  0.126282 0.0467717 0.000666667
 0.964428 -0.141689  0.130515 -0.108565 0.000666667
  0.94743 -0.161204  0.108136 0.08542 0.000666667
 0.984585 -0.129415  0.125267 0.0143629 0.000666667
 0.976535 -0.141218  0.113001 -5.69161e-05 0.000666667
 0.930266 -0.147449  0.112456 0.0655199 0.000666667
 0.946285 -0.129843 0.0871208 0.107713 0.000666667
 0.950854 -0.159198  0.105312 0.0385073 0.000666667
 0.992565 -0.157668  0.128525 0.0422292 0.000666667
 0.976078 -0.159598   0.12693 -0.0481303 0.000666667
 0.955642 -0.132361 0.0979939 0.126757 0.000666667
 0.934732 -0.144974  0.123617 0.053957 0.000666667
 0.960699 -0.142867  0.134648 0.0341473 0.000666667
 0.983328 -0.156631  0.117898 0.00637299 0.000666667
 0.955441 -0.140183  0.142242 -0.0913146 0.000666667
 0.947983 -0.158722  0.146377 -0.0767252 0.000666667
 0.929965 -0.146927  0.111569 0.0982266 0.000666667
 0.976261 -0.136429  0.125096 0.00353464 0.000666667
 0.947981 -0.162927  0.129239 -0.104005 0.000666667
 0.941979 -0.165897  0.109049 0.0597707 0.000666667
 0.964481 -0.128587  0.131173 0.0496139 0.000666667
 0.980471 -0.143674  0.112876 0.0348939 0.000666667
 0.960015 -0.153545  0.124353 -0.062144 0.000666667
 0.925442 -0.151742  0.109877 -0.0796233 0.000666667
 0.956177 -0.141348  0.143055 -0.104824 0.000666667
 0.931239 -0.158689  0.115521 -0.037352 0.000666667
 0.994337 -0.128871  0.115182 0.055562 0.000666667
 0.985584 -0.138154  0.108505 0.119673 0.000666667
 0.976403 -0.136416  0.118748 -0.0943074 0.000666667
 0.950126 -0.154073  0.114492 0.21732 0.000666667
 0.948902 -0.165537 0.0906602 0.168004 0.000666667
0.957603  -0.1314 0.120887 -0.142513 0.000666667
 0.982391 -0.140551  0.110176 0.0821293 0.000666667
 0.952161 -0.127529  0.122924 0.109096 0.000666667
 0.975472 -0.153666  0.106277 0.0459538 0.000666667
 0.956268 -0.128413  0.134168 -0.111654 0.000666667
 0.965497 -0.139131  0.121897 -0.00494154 0.000666667
 0.947809 -0.151717 0.0976682 0.127011 0.000666667
 0.935379 -0.144084  0.140905 -0.112212 0.000666667
 0.984609 -0.129772  0.126461 0.0171762 0.000666667
 0.966462 -0.159784  0.118142 -0.0250411 0.000666667
 0.939348 -0.136652  0.116228 0.130264 0.000666667
 0.960827 -0.138359  0.134289 -0.0651401 0.000666667
 0.983352 -0.140433  0.111276 0.104027 0.000666667
 0.976951 -0.127545  0.137569 0.0600245 0.000666667
 0.948918 -0.132356  0.110119 -0.0636397 0.000666667
 0.979347 -0.158124  0.108982 0.0668415 0.000666667
 0.962511 -0.136116  0.121671 0.0210164 0.000666667
 0.933592 -0.142908  0.110308 0.0904303 0.000666667
 0.973486 -0.152468  0.138028 0.0745095 0.000666667
 0.970866 -0.144086  0.120855 -0.105533 0.000666667
 0.946151 -0.128532   0.10435 0.0237615 0.000666667
 0.969491 -0.153639   0.13665 -0.0458931 0.000666667
 0.950116 -0.148034  0.130793 -0.0515145 0.000666667
 0.944363 -0.146617  0.123943 0.0671512 0.000666667
 0.982208 -0.156201  0.125133 0.11019 0.000666667
  0.94753 -0.128874  0.105757 0.0264875 0.000666667
 0.984985 -0.144653  0.113231 0.0191423 0.000666667
 0.960947 -0.135471  0.139686 -0.0397687 0.000666667
 0.989213 -0.121542  0.135123 0.0382334 0.000666667
0.924678 -0.1468 0.11039 -0.0435879 0.000666667
 0.973427 -0.138394  0.127429 -0.0457539 0.000666667
0.957425 -0.13476 0.136535 -0.0631035 0.000666667
 0.988907 -0.147504  0.137763 0.0208985 0.000666667
0.972049 -0.12719 0.101951 0.271336 0.000666667
 0.981266 -0.157998  0.123112 0.12248 0.000666667
 0.967773 -0.141077  0.108493 -0.0318946 0.000666667
 0.981689 -0.159504  0.121251 0.00871548 0.000666667
 0.961885 -0.142073  0.132051 -0.131119 0.000666667
 0.971893 -0.136548  0.121435 -0.104069 0.000666667
 0.977061 -0.138422  0.124519 -0.0210974 0.000666667
 0.960731 -0.152918  0.125564 -0.0468667 0.000666667
 0.973341 -0.146999  0.132329 0.120839 0.000666667
 0.926961 -0.157964  0.117099 -0.0192033 0.000666667
 0.973953 -0.151548   0.11885 -0.0476752 0.000666667
 0.986411 -0.156379  0.133277 0.0655349 0.000666667
 0.966974 -0.130601  0.108397 -0.0183764 0.000666667
 0.972003 -0.150868  0.136068 0.0786345 0.000666667
 0.960655 -0.151954  0.139803 0.00292388 0.000666667
 0.983834 -0.148499  0.148495 0.0754176 0.000666667
 0.976318 -0.142397  0.111982 0.0169079 0.000666667
 0.966009 -0.133617  0.145131 0.100546 0.000666667
 0.960288 -0.131134  0.119906 0.125763 0.000666667
 0.981897 -0.143181  0.118084 -0.00405307 0.000666667
 0.990591 -0.149949  0.140058 0.0613919 0.000666667
 0.951813 -0.161324  0.122812 -0.0999088 0.000666667
0.976032 -0.14311 0.125868 0.0103245 0.000666667
 0.971633 -0.144775  0.127919 -0.0383802 0.000666667
 0.981528 -0.157732  0.107583 0.0762134 0.000666667
 0.946537 -0.153427 0.0971576 0.143192 0.000666667
  0.95101 -0.127714  0.120707 -0.0110731 0.000666667
 0.965152 -0.126319  0.139063 0.00166013 0.000666667
 0.972194 -0.160867  0.107762 -0.0102256 0.000666667
 0.929682 -0.147617  0.114962 0.0831662 0.000666667
 0.980773 -0.137043  0.136098 -0.0253439 0.000666667
 0.962722 -0.134198  0.141568 -0.0468427 0.000666667
 0.945413 -0.164287  0.111449 -0.0734972 0.000666667
 0.945556 -0.129837  0.105531 0.0273936 0.000666667
 0.952784 -0.147498   0.12501 -0.055168 0.000666667
 0.927004 -0.162632  0.120282 -0.00687312 0.000666667
 0.945336 -0.142394  0.131181 -0.108739 0.000666667
 0.983185 -0.159982  0.121802 0.0223101 0.000666667
 0.951514 -0.164734  0.122354 0.133032 0.000666667
 0.980218 -0.133937  0.120886 0.00554191 0.000666667
 0.932707 -0.141756  0.109411 0.10375 0.000666667
 0.931343 -0.151937  0.112739 0.0736729 0.000666667
 0.968649 -0.146856  0.139333 0.0850662 0.000666667
 0.977976 -0.133766  0.113137 0.0418624 0.000666667
 0.950655 -0.158679  0.146638 -0.119351 0.000666667
0.956092 -0.13006 0.120532 0.111435 0.000666667
 0.948658 -0.157578  0.106001 0.0315123 0.000666667
 0.945986 -0.128502  0.132202 -0.258724 0.000666667
 0.984706 -0.166032  0.122202 -0.0134324 0.000666667
 0.962286 -0.153558  0.117356 -0.0397665 0.000666667
  0.99127 -0.155523  0.129487 0.047633 0.000666667
 0.962758 -0.128487  0.127271 0.0491494 0.000666667
  0.98338 -0.143185  0.117553 0.00340667 0.000666667
 0.944151 -0.131293 0.0879893 0.104272 0.000666667
 0.940898 -0.146561  0.117457 -0.228083 0.000666667
 0.993671 -0.144712   0.14691 0.121916 0.000666667
0.974113 -0.14836 0.121736 0.057457 0.000666667
 0.964566 -0.132756  0.108091 -0.0286177 0.000666667
 0.993829 -0.126502  0.114292 0.0799429 0.000666667
 0.983082 -0.147542  0.111615 0.15164 0.000666667
 0.976533 -0.133194  0.106322 0.0147028 0.000666667
  0.97257 -0.145282  0.131303 0.109236 0.000666667
 0.996274 -0.163095  0.124941 0.0509779 0.000666667
0.984249 -0.17077 0.130779 0.0217982 0.000666667
 0.974975 -0.128821  0.110086 0.0317474 0.000666667
 0.952676 -0.149719  0.130823 -0.0602883 0.000666667
 0.963176 -0.151146  0.137433 0.00554478 0.000666667
  0.97891 -0.150536  0.126582 0.0449855 0.000666667
 0.969815 -0.149525  0.137791 0.101499 0.000666667
 0.954623 -0.146854  0.127213 -0.0588471 0.000666667
 0.963051 -0.128719   0.12337 0.0671342 0.000666667
 0.944673 -0.127575    0.1043 0.0277737 0.000666667
 0.962011 -0.130634  0.129585 -0.030157 0.000666667
 0.944201 -0.137742  0.131424 -0.0594666 0.000666667
 0.936721 -0.134158  0.123728 -0.183856 0.000666667
 0.982084 -0.143883  0.106136 0.0320821 0.000666667
 0.970324 -0.145706  0.135548 0.0748795 0.000666667
 0.993547 -0.126868   0.13333 0.103694 0.000666667
 0.968942 -0.146585  0.122021 -0.078001 0.000666667
 0.972727 -0.164206  0.126712 -0.00791844 0.000666667
 0.968419 -0.137814  0.107162 -0.0205975 0.000666667
 0.959138 -0.154188  0.141426 0.0203239 0.000666667
 0.968788 -0.161379  0.117438 0.0129987 0.000666667
  1.00562 -0.135491   0.13291 0.133177 0.000666667
0.994882 -0.12766 0.118115 0.0789255 0.000666667
 0.974201 -0.135729  0.126302 0.0284798 0.000666667
 0.966247 -0.143106   0.13281 -0.127969 0.000666667
 0.964707 -0.149043  0.114659 0.0204441 0.000666667
 0.949557 -0.141307  0.119511 -0.0654594 0.000666667
 0.946024 -0.138948  0.133802 -0.0484387 0.000666667
 0.976263 -0.136753  0.125906 -0.0592199 0.000666667
  0.97727 -0.134316  0.114187 0.06929 0.000666667
 0.965335 -0.159516  0.116707 -0.0235039 0.000666667
 0.953508 -0.135156  0.135268 -0.175964 0.000666667
 0.975544 -0.127616  0.140608 -0.0288489 0.000666667
0.967597 -0.15746 0.137379 -0.0468195 0.000666667
 0.981634 -0.158625  0.123235 0.104288 0.000666667
  0.93856 -0.140709   0.11481 0.167027 0.000666667
 0.980055 -0.158009  0.108005 0.0548323 0.000666667
 0.947813 -0.155833  0.147328 -0.0995867 0.000666667
0.924844 -0.15033 0.107481 -0.0452214 0.000666667
 0.974366 -0.136228  0.119168 -0.0856638 0.000666667
0.939689 -0.15832 0.109666 0.0935801 0.000666667
 0.928527 -0.139264 0.0985732 0.113547 0.000666667
 0.951841 -0.134582 0.0999297 0.141521 0.000666667
 0.955065 -0.136815 0.0974567 0.148903 0.000666667
 0.943442 -0.129408  0.130675 -0.271425 0.000666667
 0.976641 -0.159873  0.123297 0.0927118 0.000666667
 0.986495 -0.124304  0.130049 0.0335214 0.000666667
 0.982247 -0.147817  0.129205 0.138784 0.000666667
 0.960478 -0.126622  0.128459 0.0405574 0.000666667
  1.00663 -0.141968  0.128606 0.12988 0.000666667
 0.962313 -0.134134  0.137544 -0.053476 0.000666667
 0.960866 -0.126939   0.12769 0.0344639 0.000666667
 0.947552 -0.153385  0.113226 0.104599 0.000666667
 0.994264 -0.128225  0.124018 0.0742752 0.000666667
 0.928696 -0.157119  0.116797 -0.0597586 0.000666667
 0.944612 -0.125772   0.11551 -0.110719 0.000666667
  0.96953 -0.127465  0.128877 -0.0934041 0.000666667
 0.958393 -0.140944  0.131082 -0.0234544 0.000666667
  0.97506 -0.155171  0.107485 0.00808317 0.000666667
 0.977117 -0.134391  0.114161 0.0271833 0.000666667
0.985442 -0.16017 0.122734 -0.0186143 0.000666667
 0.929809 -0.140486 0.0981084 0.129515 0.000666667
 0.981491 -0.129472  0.130396 0.15456 0.000666667
 0.943114 -0.126751  0.111807 -0.13113 0.000666667
 0.983594 -0.149876  0.146104 0.0866681 0.000666667
 0.974537 -0.127228  0.138612 0.0485153 0.000666667
 0.994107 -0.143781  0.148496 0.144669 0.000666667
 0.974344 -0.131085  0.109598 0.0365246 0.000666667
 0.948259 -0.159198  0.127541 -0.0760404 0.000666667
   0.9483 -0.161034  0.125769 -0.0757912 0.000666667
 0.986861 -0.158398  0.131132 0.0123784 0.000666667
 0.945515 -0.130227  0.102937 0.0286161 0.000666667
 0.959612 -0.134739  0.135419 -0.184328 0.000666667
 0.949472 -0.158095  0.103975 0.0662882 0.000666667
 0.957769 -0.133381  0.121783 -0.15192 0.000666667
 0.979714 -0.147917  0.113931 0.154997 0.000666667
 0.966811 -0.155384  0.134702 -0.050968 0.000666667
 0.944263 -0.131365  0.133329 -0.0599285 0.000666667
 0.931675 -0.149112  0.110685 0.0825327 0.000666667
  0.97368 -0.135033  0.109777 0.0243855 0.000666667
 0.981142 -0.163277  0.121545 -0.0351301 0.000666667
0.982808 -0.13832 0.111387 0.114013 0.000666667
 0.990677 -0.145832  0.146042 0.134431 0.000666667
   0.9769 -0.125504  0.134696 0.0334492 0.000666667
0.990464 -0.12602 0.130546 0.116941 0.000666667
0.944339 -0.16552 0.110547 -0.0910801 0.000666667
 0.981538 -0.148003   0.11268 0.141855 0.000666667
  1.00892 -0.139129   0.12979 0.164781 0.000666667
0.987613 -0.12839 0.129864 0.0336665 0.000666667
 0.971692 -0.145881  0.130173 0.110227 0.000666667
 0.958687 -0.134658  0.125547 -0.034808 0.000666667
 0.985257 -0.143205  0.139553 0.0637671 0.000666667
 0.979163 -0.163384  0.121847 -0.0359333 0.000666667
 0.976771 -0.145366  0.119589 0.0628015 0.000666667
0.980604 -0.15035 0.137441 0.0258596 0.000666667
0.979608 -0.13342 0.135344 -0.0157513 0.000666667
 0.945127 -0.125884  0.128971 -0.299718 0.000666667
 0.940601 -0.157947  0.111316 0.0922876 0.000666667
 0.956567 -0.133695  0.129064 -0.0265745 0.000666667
 0.954878 -0.127744   0.13729 -0.0364969 0.000666667
 0.977421 -0.142864  0.124736 0.023673 0.000666667
 0.984033 -0.128105  0.120987 0.037492 0.000666667
 0.929556 -0.163324  0.120627 0.00689229 0.000666667
0.949312 -0.15745 0.105089 0.0821265 0.000666667
 0.949386 -0.154454  0.114396 0.229711 0.000666667
 0.954647 -0.129398  0.140096 -0.118017 0.000666667
 0.976271 -0.125712  0.134509 0.0507726 0.000666667
 0.972981 -0.134343  0.120402 -0.0992002 0.000666667
 0.975375 -0.159767  0.127806 -0.0767075 0.000666667
 0.975689 -0.150868  0.119127 -0.0318789 0.000666667
 0.956688 -0.144146  0.134806 0.0180084 0.000666667
 0.993027 -0.143379  0.148634 0.161396 0.000666667
0.982139 -0.16323 0.122174 -0.00641988 0.000666667
 0.981724 -0.147333  0.106699 0.0169716 0.000666667
 0.985836 -0.126426   0.13022 0.0539326 0.000666667
 0.970136 -0.133294  0.126565 -0.0824202 0.000666667
 0.995758 -0.128063   0.11668 0.0668184 0.000666667
 0.936131 -0.141861  0.141345 -0.139292 0.000666667
 0.970747 -0.153418   0.13653 -0.0579224 0.000666667
 0.981948 -0.133967  0.134935 -0.0515185 0.000666667
 0.975808 -0.125905  0.139074 0.0639586 0.000666667
 0.984047 -0.146394  0.128629 0.135121 0.000666667
 0.983995 -0.157791  0.106897 0.0856653 0.000666667
 0.963079 -0.152903  0.118249 -0.0671508 0.000666667
0.972341 -0.16721 0.126697 0.0166047 0.000666667
 0.995381 -0.141942  0.148275 0.134126 0.000666667
 0.976014 -0.150814  0.107834 0.0426369 0.000666667
 0.936336 -0.151666  0.129125 -0.171746 0.000666667
 0.981147 -0.133949  0.133816 -0.0535844 0.000666667
 0.941563 -0.158284  0.112554 0.0635213 0.000666667
 0.982913 -0.162228  0.125071 -0.0109646 0.000666667
 0.979657 -0.134489  0.134719 -0.00734992 0.000666667
 0.983657 -0.163548  0.124114 -0.017738 0.000666667
   0.9806 -0.162118  0.121653 0.129248 0.000666667
  0.97678 -0.131386   0.10739 0.0100024 0.000666667
 0.960823 -0.134002   0.13861 -0.028348 0.000666667
 0.947659 -0.150321  0.111091 0.140663 0.000666667
 0.969087 -0.162221  0.108546 -0.031233 0.000666667
 0.944587 -0.145917  0.117851 -0.216855 0.000666667
 0.975172 -0.159213  0.128712 -0.0335335 0.000666667
 0.997479 -0.128099  0.115073 0.0551674 0.000666667
 0.968481 -0.127525  0.139295 0.00770246 0.000666667
 0.944114 -0.148131  0.117403 -0.197687 0.000666667
 0.966228 -0.152528  0.132651 0.073069 0.000666667
 0.947565 -0.161599  0.127197 -0.0926776 0.000666667
 0.973822 -0.151745  0.111509 -0.01306 0.000666667
 0.974774 -0.150256  0.118221 -0.0435146 0.000666667
  0.95459 -0.128727  0.122214 0.0680647 0.000666667
 0.975145 -0.152769  0.113964 0.0211559 0.000666667
  0.98569 -0.126676  0.127532 -0.00189487 0.000666667
 0.953139 -0.127172  0.135679 -0.0579632 0.000666667
 0.989597 -0.146649  0.139083 0.0402572 0.000666667
 0.997296 -0.166843  0.113262 0.127338 0.000666667
  0.98607 -0.160073   0.13021 0.0355876 0.000666667
 0.978795 -0.132825  0.119948 -0.0243202 0.000666667
 0.928388 -0.161381  0.120585 0.00404819 0.000666667
 0.943402 -0.158417  0.110873 0.102889 0.000666667
 0.976983 -0.134393  0.110187 0.0678131 0.000666667
 0.961255 -0.150491   0.12133 -0.0563669 0.000666667
 0.980539 -0.148012  0.111294 0.0431353 0.000666667
0.953853  -0.1264 0.136757 -0.103468 0.000666667
 0.983458 -0.150937  0.143609 0.0673501 0.000666667
 0.977772 -0.144582  0.121629 -0.0236386 0.000666667
 0.942666 -0.142726  0.135303 -0.0565598 0.000666667
 0.974995 -0.126703  0.136811 0.045455 0.000666667
 0.986488 -0.127041  0.128503 0.042027 0.000666667
 0.976673 -0.160835  0.122262 0.104465 0.000666667
 0.958751 -0.131221  0.116767 0.14643 0.000666667
 0.971035 -0.146122  0.122657 0.0707437 0.000666667
 0.961816 -0.135349  0.140179 -0.0439513 0.000666667
 0.946855 -0.154046 0.0972166 0.132048 0.000666667
0.984663 -0.14012 0.110568 0.10299 0.000666667
 0.969389 -0.145445  0.132601 0.131551 0.000666667
 0.959526 -0.133513  0.124982 -0.127963 0.000666667
 0.943087 -0.126245  0.113933 -0.136398 0.000666667
 0.928619 -0.149036  0.112734 0.0773412 0.000666667
 0.927705 -0.163657  0.118813 0.0270611 0.000666667
 0.965837 -0.150143  0.131278 0.0845299 0.000666667
 0.977692 -0.142801  0.122485 0.0465726 0.000666667
 0.979873 -0.149675  0.136927 0.0101068 0.000666667
 0.947487 -0.167204 0.0928533 0.139502 0.000666667
 0.974958 -0.152084  0.111965 0.0591468 0.000666667
 0.958581 -0.142319  0.135561 -0.103262 0.000666667
 0.987063 -0.142509  0.119026 -0.000127162 0.000666667
 0.967113 -0.135972  0.105905 -0.0307705 0.000666667
 0.941063 -0.126981   0.12869 -0.247694 0.000666667
 0.953989 -0.126854  0.139045 -0.0693403 0.000666667
 0.941916 -0.145714  0.115878 -0.209819 0.000666667
 0.956211 -0.139796  0.100161 0.139324 0.000666667
 0.977366 -0.161106  0.124055 0.11819 0.000666667
 0.930426 -0.138981  0.100258 0.121767 0.000666667
 0.948917 -0.164901  0.091747 0.166465 0.000666667
 0.976186 -0.133617  0.118616 -0.117901 0.000666667
 0.977196 -0.131483  0.112681 0.0136731 0.000666667
 0.959083 -0.143987   0.13518 -0.00297192 0.000666667
 0.976828 -0.125465  0.135894 0.0613042 0.000666667
0.974067 -0.16053 0.127493 -0.0686273 0.000666667
 0.977093 -0.140785  0.127637 0.00694694 0.000666667
 0.958047 -0.142065  0.133371 -0.00664792 0.000666667
 0.977182 -0.152565   0.12559 0.0143569 0.000666667
 0.961626 -0.152752  0.116893 -0.0402575 0.000666667
  0.98211 -0.132067  0.118077 0.0214235 0.000666667
 0.969812 -0.140417  0.129102 -0.0387332 0.000666667
 0.979567 -0.136773   0.13566 -0.00462209 0.000666667
 0.953298 -0.128181  0.124858 -0.0371015 0.000666667
 0.982117 -0.150162  0.145073 0.0619995 0.000666667
 0.962872 -0.136647  0.125172 -0.00664643 0.000666667
 0.970743 -0.164575  0.109444 -0.0193991 0.000666667
0.942572 -0.12871 0.131064 -0.0762487 0.000666667
0.971761 -0.14249 0.142078 0.0787664 0.000666667
 0.957366 -0.138911  0.135581 -0.18659 0.000666667
 0.955592 -0.146836   0.13411 -0.107781 0.000666667
 0.978516 -0.138101  0.126947 -0.0442876 0.000666667
 0.965241 -0.130351  0.124667 0.0614067 0.000666667
 0.944022 -0.130682  0.132017 -0.0765183 0.000666667
 0.972999 -0.153452  0.134003 -0.0642455 0.000666667
 0.947412 -0.134009 0.0892815 0.105491 0.000666667
 0.930175 -0.138834  0.100225 0.148192 0.000666667
 0.939152 -0.140875  0.115662 0.157881 0.000666667
 0.950293 -0.159869  0.123123 -0.0855995 0.000666667
 0.982231 -0.135665   0.12026 0.0134287 0.000666667
 0.964027 -0.132347  0.108894 -0.0031328 0.000666667
 0.949614 -0.164456 0.0930917 0.15589 0.000666667
 0.956611 -0.127508  0.138442 -0.127074 0.000666667
 0.982757 -0.157285  0.122134 -0.00525991 0.000666667
0.983916 -0.13002 0.128366 -0.0056581 0.000666667
 0.937115 -0.139425  0.115637 0.166931 0.000666667
 0.980885 -0.144668  0.109528 0.0390971 0.000666667
0.996651 -0.16709 0.113813 0.122521 0.000666667
 0.932928 -0.140806   0.11185 0.108616 0.000666667
 0.958669 -0.133356  0.118966 0.113812 0.000666667
  0.99327 -0.130131  0.114527 0.051348 0.000666667
  0.92889 -0.161299  0.120092 0.01881 0.000666667
 0.959107 -0.134068  0.140986 -0.0440644 0.000666667
 0.958657 -0.124245  0.128815 0.0556517 0.000666667
  0.96629 -0.125697  0.132916 -0.0970498 0.000666667
 0.983341 -0.147616  0.128909 0.120423 0.000666667
 0.973434 -0.144876   0.14147 0.0793397 0.000666667
 0.982852 -0.147665    0.1119 0.0310848 0.000666667
 0.958797 -0.143219  0.135498 0.00330664 0.000666667
 0.970527 -0.129701  0.134716 0.026436 0.000666667
 0.973882 -0.144151  0.122306 -0.026219 0.000666667
 0.984683 -0.132393   0.13141 0.127101 0.000666667
 0.95281   -0.132 0.102849 0.103672 0.000666667
 0.984838 -0.132977  0.115407 0.0540314 0.000666667
 0.968188 -0.158259  0.118734 -0.0003555 0.000666667
 0.926894 -0.154236  0.100253 0.0337783 0.000666667
 0.950076 -0.147433  0.131077 -0.0637457 0.000666667
 0.931973 -0.138052  0.108483 0.079643 0.000666667
 0.946097 -0.131678 0.0890411 0.107517 0.000666667
 0.966805 -0.136771  0.106193 -0.0331973 0.000666667
 0.949973 -0.158452   0.14668 -0.0875314 0.000666667
 0.982752 -0.156694  0.121435 0.00535193 0.000666667
 0.980862 -0.159244  0.106301 0.0583317 0.000666667
 0.970382 -0.162642  0.108465 -0.0100298 0.000666667
 0.959892 -0.122125  0.139561 0.197954 0.000666667
 0.995865 -0.160994  0.125991 0.0669875 0.000666667
 0.936455 -0.137158  0.135511 0.145893 0.000666667
 0.942351 -0.130025  0.133388 -0.0630325 0.000666667
  0.97097 -0.141808  0.130116 -0.00833786 0.000666667
 0.964464 -0.147875  0.132007 0.0581045 0.000666667
 0.932437 -0.141916  0.110636 0.0877634 0.000666667
 0.966106 -0.150256  0.116477 0.0387292 0.000666667
 0.978557 -0.133534  0.136096 -0.0172474 0.000666667
 0.944041 -0.129982  0.134065 -0.0946673 0.000666667
 0.970137 -0.153113  0.133991 -0.0501481 0.000666667
0.951344 -0.1301 0.12179 -0.0136163 0.000666667
 0.974124 -0.130578  0.110536 0.00800276 0.000666667
  0.98114 -0.150474  0.143381 0.0597236 0.000666667
 0.954625 -0.129204  0.120136 0.102895 0.000666667
  0.98484 -0.158945  0.115398 0.164536 0.000666667
 0.981587 -0.143024  0.111414 0.0109857 0.000666667
 0.958482 -0.134916  0.122281 -0.157027 0.000666667
 0.947321 -0.150628  0.129855 -0.0482211 0.000666667
 0.945048  -0.13078 0.0876992 0.0994568 0.000666667
 0.980926 -0.146864  0.110987 0.0277231 0.000666667
 0.988833 -0.146519  0.138858 0.0403731 0.000666667
 0.977636 -0.127817  0.135313 0.0509935 0.000666667
 0.988164 -0.157445  0.134029 0.0749465 0.000666667
  0.97181 -0.145118  0.132078 0.135046 0.000666667
 0.929855 -0.149631  0.112608 0.0896507 0.000666667
 0.984853 -0.143728  0.121293 -0.0271372 0.000666667
 0.956847 -0.127293  0.134049 -0.101393 0.000666667
 0.981316 -0.145048  0.111739 0.00150218 0.000666667
 0.961061 -0.152496  0.139259 0.0153935 0.000666667
 0.927333 -0.155973  0.117422 -0.0387832 0.000666667
 0.985767 -0.128858  0.130248 0.0210799 0.000666667
 0.948746 -0.133838  0.112359 -0.0955159 0.000666667
0.956007 -0.14138 0.142408 -0.0766911 0.000666667
 0.975886 -0.140615  0.123387 0.0209789 0.000666667
 0.951474 -0.162771  0.123128 -0.104518 0.000666667
  0.92936 -0.149244  0.114133 0.0902655 0.000666667
 0.950446 -0.156334  0.144059 -0.0916918 0.000666667
 0.946533 -0.133104 0.0888142 0.113215 0.000666667
 0.946116 -0.149878   0.11022 0.117991 0.000666667
  0.98127 -0.141017  0.135232 0.0819655 0.000666667
 0.954092 -0.134887 0.0995698 0.116944 0.000666667
 0.971771 -0.139151  0.128786 -0.0288015 0.000666667
 0.960775 -0.136168  0.139194 -0.0429742 0.000666667
 0.954189 -0.134881  0.137093 -0.199559 0.000666667
 0.994936 -0.165776  0.114371 0.120646 0.000666667
 0.995276 -0.129202  0.133657 0.14242 0.000666667
 0.973088 -0.165577   0.12381 -0.0319653 0.000666667
 0.988595 -0.146017  0.139479 0.0619968 0.000666667
 0.981793 -0.156498  0.109515 0.0707437 0.000666667
 0.971113 -0.154391  0.134557 -0.0480763 0.000666667
 0.937669 -0.137211  0.136693 0.163721 0.000666667
 0.970682 -0.147844  0.120167 -0.086799 0.000666667
 0.946761 -0.143219   0.11783 -0.0593124 0.000666667
 0.956383 -0.140517  0.143527 -0.0752606 0.000666667
 0.961589 -0.134152   0.14183 -0.0689589 0.000666667
 0.986685 -0.159611  0.132501 0.033686 0.000666667
 0.948183 -0.140431  0.132247 -0.0735533 0.000666667
   0.9892 -0.159771  0.134883 0.0702119 0.000666667
 0.940676 -0.132166  0.122224 0.0384458 0.000666667
 0.954252 -0.129726  0.142727 -0.156543 0.000666667
 0.94234 -0.12596 0.129829 -0.267175 0.000666667
 0.979416 -0.139399  0.128116 -0.0239737 0.000666667
 0.948857 -0.153403 0.0981459 0.129645 0.000666667
 0.997772 -0.167534  0.113596 0.114243 0.000666667
 0.958614 -0.135067  0.138609 -0.0328451 0.000666667
0.977028 -0.14379 0.122796 0.0345833 0.000666667
 0.983474 -0.130897  0.114623 0.037691 0.000666667
 0.948363 -0.143244  0.118136 -0.0847327 0.000666667
 0.983176 -0.161074  0.121525 0.0196204 0.000666667
  0.95437 -0.147721  0.138004 -0.106824 0.000666667
 0.953189 -0.128553  0.122611 0.101235 0.000666667
 0.979035 -0.139418  0.122735 -8.60357e-05 0.000666667
  0.98164 -0.147825  0.109992 0.139546 0.000666667
0.977152 -0.13834 0.127022 -0.0258188 0.000666667
 0.960009 -0.151941  0.123125 -0.0750419 0.000666667
 0.968535 -0.134539  0.107318 -0.0328452 0.000666667
 0.931095 -0.141215  0.110573 0.10066 0.000666667
  0.98336 -0.165731  0.121848 -0.0260574 0.000666667
 0.947235 -0.139754   0.13243 -0.0561896 0.000666667
  0.98047 -0.147091  0.109282 0.0181514 0.000666667
0.973552 -0.16865 0.124207 -0.039698 0.000666667
 0.977076 -0.129891  0.133124 0.102343 0.000666667
 0.968351 -0.126966  0.140292 0.0418976 0.000666667
 0.980579 -0.158528  0.107497 0.0470212 0.000666667
 0.959189 -0.131905  0.119649 0.145223 0.000666667
  0.98471 -0.158631  0.118231 0.148411 0.000666667
 0.984472 -0.162513  0.123177 -0.00279774 0.000666667
  0.96744 -0.160143  0.117214 -0.00330261 0.000666667
 0.943151 -0.154946 0.0898367 0.0547716 0.000666667
 0.983617 -0.160373  0.131596 0.054343 0.000666667
 0.947253 -0.127707  0.105033 0.0239341 0.000666667
 0.954054 -0.130302  0.121675 0.0895184 0.000666667
 0.952156 -0.159552  0.121351 0.134239 0.000666667
 0.976269 -0.136179   0.12298 0.00506317 0.000666667
 0.937378 -0.136512  0.134167 0.16924 0.000666667
 0.973434 -0.142153  0.140161 0.0730373 0.000666667
 0.983079 -0.132939  0.130038 0.142309 0.000666667
 0.976336 -0.162907  0.124235 0.128008 0.000666667
 0.974045 -0.127618  0.101253 0.289486 0.000666667
  0.97594 -0.130039  0.109026 0.0414139 0.000666667
  0.96139 -0.133965  0.131443 -0.0253127 0.000666667
 0.963534 -0.129262  0.123932 0.0660682 0.000666667
0.983192  -0.1637 0.123428 -0.0226786 0.000666667
 0.984542 -0.149878  0.132364 0.0970051 0.000666667
 0.996857 -0.166742   0.11429 0.0892222 0.000666667
 0.952814 -0.132122  0.140102 -0.118784 0.000666667
 0.977183 -0.136364  0.124033 -0.00776576 0.000666667
0.967601 -0.12587 0.140013 0.0215915 0.000666667
 0.990801 -0.146537   0.13961 0.0612866 0.000666667
 0.946257 -0.153228 0.0968065 0.123823 0.000666667
0.994796 -0.12563 0.132161 0.108666 0.000666667
 0.950111 -0.148404  0.129111 -0.033929 0.000666667
 0.948911 -0.162538  0.128553 -0.0918046 0.000666667
 0.982715 -0.146322   0.11125 0.135213 0.000666667
 0.976371 -0.130982   0.14702 0.0588286 0.000666667
 0.974807 -0.163916  0.127954 0.033527 0.000666667
0.977098 -0.13477 0.110971 0.00840843 0.000666667
 0.948481 -0.156675  0.103783 0.0483938 0.000666667
 0.980331 -0.159963   0.12509 0.143856 0.000666667
 0.971409 -0.151253  0.136591 0.0713973 0.000666667
 0.984013 -0.148517  0.129962 0.124407 0.000666667
 0.976207 -0.151214  0.113088 0.0343336 0.000666667
 0.979363 -0.135013  0.134012 -0.0261699 0.000666667
 0.949895 -0.150557  0.111192 0.115063 0.000666667
 0.969269 -0.146426  0.137719 0.0931502 0.000666667
 0.974785 -0.141749  0.112816 0.0134156 0.000666667
 0.949883 -0.133454  0.112223 -0.0907649 0.000666667
 0.976537 -0.151821  0.112813 0.0196611 0.000666667
 0.977901 -0.136328  0.125808 -0.0352507 0.000666667
0.981905 -0.16429 0.123516 -0.0269028 0.000666667
 0.982325 -0.148157  0.147763 0.0618786 0.000666667
 0.975316 -0.152162  0.111746 0.0135448 0.000666667
 0.944783 -0.126504    0.1146 -0.132209 0.000666667
0.972754 -0.14878 0.123788 0.0752523 0.000666667
 0.996235 -0.126172  0.116118 0.0791003 0.000666667
 0.975517 -0.127459  0.137082 0.0590124 0.000666667
 0.933414 -0.145457  0.126356 0.0557235 0.000666667
 0.944124 -0.142925  0.133702 -0.0779545 0.000666667
 0.984973 -0.146287  0.110888 0.160522 0.000666667
 0.930961 -0.142739  0.110143 0.102026 0.000666667
 0.992017 -0.125435  0.133515 0.0707023 0.000666667
 0.975217 -0.141019  0.112717 0.00513152 0.000666667
  0.98247 -0.143485  0.113204 0.0259976 0.000666667
 0.985428 -0.145225  0.120537 -0.0158196 0.000666667
 0.996003 -0.127385  0.115233 0.0532751 0.000666667
 0.976218 -0.133155  0.107232 -0.00740267 0.000666667
 0.945733 -0.141908  0.130896 -0.0891824 0.000666667
 0.966404 -0.156808  0.135696 -0.0350242 0.000666667
 0.986215 -0.124675  0.128339 0.0597487 0.000666667
 0.943078 -0.143244  0.127342 0.047283 0.000666667
 0.964317 -0.133794  0.107979 -0.00148046 0.000666667
 0.975401 -0.127092  0.135538 0.0575034 0.000666667
 0.952957 -0.137033 0.0998109 0.157825 0.000666667
 0.986812 -0.161388  0.129197 0.0338938 0.000666667
 0.970066 -0.124167  0.131254 -0.0914685 0.000666667
 0.953945 -0.132355   0.10012 0.127923 0.000666667
0.958773 -0.13342  0.13879 -0.0379221 0.000666667
 0.971388 -0.144656  0.140046 0.0785072 0.000666667
 0.948968 -0.165287  0.094022 0.160787 0.000666667
 0.995386 -0.127238   0.11679 0.0717843 0.000666667
 0.970257 -0.128276  0.140902 0.0047438 0.000666667
 0.954981 -0.127632  0.138927 -0.0609545 0.000666667
 0.942863 -0.126494  0.128315 -0.244073 0.000666667
 0.982665 -0.132129  0.120208 0.0511729 0.000666667
 0.970647 -0.138573  0.131962 -0.0241579 0.000666667
 0.982738 -0.140562  0.137412 0.0523887 0.000666667
 0.945712 -0.162817  0.107972 -0.0827471 0.000666667
  0.94399 -0.164962  0.111359 -0.0851 0.000666667
 0.945963 -0.139447  0.134222 -0.0638343 0.000666667
 0.974645 -0.138489  0.123911 -7.68978e-05 0.000666667
 0.947535 -0.156646  0.103045 0.0628474 0.000666667
 0.985726 -0.159696  0.131603 0.0393333 0.000666667
 0.955236 -0.127356  0.123516 0.0873914 0.000666667
  0.98322 -0.149134  0.146328 0.0520397 0.000666667
 0.959811 -0.153899  0.117127 -0.0573962 0.000666667
 0.969742 -0.142623  0.141417 0.0803097 0.000666667
  0.95343 -0.131931  0.099512 0.122061 0.000666667
  0.97778 -0.130636  0.131842 0.101934 0.000666667
 0.930184 -0.158288  0.116001 -0.0426864 0.000666667
 0.944471 -0.156492 0.0974702 0.147259 0.000666667
 0.969586 -0.149745  0.137423 0.0768613 0.000666667
 0.955673 -0.141401   0.14169 -0.0854976 0.000666667
 0.969847 -0.149255   0.11793 -0.105011 0.000666667
 0.974589 -0.154046  0.106912 0.0451627 0.000666667
 0.941412 -0.157608  0.107537 0.0790552 0.000666667
  0.98193 -0.147217  0.112314 0.0251258 0.000666667
 0.973452 -0.168776  0.125036 -0.0316417 0.000666667
 0.949589 -0.148882  0.128895 -0.0225578 0.000666667
0.980955 -0.13536 0.135817 -0.019963 0.000666667
 0.927897 -0.157688  0.117505 -0.0102264 0.000666667
 0.980994 -0.163765  0.123216 -0.0409131 0.000666667
  0.97872 -0.159463  0.108858 0.049197 0.000666667
 0.972911 -0.157934  0.129517 -0.0537045 0.000666667
 0.927256 -0.148584  0.108828 -0.0448908 0.000666667
 0.974802 -0.132789  0.110318 0.019329 0.000666667
 0.991043 -0.145329  0.146237 0.145971 0.000666667
 0.967544 -0.160764  0.118525 -0.0155144 0.000666667
0.925277 -0.15286 0.109304 -0.0553517 0.000666667
 0.972419 -0.150457  0.122793 0.0665156 0.000666667
 0.975666 -0.167701  0.123998 -0.00414811 0.000666667
 0.961006 -0.136026  0.138342 -0.0173046 0.000666667
 0.986852 -0.127282  0.128933 0.04037 0.000666667
 0.947951 -0.158747   0.10718 0.0826849 0.000666667
 0.953012 -0.128165  0.123117 -0.00675294 0.000666667
 0.949479 -0.161199  0.122973 -0.0897393 0.000666667
 0.943661 -0.140832  0.133098 -0.0851557 0.000666667
 0.936121 -0.134456  0.123916 0.052206 0.000666667
  0.93502 -0.141683  0.142653 -0.137281 0.000666667
 0.951197 -0.161607  0.123713 -0.115614 0.000666667
  0.97988 -0.138144  0.127304 -0.0129442 0.000666667
 0.973643 -0.131695  0.109509 0.0234485 0.000666667
 0.997322 -0.166293  0.113062 0.110863 0.000666667
  0.94636 -0.132617 0.0889835 0.109926 0.000666667
 0.981999 -0.146217  0.111048 0.0297977 0.000666667
 0.981294 -0.150661  0.143331 0.0676933 0.000666667
 0.958932 -0.153959  0.140417 0.014131 0.000666667
0.964056 -0.14724 0.131232 0.0498518 0.000666667
 0.980134 -0.133703  0.120204 -0.00692007 0.000666667
 0.958472 -0.132931  0.128135 -0.00234313 0.000666667
 0.985354 -0.144402   0.12127 -0.00988492 0.000666667
 0.968417 -0.153448    0.1352 -0.0462015 0.000666667
 0.974047 -0.133399  0.109881 0.00900549 0.000666667
  0.99511 -0.145905  0.147585 0.148922 0.000666667
 0.981123 -0.158347  0.106407 0.0688149 0.000666667
 0.977168 -0.127042  0.136799 0.069619 0.000666667
 0.942672 -0.145257  0.117094 -0.218722 0.000666667
 0.983467 -0.142148  0.113552 0.0264639 0.000666667
 0.960656 -0.142998  0.132509 -0.111032 0.000666667
0.926137 -0.16129 0.118895 0.0342883 0.000666667
 0.93806 -0.13264 0.122263 0.0296816 0.000666667
0.961498  -0.1541 0.141006 0.0206173 0.000666667
 0.945796 -0.130318 0.0887385 0.126184 0.000666667
  0.96628 -0.133328  0.110446 -0.0204186 0.000666667
 0.975916 -0.135014  0.120886 -0.0920677 0.000666667
 0.960208 -0.153339  0.117655 -0.0459179 0.000666667
 0.941964 -0.158741  0.112981 0.0736554 0.000666667
 0.961825 -0.122783  0.138438 0.186718 0.000666667
 0.985779 -0.160251  0.131982 0.0507306 0.000666667
 0.957242 -0.132346  0.126175 -0.0127239 0.000666667
 0.972509 -0.146017  0.131567 0.110178 0.000666667
  0.94957 -0.166717 0.0924245 0.136287 0.000666667
 0.974599 -0.133047  0.110687 0.0274774 0.000666667
 0.983032 -0.163017  0.123152 -0.0221592 0.000666667
 0.996238 -0.131335  0.125535 0.086826 0.000666667
 0.945026 -0.126709  0.113066 -0.135136 0.000666667
0.932372 -0.14146 0.110646 0.0708148 0.000666667
 0.975243 -0.137352   0.12548 0.0526563 0.000666667
 0.974753 -0.134712  0.112556 -0.0112259 0.000666667
 0.938083 -0.142394  0.113586 0.145511 0.000666667
 0.982601 -0.160554  0.123688 0.00064691 0.000666667
 0.942225 -0.161844  0.109174 0.102624 0.000666667
  0.99526 -0.143721  0.146361 0.123466 0.000666667
0.976208 -0.16451   0.1239 0.140073 0.000666667
 0.954303 -0.128007  0.137908 -0.0484776 0.000666667
 0.964032 -0.135369   0.12179 0.00941395 0.000666667
 0.980343 -0.159411   0.11169 0.0457073 0.000666667
 0.954214 -0.147056  0.136752 -0.1028 0.000666667
 0.967922 -0.126566  0.140702 0.0212926 0.000666667
 0.973604 -0.150273  0.138213 0.070238 0.000666667
 0.967757 -0.138592  0.108527 -0.0248244 0.000666667
 0.978849 -0.145484  0.118784 0.0377939 0.000666667
 0.995146 -0.130499  0.132343 0.145225 0.000666667
 0.988028 -0.159887  0.132516 0.0634823 0.000666667
 0.932816 -0.138617  0.109658 0.0893763 0.000666667
 0.973679 -0.165277  0.129477 0.0112276 0.000666667
 0.963152 -0.151407  0.123836 -0.0497782 0.000666667
 0.975476 -0.125332  0.135728 0.0546571 0.000666667
 0.962622 -0.134533  0.142045 -0.0501692 0.000666667
 0.947954 -0.166985 0.0920267 0.121472 0.000666667
 0.983699 -0.145661  0.110119 -0.0161558 0.000666667
 0.970808 -0.142418  0.131007 -0.0399252 0.000666667
0.993854 -0.12864 0.115397 0.0807901 0.000666667
 0.943023 -0.167925  0.106483 0.0418215 0.000666667
 0.945433 -0.163251  0.111812 -0.0812657 0.000666667
 0.971019 -0.147918  0.135694 0.0866488 0.000666667
 0.967131 -0.125675  0.142088 0.0273088 0.000666667
 0.971107 -0.139842  0.128194 -0.0422879 0.000666667
 0.969725 -0.154369  0.134654 -0.0499789 0.000666667
 0.954983 -0.127452  0.123732 -0.0113411 0.000666667
 0.959613 -0.134287  0.121625 -0.154833 0.000666667
 0.963884 -0.133586  0.145907 0.100649 0.000666667
 0.952278 -0.126254  0.123791 -0.0026817 0.000666667
 0.928887 -0.146872  0.114047 0.0848216 0.000666667
 0.945721 -0.156942 0.0993178 0.123442 0.000666667
  0.96344 -0.133427   0.14775 0.100326 0.000666667
 0.929165 -0.147957  0.113604 0.0692782 0.000666667
 0.968697 -0.141912  0.130944 -0.0145959 0.000666667
 0.970222 -0.147034  0.135406 0.132779 0.000666667
 0.962006 -0.135889  0.140198 -0.0532933 0.000666667
 0.980519 -0.134312  0.112802 0.0224398 0.000666667
   1.0023 -0.135104  0.136897 0.137235 0.000666667
 0.977079 -0.136322  0.113539 0.00395941 0.000666667
 0.976518 -0.163172  0.123398 0.131689 0.000666667
0.995559 -0.12581 0.115639 0.0925426 0.000666667
0.954551 -0.12629 0.137158 -0.0573864 0.000666667
 0.974825 -0.134708  0.110746 0.0217889 0.000666667
 0.947389 -0.150282  0.109672 0.0973223 0.000666667
0.963814 -0.15254  0.11104 0.00571191 0.000666667
  0.94694 -0.151365 0.0961728 0.132842 0.000666667
  1.00377 -0.136317  0.133639 0.140798 0.000666667
 0.942997 -0.155064 0.0882744 0.0365338 0.000666667
 0.947164 -0.139232   0.13266 -0.0670976 0.000666667
 0.944503 -0.157169  0.112326 0.0901342 0.000666667
 0.977262 -0.145401  0.122272 0.0491103 0.000666667
 0.963394 -0.132866  0.144171 0.102541 0.000666667
 0.970967 -0.135214  0.125389 -0.095206 0.000666667
   0.9741 -0.149271  0.119805 -0.0473558 0.000666667
 0.978973 -0.137517  0.134713 -0.0434818 0.000666667
 0.973023 -0.165688  0.111066 -0.0297118 0.000666667
 0.961816 -0.136042  0.137743 -0.0578497 0.000666667
 0.984329 -0.160084  0.121855 0.0356406 0.000666667
0.973943 -0.13182 0.112488 0.011441 0.000666667
 0.937561 -0.139999  0.141376 -0.114793 0.000666667
 0.94987 -0.16163  0.12879 -0.100171 0.000666667
 0.938016 -0.141651  0.143114 -0.129527 0.000666667
 0.954942 -0.142001  0.143104 -0.0618515 0.000666667
0.964511 -0.13472 0.138064 -0.0646779 0.000666667
 0.946153 -0.130804 0.0882031 0.111664 0.000666667
0.983283 -0.13075 0.115149 0.0478087 0.000666667
 0.972858 -0.128814  0.140457 -0.032706 0.000666667
 0.943124 -0.129334  0.129762 -0.0908624 0.000666667
 0.972147 -0.133354   0.14842 0.042751 0.000666667
 0.980572 -0.143928  0.110375 0.0363824 0.000666667
 0.925172 -0.152034  0.109437 -0.0365203 0.000666667
 0.929452 -0.147246  0.113474 0.0967077 0.000666667
0.966785 -0.15744 0.135935 -0.0389674 0.000666667
 0.935395 -0.144228  0.141545 -0.124413 0.000666667
 0.979519 -0.145554  0.110537 0.0124198 0.000666667
  1.00642 -0.140591  0.127704 0.134383 0.000666667
 0.961412 -0.140606  0.135924 -0.044638 0.000666667
 0.953952 -0.162679  0.123937 0.150725 0.000666667
  0.97278 -0.136661  0.123101 0.0248021 0.000666667
 0.964901 -0.134564  0.146748 0.118882 0.000666667
 0.953361 -0.124737   0.13845 -0.0984528 0.000666667
 0.942666 -0.128388   0.12834 -0.261018 0.000666667
 0.984268 -0.160054  0.118485 0.0188565 0.000666667
0.924372  -0.1548 0.100166 0.0289976 0.000666667
 0.935958 -0.137081  0.132011 0.10784 0.000666667
 0.997066 -0.127285  0.116653 0.0823122 0.000666667
 0.973283 -0.163469  0.128184 0.0143673 0.000666667
 0.963973 -0.129601  0.126351 0.0348091 0.000666667
 0.949272 -0.159986  0.127124 -0.0803396 0.000666667
 0.990953 -0.156923  0.129976 0.0433794 0.000666667
 0.952376 -0.126169  0.121941 -0.00623612 0.000666667
 0.980746 -0.164556    0.1244 -0.0342529 0.000666667
 0.980901 -0.133774  0.112811 0.0482564 0.000666667
 0.954725 -0.127251  0.138262 -0.0983605 0.000666667
 0.983489 -0.146664  0.112029 0.140683 0.000666667
0.953332 -0.13305 0.100776 0.113268 0.000666667
 0.982143 -0.157031  0.124807 0.0975639 0.000666667
 0.952728 -0.128961  0.123763 0.0895306 0.000666667
 0.957609 -0.133187  0.137071 -0.04069 0.000666667
 0.960256 -0.136583  0.137215 -0.0383043 0.000666667
 0.950427 -0.153336  0.115748 0.218945 0.000666667
 0.924594 -0.153388  0.100705 0.00161197 0.000666667
 0.942948 -0.126308  0.114197 -0.135173 0.000666667
 0.986136 -0.172326  0.129558 0.00812339 0.000666667
 0.988952 -0.146983  0.139632 0.0434453 0.000666667
0.940806 -0.13747 0.114856 0.142608 0.000666667
  0.94236 -0.128053  0.130216 -0.263394 0.000666667
0.994219 -0.16446 0.116402 0.0885205 0.000666667
 0.951205 -0.150134   0.12933 -0.0532748 0.000666667
0.982097  -0.1602 0.121762 0.0102892 0.000666667
 0.986714 -0.144142  0.118506 -0.00294394 0.000666667
 0.946112 -0.142146  0.129984 -0.0904955 0.000666667
 0.926663 -0.163475  0.120826 0.0320393 0.000666667
 0.978982 -0.162363  0.123341 0.116642 0.000666667
 0.972461 -0.137341  0.123294 -0.0858458 0.000666667
 0.970793 -0.136322  0.123619 -0.0870152 0.000666667
  0.96872 -0.138787  0.107638 -0.0290501 0.000666667
0.976226 -0.15238 0.117134 -0.0460595 0.000666667
 0.966198 -0.159818  0.136075 -0.0184739 0.000666667
  0.94826 -0.157938  0.146225 -0.125796 0.000666667
 0.981218 -0.157136  0.109861 0.0711579 0.000666667
   0.9746 -0.158955   0.12723 -0.0439585 0.000666667
 0.977447 -0.150869  0.107338 0.0424671 0.000666667
 0.972716 -0.161007  0.127972 -0.0609003 0.000666667
 0.984933 -0.142552  0.110776 0.0223942 0.000666667
 0.928221 -0.146594  0.111629 0.101878 0.000666667
  0.96212 -0.126872  0.129682 0.051537 0.000666667
 0.954467 -0.133426  0.100033 0.119654 0.000666667
 0.984439 -0.129421  0.127022 -0.0124626 0.000666667
 0.980332 -0.159288  0.109995 0.0411306 0.000666667
 0.949964 -0.148918  0.130056 -0.0352741 0.000666667
 0.943693 -0.125199  0.114465 -0.122502 0.000666667
 0.942141 -0.156275 0.0882166 0.0272984 0.000666667
 0.971936 -0.145807  0.131178 0.120435 0.000666667
  0.97635 -0.139115  0.120811 0.029884 0.000666667
 0.980424 -0.157801  0.123798 0.124502 0.000666667
 0.946524 -0.130596  0.105153 0.0340822 0.000666667
 0.990946 -0.145434  0.147305 0.165988 0.000666667
 0.951722 -0.162903  0.122416 0.135847 0.000666667
 0.943442 -0.140819  0.132619 -0.0592705 0.000666667
 0.933341 -0.143366  0.109832 0.0950478 0.000666667
   0.9644 -0.135647  0.138863 -0.0654152 0.000666667
 0.946636 -0.158879   0.10466 0.0285986 0.000666667
 0.943495 -0.145945  0.125793 0.0526126 0.000666667
 0.941864 -0.147418    0.1134 -0.238124 0.000666667
  0.97378 -0.161693  0.108906 -0.00434323 0.000666667
0.991166 -0.15745 0.126274 0.0564985 0.000666667
 0.977369 -0.145098  0.121259 0.0374722 0.000666667
 0.966075 -0.135526   0.13844 -0.0616697 0.000666667
 0.981757 -0.144863  0.108043 0.0366301 0.000666667
0.982463 -0.16261 0.124174 -0.0178749 0.000666667
 0.946601 -0.151911  0.113644 0.129784 0.000666667
 0.947697 -0.143568  0.118425 -0.0740117 0.000666667
 0.951007 -0.127591  0.119129 0.105437 0.000666667
 0.972503 -0.159936   0.12966 -0.049099 0.000666667
 0.986969 -0.159769   0.11666 0.142122 0.000666667
 0.979639 -0.135232  0.118669 0.0203063 0.000666667
 0.977135 -0.127608  0.135674 0.0536173 0.000666667
 0.947519 -0.131718  0.110104 -0.0707343 0.000666667
 0.969135 -0.136808  0.123803 -0.103719 0.000666667
 0.990232 -0.148975  0.139843 0.0584785 0.000666667
  0.95004 -0.149534  0.130173 -0.0607082 0.000666667
 0.997063 -0.167106   0.11319 0.131283 0.000666667
 0.943189 -0.147807  0.116337 -0.218572 0.000666667
  0.97823 -0.152122  0.111662 0.0325328 0.000666667
 0.983095 -0.159769  0.121354 0.0444417 0.000666667
 0.948977 -0.161153  0.124797 -0.134127 0.000666667
 0.962264 -0.153063   0.11925 -0.0425582 0.000666667
0.982582 -0.17236 0.128909 0.047318 0.000666667
 0.984865 -0.129277  0.125142 -0.000924405 0.000666667
 0.960378 -0.141478  0.133771 -0.00616111 0.000666667
 0.961427 -0.134589  0.138248 -0.0416633 0.000666667
 0.972413 -0.149385  0.121561 0.079664 0.000666667
 0.963081 -0.153336  0.113731 -0.0571777 0.000666667
0.977318 -0.12755    0.131 0.0973713 0.000666667
 0.984564 -0.159974   0.12175 0.0215608 0.000666667
 0.969191 -0.138509   0.13134 -0.0135613 0.000666667
 0.978326 -0.144243  0.120172 0.0658653 0.000666667
 0.947136 -0.139624  0.132512 -0.0450167 0.000666667
 0.949577 -0.160946  0.122694 0.157993 0.000666667
 0.970566 -0.154924   0.13767 -0.0506079 0.000666667
 0.948036 -0.161673  0.127153 -0.103335 0.000666667
  0.98038 -0.146811  0.108606 0.0185693 0.000666667
 0.944459 -0.138645   0.13176 -0.0752146 0.000666667
0.944335 -0.13793 0.133166 -0.0468959 0.000666667
 0.981757 -0.134886  0.116572 0.0439012 0.000666667
 0.935815 -0.134924  0.124444 -0.19229 0.000666667
 0.960917 -0.153622  0.115488 -0.0539729 0.000666667
 0.931582 -0.141136  0.111332 0.11667 0.000666667
 0.982949 -0.129795  0.125235 0.0258435 0.000666667
 0.944441 -0.130115  0.103047 0.0390385 0.000666667
 0.981221 -0.133779  0.133064 0.148669 0.000666667
0.954389 -0.14158  0.14179 -0.0668212 0.000666667
  0.97964 -0.136524  0.134414 -0.0379389 0.000666667
 0.974875 -0.138802  0.121777 0.00438186 0.000666667
 0.978951 -0.157823  0.107659 0.0505299 0.000666667
 0.973395 -0.151434  0.112593 0.0508523 0.000666667
  0.95172 -0.127744  0.137292 -0.0753969 0.000666667
 0.976275 -0.145326  0.122052 -0.0393582 0.000666667
 0.974568 -0.131648   0.10806 9.93158e-05 0.000666667
 0.986425 -0.159405  0.130518 0.0275232 0.000666667
 0.994352 -0.165133  0.111555 0.139942 0.000666667
0.962872 -0.13208 0.109831 -0.00872301 0.000666667
 0.953451 -0.132297 0.0992738 0.115133 0.000666667
 0.963302 -0.133856  0.145185 0.120203 0.000666667
  0.95229 -0.162627  0.122305 0.150336 0.000666667
 0.965169 -0.134996  0.136015 -0.0585878 0.000666667
 0.953515 -0.129235  0.135733 -0.0458876 0.000666667
 0.959748 -0.152743  0.140722 0.0224745 0.000666667
 0.959663 -0.144442  0.132925 0.0200032 0.000666667
 0.980634 -0.163987  0.123622 0.101029 0.000666667
 0.928542 -0.164878  0.118425 -0.00029671 0.000666667
 0.945141 -0.129635  0.104402 0.0362572 0.000666667
 0.944562 -0.138146  0.130546 -0.0292517 0.000666667
 0.973841 -0.133436  0.109595 0.0127374 0.000666667
 0.945207 -0.136641  0.133697 -0.0617395 0.000666667
 0.954086 -0.133441 0.0979093 0.103889 0.000666667
 0.976592 -0.138747  0.127898 -0.0225686 0.000666667
 0.981252 -0.132126  0.133003 -0.02994 0.000666667
0.983088 -0.15685 0.123666 0.0873031 0.000666667
 0.971898 -0.133054  0.146921 0.0442758 0.000666667
 0.965511 -0.151182  0.113233 0.0435164 0.000666667
 0.970955 -0.153539  0.134581 -0.064295 0.000666667
 0.958449 -0.136679  0.135625 -0.0576558 0.000666667
 0.971379 -0.143343  0.140114 0.0669415 0.000666667
0.977959 -0.13848 0.125702 -0.0200465 0.000666667
 0.985225 -0.129959  0.125953 0.0337489 0.000666667
 0.963544 -0.153687  0.134606 0.0566374 0.000666667
 0.963646 -0.131226  0.126324 0.0403067 0.000666667
 0.965967 -0.150588  0.129897 0.0789689 0.000666667
 0.941254 -0.160948  0.111656 0.0907459 0.000666667
0.976424 -0.13434 0.113734 0.0521592 0.000666667
 0.947846 -0.157823  0.149335 -0.102278 0.000666667
 0.927768 -0.148239   0.11028 0.0747591 0.000666667
 0.997444 -0.164829  0.115218 0.116131 0.000666667
0.984935 -0.12801 0.128155 0.0290957 0.000666667
 0.930444 -0.139742 0.0992359 0.097345 0.000666667
 0.956874 -0.130664   0.11917 0.153164 0.000666667
 0.971502 -0.147874  0.131053 0.103762 0.000666667
0.979669 -0.14561 0.120968 0.029669 0.000666667
0.928367 -0.16078 0.119204 0.0375634 0.000666667
 0.982352 -0.146094  0.110475 0.0117819 0.000666667
 0.990963 -0.158693  0.126149 0.0387297 0.000666667
 0.973407 -0.129762   0.10255 0.280244 0.000666667
 0.984004 -0.165202  0.124868 -0.00806315 0.000666667
 0.998997 -0.127519  0.118225 0.0617588 0.000666667
 0.972423 -0.130034  0.102723 0.298784 0.000666667
 0.975957 -0.135775  0.119686 -0.106008 0.000666667
 0.949136 -0.129947  0.120237 -0.0214174 0.000666667
 0.950401 -0.151283   0.12895 -0.0639031 0.000666667
 0.970287 -0.125126  0.130234 -0.104321 0.000666667
 0.981193 -0.164517  0.125572 -0.0263876 0.000666667
 0.966496 -0.125526  0.138705 0.0383459 0.000666667
  0.98488 -0.144863  0.110575 -0.000607431 0.000666667
 0.981124 -0.157165  0.108722 0.0793067 0.000666667
 0.977405 -0.166306  0.125223 0.00844171 0.000666667
 0.946892 -0.129549  0.103985 0.0485916 0.000666667
 0.943836 -0.163989  0.106255 -0.0812287 0.000666667
 0.956067 -0.126677  0.135552 -0.119683 0.000666667
 0.949242 -0.163014  0.126352 -0.0956733 0.000666667
 0.971606 -0.142612  0.140544 0.0812132 0.000666667
 0.928841  -0.13824 0.0992565 0.146615 0.000666667
 0.982084 -0.165732  0.123171 0.00201333 0.000666667
 0.986109 -0.159232  0.130856 0.0309551 0.000666667
 0.971309 -0.155753   0.13588 -0.0684011 0.000666667
 0.974621 -0.147403  0.123491 0.0711809 0.000666667
 0.969341 -0.128804  0.137697 -0.0104494 0.000666667
 0.949082 -0.132512  0.111565 -0.0618358 0.000666667
 0.977529 -0.144561  0.127811 0.022031 0.000666667
 0.985309 -0.127867  0.124787 0.0237333 0.000666667
 0.979016 -0.153184  0.128338 -0.00288879 0.000666667
 0.975911 -0.139242  0.122452 -0.0236891 0.000666667
 0.981973 -0.158701   0.10709 0.0651985 0.000666667
 0.979743 -0.147435  0.110283 0.00914281 0.000666667
0.981695 -0.14872 0.138502 0.0105415 0.000666667
 0.979343 -0.140629  0.122987 -0.0184786 0.000666667
  0.97109 -0.139551  0.127975 -0.0274244 0.000666667
  0.96763 -0.159594   0.11837 -0.00183579 0.000666667
 0.931842 -0.147644   0.10977 0.0661244 0.000666667
 0.950235 -0.159343   0.12158 0.145802 0.000666667
 0.984936 -0.130196   0.11716 0.0271198 0.000666667
 0.964386 -0.133779  0.138046 -0.0695909 0.000666667
 0.940103 -0.164308  0.108007 0.0647762 0.000666667
 0.969166 -0.143987  0.130652 0.129616 0.000666667
 0.976572 -0.151407  0.110852 0.0367532 0.000666667
 0.973185 -0.144966   0.13303 0.110715 0.000666667
 0.947512 -0.157299   0.14652 -0.123962 0.000666667
 0.982891 -0.147105  0.129858 0.0981619 0.000666667
 0.955917 -0.140011  0.143753 -0.0618601 0.000666667
 0.950479 -0.157217  0.145217 -0.0896612 0.000666667
  1.00498 -0.135169  0.136759 0.104686 0.000666667
  0.98167 -0.138139  0.108863 0.0686159 0.000666667
 0.989591 -0.147529  0.137957 0.0261835 0.000666667
 0.953628 -0.125409  0.117943 0.0916642 0.000666667
 0.996149 -0.164893  0.116327 0.111667 0.000666667
 0.976171 -0.125631  0.134834 0.0440001 0.000666667
 0.970915 -0.123472  0.141098 0.0138226 0.000666667
 0.948661 -0.166007 0.0927027 0.132959 0.000666667
 0.978688 -0.128652  0.130135 0.103605 0.000666667
 0.962216 -0.152225  0.123089 -0.0560814 0.000666667
  0.94519 -0.127322  0.132035 -0.255201 0.000666667
 0.942811 -0.148815  0.117162 -0.224112 0.000666667
 0.959264 -0.136264  0.138021 -0.0316222 0.000666667
 0.948517 -0.159124  0.103922 0.0503422 0.000666667
 0.945903 -0.129755 0.0883029 0.114529 0.000666667
 0.969564 -0.140592  0.128273 -0.0668734 0.000666667
0.950659 -0.14959 0.129496 -0.0492836 0.000666667
 0.951802 -0.127375  0.121946 0.127535 0.000666667
 0.981539 -0.146879  0.110794 0.0157641 0.000666667
 0.978914 -0.133305  0.134251 -0.0243348 0.000666667
  0.94273 -0.158325  0.110579 0.0907675 0.000666667
 0.976702 -0.158818  0.124266 0.0992941 0.000666667
 0.970645 -0.149131  0.138017 0.0809555 0.000666667
 0.973899 -0.134056  0.110115 0.0150924 0.000666667
 0.923363 -0.155728 0.0991662 0.0423996 0.000666667
 0.978723 -0.133082  0.134561 -0.0307023 0.000666667
0.992331 -0.15836 0.128843 0.0358113 0.000666667
 0.963233 -0.132411  0.146382 0.11641 0.000666667
 0.962687 -0.133145  0.145522 0.0713492 0.000666667
  0.95152 -0.156972  0.145174 -0.103484 0.000666667
 0.969132 -0.147988  0.119826 -0.0811783 0.000666667
 0.945515 -0.162167  0.108132 -0.109532 0.000666667
 0.960711 -0.134752  0.137803 -0.0281628 0.000666667
 0.968411 -0.136232  0.107141 -0.048827 0.000666667
 0.961171 -0.136283  0.141416 -0.0498705 0.000666667
 0.944797 -0.128798  0.131395 -0.0643335 0.000666667
 0.974194 -0.128718  0.140895 -0.0135127 0.000666667
0.937408 -0.13872 0.135236 0.149667 0.000666667
 0.977896 -0.132975  0.113952 0.0192087 0.000666667
  0.98095 -0.144995  0.108982 0.0135829 0.000666667
0.969447 -0.15723 0.139521 -0.0549439 0.000666667
 0.936109 -0.138415  0.135157 0.151781 0.000666667
 0.956087 -0.141437  0.143099 -0.0738925 0.000666667
 0.974931 -0.150986  0.111905 0.0278391 0.000666667
 0.960049 -0.120952  0.138136 0.181917 0.000666667
 0.978081 -0.136714  0.110112 0.0592578 0.000666667
 0.950267 -0.149563  0.129489 -0.0241047 0.000666667
 0.954523 -0.141404   0.14307 -0.0819363 0.000666667
 0.994973 -0.130529  0.133451 0.14194 0.000666667
 0.961523 -0.132845  0.140409 -0.0697086 0.000666667
 0.969217 -0.147326    0.1207 -0.0762766 0.000666667
 0.977776 -0.128902   0.13749 0.0667035 0.000666667
 0.953416 -0.135654  0.136132 -0.198113 0.000666667
 0.947696 -0.161352  0.127044 -0.0839583 0.000666667
 0.960159 -0.152864   0.12529 -0.0477602 0.000666667
 0.929679 -0.150139  0.113734 0.0983824 0.000666667
 0.954169 -0.136991  0.135943 -0.176192 0.000666667
 0.963256 -0.132177  0.109226 -0.0139009 0.000666667
 0.988435 -0.148064  0.139584 0.0624282 0.000666667
 0.975495 -0.135237   0.11411 0.0244161 0.000666667
  0.95932 -0.136037  0.137928 -0.0116573 0.000666667
 0.953902 -0.130548  0.142179 -0.159736 0.000666667
 0.984687 -0.158762  0.133645 0.0767995 0.000666667
 0.971863 -0.126396  0.102846 0.285799 0.000666667
 0.992052 -0.127837  0.131372 0.100191 0.000666667
 0.979702 -0.142912  0.121814 -0.00741712 0.000666667
 0.980535 -0.135517  0.134923 -0.0119815 0.000666667
 0.983216 -0.158637  0.107296 0.0884843 0.000666667
 0.986049 -0.158676  0.118098 0.139893 0.000666667
 0.983184 -0.147716  0.129074 0.133668 0.000666667
 0.978422 -0.135317  0.112371 0.0539342 0.000666667
 0.957369 -0.137741  0.136698 -0.0350676 0.000666667
0.929542 -0.14892 0.114107 0.0880855 0.000666667
 0.955632 -0.140292  0.142306 -0.0679802 0.000666667
 0.925588 -0.146571  0.109087 -0.0360264 0.000666667
 0.978852 -0.133831  0.111156 0.0639337 0.000666667
 0.936214 -0.135786  0.134365 0.154891 0.000666667
 0.990748 -0.146752   0.14906 0.156372 0.000666667
 0.956205 -0.137965 0.0975366 0.159954 0.000666667
 0.977711 -0.162103  0.127674 0.104926 0.000666667
 0.926944 -0.162556  0.120836 0.0347875 0.000666667
 0.943029 -0.142568  0.132364 -0.089724 0.000666667
 0.965384 -0.149606  0.115358 0.0347999 0.000666667
 0.947775 -0.131982  0.111288 -0.0715858 0.000666667
 0.994305 -0.130975  0.132762 0.152451 0.000666667
 0.951141 -0.159528  0.145616 -0.116755 0.000666667
0.995911 -0.13044 0.132925 0.144648 0.000666667
0.981939 -0.14023 0.135992 0.062243 0.000666667
 0.953838 -0.124088  0.136593 -0.0528517 0.000666667
 0.963296 -0.128233  0.131278 0.070602 0.000666667
 0.984872 -0.141559  0.118314 -0.0161953 0.000666667
 0.970947 -0.135617  0.148463 0.108573 0.000666667
  0.94878 -0.158122  0.127445 -0.100353 0.000666667
 0.985787 -0.157778  0.131703 0.0403677 0.000666667
 0.963161 -0.152979  0.117154 -0.0537622 0.000666667
 0.967123 -0.156636  0.138079 -0.0709151 0.000666667
 0.974438 -0.136784  0.119809 -0.0714215 0.000666667
 0.969977 -0.149597  0.137785 0.0786747 0.000666667
 0.970891 -0.153832  0.134209 -0.0476987 0.000666667
 0.974341 -0.150254  0.112447 0.0169031 0.000666667
 0.955422 -0.143004  0.142296 -0.0752937 0.000666667
 0.951322 -0.149773  0.129288 -0.0792056 0.000666667
 0.947759 -0.143484  0.116292 -0.0591293 0.000666667
 0.944189 -0.141377  0.134317 -0.0773148 0.000666667
 0.961381 -0.153293  0.115062 -0.0743069 0.000666667
 0.957625 -0.133602  0.122684 -0.138615 0.000666667
  0.95559 -0.132724 0.0973155 0.141666 0.000666667
 0.944026 -0.126561  0.131328 -0.246383 0.000666667
 0.961896 -0.135228    0.1235 0.0150069 0.000666667
 0.950805 -0.147051  0.129266 -0.0653577 0.000666667
 0.977962 -0.130839  0.112333 -0.00433391 0.000666667
 0.982374 -0.147151  0.113375 0.152463 0.000666667
 0.948577 -0.167003 0.0912003 0.143091 0.000666667
 0.982237 -0.146701  0.110234 0.0308639 0.000666667
 0.929813 -0.157957  0.116186 0.0028011 0.000666667
 0.973833 -0.129857    0.1399 0.0666902 0.000666667
 0.954457 -0.128578  0.135828 -0.0377446 0.000666667
  0.97708 -0.162415  0.122886 0.121177 0.000666667
 0.972706 -0.139114  0.130273 -0.0436802 0.000666667
 0.948395 -0.160082  0.107683 0.0894916 0.000666667
 0.929122 -0.148645  0.114555 0.0863107 0.000666667
  0.94533 -0.131034  0.133503 -0.0909798 0.000666667
0.984568 -0.15897 0.123259 0.0184551 0.000666667
 0.993871 -0.126568  0.115206 0.0615674 0.000666667
 0.941226 -0.156665 0.0869553 0.0407631 0.000666667
 0.960079 -0.134883  0.138527 -0.00419767 0.000666667
 0.967485 -0.158326  0.118274 -0.0384172 0.000666667
 0.978597 -0.144453  0.122939 -0.0350256 0.000666667
  0.99391 -0.128203  0.117603 0.0656094 0.000666667
 0.954426 -0.149853  0.135278 -0.104703 0.000666667
 0.981425 -0.129768  0.130577 0.136301 0.000666667
 0.959397 -0.134933  0.120687 -0.1618 0.000666667
 0.977259 -0.152034   0.11608 -0.0387821 0.000666667
0.981903 -0.14939 0.114259 0.124707 0.000666667
 0.949601 -0.142667  0.117708 -0.078801 0.000666667
 0.959456 -0.132636  0.127517 0.00946824 0.000666667
 0.943013 -0.129585  0.130822 -0.269559 0.000666667
 0.960857 -0.152739  0.125038 -0.0366256 0.000666667
 0.944315 -0.127934  0.113114 -0.11358 0.000666667
 0.937873 -0.135114  0.123723 0.0578122 0.000666667
 0.964492 -0.151924  0.113035 0.0385087 0.000666667
  0.98399 -0.160512  0.131617 0.0516284 0.000666667
 0.989015 -0.147683  0.141325 0.0253884 0.000666667
 0.953585 -0.132645   0.10128 0.137441 0.000666667
 0.949236 -0.165916 0.0913637 0.154797 0.000666667
 0.975982 -0.129824  0.139234 0.057338 0.000666667
 0.968371 -0.129512  0.141228 0.0174463 0.000666667
 0.927681 -0.162971  0.120163 0.0119118 0.000666667
 0.954586 -0.137682 0.0978512 0.159211 0.000666667
  0.97429 -0.133244  0.110663 -0.00984747 0.000666667
  1.00287 -0.134751  0.136261 0.119187 0.000666667
 0.976487 -0.152421  0.113307 0.0203677 0.000666667
 0.933724 -0.132685  0.121622 0.0504482 0.000666667
  0.98495 -0.161336  0.114977 0.146101 0.000666667
 0.948621 -0.149815  0.112856 0.124101 0.000666667
 0.947642 -0.128637  0.105831 0.0297691 0.000666667
 0.980238 -0.144785  0.109626 0.126849 0.000666667
 0.969535 -0.134618  0.125637 -0.0902463 0.000666667
 0.932726 -0.142868  0.138429 -0.120258 0.000666667
0.980542 -0.15873 0.107552 0.0825548 0.000666667
 0.925557 -0.145771  0.108313 -0.0397111 0.000666667
 0.982192 -0.165222  0.124457 -0.0124238 0.000666667
 0.970032 -0.160308   0.10852 -0.020214 0.000666667
0.975359 -0.14364 0.114159 0.0431924 0.000666667
 0.947789 -0.129775  0.104817 0.0444089 0.000666667
 0.995063 -0.128531  0.117557 0.0794296 0.000666667
 0.959384 -0.134494  0.139427 -0.0428117 0.000666667
 0.979012 -0.160745  0.123082 0.125037 0.000666667
 0.943049 -0.156465 0.0899822 0.0606558 0.000666667
 0.969598 -0.127086  0.140652 0.0355839 0.000666667
 0.980802 -0.147311  0.111492 0.0203408 0.000666667
 0.963913 -0.161516  0.117345 -0.0116435 0.000666667
 0.982095 -0.157863  0.123443 0.0318823 0.000666667
 0.978371 -0.136372  0.110975 0.0511512 0.000666667
 0.969507 -0.127563  0.128348 -0.0994524 0.000666667
0.947775 -0.12725 0.102729 0.0289518 0.000666667
 0.950042 -0.160205  0.124237 -0.1161 0.000666667
0.963013 -0.13198 0.139558 -0.0635118 0.000666667
 0.994343 -0.128632  0.125585 0.0887418 0.000666667
 0.984635 -0.161433  0.130892 0.0500342 0.000666667
 0.959115 -0.137239   0.13681 -0.18773 0.000666667
 0.967665 -0.126769  0.130563 -0.114054 0.000666667
 0.991295 -0.145298  0.139601 0.0460912 0.000666667
 0.974751 -0.144738  0.122483 -0.0258459 0.000666667
 0.960466 -0.137494  0.137291 -0.0457537 0.000666667
 0.982369 -0.165646  0.123294 -0.00751603 0.000666667
 0.955889 -0.128341  0.134978 -0.0904276 0.000666667
 0.958076 -0.142152  0.132935 0.0402491 0.000666667
 0.96439  -0.1493 0.130611 0.0558252 0.000666667
 0.972374 -0.137301  0.122271 0.0201662 0.000666667
0.975073 -0.16446 0.123428 0.112918 0.000666667
 0.977222 -0.145248  0.121857 0.0474049 0.000666667
 0.977468 -0.131225  0.131538 0.100145 0.000666667
 0.984155 -0.145893  0.110351 0.00771426 0.000666667
 0.936509 -0.143038  0.141259 -0.118581 0.000666667
 0.932004 -0.146608  0.112361 0.0971807 0.000666667
 0.966366 -0.160278  0.118431 -0.000440801 0.000666667
 0.958628 -0.136832  0.134415 -0.193663 0.000666667
  0.97716 -0.143814  0.113619 -0.0176496 0.000666667
 0.985699 -0.132964  0.115414 0.0497164 0.000666667
0.994473 -0.1265 0.11639 0.0843032 0.000666667
 0.976023 -0.127761  0.138636 0.0679958 0.000666667
 0.967202 -0.151466  0.132219 0.0967334 0.000666667
 0.962939 -0.136072  0.140705 -0.0468181 0.000666667
  0.94507 -0.128237   0.10382 0.0285959 0.000666667
 0.960453 -0.154457  0.117772 -0.0503535 0.000666667
 0.952873 -0.163685   0.12222 0.155518 0.000666667
0.993477 -0.12755 0.114604 0.057286 0.000666667
 0.981722 -0.146213  0.110427 0.0484027 0.000666667
 0.970815 -0.149921  0.135337 0.0810357 0.000666667
 0.937188 -0.137753  0.134279 0.16234 0.000666667
0.983703 -0.15928 0.121829 0.0014698 0.000666667
 0.947176  -0.15437 0.0973296 0.126931 0.000666667
  0.93842 -0.138608  0.115171 0.165711 0.000666667
 0.959008 -0.152614  0.138335 0.017093 0.000666667
   0.9784 -0.147095  0.135215 0.0027802 0.000666667
  0.94531  -0.13225 0.0883783 0.111386 0.000666667
 0.982375 -0.140559  0.139209 0.0684924 0.000666667
 0.971067 -0.122401  0.131434 -0.0791117 0.000666667
 0.961397 -0.130891  0.131499 -0.0161902 0.000666667
 0.982233 -0.164353  0.127022 -0.029163 0.000666667
0.977962 -0.15101 0.138209 0.0228471 0.000666667
 0.972349 -0.146145  0.130885 0.112763 0.000666667
 0.95917 -0.14321 0.135915 0.00596345 0.000666667
 0.948015 -0.150959  0.128811 -0.0635954 0.000666667
 0.943946 -0.127664  0.134724 -0.0735403 0.000666667
 0.976137 -0.138518  0.124961 -0.0293257 0.000666667
0.970989 -0.14261 0.131523 -0.0394043 0.000666667
 0.974445 -0.149583  0.113801 0.0316606 0.000666667
 0.938452 -0.139565  0.117402 0.152673 0.000666667
0.980031 -0.16374 0.124898 0.121769 0.000666667
0.995467 -0.16709 0.114871 0.125136 0.000666667
 0.959982 -0.153096   0.12481 -0.0517211 0.000666667
 0.988691 -0.157884  0.127316 0.0398338 0.000666667
 0.949363 -0.133757  0.108957 -0.0819709 0.000666667
 0.945962 -0.140969  0.130692 -0.0809948 0.000666667
 0.950393 -0.150883  0.130033 -0.0419658 0.000666667
0.981853 -0.13987  0.13748 0.0508451 0.000666667
 0.986289 -0.128769  0.129424 0.0199926 0.000666667
 0.950443 -0.156087  0.112717 0.225765 0.000666667
 0.958725 -0.132974  0.121026 -0.151793 0.000666667
 0.961895 -0.133881  0.110101 -0.0155097 0.000666667
 0.979463 -0.131968  0.133313 -0.0225182 0.000666667
 0.968512 -0.152417  0.134808 -0.064192 0.000666667
    0.982 -0.146395  0.111784 0.118126 0.000666667
 0.977602 -0.132801   0.13049 0.12783 0.000666667
 0.974117 -0.129026  0.107304 -0.0112295 0.000666667
0.978515 -0.13512 0.115601 0.0447389 0.000666667
 0.984054 -0.146959   0.10858 0.00876652 0.000666667
0.932088 -0.14892 0.110498 0.0757677 0.000666667
 0.934673 -0.143425  0.108851 0.079962 0.000666667
0.978042 -0.13645 0.124396 -0.0365538 0.000666667
 0.946776 -0.162806  0.110324 -0.0795647 0.000666667
 0.929175 -0.154073  0.118077 -0.0648189 0.000666667
 0.979547 -0.151536  0.136168 -0.0132475 0.000666667
 0.948618 -0.158983  0.124536 -0.127921 0.000666667
0.981724 -0.15717 0.110202 0.0513797 0.000666667
 0.96245  -0.1314 0.106886 -0.0250865 0.000666667
 0.953029 -0.129743  0.121508 0.0905525 0.000666667
 0.927438 -0.150034  0.106968 -0.0474358 0.000666667
 0.968954 -0.128978  0.135392 0.046098 0.000666667
 0.956406 -0.137033  0.136598 -0.180482 0.000666667
 0.984387 -0.148337  0.127575 0.156406 0.000666667
  1.00373 -0.134889    0.1388 0.132216 0.000666667
 0.984978 -0.148096  0.129883 0.112234 0.000666667
 0.98127  -0.1561 0.124905 0.133345 0.000666667
 0.980499 -0.148775  0.146891 0.0601841 0.000666667
 0.976159 -0.151435   0.11962 -0.0594451 0.000666667
 0.984132 -0.137351  0.117926 0.04303 0.000666667
 0.997734 -0.165585  0.111858 0.117626 0.000666667
 0.943874 -0.125493  0.129458 -0.268664 0.000666667
 0.961828 -0.153044   0.11886 -0.0469583 0.000666667
 0.975112 -0.140503  0.122611 0.019721 0.000666667
 0.96367  -0.1342 0.138973 -0.0545468 0.000666667
 0.972208 -0.150625  0.117967 -0.0152933 0.000666667
 0.949012 -0.146677  0.130826 -0.0653898 0.000666667
0.981736 -0.13399 0.133736 -0.0542839 0.000666667
 0.976963 -0.142404  0.123856 0.026509 0.000666667
 0.979125 -0.137885  0.126249 -0.0106013 0.000666667
 0.982551 -0.143934  0.120074 -0.00657471 0.000666667
 0.971572 -0.135998  0.147189 0.122782 0.000666667
0.986857 -0.15524  0.12183 0.0200751 0.000666667
 0.925263 -0.151525  0.108214 -0.0670933 0.000666667
 0.962119 -0.133074  0.145087 0.120244 0.000666667
 0.960486 -0.135518  0.137731 -0.0413969 0.000666667
 0.972605 -0.132899  0.119186 -0.0864689 0.000666667
 0.932449 -0.143557  0.109499 0.0953727 0.000666667
 0.978696 -0.145875  0.111232 0.0111324 0.000666667
  0.95208 -0.135677 0.0995849 0.16475 0.000666667


==> output_ims_3_3_3_1/count_action_2.txt <==
7.38746
 0.982896 -0.157752  0.121852 -0.000734564 0.000666667
 0.977548 -0.144214  0.121975 -0.0220784 0.000666667
 0.984153 -0.158679  0.118984 0.0338696 0.000666667
 0.970622 -0.135867  0.150054 0.0974253 0.000666667
 0.970693 -0.135625    0.1245 -0.0748058 0.000666667
 0.959593 -0.120652  0.136574 0.19314 0.000666667
0.982819 -0.16102 0.116268 0.149806 0.000666667
 0.942299 -0.129018  0.130567 -0.243347 0.000666667
 0.976656 -0.139779  0.124355 -0.0162631 0.000666667
 0.962089 -0.136351  0.137226 -0.0216369 0.000666667
0.966947  -0.1486 0.113567 0.0384649 0.000666667
 0.974636 -0.147923  0.117715 -0.0498945 0.000666667
 0.971503 -0.131713  0.146959 0.039056 0.000666667
 0.981989 -0.160279   0.10872 0.0560858 0.000666667
 0.974875 -0.137301  0.125192 0.0104012 0.000666667
 0.969611 -0.152065  0.119204 -0.0832868 0.000666667
  0.97708 -0.134588  0.132693 -0.03932 0.000666667
 0.976785 -0.152274  0.107388 0.0144261 0.000666667
0.981813 -0.14745 0.112295 0.00909772 0.000666667
 0.972414 -0.149969    0.1232 0.0611432 0.000666667
 0.961269 -0.142114  0.132799 -0.10765 0.000666667
 0.977428 -0.145166  0.115772 0.0107136 0.000666667
 0.978826 -0.142898  0.121644 0.0573266 0.000666667
 0.978321 -0.144285  0.124353 0.0222158 0.000666667
 0.977674 -0.150788  0.113414 0.0441694 0.000666667
0.971181  -0.1429 0.129279 -0.0475253 0.000666667
 0.973948 -0.129397  0.140246 -0.0262093 0.000666667
 0.952141 -0.130549  0.140814 -0.127174 0.000666667
 0.978463 -0.137518   0.12461 -0.0229864 0.000666667
 0.974614 -0.148264  0.128374 0.00055517 0.000666667
 0.965175 -0.134099   0.14466 0.131914 0.000666667
  1.00567 -0.144964  0.125445 0.107188 0.000666667
  0.97046 -0.133068  0.127768 -0.0821478 0.000666667
 0.970604 -0.136889  0.147018 0.117257 0.000666667
 0.965407 -0.133308  0.150924 0.128029 0.000666667
 0.974619 -0.145684  0.121922 0.0720012 0.000666667
 0.968247 -0.128869  0.140225 0.00594031 0.000666667
 0.974802 -0.151243  0.113047 0.0282108 0.000666667
0.966462 -0.13132 0.145989 0.113827 0.000666667
 0.975462 -0.143964  0.120521 -0.0519901 0.000666667
 0.979589 -0.138384  0.126444 -0.0469534 0.000666667
  0.97907 -0.150351  0.129377 0.0282321 0.000666667
 0.975966 -0.151958  0.110491 0.0212655 0.000666667
 0.955703 -0.127271  0.137575 -0.0765643 0.000666667
 0.986518 -0.155849  0.116335 0.150347 0.000666667
0.963173 -0.12839 0.145514 0.0613994 0.000666667
 0.975929 -0.151869  0.115876 -0.0750288 0.000666667
 0.974083 -0.147836  0.122158 0.0854421 0.000666667
  0.98353 -0.148001  0.130511 0.12426 0.000666667
 0.965967 -0.131903  0.144782 0.089677 0.000666667
   0.9861 -0.156809    0.1168 0.156383 0.000666667
 0.979631 -0.144084  0.123671 0.0108513 0.000666667
 0.977901 -0.155686  0.109575 0.0306079 0.000666667
 0.987481 -0.157752  0.119505 0.0453822 0.000666667
0.946039 -0.12802 0.127602 -0.282815 0.000666667
 0.961589 -0.131099  0.142573 -0.0819153 0.000666667
 0.975911 -0.152338  0.118715 -0.0307056 0.000666667
 0.977114 -0.138116  0.124679 -0.0423195 0.000666667
 0.980082 -0.131138  0.134352 0.010898 0.000666667
0.972116 -0.14041 0.132161 -0.0347743 0.000666667
 0.973307 -0.128122   0.14118 0.0406667 0.000666667
 0.973045 -0.146808  0.114902 0.0432463 0.000666667
 0.976755 -0.142702  0.126217 0.0649114 0.000666667
0.963044 -0.14274 0.129958 -0.102703 0.000666667
 0.982487 -0.158343  0.118322 0.0201235 0.000666667
 0.976896 -0.136587  0.126107 0.0161088 0.000666667
 0.976516 -0.153722  0.106063 0.0372901 0.000666667
 0.977213 -0.158705  0.109482 0.0807828 0.000666667
 0.970918 -0.144218   0.12157 -0.114208 0.000666667
 0.972703 -0.140169  0.126388 -0.0410225 0.000666667
0.959227 -0.13353 0.136329 -0.05448 0.000666667
 0.977474 -0.138072  0.124311 -0.0174196 0.000666667
 0.975312 -0.150659  0.119536 -0.0608631 0.000666667
 0.966921 -0.134845  0.145954 0.0858741 0.000666667
 0.982634 -0.142585  0.120068 0.00385303 0.000666667
 0.976193 -0.142258  0.125349 0.0105237 0.000666667
   0.9717 -0.144512   0.12919 -0.038425 0.000666667
 0.980362 -0.156002  0.108465 0.0732173 0.000666667
 0.971342 -0.160849  0.107429 -0.0281631 0.000666667
 0.981567 -0.137378  0.136313 -0.0298106 0.000666667
 0.962481 -0.136104  0.142305 -0.076818 0.000666667
 0.946913 -0.130138  0.132692 -0.274046 0.000666667
 0.982161 -0.142633  0.119597 -0.00301816 0.000666667
 0.974917 -0.148789  0.123593 0.0668993 0.000666667
 0.980168 -0.149079  0.127095 0.0494073 0.000666667
 0.969638 -0.148257  0.122423 -0.0755734 0.000666667
0.964378 -0.14916 0.115088 0.0139524 0.000666667
 0.977161 -0.137839  0.124475 -0.0474209 0.000666667
 0.976224 -0.128539  0.141719 -0.0422687 0.000666667
 0.981156 -0.159082  0.108384 0.06047 0.000666667
 0.943633 -0.128754   0.13194 -0.292979 0.000666667
 0.982527 -0.147638   0.12941 0.148286 0.000666667
  1.00772 -0.140608  0.128204 0.145344 0.000666667
 0.964031 -0.136207  0.137259 -0.0467121 0.000666667
 0.975315 -0.155269  0.109127 0.0319108 0.000666667
 0.961126 -0.133794  0.135635 -0.174383 0.000666667
 0.980109 -0.147533  0.115534 0.15028 0.000666667
    1.009 -0.139278  0.129322 0.163043 0.000666667
 0.976964 -0.143224  0.119697 0.059598 0.000666667
 0.978638 -0.133491  0.135206 -0.031086 0.000666667
 0.977228 -0.144245  0.124693 0.0266866 0.000666667
 0.953269 -0.127744  0.140056 -0.118305 0.000666667
 0.976423 -0.151098  0.118169 -0.0507172 0.000666667
 0.981212 -0.133506  0.137256 -0.0453624 0.000666667
 0.981792 -0.146608  0.128717 0.139828 0.000666667
 0.983158 -0.158402   0.10551 0.0854603 0.000666667
 0.976059 -0.151488  0.107762 0.0667567 0.000666667
 0.980137 -0.133531  0.133882 -0.0477293 0.000666667
 0.979888 -0.134155  0.134393 -0.0138184 0.000666667
 0.959742 -0.134042  0.136589 -0.025879 0.000666667
 0.973193 -0.149812   0.11182 -0.00402921 0.000666667
 0.974526 -0.150838  0.117961 -0.0331345 0.000666667
 0.975023 -0.152905  0.114945 0.0140576 0.000666667
 0.980864 -0.150459  0.110438 0.0496884 0.000666667
 0.979961 -0.145536  0.122536 -0.0145847 0.000666667
0.971457 -0.14806  0.12132 0.0484596 0.000666667
 0.977522 -0.143927  0.123852 0.0342088 0.000666667
 0.974857 -0.150145  0.111298 0.0541282 0.000666667
 0.941087 -0.125391  0.127218 -0.247514 0.000666667
 0.975875 -0.140044  0.127983 0.00721542 0.000666667
0.976176 -0.15447 0.125521 0.0297927 0.000666667
 0.969105 -0.141404    0.1301 -0.0305105 0.000666667
 0.978855 -0.136368  0.135188 -0.00914785 0.000666667
 0.979517 -0.137496  0.126508 -0.0652487 0.000666667
 0.957423 -0.127893  0.138563 -0.136817 0.000666667
 0.982676 -0.159888  0.123196 0.0143758 0.000666667
 0.983666 -0.148776  0.129617 0.130504 0.000666667
 0.982596 -0.147252  0.110636 0.0286136 0.000666667
 0.976258 -0.143534  0.123723 -0.0246791 0.000666667
 0.981477 -0.155614  0.121322 -0.0103083 0.000666667
 0.979692 -0.157608  0.106225 0.0827136 0.000666667
 0.961289 -0.121859  0.137758 0.216845 0.000666667
 0.971823 -0.140986  0.131839 0.00848378 0.000666667
 0.977285 -0.134432  0.136247 -0.0232562 0.000666667
 0.985963 -0.159729  0.114798 0.169906 0.000666667
 0.959736 -0.134157  0.122385 -0.171293 0.000666667
 0.981707 -0.146654  0.110671 0.0046963 0.000666667
 0.985506 -0.143256  0.122547 -0.0142775 0.000666667
0.976595 -0.14272  0.12265 0.0104102 0.000666667
 0.980964 -0.138951  0.132919 0.081782 0.000666667
 0.972126 -0.138568  0.131102 -0.0210138 0.000666667
 0.982351 -0.156257  0.109337 0.0774557 0.000666667
 0.968043 -0.148198  0.120407 -0.0882137 0.000666667
 0.954285 -0.129357  0.145119 -0.154713 0.000666667
 0.944693 -0.126011  0.129883 -0.261951 0.000666667
0.979313 -0.13901 0.127639 -0.0327744 0.000666667
   0.9785 -0.145273  0.120877 0.0335317 0.000666667
 0.980114 -0.138867  0.121533 0.0034668 0.000666667
0.976508 -0.13654 0.126934 -0.0254986 0.000666667
  0.98027 -0.158277  0.108158 0.0423507 0.000666667
 0.985386 -0.158652   0.11887 0.15053 0.000666667
 0.976599 -0.137012  0.124827 -0.00327766 0.000666667
 0.978715 -0.131502  0.148352 0.0491366 0.000666667
 0.984284 -0.148939  0.129263 0.130966 0.000666667
 0.977339 -0.151372  0.113575 0.0324324 0.000666667
  0.97788 -0.136897  0.132169 -0.0210319 0.000666667
 0.975249 -0.150478  0.111648 0.0207008 0.000666667
 0.978334 -0.137974  0.125614 -0.0257313 0.000666667
 0.975472 -0.153013  0.112319 0.0161111 0.000666667
 0.972289 -0.149009  0.123512 0.0841348 0.000666667
 0.986984 -0.145148   0.12273 -0.0113095 0.000666667
 0.959994 -0.133686   0.13866 -0.0420201 0.000666667
 0.970577 -0.127696  0.142492 0.00307019 0.000666667
 0.970392 -0.140244  0.131921 -0.0302329 0.000666667
 0.981292 -0.138734  0.138281 0.0553302 0.000666667
 0.976575 -0.137264    0.1232 0.0155881 0.000666667
 0.969695 -0.151239  0.117799 -0.121139 0.000666667
 0.975608 -0.151406  0.108758 0.0500819 0.000666667
 0.979368 -0.147025   0.11153 0.026345 0.000666667
 0.980661 -0.134636  0.136583 -0.0149357 0.000666667
 0.978499 -0.160796  0.109553 0.0547069 0.000666667
 0.970959 -0.149554   0.12222 0.0634993 0.000666667
 0.980381 -0.136346  0.127455 -0.0199629 0.000666667
 0.979823 -0.145738   0.11174 0.0243225 0.000666667
 0.98596 -0.14456 0.120329 0.00309069 0.000666667
 0.980505 -0.158056  0.105563 0.061539 0.000666667
 0.961419 -0.122431  0.137817 0.20631 0.000666667
 0.979438 -0.158982  0.111737 0.0332159 0.000666667
 0.978058 -0.145935  0.119738 0.0492687 0.000666667
 0.969321 -0.142533  0.131576 -0.0517683 0.000666667
 0.971728 -0.139723   0.12806 -0.0628125 0.000666667
 0.962614 -0.132918  0.146595 0.119401 0.000666667
 0.964673 -0.135025  0.149075 0.101909 0.000666667
 0.969084 -0.141964  0.129937 0.00180626 0.000666667
 0.978304 -0.144246  0.121844 0.0673998 0.000666667
 0.963318 -0.133927  0.142568 0.116698 0.000666667
 0.974966 -0.149134  0.119712 -0.0518385 0.000666667
 0.979085 -0.138297  0.135598 -0.0448183 0.000666667
 0.964421 -0.134138  0.138547 -0.066108 0.000666667
 0.972413 -0.129069   0.14052 -0.0487016 0.000666667
 0.971653 -0.132276  0.148683 0.0350989 0.000666667
 1.00558 -0.14055 0.126681 0.132384 0.000666667
 0.965527 -0.134912  0.144993 0.117662 0.000666667
 0.943161 -0.128397  0.129784 -0.262746 0.000666667
  0.98457 -0.161001  0.118732 0.0300692 0.000666667
  0.95617 -0.133658  0.136672 -0.0365961 0.000666667
 0.942111 -0.129183  0.130427 -0.259067 0.000666667
 0.987752 -0.145221  0.118406 0.0126756 0.000666667
 0.971974 -0.137268  0.122996 -0.0922281 0.000666667
 0.970871 -0.136436  0.125265 -0.0848055 0.000666667
0.977162 -0.15121 0.117813 -0.0486378 0.000666667
  0.98147 -0.157409  0.110149 0.0707071 0.000666667
 0.975286 -0.151987  0.104803 0.0490748 0.000666667
 0.978973 -0.158222    0.1095 0.0525014 0.000666667
 0.963314 -0.134536   0.13975 -0.0610077 0.000666667
 0.976531 -0.146787  0.120526 0.0350246 0.000666667
 0.967071 -0.138405  0.138334 -0.0603821 0.000666667
 0.986043 -0.158676  0.116114 0.130906 0.000666667
 0.967646 -0.137619  0.123558 -0.106715 0.000666667
 0.978797 -0.152499  0.111416 0.0499241 0.000666667
 0.961352 -0.134665  0.136402 -0.0534452 0.000666667
 0.971677 -0.148955  0.123258 0.0844432 0.000666667
 0.970585 -0.139435  0.129802 -0.016357 0.000666667
  0.97742 -0.144986   0.11959 0.0624472 0.000666667
 0.982128 -0.134167    0.1332 0.153792 0.000666667
 0.979394 -0.135892  0.133388 -0.0382292 0.000666667
  0.97462 -0.138828  0.121282 -0.00397451 0.000666667
 0.978881 -0.158427  0.106625 0.0602442 0.000666667
 0.973768 -0.152454  0.112397 0.0514806 0.000666667
 0.976471 -0.145218  0.121865 -0.0570981 0.000666667
 0.965712 -0.133525  0.145754 0.135574 0.000666667
 0.964214 -0.135209  0.137273 -0.0577728 0.000666667
 0.974484 -0.137579  0.129622 -0.022634 0.000666667
 0.980711 -0.130881  0.131773 -0.0271561 0.000666667
 0.971073 -0.131872  0.147273 0.0443842 0.000666667
 0.964495 -0.152285  0.112337 0.0354501 0.000666667
 0.977979 -0.137546  0.125611 -0.0364835 0.000666667
 0.978447 -0.147775  0.120617 0.0216573 0.000666667
 0.979276 -0.156909  0.110573 0.0862578 0.000666667
 0.956384 -0.126901   0.13473 -0.118956 0.000666667
 0.974557 -0.147946   0.12232 0.0740817 0.000666667
0.969664 -0.12787 0.139183 -0.00653915 0.000666667
 0.977447 -0.143904  0.126313 0.0367749 0.000666667
 0.976204 -0.138519   0.12334 -0.00435672 0.000666667
 0.981075 -0.160532  0.106661 0.0661976 0.000666667
 0.979171 -0.140314  0.122371 -0.0130924 0.000666667
 0.972358 -0.139117  0.127698 -0.0141958 0.000666667
0.963449 -0.13397 0.137821 -0.0687598 0.000666667
 0.975888 -0.153196  0.109961 0.0320172 0.000666667
 0.982354 -0.147723  0.128638 0.0713181 0.000666667
 0.945795 -0.129065  0.133124 -0.251743 0.000666667
 0.969305 -0.141473  0.128177 -0.0740111 0.000666667
0.979913 -0.13338 0.134769 -0.0257854 0.000666667
 0.978826 -0.131869  0.134221 -0.0204425 0.000666667
 0.962682 -0.132215  0.146975 0.11741 0.000666667
0.968036 -0.14742 0.121043 -0.0717725 0.000666667
 0.960312 -0.135889  0.138216 -0.0187881 0.000666667
 0.974653 -0.127803  0.140238 -0.0169871 0.000666667
 0.975969 -0.149659  0.111787 0.00899547 0.000666667
 0.959064 -0.119716  0.137196 0.181315 0.000666667
 0.960382 -0.132668  0.140415 -0.0783574 0.000666667
0.969823 -0.14721 0.118847 -0.0639573 0.000666667
 0.979889 -0.144059  0.120551 -0.0121082 0.000666667
 0.980646 -0.133691  0.136135 -0.0323778 0.000666667
 0.981971 -0.160198  0.107123 0.0713744 0.000666667
 0.985123 -0.159919  0.119041 0.130567 0.000666667
 0.982997 -0.148008   0.13079 0.134542 0.000666667
 0.963994 -0.150041  0.115893 0.0241506 0.000666667
 0.982015 -0.139978  0.135349 0.0633634 0.000666667
 0.972431 -0.135669  0.148681 0.0996233 0.000666667
 0.974891 -0.149568  0.112917 0.0202571 0.000666667
 0.945935 -0.126157   0.13106 -0.243504 0.000666667
 0.973952 -0.130316  0.137547 0.0796742 0.000666667
 0.972071 -0.137691  0.129844 -0.0493768 0.000666667
 0.978139 -0.146145  0.124466 -0.02428 0.000666667
 0.977618 -0.152519  0.115997 -0.0399631 0.000666667
 0.982189 -0.149813  0.115899 0.120986 0.000666667
 0.942688 -0.129657  0.131358 -0.283112 0.000666667
 0.978227 -0.130144  0.137232 0.0535272 0.000666667
 0.968911 -0.130087  0.141822 0.00662173 0.000666667
  0.97759 -0.153151  0.113129 0.0164633 0.000666667
 0.983707 -0.162451  0.114467 0.150226 0.000666667
 0.970414 -0.134465  0.123214 -0.111625 0.000666667
 0.980068 -0.159655  0.106869 0.0934719 0.000666667
 0.971484 -0.159495  0.107735 -0.0344005 0.000666667
 0.981761 -0.146301  0.110328 0.0279756 0.000666667
 0.962984 -0.132646  0.138295 -0.0626341 0.000666667
 0.974776 -0.146872   0.12195 -0.0117574 0.000666667
 0.977574 -0.145206   0.12136 0.032799 0.000666667
 0.958496 -0.136885  0.133239 -0.193523 0.000666667
0.982961 -0.14665 0.110798 0.0568532 0.000666667
 0.981074 -0.141471    0.1405 0.063173 0.000666667
 0.977388 -0.138261  0.124857 -0.0306942 0.000666667
 0.969632 -0.143622  0.132781 -0.051605 0.000666667
 0.975136 -0.150324  0.113007 0.0379417 0.000666667
 0.980651 -0.138392  0.138113 0.0686727 0.000666667
 0.978938 -0.132759  0.134095 -0.0143771 0.000666667
0.981069 -0.15686 0.109996 0.0413922 0.000666667
 0.983516 -0.149111   0.12773 0.162363 0.000666667
0.983346 -0.14905 0.129897 0.105478 0.000666667
 0.974302 -0.152298  0.119957 -0.0393722 0.000666667
  0.97539 -0.140127  0.122451 0.0155933 0.000666667
 0.964843 -0.134717  0.136962 -0.0642319 0.000666667
 0.971049 -0.152092   0.11715 -0.0178281 0.000666667
 0.977648 -0.142457  0.124516 0.0287875 0.000666667
 0.980421 -0.137044   0.12615 0.0146836 0.000666667
 0.982454 -0.144024  0.120513 -0.0204968 0.000666667
 0.972632 -0.135944  0.147889 0.119801 0.000666667
 0.985369 -0.154159  0.123529 0.0191565 0.000666667
 0.962528 -0.132543  0.144494 0.117429 0.000666667
 0.978266 -0.145152  0.112144 -7.72585e-05 0.000666667
 0.982134 -0.143099  0.117775 -0.00509917 0.000666667
  0.97073 -0.136517  0.146072 0.138616 0.000666667
  0.98333 -0.140715  0.138561 0.0468142 0.000666667
 0.968653 -0.142377  0.131174 -0.0315275 0.000666667
 0.975398 -0.148424  0.113118 0.014324 0.000666667
 0.979055 -0.137666  0.125152 -0.0151153 0.000666667
 0.944535 -0.129915  0.129628 -0.281183 0.000666667
 0.979395 -0.138845  0.125195 -0.00104477 0.000666667
 0.977214 -0.136815  0.125093 -0.0398527 0.000666667
 0.972164 -0.131379  0.147566 0.0441271 0.000666667
 0.964313 -0.133913   0.14543 0.126458 0.000666667
 0.980381 -0.136052  0.135308 -0.0129454 0.000666667
  0.98228 -0.143968  0.117658 -0.00714163 0.000666667
 0.978201 -0.144078   0.12291 0.0521304 0.000666667
 0.977107 -0.143406  0.129073 0.011575 0.000666667
 0.975599 -0.148021  0.120519 0.0568897 0.000666667
 0.982152 -0.134702  0.134221 -0.0204072 0.000666667
 0.963328 -0.141099  0.131066 -0.11339 0.000666667
 0.969013 -0.162278  0.109369 -0.0176594 0.000666667
 0.974855 -0.142457  0.127353 0.0554719 0.000666667
 0.980653 -0.147595  0.130981 0.127303 0.000666667
 0.960884 -0.120356  0.139548 0.200726 0.000666667
 0.970609 -0.135205  0.127202 -0.0784755 0.000666667
0.953657 -0.13068  0.14041 -0.134701 0.000666667
 0.976252 -0.154681  0.107309 0.0633088 0.000666667
 0.985073 -0.144803  0.122703 -0.0280729 0.000666667
 0.963472 -0.134781  0.140193 -0.0507055 0.000666667
 0.979743 -0.158161  0.108412 0.0657575 0.000666667
 0.975541 -0.145457  0.122157 -0.02536 0.000666667
 0.978911 -0.140405  0.124257 -0.0158915 0.000666667
  1.00495 -0.139613  0.128128 0.123339 0.000666667
 0.971786 -0.144261  0.122455 -0.0136272 0.000666667
 0.977537 -0.143056  0.124173 0.020787 0.000666667
 0.964793 -0.141744  0.128899 -0.11886 0.000666667
 0.956112 -0.128906  0.139062 -0.0977896 0.000666667
 0.965068 -0.132852  0.137886 -0.051642 0.000666667
 0.980715 -0.132527  0.132191 -0.0319761 0.000666667
  0.98317 -0.146457  0.129544 0.128067 0.000666667
 0.978463 -0.137323  0.133824 -0.0249113 0.000666667
 0.956382 -0.127957  0.138242 -0.107311 0.000666667
 0.978702 -0.138228  0.136365 -0.00998676 0.000666667
 0.969526 -0.147577  0.120345 -0.0789038 0.000666667
 0.983115 -0.148969  0.130128 0.133023 0.000666667
 0.971285 -0.140834   0.13025 -0.0452 0.000666667
 0.982349 -0.160998  0.112168 0.0196096 0.000666667
 0.974926 -0.144692  0.119384 0.034434 0.000666667
 0.973677 -0.143099  0.121506 -0.0276851 0.000666667
 0.959519 -0.135628  0.137425 -0.0783983 0.000666667
 0.965618 -0.150348  0.111759 0.0346624 0.000666667
 0.963619 -0.132167  0.145344 0.110177 0.000666667
 0.979507 -0.136795   0.13577 0.0255485 0.000666667
 0.980973 -0.137542  0.134929 -0.0195532 0.000666667
 0.981559 -0.156416  0.109912 0.0646164 0.000666667
 0.976341 -0.136993   0.12399 -0.017636 0.000666667
 0.980977 -0.130967  0.134079 -0.0472283 0.000666667
 0.969644 -0.135838  0.125636 -0.082283 0.000666667
 0.971545 -0.137118  0.148238 0.127617 0.000666667
 0.961325 -0.122908  0.137153 0.187105 0.000666667
 0.982115 -0.160316  0.106428 0.0592823 0.000666667
 0.979599 -0.156817  0.109152 0.0693406 0.000666667
 0.980325 -0.139902  0.134701 0.0859752 0.000666667
 0.982671 -0.146735  0.131221 0.137298 0.000666667
 0.973692 -0.150392  0.118547 -0.0328885 0.000666667
 0.978141 -0.135916  0.132974 -0.0291753 0.000666667
 0.977508 -0.138483  0.128181 -0.0211546 0.000666667
 0.961551 -0.134833  0.138071 -0.0342658 0.000666667
 0.971068 -0.137587  0.128775 -0.0419667 0.000666667
 0.968592 -0.147856  0.119812 -0.0687684 0.000666667
 0.970965 -0.135703  0.147852 0.111033 0.000666667
 0.962965 -0.132978  0.145401 0.120957 0.000666667
 0.980312 -0.148739  0.110229 0.0574617 0.000666667
 0.969705 -0.140722  0.127004 -0.0283177 0.000666667
 0.970105 -0.136989  0.148105 0.138487 0.000666667
0.970162 -0.14639 0.124084 0.0765693 0.000666667
 0.977807 -0.143815  0.124005 0.0291383 0.000666667
 0.985094 -0.144676  0.130401 0.144737 0.000666667
 0.966796 -0.148543  0.114824 0.012759 0.000666667
 0.967054 -0.131654   0.14433 0.0569784 0.000666667
 0.941954 -0.128643  0.130293 -0.260927 0.000666667
 0.975655 -0.155776   0.10934 -0.00232676 0.000666667
 0.976462 -0.149429  0.112066 0.0106033 0.000666667
 0.977305 -0.144303  0.119275 0.0570843 0.000666667
 0.945005 -0.130132  0.129802 -0.240615 0.000666667
 0.984805 -0.145266  0.120254 -0.0176362 0.000666667
 0.979513 -0.143415  0.123988 -0.0395537 0.000666667
 0.983144 -0.140324  0.138709 0.0491163 0.000666667
 0.986211 -0.155484  0.120636 0.0135398 0.000666667
 0.976174 -0.149579  0.111048 0.0468988 0.000666667
  0.94248 -0.128324  0.128669 -0.280475 0.000666667
 0.971642 -0.142607  0.131421 -0.0228229 0.000666667
 0.982639 -0.147456  0.111184 0.0100467 0.000666667
  0.98344 -0.158373  0.118414 0.0374312 0.000666667
 0.987396 -0.157315  0.116943 0.120173 0.000666667
 0.961277 -0.130058   0.14555 0.0696371 0.000666667
 0.965052 -0.152111  0.112075 0.0437341 0.000666667
 0.972144 -0.140212  0.128928 -0.0691816 0.000666667
 0.981348 -0.149291   0.11445 0.109069 0.000666667
  0.96025 -0.135144  0.139595 -0.0426444 0.000666667
 0.970933 -0.142202  0.130943 -0.0313635 0.000666667
 0.979825 -0.157086  0.106942 0.0955229 0.000666667
 0.980338 -0.146331  0.123167 0.0503076 0.000666667
0.973023 -0.14841 0.123335 0.0665903 0.000666667
 0.971659 -0.129534  0.141424 0.0140159 0.000666667
 0.984283 -0.157507  0.116896 0.00344952 0.000666667
 0.944912 -0.129913  0.132685 -0.251025 0.000666667
  0.96696 -0.130926  0.144847 0.12727 0.000666667
  0.97008 -0.138983  0.131491 -0.0377653 0.000666667
 0.955163 -0.130322   0.14073 -0.123598 0.000666667
   0.9437 -0.127109  0.130393 -0.265503 0.000666667
  0.98132 -0.158584  0.107959 0.0689199 0.000666667
 0.964899 -0.135147  0.150095 0.12678 0.000666667
  0.95696 -0.128096   0.13802 -0.114623 0.000666667
 0.978096 -0.151503  0.112625 0.0417013 0.000666667
 0.983352 -0.148824  0.130635 0.109274 0.000666667
 0.980545 -0.160894  0.111297 0.0729747 0.000666667
 0.980519 -0.143845  0.116769 -0.00730312 0.000666667
  0.97183 -0.134012  0.146379 0.123734 0.000666667
 0.985981 -0.157714  0.117483 0.122867 0.000666667
 0.985614 -0.157541  0.120755 0.0276611 0.000666667
 0.979421 -0.135893  0.134576 -0.0366647 0.000666667
  0.97179 -0.140739  0.129974 -0.00907443 0.000666667
 0.965298 -0.132298  0.146903 0.112873 0.000666667
 0.975431 -0.154412  0.105421 0.0518153 0.000666667
 0.978055 -0.151123  0.104369 0.0413354 0.000666667
 0.972424 -0.148968  0.124017 0.0616586 0.000666667
 0.982801 -0.157541  0.116785 -0.00910337 0.000666667
 0.963747 -0.133965  0.148244 0.109297 0.000666667
0.983049 -0.14852 0.112706 0.0323269 0.000666667
 0.982488 -0.156854  0.118698 0.0299229 0.000666667
0.973999 -0.14302 0.123458 -0.0286725 0.000666667
0.967804 -0.12879 0.137811 -0.00937612 0.000666667
 0.963796 -0.141595    0.1304 -0.116373 0.000666667
 0.970101 -0.144375  0.127269 -0.0436303 0.000666667
0.982838 -0.14416  0.11944 -0.0276465 0.000666667
 0.960878 -0.132356  0.141794 -0.0578421 0.000666667
  0.97232 -0.141793   0.12919 -0.0518749 0.000666667
 0.983508 -0.158873  0.107089 0.0790689 0.000666667
 0.979785 -0.138021  0.125765 0.00475136 0.000666667
 0.969983 -0.128575  0.139541 0.0256145 0.000666667
0.959847 -0.12137 0.140422 0.182069 0.000666667
 0.953521 -0.130296  0.143105 -0.152012 0.000666667
 0.969967 -0.141749  0.129296 -0.0297087 0.000666667
 0.976654 -0.138427  0.122543 -0.0325925 0.000666667
 0.972681 -0.132326  0.146975 0.0467928 0.000666667
 0.968065 -0.138858  0.130352 -0.000522315 0.000666667
 0.982752 -0.147475  0.128595 0.124665 0.000666667
 0.975822 -0.136267  0.123911 -0.0534664 0.000666667
 0.971465 -0.151287  0.120154 -0.0852692 0.000666667
 0.977764 -0.152505  0.111021 0.0311077 0.000666667
0.944552 -0.12491 0.131512 -0.259678 0.000666667
  1.00556 -0.145581  0.124051 0.103407 0.000666667
  0.98201 -0.142591  0.118874 -0.0156257 0.000666667
 0.980913 -0.160452  0.108841 0.0480527 0.000666667
 0.982993 -0.148399  0.130629 0.141626 0.000666667
 0.960477 -0.132961  0.137758 -0.0300197 0.000666667
0.977813  -0.1369 0.136075 -0.0242311 0.000666667
 0.975554 -0.138173  0.126081 -0.0134237 0.000666667
 0.974988 -0.149173  0.114246 0.0255376 0.000666667
 0.978023 -0.136439  0.133494 -0.0241093 0.000666667
 0.976325 -0.151619  0.118577 -0.0598188 0.000666667
 0.958324 -0.134845  0.135528 -0.189182 0.000666667
 0.955976 -0.128123  0.138156 -0.0902996 0.000666667
 0.978451 -0.151604  0.107948 0.0455919 0.000666667
 0.959388 -0.120588  0.137835 0.196254 0.000666667
 0.965273 -0.133686  0.144516 0.0882476 0.000666667
0.961636 -0.13498   0.1357 -0.0585676 0.000666667
 0.965821 -0.135025  0.149041 0.127364 0.000666667
 0.980589 -0.136456  0.136303 -0.0220471 0.000666667
 0.980688 -0.156155  0.110254 0.0759855 0.000666667
 0.969075 -0.146885  0.120146 -0.0909762 0.000666667
 0.985753 -0.148496  0.130582 0.110754 0.000666667
 0.973565 -0.151253  0.111774 0.0630789 0.000666667
   0.9731 -0.149088  0.121137 -0.0341335 0.000666667
 0.981753 -0.146897  0.126694 0.114494 0.000666667
 0.974756 -0.139254  0.125146 0.000182941 0.000666667
  0.98009 -0.133656  0.132449 -0.0360366 0.000666667
 0.975536 -0.137258  0.125205 -0.0547537 0.000666667
 0.985462 -0.158263  0.106744 0.0810065 0.000666667
 0.976214 -0.140883  0.123341 0.0132124 0.000666667
 0.984017 -0.148172  0.128511 0.129051 0.000666667
   0.9732 -0.149869  0.112815 0.0487646 0.000666667
0.983694 -0.14551 0.127939 0.105711 0.000666667
 0.983055 -0.161018  0.115997 0.132786 0.000666667
 0.972449 -0.138142  0.131273 -0.0518747 0.000666667
 0.978745 -0.152679  0.126575 0.00835234 0.000666667
 0.970907 -0.146399  0.122826 0.0766824 0.000666667
 0.976152 -0.147353   0.12088 0.0425908 0.000666667
 0.958664 -0.126438  0.139247 -0.12378 0.000666667
 0.976671 -0.143363  0.114952 -0.000748474 0.000666667
 0.976113 -0.137916  0.126223 -0.00677068 0.000666667
  0.97911 -0.137876  0.127438 -0.0537359 0.000666667
 0.968926 -0.137043  0.130477 -0.0342415 0.000666667
0.975392 -0.14121 0.125778 -0.00819666 0.000666667
 0.980638 -0.148834  0.126879 0.0389801 0.000666667
 0.977627 -0.134864  0.135239 -0.0406796 0.000666667
 0.971553 -0.162503  0.108206 -0.00698771 0.000666667
 0.961348 -0.120878  0.137609 0.186289 0.000666667
 0.960654 -0.133817  0.139371 -0.038706 0.000666667
 0.981364 -0.147667  0.129225 0.137394 0.000666667
 0.978463 -0.138344  0.124404 -0.00391114 0.000666667
0.983377 -0.16188 0.115105 0.15024 0.000666667
 0.972739 -0.151365  0.114192 0.0448336 0.000666667
 0.986212 -0.141303  0.119981 -0.0339004 0.000666667
 0.975183 -0.152397  0.105133 0.0446143 0.000666667
 0.976626 -0.146563  0.127576 0.0186662 0.000666667
 0.970011 -0.136823  0.126227 -0.0986837 0.000666667
 0.963049 -0.134366  0.138031 -0.049303 0.000666667
 0.978308 -0.132628  0.134303 -0.0325007 0.000666667
 0.983497 -0.147698   0.12838 0.130395 0.000666667
 0.968717 -0.134791  0.125762 -0.0898419 0.000666667
 0.978923 -0.143695   0.12252 -0.0137109 0.000666667
 0.978397 -0.156773  0.105719 0.0455759 0.000666667
 0.981179 -0.143748  0.119356 -0.0065223 0.000666667
 0.971436 -0.134973  0.127346 -0.0693588 0.000666667
 0.985461 -0.156839   0.11656 0.13228 0.000666667
 0.969307 -0.143732  0.133329 -0.0279851 0.000666667
 0.978019 -0.145617  0.122089 -0.0248489 0.000666667
 0.970805 -0.134736  0.126568 -0.105834 0.000666667
0.974095 -0.12843 0.139512 0.0594584 0.000666667
 0.981062 -0.136705  0.134816 -0.0136712 0.000666667
 0.977804 -0.145702  0.129266 0.0294229 0.000666667
 0.978226 -0.142334  0.125096 0.0116407 0.000666667
 0.964073 -0.133847  0.145972 0.107604 0.000666667
 0.966807 -0.134167  0.144463 0.0983722 0.000666667
 0.974896 -0.153548  0.119431 -0.0755433 0.000666667
 0.978018 -0.151588  0.126241 0.0400372 0.000666667
 0.983171 -0.140138  0.137596 0.0460287 0.000666667
  0.98614 -0.146604  0.121248 -0.00882947 0.000666667
 0.978554 -0.144373  0.121878 0.0563992 0.000666667
  1.00809 -0.141236  0.129103 0.125508 0.000666667
 0.944257 -0.126751  0.134102 -0.276138 0.000666667
 0.976282 -0.140767  0.124765 -0.0193567 0.000666667
 0.957672 -0.128027  0.138917 -0.131728 0.000666667
 0.969429 -0.147752  0.119424 -0.0768201 0.000666667
 0.974842 -0.151073  0.118322 -0.0323794 0.000666667
 0.975299 -0.148973  0.122337 0.0442765 0.000666667
 0.974936 -0.153353  0.115016 0.0240683 0.000666667
 0.975104 -0.149492  0.115092 0.0386233 0.000666667
 0.971027 -0.139324  0.129193 -0.0609676 0.000666667
 0.981698 -0.147727   0.11214 0.0116858 0.000666667
 0.942862 -0.125769  0.133059 -0.232624 0.000666667
 0.967821 -0.149572  0.111976 0.038667 0.000666667
 0.975877 -0.151368  0.113589 0.05312 0.000666667
 0.976658 -0.147741  0.121023 0.040304 0.000666667
 0.983625 -0.148713  0.131082 0.0961763 0.000666667
 0.963081 -0.132317  0.138258 -0.0638208 0.000666667
  0.9751 -0.14991 0.111452 -0.0206993 0.000666667
 0.964131 -0.134542  0.138229 -0.0636144 0.000666667
 0.977271 -0.155422  0.110244 0.0488718 0.000666667
 0.97541 -0.14373 0.121962 -0.0315225 0.000666667
 0.977104 -0.143583  0.125415 0.023768 0.000666667
 0.976815 -0.141002  0.126389 0.00668611 0.000666667
 0.981589 -0.158176  0.106648 0.0531051 0.000666667
 0.985471 -0.158096  0.120195 0.142619 0.000666667
  0.96202 -0.134699  0.147972 0.0929793 0.000666667
 0.957474 -0.125999  0.137229 -0.0995222 0.000666667
 0.981631 -0.156044  0.110187 0.0605711 0.000666667
 0.973417 -0.143455   0.12317 -0.0212053 0.000666667
  1.00904 -0.140006  0.129709 0.15283 0.000666667
 0.982039 -0.135603  0.135422 -0.0276945 0.000666667
0.971672 -0.15027 0.112863 0.0442409 0.000666667
 0.963396 -0.137775  0.139698 -0.0672708 0.000666667
 0.966149 -0.151093  0.113382 0.0302614 0.000666667
 0.978436 -0.139828  0.132244 -0.0349189 0.000666667
 0.979316 -0.140163  0.127274 -0.0330898 0.000666667
 0.970078 -0.128335  0.141016 0.00971144 0.000666667
 0.959119 -0.121785  0.137715 0.176986 0.000666667
 0.979236 -0.145093   0.12145 0.0418939 0.000666667
 0.970015 -0.137905  0.147004 0.122885 0.000666667
0.977614 -0.13286 0.137216 -0.0311819 0.000666667
 0.972294 -0.137929  0.129892 -0.0317036 0.000666667
0.967935   -0.147 0.119431 -0.0900516 0.000666667
 0.963133 -0.133541   0.14074 -0.0309911 0.000666667
 0.985152 -0.156466  0.116641 0.163161 0.000666667
  0.97654 -0.129158  0.147025 0.0503647 0.000666667
 0.985858 -0.155294    0.1217 0.0194869 0.000666667
 0.979105 -0.158284  0.107775 0.0330289 0.000666667
 0.986283 -0.144367   0.11829 0.00362866 0.000666667
 0.976091 -0.138861  0.124949 -0.0198616 0.000666667
 0.987264 -0.154348  0.123464 0.0210346 0.000666667
 0.963929 -0.131272  0.144831 0.108471 0.000666667
 0.982788 -0.148012  0.129541 0.0977196 0.000666667
 0.970299 -0.145441  0.131566 -0.0327299 0.000666667
 0.961762 -0.134331  0.138659 -0.0386171 0.000666667
 0.977901 -0.143723  0.121622 0.0652826 0.000666667
 0.979416 -0.140242  0.127847 -0.0401934 0.000666667
 0.983537 -0.157469  0.105339 0.0686437 0.000666667
 0.979749 -0.148237  0.114227 0.175698 0.000666667
 0.979682 -0.136665  0.135266 -0.0173649 0.000666667
0.979033 -0.13538 0.136203 0.00368141 0.000666667
 0.956181 -0.127415  0.138036 -0.0967213 0.000666667
 0.979657 -0.137136  0.134051 -0.00170701 0.000666667
 0.979147 -0.138594  0.122726 0.0105851 0.000666667
 0.957787 -0.136216  0.136694 -0.058525 0.000666667
   0.9742 -0.140893  0.122353 0.0118694 0.000666667
 0.978017 -0.151272  0.127152 0.0211809 0.000666667
 0.971224 -0.145697  0.127309 -0.0263438 0.000666667
0.982645 -0.13461  0.13529 -0.0617026 0.000666667
 0.974174 -0.128744  0.139857 -0.0402378 0.000666667
 0.973466 -0.141156  0.129543 -0.0653598 0.000666667
 0.980962 -0.159239  0.108518 0.0567954 0.000666667
 0.984589 -0.158193  0.117284 0.160446 0.000666667
 0.976551 -0.152121  0.117705 -0.0220134 0.000666667
 0.964272 -0.135771  0.144624 0.112689 0.000666667
 0.974185 -0.148382  0.114757 0.0222929 0.000666667
 0.961395 -0.134248  0.139268 -0.0759924 0.000666667
 0.981235 -0.138003  0.121292 0.00667764 0.000666667
 0.984246 -0.161662  0.106646 0.0849168 0.000666667
0.979044 -0.13622 0.125556 -0.00972317 0.000666667
 0.979344 -0.158569  0.106292 0.0461905 0.000666667
0.978577 -0.13697 0.126276 -0.0569012 0.000666667
 0.981085 -0.134596  0.134687 -0.00162344 0.000666667
 0.982154 -0.148429   0.11197 0.0317435 0.000666667
   0.9643 -0.151511  0.115321 0.0218684 0.000666667
  0.94372 -0.129745  0.131886 -0.259944 0.000666667
 0.971927 -0.131833   0.14715 0.0444833 0.000666667
 0.964238 -0.131149  0.143533 0.0904425 0.000666667
 0.982381 -0.157743  0.107064 0.083815 0.000666667
 0.978353 -0.143886   0.12257 0.0385359 0.000666667
 0.962323 -0.134156   0.13772 -0.0564086 0.000666667
 0.959489 -0.132123  0.139343 -0.0680853 0.000666667
 0.969763 -0.139199  0.129186 -0.0391394 0.000666667
0.973347 -0.13848 0.126933 -0.045446 0.000666667
 0.966433 -0.132847   0.14637 0.135832 0.000666667
  0.98092 -0.158527  0.106643 0.0630723 0.000666667
0.960209 -0.13729 0.137434 -0.0140646 0.000666667
 0.975615 -0.153766  0.112485 0.0658531 0.000666667
0.980407 -0.14069 0.136094 0.0793477 0.000666667
  0.98233 -0.157312  0.117046 0.00313108 0.000666667
 0.972408 -0.151821  0.112351 -0.0108233 0.000666667
 0.976491 -0.154777  0.108459 0.00163109 0.000666667
 0.956411 -0.136141  0.134001 -0.180308 0.000666667
 0.967398 -0.131124  0.139548 0.0117647 0.000666667
  0.97451 -0.146935  0.115017 0.0372678 0.000666667
  1.00797 -0.142522  0.131178 0.125106 0.000666667
  0.98678 -0.160988  0.118236 0.143862 0.000666667
 0.974596 -0.138388  0.125162 -0.00388034 0.000666667
 0.964506 -0.133401  0.146983 0.0978396 0.000666667
 0.982863 -0.155597  0.117885 0.0122956 0.000666667
 0.976209 -0.145625  0.116859 0.0236833 0.000666667
 0.974027 -0.152197  0.115515 -0.0677537 0.000666667
 0.976303 -0.149907  0.113547 0.0657887 0.000666667
 0.952856 -0.131923  0.140158 -0.131685 0.000666667
 0.975936 -0.152324   0.11045 0.0469031 0.000666667
 0.983704 -0.148176  0.131061 0.119508 0.000666667
 0.942029 -0.125809  0.129658 -0.25477 0.000666667
 0.964879 -0.133623  0.138344 -0.0747695 0.000666667
 0.974941 -0.154726  0.107511 0.0142605 0.000666667
 0.980622 -0.135652  0.136705 -0.0243904 0.000666667
 0.975673 -0.148036  0.126743 0.0016441 0.000666667
 0.975966 -0.153779  0.114069 0.0197307 0.000666667
 0.972905 -0.138072  0.130554 -0.0419447 0.000666667
 0.978351 -0.137048  0.125937 0.00320118 0.000666667
0.974282 -0.15175 0.112916 0.0600248 0.000666667
 0.980961 -0.160044  0.109243 0.0660759 0.000666667
 0.971586 -0.135158  0.146793 0.112673 0.000666667
 0.974906 -0.148511  0.123087 0.0639041 0.000666667
 0.955722 -0.128499  0.139435 -0.106774 0.000666667
 0.982764 -0.141586  0.118079 -0.00324291 0.000666667
 0.972448 -0.138161  0.129225 -0.0251875 0.000666667
 0.976249 -0.140827  0.126641 0.0147616 0.000666667
 0.977119 -0.151406    0.1131 0.0256606 0.000666667
  0.96193 -0.133999  0.138275 -0.0631256 0.000666667
 0.976758 -0.142057  0.125848 -0.0169501 0.000666667
 0.977087 -0.154203   0.12616 0.023384 0.000666667
 0.976063 -0.149112  0.110935 0.0618322 0.000666667
 0.987004 -0.144451  0.118227 0.00343248 0.000666667
 0.975558 -0.140529    0.1216 0.0213595 0.000666667
0.979014 -0.13974 0.129177 -0.0208995 0.000666667
 0.975017 -0.138039  0.124369 -0.00117622 0.000666667
 0.973395 -0.149319  0.127515 -0.0191811 0.000666667
  1.00875 -0.138549  0.129603 0.153948 0.000666667
 0.942341 -0.124379  0.129596 -0.261519 0.000666667
 0.958976 -0.122002  0.139764 0.187089 0.000666667
 0.971804 -0.137218   0.14835 0.0928903 0.000666667
0.973882 -0.15493 0.105985 0.000873518 0.000666667
 0.977441 -0.151015  0.126448 0.0443701 0.000666667
 0.977281 -0.139105  0.123682 -0.0327494 0.000666667
 0.979945 -0.147173  0.113749 0.135422 0.000666667
 0.978782 -0.151147  0.127975 0.0299492 0.000666667
 0.973541 -0.149566  0.113781 0.0367721 0.000666667
 0.977669 -0.135833   0.12307 0.00666153 0.000666667
 0.983286 -0.159642  0.107779 0.0943489 0.000666667
0.945501  -0.1271 0.132401 -0.245218 0.000666667
 0.977156 -0.142655  0.121861 0.0424641 0.000666667
 0.978256 -0.145602  0.121724 0.0205347 0.000666667
  0.97184 -0.142488  0.131933 -0.0426 0.000666667
 0.983786 -0.160966  0.115298 0.145437 0.000666667
 0.962835 -0.122362  0.138307 0.184847 0.000666667
 0.977449 -0.144004  0.125077 0.0370637 0.000666667
 0.977849 -0.132568  0.132466 -0.0395122 0.000666667
 0.954672 -0.129599  0.142998 -0.152471 0.000666667
 0.975929 -0.131105  0.146107 0.0516682 0.000666667
 0.978677 -0.144889  0.119189 0.0630765 0.000666667
 0.979449 -0.132966  0.133562 -0.0261286 0.000666667
  0.94127 -0.130034   0.13036 -0.262005 0.000666667
 0.974954 -0.150724  0.113394 0.0427423 0.000666667
 0.979537 -0.159036  0.111378 0.0514259 0.000666667
  1.00518 -0.143002  0.128064 0.130934 0.000666667
 0.970814 -0.134944  0.124152 -0.103972 0.000666667
0.980372 -0.13352 0.133603 -0.0225482 0.000666667
 0.974384 -0.148551  0.114338 0.0734891 0.000666667
 0.941873 -0.129856  0.127795 -0.259216 0.000666667
 0.970322 -0.138942  0.131345 -0.03293 0.000666667
 0.983657 -0.148099  0.128765 0.123023 0.000666667
0.942635 -0.12654 0.129693 -0.269764 0.000666667
 0.958288 -0.135148  0.121475 -0.141622 0.000666667
 0.974567 -0.147913  0.114322 0.0497603 0.000666667
 0.976463 -0.130776  0.139514 0.0438772 0.000666667
  0.98198 -0.148382  0.112682 0.0183045 0.000666667
 0.981699 -0.141995  0.121889 -0.00553101 0.000666667
  0.98559 -0.157986  0.117324 0.127564 0.000666667
 0.985183 -0.154146  0.121116 0.0254452 0.000666667
 0.968825 -0.128493  0.139326 -0.0121062 0.000666667
 0.97069 -0.14105 0.131817 -0.0167138 0.000666667
 0.980324 -0.137035  0.134151 -0.0346238 0.000666667
 0.977321 -0.134238  0.136595 -0.00752575 0.000666667
 0.972332 -0.129756  0.139185 0.0699421 0.000666667
 1.00716 -0.14193 0.128624 0.123501 0.000666667
0.963422 -0.14916 0.113484 0.018773 0.000666667
 0.964181 -0.129737  0.145965 0.0766789 0.000666667
 0.972363 -0.139644  0.128707 -0.0274397 0.000666667
 0.982573 -0.143032  0.138841 0.0691145 0.000666667
 0.974894 -0.148793   0.12045 -0.0351379 0.000666667
 0.976052 -0.151924  0.113428 0.019533 0.000666667
 0.976901 -0.142343  0.123957 0.0187124 0.000666667
 0.977003 -0.153484  0.115524 -0.0574085 0.000666667
 0.978429 -0.158189  0.108672 0.0690618 0.000666667
 0.970818 -0.137779  0.125421 -0.094749 0.000666667
 0.958951 -0.133144  0.122567 -0.16314 0.000666667
 0.978153 -0.137282  0.127882 -0.0439246 0.000666667
 0.974051 -0.153201  0.108654 0.00439364 0.000666667
 0.964423 -0.141646  0.131235 -0.118607 0.000666667
 0.981987 -0.157374  0.112651 0.0533623 0.000666667
 0.977319 -0.152402  0.113604 0.00735132 0.000666667
 0.975555 -0.153002  0.116396 -0.0481975 0.000666667
 0.980028 -0.141916   0.12489 -0.0390695 0.000666667
 0.975357 -0.152239  0.110711 0.0236371 0.000666667
 0.968832 -0.147662  0.117068 -0.0920658 0.000666667
 0.960568 -0.134372  0.135493 -0.170634 0.000666667
  0.97913 -0.131722  0.133936 -0.017847 0.000666667
 0.964924 -0.134476  0.146532 0.130045 0.000666667
 0.982318 -0.142381  0.116758 0.00575044 0.000666667
 0.977084 -0.155903  0.111672 0.0304349 0.000666667
 0.972432 -0.148135  0.123638 0.0739819 0.000666667
  0.97567 -0.152665  0.112569 0.0534113 0.000666667
0.958966 -0.13505 0.137794 -0.019378 0.000666667
 0.975128 -0.152019  0.120211 -0.0161713 0.000666667
0.965961 -0.13601 0.144978 0.111466 0.000666667
 0.976701 -0.145212  0.122003 0.0396938 0.000666667
 0.956144 -0.126681  0.136537 -0.122804 0.000666667
 0.975416 -0.150339   0.11688 -0.041397 0.000666667
 0.979286 -0.158897  0.106472 0.0606696 0.000666667
  1.00582 -0.139843  0.127339 0.134595 0.000666667
 0.963985 -0.140739  0.130221 -0.113387 0.000666667
 0.955885 -0.127862  0.135458 -0.12166 0.000666667
 0.965803 -0.133997  0.146323 0.0868878 0.000666667
 0.964031 -0.133917  0.146012 0.0913442 0.000666667
 0.975386 -0.147506  0.114696 0.0343902 0.000666667
 0.944832 -0.128236  0.128487 -0.251367 0.000666667
0.979074 -0.14558 0.112305 0.163178 0.000666667
  0.96461 -0.141397  0.131422 -0.112527 0.000666667
0.974483 -0.15249 0.115292 0.0135077 0.000666667
 0.942066 -0.129584  0.130301 -0.256827 0.000666667
 0.984494 -0.160347  0.114269 0.167839 0.000666667
 0.973555 -0.148308  0.122479 0.0518759 0.000666667
0.981757 -0.14349 0.117147 -0.000997155 0.000666667
0.972097 -0.13798 0.125128 -0.0987274 0.000666667
0.965605  -0.1511 0.112616 0.0567652 0.000666667
  0.97379 -0.127711  0.140879 0.0688275 0.000666667
 0.941725 -0.128708  0.130672 -0.271185 0.000666667
  0.97946 -0.158009  0.107304 0.0629381 0.000666667
0.976422 -0.12707 0.141062 -0.0389621 0.000666667
 0.969666 -0.130992   0.14054 -0.0115138 0.000666667
 0.972538 -0.146667  0.121883 -0.0603959 0.000666667
  0.97793 -0.144003  0.123567 0.0496058 0.000666667
 0.961371 -0.134626  0.137949 -0.0345354 0.000666667
 0.977555 -0.138401  0.125681 -0.0141029 0.000666667
 0.974829 -0.150843  0.112553 0.0315443 0.000666667
 0.978218 -0.143524  0.124784 0.00723234 0.000666667
 0.942229 -0.127954  0.130683 -0.263272 0.000666667
 0.962757 -0.135118  0.135992 -0.0573835 0.000666667
 0.943978 -0.127253  0.130953 -0.269687 0.000666667
 0.971571 -0.148741   0.12162 0.0852498 0.000666667
 0.976233 -0.154047  0.106057 0.0482912 0.000666667
 0.974759 -0.148073  0.113926 0.0290565 0.000666667
 0.981359 -0.133451  0.132745 -0.0305721 0.000666667
 0.976627 -0.153185  0.118818 -0.0372097 0.000666667
 0.987627 -0.159518  0.116468 0.143379 0.000666667
 0.982169 -0.141478  0.138009 0.0548669 0.000666667
 0.973603 -0.137914  0.123855 -0.00611892 0.000666667
 1.00924 -0.13718 0.130863 0.164811 0.000666667
 0.959409 -0.138045  0.134984 -0.199888 0.000666667
  0.97053 -0.138744  0.130289 -0.0123794 0.000666667
 0.976373 -0.151779  0.112152 0.0458488 0.000666667
 0.982386 -0.140669  0.136717 0.0334573 0.000666667
 0.968376 -0.138034  0.132472 -0.0150446 0.000666667
 0.979613 -0.135571  0.134608 -0.0474911 0.000666667
 0.97783 -0.13726 0.126811 0.00103791 0.000666667
 0.980903 -0.130723   0.13423 -0.0243381 0.000666667
 0.979049 -0.143519  0.123685 0.0246372 0.000666667
 0.973265 -0.131822  0.146366 0.0619839 0.000666667
 0.98205 -0.13236 0.135209 0.000765856 0.000666667
 0.984147 -0.142472  0.115276 -0.0100161 0.000666667
 0.960665 -0.134029  0.138465 -0.0226695 0.000666667
 0.976291 -0.150836  0.118371 -0.0622928 0.000666667
 0.970687 -0.135072  0.125846 -0.0998967 0.000666667
 0.975912 -0.138665  0.125786 -0.00768935 0.000666667
 0.962812 -0.121046   0.13805 0.168394 0.000666667
 0.973299 -0.138088  0.127221 -0.0297703 0.000666667
 0.979758 -0.135511  0.134627 -0.0315223 0.000666667
 0.982593 -0.157603  0.118055 0.000691333 0.000666667
 0.979287 -0.137696  0.127397 -0.0307467 0.000666667
 0.971073 -0.151954  0.119171 -0.0849005 0.000666667
 0.962531 -0.121012  0.138113 0.209149 0.000666667
  0.97575 -0.137859  0.126477 -0.0164608 0.000666667
 0.969423 -0.141363  0.128782 -0.0440842 0.000666667
 0.982682 -0.146978  0.128207 0.134348 0.000666667
 0.944349 -0.127767  0.131898 -0.264122 0.000666667
 0.983727 -0.158923  0.118465 0.140238 0.000666667
 0.981603 -0.148044  0.129126 0.140356 0.000666667
 0.970749 -0.142582   0.13099 -0.0439866 0.000666667
 0.980111 -0.151268  0.127263 0.0555301 0.000666667
 0.983497 -0.149401  0.128341 0.0908177 0.000666667
 0.979867 -0.156568  0.111393 0.0571951 0.000666667
 0.977979 -0.135078  0.133548 -0.0207771 0.000666667
0.977631 -0.13856 0.125312 -0.00364217 0.000666667
 0.953122 -0.128684  0.144342 -0.162983 0.000666667
 0.943805 -0.128051  0.131935 -0.268778 0.000666667
 0.975264 -0.130505  0.138506 0.0716926 0.000666667
 0.945723 -0.127347  0.130833 -0.248442 0.000666667
 0.969078 -0.140662  0.128278 -0.071849 0.000666667
 0.975885 -0.146567   0.12178 0.0532541 0.000666667
  0.97607 -0.152352  0.126056 0.0236533 0.000666667
 0.985246 -0.157463  0.115864 0.166224 0.000666667
 0.982643 -0.149658   0.11458 0.113698 0.000666667
 0.964644 -0.132292  0.138609 -0.0690656 0.000666667
 0.964792 -0.136075  0.139584 -0.0620619 0.000666667
0.976218 -0.13764 0.128939 -0.0577665 0.000666667
0.977675 -0.13799  0.12453 -0.021338 0.000666667
 0.970226 -0.142567  0.131372 -0.0377225 0.000666667
 0.975826 -0.136623  0.130776 -0.0279482 0.000666667
 0.978722 -0.138905  0.124928 -0.0236451 0.000666667
 0.983442 -0.146808   0.12751 0.119511 0.000666667
 0.977663 -0.144499  0.125175 -0.0102963 0.000666667
0.977436 -0.14505  0.12076 -0.0587451 0.000666667
  0.98096 -0.158746   0.10966 0.0760094 0.000666667
 0.969919 -0.147134  0.123566 0.0615349 0.000666667
 0.980283 -0.134941  0.134956 -0.0457457 0.000666667
 0.979898 -0.140943  0.137478 0.0359718 0.000666667
 0.972422 -0.128507  0.139105 -0.0317105 0.000666667
 0.983234 -0.148247   0.11145 0.0271586 0.000666667
 0.975807 -0.128386  0.141142 -0.0231491 0.000666667
 0.976856 -0.140725  0.127251 0.00639466 0.000666667
 0.981885 -0.145835  0.111991 0.0204292 0.000666667
 0.985564 -0.158242  0.117975 0.137733 0.000666667
 0.942366 -0.128573  0.129635 -0.28345 0.000666667
 0.941744 -0.127832  0.129447 -0.248205 0.000666667
 0.964431 -0.133957  0.149954 0.141049 0.000666667
 0.976995 -0.130099  0.140586 0.0496721 0.000666667
 0.973196 -0.138925  0.129733 -0.0444211 0.000666667
 0.976273 -0.151366   0.10767 0.0418837 0.000666667
 0.975778 -0.150834  0.117496 -0.0509733 0.000666667
 0.981521 -0.157238  0.110371 0.075602 0.000666667
 0.974912 -0.149277   0.11352 0.0327477 0.000666667
 0.980848 -0.135534  0.136595 -0.0179417 0.000666667
 0.983078 -0.149462   0.12864 0.127265 0.000666667
0.982997  -0.1597 0.117472 0.170919 0.000666667
 0.976466 -0.144796   0.12111 -0.0390303 0.000666667
 0.975964 -0.148282  0.121302 -0.0327962 0.000666667
 0.963987 -0.134425  0.145199 0.103127 0.000666667
 0.979654 -0.139761  0.129227 -0.0133047 0.000666667
 0.973988 -0.150739  0.110814 0.0468359 0.000666667
0.982733 -0.15704 0.120691 -0.0091537 0.000666667
  0.97826 -0.137341  0.123948 -0.0250542 0.000666667
 0.962504 -0.132099   0.14339 0.108539 0.000666667
 0.942765 -0.125395  0.130846 -0.250949 0.000666667
 0.976529 -0.139664  0.123678 0.031197 0.000666667
 0.974377 -0.151039  0.113501 0.0136666 0.000666667
 0.970358 -0.135177  0.149722 0.0357226 0.000666667
0.955393 -0.13282 0.137682 -0.0264506 0.000666667
 0.944141 -0.127474  0.130944 -0.241299 0.000666667
 0.965962 -0.133828  0.149831 0.125569 0.000666667
 0.983318 -0.143472  0.118775 0.00658822 0.000666667
 0.970634 -0.135046  0.147821 0.135004 0.000666667
 0.961346 -0.121397  0.139596 0.210392 0.000666667
  0.97026 -0.137633  0.131359 -0.0333496 0.000666667
 0.959669 -0.136503  0.138013 -0.0515125 0.000666667
0.968999 -0.13005 0.138315 0.0243367 0.000666667
  0.97849 -0.142779  0.124908 0.0330998 0.000666667
0.983481 -0.15707 0.119904 0.021462 0.000666667
 0.980235 -0.136844  0.135861 -0.0085548 0.000666667
0.983616  -0.1568 0.107359 0.0830383 0.000666667
 0.974205 -0.150302  0.108804 0.0339243 0.000666667
 0.978111 -0.150808  0.127749 0.0371029 0.000666667
 0.972718 -0.149521  0.116703 -0.0433 0.000666667
0.975516 -0.14818 0.113019 0.0152845 0.000666667
0.973368 -0.13801 0.126958 -0.0370114 0.000666667
 0.980952 -0.149929  0.114506 0.127203 0.000666667
 0.971447 -0.142993  0.132217 -0.0497351 0.000666667
 0.970617 -0.138005  0.131269 -0.0206931 0.000666667
  0.98268 -0.132476  0.134125 -0.055732 0.000666667
 0.943255 -0.128216  0.127345 -0.245812 0.000666667
 0.960257 -0.121599  0.137396 0.18493 0.000666667
 0.981324 -0.146216  0.110708 0.0296487 0.000666667
 0.980608 -0.140117  0.136207 0.0826991 0.000666667
  0.98309 -0.134232  0.134798 -0.0194264 0.000666667
 0.977332 -0.137659  0.125162 -0.0343047 0.000666667
 0.981853 -0.156997  0.110182 0.0655491 0.000666667
 0.97726 -0.13246 0.133674 -0.0297859 0.000666667
  0.97541 -0.150958  0.112566 0.0118116 0.000666667
   0.9753 -0.155478  0.106991 0.0380331 0.000666667
 0.977759 -0.138867  0.125208 -0.0111585 0.000666667
 0.981597 -0.140217  0.134414 0.0641532 0.000666667
 0.982515 -0.145581  0.127525 0.133828 0.000666667
 0.968937 -0.140574  0.129631 -0.0262754 0.000666667
0.981285 -0.15836 0.105371 0.0581563 0.000666667
 0.980352 -0.136752  0.134471 -0.0463129 0.000666667
 0.981324 -0.133043  0.134872 0.0111131 0.000666667
 0.965886 -0.133253  0.144656 0.111012 0.000666667
 0.982034 -0.146475  0.109886 0.0246172 0.000666667
 0.980071 -0.135679  0.135558 -0.0313784 0.000666667
 0.973071 -0.148486   0.12008 -0.0198869 0.000666667
0.983089 -0.14733 0.131006 0.114913 0.000666667
 0.980216 -0.138298  0.126071 -0.000345968 0.000666667
 0.979998 -0.130925  0.134533 0.00723112 0.000666667
 0.969304 -0.138439  0.133372 -0.0454619 0.000666667
  0.97884 -0.143937  0.122873 -0.0422231 0.000666667
  0.97282 -0.129642  0.141954 0.0556779 0.000666667
 0.978983 -0.144544  0.118977 0.0344662 0.000666667
 0.971854 -0.135683  0.123056 -0.0994508 0.000666667
 0.980142 -0.159262  0.109463 0.0165016 0.000666667
 0.977306 -0.146046  0.121811 0.0491718 0.000666667
 0.983303 -0.149756  0.111114 0.0193498 0.000666667
 0.977175 -0.144431    0.1255 0.0302675 0.000666667
  0.97836 -0.145083  0.119048 -0.0220427 0.000666667
 0.954908 -0.130641   0.13972 -0.124042 0.000666667
 0.974395 -0.127912  0.141268 -0.0344622 0.000666667
 0.982067 -0.146618  0.113993 0.0275087 0.000666667
  0.97739 -0.138471  0.126588 -0.0211624 0.000666667
0.979263 -0.15217 0.125721 0.0590129 0.000666667
 0.944692 -0.127216  0.130149 -0.261202 0.000666667
0.970034 -0.14416 0.131524 -0.0439966 0.000666667
  0.97753 -0.144583  0.121448 0.0657599 0.000666667
 0.976571 -0.139287  0.127298 0.00112659 0.000666667
0.963838 -0.13679  0.13875 -0.0654798 0.000666667
 0.945576 -0.126668  0.133735 -0.269979 0.000666667
  1.00835 -0.143201   0.12732 0.136966 0.000666667
 0.972753 -0.150916  0.121046 0.0756481 0.000666667
 0.980155 -0.146747  0.112848 0.0278692 0.000666667
 0.979053 -0.148432  0.112437 0.0498334 0.000666667
 0.979082 -0.156961  0.110397 0.0657506 0.000666667
 0.980123 -0.135966  0.135422 -0.028099 0.000666667
 0.962645 -0.133802  0.147299 0.130235 0.000666667
 0.981988 -0.146611   0.10912 0.0468806 0.000666667
 0.963573 -0.133688  0.146846 0.113218 0.000666667
 0.980656 -0.134601  0.133461 -0.0240684 0.000666667
   0.9785 -0.146227  0.123121 -0.0383972 0.000666667
 0.977729 -0.140972  0.125827 -0.00762026 0.000666667
0.975515 -0.15023 0.116196 -0.0568988 0.000666667
 0.971197 -0.132735  0.148756 0.0528811 0.000666667
0.960939 -0.12204 0.138534 0.201771 0.000666667
 0.982713 -0.148982  0.114514 0.135389 0.000666667
 0.957457 -0.136455  0.122611 -0.149439 0.000666667
 0.981082 -0.146298  0.108641 0.0201686 0.000666667
 0.976251 -0.143857  0.126557 0.043561 0.000666667
 0.965421 -0.133691  0.138546 -0.0543896 0.000666667
 0.962233 -0.133618  0.145711 0.118317 0.000666667
 0.974752 -0.125465  0.141083 -0.0274248 0.000666667
 0.977291 -0.141844  0.125014 0.0385683 0.000666667
0.956723 -0.12756 0.136968 -0.102628 0.000666667
 0.973358 -0.130701  0.140848 -0.0415789 0.000666667
 0.984657 -0.146845  0.129487 0.143441 0.000666667
 0.963757 -0.133209  0.145171 0.097647 0.000666667
 0.984566 -0.158299  0.119496 0.00630284 0.000666667
 0.944384 -0.130092  0.127489 -0.244779 0.000666667
 0.973849 -0.146285  0.115861 0.0341315 0.000666667
 0.980751 -0.138076  0.127562 -0.0008277 0.000666667
0.976632 -0.14017 0.122854 0.0187596 0.000666667
 0.967388 -0.132516   0.14444 0.141213 0.000666667
 0.955434 -0.126522  0.136299 -0.119684 0.000666667
 0.974877 -0.145211  0.122805 -0.0274884 0.000666667
 0.984068 -0.146518  0.126987 0.128818 0.000666667
 0.980511 -0.159986  0.111718 0.0704159 0.000666667
 0.985523 -0.147372  0.129345 0.128437 0.000666667
 0.970962 -0.140047  0.126967 -0.0338457 0.000666667
 0.962162 -0.131858  0.144351 0.106035 0.000666667
 0.977134 -0.138237  0.126138 -0.0260728 0.000666667
 0.974173 -0.138732  0.122301 0.0147184 0.000666667
  0.96253 -0.132544  0.146236 0.114594 0.000666667
 0.979016 -0.144501  0.120271 0.0188826 0.000666667
 0.971074 -0.145151  0.128585 -0.0374552 0.000666667
  0.98151 -0.157372  0.105411 0.0838236 0.000666667
 0.980733 -0.145715  0.110521 0.0155155 0.000666667
 0.941883 -0.129951  0.129905 -0.259685 0.000666667
  0.98143 -0.148445  0.111714 0.0224173 0.000666667
 0.975282 -0.140966    0.1222 -0.0198279 0.000666667
0.978787 -0.14254  0.11535 0.0105521 0.000666667
0.977303 -0.13704 0.125847 -0.0624483 0.000666667
 0.986328 -0.148033  0.130098 0.106985 0.000666667
 0.982161 -0.157719  0.108151 0.063423 0.000666667
 0.964132 -0.130517  0.145128 0.0766447 0.000666667
 0.944236 -0.128728  0.131112 -0.283796 0.000666667
  0.97389 -0.131069  0.139986 0.0737276 0.000666667
 0.969238 -0.160658  0.106851 -0.0290782 0.000666667
 0.974215 -0.137384  0.124491 0.00163344 0.000666667
 0.980879 -0.156205  0.109996 0.0847418 0.000666667
 0.978788 -0.143984  0.124032 -0.0219135 0.000666667
0.985228 -0.14652 0.127551 0.145692 0.000666667
 0.980374 -0.158865  0.110914 0.0435421 0.000666667
 0.984661 -0.147809  0.127701 0.149139 0.000666667
 0.969969 -0.128204  0.137667 0.00222558 0.000666667
 0.982074 -0.144879  0.119042 0.00572462 0.000666667
 0.978876 -0.147222  0.111877 0.00837525 0.000666667
 0.968993 -0.128631  0.137587 -0.00517236 0.000666667
 0.983537 -0.147751   0.13028 0.121716 0.000666667
 0.980349 -0.144872  0.122503 0.00633015 0.000666667
 0.977903 -0.143942  0.122961 -0.0156575 0.000666667
 0.983954 -0.146276  0.128597 0.131885 0.000666667
 0.983209 -0.143584  0.119509 -0.00659214 0.000666667
 0.960602 -0.135396  0.137327 -0.0350701 0.000666667
 0.974783 -0.147681  0.123449 0.0966852 0.000666667
 0.976766 -0.143578  0.127163 0.0252637 0.000666667
 0.971027 -0.132458  0.148475 0.0513422 0.000666667
 0.977167 -0.144027  0.122213 0.0344664 0.000666667
  0.96392 -0.137563  0.140192 -0.0665329 0.000666667
 0.964392 -0.133611  0.145768 0.108843 0.000666667
 0.979915 -0.132261  0.133349 -0.0304505 0.000666667
 0.978341 -0.132431  0.135137 -0.0460274 0.000666667
 0.965485 -0.132528  0.144736 0.121373 0.000666667
 0.964734 -0.128579  0.145483 0.110497 0.000666667
  0.98045 -0.140021   0.12489 -0.0325193 0.000666667
0.977663 -0.13819  0.12524 -0.014909 0.000666667
  0.97216 -0.135345  0.149042 0.119793 0.000666667
 0.969305 -0.133289  0.148905 0.103312 0.000666667
 0.978951 -0.146995  0.110277 0.0381754 0.000666667
 0.965591 -0.131885  0.144425 0.106244 0.000666667
  0.96511 -0.137509  0.146836 0.13438 0.000666667
 0.982107 -0.158768  0.120853 -0.00476801 0.000666667
  0.97441 -0.152507   0.11417 0.0277553 0.000666667
 0.973543 -0.145235  0.122012 -0.0293562 0.000666667
 0.977062 -0.153157  0.111868 0.0310134 0.000666667
 0.941774 -0.126029  0.131066 -0.271878 0.000666667
 0.978134 -0.145789   0.12569 0.0277312 0.000666667
 0.981011 -0.157522  0.105043 0.0657722 0.000666667
 0.974086 -0.147891  0.121457 -0.0330018 0.000666667
 0.985115 -0.144762  0.121227 -0.0484142 0.000666667
0.963874 -0.13256 0.142562 -0.0293344 0.000666667
 0.958603 -0.120496  0.138844 0.187968 0.000666667
0.987121 -0.15501  0.12288 0.0329703 0.000666667
0.975462 -0.14093 0.121741 0.0412153 0.000666667
 0.978755 -0.135393  0.126502 -0.043493 0.000666667
 0.974326 -0.155141  0.105951 0.0528896 0.000666667
 0.983728 -0.161099  0.118259 0.0013088 0.000666667
 0.977638 -0.143201  0.115101 -0.00668992 0.000666667
 0.985536 -0.144887  0.120439 -0.0113681 0.000666667
 0.943133 -0.126899  0.129104 -0.249689 0.000666667
 0.985221 -0.158681   0.11812 0.150712 0.000666667
 0.970405 -0.144751  0.123192 0.0696783 0.000666667
 0.979722 -0.143543  0.120806 0.0164995 0.000666667
 0.958526 -0.122497  0.141204 0.203017 0.000666667
 0.977263 -0.152209  0.114753 -0.039097 0.000666667
  0.98256 -0.140361  0.140508 0.0675211 0.000666667
 0.974031 -0.144248  0.121721 -0.0271412 0.000666667
  0.96628 -0.148973  0.117105 0.0456683 0.000666667
0.982452 -0.15747 0.107124 0.0793744 0.000666667
 0.971177 -0.142008  0.130067 -0.00779138 0.000666667
 0.981059 -0.140012   0.13705 0.0656845 0.000666667
0.973578 -0.12832 0.139867 -0.0112453 0.000666667
 0.960275 -0.135296  0.134082 -0.187565 0.000666667
 0.980318 -0.138646  0.127594 -0.0179067 0.000666667
 0.970708 -0.137986  0.131377 -0.0412717 0.000666667
 0.975114 -0.148026  0.117557 -0.0467271 0.000666667
 0.979113 -0.139819  0.130502 -0.0315998 0.000666667
   0.9809 -0.138346  0.136704 0.0637785 0.000666667
  0.97568 -0.145622  0.121333 0.00361995 0.000666667
 0.977018 -0.135992  0.126426 -0.0154747 0.000666667
 0.97541 -0.15065 0.108473 0.0330002 0.000666667
 0.970751 -0.133363  0.147296 0.0322558 0.000666667
 0.972888 -0.128199  0.141061 -0.0430335 0.000666667
 0.974746 -0.143536  0.121248 -0.0262514 0.000666667
 0.984371 -0.160008  0.115461 0.139333 0.000666667
 0.982879 -0.140421  0.136962 0.0606793 0.000666667
 0.968304 -0.146509  0.119834 -0.0854146 0.000666667
 0.976188 -0.136413  0.125106 -0.0353388 0.000666667
 0.968497 -0.139228  0.131394 -0.0107953 0.000666667
 0.987971 -0.159388   0.11637 0.146227 0.000666667
 0.975004 -0.149092  0.112707 0.0420362 0.000666667
 0.979048 -0.148373  0.112235 0.0523638 0.000666667
 0.977423 -0.136596  0.123273 -0.0122546 0.000666667
 0.963867 -0.132474  0.146049 0.116241 0.000666667
  0.98113 -0.159171  0.105583 0.0594838 0.000666667
 0.944234 -0.126981  0.132054 -0.244735 0.000666667
  0.96565 -0.134115  0.144733 0.115976 0.000666667
 0.965108 -0.136482  0.137646 -0.0620687 0.000666667
 0.983302 -0.149398  0.113552 0.109351 0.000666667
 0.972229 -0.137489  0.129952 -0.0346839 0.000666667
 0.975222 -0.147837  0.123229 0.073721 0.000666667
 0.980437 -0.134307  0.134149 -0.0125915 0.000666667
 0.961848 -0.121204  0.135016 0.196062 0.000666667
 0.970966 -0.133638  0.125524 -0.0998305 0.000666667
 0.983076 -0.150102  0.129234 0.15122 0.000666667
  0.98346 -0.148955  0.114123 0.11865 0.000666667
 0.976675 -0.151336   0.11406 0.0396185 0.000666667
 0.960128 -0.134407  0.124065 -0.14237 0.000666667
 0.981229 -0.142158  0.117673 -0.00291702 0.000666667
 0.979432 -0.138418  0.126019 -0.0200563 0.000666667
 0.979074 -0.157525    0.1083 0.0477105 0.000666667
0.976458 -0.13896 0.124027 -0.0273554 0.000666667
 0.973599 -0.128684   0.14056 -0.0401515 0.000666667
  0.97503 -0.144473  0.124289 -0.0135242 0.000666667
 0.968193 -0.146818  0.119679 -0.0834879 0.000666667
 0.979659 -0.140786  0.129134 -0.0256812 0.000666667
 0.952923 -0.130402  0.141062 -0.14273 0.000666667
 0.972942 -0.147826  0.122335 0.0530199 0.000666667
 0.960494 -0.119951   0.13754 0.17106 0.000666667
 0.978516 -0.142779  0.123462 0.0178691 0.000666667
 0.984443 -0.149212  0.130881 0.107558 0.000666667
 0.982366 -0.158839  0.118708 0.0312957 0.000666667
 0.964015 -0.134721  0.136048 -0.0787098 0.000666667
 0.985241 -0.148001  0.129975 0.125634 0.000666667
  1.00666 -0.139835  0.128111 0.139343 0.000666667
  0.98343 -0.147037  0.130118 0.11112 0.000666667
 0.983482 -0.159097   0.10571 0.0863232 0.000666667
 0.980063 -0.133559  0.136758 -0.0270206 0.000666667
 0.969615 -0.143973  0.121476 -0.0909117 0.000666667
 0.969831 -0.137583  0.149381 0.102679 0.000666667
 0.969265 -0.138418   0.13027 -0.00440548 0.000666667
 0.970841 -0.130679  0.140092 0.017389 0.000666667
 0.974155 -0.153033  0.112277 0.0721727 0.000666667
  0.97885 -0.137002  0.134425 -0.0440489 0.000666667
 0.978005 -0.155543  0.110685 0.0492686 0.000666667
 0.966175 -0.135622  0.138028 -0.0492513 0.000666667
 0.958797 -0.134713  0.137053 -0.0267249 0.000666667
 0.977691 -0.151308  0.126219 0.041876 0.000666667
  0.97909 -0.137102  0.135522 -0.01396 0.000666667
 0.983138 -0.142583  0.118845 -0.0113464 0.000666667
 0.971372 -0.127332  0.138674 -0.0345869 0.000666667
  0.96936 -0.130213  0.142495 -0.000739062 0.000666667
 0.979948 -0.132109  0.133291 -0.00557986 0.000666667
0.968622 -0.13575 0.148991 0.113337 0.000666667
0.975645 -0.15069 0.109062 0.0317175 0.000666667
 0.973729 -0.143079  0.125448 -0.0229706 0.000666667
 0.980029 -0.135578  0.135171 0.00283763 0.000666667
  0.97658 -0.151257  0.117611 -0.0460962 0.000666667
 0.977374 -0.135857  0.124123 0.000246262 0.000666667
 0.979448 -0.143707  0.120376 0.0361594 0.000666667
 0.968326 -0.131394  0.141548 -0.00732841 0.000666667
 0.973491 -0.128105   0.13992 -0.0261683 0.000666667
 0.979602 -0.138252  0.128104 -0.0225006 0.000666667
 0.982459 -0.142616  0.119247 0.0117825 0.000666667
 0.965215 -0.132634  0.139451 -0.0650544 0.000666667
 0.976528 -0.142251  0.122224 0.0347682 0.000666667
 0.983098 -0.143013  0.118291 0.00385715 0.000666667
0.963891 -0.14766  0.11417 0.0227329 0.000666667
  0.94223 -0.128316   0.12873 -0.24204 0.000666667
 0.970582 -0.138909  0.132656 -0.0461106 0.000666667
 0.983209 -0.145931  0.113224 0.0145301 0.000666667
 0.979619 -0.143797  0.118266 0.0266674 0.000666667
0.976284 -0.14415 0.120449 0.0488556 0.000666667
 0.973859 -0.129178  0.139017 -0.00664751 0.000666667
 0.975122 -0.151331  0.110896 0.0141839 0.000666667
  0.98065 -0.144497  0.121942 0.0226788 0.000666667
 0.975765 -0.150182  0.119294 -0.0408339 0.000666667
 0.966929 -0.130497  0.144573 0.116138 0.000666667
 0.944645 -0.131561   0.13103 -0.27274 0.000666667
 0.982955 -0.160421  0.106138 0.0887843 0.000666667
 0.976141 -0.153304  0.119776 -0.0605986 0.000666667
 0.975748 -0.152303  0.112591 -0.0181647 0.000666667
 0.947515 -0.127882  0.132158 -0.256842 0.000666667
  0.98109 -0.144125  0.120972 0.0465736 0.000666667
 0.981375 -0.134234  0.134555 -0.0474341 0.000666667
 0.981121 -0.136963   0.13717 -0.01521 0.000666667
0.978531 -0.15988 0.110201 0.0588045 0.000666667
  0.97117 -0.142017  0.128966 -0.0224072 0.000666667
0.968895 -0.13582 0.125275 -0.106583 0.000666667
 0.964993 -0.133393   0.14638 0.0966809 0.000666667
 0.985736 -0.161785  0.116631 0.138364 0.000666667
  0.95913 -0.120956  0.136603 0.199219 0.000666667
0.983113 -0.14242 0.118098 -0.0250119 0.000666667
 0.965437 -0.134895   0.13747 -0.0465718 0.000666667
0.978571 -0.15026 0.126656 0.0211247 0.000666667
 0.975379 -0.151064  0.111239 -0.00678231 0.000666667
 0.979564 -0.137577  0.134976 -0.0436335 0.000666667
 0.975655 -0.154744  0.107818 0.0555116 0.000666667
 0.981372 -0.147432  0.110815 0.0230692 0.000666667
 0.975647 -0.152624  0.115935 -0.0444239 0.000666667
 0.981717 -0.147139  0.128605 0.112337 0.000666667
 0.968168 -0.142729  0.131993 -0.037013 0.000666667
 0.972885 -0.140435  0.127567 -0.0462374 0.000666667
 0.979601 -0.132549  0.135994 0.0145217 0.000666667
 0.972113 -0.145265  0.128178 -0.0456846 0.000666667
 0.982742 -0.134271  0.132657 -0.0455842 0.000666667
 0.955786 -0.128514  0.139961 -0.130363 0.000666667
 0.96921 -0.14886   0.1168 -0.0854395 0.000666667
 0.981634 -0.156896  0.110076 0.0796421 0.000666667
 0.969638 -0.128568  0.139939 0.0068096 0.000666667
 0.983948 -0.161758  0.116047 0.146334 0.000666667
  0.96552 -0.142265  0.132172 -0.135458 0.000666667
 0.976787 -0.152212  0.110559 0.0210267 0.000666667
 0.981353 -0.140717  0.136151 0.0602469 0.000666667
 0.954465 -0.129695  0.141754 -0.160895 0.000666667
 0.971785 -0.137224  0.148875 0.0965235 0.000666667
 0.981128 -0.147152  0.112192 0.0159711 0.000666667
 0.964049 -0.150809  0.113836 0.0128758 0.000666667
 0.981135 -0.140144  0.134567 0.0583694 0.000666667
 0.982007 -0.140294  0.136786 0.0354082 0.000666667
 0.974895 -0.139027  0.128881 -0.0383572 0.000666667
  0.97489 -0.151954   0.11274 0.0589119 0.000666667
 0.972338 -0.141884  0.131563 -0.0449308 0.000666667
 0.946993 -0.129429  0.131547 -0.262503 0.000666667
 0.982218 -0.156292  0.108182 0.0734887 0.000666667
 0.973758 -0.138361  0.129531 -0.024388 0.000666667
 0.976981 -0.151301  0.115254 0.0381087 0.000666667
 0.981276 -0.149547  0.114114 0.117435 0.000666667
0.973603 -0.14524 0.123965 -0.0425276 0.000666667
 0.979111 -0.139641  0.127522 -0.0252888 0.000666667
 0.985026 -0.158076  0.120782 0.0486917 0.000666667
 0.971874 -0.134081  0.147184 0.0426623 0.000666667
 0.971259 -0.162556  0.107553 -0.00887976 0.000666667
 0.977787 -0.144456  0.122413 -0.0188394 0.000666667
0.978489 -0.13157 0.136438 -0.0124859 0.000666667
 0.982164 -0.159675  0.104632 0.0630089 0.000666667
 0.974597 -0.151532  0.118668 -0.0448692 0.000666667
 0.971356 -0.139237  0.130073 -0.0334511 0.000666667
 0.981315 -0.142903  0.121169 0.043285 0.000666667
 0.976464 -0.145721  0.126515 0.0242436 0.000666667
 0.944909 -0.130638  0.131403 -0.274145 0.000666667
 0.966593 -0.134723  0.144931 0.108357 0.000666667
 0.977007 -0.146294  0.120889 0.0274639 0.000666667
 0.964149 -0.135312   0.14695 0.119784 0.000666667
  1.00512 -0.141399  0.128525 0.130578 0.000666667
 0.984031 -0.145973  0.121562 -0.0173931 0.000666667
 0.969456 -0.141978  0.132889 -0.0368023 0.000666667
 0.980177 -0.131274  0.131835 -0.0303036 0.000666667
0.984351 -0.14232 0.119607 -0.0403383 0.000666667
0.943729 -0.13023 0.130348 -0.235204 0.000666667
 0.977073 -0.151483  0.108537 0.048422 0.000666667
 0.985176 -0.144382  0.122249 -0.0225957 0.000666667
 0.970168 -0.136986  0.123357 -0.104768 0.000666667
 0.984153 -0.144208  0.122165 -0.0122443 0.000666667
 0.977193 -0.151917  0.109631 0.0338765 0.000666667
 0.980714 -0.137292  0.135041 -0.00287811 0.000666667
0.973999 -0.14646 0.123038 0.0832306 0.000666667
 0.976472 -0.138764  0.126889 -0.0233784 0.000666667
 0.971601 -0.147332  0.123776 0.0645175 0.000666667
 0.963409 -0.134177  0.138428 -0.0551194 0.000666667
 0.978138 -0.152881  0.116716 -0.0445434 0.000666667
 0.977283 -0.153106  0.105324 0.0423091 0.000666667
 0.975637 -0.150374  0.118385 -0.0274115 0.000666667
 0.965565 -0.136186   0.13785 -0.0712948 0.000666667
 0.975606 -0.140727  0.123908 0.00575496 0.000666667
 0.971271 -0.147386  0.123158 0.0693171 0.000666667
 0.985428 -0.147263  0.129545 0.133774 0.000666667
  0.96518 -0.136376  0.138007 -0.0635567 0.000666667
 0.944248 -0.129235  0.131323 -0.249528 0.000666667
 0.959292 -0.134907  0.136701 -0.181366 0.000666667
 0.979665 -0.144686  0.128852 0.0198932 0.000666667
 0.971458 -0.133756  0.148368 0.0976247 0.000666667
0.981918 -0.15452  0.10909 0.0609121 0.000666667
 0.987504 -0.144643   0.11769 -0.0235827 0.000666667
 0.979729 -0.158567  0.107685 0.0540137 0.000666667
 0.971932 -0.132635  0.147036 0.0427468 0.000666667
 0.980955 -0.138068  0.134941 -0.00707585 0.000666667
 0.979729 -0.160094  0.106419 0.0623986 0.000666667
 0.980813 -0.158112  0.109439 0.0912302 0.000666667
 0.971209 -0.132464  0.148543 0.0306138 0.000666667
 0.972102 -0.148547  0.121615 0.0724469 0.000666667
 0.984772 -0.147162  0.129129 0.132491 0.000666667
 0.943462 -0.126304  0.129147 -0.271828 0.000666667
 0.981302 -0.132603  0.132661 -0.0311614 0.000666667
 0.976894 -0.145608  0.119272 0.0602007 0.000666667
 0.980774 -0.134073  0.132926 -0.053035 0.000666667
 0.987919 -0.161926  0.114457 0.163167 0.000666667
 0.954944 -0.127572  0.135816 -0.128609 0.000666667
 0.974554 -0.149435  0.115053 0.041894 0.000666667
 0.980097 -0.142626  0.121741 0.0324094 0.000666667
 0.986747 -0.158487  0.118307 0.154879 0.000666667
 0.976314 -0.141813  0.122444 0.0235294 0.000666667
  0.97463 -0.149248  0.119866 -0.0639921 0.000666667
  0.97423 -0.150467  0.112614 0.0347485 0.000666667
 0.976336 -0.140225  0.122279 -0.0358268 0.000666667
 0.969366 -0.140373  0.131018 -0.0354018 0.000666667
  0.98231 -0.158527  0.120044 0.024067 0.000666667
 0.970037 -0.149116  0.119209 -0.108758 0.000666667
 0.962723 -0.140984  0.131953 -0.119984 0.000666667
 0.976636 -0.153131  0.110033 0.0306434 0.000666667
  0.97746 -0.153018  0.127928 0.0123351 0.000666667
 0.977336 -0.137416  0.127928 -0.00995837 0.000666667
 0.942583 -0.125987  0.129099 -0.270253 0.000666667
0.961893 -0.13309 0.138585 -0.0512855 0.000666667
0.971048 -0.14186 0.128664 0.00104688 0.000666667
 0.977411 -0.143022  0.115855 0.0135763 0.000666667
 0.974567 -0.144044  0.120489 -0.016668 0.000666667
0.984133 -0.14443 0.128605 0.0837007 0.000666667
  0.9815 -0.15836  0.11088 0.0602668 0.000666667
  1.00733 -0.142294  0.128637 0.127496 0.000666667
 0.976706 -0.136478  0.126625 -0.0313773 0.000666667
 0.969835 -0.146221  0.121051 -0.0764858 0.000666667
0.978435 -0.13288 0.135932 -0.018312 0.000666667
 0.970423 -0.138082  0.125445 -0.0873488 0.000666667
 0.974858 -0.150005  0.121668 0.042891 0.000666667
0.945399  -0.1256 0.129748 -0.266733 0.000666667
 0.962464 -0.132363  0.140413 -0.0666132 0.000666667
0.984445 -0.15977 0.114972 0.156125 0.000666667
 0.978893 -0.133831  0.135359 0.00458962 0.000666667
 0.984307 -0.149013  0.128411 0.12243 0.000666667
 0.982212 -0.148123  0.129085 0.1159 0.000666667
 0.984246 -0.158851  0.118923 0.00511112 0.000666667
 0.986727 -0.157443  0.115642 0.14719 0.000666667
 0.980638 -0.159528  0.103818 0.0802216 0.000666667
 0.985063 -0.142839  0.116473 0.00772739 0.000666667
 0.976338 -0.144905   0.12865 0.0291072 0.000666667
 0.94362 -0.13104 0.131439 -0.289172 0.000666667
  0.97029 -0.151636  0.121467 -0.0805343 0.000666667
 0.978514 -0.135367  0.125285 -0.0106434 0.000666667
 0.980786 -0.135512  0.133957 -0.0285027 0.000666667
 0.964165 -0.133944  0.137991 -0.0595918 0.000666667
 0.973246 -0.152669  0.120029 -0.0663262 0.000666667
 0.975132 -0.150523  0.117282 -0.0309648 0.000666667
 0.976417 -0.130711  0.137304 0.0545599 0.000666667
 0.974205 -0.148222  0.125346 0.072408 0.000666667
0.972267 -0.12912 0.140287 -0.0331462 0.000666667
 0.971541 -0.140176  0.134582 -0.0404772 0.000666667
 0.973807 -0.154524  0.111976 0.0448182 0.000666667
 0.972314 -0.126864  0.140408 0.0543832 0.000666667
 0.962668 -0.130779  0.145743 0.119891 0.000666667
 0.941175 -0.129043  0.128472 -0.254741 0.000666667
  0.97811 -0.136967  0.124756 -0.0203798 0.000666667
 0.971734 -0.135866  0.148316 0.112925 0.000666667
  0.96067 -0.124091  0.138231 0.209613 0.000666667
 0.972493 -0.140225  0.126864 -0.0359236 0.000666667
 0.986151 -0.160584  0.112782 0.172258 0.000666667
  0.98229 -0.145884  0.109975 0.0293447 0.000666667
 0.971273 -0.132854  0.145937 0.0667694 0.000666667
 0.978877 -0.132591  0.134614 -0.0121744 0.000666667
0.986458 -0.14363 0.116123 -0.022512 0.000666667
 0.971353 -0.144613  0.121175 -0.106327 0.000666667
 0.960068 -0.133279  0.139018 -0.0654661 0.000666667
  0.97346 -0.130145  0.140921 -0.039261 0.000666667
  0.97305 -0.149051  0.123957 0.0897974 0.000666667
 0.975473 -0.148133  0.114407 0.0274928 0.000666667
  0.98288 -0.159464  0.118824 0.0285718 0.000666667
 0.969224 -0.142347   0.12715 -0.0405895 0.000666667
 0.975806 -0.127584  0.140969 -0.0360923 0.000666667
 0.958642 -0.137161  0.134094 -0.185101 0.000666667
 0.97923  -0.1591 0.109593 0.0405305 0.000666667
 0.975548 -0.143977  0.126388 0.0215998 0.000666667
0.980116 -0.15844 0.107911 0.0823157 0.000666667
 0.979501 -0.148636  0.114618 0.150926 0.000666667
0.972641 -0.13337 0.147501 0.0398032 0.000666667
 0.985257 -0.148944  0.131468 0.130631 0.000666667
 0.977972 -0.152062  0.127434 0.0303176 0.000666667
  0.96911 -0.138554  0.131295 -0.010456 0.000666667
0.963965 -0.13609 0.139497 -0.0618879 0.000666667
 0.969461 -0.138603  0.129578 -0.0161354 0.000666667
 0.974126 -0.140336  0.123474 -0.0123448 0.000666667
0.968404 -0.13054  0.14202 0.0218603 0.000666667
0.971496 -0.14271 0.131523 -0.0475748 0.000666667
 0.956674 -0.132898  0.137656 -0.0372038 0.000666667
 0.974825 -0.149586  0.111789 0.0459695 0.000666667
 0.978372 -0.136707   0.13457 -0.0148527 0.000666667
 0.982911 -0.144057  0.119355 -0.02008 0.000666667
 0.972908 -0.151417  0.117968 -0.0492722 0.000666667
 0.964402 -0.132862  0.146041 0.127426 0.000666667
  0.97577 -0.130237  0.140735 0.0579612 0.000666667
0.978248 -0.14686 0.111419 0.0160811 0.000666667
 0.977604 -0.140325  0.122831 0.0212716 0.000666667
 0.981406 -0.140617  0.135514 0.0695292 0.000666667
 0.977732 -0.143743  0.121351 -0.0234265 0.000666667
 0.975998 -0.144407  0.120242 0.065589 0.000666667
 0.986272 -0.154291  0.117748 0.15375 0.000666667
 0.980707 -0.159394  0.107102 0.059867 0.000666667
 0.982091 -0.131913  0.132021 -0.0169648 0.000666667
 0.971758 -0.138963  0.128358 -0.0610238 0.000666667
 0.975296 -0.154237  0.107448 0.0273279 0.000666667
 0.964121 -0.134264  0.137534 -0.0845814 0.000666667
 0.984846 -0.161652  0.115512 0.157024 0.000666667
 0.979359 -0.136147  0.135525 -0.0314108 0.000666667
 0.962483 -0.131671  0.144812 0.113863 0.000666667
 0.979468 -0.160666  0.108894 0.0506585 0.000666667
 0.970621 -0.146987  0.123575 0.0713833 0.000666667
 0.978318 -0.143082   0.12605 0.0403827 0.000666667
 0.985872 -0.148283   0.12715 0.139936 0.000666667
 0.969788 -0.140519  0.128557 -0.072725 0.000666667
 0.976598 -0.150544  0.126949 0.0179872 0.000666667
  0.95477 -0.128504  0.143758 -0.169451 0.000666667
 0.97722 -0.14487 0.126452 0.0362671 0.000666667
 0.984579 -0.147167  0.112527 0.0392703 0.000666667
 0.970163 -0.142143  0.122445 -0.113838 0.000666667
 0.972655 -0.151341   0.11886 -0.0403661 0.000666667
 0.974934 -0.144868  0.120891 -0.0279847 0.000666667
 0.963686 -0.133051  0.137585 -0.0724899 0.000666667
 0.965819 -0.148185  0.114694 0.0264502 0.000666667
 0.969731 -0.137984  0.149264 0.104533 0.000666667
 0.979172 -0.146546  0.112897 0.00355496 0.000666667
 0.977356 -0.137894   0.12752 -0.0411116 0.000666667
 0.981037 -0.147334  0.111137 0.0258567 0.000666667
 0.975508 -0.154668  0.106342 0.0351979 0.000666667
 0.973333 -0.152345  0.114263 0.0155613 0.000666667
 0.964695 -0.135038  0.146031 0.132085 0.000666667
 0.964973 -0.136949  0.149964 0.126853 0.000666667
 0.977747 -0.145789   0.12013 0.0488252 0.000666667
 0.980217 -0.145315   0.12165 0.0321532 0.000666667
 0.970329 -0.148463  0.118597 -0.0843492 0.000666667
 0.976293 -0.151995  0.106429 0.0445052 0.000666667
 0.965191 -0.148386  0.114903 0.0036976 0.000666667
 0.967699 -0.136523  0.123328 -0.0852198 0.000666667
 0.971351 -0.161704  0.109363 -0.0369578 0.000666667
 0.985076 -0.160871  0.117444 0.146833 0.000666667
 0.977188 -0.138298  0.124337 -0.00171834 0.000666667
  0.97153 -0.139055  0.128031 -0.0267804 0.000666667
0.980786   -0.142 0.136865 0.0635094 0.000666667
 0.970922 -0.139762  0.129238 -0.0511636 0.000666667
  0.97806 -0.160149  0.108974 0.0442766 0.000666667
 0.970587 -0.144503  0.121545 -0.105782 0.000666667
 0.975074 -0.151978  0.106806 0.0022928 0.000666667
 0.976504 -0.153543  0.114229 0.0172055 0.000666667
  0.98366 -0.158463  0.106576 0.072312 0.000666667
 0.945516 -0.128784  0.132981 -0.26153 0.000666667
 0.973218 -0.151536  0.115723 -0.05253 0.000666667
0.974497 -0.15199 0.112327 0.0508843 0.000666667
 0.986643 -0.157959   0.11765 0.146239 0.000666667
0.962793 -0.12312  0.13811 0.189739 0.000666667
 0.982741 -0.132669  0.134018 -0.0542959 0.000666667
0.980926 -0.15836 0.107606 0.061506 0.000666667
 0.975867 -0.145044  0.121217 0.0470526 0.000666667
 0.974332 -0.150618  0.112605 0.048234 0.000666667
 0.970689 -0.144634  0.126983 -0.0320596 0.000666667
 0.971028 -0.131678  0.147617 0.0471862 0.000666667
 0.971483 -0.151951  0.117465 -0.00649809 0.000666667
 0.976553 -0.126382  0.141828 -0.0212744 0.000666667
 0.975732 -0.138039  0.120524 -0.0057572 0.000666667
 0.985544 -0.157683  0.117323 0.135817 0.000666667
 0.976956 -0.145609  0.114441 -0.00137994 0.000666667
 0.976614 -0.150898  0.107597 0.0395194 0.000666667
 0.972344 -0.139277  0.130572 -0.0624643 0.000666667
 0.985225 -0.160375  0.117142 0.162822 0.000666667
  0.95337 -0.129363  0.141799 -0.117678 0.000666667
0.977695  -0.1509 0.128427 0.0192934 0.000666667
 0.974537 -0.147234  0.125157 0.0856107 0.000666667
 0.959041 -0.133248  0.132816 -0.193902 0.000666667
  0.97403 -0.127773  0.142635 -0.00632237 0.000666667
 0.980968 -0.156612  0.109382 0.0754111 0.000666667
 0.983083 -0.150408  0.129007 0.135422 0.000666667
 0.965782 -0.135025  0.150119 0.126267 0.000666667
 0.983862 -0.146896  0.129881 0.0915922 0.000666667
 0.979277 -0.147672  0.110791 0.038307 0.000666667
 0.974361 -0.151734  0.111739 0.0339765 0.000666667
   0.9629 -0.132906  0.141169 -0.0808857 0.000666667
 0.977742 -0.140721  0.123091 0.0578599 0.000666667
 0.973568 -0.151459   0.11804 -0.010744 0.000666667
 0.955786 -0.127207  0.134919 -0.0821818 0.000666667
 0.982751 -0.157594  0.121551 -0.0231119 0.000666667
 0.958315 -0.133628  0.138711 -0.0520537 0.000666667
 0.968752 -0.131614  0.145531 0.126606 0.000666667
 0.962361 -0.131739  0.146286 0.12437 0.000666667
 0.975887 -0.144684   0.12298 -0.0482521 0.000666667
0.976871 -0.14184 0.124631 0.0143652 0.000666667
 0.968396 -0.129205  0.137238 -0.00584697 0.000666667
 0.963108 -0.134064  0.145834 0.111616 0.000666667
 0.970874 -0.136435  0.150081 0.0975253 0.000666667
 0.963677 -0.141656  0.129284 -0.104327 0.000666667
 0.946524 -0.129331  0.133899 -0.270947 0.000666667
  0.94494 -0.130501  0.131787 -0.28372 0.000666667
 0.955945 -0.130536  0.139694 -0.141147 0.000666667
 0.980159 -0.139873  0.127756 -0.0182753 0.000666667
 0.961706 -0.131551  0.139898 -0.0580887 0.000666667
0.973255 -0.15028 0.122938 0.0851453 0.000666667
 0.980862 -0.135101  0.135799 0.00825525 0.000666667
  0.97366 -0.145652  0.123894 0.0817495 0.000666667
 0.981452 -0.159009  0.107782 0.0891656 0.000666667
 0.977668 -0.143731  0.123738 0.0417611 0.000666667
 0.972941 -0.149123  0.124541 0.0639169 0.000666667
 0.974012 -0.152493  0.113716 0.0168204 0.000666667
 0.972166 -0.143455  0.131903 -0.0437567 0.000666667
 0.978216 -0.146545  0.122246 0.0686239 0.000666667
 0.982151 -0.147903  0.129918 0.126045 0.000666667
 0.969239 -0.131095  0.144562 0.114445 0.000666667
  0.97654 -0.136911  0.125942 -0.0533219 0.000666667
 0.987849 -0.159967  0.116054 0.140558 0.000666667
 0.973643 -0.145806  0.122384 -0.055321 0.000666667
 0.981867 -0.146588  0.128832 0.127494 0.000666667
 0.972209 -0.138214  0.125677 -0.00448893 0.000666667
 0.974753 -0.152403   0.11151 0.0277206 0.000666667
 0.981061 -0.159869   0.11004 0.0482175 0.000666667
 0.982401 -0.146626   0.13015 0.0948525 0.000666667
 0.979627 -0.151207   0.12735 0.0429902 0.000666667
 0.978552 -0.158835  0.107542 0.0518371 0.000666667
 0.968451 -0.128522  0.137562 -0.0169323 0.000666667
 0.980551 -0.135588  0.135108 -0.0470343 0.000666667
  0.97298 -0.129869  0.141303 -0.0569525 0.000666667
 0.959852 -0.135054  0.135926 -0.183843 0.000666667
 0.972475 -0.150404  0.122522 0.0645664 0.000666667
 0.980047 -0.138846  0.122116 0.00924233 0.000666667
 0.973694 -0.144112  0.122647 -0.0427026 0.000666667
 0.973328 -0.154879   0.10866 0.0520231 0.000666667
 0.975615 -0.139917  0.120552 0.00180686 0.000666667
 0.970983 -0.159969  0.106306 -0.0175556 0.000666667


==> output_ims_3_3_3_1/count_action_3.txt <==
8.69078
 0.982974 -0.157889  0.122746 0.0207194 0.000666667
 0.977523 -0.141867  0.122445 -0.0179807 0.000666667
 0.984522 -0.158391  0.119263 0.0407229 0.000666667
 0.983453 -0.161896  0.117096 0.147277 0.000666667
 0.980455 -0.159837  0.109866 0.0499987 0.000666667
 0.975576 -0.152923  0.108399 0.0206498 0.000666667
 0.981957 -0.147305  0.114059 0.0109071 0.000666667
 0.976328 -0.144621  0.115351 0.00382159 0.000666667
 0.978264 -0.142326  0.122921 0.0472207 0.000666667
 0.978172 -0.152031  0.113176 0.0554677 0.000666667
  1.00474 -0.145895  0.123225 0.0954072 0.000666667
 0.974677 -0.151002  0.112926 0.040027 0.000666667
  0.97708 -0.149655  0.111208 0.0263913 0.000666667
 0.985644 -0.156103  0.117154 0.14932 0.000666667
 0.975099 -0.151137  0.114664 -0.0826297 0.000666667
 0.984767 -0.158324  0.116674 0.158234 0.000666667
 0.979726 -0.145753  0.123137 -0.00496974 0.000666667
 0.977553 -0.155589  0.107524 0.0481287 0.000666667
 0.988441 -0.158693  0.121695 0.0360991 0.000666667
 0.976361 -0.152521  0.118722 -0.0194027 0.000666667
 0.982432 -0.158714  0.118578 0.0272823 0.000666667
 0.975652 -0.153317  0.106724 0.0442317 0.000666667
 0.975645 -0.159125  0.109415 0.0950087 0.000666667
 0.975823 -0.152697  0.119073 -0.0646715 0.000666667
0.982607 -0.14237 0.119794 0.00323824 0.000666667
 0.982799 -0.155357  0.109275 0.0812635 0.000666667
 0.970873 -0.162242  0.107444 -0.0356175 0.000666667
 0.982253 -0.143049  0.122157 -0.00366093 0.000666667
 0.980718 -0.160283  0.111181 0.0625177 0.000666667
  1.00798 -0.141107    0.1285 0.13951 0.000666667
0.975158 -0.15401 0.109754 0.0197373 0.000666667
 0.979504 -0.147196  0.115032 0.156298 0.000666667
  0.97686 -0.148914  0.118564 -0.0469701 0.000666667
 0.983076 -0.157519  0.106192 0.0776681 0.000666667
 0.976018 -0.152728  0.108573 0.0483168 0.000666667
 0.975155 -0.151237  0.117279 -0.0481647 0.000666667
  0.9755 -0.15185 0.115815 0.014765 0.000666667
 0.981083 -0.150587  0.110526 0.0321068 0.000666667
 0.980627 -0.146363  0.123431 -0.0140774 0.000666667
 0.975591 -0.150181  0.111553 0.0499041 0.000666667
 0.980476 -0.160054  0.124663 0.00154955 0.000666667
 0.981875 -0.147887  0.111344 0.0182973 0.000666667
 0.981707 -0.156328  0.120788 -0.00795831 0.000666667
 0.980005 -0.157126  0.105261 0.0844608 0.000666667
  0.98442 -0.159561  0.115216 0.159131 0.000666667
 0.980967 -0.147389   0.11056 -0.0138546 0.000666667
  0.98765 -0.142829   0.12152 -0.018333 0.000666667
 0.983925 -0.156751  0.109246 0.0707456 0.000666667
 0.978609 -0.144623  0.119372 0.0448489 0.000666667
 0.981188 -0.157499  0.108422 0.0383464 0.000666667
 0.985701 -0.158943  0.120687 0.143246 0.000666667
 0.978011 -0.151806  0.113915 0.0351123 0.000666667
 0.975194 -0.151512  0.110513 0.0412759 0.000666667
 0.974432 -0.154314  0.114068 0.0214706 0.000666667
 0.987291 -0.143261  0.122256 -0.000263273 0.000666667
 0.975715 -0.152193  0.109455 0.0512255 0.000666667
 0.978254 -0.147414  0.111085 0.0225553 0.000666667
 0.978664 -0.159965  0.108672 0.0622198 0.000666667
 0.980622 -0.144266  0.111563 0.0292466 0.000666667
 0.987587 -0.144878  0.119823 0.00561191 0.000666667
 0.981851 -0.157455   0.10636 0.0604429 0.000666667
 0.978285 -0.160114  0.112047 0.0484854 0.000666667
 0.978762 -0.146484  0.118683 0.0416307 0.000666667
 0.977749 -0.145711  0.123833 0.0546691 0.000666667
 0.974129 -0.147897  0.119285 -0.0683213 0.000666667
   1.0063 -0.138665  0.127384 0.128555 0.000666667
 0.985891 -0.162316  0.118404 0.0225829 0.000666667
 0.987527 -0.143823   0.11825 0.0106188 0.000666667
0.977303 -0.15173 0.118672 -0.0419078 0.000666667
 0.980384 -0.157736  0.109892 0.0607558 0.000666667
 0.974861 -0.151043  0.104135 0.0431744 0.000666667
 0.978746 -0.157065  0.109788 0.0525199 0.000666667
0.977424 -0.14632 0.120207 0.0452344 0.000666667
 0.983835 -0.158515   0.11605 0.144846 0.000666667
0.978544 -0.15331 0.112443 0.037412 0.000666667
 0.979958 -0.145134  0.119634 0.0526803 0.000666667
0.978078 -0.16028 0.106431 0.085253 0.000666667
0.973817 -0.15272 0.113272 0.047209 0.000666667
 0.978517 -0.148198  0.118702 0.0475891 0.000666667
 0.979833 -0.156493  0.109502 0.0888541 0.000666667
 0.983021 -0.159529  0.107371 0.0780517 0.000666667
 0.976225 -0.153485  0.110786 0.0197263 0.000666667
 0.982263 -0.149448  0.129359 0.0746515 0.000666667
 0.976661 -0.150605   0.11176 0.010089 0.000666667
 0.979651 -0.146085  0.120895 -0.0140394 0.000666667
0.982812 -0.16119 0.106192 0.0702095 0.000666667
 0.986343 -0.160779  0.118101 0.133763 0.000666667
 0.974662 -0.149432  0.114116 0.0213979 0.000666667
 0.978178 -0.146172  0.124998 -0.0269983 0.000666667
0.979187 -0.15246 0.115463 -0.030294 0.000666667
 0.981359 -0.149241  0.115008 0.138042 0.000666667
 0.977069 -0.154143  0.115837 0.0152645 0.000666667
 0.983961 -0.161979  0.115871 0.143683 0.000666667
 0.979261 -0.159475  0.107627 0.0874212 0.000666667
0.972318 -0.15964 0.107583 -0.0244334 0.000666667
 0.980769 -0.146846  0.109808 0.0132903 0.000666667
 0.975329 -0.146568  0.121465 0.0292744 0.000666667
 0.983867 -0.147148  0.111696 0.0498526 0.000666667
 0.974382 -0.151101  0.114061 0.0416721 0.000666667
 0.982301 -0.156834  0.106338 0.0405079 0.000666667
 0.973048 -0.152361  0.119183 -0.0426049 0.000666667
 0.981961 -0.144467   0.12038 -0.0119111 0.000666667
 0.98522 -0.15304 0.122662 0.0301016 0.000666667
 0.978843 -0.145715  0.111447 0.0108531 0.000666667
 0.982735 -0.142662   0.11793 0.00832212 0.000666667
 0.976016 -0.147559  0.115546 0.0102406 0.000666667
 0.980821 -0.145374  0.118483 -0.00931193 0.000666667
 0.977192 -0.144371  0.122732 0.0599383 0.000666667
 0.975093 -0.147332  0.120363 0.0667585 0.000666667
 0.968372 -0.162236  0.110272 -0.0243461 0.000666667
 0.97701   -0.154 0.107742 0.044985 0.000666667
  0.98296 -0.145654  0.120645 -0.0274125 0.000666667
 0.980942 -0.159936  0.108128 0.0822456 0.000666667
  1.00617 -0.139299  0.129269 0.128889 0.000666667
 0.981045 -0.161799  0.112526 0.020925 0.000666667
  0.98037 -0.156492  0.109975 0.057328 0.000666667
 0.983075 -0.160556  0.107265 0.0594143 0.000666667
 0.978153 -0.157873  0.109981 0.0560256 0.000666667
 0.974158 -0.149015  0.121116 -0.0423634 0.000666667
 0.980665 -0.148096  0.108782 0.0668618 0.000666667
 0.974469 -0.156114  0.109162 0.00795239 0.000666667
0.976457 -0.15126 0.113055 0.010179 0.000666667
  0.97805 -0.144786   0.11922 0.0737786 0.000666667
 0.983135 -0.144672  0.120021 0.00328009 0.000666667
 0.979203 -0.140519  0.124326 -0.0291756 0.000666667
 0.985726 -0.156102  0.120087 0.025089 0.000666667
0.974676 -0.15112 0.110374 0.0445519 0.000666667
 0.984899 -0.148115  0.110832 0.00342307 0.000666667
 0.983182 -0.158407  0.120251 0.0397883 0.000666667
 0.987885 -0.157405  0.116878 0.122448 0.000666667
  0.98298 -0.146996  0.114351 0.110491 0.000666667
 0.980766 -0.156265  0.108103 0.0904436 0.000666667
 0.980226 -0.146484  0.123001 0.0599505 0.000666667
 0.983378 -0.156772  0.115911 0.0116677 0.000666667
 0.980649 -0.158707  0.107869 0.0610386 0.000666667
 0.977936 -0.149311  0.111995 0.067603 0.000666667
 0.979187 -0.159985  0.111914 0.0857508 0.000666667
 0.980355 -0.144003  0.116646 -0.0010049 0.000666667
 0.987469 -0.156422  0.116995 0.11895 0.000666667
 0.986598 -0.155788  0.121245 0.0278565 0.000666667
 0.975536 -0.154444  0.105683 0.0496674 0.000666667
 0.977814 -0.150533  0.102618 0.024074 0.000666667
0.984284 -0.15664 0.116316 -0.00733293 0.000666667
 0.983341 -0.147791  0.112314 0.0245994 0.000666667
 0.982933 -0.155882  0.118466 0.0529484 0.000666667
0.983109 -0.14486  0.12047 -0.0415341 0.000666667
 0.981624 -0.158356   0.10833 0.0839396 0.000666667
 0.976637 -0.153461  0.111211 0.034232 0.000666667
  1.00463 -0.146499  0.125173 0.109205 0.000666667
 0.980189 -0.144487  0.118506 -0.0165749 0.000666667
 0.981974 -0.160352   0.10957 0.0250767 0.000666667
 0.975135 -0.148573  0.114291 0.0274882 0.000666667
0.975893 -0.15229 0.117834 -0.0608 0.000666667
 0.977598 -0.152537  0.107741 0.0444725 0.000666667
 0.979272 -0.156935  0.111368 0.0554698 0.000666667
 0.985804 -0.149551   0.13287 0.126015 0.000666667
 0.974959 -0.152908  0.112527 0.059003 0.000666667
 0.983485 -0.157487  0.105872 0.0828133 0.000666667
 0.984179 -0.145061  0.128847 0.106352 0.000666667
 0.98305 -0.16145  0.11595 0.144932 0.000666667
 0.975411 -0.148512  0.122554 0.0288747 0.000666667
 0.971775 -0.162914  0.109964 -0.0116496 0.000666667
 0.984844 -0.161704   0.11492 0.157403 0.000666667
 0.985791 -0.142323  0.119597 -0.0359426 0.000666667
 0.974674 -0.151384  0.104076 0.0264869 0.000666667
 0.979344 -0.145122  0.121494 -0.0113742 0.000666667
 0.978207 -0.157228   0.10642 0.0491092 0.000666667
 0.982326 -0.142326  0.118629 -0.00808072 0.000666667
 0.984828 -0.157004     0.116 0.127016 0.000666667
 0.979414 -0.144666  0.123098 -0.0313465 0.000666667
 0.974925 -0.154516  0.119406 -0.0764966 0.000666667
 0.987015 -0.145877  0.120853 -0.0143527 0.000666667
 0.978029 -0.143996  0.121896 0.068182 0.000666667
 0.974094 -0.151911  0.118171 -0.0330605 0.000666667
 0.973656 -0.152894  0.112765 -0.00796643 0.000666667
 0.976532 -0.150986  0.114425 0.0420714 0.000666667
 0.981371 -0.148548   0.11258 0.0177915 0.000666667
 0.975245 -0.151272  0.112174 0.0510973 0.000666667
  0.97904 -0.148967  0.121664 0.0510323 0.000666667
 0.974513 -0.148203  0.109539 -0.0224612 0.000666667
 0.977344 -0.156249  0.108601 0.0526275 0.000666667
0.982087 -0.15886 0.105775 0.0492813 0.000666667
 0.987349 -0.158568  0.122031 0.15267 0.000666667
 0.980071 -0.154357  0.109846 0.0689969 0.000666667
 0.979745 -0.145619  0.119335 0.0375196 0.000666667
 0.984141 -0.155617  0.115601 0.154211 0.000666667
 0.986229 -0.154612  0.121199 0.00764582 0.000666667
 0.979294 -0.159514  0.107097 0.0441095 0.000666667
 0.985057 -0.145225  0.117156 0.00270476 0.000666667
 0.988856 -0.155647  0.124123 0.019211 0.000666667
 0.977994 -0.143578  0.121276 0.0486248 0.000666667
 0.983707 -0.156487  0.104548 0.0669988 0.000666667
 0.980306 -0.148547  0.113919 0.173353 0.000666667
 0.980944 -0.160015  0.109612 0.0606887 0.000666667
 0.986216 -0.157292  0.116654 0.159383 0.000666667
 0.976684 -0.151809  0.117731 -0.0289264 0.000666667
 0.980779 -0.137361  0.121708 0.0166048 0.000666667
0.985981 -0.16242 0.106176 0.0849109 0.000666667
 0.979903 -0.159625  0.105784 0.0373569 0.000666667
 0.981753 -0.147864  0.110921 0.0380914 0.000666667
 0.983821 -0.158268   0.10603 0.0848824 0.000666667
 0.979149 -0.144366   0.12158 0.042746 0.000666667
 0.981228 -0.159392   0.10503 0.0530593 0.000666667
 0.977384 -0.154034  0.109736 0.0650678 0.000666667
 0.982649 -0.155853  0.116613 0.00127909 0.000666667
 0.972156 -0.152889  0.112035 -0.0167644 0.000666667
 0.976775 -0.155023  0.106842 0.0013019 0.000666667
 0.986801 -0.158291  0.119885 0.139813 0.000666667
 0.982784 -0.155946  0.118173 0.00747628 0.000666667
 0.974285 -0.152473  0.115501 -0.0639525 0.000666667
 0.974823 -0.148731  0.112188 0.083646 0.000666667
0.976194 -0.15295 0.110545 0.0365805 0.000666667
 0.974944 -0.156306  0.106498 0.0260733 0.000666667
 0.976308 -0.154632  0.113551 0.0126486 0.000666667
 0.973098 -0.151732  0.111458 0.068923 0.000666667
0.980766  -0.1602 0.109266 0.0745437 0.000666667
0.982489 -0.14088 0.118517 0.00823422 0.000666667
 0.977178 -0.150478  0.113166 0.0377626 0.000666667
 0.975807 -0.150817  0.108863 0.0604381 0.000666667
 0.986826 -0.143957  0.117849 -0.0057053 0.000666667
 0.973425 -0.156859  0.104111 0.0113038 0.000666667
 0.980683 -0.147704   0.11363 0.124864 0.000666667
 0.982391 -0.158489  0.108312 0.102059 0.000666667
 0.977207 -0.146257  0.121447 0.0372699 0.000666667
 0.98436  -0.1597 0.116042 0.138282 0.000666667
 0.978461 -0.144627  0.119341 0.0579364 0.000666667
0.975385 -0.15242 0.114172 0.048268 0.000666667
 0.981648 -0.159179  0.112185 0.0388631 0.000666667
  1.00457 -0.144741  0.127887 0.138387 0.000666667
 0.973734 -0.148703  0.113541 0.0396448 0.000666667
 0.981026 -0.146677   0.11167 0.0172277 0.000666667
 0.981447 -0.142644   0.12208 -0.0179189 0.000666667
 0.984097 -0.157943  0.117142 0.127533 0.000666667
 0.985944 -0.155461  0.119909 0.0372952 0.000666667
  1.00641 -0.141304  0.128224 0.108582 0.000666667
 0.975706 -0.151133  0.113732 0.0173872 0.000666667
  0.97903 -0.152091  0.114807 -0.0514042 0.000666667
 0.977481 -0.158559  0.109805 0.0831336 0.000666667
 0.973379 -0.154114  0.108566 -0.00439073 0.000666667
 0.981606 -0.158465  0.111107 0.0499395 0.000666667
 0.978049 -0.152944  0.112535 0.00439552 0.000666667
  0.97667 -0.151969  0.117401 -0.0560521 0.000666667
 0.981415 -0.141958  0.124274 -0.050512 0.000666667
 0.97429  -0.1543 0.110436 0.0350234 0.000666667
  0.98262 -0.142975  0.116138 0.0226291 0.000666667
 0.978126 -0.156317  0.112051 0.0392225 0.000666667
 0.977237 -0.152339  0.112405 0.05342 0.000666667
 0.975206 -0.150262  0.121259 -0.00782306 0.000666667
 0.974751 -0.144943  0.119446 0.0462683 0.000666667
 0.975449 -0.147951  0.117339 -0.0407832 0.000666667
 0.978323 -0.158069  0.106275 0.0741886 0.000666667
   1.0058 -0.138729  0.128103 0.135646 0.000666667
0.975233 -0.14706 0.112583 0.0263521 0.000666667
 0.979948 -0.147236  0.111549 0.14977 0.000666667
 0.975016 -0.151809  0.115002 0.0160029 0.000666667
0.984849 -0.16011 0.113001 0.16536 0.000666667
 0.982042 -0.143788  0.116399 0.00503689 0.000666667
 0.978491 -0.157344  0.109557 0.0651033 0.000666667
 0.976381 -0.151142  0.113012 0.0256308 0.000666667
 0.976021 -0.154248  0.107618 0.0421914 0.000666667
 0.977368 -0.147838  0.113399 0.0162792 0.000666667
  0.97764 -0.154281  0.119081 -0.0345579 0.000666667
0.989233 -0.16057 0.116562 0.125643 0.000666667
 0.975613 -0.151815  0.114339 0.0466222 0.000666667
 0.979665 -0.143848  0.124599 0.0306603 0.000666667
 0.984863 -0.141663  0.115089 -0.0114457 0.000666667
0.977303 -0.15094 0.117055 -0.0679537 0.000666667
 0.980857 -0.157812  0.117573 0.00680845 0.000666667
0.984234 -0.15749   0.1182 0.140859 0.000666667
 0.979572 -0.155614  0.112195 0.052216 0.000666667
 0.983796 -0.157423   0.11561 0.164831 0.000666667
 0.984024 -0.150317   0.11437 0.130001 0.000666667
 0.976663 -0.145586  0.121829 -0.0660472 0.000666667
 0.977598 -0.158505  0.109786 0.0756065 0.000666667
 0.983423 -0.148711  0.112203 0.0137809 0.000666667
 0.981743 -0.144021  0.112303 0.0321439 0.000666667
 0.987993 -0.157793  0.116908 0.122662 0.000666667
 0.975888 -0.150959  0.108824 0.0489551 0.000666667
 0.976587 -0.153401   0.11746 -0.059061 0.000666667
0.980164  -0.1567 0.110451 0.0768667 0.000666667
 0.981901 -0.161122  0.116963 0.170043 0.000666667
0.974633 -0.14861 0.120571 -0.0185682 0.000666667
 0.974901 -0.148619  0.112257 0.0468529 0.000666667
 0.981744 -0.157023  0.120824 -0.019745 0.000666667
 0.973473 -0.151612  0.113305 0.00884883 0.000666667
 0.981837 -0.144367  0.119413 -0.00268293 0.000666667
 0.984175 -0.156907  0.120029 0.0214302 0.000666667
 0.983402 -0.157302  0.106646 0.0880856 0.000666667
 0.974018 -0.149616  0.109204 0.0447875 0.000666667
0.976253 -0.14848 0.112362 0.0133022 0.000666667
 0.979775 -0.148619  0.113271 0.124276 0.000666667
  0.98178 -0.144839  0.109422 0.0355616 0.000666667
  0.98146 -0.157321   0.10913 0.0662169 0.000666667
 0.975616 -0.148156  0.114073 0.00919251 0.000666667
 0.974983 -0.155247  0.105678 0.04032 0.000666667
0.982094  -0.1593 0.106192 0.0509586 0.000666667
 0.982289 -0.145583  0.111381 0.0265792 0.000666667
0.979975 -0.14467 0.122269 -0.0388906 0.000666667
 0.979494 -0.144148  0.118679 0.0300344 0.000666667
 0.978758 -0.160531  0.109285 0.0210876 0.000666667
 0.984058 -0.148883   0.10973 0.0157048 0.000666667
0.979256 -0.14395 0.119081 -0.0333662 0.000666667
 0.981247 -0.145892  0.113273 0.031116 0.000666667
 0.976886 -0.145967  0.121518 0.0754449 0.000666667
 0.972334 -0.151392  0.120124 0.0799408 0.000666667
0.979586 -0.14639 0.113642 0.0167265 0.000666667
 0.979062 -0.147564  0.112457 0.0558614 0.000666667
 0.978893 -0.156432  0.108924 0.0628775 0.000666667
 0.980903 -0.145967  0.108468 0.0572595 0.000666667
 0.977714 -0.145828  0.124232 -0.032531 0.000666667
 0.973508 -0.147659   0.11596 -0.0441584 0.000666667
 0.984396 -0.149067  0.113603 0.144786 0.000666667
 0.981345 -0.148074  0.109167 0.0189511 0.000666667
 0.984788 -0.159959  0.119101 -0.00474876 0.000666667
  0.97943 -0.140056  0.128061 0.00338099 0.000666667
 0.984338 -0.147292  0.128217 0.132371 0.000666667
 0.980171 -0.159131  0.111466 0.0566296 0.000666667
 0.983064 -0.147771  0.127783 0.126531 0.000666667
 0.978105 -0.143496  0.119178 0.0158623 0.000666667
0.981601 -0.15715 0.104882 0.0923293 0.000666667
0.982133 -0.14754  0.11054 0.0230708 0.000666667
 0.980638 -0.149449   0.11309 0.01432 0.000666667
 0.979056 -0.142759  0.114464 0.010186 0.000666667
 0.986191 -0.147687  0.130414 0.100546 0.000666667
 0.982158 -0.157079  0.107759 0.064148 0.000666667
 0.967302 -0.159536  0.104893 -0.0322482 0.000666667
0.981677 -0.15507 0.110227 0.0903533 0.000666667
   0.9772 -0.144932  0.126108 -0.0140488 0.000666667
 0.985343 -0.144537  0.127872 0.145336 0.000666667
  0.98104 -0.159731  0.111359 0.0574417 0.000666667
  0.98453 -0.148528  0.128252 0.15345 0.000666667
   0.9808 -0.145663  0.119573 0.00341139 0.000666667
  0.97905 -0.147079  0.111246 0.0147019 0.000666667
 0.979829 -0.145879  0.121473 0.0127198 0.000666667
 0.978712 -0.143395  0.120592 -0.0345471 0.000666667
0.983673 -0.14353 0.118535 0.000350998 0.000666667
 0.977003 -0.145151  0.121774 0.0397883 0.000666667
 0.979577 -0.139831  0.125297 -0.0252959 0.000666667
 0.979089 -0.145413  0.109074 0.0176579 0.000666667
 0.984029 -0.157593  0.119986 -0.00463975 0.000666667
 0.974463 -0.151463  0.114483 0.0284506 0.000666667
 0.976955 -0.152404  0.112355 0.0197753 0.000666667
 0.980587 -0.158307  0.105025 0.0767888 0.000666667
 0.984763 -0.144837  0.120165 -0.0416383 0.000666667
 0.985189 -0.154962  0.123468 0.0164822 0.000666667
 0.974566 -0.154271  0.106641 0.0635225 0.000666667
0.985564 -0.15957  0.11819 0.0112464 0.000666667
  0.98677 -0.143482  0.119543 2.62609e-05 0.000666667
 0.986175 -0.159074  0.117482 0.164481 0.000666667
 0.980683 -0.143287  0.120806 0.0101948 0.000666667
 0.978939 -0.152925  0.115749 -0.0476942 0.000666667
 0.983694 -0.157757  0.106601 0.0682482 0.000666667
0.974448  -0.1473 0.117294 -0.0425595 0.000666667
 0.975933 -0.148965  0.110536 0.0283952 0.000666667
 0.983993 -0.160216  0.114658 0.139925 0.000666667
 0.989269 -0.159687  0.118175 0.146953 0.000666667
 0.978252 -0.148007  0.111358 0.0616218 0.000666667
 0.982129 -0.161492  0.105769 0.0665312 0.000666667
 0.983864 -0.149982  0.112534 0.108302 0.000666667
 0.985113 -0.148442  0.114257 0.119022 0.000666667
 0.975768 -0.150762  0.112764 0.0384772 0.000666667
 0.982565 -0.142465   0.12034 0.00399784 0.000666667
  0.97744 -0.157864  0.108611 0.0503068 0.000666667
  0.98262 -0.157673  0.119806 0.0193592 0.000666667
  1.00676 -0.139482   0.12779 0.142682 0.000666667
 0.982188 -0.156998  0.103491 0.0833815 0.000666667
 0.975488 -0.151553  0.112396 0.0800134 0.000666667
  0.97695 -0.155425  0.110334 0.0472218 0.000666667
 0.983524 -0.141517  0.118458 -0.00750823 0.000666667
0.976301 -0.15315 0.109325 0.0337785 0.000666667
 0.975277 -0.150488  0.118207 -0.0513267 0.000666667
 0.978882 -0.143224  0.119935 0.0460314 0.000666667
 0.983306 -0.143137  0.121108 0.0343549 0.000666667
 0.983646 -0.143691  0.119877 0.00838155 0.000666667
 0.982612 -0.144855  0.110981 0.022928 0.000666667
 0.980391 -0.143937  0.117903 0.0334295 0.000666667
 0.975475 -0.148224  0.112067 0.00448967 0.000666667
 0.98091 -0.14211  0.12113 0.0224723 0.000666667
    0.974 -0.150627  0.119498 -0.01815 0.000666667
 0.982516 -0.161284  0.106076 0.0980155 0.000666667
    0.975 -0.154781  0.121678 -0.0656854 0.000666667
 0.975585 -0.153417  0.109919 -0.0139106 0.000666667
 0.980929 -0.142265  0.120608 0.0481831 0.000666667
 0.978632 -0.159978  0.109726 0.0599236 0.000666667
 0.985971 -0.163284  0.117418 0.135608 0.000666667
 0.984298 -0.141588   0.11707 -0.0398485 0.000666667
0.974833 -0.15131 0.111131 0.00567139 0.000666667
 0.975515 -0.155412  0.107617 0.0619816 0.000666667
  0.98005 -0.145164  0.108914 0.0345345 0.000666667
 0.977591 -0.152238  0.116454 -0.0251803 0.000666667
 0.983413 -0.157348  0.111258 0.0803667 0.000666667
 0.984275 -0.160872   0.11563 0.137797 0.000666667
 0.976476 -0.152962  0.110295 0.012992 0.000666667
  0.98159 -0.148281  0.111317 0.0162205 0.000666667
 0.976773 -0.152697  0.111942 0.0552758 0.000666667
 0.980523 -0.154566  0.107823 0.0658909 0.000666667
 0.977969 -0.151496  0.116563 0.0392898 0.000666667
 0.980877 -0.150678  0.114668 0.120391 0.000666667
 0.984465 -0.156234  0.120612 0.0423604 0.000666667
 0.972662 -0.162691   0.10657 -0.00868128 0.000666667
0.976962 -0.14651 0.121651 -0.0152862 0.000666667
 0.982207 -0.160439  0.104926 0.0726353 0.000666667
 0.974899 -0.148761   0.11842 -0.0514967 0.000666667
0.982281 -0.14293 0.121583 0.0416886 0.000666667
 0.976707 -0.145568  0.121067 0.0293318 0.000666667
 1.00367 -0.13968 0.128699 0.131699 0.000666667
 0.985346 -0.145078  0.122447 -0.0154583 0.000666667
 0.985891 -0.142018   0.12067 -0.045512 0.000666667
 0.975569 -0.153949  0.107722 0.0643646 0.000666667
 0.986271 -0.143187   0.12215 -0.0273458 0.000666667
 0.983975 -0.145622   0.12334 -0.00352754 0.000666667
 0.976573 -0.150897  0.108631 0.0532458 0.000666667
 0.979076 -0.152688  0.116633 -0.0507099 0.000666667
 0.976654 -0.153925   0.10442 0.0598919 0.000666667
 0.973833 -0.151661  0.119792 -0.023901 0.000666667
 0.981925 -0.153481  0.108279 0.0506929 0.000666667
  0.98997 -0.144922  0.116804 -0.0134554 0.000666667
 0.979024 -0.159347  0.108533 0.0463033 0.000666667
  0.9812 -0.15973 0.106358 0.0697667 0.000666667
 0.979149 -0.158578  0.109795 0.0869777 0.000666667
 0.985445 -0.148569  0.130095 0.131037 0.000666667
 0.988848 -0.160128  0.115058 0.166282 0.000666667
 0.974702 -0.150268  0.115328 0.0343679 0.000666667
 0.979139 -0.140954  0.122747 0.0277048 0.000666667
 0.987692 -0.158814  0.117587 0.166633 0.000666667
 0.976191 -0.150426  0.119475 -0.066979 0.000666667
 0.972215 -0.150946  0.113084 0.0209236 0.000666667
 0.985666 -0.157538  0.118456 0.0123973 0.000666667
 0.976182 -0.153685    0.1105 0.0370854 0.000666667
 0.985731 -0.144023  0.129272 0.0767195 0.000666667
 0.981261 -0.157325    0.1107 0.0541085 0.000666667
   1.0054 -0.141825  0.126019 0.129237 0.000666667
 0.974182 -0.148575  0.122958 0.0359221 0.000666667
  0.98547 -0.160397  0.114937 0.156419 0.000666667
 0.984375 -0.160334  0.118046 -0.00765289 0.000666667
 0.987176 -0.156933  0.115548 0.135216 0.000666667
 0.981541 -0.161538  0.104831 0.0751983 0.000666667
 0.984717 -0.142499  0.115756 -0.0110952 0.000666667
 0.972162 -0.152442  0.120143 -0.0633165 0.000666667
  0.97514 -0.150255  0.115884 -0.0245125 0.000666667
 0.973295 -0.154999  0.110414 0.0442363 0.000666667
 0.986771 -0.162825  0.112671 0.158848 0.000666667
 0.983059 -0.145395  0.110737 0.0177888 0.000666667
 0.986789 -0.144617  0.116032 -0.0177232 0.000666667
0.976921 -0.14897 0.112855 0.0168514 0.000666667
 0.981691 -0.158878  0.119719 0.0234401 0.000666667
 0.980041 -0.157696  0.109824 0.0201405 0.000666667
 0.980669 -0.160028  0.108238 0.0844218 0.000666667
    0.979 -0.149336  0.115101 0.162485 0.000666667
 0.975545 -0.148663  0.112411 0.0407991 0.000666667
 0.983857 -0.143525  0.119403 -0.0232306 0.000666667
 0.973534 -0.152326  0.117431 -0.0441823 0.000666667
 0.977671 -0.146453   0.11005 0.0153057 0.000666667
 0.984421 -0.154823  0.116711 0.136993 0.000666667
 0.979725 -0.157359  0.107298 0.0687991 0.000666667
 0.974929 -0.154305  0.107071 0.020711 0.000666667
 0.984636 -0.158961  0.114421 0.163879 0.000666667
 0.978944 -0.159886  0.109767 0.058769 0.000666667
 0.985262 -0.148314  0.127696 0.146866 0.000666667
 0.984352 -0.148209  0.113737 0.0445169 0.000666667
 0.978167 -0.148278  0.110374 -0.000160875 0.000666667
 0.980695 -0.145476  0.111462 0.0261545 0.000666667
 0.976616 -0.155161  0.105969 0.0298316 0.000666667
  0.97529 -0.152058  0.114797 0.0190152 0.000666667
 0.977078 -0.145971  0.120469 0.0536896 0.000666667
 0.979052 -0.145016  0.122528 0.0238946 0.000666667
 0.976691 -0.153267  0.108325 0.0526042 0.000666667
 0.972162 -0.161118  0.109555 -0.0332074 0.000666667
 0.985022 -0.161123  0.118196 0.14065 0.000666667
 0.978518 -0.159539  0.107945 0.0680127 0.000666667
 0.974155 -0.153028   0.10714 -0.00156422 0.000666667
 0.976884 -0.154523  0.113672 5.36717e-05 0.000666667
 0.985671 -0.158248  0.108466 0.055606 0.000666667
 0.972678 -0.152073  0.116826 -0.0450683 0.000666667
 0.975994 -0.152061  0.113718 0.0361101 0.000666667
 0.986335 -0.158518  0.115811 0.142655 0.000666667
 0.982462 -0.158541  0.107884 0.0698269 0.000666667
0.974233 -0.15156  0.11218 0.0427028 0.000666667
 0.984749 -0.158817  0.117953 0.131543 0.000666667
 0.978277 -0.145319  0.114251 0.00260413 0.000666667
0.977857 -0.15255 0.108399 0.042748 0.000666667
 0.985094 -0.159395  0.116696 0.175696 0.000666667
 0.981597 -0.154444  0.108891 0.0680876 0.000666667
 0.978821 -0.147869  0.112174 0.0366272 0.000666667
 0.975366 -0.150016   0.11189 0.0512254 0.000666667
 0.975271 -0.150995  0.117368 -0.0130623 0.000666667
 0.980739 -0.156536   0.12108 -0.0138762 0.000666667
  0.98263 -0.158498  0.107578 0.0874485 0.000666667
 0.974646 -0.154621  0.114296 0.00678733 0.000666667
0.977104 -0.14565 0.122648 0.0545846 0.000666667
 0.988886 -0.158993  0.118304 0.142385 0.000666667
 0.974131 -0.152383  0.110015 0.0198967 0.000666667
  0.97895 -0.160357  0.110366 0.0403628 0.000666667
 0.978662 -0.158514  0.107485 0.0415103 0.000666667
 0.974271 -0.155784  0.109221 0.0409139 0.000666667
0.969232 -0.16106 0.106577 -0.0400838 0.000666667
 0.984425 -0.143709  0.118137 -0.0199627 0.000666667
 0.977011 -0.159264  0.109005 0.0660366 0.000666667
  0.98238 -0.155583  0.117477 0.0493753 0.000666667
 0.976193 -0.150591  0.109417 0.0464167 0.000666667
0.985022 -0.15951 0.119213 0.137209 0.000666667
 0.979888 -0.156924  0.105478 0.0729504 0.000666667
0.982262 -0.15509 0.107301 0.0770265 0.000666667
 0.977951 -0.152687  0.110251 0.0484199 0.000666667
 0.979481 -0.159633  0.109899 0.0673412 0.000666667
 0.975562 -0.147591  0.115628 0.027195 0.000666667
0.982132 -0.15607 0.117322 0.0298988 0.000666667
 0.972839 -0.152346  0.111778 0.0741887 0.000666667
0.980539 -0.14825 0.109383 0.0336271 0.000666667
  0.98453 -0.155164  0.115785 0.166367 0.000666667
  0.97484 -0.152609  0.111555 0.0529128 0.000666667
 0.975482 -0.151297  0.120333 -0.052996 0.000666667
 0.979589 -0.142614  0.122596 0.0340552 0.000666667
 0.978355 -0.159059  0.104656 0.0761759 0.000666667
 0.971792 -0.163113  0.106874 -0.0155881 0.000666667
  0.98208 -0.148557  0.112304 0.0341604 0.000666667
 0.982441 -0.144399  0.120949 0.0280236 0.000666667
0.980447 -0.15886  0.10802 0.0618083 0.000666667
 0.977101 -0.154421  0.105389 0.0246443 0.000666667
 0.975167 -0.152122   0.11378 0.0448592 0.000666667
 0.987817 -0.145767  0.121285 -0.0675072 0.000666667
 0.983888 -0.145407  0.119309 -0.0536004 0.000666667
 0.974929 -0.153817  0.114718 0.00937349 0.000666667
 0.981173 -0.147519  0.114715 0.131589 0.000666667
0.982524 -0.15769 0.119302 0.0285048 0.000666667
 0.983273 -0.158555  0.103698 0.111998 0.000666667
 0.975691 -0.145152  0.122911 -0.0228092 0.000666667
 0.983759 -0.149034   0.11272 0.0195849 0.000666667
 0.976182 -0.154199  0.118748 -0.0750665 0.000666667
 0.977062 -0.150581  0.117396 -0.0278483 0.000666667
 0.981573 -0.159493   0.10669 0.0629506 0.000666667
0.978953 -0.14571 0.120182 0.0481395 0.000666667
 0.982102 -0.160196  0.105007 0.100652 0.000666667
 0.978791 -0.158545  0.106726 0.0347387 0.000666667
 0.975682 -0.149586  0.114378 0.0389087 0.000666667
0.975694 -0.15068 0.116905 -0.00886057 0.000666667
0.979729 -0.14532 0.122786 -0.0106826 0.000666667
 0.976683 -0.150538  0.109642 0.0423176 0.000666667
 0.978991 -0.159664    0.1112 0.0564082 0.000666667
 0.979309 -0.141648  0.125054 -0.0179953 0.000666667
 0.978671 -0.144749  0.124899 -0.0289573 0.000666667
 0.976527 -0.150115  0.112152 0.0125959 0.000666667
 0.986337 -0.157982  0.120594 0.0331677 0.000666667
  0.98564 -0.158416  0.119499 0.0174813 0.000666667
 0.972387 -0.149856  0.120169 0.0817317 0.000666667
 0.973397 -0.149537  0.120471 -0.0690389 0.000666667
 0.980761 -0.159727  0.109652 0.0708819 0.000666667
0.979559 -0.15718 0.110453 0.0604119 0.000666667
 0.975339 -0.153327  0.112606 0.0779861 0.000666667
 0.979881 -0.157141  0.111234 0.0678776 0.000666667
 0.978986 -0.150928  0.114097 0.0510929 0.000666667
 0.978683 -0.145799  0.119852 0.0323488 0.000666667
 0.979301 -0.159295  0.108018 0.0710053 0.000666667
  1.00598 -0.137616  0.127369 0.123844 0.000666667
 0.979788 -0.149512  0.112959 0.039967 0.000666667
 0.975654 -0.151635  0.115331 0.00173384 0.000666667
0.977958  -0.1574 0.110243 0.0867509 0.000666667
 0.975409 -0.148645  0.113043 0.0034006 0.000666667
 0.971057 -0.161774    0.1084 -0.0195851 0.000666667
 0.971844 -0.152444  0.120412 -0.0597787 0.000666667
 0.980985 -0.142841  0.116846 -0.00698782 0.000666667
 0.976449 -0.150384  0.117103 0.0515195 0.000666667
 0.976777 -0.145509  0.122746 0.0605006 0.000666667
0.978953 -0.14725 0.112493 0.0429366 0.000666667
 0.981276 -0.158824  0.107667 0.0624441 0.000666667
  0.98427 -0.160866  0.116942 0.138287 0.000666667
 0.985527 -0.141061  0.119424 -0.0328251 0.000666667
  0.97356 -0.151983  0.111055 0.0313788 0.000666667
 0.981121 -0.146263  0.112586 0.00869274 0.000666667
 0.981071 -0.158957  0.103958 0.0820096 0.000666667
   0.9753 -0.150834  0.113636 0.053638 0.000666667
  0.98251 -0.147886  0.112193 0.0766653 0.000666667
 0.987922 -0.147078  0.130262 0.163426 0.000666667
 0.975257 -0.153409  0.109809 0.049249 0.000666667
  0.98325 -0.161546   0.11541 0.156265 0.000666667
 0.978464 -0.161081   0.10885 0.0481801 0.000666667
 0.986448 -0.144254  0.117915 -0.00450219 0.000666667
 0.987962 -0.155005  0.120776 0.0553998 0.000666667
0.981003 -0.14779 0.114934 0.127268 0.000666667
 0.982123 -0.158001  0.108235 0.0671806 0.000666667
 0.983007 -0.156012   0.10842 0.0625483 0.000666667
 0.983424 -0.157648  0.121642 0.0058405 0.000666667
 0.976922 -0.147096  0.124403 -0.0233939 0.000666667
 0.980465 -0.143839  0.119689 -0.00927238 0.000666667
 0.979197 -0.143134  0.118463 0.0356508 0.000666667
 0.976922 -0.151005  0.105148 0.0540662 0.000666667
 0.978437 -0.146009  0.121527 0.083704 0.000666667
 0.985293 -0.146956  0.112067 0.0310792 0.000666667
0.974161 -0.15293 0.114295 0.0590012 0.000666667
 0.974481 -0.152052  0.111067 0.00850649 0.000666667
 0.974983 -0.152253  0.118469 -0.0281595 0.000666667
 0.982054 -0.159296  0.122971 0.017064 0.000666667
 0.980884 -0.146025   0.11216 0.0484823 0.000666667
 0.978562 -0.146045  0.118392 0.0266862 0.000666667
 0.981939 -0.148767   0.11347 0.119913 0.000666667
 0.977319 -0.153924  0.120199 -0.0607118 0.000666667
  0.98185 -0.146774  0.112465 0.0171176 0.000666667
 0.980932 -0.155757  0.108656 0.0813723 0.000666667
 0.983494 -0.160934  0.123293 0.031227 0.000666667
 0.985392 -0.159344  0.120341 0.143462 0.000666667
 0.981974 -0.145019  0.120818 -0.000459174 0.000666667
 0.972215 -0.153584  0.114033 0.0510017 0.000666667
 0.974859 -0.149944  0.120935 0.0326311 0.000666667
 0.981797 -0.144906   0.11198 -0.00505548 0.000666667
 0.976854 -0.151563  0.113925 0.0226165 0.000666667
 0.980526 -0.159657  0.108082 0.0757681 0.000666667
 0.97515 -0.15489 0.109959 -0.00819471 0.000666667
 0.976324 -0.150368  0.116792 -0.0587223 0.000666667
    0.976 -0.154061  0.111183 0.0636988 0.000666667
 0.974819 -0.147067  0.120576 0.0304884 0.000666667
 0.985457 -0.148164  0.124736 0.144709 0.000666667
0.978652 -0.15118 0.114286 0.0282919 0.000666667
 0.987239 -0.145129  0.119406 -0.0123895 0.000666667
 0.974969 -0.149458   0.12181 0.0318248 0.000666667
  0.97825 -0.160521  0.108606 0.0527226 0.000666667
 0.971129 -0.152118  0.112195 0.053771 0.000666667
 0.982485 -0.148036  0.111578 0.0358073 0.000666667
 0.985674 -0.160806  0.117721 0.155 0.000666667
 0.984143 -0.157039  0.117305 0.116512 0.000666667
  0.98676 -0.157039  0.118086 0.119388 0.000666667
 0.975793 -0.156366  0.106476 0.0170327 0.000666667
 0.986265 -0.159086  0.116021 0.159586 0.000666667
0.982858 -0.16109 0.106458 0.0833817 0.000666667
 0.986699 -0.145879  0.119551 -0.000544614 0.000666667
 0.974112 -0.152644  0.113179 0.0634559 0.000666667
 0.986393 -0.142974  0.114972 -0.000241321 0.000666667
 0.979897 -0.151147  0.117141 0.0980955 0.000666667
 0.980523 -0.156635  0.110906 0.066669 0.000666667
 0.974636 -0.154554  0.107501 0.0235196 0.000666667
 0.979846 -0.143638  0.115036 0.0101212 0.000666667
 0.983863 -0.141603  0.114636 -0.0193568 0.000666667
 0.977893 -0.145558  0.119864 0.0449189 0.000666667
 0.975609 -0.146801  0.114475 0.026086 0.000666667
  0.97828 -0.146284  0.108846 0.0356836 0.000666667
 0.987161 -0.161894  0.118857 0.141959 0.000666667
  0.97398 -0.148347  0.111656 0.04277 0.000666667
0.984861 -0.14738 0.129116 0.151892 0.000666667
  1.00522 -0.139104  0.127264 0.153476 0.000666667
 0.978679 -0.144866  0.119908 0.0536649 0.000666667
 0.983161 -0.145413  0.120245 -0.0204645 0.000666667
 0.976476 -0.148989  0.116258 -0.0251804 0.000666667
 0.978346 -0.150074  0.108001 0.0414477 0.000666667
 0.986471 -0.146309  0.121399 -0.00490913 0.000666667
0.988322 -0.14424 0.118642 -0.0314515 0.000666667
  0.98033 -0.146219  0.112214 0.0134416 0.000666667
 0.974766 -0.151955  0.112775 0.0470636 0.000666667
0.982616 -0.14604 0.127566 0.126544 0.000666667
 0.969762 -0.162066  0.108304 -0.0103383 0.000666667
 0.979605 -0.150556  0.113075 0.0475763 0.000666667
0.985389 -0.15919 0.117243 0.15181 0.000666667
 0.984876 -0.154843  0.114516 0.123534 0.000666667
 0.980717 -0.146433   0.11479 0.00819109 0.000666667
 0.985277 -0.142077  0.116852 0.0077993 0.000666667
 0.975824 -0.152681  0.115336 -0.0512601 0.000666667
 0.985764 -0.147242  0.126622 0.144142 0.000666667
 0.981133 -0.149383  0.112455 0.00678571 0.000666667
 0.982189 -0.148258  0.112424 0.0193189 0.000666667
0.975434 -0.14555 0.120795 0.0436948 0.000666667
  1.00842 -0.142174  0.129209 0.128679 0.000666667
 0.974627 -0.153654  0.114865 0.00895715 0.000666667
 0.982534 -0.156613  0.121412 0.00443921 0.000666667
  0.98145 -0.149414  0.112018 0.0152873 0.000666667
 0.982935 -0.157486  0.119542 -0.00942504 0.000666667
 0.974013 -0.150058  0.113543 0.0158019 0.000666667
0.974304 -0.15621  0.10601 0.0650758 0.000666667
 0.982065 -0.144547  0.119235 -0.0194959 0.000666667
0.978292 -0.15495 0.103972 0.0529214 0.000666667
  1.00451 -0.143238  0.128589 0.131963 0.000666667
 0.974687 -0.153646  0.121865 -0.0789723 0.000666667
 0.983117 -0.145301  0.121293 -0.0148197 0.000666667
 0.978838 -0.149141  0.111755 0.0639048 0.000666667
 0.975407 -0.153913  0.104088 0.0622379 0.000666667
 0.982769 -0.148091   0.13005 0.0792034 0.000666667
 0.973814 -0.154284  0.106585 0.072878 0.000666667
 0.982582 -0.160898  0.112199 0.158278 0.000666667
0.979641 -0.15999 0.104757 0.0865916 0.000666667
  0.97629 -0.142955  0.121449 0.0772389 0.000666667
 0.982945 -0.149758  0.113881 0.119512 0.000666667
 0.981172 -0.158486  0.104696 0.0575034 0.000666667
0.984055 -0.14454 0.123101 -0.030735 0.000666667
 0.982197 -0.137849  0.120623 0.00391032 0.000666667
 0.982876 -0.147359  0.110246 0.00740287 0.000666667
 0.984475 -0.143398  0.129494 0.0973395 0.000666667
 0.983306 -0.160801  0.106846 0.0693234 0.000666667
  0.98611 -0.160482  0.116083 0.148693 0.000666667
 0.982041 -0.142224  0.118831 0.0122487 0.000666667
 0.981398 -0.141305  0.115901 0.0115176 0.000666667
 0.977096 -0.142829  0.121157 0.0525523 0.000666667
 0.975263 -0.148607  0.115701 -0.0595574 0.000666667
 0.976538 -0.153996   0.11816 -0.0397301 0.000666667
 0.987859 -0.160251  0.115432 0.153591 0.000666667
 0.975261 -0.153793  0.113587 0.0257345 0.000666667
 0.980455 -0.149073  0.112148 0.0654218 0.000666667
  0.98102 -0.138147  0.126248 -0.00376234 0.000666667
 0.982276 -0.147787  0.111509 0.0289018 0.000666667
  0.97658 -0.144209  0.115722 0.00768448 0.000666667
 0.981801 -0.143484  0.116243 0.00567061 0.000666667
 0.98623 -0.15531 0.121506 0.0196919 0.000666667
 0.976233 -0.150878  0.115733 -0.0457971 0.000666667
 0.986339 -0.143741  0.118888 -0.00940417 0.000666667
 0.976782 -0.144608  0.122275 0.0720837 0.000666667
 0.981578 -0.156225  0.106182 0.0585797 0.000666667
 0.984635 -0.159849  0.121831 -0.015781 0.000666667
  0.98673 -0.154309  0.118687 0.147049 0.000666667
  0.96913 -0.159385  0.107435 -0.0185758 0.000666667
 0.980983 -0.157848  0.108825 0.0559309 0.000666667
 0.978851 -0.158353  0.107037 0.0565888 0.000666667
 0.974903 -0.155637  0.107256 0.0778348 0.000666667
 0.979193 -0.144235  0.121474 0.073213 0.000666667
 0.982179 -0.157766   0.10945 0.0849997 0.000666667
 0.978102 -0.150138  0.120242 0.0260566 0.000666667
 0.977852 -0.159612  0.108909 0.0541381 0.000666667
 0.976637 -0.151404  0.111107 -0.016589 0.000666667
 0.983394 -0.155645  0.117833 -0.00021122 0.000666667
 0.982999 -0.159577  0.118872 0.132958 0.000666667
 0.976689 -0.153317  0.113119 -0.0326945 0.000666667
 0.983667 -0.154255  0.116874 -0.00308376 0.000666667
 0.975371 -0.155338  0.111397 0.0509837 0.000666667
0.984792 -0.15909  0.11839 0.155087 0.000666667
 0.975223 -0.146884  0.121999 0.0350119 0.000666667
 0.981831 -0.159028  0.121721 -0.0136408 0.000666667
 0.980889 -0.149504  0.115626 0.130455 0.000666667
 0.974139 -0.152982  0.117491 -0.0409196 0.000666667
   0.9876 -0.161689  0.114772 0.168539 0.000666667
 0.980972 -0.159915  0.107075 0.0558336 0.000666667
  0.98023 -0.158657  0.106322 0.0578271 0.000666667
 0.973465 -0.151119  0.119262 -0.0521073 0.000666667
 0.975473 -0.151948  0.106287 0.039691 0.000666667
 0.978055 -0.142126  0.122319 0.0280467 0.000666667
 0.978709 -0.137068  0.127966 0.00256896 0.000666667
 0.976586 -0.153559  0.114248 0.0430039 0.000666667
 0.981937 -0.159069  0.111157 0.0599245 0.000666667
0.980145 -0.16046 0.107519 0.0619025 0.000666667
 0.974461 -0.153334  0.112414 0.0394047 0.000666667
 0.981522 -0.149343  0.110076 0.0382883 0.000666667
 0.980329 -0.157428  0.107673 0.0879167 0.000666667
0.983458 -0.15838 0.105659 0.106894 0.000666667
 0.983598 -0.145543  0.119664 -0.0144203 0.000666667
 0.975971 -0.152437  0.112319 0.00681527 0.000666667
 0.975774 -0.153181  0.120542 -0.059916 0.000666667
 0.980985 -0.142554   0.12598 -0.0463158 0.000666667
 0.985379 -0.156795  0.115348 0.143451 0.000666667
 0.971122 -0.158266  0.106813 -0.0170202 0.000666667
  0.98683 -0.156626  0.116354 0.155472 0.000666667
0.986304 -0.14244 0.117994 0.00211609 0.000666667
 0.976567 -0.152886  0.119534 -0.0557081 0.000666667
 0.980726 -0.152029  0.110757 0.0511791 0.000666667
 0.986439 -0.156655  0.116759 0.132327 0.000666667
 0.978629 -0.144426  0.124748 0.0190056 0.000666667
 0.975205 -0.152278  0.113173 -0.00426591 0.000666667
  0.98305 -0.159243  0.117849 -0.0040516 0.000666667
 0.980694 -0.155979  0.110591 0.0961568 0.000666667
 0.982402 -0.156594  0.109927 0.0609343 0.000666667
 0.985541 -0.158387  0.118223 0.139405 0.000666667
 0.979326 -0.143118  0.120405 0.025425 0.000666667
0.979287 -0.14694 0.123013 0.0709027 0.000666667
 0.983968 -0.156429   0.11682 0.161112 0.000666667
 0.975766 -0.154359  0.109088 0.0683689 0.000666667
 0.975588 -0.148138  0.114191 0.0123931 0.000666667
 0.986426 -0.154554  0.123559 0.0158323 0.000666667
 0.977491 -0.144198  0.117765 0.0514487 0.000666667
 0.975149 -0.151129    0.1181 -0.0604298 0.000666667
 0.982912 -0.142308  0.120628 0.000694982 0.000666667
   0.9842 -0.152945  0.118276 0.163186 0.000666667
 0.974625 -0.150818  0.122007 0.0437712 0.000666667
 0.981399 -0.160636  0.110554 0.048722 0.000666667
  0.97616 -0.151364  0.120134 -0.0704253 0.000666667
 0.980648 -0.155535   0.10775 0.0683939 0.000666667
 0.975774 -0.150189  0.113545 -0.0110416 0.000666667
0.978875 -0.15465 0.108899 0.0245781 0.000666667
 0.979428 -0.143506  0.111305 0.173301 0.000666667
 0.982541 -0.143391  0.117354 0.0154886 0.000666667
 0.984198 -0.158006  0.118003 0.167937 0.000666667
 0.976091 -0.147376  0.120739 0.0384585 0.000666667
 0.980863 -0.150016  0.114386 0.124827 0.000666667
 0.980329 -0.143686  0.117312 0.00831483 0.000666667
 0.970824 -0.159563  0.105029 -0.00877165 0.000666667
  0.98747 -0.163636  0.115211 0.155794 0.000666667
 0.986986 -0.158276  0.118887 0.129465 0.000666667
 0.984393 -0.156897   0.12161 0.0148542 0.000666667
 0.979312 -0.139177  0.128305 -0.00785396 0.000666667
 0.981034 -0.161818  0.108732 0.0364607 0.000666667
 0.983878 -0.158481  0.117551 0.00879991 0.000666667
 0.979576 -0.146278  0.121645 0.042447 0.000666667
 0.982359 -0.146381  0.118922 -0.02246 0.000666667
 0.971051 -0.150685  0.113268 -0.00558842 0.000666667
 0.977925 -0.144471  0.121984 0.0725878 0.000666667
 0.973833 -0.154921   0.10693 0.00485973 0.000666667
 0.970685 -0.151115  0.118213 -0.0521804 0.000666667
 0.976426 -0.150651  0.119632 -0.0616169 0.000666667
 0.975301 -0.153146  0.112762 0.0321477 0.000666667
 0.976974 -0.154977  0.111106 0.00849818 0.000666667
 0.977144 -0.152068  0.118341 -0.0586598 0.000666667
 0.978055 -0.148029  0.111695 0.0438001 0.000666667
0.973614 -0.14772 0.112004 0.0423537 0.000666667
 0.975941 -0.149869  0.117903 -0.040039 0.000666667
 0.979693 -0.160535  0.108749 0.0544564 0.000666667
 0.975618 -0.150329  0.110117 0.0489439 0.000666667
 0.978893 -0.147963  0.113516 0.00272437 0.000666667
 0.980299 -0.159165   0.10491 0.0678713 0.000666667
 0.977609 -0.153687  0.109839 0.0345681 0.000666667
 0.983102 -0.160672  0.115131 0.139979 0.000666667
 0.984455 -0.158399  0.119107 0.17199 0.000666667
 0.981528 -0.151207  0.110685 0.0413022 0.000666667
 0.983615 -0.147732  0.113447 0.0146787 0.000666667
 0.982989 -0.159825  0.121326 0.0067285 0.000666667
 0.982674 -0.147419  0.111032 0.0271593 0.000666667
 0.981457 -0.154784  0.109595 0.0647525 0.000666667
 0.974963 -0.151892  0.113543 0.0436157 0.000666667
 0.981981 -0.161026  0.109752 0.0806378 0.000666667
 0.981212 -0.145722  0.119543 -0.0246153 0.000666667
 0.984199 -0.148504  0.130157 0.122376 0.000666667
 0.976072 -0.150549  0.113106 0.0203545 0.000666667
 0.974622 -0.150978  0.117542 -0.0242343 0.000666667
 0.979342 -0.148204  0.111341 0.0130462 0.000666667
  0.98299 -0.149562   0.11107 -0.00759613 0.000666667
 0.980887 -0.157441  0.111309 0.0818175 0.000666667
 0.979155 -0.157124  0.110683 0.078025 0.000666667
 0.978042 -0.149958  0.118673 -0.0624866 0.000666667
 0.981032 -0.143765  0.121414 0.0251627 0.000666667
   0.9786 -0.155086  0.113149 0.00882232 0.000666667
 0.975361 -0.152404  0.120744 -0.016169 0.000666667
 0.976022 -0.153599  0.107367 0.0646526 0.000666667
 0.980235 -0.149287  0.114019 0.177055 0.000666667
0.984421 -0.15815 0.115873 0.158782 0.000666667
  0.97991 -0.156415  0.110493 0.076182 0.000666667
 0.974131 -0.153521  0.114163 0.0405652 0.000666667
 0.982477 -0.146066  0.112796 0.0144542 0.000666667
 0.979122 -0.157106  0.108428 0.0869674 0.000666667
0.984505 -0.16018 0.107604 0.0804614 0.000666667
 0.987613 -0.159398  0.117331 0.120637 0.000666667
 0.986292 -0.145429  0.119786 0.0183248 0.000666667
 0.980674 -0.160195  0.111434 0.0297357 0.000666667
 0.986055 -0.143792   0.12308 -0.0274125 0.000666667
 0.976373 -0.153474   0.10892 0.019652 0.000666667
 0.975255 -0.149414  0.108713 0.0283219 0.000666667
 0.980193 -0.159648  0.111764 0.0506414 0.000666667
 0.982516 -0.157794  0.106731 0.0873063 0.000666667
 0.977533 -0.154203  0.112997 0.0563942 0.000666667
 0.982068 -0.155417  0.106719 0.0649506 0.000666667
 0.982559 -0.142801  0.119465 -0.0136147 0.000666667
 0.974635 -0.149284  0.110929 -0.00607367 0.000666667
  0.97931 -0.143506  0.116821 -0.00861421 0.000666667
 0.984568 -0.145648  0.121988 -0.0061412 0.000666667
 0.986034 -0.153854  0.118773 0.010868 0.000666667
 0.982084 -0.158665  0.120406 -0.0183888 0.000666667
  0.9791 -0.15231 0.111264 0.0402513 0.000666667
 0.984155 -0.149862  0.114467 0.103578 0.000666667
 0.975595 -0.152214   0.11912 -0.0177457 0.000666667
 0.981835 -0.157703  0.119616 0.0286227 0.000666667
 0.975461 -0.152856   0.11306 0.0412139 0.000666667
0.976659 -0.15412 0.119357 -0.0599743 0.000666667
 0.975299 -0.151865  0.111683 0.0625628 0.000666667
 0.976106 -0.152396  0.110587 -0.00439197 0.000666667
   0.9767 -0.152673   0.10622 0.00788062 0.000666667
 0.977885 -0.150271  0.112641 0.0255833 0.000666667
 0.977731 -0.147941  0.119293 0.0441414 0.000666667
 0.978498 -0.143684  0.123616 0.00598143 0.000666667
 0.975375 -0.146292  0.120942 0.0330721 0.000666667
 0.976393 -0.159514  0.109739 0.0556433 0.000666667
 0.982284 -0.158645   0.11992 0.00405511 0.000666667
 0.977179 -0.141223  0.121491 0.0585364 0.000666667
 0.981284 -0.156245  0.116843 -0.00159424 0.000666667
 0.980508 -0.146568  0.111745 0.000935104 0.000666667
 0.988668 -0.163104  0.117411 0.146695 0.000666667
 0.985345 -0.155933  0.118032 0.126269 0.000666667
 0.981248 -0.156588  0.105811 0.0612543 0.000666667
 0.982543 -0.149048  0.115113 0.108696 0.000666667
 0.986693 -0.156703  0.121343 0.0359013 0.000666667
 0.986256 -0.148681  0.131127 0.101254 0.000666667
 0.980967 -0.145635  0.110958 0.0234874 0.000666667
0.980539 -0.15704 0.108847 0.0755196 0.000666667
 0.981831 -0.158401  0.110202 0.0772721 0.000666667
 0.974625 -0.154681  0.112355 0.0686769 0.000666667
 0.985026 -0.155793  0.115598 0.152661 0.000666667
 0.983147 -0.155767  0.110956 0.0590931 0.000666667
 0.986448 -0.153845   0.12446 0.0378815 0.000666667
 0.977978 -0.153009  0.109268 0.0333316 0.000666667
 0.981959 -0.143994   0.10938 0.0156827 0.000666667
 0.977774 -0.148312  0.121199 0.000859458 0.000666667
 0.977516 -0.148052  0.119671 0.0189495 0.000666667
0.975326 -0.14691 0.112602 0.0117161 0.000666667
 0.983594 -0.147751  0.115178 0.108631 0.000666667
   0.9776 -0.157973  0.108932 0.0673323 0.000666667
 0.981423 -0.149239   0.11072 0.0351148 0.000666667
 0.974158 -0.149174   0.11166 0.0728286 0.000666667
  0.97444 -0.153107  0.109223 0.0351789 0.000666667
 0.976676 -0.150824  0.114878 0.0416234 0.000666667
 0.980986 -0.144198  0.121438 0.00356755 0.000666667
0.983683 -0.14534 0.119955 -0.0498882 0.000666667
 0.979309 -0.156031  0.110653 0.0918944 0.000666667
 0.975782 -0.149249  0.119325 -0.070383 0.000666667
 0.980445 -0.155749  0.107541 0.0729057 0.000666667
 0.975713 -0.153161  0.104515 0.0310964 0.000666667
 0.984474 -0.159721  0.106253 0.0780911 0.000666667
 0.986989 -0.161283    0.1186 0.149715 0.000666667
 0.976801 -0.151606  0.113981 0.0121761 0.000666667
 0.981836 -0.157698  0.110968 0.0646971 0.000666667
0.974265 -0.14963 0.115639 0.0292299 0.000666667
0.980386 -0.14623  0.11349 0.147144 0.000666667
 0.978908 -0.157719  0.106363 0.0972918 0.000666667
 0.977254 -0.142806  0.121705 0.0638953 0.000666667
 0.977656 -0.153397   0.11451 -0.0675141 0.000666667
 0.975586 -0.146613   0.12035 0.0560168 0.000666667
0.979489 -0.14602 0.122911 0.0530328 0.000666667
 0.974209 -0.152952  0.116187 0.0380721 0.000666667
 0.987006 -0.155505  0.125148 0.0280226 0.000666667
 0.986993 -0.156651  0.115855 0.15585 0.000666667
 0.986906 -0.154697  0.117557 0.167374 0.000666667
 0.984454 -0.159097  0.120472 0.0422113 0.000666667
 0.975679 -0.155904  0.110522 0.00850753 0.000666667
 0.987088 -0.157346  0.117428 0.159667 0.000666667
 0.981461 -0.143039  0.117477 0.00910254 0.000666667
  0.98477 -0.156551  0.120662 0.0433595 0.000666667
 0.981195 -0.137784  0.119801 0.000695621 0.000666667
 0.982417 -0.142604  0.120595 0.0171084 0.000666667
 0.981867 -0.162467   0.11551 0.159722 0.000666667
 0.980905 -0.162046  0.116734 0.160817 0.000666667
 0.976355 -0.148876  0.111643 0.0261572 0.000666667
 0.987182 -0.145106  0.118285 0.0184603 0.000666667
0.976364 -0.14909 0.111946 0.0810112 0.000666667
  0.98015 -0.159109  0.111798 0.0607884 0.000666667
  1.00787 -0.139647  0.128031 0.144576 0.000666667
 0.982798 -0.148124  0.111963 0.00695762 0.000666667
 0.983151 -0.146788  0.109676 0.0573275 0.000666667
 0.983049 -0.142282  0.119303 0.00384413 0.000666667
 0.981926 -0.158439  0.109399 0.0968312 0.000666667
 0.975245 -0.149053  0.115252 0.0413619 0.000666667
 0.980399 -0.150042  0.114297 0.171682 0.000666667
 0.979785 -0.158378  0.105969 0.0604634 0.000666667
0.983564 -0.15664  0.10893 0.0717817 0.000666667
 0.973393 -0.154064  0.112533 0.0397649 0.000666667
 0.979424 -0.147442  0.114788 0.144681 0.000666667
 0.982139 -0.157403  0.117075 0.00406314 0.000666667
 0.977107 -0.154906  0.110899 0.0462607 0.000666667
 0.979122 -0.155448  0.107581 0.0675573 0.000666667
  0.98274 -0.157535  0.120584 -0.0251354 0.000666667
 0.978365 -0.151726  0.109428 0.0285836 0.000666667
 0.981898 -0.159139  0.110549 0.0511154 0.000666667
 0.979759 -0.156213  0.108528 0.0721638 0.000666667
0.983067 -0.15879 0.119884 0.0030457 0.000666667
 0.984931 -0.159189  0.114494 0.189188 0.000666667
 0.974906 -0.148775  0.119538 0.0163691 0.000666667
 0.981293 -0.141954  0.117526 0.00286042 0.000666667
 0.977912 -0.147571  0.112472 0.045317 0.000666667
 0.980876 -0.147134  0.109128 0.0358558 0.000666667
 0.976374 -0.147872  0.119903 0.0469364 0.000666667
0.976586 -0.15199 0.118296 -0.0342501 0.000666667
0.977783 -0.15335 0.117361 -0.044246 0.000666667
 0.981679 -0.147059  0.108917 0.0345122 0.000666667
 0.982854 -0.143176  0.118961 -0.0055954 0.000666667
 0.982632 -0.158873  0.120346 -0.00898415 0.000666667
 0.977655 -0.150624   0.10403 0.0328114 0.000666667
  0.97428 -0.148491  0.111399 -0.00469399 0.000666667
 0.980772 -0.142883  0.118836 -0.00757108 0.000666667
 0.983312 -0.143121  0.116934 -0.00710677 0.000666667
 0.980938 -0.143355  0.120414 0.0264566 0.000666667
 0.987272 -0.142782   0.11682 -0.0150748 0.000666667
 0.976146 -0.152168  0.109371 0.0267473 0.000666667
 0.978316 -0.154292  0.117673 -0.0282331 0.000666667
 0.972031 -0.154801  0.111017 0.0253992 0.000666667
 0.983229 -0.159209  0.113923 0.161438 0.000666667
 0.982313 -0.157904   0.10638 0.0625181 0.000666667
  0.98768 -0.161744  0.116271 0.164303 0.000666667
  0.97815 -0.141204  0.124755 -0.0364192 0.000666667
 0.983041 -0.156914  0.105998 0.0692803 0.000666667
 0.986279 -0.159351  0.116545 0.145669 0.000666667
 0.978789 -0.146478  0.112888 0.0202418 0.000666667
 0.980791 -0.143959  0.120219 -0.0215658 0.000666667
 0.984567 -0.157666  0.118955 0.00956294 0.000666667
0.968423 -0.16084 0.106246 -0.038416 0.000666667
 0.981146 -0.148554  0.110745 0.0244812 0.000666667
 0.981008 -0.159512   0.10845 0.0146374 0.000666667
 0.981422 -0.145069  0.113046 0.0181664 0.000666667
 0.976193 -0.152642  0.107947 0.0223392 0.000666667
 0.980575 -0.157113  0.111165 0.0632426 0.000666667
 0.981989 -0.141119  0.122842 -0.0268542 0.000666667
0.976369 -0.15186 0.110091 0.0359945 0.000666667
 0.983783 -0.148516  0.110464 0.0205687 0.000666667
 0.978496 -0.143585  0.121394 0.0192696 0.000666667
  0.98163 -0.159481  0.104529 0.0801122 0.000666667
 0.975857 -0.151447  0.112976 0.0494404 0.000666667
 0.974819 -0.150882  0.110307 0.0227495 0.000666667
 0.978484 -0.148144  0.110156 0.0258678 0.000666667
 0.980658 -0.156231  0.110911 0.0504025 0.000666667
   0.9797 -0.158474  0.110911 0.0809509 0.000666667
 0.980949 -0.155342  0.110442 0.0704818 0.000666667
 0.975344 -0.150959  0.121251 0.0300706 0.000666667
 0.982719 -0.147844  0.109653 0.0287357 0.000666667
 0.976238 -0.153068  0.109632 0.0460849 0.000666667
 0.986327 -0.158109  0.117559 0.129565 0.000666667
   0.9856 -0.157157  0.122305 0.0446488 0.000666667
 0.982694 -0.159938   0.11918 0.0145355 0.000666667
 0.987851 -0.145848  0.128465 0.138323 0.000666667
 0.973372 -0.154723  0.110605 0.0610211 0.000666667
 0.987354 -0.157146  0.117541 0.154408 0.000666667
 0.975103 -0.153919  0.114766 0.0217968 0.000666667
 0.976036 -0.144374  0.121095 0.0420786 0.000666667
 0.974438 -0.147077  0.113779 0.00162068 0.000666667
 0.972288 -0.150648  0.116081 0.0037605 0.000666667
 0.983282 -0.151651  0.114053 0.134288 0.000666667
0.981125  -0.1611 0.107793 0.0503236 0.000666667
  0.97467 -0.148945  0.120077 0.0304312 0.000666667
0.976875 -0.15101 0.114192 0.0469145 0.000666667
 0.984319 -0.161695  0.107205 0.085851 0.000666667
 0.978141 -0.158952  0.105481 0.0673268 0.000666667
 0.974151 -0.152977  0.116372 -0.0532056 0.000666667
  0.97802 -0.146091  0.118333 0.0478536 0.000666667
 0.987149 -0.156431  0.118659 0.135247 0.000666667
 0.975014 -0.150694  0.118045 -0.0571608 0.000666667
 0.980793 -0.144308  0.119104 -0.00994133 0.000666667
 0.973551 -0.150888  0.110686 0.0364649 0.000666667
 0.975602 -0.149207  0.112553 0.0110371 0.000666667
 0.973823 -0.150966   0.11628 -0.0391879 0.000666667
 0.976058 -0.153127  0.113769 -0.0730373 0.000666667
 0.978545 -0.144057  0.124332 0.0122309 0.000666667
 0.97964 -0.14883 0.115584 0.120284 0.000666667
 0.978569 -0.159034  0.106388 0.0537811 0.000666667
0.979814 -0.15949 0.107752 0.019047 0.000666667
 0.982426 -0.145161  0.109168 0.0374607 0.000666667
 0.974204 -0.150126  0.108372 0.0553963 0.000666667
  0.98143 -0.145112  0.108334 0.0219615 0.000666667
 0.985396 -0.152673  0.120497 0.0315232 0.000666667
 0.97722 -0.15308 0.110492 0.032046 0.000666667
  0.98351 -0.147697  0.128622 0.131344 0.000666667
 0.981436 -0.157862  0.108191 0.0847631 0.000666667
 0.975246 -0.156903  0.105839 0.0325371 0.000666667
 0.975665 -0.150861  0.110802 -0.00519314 0.000666667
0.982937 -0.15753 0.119447 0.0172214 0.000666667
 0.980714 -0.141711  0.120167 -0.00292679 0.000666667
 0.979344 -0.156371  0.106163 0.0713235 0.000666667
 0.977517 -0.144274  0.112942 -0.00326248 0.000666667
 0.981316 -0.157494  0.104925 0.0896874 0.000666667
0.977578 -0.15797  0.11269 0.0717294 0.000666667
 0.985861 -0.148362   0.12829 0.15454 0.000666667
  0.97399 -0.149574  0.122855 0.0808891 0.000666667
 0.979575 -0.159091    0.1052 0.0578159 0.000666667
 0.982145 -0.140634  0.119284 0.0115197 0.000666667
  0.97969 -0.151178  0.113118 0.0556165 0.000666667
 0.976355 -0.144833  0.123265 0.0517416 0.000666667
 0.983621 -0.157368  0.117421 0.155791 0.000666667
0.974685 -0.15385 0.120121 -0.0765428 0.000666667
 0.982701 -0.155557  0.120805 0.00509684 0.000666667
 0.977249 -0.155466  0.109632 -0.000988202 0.000666667
   1.0089 -0.141344  0.126397 0.135685 0.000666667
 0.977843 -0.150902   0.10796 0.053914 0.000666667
 0.981321 -0.145858  0.110065 0.0176432 0.000666667
 0.975375 -0.151335  0.114199 0.0744309 0.000666667
 0.986296 -0.160711   0.11359 0.170422 0.000666667
 0.976376 -0.156469  0.106875 0.0461958 0.000666667
 0.983533 -0.157841  0.116895 0.171959 0.000666667
 0.981293 -0.147685  0.112067 0.0254583 0.000666667
 0.972859 -0.155588  0.105491 -0.0117296 0.000666667
 0.979017 -0.147584  0.113411 0.056454 0.000666667
 0.976424 -0.153899   0.10575 0.0527429 0.000666667
 0.986256 -0.144024  0.115089 -0.0349593 0.000666667
 1.00552 -0.14018 0.129649 0.124395 0.000666667
 0.982748 -0.155868  0.117199 0.0112942 0.000666667
  0.97944 -0.157506  0.109173 0.0492329 0.000666667
 0.981645 -0.158703  0.118601 0.0410732 0.000666667
 0.987455 -0.158271  0.115621 0.123679 0.000666667
 0.985616 -0.156254  0.120836 0.0322907 0.000666667
0.979801 -0.15791 0.105877 0.096835 0.000666667
 0.986526 -0.143512  0.117709 0.00961191 0.000666667
 0.977485 -0.153078  0.116005 -0.0904423 0.000666667
 0.978552 -0.145826  0.118071 0.0400995 0.000666667
 0.984353 -0.141561   0.11891 -0.0170616 0.000666667
0.978725 -0.14677 0.110648 0.0387148 0.000666667
  0.97703 -0.153277  0.108075 -0.00174509 0.000666667
 0.980581 -0.147884  0.115689 0.154319 0.000666667
0.982548 -0.14494 0.114009 0.0239709 0.000666667
 0.984158 -0.145009  0.123099 -0.0264678 0.000666667
 0.989617 -0.158921  0.120298 0.0388959 0.000666667
 0.983731 -0.160871  0.117022 0.134356 0.000666667
 0.975065 -0.152676  0.119604 -0.0589653 0.000666667
  0.98473 -0.157641  0.118112 0.149332 0.000666667
 0.982345 -0.144171  0.117509 0.00303882 0.000666667
 0.981129 -0.145662  0.110629 0.0199307 0.000666667
 0.983601 -0.160912  0.116018 0.142079 0.000666667
 0.979894 -0.141831  0.119465 0.0260062 0.000666667
 0.979582 -0.155791  0.110948 0.074563 0.000666667
 0.986512 -0.159562  0.120741 0.138357 0.000666667
 0.984053 -0.158739  0.105311 0.0857217 0.000666667
  0.98571 -0.156937  0.115901 0.139261 0.000666667
 0.976089 -0.149995  0.110269 0.00437748 0.000666667
 0.980471 -0.154105   0.10811 0.0709933 0.000666667
 0.975821 -0.148376  0.118063 0.0544922 0.000666667
0.979747 -0.15823 0.111616 0.0848908 0.000666667
 0.981905 -0.158156  0.118422 0.0275336 0.000666667
 0.973956 -0.151339  0.115034 -0.0611851 0.000666667
 0.975993 -0.153278  0.114578 -0.0661104 0.000666667
0.979011 -0.14263 0.123508 -0.0393815 0.000666667
 0.979201 -0.157282  0.108723 0.0496979 0.000666667
   0.976 -0.15257 0.111076 0.0130746 0.000666667
 0.982101 -0.157773  0.105082 0.0462515 0.000666667
 0.984028 -0.156028  0.118653 0.036129 0.000666667
0.982227 -0.15781 0.104315 0.0650027 0.000666667
0.979397 -0.14502 0.120713 0.0561549 0.000666667
 0.981367 -0.160719  0.107317 0.0769589 0.000666667
 0.982052 -0.150109  0.114897 0.0969068 0.000666667
 0.976566 -0.152936  0.118539 -0.0104082 0.000666667
 0.979983 -0.157906  0.107919 0.0628577 0.000666667
 0.982982 -0.157232  0.120359 0.0498927 0.000666667
 0.986003 -0.162383  0.116911 0.159728 0.000666667
 0.974053 -0.151489  0.111401 0.0249515 0.000666667
 0.987455 -0.144239  0.116735 -0.0230956 0.000666667
 0.980119 -0.156702  0.108985 0.045451 0.000666667
0.979784  -0.1438 0.117686 0.0369359 0.000666667
  0.98472 -0.157633  0.117416 -0.00146993 0.000666667
   1.0042 -0.141399  0.129427 0.152498 0.000666667
 0.982441 -0.158585   0.10739 0.0477074 0.000666667
 0.977711 -0.153018  0.115587 -0.0338213 0.000666667
 0.975848 -0.153609  0.110726 0.0261763 0.000666667
 0.979462 -0.144069  0.118578 0.0639163 0.000666667
 0.979724 -0.146843  0.112586 0.0171223 0.000666667
 0.974942 -0.153808  0.106308 0.0570418 0.000666667
 0.981817 -0.146898  0.111708 -0.00485399 0.000666667
 0.982432 -0.143808  0.114708 -0.0276021 0.000666667
 0.981341 -0.161458  0.108419 0.0602994 0.000666667
 0.977831 -0.145091  0.120044 0.0590892 0.000666667
 0.974594 -0.151351  0.117892 -0.0266935 0.000666667
 0.969076 -0.161137  0.105202 -0.0443031 0.000666667
 0.981924 -0.144704  0.119513 -0.0172562 0.000666667
 0.980638 -0.155192  0.107774 0.0802264 0.000666667
  0.97842 -0.160099  0.106266 0.0568703 0.000666667
 0.984935 -0.146396  0.130603 0.101457 0.000666667
 0.973216 -0.153345  0.105421 0.0287727 0.000666667
 0.978767 -0.152443  0.115475 -0.000666548 0.000666667
 0.975736 -0.147191  0.111823 -0.0306249 0.000666667
 0.976395 -0.145228  0.123044 0.0280379 0.000666667
 0.977878 -0.141496  0.122201 0.0572994 0.000666667
 0.984878 -0.159116  0.115788 0.149537 0.000666667
 0.983041 -0.144463  0.119763 0.0458152 0.000666667
 0.979328 -0.155339  0.111387 0.0157737 0.000666667
 0.974358 -0.150157  0.113851 0.0479681 0.000666667
 0.980925 -0.156265  0.110036 0.0616366 0.000666667
0.981477 -0.15944 0.104638 0.087372 0.000666667
 0.978455 -0.156581  0.112396 0.0410758 0.000666667
  1.00596 -0.141995    0.1267 0.123899 0.000666667
0.975662 -0.15155 0.106929 0.0431947 0.000666667
 0.983541 -0.154728  0.116525 0.00102991 0.000666667
 0.985372 -0.160783  0.115329 0.171191 0.000666667
 0.983449 -0.145186  0.121589 -0.0591643 0.000666667
 0.982815 -0.158627  0.106575 0.049101 0.000666667
 0.979396 -0.157971   0.10982 0.070126 0.000666667
 0.973478 -0.152319  0.118638 -0.0643894 0.000666667
 0.976323 -0.152225  0.115854 -0.0535782 0.000666667
 0.974493 -0.152107   0.11815 -0.0500803 0.000666667
 0.976593 -0.155849  0.112496 0.0403123 0.000666667
  0.97575 -0.147149  0.121008 0.0233179 0.000666667
 0.981479 -0.147564  0.112108 0.00401049 0.000666667
 0.979764 -0.157693  0.107494 0.0702814 0.000666667
 0.985191 -0.156559  0.120008 0.0316582 0.000666667
 0.980442 -0.145279  0.113858 0.0240191 0.000666667
 0.978488 -0.153052  0.112571 0.0483661 0.000666667
 0.981717 -0.143349  0.118199 -0.00992007 0.000666667
 0.978421 -0.147951  0.112549 0.0187842 0.000666667
 0.982965 -0.142709  0.116725 0.0114228 0.000666667
 0.977782 -0.154839  0.110365 0.0229802 0.000666667
 0.985173 -0.146493  0.128479 0.162969 0.000666667
 0.976601 -0.153399  0.118311 -0.0279348 0.000666667
 0.975825 -0.155283  0.109548 0.0326243 0.000666667
 0.978791 -0.154588  0.110784 0.0443964 0.000666667
 0.971431 -0.162458   0.10976 -0.0455072 0.000666667
 0.97466 -0.14914 0.118332 -0.0216503 0.000666667
  0.97972 -0.145529  0.120038 0.0531791 0.000666667
  0.97771 -0.142702  0.119569 0.0403861 0.000666667
 0.985463 -0.159172   0.11693 0.115161 0.000666667
  0.98672 -0.160274  0.119044 0.135942 0.000666667
  1.00585 -0.144471  0.126808 0.147087 0.000666667
 0.983861 -0.146387  0.120171 -0.0114129 0.000666667
 0.979027 -0.146793  0.113421 0.0233334 0.000666667
 0.986643 -0.157284  0.116127 0.160694 0.000666667
 0.978828 -0.145279  0.119549 0.0593532 0.000666667
 0.973193 -0.153311  0.113914 0.0545665 0.000666667
 0.988156 -0.154281  0.122683 0.0177692 0.000666667
 0.974847 -0.151885  0.120877 -0.0308523 0.000666667
 0.980797 -0.154579  0.120849 -0.0165423 0.000666667
 0.978226 -0.143067  0.121358 -0.0562288 0.000666667
 0.983338 -0.141879  0.117469 0.00582819 0.000666667
 0.987013 -0.162453  0.112153 0.178135 0.000666667
  0.98245 -0.160817  0.115294 0.155714 0.000666667
0.986085 -0.15732 0.117276 0.119332 0.000666667
 0.976699 -0.145222  0.121469 0.0318262 0.000666667
  0.97998 -0.159728  0.104182 0.0879487 0.000666667
 0.980908 -0.143919  0.118482 0.000138257 0.000666667
 0.982571 -0.151122  0.111836 0.0101212 0.000666667
 0.979586 -0.143851  0.124928 -0.0142096 0.000666667
 0.978114 -0.147736  0.111415 0.0058723 0.000666667
0.980144 -0.14644 0.108631 0.0241563 0.000666667
 0.985119 -0.140653  0.119806 -0.0231449 0.000666667
 0.986955 -0.147833  0.127614 0.12117 0.000666667
 0.978148 -0.144491  0.122839 -0.0246927 0.000666667
 0.983628 -0.162782  0.107625 0.100087 0.000666667
  0.98444 -0.148419  0.114422 0.0983193 0.000666667
 0.987151 -0.142857   0.11448 -0.0350741 0.000666667
 0.981699 -0.161493  0.106634 0.0859947 0.000666667
 0.977826 -0.150712  0.114313 0.0459515 0.000666667
 0.985868 -0.158184  0.118045 0.159065 0.000666667
 0.975229 -0.152708  0.120514 -0.0636749 0.000666667
 0.976138 -0.154357  0.109275 0.0476665 0.000666667
 0.983082 -0.159543  0.119581 0.138607 0.000666667
0.975207 -0.14909 0.123059 -0.0161473 0.000666667
 0.982312 -0.160723  0.109816 0.0671394 0.000666667
 0.982357 -0.156705   0.11947 -0.0231202 0.000666667
 0.978255 -0.142682  0.121137 0.0716474 0.000666667
 0.975127 -0.149187  0.119851 -0.0540671 0.000666667
 0.982921 -0.160852  0.116696 0.120055 0.000666667
0.980238 -0.14691 0.113183 0.0113522 0.000666667
 0.982591 -0.141325  0.122837 -0.0188339 0.000666667
 0.975786 -0.149392  0.123227 -0.0301612 0.000666667
 0.984192 -0.148127  0.114184 0.0387569 0.000666667
 0.976605 -0.152983  0.111212 0.016576 0.000666667
 0.980003 -0.159675  0.108998 0.0257059 0.000666667
 0.982278 -0.155761  0.105787 0.090749 0.000666667
 0.973058 -0.151795  0.109207 0.0381045 0.000666667
 0.978115 -0.159071  0.110794 0.0850922 0.000666667
0.977429 -0.14726 0.111276 0.0401378 0.000666667
 0.980327 -0.158039  0.110784 0.0664936 0.000666667
 0.985969 -0.158169  0.117214 0.129449 0.000666667
 0.981215 -0.158298  0.110497 0.0669361 0.000666667
 0.985888 -0.159592  0.118511 -0.00115754 0.000666667
0.985693 -0.15648 0.120037 0.0053645 0.000666667
  0.98476 -0.159359   0.11639 0.121472 0.000666667
  0.97754 -0.146093  0.119062 0.0658052 0.000666667
 0.977756 -0.158552  0.107606 0.0578182 0.000666667
 0.977805 -0.151944  0.106322 0.0670912 0.000666667
  0.97568 -0.154413  0.108426 0.0237785 0.000666667
 0.976612 -0.154682  0.102714 0.0534609 0.000666667
 0.979649 -0.144896  0.122869 -0.0301316 0.000666667
 0.981955 -0.150282  0.111235 0.0581072 0.000666667
 0.984219 -0.142105  0.122302 -0.0217078 0.000666667
 0.979004 -0.142596  0.121335 0.0625029 0.000666667
 0.976547 -0.151054  0.112297 -0.0162862 0.000666667
  0.97533 -0.152422  0.114039 0.00160985 0.000666667
  0.97212 -0.150285  0.110604 0.0480553 0.000666667
0.975132 -0.15274 0.104772 0.0158151 0.000666667
 0.978549 -0.158355  0.108425 0.0666226 0.000666667
  0.9744 -0.14765 0.120745 0.0402067 0.000666667
 0.980634 -0.145673  0.120956 0.0492945 0.000666667
 0.981161 -0.160356  0.109889 0.0805622 0.000666667
 0.973183 -0.150733  0.110183 0.0704054 0.000666667
 0.985138 -0.158468   0.12002 0.137144 0.000666667
 0.977674 -0.152793  0.119482 -0.0448696 0.000666667
 0.979366 -0.145159  0.121461 0.0396237 0.000666667
  1.00607 -0.142952  0.127527 0.129917 0.000666667
 0.977686 -0.144007  0.122467 0.0374181 0.000666667
 0.982332 -0.159375  0.109773 0.0388177 0.000666667
 0.981483 -0.146488  0.112747 0.0487173 0.000666667
 0.975464 -0.149007  0.118774 -0.0624405 0.000666667
  1.00558 -0.139529  0.128317 0.149903 0.000666667
 0.973819 -0.153898  0.111074 0.0526319 0.000666667
  0.98057 -0.160696  0.105185 0.0669501 0.000666667
 0.988402 -0.159034  0.118296 0.155832 0.000666667
 0.983897 -0.156392  0.111184 0.048701 0.000666667
 0.975758 -0.151089  0.116429 -0.0434695 0.000666667
 0.982963 -0.161362  0.106573 0.0759437 0.000666667
 0.978992 -0.156751  0.110692 0.0692973 0.000666667
 0.972244 -0.152628  0.116144 -0.0578059 0.000666667
 0.974792 -0.150715  0.111504 0.0133702 0.000666667
0.977478 -0.14409 0.122377 0.0610394 0.000666667
 0.985231 -0.156548  0.115803 0.163667 0.000666667
 0.981762 -0.161242  0.108458 0.0949492 0.000666667
  1.00681 -0.144261  0.129997 0.12707 0.000666667
 0.978252 -0.143612  0.120521 0.0283677 0.000666667
  0.97804 -0.146805  0.109846 0.0510045 0.000666667
  0.97207 -0.153598  0.112348 -0.00727378 0.000666667
 0.979731 -0.157921  0.109021 0.0662433 0.000666667
 0.973241 -0.148004  0.115322 0.0818587 0.000666667
 0.973907 -0.151871  0.118341 -0.051308 0.000666667
 0.978812 -0.144909   0.11883 0.0601666 0.000666667
 0.975438 -0.150199  0.110416 0.0529682 0.000666667
 0.975516 -0.154196  0.119282 -0.0220091 0.000666667
 0.976528 -0.150027  0.114086 0.0301744 0.000666667
  1.00648 -0.142451  0.127747 0.111817 0.000666667
 0.975602 -0.151647  0.116661 -0.0488283 0.000666667
0.970305 -0.15973 0.106368 -0.00482163 0.000666667
 0.985225 -0.158554  0.115511 0.151145 0.000666667
 0.985112 -0.159511  0.117745 0.160567 0.000666667
 0.979951 -0.142506  0.117787 0.017963 0.000666667
 0.983582 -0.143676  0.117112 -0.017719 0.000666667
 0.975454 -0.152162  0.113013 0.0521424 0.000666667
 0.978605 -0.160302   0.10929 0.0540601 0.000666667
 0.974789 -0.154708  0.107717 0.0567778 0.000666667
 0.975483 -0.151549  0.121657 0.00082549 0.000666667
0.979464  -0.1529 0.112169 0.0203468 0.000666667
 0.986543 -0.141757  0.118878 -0.0442982 0.000666667
 0.979693 -0.155914  0.112033 0.0321525 0.000666667
  0.97671 -0.143733  0.123256 0.0383975 0.000666667
 0.974607 -0.151317   0.11119 0.0154959 0.000666667
 0.983514 -0.159887  0.111314 0.0147828 0.000666667
 0.978098 -0.153589  0.110774 0.0220136 0.000666667
 0.977442 -0.150665  0.110329 0.0703293 0.000666667
  1.00685 -0.140544  0.127308 0.130897 0.000666667
 0.984475 -0.141556  0.120938 -0.0255361 0.000666667
 0.980014 -0.157363  0.109182 0.0576507 0.000666667
 0.976865 -0.153547  0.115464 -0.043975 0.000666667
0.980871 -0.14116 0.117022 -0.00720262 0.000666667
 0.977405 -0.145147   0.12111 -0.0384356 0.000666667
 0.979397 -0.160548  0.108734 0.0532047 0.000666667
 0.979422 -0.158435   0.10721 0.0555599 0.000666667
 0.973898 -0.156486  0.109721 -0.0203592 0.000666667
 0.985276 -0.159851   0.11339 0.159331 0.000666667
 0.987185 -0.162554  0.114703 0.174453 0.000666667
 0.982172 -0.143321  0.118816 -0.0212459 0.000666667
 0.980129 -0.158969   0.10884 0.0578111 0.000666667
  0.97649 -0.151785   0.10473 0.0545773 0.000666667
 0.985922 -0.156913  0.116292 0.127384 0.000666667
0.987081 -0.15765 0.117615 0.127612 0.000666667
 0.976194 -0.153361  0.120923 -0.0606789 0.000666667
 0.97876 -0.15144 0.106384 0.0502087 0.000666667
 0.983813 -0.145694  0.119455 -0.0339006 0.000666667
 0.972206 -0.146926  0.113348 0.029394 0.000666667
 0.977147 -0.152569  0.116017 -0.0479498 0.000666667
 0.975947 -0.148516  0.120896 0.0662714 0.000666667
  1.00565 -0.143108  0.128292 0.13399 0.000666667
  1.00554 -0.144646  0.124996 0.117926 0.000666667
 0.983803 -0.159699  0.118226 0.019181 0.000666667
0.983615 -0.15732 0.119408 -0.00319173 0.000666667
 0.985437 -0.160098  0.119896 0.138063 0.000666667
 0.974395 -0.151175  0.119098 -0.0489053 0.000666667
  0.98272 -0.144181  0.122008 -0.00472407 0.000666667
 0.979843 -0.139948  0.126781 -0.0403753 0.000666667
 0.975333 -0.147199   0.11238 0.0196585 0.000666667
 0.977316 -0.155781  0.107715 -0.00500902 0.000666667
 0.981646 -0.159104   0.10768 0.0668896 0.000666667
 0.985206 -0.146859   0.12744 0.144798 0.000666667
 0.980009 -0.142552  0.119894 0.00334494 0.000666667
 0.976583 -0.146264  0.121429 0.0432579 0.000666667
 0.977889 -0.144396  0.118168 0.0458183 0.000666667
 0.979727 -0.148882  0.114052 0.164743 0.000666667
  0.98828 -0.159483  0.117124 0.140643 0.000666667
 0.978675 -0.146922   0.11077 0.0104254 0.000666667
 0.978981 -0.153218  0.113785 0.0306697 0.000666667
  0.98331 -0.158716  0.118037 -0.000800902 0.000666667
 0.982714 -0.147594  0.110769 0.0139101 0.000666667
 0.986815 -0.155382  0.116859 0.14876 0.000666667
 0.982654 -0.143529  0.117897 0.00957264 0.000666667
 0.985393 -0.156178  0.120307 0.0431639 0.000666667
 0.975871 -0.144746  0.122702 0.0392811 0.000666667
 0.977223 -0.146241  0.122431 0.0407003 0.000666667
 0.982272 -0.155598  0.109566 0.0565706 0.000666667
 0.977272 -0.144187  0.111278 0.0133051 0.000666667
  1.00782 -0.142041  0.128235 0.141755 0.000666667
 0.980958 -0.157947  0.117029 0.0229558 0.000666667
 0.975292 -0.153512  0.118394 -0.0738604 0.000666667
 0.984186 -0.159736  0.114585 0.14276 0.000666667
 0.981683 -0.143482  0.122875 -0.0114603 0.000666667
 0.970403 -0.162854  0.108726 -0.0135119 0.000666667
 0.970489 -0.158382  0.106799 -0.0212379 0.000666667
 0.980189 -0.161265  0.110854 0.042303 0.000666667
 0.974316 -0.148211   0.11161 0.0386397 0.000666667
0.980632 -0.14537 0.122731 0.00771595 0.000666667
 0.979957 -0.158831  0.106657 0.0764205 0.000666667
 0.97355 -0.15173 0.109199 0.0247258 0.000666667
 0.980292 -0.150048  0.109875 0.0720006 0.000666667
 0.984402 -0.159859  0.105847 0.0923251 0.000666667
 0.985192 -0.155574  0.120014 0.0364116 0.000666667
  1.00666 -0.140009  0.126837 0.138845 0.000666667
  0.97959 -0.159161  0.108115 0.0493379 0.000666667
 0.977332 -0.144952  0.120088 0.059273 0.000666667
 0.982292 -0.152484  0.110637 0.0663687 0.000666667
 0.981419 -0.142163  0.119598 0.0274977 0.000666667
 0.975282 -0.150039  0.107042 0.0404534 0.000666667
 0.979576 -0.144305  0.111959 0.0193215 0.000666667
 0.979288 -0.147916  0.111063 0.033533 0.000666667
   0.9776 -0.145937  0.121897 0.0409415 0.000666667
0.983125  -0.1625 0.116813 0.153146 0.000666667
 0.980226 -0.151644  0.107574 0.048203 0.000666667
 0.985856 -0.159133  0.120685 0.144918 0.000666667
 0.985726 -0.156928  0.122113 0.0299353 0.000666667
0.980948 -0.15594 0.109586 0.0613587 0.000666667
 0.976849 -0.150201  0.108165 0.0285827 0.000666667
0.985537 -0.15497 0.122325 0.0173308 0.000666667
  0.97884 -0.150062  0.112662 0.0401342 0.000666667
 0.980676 -0.160389  0.104094 0.0751036 0.000666667
 0.982188 -0.148665   0.11729 0.119529 0.000666667
  0.97734 -0.150579  0.113458 0.0302891 0.000666667
  0.97684 -0.146233  0.121332 0.0425597 0.000666667
 0.980114 -0.147287   0.12159 0.00655359 0.000666667
  0.98046 -0.157821  0.109608 0.0883566 0.000666667
 0.974459 -0.149495   0.11139 0.052748 0.000666667
 0.975177 -0.156186  0.107172 0.0463912 0.000666667
 0.976208 -0.147327  0.121931 0.0740209 0.000666667
 0.976283 -0.147094  0.120688 0.0466517 0.000666667
 0.978823 -0.145407  0.119006 0.0535541 0.000666667
  1.00562 -0.140596   0.12773 0.126451 0.000666667
 0.975131 -0.152397  0.110361 0.0289042 0.000666667
 0.986911 -0.147815  0.127597 0.12999 0.000666667
 0.972676 -0.153199  0.114785 -0.0366896 0.000666667
 0.977651 -0.143159  0.123987 0.0127231 0.000666667
 0.976461 -0.150929  0.115924 0.0248585 0.000666667
 0.977673 -0.144293  0.123803 0.0212282 0.000666667
 0.985937 -0.155153  0.121106 0.0272386 0.000666667
 0.978763 -0.152244  0.105616 0.0550445 0.000666667
 0.977096 -0.155231  0.109489 0.0526277 0.000666667
 0.973624 -0.151617  0.118428 -0.049181 0.000666667
  0.97971 -0.159549  0.106379 0.0567551 0.000666667
0.973832 -0.15236 0.116754 -0.0304221 0.000666667
 0.979269 -0.141148  0.122116 0.0555951 0.000666667
 0.979897 -0.157571  0.106362 0.0304068 0.000666667
 0.974429 -0.151906  0.107805 0.0614288 0.000666667
 0.975836 -0.152499  0.111507 0.0354302 0.000666667
 0.986096 -0.145781  0.118113 0.00581562 0.000666667
 0.975001 -0.151071  0.117591 -0.0530767 0.000666667
 0.982142 -0.148691  0.109768 -0.00427857 0.000666667
 0.980768 -0.143891  0.124719 -0.0396622 0.000666667
 0.976869 -0.150124  0.109091 0.0401464 0.000666667
 0.985431 -0.149451  0.129978 0.10669 0.000666667
 0.975417 -0.151539  0.109374 0.0285671 0.000666667
 0.982773 -0.146404  0.111192 0.0703549 0.000666667
 0.974996 -0.154044   0.11189 0.0599026 0.000666667
 0.986678 -0.146176  0.120572 -0.0165817 0.000666667
 0.979314 -0.159019  0.111256 0.0453562 0.000666667
 0.975941 -0.150764  0.118585 -0.0535979 0.000666667
 0.983557 -0.150056  0.115405 0.107224 0.000666667
 0.982665 -0.142683  0.117561 0.0144676 0.000666667
 0.976639 -0.153882  0.111744 0.0398075 0.000666667
 0.969875 -0.160507  0.106825 -0.0019934 0.000666667
0.973662 -0.15268 0.116029 -0.0593519 0.000666667
 0.983717 -0.144284  0.118665 0.0153803 0.000666667
 0.977358 -0.152715  0.105228 0.0387756 0.000666667
 0.979437 -0.157267  0.108242 0.073248 0.000666667
 0.983267 -0.161445  0.119004 0.0199494 0.000666667
 0.979723 -0.143234  0.119183 -0.00505323 0.000666667
 0.983644 -0.153077  0.119607 0.00846915 0.000666667
 0.976742 -0.150765  0.108206 0.0253252 0.000666667
 0.981906 -0.158144  0.110092 0.0725563 0.000666667
  0.98154 -0.144606  0.120195 -0.0202869 0.000666667
 0.981347 -0.156672  0.105626 0.0888185 0.000666667
 0.983634 -0.157826  0.105252 0.073548 0.000666667
 0.978553 -0.144843  0.119923 0.0518335 0.000666667
 0.974237 -0.152488  0.110014 0.00616713 0.000666667
 0.974262 -0.152846  0.105551 0.00257767 0.000666667
 0.974475 -0.149156  0.109272 0.0656651 0.000666667
 0.979934 -0.150019  0.115988 0.118206 0.000666667
 0.976319 -0.151581  0.113141 0.0319499 0.000666667
 0.979073 -0.160077  0.110342 0.0664865 0.000666667
 0.975878 -0.160825  0.110256 0.0556943 0.000666667
 0.974663 -0.149676  0.118706 -0.0398441 0.000666667
 0.987323 -0.159164  0.115094 0.187307 0.000666667
 0.979281 -0.144776  0.120016 -0.0385056 0.000666667
 0.97721  -0.1439 0.122277 -0.0171376 0.000666667
 0.980506 -0.156609  0.109325 0.0589675 0.000666667
 0.975667 -0.154975  0.112536 0.061486 0.000666667
  0.97685 -0.151864  0.111291 0.0348401 0.000666667
 0.987749 -0.144895    0.1229 -0.0120539 0.000666667
 0.976834 -0.155598  0.111744 0.0677045 0.000666667
 0.981851 -0.143995  0.120814 0.0458027 0.000666667
 0.979561 -0.142156  0.121905 0.0783711 0.000666667
 0.982892 -0.146498  0.110311 0.0285887 0.000666667
 0.980663 -0.159607  0.106106 0.073067 0.000666667
 0.976123 -0.150916  0.109629 0.0118876 0.000666667
 0.976092 -0.149741  0.117691 -0.0763374 0.000666667
 0.970353 -0.160882  0.109948 -0.0383892 0.000666667
 0.984115 -0.162906   0.11519 0.139991 0.000666667
 0.978841 -0.145126  0.118184 0.0478701 0.000666667
 0.971633 -0.160726  0.108962 -0.0145548 0.000666667
 0.980874 -0.148124  0.108164 0.0542399 0.000666667
 0.981032 -0.158742  0.108104 0.0551949 0.000666667
 0.981061 -0.140307  0.123803 -0.0295756 0.000666667
 0.980585 -0.157759   0.10796 0.0612184 0.000666667
 0.980391 -0.143851  0.118416 0.0249553 0.000666667
 0.976223 -0.153597  0.115161 -0.0511299 0.000666667
0.974912 -0.14916 0.115105 0.0319544 0.000666667
 0.978563 -0.145476  0.121762 0.0585885 0.000666667
 0.983152 -0.143105  0.119581 0.00289266 0.000666667
 0.978206 -0.146603  0.123672 -0.0250405 0.000666667
 0.984821 -0.148407  0.115159 0.116515 0.000666667
 0.981688 -0.158893  0.108487 0.0611685 0.000666667
 0.975192 -0.148214  0.121011 -0.0661462 0.000666667
 0.984418 -0.142477   0.11527 0.0284688 0.000666667
 0.985608 -0.161066  0.117239 -0.00278867 0.000666667
 0.982165 -0.159593  0.104973 0.0536251 0.000666667
 0.977776 -0.143246   0.12033 0.0599662 0.000666667
 0.976538 -0.155616  0.109304 0.00225823 0.000666667
 0.983298 -0.145611   0.11972 -0.0407223 0.000666667
 0.975477 -0.149516  0.112523 0.042857 0.000666667
   0.9846 -0.154033  0.106941 0.0831366 0.000666667
 0.984479 -0.157599  0.114645 0.165135 0.000666667
 0.981366 -0.146084  0.114173 0.0139734 0.000666667
 0.986651 -0.156638   0.12409 0.0299361 0.000666667
 0.980545 -0.160423  0.107394 0.106857 0.000666667
 0.974171 -0.151499  0.116555 -0.0650407 0.000666667
 0.979135 -0.145575  0.122251 0.0600666 0.000666667
 0.974134 -0.146855   0.11975 0.0535491 0.000666667
  0.97702 -0.153473  0.114609 0.0407895 0.000666667
 0.985676 -0.149301   0.12646 0.140329 0.000666667
 0.974667 -0.151781  0.113582 0.0109991 0.000666667
 0.982641 -0.142095  0.119976 -0.000909514 0.000666667
 0.978765 -0.144372  0.122004 -0.0103074 0.000666667
 0.981288 -0.154627  0.107735 0.0731291 0.000666667
 0.982446 -0.159072   0.11882 -0.000103946 0.000666667
0.981588 -0.16051 0.111375 0.0794438 0.000666667
  0.98112 -0.156567  0.107602 0.0568474 0.000666667
 0.985002 -0.160472  0.117314 0.118711 0.000666667
0.975245 -0.15425 0.117655 -0.0815839 0.000666667
 0.977198 -0.150774  0.114477 0.039999 0.000666667
 0.975445 -0.155614  0.110035 0.0274498 0.000666667
  0.97804 -0.154726  0.105711 0.0403213 0.000666667


==> output_ims_3_3_3_1/count_action_4.txt <==
4.36969
 0.983064 -0.149626  0.115185 0.0170106 0.000666667
 0.982448 -0.141029  0.120538 -0.00131186 0.000666667
  0.97169 -0.161853  0.108094 -0.039015 0.000666667
  0.97815 -0.149246  0.118743 -0.0566418 0.000666667
 0.976056 -0.152002  0.116603 -0.0357507 0.000666667
  0.98024 -0.151198  0.110844 0.0529902 0.000666667
 0.980903 -0.148803  0.112335 0.032808 0.000666667
 0.982173 -0.157203   0.10765 0.0425054 0.000666667
 0.988255 -0.144562  0.121747 0.00387757 0.000666667
 0.982165 -0.144128  0.110708 0.0290835 0.000666667
 0.980141 -0.159063  0.106331 0.0746064 0.000666667
 0.986587 -0.162436  0.118395 0.0278993 0.000666667
 0.976721 -0.152279  0.118511 -0.0545598 0.000666667
 0.972259 -0.160045  0.105558 -0.0180305 0.000666667
 0.979752 -0.146783  0.107865 0.017658 0.000666667
 0.983139 -0.147083  0.111486 0.0268519 0.000666667
 0.981558 -0.157831  0.105394 0.0422636 0.000666667
 0.982072 -0.144758  0.118479 -0.0206903 0.000666667
0.980072 -0.14648 0.111514 0.00463619 0.000666667
 0.982608 -0.142987  0.116182 0.00503301 0.000666667
 0.982153 -0.145833   0.11754 0.0102773 0.000666667
 0.981081 -0.161874  0.113812 0.0253585 0.000666667
 0.982349 -0.160569  0.106234 0.0560561 0.000666667
 0.982093 -0.146599  0.119815 0.00396034 0.000666667
 0.983983 -0.157458  0.114954 0.0222134 0.000666667
0.980722 -0.14367 0.116317 -0.00652686 0.000666667
 0.978163 -0.150735  0.102036 0.033764 0.000666667
0.983314  -0.1482 0.113957 0.0212066 0.000666667
  0.98051 -0.143861  0.119441 -0.0148022 0.000666667
 0.982224 -0.160271  0.109247 0.0378901 0.000666667
0.982772 -0.14137 0.116751 -0.0216695 0.000666667
 0.984445 -0.147158  0.112355 0.00242965 0.000666667
  0.97481 -0.148533   0.11018 -0.0290482 0.000666667
 0.981991 -0.157538  0.106365 0.049646 0.000666667
 0.984646 -0.154549  0.120495 0.00670111 0.000666667
 0.983754 -0.156234  0.104521 0.0727645 0.000666667
 0.976501 -0.152734  0.119085 -0.0181183 0.000666667
 0.986591 -0.163295  0.105875 0.0801926 0.000666667
 0.979338 -0.158921  0.104983 0.0453273 0.000666667
 0.981644 -0.146787  0.111836 0.0343983 0.000666667
 0.981349 -0.160291  0.104207 0.0520424 0.000666667
 0.984086 -0.156426  0.116488 0.00409901 0.000666667
 0.976989 -0.155702  0.107372 -0.00653822 0.000666667
0.983697 -0.15826 0.117603 0.0122228 0.000666667
  0.98084 -0.141659  0.116951 0.0152004 0.000666667
 0.978898 -0.158538  0.112597 0.0463892 0.000666667
 0.982281 -0.145998  0.111222 0.0277528 0.000666667
 0.978195 -0.152773  0.113553 0.0169975 0.000666667
 0.982974 -0.143073  0.115594 0.0185211 0.000666667
 0.975478 -0.147979  0.117741 -0.0427219 0.000666667
 0.981428 -0.142941  0.116546 -0.00768097 0.000666667
 0.978537 -0.154373  0.119551 -0.0332958 0.000666667
 0.980559 -0.156877  0.118246 -0.0100866 0.000666667
 0.985454 -0.149172  0.111331 0.0116149 0.000666667
 0.982448 -0.143625  0.113197 0.0282658 0.000666667
 0.981586 -0.156165  0.121696 -0.0279625 0.000666667
 0.982035 -0.145244  0.120174 0.00967612 0.000666667
 0.982243 -0.144073  0.107213 0.0473648 0.000666667
 0.982153 -0.159256  0.106493 0.0349277 0.000666667
  0.98145 -0.145497  0.111701 0.04305 0.000666667
 0.980014 -0.144361  0.121876 -0.0296188 0.000666667
 0.979623 -0.161454  0.110181 0.0433889 0.000666667
 0.983264 -0.149706  0.110881 0.0174189 0.000666667
0.979382 -0.14507 0.119069 -0.0418839 0.000666667
 0.981205 -0.146199  0.113009 0.031658 0.000666667
 0.981113 -0.145017  0.113929 0.0322423 0.000666667
 0.972847 -0.148291  0.116652 -0.0517561 0.000666667
 0.979599 -0.147853  0.108119 0.0226683 0.000666667
0.984706 -0.15935 0.117535 -0.00860891 0.000666667
 0.982008 -0.146382  0.109964 0.0212428 0.000666667
 0.980775 -0.148503  0.113872 0.01222 0.000666667
0.977903 -0.14716 0.111641 0.00227706 0.000666667
 0.977661 -0.142882  0.120264 -0.0577892 0.000666667
 0.983638 -0.142297  0.119359 0.00797213 0.000666667
 0.979208 -0.145914  0.108797 0.0160926 0.000666667
0.983157 -0.15744 0.120008 -0.00426587 0.000666667
 0.986783 -0.159468  0.118343 0.0241423 0.000666667
 0.984377 -0.158035  0.106176 0.0594078 0.000666667
 0.974218 -0.148864  0.119375 -0.0552829 0.000666667
 0.981827 -0.142656  0.116975 -0.0116382 0.000666667
 0.973632 -0.151642  0.117837 -0.0677093 0.000666667
 0.983916 -0.143577  0.118628 0.0166945 0.000666667
 0.983496 -0.144512  0.111083 0.0140801 0.000666667
 0.974662 -0.153983  0.120648 -0.0616093 0.000666667
 0.974968 -0.154135  0.110375 -0.0124807 0.000666667
 0.980669 -0.143839  0.108264 0.0487927 0.000666667
0.978391 -0.15251 0.117494 -0.0171259 0.000666667
 0.981157 -0.149449  0.112129 0.00318885 0.000666667
 0.974582 -0.147121  0.119894 -0.0517424 0.000666667
 0.981854 -0.153652  0.108233 0.0589441 0.000666667
 0.984998 -0.157165  0.117054 0.0165692 0.000666667
 0.983781 -0.159461  0.120663 -0.00360976 0.000666667
  0.98306 -0.146914  0.110798 0.0124538 0.000666667
 0.980698 -0.156559  0.110797 0.00702335 0.000666667
 0.973682 -0.152074  0.116568 -0.0472304 0.000666667
 0.977804 -0.146541  0.110545 0.014789 0.000666667
 0.983906 -0.147983  0.113788 0.0426648 0.000666667
 0.976456 -0.148316   0.10932 -0.0133781 0.000666667
 0.980175 -0.145671  0.112274 0.00573405 0.000666667
  0.97004 -0.160647   0.11004 -0.0357069 0.000666667
 0.985264 -0.158859  0.109262 0.052624 0.000666667
 0.979536 -0.147735  0.109668 0.0387933 0.000666667
 0.976232 -0.152712  0.121194 -0.0486601 0.000666667
0.983047 -0.14764 0.113336 0.0315093 0.000666667
0.985165 -0.15018 0.111759 0.0276142 0.000666667
 0.977719 -0.151712   0.11662 -0.0311473 0.000666667
 0.986161 -0.157611  0.119347 0.0200142 0.000666667
 0.972246 -0.150443  0.120569 -0.0841522 0.000666667
  0.98174 -0.143852  0.116287 0.00297106 0.000666667
 0.980791 -0.147467  0.113534 -0.00324874 0.000666667
 0.982987 -0.155763  0.108936 0.0709269 0.000666667
  0.98025 -0.143488  0.118451 -6.73251e-05 0.000666667
 0.986324 -0.149292  0.111168 0.0177968 0.000666667
 0.980633 -0.146193  0.111712 6.25379e-05 0.000666667
 0.983392 -0.142612  0.111387 0.0164588 0.000666667
 0.976071 -0.156041  0.108708 -0.0348529 0.000666667
 0.982378 -0.148267   0.11113 0.038057 0.000666667
 0.980703 -0.142327   0.11678 0.0126899 0.000666667
 0.977564 -0.149714  0.115435 -0.0310632 0.000666667
 0.982518 -0.146746  0.111419 0.0207537 0.000666667
 0.981066 -0.145771  0.115774 0.0117657 0.000666667
 0.984086 -0.142673  0.113851 -0.00355758 0.000666667
 0.979629 -0.148094   0.11303 -0.00675453 0.000666667
 0.981198 -0.148739  0.111415 0.0217254 0.000666667
0.980186 -0.14825 0.112888 0.0149019 0.000666667
 0.982114 -0.158588  0.119919 -0.0123585 0.000666667
 0.98244 -0.14352 0.121072 -0.0234452 0.000666667
 0.983341 -0.146054  0.122178 -0.0122483 0.000666667
 0.982436 -0.148928  0.110726 0.017366 0.000666667
 0.981178 -0.141603  0.114754 0.017819 0.000666667
 0.976334 -0.155497  0.118584 -0.0487908 0.000666667
 0.982185 -0.147518  0.110762 0.0516471 0.000666667
 0.981772 -0.144581  0.115698 0.0162691 0.000666667
 0.982366 -0.157037  0.107614 0.0746055 0.000666667
 0.984672 -0.160189  0.120646 -0.0265099 0.000666667
 0.976943 -0.151068  0.111071 -0.0269511 0.000666667
 0.983787 -0.157013  0.118648 -0.000881106 0.000666667
 0.976467 -0.154871  0.112978 -0.042336 0.000666667
 0.983074 -0.154866  0.116285 0.00786211 0.000666667
 0.972907 -0.152708  0.118746 -0.0376402 0.000666667
 0.982615 -0.147008  0.108683 0.0508423 0.000666667
 0.982365 -0.158705  0.115396 0.00386732 0.000666667
0.980092 -0.15406 0.108606 0.0247312 0.000666667
 0.982357 -0.144337  0.116378 0.0260005 0.000666667
 0.980297 -0.144916  0.118994 0.00469066 0.000666667
 0.980003 -0.161658  0.109776 0.0317837 0.000666667
 0.984232 -0.158132  0.117536 0.00197264 0.000666667
 0.976823 -0.149601  0.118343 -0.0389629 0.000666667
 0.978449 -0.148189  0.113018 0.00522517 0.000666667
 0.982085 -0.151877  0.109872 0.0314251 0.000666667
 0.982893 -0.148923  0.113384 0.00253032 0.000666667
 0.983375 -0.146192  0.110103 0.02573 0.000666667
  0.97687 -0.148845   0.11178 0.0192356 0.000666667
 0.978718 -0.153796  0.112833 -0.00219681 0.000666667
 0.981015 -0.145608   0.11219 0.00775059 0.000666667
 0.986265 -0.146276  0.119175 0.0161468 0.000666667
 0.980657 -0.160823  0.112101 0.0297409 0.000666667
 0.982484 -0.142833  0.121482 -0.00394709 0.000666667
 0.979989 -0.145769  0.117633 -0.00939554 0.000666667
  0.98317 -0.145189  0.121847 -0.00701035 0.000666667
 0.986691 -0.151797  0.117776 -0.0122884 0.000666667
 0.980026 -0.159877  0.119259 -0.00030102 0.000666667
 0.976538 -0.153101   0.11077 -0.000758821 0.000666667
 0.975662 -0.152861  0.107006 -0.00582024 0.000666667
 0.979185 -0.154999  0.116786 0.00897108 0.000666667
 0.979667 -0.145745   0.11206 0.00340791 0.000666667
 0.982073 -0.146377  0.109844 0.0219598 0.000666667
 0.982265 -0.144361  0.109593 0.00537738 0.000666667
 0.981965 -0.149751  0.112032 0.0274661 0.000666667
 0.981618 -0.142429  0.115899 0.0226747 0.000666667
 0.986735 -0.144925  0.118321 0.0272027 0.000666667
 0.983006 -0.147061  0.111349 -0.0104241 0.000666667
 0.984516 -0.145301  0.109823 0.062171 0.000666667
 0.982867 -0.141597  0.118677 0.0159786 0.000666667
 0.980989 -0.158592  0.117242 0.00455749 0.000666667
0.984753 -0.15801 0.120283 -0.0217413 0.000666667
 0.983242 -0.159918  0.121589 0.0191671 0.000666667
 0.982012 -0.141345  0.119851 -0.000805149 0.000666667
 0.980161 -0.148064  0.109405 0.0460343 0.000666667
 0.977151 -0.151167  0.118179 -0.0353843 0.000666667
 0.980255 -0.146412  0.110231 0.0320284 0.000666667
  0.98299 -0.144652  0.119763 -0.0121117 0.000666667
 0.981851 -0.158377  0.120864 -0.0293267 0.000666667
 0.977454 -0.150781   0.10398 0.0323329 0.000666667
 0.980207 -0.142617  0.117974 -0.0118053 0.000666667
 0.976658 -0.152673  0.116927 -0.0501342 0.000666667
 0.980451 -0.159367  0.104001 0.0694788 0.000666667
0.980955 -0.14763 0.111118 0.0112871 0.000666667
 0.980435 -0.142793  0.121338 -0.0246044 0.000666667
 0.984941 -0.157233  0.119575 0.00606631 0.000666667
 0.980812 -0.147435  0.109732 0.0206443 0.000666667
 0.982508 -0.160755  0.106736 0.0357928 0.000666667
 0.981992 -0.145425  0.110825 0.0327303 0.000666667
 0.983891 -0.139203  0.121433 -0.0361839 0.000666667
 0.986085 -0.148931  0.112034 0.0315939 0.000666667
 0.983906 -0.147386  0.109756 0.025628 0.000666667
  0.98018 -0.159953  0.106813 0.0452507 0.000666667
 0.973224 -0.151504   0.11558 -0.0598122 0.000666667
 0.975976 -0.149039  0.117808 -0.0642214 0.000666667
 0.980755 -0.142565  0.118525 0.000664283 0.000666667
 0.973868 -0.151931  0.114278 -0.0364596 0.000666667
 0.979724 -0.159439  0.108023 0.0328398 0.000666667
 0.981556 -0.145766  0.108607 0.0533282 0.000666667
 0.980608 -0.145264  0.108088 0.0306329 0.000666667
  0.97712 -0.143839  0.112462 -0.00622092 0.000666667
 0.977634 -0.154862  0.112424 -0.000913833 0.000666667
 0.981577 -0.146976  0.109707 0.0156218 0.000666667
  0.98053 -0.147367  0.111271 0.0427804 0.000666667
 0.982828 -0.153641  0.118862 0.025462 0.000666667
 0.987479 -0.143281  0.117549 -0.00727745 0.000666667
 0.978608 -0.153098  0.106979 0.0135531 0.000666667
 0.984568 -0.144147  0.113994 0.0210468 0.000666667
0.990521 -0.15807  0.11925 0.0494047 0.000666667
 0.975304 -0.153746   0.12076 -0.0617758 0.000666667
 0.981942 -0.143865  0.118243 0.00604396 0.000666667
 0.981493 -0.144671  0.110587 0.0197123 0.000666667
 0.981781 -0.157196  0.106002 0.0252245 0.000666667
0.983597 -0.15676 0.119766 0.00189622 0.000666667
 0.981564 -0.160739  0.108275 0.0510036 0.000666667
 0.979056 -0.147272  0.113416 0.0196399 0.000666667
 0.982781 -0.146198  0.112263 -0.0081259 0.000666667
 0.969866 -0.160759  0.104942 -0.0420033 0.000666667
 0.982475 -0.142754  0.118884 -0.0194621 0.000666667
 0.978904 -0.153551   0.11351 -0.0109901 0.000666667
 0.975808 -0.147611  0.111113 -0.0344122 0.000666667
 0.979695 -0.152676  0.111143 0.026504 0.000666667
 0.983572 -0.154367  0.115329 -0.00385731 0.000666667
0.984325 -0.1595 0.10649 0.0428969 0.000666667
 0.973986 -0.151568  0.118021 -0.0591437 0.000666667
 0.976475 -0.150959  0.118428 -0.0590485 0.000666667
 0.982109 -0.146181   0.11117 0.018081 0.000666667
 0.980585 -0.146771  0.115809 0.0295658 0.000666667
 0.981148 -0.142881  0.118535 -0.0121064 0.000666667
 0.983212 -0.143538  0.117167 0.018933 0.000666667
 0.975207 -0.154719    0.1184 -0.0324702 0.000666667
 0.971099 -0.163128  0.109106 -0.0429099 0.000666667
 0.980674 -0.154098  0.120908 -0.0233931 0.000666667
 0.984611 -0.141617  0.118584 0.00392667 0.000666667
 0.980867 -0.143955  0.120214 -0.00040975 0.000666667
 0.982561 -0.152261  0.112201 0.00267292 0.000666667
 0.978951 -0.147964  0.110566 0.00170493 0.000666667
 0.981758 -0.146549  0.108306 0.0173142 0.000666667
 0.974969 -0.148433  0.119205 -0.0599876 0.000666667
 0.982298 -0.147253  0.113324 0.0261848 0.000666667
  0.98217 -0.147916  0.115909 0.0344172 0.000666667
 0.980242 -0.160357  0.107528 0.048063 0.000666667
 0.986262 -0.160829  0.119318 0.0136477 0.000666667
 0.985929 -0.157009  0.120367 0.00837749 0.000666667
 0.976508 -0.149401  0.110905 -0.0148274 0.000666667
 0.980812 -0.160895  0.110268 0.0392102 0.000666667
0.986097 -0.15559 0.111128 0.0430469 0.000666667
 0.976779 -0.150999   0.11655 -0.0482921 0.000666667
 0.972965 -0.153856  0.115026 -0.0601995 0.000666667
 0.975151 -0.151894   0.11792 -0.0549617 0.000666667
 0.979656 -0.152724  0.113685 0.0231535 0.000666667
 0.984677 -0.160656  0.111454 0.0181049 0.000666667
 0.980118 -0.139531   0.11747 -0.0018598 0.000666667
 0.974827 -0.156128  0.109626 -0.0154757 0.000666667
 0.976069 -0.153499  0.121889 -0.0630472 0.000666667
 0.981733 -0.159128  0.116668 0.0162067 0.000666667
 0.982862 -0.156158  0.119417 0.0125976 0.000666667
 0.973999 -0.151966  0.119681 -0.0623837 0.000666667
 0.97645 -0.15595 0.105687 0.00619008 0.000666667
 0.978461 -0.147029   0.11132 -0.00034729 0.000666667
 0.983314 -0.157604  0.118637 0.0099087 0.000666667
  0.98257 -0.146673   0.11114 -0.00101348 0.000666667
 0.982611 -0.142994  0.117003 0.033492 0.000666667
 0.979627 -0.143907  0.113104 0.00924056 0.000666667
 0.980811 -0.157377  0.106679 0.0254645 0.000666667
 0.984901 -0.144875  0.118098 0.000345784 0.000666667
 0.976023 -0.149286  0.116378 -0.0543785 0.000666667
 0.976434 -0.150621  0.118923 -0.0597859 0.000666667
 0.981756 -0.142057  0.117172 0.00169122 0.000666667
  0.98275 -0.143504  0.117594 0.0165595 0.000666667
 0.982813 -0.154673  0.119125 0.00600276 0.000666667
 0.980304 -0.146303  0.121757 0.000332118 0.000666667
 0.985119 -0.147017  0.110212 0.0423009 0.000666667
 0.983647 -0.143152  0.117855 -0.00678502 0.000666667
 0.984156 -0.142691  0.117379 0.0257021 0.000666667
 0.984552 -0.161999  0.115779 0.00263767 0.000666667
0.982119 -0.15863 0.105388 0.0478349 0.000666667
 0.976545 -0.155849  0.109535 -4.37536e-06 0.000666667
 0.986001 -0.154671  0.104521 0.076702 0.000666667
 0.981992 -0.145945  0.114291 0.0189246 0.000666667
 0.982475 -0.141534  0.120885 0.00162997 0.000666667
  0.98242 -0.157747  0.118906 -0.00322917 0.000666667
 0.981395 -0.151305  0.111601 0.0202794 0.000666667
 0.981413 -0.147017   0.10975 -0.00395743 0.000666667
 0.981234 -0.148885  0.112899 0.0382037 0.000666667
 0.979469 -0.146139  0.111106 0.0208594 0.000666667
 0.982429 -0.148644  0.114593 0.0143476 0.000666667
 0.981571 -0.146715  0.114596 0.0170122 0.000666667
 0.982619 -0.159295  0.120074 -0.0150625 0.000666667
 0.980905 -0.157106  0.118284 -0.00962911 0.000666667
 0.973437 -0.152733  0.118396 -0.0628665 0.000666667
 0.982229 -0.151228  0.110633 0.0348467 0.000666667
 0.979035 -0.143455  0.113455 0.040615 0.000666667
 0.977754 -0.154563  0.113965 0.00778635 0.000666667
 0.986186 -0.162381  0.107774 0.0906467 0.000666667
 0.981521 -0.146302  0.108213 0.0118333 0.000666667
 0.981579 -0.144131  0.119317 -0.00827139 0.000666667
 0.981898 -0.153689   0.11568 -0.0023368 0.000666667
 0.976814 -0.152813  0.108738 -0.00607465 0.000666667
 0.981491 -0.159251  0.108561 0.0521646 0.000666667
 0.981841 -0.148889  0.111795 0.0353518 0.000666667
 0.97527 -0.14744 0.117915 -0.0475462 0.000666667
0.975481 -0.15109 0.117766 -0.0652638 0.000666667
 0.984719 -0.160622  0.118195 -0.00712315 0.000666667
 0.981401 -0.142875   0.11843 -0.00415088 0.000666667
 0.982319 -0.149468  0.111411 0.014329 0.000666667
 0.975763 -0.151849  0.119617 -0.0485017 0.000666667
 0.977321 -0.145457  0.111707 -0.00364522 0.000666667
 0.981698 -0.147568  0.109096 0.0211093 0.000666667
 0.983081 -0.147572  0.110787 0.0186589 0.000666667
 0.981732 -0.146556  0.120315 -0.00725964 0.000666667
  0.98716 -0.142413  0.123647 -0.0142888 0.000666667
 0.983132 -0.157248  0.118901 -0.00851617 0.000666667
 0.981294 -0.143483  0.116258 0.000338614 0.000666667
 0.980873 -0.145114  0.108568 0.0497159 0.000666667
 0.985716 -0.143592  0.117115 0.0161103 0.000666667
 0.980788 -0.149013  0.110417 0.0285009 0.000666667
 0.981981 -0.148307  0.111517 0.0246162 0.000666667
 0.978687 -0.142321  0.116151 0.0155617 0.000666667
 0.984067 -0.147251  0.113358 0.0338628 0.000666667
0.981236 -0.14964  0.11357 0.0229858 0.000666667
 0.983849 -0.156913  0.116961 0.00944009 0.000666667
 0.976779 -0.151167  0.111573 -0.00743251 0.000666667
 0.975208 -0.152329  0.115503 -0.0504221 0.000666667
 0.980544 -0.144744  0.111825 -0.0159837 0.000666667
 0.983313 -0.146948  0.109788 0.0498049 0.000666667
0.979141 -0.14409 0.113986 0.0144168 0.000666667
 0.986025 -0.144497  0.117043 -0.00628998 0.000666667
 0.984431 -0.147986  0.110554 0.0331781 0.000666667
 0.979133 -0.143086  0.120864 -0.00641491 0.000666667
 0.979319 -0.153598  0.111323 0.0192099 0.000666667
 0.972856 -0.151549  0.119689 -0.0726217 0.000666667
 0.981511 -0.143054  0.115651 0.016335 0.000666667
 0.982717 -0.156347  0.115095 0.015626 0.000666667
 0.970999 -0.160895  0.106418 -0.0491009 0.000666667
 0.982984 -0.143597  0.120245 0.00411895 0.000666667
 0.976703 -0.150776  0.111165 -0.0275524 0.000666667
 0.977282 -0.153121  0.117513 -0.0281593 0.000666667
 0.986294 -0.147168  0.118395 0.0119232 0.000666667
 0.981066 -0.159839   0.10468 0.0253613 0.000666667
 0.982388 -0.148102  0.110721 0.0215083 0.000666667
 0.981649 -0.147826  0.114237 0.00750364 0.000666667
 0.985874 -0.159404  0.117246 0.0323182 0.000666667
 0.979034 -0.146894   0.11206 0.0141489 0.000666667
 0.983412 -0.145652  0.111743 0.043925 0.000666667
 0.982228 -0.154976  0.119831 -0.01273 0.000666667
    0.981 -0.144657  0.124378 -0.0336948 0.000666667
 0.982571 -0.146832  0.119748 -0.0237249 0.000666667
 0.981805 -0.143715  0.111379 0.0296888 0.000666667
 0.982757 -0.145117   0.10973 0.0284256 0.000666667
 0.984437 -0.145942  0.121061 -0.00192977 0.000666667
0.980776 -0.15542 0.107464 0.0655954 0.000666667
 0.983647 -0.141206   0.12012 -0.00602219 0.000666667
 0.983723 -0.160646  0.117718 -0.010618 0.000666667
 0.981988 -0.143536  0.120294 -0.00338399 0.000666667
  0.98285 -0.155385  0.114965 0.0216862 0.000666667
 0.983512 -0.145394   0.11195 0.0337907 0.000666667
  0.97971 -0.144502  0.116084 0.0216591 0.000666667
 0.982031 -0.149479  0.110836 0.0343784 0.000666667
 0.982741 -0.156609  0.116538 0.00609891 0.000666667
 0.983987 -0.155908  0.104112 0.0710507 0.000666667
 0.975477 -0.147962  0.119482 -0.0569892 0.000666667
 0.985109 -0.155418  0.118093 0.0038179 0.000666667
 0.982635 -0.140997  0.122608 -0.038089 0.000666667
 0.980481 -0.160346  0.109513 0.0483663 0.000666667
 0.983443 -0.157911  0.121798 0.00583717 0.000666667
 0.983417 -0.157006  0.117967 5.79333e-05 0.000666667
  0.98318 -0.144947  0.110085 0.010264 0.000666667
 0.978825 -0.156285   0.11242 0.0128973 0.000666667
 0.974074 -0.149405  0.119775 -0.0738838 0.000666667
 0.976105 -0.146862  0.118581 -0.0372587 0.000666667
 0.984034 -0.154802  0.117828 0.000440998 0.000666667
 0.984049 -0.158536  0.114288 0.00668269 0.000666667
 0.974093 -0.157714  0.109813 -0.0404187 0.000666667
 0.981381 -0.143105  0.116784 -0.00054201 0.000666667
 0.979574 -0.155564   0.11295 0.00875807 0.000666667
 0.981299 -0.146377  0.112104 0.0199053 0.000666667
 0.981807 -0.160088  0.108983 -0.0128337 0.000666667
 0.973653 -0.149746  0.120391 -0.0411505 0.000666667
0.978387 -0.14104 0.118467 -0.00174208 0.000666667
 0.972997 -0.147743  0.117173 -0.0409665 0.000666667
0.975958 -0.15232 0.109502 -0.0125393 0.000666667
0.976388 -0.15184 0.117994 -0.0286145 0.000666667
 0.981481 -0.148648   0.10985 0.0306494 0.000666667
0.978411 -0.15591 0.111164 0.0321537 0.000666667
 0.983318 -0.159203  0.105025 0.056023 0.000666667
  0.98155 -0.148862  0.112202 0.00239279 0.000666667
 0.980567 -0.149196  0.109986 0.0437505 0.000666667
 0.980755 -0.149222  0.113435 0.0420617 0.000666667
 0.981849 -0.147809  0.113958 0.0372987 0.000666667
 0.980375 -0.146574  0.113023 0.0078265 0.000666667
 0.981285 -0.144344  0.108111 0.0256302 0.000666667
 0.980635 -0.145969  0.119062 -0.0118322 0.000666667
 0.980229 -0.144755  0.111072 0.00141317 0.000666667
 0.984923 -0.143299  0.117697 0.0180427 0.000666667
  0.98127 -0.145584  0.115433 -0.00221435 0.000666667
  0.98309 -0.143067  0.118399 0.0106088 0.000666667
  0.98224 -0.157013  0.117908 0.0179083 0.000666667
 0.983982 -0.146814  0.110984 0.0063229 0.000666667
0.981198 -0.15662 0.121497 -0.032972 0.000666667
 0.981803 -0.157592  0.121345 0.00395468 0.000666667
 0.986394 -0.144011  0.120353 0.031527 0.000666667
 0.977645 -0.151948  0.111186 -0.016689 0.000666667
0.976783 -0.15244 0.116857 0.000198931 0.000666667
0.981659 -0.14532 0.118302 -0.00550038 0.000666667
 0.982022 -0.149045   0.11088 0.0177264 0.000666667
 0.982944 -0.158306  0.104066 0.0472496 0.000666667
 0.981071 -0.161611  0.105333 0.0442078 0.000666667
 0.978074 -0.151082  0.102064 0.0144789 0.000666667
 0.973999 -0.152703  0.118819 -0.0321342 0.000666667
 0.982315 -0.143132  0.121194 -0.0141567 0.000666667
 0.983824 -0.156184  0.121137 -0.0369633 0.000666667
 0.976739 -0.148814  0.119127 -0.0292621 0.000666667
 0.976921 -0.155474  0.110738 -0.0049973 0.000666667
 0.984151 -0.149717  0.110047 0.0123131 0.000666667
 0.976864 -0.154928  0.118886 -0.0258798 0.000666667
0.981146 -0.14431 0.111383 0.0270137 0.000666667
 0.98657 -0.15962 0.120668 -0.00131923 0.000666667
  0.98523 -0.160457  0.116517 -0.0114149 0.000666667
  0.98202 -0.144448  0.110911 0.0325527 0.000666667
 0.981894 -0.158821  0.105183 0.0637285 0.000666667
 0.983664 -0.144775  0.118166 -0.0157976 0.000666667
  0.98387 -0.159318  0.120813 -0.0291646 0.000666667
 0.981494 -0.157589  0.107801 0.0275404 0.000666667
 0.983036 -0.142406  0.119853 0.00284988 0.000666667
  0.98137 -0.144116  0.110005 0.0391108 0.000666667
 0.984127 -0.148735  0.110128 0.0111264 0.000666667
 0.981498 -0.160744   0.11077 0.0613089 0.000666667
 0.974817 -0.149168  0.120496 -0.0648756 0.000666667
  0.97869 -0.160505  0.109813 0.0316448 0.000666667
 0.984403 -0.143803  0.118149 0.0299466 0.000666667
 0.984691 -0.157839  0.120263 -0.00876784 0.000666667
 0.983678 -0.157625  0.117077 -0.00751857 0.000666667
 0.985686 -0.158172  0.119298 0.0197377 0.000666667
 0.976719 -0.147057  0.109259 -0.00505804 0.000666667
0.977073 -0.15314 0.105988 0.0144646 0.000666667
 0.981423 -0.157728  0.121069 -0.0136579 0.000666667
 0.979625 -0.146297  0.108799 0.0166752 0.000666667
 0.980421 -0.140467  0.115262 0.0239358 0.000666667
 0.977068 -0.148018   0.11838 -0.0467798 0.000666667
 0.983531 -0.143003  0.117212 0.0294332 0.000666667
 0.980777 -0.144224   0.11817 0.0183291 0.000666667
 0.976437 -0.151673  0.118593 -0.0185417 0.000666667
 0.983219 -0.157699  0.121843 -0.00430251 0.000666667
 0.982949 -0.147915  0.112008 0.040365 0.000666667
 0.981264 -0.146316   0.10947 0.0315865 0.000666667
0.980861  -0.1582 0.120462 -0.0160021 0.000666667
  0.97887 -0.145842  0.115149 0.0120311 0.000666667
 0.977615 -0.154628  0.113218 -0.00378305 0.000666667
 0.980028 -0.150888  0.115741 -0.000902938 0.000666667
 0.980992 -0.160533  0.113175 0.0451633 0.000666667
 0.970517 -0.162032  0.109374 -0.0461151 0.000666667
 0.980949 -0.144953  0.111869 0.0309651 0.000666667
 0.978899 -0.145082  0.118741 -0.00959835 0.000666667
 0.983234 -0.159717  0.107189 0.0658473 0.000666667
 0.981799 -0.147439  0.111368 -0.00260592 0.000666667
0.982972 -0.15638 0.108162 0.0612564 0.000666667
  0.98188 -0.154263   0.10622 0.0751319 0.000666667
 0.975379 -0.155335  0.108699 -0.0208189 0.000666667
 0.986748 -0.141764  0.115897 -0.0028554 0.000666667
 0.983745 -0.149283  0.110189 0.00930219 0.000666667
 0.983427 -0.143603  0.112631 0.0273358 0.000666667
 0.984592 -0.149675  0.110979 0.038744 0.000666667
 0.985202 -0.160187   0.11848 -0.004451 0.000666667
0.973456 -0.15243 0.118133 -0.0356544 0.000666667
 0.984865 -0.162877  0.106739 0.0884537 0.000666667
 0.983826 -0.153003   0.11833 0.00839268 0.000666667
 0.981769 -0.156835  0.120937 -0.0243727 0.000666667
 0.980874 -0.156775  0.108645 0.0485517 0.000666667
 0.983858 -0.158548  0.105253 0.052281 0.000666667
 0.984069 -0.143724  0.119791 0.0081162 0.000666667
 0.978512 -0.145794  0.112668 0.0311368 0.000666667
 0.980262 -0.144508  0.119193 -0.00091621 0.000666667
 0.984487 -0.147809  0.112317 0.0432622 0.000666667
 0.978574 -0.146648  0.111852 -0.00828036 0.000666667
 0.979192 -0.153463  0.111134 0.0315151 0.000666667
 0.982461 -0.142054  0.117782 0.00332695 0.000666667
 0.981006 -0.145354  0.110988 0.0419849 0.000666667
 0.981443 -0.150508    0.1101 0.0237097 0.000666667
 0.972213 -0.161745  0.109486 -0.0383754 0.000666667
 0.982326 -0.148309  0.111292 0.0292469 0.000666667
 0.975955 -0.153243  0.122319 -0.0601736 0.000666667
 0.985703 -0.157354   0.12035 0.00143329 0.000666667
 0.980095 -0.146507  0.108697 0.0207986 0.000666667
  0.98197 -0.160743  0.111704 0.0224518 0.000666667
 0.983964 -0.156834  0.115813 0.00708983 0.000666667
 0.981648 -0.144429  0.116442 -0.00663972 0.000666667
 0.981163 -0.149387   0.10979 0.0432616 0.000666667
 0.979496 -0.141902  0.114905 0.0113553 0.000666667
 0.981962 -0.148764  0.113503 0.0273628 0.000666667
 0.986414 -0.143656  0.120327 0.0355927 0.000666667
 0.976941 -0.155959  0.106855 0.0137873 0.000666667
 0.983747 -0.143726  0.114498 0.0364601 0.000666667
 0.981983 -0.144173  0.120141 -0.0161697 0.000666667
 0.973532 -0.153238  0.109398 -0.0349983 0.000666667
 0.976776 -0.152057  0.106251 -0.00645251 0.000666667
0.981562 -0.14599 0.119807 -0.00246043 0.000666667
0.981458 -0.14126 0.120196 -0.0027189 0.000666667
 0.976104 -0.155301  0.109659 -0.00571278 0.000666667
 0.982888 -0.146621  0.112504 0.0426534 0.000666667
 0.983602 -0.141659  0.117742 0.0196552 0.000666667
 0.982795 -0.155059    0.1176 0.00443207 0.000666667
 0.977987 -0.147841  0.111786 0.0164412 0.000666667
 0.984316 -0.142388  0.117225 0.0123355 0.000666667
 0.985106 -0.158592  0.119904 0.0152169 0.000666667
 0.977054 -0.152818  0.112652 -0.0201069 0.000666667
 0.977567 -0.153997   0.11616 -0.0319477 0.000666667
 0.975385 -0.151666  0.118796 -0.0525509 0.000666667
 0.981623 -0.142359  0.118091 0.0195155 0.000666667
 0.974309 -0.151498  0.120543 -0.0390535 0.000666667
 0.982742 -0.149059  0.109926 0.0284153 0.000666667
 0.984219 -0.159106   0.11876 0.0166228 0.000666667
 0.982086 -0.160043  0.120876 -0.0302811 0.000666667
 0.98179 -0.14013 0.117523 0.0218871 0.000666667
 0.974717 -0.152794  0.119032 -0.0417515 0.000666667
 0.979405 -0.147684  0.112859 0.0199389 0.000666667
 0.982731 -0.146828  0.112351 0.0254334 0.000666667
 0.977181 -0.152116  0.117782 -0.0073046 0.000666667
 0.983131 -0.141886  0.116779 0.0483461 0.000666667
  0.97779 -0.152132  0.119434 -0.0535777 0.000666667
 0.981401 -0.158914  0.105503 0.0469272 0.000666667
 0.979252 -0.144784  0.113017 -0.00581528 0.000666667
 0.982459 -0.145796  0.120224 0.0265885 0.000666667
 0.981347 -0.146668  0.111326 0.0142063 0.000666667
 0.982261 -0.160325  0.107418 0.0352119 0.000666667
  0.98185 -0.159297  0.117105 -0.00270953 0.000666667
 0.979915 -0.147618  0.112118 -0.00554301 0.000666667
 0.977845 -0.147487  0.111967 0.00263507 0.000666667
 0.974099 -0.147321  0.106735 -0.0256966 0.000666667
 0.983044 -0.160522  0.118991 0.0153872 0.000666667
 0.981226 -0.156168  0.117407 0.00927048 0.000666667
 0.986567 -0.160482  0.116981 -0.0124868 0.000666667
 0.981928 -0.144858  0.109627 0.0254387 0.000666667
 0.981638 -0.148686  0.111642 0.00933062 0.000666667
 0.983523 -0.156978  0.106741 0.042169 0.000666667
 0.981067 -0.142787  0.117751 0.00107917 0.000666667
 0.980349 -0.159404  0.118306 0.0122452 0.000666667
  0.97991 -0.148218  0.108914 0.037822 0.000666667
 0.979763 -0.145316  0.121276 -0.0304467 0.000666667
 0.978347 -0.151856  0.102243 0.0404017 0.000666667
 0.974642 -0.150162  0.118011 -0.0593571 0.000666667
 0.974793 -0.150117  0.122045 -0.0619373 0.000666667
0.984164 -0.14229 0.116887 0.0195832 0.000666667
0.990527 -0.15827 0.118863 0.0352567 0.000666667
 0.978043 -0.142076  0.119726 -0.0386977 0.000666667
 0.981202 -0.156831  0.105178 0.0368103 0.000666667
 0.977914 -0.144402  0.111985 0.0127848 0.000666667
  0.98667 -0.152751  0.120541 0.00773393 0.000666667
0.984183  -0.1475 0.111594 0.0360085 0.000666667
0.982837 -0.16145  0.11188 0.00812961 0.000666667
 0.982721 -0.159005  0.110831 0.0357706 0.000666667
 0.980113 -0.143285  0.109001 0.0341053 0.000666667
 0.987055 -0.159865  0.119373 0.0163839 0.000666667
 0.982357 -0.161367  0.107846 0.0632147 0.000666667
 0.986995 -0.161847  0.117585 0.0115984 0.000666667
 0.980537 -0.149198   0.11106 0.0257074 0.000666667
 0.979974 -0.159593  0.120433 -0.0119957 0.000666667
 0.973896 -0.153953   0.12394 -0.0715965 0.000666667
 0.976909 -0.147223  0.111878 0.0164745 0.000666667
 0.975941 -0.154915  0.105093 -0.00989958 0.000666667
 0.981399 -0.159233  0.109456 0.0196287 0.000666667
 0.972547 -0.150709  0.117575 -0.044058 0.000666667
 0.981402 -0.146881  0.115761 -0.00612936 0.000666667
 0.980814 -0.157056  0.105155 0.0322111 0.000666667
 0.981887 -0.159004  0.121442 -0.0121031 0.000666667
 0.983772 -0.142198  0.117826 0.0354694 0.000666667
 0.976265 -0.154426   0.12288 -0.0443558 0.000666667
 0.983782 -0.143956  0.118452 -0.0247628 0.000666667
 0.982239 -0.145735  0.112631 0.0554183 0.000666667
 0.981535 -0.146799  0.111943 0.00370252 0.000666667
 0.980061 -0.144884  0.111378 0.0127358 0.000666667
 0.981485 -0.141497  0.116178 -0.00718254 0.000666667
 0.972261 -0.152836  0.116119 -0.0534246 0.000666667
0.982614 -0.14257 0.118498 -0.00490452 0.000666667
 0.984155 -0.139373  0.116675 0.0117737 0.000666667
 0.984035 -0.157195  0.106286 0.0805899 0.000666667
 0.982793 -0.158647  0.120295 -0.0149655 0.000666667
 0.987773 -0.155721  0.121302 -0.00204766 0.000666667
  0.97875 -0.145021  0.117213 0.00128018 0.000666667
 0.980502 -0.159357  0.105328 0.0505184 0.000666667
 0.971038 -0.163686  0.109559 -0.0297097 0.000666667
 0.98775 -0.14254 0.115994 0.00765094 0.000666667
 0.973335 -0.152734  0.119397 -0.0542401 0.000666667
 0.981274 -0.141312  0.118842 -0.018425 0.000666667
0.981638 -0.14284 0.116028 0.0129982 0.000666667
 0.981978 -0.143077   0.11559 0.0232916 0.000666667
  0.98172 -0.158696  0.121038 -7.33136e-05 0.000666667
 0.970194 -0.155606  0.109714 -0.0209474 0.000666667
 0.983635 -0.146467  0.114544 0.00841142 0.000666667
 0.972946 -0.147138  0.116735 -0.0502936 0.000666667
 0.979375 -0.149269  0.113605 0.0186418 0.000666667
 0.983809 -0.154429  0.115982 0.00680202 0.000666667
 0.982036 -0.143052  0.116507 0.0152681 0.000666667
 0.983864 -0.142792  0.117672 -0.00476222 0.000666667
 0.976259 -0.151426  0.117715 -0.0423175 0.000666667
 0.986985 -0.158677  0.117701 0.0163487 0.000666667
 0.972646 -0.148885  0.110376 -0.00274281 0.000666667
 0.973068 -0.149726  0.115717 -0.04904 0.000666667
 0.983524 -0.147474  0.109775 0.0295429 0.000666667
 0.982942 -0.148296   0.11005 0.0320007 0.000666667
 0.982544 -0.148143  0.108699 0.0235623 0.000666667
  0.97423 -0.150941  0.120876 -0.04143 0.000666667
 0.976113 -0.154798  0.110433 -0.0225716 0.000666667
0.980107 -0.14414 0.120549 -0.0140922 0.000666667
 0.980333 -0.144454  0.107171 0.0275393 0.000666667
 0.982508 -0.146575   0.11166 -0.00164819 0.000666667
 0.975843 -0.148842  0.117761 -0.0433964 0.000666667
 0.984139 -0.148831  0.113083 0.0176239 0.000666667
0.980197 -0.14706 0.112599 0.0207272 0.000666667
 0.974839 -0.154522  0.115712 -0.0334665 0.000666667
 0.981773 -0.149407  0.108275 0.0255838 0.000666667
 0.981081 -0.143852   0.12192 -0.0293212 0.000666667
 0.975071 -0.148669  0.117896 -0.0462971 0.000666667
 0.983263 -0.147637  0.109889 0.0205612 0.000666667
 0.978064 -0.153099  0.109594 0.00746565 0.000666667
 0.973986 -0.152096  0.116764 -0.0460155 0.000666667
 0.981076 -0.156435  0.115666 0.00595041 0.000666667
 0.982097 -0.157139    0.1067 0.0751049 0.000666667
 0.982172 -0.159396   0.11202 0.0267792 0.000666667
 0.980128 -0.147336  0.109637 0.0217343 0.000666667
  0.98164 -0.156984  0.108565 0.0478863 0.000666667
 0.982821 -0.141637  0.118549 0.0071115 0.000666667
 0.969748 -0.162058  0.105608 -0.049327 0.000666667
 0.984641 -0.160064  0.118444 0.00167322 0.000666667
  0.98299 -0.157663  0.120367 0.00724235 0.000666667
 0.974769 -0.152043     0.115 -0.0390585 0.000666667
 0.982491 -0.142271  0.122972 -0.0386264 0.000666667
 0.976785 -0.147335  0.113597 0.0160712 0.000666667
 0.981109 -0.161919  0.112809 0.0134452 0.000666667
 0.975548 -0.148848  0.113404 -0.0556235 0.000666667
 0.984227 -0.157046   0.10955 0.0468293 0.000666667
 0.976333 -0.150206  0.115962 -0.0460502 0.000666667
 0.983238 -0.159618  0.116837 -0.0094133 0.000666667
 0.979226 -0.150386  0.104136 0.0181924 0.000666667
 0.972958 -0.153441  0.119854 -0.056154 0.000666667
 0.977189 -0.149535  0.117296 -0.0530616 0.000666667
 0.983035 -0.144311  0.116565 -0.00518878 0.000666667
 0.981902 -0.149711  0.110079 -0.0163156 0.000666667
0.975974 -0.15221   0.1167 -0.0312044 0.000666667
 0.979463 -0.146489  0.112387 0.000796918 0.000666667
 0.974826 -0.156282  0.122652 -0.0641717 0.000666667
 0.983352 -0.158348  0.120677 -0.00981789 0.000666667
 0.980605 -0.148614  0.112375 0.0276442 0.000666667
 0.983845 -0.160333  0.117282 -0.000649077 0.000666667
 0.983713 -0.160358  0.118152 -0.0171666 0.000666667
 0.983348 -0.148625  0.111283 0.0445348 0.000666667
 0.980728 -0.158029  0.112571 0.0202079 0.000666667
 0.979884 -0.145902  0.112917 -0.000670503 0.000666667
 0.980244 -0.147738  0.110931 0.0175059 0.000666667
 0.977295 -0.155509  0.108425 -0.0205003 0.000666667
 0.982168 -0.160357  0.118333 0.00843148 0.000666667
 0.97146 -0.15043 0.120712 -0.0794213 0.000666667
  0.98447 -0.147026  0.110071 -0.00550845 0.000666667
 0.982536 -0.142363  0.119821 0.00459786 0.000666667
  0.98478 -0.156899  0.109013 0.0548481 0.000666667
 0.979083 -0.147541  0.109895 0.0120365 0.000666667
 0.974457 -0.147252  0.107273 -0.0163409 0.000666667
 0.982411 -0.141505  0.119889 -0.0101657 0.000666667
 0.983424 -0.150264   0.11156 0.0463272 0.000666667
 0.985949 -0.154308  0.117923 0.00185875 0.000666667
 0.979614 -0.148179  0.108872 0.033627 0.000666667
 0.977883 -0.154071  0.119735 -0.0497395 0.000666667
 0.983386 -0.141401  0.117744 0.00446718 0.000666667
 0.976508 -0.155132  0.109729 -0.0062439 0.000666667
 0.983016 -0.154553  0.115923 2.61636e-08 0.000666667
 0.971047 -0.159885  0.107993 -0.0433993 0.000666667
  0.98008 -0.143041  0.119199 0.015681 0.000666667
 0.981559 -0.155456  0.109643 0.044516 0.000666667
 0.978797 -0.150036  0.103367 0.0337616 0.000666667
0.983017 -0.14391 0.116992 0.00563259 0.000666667
 0.978066 -0.147834  0.113007 0.020083 0.000666667
 0.977324 -0.154991  0.119195 -0.0381948 0.000666667
0.982172  -0.1602 0.107216 0.0320372 0.000666667
 0.981442 -0.147622  0.112552 0.0257571 0.000666667
 0.982216 -0.158055  0.105373 0.0620347 0.000666667
  0.98384 -0.145252  0.122541 -0.00913206 0.000666667
 0.982713 -0.142223  0.117151 0.0191913 0.000666667
 0.981118 -0.141748  0.119135 -0.00145614 0.000666667
0.982985 -0.15962 0.117901 0.0298823 0.000666667
 0.97667 -0.15181 0.120488 -0.0479431 0.000666667
 0.982901 -0.149029  0.113635 0.0539437 0.000666667
 0.978672 -0.145554  0.111273 0.0160536 0.000666667
 0.979646 -0.147648  0.113187 -0.00717466 0.000666667
 0.984406 -0.154341  0.107331 0.0830703 0.000666667
 0.983209 -0.142249  0.114211 0.0144002 0.000666667
 0.986864 -0.146067  0.118929 0.00712594 0.000666667
 0.975404 -0.152577  0.110611 -0.00906017 0.000666667
 0.984251 -0.156821  0.116466 0.0194958 0.000666667
  0.97874 -0.158239  0.105821 0.0411949 0.000666667
 0.986452 -0.145184   0.11855 0.0297906 0.000666667
 0.981951 -0.155231  0.122204 -0.0281752 0.000666667
 0.980322 -0.142621  0.116542 -0.0200689 0.000666667
0.979827 -0.14306 0.119332 0.000728677 0.000666667
 0.981053 -0.145541   0.11812 -0.00804188 0.000666667
 0.984239 -0.159105  0.109419 0.0788735 0.000666667
 0.979797 -0.144187  0.118947 0.0283471 0.000666667
 0.981971 -0.147233  0.110168 0.0149424 0.000666667
 0.973375 -0.149798  0.118495 -0.0693901 0.000666667
 0.978281 -0.148367  0.113465 0.0156291 0.000666667
 0.974832 -0.152982  0.117376 -0.0470923 0.000666667
  0.98412 -0.143483  0.120302 0.0182643 0.000666667
0.983234 -0.14548 0.122747 -0.0235528 0.000666667
 0.981268 -0.144992  0.111234 -0.00575181 0.000666667
  0.97579 -0.149316  0.119088 -0.0674223 0.000666667
 0.984596 -0.157381   0.10229 0.0627655 0.000666667
 0.980021 -0.140779  0.115653 0.010496 0.000666667
 0.983224 -0.156836  0.116449 0.00822667 0.000666667
 0.975499 -0.146526  0.116811 -0.0428802 0.000666667
 0.979533 -0.159099  0.107892 0.0294995 0.000666667
 0.983083 -0.142559  0.117096 0.0235753 0.000666667
0.982078  -0.1407 0.122609 -0.0265777 0.000666667
 0.983612 -0.149268   0.11298 0.0284427 0.000666667
 0.982781 -0.142853   0.11695 0.0210357 0.000666667
 0.984709 -0.147308  0.111461 0.0453915 0.000666667
 0.978332 -0.146024  0.113158 0.0238071 0.000666667
  0.98369 -0.144736   0.11055 -0.00652292 0.000666667
0.982125  -0.1401 0.119002 0.000206118 0.000666667
  0.98269 -0.148927  0.110278 0.0360113 0.000666667
0.978231 -0.14449 0.119411 -0.0386776 0.000666667
 0.985233 -0.160193  0.118498 -0.0186291 0.000666667
 0.984434 -0.148114  0.114074 0.0338764 0.000666667
 0.975552 -0.155333  0.107272 0.00549917 0.000666667
 0.975333 -0.151045  0.116201 -0.0292993 0.000666667
 0.983133 -0.141439  0.119307 -0.0122254 0.000666667
 0.974607 -0.151103   0.11795 -0.0556951 0.000666667
 0.973865 -0.154915  0.110112 -0.02674 0.000666667
 0.985135 -0.145687  0.119848 0.0264444 0.000666667
 0.977576 -0.151652     0.108 0.0031963 0.000666667
 0.979793 -0.145386  0.111371 0.0407306 0.000666667
0.983653 -0.15656 0.103269 0.0777178 0.000666667
 0.981963 -0.146366   0.11185 0.0318926 0.000666667
 0.979825 -0.148487  0.110882 0.0184187 0.000666667
 0.981978 -0.148741  0.110308 0.045547 0.000666667
 0.980184 -0.154032  0.108455 0.0187853 0.000666667
 0.98086 -0.14742 0.114163 -0.00607692 0.000666667
0.973747 -0.14988  0.11502 -0.0396432 0.000666667
 0.982185 -0.146707  0.113568 0.0291973 0.000666667
 0.980867 -0.143741  0.107564 0.027426 0.000666667
 0.981589 -0.146441  0.112345 0.0212907 0.000666667
 0.981697 -0.144919  0.118581 -0.0147401 0.000666667
 0.981388 -0.143459  0.120281 -0.0176265 0.000666667
  0.98125 -0.149323  0.114005 0.0278203 0.000666667
 0.975308 -0.148895  0.119136 -0.0486224 0.000666667
 0.982666 -0.147525  0.113484 0.0364069 0.000666667
 0.980675 -0.149718  0.114255 0.0147754 0.000666667
 0.981831 -0.158791  0.105429 0.0514541 0.000666667
  0.97289 -0.158901  0.106279 -0.0333647 0.000666667
 0.984296 -0.157801  0.117433 0.0165516 0.000666667
 0.983592 -0.143852  0.118113 0.000138988 0.000666667
  0.97411 -0.152844  0.118993 -0.0505854 0.000666667
 0.982674 -0.148507  0.111604 0.00991219 0.000666667
 0.979305 -0.144155  0.120141 0.0254771 0.000666667
 0.979352 -0.154547  0.112744 0.0159436 0.000666667
   0.9801 -0.158797  0.120293 -0.0175069 0.000666667
0.981587 -0.14718 0.111251 0.00130466 0.000666667
 0.98113 -0.14674 0.113175 0.0335378 0.000666667
 0.983771 -0.156886  0.106519 0.0729996 0.000666667
 0.987801 -0.162237     0.118 0.0440563 0.000666667
 0.986625 -0.156718  0.119235 0.0334698 0.000666667
 0.974826 -0.150364  0.118832 -0.0586825 0.000666667
  0.98087 -0.144695  0.108436 0.0014908 0.000666667
 0.982552 -0.145038  0.112815 0.024695 0.000666667
0.981015  -0.1431 0.111535 0.0335986 0.000666667
 0.983765 -0.142743  0.120294 -0.00765912 0.000666667
 0.984561 -0.160429  0.116669 -0.00552238 0.000666667
 0.977643 -0.156246  0.108481 -0.00463616 0.000666667
 0.980644 -0.160852  0.109233 0.0264238 0.000666667
 0.980011 -0.147595  0.112199 0.00857581 0.000666667
  0.98067 -0.146354  0.110591 0.0184849 0.000666667
 0.982759 -0.145295  0.110519 0.00955137 0.000666667
 0.981367 -0.140347  0.117057 0.00598152 0.000666667
 0.976805 -0.148757  0.114901 -0.0117233 0.000666667
 0.979677 -0.155059  0.108022 0.0165872 0.000666667
 0.974315 -0.150723  0.117965 -0.0538404 0.000666667
 0.975389 -0.150871  0.116201 -0.0462544 0.000666667
 0.984405 -0.156918  0.120404 -0.0122568 0.000666667
 0.981976 -0.144271  0.109347 0.01817 0.000666667
 0.982227 -0.147383  0.111785 0.0102453 0.000666667
 0.981867 -0.144603  0.119744 -0.00443672 0.000666667
 0.982314 -0.146482  0.111487 0.0249187 0.000666667
 0.980661 -0.143964  0.118108 -0.00746681 0.000666667
0.982355 -0.14128 0.115027 -0.00116068 0.000666667
 0.975216 -0.145725    0.1171 -0.02964 0.000666667
 0.982256 -0.154831  0.119927 0.00437097 0.000666667
 0.979887 -0.156438  0.109495 0.0272772 0.000666667
 0.982854 -0.141171  0.119851 0.0118738 0.000666667
 0.986304 -0.149316  0.111263 0.0330646 0.000666667
 0.980264 -0.151139  0.112821 0.0122347 0.000666667
 0.982222 -0.146756  0.111871 0.0493606 0.000666667
 0.980436 -0.151946   0.11204 0.0427275 0.000666667
 0.980727 -0.146161  0.115362 0.0121707 0.000666667
 0.971087 -0.161163  0.107348 -0.0188969 0.000666667
 0.982956 -0.142074  0.118869 -0.0025278 0.000666667
 0.981749 -0.145877  0.118628 -0.00844289 0.000666667
 0.983835 -0.143046  0.118239 -0.0174487 0.000666667
 0.980812 -0.146324  0.121549 -0.0425762 0.000666667
 0.981645 -0.148686  0.110186 0.00831699 0.000666667
 0.980861 -0.157505  0.107312 0.0416458 0.000666667
0.980301 -0.14845 0.112235 0.0259521 0.000666667
 0.981706 -0.157064  0.108411 0.0216207 0.000666667
 0.986187 -0.163046  0.117567 0.046481 0.000666667
 0.978288 -0.144178  0.116324 0.0102091 0.000666667
 0.978329 -0.145488  0.109796 0.0364222 0.000666667
 0.980189 -0.142068  0.118694 0.00204368 0.000666667
 0.983475 -0.153708  0.118658 0.0213319 0.000666667
 0.985104 -0.153197  0.117386 0.000740357 0.000666667
 0.981209 -0.143129  0.115894 0.0253621 0.000666667
0.979683 -0.14168 0.118026 -0.0050213 0.000666667
0.984463 -0.15849 0.118276 0.00560993 0.000666667
 0.982953 -0.147628  0.110952 -0.00558536 0.000666667
0.973961 -0.14797 0.119851 -0.0494064 0.000666667
 0.983577 -0.143217  0.116536 0.0110719 0.000666667
 0.983592 -0.158621  0.105868 0.0468482 0.000666667
 0.979938 -0.155242  0.113668 0.0176335 0.000666667
 0.977654 -0.156163  0.107934 -0.007576 0.000666667
  0.98214 -0.145666  0.111057 -0.0196153 0.000666667
0.982231 -0.14561 0.112721 0.0389085 0.000666667
 0.974098 -0.156527  0.108787 -0.00507384 0.000666667
 0.984146 -0.157406  0.119207 0.0132146 0.000666667
0.982325 -0.14404 0.112097 0.0322594 0.000666667
 0.983285 -0.147637  0.111797 0.0240937 0.000666667
  0.98445 -0.142038  0.118417 -0.00839434 0.000666667
 0.983869 -0.148434  0.110018 0.00729449 0.000666667
 0.981777 -0.144374  0.110856 0.0356053 0.000666667
 0.98206 -0.15042 0.108859 0.0505309 0.000666667
 0.985061 -0.151903  0.120796 0.00345729 0.000666667
 0.984081 -0.150559  0.113398 0.0274401 0.000666667
 0.981052 -0.146016  0.117694 -0.000761953 0.000666667
 0.973532 -0.157642   0.10833 -0.0116905 0.000666667
 0.981862 -0.155908  0.118037 -0.0073528 0.000666667
0.983512 -0.14695 0.110877 0.0629369 0.000666667
  0.98415 -0.145802   0.11047 0.0222475 0.000666667
 0.986294 -0.144996  0.119644 0.0184611 0.000666667
 0.983448 -0.152682  0.120955 0.0163459 0.000666667
 0.981921 -0.141132  0.117574 -0.0131086 0.000666667
 0.973607 -0.154683  0.115975 -0.0625721 0.000666667
0.981637 -0.14847 0.111262 -0.00979405 0.000666667
0.977924 -0.14253 0.116518 0.00105888 0.000666667
 0.978025 -0.143234  0.116247 0.00762317 0.000666667
 0.986541 -0.143089  0.118551 0.00913008 0.000666667
 0.977685 -0.155618  0.117017 -0.033556 0.000666667
 0.984314 -0.146506   0.10921 0.0083725 0.000666667
 0.980043 -0.147647  0.112897 0.0230503 0.000666667
 0.982334 -0.159844  0.115575 0.0190003 0.000666667
 0.983415 -0.158575  0.105476 0.0492099 0.000666667
 0.982034 -0.156528  0.107486 0.0464299 0.000666667
 0.982001 -0.163347  0.112475 0.0318215 0.000666667
 0.983262 -0.158028  0.105075 0.0876084 0.000666667
0.981331 -0.15094 0.109252 0.030244 0.000666667
 0.981359 -0.145878  0.110884 0.011187 0.000666667
 0.982974 -0.156649  0.106117 0.0373003 0.000666667
 0.97564 -0.15182 0.106293 0.017752 0.000666667
 0.982604 -0.146736  0.109708 0.0323779 0.000666667
 0.983222 -0.150102  0.113555 0.00159406 0.000666667
 0.977666 -0.150172   0.11859 -0.026673 0.000666667
 0.982185 -0.145888  0.114485 0.0196323 0.000666667
 0.977718 -0.155007  0.110156 -0.00698559 0.000666667
 0.980711 -0.160344  0.107125 0.0454462 0.000666667
 0.979985 -0.147117  0.111023 0.0274041 0.000666667
 0.982627 -0.146032  0.112574 0.0138282 0.000666667
 0.981062 -0.144798  0.114396 0.0183029 0.000666667
 0.979925 -0.144901   0.11161 0.00979241 0.000666667
 0.974751 -0.150133    0.1195 -0.0456953 0.000666667
 0.976257 -0.151657  0.117783 -0.0299583 0.000666667
 0.983025 -0.155668  0.118998 0.000286142 0.000666667
 0.982534 -0.142674  0.118739 -0.0233783 0.000666667
 0.985252 -0.162218  0.118665 4.26037e-05 0.000666667
 0.981104 -0.144341  0.117254 0.00377233 0.000666667
 0.978924 -0.146692  0.109557 0.021662 0.000666667
 0.983317 -0.143555  0.118273 -0.00984043 0.000666667
  0.98125 -0.144003  0.120956 -0.0197155 0.000666667
0.978717 -0.14441 0.112174 0.000132094 0.000666667
 0.981736 -0.143571  0.113734 0.00219809 0.000666667
0.983692 -0.14613 0.121786 -0.0218896 0.000666667
 0.972149 -0.160259  0.107894 -0.00753178 0.000666667
 0.975419 -0.147341  0.117319 -0.0336026 0.000666667
 0.982597 -0.147389  0.111002 0.00757535 0.000666667
 0.983035 -0.146477  0.110671 0.0254171 0.000666667
 0.980793 -0.152477  0.113238 0.0210977 0.000666667
 0.975288 -0.150658  0.118857 -0.0404588 0.000666667
 0.982596 -0.146778   0.11134 0.0555317 0.000666667
0.982108 -0.14828 0.110527 0.0592883 0.000666667
 0.980406 -0.144171  0.110661 0.0143858 0.000666667
 0.983443 -0.146394  0.114787 0.0280574 0.000666667
 0.980922 -0.148303  0.112812 0.0200253 0.000666667
 0.985055 -0.156781  0.118769 0.00893457 0.000666667
 0.982093 -0.160766  0.111698 0.0288055 0.000666667
 0.980663 -0.146976  0.110612 0.0401596 0.000666667
 0.984313 -0.162372  0.116556 -0.00077752 0.000666667
0.983082 -0.14713 0.111924 0.0541655 0.000666667
 0.981439 -0.156276  0.118021 -0.0119839 0.000666667
0.981131 -0.14971 0.113428 0.0181486 0.000666667
 0.980214 -0.155192   0.12076 -0.0060158 0.000666667
 0.982865 -0.161821   0.10784 0.0528467 0.000666667
 0.982757 -0.147339  0.109623 0.062179 0.000666667
  0.98429 -0.157689  0.117636 0.0152678 0.000666667
 0.976249 -0.151147  0.118008 -0.0601923 0.000666667
 0.981426 -0.157929  0.117245 0.0268774 0.000666667
 0.981879 -0.147028  0.112152 0.0129813 0.000666667
 0.981187 -0.143798  0.112149 0.00132965 0.000666667
 0.982353 -0.154123  0.118822 0.00659262 0.000666667
0.978006 -0.15377  0.11754 -0.0626957 0.000666667
 0.983343 -0.149342  0.109478 0.025432 0.000666667
 0.986549 -0.156294  0.120469 -0.00886301 0.000666667
 0.976386 -0.154057  0.114361 -0.0276475 0.000666667
 0.978449 -0.152227  0.117345 -0.0271123 0.000666667
 0.980168 -0.146061  0.108409 0.0200364 0.000666667
 0.982162 -0.146659  0.111542 0.00804236 0.000666667
 0.973266 -0.148589  0.116899 -0.0452003 0.000666667
 0.980659 -0.143256  0.116271 1.51093e-05 0.000666667
 0.982672 -0.141031  0.116279 0.00152642 0.000666667
 0.982624 -0.143533  0.119258 0.0194265 0.000666667
 0.973816 -0.154985  0.120344 -0.0639002 0.000666667
 0.970231 -0.159844  0.107353 -0.0202963 0.000666667
0.983301 -0.14863 0.113764 0.0511129 0.000666667
  0.97632 -0.152078  0.120527 -0.0651442 0.000666667
 0.981771 -0.148573  0.111269 0.0298727 0.000666667
0.982951 -0.14295 0.116174 0.00332912 0.000666667
 0.980999 -0.144171  0.117877 0.00676078 0.000666667
 0.978365 -0.152421  0.115292 -0.020295 0.000666667
 0.982988 -0.148565  0.112571 0.0352656 0.000666667
 0.981797 -0.146412  0.109998 0.010693 0.000666667
 0.970465 -0.162399  0.109512 -0.0457144 0.000666667
 0.981402 -0.152923  0.118906 -0.0261921 0.000666667
 0.980522 -0.147237  0.112608 0.0125551 0.000666667
 0.980713 -0.148619  0.111872 0.0463127 0.000666667
 0.983934 -0.159706  0.121223 -0.0169088 0.000666667
0.982845 -0.14668 0.110504 0.0300083 0.000666667
 0.981648 -0.145842  0.112036 0.042286 0.000666667
  0.97446 -0.151497  0.109792 -0.00542442 0.000666667
 0.982187 -0.141387  0.116739 -0.004513 0.000666667
 0.982912 -0.142797  0.119638 0.0165907 0.000666667
 0.98179 -0.15885 0.120834 -0.0199501 0.000666667
 0.981714 -0.145326  0.110416 0.033406 0.000666667
 0.977444 -0.150591  0.117961 -0.0540036 0.000666667
 0.985963 -0.162521    0.1163 0.0118245 0.000666667
 0.983319 -0.160928  0.118061 0.00148778 0.000666667
  0.98164 -0.148389  0.111889 0.0248332 0.000666667
 0.982231 -0.158689  0.119764 -0.0312809 0.000666667
 0.979608 -0.145055  0.112183 0.0104707 0.000666667
  0.98562 -0.163291  0.117347 0.0194234 0.000666667
  0.98057 -0.158903  0.108486 0.0202807 0.000666667
 0.984704 -0.157326  0.121011 -0.00572089 0.000666667
 0.979049 -0.154528  0.108295 0.0213278 0.000666667
 0.982263 -0.148642  0.112343 -0.0129705 0.000666667
 0.981733 -0.144289  0.116275 0.00182385 0.000666667
 0.983294 -0.144573  0.119788 -0.00910866 0.000666667
 0.977778 -0.151965  0.105713 0.0253971 0.000666667
 0.980613 -0.144961  0.111283 0.0328101 0.000666667
 0.97603 -0.14568 0.115809 -0.0630501 0.000666667
 0.976411 -0.155633  0.109914 -0.0154591 0.000666667
 0.982626 -0.157597   0.11932 -0.0189044 0.000666667
 0.976171 -0.148752  0.116787 -0.0133447 0.000666667
 0.980132 -0.145685  0.113226 0.0293415 0.000666667
 0.979626 -0.157722  0.111316 0.0277376 0.000666667
0.972368 -0.16157 0.110895 -0.0356343 0.000666667
0.980322 -0.15489 0.120574 -0.0153312 0.000666667
 0.985109 -0.160232  0.117371 -0.0095437 0.000666667
  0.97674 -0.146165  0.110536 -0.00783957 0.000666667
 0.977174 -0.156199  0.108824 -0.0082618 0.000666667
 0.981118 -0.158026  0.119646 -0.00390053 0.000666667
 0.981827 -0.145554  0.114935 0.0203794 0.000666667
 0.974254 -0.152676  0.116717 -0.0480023 0.000666667
 0.981531 -0.146135  0.112768 -0.0101261 0.000666667
  0.98187 -0.142794  0.123315 -0.0360897 0.000666667
 0.978234 -0.143267  0.119168 -0.0451684 0.000666667
  0.97631 -0.148468  0.116472 -0.0516125 0.000666667
 0.981435 -0.143727  0.117607 0.0327429 0.000666667
0.976408 -0.15052 0.118005 -0.066146 0.000666667
 0.976883 -0.154736  0.118476 -0.0398468 0.000666667
 0.984028 -0.157535   0.12034 0.00450027 0.000666667
 0.978757 -0.144637  0.111877 -0.0019529 0.000666667
 0.975378 -0.150032  0.116609 -0.0322679 0.000666667
 0.976968 -0.151254  0.116813 -0.0431458 0.000666667
  0.98619 -0.158101  0.118695 0.0224062 0.000666667
 0.981221 -0.144115  0.119467 -0.0255433 0.000666667
 0.980362 -0.151807  0.116877 -0.00916004 0.000666667
 0.980183 -0.160027  0.104449 0.038204 0.000666667
 0.984549 -0.148962  0.111335 0.016462 0.000666667
 0.975841 -0.150913  0.119567 -0.0431746 0.000666667
 0.977792 -0.147109  0.111662 0.00124791 0.000666667
 0.983014 -0.159423  0.120087 -0.00227615 0.000666667
 0.984016 -0.142711  0.121468 0.0152878 0.000666667
  0.98498 -0.149446  0.110592 0.0571635 0.000666667
0.976708 -0.14557 0.109406 -0.00205871 0.000666667
0.984413 -0.14084 0.117449 0.0017428 0.000666667
 0.980065 -0.148992  0.108988 0.0272591 0.000666667
 0.980272 -0.146408   0.11086 0.0136937 0.000666667
 0.986123 -0.159016  0.122188 -0.0125272 0.000666667
0.983521 -0.16143 0.108342 0.0577488 0.000666667
 0.979606 -0.159283  0.117206 0.0107664 0.000666667
 0.983814 -0.147398  0.110575 0.0280476 0.000666667
 0.983527 -0.145246  0.119798 0.00129777 0.000666667
 0.978706 -0.151488  0.118264 -0.0263042 0.000666667
0.986315 -0.16071 0.118539 0.0211375 0.000666667
 0.979624 -0.161686  0.112544 0.0311483 0.000666667
 0.977779 -0.141817  0.117063 -0.019141 0.000666667
 0.981878 -0.156414   0.10632 0.0397908 0.000666667
0.979212 -0.15987 0.108615 0.0141435 0.000666667
 0.977451 -0.144515  0.111291 -0.0185172 0.000666667
 0.983942 -0.158763  0.108648 0.0561127 0.000666667
  0.97617 -0.155579  0.108124 0.0158961 0.000666667
 0.981929 -0.143984  0.119904 0.0165842 0.000666667
 0.981879 -0.161455  0.106071 0.0538461 0.000666667
 0.980285 -0.160653  0.108539 0.0206478 0.000666667
0.983085 -0.14943 0.110123 0.0290103 0.000666667
 0.983473 -0.155722  0.119236 -0.0119077 0.000666667
 0.980548 -0.145113   0.11237 -0.00861152 0.000666667
 0.983289 -0.140044  0.118968 -0.0277328 0.000666667
 0.976075 -0.156142  0.110185 -0.00839668 0.000666667
 0.977282 -0.154849  0.108222 0.00414563 0.000666667
 0.980607 -0.143863  0.118244 -0.0172455 0.000666667
 0.979678 -0.143842  0.119287 -0.0093423 0.000666667
 0.978409 -0.147507  0.112548 0.0155839 0.000666667
 0.984241 -0.143081  0.118842 0.00150094 0.000666667
 0.975101 -0.152154  0.116398 -0.0566826 0.000666667
 0.979783 -0.146336  0.118677 -0.0102195 0.000666667
  0.98324 -0.141807  0.117705 -0.00276018 0.000666667
 0.981278 -0.156858  0.120363 -0.0220735 0.000666667
 0.981575 -0.149744  0.112048 0.0197669 0.000666667
 0.985003 -0.141092  0.117573 -0.0059163 0.000666667
 0.983475 -0.146727   0.11293 0.0248032 0.000666667
 0.980801 -0.143177  0.116699 -0.00769345 0.000666667
 0.984965 -0.142542  0.117236 0.017055 0.000666667
 0.984357 -0.158735  0.121527 -0.00362006 0.000666667
 0.983799 -0.143545   0.12001 0.0222917 0.000666667
 0.983479 -0.145269  0.121022 0.0197864 0.000666667
 0.980911 -0.144238  0.109832 0.0134436 0.000666667
 0.980666 -0.140571   0.11596 0.0134821 0.000666667
 0.969265 -0.160867  0.105421 -0.063015 0.000666667
 0.982757 -0.159718   0.10975 0.0484919 0.000666667
  0.97916 -0.153712  0.109197 0.0590084 0.000666667
 0.978928 -0.147263  0.114361 0.0238226 0.000666667
 0.980443 -0.158257  0.105148 0.0769674 0.000666667
 0.982383 -0.152716  0.109654 0.0526126 0.000666667
 0.981875 -0.150074  0.112044 0.00629576 0.000666667
 0.981863 -0.143916  0.107925 0.020159 0.000666667
 0.974876 -0.148034  0.117054 -0.0392419 0.000666667
  0.9803 -0.14741 0.112685 0.027521 0.000666667
 0.979554 -0.145584  0.110722 0.0241888 0.000666667
0.987579   -0.144 0.117983 0.00793362 0.000666667
 0.982534 -0.159129   0.11256 0.0489787 0.000666667
 0.981187 -0.142186  0.116244 0.0197341 0.000666667
 0.980746 -0.148959  0.110743 0.026152 0.000666667
0.985295  -0.1544 0.116351 -0.0185682 0.000666667
 0.980604 -0.161132  0.107273 0.00708589 0.000666667
 0.973132 -0.155345  0.121447 -0.0651862 0.000666667
 0.984525 -0.147588  0.111148 0.0298178 0.000666667
0.980449 -0.14482 0.109178 0.0318435 0.000666667
 0.983216 -0.150992  0.111694 0.0129918 0.000666667
 0.983933 -0.145858  0.109538 0.0423786 0.000666667
 0.977456 -0.156224  0.106391 0.00925381 0.000666667
 0.979408 -0.147917  0.113194 0.00884281 0.000666667
 0.979853 -0.145176  0.114662 0.00502118 0.000666667
 0.983142 -0.158323  0.104936 0.0457994 0.000666667
 0.982276 -0.142368  0.117088 0.00324425 0.000666667
 0.979726 -0.151526  0.109334 0.02999 0.000666667
   0.9829 -0.146008   0.11351 0.0223086 0.000666667
 0.981973 -0.145031  0.116274 0.0130375 0.000666667
 0.983957 -0.158746  0.117761 -0.00237233 0.000666667
   0.9832 -0.155741  0.116149 0.0193578 0.000666667
 0.981206 -0.144701   0.12005 -0.0148854 0.000666667
 0.975325 -0.153362  0.110575 -0.0175887 0.000666667
0.978464 -0.14631 0.111904 0.0244806 0.000666667
 0.983411 -0.155101  0.105164 0.0394219 0.000666667
0.982117 -0.15818 0.106234 0.0484597 0.000666667
 0.982793 -0.157368  0.106758 0.0659906 0.000666667
 0.978912 -0.153923  0.121179 -0.0111602 0.000666667
0.980332 -0.15877 0.106366 0.0308279 0.000666667
 0.982131 -0.144874  0.112173 0.0402828 0.000666667
 0.986491 -0.157176  0.107555 0.0397314 0.000666667
 0.980579 -0.143778  0.119589 0.0165791 0.000666667
 0.974725 -0.155728  0.108715 0.00108281 0.000666667
 0.983892 -0.154422  0.108709 0.0560698 0.000666667
 0.981479 -0.146335  0.118807 -0.0176094 0.000666667
 0.983132 -0.159616  0.111377 0.017441 0.000666667
 0.980121 -0.145989  0.115999 0.00222317 0.000666667
0.982134 -0.14417 0.115908 0.02629 0.000666667
 0.985078 -0.157733   0.11766 0.0129882 0.000666667
 0.980605 -0.148784   0.11063 0.0279596 0.000666667
 0.985981 -0.160132  0.115912 -0.00844796 0.000666667
 0.981388 -0.154235  0.117804 0.00664542 0.000666667
  0.98294 -0.145285  0.119528 -0.0181866 0.000666667
 0.982849 -0.144404  0.117492 -0.0132421 0.000666667
 0.984293 -0.160252  0.118431 -0.0210695 0.000666667
 0.978306 -0.151613  0.113584 -0.0323664 0.000666667
 0.982425 -0.142663  0.115872 0.00402098 0.000666667
 0.980502 -0.148665    0.1111 0.0130303 0.000666667
 0.974932 -0.149115  0.118417 -0.0464565 0.000666667
 0.982478 -0.148508  0.110095 0.0189085 0.000666667
 0.983509 -0.159413  0.111813 0.0421542 0.000666667
 0.975532 -0.152067  0.117532 -0.0450483 0.000666667
 0.978304 -0.155245  0.118312 -0.0486063 0.000666667
 0.984565 -0.160338  0.119583 -0.0125728 0.000666667
 0.983229 -0.160089  0.122797 -0.0104994 0.000666667
 0.985209 -0.147143  0.112055 0.0362087 0.000666667
  0.98263 -0.142402  0.117268 0.0145055 0.000666667
 0.983349 -0.145545    0.1173 0.00213251 0.000666667
0.975951 -0.15331 0.117116 -0.0350465 0.000666667
 0.978801 -0.144568  0.118916 -0.00680362 0.000666667
 0.981781 -0.145695  0.114506 0.025549 0.000666667
 0.976268 -0.152574  0.111873 -0.00936363 0.000666667
 0.984297 -0.141926   0.11858 0.00769899 0.000666667
 0.980844 -0.143151  0.122233 -0.0317678 0.000666667
 0.983509 -0.155897  0.120082 -0.00347738 0.000666667
 0.972498 -0.150216  0.108603 -0.0048008 0.000666667
 0.975645 -0.146706  0.119793 -0.0600639 0.000666667
 0.985038 -0.147311  0.110726 0.01492 0.000666667
 0.980838 -0.145202  0.110041 0.0251139 0.000666667
 0.986223 -0.159147  0.118747 0.0112051 0.000666667
 0.982538 -0.157203    0.1057 0.0460121 0.000666667
 0.983787 -0.143587  0.117843 -0.00240433 0.000666667
 0.991581 -0.159614   0.12116 0.0367498 0.000666667
 0.979207 -0.145765  0.121206 -0.0295737 0.000666667
0.983266 -0.14061 0.120084 -0.00141587 0.000666667
  0.98363 -0.156048   0.12055 0.0118169 0.000666667
 0.981233 -0.147764  0.112955 0.0071735 0.000666667
 0.982001 -0.141305  0.124768 -0.0228941 0.000666667
 0.979754 -0.152466  0.117036 0.0176367 0.000666667
 0.974066 -0.147964  0.117117 -0.038083 0.000666667
 0.980561 -0.158863  0.108561 0.0292138 0.000666667
 0.975389 -0.150742  0.119971 -0.0539717 0.000666667
 0.983826 -0.140817  0.119673 -0.00566664 0.000666667
 0.980313 -0.142669  0.117967 0.00171994 0.000666667
 0.982184 -0.144745  0.116373 0.00914877 0.000666667
 0.983519 -0.143581  0.109395 0.0363124 0.000666667
 0.977228 -0.152553  0.107749 -0.014225 0.000666667
 0.986848 -0.160327  0.119016 -0.0118899 0.000666667
 0.982267 -0.149038  0.113152 0.0279433 0.000666667
 0.982659 -0.143266    0.1164 0.0130392 0.000666667
 0.981236 -0.155622   0.12055 -0.0317292 0.000666667
 0.984937 -0.141943  0.114817 0.0180263 0.000666667
 0.980834 -0.146794   0.11571 0.0134912 0.000666667
 0.981184 -0.145303  0.112969 0.038551 0.000666667
 0.980857 -0.145811  0.108287 0.038759 0.000666667
 0.979712 -0.148376  0.113246 0.00905808 0.000666667
 0.977022 -0.154461  0.110237 -0.00984518 0.000666667
 0.985788 -0.155633  0.119773 0.0269095 0.000666667
 0.972068 -0.147968  0.115234 -0.0393715 0.000666667
 0.983271 -0.147862  0.113351 0.031849 0.000666667
 0.980916 -0.146628  0.110825 0.0042904 0.000666667
 0.980955 -0.156022  0.120605 -0.0286314 0.000666667
 0.983352 -0.155815  0.117057 0.0148545 0.000666667
 0.982795 -0.141826  0.116792 0.0131345 0.000666667
 0.975341 -0.154377  0.109028 -0.0111405 0.000666667
 0.982805 -0.155735  0.116806 0.00152713 0.000666667
 0.987359 -0.144129   0.11766 0.00937985 0.000666667
 0.983331 -0.155526  0.115858 0.00825703 0.000666667
 0.981961 -0.150234  0.113089 0.0101955 0.000666667
 0.976784 -0.149516   0.10098 0.018002 0.000666667
 0.982199 -0.145589  0.116715 0.00745679 0.000666667
 0.982304 -0.156146  0.119721 -0.0301524 0.000666667
 0.983157 -0.158865  0.110183 0.022613 0.000666667
  0.97509 -0.151296   0.11796 -0.0608226 0.000666667
 0.977638 -0.154972  0.109356 -0.00301769 0.000666667
 0.983212 -0.146062  0.110284 -0.00654238 0.000666667
 0.987159 -0.147865  0.110807 0.0245312 0.000666667
  0.98023 -0.142414  0.121257 -0.00856129 0.000666667
 0.981705 -0.155721    0.1169 0.032302 0.000666667
 0.984858 -0.160177  0.116355 -0.0108874 0.000666667
 0.976659 -0.154166  0.116653 -0.0272542 0.000666667
 0.983666 -0.149198  0.111189 0.0211463 0.000666667
 0.983553 -0.150068   0.11283 0.00785581 0.000666667
 0.981483 -0.142248  0.117916 0.00290703 0.000666667
 0.987167 -0.142483  0.116416 0.0146255 0.000666667
 0.985281 -0.148718  0.113659 0.0420329 0.000666667
 0.981829 -0.146655  0.112745 0.0180942 0.000666667
 0.981176 -0.147494  0.112249 0.00607824 0.000666667
 0.976395 -0.154399  0.106437 0.00681203 0.000666667
 0.979095 -0.144033   0.11467 -0.0121152 0.000666667
 0.985939 -0.144872  0.118437 0.0137524 0.000666667
 0.981496 -0.141761  0.119362 0.00255131 0.000666667
 0.981735 -0.145504  0.110649 0.0217446 0.000666667
  0.98381 -0.158734  0.119361 -0.00875706 0.000666667
 0.980369 -0.146111  0.109157 0.0356745 0.000666667
 0.979311 -0.161109  0.104159 0.0258536 0.000666667
 0.983533 -0.147821  0.109522 0.0402543 0.000666667
 0.984035 -0.160188  0.118597 -0.0185012 0.000666667
 0.981987 -0.148167  0.113681 0.00138819 0.000666667
 0.983441 -0.144189  0.121549 -0.0104644 0.000666667
 0.985784 -0.157806  0.118312 0.0180752 0.000666667
 0.979907 -0.148568  0.111943 0.0202618 0.000666667
 0.982847 -0.150047  0.112562 0.0235895 0.000666667
 0.976418 -0.150347  0.111484 -0.0143038 0.000666667
 0.983073 -0.148313  0.111508 0.0224323 0.000666667
 0.982607 -0.144238  0.116819 -0.000776044 0.000666667
 0.977363 -0.153228  0.117385 -0.0343991 0.000666667
  0.98631 -0.145176  0.122514 -0.00137931 0.000666667
 0.983388 -0.153455  0.106842 0.075332 0.000666667
 0.983859 -0.152696  0.120349 0.0116044 0.000666667
 0.977792 -0.144886  0.119866 -0.0327533 0.000666667
  0.97724 -0.149709   0.10573 0.0159938 0.000666667
 0.977149 -0.153104  0.120639 -0.0581291 0.000666667
 0.976517 -0.148693   0.11797 -0.0448792 0.000666667
 0.979595 -0.145494  0.118935 -0.0408052 0.000666667
 0.979824 -0.142048  0.120383 -0.0249909 0.000666667
 0.984549 -0.160856  0.123151 -0.00819 0.000666667
 0.980538 -0.146192  0.111091 0.0305212 0.000666667
 0.983343 -0.161397  0.118865 -0.0128955 0.000666667
 0.979905 -0.158478  0.119305 -0.0047692 0.000666667
 0.985027 -0.147879  0.112167 0.0325061 0.000666667
 0.978738 -0.147764  0.111095 0.00752686 0.000666667
 0.975258 -0.148346  0.108022 -0.0118987 0.000666667
0.982143 -0.14514   0.1118 0.00408634 0.000666667
 0.978684 -0.156527   0.10885 0.0158592 0.000666667
 0.974516 -0.151304  0.116994 -0.0460331 0.000666667
 0.981763 -0.146245  0.119254 -0.026469 0.000666667
 0.981792 -0.147451  0.111001 0.0278019 0.000666667
 0.988786 -0.159796  0.119785 0.0210395 0.000666667
 0.980202 -0.159638  0.108588 0.0195798 0.000666667
 0.978884 -0.153551  0.109027 0.0205849 0.000666667
0.980158 -0.15745 0.107266 0.0258454 0.000666667
 0.982766 -0.146963  0.110596 0.0193178 0.000666667
 0.979234 -0.160309  0.106295 0.0315679 0.000666667
 0.977605 -0.144632  0.117519 -0.013505 0.000666667
0.983335 -0.14456 0.110483 0.0135623 0.000666667
 0.981395 -0.158694  0.120535 -0.0203325 0.000666667
 0.979727 -0.147871  0.108576 0.0260664 0.000666667
 0.974748 -0.150576  0.116779 -0.0425546 0.000666667
 0.980766 -0.149031  0.112585 0.0152414 0.000666667
  0.98357 -0.141107  0.117111 0.00265292 0.000666667
  0.98256 -0.147508  0.111333 0.0394232 0.000666667
 0.982257 -0.156785  0.107305 0.0615579 0.000666667
  0.98681 -0.145186  0.118521 0.0280757 0.000666667
 0.982773 -0.139397  0.123656 -0.0345804 0.000666667
0.986364 -0.14712 0.119074 0.00174955 0.000666667
 0.983382 -0.150034  0.109459 0.0218036 0.000666667
 0.978434 -0.149853  0.117167 -0.0251227 0.000666667
 0.982709 -0.144339  0.109477 0.0404294 0.000666667
 0.982041 -0.142867  0.120174 -0.0239751 0.000666667
 0.981535 -0.153823  0.119019 -0.020762 0.000666667
 0.977538 -0.142497  0.114069 0.00364386 0.000666667
0.981348 -0.15801 0.105837 0.0803648 0.000666667
 0.974819 -0.154258  0.106963 -0.00730112 0.000666667
 0.980381 -0.142777  0.115408 -0.00269838 0.000666667
 0.975919 -0.150995   0.11793 -0.0271258 0.000666667
  0.97622 -0.152898  0.110852 -0.00581064 0.000666667
 0.983376 -0.144885  0.110905 0.0275378 0.000666667
 0.981384 -0.160364  0.104976 0.0508327 0.000666667
 0.98838 -0.14316 0.121776 0.0221778 0.000666667
 0.986642 -0.143854  0.118794 0.00303916 0.000666667
 0.974858 -0.151476  0.116927 -0.0813477 0.000666667
 0.979803 -0.143746  0.112457 0.00609811 0.000666667
 0.983157 -0.145664  0.110158 0.0706986 0.000666667
   0.9861 -0.147452  0.118847 0.000847793 0.000666667
 0.989845 -0.159584  0.121288 0.0420242 0.000666667
 0.970652 -0.163286  0.107874 -0.049278 0.000666667
 0.982687 -0.143272   0.12048 -0.0124947 0.000666667
 0.982205 -0.148905  0.112201 -0.00303581 0.000666667
 0.983362 -0.154322  0.117072 0.0170289 0.000666667
 0.983334 -0.144221  0.107681 0.0147672 0.000666667
 0.979172 -0.152039  0.114853 -0.0052373 0.000666667
 0.984143 -0.159594  0.119613 -0.0200037 0.000666667
 0.976132 -0.153222  0.106275 0.000339027 0.000666667
 0.978278 -0.154415  0.113205 0.0147752 0.000666667
 0.986665 -0.142631   0.11784 0.00677652 0.000666667
 0.981556 -0.148691  0.110554 0.0433891 0.000666667
 0.984077 -0.147356  0.113588 0.0250652 0.000666667
 0.979554 -0.143422  0.122535 -0.0377045 0.000666667
 0.977339 -0.150271  0.112792 0.0103275 0.000666667
 0.987526 -0.145228  0.119255 0.0123139 0.000666667
 0.981145 -0.147726  0.111382 0.0359149 0.000666667
 0.983029 -0.145052   0.10765 0.0424799 0.000666667
0.985109 -0.15773 0.117435 -0.000329931 0.000666667
 0.982984 -0.154524  0.115749 0.00524527 0.000666667
 0.984254 -0.143578  0.118581 -0.0130069 0.000666667
 0.981941 -0.159033  0.110152 0.018558 0.000666667
 0.984639 -0.156748  0.117893 0.00736571 0.000666667
  0.97909 -0.159176  0.106762 0.00244542 0.000666667
 0.985071 -0.158839  0.117438 0.00757831 0.000666667
 0.984375 -0.161184  0.119735 0.0056574 0.000666667
 0.982192 -0.142305  0.116275 -0.00280557 0.000666667
 0.981198 -0.146152  0.112957 0.0131587 0.000666667
 0.981848 -0.159045  0.106473 0.0473131 0.000666667
 0.980868 -0.158384  0.105806 0.0554612 0.000666667
 0.980827 -0.162198  0.108987 0.0296407 0.000666667
  0.98064 -0.163044  0.108936 0.0585026 0.000666667
  0.97616 -0.150581  0.112629 -0.0515098 0.000666667
 0.976776 -0.152389  0.117277 -0.0287025 0.000666667
 0.983664 -0.157021  0.106894 0.0693581 0.000666667
 0.982541 -0.157342  0.108559 0.0624719 0.000666667
 0.982477 -0.145532  0.108864 0.0455982 0.000666667
 0.981953 -0.143355  0.119426 0.00119151 0.000666667
 0.984509 -0.156693  0.115646 0.00956915 0.000666667
 0.979599 -0.142823  0.117905 -0.0145235 0.000666667
0.979767 -0.15515 0.118407 -0.0184301 0.000666667
  0.98333 -0.146446  0.111929 0.0458107 0.000666667
 0.982199 -0.145829  0.110339 0.0242514 0.000666667
 0.980716 -0.148128  0.112518 0.0189445 0.000666667
0.974271 -0.15176 0.121252 -0.0658433 0.000666667
 0.976484 -0.150469   0.11513 -0.0272652 0.000666667
 0.982118 -0.157483  0.105619 0.0568001 0.000666667
 0.986171 -0.142866  0.116596 0.0204138 0.000666667
 0.980654 -0.143609  0.114993 0.000341518 0.000666667
 0.980949 -0.145701  0.118407 0.00801448 0.000666667
 0.984251 -0.148289  0.113971 0.0390867 0.000666667
  0.97325 -0.148839  0.120828 -0.0514586 0.000666667
 0.985042 -0.145351  0.113232 0.0152836 0.000666667
 0.981036 -0.149634  0.111057 0.0194631 0.000666667
 0.983136 -0.153885  0.117658 -0.00686565 0.000666667
 0.981205 -0.144842  0.111282 0.00979975 0.000666667
 0.982889 -0.146898  0.110489 0.0374152 0.000666667
 0.981166 -0.159472  0.109956 0.0381984 0.000666667
 0.983655 -0.144012  0.117085 0.0156689 0.000666667
 0.980407 -0.144794  0.120822 -0.0240023 0.000666667
 0.985457 -0.157771   0.10895 0.0457102 0.000666667
 0.981258 -0.142073  0.117294 0.0192513 0.000666667
  0.98026 -0.158593  0.108218 0.0209926 0.000666667
  0.98287 -0.161611  0.108952 0.0201146 0.000666667
 0.979104 -0.146537  0.111431 0.0122317 0.000666667
0.981228 -0.16007 0.106068 0.0432737 0.000666667
0.982718 -0.16048 0.117163 0.0144277 0.000666667
 0.974279 -0.150822  0.112807 0.00499137 0.000666667
  0.98173 -0.157127  0.108132 0.0456899 0.000666667
 0.984504 -0.142384  0.115876 0.0314421 0.000666667
 0.976571 -0.153329  0.110023 0.00399574 0.000666667
 0.981478 -0.138356  0.123649 -0.0306449 0.000666667
 0.978598 -0.145695  0.110079 0.00540329 0.000666667
 0.982142 -0.147015  0.115136 0.0211475 0.000666667
 0.982878 -0.156638  0.105491 0.0541322 0.000666667
 0.983749 -0.156143   0.11774 0.00603069 0.000666667
 0.986811 -0.143915  0.121564 0.00142626 0.000666667
 0.982889 -0.155542  0.118474 -0.00399712 0.000666667
 0.982918 -0.146603  0.113175 0.00468108 0.000666667
0.982492 -0.14897  0.10897 0.027157 0.000666667
 0.983672 -0.157259  0.119785 -0.019546 0.000666667
  0.98431 -0.158205   0.10946 0.0477231 0.000666667
 0.979463 -0.151743  0.101944 0.022018 0.000666667
 0.980408 -0.143715  0.108355 0.033582 0.000666667
 0.983364 -0.158887  0.107758 0.0469743 0.000666667
 0.982328 -0.160602  0.110269 0.0212097 0.000666667
 0.980431 -0.141529  0.114499 0.0123283 0.000666667
 0.983316 -0.148714  0.115545 0.0466997 0.000666667
 0.981059 -0.156022  0.118511 0.0150063 0.000666667
 0.979453 -0.160185  0.109403 0.0190163 0.000666667
 0.973866 -0.148299  0.115769 -0.0142257 0.000666667
0.981948 -0.14538 0.120713 -0.0169585 0.000666667
 0.981284 -0.145988  0.111438 0.0490355 0.000666667
 0.977522 -0.146329  0.111508 -0.014473 0.000666667
 0.974724 -0.151525  0.115982 -0.0329513 0.000666667
 0.980478 -0.154217  0.121717 -0.0169897 0.000666667
0.981622 -0.15195 0.112364 0.00746964 0.000666667
 0.973961 -0.153056  0.109985 -0.00120143 0.000666667
 0.974741 -0.147114  0.110841 -0.0248046 0.000666667
 0.983632 -0.153948  0.115832 -0.001157 0.000666667
 0.980121 -0.147431  0.115862 0.0161599 0.000666667
 0.980961 -0.145946  0.114798 0.0138284 0.000666667
 0.984705 -0.146705  0.123149 -0.0196065 0.000666667
  0.98335 -0.141734  0.120264 -0.00199481 0.000666667
 0.981301 -0.146716  0.111231 0.01549 0.000666667
 0.974445 -0.153907  0.122999 -0.0602885 0.000666667
 0.973386 -0.152883    0.1167 -0.0370418 0.000666667
0.974168 -0.15066 0.114992 -0.0497421 0.000666667
 0.981274 -0.144559  0.119387 -0.00702698 0.000666667
 0.980917 -0.148606  0.111167 0.0323082 0.000666667
 0.975418 -0.150711  0.117967 -0.0450654 0.000666667
 0.980751 -0.154634  0.110556 0.0331718 0.000666667
 0.978353 -0.143156  0.119921 -0.029891 0.000666667
 0.972894 -0.160768  0.107185 -0.00810997 0.000666667
 0.977606 -0.148523  0.104152 0.0407734 0.000666667
0.981342  -0.1572 0.111688 0.0482191 0.000666667
0.981795 -0.14567 0.121035 -0.0222097 0.000666667
0.980971 -0.15992 0.105245 0.0655613 0.000666667
 0.984749 -0.145075  0.122641 4.08993e-05 0.000666667
 0.985354 -0.161134  0.119614 -0.00975475 0.000666667
 0.980968 -0.157144  0.106255 0.0425974 0.000666667
 0.977678 -0.160403  0.108438 0.0252595 0.000666667
 0.980008 -0.144299  0.119895 -0.016732 0.000666667
  0.98274 -0.158005  0.106563 0.0534528 0.000666667
 0.98183 -0.15878 0.119846 -0.0156572 0.000666667
 0.981578 -0.147563  0.111145 0.0194548 0.000666667
 0.981094 -0.149158  0.111142 0.0295755 0.000666667
 0.982576 -0.146247  0.120106 -0.00951137 0.000666667
 0.971125 -0.161634  0.108075 -0.0305104 0.000666667
 0.982708 -0.141241   0.11907 -0.0224879 0.000666667
 0.981856 -0.148424  0.111744 0.0202599 0.000666667
0.979625 -0.15465 0.120392 -0.00359082 0.000666667
0.983975 -0.16011 0.117912 -0.0054425 0.000666667
 0.982494 -0.146833  0.111038 0.0211262 0.000666667
 0.987304 -0.157618  0.117804 -0.005786 0.000666667
0.982107 -0.14228  0.11647 0.0247585 0.000666667
  0.98197 -0.157137  0.115477 0.00515136 0.000666667
 0.976538 -0.153431  0.110449 0.00309848 0.000666667
 0.982727 -0.148403  0.110755 0.0446937 0.000666667
 0.983321 -0.156035  0.116188 0.0203377 0.000666667
 0.981904 -0.157651  0.117605 0.00143129 0.000666667
 0.979749 -0.153386  0.114578 -0.00120276 0.000666667
 0.982624 -0.146252   0.10776 0.047518 0.000666667
 0.978804 -0.147313  0.110662 -0.00296726 0.000666667
 0.981861 -0.143439  0.109327 0.0466248 0.000666667
  0.98413 -0.153944  0.117323 0.00996534 0.000666667
 0.979025 -0.146195  0.109734 0.00534376 0.000666667
 0.975629 -0.156081  0.110275 -0.0250534 0.000666667
 0.974691 -0.151403  0.119283 -0.0711587 0.000666667
 0.983648 -0.145498  0.112646 0.0223992 0.000666667
 0.977676 -0.150211  0.112317 -0.0202102 0.000666667
 0.978655 -0.154384  0.118118 -0.0237583 0.000666667
 0.968702 -0.159946  0.102988 -0.0337453 0.000666667
 0.983579 -0.144075  0.115047 0.0206168 0.000666667
 0.975424 -0.154844  0.110757 -0.0115737 0.000666667
0.986222 -0.15883  0.11935 0.0108247 0.000666667
 0.968863 -0.159463  0.105676 -0.0446153 0.000666667
 0.985847 -0.160526  0.118763 0.0117603 0.000666667
 0.972959 -0.154986  0.117689 -0.0507953 0.000666667
 0.979203 -0.154249  0.109326 0.0225226 0.000666667
 0.982731 -0.146442   0.11088 0.0185942 0.000666667
 0.984714 -0.156819  0.120489 -0.0192697 0.000666667
 0.983005 -0.146121  0.111397 0.0269874 0.000666667
  0.98032 -0.143687  0.118831 -0.00631496 0.000666667
 0.977011 -0.152252  0.117021 -0.0366086 0.000666667
0.981525  -0.1427 0.117626 -0.0179863 0.000666667
 0.975597 -0.153069  0.110466 0.00225644 0.000666667
 0.980692 -0.160996  0.107415 0.0516485 0.000666667
 0.982885 -0.145206  0.116394 0.00271902 0.000666667
 0.979814 -0.145263  0.114001 0.0202738 0.000666667
 0.982756 -0.143671  0.118314 0.016727 0.000666667
  0.98264 -0.141638  0.117776 0.0195798 0.000666667
 0.980253 -0.148431  0.108938 0.021528 0.000666667
 0.981958 -0.142776  0.119237 -0.00493362 0.000666667
0.976567 -0.15189 0.110836 0.00745174 0.000666667
0.979078 -0.15155 0.113435 0.0072469 0.000666667
 0.985356 -0.143509  0.114586 0.0462959 0.000666667
 0.981155 -0.158036  0.107648 0.0348066 0.000666667
  0.98195 -0.159167  0.120003 -0.00296052 0.000666667
 0.983731 -0.144352  0.110536 0.0355803 0.000666667
  0.98321 -0.148668  0.114632 0.046337 0.000666667
 0.986075 -0.143542  0.116413 0.0216329 0.000666667
 0.979993 -0.148163  0.110975 0.0353113 0.000666667
 0.982001 -0.149069  0.111086 -0.00849369 0.000666667
 0.979699 -0.146607  0.117672 0.00334917 0.000666667
 0.979288 -0.146129  0.113018 -0.017681 0.000666667
 0.980731 -0.142571  0.116107 -0.0111481 0.000666667
 0.979683 -0.160336  0.109556 0.0448369 0.000666667
 0.979393 -0.144265  0.114063 0.0085898 0.000666667
 0.988713 -0.144087  0.118594 0.00557259 0.000666667
 0.978852 -0.146569  0.111142 0.0159575 0.000666667
 0.974102 -0.147321   0.11934 -0.0549192 0.000666667
 0.983312 -0.148786  0.113107 0.0152206 0.000666667
0.983253 -0.15729 0.107928 0.070034 0.000666667
 0.983209 -0.159273  0.106164 0.0568179 0.000666667
 0.982336 -0.148063  0.112754 0.000586133 0.000666667
 0.983766 -0.148377  0.109454 0.0185663 0.000666667
 0.979619 -0.146497  0.115194 0.0259977 0.000666667
 0.981357 -0.156677  0.108381 0.0311303 0.000666667
 0.981338 -0.150479  0.109074 0.0446196 0.000666667
 0.984696 -0.160118  0.117516 -0.0158697 0.000666667
  0.97401 -0.151955  0.114924 -0.0391305 0.000666667
 0.981135 -0.145168  0.113672 0.0339518 0.000666667
  0.97703 -0.151242  0.119006 -0.0422038 0.000666667
 0.975802 -0.151973  0.114967 -0.0495982 0.000666667
  0.98339 -0.147319  0.110636 0.0364308 0.000666667
 0.978058 -0.148151  0.109716 0.0232477 0.000666667
 0.983738 -0.142888  0.119302 0.0052171 0.000666667
 0.981624 -0.147779  0.110765 0.0228049 0.000666667
 0.981684 -0.159177  0.105698 0.0429238 0.000666667
 0.977508 -0.153722  0.108113 -0.031568 0.000666667
 0.981252 -0.144494  0.119279 0.00258107 0.000666667
 0.976347 -0.155054  0.106461 0.00690924 0.000666667
 0.979759 -0.154018  0.109385 0.0142256 0.000666667
 0.981243 -0.159838  0.104079 0.0393857 0.000666667
 0.984689 -0.155052  0.119387 0.0158924 0.000666667
 0.981448 -0.145612  0.117921 -0.00943773 0.000666667
 0.979072 -0.142203  0.116115 -0.00993542 0.000666667
 0.981375 -0.155661  0.118686 -0.00553502 0.000666667
 0.981068 -0.147438   0.11119 0.0372291 0.000666667
 0.973062 -0.153023  0.119481 -0.0699554 0.000666667
 0.982682 -0.147684  0.111686 0.00701436 0.000666667
  0.97686 -0.147426  0.111167 0.0115556 0.000666667
 0.974613 -0.151135  0.117588 -0.0375722 0.000666667
 0.982778 -0.143677  0.119909 0.0276765 0.000666667
0.980078 -0.15688 0.112752 -0.000806204 0.000666667
 0.978999 -0.145422  0.110844 0.0144258 0.000666667
  0.98392 -0.147413  0.114738 0.0368869 0.000666667
 0.980297 -0.160579  0.107261 0.0140768 0.000666667
 0.985921 -0.156018  0.120913 -0.00398876 0.000666667
 0.982596 -0.156746  0.121426 -0.0246316 0.000666667
  0.98079 -0.143583  0.118384 -0.00176642 0.000666667
 0.978757 -0.147614  0.110618 0.0144838 0.000666667
 0.980072 -0.148659  0.114369 0.00084497 0.000666667
 0.983362 -0.146085  0.111919 0.00528123 0.000666667
 0.975317 -0.157299  0.108583 -0.00649651 0.000666667
 0.979396 -0.145307  0.111776 0.0229548 0.000666667
 0.981797 -0.142998  0.113063 0.0214002 0.000666667
 0.984306 -0.146519  0.121279 -0.00361794 0.000666667
 0.975372 -0.148552   0.11875 -0.0519894 0.000666667
 0.982111 -0.156441   0.11795 0.0189134 0.000666667
 0.981423 -0.158977  0.109908 0.0114102 0.000666667
 0.980868 -0.147752  0.116031 0.000318172 0.000666667
  0.98342 -0.156361  0.106895 0.0527433 0.000666667
 0.982118 -0.160409  0.107984 0.02489 0.000666667
  0.97706 -0.156077  0.110323 -0.0192969 0.000666667
 0.975408 -0.151874    0.1106 -0.0191373 0.000666667
 0.983567 -0.145952  0.108021 0.02726 0.000666667
 0.981634 -0.153885  0.107205 0.0453928 0.000666667
 0.982919 -0.144938  0.108262 0.0118195 0.000666667
 0.984651 -0.145122  0.111492 0.0507129 0.000666667


==> output_ims_3_3_3_1/entropy_action_0.txt <==
44.5528
   1.00138 -0.0807381  0.0559716 0.26961 0.000666667
 0.995998 -0.191753  0.179173 0.0340007 0.000666667
 0.990122 -0.153773  0.154064 0.0311828 0.000666667
 0.998338 -0.223424  0.140355 -0.0264904 0.000666667
 0.985688 -0.159914  0.151319 -0.1289 0.000666667
  1.00065 -0.157129  0.160443 0.0256338 0.000666667
  0.99781 -0.144733   0.13002 -0.137583 0.000666667
   1.01019 -0.0993103   0.125484 -0.0453384 0.000666667
  1.00616 -0.101864 0.0627333 0.00568394 0.000666667
 1.00887    -0.11 0.161972 0.0521016 0.000666667
  1.00238 -0.126808  0.130115 -0.00138031 0.000666667
  1.00015 -0.116194  0.103407 -0.0601404 0.000666667
 0.994726 -0.200247   0.10011 -0.0372016 0.000666667
 0.987856 -0.149433   0.10747 0.192439 0.000666667
  1.00317 -0.166163 0.0834287 0.0591436 0.000666667
  1.00223 -0.113092  0.201191 -0.0871316 0.000666667
 0.997434 -0.130773   0.13066 0.160395 0.000666667
 0.996943 -0.129406  0.123617 -0.230317 0.000666667
 0.995528 -0.199068  0.100706 -0.0547154 0.000666667
0.994365 -0.13408 0.101302 0.078967 0.000666667
  1.01649 -0.111654  0.131616 -0.219511 0.000666667
  1.00637 -0.111957  0.109326 0.00173876 0.000666667
 0.99158 -0.19004 0.159279 0.0856045 0.000666667
  0.999353 -0.0794412  0.0540244 0.259673 0.000666667
 0.986358 -0.194938  0.103885 0.0611941 0.000666667
  1.01618 -0.109004  0.119128 -0.147878 0.000666667
 0.996767 -0.177403  0.124973 0.0612388 0.000666667
 0.999661 -0.080508  0.109288 -0.00242901 0.000666667
  1.01784 -0.113344  0.132948 -0.219929 0.000666667
  0.99108 -0.156783  0.128758 0.0193624 0.000666667
 0.992101 -0.156445  0.116784 -0.0606917 0.000666667
 0.991731 -0.147352  0.158348 -0.00871853 0.000666667
  1.00788 -0.116711   0.10653 -0.060191 0.000666667
 0.996515 -0.171621 0.0745017 -0.138853 0.000666667
 0.989832 -0.159111  0.134101 0.0525306 0.000666667
0.996422 -0.13076  0.12168 0.00465483 0.000666667
  1.00161 -0.132883  0.106776 -0.0823103 0.000666667
  0.98692 -0.160919  0.150136 0.0199149 0.000666667
 0.994137 -0.198985  0.100285 -0.0335693 0.000666667
 0.992611 -0.198487  0.100048 -0.0303295 0.000666667
 0.996369 -0.159847  0.101832 0.084789 0.000666667
   0.9933 -0.173676  0.114015 -0.148374 0.000666667
   1.0006 -0.138308 0.0957645 -0.0350305 0.000666667
 0.996338 -0.160932  0.126951 0.0481877 0.000666667
 0.998594 -0.124001   0.10735 0.0754608 0.000666667
 0.984596 -0.172022  0.131866 0.0153428 0.000666667
  0.98709 -0.163694  0.139871 0.171269 0.000666667
 0.987076 -0.195347   0.10452 0.0432349 0.000666667
 0.991272 -0.185927  0.142554 0.0160237 0.000666667
  1.00115 -0.103416 0.0935497 0.0654814 0.000666667
   1.00135 -0.0799017   0.054893 0.26866 0.000666667
 0.987217 -0.160303    0.1528 -0.116161 0.000666667
 0.995635 -0.139451 0.0999303 0.0345682 0.000666667
  1.00956 -0.112468 0.0962048 0.206724 0.000666667
  1.00484 -0.110923  0.106219 0.0139137 0.000666667
 0.997296 -0.138212 0.0962739 -0.0216169 0.000666667
   1.00349 -0.0934136  0.0897128 -0.0361671 0.000666667
  1.00366 -0.163768 0.0935255 0.119838 0.000666667
0.991178 -0.14499  0.16863 0.190089 0.000666667
 0.995851 -0.153164  0.112197 0.00233663 0.000666667
 0.989257 -0.185977  0.123001 -0.0785115 0.000666667
   1.01231 -0.0794611  0.0922268 -0.142727 0.000666667
 0.997678 -0.137598  0.125129 -0.121537 0.000666667
 0.986098 -0.186495  0.125583 -0.0843334 0.000666667
    1.0028 -0.0945992  0.0895147 -0.05956 0.000666667
 0.990886 -0.166912  0.109479 -0.075036 0.000666667
 0.990649 -0.148421  0.117943 -0.0744225 0.000666667
 0.987867 -0.163732  0.139286 0.170083 0.000666667
   1.00152 -0.0939632   0.203717 -0.0355608 0.000666667
 1.00998 -0.11053  0.16381 0.0382187 0.000666667
 0.986575 -0.159998  0.149179 0.0108815 0.000666667
 0.990233 -0.156744  0.102199 -0.0196534 0.000666667
 0.995012 -0.131631  0.123163 -0.0223398 0.000666667
0.987023 -0.16117 0.116684 0.162297 0.000666667
   1.01013 -0.0748309   0.128695 -0.0783017 0.000666667
 0.997909 -0.137628 0.0960666 -0.02849 0.000666667
  1.00936 -0.139133 0.0695339 -0.0662983 0.000666667
 0.989896 -0.205054  0.110209 -0.112006 0.000666667
 0.998137 -0.111609 0.0692572 0.0115574 0.000666667
 0.993107 -0.162322  0.109013 0.0130275 0.000666667
  0.99065 -0.166782   0.10886 -0.0776491 0.000666667
  1.01074 -0.115173  0.136708 -0.16893 0.000666667
  1.00806 -0.111519 0.0960726 0.190504 0.000666667
 0.993255 -0.162525 0.0851344 -0.077773 0.000666667
  0.98968 -0.157912    0.1424 -0.0235687 0.000666667
 0.992601 -0.158298  0.127837 0.0440307 0.000666667
 0.990926 -0.207144  0.109958 -0.0903339 0.000666667
 0.995199 -0.110343 0.0906024 0.0539633 0.000666667
 0.986788 -0.146549  0.140238 0.055453 0.000666667
 0.989536 -0.146937  0.139626 0.0510812 0.000666667
  1.00991 -0.111837  0.153684 -0.0735743 0.000666667
 0.98327 -0.15991  0.12201 0.0289192 0.000666667
 0.999228 -0.151927  0.107812 0.020385 0.000666667
  1.01287 -0.181064 0.0811427 0.0724547 0.000666667
 0.995843 -0.169686  0.126329 -0.0518994 0.000666667
 0.993839 -0.163292 0.0852685 -0.076033 0.000666667
 0.993834 -0.159294  0.110946 -0.0119754 0.000666667
  1.01207 -0.105608  0.141516 0.154829 0.000666667
  1.00081 -0.151651   0.10808 0.0306764 0.000666667
 0.992922 -0.144673  0.171011 0.188862 0.000666667
  1.01007  -0.11172 0.0966274 0.217188 0.000666667
 0.991182 -0.157139  0.127779 0.0239805 0.000666667
 0.987747 -0.159184  0.134529 0.0821707 0.000666667
 0.989662 -0.182661  0.127597 0.232166 0.000666667
  1.00565  -0.11428 0.0810334 -0.0916943 0.000666667
   1.0014 -0.112251  0.200443 -0.0702606 0.000666667
 0.992866 -0.174192  0.113888 -0.133415 0.000666667
   1.00999 -0.0995828  0.0624366 0.0265983 0.000666667
 1.00428  -0.1127 0.107523 0.0200811 0.000666667
  1.00955 -0.114802 0.0341405 0.146043 0.000666667
  0.995774 -0.0915099  0.0837183 0.082054 0.000666667
 0.987822 -0.165722  0.141024 0.167516 0.000666667
 0.990611 -0.207268  0.107949 -0.0683192 0.000666667
 0.994544 -0.136216  0.101879 0.075131 0.000666667
  1.00794 -0.115383  0.108672 -0.0525299 0.000666667
 0.985165 -0.160032  0.152225 -0.0977427 0.000666667
 0.993727 -0.159811  0.160923 -0.152119 0.000666667
 0.985284 -0.157238  0.120095 -0.000326991 0.000666667
 0.991521 -0.194268  0.152647 -0.0313028 0.000666667
  1.02753 -0.199574 0.0621023 0.018226 0.000666667
  1.00088 -0.132911  0.107124 -0.0614187 0.000666667
0.994018 -0.21711 0.110135 0.100282 0.000666667
 0.996844 -0.138971 0.0980972 0.0360046 0.000666667
  1.00209 -0.165263 0.0818053 0.0531638 0.000666667
  0.998185 -0.0777191   0.110785 0.131132 0.000666667
  0.996589 -0.0961288    0.16161 -0.0106215 0.000666667
 0.991537 -0.167866  0.183408 -0.0202343 0.000666667
 0.986948 -0.173852  0.152016 -0.0541521 0.000666667
 0.996351 -0.140817  0.150143 0.0830993 0.000666667
  1.00874 -0.139322 0.0704604 -0.0528381 0.000666667
 0.990636 -0.155413  0.103091 -0.0234967 0.000666667
 0.986401 -0.150913   0.10616 0.00919825 0.000666667
 0.997741 -0.189577  0.179839 0.0106585 0.000666667
 0.995613 -0.133908  0.101761 0.0923334 0.000666667
 0.990742 -0.158059  0.127586 0.0301235 0.000666667
 0.983362 -0.178269  0.145397 0.0376428 0.000666667
 0.993083 -0.148374   0.15393 -0.102533 0.000666667
 0.999396 -0.114923  0.116756 -0.0230528 0.000666667
 0.986605 -0.160438  0.139238 -0.204715 0.000666667
  1.00207 -0.138557  0.149819 -0.120356 0.000666667
0.980116 -0.16015 0.109557 0.0719883 0.000666667
0.985839 -0.15881 0.129103 0.0572399 0.000666667
  0.997122 -0.0939341  0.0854505 0.114665 0.000666667
 0.991373 -0.175182  0.113281 0.0275067 0.000666667
 0.994155 -0.160445  0.127248 -0.0995601 0.000666667
 0.999897 -0.113168 0.0683341 -0.00819584 0.000666667
 0.993432 -0.171849  0.128163 -0.0571772 0.000666667
 0.993177 -0.165664  0.136211 -0.0205764 0.000666667
  1.00375  -0.11473 0.0679798 0.0380106 0.000666667
 0.986392 -0.150635  0.160166 -0.0784455 0.000666667
    1.009 -0.161445 0.0517836 -0.0541413 0.000666667
0.991247 -0.18987 0.160199 0.115535 0.000666667
 0.996744 -0.144558  0.129854 -0.111641 0.000666667
  1.01068 -0.100359  0.125827 -0.0479396 0.000666667
 0.996092 -0.139681 0.0981592 0.0356157 0.000666667
 0.996466 -0.139577  0.160914 0.128333 0.000666667
 0.986364 -0.150571  0.160514 -0.0560428 0.000666667
 0.993758 -0.117046  0.127742 -0.0919826 0.000666667
  0.99831 -0.128834   0.12287 -0.204777 0.000666667
 0.992346 -0.146322 0.0974111 -0.0777265 0.000666667
 0.986131 -0.185331  0.124527 -0.0716565 0.000666667
  1.01007 -0.120483  0.100531 0.157013 0.000666667
  1.00559 -0.128816 0.0114649 -0.0753038 0.000666667
 0.989436 -0.145075  0.141692 0.0821308 0.000666667
   1.01166 -0.0736618  0.0673793 0.13227 0.000666667
 0.996079 -0.133228  0.101598 0.0680125 0.000666667
  1.01791 -0.112316  0.132442 -0.232715 0.000666667
  1.00237 -0.125558  0.135933 -0.113584 0.000666667
 0.988511 -0.150945  0.153968 0.0323986 0.000666667
   1.01671 -0.0785579   0.102753 0.00304043 0.000666667
   1.00918 -0.0476932   0.118196 0.102071 0.000666667
  0.998148 -0.0957689    0.11521 -0.0359581 0.000666667
 0.993282 -0.169189 0.0556184 -0.122403 0.000666667
 0.997005 -0.159969  0.128246 -0.0877666 0.000666667
 0.995578 -0.144732  0.127379 -0.211916 0.000666667
  1.00546 -0.130231 0.0805649 -0.0188224 0.000666667
 0.983554 -0.163713  0.111202 -0.0803412 0.000666667
 0.991174 -0.206539  0.109366 -0.104702 0.000666667
  0.998387 -0.0960539    0.11424 -0.0326804 0.000666667
   1.0056 -0.195382  0.101015 0.000187539 0.000666667
  1.01009 -0.112649   0.20014 0.0373793 0.000666667
  0.99507 -0.170169  0.109757 -0.0382262 0.000666667
    1.0036 -0.0998757   0.117683 0.138127 0.000666667
0.993288 -0.14469 0.154346 -0.0990475 0.000666667
 0.993273 -0.145733  0.149129 0.1404 0.000666667
 0.997593 -0.145038    0.1732 0.0469535 0.000666667
 1.01238  -0.1042 0.142187 0.166335 0.000666667
   1.00221 -0.0942672   0.203636 -0.0599792 0.000666667
   1.0148 -0.110874  0.067737 0.129882 0.000666667
 0.989044 -0.146544  0.169204 0.18774 0.000666667
 0.998494 -0.103125 0.0696718 0.14744 0.000666667
 0.984412 -0.147171  0.130239 0.145023 0.000666667
0.988843 -0.17341 0.110114 -0.106986 0.000666667
   0.9976 -0.143513  0.173374 0.0439432 0.000666667
  1.00775 -0.125882  0.103426 -0.129026 0.000666667
  1.01316 -0.132723 0.0892143 -0.109908 0.000666667
   1.01319 -0.0908417    0.11585 -0.0697271 0.000666667
 0.988714 -0.183006  0.128013 0.225468 0.000666667
0.993022 -0.15983  0.16255 -0.128334 0.000666667
   0.9856 -0.160283  0.138195 -0.202978 0.000666667
  1.01996 -0.127469 0.0574507 0.095305 0.000666667
  0.99813 -0.159558  0.134673 -0.0366707 0.000666667
  1.01095 -0.105101  0.142272 0.157762 0.000666667
 1.00676 -0.11985 0.146705 0.038256 0.000666667
 0.983713 -0.187379 0.0834883 -0.0924286 0.000666667
  1.00836 -0.128336  0.093473 -0.0802883 0.000666667
  1.00663 -0.116593 0.0817558 0.0401794 0.000666667
 0.981286 -0.162808  0.123314 -0.0144043 0.000666667
  1.01402 -0.108931  0.119524 -0.135193 0.000666667
  1.00835 -0.101845 0.0629226 -0.0121937 0.000666667
   1.00925 -0.0874877   0.153368 -0.167296 0.000666667
  1.01045 -0.113264  0.136503 -0.16413 0.000666667
 0.993557 -0.156563  0.115076 -0.0363071 0.000666667
 0.996839 -0.130697  0.133232 0.163358 0.000666667
 0.994944 -0.143338   0.11711 -0.0433375 0.000666667
 0.983786 -0.160142  0.119703 0.0136957 0.000666667
   1.00239 -0.0773124   0.133104 -0.0869154 0.000666667
0.997712 -0.16546 0.184382 -0.171979 0.000666667
 0.983877 -0.159449  0.121198 -0.00556238 0.000666667
  1.00593 -0.137095 0.0969702 -0.00987108 0.000666667
 0.987824 -0.181026  0.127247 0.219612 0.000666667
   1.01327 -0.0929937   0.156674 -0.122801 0.000666667
0.995875 -0.16086 0.124512 0.0689382 0.000666667
  1.00054 -0.126122  0.145638 0.00118344 0.000666667
  1.00273 -0.104996  0.172812 0.181828 0.000666667
 0.987676 -0.169957  0.110241 -0.105634 0.000666667
 0.997353 -0.180478   0.13285 0.0856121 0.000666667
 0.995121 -0.159633  0.132609 -0.0201616 0.000666667
 0.995761 -0.159019  0.112071 -0.00268066 0.000666667
  1.00023 -0.158431  0.159362 0.0161729 0.000666667
  1.00281 -0.163276  0.136236 0.0184477 0.000666667
 0.991336 -0.141758    0.1168 -0.100552 0.000666667
   1.00699 -0.0889821   0.137714 -0.11791 0.000666667
 0.988403 -0.147586  0.107604 0.192244 0.000666667
  1.00418 -0.114437 0.0696411 0.0397225 0.000666667
 0.999678 -0.203991  0.123459 0.055016 0.000666667
  1.00276 -0.112093  0.200869 -0.059428 0.000666667
  0.98763 -0.156712 0.0877905 0.195524 0.000666667
  1.01374 -0.120899  0.165466 -0.17805 0.000666667
 0.991677 -0.163187  0.085723 -0.0701643 0.000666667
 0.984427 -0.151585  0.162129 -0.0713905 0.000666667
 0.986489 -0.158814  0.134942 0.0807962 0.000666667
 0.982373 -0.165731  0.123278 -0.0176621 0.000666667
  0.98835 -0.147987  0.107651 0.187333 0.000666667
  1.00125 -0.122292  0.144028 0.174714 0.000666667
   1.00193 -0.0813509  0.0547322 0.250183 0.000666667
  1.00722 -0.115506  0.106373 -0.0604108 0.000666667
 0.987793 -0.163436  0.139494 0.176885 0.000666667
   1.01343 -0.0906665   0.117149 -0.0732742 0.000666667
 0.989598 -0.146454 0.0985995 -0.0985339 0.000666667
  1.00058 -0.102993 0.0925441 0.076541 0.000666667
0.997721 -0.16284 0.185525 -0.16709 0.000666667
 0.995359 -0.144415  0.115775 0.00252453 0.000666667
 0.983707 -0.165897  0.119233 -0.0673057 0.000666667
  0.98985 -0.165473  0.108688 -0.077808 0.000666667
 0.997144 -0.195189  0.148093 0.0473502 0.000666667
  1.00177 -0.123272  0.147191 0.00342533 0.000666667
 0.992889 -0.157183  0.103369 -0.0257167 0.000666667
  1.00095 -0.122383  0.142702 0.174382 0.000666667
  1.01195 -0.111846  0.201166 0.0407561 0.000666667
 0.991269 -0.142308  0.115917 -0.0955439 0.000666667
  0.995038 -0.0945536   0.169016 0.0264521 0.000666667
  1.00425 -0.114673 0.0823817 0.0409594 0.000666667
 0.992048 -0.166058  0.108652 -0.0890792 0.000666667
 0.982318 -0.165352  0.122096 -0.0155572 0.000666667
  0.997939 -0.0785511   0.111461 0.131264 0.000666667
 0.995925 -0.198161  0.100886 -0.0356332 0.000666667
   1.0023 -0.187371  0.132495 0.0859061 0.000666667
0.988133 -0.17344 0.152365 -0.0699335 0.000666667
  0.98683 -0.152791  0.106364 0.0208327 0.000666667
  0.98632 -0.167157 0.0869535 -0.0426265 0.000666667
  0.998064 -0.0774855   0.111204 0.116647 0.000666667
  1.01113 -0.119234   0.14629 -0.123876 0.000666667
  0.99318 -0.148636  0.156858 0.00132243 0.000666667
 0.992635 -0.166754  0.134262 0.0152658 0.000666667
  0.999528 -0.0971003   0.113829 -0.0307165 0.000666667
  1.00319 -0.125098  0.146379 -0.0201805 0.000666667
  1.01065 -0.122618  0.074784 -0.0351849 0.000666667
 0.989581 -0.151286  0.151063 0.101024 0.000666667
 0.994259 -0.160215  0.162615 -0.127962 0.000666667
 0.996795 -0.131317 0.0635016 -0.0574145 0.000666667
 0.999131 -0.137485  0.133672 -0.0244614 0.000666667
 0.996787 -0.130912 0.0653482 -0.0736756 0.000666667
 0.983391 -0.165791  0.125266 -0.00294235 0.000666667
  1.00023 -0.125637  0.107427 -0.0312565 0.000666667
 0.986984 -0.159543  0.118258 0.165286 0.000666667
   1.00235 -0.0989516   0.122818 0.0197932 0.000666667
  1.00161 -0.120108  0.072894 -0.137455 0.000666667
  1.00942 -0.056507  0.118046 0.051561 0.000666667
  1.00911 -0.110756  0.165652 0.0357162 0.000666667
  1.00112 -0.132505  0.107518 -0.0803307 0.000666667
  1.00653 -0.124137  0.104722 -0.128399 0.000666667
  1.00832 -0.113975  0.135829 -0.180203 0.000666667
  1.00834 -0.112293  0.154303 -0.0806149 0.000666667
 0.985827 -0.163373 0.0892742 0.026141 0.000666667
  1.01489 -0.110724  0.132591 -0.212549 0.000666667
 0.978982 -0.179396  0.106767 0.0575704 0.000666667
  1.00008 -0.168582  0.141955 -0.0226835 0.000666667
 0.993368 -0.151331  0.171764 0.00227037 0.000666667
 0.997574 -0.144505  0.169585 0.0425893 0.000666667
  0.99104 -0.144617 0.0988313 -0.104355 0.000666667
 1.01654 -0.11206 0.131697 -0.229808 0.000666667
  0.997244 -0.0975177   0.138283 0.145638 0.000666667
 0.989727 -0.164565  0.107445 -0.0838172 0.000666667
   1.0055 -0.111045  0.106931 0.016303 0.000666667
   1.00035 -0.0984127   0.122368 0.0261901 0.000666667
 0.996629 -0.195981  0.147072 0.0353113 0.000666667
 0.993746 -0.130279  0.123707 0.0895716 0.000666667
  1.00702 -0.117691  0.081234 0.0374324 0.000666667
  1.00751 -0.126438  0.103307 -0.146724 0.000666667
 0.990186 -0.207243  0.110301 -0.084008 0.000666667
 0.996855 -0.151285 0.0960938 0.144563 0.000666667
0.987172 -0.14751 0.146108 0.00954136 0.000666667
 0.998578 -0.129871  0.133054 0.159132 0.000666667
 0.985273 -0.160104  0.137694 -0.207378 0.000666667
 1.00865 -0.11069 0.153432 -0.0768984 0.000666667
 0.999314 -0.137549 0.0960082 -0.0375786 0.000666667
 0.991608 -0.143361  0.169313 0.181557 0.000666667
  1.00772 -0.114643 0.0818318 -0.0886766 0.000666667
 0.992913 -0.149083  0.171857 -0.0325028 0.000666667
 0.989319 -0.150224  0.151527 0.0931696 0.000666667
 0.992844 -0.159276  0.111435 -0.0118964 0.000666667
 0.993841 -0.168168  0.182632 -0.0257577 0.000666667
  1.00728 -0.112956 0.0803716 -0.0748396 0.000666667
 0.994888 -0.139833 0.0965476 0.0381626 0.000666667
 0.998892 -0.131347  0.129288 0.161049 0.000666667
 0.992617 -0.143872  0.117425 -0.0480523 0.000666667
  1.00387 -0.166141  0.091449 0.133929 0.000666667
 0.982328 -0.146261  0.110695 0.126032 0.000666667
 0.993803 -0.136097  0.106197 -0.0586914 0.000666667
 0.989373 -0.176084  0.153207 -0.0543422 0.000666667
 0.998692 -0.147576  0.217191 0.111857 0.000666667
  1.00841 -0.111847 0.0962069 0.230929 0.000666667
   1.00249 -0.0983809    0.12178 0.0480739 0.000666667
 0.990982 -0.182429  0.143648 0.0121036 0.000666667
 0.980575 -0.167649 0.0768037 0.0693463 0.000666667
 0.992557 -0.146754  0.156391 -0.00239581 0.000666667
 0.997449 -0.153475  0.114291 -0.00840817 0.000666667
  1.00363 -0.122039  0.145832 0.0313657 0.000666667
 0.986367 -0.171658   0.10925 -0.103876 0.000666667
   1.0056 -0.136231 0.0869602 -0.000138266 0.000666667
  1.00074 -0.144267 0.0686034 -0.0567495 0.000666667
  1.00697 -0.129917 0.0781382 -0.0321581 0.000666667
 0.990939 -0.163922 0.0890753 0.00450475 0.000666667
  1.01432 -0.115724 0.0848423 0.0925068 0.000666667
 0.990307 -0.194903  0.153622 -0.0352836 0.000666667
0.992492 -0.14965  0.11777 -0.0558389 0.000666667
 0.985305 -0.164211  0.186774 -0.0114941 0.000666667
   1.00038 -0.0799857  0.0558459 0.270199 0.000666667
 0.987948 -0.158045  0.144871 -0.0117448 0.000666667
  0.99185 -0.189747  0.159723 0.107442 0.000666667
 0.992111 -0.147058 0.0667875 -0.139887 0.000666667
 0.983166 -0.142482  0.116729 -0.00610995 0.000666667
  1.00909 -0.197782 0.0950713 0.0611717 0.000666667
   1.00995 -0.0471046   0.118924 0.0846595 0.000666667
 0.997449 -0.161659  0.127143 0.0642562 0.000666667
   1.00959 -0.0808638  0.0935375 -0.165008 0.000666667
 0.991644 -0.146024 0.0983947 -0.0810453 0.000666667
  1.01132 -0.117721  0.145687 -0.126869 0.000666667
  1.00143 -0.123183  0.146868 0.0343557 0.000666667
 0.998359 -0.129132  0.140399 0.0107918 0.000666667
 0.983581 -0.177404  0.146768 0.0449562 0.000666667
  1.00949 -0.141054 0.0689981 -0.0733128 0.000666667
 0.999533 -0.123502  0.095032 -0.0449735 0.000666667
 0.984404 -0.172308  0.145074 0.0568135 0.000666667
 0.99214 -0.15857 0.115124 -0.0406161 0.000666667
0.993915  -0.1072 0.134951 -0.0912973 0.000666667
   1.00174 -0.0826352   0.110695 0.00272344 0.000666667
  1.01257 -0.110177  0.198681 0.0275476 0.000666667
 0.990546 -0.164746  0.114433 -0.0121247 0.000666667
 0.989412 -0.172391  0.111092 -0.0968442 0.000666667
  1.00623 -0.135129  0.086356 -0.000572462 0.000666667
 0.998861 -0.114314  0.103152 -0.0535572 0.000666667
  1.01527 -0.110395  0.124754 -0.000640529 0.000666667
  1.00227 -0.110366  0.120825 -0.0141526 0.000666667
 0.993223 -0.159284  0.160854 -0.134541 0.000666667
 0.987527 -0.151208  0.163127 -0.05705 0.000666667
 0.991075 -0.174202   0.11229 0.0360151 0.000666667
   1.00806 -0.0487446   0.117682 0.0893109 0.000666667
 0.992803 -0.192675  0.171413 -0.00382708 0.000666667
 0.983895 -0.173741  0.132058 0.0127102 0.000666667
 0.998324 -0.135821  0.115001 0.00951745 0.000666667
 0.995264 -0.131162  0.122095 0.00119906 0.000666667
 0.994098 -0.159518  0.160925 -0.136538 0.000666667
   1.00215 -0.0802782  0.0537923 0.282744 0.000666667
 0.998662 -0.133211  0.144191 0.071731 0.000666667
  1.00218 -0.104831 0.0925769 0.0680846 0.000666667
   1.0014 -0.127564  0.127258 0.00448763 0.000666667
  0.98212 -0.164139  0.123767 -0.0115934 0.000666667
  1.00826 -0.128926 0.0940938 -0.078758 0.000666667
 0.983168 -0.159152  0.122218 0.00281337 0.000666667
 0.998055 -0.147152  0.219631 0.0991092 0.000666667
   0.9981 -0.133419  0.138291 -0.0219758 0.000666667
  1.00872 -0.111282  0.155743 -0.0681821 0.000666667
 0.996204 -0.152316  0.137475 0.0278304 0.000666667
    1.0105 -0.0871008   0.154032 -0.167003 0.000666667
 0.997054 -0.145476  0.128008 -0.120869 0.000666667
   1.0077 -0.120838  0.146991 0.0441857 0.000666667
 0.986039 -0.166453 0.0869498 0.0115422 0.000666667
  0.99232 -0.147703  0.119014 -0.0564141 0.000666667
 0.984698 -0.162963  0.119948 -0.0534071 0.000666667
 1.01201 -0.10767 0.111734 -0.0260764 0.000666667
 0.998338 -0.155408  0.123128 0.0415121 0.000666667
  1.01168 -0.111191  0.200533 0.0539037 0.000666667
  1.00304 -0.136637 0.0869521 -0.00874449 0.000666667
  0.994803 -0.0993434   0.136383 0.141938 0.000666667
 0.985044 -0.171328  0.129654 0.0309835 0.000666667
0.985287 -0.14751 0.107368 -0.00212892 0.000666667
 0.990408 -0.190892  0.133433 -0.14849 0.000666667
 0.995714 -0.104389  0.114224 0.0792586 0.000666667
  1.00297 -0.111795  0.108309 0.0154672 0.000666667
 0.996386 -0.159861  0.111533 0.00479428 0.000666667
  1.01694 -0.114257 0.0852518 0.0995337 0.000666667
  0.99277 -0.156708  0.129863 0.0383056 0.000666667
 0.996197 -0.136319  0.123857 -0.126392 0.000666667
 0.991189 -0.157652   0.10117 -0.0160967 0.000666667
 0.998102 -0.161615  0.128489 -0.110337 0.000666667
 0.988474 -0.157737 0.0925881 0.195805 0.000666667
  1.00805 -0.120651  0.146252 0.0339805 0.000666667
  1.00163 -0.104555  0.173988 0.188633 0.000666667
 0.998986 -0.171362 0.0811013 0.141252 0.000666667
 0.995553 -0.169747  0.141466 -0.0197718 0.000666667
  1.00072 -0.112253  0.123619 0.0314372 0.000666667
 0.993842 -0.145453  0.156089 -0.111293 0.000666667
 0.998605 -0.135484 0.0975127 -0.055498 0.000666667
 0.998193 -0.166155 0.0990587 -0.02199 0.000666667
   1.00145 -0.0972252   0.122985 0.0205509 0.000666667
 0.995701 -0.139191  0.160884 0.141184 0.000666667
 0.993536 -0.166446  0.134477 0.0187931 0.000666667
 0.991451 -0.182172  0.143622 0.0138559 0.000666667
 0.990631 -0.206085  0.109803 -0.091317 0.000666667
  1.02875 -0.196913 0.0635001 0.0223692 0.000666667
 0.999296 -0.137056 0.0948924 -0.0416775 0.000666667
  1.00813 -0.110492  0.155116 -0.0901133 0.000666667
  1.00286 -0.100494  0.131966 -0.0372432 0.000666667
  0.98746 -0.147411  0.144629 0.00486485 0.000666667
  1.00579 -0.129807 0.0941315 -0.0720771 0.000666667
 0.992197 -0.146346  0.158191 -0.00914521 0.000666667
 0.999401 -0.121001 0.0710323 0.131576 0.000666667
 0.986366 -0.196579  0.101767 0.0506762 0.000666667
 0.995957 -0.160138   0.12849 -0.115487 0.000666667
 0.992438 -0.164998  0.107926 -0.0836729 0.000666667
  1.00508 -0.112653  0.146637 -0.0352966 0.000666667
 0.996068 -0.129239  0.133588 0.160904 0.000666667
  1.00463 -0.110316  0.109294 0.000752342 0.000666667
 0.997036 -0.141986 0.0965307 0.0301406 0.000666667
 0.997586 -0.118389 0.0759626 -0.126001 0.000666667
   1.00122 -0.0985419   0.121204 0.0139382 0.000666667
 0.981497 -0.173138  0.107392 -0.155649 0.000666667
  1.01107 -0.111326   0.20009 0.0369269 0.000666667
  1.00655 -0.128888  0.117561 -0.134828 0.000666667
 1.00073 -0.11479 0.117722 -0.0234354 0.000666667
 0.989093 -0.155963 0.0921242 0.203128 0.000666667
 0.992674 -0.164898   0.10756 -0.0566269 0.000666667
   0.99534 -0.0938124   0.168622 0.0383663 0.000666667
  1.01089 -0.110252  0.165563 0.0372636 0.000666667
  1.00675 -0.119021 0.0800781 0.0492867 0.000666667
  1.00267 -0.135814 0.0881645 -0.00516054 0.000666667
  1.00499 -0.127786  0.117236 -0.160425 0.000666667
   0.9982  -0.17141 0.0814933 0.11766 0.000666667
  1.00275 -0.134694  0.200919 -0.0592909 0.000666667
 0.987995 -0.176604  0.151534 -0.0589772 0.000666667
 0.986945 -0.168305 0.0858904 -0.0486535 0.000666667
  1.00662 -0.160154 0.0978199 0.0951805 0.000666667
 0.999217  -0.16602 0.0908326 0.0142322 0.000666667
   1.0041 -0.111161  0.109718 0.0244386 0.000666667
0.989895 -0.14644 0.099191 -0.0834596 0.000666667
  1.00496 -0.111537  0.145828 -0.0317228 0.000666667
  1.00256 -0.110262  0.146564 -0.0452044 0.000666667
 0.986518 -0.174231   0.15261 -0.0636789 0.000666667
 0.99533 -0.13714 0.107973 -0.179284 0.000666667
 0.993616 -0.198016 0.0997384 -0.0417279 0.000666667
  1.00334 -0.125475  0.142882 0.155293 0.000666667
 0.988401 -0.157066    0.1443 -0.0183512 0.000666667
 0.998842 -0.137224 0.0952254 -0.00703067 0.000666667
 0.987837 -0.183406  0.123923 -0.0673461 0.000666667
  1.00341 -0.130941  0.108151 -0.0820321 0.000666667
  1.00599 -0.129204  0.118324 -0.140202 0.000666667
 0.997191 -0.152106 0.0960855 0.135826 0.000666667
 0.993701 -0.215969  0.112933 0.0704419 0.000666667
 0.998879 -0.133042  0.137132 -0.0104313 0.000666667
 0.994628 -0.144089  0.116367 0.0109876 0.000666667
 0.996662 -0.140294  0.162471 0.121246 0.000666667
 0.984888 -0.164911  0.152306 -0.0902903 0.000666667
  1.00716 -0.135043 0.0870791 -0.00781399 0.000666667
 0.987499 -0.155676 0.0894179 0.185713 0.000666667
 0.987825 -0.175249  0.150006 -0.0388853 0.000666667
 0.990523 -0.143123  0.116784 -0.102654 0.000666667
  1.01261 -0.131524 0.0895709 -0.0951921 0.000666667
0.990285 -0.14417 0.139235 0.0334467 0.000666667
 1.00827 -0.11947 0.146093 0.0671807 0.000666667
  1.01314 -0.108834  0.119335 -0.149241 0.000666667
   1.0087 -0.114382  0.137407 -0.165424 0.000666667
 0.993632 -0.194686  0.172282 -0.00490606 0.000666667
  1.00947 -0.109435 0.0699921 0.0182956 0.000666667
 0.989862 -0.146482  0.140312 0.045654 0.000666667
 1.00238 -0.10068 0.130464 -0.0461829 0.000666667
 0.993717 -0.198921  0.100221 -0.0409509 0.000666667
  1.00627 -0.129205 0.0937414 -0.0746002 0.000666667
  1.00068 -0.128506   0.12823 -0.0132202 0.000666667
 1.01186 -0.11678 0.145882 -0.129313 0.000666667
  0.98087 -0.187219  0.107381 -0.114518 0.000666667
  1.01097 -0.105841  0.142851 0.166077 0.000666667
  0.996844 -0.0907584  0.0857283 0.0882101 0.000666667
  1.00429 -0.128991 0.0123665 -0.0664346 0.000666667
0.988848 -0.15071 0.152964 0.109705 0.000666667
 0.989855 -0.164102 0.0865154 -0.012204 0.000666667
0.995301 -0.14567 0.130681 -0.147254 0.000666667
 0.994441 -0.147326  0.154691 -0.0918591 0.000666667
0.989345 -0.1664 0.10895 -0.0610395 0.000666667
  1.01592 -0.108426  0.069663 0.117554 0.000666667
 0.989323 -0.159626  0.134505 0.0749112 0.000666667
 0.981201 -0.172256  0.146088 0.0660655 0.000666667
 0.994275 -0.144446  0.118087 -0.0416932 0.000666667
 0.997488 -0.151631 0.0950025 0.135848 0.000666667
  1.00109 -0.103381 0.0915423 0.0904681 0.000666667
  1.00355 -0.138418  0.150288 -0.171165 0.000666667
 0.996101 -0.154176   0.11302 -0.0116078 0.000666667
   1.00552  -0.130969 0.00954185 -0.0562053 0.000666667
0.997098 -0.19495 0.146544 0.0169374 0.000666667
 0.980429 -0.170612  0.141475 0.254874 0.000666667
 0.988557 -0.183448  0.129218 0.224498 0.000666667
0.993808 -0.17379 0.113167 -0.144362 0.000666667
 0.990919 -0.165879  0.109075 -0.0785516 0.000666667
  1.00581   -0.1287 0.0804419 -0.0264056 0.000666667
 0.992066 -0.165623 0.0714757 0.0942332 0.000666667
 0.990189 -0.155322  0.103707 -0.0209967 0.000666667
 0.988664 -0.151395  0.160808 -0.0454582 0.000666667
 0.993557 -0.172686  0.109179 -0.0212771 0.000666667
  1.00691 -0.129526  0.119531 -0.138057 0.000666667
 0.998586 -0.163083  0.185364 -0.153998 0.000666667
 0.994639 -0.142915 0.0716328 -0.21486 0.000666667
 0.984552 -0.164078  0.121533 -0.0317712 0.000666667
  1.00922 -0.114618 0.0363335 0.145546 0.000666667
   1.00968 -0.0467786    0.11959 0.0617246 0.000666667
0.997877 -0.11111 0.102764 -0.10171 0.000666667
 0.999652 -0.165161 0.0884031 0.00968931 0.000666667
 0.993101 -0.199124 0.0985431 -0.0230754 0.000666667
  0.996778 -0.0931009  0.0884076 0.0993496 0.000666667
 0.990834 -0.144795   0.17022 0.180868 0.000666667
 0.997746 -0.188956  0.180571 0.0210879 0.000666667
  1.00475 -0.117179 0.0690009 0.041955 0.000666667
 0.997401 -0.164307  0.187245 -0.154498 0.000666667
  1.00848 -0.123805  0.118325 -0.00358229 0.000666667
 0.983781 -0.172115  0.131828 0.0302914 0.000666667
  0.99365 -0.194665  0.172023 -0.00381009 0.000666667
  1.00539 -0.114676 0.0688814 0.0589868 0.000666667
   1.00425 -0.0412469  0.0859849 0.0895502 0.000666667
 0.988184 -0.153109  0.154734 0.0443637 0.000666667
 0.990864 -0.197266  0.155175 -0.0295196 0.000666667
 0.991804 -0.206077  0.107162 -0.0884679 0.000666667
 0.991697 -0.218191  0.110979 0.0747297 0.000666667
  1.00409 -0.128516 0.0112804 -0.0480838 0.000666667
 0.989058 -0.162835  0.137076 0.161207 0.000666667
 0.998808 -0.137568 0.0983756 -0.0354163 0.000666667
   1.00225 -0.0801264   0.110883 -0.00726482 0.000666667
 0.988747 -0.167441  0.135625 -0.103906 0.000666667
 0.997481 -0.156843  0.135803 -0.0265608 0.000666667
  1.02694 -0.196835 0.0632037 0.0350978 0.000666667
 0.992507 -0.161963  0.108718 0.0341334 0.000666667
   1.0112 -0.118286  0.145734 -0.13606 0.000666667
  1.00444 -0.110701   0.14518 -0.050281 0.000666667
 0.995444 -0.160406  0.128298 -0.0961772 0.000666667
0.983227 -0.15332 0.131695 -0.0966314 0.000666667
 0.983014 -0.148248  0.111388 0.125502 0.000666667
 0.995184 -0.149485  0.171736 -0.0249179 0.000666667
 0.995319 -0.139522  0.151683 0.0763063 0.000666667
 0.985948 -0.160104  0.130134 0.045414 0.000666667
   0.9887 -0.185366  0.125677 0.228823 0.000666667
 0.987077 -0.186232  0.132188 -0.152255 0.000666667
 0.986454  -0.16928 0.0878956 -0.0569755 0.000666667
    1.0005 -0.0794866   0.110306 -0.0255126 0.000666667
  0.99689 -0.137127   0.10877 -0.166967 0.000666667
   1.0128 -0.105172  0.141174 0.156708 0.000666667
  1.01629 -0.127669 0.0585852 0.11149 0.000666667
 0.997126 -0.171621 0.0798319 0.14485 0.000666667
   1.0128 -0.115313   0.13619 -0.155213 0.000666667
    1.0033 -0.0799307  0.0550853 0.263161 0.000666667
0.994342 -0.14338 0.147673 0.142033 0.000666667
 0.990823 -0.160633  0.130619 -0.019372 0.000666667
  1.00291 -0.124515  0.143674 0.165158 0.000666667
 0.997593 -0.137241  0.124523 -0.115702 0.000666667
 0.995083 -0.147556  0.152504 -0.097726 0.000666667
 0.995684 -0.194298  0.147937 0.0305084 0.000666667
 0.986577 -0.150727  0.109529 0.0278393 0.000666667
   1.00611 -0.0869418    0.13625 -0.12857 0.000666667
  1.00051 -0.110834  0.117806 -0.0162348 0.000666667
 0.984094 -0.146522  0.111673 0.135216 0.000666667
  1.00593 -0.134519 0.0864906 0.00461907 0.000666667
 0.986717 -0.153081  0.107305 0.0240454 0.000666667
   1.00898 -0.0717602  0.0664833 0.147874 0.000666667
  1.00445 -0.137753  0.148203 -0.119556 0.000666667
 0.987932 -0.152337  0.161378 -0.0710498 0.000666667
  1.00785 -0.116266   0.10628 -0.0565313 0.000666667
   1.0045 -0.125016  0.144812 0.159141 0.000666667
 0.985739 -0.175391  0.153368 -0.0550411 0.000666667
  1.00648 -0.128703  0.094953 -0.0720754 0.000666667
  1.01008  -0.10185 0.0628237 0.0170542 0.000666667
 0.981783 -0.164945  0.124718 0.00244397 0.000666667
0.991067 -0.16965 0.184743 -0.0148438 0.000666667
 0.997663 -0.128599  0.132563 0.140972 0.000666667
  0.997445 -0.0965952    0.11366 -0.0523364 0.000666667
 0.990888 -0.156247  0.128083 0.0172278 0.000666667
  1.00874 -0.114746 0.0343222 0.132545 0.000666667
  1.00728  -0.19835 0.0951703 0.0642219 0.000666667
   1.0159 -0.112638  0.131548 -0.233934 0.000666667
  1.00043 -0.110878  0.105443 0.000541456 0.000666667
  0.994128 -0.0999323   0.110966 0.201054 0.000666667
 0.986582 -0.159445  0.148665 0.00216086 0.000666667
  1.00895 -0.123051 0.0937054 0.126266 0.000666667
 0.997465 -0.190929  0.180653 0.0247234 0.000666667
  1.01739 -0.110753  0.130956 -0.23769 0.000666667
 0.994462 -0.148201  0.150665 -0.0988071 0.000666667
  1.00517 -0.167675 0.0901757 0.126535 0.000666667
  1.00963 -0.101647  0.126316 -0.0361569 0.000666667
  1.00447 -0.130409 0.0767385 -0.0283632 0.000666667
   1.00123 -0.0936565  0.0908583 -0.0567632 0.000666667
 0.989124 -0.165647  0.139527 0.174483 0.000666667
 0.997991 -0.145464  0.129459 -0.121986 0.000666667
 0.996705 -0.196621  0.145008 0.0468701 0.000666667
 0.996465 -0.171185   0.10905 -0.0287153 0.000666667
   1.00204 -0.0920115  0.0888381 -0.038632 0.000666667
 0.992067 -0.173801  0.113697 0.0174781 0.000666667
  0.99443 -0.081346  0.118506 0.265 0.000666667
  1.01753 -0.111195  0.124445 -0.00952465 0.000666667
0.990939 -0.15519  0.10277 -0.0194872 0.000666667
  1.00525 -0.135872 0.0875265 -0.0168767 0.000666667
 0.987269 -0.195512  0.104243 0.0457705 0.000666667
 0.997328 -0.163217  0.185309 -0.149227 0.000666667
  1.00941 -0.111029  0.155186 -0.0575689 0.000666667
 0.999147 -0.170515 0.0800888 0.152535 0.000666667
0.993331 -0.17341 0.114851 -0.128536 0.000666667
 0.981819 -0.156395  0.124912 0.14212 0.000666667
   1.00467 -0.0940907  0.0898867 -0.0582231 0.000666667
  1.00998 -0.141259   0.07026 -0.0552311 0.000666667
  1.00226 -0.135008 0.0876819 -0.00644414 0.000666667
 0.996137 -0.146018  0.127207 -0.150119 0.000666667
 0.989213 -0.156831  0.143124 -0.0254303 0.000666667
 0.985228 -0.164564  0.189059 -0.0254244 0.000666667
  1.00981 -0.114164 0.0353323 0.132282 0.000666667
  1.01706 -0.107258  0.117803 0.0708754 0.000666667
  0.99689 -0.143965  0.137349 -0.113653 0.000666667
  1.00405 -0.130588 0.0765145 -0.0463822 0.000666667
 0.984705 -0.157574  0.150916 0.00108554 0.000666667
 0.986534 -0.182729 0.0715492 -0.0232916 0.000666667
 0.991859 -0.156746  0.102302 -0.0203482 0.000666667
 0.987922 -0.152721  0.154618 0.0421104 0.000666667
 0.986045 -0.158869  0.134341 0.0739219 0.000666667
  0.99165 -0.167821  0.184049 -0.0385145 0.000666667
 0.999509 -0.204745  0.122862 0.0685303 0.000666667
 0.990639 -0.166534  0.108756 -0.0677284 0.000666667
 0.995837 -0.144293  0.138614 -0.122241 0.000666667
 0.990715 -0.150842  0.151446 0.0958109 0.000666667
   1.00933 -0.0796513  0.0937596 -0.138206 0.000666667
   1.00505 -0.0406503  0.0854408 0.099357 0.000666667
 0.996905 -0.163773 0.0991923 -0.0693607 0.000666667
 0.992977 -0.145042 0.0983218 -0.0933682 0.000666667
   1.01294 -0.0912703   0.115199 -0.0630598 0.000666667
  1.00859 -0.111925  0.155071 -0.0887305 0.000666667
 0.997051 -0.125688  0.107909 0.0910641 0.000666667
 0.993244 -0.199462 0.0999882 -0.0267232 0.000666667
   1.0118 -0.106873 0.0686728 0.018606 0.000666667
 0.991585 -0.218346  0.112449 0.0969141 0.000666667
 0.986068 -0.147875  0.108385 0.0423555 0.000666667
  1.00088 -0.119105  0.076812 -0.119592 0.000666667
 0.988326 -0.143603  0.101982 0.072405 0.000666667
 0.993207 -0.110155  0.135749 0.145513 0.000666667
 0.991062 -0.146876 0.0973925 -0.0979664 0.000666667
 0.994822 -0.104596  0.114605 0.0667363 0.000666667
 1.00176 -0.11201 0.201639 -0.0461352 0.000666667
 0.993153 -0.194784  0.170526 -0.0206823 0.000666667
 0.997259 -0.160531  0.127022 0.0820666 0.000666667
 0.999771 -0.111479  0.104527 -0.0143427 0.000666667
 0.980457 -0.162055  0.110268 -0.0764088 0.000666667
 0.987719 -0.151738  0.154619 0.0209023 0.000666667
  1.00908 -0.125545  0.102912 -0.130029 0.000666667
  1.01101 -0.108354  0.109575 -0.0244752 0.000666667
 0.998035 -0.135778  0.131788 -0.0164077 0.000666667
   1.0097 -0.100672 0.0619482 0.0143263 0.000666667
  1.00175 -0.100468    0.1311 -0.0358908 0.000666667
 0.988381 -0.165852  0.139446 0.162457 0.000666667
 0.997272 -0.103814 0.0685291 0.148883 0.000666667
 0.983459 -0.164246  0.186421 0.00578969 0.000666667
   1.00867 -0.0721367  0.0679502 0.135628 0.000666667
 0.995234 -0.142225 0.0722537 -0.198529 0.000666667
  1.00304 -0.105495  0.173327 0.177431 0.000666667
 0.997253 -0.126826 0.0921148 -0.193501 0.000666667
 0.990481 -0.182251  0.126848 0.23673 0.000666667
 0.985973 -0.149485  0.107572 0.0123024 0.000666667
  1.01234 -0.105243  0.142791 0.152218 0.000666667
   1.01199 -0.0899991   0.116182 -0.0736852 0.000666667
  1.01045 -0.113192  0.199869 0.0420142 0.000666667
 1.00134 -0.17576 0.149451 -0.181009 0.000666667
 0.990335 -0.167739   0.13432 -0.118773 0.000666667
0.993209 -0.14625 0.129721 -0.18643 0.000666667
  1.01268 -0.181704 0.0797384 0.0844935 0.000666667
 0.990313 -0.174484  0.114591 -0.136789 0.000666667
  1.00143 -0.168931  0.143027 -0.0310185 0.000666667
 0.994776 -0.192529  0.172206 -0.0183838 0.000666667
   1.0011 -0.155734 0.0718598 0.135956 0.000666667
 0.986468 -0.147621  0.109055 0.0193113 0.000666667
   1.0111 -0.110604  0.199189 0.0381497 0.000666667
   0.9946 -0.148517  0.154666 -0.101274 0.000666667
 0.993761 -0.137457  0.108801 -0.0613021 0.000666667
 0.998206 -0.110362  0.138171 -0.0512093 0.000666667
   1.01011 -0.0801083  0.0943328 -0.145971 0.000666667
  1.01252  -0.10914 0.0713362 -0.000928741 0.000666667
   1.00076 -0.0935702   0.089144 -0.0541102 0.000666667
   1.00386 -0.0985513   0.130598 -0.0354582 0.000666667
 0.990916 -0.146802  0.156568 0.00112471 0.000666667
  1.00481 -0.116092 0.0688141 0.0427179 0.000666667
  1.00573  -0.12899 0.0780985 -0.0191714 0.000666667
 0.992155 -0.156309  0.103895 -0.0269585 0.000666667
  1.01291 -0.181667 0.0809408 0.0964516 0.000666667
  1.00023 -0.157883  0.072303 0.111086 0.000666667
  1.02757 -0.198349 0.0630331 0.0194126 0.000666667
 0.998334 -0.153087   0.13708 0.03119 0.000666667
  0.99786 -0.126428  0.109717 0.0809277 0.000666667
   1.0155 -0.113505 0.0854022 0.0872302 0.000666667
 0.987721 -0.167365 0.0888348 -0.0508038 0.000666667
 0.995734 -0.145991  0.137544 -0.121035 0.000666667
 0.995689 -0.115915 0.0706251 0.0652147 0.000666667
 0.990923 -0.155859  0.101899 -0.0379859 0.000666667
 0.987287 -0.175473  0.151558 -0.0656427 0.000666667
 0.998748 -0.171299 0.0797051 0.141363 0.000666667
 0.997373 -0.100216  0.186163 -0.138052 0.000666667
 0.997723 -0.171022 0.0724528 -0.134844 0.000666667
 0.997086 -0.152894 0.0953284 0.128326 0.000666667
0.989454 -0.16589  0.10821 -0.103471 0.000666667
  1.01696 -0.147096 0.0871065 -0.0159354 0.000666667
 0.991804 -0.129946 0.0977111 0.106703 0.000666667
  1.01108 -0.108585  0.164633 0.0132093 0.000666667
 0.986695 -0.161992  0.186202 -0.0313641 0.000666667
  1.00489 -0.110277  0.144604 -0.0369971 0.000666667
  1.01335 -0.104527  0.141922 0.141773 0.000666667
 0.984509 -0.166906 0.0866019 0.0390219 0.000666667
   1.0107 -0.114026 0.0342808 0.118258 0.000666667
 0.978108 -0.179225   0.10632 0.069387 0.000666667
 0.995901 -0.136908   0.12359 -0.123438 0.000666667
 0.999582 -0.149735  0.140577 -0.0461966 0.000666667
  1.01232 -0.118175  0.148031 -0.127475 0.000666667
 0.990947 -0.156844  0.145463 -0.0135728 0.000666667
  1.00636 -0.129761 0.0786375 -0.0223748 0.000666667
  1.00924 -0.114538 0.0330089 0.135342 0.000666667
  1.01051 -0.141937 0.0705241 -0.0539218 0.000666667
 0.993142 -0.146434  0.117507 -0.0708861 0.000666667
  1.00988 -0.110346  0.165617 0.033655 0.000666667
  1.01197 -0.131558 0.0885508 -0.118347 0.000666667
 0.996561 -0.150505 0.0758193 -0.0972794 0.000666667
  1.01264 -0.107095  0.109348 -0.0201575 0.000666667
 0.997578 -0.162109  0.179859 0.117555 0.000666667
  1.00159 -0.132362  0.107375 -0.0585316 0.000666667
   1.01089 -0.0987755  0.0940191 0.0200483 0.000666667
  0.98979 -0.166386  0.108475 -0.0847618 0.000666667
 0.995967 -0.161858  0.128361 -0.112214 0.000666667
  1.00403 -0.165048 0.0918666 0.139936 0.000666667
 0.997355 -0.190108  0.179721 0.0349298 0.000666667
 0.982208 -0.163073  0.111856 -0.0825923 0.000666667
 1.00143 -0.08162 0.112057 -0.012038 0.000666667
 1.00033 -0.12707 0.129078 -0.00815026 0.000666667
 0.990685 -0.158881  0.159686 -0.150288 0.000666667
  1.00129 -0.114635  0.116253 -0.0136364 0.000666667
 0.993456 -0.147694  0.114825 -0.073468 0.000666667
 0.984882 -0.161694   0.13813 -0.216064 0.000666667
0.985755 -0.17835 0.145332 0.0539859 0.000666667
 0.994857 -0.144172  0.081716 0.175329 0.000666667
 0.999824 -0.113459  0.201644 -0.0687691 0.000666667
 0.986172 -0.163781  0.121585 -0.0487546 0.000666667
  0.996843 -0.0904262  0.0878038 0.141807 0.000666667
 0.997071 -0.162607  0.181163 0.127617 0.000666667
 0.991326 -0.148206   0.15627 -0.012846 0.000666667
  1.00942 -0.139199 0.0723229 -0.0561154 0.000666667
 0.993763 -0.144184  0.114996 0.00524378 0.000666667
 0.994225 -0.156778  0.117476 -0.0520434 0.000666667
  1.00761 -0.113985  0.156113 -0.0712976 0.000666667
   1.0113 -0.120501  0.101354 0.149079 0.000666667
 0.982966 -0.187462  0.110344 -0.109208 0.000666667
 0.994299 -0.170731   0.12714 -0.0437328 0.000666667
  1.01005 -0.107062  0.141261 0.157933 0.000666667
 0.989519 -0.165654  0.135478 -0.110143 0.000666667
 0.989469 -0.166672   0.13635 -0.0903659 0.000666667
  1.00298 -0.135538 0.0867593 -0.000952747 0.000666667
 0.994779 -0.161607  0.127076 -0.113282 0.000666667
0.984997 -0.15957  0.11621 0.142809 0.000666667
  1.00524 -0.117885  0.110189 0.0793344 0.000666667
  1.00499 -0.115786 0.0694518 0.040628 0.000666667
  0.99849 -0.204525  0.125004 0.0624103 0.000666667
  1.00936 -0.113463 0.0791936 -0.0933433 0.000666667
 0.990967 -0.163695  0.109138 -0.10725 0.000666667
 0.991846 -0.166338  0.109463 -0.0706909 0.000666667
  1.00981 -0.160674 0.0532969 -0.0667569 0.000666667
  1.00888 -0.114029  0.104365 -0.0450235 0.000666667
  0.996025 -0.0948858    0.16899 0.186618 0.000666667
 0.995516 -0.160928  0.153569 0.0115305 0.000666667
   1.0139 -0.109089  0.119597 -0.149691 0.000666667
 0.995612 -0.159584  0.126242 -0.0876851 0.000666667
 0.984573 -0.158663  0.131381 0.0479074 0.000666667
  1.00979 -0.101256 0.0622137 0.0107495 0.000666667
  1.01028 -0.114282  0.137408 -0.161878 0.000666667
  1.01047 -0.103009 0.0625702 0.0102926 0.000666667
 1.00205  -0.1317 0.107538 -0.073932 0.000666667
 0.989826 -0.164372  0.108488 -0.0573426 0.000666667
0.987522 -0.15839 0.135655 0.0683727 0.000666667
 0.996078 -0.138062  0.109494 -0.169084 0.000666667
 0.990511 -0.193417  0.152206 -0.0207483 0.000666667
 0.985721 -0.164429  0.154708 -0.0843081 0.000666667
  1.00712 -0.120778  0.147191 0.0519469 0.000666667
  1.01017 -0.110871  0.198764 0.0160712 0.000666667
  1.01013 -0.112154 0.0958534 0.215159 0.000666667
 0.992251 -0.148962  0.116273 -0.0640518 0.000666667
  1.00135 -0.125824  0.143631 0.158241 0.000666667
   1.00322 -0.0996125   0.118641 0.134948 0.000666667
  1.00359 -0.113141   0.12047 -0.0158602 0.000666667
 0.998656 -0.170431 0.0779026 0.136135 0.000666667
 0.994569 -0.143156  0.113525 0.0243015 0.000666667
  1.00941 -0.124285 0.0940728 0.141008 0.000666667
 0.991326 -0.164768  0.112589 -0.0113651 0.000666667
  1.00436 -0.076461  0.129424 -0.0862718 0.000666667
  1.01055 -0.121203 0.0990832 0.151534 0.000666667
 0.993108 -0.174888  0.113406 -0.136848 0.000666667
   1.00228 -0.0808672  0.0535483 0.254916 0.000666667
 0.987746 -0.148091  0.106615 0.187185 0.000666667
 0.991893 -0.160646  0.131846 -0.0299639 0.000666667
   1.00297 -0.0933643  0.0910217 -0.0416673 0.000666667
  1.00216 -0.130644  0.108503 -0.0666255 0.000666667
 0.996028 -0.139569  0.163112 0.157708 0.000666667
0.989036 -0.17495 0.151262 -0.0485358 0.000666667
   1.0172 -0.112487  0.131471 -0.215197 0.000666667
  0.98876 -0.145246  0.139225 0.0553148 0.000666667
 0.984359 -0.164162  0.185458 -0.0208868 0.000666667
 0.987949 -0.184233  0.125983 -0.0795748 0.000666667
 0.984752 -0.167849  0.088729 0.0228791 0.000666667
  1.00629 -0.114441 0.0793363 -0.0756996 0.000666667
    1.0001 -0.0951745   0.203336 -0.0580916 0.000666667
  0.997699 -0.0944941  0.0884403 0.0931182 0.000666667
 0.993791 -0.136728  0.104322 0.0693288 0.000666667
 0.995006 -0.171742   0.11017 -0.023712 0.000666667
 0.989851 -0.161701 0.0870122 8.63725e-06 0.000666667
  1.00134 -0.107124  0.173922 0.190525 0.000666667
  1.00045 -0.136929 0.0982393 -0.0310625 0.000666667
 0.991742 -0.215737  0.111383 0.0839157 0.000666667
 0.985935 -0.159054  0.120112 0.0213463 0.000666667
 0.981735 -0.170647  0.142586 0.270557 0.000666667
 0.985989 -0.170306  0.109469 -0.107096 0.000666667
 0.994453 -0.157778  0.110294 -0.00816313 0.000666667
  0.98091 -0.181784  0.113876 0.0221343 0.000666667
 0.996968 -0.155007  0.112156 -0.00778518 0.000666667
0.995973 -0.17081 0.126286 -0.0397188 0.000666667
  0.99132 -0.190085  0.161359 0.0989507 0.000666667
 0.991995 -0.167927  0.183584 -0.0110268 0.000666667
 0.993557 -0.159681  0.161097 -0.1392 0.000666667
 0.992842 -0.137334  0.108303 -0.0549645 0.000666667
 0.999474 -0.115383  0.116578 -0.00427849 0.000666667
   1.00918 -0.0722916  0.0658486 0.123567 0.000666667
 0.981405 -0.188699  0.107614 -0.119969 0.000666667
 0.990761 -0.164034 0.0872657 -0.0136836 0.000666667
  0.97961 -0.170563  0.141152 0.280176 0.000666667
   1.01099 -0.0881388   0.152126 -0.151872 0.000666667
 0.995629 -0.142308 0.0730029 -0.212437 0.000666667
 0.996917  -0.16507 0.0988452 -0.0306047 0.000666667
 0.983289 -0.166161  0.121781 -0.017486 0.000666667
  1.00806 -0.110952    0.1535 -0.0879466 0.000666667
  1.01763 -0.105369   0.11851 0.0870547 0.000666667
  1.01153 -0.129822 0.0889662 -0.102564 0.000666667
 0.987388 -0.184474  0.123394 -0.0740272 0.000666667
 0.991447 -0.156364  0.127288 0.0315379 0.000666667
 0.983112 -0.171335  0.146005 0.0921976 0.000666667
 0.993314 -0.148895  0.173414 -0.0304676 0.000666667
  1.01149 -0.139772 0.0692416 -0.0476885 0.000666667
0.996145 -0.13617 0.124501 -0.136026 0.000666667
 0.991376 -0.155266  0.105637 -0.0239798 0.000666667
  1.02103 -0.126945 0.0594685 0.129934 0.000666667
 0.986802 -0.159648  0.133798 0.0650703 0.000666667
   1.00219 -0.0916852  0.0891656 -0.0390042 0.000666667
  0.997482 -0.0786069    0.11057 0.122648 0.000666667
  1.00267 -0.139032  0.150417 -0.146586 0.000666667
  1.00406 -0.124812  0.143571 0.158148 0.000666667
  0.995453 -0.0958029   0.169522 0.0164558 0.000666667
     1.009 -0.0813304   0.094196 -0.142125 0.000666667
 0.974183 -0.178183  0.117968 -0.190818 0.000666667
 0.995268 -0.148472  0.152013 -0.102602 0.000666667
  1.00519 -0.134986 0.0890047 -0.0047104 0.000666667
   1.00513 -0.0882373   0.135835 -0.12312 0.000666667
  1.00976 -0.140122 0.0700503 -0.0447217 0.000666667
  1.01409 -0.118406   0.16418 -0.160388 0.000666667
 0.995829 -0.171213  0.109314 -0.025071 0.000666667
  1.00879 -0.111793   0.15524 -0.0885729 0.000666667
 0.982751 -0.175164  0.113623 0.107447 0.000666667
 0.994514 -0.178229  0.126435 0.0685509 0.000666667
  1.01015 -0.139326 0.0703831 -0.0677338 0.000666667
 0.993022 -0.162058  0.127143 -0.1043 0.000666667
 0.995612 -0.103123 0.0697283 0.162992 0.000666667
 0.989254 -0.183217  0.127954 0.221276 0.000666667
 0.981911 -0.188068  0.108346 -0.11329 0.000666667
 0.998409 -0.174176 0.0790055 0.127997 0.000666667
 0.996202 -0.130983  0.131605 0.189506 0.000666667
   1.01051 -0.0796836  0.0940741 -0.161459 0.000666667
 0.989617 -0.176136  0.113566 0.00254017 0.000666667
 0.993518 -0.146711  0.116757 -0.0651628 0.000666667
  1.00665 -0.121007  0.146341 0.0551155 0.000666667
  0.99432 -0.144925 0.0802526 0.182219 0.000666667
  1.00662 -0.117857 0.0803545 0.0162701 0.000666667
 0.993911 -0.164608  0.134276 -0.0139209 0.000666667
 0.995855 -0.172496 0.0732217 -0.109036 0.000666667
 0.980474 -0.163704  0.125241 -0.0058906 0.000666667
 0.983797 -0.184873  0.107963 -0.0986929 0.000666667
   1.00471 -0.0921745  0.0893007 -0.0450399 0.000666667
0.997237 -0.16024 0.154047 0.00817606 0.000666667
  1.00144 -0.131329  0.107285 -0.0769533 0.000666667
  1.01406 -0.119859  0.164766 -0.169222 0.000666667
  1.00813 -0.115513 0.0357316 0.142764 0.000666667
   0.99806 -0.0999405   0.120241 -0.023923 0.000666667
  1.00974 -0.138253 0.0968054 0.0033105 0.000666667
  1.01101 -0.122632 0.0902659 -0.021815 0.000666667
 0.997793 -0.117962 0.0701697 0.0573322 0.000666667
 0.989386 -0.186735  0.133114 -0.14781 0.000666667
0.997304 -0.11023 0.139718 -0.0620552 0.000666667
  1.02671 -0.198975 0.0611666 0.0231271 0.000666667
   1.00502 -0.0762672   0.133171 -0.0551377 0.000666667
  1.00961 -0.101426  0.062365 0.00566287 0.000666667
 0.991327 -0.150165  0.155164 -0.00429169 0.000666667
 0.995087 -0.159993  0.131826 -0.0223384 0.000666667
0.994119 -0.19952 0.100454 -0.0475892 0.000666667
  1.00956 -0.114735  0.107784 -0.0502732 0.000666667
   1.0105 -0.112146  0.199563 0.0626992 0.000666667
 0.992926 -0.200345  0.100444 -0.0356052 0.000666667
   1.00408 -0.0936728  0.0912863 -0.0404174 0.000666667
   1.0018 -0.126306  0.129273 0.00322652 0.000666667
 0.994128 -0.147291  0.154472 -0.0838633 0.000666667
 0.986052 -0.149576  0.160119 -0.0643881 0.000666667
 0.993183 -0.193243  0.168411 -0.000764169 0.000666667
  1.01127 -0.117627  0.145717 -0.121484 0.000666667
  1.00894 -0.199452  0.094767 0.0567596 0.000666667
 0.989134 -0.170567  0.111347 -0.115606 0.000666667
  0.99013 -0.183803  0.127153 0.244328 0.000666667
 0.999988 -0.118835  0.074727 -0.126702 0.000666667
 0.994688 -0.147181  0.155169 -0.0990398 0.000666667
 0.989115 -0.145686  0.106799 0.172258 0.000666667
  0.98641 -0.164322  0.119812 -0.0322126 0.000666667
  1.00254 -0.126678  0.147728 -0.01163 0.000666667
  1.01265 -0.132212 0.0888891 -0.107684 0.000666667
 0.999881 -0.119367 0.0761886 -0.158706 0.000666667
  1.00679 -0.126719 0.0945981 -0.0824121 0.000666667
 0.996519 -0.145439  0.129757 -0.13455 0.000666667
   1.00953 -0.0990572   0.124727 0.170898 0.000666667
  1.00897 -0.113589   0.13619 -0.186338 0.000666667
  1.00845 -0.126424  0.103319 -0.136942 0.000666667
 0.982639 -0.188282  0.108003 -0.118106 0.000666667
0.997144 -0.13499 0.103187 0.074257 0.000666667
  1.00461 -0.110615  0.144474 -0.0339485 0.000666667
   0.9928 -0.167982   0.18457 -0.0306556 0.000666667
  1.01047 -0.161998 0.0520376 -0.0495155 0.000666667
 0.987795 -0.146875  0.106554 0.193404 0.000666667
  1.00428 -0.131032 0.0779505 -0.0324299 0.000666667
 0.985536 -0.160025  0.117543 0.0252564 0.000666667
  1.01254 -0.121887 0.0770674 -0.034961 0.000666667
 0.991145 -0.142778   0.11381 -0.0953951 0.000666667
  0.98567 -0.164001  0.121704 -0.0458456 0.000666667
 0.994109 -0.159963  0.112664 -0.019309 0.000666667
 0.989267 -0.188514  0.133986 -0.141744 0.000666667
0.996377 -0.14749 0.153989 -0.118145 0.000666667
 0.998507  -0.13726 0.0943006 -0.0389504 0.000666667
 0.987047 -0.148173   0.10851 0.202347 0.000666667
  1.00347 -0.076481  0.130097 -0.0812508 0.000666667
 0.995088 -0.144607 0.0712706 -0.0084658 0.000666667
  0.98762 -0.184608  0.124081 -0.0643465 0.000666667
 0.986601 -0.163435  0.186564 -0.0282026 0.000666667
  1.01051 -0.110296  0.198884 0.0433788 0.000666667
 0.995148 -0.151825  0.128308 -0.0164349 0.000666667
  1.01098 -0.118439  0.144547 -0.138038 0.000666667
 0.987737 -0.158077  0.134326 0.0594317 0.000666667
 0.986742 -0.164279  0.186282 -0.0320413 0.000666667
 0.993907 -0.197405 0.0985212 -0.0460072 0.000666667
   1.0022 -0.106724  0.173741 0.201997 0.000666667
  1.00553 -0.129166 0.0776409 -0.0209302 0.000666667
  0.995543 -0.0898301  0.0836522 0.0946004 0.000666667
  1.01011 -0.138429 0.0706603 -0.0427601 0.000666667
 0.988979 -0.147193  0.106253 0.203 0.000666667
  1.00101 -0.115237  0.143766 0.0246208 0.000666667
 0.993149 -0.144958  0.119089 -0.0486411 0.000666667
 0.994914 -0.197331  0.100205 -0.0271202 0.000666667
  0.98904 -0.149514  0.152958 0.0796547 0.000666667
0.983508 -0.16307 0.110287 -0.0874523 0.000666667
 0.990681 -0.145369  0.170579 0.192225 0.000666667
  1.00146 -0.125959  0.147348 -0.0261027 0.000666667
 0.988552 -0.153943  0.156127 0.0187175 0.000666667
0.990621 -0.14457 0.171147 0.186096 0.000666667
 0.990081 -0.206811   0.11099 -0.0948827 0.000666667
  0.98861 -0.171069  0.108485 -0.108851 0.000666667
  1.01171  -0.16151 0.0515238 -0.052915 0.000666667
0.991732 -0.18253 0.144903 0.0236633 0.000666667
   1.00788 -0.0465861   0.119396 0.0881264 0.000666667
 0.997702 -0.137451 0.0951382 -0.0282826 0.000666667
 0.991548 -0.143271  0.170842 0.188065 0.000666667
  1.02752 -0.197804 0.0636139 0.0194112 0.000666667
 0.997991 -0.191262  0.179196 0.0177049 0.000666667
  1.00885 -0.140684 0.0682571 -0.0605019 0.000666667
 0.988494 -0.125277  0.066288 -0.110789 0.000666667
 0.989014 -0.156779 0.0910388 0.210355 0.000666667
 0.987546 -0.164681 0.0885132 0.0434123 0.000666667
  0.98556 -0.159886  0.139797 -0.220834 0.000666667
   1.0005 -0.204031  0.122677 0.0662135 0.000666667
 0.996963 -0.164007 0.0956352 -0.0681001 0.000666667
 0.993042 -0.190559  0.159343 0.103681 0.000666667
 0.983773 -0.181017  0.144181 0.0521313 0.000666667
  1.01239 -0.109522  0.165072 0.0311179 0.000666667
 0.989951 -0.182513  0.143484 0.0209623 0.000666667
 0.996837 -0.132848  0.082988 -0.0618821 0.000666667
 0.981505 -0.177857  0.122521 -0.0701094 0.000666667
 0.982714 -0.151658  0.106215 0.0231425 0.000666667
  1.00452 -0.112231  0.110194 -0.00333385 0.000666667
  1.00596 -0.128998  0.116994 -0.147059 0.000666667
 0.999014 -0.136689  0.113828 0.0164797 0.000666667
 0.991012 -0.147518  0.158242 0.00604259 0.000666667
 0.989402 -0.184562   0.14269 0.0255859 0.000666667
 0.987001 -0.162234  0.120069 -0.0416181 0.000666667
 0.99312 -0.15802  0.11324 -0.0208773 0.000666667
  1.01092 -0.124555 0.0940416 0.141121 0.000666667
 0.990463 -0.133656  0.104788 0.0431696 0.000666667
 0.982084 -0.142388 0.0968438 0.166974 0.000666667
 0.993295 -0.145538  0.148159 0.150319 0.000666667
 0.981236 -0.182377  0.112573 0.0264 0.000666667
 0.991803 -0.144888  0.146698 0.162048 0.000666667
 0.987897 -0.151889  0.153716 0.041256 0.000666667
 0.996136 -0.158945  0.132633 -0.0136014 0.000666667
   1.0005 -0.120091 0.0758537 -0.132868 0.000666667
 0.991782 -0.151252  0.170132 -0.0470476 0.000666667
  1.00636 -0.125231  0.103513 -0.108387 0.000666667
  1.01401 -0.121455  0.166265 -0.158178 0.000666667
   1.00385 -0.0974633   0.123948 0.0105848 0.000666667
 0.992033 -0.138027  0.106301 -0.053478 0.000666667
 0.985945 -0.152115  0.161182 -0.0585447 0.000666667
 0.986631  -0.16427 0.0860607 0.0465402 0.000666667
  1.01282 -0.095784 0.0679864 -0.00317296 0.000666667
 0.997109 -0.129003 0.0648122 -0.043282 0.000666667
 0.987884 -0.175172  0.153016 -0.0736852 0.000666667
  1.01286 -0.108143  0.120611 -0.144982 0.000666667
  1.00357 -0.115121  0.117871 -0.0131027 0.000666667
0.992202 -0.14485 0.148904 0.146676 0.000666667
 0.986595 -0.174053  0.152549 -0.0594761 0.000666667
 0.990168 -0.163695 0.0864968 -0.0207347 0.000666667
 0.996922 -0.144837  0.127737 -0.154165 0.000666667
 0.987022 -0.160066   0.14945 -0.118063 0.000666667
  1.00985 -0.121227  0.091012 -0.0208829 0.000666667
 0.987125 -0.162055  0.140064 0.161903 0.000666667
 0.994692 -0.149478  0.129474 -0.018253 0.000666667
  0.98818 -0.185592  0.125064 -0.062104 0.000666667
  1.01138 -0.107873 0.0701108 0.00243736 0.000666667
   1.01003 -0.0996442  0.0958734 0.0214378 0.000666667
  1.00166 -0.103736 0.0922575 0.0698797 0.000666667
  1.00854 -0.110926 0.0954206 0.216285 0.000666667
 0.996166 -0.145308  0.137177 -0.126175 0.000666667
  1.02973 -0.116676 0.0557044 0.057527 0.000666667
0.989606 -0.15347 0.154664 0.0190824 0.000666667
 0.990254 -0.145595  0.140548 0.0636972 0.000666667
 0.995558 -0.135267  0.125155 -0.131161 0.000666667
   1.0087 -0.113356 0.0810477 -0.0830902 0.000666667
  1.01155 -0.122199 0.0758566 -0.0425273 0.000666667
   0.9909 -0.143932  0.169631 0.182738 0.000666667
  0.99219 -0.146118  0.148695 0.126355 0.000666667
 0.986117 -0.159392  0.115893 0.142747 0.000666667
  1.01352 -0.140405 0.0881547 -0.094034 0.000666667
 0.989703 -0.140972  0.145064 0.0469552 0.000666667
 0.999745 -0.117884 0.0744537 -0.131146 0.000666667
 0.998672 -0.154483  0.137415 -0.0402807 0.000666667
 0.998338 -0.091932 0.0875144 0.0818973 0.000666667
 0.997855 -0.148697  0.138667 0.0480334 0.000666667
  1.01077 -0.122173 0.0905415 -0.0172635 0.000666667
 0.996784 -0.123899  0.108332 0.0610534 0.000666667
 0.996521 -0.166693  0.100816 -0.0324983 0.000666667
  1.01261 -0.118539  0.164697 -0.169651 0.000666667
 0.997126 -0.165204  0.100798 -0.0302208 0.000666667
  1.01233 -0.112348  0.137835 -0.176493 0.000666667
  1.00287 -0.113145  0.146735 -0.0208306 0.000666667
 0.991093 -0.157042  0.103962 -0.025015 0.000666667
 0.985754 -0.184041 0.0688977 -0.0118098 0.000666667
 0.996186 -0.152194 0.0952933 0.137736 0.000666667
 0.991611 -0.154587  0.101567 -0.0225132 0.000666667
  1.00162 -0.111833  0.125382 0.0523194 0.000666667
 0.996446 -0.144453  0.135222 -0.11266 0.000666667
  0.99005 -0.147377    0.1584 -0.0120971 0.000666667
 0.984388 -0.163312   0.18688 -0.0170596 0.000666667
 0.989423 -0.174717  0.111777 0.0117752 0.000666667
  1.00729 -0.141829  0.101578 -0.0184479 0.000666667
   0.99839 -0.0929354  0.0869635 0.0986755 0.000666667
  0.99903 -0.194044  0.146706 0.0523555 0.000666667
  1.00085 -0.164876 0.0893845 0.00321514 0.000666667
 0.988631 -0.187723  0.132844 -0.141655 0.000666667
 0.995928 -0.138097  0.162546 0.124258 0.000666667
 0.991582 -0.159826    0.1305 -0.0166033 0.000666667
  1.00195 -0.125269  0.135561 -0.0921921 0.000666667
 0.99974 -0.12436 0.145288 0.00668719 0.000666667
 0.996439 -0.170297  0.139438 -0.00830226 0.000666667
 0.999152 -0.110569   0.10565 -0.00202415 0.000666667
  0.99009 -0.168092  0.184365 -0.0305723 0.000666667
 0.992245 -0.144743  0.147913 0.144856 0.000666667
 0.982297 -0.157052  0.125194 0.120936 0.000666667
  1.01683 -0.111716   0.12967 -0.220542 0.000666667
  0.99906 -0.120869 0.0724496 0.12572 0.000666667
 0.981005 -0.164433  0.123205 -0.025248 0.000666667
  0.99629 -0.161471  0.153925 -0.0145567 0.000666667
 0.997865 -0.112249 0.0985875 0.0524891 0.000666667
  1.02791 -0.197597 0.0627758 0.0107266 0.000666667
 0.990382 -0.165948  0.136534 -0.105358 0.000666667
  0.99451 -0.150468 0.0656384 -0.13988 0.000666667
 0.989613 -0.152823  0.153377 0.0527013 0.000666667
  1.00813 -0.115178 0.0357557 0.149212 0.000666667
 0.992528 -0.148523  0.115803 -0.0687125 0.000666667
 0.987169 -0.155003 0.0918684 0.198722 0.000666667
  1.00321 -0.101478  0.116646 0.141688 0.000666667
 0.994724 -0.154967   0.11141 -0.00698311 0.000666667
  1.00738 -0.115803 0.0670236 0.0224859 0.000666667
  0.99249 -0.146045  0.128808 -0.219653 0.000666667
  1.00001 -0.138161  0.114385 0.0135326 0.000666667
   1.0074 -0.105739 0.0767286 -0.17614 0.000666667
 0.997585 -0.153264 0.0936981 0.146908 0.000666667
 0.995658 -0.136969  0.107002 -0.164068 0.000666667
 0.989509 -0.184359  0.127264 0.230325 0.000666667
 0.990264 -0.147411  0.149201 0.098511 0.000666667
   1.00979 -0.0445857   0.119078 0.0851471 0.000666667
  0.98803 -0.164731  0.119941 -0.0448123 0.000666667
 0.999675 -0.158175  0.131016 -0.0962223 0.000666667
0.982912 -0.16207  0.18696 -0.0246766 0.000666667
   1.01047 -0.0998185  0.0955765 0.00749701 0.000666667
   1.00332 -0.0767708    0.13263 -0.0873426 0.000666667
  1.00949 -0.116606  0.106061 -0.0529047 0.000666667
 0.983912 -0.174125  0.113961 0.108417 0.000666667
 0.993344 -0.147016  0.156503 -0.0126575 0.000666667
  1.00515 -0.127586  0.118201 -0.164919 0.000666667
0.988536 -0.15557 0.101365 -0.0192193 0.000666667
  1.00801 -0.126393  0.101154 -0.132342 0.000666667
 0.986701 -0.165192  0.121398 -0.0422007 0.000666667
  0.98839 -0.186774  0.132923 -0.137643 0.000666667
 0.993738  -0.19819 0.0997374 -0.0405613 0.000666667
  1.01079 -0.113949  0.136535 -0.163378 0.000666667
 0.991696 -0.173422  0.113342 0.0269899 0.000666667
  0.996628 -0.0958851   0.113013 -0.030229 0.000666667
 0.984492 -0.158888  0.120238 0.0198378 0.000666667
 0.999628 -0.173851  0.149453 -0.175325 0.000666667
0.991314 -0.16667 0.113893 -0.0239128 0.000666667
 0.983918 -0.164606  0.120966 -0.0146641 0.000666667
  1.00435 -0.114719 0.0677423 0.044031 0.000666667
 0.994873 -0.195905  0.146516 0.0421516 0.000666667
 0.989665 -0.206332   0.11008 -0.0956602 0.000666667
 0.987059  -0.16825 0.0892338 -0.0622681 0.000666667
 0.992365 -0.199617 0.0985735 -0.0322463 0.000666667
 0.995884 -0.171711  0.073634 -0.132004 0.000666667
   1.01795 -0.0827388   0.121773 0.0321748 0.000666667
    1.0042 -0.0755233   0.132095 -0.0544302 0.000666667
 0.992835 -0.156719  0.117075 -0.0417313 0.000666667
 0.989439 -0.157378  0.128145 0.0194297 0.000666667
 0.990344 -0.144833 0.0984584 -0.110676 0.000666667
  0.996696 -0.0746956   0.151694 0.311872 0.000666667
   1.0018 -0.105834 0.0944701 0.0847063 0.000666667
  0.99988 -0.108401  0.138823 0.0527312 0.000666667
  1.01258 -0.118253  0.145023 -0.137235 0.000666667
   1.00049 -0.0796556  0.0553725 0.275291 0.000666667
 0.994999 -0.140828  0.116783 0.0136774 0.000666667
   1.0065 -0.114489 0.0824459 0.0244235 0.000666667
 0.996386 -0.149604  0.129443 -0.00196709 0.000666667
  1.00873 -0.117342  0.108123 -0.0430355 0.000666667
 0.986565 -0.163879  0.188257 -0.0374435 0.000666667
  1.00999 -0.159099     0.053 -0.0569065 0.000666667
 0.990953  -0.16179 0.0881752 0.0102001 0.000666667
 0.993652 -0.162395  0.108114 0.0240408 0.000666667
 0.996969 -0.132349   0.13903 -0.0209292 0.000666667
  0.99347 -0.189924  0.161983 0.1058 0.000666667
 0.989553 -0.166225  0.109863 -0.0759582 0.000666667
  1.00365 -0.124951  0.134352 -0.111138 0.000666667
  1.01053 -0.110718  0.199384 0.0601538 0.000666667
  1.01318 -0.092213  0.115432 -0.0696066 0.000666667
 0.994338 -0.174349  0.112868 -0.121595 0.000666667
 0.995654 -0.139669 0.0993532 0.0410867 0.000666667
  1.00322 -0.113135  0.117983 -0.0015472 0.000666667
 0.994701 -0.137406  0.107323 -0.159269 0.000666667
 0.990968 -0.157518  0.126508 0.0478299 0.000666667
  0.98562 -0.151973  0.104907 0.0150406 0.000666667
 0.994193 -0.140417 0.0964876 0.0319119 0.000666667
 0.989618 -0.157699  0.127214 0.035531 0.000666667
 0.997915 -0.131766  0.144623 0.0641692 0.000666667
 0.997197 -0.141018 0.0985007 0.0374506 0.000666667
  1.00248 -0.167225 0.0851108 0.0608948 0.000666667
  1.00974 -0.110956  0.198939 0.0503762 0.000666667
   1.00563 -0.0414827  0.0840201 0.0937866 0.000666667
 1.00273 -0.12421  0.14479 -0.0115162 0.000666667
 0.992667 -0.147966  0.117002 -0.0582978 0.000666667
 0.996855 -0.146505  0.126802 -0.126118 0.000666667
  1.01118 -0.105713  0.110224 -0.0293781 0.000666667
 0.986009 -0.163651  0.119793 -0.0496755 0.000666667
 0.994266 -0.144138  0.117818 -0.046877 0.000666667
 0.992825 -0.147917  0.117961 -0.0653411 0.000666667
 0.995244 -0.145418  0.128145 -0.196869 0.000666667
 0.996312 -0.137862  0.125672 -0.122022 0.000666667
 0.999785 -0.103338 0.0925548 0.0822357 0.000666667
   1.00846 -0.0576763    0.11957 0.034472 0.000666667
  1.00983 -0.121134   0.11585 0.0206052 0.000666667
  1.00832 -0.110372  0.155791 -0.0886257 0.000666667
 0.982711 -0.172194  0.130658 0.0345933 0.000666667
  0.99414 -0.148687 0.0651253 -0.15272 0.000666667
 0.993106 -0.160208  0.160105 -0.146269 0.000666667
 0.995676 -0.104556 0.0693458 0.16409 0.000666667
  0.98536 -0.148528   0.10881 0.0187581 0.000666667
 0.996527 -0.149061  0.154745 -0.109325 0.000666667
 0.991424 -0.166263  0.137173 -0.097163 0.000666667
 1.01067 -0.11397 0.137026 -0.156349 0.000666667
 0.995071 -0.194414  0.144841 0.0340409 0.000666667
 0.986468 -0.152275  0.106841 0.0348844 0.000666667
0.988499 -0.14888  0.10678 0.180229 0.000666667
 0.988027 -0.161512 0.0874669 -0.00579103 0.000666667
    1.0001 -0.0991794   0.121841 0.0371703 0.000666667
  1.01115 -0.112968  0.138557 -0.178798 0.000666667
  0.99229 -0.159771   0.13171 -0.0261875 0.000666667
 0.992406 -0.168623  0.184016 -0.0148615 0.000666667
   1.0095 -0.106977  0.110743 -0.0295692 0.000666667
 0.991361 -0.148128  0.171977 -0.0326494 0.000666667
 0.986029 -0.161096   0.13092 0.0407428 0.000666667
 0.992275 -0.155344  0.129354 0.0221255 0.000666667
 0.988621 -0.155307  0.144405 -0.0200309 0.000666667
  1.00538 -0.130979 0.0133466 -0.0710014 0.000666667
  1.00053 -0.103517 0.0918694 0.0581504 0.000666667
  1.00188 -0.132738  0.105963 -0.0925657 0.000666667
  0.99409 -0.144154  0.118859 -0.0144045 0.000666667
  1.00665 -0.109521  0.155156 -0.083308 0.000666667
 0.998521 -0.130731  0.137733 -0.0217111 0.000666667
 0.999851 -0.136536  0.115097 0.00492002 0.000666667
 0.997164 -0.137324  0.132472 -0.0295616 0.000666667
 0.990596 -0.167524  0.108208 -0.072991 0.000666667
 0.996169 -0.133873   0.10308 0.0807344 0.000666667
 0.995867 -0.171492  0.127593 -0.0400189 0.000666667
 0.990432 -0.167225  0.106739 -0.0765039 0.000666667
 0.997053 -0.177294  0.124854 0.0428131 0.000666667
  1.02719 -0.198684 0.0621561 0.00368402 0.000666667
  1.00025 -0.138586  0.132235 -0.0321186 0.000666667
  1.00206 -0.126171  0.144733 0.00122529 0.000666667
 0.990871 -0.173583  0.113211 0.0249034 0.000666667
    1.011 -0.106428  0.141628 0.169017 0.000666667
 0.995846 -0.139177  0.163018 0.132758 0.000666667
  1.00212 -0.176526  0.148047 -0.171728 0.000666667
  1.00548 -0.116325 0.0802641 0.0147374 0.000666667
   1.01541 -0.0959169  0.0854118 0.0321591 0.000666667
 0.996894 -0.113994 0.0986389 0.0445295 0.000666667
 0.994135 -0.160472   0.12447 0.0525334 0.000666667
  1.00943 -0.111043  0.164924 0.0359061 0.000666667
  1.00945 -0.160097  0.051952 -0.0526105 0.000666667
 0.999001 -0.134371  0.143299 0.0751703 0.000666667
 0.997792 -0.194137  0.145669 0.0387897 0.000666667
 0.990254 -0.158697  0.129112 0.0355847 0.000666667
 0.990194 -0.147221  0.117489 -0.0664326 0.000666667
  1.01474 -0.118589  0.165125 -0.165501 0.000666667
 0.988475 -0.150476  0.161733 -0.0533273 0.000666667
  1.00468 -0.110942  0.146522 -0.0257859 0.000666667
  1.00595 -0.118373 0.0809961 0.0369754 0.000666667
 0.999071 -0.147809  0.219012 0.108946 0.000666667
 0.990845 -0.108261  0.123095 0.113922 0.000666667
 0.996557 -0.134114  0.144126 0.0682942 0.000666667
 0.990184 -0.165389  0.135971 -0.0972498 0.000666667
  1.01235 -0.118599  0.149107 -0.119809 0.000666667
  1.00313 -0.101038  0.116965 0.149284 0.000666667
 0.990826 -0.147022 0.0987991 -0.0928659 0.000666667
 0.991188 -0.167713  0.184238 -0.0207333 0.000666667
 0.991941 -0.159187  0.161038 -0.141079 0.000666667
  1.00569 -0.126266 0.0774855 -0.0130886 0.000666667
 0.985938 -0.162903  0.119847 -0.0396879 0.000666667
   1.01052 -0.0561321   0.117172 0.0434247 0.000666667
 0.986947 -0.157723  0.133052 0.0747403 0.000666667
0.997026 -0.17107  0.13864 -0.0205445 0.000666667
0.982879 -0.14686 0.111224 0.12855 0.000666667
 0.995963 -0.162007  0.125283 0.0448156 0.000666667
  1.00678 -0.161265   0.09846 0.112065 0.000666667
 0.997582 -0.193877  0.146115 0.0512387 0.000666667
  0.98871 -0.158986  0.134471 0.0847067 0.000666667
  1.00064 -0.120406 0.0738727 -0.109779 0.000666667
  1.01186 -0.109127 0.0695375 0.0190115 0.000666667
 0.987942 -0.161494  0.138392 -0.208673 0.000666667
  1.01436 -0.119514  0.164931 -0.1777 0.000666667
  1.01339 -0.109007  0.119566 -0.142636 0.000666667
  1.00891 -0.113975 0.0353185 0.129812 0.000666667
  1.01477 -0.114743 0.0832952 0.0957963 0.000666667
   1.0017 -0.126163  0.130237 0.00323561 0.000666667
   1.0021 -0.132769  0.108034 -0.0774577 0.000666667
 0.998541 -0.162836  0.179985 0.110224 0.000666667
 0.992857 -0.198928  0.098572 -0.0296805 0.000666667
 0.997202 -0.153369  0.113486 -0.0135243 0.000666667
   1.00175 -0.0999146   0.122223 0.0351026 0.000666667
 0.988636 -0.189608  0.133539 -0.139092 0.000666667
 0.989059 -0.135779  0.115446 -0.0522738 0.000666667
 0.996887 -0.109337 0.0907872 0.0954808 0.000666667
  1.00889 -0.111321  0.154151 -0.0766735 0.000666667
  1.02733 -0.195597 0.0616032 0.023232 0.000666667
 0.994837 -0.142181  0.148961 0.0710449 0.000666667
 1.00226 -0.12515  0.14527 0.157274 0.000666667
0.989674 -0.14921 0.153615 0.0861043 0.000666667
  1.00209 -0.111814  0.109155 0.00110492 0.000666667
 0.983133 -0.167543  0.154133 -0.0899309 0.000666667
  1.00553 -0.136638  0.162664 0.0589906 0.000666667
  1.00886 -0.122776 0.0901737 -0.0164904 0.000666667
 0.982917 -0.148347  0.131131 0.132842 0.000666667
 0.995514 -0.140265  0.162746 0.141042 0.000666667
  0.99576 -0.161316  0.129342 -0.0923338 0.000666667
 0.993428 -0.152015   0.17235 -0.0090207 0.000666667
   1.00214 -0.0796294  0.0547851 0.258115 0.000666667
  1.01145 -0.113679  0.138894 -0.162563 0.000666667
  1.00892 -0.114641  0.104109 -0.042656 0.000666667
 0.998628 -0.190721  0.179033 0.0279714 0.000666667
  1.00587 -0.088466  0.135372 -0.130739 0.000666667
  1.01058 -0.161559 0.0518453 -0.0655196 0.000666667
  0.98551 -0.158068  0.119487 0.0240114 0.000666667
 0.996455 -0.130677  0.132922 0.16133 0.000666667
 0.991052 -0.167106  0.183404 -0.0282613 0.000666667
 0.994059 -0.150211  0.171865 -0.0307718 0.000666667
 0.991807 -0.147785   0.15836 -0.0149453 0.000666667
 0.994373 -0.193012  0.171462 -0.0246278 0.000666667
  0.99577 -0.169341  0.139414 -0.0030392 0.000666667
 0.999819 -0.107866  0.138035 0.0770352 0.000666667
 0.979769 -0.171589  0.142608 0.276684 0.000666667
   1.00996 -0.0458433   0.118819 0.0869516 0.000666667
 0.986338 -0.158649  0.134671 0.0740603 0.000666667
 0.988357 -0.166433  0.134733 -0.112894 0.000666667
  1.00287 -0.106623  0.174778 0.184624 0.000666667
 0.996039 -0.137713  0.124482 -0.115877 0.000666667
   1.01267 -0.0946231   0.155842 -0.126472 0.000666667
 0.990472 -0.182872   0.12594 0.220917 0.000666667
 0.984995 -0.167502 0.0894231 0.014676 0.000666667
   1.0031 -0.115386 0.0692307 0.0273769 0.000666667
   1.00933 -0.0862071   0.154254 -0.176842 0.000666667
 0.985199 -0.164034   0.12112 -0.0319167 0.000666667
 0.985842 -0.161322  0.138071 -0.215269 0.000666667
  1.00888 -0.108071  0.164053 0.0505752 0.000666667
 0.999601 -0.138181  0.133212 -0.012762 0.000666667
   1.0146 -0.112659  0.131453 -0.224499 0.000666667
 0.993991 -0.159447  0.129418 -0.112635 0.000666667
0.978529 -0.17083 0.142347 0.252468 0.000666667
  0.99588 -0.137939  0.107918 -0.161407 0.000666667
  1.01181 -0.107265  0.110748 -0.0360459 0.000666667
  1.00936 -0.111929 0.0960172 0.218573 0.000666667
 0.992605 -0.143907 0.0816254 0.162865 0.000666667
 0.996705 -0.116476 0.0697671 0.0591337 0.000666667
   1.00971 -0.0723026  0.0657576 0.140605 0.000666667
 0.999355 -0.137355  0.116777 0.015015 0.000666667
  0.99399 -0.148407  0.117425 -0.0563336 0.000666667
   0.9963 -0.139212 0.0976208 0.0406157 0.000666667
 0.998503 -0.138009  0.133189 -0.017735 0.000666667
  0.98566 -0.169043 0.0857912 -0.0547038 0.000666667
 0.984515 -0.174065  0.114818 0.103811 0.000666667
 0.995462 -0.145688   0.11862 -0.0317312 0.000666667
 0.994918 -0.147425  0.155079 -0.107939 0.000666667
  1.0075 -0.12102  0.09071 -0.000718795 0.000666667
 0.994761 -0.145917  0.145541 0.142522 0.000666667
  1.00143 -0.079386 0.0544679 0.271677 0.000666667
   1.01048 -0.0993974  0.0944138 0.0183882 0.000666667
 0.999567 -0.110116  0.105144 -0.00161954 0.000666667
  1.00235 -0.119591  0.144832 0.164 0.000666667
 0.995083 -0.139742  0.098348 0.0454824 0.000666667
  1.01135 -0.120469  0.146371 -0.106047 0.000666667
 0.985243 -0.161144  0.131831 0.0477359 0.000666667
  1.00087 -0.125274  0.143556 0.159216 0.000666667
 0.985951 -0.175347  0.152058 -0.0457327 0.000666667
  1.00988 -0.111755  0.154246 -0.07283 0.000666667
0.983311 -0.14668 0.130006 0.117026 0.000666667
 0.997878 -0.187635  0.180411 0.0237106 0.000666667
 0.998878 -0.206984  0.121594 0.0541816 0.000666667
 0.998773  -0.13854 0.0945538 -0.0248577 0.000666667
   1.00105 -0.0994501   0.123511 0.034459 0.000666667
    1.005 -0.135409 0.0851847 0.00335089 0.000666667
  0.99463 -0.144465   0.11863 -0.0522328 0.000666667
 0.99617 -0.19172 0.180299 0.0443139 0.000666667
 0.993351 -0.136321  0.102803 0.077933 0.000666667
0.990573 -0.18353 0.142943 0.0101797 0.000666667
 0.996803 -0.136307  0.124851 -0.13123 0.000666667
  1.01135 -0.105881  0.141004 0.149195 0.000666667
 0.999704 -0.136798  0.130367 -0.0127697 0.000666667
 0.997005 -0.138475  0.162671 0.143033 0.000666667
0.986032   -0.158 0.118309 0.0140223 0.000666667
 0.991979 -0.166013  0.108856 -0.0835121 0.000666667
 0.987512 -0.153394  0.156015 0.0378042 0.000666667
0.984348 -0.18104 0.114362 0.0544136 0.000666667
   1.00946 -0.0459573   0.119201 0.0803867 0.000666667
 0.988969 -0.169208  0.110883 -0.100353 0.000666667
  1.01003 -0.121721 0.0991195 0.140185 0.000666667
  1.01038 -0.111756 0.0958171 0.208189 0.000666667
  0.99876 -0.153589  0.138267 0.0263435 0.000666667
 0.992406 -0.199011  0.100145 -0.0347407 0.000666667
   1.0045 -0.111424  0.109318 -0.00180138 0.000666667
  1.00091 -0.110466  0.122437 0.0250878 0.000666667
 1.00914 -0.11069 0.154377 -0.0631201 0.000666667
  1.00754 -0.119994   0.14564 0.05804 0.000666667
  0.99463 -0.109703  0.104623 -0.104037 0.000666667
 0.978023 -0.178845  0.106854 0.0501281 0.000666667
0.985868 -0.17129 0.132112 0.0144769 0.000666667
 0.992112 -0.163576 0.0844667 -0.0564196 0.000666667
0.995404 -0.13953 0.164477 0.143378 0.000666667
 0.995731 -0.137835  0.149949 0.0622532 0.000666667
 0.981628 -0.187047  0.107926 -0.0963884 0.000666667
  0.99717 -0.149564  0.137511 0.0590511 0.000666667
   1.01145 -0.0589878   0.118076 0.0460753 0.000666667
  1.01749 -0.112321  0.132535 -0.231574 0.000666667
 0.992276 -0.198425  0.100729 -0.0378554 0.000666667
   0.9874 -0.139687  0.122407 -0.116929 0.000666667
  1.01047 -0.106746  0.110103 -0.034349 0.000666667
 0.987867 -0.169309  0.109318 -0.085127 0.000666667
 0.983422 -0.144108  0.112709 0.149269 0.000666667
 0.987419 -0.165401  0.087304 0.0303846 0.000666667
  0.98636 -0.167117 0.0891271 -0.0597171 0.000666667
  1.00333 -0.112823   0.11756 -0.00517158 0.000666667
  1.00972 -0.108623 0.0689538 0.0174183 0.000666667
  1.01605  -0.11491 0.0861543 0.104575 0.000666667
   1.0094 -0.111653  0.198822 0.0388119 0.000666667
 0.994875 -0.159924  0.126807 0.0661038 0.000666667
  0.99471 -0.161398  0.127902 -0.102749 0.000666667
 0.994803 -0.165274   0.13199 -0.00941763 0.000666667
  0.99154 -0.145086  0.097468 -0.0945786 0.000666667
 0.998982 -0.124511  0.148714 0.11037 0.000666667
   1.0049 -0.111449  0.146264 -0.0361787 0.000666667
 0.996913 -0.134959  0.102404 0.0678 0.000666667
 0.995314 -0.174488  0.127378 0.0395069 0.000666667
  1.00643 -0.129929 0.0775024 -0.0275061 0.000666667
 0.989623 -0.149495  0.151637 0.101135 0.000666667
 0.994267 -0.188394   0.15959 0.113751 0.000666667
   1.00283 -0.0998322    0.11769 0.152826 0.000666667
 0.999961 -0.119504 0.0757131 -0.126903 0.000666667
 0.991994 -0.145325 0.0984767 -0.0884758 0.000666667
  1.02852 -0.196965  0.063533 0.0287785 0.000666667
  1.00805 -0.141377 0.0694801 -0.0707373 0.000666667
 0.989986 -0.147393  0.098165 -0.0824252 0.000666667
  1.01279 -0.119949  0.166288 -0.161198 0.000666667
  0.99132 -0.173897  0.112478 0.0184749 0.000666667
 0.996535 -0.125057 0.0730322 0.13813 0.000666667
  1.01055 -0.110696  0.096324 0.205912 0.000666667
 0.989305 -0.101431  0.117829 -0.16885 0.000666667
 0.992413 -0.146491  0.116875 -0.0719996 0.000666667
  0.98614 -0.164764  0.087202 0.00850689 0.000666667
  1.00284 -0.104311  0.173694 0.18914 0.000666667
 0.989782 -0.175983  0.113178 0.0348059 0.000666667
 0.984858 -0.178636  0.144725 0.0357686 0.000666667
 0.992117 -0.137233  0.107154 -0.046168 0.000666667
   1.0013  -0.16454 0.0900018 0.0332317 0.000666667
  1.01322 -0.111892  0.199824 0.0418136 0.000666667
 0.987835 -0.184832  0.122865 -0.0693859 0.000666667
 0.987079 -0.162565  0.119745 -0.0555252 0.000666667
 0.997771 -0.130929  0.131589 0.165183 0.000666667
 0.996924 -0.150152  0.130216 -0.0100499 0.000666667
   1.00903 -0.0839391   0.152116 -0.158254 0.000666667
  0.98898 -0.170865  0.110884 -0.0969195 0.000666667
  1.01083 -0.111261  0.199435 0.0378457 0.000666667
  1.01106 -0.117564  0.144835 -0.126276 0.000666667
 0.995975 -0.192836  0.176973 0.0271427 0.000666667
 0.987734 -0.170331  0.110562 -0.108729 0.000666667
 0.980211 -0.170264  0.142639 0.270287 0.000666667
   1.00902 -0.0867906   0.154876 -0.150875 0.000666667
   1.0067 -0.129563 0.0800745 -0.0364018 0.000666667
 0.984932 -0.163114  0.110209 -0.0750833 0.000666667
 0.989822 -0.161356 0.0880791 0.000530875 0.000666667
 0.994476 -0.139141 0.0986448 0.0450348 0.000666667
   1.01087 -0.0472666   0.119289 0.0796506 0.000666667
 0.988351 -0.158061  0.134906 0.0363094 0.000666667
 0.985493 -0.158779  0.118935 0.0190284 0.000666667
 0.984121 -0.163589  0.110574 -0.0802652 0.000666667
 0.984588 -0.172937  0.130708 0.034995 0.000666667
  1.00938 -0.138853 0.0687498 -0.0710556 0.000666667
 0.994971 -0.172996  0.115367 -0.14097 0.000666667
 0.993391 -0.160025  0.108899 -0.00807885 0.000666667
 0.989386 -0.163335 0.0881479 0.00612767 0.000666667
 0.993094 -0.137423  0.107016 -0.0585735 0.000666667
  1.01033 -0.107467  0.110199 -0.00661718 0.000666667
   1.00866 -0.0475907   0.120021 0.0871718 0.000666667
    1.0105 -0.0580145   0.118906 0.0354756 0.000666667
 0.997344 -0.164401  0.179941 0.115794 0.000666667
 1.00636 -0.11775 0.081908 0.0367719 0.000666667
 0.986464 -0.165172 0.0881428 0.0453785 0.000666667
  1.00116 -0.126459  0.110643 -0.0461104 0.000666667
 0.994957 -0.161094  0.126877 0.0604403 0.000666667
 0.999551 -0.143874   0.17217 0.0634642 0.000666667
   1.01284 -0.0929917    0.15706 -0.140235 0.000666667
 0.994693 -0.139113  0.163289 0.154728 0.000666667
 0.994868 -0.171469  0.108054 -0.0395418 0.000666667
    1.009 -0.114176 0.0366047 0.142658 0.000666667
0.986351 -0.16267  0.11873 -0.0391601 0.000666667
 0.992092 -0.147308 0.0966113 -0.089876 0.000666667
 0.992625 -0.164711  0.108397 -0.0901345 0.000666667
 0.991968 -0.169152  0.186138 -0.0270712 0.000666667
 1.01168 -0.10444 0.140121 0.165496 0.000666667
  1.00478 -0.121952  0.148539 0.0211551 0.000666667
 0.988528 -0.161119 0.0852852 -0.00133671 0.000666667
  1.02925  -0.19739 0.0618032 0.0264034 0.000666667
   1.01024 -0.0989981   0.123886 0.160566 0.000666667
  1.01494 -0.114003 0.0839508 0.0922059 0.000666667
 0.997724 -0.149647  0.127507 -0.0271456 0.000666667
 0.988175 -0.207313  0.109089 -0.0869675 0.000666667
   1.00924 -0.0866041   0.152943 -0.142755 0.000666667
 0.98813 -0.17066 0.109152 -0.0982539 0.000666667
  0.99643 -0.171946 0.0727054 -0.137837 0.000666667
 0.989541 -0.168288  0.134637 -0.0969417 0.000666667
 0.988712 -0.142369  0.143194 0.05252 0.000666667
  1.00559 -0.114885 0.0664105 0.0450416 0.000666667
 0.989227 -0.156518  0.145135 0.00442704 0.000666667
  1.00369 -0.167825 0.0840503 0.0628408 0.000666667
  1.00672 -0.106434 0.0764288 -0.171951 0.000666667
   1.0165 -0.113492   0.13121 -0.241893 0.000666667
 0.990739 -0.150571  0.171236 -0.0239871 0.000666667
  1.00991 -0.111663 0.0955341 0.214714 0.000666667


==> output_ims_3_3_3_1/entropy_action_1.txt <==
45.0384
 0.996525 -0.156435   0.11295 -0.00516874 0.000666667
 0.990965 -0.145991  0.106391 0.194803 0.000666667
 0.997156 -0.144222  0.127413 -0.120408 0.000666667
 0.99555 -0.14885 0.128669 -0.018129 0.000666667
   0.9954 -0.146926  0.115537 -0.0739213 0.000666667
 0.993549 -0.149624  0.172485 0.0092858 0.000666667
 0.986593 -0.147112  0.110047 0.138674 0.000666667
 0.994013 -0.152914  0.172875 0.00563413 0.000666667
0.990787 -0.15722 0.102219 -0.0317728 0.000666667
 0.990218 -0.146257 0.0990088 -0.097242 0.000666667
 0.983419 -0.162014  0.187312 -0.0210691 0.000666667
 0.990882 -0.148701  0.100321 -0.0771682 0.000666667
 0.987321 -0.152575  0.107899 0.00219148 0.000666667
  1.00265 -0.155573   0.07238 0.130931 0.000666667
 0.988899 -0.152715  0.155049 0.0228237 0.000666667
 0.986373 -0.157814 0.0909449 0.185941 0.000666667
 0.989545 -0.157713 0.0899752 0.218345 0.000666667
 0.981288 -0.148958  0.131813 0.102729 0.000666667
 0.987983 -0.154286   0.10577 0.0244731 0.000666667
 0.995621 -0.140332 0.0732307 -0.204397 0.000666667
 0.987479 -0.149555  0.108157 0.189143 0.000666667
  1.00918 -0.160947  0.054936 -0.0600834 0.000666667
 0.987979 -0.148047  0.106369 0.177305 0.000666667
 0.991131 -0.161492 0.0868177 0.00663132 0.000666667
   0.9864 -0.150028  0.161032 -0.0540634 0.000666667
 0.985894 -0.153449  0.153374 0.0434904 0.000666667
 0.995653 -0.146521  0.127439 -0.152191 0.000666667
 0.988606 -0.146691  0.107548 0.220683 0.000666667
 0.984983 -0.160705  0.150307 -0.127757 0.000666667
 0.985075 -0.168001 0.0871075 0.0410299 0.000666667
 0.993359 -0.147661  0.116691 -0.0619882 0.000666667
  0.98914 -0.147682 0.0992964 -0.0783257 0.000666667
  0.99368 -0.146239  0.118393 -0.0786538 0.000666667
 0.995619 -0.142353 0.0740518 -0.215806 0.000666667
 0.994962  -0.14298 0.0737964 -0.216942 0.000666667
 0.991746 -0.146697 0.0945647 -0.0717922 0.000666667
 0.993115 -0.148132  0.115595 -0.0574961 0.000666667
 0.990399 -0.144962 0.0978406 -0.0817259 0.000666667
 0.992188 -0.148093  0.118561 -0.0487295 0.000666667
 0.986749 -0.151567  0.161998 -0.0503069 0.000666667
 0.988781 -0.150759  0.154182 0.0261332 0.000666667
 0.996929  -0.15204 0.0952958 0.13728 0.000666667
 0.991993 -0.147869  0.117698 -0.0645608 0.000666667
0.990964 -0.14663 0.156891 0.00574608 0.000666667
 0.984646 -0.148677  0.130042 0.141488 0.000666667
  0.98563 -0.150794  0.105303 0.0107395 0.000666667
 0.990582 -0.153402  0.105855 -0.0135849 0.000666667
 0.992145 -0.148282  0.115391 -0.0552416 0.000666667
 0.988645 -0.144919 0.0969573 -0.093323 0.000666667
 0.986102 -0.153647  0.105315 0.0156895 0.000666667
 0.988587 -0.146908  0.107762 0.169178 0.000666667
 0.995096 -0.153924  0.110128 0.000496601 0.000666667
 0.985651 -0.165041 0.0866202 0.0376486 0.000666667
 0.997298 -0.153316  0.137531 0.0248884 0.000666667
 0.985578 -0.151382  0.160058 -0.0566657 0.000666667
0.986031 -0.14898 0.108564 0.00305738 0.000666667
 0.999381 -0.153018  0.109734 0.0162571 0.000666667
 0.991913 -0.169794 0.0562059 -0.119592 0.000666667
 0.996885 -0.153161 0.0943061 0.131694 0.000666667
 0.997706 -0.150348  0.138957 0.0577191 0.000666667
 0.990393 -0.153593  0.153995 0.0308735 0.000666667
 0.991542 -0.158042  0.162836 -0.140805 0.000666667
 0.992566 -0.168773 0.0560515 -0.126233 0.000666667
 0.988247 -0.153488  0.154522 0.0290543 0.000666667
  0.98808 -0.152129  0.153932 0.0454653 0.000666667
 0.993597 -0.144936  0.149403 0.133658 0.000666667
  0.99786 -0.147443  0.222472 0.0978671 0.000666667
 0.995969 -0.148897  0.138615 0.0589785 0.000666667
 0.991958 -0.148084  0.114775 -0.0791579 0.000666667
0.989087  -0.1494 0.152851 0.0764328 0.000666667
 0.987112 -0.161471  0.185979 -0.0395782 0.000666667
 0.987954 -0.156201 0.0907984 0.22373 0.000666667
 0.983193 -0.147325  0.128734 0.102627 0.000666667
 0.992241 -0.146795 0.0957513 -0.0759895 0.000666667
  1.00025  -0.15863 0.0729527 0.101567 0.000666667
 0.991511 -0.157427  0.145074 -0.0122265 0.000666667
  1.01135 -0.162374  0.051969 -0.0400413 0.000666667
 0.992623 -0.144141  0.116759 0.0115646 0.000666667
 0.992436 -0.145994 0.0670042 -0.149833 0.000666667
 0.982591 -0.153044  0.106537 0.0356039 0.000666667
 0.993907 -0.162333  0.108478 -0.00138747 0.000666667
  0.99258 -0.157136  0.161223 -0.140657 0.000666667
 0.983568 -0.156333  0.125265 0.114995 0.000666667
 0.997038 -0.162531  0.182045 0.126563 0.000666667
 0.986276 -0.147967  0.108324 0.215068 0.000666667
 0.993054 -0.148929   0.17173 -0.0360655 0.000666667
 0.997169 -0.151161 0.0776441 -0.0892558 0.000666667
 0.985709 -0.155959 0.0882465 0.207145 0.000666667
 0.992443 -0.169214 0.0550683 -0.112344 0.000666667
 0.994551 -0.149334  0.128648 -0.032068 0.000666667
 0.987166 -0.147359  0.105128 0.204093 0.000666667
 0.993604 -0.147551  0.118638 -0.0672423 0.000666667
0.993149 -0.15981 0.164369 -0.137797 0.000666667
  1.00078 -0.159594    0.1593 0.0272301 0.000666667
 0.993118 -0.145092 0.0971024 -0.0864829 0.000666667
 0.985035 -0.153692  0.105402 0.0228902 0.000666667
0.983132 -0.15151 0.107371 0.0214092 0.000666667
 0.994756 -0.149341  0.129846 -0.0191872 0.000666667
 0.988966 -0.153219   0.15318 0.0200057 0.000666667
 0.996239 -0.146184  0.153488 -0.096661 0.000666667
 0.997615 -0.152275  0.111571 -0.00213297 0.000666667
 0.988752 -0.153427 0.0918142 0.194673 0.000666667
 0.988632 -0.150996  0.161064 -0.0661783 0.000666667
 0.983466 -0.148487  0.110627 0.126763 0.000666667
 0.991822 -0.145541 0.0977612 -0.0948433 0.000666667
 0.992765 -0.164561 0.0719222 0.0850028 0.000666667
 0.991876 -0.147283 0.0665908 -0.135546 0.000666667
 0.997918 -0.152721  0.137827 0.0223492 0.000666667
 0.995954 -0.139803 0.0959608 0.0424508 0.000666667
 0.987745 -0.157873  0.144754 0.00587568 0.000666667
 0.992234 -0.168798 0.0562968 -0.11072 0.000666667
 0.999026 -0.151825  0.108841 0.0424238 0.000666667
 0.988514 -0.154604 0.0942256 0.213759 0.000666667
 0.994087 -0.143513  0.081871 0.171293 0.000666667
 0.991452 -0.150237  0.154516 0.00137161 0.000666667
 0.989005 -0.146994 0.0957344 -0.0949542 0.000666667
 0.999582 -0.148834  0.139517 -0.0466797 0.000666667
 0.996033 -0.156127  0.122393 0.0530766 0.000666667
 0.997552 -0.152927 0.0970277 0.132883 0.000666667
 0.991457 -0.147894  0.118086 -0.0689161 0.000666667
  0.99007 -0.147383  0.117167 -0.0852561 0.000666667
   0.9902 -0.146839  0.118009 -0.0635609 0.000666667
 0.983098 -0.160606  0.185887 -0.0308545 0.000666667
 0.982601 -0.153307  0.131315 -0.119022 0.000666667
  0.99632 -0.145979  0.125496 -0.123719 0.000666667
 0.990511 -0.155726 0.0917806 0.210445 0.000666667
 0.989425 -0.149783  0.108091 0.195005 0.000666667
 0.997307 -0.152192 0.0958069 0.13208 0.000666667
  1.01652 -0.146358 0.0879525 -0.0153085 0.000666667
 0.992583 -0.144515 0.0809884 0.1711 0.000666667
 0.991368 -0.149295  0.116654 -0.073474 0.000666667
 0.986736 -0.153444  0.106655 0.0433556 0.000666667
 0.985127 -0.156968  0.150025 -0.00885147 0.000666667
 0.988732 -0.155746 0.0874324 0.211728 0.000666667
0.985777 -0.14854 0.106674 0.0419196 0.000666667
 0.999917 -0.147111  0.219012 0.108948 0.000666667
 0.983558 -0.159884  0.152892 0.00772276 0.000666667
 0.992495 -0.157544  0.129124 0.0316774 0.000666667
  1.01876 -0.147592 0.0873313 -0.012805 0.000666667
  0.98464 -0.159363  0.131395 0.0482107 0.000666667
0.983548 -0.15814 0.148991 0.00247394 0.000666667
0.989259 -0.16161 0.084787 -0.0101234 0.000666667
 0.994555 -0.159571  0.161705 -0.14354 0.000666667
 0.989466 -0.148688  0.108058 0.199446 0.000666667
 0.996248 -0.148881  0.128985 -0.00691546 0.000666667
  0.98921 -0.144487  0.100192 -0.0810255 0.000666667
 0.986431 -0.150576  0.106474 0.00524027 0.000666667
 0.998987 -0.153259 0.0964968 0.133666 0.000666667
 0.987454 -0.148252  0.107589 0.224398 0.000666667
 0.996264 -0.154316  0.111914 -0.0156446 0.000666667
 0.986929 -0.157902  0.146079 0.0067916 0.000666667
  1.01005 -0.160358 0.0530543 -0.0767894 0.000666667
 0.985893 -0.150545  0.110008 0.0374487 0.000666667
 0.985342 -0.147112  0.107558 0.0166233 0.000666667
 0.988187 -0.146829  0.107424 0.186517 0.000666667
 0.995189 -0.144129  0.117694 -0.0165576 0.000666667
 0.997502 -0.152325 0.0970111 0.13455 0.000666667
 0.983948 -0.147329  0.113443 0.132654 0.000666667
 0.987611 -0.148405  0.108538 0.203717 0.000666667
 0.985231 -0.148711  0.108631 0.028605 0.000666667
 0.986549 -0.156455  0.119333 0.0156069 0.000666667
  1.01043 -0.159861 0.0533522 -0.0652132 0.000666667
 0.991062 -0.155717  0.101727 -0.0213082 0.000666667
0.999855 -0.15184 0.107767 0.0212992 0.000666667
 0.991169 -0.146559 0.0996924 -0.107389 0.000666667
  0.98255 -0.150651  0.105972 0.00493889 0.000666667
 0.990029 -0.141646  0.118183 -0.101584 0.000666667
 0.988195 -0.157314   0.10146 -0.0210658 0.000666667
 0.984618 -0.146349  0.109059 0.0288775 0.000666667
 0.988876 -0.156364 0.0903905 0.194154 0.000666667
 0.983334 -0.147149  0.108657 0.0274282 0.000666667
 0.996631 -0.153818 0.0953909 0.131727 0.000666667
 0.990436 -0.157933  0.145737 -0.00416734 0.000666667
 0.997429 -0.153132   0.13636 0.0256505 0.000666667
0.996227 -0.15043 0.130447 -0.0240982 0.000666667
 0.984157 -0.145635  0.112946 0.145053 0.000666667
 0.994424 -0.145446 0.0801954 0.171773 0.000666667
 0.990224 -0.153948  0.154275 0.0234497 0.000666667
 0.984461 -0.162164  0.188915 -0.0265497 0.000666667
 0.987294 -0.148661  0.107304 0.180049 0.000666667
 0.994224 -0.144791 0.0813482 0.168748 0.000666667
 0.996266 -0.151795 0.0972012 0.148978 0.000666667
 0.993771 -0.164635 0.0844309 -0.071279 0.000666667
 0.985688 -0.164273  0.186664 -0.0160648 0.000666667
 0.997371 -0.148058  0.140236 0.0358494 0.000666667
 0.996494 -0.163667  0.180209 0.11243 0.000666667
  0.98526 -0.151339  0.159809 -0.066153 0.000666667
0.992961 -0.14681 0.116402 -0.058896 0.000666667
 0.987637 -0.146973   0.10622 0.20655 0.000666667
 0.983201 -0.157786  0.150644 0.00383195 0.000666667
 0.994575 -0.148774  0.114985 -0.064144 0.000666667
 0.989965 -0.151049  0.152279 0.0906169 0.000666667
 0.993634 -0.144818 0.0822673 0.184394 0.000666667
0.989635 -0.14929 0.117171 -0.0712117 0.000666667
 0.991072 -0.150481  0.155163 -0.0112829 0.000666667
 0.993939 -0.154309  0.171025 -0.00920212 0.000666667
 0.981972 -0.147172  0.112655 0.135706 0.000666667
  0.99524 -0.147287  0.155352 -0.0691274 0.000666667
 0.989561 -0.155476  0.126043 0.0558742 0.000666667
 0.989454 -0.148176   0.11575 -0.0646779 0.000666667
 0.998318 -0.163763  0.179708 0.129725 0.000666667
 0.991997 -0.156555   0.10243 -0.0302871 0.000666667
 0.986737 -0.148545  0.105464 0.195719 0.000666667
 0.990749 -0.146341 0.0975484 -0.0930718 0.000666667
 0.992748 -0.161648  0.161993 -0.114537 0.000666667
 0.991256 -0.146909 0.0971293 -0.121691 0.000666667
0.994056  -0.1488 0.154812 -0.0994502 0.000666667
 0.994576 -0.151144 0.0671926 -0.126637 0.000666667
 0.993471 -0.148447  0.119135 -0.0612322 0.000666667
 0.984839 -0.147822  0.105959 0.0141929 0.000666667
 0.993219 -0.159056  0.158985 -0.130981 0.000666667
0.988591 -0.15254 0.151747 0.0850331 0.000666667
 0.996504 -0.151274 0.0971344 0.149384 0.000666667
 0.983365 -0.162575  0.188761 -0.014986 0.000666667
 0.996715 -0.152558 0.0948755 0.127171 0.000666667
  0.98476 -0.164473  0.121799 -0.0201936 0.000666667
 0.982386 -0.151065  0.105892 0.0199602 0.000666667
  1.00054 -0.153723 0.0715564 0.143098 0.000666667
  1.01083 -0.158998 0.0525606 -0.0719549 0.000666667
 0.990885 -0.147201  0.117896 -0.0582173 0.000666667
 0.983538 -0.151357  0.162303 -0.0799145 0.000666667
 0.989194 -0.155919   0.10053 -0.00607322 0.000666667
  1.00958 -0.160314 0.0531048 -0.0739551 0.000666667
0.992858 -0.15856  0.11218 -0.0215435 0.000666667
 0.987209 -0.151748  0.104565 0.0171126 0.000666667
  0.98893 -0.155898  0.102567 -0.0178548 0.000666667
  1.00072 -0.152378  0.108288 0.0212619 0.000666667
0.985479 -0.15192 0.110337 0.00946736 0.000666667
  0.99093 -0.165913 0.0715886 0.103696 0.000666667
 0.986231 -0.146238  0.105916 0.00181056 0.000666667
  1.01086 -0.160704 0.0534437 -0.0636696 0.000666667
 0.989429 -0.146232  0.108415 0.160951 0.000666667
 0.996108 -0.151231 0.0952007 0.129059 0.000666667
  0.99807 -0.146599  0.138986 0.0416255 0.000666667
 0.989178 -0.151845  0.154516 0.0428919 0.000666667
 0.996739 -0.144729  0.130322 -0.11506 0.000666667
 0.986004 -0.157072  0.151425 -0.00195662 0.000666667
 0.985979 -0.148687  0.130662 0.094181 0.000666667
 0.987794 -0.150831  0.107807 0.026163 0.000666667
 0.994247 -0.148153  0.117435 -0.0563768 0.000666667
 0.998739 -0.150163   0.13954 0.0475262 0.000666667
0.987754 -0.15907 0.134853 0.0697359 0.000666667
 0.981957 -0.153333  0.104959 0.0282377 0.000666667
 0.987783 -0.147674  0.107095 0.203218 0.000666667
 0.984517 -0.160404  0.152257 -0.102316 0.000666667
0.985824 -0.15447  0.15538 0.0444986 0.000666667
 0.989983 -0.142223  0.113124 -0.0880277 0.000666667
  1.01643 -0.148223 0.0861606 0.00305778 0.000666667
 0.986019 -0.152609  0.106472 0.0171045 0.000666667
 1.00057 -0.14852 0.140542 -0.0408669 0.000666667
 0.982714 -0.164349  0.185746 0.00322287 0.000666667
 0.988301 -0.148959  0.106789 0.187875 0.000666667
 0.984505 -0.152444  0.103964 0.0183265 0.000666667
 0.986814 -0.146626  0.107247 0.192142 0.000666667
 0.988341 -0.153384   0.15521 0.0484416 0.000666667
 0.987515 -0.147533  0.110242 0.0220064 0.000666667
 0.994779 -0.145138  0.116291 0.0104843 0.000666667
 0.988871 -0.157161  0.146102 0.00607761 0.000666667
 0.988787 -0.149596  0.108418 0.210533 0.000666667
     1.01 -0.160437  0.051661 -0.0612641 0.000666667
 0.989259 -0.156163 0.0919261 0.216818 0.000666667
  0.98606 -0.149445  0.106931 0.00880061 0.000666667
0.988949 -0.14594  0.10617 0.22315 0.000666667
 0.991268 -0.147212 0.0985738 -0.112801 0.000666667
 0.993035 -0.144224  0.118221 -0.0361702 0.000666667
 0.998036 -0.145487  0.134071 -0.104183 0.000666667
 0.986057 -0.165962  0.189509 -0.00895159 0.000666667
0.992929 -0.14798 0.117397 -0.0754433 0.000666667
 0.985563 -0.150287  0.105402 0.0228239 0.000666667
 0.991347 -0.148086  0.113902 -0.070045 0.000666667
 0.991374 -0.145303     0.118 -0.0513343 0.000666667
  0.98791 -0.156472  0.142752 -0.0236809 0.000666667
 0.997144 -0.151788 0.0965544 0.132945 0.000666667
   0.9856 -0.148621  0.106327 -0.00448537 0.000666667
 0.995988 -0.152294 0.0942269 0.122033 0.000666667
 0.991078 -0.151748  0.153538 0.0422535 0.000666667
 0.986489 -0.154242  0.107421 0.000498101 0.000666667
 0.992885 -0.171271 0.0558402 -0.122485 0.000666667
 0.994235 -0.149083 0.0643699 -0.174876 0.000666667
0.990797 -0.15958 0.129771 0.00418049 0.000666667
  1.00175 -0.156526 0.0724159 0.133994 0.000666667
 0.995239 -0.146112  0.118395 -0.0369015 0.000666667
  1.00044 -0.159555  0.160494 0.0271441 0.000666667
 0.986417 -0.159909  0.135533 0.0576569 0.000666667
0.988057 -0.15468 0.155709 0.0197058 0.000666667
 0.982553 -0.156922  0.123395 0.107943 0.000666667
 0.991175 -0.156098  0.146077 -0.017076 0.000666667
 0.990609 -0.143518  0.113868 -0.0913145 0.000666667
 0.979235 -0.154571  0.124931 0.137754 0.000666667
 0.986324 -0.154436  0.154438 0.0366046 0.000666667
 0.993932 -0.148714  0.128671 -0.0319364 0.000666667
 0.991386 -0.150982  0.116479 -0.0478372 0.000666667
   0.9989 -0.152399  0.135879 0.019339 0.000666667
 0.987961 -0.156082 0.0902546 0.211299 0.000666667
 0.992631 -0.150313  0.118539 -0.0713766 0.000666667
  1.00787  -0.16038 0.0519511 -0.0797913 0.000666667
 0.991256 -0.153724  0.130572 0.0114693 0.000666667
 0.993101 -0.158585  0.163763 -0.142752 0.000666667
 0.985373 -0.150579  0.163069 -0.0566239 0.000666667
  1.00856 -0.140593 0.0692404 -0.0483431 0.000666667
 0.990797 -0.147466  0.118946 -0.0546633 0.000666667
 0.997583 -0.149698  0.130064 -0.00469248 0.000666667
 0.996214 -0.151705  0.138074 0.00381849 0.000666667
  1.00614 -0.142154  0.101217 -0.00323785 0.000666667
0.991809 -0.14633 0.139644 0.0544238 0.000666667
 0.985063 -0.150079  0.161851 -0.0771508 0.000666667
 0.994241 -0.143437  0.119365 -0.0525439 0.000666667
 0.992687 -0.144152  0.080822 0.201736 0.000666667
 0.997786 -0.154734 0.0936936 0.133353 0.000666667
 0.988069 -0.156248  0.145368 -0.0327451 0.000666667
 0.995457 -0.145618   0.11248 0.0302212 0.000666667
 0.984086 -0.154149  0.130242 -0.076571 0.000666667
  1.01008 -0.162204 0.0528204 -0.0352168 0.000666667
 0.995045 -0.152072  0.127067 -0.00429427 0.000666667
  0.98657 -0.148868  0.108056 0.0216519 0.000666667
 0.988469 -0.143234  0.103241 0.0782108 0.000666667
  1.01081 -0.161807 0.0512415 -0.0541099 0.000666667
 0.987567 -0.163863  0.188301 -0.0393754 0.000666667
  0.98471 -0.159945  0.138741 -0.207051 0.000666667
 0.987278 -0.163604  0.187106 -0.027083 0.000666667
  0.98786 -0.155968  0.102582 -0.0209362 0.000666667
0.994443  -0.1442 0.118866 -0.0455211 0.000666667
 0.989649 -0.155847  0.103415 -0.0120408 0.000666667
 0.996418 -0.153571  0.135917 0.0253777 0.000666667
 0.986586 -0.149071  0.107995 0.205294 0.000666667
 0.983242 -0.153767  0.131348 -0.0970095 0.000666667
 0.998638 -0.159492  0.134837 -0.0403931 0.000666667
 0.984855 -0.143213  0.112173 0.121784 0.000666667
 0.983744 -0.156502  0.153104 0.00495755 0.000666667
 0.997581 -0.154186 0.0945713 0.147295 0.000666667
  1.01067 -0.157366 0.0525502 -0.05917 0.000666667
0.988777  -0.1497 0.153619 0.0843608 0.000666667
 0.990059 -0.147778 0.0987597 -0.107596 0.000666667
 0.995692 -0.148501  0.128212 -0.0274292 0.000666667
0.994842 -0.14682 0.126906 -0.145045 0.000666667
  0.98368 -0.159324  0.152832 -0.0904521 0.000666667
 0.992034 -0.156081  0.104376 0.00527268 0.000666667
 0.993408 -0.148735  0.117385 -0.064866 0.000666667
 0.988804 -0.156772 0.0884757 0.203536 0.000666667
 0.992815 -0.148157 0.0975991 -0.0788155 0.000666667
 0.993539 -0.166511 0.0727704 0.0993611 0.000666667
 0.987142 -0.150221  0.160225 -0.0599355 0.000666667
 0.999648 -0.148389  0.139483 -0.0437614 0.000666667
 0.992028 -0.155497  0.131112 0.0286423 0.000666667
 0.988454  -0.15642 0.0905623 0.217078 0.000666667
 0.993681 -0.148941   0.13004 -0.00383731 0.000666667
 0.991681 -0.155628   0.10237 -0.0122085 0.000666667
 0.992533 -0.149883  0.116455 -0.0529135 0.000666667
 0.989587 -0.157069  0.146701 0.0237646 0.000666667
 0.992399 -0.155508  0.101279 -0.023189 0.000666667
  1.00062 -0.151364  0.107329 -0.00490158 0.000666667
 0.988877 -0.155492 0.0994188 -0.0176087 0.000666667
   0.9842 -0.151668  0.160497 -0.0609901 0.000666667
0.989261 -0.15255  0.15605 0.0112343 0.000666667
 0.995416 -0.158106    0.1339 0.00756655 0.000666667
 0.991819 -0.147991  0.117837 -0.0542021 0.000666667
 0.993823 -0.143509  0.114032 0.0318545 0.000666667
 0.989819 -0.146308 0.0986799 -0.105361 0.000666667
 0.988157 -0.152097  0.159995 -0.0666143 0.000666667
 0.986579 -0.153015  0.162409 -0.0497098 0.000666667
  1.00955 -0.161879 0.0516058 -0.0706752 0.000666667
  0.99194 -0.144426 0.0982767 -0.0838655 0.000666667
 0.987608 -0.150252  0.110402 0.0329951 0.000666667
  1.00885 -0.162469 0.0526347 -0.0498422 0.000666667
 0.988439 -0.158088  0.144666 -0.0274389 0.000666667
 0.991372 -0.145175 0.0983487 -0.0853219 0.000666667
 0.989785 -0.153226  0.156762 0.033213 0.000666667
 0.996893 -0.152272 0.0960175 0.138938 0.000666667
  1.00894 -0.159215 0.0528856 -0.0412884 0.000666667
0.994322 -0.15103 0.129487 -0.0258426 0.000666667
 0.994563 -0.148293    0.1718 -0.0153094 0.000666667
 0.997828 -0.140966 0.0721762 -0.188932 0.000666667
 0.987527 -0.147622  0.109307 0.029179 0.000666667
 0.996748 -0.149492  0.127879 -0.0388205 0.000666667
 0.992854 -0.148815  0.117401 -0.0476796 0.000666667
 0.996682 -0.151817  0.095481 0.118529 0.000666667
 0.992325 -0.147142 0.0984712 -0.0897015 0.000666667
 0.991987 -0.158297  0.115509 -0.0290809 0.000666667
  0.99374 -0.152936  0.172077 0.00351051 0.000666667
  0.99383 -0.147414 0.0960086 -0.0881402 0.000666667
 0.997332 -0.150662  0.128393 -0.0385168 0.000666667
 0.989546 -0.153572  0.154713 0.0617346 0.000666667
 0.989915 -0.159007  0.103126 -0.0430656 0.000666667
  1.00847 -0.162774 0.0530563 -0.0594124 0.000666667
 0.999211 -0.152148 0.0960499 0.137604 0.000666667
 0.996081 -0.148798 0.0740032 -0.0935305 0.000666667
 0.988752 -0.157358   0.12782 -0.00240137 0.000666667
 0.983808 -0.147805  0.129886 0.151985 0.000666667
 0.997879 -0.153916  0.116281 -0.0206405 0.000666667
 0.988144 -0.161964  0.140884 -0.207082 0.000666667
 0.991634 -0.156278  0.100194 -0.0314147 0.000666667
 0.993181 -0.149878  0.113552 -0.0830526 0.000666667
 0.988037 -0.153589  0.156769 0.0478426 0.000666667
0.987177 -0.15183 0.109876 0.0218475 0.000666667
 0.988033 -0.162958 0.0861222 0.00422851 0.000666667
 0.994288 -0.147586 0.0944837 -0.0896405 0.000666667
 0.986818 -0.153966  0.154483 0.00360844 0.000666667
 0.992367 -0.145495 0.0967191 -0.104893 0.000666667
 0.983824 -0.147305  0.129269 0.12259 0.000666667
 0.991209 -0.154018  0.102488 -0.0194111 0.000666667
0.991672 -0.14817 0.116837 -0.0785743 0.000666667
 0.988472 -0.146851  0.144136 -0.00345752 0.000666667
 0.990648 -0.145403 0.0995852 -0.111662 0.000666667
 0.988711 -0.146867  0.106517 0.202231 0.000666667
 0.984823 -0.163905   0.18587 -0.00881461 0.000666667
 0.992779 -0.159491  0.129811 -0.111542 0.000666667
 0.997021 -0.152614 0.0957582 0.138635 0.000666667
 0.998276 -0.151617 0.0968864 0.132469 0.000666667
 0.988199 -0.149709  0.107296 0.163448 0.000666667
 0.999398 -0.152336   0.10936 0.0243423 0.000666667
 0.986926 -0.150543  0.109222 0.0325838 0.000666667
 0.998337 -0.145965  0.128401 -0.159226 0.000666667
 0.996499 -0.153494  0.113555 -0.013006 0.000666667
  0.99057 -0.159583  0.103101 -0.00431775 0.000666667
 0.998741 -0.150112  0.141206 -0.0593308 0.000666667
 0.990951 -0.145299 0.0994647 -0.102674 0.000666667
 0.997298 -0.145787  0.127175 -0.115143 0.000666667
  0.99211 -0.146844 0.0979832 -0.0899752 0.000666667
 0.982772 -0.151601  0.106186 0.0161464 0.000666667
  1.00001 -0.148326  0.140402 -0.0237992 0.000666667
 0.984127 -0.156763 0.0912343 0.173205 0.000666667
0.988476 -0.15099 0.158648 -0.0537056 0.000666667
  1.02766 -0.198638  0.061958 0.0223575 0.000666667
 0.993984 -0.143349 0.0714245 -0.00282547 0.000666667
 0.993635 -0.155403    0.1158 -0.0417513 0.000666667
 0.993775 -0.149845 0.0633905 -0.164237 0.000666667
 0.991772 -0.149429  0.117691 -0.066536 0.000666667
 0.991716 -0.155376 0.0932027 0.197664 0.000666667
 0.991025 -0.156905  0.102115 -0.0341733 0.000666667
 0.987976 -0.154833 0.0896046 0.214692 0.000666667
 0.98169 -0.15234 0.105739 0.0309563 0.000666667
 0.987845 -0.146353 0.0974466 -0.0723487 0.000666667
 0.996901 -0.153441 0.0962853 0.113745 0.000666667
  0.99751 -0.149128  0.135912 0.0615441 0.000666667
 0.994388 -0.151644  0.130518 -0.0169357 0.000666667
 0.999118 -0.158583   0.13228 -0.0796137 0.000666667
 0.993969 -0.168728 0.0547489 -0.134293 0.000666667
 0.999689 -0.154628 0.0953409 0.12834 0.000666667
  0.99344 -0.163347 0.0842791 -0.0749977 0.000666667
  0.99404 -0.149254  0.118056 -0.0497435 0.000666667
 0.989338 -0.152792  0.154384 0.0700811 0.000666667
 0.998845 -0.143435  0.130794 -0.12185 0.000666667
 0.987201 -0.159885  0.135762 0.0697103 0.000666667
 0.993026 -0.156679   0.11719 -0.0488427 0.000666667
 0.992216 -0.148477  0.117561 -0.0592833 0.000666667
 0.986817 -0.150361  0.111578 0.0231232 0.000666667
 0.989754 -0.153357  0.155659 0.0241959 0.000666667
0.983084 -0.15154  0.13176 -0.0938788 0.000666667
 0.986761 -0.146857  0.106478 0.174136 0.000666667
  0.98151 -0.150622  0.106953 0.0219335 0.000666667
 0.995433 -0.144692  0.116441 -0.0260193 0.000666667
 0.988875 -0.152362  0.154618 0.028406 0.000666667
 0.986844 -0.158977  0.132027 0.0736494 0.000666667
 0.997189 -0.146566  0.126987 -0.145777 0.000666667
 0.995492 -0.144013   0.13176 -0.144295 0.000666667
 0.986605 -0.155111 0.0874678 0.191667 0.000666667
 0.986662 -0.147545  0.108952 0.0528427 0.000666667
 0.989284 -0.158801  0.129078 0.0106983 0.000666667
0.986604 -0.15835 0.143539 -0.0198204 0.000666667
 0.989925 -0.157454  0.127536 0.0302644 0.000666667
 0.990466 -0.156875  0.126791 0.0180775 0.000666667
 0.996188 -0.153376 0.0935522 0.128939 0.000666667
0.990463 -0.15756 0.100393 -0.00503803 0.000666667
 0.991827 -0.145988 0.0972258 -0.0796018 0.000666667
  0.98647 -0.150745  0.106213 0.00740553 0.000666667
   0.9892 -0.147427  0.106227 0.190134 0.000666667
 0.990258 -0.148098  0.155769 0.0307895 0.000666667
 0.992973 -0.148988  0.130394 -0.0191735 0.000666667
 0.992435 -0.162011 0.0842447 -0.0796477 0.000666667
  1.01267 -0.159099 0.0522595 -0.049538 0.000666667
 0.99283 -0.15001 0.117569 -0.0609818 0.000666667
0.987868 -0.15364 0.154195 0.0369687 0.000666667
 0.988236 -0.155244 0.0902689 0.217827 0.000666667
 0.987751 -0.148996  0.108674 0.197304 0.000666667
 0.988657 -0.167352 0.0846876 -0.0492643 0.000666667
0.986734 -0.15123 0.153968 0.0449897 0.000666667
 0.993291 -0.145126  0.116462 -0.0634565 0.000666667
  1.00097 -0.150949  0.107233 0.0382209 0.000666667
 0.997397 -0.150866  0.129225 -0.0106231 0.000666667
 0.987458 -0.148376  0.106171 0.197028 0.000666667
 0.990006 -0.159843  0.128544 0.0307552 0.000666667
 0.982423 -0.147481  0.111544 0.123445 0.000666667
  1.00075 -0.158429 0.0714955 0.102252 0.000666667
 0.995375 -0.145022 0.0803238 0.188823 0.000666667
  1.01153 -0.162635 0.0504929 -0.0720562 0.000666667
 0.992005 -0.157875  0.128846 0.00662101 0.000666667
 0.992766 -0.148073  0.116094 -0.0621372 0.000666667
  1.01033 -0.161669 0.0517422 -0.0636617 0.000666667
  0.99686 -0.144708    0.1267 -0.128264 0.000666667
  0.99349 -0.152534  0.172179 -0.00372456 0.000666667
  0.99445 -0.145586  0.080405 0.178189 0.000666667
 0.986208 -0.154359  0.157353 0.0281786 0.000666667
  1.00986 -0.161333 0.0498084 -0.053507 0.000666667
 0.998266 -0.144363  0.115328 0.00776718 0.000666667
 0.996691 -0.144888  0.118293 -0.0217957 0.000666667
 0.995205 -0.170771  0.056007 -0.123614 0.000666667
 0.980018 -0.167488 0.0786558 0.0661399 0.000666667
  1.00193 -0.158282 0.0739068 0.122569 0.000666667
 0.997905 -0.149476  0.130724 -0.0153492 0.000666667
 0.989498 -0.157121  0.102262 -0.00666102 0.000666667
 0.991446 -0.143807 0.0990956 -0.0709135 0.000666667
 0.995245 -0.146428  0.116596 -0.0709028 0.000666667
 0.981409 -0.151672  0.106656 0.0324428 0.000666667
 0.989589 -0.149868   0.15386 0.0737373 0.000666667
  1.02906  -0.19596 0.0627979 0.0255987 0.000666667
  1.00074 -0.157757  0.159088 0.0375346 0.000666667
 0.998357 -0.152202   0.13874 0.0350013 0.000666667
 0.987303 -0.153825   0.10634 0.0116685 0.000666667
 0.987447 -0.148338  0.110153 0.0254421 0.000666667
 0.985645 -0.160833   0.14127 -0.215164 0.000666667
 0.987031 -0.160302  0.117393 0.0138931 0.000666667
 0.992231 -0.148172  0.113939 -0.0734894 0.000666667
 0.988646 -0.156358  0.143249 -0.00737604 0.000666667
 0.995987 -0.144069  0.131061 -0.116447 0.000666667
 0.991242 -0.149455  0.117856 -0.0581281 0.000666667
 0.995401 -0.160102  0.126445 -0.0740236 0.000666667
 0.996092 -0.145522   0.12782 -0.156896 0.000666667
 0.994347 -0.150681 0.0745709 -0.111057 0.000666667
 0.987632 -0.153157  0.109215 0.0115216 0.000666667
  0.99254 -0.155649  0.102684 -0.0182284 0.000666667
 0.996788 -0.152664 0.0966246 0.140474 0.000666667
 0.991673 -0.157259   0.10305 -0.019657 0.000666667
  0.99866 -0.151484  0.141155 -0.061517 0.000666667
 0.993226 -0.148491 0.0974216 -0.095655 0.000666667
 0.996915 -0.153045  0.137626 0.00599297 0.000666667
 0.986864    -0.155 0.0907309 0.214998 0.000666667
 0.997854 -0.152997  0.137166 0.0392488 0.000666667
  1.00003 -0.158472 0.0714441 0.116521 0.000666667
 0.990522  -0.14786 0.0992364 -0.0955045 0.000666667
 0.989144 -0.156281  0.102711 -0.0187426 0.000666667
 0.988239 -0.155893  0.144818 -0.0264878 0.000666667
0.989211 -0.14873 0.117322 -0.0618738 0.000666667
 0.996852 -0.149107  0.130405 -0.00460451 0.000666667
 0.998115 -0.165881 0.0988407 -0.0255676 0.000666667
0.995407 -0.14546 0.114561 0.00148422 0.000666667
 0.982861 -0.146308  0.130553 0.161665 0.000666667
 0.996034 -0.158604  0.152663 -0.000252759 0.000666667
 0.989309 -0.161508 0.0883136 -0.00380505 0.000666667
 0.986618 -0.145997 0.0985138 -0.0871688 0.000666667
 0.988819 -0.154801  0.155069 0.029978 0.000666667
   1.0007 -0.152315  0.108538 0.00733766 0.000666667
 0.986955 -0.158326   0.14638 -0.0216533 0.000666667
 0.991761 -0.159034   0.16192 -0.164627 0.000666667
 0.990826 -0.157711 0.0919385 0.213382 0.000666667
 0.996951 -0.152624 0.0944819 0.129187 0.000666667
 0.991577 -0.162625 0.0859745 -0.00106916 0.000666667
  1.01051 -0.161428 0.0509973 -0.0821398 0.000666667
 0.997735 -0.154372  0.138668 0.0224723 0.000666667
 0.991188 -0.155869  0.104703 -0.0364882 0.000666667
 0.997534 -0.148539  0.129346 0.00205525 0.000666667
 0.991597 -0.154792  0.104113 -0.0121303 0.000666667
 0.984854 -0.148187  0.108374 -0.00537289 0.000666667
 0.98195 -0.14958 0.111978 0.134875 0.000666667
   0.9953 -0.147191 0.0628381 -0.130093 0.000666667
 0.989949 -0.152238  0.150009 0.117194 0.000666667
 0.993502 -0.154896  0.101646 -0.0241898 0.000666667
   0.9928 -0.145675  0.116467 -0.0679637 0.000666667
 0.990869 -0.165247 0.0695772 0.0853094 0.000666667
 0.983488 -0.149102  0.113157 0.115605 0.000666667
0.999732 -0.15057 0.139893 -0.0534098 0.000666667
 0.986152 -0.152869  0.157579 0.0329561 0.000666667
 0.989095 -0.150762  0.161959 -0.0346684 0.000666667
 0.988494 -0.146374   0.10168 -0.0808388 0.000666667
  1.00993 -0.161523 0.0515239 -0.0529128 0.000666667
 0.980486 -0.160234  0.110341 0.0663209 0.000666667
 0.986411 -0.151917  0.109432 0.0290186 0.000666667
 0.994829 -0.139216 0.0998398 0.0274082 0.000666667
 0.999823  -0.15647 0.0718192 0.113625 0.000666667
 0.985951 -0.147958  0.107031 0.198183 0.000666667
 0.984525 -0.151592  0.106263 0.0167422 0.000666667
  0.99448 -0.152863  0.127436 -0.00977363 0.000666667
 0.999453 -0.151739   0.10859 0.0192607 0.000666667
   1.0104 -0.158985  0.053539 -0.0463909 0.000666667
 0.984465 -0.151003  0.160777 -0.0665349 0.000666667
  1.00856 -0.161915 0.0534502 -0.0574701 0.000666667
 0.983849 -0.162099   0.18618 -0.0361986 0.000666667
 0.984975 -0.152369  0.106043 0.0173076 0.000666667
 0.997151 -0.151268 0.0745985 -0.0887132 0.000666667
0.985092 -0.14856 0.108665 0.0488863 0.000666667
 0.990066 -0.158092  0.141404 -0.0245685 0.000666667
 0.991608 -0.145338 0.0968866 -0.106622 0.000666667
0.989497 -0.15349 0.155767 0.047629 0.000666667
 0.990977 -0.146344  0.105741 0.202657 0.000666667
0.982405 -0.14735 0.111016 0.136341 0.000666667
  0.99262 -0.157622  0.117038 -0.0613166 0.000666667
 0.984373 -0.153426  0.132739 -0.0969026 0.000666667
  1.00917 -0.161032  0.054775 -0.0776321 0.000666667
 0.997902 -0.150669  0.128739 -0.0208975 0.000666667
 0.988392 -0.153934  0.157171 0.00167552 0.000666667
  0.99852 -0.150827  0.128203 -0.0312273 0.000666667
 0.986432 -0.150783  0.108476 0.00510905 0.000666667
  1.01102 -0.158546 0.0529958 -0.0493591 0.000666667
 0.998322 -0.152158  0.108457 0.0235455 0.000666667
  0.98877 -0.150593   0.16234 -0.0456439 0.000666667
 0.992433 -0.147974  0.117538 -0.0520871 0.000666667
 0.989759 -0.156406  0.144056 -0.0289007 0.000666667
 0.987218 -0.150361  0.105227 0.168154 0.000666667
 0.990967  -0.14715 0.0982308 -0.0823247 0.000666667
 0.988021 -0.156631   0.10167 -0.0179264 0.000666667
 0.988677 -0.151054  0.153362 0.0414649 0.000666667
 0.988481 -0.152267  0.160907 -0.0927462 0.000666667
  0.98808 -0.161968 0.0884808 -0.00822314 0.000666667
 0.995995 -0.148903  0.128717 -0.00596768 0.000666667
 0.992329 -0.157677  0.116892 -0.0475217 0.000666667
 0.989724 -0.149808  0.107116 0.194548 0.000666667
  0.99483 -0.144823   0.12059 -0.0321152 0.000666667
 0.988299 -0.149742  0.108894 0.0380722 0.000666667
0.997787 -0.14876 0.140827 0.0477351 0.000666667
 0.991376 -0.148527  0.118208 -0.0589305 0.000666667
 0.989347 -0.147785 0.0999078 -0.0919421 0.000666667
 0.988612 -0.160361  0.152066 -0.113346 0.000666667
 0.991035 -0.161628  0.162409 -0.114926 0.000666667
 0.980366   -0.1698 0.0772832 0.0710399 0.000666667
 0.986217 -0.150721  0.106837 0.00268789 0.000666667
  0.99103 -0.157715  0.128056 0.0353225 0.000666667
 0.991668 -0.159343  0.160226 -0.140869 0.000666667
 0.999967 -0.150385  0.140485 0.0487146 0.000666667
 0.994563 -0.166005 0.0716163 0.104117 0.000666667
 0.992951 -0.147742 0.0649211 -0.146964 0.000666667
 0.985751 -0.153777  0.104892 0.00676055 0.000666667
 0.983222 -0.162155  0.187043 -0.0295085 0.000666667
 0.998555 -0.154456  0.138624 0.0482055 0.000666667
 0.990686 -0.160742 0.0868588 0.00253743 0.000666667
 0.984225 -0.164993  0.190023 -0.00836955 0.000666667
 0.992008 -0.158152  0.100357 -0.0117754 0.000666667
 0.987301 -0.149571  0.160861 -0.0510092 0.000666667
 0.989928 -0.152285  0.150591 0.105854 0.000666667
 0.996752 -0.153622  0.112747 -0.00408337 0.000666667
 0.991086 -0.154743  0.101788 -0.0226099 0.000666667
 0.991257 -0.146038 0.0958695 -0.0924001 0.000666667
 0.986218 -0.149908  0.153672 0.0367952 0.000666667
 0.998431 -0.149559  0.138694 0.0544293 0.000666667
  1.01047 -0.162129  0.052356 -0.0473469 0.000666667
 0.989109 -0.156338 0.0923269 0.189328 0.000666667
0.988662 -0.15889 0.132011 0.0790476 0.000666667
 0.990042 -0.146983  0.117648 -0.0494294 0.000666667
  1.00239 -0.155708 0.0731064 0.126929 0.000666667
 0.984139 -0.146235  0.128266 0.146396 0.000666667
 0.988746 -0.158741 0.0942588 0.174965 0.000666667
 0.990539 -0.153423  0.153312 0.036719 0.000666667
 0.998162 -0.149858  0.139805 -0.0427494 0.000666667
 0.982117 -0.162176  0.187845 -0.0105328 0.000666667
 0.987884 -0.152034  0.153018 0.0430494 0.000666667
 0.988601  -0.16531 0.0881663 -0.00397074 0.000666667
 0.990354 -0.147053 0.0978233 -0.0892047 0.000666667
 0.997793 -0.137744 0.0955682 -0.00517864 0.000666667
 0.993809 -0.145876  0.118825 -0.0370062 0.000666667
  1.00223 -0.156463 0.0727565 0.129847 0.000666667
 0.990286 -0.158124  0.141392 -0.00785002 0.000666667
 0.992291 -0.151831  0.172432 0.00111023 0.000666667
 0.990069 -0.153543  0.154293 0.0206274 0.000666667
 0.991601 -0.149157  0.114295 -0.0523659 0.000666667
 0.991202 -0.154442 0.0999664 -0.0262611 0.000666667
 0.989447 -0.153443  0.153844 0.0202251 0.000666667
 0.982968 -0.150958  0.105005 0.0213809 0.000666667
0.981098 -0.14542 0.110532 0.139227 0.000666667
 0.990666 -0.148025  0.117238 -0.0762058 0.000666667
 0.990879 -0.156123  0.101155 -0.0244705 0.000666667
  1.01033 -0.158546 0.0548788 -0.0550012 0.000666667
 0.992887 -0.146464  0.116121 -0.0673863 0.000666667
 0.997286 -0.151908  0.139059 0.067953 0.000666667
  0.99558 -0.145135  0.118566 -0.0531535 0.000666667
 0.986868 -0.158064  0.121791 -0.0117965 0.000666667
 0.991654 -0.148932  0.114663 -0.0742288 0.000666667
 0.992758 -0.149869  0.113154 -0.0822184 0.000666667
  0.99734 -0.145598  0.131571 -0.101347 0.000666667
 0.985478 -0.158211  0.150817 -0.00342267 0.000666667
  0.98741 -0.148878  0.106696 0.189974 0.000666667
 0.991088 -0.148809 0.0986522 -0.104549 0.000666667
 0.991004 -0.157898  0.160856 -0.159075 0.000666667
0.989125 -0.15253 0.153596 0.0540374 0.000666667
 0.991434 -0.145424 0.0986474 -0.0910386 0.000666667
 0.995738 -0.153528  0.127922 0.000666777 0.000666667
  1.00712 -0.160755  0.051646 -0.0511356 0.000666667
 0.985791 -0.149011  0.109289 0.0182353 0.000666667
 0.990289 -0.145608  0.105893 0.16949 0.000666667
 0.982017 -0.148789  0.111974 0.120193 0.000666667
 0.990763 -0.147553   0.15933 -0.0120559 0.000666667
  1.00914 -0.159777 0.0537346 -0.0629874 0.000666667
 0.992739 -0.169378 0.0543142 -0.133889 0.000666667
 0.998418  -0.15325 0.0955664 0.130519 0.000666667
 0.995453 -0.153366 0.0961116 0.133462 0.000666667
 0.991506   -0.1461 0.0948752 -0.0929734 0.000666667
 0.989474 -0.157166  0.102842 -0.0290389 0.000666667
 0.983406 -0.169441 0.0896397 0.0295032 0.000666667
 0.988041 -0.152534  0.106308 0.00615758 0.000666667
 0.988229 -0.148603  0.107717 0.176683 0.000666667
 0.991488 -0.145411  0.100512 -0.0854127 0.000666667
 0.989121  -0.15567 0.0916102 0.175176 0.000666667
 0.993545 -0.146109   0.11522 -0.0682362 0.000666667
 0.993316 -0.161702 0.0831536 -0.0716061 0.000666667
 0.998479 -0.148755  0.128277 0.00233746 0.000666667
 0.997421 -0.150513  0.128782 0.00568662 0.000666667
 0.990264 -0.156009  0.128253 0.0226546 0.000666667
0.990826 -0.14847 0.156082 -0.00931959 0.000666667
 0.996096 -0.150378 0.0757013 -0.097539 0.000666667
 0.997037 -0.155937  0.114199 -0.0255219 0.000666667
 0.994833 -0.144895  0.080621 0.181323 0.000666667
 0.996204 -0.160651  0.180403 0.112531 0.000666667
 0.987953 -0.163182  0.186178 -0.0357046 0.000666667
 0.989359 -0.157755 0.0944717 0.193698 0.000666667
  1.00312 -0.156185 0.0718565 0.13661 0.000666667
  0.99123 -0.157319  0.100593 -0.00864247 0.000666667
 0.996889 -0.161211  0.181916 0.12029 0.000666667
 0.996623 -0.153989 0.0947902 0.126665 0.000666667
 0.989652 -0.150026  0.152025 0.0808471 0.000666667
0.988891 -0.15519 0.144358 -0.0216637 0.000666667
 0.983835 -0.148155  0.108256 0.00479844 0.000666667
0.994592 -0.14573 0.120403 -0.0317437 0.000666667
 0.995214 -0.148804  0.114934 -0.0730898 0.000666667
0.982191 -0.15489 0.125147 0.159008 0.000666667
0.985955  -0.1575 0.132049 0.0650276 0.000666667
 0.987277 -0.149623  0.108478 0.00344716 0.000666667
 0.993771 -0.163056 0.0849702 -0.0766727 0.000666667
 0.986394 -0.150258  0.106802 0.0121769 0.000666667
 0.990879 -0.145863 0.0972054 -0.0687928 0.000666667
 0.990631 -0.156611  0.101989 -0.000883739 0.000666667
 0.998056 -0.152203   0.09544 0.132528 0.000666667
 0.985275 -0.150343  0.109953 0.0373179 0.000666667
 0.985762 -0.148132  0.160184 -0.0850839 0.000666667
 0.994413 -0.144277  0.116269 0.00591579 0.000666667
 0.989914 -0.151236  0.171192 -0.0197367 0.000666667
 0.988322 -0.157283 0.0934367 0.19786 0.000666667
 0.994666 -0.144828 0.0972781 -0.0952613 0.000666667
 0.991806 -0.158697  0.159375 -0.143624 0.000666667
  0.98874 -0.153323  0.155962 0.0307301 0.000666667
 0.991837 -0.150938  0.119088 -0.0550849 0.000666667
 0.998393 -0.152903   0.13748 0.016228 0.000666667
 0.996695 -0.152379 0.0949978 0.141304 0.000666667
 0.988716 -0.157719  0.144079 -0.0198389 0.000666667
 0.992757 -0.161378  0.131754 -0.0332366 0.000666667
 0.984791 -0.147557  0.131161 0.149907 0.000666667
   1.0007 -0.167755 0.0855171 0.0761606 0.000666667
 0.995718 -0.147117  0.128059 -0.135934 0.000666667
 0.986961 -0.151657  0.153029 0.116133 0.000666667
 0.985851 -0.149434  0.108562 0.0228861 0.000666667
 0.987874 -0.151746  0.154864 0.0637729 0.000666667
 0.995458 -0.149819 0.0774717 -0.0953748 0.000666667
  0.98838 -0.146951  0.106663 0.190352 0.000666667
  1.00285 -0.165729 0.0805707 0.07286 0.000666667
 0.984502 -0.155315  0.130649 -0.0931537 0.000666667
 0.987971 -0.147357  0.107723 0.191574 0.000666667
 0.993814 -0.144714 0.0808591 0.183018 0.000666667
 0.992285 -0.147124 0.0973199 -0.0772246 0.000666667
 0.991621 -0.156651  0.102057 -0.0114018 0.000666667
 0.997749 -0.146481  0.139221 0.0417888 0.000666667
 0.993815 -0.147804  0.116869 -0.045541 0.000666667
0.989581 -0.15492 0.155227 0.015232 0.000666667
 0.985378 -0.161139  0.136996 -0.213466 0.000666667
0.994466 -0.15034  0.07477 -0.0760833 0.000666667
 0.986084 -0.151035  0.106725 0.00436568 0.000666667
 0.987928 -0.147696  0.106765 0.196556 0.000666667
 0.999402 -0.150107  0.128128 -0.0158753 0.000666667
 0.987791 -0.163257  0.121006 -0.0599591 0.000666667
 0.982876 -0.149414  0.110058 0.11988 0.000666667
  0.99639 -0.145604   0.12683 -0.129287 0.000666667
  1.01108 -0.161761  0.050412 -0.0562702 0.000666667
 0.982647 -0.147994  0.129597 0.141237 0.000666667
 0.987413 -0.145579  0.101722 0.0873839 0.000666667
 0.990546 -0.158885  0.159935 -0.161862 0.000666667
 0.988755 -0.156752  0.100403 -0.0177564 0.000666667
0.991996 -0.14852 0.116512 -0.0564813 0.000666667
 0.98563 -0.14565 0.128709 0.161099 0.000666667
 0.996862 -0.145581  0.137452 -0.131028 0.000666667
 0.989417 -0.147844  0.117548 -0.0479964 0.000666667
 0.988847 -0.147427 0.0993961 -0.0995646 0.000666667
 0.983885 -0.149441  0.106748 0.0197765 0.000666667
 0.996721 -0.151877   0.09595 0.13555 0.000666667
 0.996687 -0.145637  0.126932 -0.124557 0.000666667
 0.990723 -0.144089 0.0980212 -0.0891682 0.000666667
  1.00142 -0.152249  0.109228 0.0368484 0.000666667
 0.989254 -0.151275  0.151515 0.107186 0.000666667
 0.989342 -0.158294 0.0911451 0.213294 0.000666667
 0.997593 -0.153121 0.0961777 0.127639 0.000666667
 0.993198 -0.148661  0.115337 -0.0531352 0.000666667
 0.987559  -0.15502 0.0906321 0.201732 0.000666667
 0.993827 -0.144863  0.156059 -0.106444 0.000666667
 0.994643 -0.144699  0.128068 -0.155492 0.000666667
 0.982709 -0.148064  0.112014 0.149766 0.000666667
  0.99618 -0.145561 0.0724379 0.004171 0.000666667
 0.997613 -0.151359  0.130085 0.01554 0.000666667
 0.987684 -0.164155 0.0883115 0.0322751 0.000666667
 0.984856 -0.151423   0.16269 -0.0630478 0.000666667
 0.992403 -0.157377  0.102941 -0.0138923 0.000666667
0.989863 -0.14478 0.118835 -0.0731826 0.000666667
 0.997206 -0.151099  0.111473 -0.00851955 0.000666667
 0.992223 -0.159433  0.160385 -0.150747 0.000666667
 0.996748 -0.149843  0.131087 -0.00757005 0.000666667
 0.986206 -0.159713  0.137424 -0.222356 0.000666667
 0.987398 -0.146802   0.10993 0.0182157 0.000666667
 0.995921 -0.150522 0.0758256 -0.0938194 0.000666667
0.991385 -0.15065 0.152978 0.0691976 0.000666667
 0.996685 -0.148534   0.12984 0.000864839 0.000666667
0.988468 -0.14697 0.107592 0.199159 0.000666667
 0.991491 -0.144625 0.0984919 -0.0876612 0.000666667
  0.99449 -0.145398  0.116657 0.0213227 0.000666667
 0.996563 -0.152867 0.0961411 0.128581 0.000666667
  1.01037 -0.159587 0.0544073 -0.0525918 0.000666667
 0.986082 -0.150968  0.104612 0.0163675 0.000666667
0.998204 -0.14892 0.155208 -0.090799 0.000666667
 0.990539 -0.156943 0.0922275 0.220289 0.000666667
 0.994845 -0.149344  0.152752 -0.0957521 0.000666667
 0.998247 -0.153989  0.136596 -0.0451061 0.000666667
0.997205 -0.15332 0.115731 -0.000757138 0.000666667
 0.987167 -0.146825  0.107681 -0.0136344 0.000666667
 0.993682 -0.150097  0.151285 -0.10234 0.000666667
 0.997663 -0.151991 0.0958328 0.142019 0.000666667
 0.987533 -0.156617  0.135985 0.0743589 0.000666667
 0.996377 -0.152792 0.0942856 0.121232 0.000666667
   1.0092 -0.160593 0.0527742 -0.0672624 0.000666667
 0.992331 -0.149199  0.170266 -0.0666963 0.000666667
 0.99307 -0.15913 0.129718 0.0544266 0.000666667
 0.988898 -0.152804  0.155078 0.0422108 0.000666667
 0.999753 -0.149325  0.140231 0.0544605 0.000666667
 0.988043 -0.152473  0.154097 0.031988 0.000666667
 0.990976 -0.147011  0.116959 -0.0586031 0.000666667
 0.992754 -0.145575  0.117021 -0.0606439 0.000666667
 0.992112 -0.155404  0.103687 -0.0264237 0.000666667
 0.991207 -0.157999  0.127345 0.0169029 0.000666667
 0.992154 -0.150233  0.116402 -0.0343954 0.000666667
 0.992345 -0.146277  0.117051 -0.0627623 0.000666667
  0.98541 -0.157165  0.151425 0.00502133 0.000666667
 0.992425 -0.163743 0.0858536 -0.0752365 0.000666667
 0.996072 -0.149369  0.125596 -0.124516 0.000666667
 0.993533 -0.157658  0.109466 0.0153987 0.000666667
 0.988107 -0.153293  0.158423 -0.0883594 0.000666667
 0.993283 -0.143263  0.082478 0.146534 0.000666667
 0.990915 -0.151356  0.150707 0.0866086 0.000666667
 0.989692 -0.157088  0.128945 0.0155332 0.000666667
 0.991585 -0.150343  0.115316 -0.0760558 0.000666667
 0.995267 -0.144669  0.118161 0.014906 0.000666667
 0.997616 -0.149628  0.138474 0.0553767 0.000666667
 0.982211 -0.166856 0.0766344 0.0650984 0.000666667
 0.997094 -0.148841  0.155596 -0.0960214 0.000666667
 0.991715 -0.157297  0.143594 -0.0221957 0.000666667
0.987177 -0.14762 0.110366 0.219063 0.000666667
 0.988912 -0.149807  0.106329 0.187321 0.000666667
 0.996592 -0.139722 0.0970732 0.0310944 0.000666667
 0.992455 -0.169508 0.0550069 -0.118684 0.000666667
 0.986362 -0.157808 0.0886391 0.217466 0.000666667
 0.988774 -0.169576  0.110982 -0.0929635 0.000666667
 0.983813 -0.160005  0.121363 0.0297499 0.000666667
 0.987942 -0.153961   0.14484 -0.0271293 0.000666667
  1.00104 -0.156916 0.0727343 0.118998 0.000666667
 0.991809 -0.155935  0.130881 0.0195075 0.000666667
 0.997507 -0.148639   0.13912 0.0645831 0.000666667
 0.993902 -0.151809  0.172826 -0.000447816 0.000666667
 0.983661 -0.146945  0.110729 0.147706 0.000666667
 0.997452 -0.152072 0.0949738 0.12983 0.000666667
 0.996221 -0.145873  0.115758 -0.0213839 0.000666667
0.988997 -0.1551 0.14343 -0.0146216 0.000666667
  1.00071 -0.152351  0.107654 0.0325363 0.000666667
 0.987312 -0.147261   0.10952 0.0460517 0.000666667
 0.991477 -0.146698  0.116174 -0.0640089 0.000666667
  0.99786 -0.152676  0.112238 0.0040904 0.000666667
 0.989563 -0.155486   0.10374 -0.0266591 0.000666667
0.987798 -0.15071  0.15222 0.115628 0.000666667
 0.997348 -0.146142  0.130133 -0.104693 0.000666667
 0.991413 -0.159232  0.130974 0.0463048 0.000666667
 0.992331 -0.143911  0.097997 -0.0884101 0.000666667
 0.990781 -0.156273  0.103454 -0.0269088 0.000666667
 0.989838 -0.154432  0.154758 0.0288711 0.000666667
  0.98887 -0.153517   0.15459 0.0191846 0.000666667
 0.989396 -0.155729  0.143218 -0.0198564 0.000666667
 0.998716 -0.153349  0.137646 0.0282592 0.000666667
  1.00027 -0.155415 0.0720347 0.138798 0.000666667
 0.988602  -0.16559 0.0862503 0.0463617 0.000666667
 0.995963 -0.154163  0.114057 0.000300467 0.000666667
 0.987649 -0.154971 0.0918235 0.196913 0.000666667
  1.00061 -0.149949  0.107693 0.0332501 0.000666667
 0.984491 -0.150091  0.160756 -0.0615135 0.000666667
  0.98804 -0.154837  0.155552 0.0304125 0.000666667
  0.98906 -0.155883  0.143638 -0.0244479 0.000666667
 0.994365 -0.142978 0.0971086 0.0374662 0.000666667
 0.997951 -0.153431  0.138184 0.0275214 0.000666667
 0.996846 -0.150069    0.1297 0.00546191 0.000666667
 0.993011 -0.144743  0.117702 -0.0619211 0.000666667
 0.989826 -0.154017  0.153915 0.0226012 0.000666667
 0.989417 -0.155185 0.0922269 0.200763 0.000666667
 0.989267 -0.146704 0.0982203 -0.0743899 0.000666667
  1.00121 -0.152527  0.106664 0.0221326 0.000666667
0.988196 -0.14574 0.105483 0.170367 0.000666667
 0.987602 -0.146043  0.105935 0.208951 0.000666667
 0.997256 -0.145624  0.126266 -0.123516 0.000666667
 0.987103 -0.155117 0.0923113 0.189675 0.000666667
 0.988127 -0.154997  0.088091 0.174498 0.000666667
0.983667 -0.16625 0.186839 -0.0312333 0.000666667
 0.988852 -0.151128  0.152743 0.048205 0.000666667
 0.992985 -0.165443 0.0733983 0.0928335 0.000666667
  0.98983 -0.157437  0.102134 -0.0295389 0.000666667
 0.996246 -0.152663  0.137189 0.0291791 0.000666667
 0.994035 -0.149117  0.118756 -0.0603532 0.000666667
 0.986129 -0.146112  0.107849 0.0268496 0.000666667
 0.993349 -0.149811 0.0654279 -0.146231 0.000666667
 0.997766 -0.155947  0.136109 -0.0174643 0.000666667
 0.993748 -0.168707   0.18653 -0.0152159 0.000666667
0.990339 -0.1548 0.12812 0.0319769 0.000666667
 0.990538 -0.144165 0.0982475 -0.110211 0.000666667
 0.994568 -0.142203 0.0717456 -0.223874 0.000666667
 0.984084 -0.154083   0.13096 -0.0900495 0.000666667
  0.99539 -0.154228   0.11286 -0.0192377 0.000666667
 0.989433 -0.157696 0.0898106 0.200114 0.000666667
  1.00985 -0.159903 0.0506422 -0.0567928 0.000666667
 0.993891 -0.147353  0.112449 -0.0632741 0.000666667
 0.984333 -0.151052  0.161087 -0.0757365 0.000666667
   1.0115 -0.161287 0.0523521 -0.0522139 0.000666667
 0.987313 -0.164395 0.0839308 0.0619323 0.000666667
 0.986969 -0.155021 0.0896726 0.183447 0.000666667
   1.0002 -0.157581 0.0725364 0.1013 0.000666667
  0.99663 -0.146772  0.126315 -0.146 0.000666667
 0.993281 -0.147337  0.115509 -0.067925 0.000666667
 0.990624 -0.152026  0.155466 0.0438535 0.000666667
  0.99223 -0.150358  0.118208 -0.0625102 0.000666667
 0.994695 -0.149854   0.12949 -0.0185998 0.000666667
 0.991796 -0.144373  0.119427 -0.0145668 0.000666667
 0.987363 -0.152428  0.105962 0.0177934 0.000666667
 0.982038 -0.153933  0.132595 -0.0919485 0.000666667
  0.99662 -0.159401  0.113088 -0.0073284 0.000666667
 0.991823 -0.165691 0.0719092 0.0983956 0.000666667
 0.99303 -0.14472 0.097958 -0.103995 0.000666667
 0.993313 -0.143655  0.113835 0.00609127 0.000666667
 0.985813 -0.149051  0.107782 0.201465 0.000666667
 0.996103 -0.156368   0.11133 -0.0251762 0.000666667
 0.982098 -0.151903  0.104029 0.0126581 0.000666667
 0.990372 -0.148201  0.174074 -0.0196194 0.000666667
 0.993137 -0.156474  0.103807 -0.0267028 0.000666667
  1.00193 -0.155359  0.070888 0.138557 0.000666667
 0.998217 -0.149605  0.128068 -0.0384901 0.000666667
 0.990064 -0.144711 0.0964493 -0.115333 0.000666667
  0.99003 -0.148024 0.0652487 -0.144579 0.000666667
 0.992406 -0.151972  0.172463 -0.00527882 0.000666667
 0.990747 -0.149284  0.117024 -0.0773615 0.000666667
 0.989308 -0.151396  0.152919 0.0498098 0.000666667
  0.98702 -0.150955  0.163939 -0.0743603 0.000666667
 0.983533 -0.149933  0.162621 -0.0651055 0.000666667
 0.993758 -0.150488  0.130116 -0.0185019 0.000666667
 0.996202 -0.169291   0.08024 0.102306 0.000666667
 0.990392 -0.145215 0.0978868 -0.0853391 0.000666667
 0.994808 -0.160969  0.126905 -0.0991152 0.000666667
 0.991296 -0.146735 0.0990393 -0.0640274 0.000666667
 0.989369 -0.158053  0.142869 -0.026445 0.000666667
0.988202  -0.1551 0.157156 0.029866 0.000666667
   0.9848 -0.164167  0.188854 0.000537797 0.000666667
 0.984237 -0.143503  0.112183 0.146062 0.000666667
 0.990267 -0.146879  0.119727 -0.0808384 0.000666667
  1.01001 -0.160765 0.0509527 -0.0714928 0.000666667
 0.981797 -0.146509  0.111187 0.126477 0.000666667
 0.986651 -0.152651  0.105845 0.0430406 0.000666667
 0.992887 -0.159585  0.163628 -0.126682 0.000666667
 0.998032 -0.145253  0.130463 -0.122426 0.000666667
 0.988331 -0.152346  0.162077 -0.0511494 0.000666667
 0.992774 -0.156994  0.113483 -0.0263316 0.000666667
 0.999556 -0.149784  0.140649 -0.0457077 0.000666667
 0.996023 -0.150769  0.094121 0.12476 0.000666667
 0.982471 -0.149747  0.106867 0.0215168 0.000666667
 0.997697 -0.171056  0.070851 -0.126852 0.000666667
  0.99208 -0.156985  0.120286 -0.050038 0.000666667
 0.985414 -0.152235  0.155333 0.0553929 0.000666667
  1.01309 -0.161444 0.0496936 -0.060382 0.000666667
  0.98252 -0.162637  0.110813 -0.0792227 0.000666667
 0.989594 -0.156597  0.126638 0.0146698 0.000666667
 0.988253 -0.147576  0.106756 0.0231289 0.000666667
 0.989143 -0.147372  0.104959 0.199442 0.000666667
 0.987079 -0.151513  0.162405 -0.0473378 0.000666667
 0.987605 -0.154282  0.106965 0.018614 0.000666667
  1.00044 -0.154766  0.134667 -0.0275328 0.000666667
 0.989937 -0.146758  0.096999 -0.0805719 0.000666667
 0.984866 -0.158682   0.15179 -0.134361 0.000666667
 0.988461 -0.158332 0.0876801 0.214076 0.000666667
  1.00093 -0.157521 0.0714284 0.112583 0.000666667
 0.989696 -0.157734  0.127629 0.0310214 0.000666667
 0.984912 -0.149591  0.107697 0.0359064 0.000666667
 0.981561 -0.156384  0.123955 0.115625 0.000666667
 0.995743 -0.149374  0.172164 -0.0165523 0.000666667
 0.985634 -0.148361  0.106505 0.0119437 0.000666667
  1.00916 -0.159367 0.0529078 -0.0493817 0.000666667
0.982748 -0.15099 0.107693 0.0248493 0.000666667
 0.991893 -0.169236  0.053922 -0.11514 0.000666667
 0.996128 -0.162943  0.188722 -0.159493 0.000666667
 0.986562 -0.153557  0.156181 0.0408855 0.000666667
 0.982976 -0.149341  0.131423 0.156771 0.000666667
 0.984459 -0.146737  0.127911 0.105169 0.000666667
 0.988436 -0.153842  0.153669 0.0309297 0.000666667
 0.997235  -0.15127 0.0742581 -0.10392 0.000666667
 0.993558 -0.148581  0.116518 -0.0679545 0.000666667
  0.98886 -0.158725  0.135768 0.02454 0.000666667
 0.992101 -0.147308  0.116946 -0.0586177 0.000666667
 0.993873 -0.145472  0.116209 -0.0795142 0.000666667
 0.989617 -0.153439  0.101323 -0.0499052 0.000666667
 0.988239 -0.151906  0.152856 0.00519238 0.000666667
   0.9922 -0.148547 0.0969723 -0.0986287 0.000666667
 0.989976 -0.158825  0.162042 -0.121693 0.000666667
 0.997439 -0.153455  0.115418 -0.0126944 0.000666667
 0.991055 -0.144108 0.0996029 -0.114013 0.000666667
 0.990192 -0.148524   0.11677 -0.0602784 0.000666667
 0.987673 -0.164704 0.0861026 0.0503843 0.000666667
 0.991185 -0.147971   0.11839 -0.0783794 0.000666667
 0.989948  -0.16055 0.0855163 0.00741466 0.000666667
 0.985566 -0.146119  0.107221 0.212382 0.000666667
 0.982502 -0.157322  0.124887 0.138432 0.000666667
  1.01044 -0.162239 0.0528454 -0.0509143 0.000666667
 0.981462 -0.151386  0.105802 0.0369182 0.000666667
 0.983674 -0.163366  0.187005 -0.0220187 0.000666667
  0.98968  -0.14789 0.0984642 -0.0896219 0.000666667
 0.999724 -0.146172  0.219869 0.10815 0.000666667
 0.991165 -0.147997 0.0980419 -0.0845751 0.000666667
 0.997948 -0.152297  0.113362 0.00766896 0.000666667
 0.995939 -0.159226  0.112459 -0.00763152 0.000666667
 0.992484 -0.146417 0.0990772 -0.0847369 0.000666667
 0.988789 -0.154258  0.151563 0.0356046 0.000666667
 0.989387 -0.157169  0.134678 0.0385508 0.000666667
 0.989326 -0.143333  0.168407 0.195321 0.000666667
 0.991939 -0.147189 0.0952385 -0.101833 0.000666667
 0.985424 -0.158568  0.151154 -0.132101 0.000666667
 0.992727 -0.149996  0.116225 -0.065997 0.000666667
 0.997861 -0.151208  0.130221 -0.0129346 0.000666667
   0.9921 -0.144821 0.0974276 -0.0918461 0.000666667
 0.988958 -0.148815  0.107885 0.193253 0.000666667
 0.986464 -0.152304  0.108991 0.0379143 0.000666667
 0.987769 -0.157106 0.0905369 0.190007 0.000666667
 0.983486 -0.163615  0.188316 3.71701e-05 0.000666667
0.987135 -0.15033 0.110319 0.0248892 0.000666667
 0.993606 -0.169225 0.0544671 -0.106853 0.000666667
  1.00206 -0.158312  0.161657 0.0149412 0.000666667
0.990961 -0.15809 0.128123 0.0106331 0.000666667
 0.986417 -0.151344  0.161009 -0.0624692 0.000666667
 0.989554 -0.146125 0.0979507 -0.0981597 0.000666667
 0.991119 -0.156585  0.127944 0.0362576 0.000666667
 0.981781 -0.148483  0.130306 0.138932 0.000666667
 0.994493 -0.149413  0.171989 -0.0379834 0.000666667
 0.987497 -0.152498  0.158947 -0.0569444 0.000666667
 0.996642 -0.145027  0.129312 -0.130124 0.000666667
 0.985965 -0.160996  0.152834 -0.0923375 0.000666667
  1.00047 -0.155201 0.0716841 0.131102 0.000666667
 0.987983 -0.154582 0.0919259 0.205466 0.000666667
 0.985273 -0.161346  0.151327 -0.141028 0.000666667
 0.987143 -0.153461 0.0912782 0.205691 0.000666667
 0.994649 -0.148666  0.116245 -0.0493856 0.000666667
 0.993017 -0.161873  0.160663 -0.172924 0.000666667
 0.997587 -0.145469  0.128588 -0.116418 0.000666667
 0.996383 -0.152512 0.0954021 0.119708 0.000666667
  1.00903 -0.140129 0.0695968 -0.0576267 0.000666667
 0.991176 -0.148915  0.119339 -0.0435215 0.000666667
 0.990351 -0.154678 0.0926539 0.213552 0.000666667
  1.00849 -0.162159 0.0509228 -0.0684653 0.000666667
 0.995608 -0.149732  0.128231 -0.00787991 0.000666667
 0.997857 -0.147984  0.130218 0.00474539 0.000666667
 0.988482 -0.160011 0.0858189 0.00625841 0.000666667
 0.986386 -0.157222  0.135096 0.0440329 0.000666667
 0.999662 -0.156954 0.0729523 0.131546 0.000666667
 0.997279 -0.153885  0.113422 -0.0077852 0.000666667
 0.989281 -0.144964  0.104723 0.170257 0.000666667
 0.991512 -0.153672  0.154494 0.0285203 0.000666667
 0.993304 -0.147231  0.114328 -0.0868637 0.000666667
  0.98826 -0.160781 0.0862214 -0.00746259 0.000666667
 0.988802 -0.147601  0.107534 0.171675 0.000666667
 0.987563 -0.157894  0.118594 0.0230335 0.000666667
  0.99719 -0.152538   0.09393 0.132811 0.000666667
 0.997729 -0.153473  0.135385 -0.049683 0.000666667
  0.99057 -0.151136  0.150427 0.101901 0.000666667
  0.98727 -0.148526  0.108544 0.193194 0.000666667
  1.00036 -0.157135  0.158337 0.0109912 0.000666667
 0.990084 -0.149116  0.152989 0.0767889 0.000666667
 0.990286 -0.146182  0.100037 -0.0804971 0.000666667
 0.990295 -0.153868  0.151935 0.0322692 0.000666667
0.990474 -0.15236 0.153484 0.045574 0.000666667
  1.00723 -0.141394  0.101631 -0.0139592 0.000666667
 0.987966 -0.151211  0.162531 -0.0714526 0.000666667
 0.985317 -0.147515  0.106692 0.0220765 0.000666667
 0.989834 -0.150653   0.15329 0.0954938 0.000666667
  1.00885 -0.161302 0.0520771 -0.0849989 0.000666667
  1.00267 -0.165533 0.0821399 0.0466838 0.000666667
 0.982741 -0.151031  0.106393 0.0188525 0.000666667
 0.986484 -0.164826 0.0878655 0.0492731 0.000666667
 0.998036 -0.164765  0.187833 -0.164196 0.000666667
  1.00896 -0.162942 0.0520789 -0.0599397 0.000666667
 0.989498 -0.154363  0.155588 0.0262896 0.000666667
0.988681 -0.15892 0.144325 -0.0260103 0.000666667
 0.987478 -0.154428 0.0875963 0.190822 0.000666667
 0.989439 -0.155592  0.146635 -0.0415407 0.000666667
 0.995484 -0.153705  0.110609 -0.0136584 0.000666667
 0.990225 -0.158249  0.144673 -0.00207597 0.000666667
 0.984323 -0.156669  0.150714 0.0121472 0.000666667
 0.998701 -0.144516  0.129603 -0.148065 0.000666667
 0.985903 -0.151754  0.109304 0.032483 0.000666667
 0.991637 -0.160274  0.159629 -0.145836 0.000666667
  1.00042 -0.150103  0.141485 -0.0551403 0.000666667
 0.992719 -0.147429  0.115697 -0.0735818 0.000666667
 0.988419 -0.149563  0.109558 0.19561 0.000666667
 0.993699 -0.152191  0.128305 -0.0241752 0.000666667
   1.0008 -0.158456  0.159823 0.0203481 0.000666667
 0.997444 -0.148646  0.138244 0.0435955 0.000666667
 0.986896 -0.150082  0.109177 0.0403753 0.000666667
 0.986948 -0.148546  0.108198 0.0353252 0.000666667
0.988436 -0.15244  0.10457 0.0106352 0.000666667
 0.996766 -0.151446 0.0748127 -0.101941 0.000666667
 0.991022 -0.156227  0.140598 -0.0182965 0.000666667
  0.98743 -0.152527  0.106739 0.0367293 0.000666667
 0.991692 -0.146705  0.148443 0.0931805 0.000666667
 0.997675 -0.153533  0.137797 0.043255 0.000666667
 0.992653 -0.159396   0.16069 -0.137352 0.000666667
 0.996615 -0.153177  0.098459 0.144887 0.000666667
 0.983848 -0.150638  0.105776 0.0028316 0.000666667
 0.985852 -0.159523  0.147905 -0.00243823 0.000666667
 0.985968 -0.151106  0.106817 0.0124871 0.000666667
 0.988629 -0.156209  0.092547 0.21274 0.000666667
 0.991494 -0.147042  0.097789 -0.0848454 0.000666667
 0.990105 -0.163503 0.0881273 0.00481649 0.000666667
0.992036 -0.14793 0.117652 -0.057482 0.000666667
 0.987725 -0.155605 0.0871369 0.194447 0.000666667
 0.989826 -0.157133  0.159847 -0.161074 0.000666667
  1.00853 -0.160199 0.0530543 -0.0537051 0.000666667
 0.995191 -0.150831 0.0660221 -0.150904 0.000666667
 0.995393 -0.148811  0.173762 -0.0306417 0.000666667
  0.98753 -0.152633  0.154725 0.0404665 0.000666667
 0.988618 -0.156301  0.086025 0.183123 0.000666667
0.986342 -0.15019 0.160323 -0.0532178 0.000666667
  1.00968 -0.163063 0.0522664 -0.080731 0.000666667
  0.98978 -0.147915  0.108612 0.201971 0.000666667
 0.986081 -0.152161    0.1539 0.0255252 0.000666667
0.991157 -0.14335 0.117024 -0.103242 0.000666667
 0.986309 -0.150627  0.109677 0.0283492 0.000666667
 0.991901 -0.143726 0.0809918 0.158174 0.000666667
0.996064  -0.1436 0.117981 -0.0639505 0.000666667
 0.990078  -0.16337 0.0879745 0.00192021 0.000666667
 0.994469 -0.151189 0.0662437 -0.146796 0.000666667
 0.986401 -0.155242 0.0924409 0.198629 0.000666667
 0.996639 -0.149461  0.128251 -0.0136002 0.000666667
 0.99798 -0.14947 0.127103 -0.042696 0.000666667
 0.991237 -0.147553 0.0984055 -0.0742297 0.000666667
 0.983653 -0.166568  0.185985 -0.0166439 0.000666667
 0.989975 -0.153902  0.154838 0.0235307 0.000666667
 0.988646 -0.159093  0.144597 -0.0136138 0.000666667
 0.987744 -0.156578  0.120268 -0.00555688 0.000666667
 0.988455 -0.147152  0.099955 -0.0608021 0.000666667
 0.987712 -0.155536 0.0919703 0.201799 0.000666667
 0.987914 -0.161476  0.130765 0.0507043 0.000666667
  1.00042 -0.155461 0.0692458 0.128688 0.000666667
 0.996908 -0.151973 0.0949038 0.134117 0.000666667
 0.991571 -0.155408  0.103363 -0.0249048 0.000666667
 0.993304 -0.169438 0.0537182 -0.121611 0.000666667
 0.995817 -0.151091  0.128257 2.5791e-05 0.000666667
  0.98432 -0.166905 0.0901916 0.00452804 0.000666667
0.997193 -0.14684 0.136447 0.0519096 0.000666667
 0.984682 -0.143607  0.113187 0.146029 0.000666667
  0.98706 -0.147014  0.108401 0.214934 0.000666667
 0.985064 -0.150443  0.104423 0.0094298 0.000666667
  1.00003 -0.148626   0.14114 -0.0538053 0.000666667
 0.985267 -0.151756  0.106217 0.00664619 0.000666667
 0.988912 -0.148368   0.10744 0.205816 0.000666667
 0.988022 -0.147279  0.106561 0.189476 0.000666667
 0.991781 -0.147516 0.0981898 -0.0855483 0.000666667
 0.981673 -0.156894   0.12476 0.162788 0.000666667
 1.00012 -0.15222 0.107451 0.0359434 0.000666667
  1.00974 -0.142667  0.101727 -0.0142027 0.000666667
 0.988381 -0.160341 0.0854153 -0.0157236 0.000666667
 0.991737 -0.147248 0.0990525 -0.0973629 0.000666667
  1.01152 -0.161051 0.0516089 -0.0759335 0.000666667
 0.985082 -0.158081 0.0884648 0.201202 0.000666667
 0.992842 -0.163328 0.0865599 -0.0871488 0.000666667
 0.992424 -0.143545  0.116825 -0.0505127 0.000666667
 0.991813 -0.151065  0.172102 0.0165511 0.000666667
 0.991294 -0.162827 0.0861686 -0.0610109 0.000666667
 0.999002 -0.155571  0.124702 0.0464227 0.000666667
 0.995112 -0.143845   0.13886 -0.0949874 0.000666667
   1.0074 -0.158438 0.0519112 -0.0591006 0.000666667
 0.991475 -0.146668  0.116111 -0.0748062 0.000666667
 0.988461 -0.157066 0.0924283 0.207795 0.000666667
   1.0104 -0.157288 0.0516178 -0.0581918 0.000666667
0.996318 -0.14596 0.127818 -0.129474 0.000666667
 0.986424 -0.159982  0.134828 0.0574665 0.000666667
 0.988332 -0.153729  0.155616 0.0318887 0.000666667
 0.998146 -0.152526   0.13795 0.0322893 0.000666667
 0.989903 -0.146488  0.109356 0.185745 0.000666667
0.988309 -0.15485 0.156101 0.0138734 0.000666667
 0.993651 -0.142424  0.118589 -0.0477901 0.000666667
 0.994411 -0.145307  0.117657 -0.0861303 0.000666667
 0.996481 -0.154338  0.112069 -0.0336098 0.000666667
 0.984133 -0.146493  0.111427 0.11847 0.000666667
 0.988781 -0.148624  0.106236 0.178005 0.000666667
   1.0116 -0.160957 0.0520937 -0.0511188 0.000666667
 0.989753 -0.143745  0.139466 0.0562307 0.000666667
 0.990991  -0.14595 0.0971574 -0.0895657 0.000666667
 0.989203 -0.158319 0.0880699 0.222195 0.000666667
 0.998056 -0.165612  0.185598 -0.146166 0.000666667
 0.983489 -0.153007  0.107731 0.0137494 0.000666667
  0.99011 -0.158686  0.136161 0.0474387 0.000666667
 0.986726 -0.149805  0.105722 0.00859658 0.000666667
 0.983008 -0.148815   0.11219 0.136203 0.000666667
 0.994471 -0.151757 0.0959134 0.156293 0.000666667
 0.98779 -0.15391 0.154285 0.0736646 0.000666667
 0.993205 -0.146913 0.0807797 0.193229 0.000666667
 0.993544 -0.162703 0.0853195 -0.0900147 0.000666667
 0.988623 -0.149075  0.109052 0.207006 0.000666667
 0.990463 -0.155858  0.105575 -0.0181021 0.000666667
 0.990757  -0.14586 0.0668768 -0.121674 0.000666667
 0.991453 -0.147005 0.0988101 -0.0819592 0.000666667
 0.992627 -0.147069  0.173553 -0.0342181 0.000666667
 0.997207 -0.152726 0.0955915 0.12126 0.000666667
 0.991835 -0.147457  0.117064 -0.0796868 0.000666667
 0.990165 -0.148829  0.116996 -0.066145 0.000666667
 0.996561 -0.152244  0.136751 0.0202033 0.000666667
  1.00117 -0.165927 0.0913099 0.0115732 0.000666667
 0.993512 -0.142756  0.116059 0.00636885 0.000666667
0.993494 -0.14649 0.116286 -0.0607082 0.000666667
 0.985829 -0.146248  0.108418 0.0459561 0.000666667
 0.997619 -0.153341  0.114475 -0.015599 0.000666667
 0.989934 -0.153109  0.155015 0.0177319 0.000666667
 0.994185 -0.147496 0.0970183 -0.0858082 0.000666667
 0.988324 -0.148715  0.108933 0.196798 0.000666667
 0.993152 -0.154897  0.129729 0.0198848 0.000666667
  0.99522 -0.171611 0.0739429 -0.0959088 0.000666667
 0.997063 -0.147116  0.155917 -0.0991736 0.000666667
 0.999181 -0.147132  0.127303 -0.128305 0.000666667
 0.983641 -0.151939  0.163476 -0.0615418 0.000666667
 0.993777 -0.152336  0.126716 -0.0139801 0.000666667
 0.985057 -0.158143  0.151865 0.00754395 0.000666667
  1.01074 -0.158573 0.0558191 -0.0457999 0.000666667
 0.982016 -0.161278  0.187679 -0.00987703 0.000666667
 0.984975 -0.153252  0.105608 0.0301529 0.000666667
 0.989219 -0.150441  0.150905 0.114963 0.000666667
 0.989946 -0.147747  0.118388 -0.0760255 0.000666667
 0.989274 -0.151862  0.160794 -0.0494221 0.000666667
  0.99384 -0.149276  0.117001 -0.0370335 0.000666667
 0.995379 -0.147206  0.154494 -0.103565 0.000666667
0.987925 -0.14583 0.106514 0.191933 0.000666667
  0.99417 -0.144018  0.118425 -0.044501 0.000666667
 0.986788 -0.153154  0.104456 0.0284868 0.000666667
0.992036 -0.14666 0.118947 -0.0380319 0.000666667
 0.986028 -0.150238  0.104325 0.00670852 0.000666667
  1.00084 -0.154121 0.0712397 0.126769 0.000666667
 0.985435 -0.159074  0.118458 0.00909607 0.000666667
 0.985435 -0.148474  0.159374 -0.0640829 0.000666667
 0.987639 -0.155521 0.0890936 0.185362 0.000666667
  0.98833 -0.148188  0.108291 0.193181 0.000666667
 0.990308 -0.149312  0.118546 -0.0892393 0.000666667
 0.990903 -0.145924  0.117729 -0.0693048 0.000666667
 0.991208 -0.155869  0.127193 0.0131176 0.000666667
 0.997162 -0.152902 0.0960296 0.137079 0.000666667
 0.982069 -0.162883  0.124581 -0.0218452 0.000666667
0.994396  -0.1586 0.128835 -0.104913 0.000666667
 0.995391 -0.154449  0.112755 -0.00614913 0.000666667
 0.990366 -0.149659  0.155668 0.00299526 0.000666667
  0.99142 -0.149316  0.158674 -0.000427509 0.000666667
 0.992548 -0.146102  0.117471 -0.0762446 0.000666667
 0.986145 -0.153158  0.105746 0.0252185 0.000666667
 0.98596 -0.15111  0.11003 0.0162919 0.000666667
 0.985043 -0.154865  0.104878 0.0224608 0.000666667
 0.991743 -0.147255  0.117418 -0.0834496 0.000666667
 0.989742 -0.151404  0.154392 0.0528861 0.000666667
0.992562 -0.15899 0.160824 -0.151219 0.000666667
 0.988661 -0.156506  0.144543 -0.0350708 0.000666667
 0.981825 -0.147072  0.111758 0.156277 0.000666667
 0.983075 -0.146365  0.129989 0.141755 0.000666667
 0.996792 -0.148129   0.15342 -0.0990278 0.000666667
  0.98883 -0.153739  0.152563 0.0281779 0.000666667
 0.990964 -0.151308  0.115795 -0.0688236 0.000666667
 0.984023 -0.161952  0.137186 -0.195964 0.000666667
 0.986899 -0.154766  0.155294 0.0314106 0.000666667
 0.997062 -0.150511  0.128633 -0.0286059 0.000666667
 0.992943 -0.168431 0.0574666 -0.114269 0.000666667
  1.01265 -0.160717 0.0525936 -0.0639066 0.000666667
 0.987502 -0.146627  0.108731 0.182245 0.000666667
 0.991069 -0.147537  0.119039 -0.0816351 0.000666667
 0.984751 -0.162844  0.110645 -0.0811635 0.000666667
 0.985167 -0.163926  0.186817 -0.0144383 0.000666667
 0.987535 -0.152736  0.161095 -0.0681378 0.000666667
 0.996557 -0.152065  0.138137 -0.0609702 0.000666667
 0.987179 -0.146083  0.140355 0.0647918 0.000666667
 0.997843 -0.151573 0.0935345 0.122896 0.000666667
 0.989405 -0.145518 0.0984594 -0.101145 0.000666667
 0.993034 -0.148525  0.128244 0.000655368 0.000666667
 0.986379 -0.164854  0.189361 -0.0257127 0.000666667
 0.983346 -0.155445   0.13048 -0.102241 0.000666667
 0.990985 -0.169286  0.183492 -0.0192046 0.000666667
 0.995804 -0.148088  0.131009 -0.0249201 0.000666667
 0.997628 -0.146394  0.127253 -0.109956 0.000666667
  0.99597 -0.153606  0.112322 0.0167703 0.000666667
 0.996917 -0.145476  0.126044 -0.126374 0.000666667
 0.989753 -0.150785  0.155246 0.0168047 0.000666667
 0.993226 -0.146654 0.0969541 -0.100314 0.000666667
 0.990633 -0.149123  0.156879 -0.0231064 0.000666667
  0.99761 -0.146259  0.118774 -0.0204405 0.000666667
 0.991997 -0.147429  0.118874 -0.0505376 0.000666667
0.987593 -0.15271 0.153749 0.0442914 0.000666667
 0.989266 -0.151771  0.154546 0.0387762 0.000666667
 0.988691 -0.154439  0.154177 0.00665011 0.000666667
  1.01054 -0.162403 0.0514299 -0.0581429 0.000666667
 1.00057 -0.15228 0.106684 0.0494095 0.000666667
 0.986871 -0.158709  0.140029 -0.23331 0.000666667
 0.991185 -0.155455  0.102798 -0.0172742 0.000666667
  0.98512 -0.144741  0.112913 0.164021 0.000666667
 0.991519 -0.170388 0.0567441 -0.119203 0.000666667
 0.994248 -0.149271  0.116542 -0.0402336 0.000666667
 0.986201 -0.155511 0.0904456 0.189572 0.000666667
 0.995241 -0.148242  0.116508 -0.0845654 0.000666667
 0.991563 -0.149655  0.118756 -0.0728625 0.000666667
 0.988371 -0.146796  0.100693 -0.0968899 0.000666667
 0.988325 -0.154145  0.152051 0.0475348 0.000666667
 0.998482 -0.152525 0.0942089 0.151309 0.000666667
 0.988158 -0.155559  0.144817 -0.0348036 0.000666667
 0.998748 -0.151182 0.0971133 0.161822 0.000666667
  1.00107 -0.156789  0.159875 0.0524498 0.000666667
0.997111 -0.15007  0.09642 0.13462 0.000666667
 0.986848 -0.148705  0.107463 0.205757 0.000666667
 0.986207 -0.146253  0.109185 0.0533156 0.000666667
 0.990828 -0.156357  0.143733 0.0132233 0.000666667
 0.995163 -0.149575 0.0960372 0.152943 0.000666667
 0.997422 -0.154551 0.0965317 0.128828 0.000666667
 0.989694 -0.153716  0.155879 0.028441 0.000666667
 0.986262 -0.158268  0.116799 0.0306911 0.000666667
0.993962 -0.14573 0.116056 0.00466757 0.000666667
 0.994482 -0.140979 0.0831812 0.163179 0.000666667
 0.998673 -0.152454  0.106906 0.0181934 0.000666667
 0.982276 -0.157224  0.123552 0.142853 0.000666667
  1.00314 -0.166207 0.0823744 0.054304 0.000666667
 0.986868 -0.148125  0.107137 0.197153 0.000666667
  0.99185 -0.145009 0.0996336 -0.0867543 0.000666667
0.994526  -0.1499 0.128355 -0.0472072 0.000666667
0.997662  -0.1517 0.136115 0.0303483 0.000666667
 0.983808 -0.158788  0.150832 -0.00363887 0.000666667
 0.987257 -0.147963  0.108193 0.0211147 0.000666667
 0.989058 -0.151952  0.153581 0.0486078 0.000666667
  1.00114 -0.153718  0.072479 0.113547 0.000666667
  0.98345 -0.151051  0.132076 -0.101412 0.000666667
 0.989673 -0.156943 0.0903328 0.209951 0.000666667
 0.991055 -0.154561  0.102168 -0.00825994 0.000666667
 0.991779 -0.146541  0.119147 -0.0474334 0.000666667
 0.989594 -0.157873 0.0936458 0.200616 0.000666667
 0.991066 -0.145925  0.115561 -0.0672698 0.000666667
 0.986711 -0.157289 0.0891412 0.19371 0.000666667
 0.986832 -0.154716 0.0909902 0.207741 0.000666667
 0.995763 -0.139263  0.100678 0.0297215 0.000666667
 0.986082 -0.150329  0.107876 0.0329917 0.000666667
 0.997768 -0.152657 0.0954197 0.130644 0.000666667
  0.98373 -0.156422  0.148529 -0.00485368 0.000666667
0.995936 -0.14939  0.12891 -0.0121788 0.000666667
 0.988279 -0.155034   0.14467 0.00238537 0.000666667
 0.982823 -0.147119  0.110846 0.121288 0.000666667
 0.985955 -0.151456  0.105768 0.00618836 0.000666667
 0.986775 -0.148222  0.107422 0.169589 0.000666667
 0.990073 -0.155084  0.101893 -0.00246113 0.000666667
 0.993345 -0.146195  0.113411 -0.0660556 0.000666667
 0.987251 -0.148494  0.108102 0.203521 0.000666667
0.995293 -0.15242 0.138419 0.0373143 0.000666667
 0.993793 -0.144321  0.117206 0.00232346 0.000666667
  0.99587 -0.145028  0.118486 -0.0189233 0.000666667
 0.994456 -0.148872  0.172613 -0.0435396 0.000666667
 0.991063 -0.146678  0.118974 -0.0461656 0.000666667
 0.992512 -0.144333  0.149529 0.145098 0.000666667
 0.997929 -0.163654  0.184487 -0.143339 0.000666667
 0.993725 -0.146815  0.115753 -0.0564317 0.000666667
 0.990429 -0.156384  0.126822 0.0485153 0.000666667
 0.984222 -0.156795  0.150969 -0.00451927 0.000666667
   1.0018 -0.159114  0.159126 0.00928137 0.000666667
 0.992886 -0.149006  0.117993 -0.0441362 0.000666667
  1.00002 -0.156013 0.0731698 0.137375 0.000666667
 0.987963 -0.146661   0.10432 0.185695 0.000666667
 0.988394 -0.148126  0.107267 0.186274 0.000666667
 0.985421 -0.158517  0.118843 -0.0112606 0.000666667
 0.991895 -0.147845  0.116373 -0.0760053 0.000666667
0.995629 -0.14741 0.115378 -0.0666195 0.000666667
 0.993191 -0.149298  0.173053 -0.0447181 0.000666667
  0.98299 -0.157709  0.152044 0.00947386 0.000666667
 0.989817 -0.146733  0.117465 -0.068085 0.000666667
 0.99916 -0.16019 0.072421 0.0919655 0.000666667
 0.992218 -0.150209   0.11994 -0.043273 0.000666667
 0.992997 -0.150482   0.17189 -0.0116141 0.000666667
 0.989985 -0.157064  0.144056 -0.0274805 0.000666667
  0.99293 -0.147831 0.0979409 -0.106932 0.000666667
 0.987725 -0.148622  0.106038 0.191318 0.000666667
 0.992721 -0.144193 0.0816621 0.154878 0.000666667
 0.994153 -0.146592 0.0971785 -0.0704043 0.000666667
 0.992867 -0.145565 0.0966932 -0.0849302 0.000666667
 0.995302 -0.143186  0.118263 -0.0377938 0.000666667
0.982718 -0.15209 0.106999 -0.0112434 0.000666667
0.987231 -0.14819 0.110117 0.200255 0.000666667
 0.987909 -0.151711  0.106925 0.059609 0.000666667
 0.991439 -0.156554  0.126107 0.0249138 0.000666667
 0.993407 -0.147644  0.118009 -0.0635358 0.000666667
 0.986647 -0.158549 0.0892383 0.184209 0.000666667
0.994868 -0.14921 0.117487 -0.0606064 0.000666667
 0.989144 -0.160374   0.14454 -0.0253389 0.000666667
 0.988333 -0.160265  0.133214 0.0753597 0.000666667
 0.999225  -0.14968 0.0961399 0.13502 0.000666667
 0.984971 -0.147973  0.107965 0.0186574 0.000666667
 0.999975 -0.156564 0.0724912 0.139174 0.000666667
 0.994072 -0.162939 0.0856035 -0.0707978 0.000666667
  0.99248 -0.145369 0.0992182 -0.077266 0.000666667
0.986631 -0.14632 0.109101 0.0532294 0.000666667
 0.995479 -0.153594 0.0953184 0.1287 0.000666667
 0.994249 -0.146595   0.13213 -0.141036 0.000666667
 0.996959  -0.15216 0.0954673 0.126774 0.000666667
 0.996232 -0.157151  0.109244 -0.00999732 0.000666667
 0.995209 -0.148361  0.116799 -0.0650916 0.000666667
 0.983442 -0.160722  0.186935 -0.0251148 0.000666667
 0.985644 -0.147811  0.107805 0.190338 0.000666667
 0.996191 -0.140655 0.0981768 0.0349049 0.000666667
 0.989812 -0.146127  0.117821 -0.0604716 0.000666667
 0.995995 -0.151669 0.0752076 -0.0832175 0.000666667
 0.986922 -0.159542  0.152564 -0.114518 0.000666667
 0.991211 -0.155234  0.103573 -0.0100772 0.000666667
 0.986968 -0.155601  0.092792 0.183704 0.000666667
   1.0133 -0.162073 0.0514327 -0.0594062 0.000666667
 0.988982 -0.157742 0.0914436 0.217857 0.000666667
 0.987884 -0.144866  0.107008 0.158603 0.000666667
 0.992449 -0.147487  0.100062 -0.0908822 0.000666667
 0.984901 -0.158712  0.150493 -0.116845 0.000666667
 0.986638 -0.152424  0.155005 0.0348655 0.000666667
 0.992618 -0.150916  0.153437 -0.0124585 0.000666667
 0.984773 -0.162971  0.185932 -0.0212502 0.000666667
  0.98514 -0.149929  0.107344 0.0108941 0.000666667
 0.986805 -0.151578  0.154424 0.0304057 0.000666667
  0.98592 -0.163096  0.186558 -0.0400207 0.000666667
 0.985772 -0.149671  0.109427 0.0164229 0.000666667
0.992551 -0.14689 0.115572 -0.0754005 0.000666667
 0.994231 -0.148791  0.118047 -0.0693666 0.000666667
 0.998135 -0.171266 0.0746586 -0.104591 0.000666667
  0.98289 -0.164024  0.109672 -0.0723171 0.000666667
 0.988014 -0.151117  0.106194 0.00266466 0.000666667
 0.987098 -0.157476 0.0888851 0.189827 0.000666667
 0.994214 -0.163637 0.0838547 -0.0677141 0.000666667
 0.987005 -0.148294  0.109745 0.03426 0.000666667
 0.992359 -0.168739  0.054824 -0.128584 0.000666667
  0.98857 -0.145998 0.0967678 -0.0804987 0.000666667
 0.996467 -0.153819  0.111345 -0.00882334 0.000666667
 0.996745 -0.151539 0.0962368 0.145923 0.000666667
 0.992605 -0.149268  0.114507 -0.0735042 0.000666667
 0.986828  -0.16807 0.0874108 -0.0517327 0.000666667
 0.995552 -0.145076  0.119763 -0.0635928 0.000666667
0.997225 -0.15442 0.113201 -0.00555887 0.000666667
 0.990063 -0.150834  0.171185 -0.0323765 0.000666667
 0.991568 -0.160867  0.159634 -0.139215 0.000666667
 0.985001 -0.163888  0.187388 -0.0163529 0.000666667
 0.994196 -0.144386 0.0714384 0.00192047 0.000666667
  1.00102 -0.153915 0.0722225 0.137688 0.000666667
0.990724 -0.15004  0.15376 0.100876 0.000666667
 0.998786 -0.155106   0.11171 -0.00321577 0.000666667
0.997792 -0.16281 0.178843 0.108446 0.000666667
 0.984984 -0.147955  0.108684 -0.0166408 0.000666667
  0.99298 -0.156185  0.117446 -0.0486293 0.000666667
 0.994299 -0.149819  0.171917 -0.0296368 0.000666667
 0.991733 -0.148461 0.0999638 -0.0890386 0.000666667
  1.01715 -0.146887 0.0853988 -0.00686745 0.000666667
 0.996452 -0.153002 0.0941171 0.120693 0.000666667
 0.999904  -0.15754 0.0716275 0.115682 0.000666667
0.989783 -0.14492 0.105663 0.174722 0.000666667
 0.995249 -0.149682  0.118012 -0.0587644 0.000666667
 0.994476 -0.147447  0.114635 -0.0591131 0.000666667
 0.992889 -0.154417  0.101704 -0.0182099 0.000666667
 0.990032 -0.144656 0.0985366 -0.0770565 0.000666667
 0.996078 -0.152052  0.129615 -0.00388833 0.000666667
 0.984162 -0.145948  0.131001 0.114018 0.000666667
 0.987967 -0.153791  0.156951 0.0460185 0.000666667
 0.988037 -0.149866  0.105909 0.184666 0.000666667
0.997957 -0.14519 0.130131 -0.108371 0.000666667
 0.997827 -0.147952   0.13027 -0.0145621 0.000666667
 0.982578 -0.162009  0.187389 -0.0111804 0.000666667
 0.995902 -0.152178 0.0963377 0.119881 0.000666667
 0.983356 -0.148628   0.10737 0.0129565 0.000666667
 0.998225 -0.149122  0.138828 0.0544161 0.000666667
 0.990042 -0.144874 0.0980727 -0.119028 0.000666667
 0.997223 -0.150858 0.0945149 0.149944 0.000666667
  1.00815 -0.160605  0.051977 -0.0326838 0.000666667
 0.996266 -0.151236   0.13775 0.0270623 0.000666667
     1.01 -0.163708 0.0504943 -0.056724 0.000666667
 0.994376 -0.149176 0.0659253 -0.142879 0.000666667
 0.980841 -0.157157  0.124825 0.13202 0.000666667
 0.990008 -0.157191  0.145097 -0.00640288 0.000666667
  1.00046 -0.148733  0.137353 0.0565469 0.000666667
  0.99087 -0.145973   0.11722 -0.0721449 0.000666667
 0.993184 -0.147561  0.128622 -0.0118422 0.000666667
 0.992999 -0.145879  0.155946 -0.00404132 0.000666667
 0.997064 -0.149275   0.13793 0.0703305 0.000666667
 0.999535 -0.154918 0.0712182 0.132328 0.000666667
 0.989664 -0.146495 0.0988357 -0.0904736 0.000666667
 0.989472 -0.163555 0.0867597 -0.0721457 0.000666667
 0.990035 -0.152474  0.154236 0.0353368 0.000666667
 0.993363 -0.149719  0.170367 -0.029948 0.000666667
  0.99703 -0.170616 0.0728837 -0.128723 0.000666667
 0.995589 -0.142729  0.113965 0.0114487 0.000666667
 0.988876 -0.154792  0.142545 -0.0279528 0.000666667
  1.00958 -0.161684 0.0527558 -0.0776572 0.000666667
 0.994756 -0.150205  0.126755 -0.00593034 0.000666667
 0.999647 -0.147187  0.216697 0.10347 0.000666667
 0.992579 -0.145745 0.0983672 -0.0853834 0.000666667
 0.985452 -0.147329  0.108526 0.202788 0.000666667
 0.998192  -0.15039 0.0956951 0.138481 0.000666667
 0.986034 -0.154061  0.106905 0.0215815 0.000666667
 0.990972  -0.14598 0.0968322 -0.0712174 0.000666667
0.991232 -0.14841 0.116636 -0.0655175 0.000666667
 0.995927 -0.145317  0.129588 -0.139287 0.000666667
 0.986748 -0.146908  0.109114 0.024758 0.000666667
 0.995477 -0.146109   0.11731 -0.0747122 0.000666667
 0.992076  -0.14675 0.0961781 -0.0868943 0.000666667
 0.981453 -0.167271 0.0768518 0.076003 0.000666667
 0.998729 -0.162595  0.179911 0.116932 0.000666667
 0.996927 -0.151166  0.113466 -0.0253464 0.000666667
 0.991001  -0.14832 0.0979308 -0.0730386 0.000666667
  0.99596 -0.145275  0.130919 -0.148116 0.000666667


==> output_ims_3_3_3_1/entropy_action_2.txt <==
44.6177
 0.985215 -0.150794  0.104009 0.0189042 0.000666667
 0.989434 -0.146788   0.10636 0.17137 0.000666667
 0.986211 -0.149697  0.108921 -0.0122079 0.000666667
 0.988741 -0.148434  0.107455 0.202348 0.000666667
 0.987311 -0.147726  0.106902 0.0310619 0.000666667
 0.990897 -0.146867  0.106343 0.172746 0.000666667
 0.990821 -0.146659 0.0981721 -0.0867059 0.000666667
 0.991657 -0.146196  0.105328 0.194225 0.000666667
 0.992644 -0.144634 0.0969937 -0.110115 0.000666667
 0.984797 -0.153829  0.106062 0.0243089 0.000666667
 0.991124 -0.143184  0.117386 -0.0976291 0.000666667
0.986945 -0.1461 0.10425 0.182015 0.000666667
 0.990827 -0.156931  0.102535 0.00345754 0.000666667
 0.987801 -0.150845  0.110127 0.214779 0.000666667
  0.99043 -0.158192  0.099019 -0.0120486 0.000666667
 0.985621 -0.150126  0.107342 0.0193705 0.000666667
 0.988495 -0.145636  0.108143 0.188617 0.000666667
 0.984646 -0.145882  0.111195 0.118435 0.000666667
 0.987044 -0.146766  0.110636 0.0522929 0.000666667
0.986696 -0.15017 0.108893 0.0124982 0.000666667
 0.989495 -0.148145  0.106188 0.159798 0.000666667
   0.9886 -0.146543  0.109035 0.206608 0.000666667
 0.987025 -0.146583  0.107083 0.190598 0.000666667
 0.988605 -0.144974  0.105007 0.16167 0.000666667
 0.987934 -0.143636   0.10581 0.150803 0.000666667
 0.988715 -0.150918  0.106965 0.194787 0.000666667
 0.983329 -0.150614  0.104335 0.0391989 0.000666667
 0.989785 -0.146446  0.102068 -0.0696492 0.000666667
0.990488 -0.15036 0.111279 0.0208107 0.000666667
 0.990233 -0.147217  0.106415 0.200395 0.000666667
 0.983808 -0.152728  0.106002 0.0411594 0.000666667
 0.987393 -0.149228  0.107559 0.0158527 0.000666667
 0.983239 -0.150831  0.106197 0.0278754 0.000666667
 0.983549 -0.148406  0.106326 0.00168315 0.000666667
 0.991367 -0.143986 0.0968065 -0.117606 0.000666667
 0.992235 -0.145203 0.0974177 -0.0589094 0.000666667
  0.98504 -0.151215  0.104208 -0.00140515 0.000666667
0.986923 -0.14854 0.105053 0.217628 0.000666667
 0.985624 -0.145027  0.107357 0.206635 0.000666667
 0.988046 -0.155066 0.0910929 0.206816 0.000666667
 0.981862 -0.150628  0.105811 0.0267549 0.000666667
 0.989038 -0.149512  0.108313 0.201462 0.000666667
 0.989764 -0.148436  0.106212 0.172613 0.000666667
 0.987466 -0.152015  0.105522 0.0405526 0.000666667
 0.989754 -0.157467 0.0894983 0.188054 0.000666667
 0.987294 -0.148764  0.109784 0.040672 0.000666667
 0.985039 -0.145702   0.10618 0.01142 0.000666667
 0.988704 -0.150337  0.109512 0.203393 0.000666667
   0.9869 -0.155005 0.0892137 0.174708 0.000666667
 0.987611 -0.148619  0.108056 0.0239811 0.000666667
0.986979 -0.14665 0.107091 0.209674 0.000666667
 0.989458 -0.156962  0.103628 -0.00956946 0.000666667
 0.987664 -0.146858  0.108239 0.200187 0.000666667
 0.987453 -0.155938  0.102365 -0.0134621 0.000666667
  0.98593 -0.150813  0.101735 0.0109207 0.000666667
 0.985971 -0.157809 0.0893373 0.191206 0.000666667
 0.984258 -0.152195  0.105326 0.0202345 0.000666667
 0.985023 -0.151489  0.103696 0.00254581 0.000666667
 0.989623 -0.148816  0.107491 0.192395 0.000666667
 0.988088 -0.148114  0.106008 0.163112 0.000666667
 0.986473 -0.150788  0.107574 0.0321135 0.000666667
 0.987085 -0.151204  0.107712 0.00601826 0.000666667
 0.987467 -0.149378  0.107611 0.200771 0.000666667
 0.986961 -0.147247  0.107808 0.208302 0.000666667
0.988506 -0.14857 0.116429 -0.0640669 0.000666667
 0.987552 -0.146234  0.106505 0.193084 0.000666667
 0.986967 -0.147425  0.107394 0.0144481 0.000666667
 0.987849 -0.156565  0.101744 -0.0277944 0.000666667
 0.988723 -0.150262  0.111717 0.045001 0.000666667
 0.987316 -0.146335 0.0985486 -0.0840622 0.000666667
 0.986853 -0.149941  0.106809 0.0381692 0.000666667
 0.984151 -0.149929  0.105075 0.0317398 0.000666667
 0.987935 -0.148615 0.0974874 -0.086557 0.000666667
 0.987763 -0.151886  0.106323 0.0160576 0.000666667
 0.989431 -0.147827  0.107735 0.184807 0.000666667
0.988592 -0.15102 0.106046 0.188996 0.000666667
 0.990406 -0.147379  0.109018 0.176802 0.000666667
 0.987186 -0.150313  0.109539 0.19962 0.000666667
 0.989363 -0.155408  0.104018 -0.0412196 0.000666667
 0.982086 -0.152101  0.105695 0.0160153 0.000666667
 0.991221 -0.156772  0.100811 0.00229855 0.000666667
 0.983866 -0.153307  0.108042 0.0227138 0.000666667
 0.986543 -0.152361  0.106113 0.0354816 0.000666667
 0.988565 -0.147741  0.106472 0.194835 0.000666667
 0.988088 -0.146253  0.107653 -0.0140171 0.000666667
 0.992911 -0.144248  0.118382 -0.110312 0.000666667
 0.988568 -0.145043 0.0988094 -0.0601812 0.000666667
 0.985763 -0.150633  0.104241 0.0324137 0.000666667
 0.988854 -0.147638  0.105826 0.199959 0.000666667
 0.989979 -0.156338  0.102315 -0.041621 0.000666667
 0.980936 -0.152408  0.103505 0.0166649 0.000666667
 0.987296 -0.151315     0.108 -0.0121912 0.000666667
 0.986817 -0.147131  0.106331 0.203258 0.000666667
  0.98703 -0.151014   0.10634 0.0500688 0.000666667
 0.986746 -0.147979  0.106462 0.19063 0.000666667
   0.9915 -0.144534  0.114349 -0.0647813 0.000666667
 0.985706 -0.147052  0.109656 0.0313193 0.000666667
 0.986555 -0.146908 0.0966526 -0.0700844 0.000666667
 0.985925 -0.148738  0.111116 0.0161174 0.000666667
 0.989001 -0.145531  0.104821 0.199573 0.000666667
  0.98775 -0.147586  0.110253 0.0290857 0.000666667
 0.987168 -0.148532  0.109129 0.0299976 0.000666667
 0.992443 -0.148821  0.117329 -0.0557389 0.000666667
  0.98587 -0.151843  0.108077 0.0208009 0.000666667
 0.989198 -0.148474  0.108396 0.166606 0.000666667
  0.98606 -0.145367  0.106157 0.183963 0.000666667
 0.980248 -0.168017 0.0784618 0.0659716 0.000666667
 0.989108 -0.155768  0.103289 -0.0291498 0.000666667
0.989113 -0.15316 0.107272 0.0263251 0.000666667
 0.988324 -0.152161  0.105365 0.0157858 0.000666667
 0.986201  -0.14493 0.0981114 -0.0762504 0.000666667
 0.988124 -0.144019  0.104778 0.184233 0.000666667
 0.986162 -0.150483  0.110797 0.0419531 0.000666667
  0.98892 -0.148274  0.110075 0.0392741 0.000666667
 0.988302 -0.152121  0.109219 0.0217175 0.000666667
 0.987208 -0.148709  0.109516 0.20593 0.000666667
 0.988426 -0.149875  0.105101 0.0168497 0.000666667
 0.986904 -0.147224  0.108033 0.218265 0.000666667
 0.983149 -0.170733 0.0905805 0.0121406 0.000666667
 0.989196 -0.145704   0.10819 0.175973 0.000666667
 0.989974 -0.141724  0.113438 -0.0952239 0.000666667
 0.988848 -0.147231  0.107227 0.189514 0.000666667
 0.988382 -0.153754 0.0915724 0.200131 0.000666667
0.990911 -0.14498 0.113656 -0.062953 0.000666667
 0.990378 -0.146283  0.109395 0.176239 0.000666667
 0.987575 -0.149859  0.107258 0.169797 0.000666667
 0.987754  -0.15515 0.0904136 0.22804 0.000666667
 0.988838 -0.147171  0.100076 -0.0626195 0.000666667
 0.987511 -0.156278 0.0916108 0.207947 0.000666667
 0.984515 -0.153386  0.104365 0.0247338 0.000666667
 0.988321 -0.145064  0.108313 0.189924 0.000666667
 0.987061 -0.147575 0.0961103 -0.0879615 0.000666667
 0.985947 -0.154466  0.106009 0.0529978 0.000666667
0.986649 -0.14485 0.101054 0.0891655 0.000666667
 0.989316 -0.144545  0.101034 -0.0877347 0.000666667
 0.987129 -0.148687  0.109786 0.202662 0.000666667
 0.990205 -0.149987 0.0999122 -0.0942831 0.000666667
 0.992089 -0.157029  0.102492 -0.0128024 0.000666667
 0.989447 -0.166968 0.0855284 0.0397792 0.000666667
 0.990089 -0.154866 0.0927224 0.197417 0.000666667
 0.986952 -0.154082  0.103613 -0.0372002 0.000666667
 0.989341 -0.147547  0.100586 -0.0649084 0.000666667
 0.986475 -0.150285  0.109773 0.00804948 0.000666667
 0.988642  -0.14607 0.0946641 -0.0950671 0.000666667
 0.988793 -0.153116   0.10849 0.0190956 0.000666667
  0.98682 -0.155106 0.0904693 0.195816 0.000666667
0.988536 -0.14619 0.103028 -0.0742699 0.000666667
 0.988708 -0.153506  0.101305 -0.0561743 0.000666667
 0.989191 -0.150872  0.110622 0.186697 0.000666667
 0.988613 -0.149678  0.107564 -0.0134723 0.000666667
 0.985483 -0.146487 0.0962315 -0.0980046 0.000666667
 0.985556 -0.156427 0.0932985 0.172239 0.000666667
  0.98977 -0.146922 0.0970317 -0.0621581 0.000666667
 0.984544 -0.148849  0.105959 0.0203914 0.000666667
 0.986179 -0.155133 0.0901281 0.217311 0.000666667
 0.992235 -0.155156  0.101996 0.0196916 0.000666667
  0.98863 -0.146187 0.0970805 -0.0945123 0.000666667
 0.985108 -0.154693  0.106044 0.00638517 0.000666667
 0.988526 -0.147387  0.106873 0.185953 0.000666667
 0.989831 -0.150202  0.108443 0.0525839 0.000666667
 0.989294 -0.155935  0.100271 -0.00673873 0.000666667
 0.989067 -0.148026  0.114521 -0.0696748 0.000666667
 0.988115 -0.156543 0.0923837 0.208054 0.000666667
 0.989532 -0.146439 0.0959422 -0.0993707 0.000666667
 0.986824 -0.146573  0.106906 0.236046 0.000666667
 0.987354 -0.154176 0.0878763 0.172768 0.000666667
 0.987002 -0.154384 0.0913472 0.213176 0.000666667
 0.989851 -0.157525  0.091347 0.232413 0.000666667
 0.988195 -0.147786  0.106284 0.188737 0.000666667
 0.986582 -0.145789  0.107472 -0.00604818 0.000666667
 0.985604 -0.145416  0.110533 0.120588 0.000666667
 0.987359 -0.145588  0.101307 -0.0921439 0.000666667
0.985827 -0.14749    0.108 0.22249 0.000666667
 0.988953 -0.145618    0.1077 0.183693 0.000666667
 0.987099 -0.153301  0.111223 0.0128509 0.000666667
 0.990338 -0.146762  0.118441 -0.0859156 0.000666667
 0.990274 -0.145204 0.0992854 -0.0899029 0.000666667
 0.987924 -0.150973  0.107075 0.0245877 0.000666667
0.990417 -0.14623 0.106646 0.197084 0.000666667
 0.986036 -0.156066 0.0880906 0.187415 0.000666667
 0.988198 -0.156593 0.0916856 0.210612 0.000666667
  0.98754 -0.156597  0.100081 -0.0208111 0.000666667
 0.987344 -0.151594  0.105298 0.036683 0.000666667
 0.988351 -0.145729 0.0959042 -0.0774046 0.000666667
 0.989584 -0.153871  0.103373 -0.0314331 0.000666667
 0.988456 -0.145812  0.107523 0.191085 0.000666667
 0.991473 -0.143038 0.0978309 -0.0823839 0.000666667
 0.984679 -0.151403  0.105825 0.0011991 0.000666667
 0.987176 -0.147124  0.109673 0.214301 0.000666667
 0.988246 -0.152846  0.107152 0.0435544 0.000666667
 0.982786 -0.148028  0.111942 0.129258 0.000666667
   0.9921 -0.145713 0.0961657 -0.0995959 0.000666667
 0.986426 -0.154086  0.108014 0.0129305 0.000666667
 0.990203 -0.145302  0.099543 -0.0774813 0.000666667
 0.988377 -0.148354  0.106765 0.188176 0.000666667
0.987066 -0.14836 0.104916 0.000894066 0.000666667
0.988449  -0.1478 0.107666 0.224717 0.000666667
  0.98819 -0.154524 0.0888133 0.196484 0.000666667
 0.988204 -0.147859  0.105057 -0.00443285 0.000666667
 0.988723 -0.156423 0.0881321 0.207884 0.000666667
 0.989322 -0.145408 0.0970415 -0.110957 0.000666667
 0.989127 -0.144919  0.110231 0.19479 0.000666667
 0.989708 -0.155854  0.103877 -0.0235396 0.000666667
 0.990143    -0.157 0.0919076 0.202913 0.000666667
 0.989206 -0.148019  0.119172 -0.0942599 0.000666667
  0.99122 -0.146994  0.109312 0.189672 0.000666667
 0.986757 -0.149869  0.106679 0.0291612 0.000666667
 0.988177 -0.154431  0.110979 0.0237609 0.000666667
 0.982337 -0.150365  0.106141 0.0164118 0.000666667
  0.99088 -0.146693  0.105062 0.188865 0.000666667
 0.986752 -0.156635  0.101567 -0.0189366 0.000666667
 0.991031 -0.146284 0.0953391 -0.0905126 0.000666667
 0.990983 -0.141076  0.114315 -0.0805098 0.000666667
 0.988416 -0.146397  0.105919 0.168009 0.000666667
 0.98293 -0.14697 0.107426 0.0499287 0.000666667
0.983697 -0.15033 0.107901 0.0336633 0.000666667
  0.98863 -0.151135  0.110482 0.196644 0.000666667
 0.988394 -0.150743  0.106763 -0.0042177 0.000666667
  0.98892 -0.147719  0.108778 0.198892 0.000666667
 0.986038 -0.151454  0.106575 0.0110998 0.000666667
 0.988201 -0.158182  0.118241 0.0117303 0.000666667
 0.984986 -0.146252  0.105419 0.0129995 0.000666667
 0.984958 -0.156333 0.0905926 0.216801 0.000666667
 0.988842 -0.156514 0.0937333 0.216375 0.000666667
0.988126 -0.15109 0.110108 0.0257131 0.000666667
 0.990576 -0.146501  0.118308 -0.0623632 0.000666667
 0.991964  -0.14721 0.0991318 -0.0830746 0.000666667
 0.988525 -0.157827   0.10194 -0.0248229 0.000666667
 0.990924 -0.145999  0.117856 -0.0467557 0.000666667
 0.986974 -0.147652 0.0979412 -0.107462 0.000666667
 0.988718 -0.156583 0.0907429 0.22393 0.000666667
0.985399 -0.14595 0.107043 0.184542 0.000666667
 0.988386 -0.169056  0.109687 -0.09108 0.000666667
 0.984593 -0.149435  0.108776 -0.00473599 0.000666667
 0.986903 -0.153799 0.0920915 0.194831 0.000666667
 0.991429 -0.144511 0.0990606 -0.131631 0.000666667
 0.983335 -0.152458  0.107165 0.0128623 0.000666667
 0.989475 -0.156991 0.0926449 0.196343 0.000666667
 0.987251 -0.154505  0.108107 0.0336663 0.000666667
 0.986982 -0.149258  0.110387 0.0367673 0.000666667
 0.984396 -0.147268  0.107464 0.0143834 0.000666667
 0.991721 -0.145324  0.116961 -0.0721573 0.000666667
 0.991066 -0.145298  0.105221 0.203263 0.000666667
 0.987027 -0.154355 0.0913945 0.19528 0.000666667
 0.991651 -0.143853  0.116669 -0.103444 0.000666667
 0.988713 -0.148995  0.107817 0.202182 0.000666667
0.988813 -0.15067 0.107521 0.181314 0.000666667
 0.987554 -0.155938  0.100672 -0.0145442 0.000666667
 0.987798 -0.156694 0.0915485 0.234363 0.000666667
 0.989126 -0.147295  0.105422 0.190559 0.000666667
 0.986833 -0.150329  0.109167 0.0300973 0.000666667
 0.987469 -0.153316 0.0905584 0.201767 0.000666667
 0.988468 -0.146329  0.101285 -0.0637526 0.000666667
 0.986072 -0.149275  0.108478 0.208399 0.000666667
 0.987649 -0.146703 0.0978061 -0.0673081 0.000666667
 0.987319 -0.147859  0.109751 0.0207803 0.000666667
  0.98523 -0.148328  0.106276 0.210787 0.000666667
 0.988096 -0.151648  0.108307 0.0466596 0.000666667
 0.986498 -0.152693  0.107304 0.0205139 0.000666667
 0.987337 -0.149134  0.107135 0.010468 0.000666667
 0.985907 -0.150507  0.105021 0.0203889 0.000666667
 0.988357 -0.150266  0.105734 0.007229 0.000666667
 0.983459 -0.155219  0.103883 0.024976 0.000666667
  0.98801 -0.146952 0.0999836 -0.0994484 0.000666667
 0.985523 -0.150041  0.108199 0.0181882 0.000666667
 0.988036 -0.148465  0.106274 0.203571 0.000666667
 0.989072 -0.157271 0.0922854 0.209192 0.000666667
 0.987766 -0.148192 0.0966747 -0.0925299 0.000666667
 0.984846 -0.152741   0.10641 0.028 0.000666667
 0.986236 -0.150268  0.106095 0.00611179 0.000666667
 0.986235 -0.148342  0.106721 0.0557852 0.000666667
 0.987191 -0.157479  0.101425 -0.0133659 0.000666667
 0.988807 -0.148069   0.11497 -0.0757705 0.000666667
 0.990263 -0.145649 0.0954248 -0.0813468 0.000666667
 0.987437 -0.155081  0.108123 0.00768909 0.000666667
 0.988776 -0.146248   0.10483 0.163748 0.000666667
 0.987993 -0.150527  0.109207 0.223046 0.000666667
 0.990876 -0.146187 0.0977984 -0.103932 0.000666667
 0.981444 -0.152077  0.105146 0.0068566 0.000666667
0.987515 -0.15011 0.106358 0.0144411 0.000666667
 0.990256 -0.148101   0.10028 -0.11077 0.000666667
 0.989152 -0.148989  0.100757 -0.101338 0.000666667
 0.988788 -0.155446  0.103061 -0.0233021 0.000666667
 0.989532 -0.146842  0.113465 -0.0696529 0.000666667
  0.98781 -0.148174  0.106428 0.216294 0.000666667
  0.98896 -0.144552  0.106129 0.213985 0.000666667
 0.981597 -0.151207  0.108317 0.0104491 0.000666667
 0.989126 -0.146516  0.105507 0.164031 0.000666667
 0.988843  -0.14577 0.0977956 -0.0905122 0.000666667
  0.98907 -0.144906 0.0998284 -0.0864873 0.000666667
 0.988864 -0.154459 0.0927164 0.208401 0.000666667
 0.988911 -0.156872  0.126557 0.0478756 0.000666667
  0.99155 -0.145885  0.096846 -0.0829626 0.000666667
   0.9865 -0.149239   0.10903 0.194167 0.000666667
 0.988407 -0.151033  0.107173 0.185943 0.000666667
 0.986639 -0.153654  0.104462 0.00383609 0.000666667
 0.987419 -0.146272  0.108449 0.165197 0.000666667
 0.989074 -0.147979  0.102923 -0.0837497 0.000666667
0.983749 -0.14737 0.106558 0.0152669 0.000666667
 0.991734 -0.154585  0.106011 -0.0303577 0.000666667
 0.986417 -0.151182  0.106179 0.00392904 0.000666667
 0.985567 -0.149011   0.10737 0.0251344 0.000666667
 0.987062   -0.1577 0.0891472 0.21777 0.000666667
 0.987115 -0.149612  0.117235 -0.0740248 0.000666667
 0.989211 -0.146331   0.10077 0.0913477 0.000666667
 0.989075 -0.149099   0.10631 0.202462 0.000666667
 0.988669 -0.147937  0.107893 0.183061 0.000666667
 0.985605 -0.151581  0.104856 0.0153179 0.000666667
 0.988192 -0.149142  0.107312 0.202221 0.000666667
  0.99073 -0.158777 0.0910424 0.221893 0.000666667
 0.989291 -0.157964  0.101595 -0.0355843 0.000666667
 0.989445 -0.147197  0.108134 0.16937 0.000666667
  0.98621 -0.151754  0.106631 0.059722 0.000666667
 0.988478 -0.148092   0.10042 -0.0636315 0.000666667
 0.986621 -0.154568 0.0897608 0.210959 0.000666667
 0.984361 -0.149104   0.10699 0.0131744 0.000666667
 0.991039 -0.148499  0.116216 -0.0519358 0.000666667
 0.986851 -0.153893  0.106532 0.0584257 0.000666667
 0.987065 -0.147754  0.106438 0.224736 0.000666667
 0.984798 -0.148484  0.111644 0.0166478 0.000666667
   0.9904 -0.157555  0.102832 -0.0250525 0.000666667
 0.986035 -0.153263  0.105436 0.0615939 0.000666667
 0.987495 -0.152658  0.108321 0.0507042 0.000666667
 0.981922 -0.151795  0.104257 0.0444689 0.000666667
 0.988031 -0.147413 0.0948244 -0.0910476 0.000666667
 0.989743 -0.143616   0.10687 0.178603 0.000666667
0.981932 -0.15281  0.10857 0.00342141 0.000666667
0.984794 -0.15691 0.089552 0.19627 0.000666667
 0.98441 -0.14797 0.109502 0.0198139 0.000666667
  0.98994 -0.150638  0.108326 0.0183038 0.000666667
 0.987206 -0.150955    0.1044 0.0292472 0.000666667
 0.985921 -0.146747  0.108698 0.0150246 0.000666667
 0.986047 -0.147057   0.10603 0.17846 0.000666667
 0.986515 -0.156236 0.0911596 0.205915 0.000666667
 0.984296 -0.149756  0.106217 0.0175611 0.000666667
 0.988801 -0.148982  0.108047 0.218642 0.000666667
 0.989684 -0.146315   0.10284 -0.0831967 0.000666667
  0.98831 -0.155058  0.104515 -0.00332592 0.000666667
0.990562 -0.14728  0.10863 0.180059 0.000666667
 0.988948 -0.148628  0.107891 0.183685 0.000666667
 0.987186 -0.147447  0.108921 0.0165232 0.000666667
 0.989477 -0.147463  0.107505 0.187559 0.000666667
 0.986276 -0.148069  0.106213 0.188332 0.000666667
0.986693 -0.15055 0.112869 0.0211706 0.000666667
 0.982268 -0.150198  0.108736 0.0172571 0.000666667
  0.98794 -0.155841  0.100847 -0.0153406 0.000666667
 0.984654 -0.156215  0.105244 0.0266938 0.000666667
 0.990324 -0.155703  0.101586 -0.00607829 0.000666667
 0.986599 -0.149127   0.10731 0.00303084 0.000666667
 0.985501 -0.149961  0.107222 0.184605 0.000666667
  0.98503 -0.152928  0.106914 0.0207188 0.000666667
 0.990082 -0.156469 0.0914013 0.203807 0.000666667
0.979673 -0.15164 0.108423 0.0125799 0.000666667
 0.988326 -0.148194  0.108067 0.210279 0.000666667
 0.980879 -0.152821   0.10715 0.0439255 0.000666667
 0.985874 -0.147245  0.107606 0.0230131 0.000666667
  0.98434 -0.157766 0.0890274 0.201055 0.000666667
 0.991948 -0.154591  0.103608 -0.019935 0.000666667
 0.985133 -0.146027  0.109155 -0.025921 0.000666667
 0.989128 -0.148854 0.0997989 -0.0834171 0.000666667
  0.98989 -0.144241 0.0984763 -0.0947956 0.000666667
 0.986979 -0.154613 0.0883016 0.197978 0.000666667
 0.988402 -0.155224  0.107359 0.029345 0.000666667
 0.988786 -0.145818 0.0998278 -0.0893284 0.000666667
 0.987325 -0.150201  0.106184 0.172002 0.000666667
 0.989119 -0.158057 0.0941527 0.199623 0.000666667
 0.990202 -0.148934  0.108041 0.173573 0.000666667
0.988367  -0.1567 0.100295 -0.00507194 0.000666667
 0.990949 -0.149833  0.115843 -0.0727958 0.000666667
 0.982812 -0.148223  0.109573 0.140022 0.000666667
  0.98573 -0.149588  0.107915 0.0560962 0.000666667
  0.98767 -0.152727    0.1051 0.00112301 0.000666667
  0.98603 -0.150144  0.104791 0.0135004 0.000666667
 0.989069 -0.146338 0.0982716 -0.10235 0.000666667
 0.989134 -0.147474  0.107964 0.161891 0.000666667
 0.984812 -0.163275  0.110531 -0.083964 0.000666667
 0.988992 -0.147419  0.106612 0.183112 0.000666667
 0.986917 -0.147874  0.108042 0.193325 0.000666667
0.989704 -0.14596 0.105918 0.186606 0.000666667
 0.989363 -0.144973  0.104638 0.161739 0.000666667
 0.985475 -0.154826 0.0877249 0.188117 0.000666667
 0.991483 -0.146413  0.120447 -0.0751087 0.000666667
 0.984519 -0.151044  0.104172 0.023216 0.000666667
 0.989003 -0.145974  0.115968 -0.0764547 0.000666667
 0.986281 -0.147291  0.107174 0.00892354 0.000666667
 0.985728 -0.147471  0.106663 0.0112513 0.000666667
 0.987408 -0.149433  0.107008 0.185113 0.000666667
 0.987956 -0.147463  0.107143 0.182967 0.000666667
 0.989415 -0.147511  0.096749 -0.0903063 0.000666667
 0.988045 -0.146858  0.105503 0.199338 0.000666667
 0.986483 -0.148829  0.100321 -0.0707485 0.000666667
0.989557 -0.14827 0.107509 0.196887 0.000666667
 0.985611 -0.151767  0.107521 -0.00771491 0.000666667
 0.986353 -0.149352  0.108358 0.178778 0.000666667
 0.987961 -0.149832  0.108313 0.189905 0.000666667
 0.989368 -0.147559  0.107501 0.184907 0.000666667
 0.988438 -0.153348  0.108467 -0.00852749 0.000666667
0.987296  -0.1524 0.106734 0.038284 0.000666667
 0.987033 -0.147459  0.107158 0.181511 0.000666667
 0.985862 -0.148511  0.107134 0.00878851 0.000666667
 0.986604 -0.155771 0.0936373 0.172775 0.000666667
 0.986572 -0.154874 0.0889015 0.210672 0.000666667
 0.989224 -0.148195   0.11721 -0.0660615 0.000666667
 0.988264 -0.149019  0.107071 -0.00885293 0.000666667
 0.987718 -0.148067  0.105514 0.208077 0.000666667
 0.983239 -0.161104  0.111267 -0.0810384 0.000666667
 0.990581 -0.168195  0.109949 -0.0760614 0.000666667
 0.986242 -0.146837   0.10527 0.192852 0.000666667
 0.987342 -0.156405  0.088774 0.191215 0.000666667
  0.98971 -0.146842 0.0970903 -0.0750583 0.000666667
 0.991073  -0.14596 0.0996524 -0.0757492 0.000666667
 0.992248 -0.147382 0.0987338 -0.0809258 0.000666667
 0.987975 -0.146407  0.109218 0.0267129 0.000666667
 0.990125 -0.156329   0.09399 0.220838 0.000666667
 0.989333 -0.148685  0.117919 -0.0431535 0.000666667
 0.987446 -0.149093  0.107671 0.172132 0.000666667
 0.987374 -0.154653 0.0906027 0.210855 0.000666667
 0.989165 -0.146866  0.106692 -0.0153701 0.000666667
 0.987228 -0.145984  0.107517 0.178763 0.000666667
 0.984747 -0.146412  0.107327 0.0247332 0.000666667
 0.989232 -0.155014  0.103165 0.000527119 0.000666667
 0.983584 -0.148202  0.108295 0.0101909 0.000666667
 0.988436 -0.147165   0.10825 0.188097 0.000666667
0.986432 -0.14898 0.105985 -0.0101267 0.000666667
 0.988363 -0.148327  0.108224 0.200553 0.000666667
 0.989567 -0.149696  0.108335 0.191882 0.000666667
 0.986905 -0.148382   0.10702 0.183115 0.000666667
0.988719 -0.15021 0.108789 0.191968 0.000666667
 0.988004 -0.146339 0.0995103 -0.0953562 0.000666667
 0.983384 -0.150458  0.106396 0.0171456 0.000666667
 0.987614 -0.146397  0.101734 0.102767 0.000666667
 0.989413 -0.147072  0.117765 -0.0986914 0.000666667
 0.989625 -0.171291  0.109298 -0.0749161 0.000666667
 0.987174 -0.159656  0.116721 0.0066548 0.000666667
 0.988895 -0.145371  0.101354 -0.071474 0.000666667
 0.982748 -0.152986    0.1048 0.0227128 0.000666667
 0.990469 -0.159389 0.0866599 0.226108 0.000666667
 0.986614 -0.146571  0.108713 0.0585711 0.000666667
 0.987135  -0.15696 0.0913879 0.204952 0.000666667
 0.985505 -0.147986  0.106973 0.191356 0.000666667
  0.98095 -0.170515 0.0761905 0.0709554 0.000666667
 0.991911 -0.158451 0.0940134 0.213394 0.000666667
 0.985589 -0.153523  0.105114 0.000315957 0.000666667
 0.987086 -0.146361 0.0986888 -0.080006 0.000666667
 0.986992 -0.144168  0.105587 0.187206 0.000666667
 0.987723 -0.150524  0.108252 0.018149 0.000666667
 0.983491 -0.149805  0.108194 0.03764 0.000666667
 0.985934 -0.157398 0.0881071 0.215923 0.000666667
 0.985865 -0.154043 0.0907058 0.213511 0.000666667
 0.986939 -0.149528  0.105865 0.176044 0.000666667
 0.989659 -0.151029  0.106954 0.192733 0.000666667
 0.986531 -0.146405  0.108063 0.18046 0.000666667
 0.987253 -0.146452  0.103402 0.194997 0.000666667
 0.986947 -0.153596  0.105585 0.0258994 0.000666667
 0.986226 -0.151751  0.107706 0.0551451 0.000666667
 0.983639 -0.147137  0.112076 0.134744 0.000666667
 0.988249 -0.147114 0.0970197 -0.0551429 0.000666667
 0.988964 -0.149123 0.0997329 -0.0832894 0.000666667
 0.985499 -0.147375  0.107951 0.0445822 0.000666667
 0.987284 -0.148252   0.10726 0.207605 0.000666667
 0.990437  -0.14512 0.0993568 -0.0655561 0.000666667
 0.985906 -0.147645  0.107423 0.187563 0.000666667
 0.989143 -0.155585  0.119695 -0.0142721 0.000666667
  0.98757 -0.152663   0.10511 0.0223264 0.000666667
 0.986365 -0.153349  0.105145 0.020968 0.000666667
 0.988419  -0.15627 0.0884929 0.194836 0.000666667
 0.986416 -0.147362  0.110307 0.0297413 0.000666667
 0.988616 -0.147477  0.102977 0.19873 0.000666667
 0.988209 -0.148689  0.106041 0.196467 0.000666667
  0.98744 -0.146795  0.107956 0.180113 0.000666667
 0.985744 -0.150906  0.106849 0.0319509 0.000666667
 0.991711 -0.169832  0.111586 -0.0907919 0.000666667
 0.986503 -0.147788  0.107751 0.169216 0.000666667
 0.983559 -0.149148  0.105269 0.0145059 0.000666667
 0.987083 -0.149068  0.105363 0.0160825 0.000666667
  0.99082  -0.15489 0.0921496 0.207567 0.000666667
 0.990795 -0.144962 0.0995911 -0.110018 0.000666667
 0.984382 -0.147567  0.103248 -0.000181738 0.000666667
0.988329 -0.15284 0.109554 0.0136291 0.000666667
 0.988326 -0.148984   0.10752 0.191758 0.000666667
 0.988306 -0.151545  0.106624 0.180511 0.000666667
 0.989226 -0.149729  0.117835 -0.0564351 0.000666667
 0.988052 -0.154404  0.104499 -0.0139263 0.000666667
0.986955 -0.15371 0.106301 0.0229321 0.000666667
 0.987592 -0.151471  0.109601 0.0123585 0.000666667
 0.985923 -0.146804  0.105009 0.211248 0.000666667
 0.991371 -0.146143 0.0989655 -0.111846 0.000666667
 0.986178 -0.156514  0.105565 -0.0398361 0.000666667
 0.988304 -0.158092   0.10054 -0.0233238 0.000666667
 0.986956 -0.155236  0.105833 -0.000658715 0.000666667
  0.98527 -0.149974  0.107143 -0.00306791 0.000666667
 0.989074 -0.149847  0.107037 0.176199 0.000666667
 0.987285 -0.147616  0.107671 0.172862 0.000666667
 0.987991 -0.144391  0.100539 -0.0815764 0.000666667
 0.986676 -0.150564  0.108478 0.0040979 0.000666667
 0.990881 -0.142211  0.117712 -0.111492 0.000666667
 0.986282 -0.151715  0.107466 0.00126462 0.000666667
 0.986089 -0.149255  0.106123 0.174187 0.000666667
 0.985908 -0.168139 0.0907206 -0.00443691 0.000666667
 0.985082 -0.148254  0.107883 0.208131 0.000666667
 0.984335 -0.157248 0.0906512 0.180133 0.000666667
 0.989664 -0.145841  0.108434 0.169136 0.000666667
 0.988832 -0.154601 0.0986571 -0.0081353 0.000666667
 0.990205 -0.147225  0.097498 -0.0874997 0.000666667
 0.990151 -0.155018 0.0999467 -0.00606364 0.000666667
 0.987527 -0.146758  0.106813 0.195656 0.000666667
 0.986712 -0.150787  0.104872 0.0126404 0.000666667
 0.985857 -0.150454  0.106948 0.0103296 0.000666667
 0.985015 -0.145947  0.108178 0.0688264 0.000666667
0.982223 -0.15136 0.107254 0.0132875 0.000666667
0.986159 -0.14704 0.107289 0.015245 0.000666667
 0.988468 -0.147738  0.107196 0.205456 0.000666667
 0.983256 -0.152054  0.106287 0.0235005 0.000666667
 0.988982 -0.151934  0.108275 0.0250371 0.000666667
 0.982619 -0.151587  0.106304 0.0161549 0.000666667
 0.986653 -0.148175  0.106468 0.0594443 0.000666667
0.985521 -0.14948 0.104544 0.0121072 0.000666667
 0.989864 -0.146091  0.109213 0.199035 0.000666667
 0.987568  -0.15368 0.0924087 0.217175 0.000666667
 0.987225 -0.154392 0.0953395 0.22205 0.000666667
  0.98824 -0.149871  0.105546 0.0777931 0.000666667
 0.989649 -0.154712  0.127626 0.0378332 0.000666667
 0.988626 -0.144582  0.098486 -0.0974591 0.000666667
 0.988085 -0.143963   0.10704 0.157322 0.000666667
  0.98617 -0.154289  0.104369 0.0143508 0.000666667
0.987172  -0.1468 0.106568 0.215373 0.000666667
  0.98823 -0.148098  0.106784 0.202463 0.000666667
 0.986924 -0.151983   0.10792 -0.00146256 0.000666667
 0.982791 -0.151196  0.105176 0.00614284 0.000666667
 0.991104 -0.147518 0.0986114 -0.0913592 0.000666667
 0.985568 -0.150645  0.104812 0.0022641 0.000666667
 0.990962 -0.156259 0.0909172 0.221244 0.000666667
 0.987509 -0.156109 0.0921655 0.210004 0.000666667
 0.990798 -0.154346 0.0905908 0.209469 0.000666667
 0.982487 -0.150196  0.106879 0.0102674 0.000666667
 0.986477 -0.150559  0.107464 0.010361 0.000666667
 0.986992 -0.148108  0.107984 0.188452 0.000666667
  0.98924 -0.157788 0.0902628 0.235676 0.000666667
 0.986193 -0.151271  0.107179 0.0310286 0.000666667
 0.990639 -0.147952  0.118844 -0.0893378 0.000666667
 0.988313 -0.143232 0.0958708 -0.110965 0.000666667
 0.990529 -0.144722  0.106851 0.158694 0.000666667
 0.985976 -0.152106  0.110127 0.000518918 0.000666667
 0.989647 -0.157469 0.0932967 0.178793 0.000666667
 0.988385 -0.147675  0.108539 0.195666 0.000666667
 0.991826 -0.146227 0.0988273 -0.0944655 0.000666667
 0.987921 -0.150338  0.105669 0.0118886 0.000666667
 0.986169 -0.152234  0.110441 0.0204575 0.000666667
 0.985517 -0.148552  0.106342 0.0219372 0.000666667
 0.987216 -0.146316 0.0971309 -0.0739072 0.000666667
  0.98826 -0.148278  0.105859 0.189799 0.000666667
 0.988998 -0.146199  0.105002 0.221938 0.000666667
0.986734 -0.14918 0.106174 0.00779129 0.000666667
 0.989257 -0.156955   0.10343 -0.0324503 0.000666667
0.993461 -0.14887 0.170793 -0.0753113 0.000666667
 0.98873 -0.14918 0.105377 0.189288 0.000666667
  0.98879 -0.159472 0.0890374 0.190458 0.000666667
 0.988121 -0.149435  0.107875 0.203298 0.000666667
 0.988584 -0.148524  0.103772 0.182124 0.000666667
 0.988435 -0.152024  0.107025 -0.0108621 0.000666667
 0.988495 -0.150321  0.103921 0.186846 0.000666667
 0.987474 -0.150509  0.106855 0.000435554 0.000666667
 0.984827 -0.150575  0.106686 -0.00473835 0.000666667
 0.983479 -0.152552   0.10727 0.0358139 0.000666667
 0.987941 -0.145477  0.100285 -0.098489 0.000666667
 0.986888 -0.144798  0.109128 0.0540147 0.000666667
 0.987286 -0.151452  0.105648 -0.00513488 0.000666667
 0.987434 -0.147962  0.108994 0.00605043 0.000666667
0.981926  -0.1519 0.106007 -0.0123772 0.000666667
  0.98982 -0.156857  0.092528 0.208678 0.000666667
0.988868 -0.15602 0.089834 0.229482 0.000666667
 0.989632 -0.150145  0.105765 0.194743 0.000666667
 0.991342 -0.146294 0.0956649 -0.0729434 0.000666667
 0.991926 -0.159058  0.102519 -0.0334679 0.000666667
 0.987936 -0.147772  0.109791 0.0127478 0.000666667
 0.987262 -0.146721  0.106589 0.198833 0.000666667
 0.985593 -0.147767  0.107719 0.0546743 0.000666667
 0.990087 -0.144161  0.105513 0.24034 0.000666667
 0.988882 -0.141928  0.104688 0.0592068 0.000666667
 0.988457 -0.168348  0.109474 -0.088333 0.000666667
0.986713 -0.15015  0.10925 0.193415 0.000666667
 0.985722 -0.148938   0.10869 0.182305 0.000666667
 0.987959 -0.149259  0.105929 0.183037 0.000666667
 0.988033 -0.146393 0.0992994 -0.110844 0.000666667
  0.98879 -0.149919  0.109431 0.199797 0.000666667
 0.988967 -0.149837  0.108769 0.00939614 0.000666667
 0.988395 -0.152212  0.106443 0.0097373 0.000666667
 0.985086 -0.149503  0.107055 0.0188117 0.000666667
   0.9867 -0.147448  0.108507 -0.0120084 0.000666667
 0.984924 -0.152928  0.104223 -0.00590904 0.000666667
 0.987933 -0.155851 0.0863677 0.183179 0.000666667
 0.985728 -0.146161  0.107042 0.227043 0.000666667
 0.987699 -0.148698  0.106508 0.182436 0.000666667
  0.98728 -0.148359  0.106653 0.17032 0.000666667
 0.987961 -0.148676  0.107629 0.19677 0.000666667
  0.98888 -0.155086 0.0904525 0.195008 0.000666667
 0.990608 -0.148527  0.116775 -0.0627176 0.000666667
 0.984978 -0.153849  0.104716 0.0254345 0.000666667
 0.985559 -0.146145 0.0975982 -0.0789857 0.000666667
 0.985959 -0.152911  0.105912 0.0209895 0.000666667
 0.990418 -0.159407  0.102441 0.00719763 0.000666667
 0.989754 -0.147588 0.0984643 -0.0983695 0.000666667
 0.984602 -0.149506  0.109458 0.0307539 0.000666667
  0.98861 -0.155399  0.100226 -0.0176766 0.000666667
 0.988807 -0.155277 0.0941506 0.211337 0.000666667
 0.985902 -0.144902   0.10481 0.0178313 0.000666667
 0.982798 -0.150201  0.104755 0.0137259 0.000666667
 0.987567 -0.149603  0.105345 0.00623458 0.000666667
 0.989066 -0.152969   0.09208 0.199933 0.000666667
 0.986329  -0.15429 0.0911458 0.238843 0.000666667
 0.986078 -0.158574  0.089601 0.19047 0.000666667
 0.987413 -0.147607  0.107253 0.178627 0.000666667
 0.986648 -0.150347  0.105104 -0.00235038 0.000666667
 0.985942 -0.149649  0.106083 0.00850641 0.000666667
 0.987366 -0.150235  0.109921 0.0274305 0.000666667
 0.988093 -0.156713 0.0896968 0.217765 0.000666667
 0.989243 -0.146834  0.108898 0.171014 0.000666667
 0.988952 -0.146601  0.100386 -0.120657 0.000666667
 0.987587 -0.154035  0.105115 0.0394227 0.000666667
0.986842 -0.15556 0.108422 0.0339106 0.000666667
 0.987126 -0.153818 0.0909229 0.213579 0.000666667
 0.985748 -0.156106 0.0921472 0.172662 0.000666667
 0.991521 -0.147935  0.110318 0.190636 0.000666667
  0.98484 -0.150707  0.108324 0.0278575 0.000666667
 0.987125 -0.150783  0.107382 0.0565533 0.000666667
 0.985508 -0.151784  0.106752 0.0217946 0.000666667
 0.984843 -0.156276 0.0917866 0.163805 0.000666667
 0.987462 -0.149468  0.108473 0.189903 0.000666667
 0.989487 -0.146214 0.0998527 -0.114145 0.000666667
  0.98576 -0.151501  0.106482 -0.00438693 0.000666667
 0.989838 -0.146641  0.105368 0.226207 0.000666667
 0.987141 -0.147884  0.100234 -0.06483 0.000666667
 0.986348 -0.150775  0.105771 0.023645 0.000666667
 0.991043 -0.158953   0.10297 -0.0206287 0.000666667
 0.987673 -0.147664  0.107023 0.189357 0.000666667
 0.985206 -0.158335 0.0883453 0.211023 0.000666667
 0.989707 -0.155112  0.086151 0.207627 0.000666667
  0.98928 -0.155786  0.101103 0.00444978 0.000666667
 0.989118 -0.147809  0.107255 0.183803 0.000666667
 0.987242 -0.146239  0.107173 0.213628 0.000666667
 0.985972 -0.143846  0.106835 0.197003 0.000666667
  0.97861 -0.171358 0.0766799 0.067121 0.000666667
 0.989948 -0.149621  0.106399 0.215389 0.000666667
  0.98889 -0.147873 0.0986519 -0.0893655 0.000666667
 0.989384 -0.158146 0.0891935 0.194397 0.000666667
 0.990199 -0.144228  0.106039 0.165953 0.000666667
 0.991548 -0.148329     0.101 -0.120669 0.000666667
 0.985461 -0.150579  0.106386 -0.0114091 0.000666667
 0.990594 -0.149169   0.11597 -0.0592552 0.000666667
 0.987704 -0.158551 0.0897406 0.192097 0.000666667
 0.985294 -0.151385  0.110393 0.0179086 0.000666667
 0.985645 -0.152712  0.105627 0.0401719 0.000666667
 0.979987 -0.151708  0.107103 0.0279999 0.000666667
 0.987549 -0.147847   0.10566 0.164663 0.000666667
 0.984193 -0.145771  0.113876 0.139868 0.000666667
 0.987014 -0.148858  0.105551 0.186512 0.000666667
 0.989614 -0.143947  0.112381 -0.0856778 0.000666667
 0.989999 -0.143755 0.0968169 -0.0622876 0.000666667
 0.987718 -0.150594  0.108298 0.0301159 0.000666667
 0.989231 -0.146587  0.107867 0.177209 0.000666667
 0.985425 -0.148199  0.107656 0.0158593 0.000666667
 0.988273 -0.154963 0.0907325 0.206474 0.000666667
  0.98648 -0.159315  0.083669 -0.0152887 0.000666667
 0.984784 -0.149697  0.104079 -0.00531033 0.000666667
 0.989208 -0.146862  0.106283 0.168048 0.000666667
0.989628 -0.14483 0.105318 0.178035 0.000666667
 0.986326 -0.156573 0.0927542 0.191246 0.000666667
 0.986802 -0.148754  0.107382 0.0372989 0.000666667
 0.988269 -0.146968 0.0988805 -0.0817016 0.000666667
 0.989764 -0.145163  0.118291 -0.059001 0.000666667
 0.987749 -0.156672 0.0907414 0.186603 0.000666667
 0.990563 -0.145747 0.0998579 -0.0623422 0.000666667
 0.989648 -0.145275  0.118646 -0.0918742 0.000666667
 0.987578 -0.148992  0.110529 0.0200864 0.000666667
 0.989802 -0.143591 0.0977188 -0.10113 0.000666667
 0.989153 -0.151416  0.106051 0.180174 0.000666667
 0.987443 -0.149936   0.10942 0.0092653 0.000666667
  0.98247 -0.151605  0.106699 0.00824405 0.000666667
 0.983198 -0.155835 0.0914066 0.174719 0.000666667
  0.98692 -0.147232   0.10819 0.0374984 0.000666667
  0.98712 -0.143344  0.100186 -0.0689271 0.000666667
 0.986413 -0.150437  0.107138 0.199793 0.000666667
 0.986984 -0.148769  0.107727 0.202409 0.000666667
 0.990713 -0.146433 0.0983655 -0.0926751 0.000666667
 0.988106 -0.150357  0.115438 -0.0737499 0.000666667
 0.987865 -0.145898  0.107278 0.180645 0.000666667
 0.986317 -0.147865   0.10241 0.0749479 0.000666667
 0.984643 -0.148189  0.108373 0.00702668 0.000666667
 0.986548 -0.153825  0.104876 0.0155184 0.000666667
 0.982494 -0.151659  0.106257 0.00339462 0.000666667
 0.991074 -0.144531 0.0970402 -0.0515582 0.000666667
 0.991606 -0.153809 0.0909925 0.222465 0.000666667
0.988328 -0.15625 0.100531 -0.0339598 0.000666667
 0.991208 -0.147514   0.11766 -0.0614907 0.000666667
 0.989564 -0.148118  0.107339 0.196785 0.000666667
 0.987482 -0.149467   0.10973 0.0260963 0.000666667
 0.988145 -0.155587 0.0892115 0.169334 0.000666667
 0.987401 -0.146198 0.0986201 -0.0789778 0.000666667
 0.989483 -0.146095  0.097783 -0.117338 0.000666667
  0.98594   -0.1543 0.0926384 0.185835 0.000666667
 0.98977 -0.15045 0.106118 0.205556 0.000666667
 0.990088 -0.144705 0.0982788 -0.0896128 0.000666667
 0.990734 -0.159598   0.10353 -0.00735935 0.000666667
 0.987385 -0.148912  0.107588 0.170065 0.000666667
 0.987794 -0.152244   0.10906 0.0291795 0.000666667
 0.987966 -0.147317  0.108063 0.231769 0.000666667
 0.990746 -0.145281 0.0989338 -0.0949589 0.000666667
 0.987368 -0.147699  0.109876 -0.00903289 0.000666667
 0.987466 -0.146743  0.106852 0.005487 0.000666667
 0.988403 -0.149747  0.106953 -0.000200359 0.000666667
 0.986244 -0.156919 0.0917938 0.19081 0.000666667
 0.986392 -0.152044  0.109937 0.00275667 0.000666667
 0.989671 -0.156691   0.10205 -0.0118384 0.000666667
 0.986625 -0.151878  0.110727 0.0180997 0.000666667
 0.986646 -0.147248  0.107197 0.0236236 0.000666667
 0.986407 -0.149623  0.106251 0.0345199 0.000666667
 0.982241 -0.152099  0.104724 0.0101004 0.000666667
 0.985477 -0.150406   0.10368 0.0027157 0.000666667
 0.98572 -0.14856 0.105878 0.0152467 0.000666667
 0.990611 -0.145552  0.108412 0.165487 0.000666667
 0.986045  -0.15719 0.0902188 0.200454 0.000666667
 0.991305 -0.146962  0.106583 0.16544 0.000666667
 0.987917 -0.149912  0.111151 0.0242365 0.000666667
0.985692 -0.14789 0.108022 0.032792 0.000666667
 0.987382 -0.147766  0.107651 0.182026 0.000666667
  0.98874 -0.147376  0.110991 0.208433 0.000666667
 0.988764 -0.148929  0.106425 0.17456 0.000666667
 0.990614 -0.141962 0.0977519 -0.0998363 0.000666667
  0.98945 -0.146578  0.108285 0.16483 0.000666667
 0.987497 -0.151275  0.103281 0.187612 0.000666667
 0.987515 -0.148726  0.107849 0.170213 0.000666667
 0.991117 -0.147365  0.119372 -0.0752291 0.000666667
 0.988329 -0.145588  0.101998 -0.0777137 0.000666667
  0.99021 -0.144935 0.0995543 -0.116224 0.000666667
 0.981975 -0.151651  0.107404 0.0175847 0.000666667
 0.985881 -0.150504  0.109659 0.0316178 0.000666667
 0.988307 -0.157474 0.0881531 0.206942 0.000666667
 0.981892 -0.152858  0.105489 -0.0265242 0.000666667
 0.988396 -0.148731  0.106243 0.170779 0.000666667
 0.984861 -0.150527  0.105043 0.00521868 0.000666667
 0.988947 -0.155185  0.102878 -0.0159816 0.000666667
 0.986577 -0.154951 0.0911928 0.215178 0.000666667
 0.989615 -0.147818  0.107583 0.185693 0.000666667
 0.983951 -0.154382  0.107408 0.0371373 0.000666667
 0.987152 -0.150748   0.11052 0.0225461 0.000666667
 0.989122 -0.156501  0.102558 -0.0163019 0.000666667
 0.989914 -0.146868  0.104702 0.20748 0.000666667
 0.990092 -0.147485  0.109939 0.197261 0.000666667
 0.988362 -0.150985  0.108228 0.0383825 0.000666667
 0.989695 -0.147744 0.0974819 -0.0910438 0.000666667
 0.988238 -0.144719  0.105807 0.235171 0.000666667
 0.988373 -0.148749  0.114956 -0.0616408 0.000666667
0.985928 -0.14599 0.109694 0.188073 0.000666667
  0.99005 -0.154762  0.103358 -0.0196335 0.000666667
 0.988317 -0.146701  0.101765 -0.105019 0.000666667
 0.991075 -0.155492 0.0923644 0.228998 0.000666667
 0.982094 -0.151244  0.107224 -0.0130191 0.000666667
 0.987526 -0.147343  0.105293 0.18269 0.000666667
 0.989948 -0.147754  0.116724 -0.0709022 0.000666667
 0.991148 -0.148643  0.117663 -0.0510626 0.000666667
 0.990274 -0.148535  0.115015 -0.0627848 0.000666667
 0.985638 -0.149895  0.109251 0.029839 0.000666667
 0.989923 -0.146089  0.105971 0.177978 0.000666667
 0.984967 -0.150752  0.108797 0.0549591 0.000666667
 0.986034 -0.149102  0.106206 0.00368167 0.000666667
 0.983695 -0.154315  0.105357 0.014074 0.000666667
 0.987645 -0.154838   0.10585 0.0386859 0.000666667
 0.985025 -0.148701  0.105478 -0.00328147 0.000666667
 0.985349 -0.150178  0.107286 0.00913838 0.000666667
 0.984589 -0.146571  0.108611 0.0522393 0.000666667
 0.986505 -0.148146  0.106642 0.022769 0.000666667
 0.990288 -0.147123 0.0990214 -0.0941217 0.000666667
 0.988065 -0.143675  0.108728 0.154316 0.000666667
 0.988222 -0.146922  0.104921 0.200775 0.000666667
 0.988521 -0.148641  0.106361 0.240069 0.000666667
 0.984813 -0.145902  0.108794 0.0150692 0.000666667
 0.985113 -0.147617  0.108375 0.045699 0.000666667
 0.993406 -0.147106  0.174393 -0.0440196 0.000666667
 0.988754 -0.147452  0.109898 0.194815 0.000666667
  0.98562 -0.150757  0.106646 0.00941161 0.000666667
 0.988045 -0.143881  0.106523 0.161726 0.000666667
 0.984515 -0.152177  0.105009 0.00722825 0.000666667
 0.990113 -0.158478 0.0915454 0.218057 0.000666667
 0.988328 -0.147191  0.105558 0.179124 0.000666667
 0.987227 -0.152017  0.111791 0.0201848 0.000666667
 0.987451 -0.155951  0.101651 -0.0282569 0.000666667
  0.98991 -0.154554  0.128003 0.0361199 0.000666667
  0.98815 -0.146598  0.106434 0.00904558 0.000666667
 0.985476 -0.151239  0.105656 -0.00255665 0.000666667
 0.987243 -0.147538  0.108996 0.228228 0.000666667
0.989978 -0.15752 0.106906 -0.0217037 0.000666667
 0.985903 -0.147241  0.106498 0.214101 0.000666667
 0.982761 -0.149422  0.106685 0.0201463 0.000666667
0.989291 -0.14624 0.107134 0.196687 0.000666667
 0.989167 -0.147392  0.108257 0.15743 0.000666667
 0.981533 -0.151568  0.108812 0.0159813 0.000666667
 0.986661 -0.147033  0.101226 0.0727592 0.000666667
 0.987344 -0.156942 0.0900712 0.209441 0.000666667
 0.988697 -0.147199 0.0972977 -0.104978 0.000666667
 0.988805 -0.150821  0.108239 0.190752 0.000666667
 0.987646 -0.147829  0.107474 0.176129 0.000666667
 0.990318 -0.156821 0.0906355 0.196819 0.000666667
 0.987086 -0.152254  0.107249 -0.0127594 0.000666667
 0.987845 -0.157805  0.100686 -0.0205066 0.000666667
0.987931 -0.15563 0.086698 0.182246 0.000666667
 0.986504 -0.145486  0.111115 0.0113914 0.000666667
 0.983576 -0.169458 0.0871348 0.0428663 0.000666667
 0.990597 -0.146959  0.103261 0.190738 0.000666667
  0.98964 -0.147757  0.107827 0.204328 0.000666667
 0.985711 -0.165509 0.0874894 0.0569173 0.000666667
0.988685 -0.14915 0.108517 0.185164 0.000666667
 0.986825 -0.150136  0.109032 0.0422821 0.000666667
 0.987094 -0.149988  0.108886 0.0334828 0.000666667
 0.987264 -0.150857  0.107585 0.189065 0.000666667
 0.989223 -0.150972  0.107395 0.0120596 0.000666667
 0.987917 -0.148106  0.108278 0.19694 0.000666667
  0.98375 -0.146292  0.109722 0.0217127 0.000666667
 0.989394 -0.159719 0.0942554 0.177001 0.000666667
  0.98739 -0.149552  0.112247 0.0253808 0.000666667
 0.990907 -0.148949  0.115439 -0.0502316 0.000666667
 0.984399 -0.150218  0.107259 0.00557601 0.000666667
 0.987778 -0.159799 0.0839932 -0.00674072 0.000666667
 0.984346 -0.147422  0.110161 -0.0183861 0.000666667
 0.987978 -0.149162  0.105473 0.192786 0.000666667
 0.987173 -0.153953  0.109196 0.014341 0.000666667
 0.983544 -0.153055  0.106128 0.0104806 0.000666667
0.982773 -0.15172 0.106413 0.0200204 0.000666667
 0.989417 -0.156858 0.0896712 0.200369 0.000666667
 0.987867 -0.153072  0.110146 0.0318276 0.000666667
 0.984904 -0.150063  0.108224 0.00133089 0.000666667
 0.979805 -0.166325 0.0788372 0.0719777 0.000666667
 0.989602 -0.146934   0.10857 0.168554 0.000666667
 0.985684 -0.146692  0.106392 0.0502566 0.000666667
 0.985575 -0.147088  0.107629 0.033508 0.000666667
 0.989744 -0.153907  0.100788 -0.050732 0.000666667
 0.988067 -0.155289 0.0898637 0.219413 0.000666667
  0.98808 -0.145388  0.109282 0.16752 0.000666667
 0.987184 -0.147533  0.104294 0.177915 0.000666667
 0.985492 -0.153716  0.104662 0.0263193 0.000666667
 0.990027 -0.142539 0.0959428 -0.102421 0.000666667
 0.988164 -0.153221  0.102976 0.00405532 0.000666667
  0.98864 -0.152146  0.104807 0.018021 0.000666667
 0.987119 -0.153598  0.106624 0.0211125 0.000666667
0.988399 -0.14776 0.106775 0.198178 0.000666667
 0.987472  -0.15836 0.0997679 -0.00785248 0.000666667
0.989821 -0.14872 0.106087 0.166349 0.000666667
  0.98797 -0.155536 0.0911598 0.18537 0.000666667
 0.990943 -0.142884  0.106369 0.18642 0.000666667
 0.985912 -0.153304  0.106244 0.0062204 0.000666667
 0.986349 -0.155279 0.0914269 0.232115 0.000666667
 0.987686 -0.148929   0.10436 0.194417 0.000666667
 0.988121 -0.146891  0.105908 0.0294364 0.000666667
 0.986578 -0.147559  0.107078 0.16746 0.000666667
 0.987972 -0.148563  0.108172 0.205198 0.000666667
 0.987884 -0.155793 0.0914122 0.228962 0.000666667
 0.987565 -0.154462  0.106151 0.031328 0.000666667
 0.985657 -0.155313 0.0926522 0.19861 0.000666667
 0.993572 -0.150669  0.169299 -0.0693877 0.000666667
 0.986958 -0.146759  0.105059 0.209713 0.000666667
 0.986816 -0.147458  0.107778 0.216826 0.000666667
 0.985845 -0.146621  0.109667 0.00932059 0.000666667
 0.986745 -0.157239 0.0925584 0.193049 0.000666667
 0.987549 -0.155702  0.101008 -0.0237041 0.000666667
 0.988572 -0.152583 0.0910964 0.19034 0.000666667
 0.988325 -0.148477   0.10824 0.160566 0.000666667
  0.99117 -0.158451  0.102337 -0.00344289 0.000666667
 0.990681 -0.146853 0.0961435 -0.0678065 0.000666667
 0.989971 -0.147441 0.0984273 -0.101191 0.000666667
 0.985726 -0.156132 0.0927699 0.195184 0.000666667
 0.988546 -0.146558  0.105542 0.205429 0.000666667
0.987721 -0.14584 0.105124 0.194359 0.000666667
 0.990683 -0.155879 0.0995438 -0.0324086 0.000666667
0.987922 -0.15665 0.103411 -0.00596395 0.000666667
 0.987235 -0.157944 0.0897132 0.205567 0.000666667
  0.98689 -0.147099  0.106935 0.171236 0.000666667
 0.986413 -0.147278  0.106908 0.192774 0.000666667
 0.985697  -0.15492 0.0878057 0.191136 0.000666667
 0.985075 -0.157859 0.0894816 0.169521 0.000666667
 0.988932 -0.158154 0.0929405 0.177357 0.000666667
 0.987649 -0.146693  0.104347 0.189374 0.000666667
 0.987267 -0.153238  0.107819 0.01541 0.000666667
0.989433 -0.14976 0.107195 0.165289 0.000666667
 0.989596 -0.156689  0.101662 -0.00423776 0.000666667
 0.988493 -0.152476  0.108692 0.0365704 0.000666667
 0.985412 -0.158753 0.0907012 0.173119 0.000666667
  0.98561 -0.147294  0.110117 0.137835 0.000666667
0.988922 -0.15073 0.108048 0.18877 0.000666667
 0.990054 -0.146964 0.0994973 -0.0647654 0.000666667
 0.989118 -0.147286  0.103906 0.20884 0.000666667
 0.991968 -0.147953 0.0969603 -0.0610187 0.000666667
 0.986004 -0.151003  0.104067 0.175997 0.000666667
 0.986675 -0.151352  0.109443 0.0458251 0.000666667
 0.983735 -0.147957  0.108283 0.00676723 0.000666667
 0.986336 -0.148333  0.104786 0.0083807 0.000666667
 0.987701 -0.151825  0.108324 0.0237391 0.000666667
 0.990697 -0.146693   0.10799 0.201752 0.000666667
 0.984124 -0.150042  0.109156 0.0263558 0.000666667
 0.990789 -0.143922  0.113677 -0.0744086 0.000666667
 0.984338 -0.152702  0.108346 0.025252 0.000666667
 0.986739 -0.157907 0.0900668 0.191605 0.000666667
 0.985375 -0.150549  0.104586 0.0121393 0.000666667
 0.990279 -0.155394  0.102834 -0.0476902 0.000666667
0.985699 -0.14968 0.109115 0.0174818 0.000666667
 0.985936 -0.148654  0.108885 0.175113 0.000666667
 0.988711 -0.144798  0.095863 -0.0962186 0.000666667
 0.988622 -0.152507  0.109522 0.0332899 0.000666667
 0.985028 -0.155274 0.0898902 0.231906 0.000666667
 0.988911 -0.149227  0.102924 0.170051 0.000666667
 0.983837 -0.146665  0.108129 0.170955 0.000666667
 0.986616 -0.149552  0.108831 0.00531799 0.000666667
 0.986926 -0.152205  0.109573 0.0397638 0.000666667
 0.987216 -0.146581 0.0995878 -0.118732 0.000666667
 0.988648 -0.147671 0.0973606 -0.0569571 0.000666667
 0.987238 -0.155654 0.0934434 0.202079 0.000666667
 0.987336 -0.146026  0.110657 0.021981 0.000666667
 0.986633 -0.150153  0.110115 0.0476161 0.000666667
 0.989053 -0.149346  0.107895 0.148774 0.000666667
 0.989397 -0.143438  0.104107 0.190342 0.000666667
 0.986914 -0.146384 0.0994675 -0.0843292 0.000666667
 0.988724 -0.150753  0.106007 0.00716144 0.000666667
 0.987714 -0.148591  0.104817 0.162561 0.000666667
 0.991294 -0.144904 0.0994062 -0.0965955 0.000666667
 0.985419 -0.151153  0.105168 0.0206561 0.000666667
 0.987567 -0.155065 0.0889887 0.192421 0.000666667
 0.989431 -0.146598  0.107402 0.182017 0.000666667
 0.987503 -0.150177   0.10916 0.0484182 0.000666667
 0.987942 -0.149289  0.108594 0.185612 0.000666667
 0.991482 -0.146723 0.0992827 -0.0857664 0.000666667
 0.986067 -0.147807  0.110534 0.029257 0.000666667
 0.993432 -0.147249  0.173967 -0.0296934 0.000666667
 0.986353 -0.151252  0.107416 0.183832 0.000666667
0.986771 -0.14979  0.10687 0.167781 0.000666667
 0.986545 -0.145899  0.109498 0.200927 0.000666667
 0.986768 -0.145689  0.110821 0.209698 0.000666667
 0.988636 -0.150415  0.107444 0.172998 0.000666667
0.986292 -0.14878 0.108261 0.203393 0.000666667
 0.984099 -0.144795  0.112672 0.157292 0.000666667
 0.986618 -0.151697   0.10653 0.0131076 0.000666667
 0.989165 -0.148546  0.108061 0.18617 0.000666667
 0.988111 -0.149589  0.107793 0.194979 0.000666667
 0.984145 -0.150401  0.106757 0.0236772 0.000666667
 0.987829 -0.151995  0.106389 0.0172056 0.000666667
 0.987965 -0.154998 0.0899816 0.18319 0.000666667
 0.989674 -0.143007  0.106898 0.17862 0.000666667
 0.989854 -0.146265  0.106129 0.160468 0.000666667
 0.990569 -0.154366  0.104291 -0.0275256 0.000666667
 0.982897 -0.149372  0.112031 0.130311 0.000666667
  0.98612 -0.148762  0.106077 0.196697 0.000666667
 0.988247 -0.148789  0.108249 0.196939 0.000666667
 0.986719 -0.150341  0.108294 -0.00743386 0.000666667
 0.984732 -0.155986  0.088772 0.194639 0.000666667
 0.989001 -0.149227  0.105416 0.188396 0.000666667
 0.987588 -0.151456  0.105352 0.0158281 0.000666667
 0.990548 -0.151566  0.118869 -0.0946599 0.000666667
 0.986607 -0.156163 0.0932426 0.191272 0.000666667
 0.986672 -0.148326  0.105524 0.207167 0.000666667
 0.992022 -0.146861  0.106055 0.207814 0.000666667
 0.990597 -0.146274  0.118573 -0.0918632 0.000666667
 0.987556 -0.145877  0.106217 -0.00819918 0.000666667
 0.988146 -0.146797 0.0977015 -0.0918032 0.000666667
  0.98883 -0.156386 0.0935497 0.214911 0.000666667
 0.986854 -0.146492  0.107726 0.189814 0.000666667
  0.98768 -0.147559   0.11096 0.0108699 0.000666667
 0.988421 -0.159358 0.0934131 0.179824 0.000666667
 0.988717 -0.150053  0.105812 0.194545 0.000666667
 0.989303 -0.147154  0.105969 0.190689 0.000666667
 0.988071 -0.156205 0.0921108 0.198827 0.000666667
 0.988123 -0.148236  0.107778 0.194242 0.000666667
 0.991318  -0.14501 0.0970047 -0.125078 0.000666667
 0.985345 -0.150347  0.107392 0.00356429 0.000666667
 0.991322 -0.155927 0.0899918 0.202287 0.000666667
 0.990106 -0.158342 0.0950774 0.198969 0.000666667
 0.989581  -0.14854 0.0939887 -0.0910986 0.000666667
 0.986851 -0.148158  0.108004 0.181373 0.000666667
 0.988293 -0.146685  0.107885 0.196815 0.000666667
 0.988671 -0.146632  0.108563 0.18495 0.000666667
 0.986331 -0.146753  0.106087 0.21254 0.000666667
 0.987707 -0.146899  0.109743 0.0379818 0.000666667
 0.987723 -0.154364 0.0899494 0.196912 0.000666667
 0.986314 -0.145596  0.106224 0.207962 0.000666667
 0.984026 -0.156975 0.0886464 0.194828 0.000666667
 0.986627 -0.154935 0.0894857 0.199815 0.000666667
 0.988834 -0.147856  0.105845 0.189504 0.000666667
 0.989379 -0.148195  0.105397 0.165229 0.000666667
 0.986201  -0.15847 0.0910093 0.188251 0.000666667
0.990609 -0.14682  0.11643 -0.0660558 0.000666667
 0.988128 -0.151993  0.108058 0.0578139 0.000666667
 0.982741 -0.163432  0.109896 -0.0759293 0.000666667
 0.988682 -0.147488  0.107868 0.182999 0.000666667
 0.989133 -0.155257 0.0930955 0.169396 0.000666667
0.987712 -0.15097 0.108353 0.228977 0.000666667
 0.988941 -0.156748   0.10276 -0.0230024 0.000666667
0.990096 -0.14816 0.107797 0.178604 0.000666667
 0.986253 -0.155914 0.0890771 0.204568 0.000666667
 0.986561 -0.146108  0.100806 -0.0896095 0.000666667
 0.989277 -0.149954  0.106737 0.1796 0.000666667
 0.988028 -0.148991  0.109667 0.209545 0.000666667
 0.990394 -0.146081  0.105923 0.210514 0.000666667
 0.990759 -0.146495  0.105797 0.179415 0.000666667
0.987702 -0.14943 0.108267 0.0350492 0.000666667
0.987109 -0.15032 0.112151 0.0180939 0.000666667
 0.983587 -0.150882  0.108358 0.0286098 0.000666667
 0.990511 -0.154529  0.101572 -0.00400935 0.000666667
 0.992112 -0.147754 0.0981398 -0.0837151 0.000666667
 0.987524 -0.148663  0.104755 0.159445 0.000666667
0.986957 -0.15092 0.107697 0.199377 0.000666667
 0.986396 -0.149074  0.106792 0.0510415 0.000666667
 0.988942 -0.146347  0.108781 0.177659 0.000666667
 0.988494 -0.151488  0.113152 0.0128475 0.000666667
  0.98062 -0.151007  0.107267 0.0302225 0.000666667
 0.984372 -0.157789 0.0918491 0.177511 0.000666667
 0.989976 -0.147676  0.105436 0.211726 0.000666667
 0.989493 -0.156729  0.102789 -0.035482 0.000666667
  0.98896 -0.146979  0.107058 0.170957 0.000666667
 0.988189 -0.149687  0.108692 0.198975 0.000666667
 0.990383 -0.144989 0.0980904 -0.12188 0.000666667
0.986498   -0.152 0.106072 0.0161055 0.000666667
 0.990134 -0.146514  0.106191 0.163229 0.000666667
0.987105 -0.14314 0.106314 0.148101 0.000666667
 0.985016 -0.153146  0.103488 0.0234664 0.000666667
 0.986907 -0.146246  0.109659 0.00412471 0.000666667
 0.988305 -0.145885  0.102775 0.0778895 0.000666667
  0.98642 -0.154895  0.106245 0.0285019 0.000666667
 0.992034 -0.146583  0.106313 0.165005 0.000666667
 0.990079 -0.144685  0.109971 0.188383 0.000666667
 0.985179  -0.15739 0.0906008 0.226515 0.000666667
 0.986296 -0.148977   0.10908 0.196751 0.000666667
  0.99055 -0.148054  0.106372 0.210221 0.000666667
 0.989103  -0.15758 0.0890873 0.172385 0.000666667
 0.987328 -0.151855  0.108053 -0.00298318 0.000666667
 0.988819 -0.146486  0.108046 0.0408267 0.000666667
 0.989421  -0.15568 0.0902288 0.229118 0.000666667
 0.989044 -0.158129  0.102432 -0.0093324 0.000666667
 0.985807 -0.149878  0.107754 0.00614974 0.000666667
  0.98928 -0.147867  0.105133 0.188671 0.000666667
 0.982526 -0.150253  0.105773 0.0244185 0.000666667
 0.988743 -0.158845 0.0876392 -0.00492965 0.000666667
 0.990296 -0.147324  0.107958 0.199641 0.000666667
 0.980437 -0.145937  0.112656 0.132514 0.000666667
 0.988733 -0.154941  0.086649 0.192962 0.000666667
 0.986371 -0.149238  0.104842 0.192493 0.000666667
 0.98791 -0.14559 0.106922 0.205918 0.000666667
 0.987841 -0.146546  0.107294 0.0422379 0.000666667
 0.988497 -0.146941  0.103782 0.179414 0.000666667
 0.985622 -0.149841  0.108199 0.189614 0.000666667
 0.989614 -0.157869  0.102399 -0.00933511 0.000666667
 0.986108 -0.149358  0.105483 0.182324 0.000666667
0.986907  -0.1525 0.109788 0.0280061 0.000666667
 0.986593 -0.145317  0.104119 0.00924717 0.000666667
0.989361 -0.14558 0.101961 0.0789305 0.000666667
 0.987538 -0.145475  0.102863 0.190731 0.000666667
 0.989577 -0.149406  0.106595 -0.000816189 0.000666667
 0.991414 -0.145837 0.0999592 -0.0779387 0.000666667
 0.987555 -0.148318   0.10759 0.20877 0.000666667
 0.988719 -0.146698  0.100793 -0.0674593 0.000666667
 0.990809  -0.14185 0.0975983 -0.0840528 0.000666667
 0.988817 -0.157725  0.093932 0.164532 0.000666667
  0.98738 -0.153749  0.110002 0.0133973 0.000666667
 0.984635 -0.150872  0.105545 0.0238951 0.000666667
0.986535 -0.14913 0.106528 0.173014 0.000666667
 0.987882  -0.15506 0.0875871 0.181854 0.000666667
 0.987774 -0.156145 0.0907675 0.230387 0.000666667
 0.983677 -0.168744 0.0862922 0.0575237 0.000666667
 0.985393 -0.148355  0.108364 0.192269 0.000666667
 0.990383 -0.144714 0.0971791 -0.0802286 0.000666667
 0.988672 -0.145579   0.11825 -0.0512663 0.000666667
 0.989455 -0.153722  0.105052 0.00409154 0.000666667
 0.986372 -0.155282 0.0929837 0.20194 0.000666667
 0.990438 -0.146171  0.100733 -0.0972382 0.000666667
 0.986724 -0.152417  0.106675 0.0197391 0.000666667
 0.983605 -0.146017  0.110742 0.14698 0.000666667
 0.988778 -0.141438  0.104207 0.0761888 0.000666667
 0.989055 -0.155976 0.0923145 0.201349 0.000666667
 0.989462 -0.145638  0.098791 -0.0940244 0.000666667
 0.985448 -0.148595  0.108926 0.00785888 0.000666667
 0.986693 -0.148439  0.109843 0.0564573 0.000666667
0.986131 -0.15109 0.110065 0.0475959 0.000666667
 0.989031 -0.153169  0.105573 0.0311518 0.000666667
 0.987954 -0.150041  0.108404 0.210929 0.000666667
 0.986887 -0.152025  0.104626 0.00694802 0.000666667
   0.9849 -0.149971  0.108095 0.0283358 0.000666667
 0.986212 -0.152517  0.106003 0.00872068 0.000666667
 0.987475 -0.148749  0.107574 0.188117 0.000666667
 0.987532 -0.148885  0.107402 0.0121107 0.000666667
 0.986059 -0.153383  0.109931 0.019541 0.000666667
 0.986561 -0.150689  0.106502 0.0109628 0.000666667
 0.987555 -0.154184   0.10591 0.00829003 0.000666667
 0.988362 -0.150906  0.107132 0.0660322 0.000666667
 0.986186 -0.148532   0.10409 0.0154602 0.000666667
 0.988841 -0.156243 0.0933638 0.214056 0.000666667
 0.988097 -0.154063 0.0877466 0.221635 0.000666667
 0.982241 -0.148724  0.106779 0.0178319 0.000666667
  0.98557 -0.150461  0.112058 0.0421846 0.000666667
 0.987333 -0.156414 0.0939323 0.172104 0.000666667
 0.989834  -0.15554 0.0916781 0.201609 0.000666667
 0.988475 -0.151387  0.108218 0.0340997 0.000666667
 0.988712 -0.156058 0.0901715 0.199291 0.000666667
 0.988637 -0.148088  0.107369 0.195555 0.000666667
 0.990087 -0.149807  0.106659 0.179284 0.000666667
 0.988186 -0.148101 0.0984387 -0.076326 0.000666667
 0.989664 -0.143025  0.112303 -0.0851554 0.000666667
 0.989017 -0.146544  0.108308 0.171167 0.000666667
  0.9893 -0.15075 0.107231 0.0129506 0.000666667
 0.986663 -0.149589  0.106647 0.0022898 0.000666667
 0.988522 -0.145988  0.103866 0.177031 0.000666667
 0.988557 -0.154932  0.103002 0.00490865 0.000666667
 0.981531 -0.147561  0.112606 0.145492 0.000666667
 0.985404 -0.153813  0.104732 -0.0123801 0.000666667
  0.98734 -0.147895  0.109029 0.189083 0.000666667
 0.987399 -0.148273  0.105848 0.22329 0.000666667
 0.987939 -0.147588  0.104439 0.20383 0.000666667
 0.987355 -0.149104  0.110551 0.0478911 0.000666667
 0.985279  -0.15603 0.0903595 0.181868 0.000666667
 0.989506 -0.150631  0.108789 0.216 0.000666667
 0.985041 -0.154252  0.106262 0.0119645 0.000666667
 0.988677 -0.155606  0.106388 0.0295862 0.000666667
  0.98701 -0.145242  0.105203 0.213038 0.000666667
 0.983299 -0.152591  0.104822 0.0269612 0.000666667
 0.983015 -0.151221  0.104671 0.0152246 0.000666667
 0.989192 -0.149305  0.105645 0.185449 0.000666667
 0.983804 -0.148747  0.107301 0.0155954 0.000666667
 0.985607 -0.149576  0.108299 0.0178817 0.000666667
 0.988543 -0.147895 0.0982728 -0.0792446 0.000666667
 0.988988 -0.155793 0.0903899 0.204033 0.000666667
   0.9859 -0.156762 0.0939439 0.210881 0.000666667
  0.98506 -0.146927  0.108556 0.145273 0.000666667
 0.990478 -0.147333  0.107858 0.173233 0.000666667
 0.988766 -0.145295  0.106851 0.168832 0.000666667
 0.983049 -0.150994  0.103265 0.0162366 0.000666667
 0.984133 -0.151051  0.107231 0.0331926 0.000666667
 0.987884 -0.146634  0.106752 0.223329 0.000666667
 0.987014 -0.145718  0.104545 0.183725 0.000666667
 0.987693 -0.147127  0.109355 0.196363 0.000666667
 0.986723 -0.147885  0.106251 0.211709 0.000666667
 0.987191 -0.147688  0.107616 0.0326138 0.000666667
 0.989947 -0.156991 0.0937111 0.213313 0.000666667
 0.990229 -0.157661  0.101281 -0.000578437 0.000666667
 0.990003 -0.147274  0.105707 0.197002 0.000666667
 0.986901 -0.153008   0.10981 0.02825 0.000666667
 0.988445 -0.147914  0.107926 0.203525 0.000666667
 0.987589 -0.156769 0.0888697 0.18687 0.000666667
 0.987383 -0.157106  0.101811 -0.0136902 0.000666667
0.990312 -0.14604  0.10521 0.163555 0.000666667
 0.990048 -0.146679  0.110213 0.148184 0.000666667
 0.985853 -0.150535  0.106111 0.0264866 0.000666667
 0.990384 -0.144923 0.0986646 -0.104405 0.000666667
 0.986465 -0.147717  0.106165 0.204216 0.000666667
 0.987766 -0.152936  0.107593 0.0195242 0.000666667
 0.987476 -0.157525 0.0928282 0.191827 0.000666667
 0.982138 -0.152229  0.107988 0.019189 0.000666667
 0.989889 -0.146649  0.107246 0.176954 0.000666667
0.985058 -0.15006 0.108183 -0.00573297 0.000666667
 0.986862 -0.158624  0.100184 -0.028929 0.000666667
 0.989535 -0.144472 0.0972883 -0.0841438 0.000666667
 0.987838 -0.148486  0.106733 0.174787 0.000666667
 0.986511 -0.151967  0.106173 0.00763079 0.000666667
 0.986852 -0.150372  0.106939 0.178832 0.000666667
 0.987173 -0.146608  0.109595 0.127861 0.000666667
 0.986766 -0.150555  0.108949 0.0126516 0.000666667
 0.986941 -0.147034  0.106592 0.17239 0.000666667
 0.989789 -0.157407 0.0906774 0.2114 0.000666667
 0.991352 -0.150691 0.0997619 -0.0476582 0.000666667
 0.989312 -0.146985  0.106977 0.198565 0.000666667
 0.986799 -0.149742  0.104312 0.00944959 0.000666667
  0.98545 -0.155197 0.0874794 0.180846 0.000666667
 0.991707 -0.143103  0.117015 -0.0901371 0.000666667
  0.98361 -0.163201  0.109491 -0.0794043 0.000666667
 0.984909 -0.148262  0.108152 0.00328626 0.000666667
 0.987034 -0.146743  0.102064 -0.0743863 0.000666667
 0.982942 -0.149361  0.104946 -0.0109918 0.000666667
 0.988772 -0.150449  0.108658 0.210472 0.000666667
 0.990441 -0.148083  0.107915 0.187907 0.000666667
 0.987664 -0.146807   0.10906 0.00915393 0.000666667
  0.98741 -0.145685 0.0969465 -0.0871656 0.000666667
 0.990542 -0.145313 0.0999637 -0.102764 0.000666667
 0.987681 -0.151339  0.109842 0.0229462 0.000666667
 0.991393 -0.149832    0.1077 0.188763 0.000666667
 0.989742 -0.142209 0.0996564 -0.105269 0.000666667
0.989724 -0.15293 0.101328 -0.0594533 0.000666667
 0.985399 -0.156305  0.101856 -0.0067409 0.000666667
 0.987549 -0.156393 0.0920124 0.209681 0.000666667
 0.987598 -0.155277 0.0892634 0.176711 0.000666667
0.986506 -0.15074 0.108886 0.0274477 0.000666667
 0.987845 -0.156125 0.0902421 0.225402 0.000666667
 0.983581 -0.149442  0.110809 0.111129 0.000666667
 0.990679 -0.145341  0.106572 0.171887 0.000666667
 0.984461 -0.146763  0.098994 -0.0871591 0.000666667
 0.987139 -0.151195  0.109437 -0.0098414 0.000666667
 0.985448  -0.15737 0.0896775 0.20749 0.000666667
 0.988766 -0.144315  0.099841 -0.0705798 0.000666667
 0.989647 -0.148917  0.117037 -0.062138 0.000666667
 0.986017 -0.145667  0.106446 0.1449 0.000666667
 0.987342 -0.147062  0.110454 0.19072 0.000666667
 0.989728 -0.155162  0.103621 -0.0221078 0.000666667
 0.986706 -0.152623  0.106653 0.0126297 0.000666667
 0.989027 -0.144289  0.106556 0.176017 0.000666667
  0.99053 -0.145342 0.0995521 -0.0684155 0.000666667
 0.987647 -0.149033  0.106161 0.189817 0.000666667
 0.989008 -0.152403  0.104173 0.0218174 0.000666667
 0.986878 -0.150804  0.111252 0.0250795 0.000666667
 0.987296 -0.149293  0.107269 0.19227 0.000666667
 0.985265 -0.150364  0.103734 5.08515e-05 0.000666667
 0.990797 -0.144944 0.0981696 -0.0813495 0.000666667
 0.990688 -0.143377 0.0997926 -0.0847032 0.000666667
 0.989717 -0.147633  0.108435 0.183509 0.000666667
 0.987038 -0.147878  0.100154 -0.113106 0.000666667
 0.993296 -0.145552  0.172741 -0.0197716 0.000666667
 0.987916 -0.155547 0.0909506 0.192954 0.000666667
  0.98657 -0.144915  0.107165 0.192419 0.000666667
 0.989731 -0.144891 0.0994646 -0.114307 0.000666667
 0.988995 -0.146574  0.101803 -0.0559073 0.000666667
  0.98897 -0.155524 0.0924411 0.183131 0.000666667
 0.988875 -0.147252  0.106815 0.20367 0.000666667
 0.989701 -0.144263  0.100784 -0.0881728 0.000666667
 0.982324 -0.150983  0.106927 0.0326724 0.000666667
 0.982817 -0.153741  0.106054 0.0337327 0.000666667
  0.98832 -0.145053 0.0961577 -0.0657805 0.000666667
 0.990251 -0.150602  0.108895 0.19543 0.000666667
0.985659 -0.14606 0.105123 0.199597 0.000666667
 0.989751 -0.145636  0.107622 0.237396 0.000666667
 0.986997 -0.154695  0.108072 0.0196823 0.000666667
 0.988457 -0.142235  0.102818 0.0828152 0.000666667
 0.986482 -0.146851  0.110783 0.0502323 0.000666667
 0.990507 -0.148712  0.116168 -0.0907385 0.000666667
0.985688 -0.14658 0.108038 0.0175387 0.000666667
 0.989618 -0.145977   0.10162 0.202549 0.000666667
 0.985682 -0.158353 0.0881863 0.20528 0.000666667
 0.988892 -0.145157 0.0951008 -0.0942442 0.000666667
 0.986516 -0.149252  0.105187 0.158907 0.000666667
 0.987312 -0.147936  0.107707 0.220391 0.000666667
 0.987908 -0.159159 0.0939336 0.169089 0.000666667
0.986702 -0.14848 0.109361 0.0432076 0.000666667
 0.984784 -0.156677 0.0925445 0.181673 0.000666667
 0.991147 -0.155537  0.104848 -0.024317 0.000666667
 0.987899 -0.142647  0.101851 0.0813025 0.000666667
 0.989483 -0.156464  0.101685 -0.0222479 0.000666667
 0.987816 -0.148928   0.10716 0.160694 0.000666667
 0.983129 -0.161281  0.111572 -0.0690541 0.000666667
 0.989441  -0.14374 0.0992801 -0.109014 0.000666667
  0.98942 -0.156534 0.0908198 0.235052 0.000666667
  0.98898 -0.156687 0.0900861 0.206406 0.000666667
 0.990603 -0.148603  0.116579 -0.035482 0.000666667
 0.985383 -0.156319 0.0922471 0.186994 0.000666667
 0.988358 -0.153496  0.106321 0.00270385 0.000666667
 0.989115 -0.148605  0.110154 0.207725 0.000666667
 0.987314 -0.147024   0.10788 -0.00884243 0.000666667
 0.990771 -0.145736  0.100719 -0.068773 0.000666667
 0.989588 -0.143093 0.0972436 -0.115102 0.000666667
 0.986992 -0.150901  0.107581 0.011817 0.000666667
 0.987139 -0.146945  0.101107 -0.0991538 0.000666667
 0.988028 -0.150207    0.1051 -0.00144175 0.000666667
 0.991026 -0.145208 0.0985669 -0.109405 0.000666667
  0.99123 -0.144178   0.11664 -0.0955655 0.000666667
 0.986495 -0.149009  0.106809 -0.00215978 0.000666667
 0.987248 -0.149837   0.10873 -0.00287861 0.000666667
 0.986799 -0.145812  0.108255 0.0495873 0.000666667
 0.988695 -0.146427  0.107018 0.176464 0.000666667
 0.987479 -0.149186  0.106888 0.178631 0.000666667
   0.9866 -0.147936  0.107179 0.00730326 0.000666667
 0.989336 -0.157048 0.0915411 0.183799 0.000666667
0.984687 -0.15209 0.106896 0.0164217 0.000666667
 0.990491 -0.147507  0.108241 0.207047 0.000666667
 0.985847 -0.150177  0.105543 0.168054 0.000666667
0.986902 -0.14871 0.106294 0.0149805 0.000666667
 0.990118 -0.146363  0.115022 -0.0579289 0.000666667
 0.990009 -0.155403  0.105195 -0.0311604 0.000666667
   0.9895 -0.144613 0.0985232 -0.111981 0.000666667
 0.984472 -0.152229  0.104943 0.0225822 0.000666667
 0.986142 -0.151998  0.107065 0.0273516 0.000666667
0.993392 -0.14632 0.173468 -0.0449847 0.000666667
  0.98924 -0.147476  0.108363 0.190515 0.000666667
 0.989511 -0.149007  0.105782 0.190927 0.000666667
  0.98852 -0.157461 0.0930637 0.19769 0.000666667
0.986098 -0.14873 0.106836 0.192368 0.000666667
0.990812 -0.15862 0.103375 -0.0176084 0.000666667
  0.98834 -0.145154  0.106399 0.173727 0.000666667
 0.986942 -0.148175  0.107178 0.207776 0.000666667
 0.988041 -0.152631  0.107333 0.0560491 0.000666667
 0.982255 -0.166916 0.0910245 0.0157574 0.000666667
 0.987646 -0.152981  0.104856 0.0231482 0.000666667
    0.989 -0.147998  0.108957 0.185744 0.000666667
 0.986174 -0.149224  0.108333 -0.0109335 0.000666667
 0.989665 -0.152903   0.10788 0.0257244 0.000666667
  0.99214 -0.145818   0.10533 0.190942 0.000666667
  0.99003 -0.157143 0.0866552 0.181679 0.000666667
 0.989006  -0.14762 0.0975007 -0.0810226 0.000666667
 0.990315 -0.147323 0.0982045 -0.0873402 0.000666667
 0.987752 -0.148517  0.105119 0.185815 0.000666667
 0.989389 -0.147172  0.106226 0.198979 0.000666667
  0.98723 -0.150924  0.104675 -0.00359736 0.000666667
 0.987451 -0.145419  0.106092 0.236578 0.000666667
 0.989852 -0.152787 0.0938229 0.226226 0.000666667
 0.987647 -0.145485  0.106971 0.174812 0.000666667
 0.988352 -0.145118  0.108035 0.191552 0.000666667
 0.985352 -0.149091  0.107627 0.00275616 0.000666667
 0.983754 -0.152347  0.107335 0.00653123 0.000666667
 0.987566 -0.149685  0.109331 0.0269004 0.000666667
0.986315 -0.14713 0.107203 0.204561 0.000666667
 0.990863 -0.158041  0.125951 0.0530535 0.000666667
 0.987297 -0.160215 0.0935685 0.19051 0.000666667
 0.990535 -0.148503 0.0999968 -0.099639 0.000666667
0.990551   -0.146 0.107243 0.199794 0.000666667
 0.988261 -0.147737    0.1107 0.0375983 0.000666667
 0.986835 -0.150805  0.107465 0.00636234 0.000666667
0.988628 -0.15212 0.106791 0.0252371 0.000666667
 0.991017 -0.156885  0.106655 -0.0160474 0.000666667
0.989617 -0.14563 0.108336 0.193663 0.000666667
 0.986214 -0.154181  0.105238 0.0196571 0.000666667
 0.991261 -0.144672 0.0992228 -0.120014 0.000666667
 0.991881 -0.143163  0.114209 -0.0826771 0.000666667
  0.98456 -0.155129  0.106275 0.0507208 0.000666667
 0.987098 -0.151237  0.107508 0.00915056 0.000666667
 0.983375 -0.149729  0.108688 0.0223675 0.000666667
 0.988357 -0.148611  0.104494 0.191721 0.000666667
 0.989563 -0.157495 0.0993434 -0.0259306 0.000666667
0.987253  -0.1517 0.108687 0.000952382 0.000666667
  0.98929 -0.148017  0.106373 0.214474 0.000666667
 0.986242 -0.150694  0.107342 0.00695564 0.000666667
 0.989171 -0.143939 0.0978061 -0.106841 0.000666667
 0.983461 -0.149267  0.113679 0.145302 0.000666667
  0.99022 -0.144408 0.0974154 -0.0758043 0.000666667
 0.988767 -0.145539 0.0990304 -0.0838153 0.000666667
 0.986164 -0.152737  0.112062 0.00242793 0.000666667
 0.987636 -0.150313  0.106132 0.0562612 0.000666667
 0.989109 -0.155686 0.0981039 -0.0132751 0.000666667
  0.98982 -0.145994  0.102522 0.0972852 0.000666667
 0.985695 -0.148646  0.107917 -0.00470226 0.000666667
 0.988151 -0.149657  0.105343 0.177449 0.000666667
 0.989273 -0.145277 0.0987539 -0.0865686 0.000666667
 0.989714 -0.148073  0.118288 -0.087324 0.000666667
0.988645 -0.14647 0.106098 0.188801 0.000666667
   0.9886 -0.144794  0.105901 0.183249 0.000666667
 0.989377 -0.141014  0.113813 -0.0880552 0.000666667
 0.986907 -0.148659  0.108587 0.189974 0.000666667
 0.989827 -0.146825  0.108463 0.166525 0.000666667
0.988219   -0.148 0.108033 0.212156 0.000666667
 0.987136 -0.147716  0.106875 0.00659436 0.000666667
 0.990637 -0.146246  0.108703 0.201114 0.000666667
 0.98664 -0.14784 0.108212 0.18342 0.000666667
  0.98379 -0.148192  0.109198 0.0412837 0.000666667
  0.98559 -0.149828  0.109772 0.215882 0.000666667
0.987174 -0.15079  0.10854 0.00785444 0.000666667
 0.984003 -0.165117 0.0902327 0.0252497 0.000666667
 0.984684 -0.148692  0.106059 0.0187664 0.000666667
 0.981761 -0.151744  0.107048 -0.0218355 0.000666667
 0.988362 -0.145021  0.100581 -0.0770841 0.000666667
 0.988501 -0.156433 0.0931213 0.204371 0.000666667
 0.986616 -0.155358 0.0914906 0.199672 0.000666667
 0.986387 -0.152459  0.106443 0.0270619 0.000666667
 0.987089 -0.148111  0.110986 0.0305479 0.000666667
 0.984958 -0.153615  0.104742 -0.00965553 0.000666667
 0.989119 -0.148393   0.10721 0.203519 0.000666667
0.985343 -0.15455 0.107468 0.0055902 0.000666667
  0.98722 -0.148586   0.10634 0.166321 0.000666667
  0.98662 -0.149418  0.108937 0.028236 0.000666667
0.987428 -0.14709 0.109684 0.0258843 0.000666667
 0.984745 -0.152024  0.107662 -0.00632311 0.000666667
 0.988687 -0.151118   0.10832 -0.00366663 0.000666667
 0.989143 -0.150851  0.110131 0.189603 0.000666667
   0.9831 -0.148008  0.108349 0.0148302 0.000666667
 0.989326 -0.146231  0.104858 0.169749 0.000666667
 0.987856 -0.147521  0.109531 0.0348258 0.000666667
 0.988684 -0.147781  0.117243 -0.0526731 0.000666667
 0.987117 -0.146516   0.10725 0.0620878 0.000666667
 0.986048 -0.148185  0.110099 0.222322 0.000666667
 0.988226 -0.154461 0.0914774 0.190075 0.000666667
 0.987997 -0.156019 0.0915188 0.184813 0.000666667
 0.982427 -0.151625  0.107488 0.0211636 0.000666667
 0.988133 -0.156492  0.102837 -0.0145056 0.000666667
 0.985092 -0.150616  0.110639 0.0391907 0.000666667
 0.983702 -0.144448  0.112444 0.150909 0.000666667
 0.988617 -0.152971 0.0869298 0.201212 0.000666667
 0.986001 -0.149344  0.109898 0.0508279 0.000666667
 0.989425 -0.148612  0.108844 0.185299 0.000666667
 0.988501 -0.150906  0.106707 0.182829 0.000666667
  0.98958 -0.157393  0.101425 -0.0108331 0.000666667
 0.987687  -0.15738 0.0903347 0.177229 0.000666667
 0.989565 -0.158008 0.0928159 0.219198 0.000666667
 0.987017 -0.144907   0.10982 0.0385958 0.000666667
 0.988932 -0.158782 0.0910023 0.191758 0.000666667
  0.98643 -0.148837  0.109545 0.00142808 0.000666667
 0.987404 -0.154006 0.0917577 0.213718 0.000666667
 0.989464 -0.157616 0.0914214 0.21733 0.000666667
 0.987292 -0.148903  0.107221 0.199262 0.000666667
  0.98482 -0.150438  0.107803 0.0232351 0.000666667
 0.988569 -0.149344  0.106647 0.187121 0.000666667
 0.985952 -0.147795  0.106284 -0.0250814 0.000666667
 0.988396 -0.150983  0.105325 0.187773 0.000666667
 0.990396 -0.154758  0.106317 0.0144209 0.000666667
 0.983128 -0.163098  0.110249 -0.093632 0.000666667
 0.984636 -0.148446  0.107895 0.0433149 0.000666667
 0.986804 -0.149137  0.104542 0.154839 0.000666667
 0.988032 -0.158881 0.0934699 0.169131 0.000666667
 0.991076 -0.142786 0.0995318 -0.119729 0.000666667
 0.987085 -0.147776  0.104702 0.191693 0.000666667
 0.988677 -0.148087  0.106108 0.181959 0.000666667
 0.989664 -0.146756  0.105842 0.231614 0.000666667
0.992845 -0.14325 0.116597 -0.0969614 0.000666667
 0.991658 -0.158012  0.101745 -0.0209905 0.000666667
 0.986341 -0.147442  0.106794 0.173699 0.000666667
 0.989156 -0.157614 0.0872374 0.218792 0.000666667
 0.991577 -0.149844  0.117719 -0.0669527 0.000666667
 0.985557 -0.147421  0.108426 0.00780152 0.000666667
 0.987046 -0.150303  0.105273 0.0161595 0.000666667
 0.990813 -0.148991  0.117103 -0.0817672 0.000666667
 0.989396 -0.146101 0.0969859 -0.0747621 0.000666667
 0.985243 -0.148111  0.107989 -0.00435897 0.000666667
 0.988327 -0.146857  0.107229 0.179681 0.000666667
 0.990865 -0.148143  0.118748 -0.0683062 0.000666667
 0.990426 -0.154131 0.0931323 0.220091 0.000666667
 0.984022 -0.147659  0.109576 0.0369329 0.000666667
 0.990235 -0.156287  0.103547 -0.0132491 0.000666667
  0.98653 -0.149108  0.106363 0.202635 0.000666667
 0.989862 -0.146422   0.10686 0.198067 0.000666667
 0.987644 -0.148374  0.107713 0.184132 0.000666667
 0.989286 -0.145653  0.104031 0.194315 0.000666667
 0.987491 -0.146744  0.109413 0.0325823 0.000666667
  0.98743 -0.148406  0.107065 0.0117298 0.000666667
 0.981496 -0.163206  0.109294 -0.0667312 0.000666667
 0.988603 -0.155523  0.100797 -0.0177704 0.000666667
0.988234 -0.14659 0.100561 0.0759877 0.000666667
 0.987379 -0.146662  0.109375 0.19609 0.000666667
 0.988868 -0.147411  0.100384 -0.0710321 0.000666667
 0.986886 -0.157866  0.102911 -0.0133288 0.000666667
0.991758 -0.15456 0.100736 -0.0196991 0.000666667
 0.987425 -0.154221  0.106471 0.0222941 0.000666667
 0.983128 -0.156305 0.0909016 0.183803 0.000666667
 0.986735 -0.149566  0.106635 0.195506 0.000666667
 0.990122 -0.144617  0.114609 -0.0975012 0.000666667
 0.987882 -0.154113  0.104039 0.0173333 0.000666667
 0.987311 -0.148017 0.0991719 -0.044727 0.000666667
0.989889 -0.14411 0.104787 0.171956 0.000666667
 0.985395 -0.150903  0.106145 -0.00181361 0.000666667
 0.988315 -0.149015  0.109072 0.196703 0.000666667
 0.992696 -0.144732 0.0975931 -0.107736 0.000666667
 0.986895 -0.146381  0.104865 0.176162 0.000666667
 0.987869 -0.147053  0.107162 0.199763 0.000666667
 0.989671 -0.149549  0.107245 0.155651 0.000666667
 0.989897 -0.147111  0.108888 0.197536 0.000666667
 0.984491 -0.152722  0.104455 -0.000217308 0.000666667
0.980712 -0.15179 0.106865 0.0385151 0.000666667
 0.986704 -0.153871  0.106753 0.00910047 0.000666667
 0.990622 -0.143644 0.0985015 -0.108139 0.000666667
 0.990873 -0.148542  0.104205 0.213664 0.000666667
 0.987746 -0.145286  0.106851 0.168851 0.000666667
 0.988755 -0.146574  0.116951 -0.053594 0.000666667
 0.986723 -0.157489  0.101039 -0.0237266 0.000666667
0.987736  -0.1568 0.089495 0.181391 0.000666667
0.986564 -0.14818 0.108924 0.0441215 0.000666667
 0.981056 -0.163102  0.111084 -0.102789 0.000666667
 0.982225 -0.150862  0.106267 0.0334925 0.000666667
 0.989037 -0.148818  0.117994 -0.0661413 0.000666667
  0.98699 -0.146306  0.110508 0.0244012 0.000666667
 0.989021 -0.149246  0.107332 0.18005 0.000666667
 0.987421 -0.148466  0.111002 0.0210515 0.000666667
 0.988275 -0.146637 0.0972425 -0.0704459 0.000666667
  0.98927 -0.156604 0.0941356 0.178616 0.000666667
 0.986792 -0.145976  0.108283 0.209517 0.000666667
 0.990366 -0.149814  0.116536 -0.0700436 0.000666667
 0.987378 -0.151365  0.105565 0.00802219 0.000666667
   0.9877 -0.153665  0.105324 0.0186086 0.000666667
 0.989833 -0.141013     0.119 -0.107597 0.000666667
 0.986862 -0.151479  0.103324 0.0192427 0.000666667
 0.988074 -0.146377  0.106218 0.187445 0.000666667
 0.985741 -0.150818  0.109232 0.0103473 0.000666667
 0.986905 -0.148484  0.105202 0.18848 0.000666667
 0.991545 -0.146098 0.0968263 -0.0748022 0.000666667
0.986471 -0.15026 0.108826 0.0104517 0.000666667
 0.989746 -0.156456 0.0915811 0.224621 0.000666667
 0.986852 -0.151224  0.104132 0.0108883 0.000666667
 0.986394 -0.148831  0.108876 0.0245559 0.000666667
  0.98771 -0.147795  0.109076 0.188968 0.000666667
 0.988075 -0.149043  0.107364 0.199483 0.000666667
  0.98993 -0.148065    0.1096 0.175759 0.000666667
 0.991624 -0.144989 0.0987646 -0.0799457 0.000666667
 0.987248 -0.149782  0.108731 0.0178515 0.000666667
 0.987862 -0.155756  0.106208 0.00763887 0.000666667
0.988477 -0.14874 0.107762 0.219263 0.000666667
 0.991084 -0.145639  0.116587 -0.0335809 0.000666667
 0.990347 -0.158352 0.0935212 0.182907 0.000666667
 0.986145 -0.148586  0.109924 0.205947 0.000666667
  0.98397 -0.169685 0.0909479 0.0275777 0.000666667
 0.984021 -0.154702 0.0905185 0.178823 0.000666667
 0.986456 -0.146964  0.105146 -0.0117797 0.000666667
 0.991456 -0.143132  0.114038 -0.117771 0.000666667
  0.98983 -0.145543 0.0991049 -0.0974982 0.000666667
 0.987284 -0.155374 0.0935464 0.186905 0.000666667
 0.988228 -0.149695  0.104841 0.0185402 0.000666667
0.989182 -0.14634 0.107686 0.180908 0.000666667
 0.988662 -0.143321  0.105758 0.214096 0.000666667
 0.987578 -0.149783  0.107939 -0.00124255 0.000666667
 0.986084 -0.153309  0.105882 0.0197988 0.000666667
 0.988294 -0.149669  0.108608 0.218393 0.000666667
 0.983165 -0.149489  0.105144 0.0363385 0.000666667
 0.990246 -0.146156  0.110619 0.181398 0.000666667
  0.98531 -0.145824  0.103293 0.0882909 0.000666667
 0.983252 -0.145878  0.105671 0.0105188 0.000666667
 0.988788 -0.145639  0.102274 -0.0696761 0.000666667
  0.98713 -0.150393  0.104716 0.0152659 0.000666667
 0.989491 -0.157122 0.0995371 -0.0259059 0.000666667


==> output_ims_3_3_3_1/entropy_action_3.txt <==
44.3388
 0.982441 -0.150473  0.107455 0.0398056 0.000666667
 0.988428 -0.153892   0.10925 -0.0248579 0.000666667
 0.985943 -0.155165  0.108361 0.0133195 0.000666667
 0.986487 -0.146793   0.10734 0.174328 0.000666667
 0.985486 -0.146298  0.107031 0.192977 0.000666667
 0.988546 -0.150421   0.10716 -0.0160633 0.000666667
 0.986806 -0.151576  0.105194 0.02498 0.000666667
 0.988202 -0.148518  0.108334 0.206723 0.000666667
 0.988823 -0.145375  0.111009 0.0365874 0.000666667
  0.98572 -0.149387  0.107007 0.0264251 0.000666667
  0.98918 -0.142037  0.103503 0.0626511 0.000666667
 0.988113 -0.148296  0.107389 0.190599 0.000666667
 0.985538 -0.145315  0.109744 0.0083058 0.000666667
  0.98434 -0.144931  0.110697 0.112115 0.000666667
 0.985079 -0.145284  0.108483 0.0413906 0.000666667
 0.984197 -0.155289  0.106042 0.0132382 0.000666667
 0.986924 -0.150707  0.106809 0.0211752 0.000666667
 0.986196 -0.147541  0.111369 0.0403422 0.000666667
 0.987789 -0.147037  0.104164 0.209878 0.000666667
 0.991523 -0.146075  0.106312 0.174531 0.000666667
 0.986643 -0.149231  0.110009 0.0733006 0.000666667
  0.98736 -0.149226   0.10649 -0.00362753 0.000666667
 0.990013 -0.150524  0.106041 0.184623 0.000666667
 0.987589 -0.149576   0.10689 0.229311 0.000666667
 0.986605 -0.149855  0.105694 0.00069478 0.000666667
 0.990923 -0.147501  0.105238 0.147603 0.000666667
 0.986716 -0.145489   0.11079 0.0323745 0.000666667
 0.988294 -0.150113  0.106616 0.0732564 0.000666667
 0.986196 -0.147549  0.103478 0.201978 0.000666667
 0.989162 -0.148882  0.105369 0.180436 0.000666667
0.987247 -0.15093 0.109567 0.0424298 0.000666667
 0.981507 -0.147781  0.109158 0.0161014 0.000666667
0.986504 -0.14578 0.106256 0.0487167 0.000666667
0.988126 -0.14536   0.1051 0.196419 0.000666667
 0.990799 -0.143434  0.102996 0.163387 0.000666667
 0.985923 -0.148753  0.107746 -0.017161 0.000666667
 0.981946 -0.155015  0.105517 0.0459752 0.000666667
0.989079 -0.14978 0.108155 0.180869 0.000666667
 0.985035 -0.145427  0.105146 0.207741 0.000666667
   0.9838 -0.152819  0.104411 0.0187581 0.000666667
 0.984171 -0.156204  0.104942 0.0154488 0.000666667
 0.984104 -0.146882  0.110369 0.0118758 0.000666667
 0.988599 -0.147674  0.108439 0.185713 0.000666667
 0.989261 -0.150344  0.109849 0.0371343 0.000666667
 0.986483 -0.152473  0.106523 0.0103245 0.000666667
 0.987583 -0.148752  0.107295 0.197375 0.000666667
 0.985965 -0.149479   0.10616 0.166981 0.000666667
 0.985613 -0.150934  0.107353 0.030683 0.000666667
 0.990549 -0.158534  0.124608 0.0533549 0.000666667
 0.989991 -0.152374  0.109101 0.0493342 0.000666667
 0.981184 -0.151732  0.104325 0.0195868 0.000666667
 0.988234 -0.146832  0.103238 0.158196 0.000666667
 0.983614 -0.146202  0.108749 0.0255685 0.000666667
  0.98869 -0.148478  0.108129 0.00242895 0.000666667
  0.98711 -0.146288  0.109036 0.057855 0.000666667
 0.984017 -0.148799  0.108133 0.0307427 0.000666667
 0.987354 -0.146794  0.109093 0.03779 0.000666667
 0.986353 -0.148804  0.110392 0.0184748 0.000666667
 0.986091 -0.145558  0.106804 0.0308733 0.000666667
 0.985068 -0.145723  0.105953 0.183155 0.000666667
0.988407 -0.15089 0.111864 0.0380256 0.000666667
 0.989993 -0.145561  0.105512 0.193583 0.000666667
 0.984101 -0.148114  0.107963 0.0113636 0.000666667
0.989888 -0.14253 0.105625 0.199889 0.000666667
 0.986249 -0.149051  0.107885 0.0242609 0.000666667
 0.983099 -0.152679  0.106709 0.00735929 0.000666667
0.983246 -0.14512 0.107609 0.0854542 0.000666667
 0.983442 -0.147827  0.108686 0.0358521 0.000666667
 0.987699 -0.154974  0.107329 0.0270229 0.000666667
 0.987051 -0.149607  0.109745 -0.00527132 0.000666667
   0.9864 -0.152961  0.107992 0.0257241 0.000666667
  0.98772 -0.148614  0.111124 0.0414716 0.000666667
 0.982222 -0.151523  0.106083 0.00215648 0.000666667
0.989483 -0.14763 0.107091 0.208824 0.000666667
 0.986501 -0.145954  0.110781 0.0191033 0.000666667
 0.984804 -0.147374  0.108676 0.0409189 0.000666667
 0.991491 -0.147834  0.101682 0.188247 0.000666667
 0.988065 -0.147705  0.103378 0.162414 0.000666667
 0.987456 -0.153534  0.110238 0.0217772 0.000666667
 0.990259 -0.153951  0.126356 0.0516398 0.000666667
 0.986811 -0.146667  0.106463 0.0778897 0.000666667
0.988706 -0.14677  0.10675 0.155875 0.000666667
 0.986289 -0.145651  0.104004 0.156213 0.000666667
0.987447 -0.14763 0.105972 0.179369 0.000666667
  0.98687 -0.151679   0.10649 -0.0196951 0.000666667
 0.986665 -0.153491  0.107686 0.0355939 0.000666667
 0.981313 -0.151457  0.106278 0.0246093 0.000666667
  0.98815 -0.149924  0.111331 0.0338595 0.000666667
0.983746 -0.14804  0.10603 0.211132 0.000666667
 0.985048 -0.148656  0.107755 0.0316923 0.000666667
  0.98704 -0.147851  0.109288 0.0226808 0.000666667
 0.990953 -0.148082  0.105413 0.20698 0.000666667
 0.987244 -0.152382  0.109199 0.0481041 0.000666667
 0.985594 -0.144355  0.106561 0.1961 0.000666667
 0.984706 -0.148166  0.107841 0.0135438 0.000666667
  0.98944 -0.147464  0.108361 0.162308 0.000666667
 0.990287 -0.146474  0.107044 0.148539 0.000666667
  0.98454 -0.149129  0.104792 0.155673 0.000666667
 0.983461 -0.151759  0.111102 0.0368001 0.000666667
 0.990734 -0.145019  0.106667 0.191828 0.000666667
0.988366 -0.14911 0.107475 0.175309 0.000666667
 0.988909 -0.152686  0.111576 0.0338372 0.000666667
 0.983339 -0.151386  0.107032 0.00943296 0.000666667
 0.988072 -0.155333  0.105838 0.0202841 0.000666667
 0.988516 -0.154893  0.127723 0.0476996 0.000666667
 0.988995 -0.147445  0.105911 0.171828 0.000666667
 0.98525 -0.14602 0.107116 0.0690802 0.000666667
 0.986473 -0.152185  0.108195 0.0573264 0.000666667
 0.985277 -0.153799   0.10911 0.045345 0.000666667
 0.990133 -0.149152  0.103214 0.170978 0.000666667
 0.989307 -0.145415  0.105538 0.158238 0.000666667
 0.98506 -0.14545 0.105629 0.00199166 0.000666667
 0.988284 -0.149496  0.106439 0.224407 0.000666667
 0.988162 -0.149232  0.106096 0.190271 0.000666667
 0.982585 -0.149897  0.107418 0.00371831 0.000666667
 0.985183 -0.150533  0.107747 0.0347605 0.000666667
 0.986172 -0.146342   0.11012 0.0328193 0.000666667
 0.986897 -0.152669  0.105243 0.00582692 0.000666667
 0.990789 -0.142936  0.106023 0.145961 0.000666667
 0.98578  -0.1526 0.105186 0.00162966 0.000666667
 0.987003 -0.151686  0.110086 -0.00999398 0.000666667
  0.98705 -0.147728  0.106892 0.212252 0.000666667
 0.989402 -0.147295  0.105936 0.212183 0.000666667
 0.984953 -0.147083  0.102679 0.207088 0.000666667
 0.983972 -0.148111  0.107288 0.0439814 0.000666667
  0.98665 -0.153088  0.108411 0.0132871 0.000666667
  0.9826 -0.15244 0.107362 0.0309514 0.000666667
 0.991992 -0.146665  0.106014 0.152548 0.000666667
0.987551 -0.15144   0.1077 -0.00397834 0.000666667
 0.982417 -0.151415  0.108424 0.0205993 0.000666667
  0.99126 -0.148589   0.10429 0.196549 0.000666667
 0.989513 -0.148862  0.107008 0.0259907 0.000666667
 0.989752 -0.148622  0.105948 0.1492 0.000666667
  0.98197 -0.147842  0.108724 0.0259702 0.000666667
   0.9865 -0.144913  0.107573 0.188133 0.000666667
  0.98862 -0.149463  0.106956 0.200336 0.000666667
 0.990025 -0.147962  0.106127 0.162833 0.000666667
  0.98711 -0.150569  0.109982 0.20068 0.000666667
 0.987196 -0.149341  0.106695 0.185344 0.000666667
 0.989133 -0.144913  0.104606 0.190034 0.000666667
 0.98831 -0.14823 0.104527 0.173983 0.000666667
 0.983194 -0.151595  0.106004 0.0081735 0.000666667
 0.989868 -0.150317  0.105335 0.205495 0.000666667
 0.989128 -0.149212  0.107629 0.202164 0.000666667
 0.993094 -0.148136  0.106282 0.212951 0.000666667
  0.98899 -0.146923  0.105622 0.187325 0.000666667
0.989032 -0.14695 0.117098 -0.0836339 0.000666667
 0.986232 -0.150141   0.10456 0.156323 0.000666667
 0.98832 -0.14879 0.105176 0.184967 0.000666667
 0.987841 -0.153728  0.110161 0.0188673 0.000666667
 0.988796 -0.152221  0.111331 0.0215347 0.000666667
0.984944 -0.14677 0.107378 0.00392551 0.000666667
0.987384 -0.15302  0.11109 0.00635628 0.000666667
 0.981961 -0.152515  0.108108 0.0207551 0.000666667
 0.982697 -0.150798  0.106059 -0.0243295 0.000666667
  0.98235 -0.152548  0.107539 0.0185947 0.000666667
 0.989179 -0.147904  0.106609 0.169454 0.000666667
 0.989532 -0.145221  0.100752 0.202506 0.000666667
 0.987845 -0.148161  0.108634 0.0290833 0.000666667
 0.982644 -0.150312  0.107787 0.0057207 0.000666667
 0.989821 -0.149666  0.108319 0.178505 0.000666667
 0.985787 -0.147476  0.110692 0.0166766 0.000666667
 0.991439 -0.151177  0.108466 0.180325 0.000666667
 0.987177 -0.148643  0.106691 -0.00621495 0.000666667
 0.988597 -0.149966  0.104517 0.0239809 0.000666667
 0.986444 -0.146475  0.105995 0.175158 0.000666667
 0.988121 -0.143351  0.105877 0.200348 0.000666667
 0.986218 -0.150358  0.107241 0.00865543 0.000666667
 0.986562 -0.147759  0.105681 0.157555 0.000666667
 0.993342 -0.145811  0.108771 0.171792 0.000666667
 0.984399 -0.148588  0.106667 0.0198634 0.000666667
 0.99034 -0.15133 0.107956 0.0320992 0.000666667
 0.988154 -0.152483  0.105364 0.16615 0.000666667
 0.984564 -0.154791  0.105792 0.0374572 0.000666667
 0.986759 -0.145427  0.106169 0.190244 0.000666667
 0.987737 -0.150392  0.109776 0.0284295 0.000666667
 0.987205 -0.151436  0.109649 0.0223213 0.000666667
 0.982552 -0.154325  0.104926 0.0116052 0.000666667
   0.9888 -0.146344  0.104037 0.205793 0.000666667
 0.988472 -0.149084  0.107445 0.170252 0.000666667
 0.984265 -0.156034  0.104292 0.0467257 0.000666667
 0.985024 -0.151453  0.106139 0.0232299 0.000666667
 0.987638 -0.147574  0.102834 0.180087 0.000666667
  0.98783 -0.149991  0.107804 0.155699 0.000666667
 0.984957 -0.151926   0.10989 0.0414595 0.000666667
 0.986459 -0.147193  0.106583 0.202973 0.000666667
0.979533 -0.14901 0.109203 0.0128287 0.000666667
 0.987814 -0.150962  0.109112 0.015686 0.000666667
 0.991111 -0.148309  0.106221 0.169839 0.000666667
 0.988267 -0.146091   0.10544 0.174694 0.000666667
0.989097 -0.14803 0.102803 0.21599 0.000666667
 0.989101 -0.145427  0.105059 0.225671 0.000666667
   0.9869 -0.149982  0.104987 0.171 0.000666667
 0.987919 -0.147841  0.109995 0.0272059 0.000666667
0.984835 -0.15417 0.108553 0.0230464 0.000666667
 0.986383 -0.149548  0.109024 0.174519 0.000666667
 0.982008 -0.151434  0.104153 0.0323421 0.000666667
 0.986467 -0.151138  0.109083 0.0307423 0.000666667
 0.983327 -0.152719  0.109185 0.0164555 0.000666667
 0.989865 -0.151422  0.105674 0.16916 0.000666667
 0.989484 -0.148016  0.105002 0.193342 0.000666667
 0.988107 -0.151834  0.106905 0.0173574 0.000666667
 0.987264 -0.150337  0.106945 0.048039 0.000666667
 0.982973 -0.148881   0.10571 0.0073793 0.000666667
 0.985085 -0.151874  0.103663 0.185537 0.000666667
 0.984937 -0.151591  0.107279 0.0354427 0.000666667
  0.99058 -0.154473   0.10809 0.03572 0.000666667
 0.987438 -0.148097  0.105773 0.223673 0.000666667
 0.988603 -0.148583  0.108335 0.0591531 0.000666667
 0.987035 -0.149588  0.110179 0.0507335 0.000666667
 0.987645 -0.147859  0.110689 0.000261426 0.000666667
 0.986474 -0.151051    0.1066 0.0193882 0.000666667
0.986236 -0.15302 0.108234 0.0151201 0.000666667
 0.984807 -0.150267  0.108015 0.024224 0.000666667
0.989598 -0.15439 0.104927 0.0161384 0.000666667
  0.98608 -0.150071  0.106666 0.00556754 0.000666667
 0.991639 -0.147202  0.107769 0.152803 0.000666667
 0.986143 -0.153472  0.108145 0.0509569 0.000666667
 0.985746 -0.152052  0.102495 0.193874 0.000666667
 0.990017 -0.148356  0.107831 0.16856 0.000666667
 0.982728 -0.146782  0.109081 0.0544699 0.000666667
 0.987179 -0.147896  0.106599 0.187903 0.000666667
 0.983305 -0.154526  0.105252 0.0350532 0.000666667
0.982054 -0.14945 0.107304 0.0064374 0.000666667
 0.986815 -0.152947  0.108704 0.0692929 0.000666667
 0.988496 -0.147042  0.107433 0.194436 0.000666667
 0.988537 -0.144078  0.108063 0.203199 0.000666667
 0.989926 -0.148977   0.10674 0.0665921 0.000666667
 0.982739 -0.153338  0.106249 0.0471357 0.000666667
 0.987116 -0.152435  0.111581 0.0273124 0.000666667
  0.98937 -0.143615  0.104501 0.159115 0.000666667
 0.990246 -0.145748  0.107241 0.0422428 0.000666667
 0.987795 -0.147561  0.107978 0.0111517 0.000666667
 0.98522 -0.14744 0.106262 0.0224707 0.000666667
 0.981907 -0.154878  0.108508 0.0116206 0.000666667
 0.986645 -0.147782  0.105872 0.201587 0.000666667
 0.988337 -0.149777  0.107658 0.18134 0.000666667
 0.984886 -0.154268  0.108672 0.0210886 0.000666667
 0.985821 -0.151632  0.109874 0.0239339 0.000666667
 0.987777 -0.148283  0.110418 0.0366465 0.000666667
 0.984946 -0.151765  0.103014 0.0122017 0.000666667
  0.98639 -0.150109  0.103769 0.211839 0.000666667
 0.984195 -0.150811  0.107681 -0.0108272 0.000666667
 0.988625 -0.150645  0.108153 0.050248 0.000666667
 0.986533 -0.146269  0.104912 0.22737 0.000666667
0.991574 -0.15116 0.117608 -0.0793941 0.000666667
0.988662 -0.14755  0.10626 0.195847 0.000666667
  0.99108 -0.148612  0.105918 0.172739 0.000666667
 0.990128 -0.153604  0.108144 0.015445 0.000666667
 0.983503 -0.148334  0.111488 0.0363449 0.000666667
 0.988424 -0.152315  0.106357 0.0112864 0.000666667
 0.989014 -0.143624  0.106219 0.223478 0.000666667
  0.98647 -0.152802  0.106776 0.0169838 0.000666667
 0.985694 -0.147259  0.108084 0.20573 0.000666667
  0.9829 -0.14948 0.105656 0.00573277 0.000666667
 0.990204 -0.146869  0.107924 0.168138 0.000666667
 0.986652 -0.150739  0.108824 0.0019678 0.000666667
  0.98192 -0.150976  0.104773 -0.00487184 0.000666667
 0.985976 -0.150527  0.109825 0.030756 0.000666667
 0.988152 -0.153091  0.107391 0.0113574 0.000666667
 0.986214 -0.149442   0.10864 0.028847 0.000666667
 0.985132 -0.154402   0.10499 0.00739378 0.000666667
0.987754 -0.14685 0.108597 0.20231 0.000666667
 0.987002 -0.148165   0.10768 0.052425 0.000666667
 0.986488 -0.149203  0.109551 0.00450169 0.000666667
 0.985573 -0.151527  0.107306 0.0005448 0.000666667
 0.992958 -0.148572  0.118028 -0.0339596 0.000666667
 0.983011 -0.153485  0.104455 0.0111228 0.000666667
 0.986329 -0.145156  0.106631 0.122744 0.000666667
 0.989462 -0.151033  0.109309 0.201903 0.000666667
0.989578 -0.14509 0.105515 0.226804 0.000666667
0.985141 -0.15133 0.107271 0.18825 0.000666667
 0.987134 -0.146151  0.107159 0.0267934 0.000666667
 0.987176 -0.147409  0.106814 0.188397 0.000666667
 0.987775 -0.153288  0.106258 0.00529816 0.000666667
  0.98688 -0.153526   0.10629 0.0188929 0.000666667
  0.98387 -0.155202  0.106658 0.0236698 0.000666667
 0.985683 -0.148015  0.105192 0.18545 0.000666667
 0.984452 -0.144348  0.106214 0.0179604 0.000666667
 0.988714 -0.150031  0.107435 0.173037 0.000666667
 0.986427 -0.149727  0.110536 0.0137494 0.000666667
 0.989158 -0.147628   0.10695 0.198665 0.000666667
 0.987606 -0.149164  0.103986 0.176471 0.000666667
 0.990097 -0.147567  0.109557 0.142837 0.000666667
 0.988233 -0.149399  0.104035 0.170671 0.000666667
  0.98687 -0.149959  0.103899 0.192936 0.000666667
 0.987524 -0.152466  0.107694 0.0249691 0.000666667
 0.981312 -0.153363  0.106897 -0.0193254 0.000666667
 0.985853 -0.149576  0.105353 0.0321206 0.000666667
 0.987844 -0.146958   0.10672 0.150714 0.000666667
 0.984599 -0.152793  0.105048 -0.00472458 0.000666667
 0.986666 -0.149392  0.108295 0.00466965 0.000666667
 0.987308 -0.144295  0.109187 0.0373111 0.000666667
 0.986363 -0.145914  0.110542 -0.0336013 0.000666667
 0.983358 -0.154768  0.108089 0.00342824 0.000666667
 0.98679 -0.14666 0.103318 0.1609 0.000666667
 0.986009 -0.149045  0.105798 0.00662099 0.000666667
 0.981752 -0.149885   0.10985 0.019548 0.000666667
 0.989445 -0.149382  0.104927 0.173434 0.000666667
 0.986701 -0.150868  0.106336 0.00588874 0.000666667
 0.985927 -0.145338  0.110151 0.0242709 0.000666667
 0.987574 -0.146706  0.106469 0.161755 0.000666667
0.984718 -0.15114 0.111426 0.0422661 0.000666667
 0.989068 -0.149898  0.106757 0.189802 0.000666667
 0.987139 -0.147604  0.108034 0.0119982 0.000666667
 0.985184 -0.145612  0.107009 0.19919 0.000666667
 0.983948 -0.151957  0.106154 0.0333598 0.000666667
 0.984948 -0.147073  0.108784 0.0198188 0.000666667
 0.988573 -0.148446   0.10766 0.16447 0.000666667
 0.983487 -0.149454  0.108507 -0.0180537 0.000666667
0.987676  -0.1505 0.109964 0.0552238 0.000666667
 0.982965 -0.152865  0.107317 0.00417589 0.000666667
 0.988279 -0.150407  0.106594 0.177313 0.000666667
 0.987195 -0.149605  0.109941 0.03415 0.000666667
 0.986546 -0.152876  0.109462 0.0170992 0.000666667
  0.98588 -0.147147  0.105869 0.161807 0.000666667
 0.987156 -0.147625  0.107199 0.0213632 0.000666667
 0.983558 -0.152393  0.107958 0.011294 0.000666667
 0.987088 -0.150832  0.108776 0.0483173 0.000666667
 0.985829 -0.152638  0.111107 0.0293651 0.000666667
 0.988134 -0.147264  0.107075 0.188824 0.000666667
0.985489 -0.15085 0.108596 -0.00942138 0.000666667
 0.985805 -0.147388  0.108304 0.0625892 0.000666667
 0.989378 -0.146468  0.105244 0.195036 0.000666667
0.985042 -0.14793 0.107893 -0.000498487 0.000666667
 0.985019 -0.144329  0.107271 0.0150008 0.000666667
0.989655 -0.14633  0.10478 0.157461 0.000666667
 0.990121 -0.144531  0.109204 0.200366 0.000666667
 0.987103 -0.149096  0.106048 0.191254 0.000666667
0.986025 -0.15022 0.108037 0.0128257 0.000666667
0.984728 -0.15355 0.107588 0.032559 0.000666667
 0.988028 -0.150638  0.110631 0.219738 0.000666667
 0.985874 -0.152166  0.108083 0.0332238 0.000666667
 0.985341 -0.146567  0.105478 0.0242186 0.000666667
 0.986604 -0.144965  0.109675 0.119369 0.000666667
 0.984534 -0.150229  0.108958 0.0245396 0.000666667
 0.988689 -0.145077  0.109783 -0.00954616 0.000666667
 0.988818 -0.151816  0.106795 0.0310886 0.000666667
 0.987113 -0.148192    0.1074 0.00887537 0.000666667
 0.987931 -0.155601  0.108543 0.037372 0.000666667
 0.988835 -0.148431  0.105068 0.185427 0.000666667
 0.982836 -0.150987    0.1057 0.0480061 0.000666667
 0.988958 -0.147637  0.108748 0.1725 0.000666667
 0.985951 -0.149145  0.104906 0.0135132 0.000666667
 0.989746 -0.150194  0.105999 0.0765507 0.000666667
 0.988482 -0.144314  0.104734 0.155905 0.000666667
 0.986519 -0.145851  0.104781 0.211366 0.000666667
0.984578 -0.15112 0.107024 -0.000593245 0.000666667
 0.987919 -0.153956  0.106842 0.0418633 0.000666667
0.983328 -0.14715 0.106848 -0.000933724 0.000666667
 0.987231 -0.146864  0.105344 0.159542 0.000666667
 0.982091 -0.147266  0.104632 0.0156475 0.000666667
 0.979529 -0.151089  0.107391 0.036011 0.000666667
 0.988603 -0.150795  0.102663 0.195768 0.000666667
0.984295 -0.15058 0.105365 0.0068528 0.000666667
 0.981683 -0.150474  0.107749 0.0174556 0.000666667
 0.986085 -0.149612  0.109796 0.0307799 0.000666667
 0.986456 -0.150141  0.109887 -0.00159929 0.000666667
0.985797 -0.14847 0.105869 0.0573428 0.000666667
 0.988339 -0.150229  0.107592 -0.0241931 0.000666667
 0.985943 -0.147088  0.107076 0.203955 0.000666667
 0.984645 -0.150867   0.11057 0.0371496 0.000666667
 0.991148 -0.151887  0.107805 0.0331285 0.000666667
 0.989115 -0.146515  0.105741 0.177154 0.000666667
 0.989657 -0.156259  0.104691 0.0180971 0.000666667
 0.986451 -0.148219  0.106593 0.15868 0.000666667
  0.98688 -0.148692  0.105686 0.0544225 0.000666667
 0.989241 -0.147949  0.108253 0.168185 0.000666667
 0.988221 -0.151058  0.107691 0.0217957 0.000666667
 0.988092 -0.151238  0.106718 0.0167752 0.000666667
0.985556 -0.14854 0.104828 0.183775 0.000666667
 0.984956 -0.150645  0.111868 0.0317961 0.000666667
 0.987483 -0.152554  0.107307 0.0366608 0.000666667
 0.987444 -0.152277  0.107582 0.0162655 0.000666667
 0.985374 -0.146572  0.108772 0.188667 0.000666667
 0.986576 -0.150469  0.111234 0.00961774 0.000666667
 0.984528 -0.149179  0.107042 0.160332 0.000666667
 0.985682 -0.147674  0.107001 -0.00868181 0.000666667
 0.990831 -0.151193  0.113536 0.0119201 0.000666667
 0.986143 -0.148065  0.106901 0.170081 0.000666667
 0.986674 -0.145907  0.107294 -0.0026648 0.000666667
 0.990652 -0.148143  0.107043 0.189355 0.000666667
 0.984494 -0.148343  0.111192 0.0380505 0.000666667
 0.989191 -0.146081  0.104576 0.175985 0.000666667
 0.982403 -0.148275  0.108372 0.0395098 0.000666667
 0.988462 -0.145977  0.103762 0.177235 0.000666667
 0.987291 -0.152126  0.105654 0.0293009 0.000666667
 0.986532 -0.151025  0.108917 0.0227161 0.000666667
 0.988736 -0.147078  0.104982 0.197457 0.000666667
0.987487 -0.14944 0.106757 0.174271 0.000666667
 0.988706 -0.150037  0.105108 0.143281 0.000666667
 0.985874 -0.147344  0.109728 0.0127094 0.000666667
  0.9883 -0.15301 0.108368 0.0339795 0.000666667
 0.986715 -0.148342  0.106831 -0.00220952 0.000666667
 0.986248 -0.151957   0.10769 0.0500453 0.000666667
0.985237 -0.14999 0.113147 0.0516499 0.000666667
 0.986113 -0.147874  0.109574 0.0522349 0.000666667
 0.990178 -0.147886  0.106363 0.185456 0.000666667
 0.991412 -0.147075   0.10881 0.195512 0.000666667
 0.987387 -0.148381  0.106302 0.175444 0.000666667
 0.983544 -0.148905  0.108787 0.0208731 0.000666667
 0.989067 -0.146931  0.104852 0.174193 0.000666667
 0.988226 -0.150363  0.106323 -0.0171612 0.000666667
 0.986759 -0.153103  0.105335 -0.000869225 0.000666667
 0.985719 -0.153962  0.106677 0.0256017 0.000666667
 0.989743 -0.146195  0.105864 0.194064 0.000666667
  0.98623 -0.151327  0.106721 0.0323238 0.000666667
 0.985977 -0.150922  0.109107 0.0173159 0.000666667
 0.987616 -0.152283  0.107687 0.00879141 0.000666667
 0.985116 -0.147609  0.111749 0.051345 0.000666667
 0.987213 -0.152306   0.10573 0.0212575 0.000666667
 0.985888 -0.150147  0.106359 0.0590709 0.000666667
  0.98554 -0.150208  0.105981 0.166384 0.000666667
 0.984408 -0.150566   0.10441 0.0258722 0.000666667
0.987241 -0.14994 0.108347 0.0205957 0.000666667
 0.988193 -0.152307  0.107701 0.0455702 0.000666667
  0.98453 -0.151531  0.107412 0.0211643 0.000666667
  0.98593 -0.154887   0.10488 0.00466216 0.000666667
 0.987603 -0.142869  0.105719 0.147702 0.000666667
 0.989111 -0.143524  0.110992 0.171553 0.000666667
 0.987542 -0.145797  0.103681 0.206999 0.000666667
 0.989867 -0.146421  0.106795 0.20332 0.000666667
 0.986442 -0.149477  0.106049 0.170541 0.000666667
 0.980079 -0.153911  0.104064 -0.0013982 0.000666667
 0.982182 -0.152819  0.105836 -0.027521 0.000666667
 0.985515 -0.153143  0.107086 0.0257973 0.000666667
 0.985713 -0.147024  0.107768 0.00894399 0.000666667
 0.988926 -0.149541  0.112384 0.0450244 0.000666667
 0.980768 -0.151143  0.107287 -0.0162073 0.000666667
 0.988229 -0.149079    0.1062 0.205892 0.000666667
 0.989521 -0.147161  0.118157 -0.0425444 0.000666667
 0.982065 -0.149511  0.107899 0.000283987 0.000666667
 0.988102 -0.146505  0.107445 0.0342199 0.000666667
 0.986813 -0.146593  0.107296 -0.00535734 0.000666667
 0.983107 -0.146013  0.109547 -0.0018405 0.000666667
 0.987467 -0.150864  0.107164 0.177718 0.000666667
 0.987567 -0.148673  0.105801 0.206565 0.000666667
 0.989382 -0.151969  0.110579 0.0236024 0.000666667
 0.988533 -0.143043  0.103393 0.175844 0.000666667
0.981665 -0.15152 0.106325 -0.0280762 0.000666667
 0.988635 -0.148668  0.105673 0.189857 0.000666667
 0.988802 -0.150661  0.105847 0.186209 0.000666667
 0.988112 -0.146675   0.10818 0.177537 0.000666667
 0.988565 -0.153315  0.107743 0.0283109 0.000666667
 0.983846 -0.152081  0.111688 0.0523072 0.000666667
 0.987056 -0.152565  0.104469 -0.00548054 0.000666667
 0.989737 -0.151901  0.109301 0.0421886 0.000666667
0.989429 -0.15155 0.109101 0.0017759 0.000666667
 0.987621 -0.150058  0.108914 0.208668 0.000666667
 0.985839 -0.150956  0.107843 0.176287 0.000666667
 0.984705 -0.149639  0.107451 0.185241 0.000666667
 0.984323 -0.152283  0.107642 0.0274528 0.000666667
0.990015 -0.14722 0.106905 0.17503 0.000666667
 0.987326 -0.149157  0.111156 0.0110963 0.000666667
0.990536   -0.147 0.101658 0.164605 0.000666667
 0.986806 -0.149173  0.110816 0.0371322 0.000666667
 0.986944 -0.147068   0.11009 0.0167782 0.000666667
 0.986782 -0.149955  0.105006 0.187718 0.000666667
 0.987995 -0.152319    0.1088 0.0419228 0.000666667
  0.98646 -0.151266  0.108642 0.0121223 0.000666667
 0.982903 -0.143976  0.109399 0.0203349 0.000666667
 0.986533 -0.150784  0.108109 0.0176229 0.000666667
 0.987396 -0.148796  0.105962 0.164189 0.000666667
 0.984248 -0.150276  0.106596 0.0120287 0.000666667
 0.984848 -0.148053  0.107733 0.0622915 0.000666667
 0.988263 -0.145361  0.106651 0.169998 0.000666667
0.986465 -0.14469 0.106747 0.0551498 0.000666667
 0.988323 -0.150317  0.105205 0.194023 0.000666667
 0.990751 -0.147958  0.117479 -0.0707349 0.000666667
 0.985784 -0.149992  0.106764 0.0650365 0.000666667
  0.98691 -0.148059  0.108353 0.00901887 0.000666667
 0.988211 -0.149833  0.111284 0.0139569 0.000666667
 0.989899 -0.148828  0.110934 0.157148 0.000666667
 0.982734 -0.150755  0.106679 0.0109828 0.000666667
 0.988224 -0.146268  0.108335 0.182925 0.000666667
 0.984147 -0.148798  0.105501 0.00696333 0.000666667
  0.98712 -0.147343   0.10414 0.149814 0.000666667
 0.991656 -0.146931  0.104475 0.201071 0.000666667
 0.982945 -0.145088  0.105623 -0.00404593 0.000666667
 0.985356 -0.152552   0.11213 0.0174075 0.000666667
 0.991226 -0.150641  0.107083 0.213076 0.000666667
 0.987844 -0.150113  0.110095 0.0285777 0.000666667
  0.98522 -0.150625  0.104653 -0.00529471 0.000666667
 0.993554 -0.150094  0.108094 0.182491 0.000666667
 0.990112 -0.144639  0.105404 0.199423 0.000666667
 0.987995 -0.151074  0.107086 0.0301083 0.000666667
 0.983616 -0.147371  0.107325 0.031987 0.000666667
 0.988891 -0.150043  0.109102 -0.00449493 0.000666667
 0.989629 -0.156889    0.1198 -0.0144263 0.000666667
 0.986402 -0.147657  0.111219 0.0312123 0.000666667
 0.984568 -0.148853  0.107655 0.00295531 0.000666667
 0.983919 -0.151299  0.109073 0.0272911 0.000666667
  0.98615 -0.148901  0.108348 0.0077208 0.000666667
  0.98617 -0.147703  0.106878 0.212681 0.000666667
0.989508 -0.14703 0.102732 0.213575 0.000666667
 0.984906 -0.152437   0.11066 0.0007173 0.000666667
 0.985888 -0.153225  0.107142 0.00652844 0.000666667
  0.98887 -0.148394  0.106459 0.221159 0.000666667
 0.981805 -0.150589  0.107551 0.00815214 0.000666667
 0.986196 -0.151719   0.10727 0.0425606 0.000666667
0.987958 -0.14924 0.106138 0.195032 0.000666667
 0.986586 -0.152306  0.105452 0.0244774 0.000666667
0.981913 -0.15108 0.107923 0.00913242 0.000666667
 0.988645 -0.150352  0.106274 0.186701 0.000666667
 0.982599 -0.151951  0.108855 0.0310285 0.000666667
 0.985698 -0.147879  0.110998 0.0286787 0.000666667
 0.985632 -0.150673  0.107312 0.014222 0.000666667
 0.988048 -0.153206  0.106627 0.0172203 0.000666667
 0.989983 -0.149343  0.107082 0.171047 0.000666667
 0.985824 -0.145008  0.106172 0.184452 0.000666667
 0.988165 -0.151087  0.104433 0.198355 0.000666667
 0.984951 -0.146251  0.106831 0.0289151 0.000666667
 0.984969 -0.148295  0.108976 0.0116157 0.000666667
 0.984239 -0.149524  0.105363 0.199522 0.000666667
0.988077 -0.14843 0.105444 0.219347 0.000666667
 0.987304 -0.147584  0.104542 0.19247 0.000666667
 0.986457 -0.151317  0.110314 0.0363676 0.000666667
0.984298 -0.14957  0.10777 0.201459 0.000666667
0.988346 -0.15121 0.109443 0.194999 0.000666667
0.986889 -0.15086 0.111831 0.00311325 0.000666667
 0.988627 -0.152163  0.108438 0.0172787 0.000666667
 0.986103 -0.148574   0.10879 0.00283302 0.000666667
 0.984644 -0.149509  0.106773 0.0315161 0.000666667
 0.987183 -0.148684  0.109954 0.078667 0.000666667
 0.990232 -0.147826  0.107926 0.171009 0.000666667
0.984855 -0.15701 0.104929 0.0190331 0.000666667
  0.98759 -0.148728  0.107789 -0.0129655 0.000666667
0.983365 -0.15413  0.10713 0.00322473 0.000666667
  0.98518 -0.145386  0.110528 0.032347 0.000666667
 0.987898 -0.151453   0.10563 0.0160653 0.000666667
0.986483  -0.1454 0.107393 0.0688083 0.000666667
 0.982899 -0.153864  0.107589 0.0529197 0.000666667
 0.987754 -0.144701  0.107692 0.177177 0.000666667
 0.987736 -0.150626  0.106627 -0.00565735 0.000666667
 0.985194 -0.150883  0.107256 0.0267443 0.000666667
 0.989026 -0.146264   0.10799 -0.0224557 0.000666667
 0.986969 -0.146859  0.109952 0.0353663 0.000666667
 0.986824 -0.147547  0.104095 0.224482 0.000666667
 0.986696 -0.147425  0.109212 0.0359944 0.000666667
 0.982636 -0.150943  0.105892 0.0229958 0.000666667
 0.989177 -0.148472  0.105252 0.0401078 0.000666667
0.989074 -0.14859 0.100995 0.200803 0.000666667
 0.988315 -0.147059  0.106717 0.191884 0.000666667
 0.984592 -0.150617  0.104042 0.0337573 0.000666667
 0.986041 -0.147648  0.104725 0.18785 0.000666667
 0.987697 -0.144844  0.111572 0.0270507 0.000666667
 0.984736 -0.154226  0.108207 0.012477 0.000666667
 0.988374 -0.146826  0.108235 0.0346993 0.000666667
 0.988416 -0.147754  0.105931 0.184611 0.000666667
 0.987948 -0.153057  0.105174 0.0200513 0.000666667
 0.988223 -0.141061  0.106941 0.137345 0.000666667
 0.986007 -0.146709  0.113394 0.0529824 0.000666667
 0.988503 -0.147255   0.10703 0.178609 0.000666667
 0.988743 -0.149073  0.109603 0.0157204 0.000666667
 0.987703 -0.149927  0.104945 0.193925 0.000666667
 0.986545 -0.149706  0.111064 0.0343572 0.000666667
 0.990593 -0.147998  0.108948 0.159551 0.000666667
 0.984727 -0.148807  0.107858 -0.00920896 0.000666667
 0.987261 -0.146905  0.107496 -0.00662621 0.000666667
  0.98745 -0.152315   0.10947 0.0549593 0.000666667
 0.992319 -0.148205  0.106822 0.210634 0.000666667
 0.988195 -0.149069  0.104631 0.147823 0.000666667
 0.988732 -0.149969  0.105708 0.167185 0.000666667
  0.99186 -0.148215  0.106209 0.158646 0.000666667
 0.985347 -0.148478  0.109244 0.0567424 0.000666667
 0.988003 -0.147681   0.10765 0.0121693 0.000666667
0.986699 -0.14702 0.107074 0.00246166 0.000666667
 0.981636 -0.151721  0.107481 0.0187039 0.000666667
 0.987472 -0.152456  0.108492 0.0392215 0.000666667
 0.986351 -0.148641   0.10684 0.196685 0.000666667
 0.987734 -0.145956  0.107149 0.157154 0.000666667
 0.988866 -0.145834  0.106437 0.182088 0.000666667
0.985138 -0.14762 0.105857 0.179919 0.000666667
  0.98212 -0.150162  0.105743 0.0173017 0.000666667
0.989869 -0.14563 0.101782 0.100473 0.000666667
 0.982999 -0.149816  0.107345 0.031741 0.000666667
 0.983812 -0.148843  0.109021 0.0163548 0.000666667
 0.991577 -0.147084    0.1184 -0.0523245 0.000666667
 0.986266 -0.149725  0.107698 0.0244578 0.000666667
 0.985576 -0.150176   0.10401 0.0284644 0.000666667
 0.994049 -0.147545  0.106739 0.193936 0.000666667
 0.991901 -0.157441  0.125646 0.0787745 0.000666667
 0.984391 -0.151067  0.107272 0.0619957 0.000666667
  0.99054 -0.147174  0.106238 0.145582 0.000666667
 0.987017 -0.149475  0.107647 0.0396288 0.000666667
 0.987765 -0.147438  0.107192 0.0373059 0.000666667
 0.984148 -0.149642   0.10786 0.0338265 0.000666667
 0.982408 -0.150474  0.106757 0.0152364 0.000666667
  0.98846 -0.148872   0.10452 0.185923 0.000666667
 0.986439 -0.146345  0.106001 0.0589557 0.000666667
 0.988181 -0.153461    0.1075 0.0672802 0.000666667
 0.988714 -0.158565   0.11771 0.0139939 0.000666667
  0.98652 -0.154469   0.10552 0.0387506 0.000666667
 0.986444 -0.145217  0.111399 0.0245827 0.000666667
 0.988064 -0.148301  0.105475 0.196722 0.000666667
 0.988716 -0.151336  0.104352 0.180088 0.000666667
 0.988519 -0.150102  0.105442 0.1807 0.000666667
 0.988198 -0.147645  0.105698 0.199299 0.000666667
 0.986757 -0.149192  0.107646 0.0221908 0.000666667
0.986968 -0.15213 0.107372 0.0185065 0.000666667
0.987845 -0.14927 0.108863 0.0187259 0.000666667
 0.984986 -0.152116  0.101083 0.176306 0.000666667
 0.983429 -0.148009   0.11079 0.0552116 0.000666667
 0.987828 -0.149553  0.105638 0.176731 0.000666667
  0.98693 -0.153762  0.107473 0.0612615 0.000666667
 0.985061 -0.148948  0.106075 0.0244974 0.000666667
 0.983251 -0.151018  0.105921 0.0240549 0.000666667
   0.9888 -0.147866   0.10642 0.162444 0.000666667
 0.988361 -0.148253   0.10931 0.00688081 0.000666667
 0.987766 -0.146286  0.107704 0.00156032 0.000666667
 0.987621 -0.147053  0.105711 0.191214 0.000666667
 0.985719 -0.148034  0.107985 0.0334906 0.000666667
  0.98764 -0.153536  0.110119 0.0219821 0.000666667
 0.985899 -0.148964  0.108189 0.0117496 0.000666667
 0.988712 -0.148058  0.106055 0.208135 0.000666667
 0.987692 -0.150163  0.109004 0.0547388 0.000666667
 0.983545 -0.151861  0.106079 0.00589504 0.000666667
 0.989063 -0.146299  0.102545 0.176092 0.000666667
 0.988145 -0.151987  0.113496 0.031654 0.000666667
 0.988139 -0.148945  0.107006 0.188352 0.000666667
 0.985726 -0.149472  0.112253 0.0234466 0.000666667
 0.989229 -0.145958   0.10971 0.170623 0.000666667
 0.986026 -0.149567  0.108842 0.177818 0.000666667
 0.989946 -0.148665  0.106131 0.149694 0.000666667
 0.985613 -0.151075  0.106388 0.0195301 0.000666667
 0.989298 -0.150329   0.10563 0.17832 0.000666667
 0.988518 -0.149748  0.104208 0.210722 0.000666667
 0.988521 -0.147814  0.103782 0.198328 0.000666667
 0.987952 -0.146742  0.108022 0.191144 0.000666667
 0.983231 -0.152179  0.108156 0.0187352 0.000666667
 0.98722 -0.14733 0.108274 0.155775 0.000666667
 0.991145 -0.145653  0.103999 0.181576 0.000666667
 0.986849 -0.149278  0.108402 0.0137188 0.000666667
 0.985188 -0.153342  0.106424 -0.00237876 0.000666667
 0.986809 -0.153318  0.107868 0.0491097 0.000666667
 0.988725 -0.147944  0.105054 0.154958 0.000666667
 0.990738 -0.151192  0.105935 0.184049 0.000666667
 0.985747 -0.151209  0.110959 0.00432676 0.000666667
 0.983717 -0.151334  0.108172 0.00851566 0.000666667
 0.986414 -0.147439  0.106743 0.0366711 0.000666667
 0.986887 -0.148689  0.107247 0.20453 0.000666667
 0.986267 -0.153675  0.106917 0.024524 0.000666667
 0.982716 -0.149311  0.107078 0.0437753 0.000666667
 0.989625 -0.153225  0.104834 0.0216899 0.000666667
 0.984002 -0.153782  0.104503 0.0310279 0.000666667
 0.988703 -0.151661  0.112303 0.00990953 0.000666667
 0.987837 -0.154315  0.105028 0.0191956 0.000666667
 0.987654 -0.150105  0.107506 0.0193372 0.000666667
 0.986978 -0.155012  0.105275 0.0243364 0.000666667
 0.986017 -0.150347  0.106405 0.0333341 0.000666667
 0.987762 -0.156027  0.105219 0.00382673 0.000666667
  0.98505 -0.146785  0.108117 0.0260918 0.000666667
 0.987617 -0.150589  0.105865 0.167384 0.000666667
 0.988188 -0.151735  0.109757 -0.00995129 0.000666667
 0.983964 -0.150503  0.107076 0.00484105 0.000666667
 0.979104 -0.151148  0.107417 0.0292776 0.000666667
 0.987223 -0.149872   0.10774 0.00729383 0.000666667
 0.991209 -0.148065  0.108212 0.178345 0.000666667
 0.981489 -0.150341  0.105996 0.0131331 0.000666667
  0.98679 -0.150891  0.110311 0.0068313 0.000666667
 0.984295 -0.144226  0.107891 0.0542728 0.000666667
 0.988683 -0.149288  0.108483 0.0223769 0.000666667
 0.990258 -0.152395  0.107954 0.0337555 0.000666667
 0.982587 -0.146858  0.108002 0.0631891 0.000666667
 0.987912 -0.149662  0.108252 0.0328371 0.000666667
 0.990248 -0.148481  0.104972 0.0792084 0.000666667
  0.98818 -0.148004  0.105511 0.165769 0.000666667
 0.987134 -0.147321  0.105794 0.174953 0.000666667
 0.990414 -0.147421  0.106688 0.215776 0.000666667
  0.98804 -0.149758  0.104209 0.00339201 0.000666667
 0.987181 -0.153501  0.104937 0.0101945 0.000666667
0.989176 -0.14821 0.109744 0.188456 0.000666667
 0.987756 -0.151556  0.102743 0.0229246 0.000666667
 0.985455 -0.147943  0.108132 0.0662258 0.000666667
0.983429  -0.1479 0.104997 0.0330196 0.000666667
 0.987731 -0.146825  0.103826 0.176681 0.000666667
 0.987812 -0.149508  0.107292 0.170151 0.000666667
0.988914 -0.14728 0.109426 0.176709 0.000666667
 0.988497 -0.150369  0.108285 0.0161301 0.000666667
   0.9865 -0.148711  0.107021 0.202535 0.000666667
 0.989475 -0.149556  0.106546 0.0728283 0.000666667
0.981954 -0.15072 0.108156 0.0056994 0.000666667
 0.988026 -0.154537  0.106256 0.0778763 0.000666667
 0.988517 -0.148701  0.104319 0.189426 0.000666667
 0.989088 -0.145273  0.105591 0.17937 0.000666667
 0.989172 -0.147247  0.106476 0.202213 0.000666667
 0.984516 -0.149149  0.108419 -0.0215887 0.000666667
 0.986632 -0.147786  0.107232 -0.0199242 0.000666667
 0.988156 -0.149046  0.112052 0.0548363 0.000666667
  0.98509 -0.148958  0.109912 0.0316762 0.000666667
 0.988287 -0.149506  0.106567 0.202085 0.000666667
 0.988375 -0.149977  0.106458 0.0650304 0.000666667
 0.988611 -0.141245  0.105341 0.0567727 0.000666667
 0.983376 -0.153967  0.106014 0.013282 0.000666667
 0.987338 -0.147909  0.110618 0.0201031 0.000666667
0.987337   -0.148 0.103027 0.181923 0.000666667
 0.990477 -0.146627  0.105791 0.164424 0.000666667
 0.988866 -0.148348  0.106969 0.18044 0.000666667
 0.987062 -0.157874  0.105883 -0.0305207 0.000666667
0.986567 -0.15084  0.10855 0.00650898 0.000666667
 0.989858 -0.148825  0.103194 0.210908 0.000666667
  0.98883 -0.148463  0.108119 0.225677 0.000666667
 0.984973 -0.149779  0.108316 0.0353982 0.000666667
 0.988872 -0.148739  0.103588 0.19363 0.000666667
 0.987927 -0.149918  0.104229 0.0505616 0.000666667
 0.985272 -0.148109  0.107032 0.04204 0.000666667
 0.985351 -0.149784  0.106121 0.0194849 0.000666667
 0.984733 -0.151925  0.110309 0.0301161 0.000666667
 0.985789 -0.149448  0.106255 0.0186686 0.000666667
 0.988802 -0.148877  0.112722 0.0382638 0.000666667
 0.984198 -0.147729  0.107487 -0.0087809 0.000666667
 0.988687 -0.147682  0.104119 0.209216 0.000666667
 0.988329 -0.147991  0.109386 0.00148076 0.000666667
 0.983961 -0.149038  0.107001 0.182749 0.000666667
 0.986554 -0.146616  0.103246 0.177648 0.000666667
 0.987491 -0.147012  0.109654 -0.0139562 0.000666667
 0.982236 -0.148843  0.107976 0.00462345 0.000666667
0.991332 -0.14673 0.105144 0.215103 0.000666667
 0.986407 -0.149651  0.108397 0.186274 0.000666667
 0.985632 -0.150154  0.105084 0.018334 0.000666667
 0.987188 -0.150749  0.106046 0.0163089 0.000666667
 0.989417 -0.150544  0.112454 0.0589093 0.000666667
 0.982064 -0.148521  0.106968 0.0235455 0.000666667
  0.98839 -0.152028  0.109366 0.0130568 0.000666667
 0.989469 -0.148372  0.107805 0.196871 0.000666667
 0.990181 -0.145601  0.103852 0.145726 0.000666667
 0.989732 -0.148898  0.104018 0.201401 0.000666667
 0.989209 -0.149511  0.107651 0.186332 0.000666667
0.987663  -0.1479 0.121269 -0.0637185 0.000666667
0.987488 -0.15152 0.107557 0.0480362 0.000666667
0.983203 -0.1525 0.10667 0.0259925 0.000666667
0.988994 -0.14573 0.105806 0.221791 0.000666667
0.988812 -0.15044 0.105039 0.182326 0.000666667
 0.992241 -0.143983  0.103715 0.200013 0.000666667
 0.987858 -0.147188  0.104691 0.204606 0.000666667
 0.981353 -0.151355  0.108454 0.0112047 0.000666667
   0.9855 -0.154387  0.106429 0.0182586 0.000666667
 0.987596 -0.146763  0.106494 0.169704 0.000666667
 0.982162 -0.151467  0.106186 -0.0133543 0.000666667
 0.989495 -0.144431  0.104908 0.174709 0.000666667
0.985766 -0.14941 0.112882 0.0406741 0.000666667
 0.986724 -0.147022  0.106925 0.0180945 0.000666667
  0.98722 -0.154417  0.108663 0.0355077 0.000666667
 0.987111 -0.145282  0.110434 0.00290817 0.000666667
 0.989217 -0.146427  0.103176 0.210495 0.000666667
 0.982385 -0.153468  0.106006 0.00980759 0.000666667
 0.987922 -0.153644  0.103918 0.00896416 0.000666667
  0.98503 -0.155296  0.108371 0.0408706 0.000666667
 0.981875 -0.150202  0.107238 0.00449234 0.000666667
 0.987307 -0.146491  0.106848 0.161496 0.000666667
 0.98891 -0.14487 0.108202 0.16277 0.000666667
 0.989416 -0.146053  0.116673 -0.0751683 0.000666667
 0.983029 -0.149241  0.106899 0.0267454 0.000666667
 0.990003 -0.145907  0.105806 0.172355 0.000666667
 0.989099 -0.143457  0.105294 0.162276 0.000666667
 0.987818 -0.147186   0.10739 0.192116 0.000666667
 0.989189 -0.147172  0.104552 0.234197 0.000666667
 0.988379 -0.146802  0.106589 0.188657 0.000666667
 0.987805 -0.147403  0.106481 0.00711866 0.000666667
 0.985788 -0.148946  0.111207 0.0243704 0.000666667
 0.984702 -0.145997  0.114538 0.142908 0.000666667
 0.985674 -0.150016  0.106352 0.0215246 0.000666667
 0.985326 -0.153102  0.106037 0.0302839 0.000666667
  0.98431 -0.151291  0.108783 0.0379858 0.000666667
  0.99094 -0.148051  0.115879 -0.0663911 0.000666667
 0.987565 -0.146685  0.110768 0.0118154 0.000666667
 0.983751 -0.149742  0.105858 0.00672769 0.000666667
 0.988029 -0.150027  0.107942 -0.0174783 0.000666667
 0.985009 -0.145859   0.10832 0.0523738 0.000666667
 0.989324 -0.145588  0.104671 0.165193 0.000666667
  0.98827 -0.151585  0.109176 0.0226517 0.000666667
 0.987066 -0.152234  0.107188 0.0397548 0.000666667
 0.985976 -0.146105  0.103583 0.180002 0.000666667
 0.986841 -0.148981  0.107919 0.171791 0.000666667
 0.987942 -0.146809  0.108664 0.169046 0.000666667
 0.986242 -0.145849  0.107321 0.183386 0.000666667
 0.990267 -0.154726  0.105126 0.0374354 0.000666667
 0.986367 -0.145893  0.105836 0.182011 0.000666667
  0.98809 -0.150001  0.106981 0.160722 0.000666667
 0.986617 -0.151593  0.107865 0.169463 0.000666667
 0.988333 -0.152895  0.111279 0.0532689 0.000666667
 0.985926 -0.154102  0.106509 0.0600106 0.000666667
 0.988287 -0.149951   0.10588 0.19067 0.000666667
 0.986214 -0.152233  0.111217 0.0563056 0.000666667
 0.988766 -0.147315  0.105498 0.185292 0.000666667
 0.985694 -0.150677  0.109463 0.026549 0.000666667
0.985402 -0.14723 0.105352 0.208296 0.000666667
 0.982418 -0.145091  0.112754 0.162277 0.000666667
 0.987146 -0.146002  0.105247 0.168751 0.000666667
 0.988591 -0.151179  0.107167 0.0613182 0.000666667
 0.986951 -0.155481  0.106585 0.0501393 0.000666667
 0.985191 -0.152676  0.105944 0.0371785 0.000666667
 0.985172 -0.151522  0.108964 -0.00732849 0.000666667
 0.989773 -0.143831  0.106081 0.200359 0.000666667
0.986501 -0.14951 0.106415 0.0254336 0.000666667
 0.987011 -0.147828    0.1057 0.157532 0.000666667
 0.984198 -0.153248  0.105566 0.0181974 0.000666667
 0.985483 -0.150741  0.108057 -0.00177579 0.000666667
 0.988806 -0.152978  0.107914 0.203752 0.000666667
 0.987249 -0.149445  0.105527 -0.00454113 0.000666667
 0.987781 -0.149243  0.106285 0.00749547 0.000666667
 0.982785 -0.153838  0.106783 0.0289534 0.000666667
0.985085 -0.15148 0.107579 0.0153238 0.000666667
 0.988616 -0.147895  0.108621 0.187788 0.000666667
0.986985 -0.14179 0.108167 0.151857 0.000666667
 0.987272 -0.151578  0.107423 0.0549513 0.000666667
 0.986135 -0.154172  0.108888 0.0137407 0.000666667
 0.988935 -0.146671  0.104877 0.220924 0.000666667
 0.983184 -0.150608  0.106641 0.0334831 0.000666667
  0.98675 -0.147835  0.111413 0.00224296 0.000666667
 0.988742 -0.153778  0.111537 0.0242486 0.000666667
 0.990411 -0.148127  0.112712 0.0161982 0.000666667
0.986977 -0.14942 0.104249 0.148481 0.000666667
 0.988066 -0.148864  0.105798 0.198285 0.000666667
 0.984945 -0.144857   0.10801 0.0197018 0.000666667
 0.985533 -0.146828  0.107179 0.198237 0.000666667
 0.984742 -0.149341  0.107037 0.0193664 0.000666667
 0.990672 -0.142513  0.104816 0.191115 0.000666667
  0.98593 -0.151595  0.107419 0.0464977 0.000666667
 0.987784 -0.148155  0.107061 0.192433 0.000666667
 0.988742 -0.149952   0.10492 0.172613 0.000666667
 0.982451 -0.152197   0.10703 0.0423861 0.000666667
   0.9881 -0.147726  0.108575 0.158697 0.000666667
 0.985888 -0.145465  0.106594 0.0423858 0.000666667
0.988454 -0.14806 0.107513 0.20364 0.000666667
 0.986211 -0.150918  0.109972 0.064346 0.000666667
 0.989466 -0.147223  0.108427 0.193965 0.000666667
 0.985398 -0.145739   0.10769 -0.00171678 0.000666667
 0.988059 -0.152087  0.105789 0.00665313 0.000666667
0.989027 -0.14703 0.105172 0.150696 0.000666667
 0.990083 -0.145192   0.10472 0.161051 0.000666667
 0.986538 -0.149036  0.105709 0.172917 0.000666667
 0.990276 -0.151741  0.104966 0.1838 0.000666667
 0.986904 -0.150125  0.110665 0.0462923 0.000666667
 0.987333 -0.148917  0.103947 0.190582 0.000666667
 0.985533 -0.149526  0.111328 0.00961272 0.000666667
 0.991571 -0.145592  0.103603 0.183547 0.000666667
 0.988418 -0.152407  0.106037 0.0699778 0.000666667
 0.986342 -0.146974    0.1085 0.0207361 0.000666667
 0.986714 -0.146331  0.105159 0.0077044 0.000666667
 0.987199 -0.149182  0.110998 0.0499701 0.000666667
  0.98973 -0.146889  0.103084 0.157902 0.000666667
 0.988092 -0.152486  0.106557 0.0536124 0.000666667
 0.983225 -0.151715  0.107625 0.0178 0.000666667
 0.985157 -0.154588  0.106442 0.0464427 0.000666667
 0.989296 -0.152708  0.109012 0.0438891 0.000666667
 0.985186 -0.155323  0.107361 0.0527228 0.000666667
 0.982305 -0.151053  0.107936 0.0064584 0.000666667
 0.988695 -0.144842  0.106413 0.200983 0.000666667
 0.987882 -0.149063  0.106337 0.162241 0.000666667
   0.9872 -0.147251  0.106417 0.195658 0.000666667
 0.989158 -0.147403  0.110018 0.143098 0.000666667
  0.98864 -0.149699  0.109538 0.0392866 0.000666667
 0.991023 -0.146865  0.104398 0.211348 0.000666667
 0.982321 -0.151954  0.107762 0.0175907 0.000666667
 0.985652 -0.156694  0.107572 0.00947916 0.000666667
 0.987757 -0.146271   0.11185 0.21396 0.000666667
0.988453 -0.14752 0.103743 0.190076 0.000666667
 0.986689 -0.146849  0.108531 0.00845909 0.000666667
 0.986218 -0.154104  0.109663 -0.0196164 0.000666667
 0.987377 -0.148438  0.106643 -0.00422432 0.000666667
 0.980234 -0.153314  0.109714 0.0431485 0.000666667
 0.987268 -0.145213     0.111 0.00597685 0.000666667
 0.988462 -0.147399  0.110675 0.0292239 0.000666667
 0.988565 -0.151518  0.109832 0.0071687 0.000666667
 0.987037 -0.147138  0.106395 0.174623 0.000666667
 0.989799 -0.148453  0.107103 0.165935 0.000666667
 0.987548 -0.147909  0.105714 0.207448 0.000666667
 0.987588 -0.148623  0.105566 0.151184 0.000666667
 0.988259 -0.148161  0.103339 0.173427 0.000666667
 0.983845 -0.148952  0.107355 -0.00817166 0.000666667
 0.984114 -0.154636   0.10563 0.0118831 0.000666667
 0.986884 -0.146758  0.107458 0.164734 0.000666667
 0.988671 -0.150474  0.106112 0.185691 0.000666667
 0.981885 -0.148803  0.107128 0.0300224 0.000666667
 0.989583 -0.145858  0.106514 0.188702 0.000666667
 0.990101 -0.150502  0.109903 0.0470386 0.000666667
  0.98801 -0.149619   0.10884 0.217059 0.000666667
 0.989335 -0.144551  0.105772 0.226414 0.000666667
  0.98451 -0.150372  0.107334 0.00718468 0.000666667
 0.990955 -0.145895   0.10413 0.19851 0.000666667
 0.988928 -0.149879  0.108556 -0.00905883 0.000666667
 0.987161 -0.147817  0.106493 0.203745 0.000666667
 0.990462 -0.151163  0.109189 0.197899 0.000666667
 0.985671 -0.153871  0.108442 0.0255174 0.000666667
 0.987531 -0.150042  0.105634 -0.00217136 0.000666667
0.985928 -0.15243 0.110302 0.0198306 0.000666667
 0.988362 -0.146677  0.107457 0.0249115 0.000666667
0.985713 -0.15057 0.107023 0.0180127 0.000666667
 0.986721 -0.148656  0.104454 0.188552 0.000666667
 0.989902 -0.153395  0.104374 -0.00812016 0.000666667
 0.985844 -0.150783  0.109102 0.0587098 0.000666667
0.983529 -0.14707 0.109615 0.00120367 0.000666667
  0.98629 -0.150845  0.110756 0.0513074 0.000666667
 0.987395 -0.154827  0.108508 0.00907861 0.000666667
 0.990275 -0.147273  0.107506 0.00646239 0.000666667
 0.988196 -0.147857   0.10265 0.190596 0.000666667
 0.986756 -0.148166  0.105685 0.158728 0.000666667
 0.987128 -0.148427  0.106515 0.173901 0.000666667
 0.990638 -0.146131  0.105802 0.160168 0.000666667
  0.98826 -0.149707  0.106651 0.17686 0.000666667
 0.987475 -0.151244  0.105046 0.0320879 0.000666667
 0.986138 -0.146858  0.107123 0.165029 0.000666667
 0.987533 -0.146014  0.111238 0.001457 0.000666667
 0.986201 -0.147426  0.110125 0.0168641 0.000666667
 0.983016 -0.151028  0.108325 0.0508559 0.000666667
 0.986935 -0.148295   0.10774 0.019415 0.000666667
 0.986519 -0.148694  0.109355 -0.00401445 0.000666667
  0.98416 -0.147858  0.105922 0.00998792 0.000666667
 0.981718 -0.152169  0.102421 0.00839813 0.000666667
0.985868 -0.15453 0.106407 0.0416156 0.000666667
 0.985911 -0.148729  0.105035 0.168188 0.000666667
 0.984999 -0.150929  0.110813 0.0510422 0.000666667
0.989521 -0.15072 0.106911 0.155982 0.000666667
 0.988119 -0.148846  0.106911 0.00372238 0.000666667
 0.988464 -0.150763  0.106252 0.196257 0.000666667
 0.989571 -0.147513   0.10442 0.211604 0.000666667
 0.987856 -0.149794  0.106785 0.0205015 0.000666667
 0.986112 -0.151554  0.109198 0.000746267 0.000666667
 0.986412 -0.143138  0.106558 0.150385 0.000666667
 0.987956 -0.156983  0.127463 0.0449351 0.000666667
 0.990175 -0.147773  0.106186 0.15244 0.000666667
 0.985084 -0.148971  0.106511 0.0389147 0.000666667
 0.985799 -0.152598  0.107894 0.173588 0.000666667
 0.986872 -0.149994  0.108489 0.0129563 0.000666667
 0.986334 -0.153529  0.106021 0.00629333 0.000666667
 0.985868 -0.144389  0.105114 0.15947 0.000666667
 0.987955 -0.151518  0.108621 -0.00455986 0.000666667
 0.987043 -0.149359  0.104735 0.18485 0.000666667
 0.989657 -0.147333  0.106124 0.224735 0.000666667
 0.986071 -0.151358  0.110445 0.0591319 0.000666667
 0.986873 -0.147578  0.107793 0.0193473 0.000666667
 0.983931 -0.150755  0.105376 -0.00891972 0.000666667
 0.985661 -0.148753  0.106098 0.0352323 0.000666667
 0.987399 -0.152632  0.111906 0.0443488 0.000666667
 0.989398 -0.145731  0.107953 0.178373 0.000666667
 0.985946 -0.149941  0.108868 0.00940088 0.000666667
 0.985046 -0.151176  0.109004 0.0275218 0.000666667
 0.988956 -0.147847  0.106991 0.189866 0.000666667
 0.989818 -0.144322  0.106152 0.174648 0.000666667
0.985881 -0.15146 0.105015 0.0184211 0.000666667
 0.988872 -0.142999  0.105186 0.1823 0.000666667
 0.985403 -0.151784  0.106093 0.0276774 0.000666667
0.990995 -0.15235 0.108408 0.0410392 0.000666667
 0.992512 -0.147841   0.10608 0.154817 0.000666667
 0.989176 -0.146621  0.105355 0.21663 0.000666667
0.986065 -0.15559  0.10741 0.0064471 0.000666667
 0.986589 -0.151574  0.109428 0.0094739 0.000666667
 0.986767 -0.146646  0.104688 0.178057 0.000666667
 0.985925 -0.152466  0.106461 0.0173995 0.000666667
 0.985165 -0.152349  0.105529 0.0457808 0.000666667
 0.991527 -0.146354  0.105282 0.155561 0.000666667
 0.984627 -0.146509  0.105729 0.0511727 0.000666667
 0.986275 -0.150523  0.105298 0.171539 0.000666667
 0.988384 -0.142807  0.104055 0.177938 0.000666667
 0.983578 -0.146203  0.107007 0.0306288 0.000666667
 0.989201 -0.146733   0.10776 0.162088 0.000666667
 0.987116 -0.154275  0.105633 0.0338931 0.000666667
 0.982889 -0.147831  0.108751 0.00246359 0.000666667
 0.987411 -0.152768  0.102166 0.181986 0.000666667
 0.986488 -0.151886  0.108189 0.0394201 0.000666667
  0.98617 -0.150478  0.107375 0.0546718 0.000666667
 0.988684 -0.145458  0.110951 0.023704 0.000666667
 0.986248 -0.146602  0.108366 0.00979494 0.000666667
 0.983026 -0.152118  0.109576 -0.00671315 0.000666667
 0.988468 -0.146915  0.108813 0.17818 0.000666667
0.992306 -0.14628 0.103666 0.163748 0.000666667
 0.991271 -0.145575  0.105123 0.162087 0.000666667
 0.985487 -0.145896  0.100628 0.093569 0.000666667
 0.984533 -0.149983  0.104111 0.0102904 0.000666667
 0.987128 -0.151056  0.105261 0.0307426 0.000666667
 0.987377 -0.148292  0.106759 0.00884988 0.000666667
 0.989536 -0.151423  0.106904 0.0130889 0.000666667
 0.984968 -0.144707  0.106273 0.175973 0.000666667
 0.982364 -0.154344   0.10615 0.0150355 0.000666667
 0.990557 -0.155452  0.108787 0.0228816 0.000666667
 0.984805 -0.147778  0.109644 0.0425571 0.000666667
 0.987623 -0.147729  0.113042 0.0458027 0.000666667
 0.987531 -0.146455   0.10249 0.19375 0.000666667
 0.987106 -0.146808  0.108967 0.187021 0.000666667
 0.987452 -0.149443  0.108273 0.0409904 0.000666667
0.991625 -0.14818 0.106175 0.165958 0.000666667
0.982912 -0.15134 0.105242 -0.0140247 0.000666667
 0.98549 -0.15399  0.11124 -0.0106052 0.000666667
0.985951 -0.14948 0.109694 0.0205828 0.000666667
  0.98581 -0.146759   0.10776 0.0606918 0.000666667
0.987667 -0.14807  0.10957 0.191904 0.000666667
 0.987575 -0.146813  0.104089 0.154697 0.000666667
 0.985381 -0.149254  0.105311 0.19239 0.000666667
 0.987151 -0.147961  0.105301 0.193764 0.000666667
0.988653 -0.14841  0.10544 0.184052 0.000666667
 0.987572 -0.153273  0.110584 0.0197618 0.000666667
 0.989352 -0.148562  0.109146 0.0307001 0.000666667
 0.987104 -0.146942  0.106763 0.187427 0.000666667
  0.98622 -0.146925   0.11133 0.0481356 0.000666667
 0.988991 -0.150448  0.109698 0.21394 0.000666667
  0.99049 -0.152135  0.113245 0.00880259 0.000666667
 0.989583 -0.148214   0.11654 -0.075763 0.000666667
 0.990563 -0.147445  0.107122 0.171424 0.000666667
 0.988553 -0.147254  0.108463 -0.00518484 0.000666667
 0.988301 -0.149345  0.104225 0.19747 0.000666667
 0.984694 -0.144948  0.104601 0.193664 0.000666667
 0.984594 -0.150843  0.104812 -0.00740243 0.000666667
 0.986958 -0.147697  0.105706 0.207417 0.000666667
 0.989134 -0.145621  0.105117 0.194823 0.000666667
 0.987217 -0.145925  0.107737 -0.00867623 0.000666667
 0.991841 -0.145241  0.105711 0.215246 0.000666667
 0.990365 -0.149154  0.106389 0.190509 0.000666667
0.983642  -0.1528 0.108448 0.0247316 0.000666667
  0.98682 -0.154101  0.106197 0.0477471 0.000666667
 0.988454 -0.145952  0.103561 0.188669 0.000666667
0.988253 -0.15094 0.108693 0.0165545 0.000666667
 0.986537 -0.148063  0.105726 0.177941 0.000666667
0.988424 -0.15069  0.10818 0.184097 0.000666667
0.982018 -0.15356 0.104796 0.026293 0.000666667
 0.988101 -0.144581  0.107712 0.176964 0.000666667
0.985586 -0.14748 0.107237 0.163561 0.000666667
 0.988297 -0.147957  0.109228 0.0216293 0.000666667
 0.988696 -0.143859  0.108059 -0.00347746 0.000666667
 0.990023 -0.153297  0.103716 0.043992 0.000666667
 0.986295 -0.151531  0.107709 0.0229134 0.000666667
 0.989038 -0.149714  0.105295 0.165566 0.000666667
 0.987264 -0.147817  0.106994 0.186044 0.000666667
 0.982025 -0.150781  0.108344 0.015669 0.000666667
 0.984535 -0.146854  0.108904 -0.0334505 0.000666667
 0.986935 -0.152625  0.106817 0.0559424 0.000666667
 0.986865 -0.152642  0.109264 0.0220143 0.000666667
 0.990254 -0.145126  0.110837 0.142736 0.000666667
 0.987317 -0.146774  0.105155 0.0636319 0.000666667
  0.98095 -0.151291  0.107303 -0.00640165 0.000666667
0.988962 -0.15414 0.107671 0.0571609 0.000666667
 0.988119 -0.147878  0.108567 0.0150568 0.000666667
 0.990439 -0.148074  0.104704 0.203399 0.000666667
0.985192 -0.15083  0.10515 -0.0217461 0.000666667
 0.986251 -0.145393  0.108621 0.0502121 0.000666667
 0.989464 -0.147333  0.108796 0.161374 0.000666667
 0.987236 -0.145365   0.10752 0.206384 0.000666667
0.985227 -0.14902 0.112261 0.0281034 0.000666667
 0.985083 -0.146935  0.106418 0.00443633 0.000666667
 0.989231 -0.145176  0.108021 0.180386 0.000666667
 0.984996 -0.153483  0.106201 0.0238049 0.000666667
 0.988531 -0.147238  0.106422 0.149359 0.000666667
 0.991672 -0.147115  0.106886 0.170673 0.000666667
 0.984614 -0.151599  0.104458 0.0282411 0.000666667
 0.985953 -0.151409  0.105935 -0.00447745 0.000666667
 0.984837 -0.149451   0.11034 0.0280158 0.000666667
 0.980997 -0.150456  0.109143 0.0231405 0.000666667
 0.991389 -0.148888  0.118771 -0.0715266 0.000666667
 0.98786 -0.14782 0.108783 0.154531 0.000666667
 0.988723 -0.148043  0.106967 0.174878 0.000666667
  0.98783 -0.149069  0.107838 0.0452071 0.000666667
  0.98291 -0.148583   0.10824 0.011452 0.000666667
 0.988369 -0.158013  0.126126 0.0376798 0.000666667
 0.988865 -0.145603  0.104701 0.178742 0.000666667
  0.98991 -0.145606  0.106941 0.179571 0.000666667
 0.986736 -0.149626  0.109075 -0.0273129 0.000666667
 0.984974 -0.154261   0.10605 0.0378984 0.000666667
 0.987062 -0.146416  0.104121 0.174534 0.000666667
 0.987213 -0.153526  0.107336 0.0647845 0.000666667
 0.987809 -0.147016  0.108858 0.162216 0.000666667
 0.990498 -0.149005  0.104249 0.137 0.000666667
  0.98835 -0.146162  0.111464 0.199027 0.000666667
 0.985769 -0.149449  0.112392 0.0524339 0.000666667
 0.988382 -0.149059  0.105497 0.163027 0.000666667
 0.982793 -0.147821  0.108837 0.13304 0.000666667
 0.986384 -0.149808  0.105297 0.0443774 0.000666667
  0.98559 -0.152488  0.107857 0.0418447 0.000666667
0.984244 -0.14771 0.109461 0.0174679 0.000666667
 0.990686 -0.148281  0.106561 0.151454 0.000666667
 0.991158 -0.143495  0.106548 0.251582 0.000666667
 0.987112 -0.149594  0.108645 0.00773051 0.000666667
 0.986664 -0.149129  0.111428 0.0415955 0.000666667
 0.988208 -0.148561  0.104873 0.165549 0.000666667
 0.992094 -0.148217  0.106657 0.193594 0.000666667
 0.987935 -0.147312  0.104599 0.145505 0.000666667
 0.985733 -0.152364   0.10944 0.030984 0.000666667
   0.9889 -0.148297  0.107195 0.166265 0.000666667
0.989941 -0.14518 0.105507 0.197215 0.000666667
 0.986552 -0.149588  0.106079 0.164478 0.000666667
 0.986059 -0.150189  0.106376 0.0462775 0.000666667
 0.984779 -0.150233  0.102813 -0.0149379 0.000666667
 0.984869 -0.152663  0.108055 0.0225814 0.000666667
0.988779 -0.14541 0.106437 0.192929 0.000666667
 0.983608 -0.144114  0.107602 0.0659553 0.000666667
 0.984663 -0.151716  0.106217 0.0110373 0.000666667
 0.988477 -0.147634  0.106925 0.207359 0.000666667
 0.983065 -0.153886  0.108723 0.0204461 0.000666667
 0.985207 -0.149868  0.112127 -0.00363244 0.000666667
 0.984075 -0.150168  0.107753 0.00605358 0.000666667
 0.979608 -0.152432  0.107753 0.0437889 0.000666667
 0.984977 -0.143818  0.113118 0.166114 0.000666667
  0.98228 -0.152346  0.106855 -0.0236478 0.000666667
 0.989357 -0.149898  0.109166 0.1937 0.000666667
 0.988441 -0.143159  0.104396 0.139317 0.000666667
 0.985065 -0.149761  0.110826 0.113857 0.000666667
 0.984897 -0.146399  0.112415 0.0777153 0.000666667
 0.987222 -0.150156  0.106033 0.0266634 0.000666667
 0.984896 -0.148874   0.10506 0.186983 0.000666667
0.991598 -0.14828 0.106886 0.162475 0.000666667
 0.991193 -0.145789  0.106469 0.205007 0.000666667
 0.987011 -0.150551  0.110664 0.0406768 0.000666667
 0.986377 -0.149508  0.111394 0.0116239 0.000666667
 0.990767 -0.145122  0.109271 0.175086 0.000666667
 0.990263 -0.147401   0.10594 0.196669 0.000666667
 0.987291 -0.144151  0.105697 0.139626 0.000666667
 0.990185 -0.148509  0.105424 0.168563 0.000666667
 0.987129 -0.145531  0.107809 0.176193 0.000666667
 0.986782 -0.148841   0.11002 0.0140903 0.000666667
 0.985695 -0.150525  0.106276 0.00897741 0.000666667
 0.990143 -0.144816  0.106653 0.174393 0.000666667
 0.982823 -0.151306  0.105245 0.0335004 0.000666667
 0.984129 -0.149271  0.108807 0.0150803 0.000666667
 0.988769 -0.146948  0.106442 0.168164 0.000666667
 0.987355 -0.148918  0.109061 0.20555 0.000666667
 0.988141 -0.151685  0.107614 0.0592484 0.000666667
 0.981261 -0.151599  0.106548 0.0358084 0.000666667
 0.983578 -0.150749  0.105106 0.0154794 0.000666667
 0.987173 -0.150635  0.105355 0.17666 0.000666667
 0.989926 -0.146018  0.106826 0.170241 0.000666667
 0.988222 -0.152288  0.110048 0.0241315 0.000666667
 0.987872 -0.153358  0.109183 0.0485042 0.000666667
 0.983088 -0.149583  0.110936 0.105852 0.000666667
0.989653 -0.15063 0.106845 0.194705 0.000666667
 0.988023 -0.148093  0.105074 0.199263 0.000666667
 0.989468 -0.148288  0.105302 0.201471 0.000666667
 0.988049 -0.150778  0.106121 0.0582488 0.000666667
 0.986487 -0.150374  0.110604 0.0199367 0.000666667
 0.97758 -0.15126 0.106165 0.0268716 0.000666667
 0.987028 -0.148659  0.105944 0.0488103 0.000666667
 0.990024 -0.150139  0.110079 0.0324946 0.000666667
 0.989611 -0.148145  0.116194 -0.0534809 0.000666667
 0.986133 -0.149798   0.10803 0.0055485 0.000666667
   0.9818 -0.152938   0.10609 0.0150508 0.000666667
0.988774 -0.14818 0.102932 0.193301 0.000666667
 0.986128 -0.148143  0.109492 0.0236188 0.000666667
 0.987409 -0.146712   0.10762 0.22393 0.000666667
 0.990455 -0.142798  0.106736 0.160895 0.000666667
 0.988786 -0.151201  0.109966 0.0345052 0.000666667
 0.987721 -0.147013   0.10653 0.203666 0.000666667
 0.984364 -0.146491  0.107271 0.0107711 0.000666667
 0.990956 -0.143328     0.108 0.17649 0.000666667
 0.985297 -0.149097  0.106056 0.0166748 0.000666667
 0.989649 -0.146744  0.104661 0.228373 0.000666667
 0.988512 -0.149901  0.103876 0.155902 0.000666667
 0.986506 -0.150624  0.104923 0.00979677 0.000666667
 0.989338 -0.148996  0.105034 0.196179 0.000666667
 0.986742 -0.148735  0.107663 0.167292 0.000666667
 0.981956 -0.148657  0.105218 0.0249751 0.000666667
 0.984677 -0.147148  0.107485 0.0407477 0.000666667
  0.98976 -0.148759  0.105963 0.179374 0.000666667
 0.988109 -0.144747  0.105754 0.16589 0.000666667
 0.988418 -0.149536  0.108914 0.0125757 0.000666667
 0.990854 -0.148109  0.108058 0.204187 0.000666667
 0.984972 -0.154757  0.106172 0.0474417 0.000666667
 0.983089 -0.149654  0.108095 0.0262817 0.000666667
 0.983594 -0.151343  0.110357 0.00918989 0.000666667
 0.980617 -0.151676  0.107033 0.0148158 0.000666667
 0.986627 -0.147669  0.107999 0.0285589 0.000666667
  0.98539 -0.151774  0.106834 0.0067597 0.000666667
0.987324 -0.15142   0.1115 0.011972 0.000666667
 0.989545 -0.154189  0.107341 0.024948 0.000666667
 0.989097 -0.155312   0.10637 0.00154094 0.000666667
0.987658 -0.14842 0.109194 -0.0168721 0.000666667
 0.987741 -0.151778  0.109332 0.00919438 0.000666667
 0.987982 -0.152573  0.105205 0.0225967 0.000666667
 0.986224 -0.150523  0.111707 -0.00650724 0.000666667
  0.98663 -0.146226  0.108746 0.0360826 0.000666667
 0.987152 -0.149587   0.10566 0.0861139 0.000666667
 0.984975 -0.144949  0.107242 0.0216976 0.000666667
 0.988415 -0.150121  0.107002 0.0376918 0.000666667
 0.987868 -0.151108  0.107629 0.042664 0.000666667
 0.987864 -0.146543  0.103752 0.183214 0.000666667
 0.989379 -0.147088  0.105313 0.16891 0.000666667
0.985681  -0.1509 0.108223 0.0304901 0.000666667
 0.991994 -0.147548   0.10641 0.151147 0.000666667
 0.988254 -0.151359    0.1074 0.0684653 0.000666667
 0.988901 -0.149002  0.105054 0.183798 0.000666667
 0.991215 -0.148974  0.103496 0.204038 0.000666667
 0.990477 -0.147479  0.107901 0.184398 0.000666667
 0.987595 -0.152176  0.105295 0.178838 0.000666667
  0.98847 -0.144549  0.104757 0.197719 0.000666667
0.989575 -0.15259 0.106991 0.0180962 0.000666667
 0.987707 -0.148267  0.111087 0.0366013 0.000666667
 0.985744 -0.154299  0.105972 0.0448958 0.000666667
0.986797 -0.15101 0.110882 0.0381008 0.000666667
 0.986583 -0.152046  0.105834 0.0462827 0.000666667
 0.988489 -0.151411   0.10566 0.0119138 0.000666667
 0.985005 -0.151013  0.107202 0.0503893 0.000666667
 0.986128 -0.147771  0.111701 0.0430375 0.000666667
 0.989959 -0.151744  0.107662 0.0604858 0.000666667
  0.98996 -0.148131  0.109984 0.195505 0.000666667
 0.988177 -0.151357  0.107019 0.166568 0.000666667
 0.987297 -0.148537  0.108158 0.201825 0.000666667
 0.989648 -0.148128  0.105219 0.177169 0.000666667
 0.98651  -0.1481 0.103848 0.175136 0.000666667
 0.990955 -0.145326  0.105087 0.184302 0.000666667
 0.986776 -0.150532  0.107981 0.194519 0.000666667
 0.987156 -0.147249   0.10838 0.176442 0.000666667
 0.986855 -0.150796  0.107199 0.0240336 0.000666667
 0.985847 -0.148981  0.106741 0.202695 0.000666667
0.988191 -0.15174 0.107436 -0.00149463 0.000666667
0.985407 -0.15034 0.106791 0.066207 0.000666667
 0.987708 -0.149904  0.108937 0.0178275 0.000666667
 0.990282 -0.146304  0.105406 0.18108 0.000666667
 0.983693 -0.147209  0.107555 0.0503767 0.000666667
 0.985447 -0.150493  0.103881 0.161909 0.000666667
 0.980168 -0.151118  0.106339 0.0344826 0.000666667
 0.988798 -0.149557  0.104895 0.199783 0.000666667
 0.984611 -0.150186  0.108222 0.0268452 0.000666667
 0.984938 -0.147996   0.11076 0.0303784 0.000666667
 0.985836 -0.149674  0.108141 0.0147402 0.000666667
  0.98686 -0.151285  0.107431 0.0156794 0.000666667
 0.987891 -0.145717  0.103413 0.180162 0.000666667
0.990835 -0.14795 0.103887 0.211617 0.000666667
 0.989792 -0.151464  0.108579 0.0262789 0.000666667
 0.989429 -0.142184  0.104999 0.179926 0.000666667
 0.987547 -0.153092  0.104394 0.189954 0.000666667
 0.986106 -0.146063  0.110108 0.0114548 0.000666667
 0.983864 -0.151929  0.107323 0.0225747 0.000666667
 0.985972 -0.150441  0.112271 0.00283451 0.000666667
 0.987928 -0.146114  0.105281 0.201566 0.000666667
 0.990139 -0.145424  0.104079 0.15962 0.000666667
 0.986653 -0.147746  0.108896 0.177765 0.000666667
 0.987503 -0.147615  0.108112 0.194574 0.000666667
 0.987874 -0.147108  0.107916 0.13143 0.000666667
 0.985804 -0.146508  0.108218 0.200828 0.000666667
 0.986808 -0.150354  0.107604 0.00265763 0.000666667
  0.98552 -0.154281  0.105759 0.0434115 0.000666667
 0.986158 -0.145479  0.109719 0.029123 0.000666667
 0.986146 -0.144711   0.10598 0.197325 0.000666667
 0.984185 -0.148889  0.108355 0.0419125 0.000666667
 0.984839 -0.150142  0.105822 0.0316871 0.000666667
 0.984888 -0.151791  0.108532 0.0178157 0.000666667
 0.985932 -0.147626  0.106502 0.172441 0.000666667
 0.988035 -0.151051  0.108203 0.0298492 0.000666667
 0.986408 -0.154223  0.106313 0.0498652 0.000666667
 0.986581 -0.150473  0.108192 0.0305993 0.000666667
 0.986003 -0.150131  0.113174 0.051176 0.000666667
 0.990331 -0.146915  0.107383 0.177788 0.000666667
 0.982605 -0.154553  0.106702 0.0325306 0.000666667
 0.987551 -0.145237   0.10448 0.20057 0.000666667
 0.984826 -0.152173  0.110216 0.0493171 0.000666667
 0.985023 -0.146509  0.111193 -0.0223055 0.000666667
 0.984761 -0.148051  0.107239 0.048931 0.000666667
 0.986406 -0.153437  0.107126 0.00138219 0.000666667
 0.987638 -0.147092  0.107099 0.206683 0.000666667
 0.985805 -0.153258  0.105506 0.0157975 0.000666667
 0.986237 -0.144804  0.106939 0.140708 0.000666667
 0.986798 -0.145162   0.10555 0.142526 0.000666667
 0.986166 -0.149787  0.105359 0.176312 0.000666667
  0.98429 -0.143638  0.111905 0.119002 0.000666667
 0.989291 -0.154044  0.105839 0.0343846 0.000666667
 0.989529 -0.148899   0.10639 0.192503 0.000666667
 0.985817 -0.147878  0.107784 0.0748733 0.000666667
 0.986007 -0.153412  0.110004 0.0397668 0.000666667
 0.989206 -0.145808  0.103985 0.149604 0.000666667
 0.983079 -0.153252  0.105573 0.00734555 0.000666667
 0.990461 -0.143948  0.104984 0.214396 0.000666667
0.985325 -0.14965 0.106859 0.0198904 0.000666667
 0.985748 -0.152623  0.109497 0.0627066 0.000666667
 0.986854 -0.143919  0.107053 0.189704 0.000666667
 0.987735 -0.149156  0.105015 0.00368462 0.000666667
 0.985608 -0.148908  0.109424 0.0586352 0.000666667
 0.987357 -0.147247  0.107724 0.0464092 0.000666667
0.987246  -0.1492 0.104622 0.198746 0.000666667
 0.985068 -0.147462  0.108083 0.0397219 0.000666667
0.988709 -0.15135 0.105981 0.00676636 0.000666667
 0.986938 -0.149626  0.108883 0.0142421 0.000666667
 0.982705 -0.147045  0.107487 0.0103103 0.000666667
 0.986331 -0.146445  0.109986 0.0559331 0.000666667
 0.986752 -0.152291  0.109003 0.0210083 0.000666667
 0.986621 -0.148015  0.110612 0.0460725 0.000666667
 0.988829 -0.151224  0.109469 0.0302307 0.000666667
 0.987182 -0.152909  0.108526 0.0492125 0.000666667
 0.989207 -0.150868   0.10776 0.0289622 0.000666667
 0.986957 -0.151398  0.110303 -0.0208046 0.000666667
 0.988527 -0.148301  0.107003 0.191627 0.000666667
0.988344 -0.15205 0.107987 -0.0063638 0.000666667
 0.988563 -0.152495  0.106326 0.203227 0.000666667
0.986413 -0.15064 0.110217 0.040315 0.000666667
  0.98967 -0.150849    0.1052 0.16536 0.000666667
0.985938 -0.14843 0.106801 0.185686 0.000666667
 0.991003 -0.145625  0.111497 0.185191 0.000666667
 0.990046 -0.145333  0.104801 0.15097 0.000666667
 0.980544 -0.148428  0.105419 0.0117234 0.000666667
 0.991591 -0.144603  0.109181 0.154616 0.000666667
 0.985199 -0.152055  0.106159 -0.000425833 0.000666667
0.989112  -0.1512 0.103033 0.17381 0.000666667
 0.985687 -0.147026  0.108469 0.0509649 0.000666667
 0.990477 -0.150137  0.106074 0.174699 0.000666667
 0.985389 -0.150955  0.110146 0.01444 0.000666667
  0.98389 -0.148208  0.106197 0.185677 0.000666667
 0.985685 -0.145924  0.110042 0.152255 0.000666667
 0.984616 -0.147176  0.106503 0.000631771 0.000666667
  0.98319 -0.151608  0.108675 0.0208844 0.000666667
 0.986143 -0.147157  0.107118 0.078072 0.000666667
 0.989489 -0.144641  0.105701 0.167465 0.000666667
 0.987045 -0.144375  0.105524 0.216855 0.000666667
 0.989188 -0.147491  0.107525 0.169457 0.000666667
0.985309 -0.15322 0.106153 0.0307532 0.000666667
  0.9867 -0.14371 0.103517 0.169116 0.000666667
 0.991032 -0.147033  0.104937 0.205061 0.000666667
 0.983634 -0.148464  0.108072 0.025331 0.000666667
 0.990153 -0.150956  0.106736 0.171978 0.000666667
 0.987443 -0.150018  0.108318 0.0287519 0.000666667
 0.986782 -0.148126   0.10582 0.0329343 0.000666667
 0.986679 -0.147495  0.103245 0.206161 0.000666667
0.985379 -0.14936 0.106901 0.181085 0.000666667
 0.988221 -0.149199  0.108011 0.181318 0.000666667
 0.989526 -0.148725  0.114251 -0.0543017 0.000666667
 0.985687 -0.148795  0.105702 0.182684 0.000666667
 0.984596 -0.149783  0.105838 0.0331574 0.000666667
   0.9856 -0.143784  0.106711 0.226069 0.000666667
 0.981038 -0.149361  0.108474 0.0244207 0.000666667
 0.986734 -0.152576   0.11028 0.0132427 0.000666667
 0.988763 -0.151159  0.106581 0.0113512 0.000666667
 0.986334 -0.147546  0.105942 0.179528 0.000666667
 0.989302 -0.145531  0.109663 0.167679 0.000666667
0.984266 -0.14655  0.10917 -0.0151753 0.000666667
  0.98832 -0.145381  0.107609 0.169396 0.000666667
 0.982037 -0.148768    0.1086 0.0272331 0.000666667
 0.987883 -0.148306  0.108291 0.183934 0.000666667
 0.989153 -0.149958  0.106576 0.195448 0.000666667
 0.987612 -0.146089  0.109265 0.0163075 0.000666667
 0.989279 -0.146688  0.107066 0.207588 0.000666667
 0.990556 -0.150524   0.10553 0.169576 0.000666667
 0.987598 -0.146402  0.110489 0.0198639 0.000666667
 0.985677 -0.147539  0.108808 0.184206 0.000666667
 0.988036 -0.147353  0.108059 0.0426699 0.000666667
 0.988585 -0.152396  0.108722 0.0387214 0.000666667
 0.986019 -0.149971  0.116538 -0.0970274 0.000666667
 0.982613 -0.147753   0.11008 0.020954 0.000666667
 0.989823 -0.146054  0.104218 0.208543 0.000666667
 0.986789 -0.150456  0.106325 0.178976 0.000666667
 0.992112 -0.149859  0.116139 -0.074399 0.000666667
 0.982741 -0.152275  0.106563 -0.000570137 0.000666667
 0.990198 -0.146405  0.106352 0.216846 0.000666667
0.985511 -0.14749 0.107382 -0.0221359 0.000666667
 0.991699 -0.147815  0.107395 0.17778 0.000666667
  0.9829 -0.15302 0.107876 0.0116997 0.000666667
 0.989383 -0.147119  0.109359 0.0483597 0.000666667
 0.987614 -0.147053  0.107838 0.0331465 0.000666667
   0.9881 -0.150482  0.108299 -0.011294 0.000666667
0.988914 -0.15226 0.107078 0.0196223 0.000666667
 0.982634 -0.152383  0.109192 0.026867 0.000666667
 0.986163 -0.147702  0.107047 -0.0212268 0.000666667
 0.987333 -0.147446  0.105126 0.203245 0.000666667
 0.988145 -0.153751  0.107151 0.0276387 0.000666667
 0.989876 -0.150867  0.106078 0.00468451 0.000666667
0.985491 -0.14661 0.104767 0.192654 0.000666667
 0.982463 -0.154586  0.104934 0.00917454 0.000666667
 0.986726 -0.145487  0.109383 0.0213976 0.000666667
 0.988491 -0.149023  0.105685 0.172687 0.000666667
 0.987962 -0.149807  0.109848 0.0122802 0.000666667
0.985674 -0.14487  0.10851 -0.0213065 0.000666667
 0.990696 -0.151836   0.11198 0.0478456 0.000666667
 0.982969 -0.152256  0.103063 0.0247982 0.000666667
0.985863  -0.1479 0.105503 0.0293866 0.000666667
 0.982244 -0.147003  0.106462 0.00466083 0.000666667
 0.986578 -0.145727  0.105254 0.168442 0.000666667
 0.987179 -0.150911  0.108379 0.0189638 0.000666667
 0.989622 -0.149997  0.106747 0.196949 0.000666667
 0.978912 -0.151834  0.109393 0.00650361 0.000666667
 0.988924 -0.151357  0.107859 0.203922 0.000666667
 0.989815 -0.148541  0.106943 0.167494 0.000666667
0.985132 -0.15023  0.10794 0.0320245 0.000666667
 0.984509 -0.150891  0.107017 -0.0192294 0.000666667
 0.992063 -0.146753  0.104604 0.199767 0.000666667
 0.988503 -0.153942  0.106678 0.0454368 0.000666667
 0.987397 -0.150624  0.106611 0.024293 0.000666667
 0.985814 -0.150976  0.107295 0.0109689 0.000666667
  0.98545 -0.148473  0.105363 0.202041 0.000666667
 0.991137 -0.145565  0.106857 0.204869 0.000666667
 0.987711 -0.154085  0.108004 0.0581308 0.000666667
 0.99166 -0.14541 0.106378 0.153139 0.000666667
  0.99185 -0.144065  0.105711 0.207178 0.000666667
 0.987163 -0.152554   0.11169 0.0167345 0.000666667
 0.986774 -0.142881  0.106073 0.169519 0.000666667
 0.986713 -0.149554  0.109931 0.202571 0.000666667
 0.986181 -0.145271  0.103182 0.0739881 0.000666667
 0.988537 -0.150521  0.107751 0.0413658 0.000666667
 0.987527 -0.144365  0.107614 0.203398 0.000666667
0.989573  -0.1513 0.108236 0.00744286 0.000666667
 0.989265 -0.149904  0.107685 0.160022 0.000666667
  0.98706 -0.149854  0.107939 0.184878 0.000666667
  0.98768 -0.141308  0.105962 0.156377 0.000666667
 0.989479 -0.147985  0.117426 -0.0587783 0.000666667
 0.985071 -0.150058  0.109557 0.00878654 0.000666667
 0.979046 -0.150451  0.108522 -0.00543156 0.000666667
  0.98585 -0.148368  0.106653 0.033189 0.000666667
 0.987093 -0.145207  0.103771 0.190031 0.000666667
0.987987 -0.14762 0.106679 0.172976 0.000666667
 0.988622 -0.148709  0.105542 0.203175 0.000666667
 0.988334 -0.149479  0.111297 0.0396348 0.000666667
 0.987172 -0.149364  0.109817 0.0494332 0.000666667
 0.986804 -0.150463  0.106595 0.0069803 0.000666667
 0.983239 -0.149967   0.10831 0.034923 0.000666667
  0.98931 -0.149076   0.10884 0.028262 0.000666667
0.982422 -0.15071  0.10644 0.0295101 0.000666667
0.987119 -0.14867 0.105421 0.176695 0.000666667
 0.986525 -0.152012  0.107681 0.0130765 0.000666667
 0.987389 -0.147124  0.108278 0.0331223 0.000666667
 0.988941 -0.149214    0.1077 0.0527198 0.000666667
0.985197 -0.15068  0.10642 0.165904 0.000666667
 0.984369 -0.148097  0.109119 0.0567312 0.000666667
0.986277 -0.15206 0.107776 0.0131862 0.000666667
 0.985752 -0.148936  0.105502 -0.00550533 0.000666667
0.986203 -0.15005  0.10462 0.168328 0.000666667
 0.987146 -0.148581  0.110315 0.0328425 0.000666667
 0.988016 -0.147179  0.107085 0.161961 0.000666667
0.986317 -0.14665 0.109776 0.0266318 0.000666667
 0.982395 -0.147885   0.10792 0.00500318 0.000666667
0.988975 -0.14547 0.103629 0.207617 0.000666667
 0.987675 -0.150026   0.10846 0.0487819 0.000666667
 0.986904 -0.150779  0.110521 0.0564007 0.000666667
 0.987142 -0.147119  0.108833 -0.0115922 0.000666667
 0.986153 -0.144857  0.109374 0.0292527 0.000666667
 0.983873 -0.149993  0.108274 0.0265031 0.000666667
 0.989031 -0.145615  0.109941 0.169487 0.000666667
 0.985349 -0.148129  0.108507 0.00819279 0.000666667
 0.986558 -0.148128  0.109789 0.186649 0.000666667
 0.989684 -0.150639  0.110957 0.0590479 0.000666667
 0.985596 -0.153521  0.103399 0.0511569 0.000666667
 0.989248 -0.150008  0.108992 0.0534737 0.000666667
 0.988177 -0.153531  0.106501 0.184492 0.000666667
 0.986176 -0.153029  0.104269 0.0196708 0.000666667
 0.983928 -0.146814  0.109264 0.0160047 0.000666667
 0.988725 -0.149861  0.107309 0.0606361 0.000666667
 0.988331 -0.143087  0.106357 0.176764 0.000666667
 0.988456 -0.148944  0.110335 0.178791 0.000666667
 0.990843 -0.144448  0.106942 0.189528 0.000666667
 0.986923 -0.146074  0.104912 0.163536 0.000666667
 0.983792 -0.146562  0.106309 0.0592816 0.000666667
0.987791  -0.1434 0.103798 0.179483 0.000666667
0.987273 -0.14917 0.104812 0.009953 0.000666667
 0.985065 -0.152471  0.105934 0.0231581 0.000666667
 0.983713 -0.148664  0.107613 0.00202714 0.000666667
 0.987131 -0.145058  0.105812 0.203541 0.000666667
 0.984713 -0.147416  0.108343 -0.00787336 0.000666667
 0.985071 -0.152162  0.106411 0.038722 0.000666667
 0.987146 -0.148616  0.105675 0.0283145 0.000666667
0.990157 -0.15167 0.103791 0.190411 0.000666667
 0.987666 -0.144174  0.107057 0.195004 0.000666667
0.987498 -0.14688 0.111194 0.00934128 0.000666667
 0.987894 -0.143414  0.109961 0.112894 0.000666667
0.984967  -0.1487 0.108659 0.00708489 0.000666667
 0.991895 -0.147334  0.106225 0.157311 0.000666667
 0.985675 -0.149809  0.109712 0.049244 0.000666667
 0.985897 -0.149993  0.104194 0.153486 0.000666667
 0.988317 -0.146442  0.105346 0.20077 0.000666667
 0.983735 -0.149489  0.106757 0.00538742 0.000666667
0.985757 -0.15223 0.107129 0.0158398 0.000666667
 0.988932 -0.149213   0.10843 0.164174 0.000666667
  0.98353 -0.149232  0.106486 0.0233604 0.000666667
 0.987356 -0.149001  0.106153 0.191757 0.000666667
 0.987307 -0.143986  0.111151 0.0279079 0.000666667
 0.988906 -0.149246  0.106051 0.192988 0.000666667
0.985603 -0.14594 0.106667 0.0643691 0.000666667
 0.989547 -0.151291  0.104613 0.0224794 0.000666667
 0.991197 -0.155289  0.125728 0.0577524 0.000666667
 0.988621 -0.150831    0.1049 0.212404 0.000666667
 0.985977 -0.150181  0.105625 0.201316 0.000666667
 0.986246 -0.148331  0.108198 0.0087883 0.000666667
 0.983577 -0.149909    0.1057 0.00993377 0.000666667
 0.987498 -0.149452   0.10505 0.18863 0.000666667
0.983515 -0.14695 0.107083 0.00922579 0.000666667
 0.991614 -0.148125  0.105073 0.178757 0.000666667
 0.984657 -0.148642  0.108923 0.0539992 0.000666667
 0.990332 -0.145147  0.108531 0.178296 0.000666667
 0.983152 -0.146415  0.106407 0.0123759 0.000666667
 0.989273 -0.147343  0.106412 0.196897 0.000666667
 0.981113 -0.150996  0.107513 0.0275026 0.000666667
 0.985475 -0.149816  0.108726 0.0339329 0.000666667
 0.987328 -0.158047  0.117903 0.0149612 0.000666667
 0.990285 -0.146342  0.107094 0.144453 0.000666667
 0.980879 -0.152823  0.107322 0.0191182 0.000666667
  0.98988 -0.142313  0.103042 0.172742 0.000666667
 0.978143 -0.151327  0.107713 0.0102561 0.000666667
 0.987733 -0.150601  0.109459 0.0535637 0.000666667
 0.986303 -0.150121  0.110128 0.0320566 0.000666667
0.986342 -0.15048 0.108451 0.184707 0.000666667
0.986218 -0.14592 0.104031 0.170103 0.000666667
0.986065 -0.15147  0.11062 0.0403375 0.000666667
0.987713   -0.148 0.106039 0.212077 0.000666667
 0.986459 -0.151708  0.107529 -0.00311877 0.000666667
0.986992 -0.14676 0.105553 0.190393 0.000666667
 0.985278 -0.153776  0.108499 0.0156784 0.000666667
 0.985742 -0.145512  0.106037 0.186011 0.000666667
 0.986533 -0.154993  0.108223 0.0323928 0.000666667
 0.984482 -0.153656  0.107375 0.0303204 0.000666667
 0.98273 -0.15388 0.106029 0.0230035 0.000666667
 0.988736 -0.148251  0.109353 -0.00329184 0.000666667
 0.985103 -0.149747  0.106732 -0.00503063 0.000666667
 0.989804 -0.147085   0.10574 0.20343 0.000666667
 0.986991 -0.150869  0.108957 0.0186844 0.000666667
 0.981695 -0.151215  0.106026 -0.00168047 0.000666667
 0.987928 -0.149836   0.10658 0.0104336 0.000666667
  0.98838 -0.145967  0.106173 0.163733 0.000666667
 0.989192 -0.148105  0.105136 0.232388 0.000666667
 0.988031 -0.150186  0.105894 0.0186814 0.000666667


==> output_ims_3_3_3_1/entropy_action_4.txt <==
44.2894
 0.987994 -0.152063  0.108301 0.041758 0.000666667
  0.98595 -0.146921  0.105616 0.0596597 0.000666667
 0.985564 -0.147965  0.109119 0.0311285 0.000666667
  0.98561 -0.149771  0.109124 0.0531793 0.000666667
 0.984642 -0.146438  0.108903 0.00887179 0.000666667
 0.980449 -0.155308  0.106519 0.0210762 0.000666667
 0.982863 -0.149825  0.105956 0.0456902 0.000666667
 0.984867 -0.150813  0.109907 0.0113972 0.000666667
 0.990854 -0.148065  0.103797 0.0735995 0.000666667
 0.982267 -0.146769  0.108385 0.0639053 0.000666667
 0.984454 -0.154366  0.106795 0.0367138 0.000666667
 0.987258 -0.147077  0.109481 0.056663 0.000666667
 0.985032 -0.153363  0.107325 0.0455048 0.000666667
    0.988 -0.148357  0.107236 0.0499254 0.000666667
 0.987544 -0.147404  0.112439 0.0395109 0.000666667
 0.986068 -0.146849  0.105935 0.0238313 0.000666667
 0.984272 -0.153984   0.10791 0.0181064 0.000666667
 0.981969 -0.152414  0.107508 0.0155728 0.000666667
 0.987727 -0.153462  0.107264 0.0620564 0.000666667
 0.985667 -0.146042   0.10895 0.0753937 0.000666667
 0.986797 -0.154073  0.106642 0.0621842 0.000666667
 0.985717 -0.153505  0.110315 0.0873448 0.000666667
 0.981118 -0.153099  0.107471 0.0374787 0.000666667
 0.985736 -0.146262  0.112038 0.0444549 0.000666667
 0.988387 -0.150479  0.107022 0.0527233 0.000666667
 0.988071 -0.149328  0.112546 0.0445889 0.000666667
 0.986364 -0.149031  0.106207 0.0409713 0.000666667
 0.986827 -0.146563  0.112255 0.0562835 0.000666667
 0.992656 -0.156637  0.125861 0.0695512 0.000666667
 0.987506 -0.153814  0.107352 0.068746 0.000666667
0.982807  -0.1509 0.105248 0.0519898 0.000666667
 0.987529 -0.147848  0.110517 0.0559951 0.000666667
 0.988117 -0.153302   0.10698 0.0623406 0.000666667
 0.987367 -0.150737  0.108159 0.0431541 0.000666667
 0.980294 -0.153649  0.110903 0.0396314 0.000666667
  0.98515 -0.148671  0.108103 0.0557912 0.000666667
 0.981588 -0.148595  0.105047 0.0193273 0.000666667
 0.984204 -0.152736  0.111103 0.0310487 0.000666667
  0.98213 -0.146269  0.108454 0.0654673 0.000666667
  0.98252 -0.150077  0.108371 0.0288262 0.000666667
 0.985546 -0.151999  0.110091 0.0436434 0.000666667
 0.989335 -0.152146  0.108515 0.037597 0.000666667
  0.98718 -0.154498  0.106794 0.0429909 0.000666667
 0.981807 -0.150151  0.107773 0.0359799 0.000666667
 0.987292 -0.155836  0.127541 0.0588672 0.000666667
 0.987955 -0.147006  0.112216 0.038259 0.000666667
 0.985762 -0.151762  0.109093 0.0673115 0.000666667
 0.985245 -0.150141  0.112124 0.0627709 0.000666667
 0.986907 -0.153337  0.109187 0.0700714 0.000666667
  0.98192 -0.152151  0.107829 0.0362954 0.000666667
 0.984924 -0.148638  0.106998 0.0369297 0.000666667
 0.982598 -0.151358  0.112076 0.0430635 0.000666667
 0.985045 -0.155315  0.104854 0.0260241 0.000666667
 0.990334 -0.148122  0.104749 0.157352 0.000666667
 0.989297 -0.150519  0.107684 0.0591757 0.000666667
 0.983659 -0.151164  0.109764 0.0411995 0.000666667
  0.98655 -0.152867  0.111878 0.0562025 0.000666667
 0.987358 -0.154147  0.108262 0.0471589 0.000666667
 0.982549 -0.151468  0.107779 0.0360955 0.000666667
 0.985628 -0.147676  0.108466 0.042398 0.000666667
  0.98245 -0.152349  0.108013 0.0571621 0.000666667
 0.990146 -0.143888   0.10403 0.171148 0.000666667
0.986942 -0.15388  0.10923 0.0563481 0.000666667
 0.989309 -0.150707  0.108151 0.0641562 0.000666667
 0.988303 -0.155086  0.108147 0.0551918 0.000666667
 0.991091 -0.150417  0.105439 0.0733092 0.000666667
 0.983307 -0.151621  0.105838 0.0456419 0.000666667
 0.988768 -0.152559  0.108242 0.057564 0.000666667
 0.984555 -0.146326  0.113126 0.0426834 0.000666667
 0.986568 -0.151272  0.112779 0.0305598 0.000666667
 0.987799 -0.152266   0.10908 0.0702795 0.000666667
  0.98807 -0.155328  0.106093 0.0575383 0.000666667
 0.98339 -0.15044 0.104373 0.0212372 0.000666667
 0.977865 -0.150196  0.106806 0.0220715 0.000666667
0.987818  -0.1551 0.127722 0.0569062 0.000666667
 0.98436 -0.15618 0.107526 0.0133391 0.000666667
 0.985966 -0.146905  0.108701 0.0841954 0.000666667
 0.985433 -0.153742  0.110673 0.0420404 0.000666667
 0.986588 -0.152881  0.107562 0.0434851 0.000666667
0.988642 -0.15463 0.106487 0.0696562 0.000666667
 0.985136 -0.150608  0.110204 0.0707765 0.000666667
   0.9853 -0.143908  0.105745 0.0520073 0.000666667
 0.983534 -0.156349  0.106893 0.0160425 0.000666667
 0.983577 -0.147562   0.10892 0.0648194 0.000666667
 0.983697 -0.156531  0.107594 0.0351435 0.000666667
  0.98485 -0.150333  0.113623 0.0574767 0.000666667
 0.987296 -0.145864  0.106821 0.0610523 0.000666667
 0.982709 -0.152306  0.108346 0.0477306 0.000666667
  0.98272 -0.150305   0.10591 0.0197562 0.000666667
 0.987099 -0.151685  0.107904 0.0498219 0.000666667
 0.987022 -0.150479  0.107967 0.0722671 0.000666667
 0.982261 -0.151973  0.109081 0.00377868 0.000666667
 0.986297 -0.153123  0.107374 0.0695742 0.000666667
  0.98487 -0.154011  0.108418 0.0382973 0.000666667
 0.986731 -0.149499  0.110845 0.0786037 0.000666667
 0.984993 -0.151212  0.110978 0.0175605 0.000666667
 0.985806 -0.154202  0.107197 0.0592189 0.000666667
 0.985653 -0.152805  0.105171 0.0289543 0.000666667
  0.99161 -0.156455  0.123148 0.0574813 0.000666667
 0.982424 -0.152884  0.106821 0.0256823 0.000666667
 0.982999 -0.146233  0.109133 0.0161091 0.000666667
 0.983331 -0.148611  0.108166 0.0243967 0.000666667
 0.983949 -0.155517   0.10573 0.0499826 0.000666667
 0.983608 -0.144954  0.105954 0.0577653 0.000666667
 0.983207 -0.151673  0.108447 0.047274 0.000666667
   0.9875 -0.144916  0.106854 0.0450516 0.000666667
 0.980978 -0.148275  0.107762 0.0263231 0.000666667
 0.986439 -0.145906  0.110848 0.0389502 0.000666667
 0.983218 -0.148746  0.108001 0.0344381 0.000666667
 0.98665 -0.15726 0.107558 0.0495445 0.000666667
 0.982517 -0.147378   0.10743 0.0084975 0.000666667
 0.988852 -0.151159  0.106083 0.0898237 0.000666667
 0.990471 -0.150385  0.106401 0.0797362 0.000666667
 0.981186 -0.148745  0.110261 0.00677557 0.000666667
 0.980753 -0.146042  0.108773 0.0220214 0.000666667
 0.982405 -0.149798  0.105985 0.00356077 0.000666667
 0.989052 -0.148936  0.106963 0.154613 0.000666667
 0.984786 -0.146727  0.107827 0.0674874 0.000666667
 0.986472 -0.151794  0.109593 0.0494541 0.000666667
0.983235 -0.15123 0.107045 0.02519 0.000666667
 0.986863 -0.148369  0.112495 0.038122 0.000666667
 0.989011 -0.154284  0.107135 0.0531712 0.000666667
  0.98856 -0.155437   0.10606 0.0233619 0.000666667
  0.98858 -0.153211  0.109221 0.053562 0.000666667
 0.981899 -0.152175   0.10557 0.0386354 0.000666667
 0.988592 -0.152602  0.107452 0.023196 0.000666667
 0.980521 -0.152763  0.107589 0.0262543 0.000666667
0.984672 -0.14811 0.111442 0.0243549 0.000666667
 0.985804 -0.149359   0.10644 0.0320557 0.000666667
 0.980334 -0.150042  0.106935 0.0254263 0.000666667
0.983786 -0.14567 0.109328 0.0490181 0.000666667
 0.987661 -0.151375  0.107884 0.0753525 0.000666667
 0.988502 -0.150313  0.107624 0.0594065 0.000666667
 0.980984 -0.152102   0.10398 0.0231636 0.000666667
 0.990367 -0.151538  0.108806 0.0411767 0.000666667
 0.985775 -0.145634  0.110854 0.0367378 0.000666667
 0.986442 -0.148839  0.107767 0.0432901 0.000666667
 0.986803 -0.148995  0.104718 0.0843746 0.000666667
 0.987295 -0.146188  0.108115 0.0477771 0.000666667
 0.985318 -0.151805  0.112146 0.0364053 0.000666667
 0.984728 -0.151975  0.106039 -0.0175306 0.000666667
 0.987489 -0.148028  0.111486 0.0477647 0.000666667
 0.986139 -0.153044   0.10756 0.0612868 0.000666667
 0.985304 -0.150768  0.110041 0.0398269 0.000666667
  0.98535 -0.147555  0.109058 0.0555658 0.000666667
  0.98486 -0.150982  0.105621 0.0370584 0.000666667
 0.983047 -0.149364  0.107994 0.043828 0.000666667
 0.982836 -0.146588  0.107892 0.110101 0.000666667
 0.986236 -0.147707  0.111376 0.0474378 0.000666667
 0.983274 -0.149693  0.108332 0.0314048 0.000666667
 0.985895 -0.153012   0.10736 0.0509782 0.000666667
 0.985082 -0.149544  0.112996 0.0420777 0.000666667
 0.979761 -0.150172  0.108022 0.00612132 0.000666667
 0.980736 -0.151459  0.106313 0.0349839 0.000666667
 0.989211 -0.150005   0.11069 0.0521504 0.000666667
 0.984306 -0.148476  0.108281 0.0359344 0.000666667
 0.987464 -0.148156  0.109852 0.0502387 0.000666667
0.981937 -0.15193 0.107431 0.0330074 0.000666667
0.984494 -0.14835 0.107182 0.0360804 0.000666667
 0.985314 -0.146175  0.106439 0.0231226 0.000666667
 0.988681 -0.150586  0.113409 0.0379105 0.000666667
 0.983014 -0.149783  0.106591 0.02555 0.000666667
 0.983925 -0.153742  0.103965 0.0485537 0.000666667
 0.987583 -0.148788  0.104409 0.0556546 0.000666667
 0.984764 -0.147808  0.108442 0.0609986 0.000666667
 0.984384 -0.147089  0.106421 0.0498897 0.000666667
 0.991729 -0.158264  0.124117 0.0704276 0.000666667
 0.983918 -0.154302  0.109597 0.0601811 0.000666667
 0.986849 -0.150699  0.109248 0.0486616 0.000666667
 0.983061 -0.155261  0.105317 0.0215749 0.000666667
0.987899 -0.15245 0.108782 0.047032 0.000666667
 0.990596 -0.153837  0.126232 0.0503196 0.000666667
 0.987955 -0.150165  0.112159 0.0282785 0.000666667
 0.986123 -0.150203  0.109615 0.0526951 0.000666667
 0.980656 -0.152238  0.108776 0.00514163 0.000666667
 0.984595 -0.150131  0.108521 0.0583064 0.000666667
 0.986957 -0.145295   0.10839 0.0543406 0.000666667
 0.983224 -0.154734  0.105961 0.0275635 0.000666667
 0.991906 -0.143256  0.109183 0.164888 0.000666667
 0.987682 -0.150036   0.10696 0.0680238 0.000666667
 0.985308 -0.148324  0.106219 0.0361091 0.000666667
 0.984739 -0.151127  0.108822 0.0480793 0.000666667
 0.983709 -0.146891  0.107352 0.0410097 0.000666667
 0.986722 -0.150263   0.10651 0.0289562 0.000666667
 0.986119 -0.157427  0.127108 0.0270622 0.000666667
 0.987058 -0.150371   0.10498 0.081253 0.000666667
 0.990213 -0.151396  0.108114 0.0574488 0.000666667
  0.98352 -0.151689  0.105989 0.0289253 0.000666667
 0.981099 -0.149576  0.109409 0.0212718 0.000666667
0.986705 -0.15213 0.108839 0.0469897 0.000666667
 0.984768 -0.147797  0.108346 0.0504681 0.000666667
 0.987917 -0.151883  0.107317 0.0465216 0.000666667
 0.984733 -0.146229  0.105252 0.0663988 0.000666667
 0.981728 -0.151928  0.108146 -0.00789383 0.000666667
0.984292 -0.14947 0.106902 0.0302503 0.000666667
 0.982097 -0.151608  0.105865 -0.00618014 0.000666667
 0.986501 -0.153483  0.106997 0.060434 0.000666667
 0.980708 -0.150199  0.105101 -0.00509933 0.000666667
 0.985166 -0.151448  0.108958 0.0279267 0.000666667
 0.990214 -0.148512  0.105672 0.149018 0.000666667
0.988415 -0.14928 0.107268 0.0604283 0.000666667
 0.97962 -0.14983 0.108042 0.0222215 0.000666667
 0.981989 -0.152187  0.106249 0.0101477 0.000666667
 0.989285 -0.143391  0.104132 0.139347 0.000666667
 0.985772 -0.148188  0.109019 0.084455 0.000666667
 0.986754 -0.151553   0.10801 0.0370718 0.000666667
 0.983067 -0.150791  0.108158 0.00543143 0.000666667
 0.981137 -0.148965  0.109444 0.0118374 0.000666667
 0.980607 -0.152691  0.108818 0.0122136 0.000666667
 0.983104 -0.148023  0.107334 0.00717548 0.000666667
 0.977937 -0.151284  0.107453 0.0114911 0.000666667
 0.981423 -0.147259   0.10408 0.038614 0.000666667
 0.990613 -0.148114  0.104731 0.155275 0.000666667
 0.985086 -0.151312  0.109508 0.0305696 0.000666667
 0.990549 -0.146569  0.105738 0.160126 0.000666667
 0.977861 -0.152539  0.110444 -0.00962318 0.000666667
 0.984068 -0.152845  0.106608 0.0135871 0.000666667
 0.985697 -0.145372  0.103161 0.0703532 0.000666667
 0.985511 -0.150631  0.109187 0.0586244 0.000666667
 0.984183 -0.147887  0.108444 0.0597721 0.000666667
 0.983134 -0.151567   0.11185 0.0391817 0.000666667
 0.991831 -0.148851   0.10683 0.0536316 0.000666667
 0.984359 -0.150935  0.108283 0.0228551 0.000666667
 0.990621 -0.150585  0.106627 0.0652778 0.000666667
 0.986147 -0.147734  0.110754 0.0483231 0.000666667
 0.982452 -0.153394  0.108427 0.0503622 0.000666667
 0.990294 -0.150333  0.106037 0.0945352 0.000666667
 0.981807 -0.150366  0.107229 0.00904503 0.000666667
 0.984538 -0.151837  0.110451 0.0450249 0.000666667
0.985192 -0.14912 0.106241 0.068642 0.000666667
0.980957 -0.14997 0.108367 0.0425681 0.000666667
0.98758 -0.1425 0.10436 0.141733 0.000666667
 0.981867 -0.146591  0.110712 0.0340857 0.000666667
  0.98793 -0.149339  0.106707 0.0668176 0.000666667
  0.98954 -0.150446  0.108111 0.0291176 0.000666667
 0.988006 -0.153537  0.107478 0.0677693 0.000666667
 0.984573 -0.153057   0.10992 0.0396626 0.000666667
 0.982067 -0.150911  0.109755 0.0436716 0.000666667
 0.987667 -0.149778  0.105273 0.0651791 0.000666667
0.982409 -0.1508 0.10719 0.0293863 0.000666667
  0.99032 -0.155046  0.126844 0.0689452 0.000666667
 0.988326 -0.150328  0.109771 0.0517416 0.000666667
 0.983405 -0.146726  0.107812 0.029455 0.000666667
 0.984317 -0.149043  0.107998 0.0240387 0.000666667
 0.986059 -0.150947  0.108931 0.0426321 0.000666667
 0.981657 -0.149217  0.109627 0.000279908 0.000666667
 0.986582 -0.149911  0.110061 0.060812 0.000666667
 0.984938 -0.151689  0.109524 0.0455758 0.000666667
   0.9841 -0.146835  0.106455 0.0362331 0.000666667
 0.982498 -0.152193   0.10678 0.053036 0.000666667
 0.98432 -0.14793 0.108775 0.0576976 0.000666667
 0.982734 -0.152338  0.104594 0.0235461 0.000666667
 0.987542 -0.150241  0.108751 0.0381823 0.000666667
 0.987433 -0.152311  0.111946 0.0511516 0.000666667
 0.985305 -0.145612  0.114847 0.0462079 0.000666667
 0.983635 -0.152203   0.11173 0.0508969 0.000666667
  0.98491 -0.148768  0.110255 0.0106083 0.000666667
 0.983546 -0.148913  0.107767 0.0211675 0.000666667
  0.98662 -0.148444  0.105466 0.0544265 0.000666667
 0.982759 -0.146262  0.107147 0.00194054 0.000666667
 0.984211 -0.149308  0.109467 0.0493395 0.000666667
 0.987718 -0.156183  0.107628 0.0690636 0.000666667
 0.982025 -0.154178  0.107623 0.01765 0.000666667
 0.988374 -0.148873   0.11043 0.036074 0.000666667
 0.987297 -0.148919   0.10905 0.052185 0.000666667
 0.980623 -0.149156  0.108866 0.0243806 0.000666667
 0.986123 -0.146759  0.106786 0.0607033 0.000666667
0.981298 -0.15073 0.107378 0.0176447 0.000666667
 0.980798 -0.149642  0.105194 0.0485012 0.000666667
0.983836 -0.14786 0.109891 0.0636928 0.000666667
 0.988192 -0.149531  0.108471 0.0583702 0.000666667
 0.987921 -0.147253    0.1106 0.0696319 0.000666667
 0.984495 -0.152232  0.109337 0.0693379 0.000666667
 0.983084 -0.154798  0.105497 0.0383871 0.000666667
 0.991582 -0.144254  0.107716 0.154561 0.000666667
 0.988361 -0.151647  0.108706 0.0412431 0.000666667
0.986386 -0.15052 0.109083 0.0767609 0.000666667
 0.982817 -0.151154  0.106998 0.0204509 0.000666667
 0.981465 -0.149994  0.107677 0.0213885 0.000666667
 0.988767 -0.146347   0.10577 0.0746674 0.000666667
 0.984225 -0.148921  0.112786 0.0251712 0.000666667
 0.978071 -0.151214  0.107917 0.00860166 0.000666667
 0.984193 -0.152655  0.105451 0.0311303 0.000666667
 0.982632 -0.151727  0.105613 0.0230691 0.000666667
 0.990202 -0.154529  0.125683 0.0524529 0.000666667
0.982113 -0.15244 0.104373 0.0318077 0.000666667
  0.98193 -0.150911   0.10595 -0.00367954 0.000666667
 0.985622 -0.146429  0.106575 0.0222963 0.000666667
 0.985055 -0.149456  0.108101 0.0532423 0.000666667
 0.986502 -0.149798  0.110216 0.0840135 0.000666667
 0.985838 -0.147655  0.111724 0.0642161 0.000666667
 0.989363 -0.148627  0.112454 0.0700878 0.000666667
 0.982911 -0.152316  0.108863 0.0189524 0.000666667
 0.983059 -0.152993  0.107005 0.0238111 0.000666667
 0.984961 -0.148196  0.108481 0.0207522 0.000666667
    0.992 -0.148507  0.105378 0.14324 0.000666667
 0.983324 -0.151682  0.109956 0.0307526 0.000666667
 0.988229 -0.147186  0.112876 0.0519514 0.000666667
 0.983745 -0.146766   0.10547 0.0596222 0.000666667
 0.984008 -0.150738  0.108058 0.0345324 0.000666667
 0.987061 -0.153841  0.109416 0.0456667 0.000666667
 0.987184 -0.151905  0.108555 0.0687994 0.000666667
 0.983879 -0.156312  0.105548 0.0311534 0.000666667
 0.986929 -0.146579  0.113117 0.0491843 0.000666667
 0.981486 -0.152441  0.104406 0.0136017 0.000666667
 0.983141 -0.147983   0.11013 0.0438904 0.000666667
 0.987609 -0.145849  0.112329 0.0290974 0.000666667
 0.987421 -0.153162  0.105921 0.0801249 0.000666667
 0.987584 -0.148551  0.110578 0.0476322 0.000666667
 0.986362 -0.153737   0.10585 0.037005 0.000666667
0.984773 -0.14961 0.106847 0.0242422 0.000666667
 0.983941 -0.151011  0.106762 0.0531371 0.000666667
0.989047 -0.14954 0.110647 0.0584694 0.000666667
 0.986954 -0.150352   0.11051 0.0403582 0.000666667
 0.979538 -0.153262  0.107592 0.0344981 0.000666667
 0.982378 -0.146621  0.108115 0.0155231 0.000666667
 0.989424 -0.149149    0.1087 0.0790642 0.000666667
 0.986877 -0.154392  0.106116 0.0423211 0.000666667
 0.987297 -0.149161  0.105504 0.0410385 0.000666667
0.985347  -0.1496 0.104514 0.0504676 0.000666667
 0.982848 -0.144939  0.107498 0.0813102 0.000666667
 0.981328 -0.152475   0.10791 0.0232478 0.000666667
 0.985965 -0.153658  0.104443 0.0376936 0.000666667
 0.985354 -0.146433  0.108351 0.0776354 0.000666667
 0.986783 -0.144142    0.1016 0.088265 0.000666667
 0.985748 -0.153845  0.105874 0.0375894 0.000666667
 0.98782 -0.14769 0.105566 0.0666211 0.000666667
 0.986801 -0.153663  0.107507 0.0788053 0.000666667
 0.986862 -0.147534  0.107185 0.0681903 0.000666667
 0.985838 -0.143857  0.105654 0.0466544 0.000666667
 0.987853 -0.153093  0.106758 0.0352795 0.000666667
0.984056 -0.14859 0.111898 0.0389461 0.000666667
  0.98407 -0.151921  0.107437 0.033465 0.000666667
  0.98414 -0.148174  0.105147 0.0258509 0.000666667
 0.981763 -0.152716  0.105211 0.0364628 0.000666667
 0.993214 -0.147517  0.104315 0.159387 0.000666667
 0.988036 -0.147445  0.112906 0.0353464 0.000666667
 0.984247 -0.145276   0.10693 0.0290302 0.000666667
 0.988467 -0.150463  0.109197 0.0368918 0.000666667
 0.987985 -0.148563  0.113863 0.0363093 0.000666667
 0.982065 -0.152425  0.105843 0.0344182 0.000666667
0.986034 -0.14831 0.109069 0.0517069 0.000666667
 0.984568 -0.153365   0.10822 0.0226029 0.000666667
 0.988567 -0.143525  0.105143 0.159377 0.000666667
 0.985414 -0.155351  0.106422 0.0333831 0.000666667
 0.985618 -0.147901  0.107192 0.0396649 0.000666667
 0.983369 -0.150107   0.10533 0.0426846 0.000666667
 0.986141 -0.145368  0.107895 0.0754354 0.000666667
 0.983337 -0.148374  0.111667 0.0153282 0.000666667
 0.985781 -0.145867  0.104051 0.0548731 0.000666667
  0.98463 -0.147206  0.111382 0.0411538 0.000666667
 0.984742 -0.147561  0.108075 0.0601895 0.000666667
   0.9883 -0.150574  0.112351 0.0478127 0.000666667
 0.987621 -0.149728  0.108903 0.0413354 0.000666667
 0.986144 -0.149988  0.107883 0.0560864 0.000666667
 0.984414 -0.147596  0.107517 0.0494024 0.000666667
 0.984744 -0.146578  0.109202 0.0460096 0.000666667
 0.986503 -0.152863   0.10828 0.0466121 0.000666667
 0.984027 -0.146742  0.105968 0.0620007 0.000666667
 0.981009 -0.147927  0.110126 0.0209289 0.000666667
 0.985001 -0.151657  0.108759 0.024971 0.000666667
 0.986565 -0.148007  0.109597 0.0518836 0.000666667
 0.990742 -0.142842  0.104651 0.158581 0.000666667
 0.985837 -0.149239  0.110321 0.031642 0.000666667
 0.982904 -0.150399  0.106289 0.0312633 0.000666667
 0.990959 -0.147425  0.105214 0.0778881 0.000666667
 0.983175 -0.149019  0.113666 0.0560132 0.000666667
 0.980566 -0.150795  0.107368 0.0187556 0.000666667
 0.988405 -0.152179  0.109126 0.0653961 0.000666667
 0.986803 -0.151629  0.107676 0.0473223 0.000666667
 0.986407 -0.148056  0.110057 0.0528479 0.000666667
 0.982922 -0.148444  0.107844 0.0226093 0.000666667
  0.99152 -0.146802  0.104884 0.176109 0.000666667
 0.989195 -0.149591  0.109258 0.0534349 0.000666667
  0.98602 -0.155021  0.108082 0.049739 0.000666667
 0.984058 -0.150627  0.110135 0.0376002 0.000666667
 0.979763 -0.149838  0.109113 0.027835 0.000666667
 0.982742 -0.148314  0.111851 0.0415967 0.000666667
 0.984506 -0.148517  0.108831 0.0599284 0.000666667
 0.984154 -0.149879  0.110195 0.0290348 0.000666667
 0.983392 -0.144125   0.10873 0.0111044 0.000666667
 0.983172 -0.150269  0.106577 0.0308394 0.000666667
 0.985318 -0.149249  0.108733 0.0408805 0.000666667
 0.981995 -0.150051  0.108468 0.0436938 0.000666667
0.982904 -0.15504 0.108991 0.0230359 0.000666667
 0.985442 -0.150694   0.11091 0.0452416 0.000666667
 0.982577 -0.152173  0.104983 0.0382785 0.000666667
 0.982502 -0.152412   0.10429 0.0431099 0.000666667
 0.985122 -0.149938  0.110365 0.0511784 0.000666667
 0.982795 -0.142619  0.109399 0.0315355 0.000666667
 0.983267 -0.149869  0.105688 0.0353927 0.000666667
  0.98276 -0.148932  0.111491 0.0746859 0.000666667
0.981457 -0.14864 0.105231 0.0166005 0.000666667
 0.988221 -0.151124  0.106236 0.061329 0.000666667
 0.984356 -0.149651  0.109028 0.0257448 0.000666667
 0.991922 -0.151699  0.106273 0.0788269 0.000666667
 0.987467 -0.145981  0.113395 0.0397026 0.000666667
 0.981873 -0.152253  0.107675 0.0378643 0.000666667
 0.992847 -0.148552  0.106653 0.144519 0.000666667
 0.980401 -0.153723  0.106675 0.0413715 0.000666667
 0.985437 -0.149829  0.107762 0.0626141 0.000666667
 0.982916 -0.147898  0.109369 0.0127549 0.000666667
 0.987473 -0.149621   0.10637 0.0933159 0.000666667
 0.988469 -0.152275  0.111079 0.0397727 0.000666667
 0.985901 -0.145655  0.105652 0.0738884 0.000666667
  0.98445 -0.149844  0.106881 0.0358381 0.000666667
 0.983203 -0.154981  0.108492 0.0405572 0.000666667
 0.987996 -0.147874  0.104952 0.0440431 0.000666667
 0.983014 -0.154134  0.108111 0.023338 0.000666667
 0.986191 -0.148222  0.110018 0.0420497 0.000666667
 0.984928 -0.153641  0.107552 0.0749689 0.000666667
 0.984661 -0.148552  0.109783 0.0534892 0.000666667
0.986058 -0.15207 0.107236 0.0418516 0.000666667
 0.984847 -0.145085  0.111082 0.018354 0.000666667
 0.984922 -0.151104  0.111845 0.0530876 0.000666667
 0.985996 -0.149573  0.113344 0.0427738 0.000666667
 0.986974 -0.149507  0.106928 0.0678906 0.000666667
 0.989485 -0.147126  0.105856 0.0613653 0.000666667
 0.987106 -0.149694   0.10692 0.072006 0.000666667
  0.98491 -0.148584  0.112659 0.0470081 0.000666667
 0.984076 -0.152808  0.110475 0.0453938 0.000666667
 0.983695 -0.147689  0.110496 0.0187742 0.000666667
 0.986136 -0.155154  0.108589 0.0703972 0.000666667
 0.986135 -0.151623  0.111893 0.055995 0.000666667
 0.983077 -0.153236  0.108772 0.0207231 0.000666667
 0.983476 -0.153018  0.104863 0.0147356 0.000666667
 0.985051 -0.149301  0.114331 0.0589656 0.000666667
   0.9889 -0.148723  0.111915 0.0546759 0.000666667
0.988187 -0.15456 0.109415 0.0429385 0.000666667
 0.990106 -0.157299  0.125136 0.0815537 0.000666667
 0.991456 -0.145015  0.110598 0.155908 0.000666667
 0.981627 -0.151243    0.1058 0.037238 0.000666667
 0.986014 -0.147714  0.109093 0.0462352 0.000666667
 0.985239 -0.153107  0.111261 0.0412386 0.000666667
 0.982404 -0.154761  0.106457 0.0138617 0.000666667
0.980439 -0.14812 0.109482 0.0192297 0.000666667
 0.990916 -0.148044  0.105337 0.153275 0.000666667
 0.985021 -0.149551  0.106473 0.0609776 0.000666667
 0.982055 -0.151189  0.107147 0.0142634 0.000666667
 0.981236 -0.147487  0.106055 0.0224373 0.000666667
 0.983611 -0.152313  0.110851 0.0377703 0.000666667
 0.988976 -0.151599  0.107525 0.0543655 0.000666667
 0.981307 -0.150333  0.110996 0.021057 0.000666667
 0.987269 -0.150555  0.106826 0.0737033 0.000666667
0.982475 -0.14939 0.105685 0.0325359 0.000666667
 0.989676 -0.149275  0.111926 0.0541344 0.000666667
 0.985064 -0.154188   0.10629 0.0378062 0.000666667
 0.984329 -0.146048  0.111446 0.0128867 0.000666667
 0.988787 -0.148834  0.113938 0.0562977 0.000666667
 0.991247 -0.155071  0.125722 0.0581818 0.000666667
 0.984943 -0.150299   0.10954 0.0314761 0.000666667
 0.987878 -0.151068  0.105594 0.104883 0.000666667
 0.984332 -0.146551  0.106491 0.0848936 0.000666667
 0.985161 -0.153529  0.105761 0.0370224 0.000666667
 0.984208 -0.150862   0.11039 0.0457419 0.000666667
 0.986001 -0.151021  0.110544 0.0335787 0.000666667
 0.985788 -0.147971  0.112035 0.0288198 0.000666667
 0.984263 -0.147921   0.10452 0.0357773 0.000666667
 0.981982 -0.149665  0.107203 0.0255344 0.000666667
 0.982156 -0.153851  0.105526 0.0507139 0.000666667
 0.984134 -0.149652  0.111683 0.0556373 0.000666667
 0.986245 -0.154803  0.107819 0.0491484 0.000666667
  0.98241 -0.151115  0.106805 0.0523119 0.000666667
 0.982443 -0.148741  0.109143 0.0154146 0.000666667
 0.982763 -0.152155  0.109136 0.0488225 0.000666667
 0.980071 -0.152888   0.10784 0.0166952 0.000666667
 0.985599 -0.153427  0.111071 0.0361502 0.000666667
 0.987035 -0.154394  0.107575 0.0697695 0.000666667
 0.987273 -0.151922  0.109956 0.0188921 0.000666667
0.984078 -0.14737 0.108296 0.0420919 0.000666667
  0.98847 -0.150329  0.109494 0.0367314 0.000666667
 0.987419 -0.154751  0.107348 0.044597 0.000666667
 0.986354 -0.155623   0.10645 0.042591 0.000666667
0.987878 -0.15291 0.108123 0.0712962 0.000666667
 0.989105 -0.149889  0.109781 0.0523436 0.000666667
 0.983466 -0.149179  0.108124 0.0042797 0.000666667
0.987097 -0.15109 0.111107 0.0216845 0.000666667
 0.983079 -0.153607  0.103393 0.0434909 0.000666667
 0.987142 -0.151575  0.111693 0.0554859 0.000666667
 0.979604 -0.151453  0.107775 0.00431496 0.000666667
 0.979182 -0.150839  0.108163 -0.0115244 0.000666667
 0.986247 -0.148606  0.113236 0.0598789 0.000666667
 0.986369 -0.155011  0.106093 0.0789407 0.000666667
 0.980968 -0.151428  0.108004 0.0158421 0.000666667
 0.987873 -0.148221  0.112182 0.0410042 0.000666667
 0.987746 -0.146842  0.105198 0.0674861 0.000666667
 0.983281 -0.143519  0.108561 0.0818025 0.000666667
 0.981627 -0.151417    0.1089 0.00656349 0.000666667
 0.985362 -0.147479  0.107001 0.0624142 0.000666667
 0.982869 -0.148794  0.106283 0.0426637 0.000666667
   0.9807 -0.151199  0.106459 0.00549026 0.000666667
 0.982726 -0.151426  0.107925 0.0262065 0.000666667
 0.985179 -0.152115  0.107811 0.0493703 0.000666667
0.987971 -0.14689 0.106745 0.0619524 0.000666667
 0.991504 -0.148748  0.104317 0.0790799 0.000666667
 0.981747 -0.155429  0.104894 0.0335692 0.000666667
  0.98735 -0.150116  0.109781 0.0208921 0.000666667
 0.984753 -0.147624  0.108878 0.0430381 0.000666667
 0.987436 -0.146556  0.112403 0.0586304 0.000666667
 0.986005 -0.147236  0.111166 0.0619267 0.000666667
  0.98422 -0.147775  0.110487 0.0401537 0.000666667
 0.990044 -0.142989  0.106744 0.0432415 0.000666667
 0.982588 -0.147054  0.110163 0.0265264 0.000666667
 0.985726 -0.151449  0.108028 0.0770989 0.000666667
0.984026  -0.1504 0.111202 0.0281203 0.000666667
 0.984847 -0.152655  0.106899 0.0498079 0.000666667
  0.98244 -0.149496  0.106812 0.0271346 0.000666667
  0.98178 -0.150749   0.10722 0.0210226 0.000666667
  0.98547 -0.145689  0.106405 0.0624416 0.000666667
 0.986619 -0.157348  0.129432 0.0372565 0.000666667
 0.987421 -0.152572  0.113371 0.0438743 0.000666667
 0.984853 -0.145151  0.107946 0.0601456 0.000666667
 0.983442 -0.152832  0.104834 0.0139464 0.000666667
 0.982574 -0.150845  0.109031 0.0453048 0.000666667
 0.984951 -0.154839  0.108284 0.036252 0.000666667
 0.988859 -0.150373  0.112114 0.0595118 0.000666667
 0.983038 -0.149825  0.107068 0.0183412 0.000666667
 0.986441 -0.151757  0.106943 0.0369144 0.000666667
 0.985503 -0.149816  0.109904 0.028082 0.000666667
 0.982993 -0.144394  0.107358 0.0536695 0.000666667
0.986758 -0.14461 0.106317 0.0270752 0.000666667
  0.98532 -0.147348  0.106783 0.0652562 0.000666667
0.985404 -0.14683 0.109648 0.0368277 0.000666667
0.982713  -0.1464 0.109624 0.0367406 0.000666667
  0.98097 -0.149262  0.107682 0.0117986 0.000666667
 0.988721 -0.156954  0.128281 0.0507359 0.000666667
 0.983102 -0.149872  0.107062 0.0503069 0.000666667
 0.986556 -0.150882  0.108412 0.056773 0.000666667
 0.988211 -0.149935  0.107906 0.0232816 0.000666667
  0.98835 -0.150664   0.11095 0.0704028 0.000666667
 0.987789 -0.156083  0.106307 0.0485972 0.000666667
 0.985699 -0.145245  0.110331 0.0488403 0.000666667
 0.983849 -0.153049  0.108278 0.00943111 0.000666667
  0.98577 -0.149845   0.10681 0.0356369 0.000666667
  0.98187 -0.148533  0.104666 0.0349412 0.000666667
 0.987013 -0.151775  0.107416 0.0644324 0.000666667
 0.983557 -0.147205   0.10857 0.00557914 0.000666667
 0.985275 -0.145782  0.109451 0.0443295 0.000666667
   0.9824 -0.153096  0.106875 0.0316401 0.000666667
  0.98613 -0.146882  0.107556 0.0580477 0.000666667
 0.981926 -0.147242  0.108056 0.0429736 0.000666667
 0.986544 -0.150715  0.107469 0.00585157 0.000666667
 0.978157 -0.152225  0.109542 0.0116887 0.000666667
 0.983978 -0.152716   0.10968 0.013582 0.000666667
 0.988762 -0.148811  0.108412 0.0633916 0.000666667
 0.981468 -0.149275  0.106455 0.0203513 0.000666667
 0.982614 -0.151616  0.105054 0.0195079 0.000666667
 0.982248 -0.151084  0.105684 0.0552316 0.000666667
 0.984795 -0.146452  0.105483 0.0569392 0.000666667
 0.986268 -0.146455  0.108588 0.0290827 0.000666667
 0.979255 -0.149201  0.109175 0.05514 0.000666667
 0.985776 -0.144334   0.10928 0.01529 0.000666667
 0.988142 -0.152862  0.110419 0.0133708 0.000666667
 0.981688 -0.146977  0.107567 0.0153065 0.000666667
 0.985465 -0.152146  0.108926 0.0376581 0.000666667
 0.986185 -0.154717  0.106244 0.0528113 0.000666667
 0.990356 -0.150932  0.108288 0.058046 0.000666667
 0.984454 -0.149204  0.114215 0.0540671 0.000666667
  0.98191 -0.148904  0.104094 0.0302314 0.000666667
 0.985849 -0.151607  0.108103 0.0626168 0.000666667
 0.985855 -0.153019  0.105686 0.0586834 0.000666667
 0.979867 -0.150671  0.106433 0.0195802 0.000666667
0.986875 -0.15334 0.106072 0.0548827 0.000666667
 0.983075 -0.153802  0.107119 0.0115987 0.000666667
 0.987304 -0.147668   0.10956 0.0406098 0.000666667
 0.983947 -0.146642  0.110792 0.0207567 0.000666667
 0.989579 -0.152957  0.108154 0.0208357 0.000666667
 0.980781 -0.152364  0.105079 0.0275568 0.000666667
 0.985844 -0.147759  0.102738 0.0777572 0.000666667
 0.990961 -0.158583  0.125752 0.0659311 0.000666667
 0.984198 -0.150712  0.107818 0.0328603 0.000666667
 0.984896 -0.149025  0.108369 0.0452374 0.000666667
 0.986922 -0.147073  0.105181 0.0679512 0.000666667
 0.985675 -0.152626  0.108789 0.0674938 0.000666667
 0.983827 -0.154015  0.105438 0.0398781 0.000666667
 0.982873 -0.147659  0.108366 0.041551 0.000666667
 0.982052 -0.152644  0.105812 0.0299292 0.000666667
 0.987381 -0.152075  0.106147 0.0584128 0.000666667
 0.982996 -0.146983  0.108635 0.030927 0.000666667
  0.98142 -0.153199  0.105142 -0.00102141 0.000666667
0.983593 -0.15033 0.108584 0.0209596 0.000666667
 0.985726 -0.149592  0.107866 0.0187688 0.000666667
 0.986039 -0.147827   0.10932 0.0543091 0.000666667
 0.982867 -0.148733  0.112021 0.0359947 0.000666667
 0.981865 -0.152406  0.105638 0.0149962 0.000666667
 0.991335 -0.149606  0.105219 0.136706 0.000666667
0.983433 -0.15482 0.106794 0.0533321 0.000666667
 0.988197 -0.150027  0.110847 0.0308984 0.000666667
 0.983539 -0.153075  0.106386 0.0265529 0.000666667
 0.984702 -0.150622  0.111437 0.0223374 0.000666667
 0.985268 -0.153993  0.111147 0.0296277 0.000666667
 0.979768 -0.153301  0.109411 0.0093721 0.000666667
 0.984243 -0.149478   0.10221 0.0283206 0.000666667
 0.986944 -0.151607  0.110313 0.0794986 0.000666667
 0.989171 -0.147069  0.113495 0.0308116 0.000666667
 0.986456 -0.144478  0.109747 0.0694669 0.000666667
 0.985269 -0.147918  0.108829 0.0674279 0.000666667
 0.980455 -0.151893  0.108243 -0.00685715 0.000666667
 0.980924 -0.154388  0.106113 0.0134167 0.000666667
 0.985689 -0.151206  0.109504 0.0400431 0.000666667
 0.989648 -0.148972  0.112881 0.0545687 0.000666667
 0.986845 -0.150031  0.109629 0.0474884 0.000666667
 0.984262 -0.146893  0.111278 0.0533891 0.000666667
0.982146  -0.1488 0.106646 0.0236709 0.000666667
 0.984527 -0.153591  0.108015 0.0389778 0.000666667
 0.991457 -0.154667  0.125887 0.0597788 0.000666667
   0.9857 -0.147933  0.113192 0.0353136 0.000666667
 0.984834 -0.144523  0.108781 0.0243749 0.000666667
 0.984497 -0.151463  0.103773 0.0482309 0.000666667
 0.985281 -0.148881  0.110167 0.0340806 0.000666667
 0.987665 -0.147996  0.107179 0.0188984 0.000666667
 0.984063 -0.148326  0.111519 0.0381217 0.000666667
 0.982108 -0.151274  0.106639 0.012916 0.000666667
 0.983936 -0.153863  0.104853 0.0396469 0.000666667
 0.985018 -0.154201  0.105323 0.0327311 0.000666667
 0.986945 -0.151974  0.106453 0.0639154 0.000666667
 0.985522 -0.149095  0.108992 0.0233707 0.000666667
 0.983582 -0.156728  0.104221 0.0410941 0.000666667
 0.982953 -0.149275  0.108377 0.0236431 0.000666667
  0.98924 -0.150382  0.107036 0.090406 0.000666667
 0.983917 -0.148763  0.106842 0.025346 0.000666667
 0.983468 -0.152716  0.108841 0.0454715 0.000666667
  0.98323 -0.149533  0.106849 0.0291758 0.000666667
 0.991069 -0.142133  0.106019 0.152097 0.000666667
 0.984529 -0.148732  0.105482 0.0591991 0.000666667
 0.982553 -0.147984  0.108132 0.0382711 0.000666667
 0.982724 -0.152372  0.110716 0.0212672 0.000666667
 0.985719 -0.146186  0.108862 0.0531765 0.000666667
  0.97689 -0.151083  0.108993 0.00667713 0.000666667
 0.990759 -0.157829  0.128228 0.0840139 0.000666667
 0.985008 -0.150751  0.109442 0.0482828 0.000666667
  0.98285 -0.149648  0.107965 0.0177092 0.000666667
 0.990571 -0.150758  0.108069 0.0669534 0.000666667
 0.984641 -0.148256  0.106485 0.0417692 0.000666667
 0.984955 -0.149396  0.113993 0.0590239 0.000666667
 0.985261 -0.147368  0.110629 0.0234016 0.000666667
 0.986412 -0.157478  0.125619 0.0387703 0.000666667
0.984628 -0.14737 0.109308 0.0250875 0.000666667
 0.985287 -0.147219  0.106443 0.0637786 0.000666667
  0.98673 -0.145407  0.105542 0.0450986 0.000666667
 0.984192 -0.153155  0.110187 0.0229194 0.000666667
 0.987685 -0.148703  0.104514 0.0494806 0.000666667
 0.989063 -0.148893  0.107757 0.169195 0.000666667
 0.985894 -0.148708  0.108931 0.0723243 0.000666667
 0.985618 -0.146886  0.106221 0.074379 0.000666667
 0.988051 -0.150842  0.105763 0.0655988 0.000666667
 0.986772 -0.148443  0.107965 0.0782306 0.000666667
 0.988088 -0.149291  0.104774 0.0569194 0.000666667
 0.977331 -0.150488  0.107726 0.011329 0.000666667
    0.985 -0.145065 0.0999602 0.0961294 0.000666667
  0.99172 -0.143073  0.109738 0.150597 0.000666667
 0.984073 -0.148268  0.110489 0.033879 0.000666667
 0.985797 -0.150986  0.112513 0.0600458 0.000666667
 0.988045 -0.145514  0.109969 0.0325795 0.000666667
 0.986374 -0.150138  0.109301 0.0351501 0.000666667
 0.984787 -0.150626  0.112402 0.0402379 0.000666667
 0.98825 -0.14913 0.107604 0.0476342 0.000666667
 0.980752 -0.144849  0.108573 0.0439012 0.000666667
 0.985183 -0.153253  0.106575 0.0457039 0.000666667
 0.984725 -0.152365  0.107658 0.0331865 0.000666667
 0.989075 -0.152143  0.106724 0.05575 0.000666667
 0.984278 -0.150922  0.109207 0.0426699 0.000666667
0.985762 -0.14967  0.10879 0.0430362 0.000666667
 0.980497 -0.150849  0.108417 0.00755411 0.000666667
 0.984639 -0.151374  0.108659 0.0182585 0.000666667
 0.986321 -0.156239  0.110346 0.0508125 0.000666667
 0.982748 -0.149202  0.108587 0.0333119 0.000666667
   0.9888 -0.148113  0.110979 0.0187905 0.000666667
 0.982488 -0.152021  0.107112 0.0269506 0.000666667
 0.981961 -0.148989  0.108186 0.0111345 0.000666667
 0.986074 -0.145978  0.107703 0.0512383 0.000666667
 0.986027 -0.151861  0.102029 0.0512611 0.000666667
 0.991442 -0.145889  0.106606 0.156023 0.000666667
 0.983954 -0.154166  0.109584 0.0594753 0.000666667
 0.986038 -0.146945  0.107195 0.0274697 0.000666667
 0.983291 -0.149756  0.107812 0.00767246 0.000666667
 0.987978 -0.148449  0.107868 0.042264 0.000666667
 0.983358 -0.151776  0.106494 0.048531 0.000666667
 0.984748 -0.148516  0.110145 0.0255147 0.000666667
 0.980738 -0.150719  0.107221 0.0282158 0.000666667
0.982357 -0.15279 0.105466 0.0277562 0.000666667
 0.982488 -0.152834  0.106643 0.0446159 0.000666667
 0.986292 -0.148885  0.108565 0.0699423 0.000666667
 0.990427 -0.147746  0.104596 0.14113 0.000666667
 0.985831 -0.149523  0.108769 0.0503433 0.000666667
 0.983604 -0.151418  0.107764 0.0293935 0.000666667
 0.987608 -0.152239  0.107295 0.0729903 0.000666667
 0.984642 -0.147231  0.108098 0.0674401 0.000666667
 0.983473 -0.154133  0.106269 0.0398926 0.000666667
 0.982422 -0.154217  0.105676 0.0310635 0.000666667
  0.98219 -0.148176  0.108396 0.0219479 0.000666667
 0.985007 -0.149783  0.110052 0.0234818 0.000666667
  0.98423 -0.150692  0.106964 0.0374857 0.000666667
0.988034 -0.15585 0.105727 0.0945535 0.000666667
 0.993133 -0.148198  0.105866 0.155998 0.000666667
 0.985102 -0.146821  0.111023 0.0354404 0.000666667
0.982628 -0.15061 0.111316 0.0427552 0.000666667
 0.984228 -0.150418  0.109614 0.0201577 0.000666667
 0.977819 -0.150764  0.108605 0.0212965 0.000666667
 0.987268 -0.147003  0.111596 0.0665984 0.000666667
 0.982305 -0.151359  0.106164 0.0465768 0.000666667
 0.989855 -0.148552  0.107049 0.0653928 0.000666667
 0.987979 -0.147275   0.10931 0.0876203 0.000666667
 0.981246 -0.150699  0.106162 0.0308206 0.000666667
 0.986253 -0.154703  0.108334 0.0403365 0.000666667
 0.983947 -0.150161  0.105561 0.038395 0.000666667
 0.983579 -0.147945  0.110505 0.063484 0.000666667
 0.984358 -0.153282   0.10483 0.0257816 0.000666667
 0.980694 -0.150422  0.104262 0.0467557 0.000666667
 0.984244 -0.157394  0.106171 0.0208679 0.000666667
 0.984719 -0.152419  0.105165 0.0351508 0.000666667
 0.985053 -0.147198  0.110372 0.0281877 0.000666667
 0.989614 -0.149274  0.104774 0.0783888 0.000666667
 0.986511 -0.150694  0.110345 0.0485193 0.000666667
 0.985094 -0.153109  0.106668 0.0473839 0.000666667
 0.983828 -0.150404  0.109619 0.0233266 0.000666667
  0.98663 -0.157206  0.107011 0.0705414 0.000666667
 0.986416 -0.147508  0.108053 0.0385187 0.000666667
 0.984917 -0.149951  0.112805 0.0135431 0.000666667
0.986206 -0.14627 0.106979 0.0388741 0.000666667
 0.987439 -0.151657   0.11108 0.0468931 0.000666667
 0.981753 -0.148944  0.108488 0.0162611 0.000666667
   0.9903 -0.146941  0.107513 0.141014 0.000666667
 0.982935 -0.151524  0.106618 0.017902 0.000666667
 0.982026 -0.151464   0.10868 0.0291889 0.000666667
 0.980873 -0.150129  0.109551 0.010588 0.000666667
 0.980928 -0.152648  0.105396 0.0242362 0.000666667
 0.989007 -0.152404  0.108072 0.0408214 0.000666667
 0.987838 -0.153005  0.105122 0.0723317 0.000666667
 0.985891 -0.151349   0.10562 0.0201301 0.000666667
 0.985889 -0.149805  0.106361 0.0471553 0.000666667
 0.992569 -0.144352  0.104578 0.15794 0.000666667
 0.985636 -0.146379  0.113784 0.053797 0.000666667
 0.985418 -0.147111  0.107229 0.0206936 0.000666667
 0.983649 -0.151671  0.109339 0.014064 0.000666667
 0.985066 -0.151045  0.110529 0.0126828 0.000666667
  0.98846 -0.149738  0.107776 0.0551579 0.000666667
 0.985002 -0.148023  0.109706 0.0364514 0.000666667
 0.985542 -0.152973  0.110155 0.0411022 0.000666667
 0.988751 -0.149679  0.111716 0.0344094 0.000666667
 0.983596 -0.152393  0.104152 0.0309039 0.000666667
 0.984615 -0.152906  0.110536 0.057264 0.000666667
 0.986334 -0.148763    0.1118 0.0425422 0.000666667
  0.98733 -0.146892  0.105348 0.0617519 0.000666667
 0.981241 -0.150864  0.104912 0.031203 0.000666667
  0.98171 -0.147209  0.107211 0.00230574 0.000666667
 0.983877 -0.150947  0.108394 0.0498593 0.000666667
 0.990818 -0.146196  0.106179 0.17317 0.000666667
0.986259  -0.1501 0.113625 0.0458595 0.000666667
 0.986624 -0.154706  0.105961 0.0586405 0.000666667
 0.987966 -0.151374  0.108144 0.0616077 0.000666667
 0.988991 -0.151833   0.11019 0.0681576 0.000666667
 0.988675 -0.148785  0.105062 0.140517 0.000666667
 0.982959 -0.151192    0.1078 0.0179161 0.000666667
0.981687 -0.15156 0.108965 -0.00307409 0.000666667
 0.98581 -0.14853  0.10782 0.0605714 0.000666667
 0.987757 -0.150127  0.112078 0.0524452 0.000666667
 0.988738 -0.152925  0.106698 0.0811854 0.000666667
 0.986363 -0.149335  0.106975 0.0388267 0.000666667
 0.985933 -0.150049  0.110215 0.0735904 0.000666667
 0.982528 -0.150724   0.10624 0.00705276 0.000666667
 0.987445 -0.152523  0.107646 0.0481621 0.000666667
 0.984269 -0.150565   0.11198 0.0414928 0.000666667
 0.987818 -0.143263  0.108767 0.128016 0.000666667
  0.98495 -0.150213  0.109331 0.0161869 0.000666667
 0.987382 -0.147752  0.106795 0.0728871 0.000666667
 0.983847 -0.151135  0.111468 0.0246288 0.000666667
 0.984065 -0.150506  0.110546 0.0432645 0.000666667
 0.984005 -0.149006  0.109244 0.0570948 0.000666667
 0.987682 -0.147399   0.11015 0.040996 0.000666667
 0.987532 -0.150949  0.107616 0.051778 0.000666667
 0.984813 -0.148922  0.104186 0.0227772 0.000666667
 0.981527 -0.150989  0.107985 0.0165288 0.000666667
 0.980817 -0.146342  0.109448 0.0325207 0.000666667
 0.989074 -0.149704  0.106398 0.0554664 0.000666667
 0.982801 -0.146841  0.108117 0.0618191 0.000666667
 0.988617 -0.154629  0.109284 0.0630651 0.000666667
 0.987711 -0.152725  0.109614 0.0330156 0.000666667
 0.988099 -0.150023    0.1094 0.0544162 0.000666667
 0.980999 -0.154195  0.105135 0.0217084 0.000666667
 0.985977 -0.149146  0.108755 0.0724513 0.000666667
 0.980261 -0.150594  0.109279 0.0251314 0.000666667
  0.98146 -0.149814  0.107573 -0.0146113 0.000666667
 0.980658 -0.151846  0.106807 0.0589942 0.000666667
 0.979802 -0.151912  0.110341 0.0116843 0.000666667
 0.987549 -0.152683  0.110979 0.0544858 0.000666667
 0.985368 -0.147455  0.106002 0.0489096 0.000666667
 0.981744 -0.149555  0.106513 0.0319062 0.000666667
0.987014 -0.15249 0.108642 0.0538064 0.000666667
 0.987781 -0.149758  0.106152 0.0376102 0.000666667
 0.982035 -0.147006  0.108363 0.0220034 0.000666667
 0.982688 -0.153157  0.108125 0.0527232 0.000666667
 0.983913 -0.150434  0.103693 0.0181602 0.000666667
 0.987251 -0.144183  0.111017 0.0680899 0.000666667
 0.990573 -0.142727  0.105295 0.157347 0.000666667
 0.985304 -0.147248  0.108115 0.058111 0.000666667
 0.983983 -0.150126  0.112664 0.0487209 0.000666667
 0.985927 -0.148449  0.111259 0.0496161 0.000666667
 0.980842 -0.149625  0.108678 0.00350767 0.000666667
  0.98144 -0.148588  0.107587 0.0294039 0.000666667
   0.9839 -0.153545  0.108113 0.0254907 0.000666667
 0.987558 -0.151829  0.106911 0.0639355 0.000666667
 0.982878 -0.150964  0.106368 0.00758438 0.000666667
  0.98403 -0.148356   0.11039 0.0516682 0.000666667
 0.985985 -0.148146  0.110869 0.0231622 0.000666667
 0.981757 -0.150372  0.106413 0.0177531 0.000666667
 0.988828 -0.152843  0.107311 0.0753705 0.000666667
 0.986275 -0.147707  0.109792 0.0152443 0.000666667
  0.98247 -0.149131  0.110943 0.0484533 0.000666667
 0.984781 -0.152911  0.111679 0.0498202 0.000666667
 0.983862 -0.153102   0.10789 0.0489932 0.000666667
 0.987192 -0.147919  0.105015 0.0522535 0.000666667
0.989492    -0.15 0.105139 0.16973 0.000666667
 0.983635 -0.151254  0.104945 0.0511593 0.000666667
 0.989695 -0.145583   0.10546 0.142492 0.000666667
 0.981965 -0.152199  0.107884 0.0150763 0.000666667
 0.983996 -0.154569  0.105811 0.0503557 0.000666667
 0.982819 -0.144796  0.108843 0.0222456 0.000666667
 0.984503 -0.148375  0.109085 0.0264774 0.000666667
 0.991599 -0.148154  0.104908 0.142317 0.000666667
 0.977866 -0.154198  0.111286 0.00167216 0.000666667
 0.980205 -0.146019  0.108886 0.0207278 0.000666667
 0.983205 -0.148125  0.106421 0.0276371 0.000666667
 0.981729 -0.151079  0.108721 0.00758853 0.000666667
 0.986456 -0.148015  0.107774 0.0440845 0.000666667
  0.98513 -0.153455  0.106022 0.03873 0.000666667
 0.981442 -0.147385  0.108406 0.0600859 0.000666667
 0.98504 -0.14815 0.107324 0.059292 0.000666667
 0.986391 -0.148345  0.106363 0.0171771 0.000666667
 0.984783 -0.152594  0.110384 0.0703138 0.000666667
 0.984571 -0.150295  0.109679 0.0306172 0.000666667
 0.979906 -0.151025    0.1059 0.0555585 0.000666667
 0.986098 -0.155012  0.109644 0.0418569 0.000666667
 0.983831 -0.146873  0.104384 0.0759227 0.000666667
 0.985943 -0.153684  0.111141 0.0677873 0.000666667
 0.981007 -0.149882  0.107243 0.0168327 0.000666667
 0.985991 -0.147071  0.105997 0.0885426 0.000666667
 0.983825 -0.151176  0.107656 0.0124164 0.000666667
 0.990756 -0.148511  0.107484 0.155839 0.000666667
 0.982903 -0.154805  0.107077 0.0386274 0.000666667
0.985389 -0.14825 0.108475 0.0321605 0.000666667
 0.986725 -0.148432  0.105818 0.040391 0.000666667
 0.983989 -0.144054  0.108003 0.0575463 0.000666667
 0.987759 -0.154172  0.111184 0.0506493 0.000666667
 0.977821 -0.154132   0.11022 -0.00281032 0.000666667
 0.988202 -0.149543  0.107361 0.079545 0.000666667
  0.98299 -0.149198  0.108271 0.00958913 0.000666667
 0.985823 -0.146177  0.109513 0.0313213 0.000666667
 0.979145 -0.148263  0.108936 0.0016349 0.000666667
 0.984596 -0.151544  0.111429 0.0425965 0.000666667
 0.985103 -0.148794  0.111083 0.0381143 0.000666667
 0.985204 -0.150423  0.108852 0.0524303 0.000666667
 0.985275 -0.150257  0.112159 0.0518091 0.000666667
 0.982177 -0.150965  0.108096 0.0344282 0.000666667
 0.986959 -0.153218  0.105868 0.0543375 0.000666667
 0.987898 -0.154812  0.106436 0.0956209 0.000666667
 0.985123 -0.146805  0.108918 0.0497284 0.000666667
 0.987953 -0.151768  0.109015 0.0683959 0.000666667
 0.983802 -0.150555  0.108365 0.022483 0.000666667
 0.986111 -0.153832  0.107987 0.0787506 0.000666667
 0.987416 -0.148039  0.107445 0.0507282 0.000666667
 0.984673 -0.148425   0.10806 0.0430873 0.000666667
 0.986646 -0.147005   0.10572 0.09087 0.000666667
 0.980959 -0.149558  0.109582 0.0113343 0.000666667
 0.988945 -0.154627   0.12804 0.0676816 0.000666667
 0.991672 -0.147462  0.105527 0.150721 0.000666667
 0.982643 -0.155127  0.108413 0.0173732 0.000666667
  0.98643 -0.148022  0.108782 0.0442227 0.000666667
 0.984528 -0.152111  0.106775 0.0692235 0.000666667
 0.984263 -0.147976  0.109677 0.0218687 0.000666667
 0.985454 -0.149468  0.107695 0.0193641 0.000666667
0.984683 -0.14911 0.107752 0.0387665 0.000666667
 0.984927 -0.147823  0.107425 0.0203546 0.000666667
 0.983076 -0.151848   0.11303 0.0510109 0.000666667
 0.981186 -0.151192  0.105289 0.038058 0.000666667
 0.985818 -0.152591  0.107673 0.0448401 0.000666667
 0.983712 -0.152569  0.105867 0.0566417 0.000666667
 0.982628 -0.150354  0.109634 0.0218193 0.000666667
 0.988293 -0.146254  0.106361 0.0416581 0.000666667
  0.98573 -0.154332  0.106567 0.0773512 0.000666667
 0.981238 -0.151718  0.106281 0.0105446 0.000666667
 0.985087 -0.154976  0.104949 0.0345276 0.000666667
 0.983751 -0.148769  0.108354 0.0455288 0.000666667
  0.98603 -0.145436  0.109557 0.0280531 0.000666667
 0.985334 -0.152254   0.10539 0.0744586 0.000666667
  0.98352 -0.147952  0.106623 0.0570889 0.000666667
 0.982754 -0.148354  0.108283 0.0211132 0.000666667
 0.982782 -0.156718  0.105164 0.0161134 0.000666667
 0.987474 -0.151895   0.10675 0.0406651 0.000666667
 0.985654 -0.151492  0.106858 0.0446322 0.000666667
 0.981159 -0.148139   0.10724 0.0551018 0.000666667
 0.984843 -0.152708  0.106968 0.0468349 0.000666667
 0.981034 -0.151597  0.106568 0.0332014 0.000666667
 0.985532 -0.152551  0.106284 0.0452386 0.000666667
 0.985364 -0.147729  0.111494 0.0263764 0.000666667
 0.982782 -0.150132  0.105279 0.0159204 0.000666667
 0.983173 -0.146688  0.108392 0.0667784 0.000666667
 0.987262 -0.155166  0.107683 0.079651 0.000666667
 0.985642 -0.152752  0.107734 0.0730253 0.000666667
 0.982763 -0.152998  0.108212 0.0396478 0.000666667
0.985269   -0.151 0.109362 0.0481076 0.000666667
  0.98482 -0.148221  0.108325 0.0603899 0.000666667
  0.98388 -0.155658  0.107543 0.048361 0.000666667
 0.983884 -0.150561  0.110941 0.048122 0.000666667
 0.985264 -0.148963  0.107992 0.0291659 0.000666667
 0.987867 -0.144311  0.106835 0.0621653 0.000666667
 0.985159 -0.145832  0.103176 0.0731274 0.000666667
 0.983537 -0.152906  0.107002 0.0315419 0.000666667
 0.981378 -0.151733  0.104312 0.0319779 0.000666667
 0.981467 -0.148035   0.10793 0.0221431 0.000666667
 0.984921 -0.148545  0.106096 0.0616655 0.000666667
 0.983629 -0.151984   0.10971 0.0371812 0.000666667
 0.985986 -0.149875  0.107182 0.0242303 0.000666667
 0.988869 -0.145902  0.104545 0.179195 0.000666667
0.985811 -0.14766  0.10842 0.0817854 0.000666667
 0.986174 -0.147427  0.109526 0.0554294 0.000666667
 0.986201 -0.148583  0.109681 0.0405376 0.000666667
  0.98123 -0.149266  0.108974 0.0370972 0.000666667
 0.979587 -0.150363  0.107495 0.0147117 0.000666667
  0.98567 -0.150716  0.106493 0.0395266 0.000666667
 0.984151 -0.148611  0.109325 0.0701227 0.000666667
 0.983621 -0.145942    0.1101 0.0552639 0.000666667
 0.984178 -0.144698  0.107415 0.0766502 0.000666667
 0.980501 -0.149563  0.107355 0.0278213 0.000666667
 0.983705 -0.154841  0.106003 0.0517889 0.000666667
 0.987461 -0.150109  0.109877 0.0317308 0.000666667
 0.985726 -0.150487  0.105941 0.073657 0.000666667
 0.991027 -0.147835  0.114482 0.0532293 0.000666667
 0.984108 -0.148453  0.105906 0.0194322 0.000666667
 0.985269 -0.149919  0.107691 0.0406931 0.000666667
 0.985565 -0.147956  0.113857 0.0578018 0.000666667
 0.987735 -0.152569  0.107663 0.0511499 0.000666667
 0.987289 -0.150049  0.110136 0.0867499 0.000666667
 0.987433 -0.149946  0.104794 0.0827916 0.000666667
 0.985897 -0.148015  0.110567 0.044346 0.000666667
 0.987254 -0.151629  0.109065 0.0663671 0.000666667
 0.984499 -0.154857  0.105326 0.0363444 0.000666667
 0.984234 -0.154634  0.105685 0.0286301 0.000666667
  0.98367 -0.148246  0.106186 0.0460949 0.000666667
 0.990967 -0.147588  0.103313 0.134012 0.000666667
 0.986973 -0.151911  0.110646 0.0730493 0.000666667
 0.985006 -0.148425  0.109391 0.0564452 0.000666667
 0.986824 -0.148892  0.108845 0.0321023 0.000666667
 0.984462 -0.153365  0.106383 0.050514 0.000666667
 0.987753 -0.144862  0.109605 0.0408617 0.000666667
 0.983448 -0.148978  0.107856 0.0350795 0.000666667
 0.981655 -0.154234  0.105155 0.0174183 0.000666667
  0.9871 -0.14762 0.108478 0.0743743 0.000666667
 0.981947 -0.147319  0.107234 0.0471363 0.000666667
 0.985368 -0.147106  0.114574 0.0423921 0.000666667
 0.984768 -0.147482  0.108965 0.0477957 0.000666667
0.983104 -0.15218  0.10598 0.0126483 0.000666667
 0.984945 -0.150682  0.109024 0.0184837 0.000666667
 0.984048 -0.149779   0.10953 0.0360807 0.000666667
 0.987114 -0.153559  0.107962 0.076803 0.000666667
 0.984967 -0.151267  0.106042 0.0556333 0.000666667
 0.983148 -0.154715  0.107489 0.0317538 0.000666667
0.986962 -0.14599 0.107235 0.0583072 0.000666667
 0.987875 -0.157347  0.126577 0.0278283 0.000666667
 0.984167 -0.151482  0.110795 0.0282042 0.000666667
 0.983948 -0.147668  0.109991 0.0260346 0.000666667
 0.985884 -0.147524  0.107356 0.0836726 0.000666667
 0.982126 -0.151301  0.109426 0.0397039 0.000666667
 0.983559 -0.153727   0.10736 0.00843713 0.000666667
 0.986782 -0.149378  0.110715 0.0223375 0.000666667
 0.983533 -0.150689  0.108918 0.0389977 0.000666667
 0.989606 -0.150087  0.106993 0.0810049 0.000666667
 0.986284 -0.155405  0.106954 0.0405537 0.000666667
 0.984998 -0.149585  0.107705 0.0613951 0.000666667
 0.988277 -0.153333  0.105372 0.0291571 0.000666667
 0.986392 -0.153698  0.106217 0.049514 0.000666667
  0.98872 -0.148899  0.107408 0.0708063 0.000666667
  0.98587 -0.151253  0.107294 0.0574211 0.000666667
 0.988807 -0.145877  0.105696 0.136529 0.000666667
 0.988602 -0.151885  0.108561 0.0512078 0.000666667
 0.984469 -0.154949  0.105435 0.0397702 0.000666667
  0.98578 -0.151453  0.110577 0.0413203 0.000666667
 0.984591 -0.148364  0.106209 0.0544072 0.000666667
 0.990119 -0.144073  0.104263 0.183461 0.000666667
 0.982798 -0.151463   0.10691 0.0275737 0.000666667
 0.986986 -0.145122  0.110978 0.0277759 0.000666667
 0.987929 -0.153727  0.108414 0.0493141 0.000666667
0.985487 -0.14636 0.100277 0.0812376 0.000666667
 0.985434 -0.149106  0.112377 0.0480782 0.000666667
 0.990332 -0.151373  0.108002 0.0566332 0.000666667
 0.985894 -0.146856  0.109957 0.0448064 0.000666667
 0.984717 -0.152123  0.109716 0.0363168 0.000666667
 0.986579 -0.155102  0.106853 0.0461681 0.000666667
 0.981579 -0.150177  0.110658 0.0068667 0.000666667
 0.985966 -0.149855  0.109343 0.0217151 0.000666667
  0.98826 -0.151919  0.111695 0.0524851 0.000666667
 0.982784 -0.146789  0.106976 0.0721226 0.000666667
 0.987172 -0.152489   0.10769 0.0649165 0.000666667
 0.981008 -0.151338  0.105338 0.0282742 0.000666667
 0.982606 -0.152748  0.107043 0.00739469 0.000666667
 0.990176 -0.152433  0.108842 0.0419477 0.000666667
 0.986735 -0.150101  0.112249 0.0339996 0.000666667
 0.984202 -0.149225  0.107444 0.0717734 0.000666667
 0.985284 -0.151367  0.111976 0.029776 0.000666667
  0.98702 -0.151227  0.102976 0.0625213 0.000666667
 0.982825 -0.151075  0.106608 0.0388213 0.000666667
 0.984852 -0.154176  0.106343 0.0388147 0.000666667
 0.987961 -0.146467   0.10875 0.0421095 0.000666667
 0.982386 -0.153396    0.1093 0.0198509 0.000666667
 0.988107 -0.151368   0.10902 0.0477865 0.000666667
 0.983082 -0.149955  0.106861 0.0435118 0.000666667
 0.983824 -0.151988    0.1069 0.0277813 0.000666667
 0.988536 -0.151404  0.109792 0.0433863 0.000666667
 0.984488 -0.150063   0.10481 0.0443943 0.000666667
  0.98809 -0.149125  0.111434 0.024493 0.000666667
 0.980811 -0.150262  0.109028 0.00734183 0.000666667
0.989937 -0.15156 0.112558 0.0624388 0.000666667
  0.98962 -0.153853  0.107914 0.0589756 0.000666667
 0.985922 -0.148038  0.104707 0.0817541 0.000666667
 0.986721 -0.148834  0.110569 0.042579 0.000666667
 0.986615 -0.154919  0.106954 0.0369221 0.000666667
 0.984867 -0.147503  0.111813 0.0426282 0.000666667
 0.988523 -0.152243  0.107821 0.0663901 0.000666667
 0.985803 -0.154569  0.105988 0.0684594 0.000666667
 0.980965 -0.150881  0.108832 0.00235469 0.000666667
 0.987373 -0.155926  0.127557 0.0557746 0.000666667
 0.986513 -0.151101  0.109398 0.036599 0.000666667
 0.979692 -0.151738   0.10548 0.0310696 0.000666667
 0.986048 -0.149062  0.104809 0.0570884 0.000666667
 0.983856 -0.149463  0.108863 0.0393133 0.000666667
0.982856 -0.15131 0.106144 0.0465574 0.000666667
  0.98812 -0.151525  0.111258 0.0488223 0.000666667
 0.985846 -0.145973  0.108049 0.0707236 0.000666667
  0.98731 -0.151657   0.10921 0.0355882 0.000666667
 0.980471 -0.149536  0.110661 0.0192666 0.000666667
 0.981006 -0.154191  0.105595 0.021235 0.000666667
  0.98546 -0.149666  0.105646 0.101409 0.000666667
0.987701 -0.15805 0.126915 0.0444609 0.000666667
 0.983381 -0.149183  0.106725 0.0437737 0.000666667
 0.982839 -0.148993  0.106579 -0.0011988 0.000666667
  0.98345 -0.151894  0.106736 0.0279383 0.000666667
 0.983302 -0.152799  0.106822 0.0235113 0.000666667
 0.984048 -0.145807  0.104528 0.0398089 0.000666667
 0.982927 -0.153407  0.106387 0.0227057 0.000666667
 0.986332 -0.148216  0.109156 0.00739434 0.000666667
 0.985781 -0.151928  0.106355 0.0393975 0.000666667
 0.988787 -0.153308   0.10697 0.0695996 0.000666667
 0.991284 -0.153276  0.126641 0.0496112 0.000666667
 0.983823 -0.146919  0.105988 0.0284466 0.000666667
 0.983839 -0.152445   0.10811 0.0522257 0.000666667
 0.989402 -0.150603  0.106164 0.0546363 0.000666667
0.987763 -0.14979 0.112213 0.0400979 0.000666667
 0.985724 -0.147853  0.108291 0.0566724 0.000666667
0.983259 -0.15089 0.112081 0.0387202 0.000666667
 0.987412 -0.147154   0.10541 0.0601677 0.000666667
 0.981182 -0.151698  0.104702 0.0392927 0.000666667
0.988864 -0.15201 0.107392 0.0642767 0.000666667
0.990584 -0.15012 0.112771 0.0490978 0.000666667
 0.982024 -0.151134  0.108038 0.0120238 0.000666667
   0.9884 -0.151623  0.107181 0.0585955 0.000666667
 0.986082 -0.151602  0.107794 0.0728873 0.000666667
 0.987083 -0.152098  0.106652 0.075112 0.000666667
 0.983355 -0.155002  0.106835 -0.000431606 0.000666667
 0.984851 -0.145712    0.1126 0.0735465 0.000666667
 0.985863 -0.153341  0.110539 0.0354423 0.000666667
 0.983892 -0.155751  0.107878 0.00759817 0.000666667
 0.989403 -0.149507   0.10632 0.0630804 0.000666667
 0.985015 -0.151054  0.109994 0.0644445 0.000666667
 0.984981 -0.153242  0.109054 0.0524916 0.000666667
 0.985506 -0.151285  0.109041 0.00402661 0.000666667
  0.98701 -0.150277  0.109468 0.0531338 0.000666667
0.985286 -0.14849 0.110964 0.0590415 0.000666667
 0.981692 -0.148176  0.110397 0.014284 0.000666667
0.984285 -0.15016 0.108121 0.0390793 0.000666667
 0.982091 -0.147211  0.109215 0.0447866 0.000666667
 0.984967 -0.151746  0.110921 0.0311658 0.000666667
 0.984438 -0.153151  0.107616 0.0210972 0.000666667
 0.984628 -0.149076  0.111498 0.0294722 0.000666667
 0.984976 -0.147633  0.111447 0.0499692 0.000666667
 0.981676 -0.154491  0.107506 0.0410931 0.000666667
 0.989341 -0.153314  0.112222 0.0374847 0.000666667
0.983411 -0.14494 0.105587 0.0359126 0.000666667
 0.984176 -0.146077   0.11024 0.0536822 0.000666667
 0.985579 -0.148054  0.107389 0.0612201 0.000666667
 0.989893 -0.150627  0.107968 0.0658622 0.000666667
 0.984394 -0.147513  0.111434 0.0524959 0.000666667
 0.986407 -0.149744  0.109601 0.079178 0.000666667
 0.984707 -0.149568  0.106835 0.0244574 0.000666667
 0.986673 -0.149812  0.108273 0.0478743 0.000666667
 0.985794 -0.150169  0.111343 0.0551879 0.000666667
 0.987546 -0.149245  0.104551 0.0839966 0.000666667
 0.980443 -0.155136  0.104048 0.0499527 0.000666667
 0.986733 -0.149706  0.103707 0.00975453 0.000666667
 0.988298 -0.155889  0.105226 0.0888395 0.000666667
 0.984094 -0.151956  0.107325 0.0312729 0.000666667
 0.981241 -0.150066  0.107464 -0.0073772 0.000666667
 0.983511 -0.147162  0.107741 0.0464463 0.000666667
0.985255 -0.14694 0.105518 0.0156569 0.000666667
 0.986462 -0.147456  0.108158 0.0695541 0.000666667
 0.983196 -0.147719  0.103756 0.0481745 0.000666667
  0.98637 -0.150194   0.10772 0.0760639 0.000666667
 0.983518 -0.151901  0.104998 0.036864 0.000666667
0.987171 -0.14981 0.107933 0.0319742 0.000666667
 0.981607 -0.149114  0.107924 0.0243219 0.000666667
 0.989425 -0.153088  0.106824 0.0614386 0.000666667
 0.983114 -0.149114  0.106186 0.0193685 0.000666667
  0.98597 -0.150213  0.113033 0.0483469 0.000666667
 0.986557 -0.149379  0.110415 0.0651779 0.000666667
 0.981239 -0.149919  0.108502 0.0211628 0.000666667
  0.98205 -0.151259  0.107725 0.0398977 0.000666667
0.990827 -0.14267 0.102902 0.154001 0.000666667
 0.987791 -0.146513  0.105375 0.0721147 0.000666667
 0.986971 -0.155559  0.107937 0.0419399 0.000666667
 0.984018 -0.147737  0.111031 0.0199453 0.000666667
 0.987637 -0.151871  0.109295 0.0610752 0.000666667
 0.984487 -0.145833  0.099667 0.102848 0.000666667
 0.983548 -0.148972  0.106471 0.0313079 0.000666667
 0.984392 -0.152226  0.107245 0.0486099 0.000666667
 0.984342 -0.146253   0.10916 0.0751094 0.000666667
 0.984692 -0.146737  0.110436 0.032382 0.000666667
 0.985495 -0.151749  0.109995 0.072499 0.000666667
 0.986203 -0.151279  0.109637 0.037202 0.000666667
 0.980579 -0.155924  0.105667 0.0361302 0.000666667
  0.99009 -0.146421  0.104015 0.153872 0.000666667
 0.984174 -0.148905  0.105195 0.039791 0.000666667
 0.983766 -0.150286  0.110035 0.0201647 0.000666667
 0.986384 -0.153731  0.106587 0.0399148 0.000666667
 0.985445 -0.150608  0.110747 0.0319722 0.000666667
  0.98697 -0.151213  0.105846 0.0404369 0.000666667
 0.97964  -0.1562 0.106187 0.0528564 0.000666667
 0.985341 -0.145549  0.107033 0.0747002 0.000666667
0.987033 -0.15203 0.108652 0.0699764 0.000666667
0.986707  -0.1518 0.110618 0.0634605 0.000666667
 0.982894 -0.151851  0.111451 0.0556334 0.000666667
  0.98533 -0.151097   0.11122 0.0213827 0.000666667
 0.984722 -0.148135  0.106707 0.040823 0.000666667
 0.983052 -0.151979  0.109301 0.0318965 0.000666667
 0.984109 -0.153548  0.105592 0.0301282 0.000666667
 0.984943 -0.147255  0.109793 0.0536706 0.000666667
 0.986102 -0.146088  0.100764 0.0847864 0.000666667
 0.985563 -0.149429  0.112055 0.0519799 0.000666667
0.986226 -0.15074 0.112437 0.036971 0.000666667
  0.98709 -0.148239  0.105607 0.0283145 0.000666667
 0.987641 -0.149843  0.113268 0.0490667 0.000666667
 0.982006 -0.153237  0.105291 0.0337422 0.000666667
 0.988256 -0.146191  0.101149 0.108274 0.000666667
 0.980686 -0.151028  0.104802 0.0249479 0.000666667
 0.985315 -0.153469  0.106071 0.0291682 0.000666667
 0.983299 -0.150615  0.105681 0.0520676 0.000666667
 0.983052 -0.152191  0.108212 0.0258664 0.000666667
 0.983307 -0.150191  0.107915 0.0370766 0.000666667
 0.977285 -0.151931  0.106781 0.0158485 0.000666667
 0.988676 -0.149024  0.110762 0.0777722 0.000666667
 0.980915 -0.150894  0.106288 0.0396284 0.000666667
 0.982163 -0.149537   0.10491 0.00966122 0.000666667
 0.986064 -0.151006   0.10816 0.0321055 0.000666667
 0.984728 -0.156046  0.105717 0.0607587 0.000666667
 0.985241 -0.148658  0.110202 0.0233524 0.000666667
 0.982348 -0.147559  0.111036 0.00374199 0.000666667
 0.981889 -0.153253  0.107067 0.0173435 0.000666667
 0.983332 -0.148155  0.107127 0.0238267 0.000666667
   0.9846 -0.155861  0.107223 0.0557546 0.000666667
 0.981005 -0.153656  0.107822 0.00545732 0.000666667
 0.986491 -0.152874  0.109874 0.0601526 0.000666667
0.984959 -0.15028 0.109042 0.0151098 0.000666667
 0.983962 -0.145419  0.103812 0.056209 0.000666667
 0.993993 -0.146992  0.106753 0.175004 0.000666667
 0.985027 -0.150113  0.111235 0.0503197 0.000666667
 0.985251 -0.148037  0.105583 0.0626386 0.000666667
 0.989057 -0.152228  0.107157 0.0660127 0.000666667
 0.986338 -0.153041  0.107741 0.0489016 0.000666667
 0.979442 -0.150342  0.103968 0.0246236 0.000666667
 0.987464 -0.154327  0.107641 0.0569112 0.000666667
 0.980746 -0.148598  0.108417 0.0298195 0.000666667
0.988547  -0.1457 0.109077 0.053967 0.000666667
 0.985187 -0.148896  0.107294 0.0595493 0.000666667
  0.98844 -0.149563  0.111171 0.0436688 0.000666667
 0.986932 -0.155758  0.106301 0.0459309 0.000666667
 0.986628 -0.144942  0.110818 0.048407 0.000666667
 0.981013 -0.154142  0.108574 -0.00272581 0.000666667
 0.982698 -0.151534  0.106567 0.00597939 0.000666667
0.979925 -0.15148 0.108616 0.0316963 0.000666667
0.988376 -0.14964 0.110841 0.0218872 0.000666667
 0.981956 -0.148036  0.110461 0.0411714 0.000666667
 0.979772 -0.151131    0.1073 0.036932 0.000666667
 0.985743 -0.149768  0.110969 0.0543325 0.000666667
 0.984659 -0.147645  0.106918 0.0304663 0.000666667
 0.985455 -0.147484   0.10515 0.0530997 0.000666667
 0.984835 -0.147648  0.107799 0.0451017 0.000666667
 0.986137 -0.147127   0.10907 0.0520486 0.000666667
  0.98187 -0.155044   0.10811 0.00700662 0.000666667
 0.981138 -0.151903  0.108249 0.0201403 0.000666667
 0.986204 -0.148117  0.107349 0.0502241 0.000666667
 0.985099 -0.149891  0.109268 0.0133009 0.000666667
 0.987129 -0.149902  0.110564 0.0348108 0.000666667
0.985965 -0.15128 0.106774 0.0582269 0.000666667
 0.986076 -0.152043  0.109639 0.0375773 0.000666667
 0.991171 -0.145474  0.100825 0.1059 0.000666667
 0.982978 -0.147212    0.1073 0.0537779 0.000666667
 0.989165 -0.150495  0.107715 0.0357341 0.000666667
 0.982973 -0.154371  0.105837 0.0603414 0.000666667
 0.990114 -0.159287  0.126081 0.059203 0.000666667
 0.985917 -0.154124  0.103984 0.0472423 0.000666667
 0.986069 -0.152298  0.107084 0.0468032 0.000666667
 0.983141 -0.154494  0.106184 0.0552558 0.000666667
 0.985027 -0.143573  0.106183 0.0663524 0.000666667
 0.986033 -0.149881   0.10661 0.0907087 0.000666667
 0.986391 -0.150525  0.107466 0.055438 0.000666667
 0.984488 -0.149824  0.112638 0.0219678 0.000666667
 0.989218 -0.155657  0.107062 0.0457201 0.000666667
  0.98625 -0.149263   0.10817 0.00347857 0.000666667
  0.98696 -0.149233  0.110964 0.0230241 0.000666667
 0.983117 -0.149842  0.106312 0.0554132 0.000666667
 0.986436 -0.143276  0.107989 0.062607 0.000666667
 0.987133 -0.153515  0.108489 0.0350252 0.000666667
 0.985281 -0.146982  0.107208 0.0582333 0.000666667
 0.983352 -0.149765  0.111608 0.0325076 0.000666667
0.984251 -0.14777 0.109375 0.0591078 0.000666667
 0.984416 -0.156603  0.107319 0.0344862 0.000666667
 0.984787 -0.152122  0.106872 0.0473302 0.000666667
 0.978912 -0.150481   0.10627 -0.0066071 0.000666667
 0.985432 -0.147661  0.107636 0.0675602 0.000666667
 0.984468 -0.146681  0.108115 0.0276865 0.000666667
 0.980809 -0.145795  0.108343 0.0561601 0.000666667
 0.990317 -0.150372  0.104383 0.096936 0.000666667
 0.983864 -0.149396  0.110625 0.0407252 0.000666667
0.986569 -0.14932 0.111793 0.0251615 0.000666667
 0.985007 -0.156431  0.106858 0.0479913 0.000666667
0.986654  -0.1553 0.108293 0.0689457 0.000666667
 0.987661 -0.153693  0.106291 0.0675007 0.000666667
 0.987587 -0.152496  0.109533 0.0192688 0.000666667
 0.981152 -0.151699  0.106399 0.0273427 0.000666667
 0.981573 -0.148799  0.106745 0.0391059 0.000666667
 0.986708 -0.152601  0.107076 0.0590314 0.000666667
0.982963 -0.15153 0.105422 0.0321189 0.000666667
 0.985655 -0.147519  0.106669 0.0773231 0.000666667
 0.986848 -0.148749  0.107799 0.0562673 0.000666667
0.989681 -0.14326  0.10469 0.151918 0.000666667
 0.981353 -0.151802  0.103658 0.0264429 0.000666667
 0.983627 -0.155717  0.106718 0.0358556 0.000666667
 0.985127 -0.144274  0.107588 0.0674308 0.000666667
 0.987137 -0.153056  0.106715 0.059707 0.000666667
 0.985908 -0.148965  0.111913 0.0356695 0.000666667
 0.985092 -0.148048  0.111296 0.0472147 0.000666667
 0.988447 -0.146818  0.113272 0.0584758 0.000666667
  0.98925 -0.150255  0.104543 0.0725877 0.000666667
  0.98769 -0.149227  0.109436 0.0510565 0.000666667
 0.982827 -0.150584  0.109114 0.013941 0.000666667
 0.984089 -0.155797  0.106849 0.0489526 0.000666667
 0.984462 -0.146303  0.106023 0.0623608 0.000666667
 0.988233 -0.150517  0.111122 0.0566383 0.000666667
 0.980339 -0.150619  0.109324 0.0135197 0.000666667
 0.990069 -0.150281  0.106627 0.0924479 0.000666667
 0.982508 -0.150191  0.104138 0.020372 0.000666667
0.987353 -0.15797 0.127033 0.0379436 0.000666667
 0.983356 -0.153144  0.105555 0.0283811 0.000666667
 0.982657 -0.153303  0.105351 0.021446 0.000666667
 0.983622 -0.145256  0.107712 0.0449923 0.000666667
 0.988174 -0.150885  0.109425 0.0494405 0.000666667
 0.987919 -0.150684  0.107365 0.0877812 0.000666667
 0.983022 -0.149343  0.108128 0.0294863 0.000666667
 0.982235 -0.151484  0.109173 0.031475 0.000666667
 0.982092 -0.151774  0.106917 0.0215712 0.000666667
 0.986681 -0.148331  0.112751 0.0592076 0.000666667
 0.990389 -0.151139  0.110416 0.0573872 0.000666667
 0.985317 -0.153989  0.110173 0.0275189 0.000666667
 0.986173 -0.146804  0.107915 0.0631058 0.000666667
 0.986092 -0.149227  0.106099 0.019332 0.000666667
 0.985812 -0.148031  0.109187 0.0724411 0.000666667
 0.983309 -0.154336  0.105492 0.0309607 0.000666667
 0.984809 -0.147802  0.113667 0.0498393 0.000666667
  0.98327 -0.145964  0.105921 0.0397274 0.000666667
  0.98792 -0.148923  0.110856 0.0701015 0.000666667
 0.98188 -0.14918 0.107321 0.0182837 0.000666667
 0.989633 -0.150194  0.105465 0.0591769 0.000666667
 0.983382 -0.149019  0.111224 0.0421974 0.000666667
 0.981145 -0.150233  0.107222 0.030341 0.000666667
 0.985411 -0.146575   0.10906 0.0276144 0.000666667
 0.981904 -0.147507    0.1101 0.0345506 0.000666667
 0.984517 -0.151647  0.108267 0.0295249 0.000666667
 0.987091 -0.151043  0.107893 0.0631983 0.000666667
 0.991564 -0.147259  0.109673 0.145894 0.000666667
  0.98614 -0.153074  0.108295 0.0525565 0.000666667
 0.985208 -0.147188  0.108399 0.0622117 0.000666667
 0.983546 -0.149266  0.109452 0.0346859 0.000666667
 0.982858 -0.148728  0.107545 0.0584248 0.000666667
 0.984664 -0.143373  0.106936 0.0494847 0.000666667
 0.985099 -0.152744  0.107969 0.0322168 0.000666667
 0.986571 -0.146733  0.104789 0.0626457 0.000666667
 0.986696 -0.150549  0.108524 0.0738741 0.000666667
 0.980945 -0.150877  0.108065 0.0332417 0.000666667
 0.989632 -0.147712  0.107946 0.043386 0.000666667
 0.981669 -0.147383  0.106671 0.0291075 0.000666667
 0.986722 -0.151968  0.108365 0.0666236 0.000666667
 0.986935 -0.145667  0.105784 0.0547502 0.000666667
 0.987379 -0.148543  0.107025 0.046229 0.000666667
 0.986545 -0.151472  0.108924 0.0418106 0.000666667
 0.980874 -0.151747  0.108282 0.0143804 0.000666667
 0.988449 -0.149731  0.103995 0.140147 0.000666667
 0.986684 -0.150174  0.105934 0.0355084 0.000666667
 0.983381 -0.145809  0.108577 0.0452684 0.000666667
 0.985813 -0.147603  0.109772 0.0796433 0.000666667
 0.986198 -0.156562  0.107726 0.0504973 0.000666667
 0.983918 -0.152564  0.111017 0.0315692 0.000666667
 0.986472 -0.147793  0.111563 0.0622155 0.000666667
 0.983554 -0.148144  0.107244 0.0175272 0.000666667
  0.98394 -0.148461  0.111368 0.0310951 0.000666667
 0.987443 -0.150833  0.109231 0.0468871 0.000666667
 0.98757 -0.15176 0.111525 0.0650394 0.000666667
 0.987462 -0.153823  0.108139 0.0460509 0.000666667
 0.980938 -0.151047  0.108449 0.00943247 0.000666667
 0.985402 -0.148046  0.109024 0.0432677 0.000666667
 0.986281 -0.147607  0.112739 0.0454824 0.000666667
 0.983834 -0.153441  0.108269 0.0458067 0.000666667
 0.987295 -0.150642  0.112707 0.0261268 0.000666667
 0.986243 -0.152211  0.108507 0.0191821 0.000666667
 0.985604 -0.154081  0.109847 0.0549844 0.000666667
 0.986751 -0.155157  0.108182 0.0516921 0.000666667
 0.986318 -0.150019  0.108512 0.0161486 0.000666667
 0.983854 -0.151717  0.109285 0.0119806 0.000666667
0.986488 -0.14912 0.106342 0.084551 0.000666667
0.985586 -0.14438 0.106938 0.0797883 0.000666667
 0.984748 -0.152154  0.105575 0.0481171 0.000666667
 0.987697 -0.147198  0.107487 0.0911335 0.000666667
0.987772 -0.14827  0.11334 0.0612526 0.000666667
  0.98392 -0.147583  0.112045 0.0627115 0.000666667
 0.982085 -0.154765  0.106082 0.0574212 0.000666667
 0.985746 -0.151061  0.111639 0.052594 0.000666667
 0.985803 -0.151868   0.10716 0.0284271 0.000666667
 0.985223 -0.152064  0.111703 0.0438595 0.000666667
 0.981063 -0.149461  0.107382 0.0272474 0.000666667
 0.989453 -0.143284  0.105437 0.132539 0.000666667
 0.988106 -0.148044  0.105916 0.163563 0.000666667
  0.98898 -0.150728  0.105683 0.0659552 0.000666667
 0.990388 -0.150671  0.105554 0.0720152 0.000666667
 0.986216 -0.149851  0.108964 0.0853551 0.000666667
 0.983227 -0.152225  0.111789 0.0399866 0.000666667
  0.98748 -0.150873  0.110987 0.0479426 0.000666667
 0.983734 -0.152094  0.111232 0.048969 0.000666667
 0.984047 -0.152225  0.109571 0.00621713 0.000666667
 0.980491 -0.148401  0.110165 0.0404882 0.000666667
  0.98453 -0.151856  0.110668 0.0388025 0.000666667
 0.986132 -0.153948  0.109464 0.0593644 0.000666667
 0.984544 -0.150375  0.109564 0.0600769 0.000666667
 0.985853 -0.151566  0.106145 0.0402015 0.000666667
 0.984771 -0.150352   0.10749 0.0421011 0.000666667
 0.986446 -0.145316  0.112553 0.0618245 0.000666667
 0.981797 -0.150233  0.108258 0.0245613 0.000666667
 0.981873 -0.153335  0.107033 0.0373107 0.000666667
 0.985402 -0.151534  0.107657 0.0461548 0.000666667
 0.984415 -0.155723  0.105316 0.0287969 0.000666667
 0.987284 -0.147339  0.106292 0.054338 0.000666667
 0.985758 -0.150594  0.104632 0.0352385 0.000666667
 0.986507 -0.151809  0.110992 0.0312783 0.000666667
0.987212 -0.15208 0.112267 0.040672 0.000666667
 0.984787 -0.148494   0.10699 0.052759 0.000666667
 0.986618 -0.153351  0.104787 0.0745512 0.000666667
 0.986363 -0.150025  0.112538 0.0332361 0.000666667
 0.986202 -0.146546  0.108543 0.0577702 0.000666667
 0.985199 -0.148009  0.108124 0.0598228 0.000666667
 0.984185 -0.148448  0.109373 0.0543709 0.000666667
 0.978476 -0.151372  0.109009 0.00535373 0.000666667
 0.986798 -0.153787  0.105843 0.0561966 0.000666667
 0.989319 -0.148933  0.109786 0.0549297 0.000666667
 0.988146 -0.149958  0.110339 0.0487919 0.000666667
 0.983379 -0.153539  0.108693 0.0379764 0.000666667
 0.982358 -0.151978  0.108997 0.0316377 0.000666667
 0.985042 -0.151574  0.113633 0.0492308 0.000666667
 0.982493 -0.150225  0.107756 0.0190807 0.000666667
 0.981674 -0.151716  0.108315 0.0517548 0.000666667
  0.98855 -0.150242  0.106893 0.0699736 0.000666667
0.988314 -0.14787 0.111986 0.0347285 0.000666667
 0.983247 -0.154115  0.105455 0.0337489 0.000666667
 0.985557 -0.152458  0.110082 0.0461582 0.000666667
 0.984918 -0.145251   0.10928 0.0404505 0.000666667
 0.988688 -0.150797   0.10713 0.0617151 0.000666667
  0.98364 -0.156761  0.104426 0.0460027 0.000666667
 0.984683 -0.147321  0.111962 0.0483336 0.000666667
 0.980146 -0.155327  0.104714 0.0450383 0.000666667
 0.983995 -0.145511  0.107565 0.053926 0.000666667
 0.991173 -0.156269  0.123785 0.0947112 0.000666667
 0.982614 -0.150437  0.108634 0.0186622 0.000666667
 0.986551 -0.146476  0.102084 0.0969315 0.000666667
  0.98316 -0.146183  0.109031 0.0259214 0.000666667
 0.986949 -0.150708  0.107887 0.0515085 0.000666667
 0.983253 -0.151212  0.109214 0.0533786 0.000666667
 0.986307 -0.148017  0.112908 0.0510388 0.000666667
 0.988169 -0.147821  0.106375 0.0529784 0.000666667
 0.980799 -0.148067  0.109683 0.0123652 0.000666667
0.986722 -0.14827 0.112009 0.0469114 0.000666667
  0.97858 -0.151723  0.107333 0.00498011 0.000666667
 0.984679 -0.152703  0.108305 0.000975617 0.000666667
 0.983733 -0.153065  0.109737 0.0320739 0.000666667
 0.983966 -0.148719  0.105765 0.0319204 0.000666667
0.986495  -0.1456 0.106123 0.046461 0.000666667
0.984493 -0.14678 0.105392 0.0748539 0.000666667
 0.986635 -0.145842  0.109544 0.0340731 0.000666667
 0.986098 -0.151285  0.108742 0.0545406 0.000666667
 0.989371 -0.149338  0.104916 0.158146 0.000666667
 0.984699 -0.150824  0.107441 0.025273 0.000666667
 0.986709 -0.153331  0.108572 0.0203612 0.000666667
 0.982583 -0.153361  0.109594 0.0173961 0.000666667
 0.985548 -0.155129  0.106607 0.0497855 0.000666667
 0.98513 -0.14972 0.114256 0.0569985 0.000666667
 0.985253 -0.152177  0.111124 0.0410064 0.000666667
 0.980795 -0.150524  0.110588 0.0238341 0.000666667
 0.987614 -0.148279  0.112292 0.0430231 0.000666667
 0.981436 -0.153859   0.10869 0.0384529 0.000666667
  0.98374 -0.148391  0.106387 0.0175325 0.000666667
  0.98786 -0.150079  0.112459 0.0585893 0.000666667
 0.986131 -0.147385  0.108972 0.0478329 0.000666667
 0.985608 -0.145864  0.105472 0.0693437 0.000666667
 0.990048 -0.146382  0.107536 0.0439722 0.000666667
 0.983841 -0.149944  0.107856 0.0189329 0.000666667
 0.985916 -0.143474  0.108129 0.0541948 0.000666667
 0.982026 -0.147916  0.109174 0.0388503 0.000666667
 0.990061 -0.149853  0.105994 0.076553 0.000666667
 0.984452 -0.147461   0.11032 0.0256113 0.000666667
 0.987379 -0.152052  0.108975 0.0627285 0.000666667
 0.985841 -0.154027  0.109461 0.0454341 0.000666667
 0.984231 -0.151407  0.107826 -0.00120216 0.000666667
 0.986942 -0.144076  0.106285 0.0545531 0.000666667
 0.985869 -0.152068  0.104176 0.0566989 0.000666667
 0.991427 -0.145632  0.105152 0.16459 0.000666667
0.986521 -0.14999 0.108615 0.0551604 0.000666667
0.984025 -0.14484 0.108454 0.0621802 0.000666667
 0.981455 -0.151764  0.106623 0.0533919 0.000666667
 0.988694 -0.150563   0.11078 0.0503675 0.000666667
 0.990141 -0.151088  0.106534 0.0744346 0.000666667
 0.990674 -0.144723  0.108897 0.166851 0.000666667
 0.981537 -0.146859   0.10799 0.0722223 0.000666667
 0.990011 -0.152162  0.106774 0.0569188 0.000666667
 0.985737 -0.145889  0.109848 0.0398411 0.000666667
 0.988638 -0.150018  0.110479 0.0303728 0.000666667
 0.989393 -0.150141  0.110971 0.0434049 0.000666667
  0.98362 -0.148303  0.107241 0.0590708 0.000666667
 0.988247 -0.149528  0.110732 0.0443574 0.000666667
 0.980892 -0.153331  0.106442 0.000898503 0.000666667
  0.98509 -0.149562  0.107551 0.0826674 0.000666667
 0.987448 -0.147225  0.107763 0.051161 0.000666667
 0.981099 -0.152028  0.110163 0.0226366 0.000666667
 0.986281 -0.152561  0.109164 0.0268419 0.000666667
 0.986198 -0.148023  0.108248 0.0476399 0.000666667
 0.985541 -0.147869  0.107565 0.0358987 0.000666667
 0.986281 -0.149184  0.106429 0.0384538 0.000666667
0.986701 -0.14701 0.105238 0.0554389 0.000666667
 0.987133 -0.152862   0.10774 0.0662605 0.000666667
 0.986757 -0.153226  0.108004 0.0484729 0.000666667
 0.986751 -0.144579  0.107887 0.0548059 0.000666667
 0.984373 -0.144622  0.109256 0.0117023 0.000666667
   0.9861 -0.150636  0.109093 0.0513089 0.000666667
 0.985356 -0.151178  0.107601 0.0466589 0.000666667
  0.98522 -0.150813  0.111713 0.0227564 0.000666667
 0.982213 -0.150789  0.108237 0.0185132 0.000666667
 0.983955 -0.151008  0.105564 0.0567037 0.000666667
 0.986828 -0.150208  0.105602 0.0859824 0.000666667
0.979617 -0.15298 0.110403 0.00948474 0.000666667
 0.984913 -0.151483  0.107674 0.0721137 0.000666667
 0.983524 -0.150156  0.109164 0.00557802 0.000666667
 0.985346 -0.147963  0.109078 0.0245305 0.000666667
 0.987704 -0.151202  0.109596 0.0536544 0.000666667
 0.986246 -0.145792  0.106548 0.0663363 0.000666667
 0.983913 -0.152028  0.108137 0.00178399 0.000666667
 0.986571 -0.154752  0.107494 0.0633924 0.000666667
 0.984062 -0.147353  0.107188 0.030403 0.000666667
 0.987364 -0.148535  0.106192 0.0396296 0.000666667
 0.989123 -0.148511  0.107733 0.0722903 0.000666667
0.982456 -0.14805 0.107916 0.0548881 0.000666667
 0.985248 -0.152149  0.108302 0.0185434 0.000666667
 0.986325 -0.144025  0.104105 0.0683135 0.000666667
  0.98296 -0.144944  0.108836 0.0718485 0.000666667
 0.984866 -0.146879  0.107733 0.0760623 0.000666667
 0.983576 -0.149712  0.109697 0.0233121 0.000666667
 0.988738 -0.149276  0.105956 0.0610895 0.000666667
0.982851 -0.14969 0.104041 0.0386405 0.000666667
 0.984277 -0.147709  0.109679 0.0131234 0.000666667
  0.98481 -0.147696  0.110267 0.0388681 0.000666667
 0.983574 -0.151645  0.107491 0.00810815 0.000666667
 0.987476 -0.150365   0.11072 0.026204 0.000666667
   0.9822 -0.153405  0.105216 0.00427495 0.000666667
 0.983338 -0.146343  0.109608 0.056446 0.000666667
 0.983814 -0.150054  0.108732 0.0351816 0.000666667
0.979613 -0.15021 0.106127 0.0515492 0.000666667
 0.986901 -0.148297  0.113874 0.0414406 0.000666667
 0.984716 -0.151588   0.11236 0.0440058 0.000666667
 0.981109 -0.151559  0.106177 0.0364461 0.000666667
 0.986143 -0.149499  0.106255 0.0217414 0.000666667
 0.987125 -0.146982  0.109783 0.0338323 0.000666667
 0.988268 -0.153818  0.108293 0.0595042 0.000666667
 0.981601 -0.148941  0.107009 0.0365306 0.000666667
 0.984733 -0.148174  0.105878 0.0353579 0.000666667
 0.984933 -0.149482  0.107422 0.045031 0.000666667
 0.983874 -0.147802  0.107719 0.033671 0.000666667
  0.98716 -0.152936  0.107917 0.0483417 0.000666667
 0.988071 -0.152998  0.107912 0.0411416 0.000666667
0.985822  -0.1527 0.107401 0.0439052 0.000666667
 0.985841 -0.150496  0.110238 0.060889 0.000666667
 0.986091 -0.150242  0.110045 0.0655037 0.000666667
 0.990333 -0.147377   0.10357 0.0505166 0.000666667
 0.987194 -0.150366  0.113323 0.0486214 0.000666667
  0.98252 -0.151252  0.107977 0.0261115 0.000666667
 0.992625 -0.147135  0.105981 0.167532 0.000666667
 0.986957 -0.148549  0.112864 0.0510663 0.000666667
 0.983936 -0.148675  0.109183 0.0418136 0.000666667
 0.984871 -0.153678   0.10541 0.0317957 0.000666667


==> output_ims_3_3_3_1/initial_distribution.txt <==
0
 0.981403 -0.149867  0.167261 -0.10592 0.000666667
   1.03018 -0.0784269    0.13814 -0.0365983 0.000666667
 0.957652 -0.154031  0.150892 0.0724106 0.000666667
 0.971548 -0.115927 0.0297182 -0.0913024 0.000666667
  1.07222 -0.161592  0.196699 -0.0573354 0.000666667
  1.00147 -0.094643  0.203086 -0.0517632 0.000666667
 0.988952 -0.138848 0.0665606 0.0164143 0.000666667
 0.982825 -0.158941  0.121846 0.00761895 0.000666667
 0.962081 -0.128083     0.157 -0.0721719 0.000666667
 0.991142 -0.194435  0.154365 -0.0298014 0.000666667
  0.94505 -0.179514  0.147695 0.021069 0.000666667
 0.987078 -0.151817  0.161526 -0.0609418 0.000666667
 0.961898 -0.162277  0.122396 -0.164096 0.000666667
 0.973531 -0.169013 0.0955153 0.0656166 0.000666667
 0.964624 -0.150367  0.132087 0.0745988 0.000666667
 0.960385 -0.186566  0.145652 0.0173343 0.000666667
   0.96475 -0.0749892   0.136336 0.016256 0.000666667
   1.05373 -0.0799412   0.144818 -0.166327 0.000666667
 0.969729 -0.149593 0.0991452 0.154999 0.000666667
  1.00815 -0.145721  0.163251 0.0316991 0.000666667
 0.960576 -0.129157  0.104838 0.046536 0.000666667
 0.975947 -0.144682   0.12229 -0.0261562 0.000666667
 0.986881 -0.106633 0.0868656 0.00711297 0.000666667
 0.942317 -0.123369 0.0876654 -0.141344 0.000666667
 0.957934 -0.200382  0.121604 -0.18146 0.000666667
  0.967361 -0.0886991   0.119037 -0.00679216 0.000666667
 0.948466 -0.174096  0.142502 0.122591 0.000666667
 0.999275  -0.11249 0.0682694 0.00177252 0.000666667
  1.01293 -0.144804 0.0869812 0.172506 0.000666667
0.928122 -0.16283 0.120931 0.0186829 0.000666667
 0.975443 -0.190668  0.118219 0.185349 0.000666667
 0.903871 -0.137664  0.110265 -0.0979302 0.000666667
 0.999361 -0.154922   0.15828 -0.0333687 0.000666667
 0.958171 -0.140144  0.152726 0.129566 0.000666667
 0.987832 -0.117502  0.117423 0.181969 0.000666667
  1.02339 -0.210496  0.119274 0.0898717 0.000666667
 0.984955 -0.158291  0.120201 0.0164979 0.000666667
 0.993957 -0.144028 0.0815409 0.176486 0.000666667
  0.994191 -0.0799706   0.119491 0.249052 0.000666667
 0.936132 -0.169723 0.0324677 0.0494339 0.000666667
 0.968308 -0.125989  0.145917 -0.155226 0.000666667
 0.940339 -0.155576 0.0736197 -0.0499362 0.000666667
  1.01513 -0.157991   0.10989 0.147112 0.000666667
 0.976354 -0.164913  0.120903 -0.12838 0.000666667
 0.960023 -0.121014 0.0865559 -0.0506068 0.000666667
  1.00213 -0.120993  0.146391 0.0310173 0.000666667
 0.935535 -0.142734  0.125132 -0.0922995 0.000666667
  1.04609 -0.166289  0.131903 0.0422007 0.000666667
 0.947697 -0.147602 0.0908529 0.0189195 0.000666667
   1.0232 -0.131388  0.104512 0.0846979 0.000666667
   1.01103 -0.0764729    0.12882 -0.102926 0.000666667
  0.952569 -0.0795866  0.0789157 -0.0248183 0.000666667
 0.982653 -0.121938 0.0928219 -0.0675597 0.000666667
 0.972773 -0.107732 0.0991073 -0.101211 0.000666667
 0.957256 -0.179177   0.11896 -0.298475 0.000666667
 0.929393 -0.120353  0.177256 0.110972 0.000666667
  0.979689 -0.0997072   0.152803 -0.0662178 0.000666667
 0.995426 -0.105984  0.135328 -0.0990196 0.000666667
 0.938357 -0.144003  0.152674 -0.00264562 0.000666667
  1.02694 -0.107219 0.0817739 0.0479851 0.000666667
  1.00263 -0.113108  0.201483 -0.0662949 0.000666667
 0.982925 -0.134769  0.132845 -0.271319 0.000666667
0.986696 -0.16099  0.15071 -0.110815 0.000666667
 0.998857 -0.121005 0.0722761 0.11591 0.000666667
 0.974435 -0.125908  0.133638 -0.139702 0.000666667
 0.929618 -0.114135  0.133567 -0.0284428 0.000666667
    1.0104 -0.0574467   0.118837 0.0446007 0.000666667
 0.989923 -0.115627  0.155439 0.135818 0.000666667
 0.983213 -0.143824 0.0830224 -0.0674644 0.000666667
 0.971361 -0.136179  0.147778 0.119302 0.000666667
 0.997356  -0.16457 0.0967853 -0.0745705 0.000666667
 0.963138 -0.118877  0.103707 -0.00453168 0.000666667
  0.95098 -0.117962  0.165178 0.0778874 0.000666667
 0.975546 -0.126394  0.136371 0.0534295 0.000666667
 0.989349 -0.102457   0.12352 0.185607 0.000666667
  0.901336 -0.0928399   0.173173 0.0571652 0.000666667
 0.995826 -0.149595  0.128844 -0.0106578 0.000666667
 0.952395 -0.133701 0.0824866 0.00845684 0.000666667
  0.942145 -0.0815509   0.142285 -0.0539328 0.000666667
 0.969685 -0.129286  0.133697 0.0383548 0.000666667
 0.986612 -0.195353  0.104137 0.043889 0.000666667
 0.976249 -0.111089 0.0912384 0.066117 0.000666667
 0.992535 -0.122848  0.143526 0.0856106 0.000666667
   1.0448 -0.161601  0.161942 -0.0395391 0.000666667
 0.930035 -0.157985  0.149834 0.0392143 0.000666667
  0.978635 -0.0971098   0.114014 0.0263478 0.000666667
 0.986451 -0.158869  0.150426 0.0098466 0.000666667
  1.03822 -0.117482  0.146607 0.158928 0.000666667
 0.961264 -0.153686  0.118187 -0.0523945 0.000666667
 0.954039 -0.163008 0.0921206 0.0296 0.000666667
 0.929303 -0.148904  0.112907 0.0789249 0.000666667
 0.973602 -0.176905  0.140521 0.16951 0.000666667
 0.964952 -0.158948  0.132016 0.0902307 0.000666667
 0.956337 -0.114743 0.0811339 -0.130565 0.000666667
 0.983425 -0.178826   0.14558 0.0476635 0.000666667
  1.00501 -0.149264  0.124105 -0.0839629 0.000666667
 0.909305 -0.129535 0.0880395 0.045421 0.000666667
 0.927416 -0.118469  0.115026 0.0448581 0.000666667
 0.945037 -0.136603 0.0595171 -0.0136657 0.000666667
 0.986702 -0.160861  0.138611 -0.214379 0.000666667
0.951836  -0.1646 0.108081 0.0379663 0.000666667
  0.98256 -0.153553 0.0483796 -0.0499492 0.000666667
  0.921084 -0.0614997   0.140617 -0.0277095 0.000666667
 0.978895 -0.138849 0.0917057 -0.030747 0.000666667
 0.937522 -0.171308 0.0908409 -0.0591807 0.000666667
  0.984812 -0.0989166   0.118168 0.0183075 0.000666667
 0.911667 -0.123299  0.122413 0.0652766 0.000666667
  1.00992 -0.186861  0.131009 0.101457 0.000666667
 0.977557 -0.118225  0.130608 0.0650026 0.000666667
  0.982525 -0.0817342  0.0887773 0.0444962 0.000666667
 0.970125 -0.122932  0.158245 -0.0665994 0.000666667
 0.936539 -0.116963   0.13583 0.121554 0.000666667
  1.01494 -0.162189   0.14785 -0.0118766 0.000666667
0.932989 -0.11802 0.156024 0.100769 0.000666667
 0.974096 -0.117167  0.106497 0.0290751 0.000666667
 0.947875 -0.153408  0.119326 0.0292272 0.000666667
 0.932203 -0.167277  0.115616 -0.0587729 0.000666667
  0.984993 -0.0792994   0.139681 0.0596322 0.000666667
  0.962334 -0.0930569   0.106881 0.0948099 0.000666667
 0.928476 -0.110987  0.105313 -0.00241917 0.000666667
   1.05684 -0.0862435   0.118512 0.0631096 0.000666667
 0.991038 -0.183309  0.143193 0.0143553 0.000666667
  0.99524 -0.144703  0.118296 -0.0457314 0.000666667
 0.947507 -0.133029 0.0985097 -0.0385211 0.000666667
  0.981301 -0.0563087   0.099885 0.0177335 0.000666667
  1.01485  -0.14441 0.0994194 -0.0207775 0.000666667
 0.955701 -0.137578  0.123508 0.100659 0.000666667
 0.944095 -0.132841  0.106968 -0.0429314 0.000666667
 0.964108 -0.157824 0.0861934 0.0868276 0.000666667
 0.963429 -0.122273   0.17123 -0.0129193 0.000666667
  1.03552 -0.120374  0.176979 -0.167089 0.000666667
 0.979899 -0.137969  0.131351 -0.126706 0.000666667
  1.01666 -0.105244  0.118007 0.0888809 0.000666667
 0.966941 -0.121443  0.109347 -0.0751279 0.000666667
   1.01302 -0.0910141   0.116093 -0.0712568 0.000666667
  1.00275 -0.112981  0.119035 -0.00465252 0.000666667
 0.970237 -0.134826  0.124475 -0.0808167 0.000666667
  0.97202 -0.148348  0.144322 -0.0560543 0.000666667
 0.996764 -0.152793 0.0958512 0.137759 0.000666667
0.971507 -0.14547 0.131605 0.113705 0.000666667
 1.00593 -0.12899 0.118291 -0.1529 0.000666667
 0.952037 -0.135003 0.0898434 0.0127489 0.000666667
 0.994425 -0.148251 0.0660299 -0.148573 0.000666667
 0.949927 -0.157863  0.146163 -0.106176 0.000666667
 0.986866 -0.167643 0.0880445 -0.0557332 0.000666667
 0.984202 -0.114476  0.121707 0.089817 0.000666667
  1.00181 -0.158185   0.15974 0.0241276 0.000666667
   0.9492 -0.133361  0.157987 0.223387 0.000666667
 0.996624 -0.137914   0.10845 -0.161237 0.000666667
 0.948525 -0.135078 0.0941734 0.015813 0.000666667
  1.04392 -0.107905  0.104616 -0.112574 0.000666667
 1.03366 -0.11898 0.183123 0.101356 0.000666667
 0.930915 -0.141034   0.14037 0.0472312 0.000666667
 0.979586 -0.145048  0.128973 -0.0661945 0.000666667
 0.966926 -0.181158  0.131632 0.0532699 0.000666667
 0.958097 -0.161489 0.0501268 -0.0273367 0.000666667
 0.991378 -0.137808 0.0944643 -0.115608 0.000666667
 0.985556 -0.167259 0.0891919 0.0306784 0.000666667
  0.95454 -0.125745  0.136236 -0.105699 0.000666667
  1.03159 -0.102263  0.128018 0.0296221 0.000666667
 0.996974 -0.092932 0.0878105 0.0877051 0.000666667
 0.984504 -0.151939  0.129929 -0.0949781 0.000666667
 0.997471 -0.126026 0.0722003 0.116901 0.000666667
  0.91026 -0.146038 0.0839742 0.0691981 0.000666667
 0.964534 -0.150795 0.0949608 -0.0866422 0.000666667
  0.960404 -0.0809582  0.0942613 0.0392904 0.000666667
  1.02995 -0.129636  0.144877 -0.0083309 0.000666667
 0.984169 -0.119002  0.147456 0.0721166 0.000666667
 0.961244 -0.120789  0.139202 0.189342 0.000666667
 0.954766 -0.133687 0.0978631 0.117096 0.000666667
  1.03372 -0.153417  0.146276 -0.0479133 0.000666667
  1.04368 -0.111402  0.118619 -0.0602163 0.000666667
  0.965392 -0.0554022  0.0858017 0.0600495 0.000666667
 0.936298 -0.147005  0.134893 -0.0186748 0.000666667
 0.941265 -0.115826  0.157927 -0.0135134 0.000666667
 0.966782 -0.110471  0.115399 -0.0483343 0.000666667
 0.950369  -0.17746 0.0983019 -0.0181479 0.000666667
 0.957121 -0.187875  0.110377 -0.0554452 0.000666667
 0.986336 -0.111625  0.162994 0.148849 0.000666667
 1.01993 -0.13526 0.143394 0.144244 0.000666667
 0.985557 -0.132807  0.105229 -0.0199246 0.000666667
 0.984599 -0.143805  0.118115 -0.0112914 0.000666667
 0.987112 -0.104164 0.0910827 0.104057 0.000666667
 0.939264 -0.125998   0.15498 -0.0135123 0.000666667
0.990055 -0.11242 0.134098 -0.060173 0.000666667
 0.961559 -0.152275  0.106814 0.043256 0.000666667
   0.98965 -0.0973609  0.0764943 0.0701952 0.000666667
 0.913907 -0.128069   0.15415 0.107724 0.000666667
 0.956434 -0.146702  0.125099 0.112751 0.000666667
 0.970695 -0.131186 0.0768511 -0.0826226 0.000666667
 0.974504 -0.091252  0.116959 0.0390248 0.000666667
0.949835 -0.15778 0.110334 0.334544 0.000666667
0.991657 -0.16801 0.183919 -0.0233011 0.000666667
 0.968606 -0.186258  0.108735 0.0560994 0.000666667
 0.918512 -0.167962  0.142662 0.0607282 0.000666667
  1.02344 -0.167339  0.139412 -0.0610282 0.000666667
 0.986021 -0.159303  0.117035 0.146397 0.000666667
 0.941922 -0.157284  0.129413 0.00446812 0.000666667
 0.929137 -0.111726  0.106599 0.107426 0.000666667
 0.993331 -0.105511  0.133748 0.0954558 0.000666667
 0.948398 -0.120997  0.163091 0.0966008 0.000666667
 0.908723  -0.18222 0.0709837 0.0301856 0.000666667
 0.960821 -0.175133  0.116404 -0.0368056 0.000666667
  0.94761 -0.167494  0.155992 0.0257141 0.000666667
  0.99783 -0.124465  0.108729 0.0803676 0.000666667
 0.933425 -0.143165 0.0653207 -0.266195 0.000666667
 0.944776 -0.115179  0.140504 -0.145288 0.000666667
 0.970552 -0.157078  0.146444 -0.0175917 0.000666667
  0.92611 -0.144752 0.0993188 0.134991 0.000666667
  1.01074 -0.107053  0.110679 -0.0260209 0.000666667
 0.980985 -0.167707 0.0788343 0.071605 0.000666667
 0.984466 -0.128923  0.118827 0.0376515 0.000666667
 0.995891 -0.104812  0.115473 0.076484 0.000666667
 0.942936 -0.122325  0.104345 -0.00898664 0.000666667
 0.962112 -0.131468  0.130769 -0.0357307 0.000666667
 0.896125 -0.143985   0.16728 -0.058285 0.000666667
 0.959628 -0.153047  0.166506 -0.042206 0.000666667
0.976815 -0.10395 0.104759 -0.101467 0.000666667
 0.972538 -0.125171  0.100479 -0.121617 0.000666667
 0.963225 -0.167796  0.179173 0.0897943 0.000666667
  0.972888 -0.0648463   0.130903 0.220834 0.000666667
 0.962396 -0.157204  0.149628 -0.146523 0.000666667
 0.962983 -0.117188  0.126242 -0.107172 0.000666667
 0.958796 -0.166967  0.141705 0.00305448 0.000666667
 0.937094 -0.163338 0.0544272 0.188419 0.000666667
  1.01282 -0.157051  0.143938 0.000577105 0.000666667
  0.94218 -0.127109  0.117932 0.00354817 0.000666667
 0.943353 -0.127068  0.130082 -0.263896 0.000666667
 0.963753 -0.112032  0.124521 -0.0679489 0.000666667
0.952737 -0.13095 0.173002 0.0403814 0.000666667
 0.990552 -0.104058  0.114582 -0.100707 0.000666667
 0.954381 -0.131533  0.141462 0.102095 0.000666667
  0.948956 -0.0945948   0.100864 -0.0510305 0.000666667
  0.988435 -0.0999501    0.11634 -0.167501 0.000666667
  0.97621 -0.108079  0.166869 -0.0892098 0.000666667
   0.96793 -0.0762483   0.120505 -0.0172406 0.000666667
  0.998453 -0.0771888   0.110609 0.130396 0.000666667
 0.985708 -0.128099 0.0594166 -0.104836 0.000666667
    0.948 -0.195674 0.0392607 -0.0811197 0.000666667
 0.917502 -0.106034 0.0748329 -0.1927 0.000666667
 0.932983 -0.191048  0.118327 -0.0116651 0.000666667
0.940783  -0.1742 0.126476 -0.0077455 0.000666667
  0.985193 -0.0963776   0.109003 -0.140143 0.000666667
0.977312 -0.10834  0.13065 0.0330851 0.000666667
 0.962926 -0.144648  0.042928 0.0832284 0.000666667
 0.939205 -0.125503 0.0967716 -0.125367 0.000666667
 0.980986 -0.181707  0.113333 0.0305019 0.000666667
 0.964301 -0.152339 0.0923563 0.0535933 0.000666667
 0.977458 -0.138771  0.125658 -0.0328621 0.000666667
 0.973887 -0.107522  0.100365 -0.0565875 0.000666667
 0.893135 -0.181524 0.0970216 -0.0200459 0.000666667
  1.01549 -0.178152  0.117392 0.093346 0.000666667
  0.954376 -0.0897579   0.162413 0.131455 0.000666667
 0.994509 -0.142748 0.0726116 -0.205107 0.000666667
 0.928046 -0.128907 0.0652589 -0.218651 0.000666667
 0.926311 -0.149051  0.108176 -0.0523622 0.000666667
 0.948082 -0.142617  0.116412 -0.0650195 0.000666667
 0.918895 -0.142983  0.194025 -0.00976526 0.000666667
  0.985018 -0.0847548   0.166991 0.122763 0.000666667
  1.00053 -0.113958  0.144858 0.0349889 0.000666667
 0.927723 -0.102688 0.0838494 0.04052 0.000666667
0.964872 -0.12363 0.121756 -0.0688153 0.000666667
 0.950791 -0.160106   0.12424 -0.101692 0.000666667
  1.02121 -0.155739  0.147785 -0.0160196 0.000666667
  0.993372 -0.0868135   0.174495 0.216441 0.000666667
 0.955773 -0.189769  0.167308 0.105467 0.000666667
 0.946665 -0.139562  0.110505 -0.00610857 0.000666667
  1.02755 -0.197604 0.0625721 0.0182731 0.000666667
  0.927527 -0.0974332   0.114367 -0.0348925 0.000666667
 0.974577 -0.142685 0.0789381 -0.0173369 0.000666667
  0.946806 -0.0949978   0.144382 0.111859 0.000666667
 0.937089 -0.157773  0.114378 0.245103 0.000666667
 0.997673 -0.128497  0.122086 -0.224306 0.000666667
 0.975682 -0.119955 0.0956854 0.0306827 0.000666667
 0.951821 -0.191255  0.106131 0.0564362 0.000666667
 0.970328 -0.189306 0.0898138 0.0783459 0.000666667
 0.945774 -0.200735  0.109889 -0.113471 0.000666667
 0.933435 -0.119236  0.137156 0.0070702 0.000666667
  0.935729 -0.0644695  0.0821972 0.0648951 0.000666667
 0.972609 -0.116331  0.123846 0.0370998 0.000666667
 0.990273 -0.166566 0.0723461 0.0748433 0.000666667
  1.00054 -0.156738   0.07182 0.130861 0.000666667
  0.98019 -0.178003 0.0683239 0.130535 0.000666667
  0.97618 -0.138065  0.121472 -0.153723 0.000666667
 0.946442 -0.107289     0.123 0.0461165 0.000666667
 0.997948 -0.223438  0.140599 -0.022642 0.000666667
 0.962359 -0.111149 0.0982194 -0.134584 0.000666667
 0.904073 -0.106217  0.130773 -0.0620458 0.000666667
 0.983054 -0.202672  0.150468 0.177412 0.000666667
 0.995635 -0.159321  0.153781 -0.00717524 0.000666667
 0.936605 -0.138489  0.162736 -0.126738 0.000666667
0.960536 -0.14393 0.144135 0.117985 0.000666667
   1.00562 -0.0410473  0.0842682 0.0788234 0.000666667
 0.974737 -0.167281  0.123292 -0.0213437 0.000666667
 0.978106 -0.147108  0.104606 0.111727 0.000666667
 0.923832 -0.146122  0.161386 0.0874876 0.000666667
0.989879 -0.12242 0.135316 0.0588653 0.000666667
 0.960733 -0.164664 0.0867103 0.0033637 0.000666667
 0.991603 -0.093288  0.101287 0.00195802 0.000666667
 0.986609 -0.119517  0.132716 0.0152525 0.000666667
 0.990697 -0.156403  0.102978 -0.0226958 0.000666667
 0.981068 -0.137874  0.101407 -0.177972 0.000666667
 0.955491 -0.146175  0.126633 -0.0507445 0.000666667
 0.987638 -0.147016  0.145429 -0.00591502 0.000666667
  0.98284 -0.134974   0.14042 -0.0767808 0.000666667
  0.93513 -0.169081  0.152409 -0.00683061 0.000666667
  0.96945 -0.135975 0.0955899 0.0105267 0.000666667
 0.998392 -0.204972  0.122552 0.0607119 0.000666667
 0.96166 -0.13484 0.139494 -0.0466816 0.000666667
 0.957055 -0.144095  0.148251 -0.138234 0.000666667
 0.971156  -0.18876 0.0858286 -0.0683199 0.000666667
  0.975722 -0.0998381  0.0998882 -0.115695 0.000666667
  1.00868 -0.115513  0.106509 -0.0455144 0.000666667
 0.940703 -0.189758  0.119153 -0.0220761 0.000666667
 0.993184 -0.149899   0.17208 -0.0193829 0.000666667
 0.979842 -0.175306 0.0866583 -0.0624213 0.000666667
 0.987169 -0.140885 0.0599046 -0.110274 0.000666667
  1.00507 -0.131779  0.126209 0.0196477 0.000666667
  1.00088 -0.165225 0.0891737 0.0101716 0.000666667
  0.98387 -0.148078  0.130372 0.132599 0.000666667
 0.965413 -0.138268 0.0800857 -0.141474 0.000666667
  1.00724  -0.12843 0.0940338 -0.0760311 0.000666667
 0.967724 -0.126471  0.140184 0.0216425 0.000666667
 0.931954 -0.132175   0.14893 0.255255 0.000666667
   1.02743 -0.0838164   0.133523 0.156972 0.000666667
 0.993981 -0.110043   0.13705 0.141139 0.000666667
  1.01905 -0.122905  0.105631 -0.0544632 0.000666667
  0.955658 -0.0396924  0.0888521 -0.0256844 0.000666667
 0.958277   -0.1816 0.0927494 0.000504527 0.000666667
  0.94723 -0.141354 0.0344096 0.102344 0.000666667
  1.00932 -0.101139 0.0629139 0.011543 0.000666667
 0.993224 -0.159114  0.161164 -0.139076 0.000666667
 0.972659 -0.116741  0.138787 0.234471 0.000666667
 0.949402 -0.146073  0.101193 -0.0760829 0.000666667
 0.948717 -0.119905  0.133043 0.153143 0.000666667
  1.02901 -0.153329  0.184071 0.121057 0.000666667
  0.98359 -0.128275  0.147823 0.115079 0.000666667
 0.984364  -0.11883 0.0990625 -0.0663344 0.000666667
   0.9587 -0.143139  0.133925 0.0157548 0.000666667
 0.990675 -0.142232  0.115976 -0.0994371 0.000666667
 0.972699 -0.165061  0.126586 0.00923935 0.000666667
 0.995981 -0.160219  0.132521 -0.0182465 0.000666667
  1.04145 -0.141535  0.141257 -0.0868237 0.000666667
 0.986054 -0.183651 0.0716704 -0.0135728 0.000666667
 0.996521 -0.090998 0.0847466 0.0869785 0.000666667
 0.988939 -0.119402  0.129572 0.00627139 0.000666667
 0.984681 -0.138894  0.110058 0.0992208 0.000666667
   0.95956 -0.0825136   0.106963 0.0757058 0.000666667
 0.914048 -0.122205  0.101631 -0.0823003 0.000666667
 0.994877 -0.131823  0.123733 -0.0190201 0.000666667
 0.964632 -0.139032  0.147419 -0.119212 0.000666667
 0.967882 -0.124924 0.0947081 0.0297393 0.000666667
  1.00216 -0.125368  0.143683 0.160141 0.000666667
 0.965263 -0.150959  0.113564 0.0385445 0.000666667
  0.98345 -0.141263  0.138179 0.0555962 0.000666667
  1.02247 -0.138461 0.0861046 -0.028996 0.000666667
 0.957589 -0.197739  0.150548 -0.000325262 0.000666667
  0.97236  -0.12411 0.0950078 0.0496058 0.000666667
 0.918126 -0.122227  0.122503 -0.0948884 0.000666667
 0.981915 -0.150137  0.145375 0.0616341 0.000666667
    1.0014 -0.0805826  0.0549223 0.263446 0.000666667
  1.00973 -0.122075 0.0902294 -0.0137327 0.000666667
 0.961152 -0.111866  0.124006 0.0264834 0.000666667
   0.99008 -0.0778394   0.135675 -0.0354363 0.000666667
 0.962795   -0.1591 0.0887468 0.020914 0.000666667
 0.997752 -0.149015  0.138175 0.0463941 0.000666667
 0.974554 -0.150928  0.118874 -0.0434003 0.000666667
  0.90655 -0.163032  0.129761 0.0741541 0.000666667
 0.942711 -0.157606  0.111359 0.0887633 0.000666667
 0.992431 -0.115447  0.132096 0.168413 0.000666667
 0.997787 -0.152689  0.137622 0.0282986 0.000666667
 0.975211 -0.130538  0.148249 0.0330711 0.000666667
 0.913994 -0.111606  0.208329 0.0246307 0.000666667
  1.01264 -0.163373  0.134066 0.134615 0.000666667
   1.0098 -0.111864 0.0959115 0.213034 0.000666667
 0.915475 -0.118134  0.124774 0.0118182 0.000666667
  1.02288 -0.136387  0.100211 0.116334 0.000666667
 0.972001 -0.125217    0.1596 0.0542346 0.000666667
  0.96749 -0.110988   0.15212 0.032094 0.000666667
 0.902108 -0.137487  0.122727 -0.126387 0.000666667
 0.950876 -0.161038  0.133557 0.0286352 0.000666667
  1.01642 -0.111935  0.131633 -0.22434 0.000666667
  1.02869 -0.171424 0.0782893 -0.0299536 0.000666667
 0.996241 -0.117618  0.140306 -0.13119 0.000666667
  0.951847 -0.0975338   0.113501 0.0764 0.000666667
 0.974004 -0.178005  0.151705 0.00687347 0.000666667
  1.02653 -0.118812  0.106705 -0.0781715 0.000666667
 0.937399 -0.163591 0.0768624 -0.0237966 0.000666667
 0.97217 -0.15708 0.102146 -0.216225 0.000666667
 0.982997 -0.175034  0.113029 0.0955286 0.000666667
 0.956553 -0.183848 0.0871316 -0.040748 0.000666667
  0.925329 -0.0972262   0.147988 0.038021 0.000666667
 0.979563 -0.158777  0.108307 0.0635302 0.000666667
 0.973723 -0.136028  0.118348 -0.100099 0.000666667
 0.990939 -0.122667  0.155813 0.12379 0.000666667
 0.935892 -0.147582 0.0680925 0.0161041 0.000666667
  1.00226 -0.157414   0.12895 -0.0938978 0.000666667
 0.969446 -0.191271  0.134889 0.0165865 0.000666667
 0.995395 -0.124947  0.150134 0.0624493 0.000666667
 0.979701 -0.149996   0.19795 -0.0972361 0.000666667
 0.955447 -0.179201  0.134399 0.0524693 0.000666667
 0.967249 -0.179782   0.14518 0.06975 0.000666667
  1.00814 -0.104852 0.0783251 -0.169472 0.000666667
 0.947764 -0.084572  0.108236 -0.0567855 0.000666667
 0.974598 -0.208696 0.0666907 -0.102374 0.000666667
0.972049 -0.18205 0.127589 0.264523 0.000666667
 0.972031 -0.166317  0.176196 -0.0350037 0.000666667
 0.983902 -0.144854  0.158453 0.0771523 0.000666667
 0.965879 -0.124841 0.0884135 0.113258 0.000666667
 0.966693 -0.154207 0.0775098 -0.10013 0.000666667
 0.978014 -0.146935  0.099394 0.0753402 0.000666667
 0.980581 -0.115316  0.130818 0.0218392 0.000666667
 0.979988 -0.170961  0.142854 0.266419 0.000666667
 0.961194 -0.123324 0.0563499 -0.0715681 0.000666667
 0.978373 -0.109645 0.0951545 -0.102633 0.000666667
 0.917458 -0.129371  0.137197 0.0808519 0.000666667
 0.975657 -0.138229  0.123418 0.00834325 0.000666667
0.969547 -0.11581 0.122377 0.0996711 0.000666667
 0.955527 -0.138825  0.167815 0.103267 0.000666667
 0.931781 -0.105753  0.129509 0.0245387 0.000666667
 0.993957 -0.118853  0.125169 -0.0784093 0.000666667
  0.964198 -0.0945888  0.0661878 -0.136508 0.000666667
 0.995909 -0.139753 0.0976142 0.0337003 0.000666667
 0.970708 -0.146864   0.12136 -0.0890132 0.000666667
 0.966052  -0.13097 0.0969384 -0.113878 0.000666667
  1.00403 -0.111061  0.145374 -0.0373856 0.000666667
0.989056 -0.10109 0.107168 0.419325 0.000666667
  0.99246 -0.191339 0.0553983 0.0168063 0.000666667
 0.976872 -0.150643 0.0870512 0.0840851 0.000666667
 0.966884 -0.079078  0.206657 0.0688392 0.000666667
 0.954971  -0.17329 0.0748376 0.0713431 0.000666667
 0.926814 -0.119923 0.0857116 -0.0943802 0.000666667
  1.00981 -0.121367  0.100486 0.148238 0.000666667
 0.982425 -0.186654  0.108525 -0.10932 0.000666667
  1.00341 -0.106467  0.173628 0.190723 0.000666667
 0.985137 -0.128355  0.128018 0.00131432 0.000666667
 0.949365 -0.121552  0.113244 -0.0333945 0.000666667
 0.966105 -0.186777 0.0864915 -0.0221878 0.000666667
  1.00007 -0.114572  0.103489 -0.0599256 0.000666667
  1.00034 -0.109175  0.139095 0.0715642 0.000666667
 0.987234 -0.126275  0.145439 0.1052 0.000666667
 0.977696 -0.130222  0.131164 0.105967 0.000666667
 0.969143 -0.122023  0.108939 0.0831418 0.000666667
 0.977589 -0.122473  0.119867 0.0677646 0.000666667
  1.00334 -0.157579  0.110108 -0.108939 0.000666667
 0.967457 -0.137755  0.143529 0.179483 0.000666667
  0.992389 -0.0635004   0.171939 0.0914541 0.000666667
  1.04704 -0.178343  0.103952 -0.191815 0.000666667
 0.922955 -0.154774 0.0939224 0.20644 0.000666667
  0.995359 -0.0999729  0.0796582 -0.130309 0.000666667
  1.01215 -0.137822  0.151791 0.194007 0.000666667
 0.97411 -0.11684  0.11533 0.0117943 0.000666667
  1.02784 -0.108496 0.0968368 -0.175679 0.000666667
 0.931778 -0.104578  0.168232 -0.0174069 0.000666667
  0.93508 -0.106825 0.0910533 -0.0913788 0.000666667
  0.99683 -0.103149 0.0699297 0.154097 0.000666667
  0.99667 -0.100309  0.120707 -0.0461635 0.000666667
  1.00374 -0.165181 0.0911176 0.13116 0.000666667
 0.965197 -0.157865  0.112804 0.0842462 0.000666667
 0.936538 -0.142495  0.141265 -0.124413 0.000666667
 0.966711 -0.140825 0.0771661 0.240353 0.000666667
  0.958805 -0.0843187  0.0790508 0.0419052 0.000666667
 0.951512 -0.122591 0.0688412 0.207176 0.000666667
 0.941773 -0.147751  0.116832 -0.225316 0.000666667
 0.940365  -0.11717 0.0905393 0.046697 0.000666667
   1.02985 -0.0802394   0.135004 0.00773898 0.000666667
  0.953293 -0.0508623   0.111072 0.0658857 0.000666667
 0.951992 -0.168264  0.157576 -0.0347432 0.000666667
  1.02192 -0.155051 0.0901505 0.0269602 0.000666667
 0.975608 -0.124844  0.123107 -0.11831 0.000666667
  0.97608 -0.153403  0.117838 -0.122504 0.000666667
 0.973529 -0.172071  0.155755 0.0935562 0.000666667
 0.960856 -0.165838 0.0938237 0.0205074 0.000666667
 0.981844 -0.106755  0.133312 0.0316121 0.000666667
 0.996633 -0.178414  0.132172 0.07964 0.000666667
  0.997787 -0.0972471   0.114516 -0.0313545 0.000666667
  1.02656 -0.175308   0.10597 -0.00488319 0.000666667
 0.970983 -0.148116  0.137055 0.0820783 0.000666667
  1.01752 -0.147802 0.0860534 -0.0297243 0.000666667
 0.960718 -0.165219  0.140127 0.0156894 0.000666667
 0.986192 -0.163687  0.119876 -0.0477434 0.000666667
  1.00033 -0.111162  0.105571 -0.007632 0.000666667
 0.962032 -0.109876 0.0961885 -0.0238456 0.000666667
 0.953479 -0.119132 0.0999981 0.0393775 0.000666667
 0.990877 -0.100851  0.119614 0.0379716 0.000666667
 0.980565 -0.134278   0.13433 -0.0248408 0.000666667
 0.938651 -0.187557  0.165043 -0.0676629 0.000666667
 0.996104 -0.100064  0.185229 -0.117589 0.000666667
 0.99341 -0.19888  0.10024 -0.0348184 0.000666667
 0.914866 -0.111207  0.118448 0.108082 0.000666667
 0.975472 -0.173582  0.123728 0.0921749 0.000666667
 0.982543 -0.131781  0.124199 -0.128048 0.000666667
 0.961836 -0.159379  0.108819 -0.167794 0.000666667
 0.948452 -0.167951 0.0646483 0.102874 0.000666667
  0.928814 -0.0971626   0.130993 -0.0830386 0.000666667
  0.956791 -0.0946217   0.137973 -0.139549 0.000666667
 0.982371 -0.164418  0.123464 -0.0154257 0.000666667
 0.972287 -0.135096  0.100358 -0.0748917 0.000666667
  1.10121 -0.175224  0.101185 0.0230421 0.000666667
  1.01423 -0.119463  0.165086 -0.166733 0.000666667
 0.935121 -0.178107 0.0854884 0.148165 0.000666667
  1.04303 -0.136281  0.123895 0.0792915 0.000666667
 0.950163 -0.170317 0.0953276 -0.0637851 0.000666667
  0.904166 -0.0743054   0.141212 0.0879002 0.000666667
  1.01944 -0.127923 0.0585854 0.110687 0.000666667
  0.990705 -0.0992632   0.115114 -0.10617 0.000666667
 0.956919 -0.115833  0.156282 -0.186507 0.000666667
 0.966581 -0.219683 0.0980784 -0.0349622 0.000666667
  0.97766 -0.129626  0.146196 -0.0239561 0.000666667
  0.968989 -0.0727505   0.132966 -0.0221646 0.000666667
 0.979257 -0.109403 0.0943567 0.0870345 0.000666667
 0.987898 -0.127096 0.0876804 -0.13042 0.000666667
  0.98597 -0.111452  0.143791 0.0230677 0.000666667
 0.970531 -0.161262  0.102242 0.0842923 0.000666667
 0.962509 -0.154853 0.0941851 0.076957 0.000666667
 0.960014 -0.150434  0.188788 0.0313845 0.000666667
 0.982664 -0.139825  0.145661 -0.260148 0.000666667
 0.973632 -0.187424   0.13268 -0.100942 0.000666667
 0.959532 -0.121068  0.109636 -0.0313478 0.000666667
 0.941509 -0.152196 0.0834788 -0.0232636 0.000666667
  0.968012 -0.0910053   0.120106 0.0410564 0.000666667
0.933702 -0.12205  0.12235 0.0555795 0.000666667
0.985224 -0.16371 0.186912 -0.0195232 0.000666667
  1.00593 -0.129102 0.0780571 -0.0318643 0.000666667
  1.01043 -0.113417  0.137294 -0.169795 0.000666667
  1.00737 -0.137211  0.162509 0.0633862 0.000666667
   1.0265 -0.155616  0.143407 0.00895005 0.000666667
 0.970898 -0.144292  0.129896 -0.153286 0.000666667
 0.922355 -0.146468  0.178976 -0.172526 0.000666667
  1.05013 -0.190304  0.113805 -0.020896 0.000666667
   1.01903 -0.0832055   0.122171 0.0352877 0.000666667
 0.987162 -0.108225  0.135145 0.0135789 0.000666667
  1.00025 -0.114916  0.117066 -0.00878213 0.000666667
  1.03173   -0.1576 0.0817715 0.165445 0.000666667
   0.9443 -0.115687  0.145507 -0.00838783 0.000666667
   1.0034 -0.145108  0.106455 -0.0909194 0.000666667
 0.996359 -0.136573  0.124009 -0.125894 0.000666667
 0.962242 -0.113944  0.104882 -0.0820991 0.000666667
  0.97535 -0.125451  0.104477 0.176006 0.000666667
 0.957242 -0.172848 0.0945102 -0.0150198 0.000666667
 0.956612 -0.123588 0.0945471 -0.0638172 0.000666667
 0.975157 -0.183172 0.0683235 -0.0997401 0.000666667
 0.931965 -0.149521 0.0859383 -0.0657777 0.000666667
  0.92116 -0.139006  0.135753 0.0299908 0.000666667
 0.966878 -0.176959  0.212704 -0.00746471 0.000666667
  0.934859 -0.0829367   0.153448 -0.0203557 0.000666667
 0.951546 -0.101155  0.168473 -0.139687 0.000666667
 0.929539 -0.121698 0.0929699 0.054494 0.000666667
 0.982399 -0.099009   0.13522 0.0511536 0.000666667
  0.951978 -0.0756734   0.117846 -0.0474537 0.000666667
0.990055 -0.20685 0.109544 -0.0945406 0.000666667
 0.98214 -0.13456 0.138052 -0.0907167 0.000666667
 0.992994 -0.144552   0.12829 -0.208662 0.000666667
 1.04371 -0.11613   0.1114 0.0275419 0.000666667
 0.970364 -0.150714  0.115374 -0.119134 0.000666667
  0.984699 -0.0755152   0.113508 0.179882 0.000666667
 0.948292 -0.185851 0.0537949 0.031419 0.000666667
 0.935106 -0.174256  0.123729 0.145595 0.000666667
   1.00368 -0.0767959   0.131631 -0.0709003 0.000666667
 0.980937 -0.190627  0.161692 -0.0606809 0.000666667
  1.01212 -0.105113  0.141593 0.158688 0.000666667
  1.01091 -0.109222 0.0700919 0.0107144 0.000666667
 0.982038 -0.116107  0.150879 -0.0789205 0.000666667
  1.01025 -0.109698  0.164636 0.0423819 0.000666667
 0.935001 -0.150056  0.127691 -0.180183 0.000666667
   0.95491 -0.0860113   0.140814 0.145029 0.000666667
  0.97127 -0.129037   0.13839 0.239659 0.000666667
 0.958788 -0.136036  0.137085 -0.0379943 0.000666667
 0.964051 -0.146502  0.168809 0.12062 0.000666667
  0.926324 -0.0951704   0.123194 0.00380373 0.000666667
 0.928747 -0.135373 0.0694935 0.0770093 0.000666667
 1.01873 -0.13567 0.132573 -0.10282 0.000666667
0.926436 -0.13061 0.150586 -0.07965 0.000666667
 0.996096 -0.110285 0.0917668 0.0778503 0.000666667
  1.00979 -0.152082  0.157295 -0.0709148 0.000666667
 0.965836 -0.174339 0.0822969 -0.115572 0.000666667
  0.950014 -0.0973695   0.134823 -0.0210035 0.000666667
 0.991145 -0.118901  0.116725 -0.0890552 0.000666667
 0.963434 -0.150201  0.140134 -0.116551 0.000666667
 0.933454 -0.104124  0.119969 -0.0918792 0.000666667
 0.987808 -0.156589 0.0914455 0.194412 0.000666667
   0.9427 -0.146005  0.158849 -0.0170796 0.000666667
0.952198  -0.1423 0.111455 0.0514871 0.000666667
 0.941119 -0.166605  0.107394 0.0503827 0.000666667
 0.975672 -0.151409  0.107784 0.024463 0.000666667
 0.949566 -0.133776  0.111475 -0.0785337 0.000666667
 0.977654 -0.135459  0.112322 0.0481514 0.000666667
  1.00096 -0.177175  0.118733 -0.0614033 0.000666667
  1.01673 -0.147359  0.173059 0.0359579 0.000666667
0.952416 -0.10658 0.113262 -0.0367316 0.000666667
  0.965879 -0.0895221   0.127382 0.198613 0.000666667
 0.967003  -0.16709 0.0753856 -0.147919 0.000666667
 0.943861 -0.154929  0.105852 -0.0747661 0.000666667
 0.993125 -0.129417 0.0976694 0.104114 0.000666667
 0.953322 -0.128158  0.121668 0.0971759 0.000666667
 0.971963 -0.148606  0.174667 -0.231351 0.000666667
  0.97049 -0.112517  0.116292 -0.103316 0.000666667
 0.995833 -0.110526  0.145245 -0.138837 0.000666667
 0.994018 -0.112418 0.0986601 -0.0440277 0.000666667
  0.936119 -0.0915389   0.125452 -0.0487836 0.000666667
 0.940856 -0.135811 0.0675031 0.0114573 0.000666667
  1.05087 -0.208942 0.0877865 0.14182 0.000666667
 0.968295 -0.132795  0.193932 -0.0574805 0.000666667
  1.00117 -0.127876  0.129177 -0.00524795 0.000666667
  0.990261 -0.0970087  0.0796622 -0.234431 0.000666667
 0.935617 -0.158775 0.0996228 -0.133541 0.000666667
 0.962097 -0.119605  0.105054 -0.0469499 0.000666667
 0.997436 -0.190491  0.179658 0.0241797 0.000666667
  1.01644 -0.110888   0.12598 -0.00318267 0.000666667
 0.958114 -0.158661  0.123059 0.0860933 0.000666667
 0.946046 -0.114919  0.154924 0.112135 0.000666667
  0.969506 -0.0877886   0.119233 0.0518392 0.000666667
  0.948553 -0.0880631   0.135498 0.0732424 0.000666667
 0.957094 -0.109694   0.13935 0.0618455 0.000666667
  1.00596 -0.162592  0.141604 0.0484648 0.000666667
  1.02252 -0.157345 0.0839999 0.0883195 0.000666667
  1.01061 -0.124068 0.0936909 0.133737 0.000666667
 0.970726 -0.183343  0.131873 -0.137251 0.000666667
 0.934025 -0.146878  0.114571 -0.042714 0.000666667
 0.986624 -0.144177   0.15599 0.0430135 0.000666667
 0.963867 -0.103242  0.167426 0.0472147 0.000666667
  0.97942 -0.122605  0.110015 -0.17547 0.000666667
0.968347 -0.17209 0.177285 -0.184348 0.000666667
 0.957305 -0.145083  0.178233 0.0923627 0.000666667
  1.01825 -0.157815  0.136495 -0.16789 0.000666667
 0.968237 -0.105568 0.0567573 -0.0593302 0.000666667
 0.989733 -0.136414  0.116351 -0.0555234 0.000666667
 0.986062 -0.152683   0.10551 0.0215313 0.000666667
 0.963819 -0.132912  0.107941 -0.0161244 0.000666667
  0.970162 -0.0948588   0.119536 -0.250804 0.000666667
 0.959779 -0.135372  0.084361 -0.156801 0.000666667
   0.95521 -0.0828709   0.141822 0.0865067 0.000666667
 0.930696 -0.128146  0.108342 0.0455244 0.000666667
 0.987127 -0.184668  0.124221 -0.0730251 0.000666667
 0.956751 -0.167472  0.152126 0.119187 0.000666667
 0.995161 -0.132253 0.0830361 -0.0486409 0.000666667
 0.969739 -0.119088   0.15079 -0.041077 0.000666667
  1.00595 -0.138731  0.113131 0.0977489 0.000666667
 0.985312 -0.166191  0.153348 -0.0849868 0.000666667
 0.943548 -0.157113  0.159112 -0.116379 0.000666667
  0.99883 -0.143794  0.068214 -0.0550798 0.000666667
 0.968678 -0.181264   0.09561 -0.0425622 0.000666667
0.981041 -0.13401 0.091979 0.0326158 0.000666667
 0.959097 -0.155852  0.104013 -0.00714178 0.000666667
 0.952702 -0.111936  0.165869 -0.0637429 0.000666667
 0.976973 -0.138613  0.180123 -0.2792 0.000666667
 0.958019 -0.117485 0.0536368 -0.146674 0.000666667
  1.01176 -0.172909  0.195832 -0.112222 0.000666667
0.966497 -0.15012 0.127974 0.0954561 0.000666667
 0.936878 -0.190233  0.151934 0.0517768 0.000666667
 0.947264 -0.116588  0.112482 -0.043571 0.000666667
  1.01212 -0.151417   0.14178 -0.180218 0.000666667
0.957853 -0.13333  0.12182 -0.142969 0.000666667
  0.93409 -0.111511  0.132157 -0.00725975 0.000666667
  1.02278 -0.138617  0.121623 -0.00620355 0.000666667
   0.92951 -0.0968268  0.0358805 0.0819567 0.000666667
 0.97541 -0.11532 0.125831 -0.0884583 0.000666667
  1.00569 -0.162806  0.176421 -0.11329 0.000666667
 0.968667 -0.137429  0.107541 -0.0297241 0.000666667
 0.985362 -0.120947  0.160091 -0.0974607 0.000666667
 0.961829 -0.130757  0.124083 0.0475909 0.000666667
  1.03232 -0.176841  0.122792 -0.117429 0.000666667
 0.988561 -0.147342  0.107125 0.192281 0.000666667
 0.962494 -0.158882  0.101169 -0.105049 0.000666667
 0.998352  -0.11228 0.0981955 0.0478618 0.000666667
0.972258 -0.11789 0.114575 -0.0850757 0.000666667
 0.962769 -0.077549  0.144199 -0.0616012 0.000666667
  1.00785 -0.197913 0.0962642 0.0654309 0.000666667
 0.923634 -0.134323  0.110314 -0.0893343 0.000666667
  0.99672 -0.172061 0.0732502 -0.128306 0.000666667
 0.913741 -0.166086  0.105751 0.0917271 0.000666667
 0.908458 -0.116312  0.112737 -0.104587 0.000666667
  1.01579 -0.171234  0.114902 -0.0917516 0.000666667
  1.00194 -0.131835  0.107872 -0.0790641 0.000666667
 0.962449 -0.129894 0.0757235 0.0607855 0.000666667
 0.97752 -0.13272  0.13219 -0.0944172 0.000666667
  0.945734 -0.0774321   0.120255 0.0358572 0.000666667
   0.93998 -0.0818421  0.0963647 0.078102 0.000666667
 0.948939 -0.142848 0.0908899 -0.039779 0.000666667
 0.958318 -0.122198  0.109111 0.0270291 0.000666667
 0.952442 -0.137185  0.101975 -0.0915047 0.000666667
  1.00539 -0.144682  0.114611 -0.102352 0.000666667
   0.9488 -0.115985  0.128511 -0.0502 0.000666667
 0.977842 -0.131803  0.166342 0.0616845 0.000666667
   1.03889 -0.0976199   0.153845 0.187782 0.000666667
 0.969703 -0.124477  0.108506 0.113705 0.000666667
 0.988017 -0.134043  0.112573 -0.0063403 0.000666667
  0.9874 -0.12653 0.130351 0.0453662 0.000666667
 0.935113 -0.178091  0.134296 -0.0581063 0.000666667
  1.04048 -0.145699 0.0721324 -0.0761118 0.000666667
  1.05012 -0.136487 0.0938032 -0.0305371 0.000666667
 0.929487 -0.139435  0.100615 0.116353 0.000666667
 0.946834 -0.121746 0.0386719 0.013969 0.000666667
   0.9781 -0.133516  0.149484 -0.0836844 0.000666667
  1.02045 -0.115455 0.0742691 0.0646219 0.000666667
 0.986169 -0.156377 0.0647089 0.143826 0.000666667
 0.933803 -0.170624  0.135001 -0.10866 0.000666667
 0.998535 -0.155427  0.135845 -0.0244051 0.000666667
   1.00939 -0.0468788   0.118671 0.0820567 0.000666667
 0.994001 -0.149198 0.0763334 -0.0967443 0.000666667
 0.964376 -0.135256 0.0841597 -0.102438 0.000666667
 0.992753 -0.173085 0.0597947 -0.0407571 0.000666667
 0.983172 -0.108687 0.0742753 0.0454324 0.000666667
 0.945744 -0.120761  0.138533 -0.0133801 0.000666667
 0.945376 -0.162838  0.109458 -0.0983647 0.000666667
 0.974166 -0.139395  0.105668 0.068525 0.000666667
 0.932322 -0.139573 0.0764627 -0.0540003 0.000666667
   1.00278 -0.0932813  0.0899363 -0.0411822 0.000666667
  0.95436 -0.192107  0.107932 0.0200355 0.000666667
  1.00551 -0.185666  0.116991 -0.0853646 0.000666667
 0.953183 -0.108638 0.0821262 0.0373563 0.000666667
 0.95542 -0.11804 0.121028 -0.0211633 0.000666667
 0.971305 -0.172267  0.073105 0.073224 0.000666667
 0.966329 -0.158505  0.165231 -0.0540527 0.000666667
 0.983184 -0.172462   0.10645 -0.15758 0.000666667
 0.991417 -0.121534 0.0723144 0.131613 0.000666667
 0.950345 -0.150844  0.094187 0.0224498 0.000666667
  1.01618 -0.121522  0.129772 0.241783 0.000666667
 0.992761 -0.165385  0.134343 0.00471472 0.000666667
  1.02426 -0.191793   0.18025 0.107258 0.000666667
 0.960811 -0.160446 0.0864519 -0.000148484 0.000666667
 0.980922  -0.10595 0.0532422 -0.107485 0.000666667
 0.990341 -0.120192 0.0892617 -0.189655 0.000666667
 0.971437 -0.137575  0.161752 0.0510722 0.000666667
  1.04127 -0.110506  0.123197 0.0151616 0.000666667
 0.976982 -0.134754  0.113851 0.0088424 0.000666667
 0.995204 -0.170566  0.109696 -0.0312108 0.000666667
  0.94546 -0.138756   0.13215 -0.0466035 0.000666667
  1.00847 -0.111416  0.154824 -0.0756741 0.000666667
 0.993652 -0.119958 0.0971051 -0.00818124 0.000666667
 0.979877 -0.128861 0.0946259 -0.0331013 0.000666667
 1.02294 -0.13362 0.127775 -0.246341 0.000666667
 0.983331 -0.146664  0.173067 -0.101899 0.000666667
  1.00767 -0.137681 0.0966777 -0.0025082 0.000666667
  0.968205 -0.0848198   0.163728 0.106955 0.000666667
 0.952727 -0.136099 0.0961812 -0.0473657 0.000666667
 0.978947 -0.183639  0.140751 0.0397208 0.000666667
 0.941828 -0.188447 0.0682816 -0.0184615 0.000666667
 0.986846 -0.113111  0.135681 -0.0212449 0.000666667
 0.947007 -0.152884 0.0748089 0.0589476 0.000666667
  1.02425 -0.153817 0.0933701 -0.132243 0.000666667
 0.951966 -0.127826  0.122919 -0.0153987 0.000666667
 0.946207 -0.140986 0.0847809 -0.0413405 0.000666667
 0.963389 -0.159701 0.0816749 0.140947 0.000666667
 0.977358 -0.100009 0.0691642 -0.0916703 0.000666667
   1.0192  -0.18395 0.0879979 0.0707675 0.000666667
 0.996794 -0.116359 0.0704334 0.0608406 0.000666667
 0.966954 -0.110336 0.0883543 0.0752441 0.000666667
 0.981311 -0.145927  0.110386 0.022186 0.000666667
  0.920727 -0.0902022    0.09644 0.0943873 0.000666667
  1.00307 -0.100956   0.11728 0.142262 0.000666667
  1.00945 -0.114093 0.0347554 0.135027 0.000666667
  0.972436 -0.0790169   0.107799 0.132033 0.000666667
 0.931103 -0.112584  0.146644 0.0825717 0.000666667
 0.927125 -0.133516  0.115845 -0.0492968 0.000666667
  0.976835 -0.0895915   0.130433 -0.155256 0.000666667
  1.01518 -0.114816 0.0850703 0.0916297 0.000666667
  1.00894 -0.134276  0.121889 0.0337876 0.000666667
  1.00414 -0.134762  0.135663 0.129903 0.000666667
 0.984243 -0.123465    0.1158 0.122724 0.000666667
  0.994885 -0.0960379   0.168407 0.191711 0.000666667
 0.914148 -0.178564  0.172016 -0.124221 0.000666667
 1.03558 -0.15926 0.123024 0.0550711 0.000666667
  0.94602 -0.131832 0.0876781 0.10638 0.000666667
 0.938375 -0.140513  0.115561 0.157879 0.000666667
  1.02584 -0.111714  0.117447 0.00359863 0.000666667
   0.99588 -0.0947407   0.168664 0.0268501 0.000666667
   1.0394 -0.153851 0.0841705 0.0556545 0.000666667
 0.980986 -0.136475  0.124454 -0.18995 0.000666667
  1.01541 -0.133133  0.109766 -0.0725373 0.000666667
 0.967867 -0.160111  0.118012 -0.00855719 0.000666667
 0.942439 -0.146105  0.123627 0.0595295 0.000666667
 0.979075 -0.163805  0.124954 0.118867 0.000666667
  0.918597 -0.0755873   0.134077 -0.0383599 0.000666667
  1.01234  -0.18229 0.0804646 0.0927022 0.000666667
 0.962206  -0.10691 0.0848527 -0.0952412 0.000666667
 0.999091 -0.150247  0.141126 -0.045252 0.000666667
 0.947016 -0.153155 0.0972228 0.13297 0.000666667
 0.985392 -0.148739  0.108847 0.0140754 0.000666667
  1.00808 -0.157675  0.153728 0.0237833 0.000666667
 0.921608 -0.146031  0.103709 -0.254144 0.000666667
 0.981041 -0.122307 0.0959775 0.132471 0.000666667
 0.987971 -0.103567  0.113729 0.0430631 0.000666667
 0.957646 -0.123023 0.0899365 -0.0315656 0.000666667
 0.993523 -0.129143  0.106446 -0.0155426 0.000666667
0.970401 -0.10574 0.120669 0.0417249 0.000666667
  0.976642 -0.0969068   0.123178 0.0154135 0.000666667
  1.07219 -0.162302  0.224098 -0.148449 0.000666667
 0.993015 -0.174101  0.114441 -0.13482 0.000666667
  0.996662 -0.0919439  0.0868393 0.132982 0.000666667
 0.982459 -0.116572  0.133852 0.000347671 0.000666667
 0.966251 -0.115268    0.1108 -0.093613 0.000666667
 0.941959 -0.168147 0.0937722 -0.0242493 0.000666667
 0.907734 -0.107896  0.107326 0.176327 0.000666667
 0.937717 -0.135389  0.123948 -0.181094 0.000666667
 0.976167 -0.149943 0.0975068 -0.0388316 0.000666667
  0.97457 -0.164247 0.0900182 -0.129738 0.000666667
   1.01317 -0.0976721  0.0670419 -0.00487914 0.000666667
 0.957153 -0.109525  0.173313 0.116171 0.000666667
   1.00231 -0.0984579   0.122583 0.0254999 0.000666667
 0.946373 -0.188878 0.0842991 0.0546245 0.000666667
 0.971026 -0.145911  0.118103 0.148283 0.000666667
  1.03009 -0.131618 0.0878365 -0.0220501 0.000666667
  0.965152 -0.0822792   0.147233 -0.0318917 0.000666667
  1.01923 -0.164477 0.0879329 0.085432 0.000666667
  0.98025 -0.134173  0.107242 -0.0790402 0.000666667
 0.996988 -0.171049  0.140103 -0.0121298 0.000666667
  1.00961 -0.122063   0.11608 0.00421627 0.000666667
0.943131 -0.15317 0.107849 -0.0963021 0.000666667
 0.968236 -0.169784 0.0867698 -0.15254 0.000666667
 0.970087 -0.168631  0.101253 0.0634006 0.000666667
0.923682 -0.16388 0.177661 0.171865 0.000666667
  1.00204 -0.124753  0.146903 -0.0114633 0.000666667
 0.967336 -0.100534 0.0861949 -0.0765532 0.000666667
 1.01197 -0.14396 0.132421 0.0969796 0.000666667
 0.987624 -0.101246  0.100486 0.100193 0.000666667
 0.982057 -0.138165  0.105924 0.038485 0.000666667
 0.967184 -0.081798  0.152813 0.154484 0.000666667
 0.940689 -0.109107  0.108158 0.0396116 0.000666667
 0.983681 -0.125625 0.0745804 0.06547 0.000666667
 0.999839 -0.118903 0.0742722 -0.133748 0.000666667
  1.03068 -0.131153  0.102347 -0.0291768 0.000666667
 0.980982 -0.158462  0.123428 0.123922 0.000666667
 0.966844 -0.132237  0.072765 -0.0733162 0.000666667
 0.986365 -0.130384 0.0758109 0.00343524 0.000666667
  0.95459 -0.160415  0.127114 0.12992 0.000666667
 0.988888 -0.157805  0.143981 -0.01469 0.000666667
 0.978994 -0.140769 0.0927277 -0.00342845 0.000666667
  0.962757 -0.0682607   0.119575 -0.0666873 0.000666667
  0.979792 -0.0767813   0.159723 -0.0363618 0.000666667
 0.935107 -0.172585 0.0965194 -0.0570627 0.000666667
 0.979659 -0.126186  0.177691 0.122628 0.000666667
  0.972945 -0.0728765   0.124927 -0.0202212 0.000666667
  1.04024 -0.175791  0.106115 -0.141343 0.000666667
 0.973136 -0.146858  0.122548 0.0668427 0.000666667
 0.961893 -0.141788  0.133268 -0.110425 0.000666667
  0.95117 -0.118551  0.167049 -0.0114118 0.000666667
 1.00355 -0.11688  0.11079 0.0642528 0.000666667
 0.916998 -0.139165   0.17184 0.0691797 0.000666667
 0.970874 -0.161801  0.108716 -0.0139587 0.000666667
 0.944932 -0.140611  0.132385 -0.0751135 0.000666667
 0.995794 -0.160539  0.127524 -0.100211 0.000666667
 0.963397 -0.109444   0.11308 0.00714253 0.000666667
 0.975169 -0.147102   0.14883 0.0793603 0.000666667
 0.997556 -0.116401  0.117742 0.0599257 0.000666667
 0.938932 -0.140628  0.165156 -0.0261225 0.000666667
 0.963704 -0.179471  0.110554 0.0768904 0.000666667
 0.966134 -0.101738  0.152264 -0.14733 0.000666667
   1.0504 -0.181761  0.113717 -0.0250825 0.000666667
 0.974345 -0.115605  0.154487 0.0716094 0.000666667
 0.992077 -0.162573 0.0851587 -0.0684068 0.000666667
  1.00193 -0.144107  0.139536 0.0262705 0.000666667
 0.947529 -0.151163  0.112365 0.113488 0.000666667
 0.997233 -0.176843   0.12618 0.0529858 0.000666667
 0.962199 -0.130166 0.0901233 0.0788537 0.000666667
 0.991136 -0.165908  0.108535 -0.077239 0.000666667
  0.985697 -0.0957999   0.102917 0.124848 0.000666667
  0.99641 -0.111078  0.104176 -0.0980705 0.000666667
 0.921636 -0.160518  0.150529 0.184466 0.000666667
   1.01711 -0.0788062    0.10417 0.00799101 0.000666667
 0.988531 -0.143815 0.0843991 -0.0403592 0.000666667
  1.01291 -0.127041  0.158813 0.0455374 0.000666667
 0.985846 -0.165089 0.0875386 0.0341273 0.000666667
 0.946571 -0.109179  0.134128 -0.185139 0.000666667
     0.924 -0.0766262  0.0691362 -0.0349446 0.000666667
 0.970316 -0.154066  0.135758 -0.0549059 0.000666667
  0.944722 -0.0788336     0.1051 -0.0684671 0.000666667
  1.04938 -0.146858  0.157835 0.0652282 0.000666667
 0.920208 -0.168349 0.0948132 0.0504476 0.000666667
  0.955387 -0.0846661   0.116363 0.139111 0.000666667
 0.976047 -0.153994  0.179091 -0.00592247 0.000666667
 0.985658 -0.109688  0.123683 -0.0619279 0.000666667
0.980925 -0.11828 0.169229 -0.00788427 0.000666667
 0.980625 -0.151509  0.104247 0.0270767 0.000666667
 0.971043 -0.164622 0.0801069 0.00137566 0.000666667
 0.990482 -0.174839  0.113257 0.0284169 0.000666667
  1.00076 -0.122233 0.0947319 -0.054191 0.000666667
  1.01399 -0.159678  0.136473 0.148882 0.000666667
 0.935924 -0.117317  0.119738 -0.165221 0.000666667
  1.02493 -0.122452   0.13166 -0.013628 0.000666667
 0.977757 -0.167006 0.0795142 -0.052278 0.000666667
 0.985538 -0.111125 0.0787145 0.00177372 0.000666667
 0.908291 -0.142511  0.198849 -0.00951135 0.000666667
  1.00278 -0.170879  0.139832 -0.0159129 0.000666667
 0.955687 -0.175344   0.08427 0.0825902 0.000666667
  1.01624 -0.152852 0.0935773 0.0114165 0.000666667
 0.978956  -0.10057 0.0782698 0.106103 0.000666667
 0.960598 -0.184664 0.0835024 -0.0468984 0.000666667
 0.976713 -0.176082  0.192528 -0.00686622 0.000666667
  1.00689 -0.142671  0.100717 -0.014396 0.000666667
 1.04275 -0.15065 0.160341 0.119493 0.000666667
 0.981635 -0.132777  0.119284 0.00671537 0.000666667
 0.937006 -0.155947  0.088225 -0.0208706 0.000666667
  1.01042 -0.160322 0.0519707 -0.0590599 0.000666667
 0.960637 -0.128458  0.105746 -0.0130515 0.000666667
 0.965147 -0.175942  0.132644 0.00443208 0.000666667
 0.979275 -0.147903  0.154187 0.142258 0.000666667
 0.931394 -0.129066  0.117979 0.156777 0.000666667
   0.93141 -0.0880469   0.111259 -0.047059 0.000666667
  0.994402 -0.0999124   0.109908 0.183972 0.000666667
  0.995565 -0.0740337   0.152971 0.305699 0.000666667
 0.972072 -0.129414  0.145521 -0.0795459 0.000666667
 0.892993 -0.119944  0.098538 0.0492988 0.000666667
 0.991345 -0.100696  0.159048 -0.0257414 0.000666667
 0.950139 -0.118659  0.145357 -0.125239 0.000666667
 0.947851 -0.159034  0.104386 0.0510034 0.000666667
 0.998122 -0.157497  0.128885 -0.133082 0.000666667
 0.939007 -0.126944  0.139897 -0.156008 0.000666667
  1.02016 -0.168487  0.113675 0.0100447 0.000666667
 0.967849 -0.122791 0.0773569 -0.0987666 0.000666667
 0.980103 -0.138611  0.105433 -0.156322 0.000666667
 0.959741 -0.120204  0.116708 -0.115757 0.000666667
 0.998245 -0.141896 0.0704626 -0.0455223 0.000666667
 0.929991 -0.146588 0.0870109 0.272177 0.000666667
  1.00228 -0.121903  0.143961 0.175367 0.000666667
   1.0042 -0.115692  0.068616 0.0399964 0.000666667
  1.01342 -0.132744  0.180264 -0.118755 0.000666667
 0.933208 -0.187327  0.171267 0.00152372 0.000666667
 0.996766 -0.130793  0.132484 0.155836 0.000666667
 0.950713 -0.127938  0.160338 0.138344 0.000666667
 0.980937 -0.134677  0.117623 -0.054626 0.000666667
 0.952835 -0.106095  0.128998 -0.154867 0.000666667
 0.949037 -0.124084  0.112352 0.0107379 0.000666667
 0.996932 -0.127993  0.129893 0.01063 0.000666667
  1.00751 -0.114053  0.080892 -0.0874442 0.000666667
 0.975929 -0.118434  0.133097 -0.0675 0.000666667
  1.00064 -0.167125  0.143922 -0.0185559 0.000666667
 0.938835 -0.132474  0.123215 0.0567846 0.000666667
  0.983379 -0.0793675   0.083617 -0.0285426 0.000666667
 0.978336 -0.178763  0.106585 0.0635663 0.000666667
 0.920465 -0.121447 0.0844732 -0.141916 0.000666667
 0.993248 -0.145433  0.147318 0.14667 0.000666667
 0.973592 -0.141421 0.0958578 -0.0427636 0.000666667
 0.953461 -0.125405  0.138361 -0.0544769 0.000666667
 0.943515 -0.109955  0.132107 0.0843501 0.000666667
 0.960971 -0.150581 0.0881907 -0.104708 0.000666667
 0.969933 -0.125493  0.129433 -0.0909663 0.000666667
  1.00396 -0.135095  0.202261 -0.0329291 0.000666667
   1.01004 -0.0990491   0.125494 0.16344 0.000666667
  1.05904 -0.122428 0.0716519 -0.129002 0.000666667
 0.996151 -0.117321 0.0946833 0.0554639 0.000666667
 0.996435 -0.154119  0.112329 -0.00797772 0.000666667
 0.948085 -0.105976  0.128502 0.105805 0.000666667
 0.928314 -0.116835  0.130784 -0.0101516 0.000666667
  1.01031 -0.100115 0.0957813 0.014999 0.000666667
 0.989044 -0.152667  0.154538 0.0321883 0.000666667
 0.960103 -0.173777  0.132313 -0.00545102 0.000666667
   0.96462 -0.0860671   0.153806 0.125859 0.000666667
 0.965251 -0.157637  0.136501 -0.0351705 0.000666667
 0.923134 -0.178386  0.135115 -0.0366141 0.000666667
  0.991285 -0.0911275   0.120668 -0.0801158 0.000666667
  0.949021 -0.0974175  0.0399112 0.149781 0.000666667
   1.00679 -0.0877713   0.137185 -0.123745 0.000666667
0.966261 -0.14373 0.116255 -0.173388 0.000666667
0.996476 -0.19452 0.146225 0.0392872 0.000666667
 0.987103 -0.138866 0.0518262 0.00345989 0.000666667
0.976381 -0.17771 0.117251 -0.191863 0.000666667
 0.987989 -0.158235  0.134005 0.0701052 0.000666667
 0.942549 -0.126081  0.102784 -0.0526152 0.000666667
  1.06215 -0.174557   0.14234 -0.125757 0.000666667
  1.03556  -0.18172 0.0642205 -0.106082 0.000666667
 0.950871 -0.148813  0.129968 -0.0428773 0.000666667
 0.983943 -0.133009  0.148169 -0.082341 0.000666667
  0.96144 -0.126121  0.152766 0.0254113 0.000666667
0.973982 -0.17707 0.152292 0.158023 0.000666667
  1.01619 -0.082645 0.0962247 -0.0622418 0.000666667
 0.973675  -0.08794 0.0898918 0.199584 0.000666667
 0.962385  -0.12605 0.0641457 0.124194 0.000666667
 0.960236 -0.122179 0.0994541 -0.0565135 0.000666667
  0.995831 -0.0988021    0.13813 0.147449 0.000666667
   1.03033 -0.0975878   0.109882 0.0681001 0.000666667
 0.978253 -0.161283  0.122892 0.0962984 0.000666667
 0.973712 -0.156252  0.108972 -0.0978761 0.000666667
 0.990678 -0.166216  0.136157 -0.100983 0.000666667
  0.964501 -0.0974277  0.0993817 0.175616 0.000666667
 0.953902 -0.138074 0.0989834 0.136855 0.000666667
  1.00195 -0.182699  0.140678 -0.173148 0.000666667
 0.960248 -0.140521  0.118593 0.0574332 0.000666667
0.961624 -0.16369 0.122708 0.0875838 0.000666667
   0.9439 -0.126266 0.0766246 0.128169 0.000666667
 0.945585 -0.142278  0.144112 -0.00419344 0.000666667
  0.97608 -0.167908  0.145002 -0.0102866 0.000666667
  0.978896 -0.0943743  0.0378021 -0.0497005 0.000666667
 0.996429 -0.127823  0.120577 -0.0445123 0.000666667
 0.945386 -0.157084  0.147149 -0.11344 0.000666667
 0.998507 -0.136735  0.132458 -0.019705 0.000666667
   0.91348 -0.0956945   0.144477 0.000175048 0.000666667
 0.935414 -0.145397  0.123987 0.0488639 0.000666667
 0.993271 -0.041511  0.107179 0.0828365 0.000666667
  1.01335 -0.108604  0.119296 -0.151363 0.000666667
 0.974593 -0.178408  0.084372 -0.0331311 0.000666667
 0.962017 -0.114002  0.120526 -0.003081 0.000666667
 0.951482 -0.143064  0.160294 -0.0367051 0.000666667
  1.00682  -0.16038 0.0976255 0.0942969 0.000666667
 0.933235 -0.147534  0.066433 0.256857 0.000666667
 0.947661 -0.161595  0.127765 -0.0858122 0.000666667
 0.973863 -0.178873  0.155414 0.118844 0.000666667
 0.981302 -0.147885  0.137482 0.0092863 0.000666667
 0.927648 -0.106766  0.115308 -0.133273 0.000666667
 0.976575 -0.142888  0.113198 0.0249865 0.000666667
 0.974142 -0.161584  0.160292 -0.107922 0.000666667
 0.976204 -0.109105  0.149943 0.105749 0.000666667
  0.983206 -0.0830452  0.0716542 0.221767 0.000666667
  0.966604 -0.0996227   0.130329 -0.0168709 0.000666667
  1.03093 -0.116316 0.0969526 -0.0505798 0.000666667
 0.987678 -0.114194  0.139926 -0.107016 0.000666667
 0.988899 -0.110611 0.0793665 -0.0018729 0.000666667
 0.994943 -0.135084  0.102628 0.0742581 0.000666667
 0.994972 -0.128914  0.125713 0.0819489 0.000666667
0.952833 -0.11843 0.113992 0.0345177 0.000666667
 0.977444 -0.116036  0.146058 -0.0368636 0.000666667
 0.961068 -0.166215  0.167811 -0.0386703 0.000666667
 0.923033 -0.113656  0.144119 -0.0316353 0.000666667
  1.02785 -0.133062 0.0618001 -0.161122 0.000666667
 0.978209 -0.144654  0.121314 0.0407978 0.000666667
 0.988406 -0.141056  0.123254 -0.129875 0.000666667
 0.991928 -0.167488  0.053514 -0.110239 0.000666667
 0.980485 -0.155008 0.0970657 0.141064 0.000666667
  0.983057 -0.0871263   0.115197 0.0387261 0.000666667
 0.955344 -0.146545   0.13562 -0.0948277 0.000666667
  0.963536 -0.0908847  0.0674145 0.123103 0.000666667
 0.976069 -0.136259 0.0829155 -0.108622 0.000666667
   1.0547 -0.139417  0.126122 0.0681512 0.000666667
  1.01085 -0.203007 0.0882009 -0.210845 0.000666667
 0.975152 -0.111953 0.0656796 0.0277628 0.000666667
 0.957425 -0.122074 0.0709083 -0.118011 0.000666667
 0.992881 -0.189422  0.160415 0.10459 0.000666667
  1.01118 -0.210119  0.132906 -0.0667745 0.000666667
  0.947154 -0.0988708   0.104271 0.024643 0.000666667
0.928921 -0.15748  0.11603 -0.0414527 0.000666667
 0.972009 -0.198163  0.122599 -0.174732 0.000666667
 0.946094 -0.110819  0.103926 0.0255007 0.000666667
 0.989253 -0.139011  0.106151 -0.0227842 0.000666667
 0.997191 -0.165656  0.114205 0.115628 0.000666667
  0.94123 -0.167653  0.087734 -0.0667125 0.000666667
  1.00842 -0.142809  0.152413 0.0647267 0.000666667
 0.961404 -0.135043 0.0935057 -0.012054 0.000666667
  1.03781 -0.095049  0.149247 -0.0665535 0.000666667
  1.04818 -0.200018 0.0771753 0.0575692 0.000666667
 0.976514 -0.142496  0.126651 0.0299016 0.000666667
 0.947901 -0.160389  0.119028 0.0484753 0.000666667
 0.957827 -0.128897  0.153327 -0.165695 0.000666667
 0.985294 -0.105714  0.108973 0.104455 0.000666667
 0.918265 -0.129023  0.116887 0.0168593 0.000666667
 0.993479 -0.193769  0.171286 -0.0134677 0.000666667
 0.992441 -0.107878  0.122144 0.0864797 0.000666667
 0.966694 -0.161842 0.0951066 0.0824877 0.000666667
 1.02646 -0.14358 0.160343 -0.023639 0.000666667
 0.945709 -0.172131  0.129092 -0.036587 0.000666667
 0.941793 -0.111469 0.0690074 -0.185464 0.000666667
 0.999448 -0.137274 0.0964606 -0.0307687 0.000666667
  1.02608 -0.157644  0.113553 -0.113981 0.000666667
 0.883336 -0.125776  0.101132 -0.0750896 0.000666667
 0.999158 -0.155597  0.123574 0.0357025 0.000666667
 0.970462 -0.131497  0.181538 -0.010093 0.000666667
  0.924263 -0.0992707  0.0774084 -0.220199 0.000666667
0.991801 -0.14699 0.157205 -0.00359966 0.000666667
 0.951737 -0.168394  0.184853 0.175289 0.000666667
 0.992395 -0.130984 0.0802269 -0.121539 0.000666667
 0.932414 -0.154114  0.171255 -0.0416258 0.000666667
  0.97318 -0.209366   0.10167 -0.0997288 0.000666667
0.933183 -0.14117 0.114752 0.281052 0.000666667
  1.02323 -0.146742 0.0821831 -0.032538 0.000666667
  1.01277 -0.127729  0.112424 -0.0720057 0.000666667
 0.907919 -0.143353  0.130158 0.0131681 0.000666667
 0.983242 -0.141815 0.0951373 0.150297 0.000666667
  0.983138 -0.0715361   0.163132 0.125075 0.000666667
 0.967868 -0.117289  0.123277 0.080113 0.000666667
 0.956159 -0.161628  0.157549 0.0552504 0.000666667
 0.973929 -0.128357  0.101949 0.296926 0.000666667
  1.01918 -0.176457 0.0998245 0.0245322 0.000666667
 0.977257 -0.195717 0.0714858 -0.122688 0.000666667
 0.982738 -0.171479  0.145621 0.07428 0.000666667
  1.00353 -0.138866  0.149918 -0.139837 0.000666667
  1.03036 -0.116765 0.0539552 0.0474666 0.000666667
  0.954295 -0.0947725   0.113336 -0.0237155 0.000666667
  0.979504 -0.0988005  0.0836548 -0.0664892 0.000666667
 0.914716 -0.180652 0.0987792 -0.0513106 0.000666667
 0.952096 -0.127307  0.150093 0.0227027 0.000666667
 0.923644 -0.139469 0.0585262 0.134179 0.000666667
  1.00467 -0.111064  0.108198 0.0101339 0.000666667
 0.924289 -0.118834 0.0769814 -0.0477305 0.000666667
 0.987936 -0.170648  0.110212 -0.102273 0.000666667
  1.00389 -0.164908  0.134261 0.0161724 0.000666667
 0.981697 -0.100272 0.0959402 0.0207841 0.000666667
  1.00835 -0.143891  0.134078 -0.182546 0.000666667
 0.947632 -0.126463 0.0985963 0.123404 0.000666667
  1.01302 -0.120197  0.118219 -0.103799 0.000666667
0.935435 -0.13669 0.134835 0.151946 0.000666667
 0.923021 -0.109412  0.155268 0.209734 0.000666667
 0.975172 -0.151118  0.112245 0.028104 0.000666667
  1.01655 -0.150906  0.151379 0.0113296 0.000666667
 0.990901 -0.164335  0.113715 -0.0213742 0.000666667
 0.953828 -0.140259 0.0847115 -0.162992 0.000666667
 0.965038 -0.202354  0.143961 0.0539061 0.000666667
  1.00477 -0.163824  0.146722 0.00805975 0.000666667
  0.956485 -0.0702118   0.129159 0.0647894 0.000666667
 0.989567 -0.142274  0.144194 0.0368287 0.000666667
  0.93064 -0.159786 0.0976693 -0.0867672 0.000666667
 0.970483 -0.141322  0.129132 -0.0346944 0.000666667
 1.00221 -0.12502 0.135013 -0.112038 0.000666667
 0.928002 -0.143636  0.104437 -0.142267 0.000666667
   0.98444 -0.0957832   0.110406 -0.0089171 0.000666667
 0.959122 -0.186637  0.142222 -0.0207979 0.000666667
 0.961983 -0.130271  0.168363 0.0958837 0.000666667
 0.999946 -0.125602  0.108998 -0.0387828 0.000666667
0.983485 -0.16342 0.110675 -0.0802558 0.000666667
  0.947749 -0.0950671   0.180681 -0.0702245 0.000666667
 0.93258 -0.14041 0.138047 -0.0179647 0.000666667
 0.981501 -0.131759   0.13231 0.148275 0.000666667
 0.979201 -0.161491  0.143152 -0.0461731 0.000666667
  0.99211 -0.217487  0.112064 0.0899305 0.000666667
   1.00913 -0.0868558   0.153858 -0.159709 0.000666667
 0.976522 -0.141838   0.11178 0.20813 0.000666667
 0.977897 -0.114356 0.0955064 0.170648 0.000666667
  0.99506 -0.171728  0.127799 -0.0533343 0.000666667
 0.938316 -0.152455 0.0845528 -0.0572689 0.000666667
  0.964535 -0.0895494  0.0998616 -0.202835 0.000666667
0.977731 -0.14413 0.067608 0.0671358 0.000666667
  0.93672 -0.121548 0.0871859 0.0239718 0.000666667
  0.966078 -0.0866472   0.096225 -0.156448 0.000666667
  1.00852 -0.158194  0.187534 -0.145803 0.000666667
 0.974637 -0.155582  0.117325 0.134822 0.000666667
 0.971926 -0.142713   0.14053 0.0745762 0.000666667
  0.98583 -0.124372  0.127893 0.0675723 0.000666667
 0.990161 -0.115268 0.0720102 -0.0946628 0.000666667
   1.0006 -0.122286    0.1292 -0.0627707 0.000666667
 0.967768 -0.177065  0.143236 -0.0389404 0.000666667
 0.944183 -0.133574 0.0924508 -0.134911 0.000666667
  1.02017 -0.172311  0.108489 -0.00947363 0.000666667
 0.973888 -0.129579  0.164428 -0.0225432 0.000666667
  1.04333 -0.119084  0.106742 0.0850853 0.000666667
 1.04018 -0.14616 0.092604 0.103539 0.000666667
 0.962901 -0.103957  0.147315 0.0864879 0.000666667
 0.991147 -0.144445  0.170183 0.190892 0.000666667
  0.945138 -0.0823532   0.130023 -0.0250927 0.000666667
 0.924269 -0.134888 0.0674366 -0.155035 0.000666667
 0.963144 -0.141825  0.107045 -0.128107 0.000666667
  1.00488  -0.12943 0.0115586 -0.0639828 0.000666667
  1.01356 -0.127123  0.131894 -0.0752896 0.000666667
 0.964708 -0.118779  0.130579 -0.0507067 0.000666667
 0.975531 -0.113483 0.0767822 -0.0809642 0.000666667
 0.998773 -0.144816  0.172328 0.0540052 0.000666667
 1.02398 -0.11772 0.165871 0.0199196 0.000666667
  0.95034 -0.188694 0.0786988 -0.0982222 0.000666667
 0.988197 -0.123507  0.138648 -0.207872 0.000666667
 0.967958 -0.141436  0.160087 0.0630981 0.000666667
 0.997802 -0.124396   0.15022 0.115728 0.000666667
0.984343 -0.17247 0.131099 0.0242675 0.000666667
  0.979268 -0.0791208   0.120936 0.0781255 0.000666667
 0.992026 -0.121824  0.135962 -0.0656882 0.000666667
 0.966789 -0.159332  0.118883 -0.036318 0.000666667
 0.957005 -0.159943 0.0912392 -0.00983512 0.000666667
  0.942353 -0.0722854  0.0993114 -0.111396 0.000666667
  0.99132 -0.120137  0.140856 0.092979 0.000666667
  0.99812 -0.132114  0.137854 -0.0135815 0.000666667
 0.995836 -0.138924  0.162226 0.138751 0.000666667
 0.918949 -0.123359  0.111805 -0.0411288 0.000666667
 0.966782 -0.103146  0.120971 -0.113555 0.000666667
0.923996  -0.1545 0.100517 0.0316675 0.000666667
 0.972255 -0.109686  0.120691 -0.0980453 0.000666667
  0.99247 -0.147967  0.117197 -0.0685742 0.000666667
0.951573 -0.11947 0.139844 -0.0270027 0.000666667
  0.973476 -0.0903189  0.0667077 -0.0375604 0.000666667
 1.00885 -0.14489 0.119353 0.0192507 0.000666667
  0.974979 -0.0953062   0.171439 -0.0837676 0.000666667
 0.977446 -0.133876  0.106785 0.137326 0.000666667
 0.923506 -0.168402  0.128686 0.0958204 0.000666667
 0.960819 -0.151267  0.124308 -0.0457867 0.000666667
 0.945493 -0.135315  0.106968 -0.060435 0.000666667
 0.989257 -0.182997  0.127127 0.22658 0.000666667
 0.958371 -0.147216  0.170314 0.143173 0.000666667
 0.957833 -0.136706  0.159111 -0.211726 0.000666667
 0.995478 -0.146126  0.072293 0.00177068 0.000666667
  0.97265 -0.121589 0.0964512 -0.111718 0.000666667
0.998879 -0.14866 0.106584 -0.00276834 0.000666667
  1.01469 -0.141494   0.12971 0.0941075 0.000666667
   1.02563 -0.0924745   0.106958 0.141778 0.000666667
 0.959955 -0.123543 0.0675308 0.095072 0.000666667
  0.953659 -0.0825254  0.0882396 -0.287486 0.000666667
  1.01562 -0.108548 0.0672161 0.124338 0.000666667
   0.95815 -0.0772465   0.110838 0.082387 0.000666667
 0.987599 -0.125156 0.0654909 -0.121534 0.000666667
  0.962545 -0.0752861   0.134184 0.069778 0.000666667
  1.03525 -0.134751   0.11204 0.123821 0.000666667
 0.956107 -0.141245  0.142723 -0.0797487 0.000666667
  1.02309 -0.121925  0.166201 -0.105054 0.000666667
 0.992191 -0.116468  0.129633 -0.0552991 0.000666667
 0.987921 -0.174373  0.151817 -0.0601589 0.000666667
 0.983107 -0.125532 0.0540817 -0.00653531 0.000666667
0.961603 -0.12589 0.128329 0.0533039 0.000666667
 0.936381 -0.154733 0.0888442 -0.0818369 0.000666667
 0.977296 -0.124895 0.0318092 -0.0370098 0.000666667
  1.04592 -0.139826  0.115372 0.000978856 0.000666667
  0.96017 -0.176089 0.0625219 0.119201 0.000666667
 0.983728 -0.133062  0.115811 0.0506237 0.000666667
 0.980796 -0.152302 0.0814947 0.185081 0.000666667
  1.02315 -0.107207 0.0590537 -0.0141998 0.000666667
0.949375  -0.1066 0.119375 -0.0314849 0.000666667
  0.93517 -0.141242  0.128529 -0.0797242 0.000666667
 0.987979 -0.164031  0.139753 0.164705 0.000666667
  1.01055 -0.100029  0.126132 -0.0427439 0.000666667
  0.96011 -0.152523  0.139059 0.00645656 0.000666667
  1.00356 -0.156882 0.0981697 -0.00705164 0.000666667
 0.945333 -0.143522 0.0979804 -0.0580067 0.000666667
 0.977141 -0.167605  0.152838 -0.140482 0.000666667
 0.957823 -0.119443  0.164543 0.0873669 0.000666667
 0.969536 -0.188739 0.0843925 0.209649 0.000666667
 0.998551  -0.17224 0.0797765 0.139716 0.000666667
  1.00205 -0.185535  0.131936 0.0799607 0.000666667
0.998525 -0.1101  0.1398 -0.0620684 0.000666667
  1.00777 -0.125686  0.103108 -0.134074 0.000666667
 0.973147 -0.153109 0.0979723 0.0305911 0.000666667
 0.951714 -0.113089  0.172933 -0.022676 0.000666667
 0.939032 -0.108519  0.085777 0.0450112 0.000666667
 0.991722 -0.109783 0.0927718 0.175302 0.000666667
 0.960805 -0.101659  0.162672 -0.11105 0.000666667
  0.97526 -0.121095  0.103757 0.135061 0.000666667
 0.922317 -0.101039  0.109402 -0.130783 0.000666667
  1.00247 -0.100211   0.13101 -0.0384366 0.000666667
  1.00704  -0.11655 0.0806957 0.0321181 0.000666667
  1.02147 -0.126017  0.120435 -0.0720288 0.000666667
 0.962335 -0.174015  0.125696 0.0837363 0.000666667
 0.967774 -0.150331 0.0900796 -0.0375382 0.000666667
 0.997828  -0.16614 0.0988174 -0.0272223 0.000666667
 0.998061 -0.151366  0.108706 0.0208444 0.000666667
  0.938682 -0.0900326  0.0793173 0.00939827 0.000666667
 0.974778 -0.129077  0.138671 -0.0296839 0.000666667
 0.959394 -0.131692  0.118983 0.134578 0.000666667
 0.953607 -0.125132  0.097445 -0.244552 0.000666667
 0.931821 -0.104584  0.128734 0.0637703 0.000666667
 0.993977 -0.159072  0.111526 -0.0165139 0.000666667
 0.952351 -0.111942  0.125165 0.0957891 0.000666667
  0.988207 -0.0680701  0.0290581 -0.0426233 0.000666667
 0.919841 -0.110479  0.119391 -0.0371209 0.000666667
  1.01118 -0.117851  0.146422 -0.125595 0.000666667
0.962185 -0.16218 0.155009 0.135167 0.000666667
  0.99601 -0.160922  0.126032 0.0616631 0.000666667
 0.950431 -0.154643  0.056864 -0.0583489 0.000666667
 0.989911 -0.110727  0.196134 0.00901782 0.000666667
 0.980758 -0.177394  0.121876 -0.0671231 0.000666667
0.927332 -0.10921 0.130767 0.0133848 0.000666667
  0.92164 -0.166896  0.129881 0.0638003 0.000666667
 0.970552 -0.167894 0.0662639 -0.0392012 0.000666667
  0.974052 -0.0857723   0.137476 -0.0334427 0.000666667
 0.975913 -0.152718  0.148589 -0.0818776 0.000666667
0.994009 -0.12623 0.132856 0.0965662 0.000666667
 0.974076 -0.146353    0.1069 -0.125519 0.000666667
 0.980757 -0.168617 0.0797087 -0.00160629 0.000666667
 0.942299 -0.118466 0.0613217 -0.164387 0.000666667
  1.01954 -0.191848 0.0881033 -0.195715 0.000666667
 0.932587 -0.141334  0.110307 0.102021 0.000666667
 0.967502 -0.160196 0.0829575 0.113621 0.000666667
 0.936746 -0.152326  0.135345 -0.0434866 0.000666667
 0.991397 -0.159809  0.130693 -0.0263107 0.000666667
  1.00866 -0.148571  0.150592 -0.233889 0.000666667
  1.02121 -0.134606   0.15052 0.00197585 0.000666667
  1.0207 -0.10701 0.116838 0.156139 0.000666667
  1.02627 -0.127604 0.0672065 0.0909438 0.000666667
 0.963332 -0.116883 0.0423032 -0.0688508 0.000666667
 0.978431 -0.136717  0.107922 0.128003 0.000666667
 0.941007 -0.079984  0.134464 -0.05867 0.000666667
 0.961244 -0.113467  0.149594 0.116416 0.000666667
 0.963738 -0.135552  0.121844 -0.00775786 0.000666667
 0.943316 -0.106823  0.106609 -0.125694 0.000666667
 0.963355 -0.147077 0.0691468 0.0546206 0.000666667
 0.959478 -0.132403  0.127546 -0.00822398 0.000666667
 0.982121 -0.130879  0.108685 0.198885 0.000666667
 0.943606 -0.124143  0.108795 -0.0229119 0.000666667
 0.983409 -0.143135  0.112889 0.00466065 0.000666667
 0.886493 -0.098286  0.119379 -0.0863306 0.000666667
0.933657 -0.12655 0.134907 -0.0594349 0.000666667
 0.945996 -0.128806 0.0811223 0.0015435 0.000666667
 0.880522 -0.127523  0.125179 0.133084 0.000666667
 0.994965 -0.123099  0.141115 0.0317178 0.000666667
  1.01928 -0.172392  0.120524 0.0164564 0.000666667
  0.99327 -0.156639  0.116366 -0.0494122 0.000666667
  1.01942 -0.180661  0.139975 -0.0273338 0.000666667
  1.00069 -0.104073 0.0922092 0.0728866 0.000666667
 0.992918 -0.137199  0.107844 -0.0521003 0.000666667
   1.0345 -0.180314 0.0903452 0.0110826 0.000666667
  1.01185 -0.131729 0.0890285 -0.100524 0.000666667
 0.979735 -0.095324  0.102912 -0.0099167 0.000666667
 0.965488 -0.195039 0.0948236 -0.0671609 0.000666667
 0.941139 -0.156004 0.0893252 0.0454462 0.000666667
 0.975117 -0.131795  0.108513 0.0183249 0.000666667
  1.05009 -0.130192 0.0863744 -0.0913356 0.000666667
 0.996467 -0.140804  0.150704 0.0699755 0.000666667
  1.01223 -0.126532  0.131249 -0.0325451 0.000666667
  0.976507 -0.0565725    0.16029 0.00753063 0.000666667
 0.985748 -0.159871  0.131205 0.0454393 0.000666667
  1.00294 -0.161279  0.150571 0.0696059 0.000666667
  0.943963 -0.0936951  0.0965291 -0.052042 0.000666667
 0.900838 -0.178974  0.104618 -0.0901321 0.000666667
 0.968416 -0.143829 0.0827096 0.0553091 0.000666667
0.984443 -0.12362 0.120227 -0.0623302 0.000666667
 0.975694 -0.121563  0.101685 -0.0845424 0.000666667
0.996788 -0.16224 0.180342 0.117882 0.000666667
  1.02075 -0.143106  0.131516 0.00768831 0.000666667
 0.999525 -0.176231  0.150012 -0.167442 0.000666667
  1.01129 -0.123246 0.0751294 -0.0443584 0.000666667
  1.06997 -0.170432   0.11578 0.0291877 0.000666667
 0.980093 -0.148748 0.0894382 -0.0753916 0.000666667
 0.988495 -0.188083  0.133316 -0.139027 0.000666667
 0.995377 -0.128441  0.115771 0.0666014 0.000666667
 0.961708 -0.154157 0.0459587 0.0160643 0.000666667
  1.04342 -0.146786  0.119839 -0.0566059 0.000666667
 0.897107 -0.170371  0.104364 0.164037 0.000666667
  0.972325 -0.0653563   0.135709 -0.0452568 0.000666667
 0.932734 -0.120321  0.128395 -0.0635807 0.000666667
 0.992141 -0.122818  0.137033 -0.0689907 0.000666667
    1.021 -0.126934   0.15871 -0.094798 0.000666667
 0.992419 -0.147666 0.0630303 -0.0289846 0.000666667
  1.0005 -0.11099 0.124472 0.0305741 0.000666667
 0.972164 -0.145022  0.141351 -0.126877 0.000666667
 0.997427 -0.130012  0.123159 -0.213619 0.000666667
   1.0525 -0.156406 0.0999434 0.101263 0.000666667
 0.949151 -0.165554 0.0914797 0.143729 0.000666667
  0.991827 -0.0563083   0.134922 -0.214903 0.000666667
 0.968972 -0.170313  0.115631 0.0794897 0.000666667
   0.9646 -0.140926 0.0911492 0.0520808 0.000666667
  1.01093 -0.111538  0.199441 0.0402833 0.000666667
 0.905709 -0.131141  0.116243 0.069762 0.000666667
   0.95195 -0.0985559   0.108699 0.157566 0.000666667
   1.00924 -0.0718717  0.0660843 0.131849 0.000666667
 0.973122 -0.140502  0.132283 0.13667 0.000666667
 0.959999 -0.160855 0.0627784 0.0712999 0.000666667
 0.962505 -0.129433  0.144914 0.163596 0.000666667
 0.984359 -0.109898 0.0887585 -0.0934763 0.000666667
  0.970183 -0.0948606  0.0920956 -0.0366096 0.000666667
  1.02759 -0.154015  0.110101 -0.145345 0.000666667
 0.942262 -0.203694  0.183755 -0.0554478 0.000666667
 0.983421 -0.187458 0.0854565 -0.0925183 0.000666667
  1.02665 -0.152501  0.139265 0.0252576 0.000666667
  0.97107 -0.101725   0.17095 -0.014247 0.000666667
 0.977183 -0.150547  0.104013 0.00831867 0.000666667
  0.96344 -0.159931 0.0879918 0.0613604 0.000666667
 0.956021 -0.117211   0.12264 0.0374569 0.000666667
  0.930362 -0.0946063   0.139835 0.0124694 0.000666667
 0.952998 -0.131135 0.0995345 0.11809 0.000666667
  1.00933  -0.14025 0.0704973 -0.0599268 0.000666667
0.993986 -0.16245 0.108563 0.0248497 0.000666667
 0.953588 -0.129791  0.141568 -0.138279 0.000666667
  1.00889 -0.136875  0.108279 -0.00592334 0.000666667
  1.01854 -0.157037  0.118635 -0.0658599 0.000666667
 0.910451 -0.164111  0.178069 -0.0384673 0.000666667
 1.00211 -0.18862 0.139117 -0.0165278 0.000666667
 0.956449 -0.159338 0.0792828 0.128139 0.000666667
 0.912638 -0.125754  0.167274 -0.0973974 0.000666667
  1.02645 -0.130184  0.130044 0.0504106 0.000666667
 0.889009 -0.119473 0.0805931 -0.0363716 0.000666667
   1.0214 -0.116733 0.0985172 -0.10981 0.000666667
 0.988999 -0.146635  0.139854 0.0544914 0.000666667
 0.927459 -0.115403  0.106387 0.236025 0.000666667
  1.01422 -0.138646 0.0885654 -0.0853154 0.000666667
 0.974813 -0.127065  0.138288 0.0670915 0.000666667
 0.953238 -0.141323  0.151025 -0.19442 0.000666667
 0.978009 -0.139944   0.12411 -0.0237252 0.000666667
  0.989312 -0.0871813  0.0766931 -0.0413672 0.000666667
 0.989776 -0.149787  0.151651 0.10033 0.000666667
 0.997653 -0.163697  0.185508 -0.159118 0.000666667
  0.989499 -0.0641705    0.17507 0.0964248 0.000666667
 0.943949 -0.129925   0.13208 -0.0680585 0.000666667
 0.946109 -0.129375  0.104782 0.030531 0.000666667
 0.949949 -0.135432  0.142485 0.0753652 0.000666667
   1.01286 -0.0935084   0.156353 -0.128271 0.000666667
 0.949556 -0.154216  0.113746 0.216174 0.000666667
 0.997118 -0.160151  0.151021 0.0395262 0.000666667
  0.94375 -0.126504  0.113222 -0.128073 0.000666667
  0.939127 -0.0776799  0.0858124 0.0814688 0.000666667
 0.966381 -0.136475  0.169813 -0.130079 0.000666667
 0.977729 -0.150153  0.126368 0.00988526 0.000666667
 0.973601 -0.127347  0.102217 0.0561084 0.000666667
  1.00327 -0.167204 0.0828152 0.0681819 0.000666667
 0.977214 -0.100233 0.0983771 -0.0507607 0.000666667
 0.917589 -0.127529  0.135943 -0.039356 0.000666667
 0.996032 -0.144147  0.136694 -0.122446 0.000666667
  0.96589 -0.169497  0.118788 -0.0948129 0.000666667
  1.02385 -0.170625  0.146937 0.039017 0.000666667
 0.963912 -0.116493  0.160391 0.00366811 0.000666667
 0.989791 -0.162684 0.0873087 -0.0050946 0.000666667
 0.959516 -0.117694  0.132037 0.27139 0.000666667
  0.90844 -0.149804  0.117472 0.0332688 0.000666667
  1.00788 -0.119938  0.146804 0.0528181 0.000666667
 0.990306 -0.127992 0.0938778 0.0553998 0.000666667
   1.01412 -0.0966697  0.0853057 0.0432712 0.000666667
 0.986334 -0.143351  0.103066 0.0740715 0.000666667
 0.987973  -0.12279 0.0700186 -0.0772645 0.000666667
 0.998498 -0.158489  0.100535 0.0910081 0.000666667
 0.982656 -0.132935  0.150847 0.128081 0.000666667
 0.996472 -0.123787  0.118374 -0.0909255 0.000666667
 0.947533 -0.127305 0.0918172 -0.166516 0.000666667
 0.962605 -0.172542 0.0587019 -0.0982858 0.000666667
 0.921164 -0.191395  0.155721 -0.115006 0.000666667
 0.952871 -0.171036  0.126535 -0.0216705 0.000666667
 0.963825 -0.132687    0.1459 0.106163 0.000666667
 0.983585 -0.131082  0.116964 -0.0442855 0.000666667
  0.948036 -0.0642956    0.10562 -0.0887223 0.000666667
 0.962512  -0.15275 0.0833371 -0.0241485 0.000666667
 0.972336 -0.146955 0.0566793 -0.00638172 0.000666667
 0.957093 -0.133647 0.0700968 0.00225947 0.000666667
 0.994996 -0.143508   0.11574 0.0118564 0.000666667
   1.04258 -0.0737828   0.121107 0.0612707 0.000666667
 0.971723 -0.142561  0.136894 -0.0896615 0.000666667
  1.00767 -0.141201  0.128406 0.125985 0.000666667
  0.97715 -0.168042 0.0926896 -0.0531474 0.000666667
 0.956971 -0.122405  0.093596 -0.00555973 0.000666667
 0.890036 -0.132674  0.116021 -0.0185877 0.000666667
 0.974703 -0.142514  0.107189 0.126135 0.000666667
 0.998317 -0.120282  0.135425 -0.0994148 0.000666667
 0.959774 -0.122337  0.130499 -0.218264 0.000666667
 0.988923 -0.105714  0.130627 0.029065 0.000666667
  1.00949 -0.158389  0.152161 -0.1054 0.000666667
  1.00886 -0.135044  0.139163 -0.0731419 0.000666667
 0.997414 -0.129711 0.0640767 -0.0537543 0.000666667
  1.00476 -0.135446  0.087156 -0.00758442 0.000666667
  1.00481 -0.165374  0.150742 0.0483938 0.000666667
  1.01381 -0.138045  0.132737 -0.0224075 0.000666667
  0.93621 -0.151573 0.0849526 0.0536683 0.000666667
  0.934115 -0.0686051    0.11965 -0.00626752 0.000666667
 0.990911 -0.133631  0.105536 0.0487863 0.000666667
  1.03797 -0.168247 0.0716934 -0.048409 0.000666667
 0.887647 -0.120538  0.070184 0.00361334 0.000666667
 0.961482 -0.100201  0.175158 -0.058672 0.000666667
  0.98636 -0.136291  0.048645 -0.0203187 0.000666667
  0.99884 -0.136111  0.115102 0.00464982 0.000666667
   0.9649 -0.129937  0.124413 0.0625011 0.000666667
 0.982004 -0.116198  0.150485 -0.177491 0.000666667
 0.969145 -0.174602   0.08758 -0.0204359 0.000666667
  1.00681 -0.193659  0.100266 -0.00491682 0.000666667
 0.906133 -0.158319  0.134458 0.205192 0.000666667
    0.915 -0.171935  0.151087 0.129781 0.000666667
 0.996683 -0.127618 0.0927806 -0.203698 0.000666667
 0.945762 -0.158745  0.126772 0.116952 0.000666667
 0.931082 -0.105667  0.106459 -0.0480111 0.000666667
 0.929243 -0.151573  0.160443 0.139253 0.000666667
  0.996313 -0.0966902   0.162243 0.000884234 0.000666667
 0.926709 -0.107721 0.0366562 0.020134 0.000666667
   1.00999 -0.0799571  0.0940347 -0.150286 0.000666667
0.995959 -0.13263 0.143944 0.0746452 0.000666667
   1.0213 -0.149362   0.17661 -0.0288501 0.000666667
 0.991306 -0.131792 0.0409702 0.0101317 0.000666667
  1.02052 -0.188142  0.120959 0.0713658 0.000666667
  1.00845 -0.192155  0.131124 -0.087815 0.000666667
 0.973647 -0.136422   0.18839 0.0032061 0.000666667
 0.950858 -0.112251  0.162651 -0.0973956 0.000666667
 0.954543 -0.178724 0.0712014 0.155029 0.000666667
 0.952185 -0.159902  0.121711 0.134818 0.000666667
 0.955937 -0.144178  0.156545 -0.0140465 0.000666667
  0.98307 -0.146155  0.111318 0.13568 0.000666667
 0.967249 -0.152154 0.0804398 0.16328 0.000666667
  1.02601 -0.139199  0.166468 0.0902772 0.000666667
 0.974944 -0.106038  0.130058 -0.0826313 0.000666667
 0.991958 -0.125054  0.117228 -0.00183787 0.000666667
 0.982048 -0.156405  0.115218 -0.226604 0.000666667
 0.992772 -0.113055 0.0919447 0.0384652 0.000666667
 0.953531 -0.105598 0.0518878 0.0308622 0.000666667
0.930193 -0.16242 0.130103 0.0438727 0.000666667
 0.991281 -0.146015 0.0978473 -0.0894823 0.000666667
 0.981375 -0.124533 0.0725366 -0.0695416 0.000666667
 0.996789 -0.144984  0.128625 -0.136237 0.000666667
 0.958044 -0.174652  0.101515 0.0132785 0.000666667
 0.973171 -0.106833 0.0858767 -0.0528866 0.000666667
  0.97514 -0.116931  0.112509 0.0536724 0.000666667
 0.994961 -0.147527  0.154121 -0.0999945 0.000666667
 0.980609 -0.154495  0.174977 -0.092202 0.000666667
  1.00114 -0.080483   0.10926 -0.00396179 0.000666667
0.971694 -0.13839 0.160722 -0.0823842 0.000666667
  0.95697 -0.165041 0.0946015 0.0707644 0.000666667
 0.973473 -0.159292  0.128348 -0.0614925 0.000666667
 0.960848 -0.145329  0.173622 0.105703 0.000666667
 0.997782 -0.147088  0.218188 0.114585 0.000666667
 0.925931 -0.143413  0.156833 0.113641 0.000666667
 0.950509 -0.112043   0.14157 -0.172564 0.000666667
 0.975748 -0.114854   0.16765 -0.141057 0.000666667
 0.964766 -0.177803  0.105304 0.0470861 0.000666667
  0.975292 -0.0919707   0.119638 0.0672246 0.000666667
 0.976324 -0.147176  0.184932 0.0701176 0.000666667
  0.95961 -0.170742  0.102183 -0.0559671 0.000666667
 0.974192 -0.173803  0.172956 -0.0253992 0.000666667
 0.951735 -0.114205  0.116774 0.167477 0.000666667
 1.00084 -0.16005  0.13144 -0.103675 0.000666667
 0.932187 -0.124328  0.130845 0.0232497 0.000666667
 0.931629 -0.153532  0.136611 0.133395 0.000666667
 0.954267 -0.139184 0.0863355 0.144604 0.000666667
  0.952999 -0.0839687   0.112265 -0.175176 0.000666667
 0.956034 -0.136886   0.13483 -0.189339 0.000666667
  0.987477 -0.0925578   0.114899 -0.0350477 0.000666667
0.998284 -0.12703 0.126556 -0.0656124 0.000666667
 0.933096 -0.222011  0.142779 -0.0267935 0.000666667
    1.0311 -0.0986227    0.13312 -0.0283602 0.000666667
 0.968984 -0.135377 0.0952978 -0.0725043 0.000666667
 0.961383 -0.104106  0.162154 0.0743845 0.000666667
 0.991274 -0.157218  0.127804 0.0333295 0.000666667
 0.956003 -0.114893  0.111497 -0.0274278 0.000666667
  1.04029 -0.136004  0.102488 -0.00638659 0.000666667
  1.03396 -0.138519  0.129039 0.202874 0.000666667
 0.927864 -0.099843 0.0986887 -0.203588 0.000666667
  1.03068 -0.111056  0.119055 -0.214438 0.000666667
0.932382 -0.11171 0.141265 -0.174793 0.000666667


==> output_ims_3_3_3_1/naive_action_0.txt <==
0.031866
 0.996482 -0.135169  0.125639 -0.120943 0.000666667
 0.992779 -0.156046  0.103734 -0.0232062 0.000666667
 0.986542 -0.183775  0.124501 -0.0646033 0.000666667
  0.986896 -0.0949561   0.109512 -0.1369 0.000666667
  1.00692 -0.112604  0.144694 -0.0264323 0.000666667
 0.997764 -0.108097    0.1399 -0.068619 0.000666667
 0.991522 -0.119896  0.140933 0.0971544 0.000666667
  1.00222 -0.100351  0.119255 0.0192863 0.000666667
 0.980322 -0.162719  0.124622 0.0922153 0.000666667
 0.995946 -0.128699  0.121326 -0.226551 0.000666667
  1.00246 -0.121203  0.145846 0.0301513 0.000666667
  1.01165 -0.126396  0.158464 0.0275029 0.000666667
0.989707 -0.11311 0.132494 -0.0694615 0.000666667
  0.99128 -0.131279 0.0412923 0.0137214 0.000666667
 0.997987 -0.135953  0.133194 -0.0297924 0.000666667
 0.977678 -0.182727  0.141665 0.0393529 0.000666667
 0.997004   -0.1265 0.0911725 -0.19869 0.000666667
  0.99339 -0.148665 0.0667159 -0.157418 0.000666667
  1.00151 -0.101188  0.116071 0.10614 0.000666667
  0.99341 -0.159589  0.160699 -0.133548 0.000666667
  0.989413 -0.0981606  0.0763347 0.0696283 0.000666667
 0.982037 -0.173604  0.105808 -0.161536 0.000666667
 0.994688 -0.112459 0.0986764 -0.051308 0.000666667
   1.00185 -0.0947956   0.202935 -0.0416585 0.000666667
 0.996266 -0.075421  0.111097 0.129298 0.000666667
 0.994164 -0.144555  0.119569 -0.0542272 0.000666667
 0.989031 -0.163452  0.141245 0.155024 0.000666667
  0.985989 -0.0794257   0.140947 0.054414 0.000666667
 0.981926 -0.181732  0.112085 0.0227909 0.000666667
 0.985069 -0.159227   0.11658 0.125124 0.000666667
 0.996112 -0.136877  0.124022 -0.114313 0.000666667
  0.99701 -0.131192  0.143584 0.0721431 0.000666667
 0.994091 -0.139159  0.163631 0.151779 0.000666667
 0.995192 -0.112439 0.0983716 -0.0518925 0.000666667
  0.985407 -0.0829381   0.167574 0.127903 0.000666667
  1.00369 -0.145211  0.104849 -0.0900965 0.000666667
 0.992184 -0.161992 0.0859529 -0.087604 0.000666667
 0.993958 -0.171455  0.110918 -0.0271467 0.000666667
 0.972579 -0.176858  0.153809 0.158822 0.000666667
 0.997313 -0.107381  0.135463 -0.0907204 0.000666667
 0.997833 -0.130561  0.130872 0.165673 0.000666667
 1.00032 -0.11524 0.103485 -0.0550125 0.000666667
  0.99919 -0.154928   0.15979 -0.0288862 0.000666667
 0.977621 -0.138586  0.179427 -0.291727 0.000666667
 0.997591 -0.129115 0.0639127 -0.0499818 0.000666667
  0.99593 -0.136302  0.101572 0.0598503 0.000666667
  0.97798 -0.185912  0.142132 0.0581846 0.000666667
 0.995765 -0.125103  0.108298 0.0907585 0.000666667
0.991006 -0.16523 0.133455 0.00793016 0.000666667
0.994685 -0.19574  0.14609 0.0374075 0.000666667
  0.99056 -0.153098  0.153782 0.0329477 0.000666667
 0.990035 -0.123342  0.155747 0.124466 0.000666667
  0.98564 -0.158127   0.12263 0.0290413 0.000666667
 0.982066 -0.147422  0.110969 0.138856 0.000666667
  1.00007 -0.114071 0.0676352 -0.00436457 0.000666667
  1.00152 -0.100379   0.12298 0.0249187 0.000666667
 0.997243 -0.104802  0.115492 0.0827069 0.000666667
 0.985201 -0.186617  0.086228 -0.103789 0.000666667
   1.00222 -0.0931954  0.0898382 -0.0466807 0.000666667
 0.983986 -0.076717  0.114201 0.177142 0.000666667
  0.99578 -0.128962 0.0917345 -0.204079 0.000666667
 0.990798 -0.216532  0.114231 0.0914752 0.000666667
  1.00288 -0.158584   0.11041 -0.112511 0.000666667
 0.992609 -0.104816   0.13347 0.083351 0.000666667
 0.993335 -0.108321  0.121765 0.070413 0.000666667
 0.993188 -0.198439  0.101006 -0.0485742 0.000666667
0.978607 -0.18567 0.141937 0.0530708 0.000666667
 0.988316 -0.122677 0.0708969 -0.0674345 0.000666667
 0.990143 -0.207415  0.110611 -0.0954335 0.000666667
 0.974179 -0.177144  0.151737 -0.0111508 0.000666667
 0.997515 -0.123718  0.149775 0.105713 0.000666667
 0.981096 -0.176051  0.121985 -0.0544609 0.000666667
 0.992039 -0.123683  0.137585 -0.0663111 0.000666667
 0.981229 -0.119217  0.168129 -0.00387572 0.000666667
  1.00125 -0.114374  0.120617 -0.0153124 0.000666667
 0.990447 -0.101527  0.159856 -0.0196514 0.000666667
 0.985366 -0.139295 0.0505487 0.00447426 0.000666667
 0.998252 -0.114478 0.0694203 -0.00664674 0.000666667
 0.991684 -0.156691    0.1039 -0.0456664 0.000666667
 0.997779 -0.164307  0.180462 0.111422 0.000666667
 0.984965 -0.147831  0.172997 -0.0993451 0.000666667
 0.978313 -0.141571  0.123846 -0.0215542 0.000666667
 0.996154 -0.128519  0.116705 0.080675 0.000666667
 0.991743 -0.122046  0.072519 0.14213 0.000666667
  1.00682 -0.127954 0.0942072 -0.0619514 0.000666667
  0.97174 -0.174149 0.0727628 0.0615928 0.000666667
0.992979  -0.1099 0.136519 0.139607 0.000666667
0.997516 -0.15263 0.138656 0.0276552 0.000666667
  0.99633 -0.128365  0.124939 0.088355 0.000666667
  1.00902 -0.114403  0.106551 -0.03531 0.000666667
 0.980176 -0.135213  0.118729 -0.0512289 0.000666667
 0.999677 -0.163847 0.0968457 -0.0725343 0.000666667
 0.982533 -0.185144  0.108963 -0.113413 0.000666667
 0.984596 -0.152201  0.131243 -0.0932411 0.000666667
 0.975958 -0.165318   0.12092 -0.124611 0.000666667
    1.0109 -0.0574009   0.118012 0.0357744 0.000666667
 0.990722 -0.123295 0.0728057 0.13175 0.000666667
  1.00048 -0.114681  0.117646 -0.0121271 0.000666667
 0.990836  -0.13784 0.0943618 -0.136089 0.000666667
 0.987079 -0.153618  0.154761 0.020641 0.000666667
 0.994575 -0.110544  0.145309 -0.139644 0.000666667
 0.987005 -0.184166  0.124786 -0.0737552 0.000666667
 0.997471 -0.114065 0.0950122 0.0541431 0.000666667
 0.978206 -0.176087  0.191536 -0.00287316 0.000666667
 0.996198 -0.137685  0.108569 -0.168193 0.000666667
  1.00535 -0.134983  0.203069 -0.0454281 0.000666667
 0.985158  -0.10885 0.0891781 -0.0954198 0.000666667
 0.970583 -0.168892 0.0657915 -0.0397446 0.000666667
 0.997621 -0.110758 0.0968598 0.0334204 0.000666667
  0.995477 -0.0731483   0.152446 0.302737 0.000666667
 0.995367 -0.106041  0.134901 -0.0978026 0.000666667
  0.97828 -0.176646  0.191813 0.000826018 0.000666667
 0.992382 -0.191151 0.0557113 0.0348346 0.000666667
  1.00706 -0.117681  0.107008 -0.058076 0.000666667
  1.00082 -0.160454   0.13138 -0.0930775 0.000666667
 0.977772 -0.177406  0.107519 0.074128 0.000666667
 0.974399 -0.136773  0.188736 0.00144898 0.000666667
   1.00373 -0.0770927   0.131706 -0.0723159 0.000666667
 0.998991 -0.114131  0.103023 -0.0480065 0.000666667
 0.978594 -0.184684  0.141027 0.0373004 0.000666667
  0.98563 -0.196794    0.1029 0.049893 0.000666667
 0.987312 -0.148624   0.10632 0.204244 0.000666667
 0.981868 -0.172147  0.112656 0.0955933 0.000666667
 0.985887 -0.078617  0.138981 0.0555137 0.000666667
 0.988359 -0.142724  0.116166 -0.0975608 0.000666667
  0.98504 -0.110541 0.0790362 -0.0019965 0.000666667
 0.985516 -0.166281 0.0868239 -0.0509644 0.000666667
 0.993387 -0.129154  0.105897 -0.0370458 0.000666667
 0.997016 -0.129041  0.119951 -0.206834 0.000666667
  1.00363 -0.110657  0.107663 0.0037865 0.000666667
0.996659 -0.12838  0.12149 -0.0368474 0.000666667
 0.996507 -0.131199  0.132627 0.170159 0.000666667
  0.99336 -0.123422  0.142463 0.0185659 0.000666667
 0.989485 -0.123464    0.1354 0.0775591 0.000666667
 0.990702 -0.147632 0.0637412 -0.0506916 0.000666667
 0.980787 -0.150062  0.144298 0.067938 0.000666667
 0.997147 -0.124614   0.10855 0.0748787 0.000666667
 0.995713 -0.134024  0.102518 0.0856679 0.000666667
 0.998067 -0.156343  0.129168 -0.137344 0.000666667
 0.997554 -0.136305  0.116732 -0.00479803 0.000666667
0.997328 -0.14544 0.118818 -0.0437618 0.000666667
 0.995974 -0.142874  0.151913 0.0585207 0.000666667
  0.984795 -0.0839216   0.167463 0.133114 0.000666667
 0.993543 -0.130136  0.124444 0.0797721 0.000666667
 0.976058 -0.150702  0.126733 0.0150874 0.000666667
  1.00181 -0.124237  0.144995 0.155066 0.000666667
 0.976513 -0.209571 0.0676377 -0.0982992 0.000666667
 0.983967 -0.203664  0.150738 0.186857 0.000666667
 0.977096 -0.146969 0.0994102 0.0815418 0.000666667
 0.978479 -0.176758  0.107384 0.0683338 0.000666667
  0.985552 -0.0853802   0.165081 0.104669 0.000666667
  0.990264 -0.0975553  0.0760702 0.0766744 0.000666667
 0.984877 -0.158521  0.115712 0.13649 0.000666667
  0.99318 -0.109631  0.137258 0.142356 0.000666667
 0.974535 -0.161446  0.157697 -0.0988449 0.000666667
0.993577 -0.16056 0.107713 0.0234653 0.000666667
  1.00461 -0.136855 0.0882091 -0.0163778 0.000666667
 0.983288 -0.173293  0.131647 0.0184403 0.000666667
 0.983647 -0.175532  0.114449 0.106601 0.000666667
 0.991919 -0.087873 0.0774148 -0.0209673 0.000666667
 0.987613 -0.143142  0.143026 0.0304506 0.000666667
 0.988274 -0.116789   0.12882 0.013398 0.000666667
 0.981671 -0.166939 0.0789895 0.0803068 0.000666667
  0.99847 -0.163213  0.184798 -0.15617 0.000666667
  0.97735 -0.145247  0.121452 0.0249576 0.000666667
 0.997422 -0.123966  0.150125 0.11431 0.000666667
 0.983793 -0.109307 0.0755454 0.0572523 0.000666667
  1.00794 -0.103824 0.0790756 -0.156702 0.000666667
 0.987303 -0.125272 0.0654589 -0.113878 0.000666667
 0.994074 -0.161158  0.107586 0.00241977 0.000666667
 0.989368 -0.150213  0.153653 0.105856 0.000666667
   1.00136 -0.0806595    0.10929 -0.00977899 0.000666667
  1.00303 -0.139595  0.149446 -0.140704 0.000666667
 0.991996 -0.148549 0.0623546 -0.035441 0.000666667
  0.996435 -0.0747065   0.153448 0.31072 0.000666667
 0.998337 -0.135915  0.114878 -0.00318775 0.000666667
 0.990875 -0.137301   0.11756 -0.0650106 0.000666667
 0.973427 -0.176783  0.150222 0.00697765 0.000666667
 0.992362 -0.119081 0.0970766 -0.00205812 0.000666667
  1.01062 -0.109155 0.0697903 0.00746204 0.000666667
0.992416 -0.14971 0.171369 -0.00804415 0.000666667
 1.00039 -0.14768 0.219345 0.0934307 0.000666667
 0.995346 -0.143928 0.0731159 -0.200047 0.000666667
 0.992532 -0.121938  0.156121 0.128734 0.000666667
 0.996758 -0.169892  0.110238 -0.0390791 0.000666667
 0.998212 -0.122829  0.071046 0.126536 0.000666667
 0.990853 -0.141205  0.117493 -0.106041 0.000666667
  0.994901 -0.0814358   0.118853 0.247743 0.000666667
 0.989795 -0.183953  0.127929 0.222043 0.000666667
  0.988989 -0.0983879  0.0806407 -0.226703 0.000666667
  0.99021 -0.161355   0.08683 -0.00299429 0.000666667
  1.00021 -0.117255 0.0736502 -0.138805 0.000666667
  1.00237 -0.131684  0.107433 -0.0716052 0.000666667
  1.00044 -0.108517  0.138657 0.0732042 0.000666667
  1.01077 -0.111724  0.199007 0.0311547 0.000666667
 0.988271 -0.100676 0.0998413 0.107838 0.000666667
 0.979953 -0.156115 0.0969354 0.135742 0.000666667
 0.985438 -0.152322  0.162111 -0.0620012 0.000666667
 0.991867 -0.173566 0.0616817 -0.043217 0.000666667
 0.992469 -0.112213 0.0977359 -0.0325962 0.000666667
 0.987248  -0.13963 0.0606793 -0.123947 0.000666667
 0.988798 -0.118489  0.117243 0.173575 0.000666667
 0.984301 -0.140136  0.111304 0.100632 0.000666667
 0.994647 -0.131856  0.122881 -0.0269257 0.000666667
 0.984677 -0.144521  0.119367 -0.0068097 0.000666667
 0.999753 -0.122265  0.131293 -0.076033 0.000666667
 0.990378 -0.156724  0.103166 -0.0335239 0.000666667
 0.984473 -0.141171  0.137576 0.0506662 0.000666667
  0.995579 -0.0993035  0.0809815 -0.140724 0.000666667
 0.990249 -0.155571  0.128385 0.0441913 0.000666667
 0.969286 -0.186745  0.107557 0.0633454 0.000666667
  0.998707 -0.0988334   0.113997 -0.0370853 0.000666667
 0.987363 -0.161393  0.139846 0.139281 0.000666667
 0.988331 -0.125521  0.130221 0.0687417 0.000666667
 0.986646 -0.142983  0.156135 0.0356848 0.000666667
 0.984961 -0.153112  0.105247 0.00938199 0.000666667
 0.985695 -0.125837  0.129607 0.0724189 0.000666667
 0.994032 -0.107842  0.133525 0.102852 0.000666667
 0.993722 -0.106351  0.134184 0.0879582 0.000666667
  0.983513 -0.0779241  0.0836614 -0.0506662 0.000666667
 0.981572 -0.187785  0.106868 -0.110391 0.000666667
  0.98293 -0.148773  0.138317 0.0225476 0.000666667
  1.01125 -0.107098  0.111528 -0.0263656 0.000666667
  1.00366 -0.147239  0.105893 -0.0800438 0.000666667
 0.985452 -0.111282 0.0788532 0.0029133 0.000666667
 0.995022 -0.143523 0.0720794 0.00829539 0.000666667
 0.971168   -0.1666 0.0646279 -0.0269755 0.000666667
 0.988589 -0.103158  0.113106 0.0493232 0.000666667
 0.973937 -0.141298 0.0964979 -0.0420123 0.000666667
 0.991459 -0.113674 0.0730065 -0.094485 0.000666667
 0.986815 -0.105065 0.0849672 -0.0248069 0.000666667
 0.981702 -0.114529  0.150644 -0.0751197 0.000666667
 0.980559 -0.181078  0.115367 0.0380338 0.000666667
 0.981093 -0.130655  0.107251 0.199465 0.000666667
 0.991118 -0.209395  0.110051 -0.10907 0.000666667
 0.992377 -0.125756  0.133155 0.0995262 0.000666667
 0.995771 -0.116049   0.09618 0.060506 0.000666667
   1.00974 -0.0700873  0.0648725 0.125889 0.000666667
  0.99183 -0.217825  0.111783 0.100221 0.000666667
 0.983094 -0.144211  0.111806 0.129159 0.000666667
 0.987766 -0.126574  0.146703 0.1106 0.000666667
 0.994209 -0.156559  0.114638 -0.0530886 0.000666667
 0.999504 -0.137622 0.0957389 -0.034752 0.000666667
 0.993288 -0.149372 0.0762857 -0.0712812 0.000666667
  0.996599 -0.0960465   0.163443 -0.00984491 0.000666667
 0.974839 -0.191159  0.116749 0.187724 0.000666667
  1.00008 -0.117045  0.117528 0.0115339 0.000666667
  1.00043 -0.103807 0.0927456 0.0803512 0.000666667
 0.995531 -0.111472 0.0924714 0.0970369 0.000666667
 0.987244 -0.159927   0.15228 -0.118674 0.000666667
 0.996546 -0.130349  0.121637 -0.217394 0.000666667
 0.99971 -0.13622 0.095156 -0.0296034 0.000666667
  1.00036 -0.127339  0.108212 -0.0227827 0.000666667
 0.976491 -0.146974  0.122467 -0.036975 0.000666667
  1.00099 -0.125083  0.134694 -0.115275 0.000666667
 0.976842 -0.141603  0.127125 0.0198597 0.000666667
 1.00065 -0.12974 0.130359 0.00508876 0.000666667
 0.990946 -0.109518  0.133093 -0.0521307 0.000666667
  0.96943 -0.169253  0.101628 0.0646364 0.000666667
0.988989 -0.14461 0.140561 0.0548208 0.000666667
 0.971275 -0.163345 0.0784909 0.00420987 0.000666667
  0.97094 -0.183579   0.13223 -0.142992 0.000666667
 0.994288 -0.117117 0.0932391 0.0475355 0.000666667
 0.982396 -0.122292 0.0960768 0.127391 0.000666667
 0.984314 -0.147206  0.130591 0.138177 0.000666667
 0.973545 -0.176941  0.155258 0.132654 0.000666667
  0.977702 -0.0566054   0.158952 0.017346 0.000666667
 0.984396 -0.132406  0.107077 -0.0231914 0.000666667
 0.998066 -0.110895  0.104242 -0.0490366 0.000666667
  0.99854 -0.138398  0.133515 -0.0079688 0.000666667
 0.992559 -0.146441 0.0643779 -0.043362 0.000666667
 0.991344 -0.144828 0.0827414 0.178038 0.000666667
 0.984171 -0.140539  0.136652 0.0651177 0.000666667
 0.985466 -0.143944  0.154123 0.0434603 0.000666667
 0.987624 -0.139917  0.125168 -0.1378 0.000666667
 0.990388 -0.140328 0.0680021 0.0144695 0.000666667
 0.988228 -0.130976 0.0760883 -0.0145333 0.000666667
0.973143 -0.17146 0.155926 0.0843639 0.000666667
 0.975346 -0.163067 0.0911573 -0.123137 0.000666667
 0.993724 -0.190245 0.0547944 0.00222982 0.000666667
 0.980096 -0.167915  0.077837 0.0594601 0.000666667
 0.993061 -0.163166  0.108065 0.0337722 0.000666667
 0.981707 -0.132097  0.123268 -0.121789 0.000666667
0.988044 -0.11371 0.139257 -0.11178 0.000666667
     1.004 -0.0755876    0.13323 -0.0600885 0.000666667
  1.01001 -0.124592 0.0948945 0.123838 0.000666667
 0.98153 -0.15233 0.104268 0.0178399 0.000666667
 0.984655 -0.158358  0.117313 0.147025 0.000666667
 0.976748 -0.150763  0.127005 0.0207215 0.000666667
 1.00179 -0.12725 0.128419 -0.00305626 0.000666667
 0.988057 -0.150329   0.16136 -0.0642597 0.000666667
 0.998055 -0.131863  0.138575 -0.0261034 0.000666667
 0.978988 -0.175347 0.0866819 -0.0580134 0.000666667
 0.991125 -0.167742 0.0732387 0.0734883 0.000666667
 0.997275 -0.144002  0.135749 -0.131697 0.000666667
 0.992105 -0.121944 0.0732847 0.115006 0.000666667
  0.98564 -0.136174 0.0495166 -0.0203569 0.000666667
  0.990492 -0.0923555  0.0988867 0.00257926 0.000666667
 0.993419 -0.114266 0.0931589 0.0411633 0.000666667
 0.992243 -0.145816  0.157116 0.00733005 0.000666667
 0.988962 -0.120293  0.139139 -0.209367 0.000666667
 0.971393 -0.177719  0.151448 0.179473 0.000666667
 0.984227 -0.165743  0.152431 -0.0938811 0.000666667
  0.99699 -0.128581  0.120975 -0.219299 0.000666667
  0.996271 -0.0741738   0.152551 0.314831 0.000666667
  0.97393 -0.115914  0.115309 0.000918557 0.000666667
 0.980828 -0.186937  0.108272 -0.117416 0.000666667
  0.996292 -0.0949672   0.168395 0.0180602 0.000666667
  0.99402 -0.156653  0.116472 -0.0439438 0.000666667
  0.99969 -0.108167  0.139317 0.0657497 0.000666667
 0.996115 -0.127838  0.128412 0.00886366 0.000666667
   0.98011 -0.0976791   0.152593 -0.0656518 0.000666667
 0.995657 -0.159074  0.127286 -0.0820873 0.000666667
 0.991039 -0.123439   0.15644 0.137094 0.000666667
0.984276 -0.13184 0.105149 -0.0109892 0.000666667
  0.995688 -0.0947996   0.168998 0.034068 0.000666667
 0.995165 -0.143743  0.117072 0.0112272 0.000666667
 0.984627 -0.145303 0.0826996 -0.0786372 0.000666667
 0.981797 -0.142801  0.115988 0.00691107 0.000666667
 0.992478 -0.127007 0.0953071 0.0627792 0.000666667
 0.978573 -0.195026 0.0727835 -0.0990296 0.000666667
  0.96754 -0.180743   0.09617 -0.0349808 0.000666667
 0.995889 -0.109984   0.14383 -0.121802 0.000666667
 0.981092 -0.115883  0.149579 -0.091209 0.000666667
 0.976033 -0.168815  0.152324 -0.139968 0.000666667
  1.00379 -0.109992  0.144352 -0.0477108 0.000666667
  0.994715 -0.0988249   0.136664 0.135823 0.000666667
 0.998008 -0.110351   0.13905 -0.0711743 0.000666667
 0.992434 -0.138873 0.0931159 -0.11988 0.000666667
 0.989413 -0.101388  0.121213 0.195754 0.000666667
  1.00575 -0.137554  0.114274 0.0948681 0.000666667
  0.978547 -0.0784606   0.120449 0.066314 0.000666667
  0.99275 -0.145488  0.147979 0.163879 0.000666667
   0.9934 -0.119807  0.125133 -0.085345 0.000666667
 0.987918 -0.142232  0.122777 -0.135899 0.000666667
 0.996632 -0.166021  0.114884 0.11241 0.000666667
 0.981607 -0.184316  0.112972 0.0125766 0.000666667
 0.992204 -0.146774  0.158323 -0.0271464 0.000666667
  1.00408  -0.13484 0.0887318 -0.0204767 0.000666667
  1.00474 -0.129762  0.010064 -0.0637186 0.000666667
 0.998263 -0.144612 0.0674562 -0.0598021 0.000666667
 0.992614 -0.130662  0.107098 -0.0262667 0.000666667
 0.994461 -0.137833  0.104723 0.0891216 0.000666667
  0.99094 -0.120536 0.0890709 -0.202837 0.000666667
 0.998603 -0.143921   0.17094 0.0533388 0.000666667
0.992043 -0.16565 0.134392 -0.0928869 0.000666667
 0.986976 -0.160917  0.139021 -0.229267 0.000666667
 0.989127 -0.144517  0.143885 0.03423 0.000666667
 0.983483 -0.148366  0.172766 -0.0852393 0.000666667
 0.983072 -0.145452   0.12993 0.142551 0.000666667
 0.980822 -0.202181  0.150648 0.18391 0.000666667
 0.992982 -0.108205  0.120795 0.0789787 0.000666667
 0.996121 -0.104643   0.11738 0.0863171 0.000666667
 0.974713 -0.172004  0.155443 0.104058 0.000666667
 0.975081 -0.209354  0.100677 -0.0843996 0.000666667
 0.992396 -0.121816  0.142761 0.0995683 0.000666667
 0.998837 -0.155949  0.134615 -0.0230737 0.000666667
 0.975636 -0.194325  0.071521 -0.118653 0.000666667
 0.970618 -0.146438  0.119225 0.152744 0.000666667
 0.983974 -0.127492  0.146747 0.11931 0.000666667
 0.983076 -0.153085  0.131138 -0.102253 0.000666667
  0.988678 -0.0973885  0.0808622 -0.232002 0.000666667
 0.982783 -0.173941  0.112201 0.102047 0.000666667
  1.00928 -0.137761  0.108653 -0.00285006 0.000666667
 0.992076 -0.128085  0.106359 -0.0252293 0.000666667
 0.997249 -0.111667  0.104361 -0.089168 0.000666667
 0.997063 -0.145121  0.128693 -0.143334 0.000666667
 0.971656 -0.164361  0.177359 -0.0426068 0.000666667
  0.991005 -0.0913924   0.100052 -0.00541894 0.000666667
0.985738 -0.13313 0.105182 -0.00188082 0.000666667
 0.995455 -0.105214  0.113774 0.0861315 0.000666667
 0.983083 -0.128258  0.149101 0.123139 0.000666667
 0.981504 -0.177435  0.122405 -0.0566811 0.000666667
  0.99079 -0.205503  0.109195 -0.0950368 0.000666667
 0.981774 -0.165446 0.0790545 0.00894466 0.000666667
   1.0098 -0.107165  0.112517 -0.0296966 0.000666667
 0.993582 -0.145752 0.0792309 0.17773 0.000666667
 0.980938 -0.116853  0.151037 -0.17333 0.000666667
 0.978041 -0.169819   0.14384 0.277586 0.000666667
 0.986005 -0.143676  0.116275 0.00614809 0.000666667
 0.989474 -0.145351  0.140619 0.045336 0.000666667
  0.98587 -0.125397  0.128878 0.0777345 0.000666667
  1.00127 -0.166383  0.143277 -0.00798361 0.000666667
 0.991434 -0.120099 0.0896629 -0.183062 0.000666667
  0.992554 -0.0571732   0.136275 -0.211013 0.000666667
  0.98514 -0.160399  0.115541 0.148658 0.000666667
 0.987337 -0.164116  0.088805 0.0249022 0.000666667
 0.985127   -0.1269 0.0605437 -0.114536 0.000666667
 0.970491 -0.187597 0.0855067 -0.066794 0.000666667
  1.00879 -0.136646  0.106933 -0.0223448 0.000666667
 0.988749 -0.146374  0.107151 0.188308 0.000666667
 0.986897 -0.158244  0.130452 0.0535799 0.000666667
 0.988219 -0.120172  0.130653 0.006905 0.000666667
 0.983854 -0.172148  0.145017 0.0816103 0.000666667
 0.998077 -0.156071  0.100323 0.10113 0.000666667
 0.975145 -0.121231   0.10392 0.13995 0.000666667
  0.99624 -0.145087 0.0724257 -0.00881676 0.000666667
 0.987586 -0.167509 0.0892012 -0.0631693 0.000666667
  0.991371 -0.0774873   0.134877 -0.0567002 0.000666667
 0.992482 -0.120246  0.140144 0.0934391 0.000666667
  1.00089 -0.114064  0.118563 -0.0119542 0.000666667
  1.00908 -0.135916  0.108761 -0.00195804 0.000666667
 0.959639 -0.176602 0.0642371 0.116362 0.000666667
  1.01277 -0.127996  0.157573 0.0265186 0.000666667
 0.969961 -0.189549  0.090744 0.0830472 0.000666667
 0.999076 -0.118616 0.0725749 0.118154 0.000666667
 0.984701 -0.132532  0.115631 0.0441632 0.000666667
 0.993453 -0.131342  0.079565 -0.120097 0.000666667
  0.987661 -0.0654429  0.0285452 -0.0554722 0.000666667
 0.985957 -0.147669  0.108567 0.207273 0.000666667
 0.992017 -0.159012  0.128582 -0.0289941 0.000666667
  1.00791 -0.121067  0.147443 0.0322309 0.000666667
 0.996841 -0.131056   0.12378 -0.214173 0.000666667
 0.993683 -0.122581  0.137904 -0.0689376 0.000666667
 0.983549 -0.151687  0.131828 -0.119248 0.000666667
 0.996605 -0.159465    0.1333 -0.0201459 0.000666667
 0.989555 -0.163536  0.113394 -0.0353799 0.000666667
0.987274 -0.15883 0.116003 0.148141 0.000666667
 0.996544 -0.131117  0.130718 0.154221 0.000666667
 0.986789 -0.126646  0.058751 -0.105259 0.000666667
  0.98419 -0.149009  0.131431 0.132065 0.000666667
 0.977404 -0.167681    0.1533 -0.142954 0.000666667
 0.994226 -0.081792  0.120603 0.248535 0.000666667
 0.983554 -0.172965  0.108458 -0.158775 0.000666667
 0.993419  -0.16149 0.0862301 -0.0766253 0.000666667
 0.996026 -0.138394  0.161708 0.142585 0.000666667
  0.99257 -0.148366  0.116867 -0.0678395 0.000666667
 0.998489 -0.142958 0.0700184 -0.0675736 0.000666667
 0.997778 -0.104164 0.0910313 0.0730261 0.000666667
 0.989114 -0.132164   0.11248 -0.000906476 0.000666667
 0.990756 -0.137187   0.11616 -0.0531484 0.000666667
  0.988516 -0.0678325  0.0283972 -0.0453214 0.000666667
 0.986993 -0.095014  0.104139 0.116984 0.000666667
 0.994717 -0.123293  0.140353 0.027998 0.000666667
 0.974499 -0.160084  0.127363 -0.05712 0.000666667
 0.977016 -0.168982    0.1525 -0.132676 0.000666667
0.987546 -0.16041 0.148856 -0.12753 0.000666667
  1.00929 -0.135771  0.138588 -0.0685858 0.000666667
 0.996165 -0.147511  0.152546 -0.11204 0.000666667
 0.986953 -0.183872 0.0708632 -0.0184294 0.000666667
 0.997162 -0.116922  0.117305 0.0518374 0.000666667
  1.00769  -0.10397 0.0776682 -0.159958 0.000666667
 0.975774 -0.155173  0.179357 0.00364465 0.000666667
 0.997169 -0.137792  0.108846 -0.162963 0.000666667
  0.99435 -0.145802  0.145935 0.157111 0.000666667
 0.990447 -0.105656  0.115735 -0.101695 0.000666667
 0.975133 -0.179086  0.151017 -0.00129508 0.000666667
 0.991677 -0.166209  0.184397 -0.00789014 0.000666667
 0.996529 -0.115818  0.117697 0.0708663 0.000666667
 0.986663 -0.143926  0.154524 0.0374791 0.000666667
 0.978804 -0.151427  0.103789 0.0337198 0.000666667
 0.998794 -0.135224  0.115792 0.0119655 0.000666667
 0.990889 -0.157125  0.102022 -0.0336061 0.000666667
 0.998224 -0.130602  0.131246 0.150308 0.000666667
  1.00459 -0.116518 0.0802718 0.0360471 0.000666667
  0.989395 -0.0862506  0.0777456 -0.0398551 0.000666667
 0.978143 -0.161114  0.143902 -0.0444328 0.000666667
 0.992713 -0.122322 0.0902865 -0.18731 0.000666667
 0.990401 -0.100946  0.109045 0.429952 0.000666667
 0.999048 -0.129351   0.12138 -0.221094 0.000666667
 0.992463 -0.130771 0.0978385 0.116095 0.000666667
 0.990916  -0.16589 0.0719309 0.0696945 0.000666667
   0.99991 -0.0967665   0.114659 -0.034568 0.000666667
 0.984155 -0.158215  0.118401 0.0095496 0.000666667
 0.992207 -0.174839  0.114995 -0.121328 0.000666667
 0.994942 -0.124069  0.150038 0.0690283 0.000666667
  0.987288 -0.0981341    0.11836 0.0284915 0.000666667
 0.995243 -0.140425  0.163272 0.141769 0.000666667
 0.979202 -0.163117  0.125044 0.104886 0.000666667
  0.993825 -0.0805273   0.120485 0.249175 0.000666667
 0.982146 -0.171245  0.145409 0.0769411 0.000666667
  0.98988 -0.114517  0.155872 0.137567 0.000666667
0.974606 -0.11792  0.10633 0.0376554 0.000666667
 0.982379 -0.185627  0.109156 -0.111601 0.000666667
 0.997468 -0.139401  0.152101 0.0621846 0.000666667
  0.974096 -0.0887597  0.0916627 0.206277 0.000666667
 0.987473 -0.142112  0.121454 -0.132952 0.000666667
 0.997306 -0.145422  0.171448 0.0627647 0.000666667
 0.988811 -0.103342  0.114693 -0.103979 0.000666667
  1.00909 -0.119776  0.147125 0.0484283 0.000666667
 0.990322 -0.131824 0.0399744 0.0171834 0.000666667
 0.990534 -0.101135  0.114312 -0.104487 0.000666667
 0.990633 -0.142599   0.11842 -0.0947794 0.000666667
 0.980778 -0.167776 0.0782476 0.00705285 0.000666667
  1.0117 -0.11629 0.136083 -0.164413 0.000666667
 0.996811 -0.171714  0.109005 -0.0223923 0.000666667
 0.993382 -0.112198  0.100331 -0.0646165 0.000666667
 0.993022 -0.147941 0.0657836 -0.14109 0.000666667
 0.970612 -0.156774  0.146383 -0.0158906 0.000666667
 0.979003 -0.155786   0.11524 -0.224087 0.000666667
0.992462 -0.21535 0.112655 0.0718567 0.000666667
  0.98471 -0.138864  0.109415 0.0929543 0.000666667
  0.98571 -0.154988  0.108254 0.030344 0.000666667
 0.984424 -0.158111  0.117918 0.151314 0.000666667
  0.99295 -0.112187 0.0932443 0.0499587 0.000666667
 0.993286 -0.172436  0.115484 -0.133032 0.000666667
 0.999816 -0.117652 0.0759777 -0.124433 0.000666667
 0.994378 -0.142174 0.0728524 -0.196668 0.000666667
 0.987526 -0.139632 0.0520613 -0.00189904 0.000666667
  0.98747 -0.104235  0.115399 0.0424581 0.000666667
  0.987121 -0.0950216   0.111405 0.010903 0.000666667
  1.00136 -0.101587  0.117683 0.155608 0.000666667
 0.996539  -0.14569 0.0706683 -0.00111889 0.000666667
 0.990805 -0.155055  0.101787 -0.0447618 0.000666667
 0.991731 -0.117241  0.129715 -0.0665091 0.000666667
 0.986916 -0.143389  0.102415 0.0654116 0.000666667
 0.991829 -0.086554  0.174034 0.210973 0.000666667
   1.00599 -0.0865155   0.136219 -0.100635 0.000666667
 0.987626 -0.121067  0.135687 0.0594952 0.000666667
 0.994306 -0.136102  0.108233 -0.0467195 0.000666667
 0.995163 -0.131229  0.123365 -0.0175794 0.000666667
 0.997717 -0.137937  0.113491 0.012348 0.000666667
0.984381 -0.18604 0.109504 -0.107274 0.000666667
  0.98205 -0.130888  0.109285 0.191097 0.000666667
 0.983666 -0.133464  0.147247 -0.0919896 0.000666667
  0.99195 -0.109915 0.0935633 0.158878 0.000666667
 0.996419 -0.117366  0.095373 0.0357846 0.000666667
  0.995184 -0.0892246  0.0830588 0.0596536 0.000666667
  0.99501 -0.136034  0.124415 -0.129017 0.000666667
  0.98528 -0.123048  0.127943 0.0718426 0.000666667
0.996105 -0.14979 0.109023 0.013666 0.000666667
  0.99572 -0.117152  0.139714 -0.148522 0.000666667
   1.0048 -0.135864 0.0883216 0.00447778 0.000666667
0.991644 -0.21743  0.11241 0.0781004 0.000666667
  1.00228 -0.139449  0.150839 -0.16525 0.000666667
 0.996854 -0.112454   0.10346 -0.0910213 0.000666667
 0.981905 -0.134034  0.117249 -0.0507476 0.000666667
 0.995377 -0.137489  0.107432 -0.12369 0.000666667
 0.998604 -0.127648  0.130423 -0.0131964 0.000666667
 0.986452 -0.118684  0.133007 0.0165055 0.000666667
 0.999497 -0.154071  0.136862 0.0319688 0.000666667
  1.00256 -0.157174  0.129087 -0.0878821 0.000666667
 0.979571 -0.160848  0.141743 -0.0391631 0.000666667
    1.005 -0.132568  0.124604 0.0246598 0.000666667
 0.966367 -0.194329 0.0952742 -0.0638652 0.000666667
 0.993169 -0.111761 0.0935427 0.0412133 0.000666667
 0.986773 -0.141948 0.0842723 -0.0512323 0.000666667
 0.991849 -0.115925  0.069999 -0.0939776 0.000666667
 0.991241 -0.146162 0.0974486 -0.0990561 0.000666667
  0.991727 -0.0637392   0.174894 0.0941789 0.000666667
  0.996707 -0.0966429   0.161909 0.025131 0.000666667
   1.00746 -0.0888493   0.137192 -0.119863 0.000666667
 0.989202 -0.158903  0.142466 -0.0267099 0.000666667
   0.9857 -0.158772  0.117308 0.161536 0.000666667
  0.98638 -0.146747  0.107095 0.200195 0.000666667
  1.00493 -0.074858  0.132619 -0.079685 0.000666667
 0.996346 -0.139486 0.0969261 0.0285314 0.000666667
 0.998549 -0.152384  0.139119 0.0393274 0.000666667
  1.00315 -0.111452  0.201924 -0.0644517 0.000666667
 0.986773 -0.120822  0.132912 0.00252827 0.000666667
  1.00878  -0.13664 0.0966586 0.00967424 0.000666667
 0.997296 -0.143425  0.139057 -0.117119 0.000666667
 0.982722 -0.165362  0.123026 -0.0128062 0.000666667
   0.99562 -0.0932826   0.168049 0.0378182 0.000666667
 0.989077 -0.149302  0.152003 0.102972 0.000666667
  0.993057 -0.0410112   0.108126 0.0686374 0.000666667
 0.975683 -0.134257  0.106332 0.13285 0.000666667
  1.01144 -0.132521 0.0913104 -0.11528 0.000666667
 0.989369 -0.164536  0.140464 0.159986 0.000666667
 0.991126 -0.136279 0.0971373 -0.127491 0.000666667
 0.979913 -0.174011 0.0881443 -0.0559477 0.000666667
 0.999745 -0.109308  0.105694 0.00918698 0.000666667
  0.990612 -0.0784663   0.137839 -0.0334522 0.000666667
 0.983877 -0.203349  0.152122 0.168642 0.000666667
  0.993044 -0.0920173   0.101703 0.0148736 0.000666667
  0.99394  -0.11985 0.0994109 -0.0158914 0.000666667
 0.988888 -0.140612  0.106244 -0.0282236 0.000666667
 0.987444 -0.104295 0.0893956 0.0988316 0.000666667
 0.978909 -0.158712  0.123305 0.104902 0.000666667
 0.990542 -0.132403 0.0394062 0.0355627 0.000666667
 0.980918 -0.151149 0.0794477 0.20148 0.000666667
 0.980588 -0.148893   0.13804 0.00965602 0.000666667
 0.994099 -0.156587  0.116298 -0.0753812 0.000666667
 0.994863 -0.131101  0.125443 -0.0133012 0.000666667
 0.989732 -0.153329  0.155088 0.0313371 0.000666667
 0.983206 -0.175292  0.112581 0.0962965 0.000666667
 0.989917 -0.162492 0.0885266 -0.00815598 0.000666667
 0.978433 -0.163379  0.142597 -0.0475339 0.000666667
 0.981289 -0.135964  0.123848 -0.18429 0.000666667
 0.989452 -0.123017  0.115212 -0.001965 0.000666667
  0.99054 -0.157934  0.127861 0.0435146 0.000666667
 0.996644 -0.148748  0.137817 0.0409096 0.000666667
 0.998525 -0.159963  0.132433 -0.026548 0.000666667
 0.992389 -0.115257  0.130932 -0.0552111 0.000666667
  0.986988 -0.0850655   0.165713 0.114891 0.000666667
 0.976879 -0.168426  0.144147 -0.00108978 0.000666667
 0.994459 -0.142981 0.0737182 -0.22034 0.000666667
 0.983788 -0.144087   0.11987 0.00229518 0.000666667
 0.997644 -0.125467  0.148614 0.0675528 0.000666667
 0.980969 -0.167604 0.0777732 0.0697045 0.000666667
 0.985587 -0.168747 0.0884607 -0.0675431 0.000666667
 0.987735 -0.125558  0.131875 0.0603621 0.000666667
 0.976222 -0.165593  0.118758 -0.131205 0.000666667
  0.98643 -0.183719 0.0733595 -0.0268407 0.000666667
 0.990819 -0.123273  0.154755 0.116298 0.000666667
 0.991346 -0.091792  0.119338 -0.0912182 0.000666667
 0.982775 -0.162752  0.108905 -0.0770809 0.000666667
  1.00132 -0.125807  0.147071 -0.0266279 0.000666667
 0.984144 -0.159007  0.116737 0.142533 0.000666667
 0.989808 -0.116361  0.155355 0.138486 0.000666667
 0.985725 -0.166348  0.152895 -0.099165 0.000666667
 0.994818 -0.151436  0.128913 -0.00809134 0.000666667
0.988995 -0.14956 0.152707 0.102735 0.000666667
 0.975784 -0.152162  0.107763 0.021665 0.000666667
 0.984841 -0.105915 0.0860548 0.00782474 0.000666667
  1.00276 -0.139538  0.150024 -0.15333 0.000666667
 0.990125 -0.143489  0.114959 -0.085989 0.000666667
0.983983 -0.12736 0.149061 0.120829 0.000666667
 0.991751 -0.146019  0.158044 0.0170177 0.000666667
 0.982531 -0.139781  0.146969 -0.250366 0.000666667
 0.991158 -0.121027  0.141404 0.102724 0.000666667
 0.976465 -0.176965    0.1544 0.124221 0.000666667
 0.999524 -0.118384 0.0754349 -0.131954 0.000666667
  0.987434 -0.0629929   0.173645 0.0891982 0.000666667
0.977461 -0.11602 0.167425 -0.137357 0.000666667
 0.994593 -0.120401 0.0962951 0.00216498 0.000666667
 0.976733 -0.154233  0.149276 -0.0817394 0.000666667
  0.983096 -0.0806516  0.0829583 -0.0282218 0.000666667
 0.990884 -0.141347  0.143935 0.0247614 0.000666667
 0.979426 -0.150866  0.199739 -0.0984029 0.000666667
 0.987941 -0.153879 0.0669086 0.150649 0.000666667
 0.984558 -0.172933   0.13058 0.0209196 0.000666667
  0.996369 -0.0930228  0.0873271 0.0794713 0.000666667
 0.985572 -0.124574 0.0642662 -0.130318 0.000666667
 0.983273 -0.131341  0.108302 0.184952 0.000666667
  1.00326 -0.111922  0.108661 -0.00803246 0.000666667
 0.990893 -0.152323  0.153449 0.0161041 0.000666667
 0.995335 -0.141966 0.0732824 -0.203695 0.000666667
 0.988787 -0.159874  0.134801 0.0724495 0.000666667
 0.996222  -0.12882 0.0932049 -0.208874 0.000666667
  0.97599 -0.190185  0.116682 0.18891 0.000666667
 0.990528 -0.161651  0.131775 -0.0325343 0.000666667
 0.985387 -0.143237   0.08294 -0.0681324 0.000666667
 0.975326 -0.166712  0.152182 -0.142952 0.000666667
  0.983735 -0.0964224   0.108492 -0.143774 0.000666667
 0.976947 -0.149928 0.0977435 -0.044112 0.000666667
 0.988806 -0.123718 0.0695252 -0.0602614 0.000666667
 0.985875 -0.114247 0.0802108 0.0122623 0.000666667
0.974391 -0.17949  0.15606 0.109849 0.000666667
  0.984698 -0.0847677   0.166703 0.120178 0.000666667
  1.00333 -0.131953  0.107002 -0.0622042 0.000666667
  1.00318 -0.144346  0.140223 0.0340003 0.000666667
 0.992696 -0.118168  0.116982 -0.0912597 0.000666667
    1.0018 -0.0993271   0.132215 -0.0458841 0.000666667
 0.979965 -0.168764 0.0791647 0.0058386 0.000666667
 0.990852 -0.133078  0.106125 0.0545992 0.000666667
   0.99167 -0.0986867   0.158559 -0.0349278 0.000666667
 0.987977 -0.145208  0.085913 -0.0312599 0.000666667
 0.988189 -0.138292 0.0521648 -0.00965601 0.000666667
 0.988269 -0.140682  0.106136 -0.00405773 0.000666667
  0.98892 -0.122033  0.135607 0.0506377 0.000666667
 0.982334 -0.189613  0.160969 -0.0524395 0.000666667
 0.996268 -0.138842  0.109284 -0.161826 0.000666667
 0.990162 -0.157512  0.103395 -0.0213579 0.000666667
 0.993007 -0.148375  0.118237 -0.0752296 0.000666667
 0.983832 -0.131658   0.11596 0.0591491 0.000666667
  1.00012 -0.123272  0.109543 0.0839663 0.000666667
 0.987113 -0.156323 0.0893873 0.19448 0.000666667
 0.981149 -0.169085 0.0788561 -0.000564462 0.000666667
 0.989271 -0.111377   0.13455 -0.0491461 0.000666667
 0.990273 -0.148927  0.150195 0.09877 0.000666667
 0.977346 -0.196699 0.0697927 -0.126017 0.000666667
 0.991642 -0.137662  0.108586 -0.0669014 0.000666667
   0.99008 -0.0777985   0.134653 -0.0390335 0.000666667
 0.993768 -0.136585  0.109164 -0.0665962 0.000666667
 0.999596 -0.129854 0.0642398 -0.0743405 0.000666667
 0.973014 -0.178496  0.154577 0.106202 0.000666667
0.978652 -0.16003 0.122814 0.0863656 0.000666667
 0.990202 -0.116408  0.154702 0.125816 0.000666667
 0.996092 -0.108543 0.0907429 0.0844606 0.000666667
 0.990901 -0.126089  0.116344 0.00513275 0.000666667
  1.00902 -0.142309  0.153251 0.0712515 0.000666667
  1.00517 -0.132389  0.124186 0.0181914 0.000666667
 0.987201   -0.1416 0.0593457 -0.117576 0.000666667
  0.981949 -0.0824647  0.0707999 0.208338 0.000666667
 0.988547 -0.120238 0.0711816 -0.0870922 0.000666667
   0.9851 -0.159785  0.131811 0.0606987 0.000666667
 0.992893 -0.112834 0.0979442 -0.0225102 0.000666667
0.990143 -0.16308   0.0876 0.00469463 0.000666667
  1.01016 -0.122548 0.0756782 -0.0566341 0.000666667
 0.990336 -0.132943  0.104903 0.0674425 0.000666667
 0.985816 -0.109877  0.143221 0.0431265 0.000666667
  0.99267 -0.149939  0.171594 -0.0249251 0.000666667
 0.988093 -0.168352 0.0877324 -0.0535133 0.000666667
 0.982533 -0.154202 0.0487426 -0.0676403 0.000666667
  0.99016 -0.143415  0.115443 -0.0858433 0.000666667
   0.97393 -0.0995559  0.0999212 -0.122246 0.000666667
 0.974476 -0.177828  0.141344 0.16691 0.000666667
  1.00122 -0.124967  0.146758 -0.0204791 0.000666667
 0.983978 -0.128543  0.118239 0.0329059 0.000666667
 0.979707 -0.148069  0.168958 -0.119098 0.000666667
 0.989878 -0.114214 0.0705525 -0.0980795 0.000666667
  0.98691 -0.110878  0.143384 0.0291723 0.000666667
  0.998504 -0.0781112   0.110451 0.119518 0.000666667
0.974299 -0.17728 0.151694 0.0173499 0.000666667
 0.997714 -0.117267 0.0702864 0.0634729 0.000666667
 0.972255 -0.208553  0.102206 -0.10538 0.000666667
 0.977341 -0.168017  0.153154 -0.148076 0.000666667
 0.975056 -0.171851  0.124768 0.103878 0.000666667
 0.989525 -0.182032   0.12617 0.20552 0.000666667
 0.991573 -0.108569 0.0925367 0.178393 0.000666667
 0.980114 -0.153428  0.175315 -0.103511 0.000666667
 0.994263 -0.110481  0.138639 0.135002 0.000666667
 0.986077 -0.107798  0.122517 -0.0514043 0.000666667
0.988016  -0.1837 0.124534 -0.0860847 0.000666667
 0.991838 -0.165559   0.13368 -0.0211741 0.000666667
 0.995763 -0.158137  0.152463 -0.0101047 0.000666667
 0.986634 -0.113647  0.140259 -0.114637 0.000666667
0.993867 -0.21909 0.112583 0.0734934 0.000666667
 0.994069 -0.120449 0.0981001 -0.0153016 0.000666667
 0.995894 -0.109606  0.144394 -0.135498 0.000666667
  1.01075 -0.146071  0.120587 0.0320068 0.000666667
 0.983043 -0.202254  0.150021 0.184788 0.000666667
  0.997285 -0.0964945   0.114737 -0.031442 0.000666667
  0.98584 -0.155502 0.0640726 0.151074 0.000666667
  0.99976 -0.127046    0.1087 -0.0373139 0.000666667
 0.991461 -0.147068  0.141691 0.0371038 0.000666667
 0.990423 -0.167361  0.135253 -0.0940713 0.000666667
 0.983277 -0.176321  0.113654 0.105482 0.000666667
 0.977919 -0.176338  0.107565 0.0602145 0.000666667
  1.00587 -0.136333  0.089252 -0.00540914 0.000666667
  0.995603 -0.0930553  0.0883672 0.0765608 0.000666667
 0.981751 -0.168749 0.0801281 0.0613723 0.000666667
 0.977686 -0.160787  0.143545 -0.0525758 0.000666667
 0.972123 -0.159742  0.158743 -0.1201 0.000666667
 0.997347 -0.123143  0.150697 0.129838 0.000666667
   0.98236 -0.0821413   0.089027 0.0398241 0.000666667
 0.993905 -0.145826  0.145863 0.152388 0.000666667
 0.991755 -0.144035  0.171502 0.191349 0.000666667
 0.978593 -0.160996  0.141668 -0.0469963 0.000666667
0.992875  -0.1284 0.105777 -0.0044732 0.000666667
  0.980928 -0.0834654  0.0715937 0.239834 0.000666667
0.984424 -0.11393 0.122876 0.0926247 0.000666667
 0.990902 -0.145909   0.17019 0.189345 0.000666667
  0.99605 -0.139485 0.0966504 0.0490095 0.000666667
 0.975287 -0.148627 0.0988336 -0.0433456 0.000666667
 0.989604 -0.136292  0.115952 -0.0542672 0.000666667
0.995329 -0.12457 0.151805 0.0689501 0.000666667
  0.99074 -0.166804  0.182954 -0.0212779 0.000666667
 0.984398 -0.158173  0.118917 0.0054918 0.000666667
 0.971308 -0.175534  0.140103 0.164255 0.000666667
 0.984951 -0.148706  0.110377 0.00705371 0.000666667
 0.969992 -0.149906  0.176116 -0.243124 0.000666667
 0.992868 -0.148445  0.060656 -0.0246724 0.000666667
  0.98875 -0.119905  0.133235 0.0277988 0.000666667
  0.98952 -0.115154 0.0734796 -0.0898219 0.000666667
 0.992482 -0.167688 0.0518368 -0.136306 0.000666667
 0.997804 -0.117746  0.141441 -0.122166 0.000666667
 0.985431 -0.131393 0.0584894 -0.114979 0.000666667
  0.981645 -0.0559168  0.0994373 0.000833405 0.000666667
  0.983088 -0.0826668   0.071634 0.221267 0.000666667
  0.99149 -0.126537  0.118401 0.00200263 0.000666667
 0.996807 -0.146111  0.127592 -0.135391 0.000666667
  1.00143 -0.143318  0.138081 0.0378001 0.000666667
  0.990477 -0.0985957  0.0760829 0.0610894 0.000666667
 0.997777 -0.155687  0.136115 -0.0284144 0.000666667
 0.994506 -0.128549  0.123602 0.0873363 0.000666667
 0.998515 -0.152103  0.137185 0.0384363 0.000666667
 0.991251 -0.108927  0.123742 0.0973534 0.000666667
 0.988549 -0.111909  0.133794 -0.0563651 0.000666667
 0.999242 -0.108359  0.138843 0.0658863 0.000666667
 0.988402 -0.182617  0.126232 0.214467 0.000666667
 0.986969 -0.126165  0.144764 0.120048 0.000666667
 0.997272 -0.148075  0.138187 0.0384452 0.000666667
 0.978768 -0.163315  0.124831 0.107545 0.000666667
 0.983083 -0.188028 0.0861668 -0.097515 0.000666667
 0.985249 -0.148188  0.108875 0.0195631 0.000666667
  0.986406 -0.0858156   0.165998 0.129629 0.000666667
 0.983396 -0.174749  0.111437 0.103051 0.000666667
 0.996041 -0.127238  0.093106 -0.20748 0.000666667
 0.985823 -0.150552  0.108291 0.00318708 0.000666667
 0.991226 -0.157599  0.117462 -0.0460909 0.000666667
 0.985759 -0.164978  0.119674 -0.0459565 0.000666667
 0.993318 -0.114655 0.0995559 -0.0444102 0.000666667
   1.00632 -0.0872675   0.136599 -0.113 0.000666667
 0.990844 -0.131663 0.0410272 0.00952803 0.000666667
 0.988369 -0.149772  0.152353 0.0942011 0.000666667
 0.991118 -0.111656  0.196829 -0.0113514 0.000666667
 0.995164 -0.127184  0.151915 0.0680661 0.000666667
 0.997857 -0.116881  0.140342 -0.123521 0.000666667
 0.993127 -0.156977  0.111771 -0.0200095 0.000666667
  1.00048 -0.113152  0.144124 0.0381141 0.000666667
 0.988895 -0.140306 0.0665138 0.0164414 0.000666667
 0.996638 -0.154364  0.113353 -0.00195717 0.000666667
  0.99345 -0.135014   0.10141 0.0572096 0.000666667
    1.0032 -0.0767725   0.130724 -0.0665266 0.000666667
  1.00552 -0.148495  0.123169 -0.0751105 0.000666667
 0.993685 -0.119603  0.126215 -0.0890108 0.000666667
  1.00062 -0.117094   0.10394 -0.0616302 0.000666667
 0.996778 -0.128835  0.123086 -0.212364 0.000666667
 0.994345 -0.143423  0.117347 -0.0357559 0.000666667
 0.998377 -0.117161 0.0698867 0.0449143 0.000666667
 0.983992 -0.134028  0.140678 -0.0743307 0.000666667
 0.996975 -0.165969  0.100612 -0.0220075 0.000666667
 0.979488 -0.168374 0.0941396 -0.0667243 0.000666667
 0.989064 -0.123641  0.155191 0.123463 0.000666667
 0.996532 -0.116918 0.0953489 0.0578963 0.000666667
 0.974383 -0.191631   0.12005 0.170782 0.000666667
 0.999139 -0.146282  0.171871 0.0587114 0.000666667
  0.996396 -0.0997896    0.18534 -0.116829 0.000666667
    1.0017 -0.0798081   0.109941 0.00814514 0.000666667
 0.986354 -0.185948 0.0718946 -0.0115486 0.000666667
 0.982237 -0.175578  0.122906 -0.0751246 0.000666667
 0.980362 -0.134016  0.117697 0.0147439 0.000666667
 0.991958 -0.118631 0.0969456 -0.00687634 0.000666667
  0.98523 -0.085642  0.167541 0.121488 0.000666667
 0.974834 -0.128329  0.138204 -0.0315921 0.000666667
  0.990341 -0.0866256  0.0756624 -0.04603 0.000666667
  0.982798 -0.0992909   0.135689 0.0459478 0.000666667
 0.999117 -0.154812  0.159137 -0.0407175 0.000666667
 0.993063 -0.122426  0.136524 -0.0559942 0.000666667
  0.98877 -0.140014 0.0514387 -0.00155881 0.000666667
 0.991308 -0.128568 0.0939569 0.0482918 0.000666667
    0.989 -0.139914  0.065138 0.0207553 0.000666667
 0.995823 -0.122364  0.140572 0.0343251 0.000666667
 0.988349 -0.152476   0.15431 0.0259517 0.000666667
 0.990823 -0.130326 0.0416688 0.0133839 0.000666667
 0.986448 -0.137069 0.0497563 -0.0204394 0.000666667
  1.00277 -0.159476  0.158165 0.0248451 0.000666667
 0.995396 -0.143182 0.0719019 -0.195506 0.000666667
 0.995549 -0.118408 0.0710293 0.0620323 0.000666667
 0.991106 -0.130461 0.0796213 -0.127847 0.000666667
 0.977295 -0.179571  0.106466 0.0503695 0.000666667
 0.993323 -0.126282  0.131143 0.102276 0.000666667
 0.991353 -0.041285  0.106873 0.0839297 0.000666667
 0.991146 -0.144636  0.116256 -0.0995682 0.000666667
0.987905 -0.12579  0.14614 0.115532 0.000666667
 0.997334 -0.125545 0.0731617 0.123439 0.000666667
 0.987605 -0.146679  0.145436 -0.0204809 0.000666667
 0.997086 -0.136824   0.10793 -0.162147 0.000666667
  1.00033 -0.164297 0.0892941 -0.00384352 0.000666667
 0.993541 -0.109284   0.13623 0.137901 0.000666667
  0.98637 -0.155956 0.0644618 0.14499 0.000666667
 0.998775 -0.135552  0.116876 -0.01128 0.000666667
 0.988036 -0.143662  0.156044 0.0573759 0.000666667
 0.992429 -0.121209  0.134718 -0.0703844 0.000666667
 0.995732 -0.138587  0.108798 -0.172022 0.000666667
 0.982182 -0.155589  0.113432 -0.232844 0.000666667
  0.98955 -0.207121  0.109016 -0.120386 0.000666667
 0.993664 -0.120247 0.0971949 -0.0159024 0.000666667
  1.00064 -0.111815  0.119534 -0.0174047 0.000666667
   1.00193 -0.0804247   0.054939 0.273971 0.000666667
 0.993891  -0.13082 0.0848503 -0.0427289 0.000666667
 0.997025 -0.122804  0.119985 -0.082147 0.000666667
 0.987489 -0.185018  0.125331 -0.0729646 0.000666667
 0.987399 -0.121889  0.138275 -0.19547 0.000666667
  1.00149 -0.131096  0.109308 -0.0785471 0.000666667
0.978508 -0.15416 0.096157 0.146736 0.000666667
  0.982408 -0.0842088   0.070292 0.233059 0.000666667
 0.973478 -0.173438  0.153075 0.0877402 0.000666667
 0.991615 -0.109375 0.0932871 0.150957 0.000666667
 0.999788 -0.122943  0.128632 -0.047722 0.000666667
 0.986311 -0.138535 0.0524069 0.017943 0.000666667
 0.981358 -0.117323  0.167753 -0.00668697 0.000666667
  1.01002 -0.106933  0.110199 -0.0109361 0.000666667
 0.976897 -0.197524  0.071354 -0.124741 0.000666667
 0.989805 -0.181419  0.126974 0.243019 0.000666667
 0.996044 -0.169652   0.11035 -0.0357085 0.000666667
 0.995574 -0.128882  0.116184 0.0683504 0.000666667
 0.985484 -0.160946  0.132376 0.0591739 0.000666667
 0.977594 -0.141077  0.127119 0.0158275 0.000666667
 0.999044 -0.112933 0.0984349 0.0477244 0.000666667
 0.994183 -0.138917  0.107102 -0.0683969 0.000666667
 0.996068  -0.12632 0.0937091 -0.214475 0.000666667
   1.00283 -0.0996514    0.12362 0.0189967 0.000666667
 0.983377 -0.131837  0.116211 -0.0404649 0.000666667
 0.994483 -0.160073  0.110472 -0.0185856 0.000666667
 0.998423 -0.130725  0.134187 0.163425 0.000666667
 0.980452 -0.174746 0.0878047 -0.056012 0.000666667
 0.989604 -0.165291  0.115343 -0.0343836 0.000666667
  0.98975 -0.163703 0.0877161 0.00271641 0.000666667
  1.00333 -0.143617  0.107431 -0.081703 0.000666667
 0.997053 -0.133012  0.145283 0.0905166 0.000666667
 0.981477 -0.155041  0.176865 -0.0789086 0.000666667
  0.998787 -0.0807126   0.108922 0.00164516 0.000666667
 0.983713 -0.166803  0.153809 -0.0736379 0.000666667
 0.991818 -0.146631  0.158451 -0.00833207 0.000666667
 0.973731 -0.177787      0.15 0.160372 0.000666667
   0.9951  -0.13884 0.0966745 0.0303142 0.000666667
 0.993981 -0.114348 0.0992265 -0.0508338 0.000666667
 0.996317 -0.138933  0.100613 0.0151151 0.000666667
 0.985557 -0.105584  0.108499 0.130654 0.000666667
 0.984779 -0.167382 0.0886157 0.0423042 0.000666667
 0.991982 -0.146056  0.158306 -0.00383584 0.000666667
 0.992555 -0.119229   0.13706 -0.0496994 0.000666667
 0.985679 -0.152508  0.129027 -0.0960038 0.000666667
 0.991419 -0.207771  0.108232 -0.0904818 0.000666667
   1.00197 -0.0945488   0.203208 -0.0598463 0.000666667
 0.992648 -0.132745   0.10541 0.0296103 0.000666667
 0.983323 -0.121347  0.159733 -0.091769 0.000666667
 0.990957 -0.100961  0.120638 0.0302489 0.000666667
 0.981725 -0.167314 0.0798682 0.0641002 0.000666667
 0.995834 -0.116339 0.0717525 0.0549174 0.000666667
 0.995244 -0.145114  0.137055 -0.106159 0.000666667
 0.993432 -0.147368  0.155306 -0.0877065 0.000666667
  0.995755 -0.0960338   0.162747 -0.00390151 0.000666667
 0.989435 -0.118782  0.130016 -0.0126308 0.000666667
 0.973597 -0.172603  0.155657 0.0850669 0.000666667
 0.987004 -0.161457  0.137939 -0.204318 0.000666667
 0.998952 -0.151671  0.108834 0.00629929 0.000666667
 0.980428 -0.149913  0.197788 -0.0863471 0.000666667
 0.995902 -0.132257  0.145162 0.0731224 0.000666667
 0.990644 -0.133765  0.104274 0.0352694 0.000666667
  0.993817 -0.0625486   0.171487 0.0929125 0.000666667
  1.00097 -0.114711  0.102822 -0.0527557 0.000666667
 0.995166 -0.149546  0.128235 -0.0030255 0.000666667
 0.989724 -0.146076  0.170609 0.20164 0.000666667
  1.00269 -0.144594  0.105354 -0.083772 0.000666667
  1.00293 -0.133686  0.108201 -0.0699036 0.000666667
 0.987947 -0.144795  0.154852 0.03538 0.000666667
 0.974585 -0.152531 0.0995331 0.0237523 0.000666667
 0.979281 -0.170747  0.141916 0.268764 0.000666667
 0.968092 -0.151598   0.11382 0.0314887 0.000666667
0.991217 -0.10495 0.113653 -0.106575 0.000666667
 0.992473 -0.101464  0.158934 -0.0333347 0.000666667
 0.988492 -0.109141 0.0814561 -0.00987593 0.000666667
 0.989395 -0.156608   0.14367 -0.016407 0.000666667
 0.990435 -0.158656  0.142831 -0.0141706 0.000666667
 0.982358 -0.156104  0.176143 -0.105856 0.000666667
0.976259 -0.15139 0.116945 -0.0978457 0.000666667
  1.00025 -0.104377 0.0920555 0.0754023 0.000666667
 0.992334 -0.143198  0.170582 0.204735 0.000666667
 0.994412 -0.142529  0.115448 0.0276432 0.000666667
 0.986231 -0.155187 0.0636613 0.143222 0.000666667
 0.993628 -0.142213 0.0740499 -0.196822 0.000666667
 0.993173 -0.113712  0.131304 0.169993 0.000666667
  0.995119 -0.0987234   0.111511 0.180948 0.000666667
 0.988959 -0.120672  0.087357 -0.206565 0.000666667
  1.00559 -0.145343    0.1131 -0.112998 0.000666667
 0.992171 -0.117547  0.129685 -0.0591725 0.000666667
 0.983561 -0.134322   0.11592 0.0539664 0.000666667
  1.00839 -0.122481 0.0901872 -0.0141257 0.000666667
 0.999176 -0.110367  0.126228 0.0351178 0.000666667
   1.00314 -0.0939444   0.203261 -0.0532836 0.000666667
  1.00782 -0.105354 0.0783406 -0.170298 0.000666667
 0.993564 -0.132345  0.125785 -0.0187597 0.000666667
 0.984761 -0.164728  0.153018 -0.0903151 0.000666667
 0.988889 -0.170603  0.111934 -0.0931927 0.000666667
  0.991498 -0.0972242  0.0800895 -0.234222 0.000666667
 0.995495 -0.110897  0.145397 -0.150344 0.000666667
 0.982616  -0.12144 0.0915652 -0.0569306 0.000666667
 0.973382 -0.181989 0.0691124 -0.0927338 0.000666667
 0.996797 -0.107942  0.139831 -0.0520084 0.000666667
 0.985459 -0.110824 0.0858475 -0.0757646 0.000666667
  1.00063 -0.109597  0.140033 -0.0551849 0.000666667
 0.99736 -0.12946  0.12249 -0.21485 0.000666667
  0.983304 -0.0992494   0.136313 0.0597677 0.000666667
 0.992002 -0.166106  0.133897 0.0153036 0.000666667
 0.985814 -0.184163 0.0718844 -0.0451309 0.000666667
 0.988824 -0.187334  0.133726 -0.132026 0.000666667
 0.991181 -0.133764   0.10693 0.0554384 0.000666667
  0.99334  -0.14732 0.0640833 -0.0231959 0.000666667
 0.990095 -0.118436  0.117747 -0.0790233 0.000666667
  0.98939 -0.120235 0.0885646 -0.192511 0.000666667
 0.995531 -0.132628 0.0833841 -0.0455422 0.000666667
 0.986734 -0.185374  0.123089 -0.0721698 0.000666667
 0.992129 -0.088969  0.173381 0.220632 0.000666667
 0.992166 -0.158653  0.125581 0.0319775 0.000666667
 0.979124  -0.17395 0.0856082 -0.0499715 0.000666667
  0.993876 -0.0805366   0.119187 0.247065 0.000666667
 0.985642 -0.144011  0.102948 0.0819851 0.000666667
 0.994313 -0.118517  0.125218 -0.0809495 0.000666667
 0.989509 -0.103164  0.115028 0.0364694 0.000666667
 0.994456 -0.147195  0.148827 0.165166 0.000666667
0.985931 -0.15027 0.161226 -0.0571368 0.000666667
 0.986107 -0.126485  0.144863 0.0976029 0.000666667
  1.00028 -0.123677  0.151232 0.135534 0.000666667
 0.998361 -0.132577  0.138375 -0.00883536 0.000666667
  1.00057 -0.110224  0.140157 -0.0473285 0.000666667
  0.99093 -0.111589 0.0924736 0.173272 0.000666667
 0.997283 -0.156613  0.128345 -0.125134 0.000666667
  0.988081 -0.0886881  0.0775949 -0.0484178 0.000666667
 0.986093 -0.165398 0.0893327 0.0442918 0.000666667
 0.993404 -0.133195 0.0845279 -0.0371885 0.000666667
 0.980658 -0.135757  0.140913 -0.0776983 0.000666667
 0.992094 -0.121419 0.0732582 0.149785 0.000666667
 0.991922  -0.13068 0.0985874 0.107505 0.000666667
 0.997827 -0.111197  0.140066 -0.0686054 0.000666667
 0.998419 -0.139122  0.109297 -0.179582 0.000666667
  1.00001 -0.122042  0.128466 -0.0645319 0.000666667
0.985997 -0.12051  0.13174 0.0210405 0.000666667
 0.975542 -0.175568  0.122633 0.0839501 0.000666667
 0.978325 -0.146991 0.0990424 0.0518193 0.000666667
 0.995295 -0.138958  0.161334 0.121455 0.000666667
 0.979324 -0.143445  0.129178 -0.0630695 0.000666667
   0.9739 -0.172421  0.155123 0.102756 0.000666667
 0.993594 -0.131065 0.0795933 -0.123425 0.000666667
 0.987874 -0.169567    0.1102 -0.102756 0.000666667
 0.994571 -0.129662  0.105895 -0.0266371 0.000666667
 0.968268 -0.142965 0.0824522 0.0439649 0.000666667
 0.986166 -0.111372  0.134989 -0.00828364 0.000666667
 0.980113 -0.178124 0.0682193 0.127764 0.000666667
 0.997715 -0.131444   0.13242 0.170224 0.000666667
 0.992366 -0.134066  0.105044 0.0455895 0.000666667
 0.991162 -0.196587  0.154312 -0.0283673 0.000666667
 0.970624 -0.183615  0.131967 -0.128531 0.000666667
  1.00248 -0.147188  0.105553 -0.0991416 0.000666667
 0.990801 -0.132177 0.0412946 -0.00813797 0.000666667
  1.00716 -0.121013   0.14561 0.0416177 0.000666667
 0.986305 -0.159482  0.116252 0.142766 0.000666667
 0.969547 -0.172077 0.0870179 0.00574497 0.000666667
 0.998225 -0.165641  0.184712 -0.15404 0.000666667
0.966092 -0.17831 0.106224 0.0485401 0.000666667
 0.974748 -0.155858  0.117225 0.124896 0.000666667
  1.00194 -0.121468  0.147637 0.0299598 0.000666667
 0.971233 -0.181725  0.127447 0.265545 0.000666667
  0.994047 -0.0417413   0.107737 0.0797124 0.000666667
  1.00831 -0.103063 0.0636553 0.0325726 0.000666667
 0.993807 -0.100987  0.109068 0.179816 0.000666667
 0.987032 -0.151221  0.162566 -0.0532283 0.000666667
   1.00113 -0.0973928   0.122705 0.0266062 0.000666667
 0.986661 -0.128448  0.119073 0.0211777 0.000666667
 0.999865 -0.172987  0.080071 0.136439 0.000666667
 0.976004  -0.14918 0.0864454 0.089109 0.000666667
 0.993411 -0.129834  0.106052 -0.028437 0.000666667
 0.98968 -0.12104 0.136313 -0.0726163 0.000666667
  0.98942 -0.106924   0.12931 0.0370601 0.000666667
  1.00724 -0.131129 0.0121343 -0.0756531 0.000666667
0.985679 -0.13316  0.10487 -0.0224065 0.000666667
 0.993718 -0.163879  0.108147 0.046135 0.000666667
 0.972931 -0.174095  0.156697 0.0998224 0.000666667
  0.99539 -0.165775  0.134855 0.0156919 0.000666667
0.995719 -0.09741 0.137982 0.145104 0.000666667
 0.990463 -0.174469   0.11306 0.0206227 0.000666667
 0.988586 -0.173541  0.150392 -0.0593344 0.000666667
 0.986959 -0.158061  0.134237 0.0773923 0.000666667
  0.99054 -0.168248  0.185597 -0.0362262 0.000666667
 0.998256 -0.111361 0.0990899 0.0337927 0.000666667
0.972361 -0.15584 0.108587 -0.103618 0.000666667
 0.998758 -0.113488 0.0678132 0.00808409 0.000666667
 0.990924 -0.122725  0.143747 0.0780181 0.000666667
  0.98061 -0.167963 0.0812027 0.00549629 0.000666667
   1.00291 -0.0934689  0.0892881 -0.0517718 0.000666667
 0.98579 -0.14354  0.15529 0.0351257 0.000666667
 0.979964 -0.176406 0.0870666 -0.0526106 0.000666667
 0.977854 -0.165751 0.0799404 -0.0670592 0.000666667
 0.972406 -0.165408  0.126019 0.020783 0.000666667
 0.961419 -0.172772 0.0577291 -0.106678 0.000666667
  1.00269 -0.139269  0.151299 -0.13393 0.000666667
  0.989392 -0.0780259   0.134715 -0.0250248 0.000666667
 0.997608 -0.144688  0.129543 -0.121919 0.000666667
  0.99229 -0.123756    0.1374 -0.0606952 0.000666667
 0.995081 -0.100027  0.138709 0.133319 0.000666667
 0.993188 -0.175103  0.114586 -0.12322 0.000666667
 0.989009 -0.101324  0.119876 0.0375491 0.000666667
 0.991446 -0.122307 0.0710045 0.125473 0.000666667
  1.00201 -0.126466  0.146446 -0.00788131 0.000666667
  1.00154 -0.182388  0.140426 -0.175959 0.000666667
 0.993422 -0.143515 0.0712849 -0.193475 0.000666667
 0.978257 -0.184026  0.140604 0.0681433 0.000666667
 0.994801 -0.145377  0.117603 -0.0632394 0.000666667
 0.992665 -0.122653   0.14278 0.0922775 0.000666667
0.991173 -0.16104 0.088544 -0.00227306 0.000666667
 0.995916 -0.154807   0.11135 -0.018547 0.000666667
 0.993813 -0.137103  0.162795 0.133137 0.000666667
  0.99823 -0.154876  0.122335 0.0515468 0.000666667
 0.977814 -0.125333 0.0319948 -0.0377232 0.000666667
 0.994704 -0.128785  0.124521 0.0697791 0.000666667
 0.981655 -0.114965  0.134586 -0.00469952 0.000666667
  0.99733 -0.106424  0.116056 0.0674823 0.000666667
 0.980327 -0.190662  0.160884 -0.0687872 0.000666667
   1.0009 -0.114705  0.143087 0.0521126 0.000666667
  1.00293 -0.112132  0.120402 -0.0124803 0.000666667
 0.982087 -0.157949  0.125944 0.119408 0.000666667
  0.996401 -0.0977622    0.12136 -0.0460674 0.000666667
 0.982208 -0.153322  0.175463 -0.0884262 0.000666667
   0.98547 -0.0844616   0.167733 0.122188 0.000666667
 0.989016 -0.142553  0.143441 0.0511349 0.000666667
  0.99176 -0.158222  0.126084 0.0451448 0.000666667
  0.98639 -0.106523 0.0864354 -0.0042915 0.000666667
 0.985846 -0.158798 0.0912394 0.19169 0.000666667
  0.991341 -0.0414632   0.107535 0.0770248 0.000666667
 0.974172 -0.173101  0.124749 0.092394 0.000666667
 0.997266 -0.111213  0.091899 0.0741069 0.000666667
 0.986951 -0.161305  0.138459 -0.22622 0.000666667
 0.98782  -0.1406 0.123053 -0.122493 0.000666667
 0.996125 -0.147852 0.0760684 -0.102288 0.000666667
   0.99691 -0.0907913  0.0868152 0.13777 0.000666667
   0.9957 -0.159902  0.132674 -0.00499817 0.000666667
  1.00382 -0.158215  0.109502 -0.123466 0.000666667
 0.990436 -0.136668 0.0955884 -0.129804 0.000666667
 0.995766 -0.151139  0.128142 -0.0261516 0.000666667
  1.00492 -0.111084  0.146932 -0.0464109 0.000666667
 0.967396 -0.140318 0.0763576 0.24757 0.000666667
 0.993181 -0.116107  0.128838 -0.0461902 0.000666667
  0.99439 -0.156857  0.116378 -0.0583149 0.000666667
  0.996073 -0.0902166  0.0869757 0.114708 0.000666667
 0.996886 -0.128285  0.119438 -0.0574509 0.000666667
 0.985669 -0.104931 0.0907519 0.102397 0.000666667
 0.984242 -0.150169  0.130767 0.128989 0.000666667
 0.996436 -0.139297 0.0962934 0.0145472 0.000666667
 0.987202 -0.155812 0.0659693 0.135337 0.000666667
 0.985445 -0.110558  0.161293 0.140719 0.000666667
 0.986755 -0.111799   0.13481 -0.022489 0.000666667
 0.997184 -0.132988  0.142991 0.0752612 0.000666667
 0.999414 -0.115377  0.118968 0.0587275 0.000666667
  1.00068 -0.113688  0.146441 0.0421486 0.000666667
   0.9981 -0.140772 0.0706416 -0.0396263 0.000666667
 0.992993 -0.162686 0.0851187 -0.0653032 0.000666667
  0.983656 -0.0797529   0.139398 0.0533302 0.000666667
 0.988099 -0.156634 0.0888751 0.185132 0.000666667
 0.971372 -0.173587 0.0725224 0.0877461 0.000666667
 0.985639 -0.115649  0.140955 -0.125546 0.000666667
 0.993596 -0.199818 0.0980733 -0.0326858 0.000666667
 0.983461 -0.145504  0.160405 0.073261 0.000666667
 0.996826 -0.135964  0.101857 0.0828868 0.000666667
 0.995691 -0.147589  0.155509 -0.0926559 0.000666667
 0.994935 -0.148452  0.154314 -0.0983264 0.000666667
 0.983546 -0.128176  0.120108 0.0199869 0.000666667
  0.990357 -0.0999845   0.119428 0.0464888 0.000666667
 0.991787 -0.120319  0.135174 -0.0580077 0.000666667
 0.986391 -0.117867  0.118313 0.178243 0.000666667
 0.988415  -0.16176 0.0876089 -0.0140792 0.000666667
  0.99495 -0.146626  0.148909 0.13152 0.000666667
 0.986823 -0.157928  0.117095 0.138301 0.000666667
 0.991023 -0.157265  0.127314 0.0365574 0.000666667
 0.978813 -0.171454  0.143225 0.266799 0.000666667
  0.991608 -0.0551705   0.135236 -0.208978 0.000666667
 0.989052 -0.176903  0.151447 -0.0677186 0.000666667
  0.99522 -0.148325 0.0726432 0.013912 0.000666667
 0.973117 -0.187728  0.133626 -0.0927458 0.000666667
 0.984685 -0.157773   0.11726 0.139193 0.000666667
 0.981461 -0.182036  0.113851 0.0263356 0.000666667
   1.0041 -0.111047  0.107468 0.0132762 0.000666667
 0.989029 -0.104614  0.131951 0.0134476 0.000666667
 1.00058  -0.1486 0.107004 0.0113126 0.000666667
 0.984011 -0.106822  0.108195 0.124833 0.000666667
 0.986643 -0.165861  0.153583 -0.0917517 0.000666667
 0.983072 -0.171741  0.145063 0.0716951 0.000666667
  0.996526 -0.0967589     0.1604 0.00362307 0.000666667
0.998315 -0.17649 0.128092 0.049522 0.000666667
 0.981452 -0.150689  0.102374 0.0261954 0.000666667
 0.986698 -0.127171  0.130264 0.0454475 0.000666667
 0.983566 -0.145072  0.118425 0.00769455 0.000666667
 0.971653 -0.177866  0.152858 0.155861 0.000666667
 0.999822 -0.125038  0.108273 -0.03055 0.000666667
 0.975616 -0.113624  0.125338 -0.0960694 0.000666667
  0.98075 -0.148387  0.137048 0.00392933 0.000666667
 0.982975 -0.172142   0.10584 -0.167259 0.000666667
 0.992422 -0.121311  0.135696 -0.0730602 0.000666667
 0.984724 -0.158645   0.13276 0.0394277 0.000666667
   1.0107 -0.101956  0.094631 0.00667255 0.000666667
 0.979987 -0.149293  0.136875 0.0249119 0.000666667
 0.973706 -0.169629  0.156744 0.0958236 0.000666667
 0.980825 -0.134754 0.0916697 0.0443884 0.000666667
 0.998616 -0.123104  0.072953 0.111643 0.000666667
 0.989681 -0.170295  0.110129 -0.0891803 0.000666667
  0.98688 -0.167033 0.0890693 0.0328229 0.000666667
 0.998132 -0.121861  0.151059 0.126182 0.000666667
 0.997362  -0.12671 0.0919116 -0.211646 0.000666667
 0.971232 -0.200264  0.121452 -0.180976 0.000666667
 0.974788 -0.178565 0.0861656 -0.0245793 0.000666667
  0.993437 -0.0943492   0.100354 -0.00891223 0.000666667
 0.988069 -0.149654   0.16161 -0.0529646 0.000666667
 0.984698 -0.174125  0.113937 0.0807254 0.000666667
0.994684 -0.14794 0.154528 -0.0869213 0.000666667
 0.991581 -0.144391  0.156087 -0.0294797 0.000666667
 0.983104 -0.130689  0.115322 -0.0459339 0.000666667
 0.996331 -0.109592  0.147116 -0.160574 0.000666667
 0.981676 -0.164782  0.124351 -0.0212286 0.000666667
  0.986538 -0.0968656   0.102939 0.126892 0.000666667
  1.00334 -0.116107 0.0703923 0.0579153 0.000666667
 0.988313 -0.113551  0.134839 -0.0180258 0.000666667
 0.985318 -0.099429  0.118068 0.0175464 0.000666667
  1.00581 -0.116338  0.110587 0.0580823 0.000666667
 0.991833 -0.109437 0.0915113 0.184785 0.000666667
 0.985608 -0.167082 0.0909127 0.0362896 0.000666667
  1.00055 -0.125703  0.109032 -0.0540634 0.000666667
  1.00094 -0.110498  0.138153 0.0657572 0.000666667
 0.997676 -0.129789 0.0641759 -0.05752 0.000666667
 0.995368 -0.135406  0.102239 0.0741109 0.000666667
 0.998448 -0.123186  0.119653 -0.0912103 0.000666667
 0.992582 -0.148731  0.117267 -0.065584 0.000666667
 0.994924 -0.129121  0.116691 0.0909569 0.000666667
  0.990596 -0.0967725  0.0784455 -0.230227 0.000666667
   1.00456  -0.129366 0.00904786 -0.0799227 0.000666667
 0.982504 -0.169039 0.0801763 0.0838644 0.000666667
 0.982895 -0.178254  0.122856 -0.0481642 0.000666667
  0.988342 -0.0998526   0.107828 0.426876 0.000666667
 0.989046 -0.134051  0.105547 0.0604127 0.000666667
 0.979094 -0.171431  0.143459 0.235368 0.000666667
 0.987666 -0.164462  0.118881 -0.0416981 0.000666667
 0.995197 -0.132966 0.0848566 -0.0386378 0.000666667
   1.00012 -0.0929276   0.205638 -0.0527525 0.000666667
  0.97986 -0.185458  0.140466 0.0348882 0.000666667
 0.987332 -0.131354 0.0757047 0.0182794 0.000666667
  0.989079 -0.0865755  0.0753855 -0.0366959 0.000666667
 0.994956 -0.106632  0.136008 -0.108112 0.000666667
 0.993576 -0.120116 0.0961899 -0.0273373 0.000666667
0.990845 -0.15952 0.130088 0.0175432 0.000666667
 0.996222 -0.171155 0.0797857 0.140164 0.000666667
 0.993856 -0.157368  0.116159 -0.0445618 0.000666667
 0.978589 -0.184933  0.139899 0.0378377 0.000666667
 0.989308 -0.110403   0.19529 0.00179421 0.000666667
  1.00241 -0.110684  0.124919 0.0247611 0.000666667
 0.996408 -0.129443  0.123607 -0.21196 0.000666667
 0.990125 -0.163323 0.0865099 0.00654826 0.000666667
 0.972671 -0.170102 0.0957889 0.0621029 0.000666667
 1.00215 -0.13187 0.109075 -0.0783328 0.000666667
 0.991683 -0.138195 0.0929019 -0.131717 0.000666667
  0.99415 -0.143593 0.0730381 -0.211766 0.000666667
 0.993811 -0.150777  0.173291 -0.0350324 0.000666667
  0.996339 -0.0739934   0.152254 0.31921 0.000666667
 0.997948 -0.130921  0.132785 0.155402 0.000666667
 0.985946 -0.161261   0.13869 -0.223929 0.000666667
0.986285 -0.14814 0.146376 -0.0124553 0.000666667
 0.999951 -0.136561   0.11661 0.0203991 0.000666667
 0.992019 -0.156774  0.114351 -0.0434931 0.000666667
 0.995943 -0.128013  0.126132 0.0935007 0.000666667
 0.990393 -0.109344 0.0937482 0.162104 0.000666667
 0.993872 -0.166189  0.053216 -0.112729 0.000666667
 0.992237 -0.113449 0.0921383 0.0362612 0.000666667
 0.996351 -0.102577 0.0707519 0.150527 0.000666667
 0.982025 -0.181885  0.113154 0.0177419 0.000666667
 0.986946 -0.125081  0.144886 0.0875874 0.000666667
 0.984216 -0.171897  0.106349 -0.150645 0.000666667
  1.00685 -0.128903  0.093283 -0.0723542 0.000666667
 0.987421 -0.146589  0.145271 -0.0139689 0.000666667
 0.985389 -0.165074  0.154327 -0.0815488 0.000666667
 0.994424 -0.150235  0.129058 0.0133147 0.000666667
 0.967302 -0.161004 0.0973172 0.0769506 0.000666667
  0.983557 -0.0978308    0.10993 -0.0145275 0.000666667
 0.982756 -0.123762  0.115562 0.116506 0.000666667
 0.987644 -0.189213  0.131441 -0.12432 0.000666667
 0.991312 -0.146376 0.0981669 -0.10122 0.000666667
 0.980299 -0.146698  0.109916 -0.00858694 0.000666667
 0.994399 -0.100549  0.137913 0.148582 0.000666667
  1.00125 -0.110769  0.105023 -0.00405448 0.000666667
 0.978156 -0.159481  0.143329 -0.0385937 0.000666667
   1.00019 -0.0929147   0.203938 -0.0460522 0.000666667
 0.990532 -0.175543  0.113174 0.0175392 0.000666667
 0.992327 -0.113327  0.132633 0.159201 0.000666667
 0.995638 -0.173132  0.110408 -0.0195966 0.000666667
0.986896 -0.15917 0.130244 0.0309233 0.000666667
 0.992778 -0.122181  0.141203 0.0953925 0.000666667
  0.97488 -0.178975  0.119495 -0.193185 0.000666667
 0.986541 -0.159216  0.150583 0.025106 0.000666667
 0.992538 -0.100911  0.159883 -0.0496842 0.000666667
 0.972084 -0.148274  0.174554 -0.233298 0.000666667
 0.985291 -0.161336  0.117112 0.146254 0.000666667
 0.990715 -0.103596  0.114524 -0.108474 0.000666667
  0.98445 -0.172408  0.131445 0.0311654 0.000666667
  1.00188 -0.125479  0.147022 0.00327481 0.000666667
0.997009  -0.1169 0.140612 -0.129131 0.000666667
 0.98679  -0.1601 0.131364 0.0297153 0.000666667
0.991808 -0.12738 0.133125 0.081893 0.000666667
 0.983755 -0.118391  0.099662 -0.0718092 0.000666667
  0.991922 -0.0921887   0.100684 -0.00438082 0.000666667
 0.996293 -0.119348  0.115288 0.047494 0.000666667
 0.991776 -0.122178  0.154199 0.129591 0.000666667
 0.985502 -0.129475  0.118119 0.0410171 0.000666667
 0.986133 -0.116683  0.119332 0.174728 0.000666667
 0.988344 -0.138944 0.0657353 0.0103544 0.000666667
  0.96922 -0.172922  0.176833 -0.190877 0.000666667
 0.986067 -0.112135  0.145042 0.0282181 0.000666667
 0.986848 -0.145091  0.102001 0.0838224 0.000666667
 0.996161 -0.106702  0.136982 -0.112857 0.000666667
 0.990267 -0.118246 0.0900089 -0.167726 0.000666667
  1.00543 -0.129183  0.119293 -0.159087 0.000666667
 0.987622 -0.139428  0.107555 -0.0363117 0.000666667
  0.98764 -0.162218  0.138257 -0.214327 0.000666667
 0.987994 -0.146841  0.107494 0.181426 0.000666667
 0.986923 -0.156192 0.0638472 0.165342 0.000666667
  0.994121 -0.0764195   0.152655 0.299508 0.000666667
  0.999931 -0.0784116   0.108985 0.108278 0.000666667
 0.967132 -0.171346  0.178765 -0.177175 0.000666667
 0.986851 -0.152684  0.162186 -0.0410441 0.000666667
 0.986623 -0.131661  0.104188 -0.0277757 0.000666667
 0.979844 -0.180043  0.123455 -0.0650431 0.000666667
 0.994964 -0.131563  0.145059 0.0758022 0.000666667
 1.00488 -0.13615 0.134967 0.138008 0.000666667
 0.979009 -0.167217 0.0797626 0.0959614 0.000666667
 0.977514 -0.149921 0.0845831 0.0879047 0.000666667
 0.997218 -0.163946  0.186459 -0.146048 0.000666667
 0.993403 -0.127892  0.108513 -0.0390343 0.000666667
 0.982889 -0.173187   0.11154 0.0996826 0.000666667
 0.984813 -0.123735  0.121403 -0.0533938 0.000666667
  0.998504 -0.0909871  0.0857522 0.0780518 0.000666667
  0.99236 -0.122633  0.137645 -0.0860835 0.000666667
  0.996112 -0.0923548  0.0874292 0.0789603 0.000666667
  0.98622 -0.133632  0.149425 -0.0936059 0.000666667
 0.969667 -0.190414  0.135592 0.0157017 0.000666667
 0.980174 -0.122288  0.107814 -0.168975 0.000666667
 0.987636 -0.128246  0.087329 -0.115048 0.000666667
   1.00097 -0.0984867   0.123174 0.0326877 0.000666667
  0.99477 -0.124723  0.150953 0.0766346 0.000666667
 0.981141 -0.133736  0.118251 -0.0573307 0.000666667
 0.991844 -0.115011 0.0696791 -0.0983474 0.000666667
 0.997251 -0.100159 0.0800897 -0.131791 0.000666667
 0.995797 -0.148905  0.129544 -0.00759461 0.000666667
  0.991357 -0.0639694   0.171457 0.0903548 0.000666667
 0.979609 -0.116045  0.130551 0.0297693 0.000666667
 0.983564 -0.173033  0.105912 -0.151856 0.000666667
  0.98983 -0.114596  0.156752 0.137475 0.000666667
  0.98317 -0.174078  0.111176 0.102564 0.000666667
 0.993777 -0.122749  0.142935 0.0894167 0.000666667
 0.995683 -0.110565 0.0920668 0.0773825 0.000666667
 0.996119 -0.130988  0.122524 -0.208652 0.000666667
  0.98539 -0.165629 0.0880795 0.0400836 0.000666667
  1.00348 -0.101362  0.130176 -0.0365479 0.000666667
0.969759 -0.16837  0.11646 0.0869594 0.000666667
 0.987183 -0.137512  0.050542 0.0123908 0.000666667
 0.992006 -0.146413 0.0999522 -0.105171 0.000666667
 0.989488 -0.100025  0.107909 0.414224 0.000666667
 0.981377 -0.148073   0.13792 0.0115429 0.000666667
 0.984347 -0.166331  0.153226 -0.0688983 0.000666667
 0.986528 -0.185684  0.124374 -0.0773388 0.000666667
 0.978196 -0.142505  0.111686 0.195703 0.000666667
 0.996353 -0.127826 0.0923096 -0.206498 0.000666667
 0.986333 -0.126219 0.0877867 -0.122958 0.000666667
 0.994121 -0.117585 0.0953018 0.059958 0.000666667
 0.974287 -0.143265  0.108303 0.128375 0.000666667
 0.985726 -0.159861  0.119448 0.0174012 0.000666667
  1.00173 -0.165857  0.142354 -0.0287393 0.000666667
 0.997922 -0.129502 0.0653376 -0.0433745 0.000666667
  1.00314 -0.110108  0.106438 0.00398457 0.000666667
 0.986205 -0.140196 0.0611791 -0.12131 0.000666667
 0.975311 -0.183594 0.0660561 -0.0992147 0.000666667
 0.993912 -0.158898  0.161719 -0.158769 0.000666667
 0.980219 -0.174359 0.0840904 -0.0636086 0.000666667
 0.995424 -0.131595   0.14445 0.0675916 0.000666667
  0.99075 -0.149795   0.15721 -0.0240498 0.000666667
 0.995201 -0.163982   0.10886 0.0328321 0.000666667
 0.995066 -0.124014  0.141706 0.0325507 0.000666667
 0.993653 -0.200046  0.100656 -0.039401 0.000666667
  0.991895 -0.0874905  0.0767225 -0.0266335 0.000666667
 0.980142 -0.178309 0.0705023 0.129406 0.000666667
 0.986617 -0.143365 0.0830107 -0.0312878 0.000666667
 0.974484  -0.18336 0.0701931 -0.0947648 0.000666667
 0.985711 -0.129134 0.0752129 -0.00321316 0.000666667
  1.00125 -0.121321 0.0938145 -0.0667308 0.000666667
 0.988272 -0.158707  0.091056 0.204689 0.000666667
  1.00049 -0.113527  0.098329 0.048527 0.000666667
 0.998989 -0.143709 0.0688509 -0.054912 0.000666667
 0.988789 -0.174187  0.151325 -0.0556293 0.000666667
 0.980763 -0.168032 0.0802532 0.00308439 0.000666667
  0.993789 -0.0444952   0.105986 0.0901463 0.000666667
  0.991339 -0.0999983   0.115571 -0.102441 0.000666667
 0.993164 -0.110772 0.0922598 0.180464 0.000666667
  0.991649 -0.0639859   0.174931 0.105965 0.000666667
 0.986211 -0.165225  0.184719 -0.0240053 0.000666667
 0.992844 -0.143621  0.170505 0.179092 0.000666667
  1.00084 -0.111432   0.10507 -0.0126796 0.000666667
 0.999052 -0.136944  0.132793 -0.0225761 0.000666667
 0.969922 -0.192843  0.133712 0.0212617 0.000666667
 0.997412 -0.127895 0.0924302 -0.213989 0.000666667
 0.987995 -0.109559  0.136109 -0.00514837 0.000666667
 0.981424 -0.167839 0.0783955 0.0870189 0.000666667
 0.979832 -0.158921   0.12382 0.12276 0.000666667
  1.00376 -0.138393  0.151117 -0.153061 0.000666667
 0.981659 -0.156366  0.114227 -0.216947 0.000666667
  0.98736 -0.143072  0.155936 0.0206071 0.000666667
  1.00068 -0.114891  0.143844 0.037237 0.000666667
  0.993101 -0.0410205   0.107062 0.0732607 0.000666667
0.993705 -0.12259 0.073041 0.116216 0.000666667
 0.988781 -0.105297 0.0848196 -0.0034179 0.000666667
 0.995049 -0.124159  0.150408 0.0559573 0.000666667
 0.996283 -0.125652  0.118961 -0.0898863 0.000666667
 0.996978 -0.101517  0.120724 -0.0352865 0.000666667
  0.995649 -0.0732335   0.151865 0.304412 0.000666667
  1.00145 -0.114879   0.10285 -0.0599906 0.000666667
 0.971376 -0.210826  0.103705 -0.113358 0.000666667
 0.999228 -0.143369 0.0684747 -0.0490051 0.000666667
  1.00533 -0.113558   0.10842 0.0250461 0.000666667
 0.990096 -0.165572  0.108643 -0.0847994 0.000666667
 0.988552 -0.125666  0.128101 0.0382106 0.000666667
 0.999012 -0.115383  0.104248 -0.0448459 0.000666667
 0.989416 -0.141455  0.142772 0.0314628 0.000666667
  0.998146 -0.0919296  0.0870893 0.13885 0.000666667
 0.990988 -0.146417 0.0994055 -0.0828927 0.000666667
 0.996666 -0.091578 0.0847364 0.0992951 0.000666667
 0.988938 -0.102842  0.123062 0.203028 0.000666667
  1.00013 -0.110936  0.118991 -0.00991004 0.000666667
 0.979894 -0.129318 0.0953003 -0.0382704 0.000666667
 0.989457  -0.14489 0.0850788 -0.0402969 0.000666667
 0.994231 -0.158506  0.112264 0.00109565 0.000666667
 0.985393 -0.161037  0.130392 0.0521857 0.000666667
 0.995154 -0.159689  0.133006 -0.0090332 0.000666667
 0.985421 -0.165495 0.0882743 0.0222555 0.000666667
0.988096 -0.16416 0.139439 0.171688 0.000666667
 0.996657 -0.110356 0.0982928 0.0426847 0.000666667
 0.995326 -0.123032  0.118877 -0.0959564 0.000666667
 0.984151 -0.142255 0.0949223 0.152005 0.000666667
 0.997077 -0.139679  0.150973 0.0643558 0.000666667
 0.975807 -0.165943 0.0895037 -0.114281 0.000666667
  0.98649 -0.103909   0.11526 0.0342724 0.000666667
 0.991928 -0.119754  0.125527 -0.0860576 0.000666667
 0.976042 -0.110025   0.16766 -0.0816119 0.000666667
 0.979127 -0.181758  0.113575 0.03003 0.000666667
   1.0049 -0.135633  0.136597 0.138455 0.000666667
 0.976443 -0.164715  0.122237 -0.145349 0.000666667
 0.990925 -0.166425  0.108264 -0.0970405 0.000666667
 0.981849 -0.175366   0.11607 0.110701 0.000666667
  0.99559 -0.115917 0.0721255 0.074147 0.000666667
   0.9915 -0.095611 0.0800108 -0.245502 0.000666667
   1.00316 -0.0761062   0.129166 -0.0711914 0.000666667
 0.996871 -0.146307  0.219167 0.113785 0.000666667
  0.991985 -0.0901948   0.120511 -0.079782 0.000666667
 0.993241 -0.109998  0.138871 0.145921 0.000666667
  0.98177 -0.116744  0.170314 -0.0276895 0.000666667
 0.984311 -0.122256  0.120773 -0.0591551 0.000666667
 0.994069  -0.11199 0.0914841 0.0459796 0.000666667
 0.980367 -0.170223  0.144125 0.250563 0.000666667
 0.980481 -0.155608   0.17544 -0.0894735 0.000666667
  1.00464 -0.135751  0.202182 -0.0285797 0.000666667
 0.988253 -0.112256 0.0794022 0.00660958 0.000666667
  0.994175 -0.0868955   0.176518 0.212333 0.000666667
  0.994257 -0.0727701   0.153741 0.295892 0.000666667
  1.00237 -0.111974  0.104937 -0.0169301 0.000666667
 0.997656 -0.101847   0.12143 -0.0551183 0.000666667
0.971796 -0.18209  0.12812 0.26456 0.000666667
0.986955 -0.14604 0.146952 -0.00682185 0.000666667
  1.00412 -0.136459 0.0866226 -0.00718198 0.000666667
 0.994063 -0.119614 0.0970239 -0.00760169 0.000666667
 0.982377 -0.176071  0.112854 0.0761372 0.000666667
 0.995661 -0.125266  0.149648 0.0486738 0.000666667
 0.996689 -0.176768  0.127914 0.048385 0.000666667
  0.97643 -0.149469 0.0979925 -0.0369968 0.000666667
 0.968237 -0.171503  0.177076 -0.179598 0.000666667
0.990829 -0.14265 0.115431 -0.106169 0.000666667
  1.00523 -0.117297 0.0687003 0.0467726 0.000666667
  0.991644 -0.0943303   0.100629 0.00218685 0.000666667
  0.983537 -0.0781288   0.140361 0.0517295 0.000666667
 0.981042 -0.166612 0.0794139 0.062321 0.000666667
 0.994467 -0.148743 0.0663734 -0.158933 0.000666667
 0.985531 -0.195571  0.104765 0.0420288 0.000666667
 0.996965 -0.102632 0.0697794 0.142492 0.000666667
0.998288 -0.10993 0.138779 -0.0681258 0.000666667
  1.00008 -0.144154 0.0694096 -0.0527566 0.000666667
 0.987223 -0.176047  0.152859 -0.0744397 0.000666667
 0.984324 -0.156609 0.0653728 0.151463 0.000666667
 0.997017 -0.155384  0.112323 -0.0100058 0.000666667
 0.994769 -0.135217  0.102851 0.0853627 0.000666667
 0.977547 -0.167685 0.0923604 -0.0639381 0.000666667
 0.986609 -0.142492  0.104258 0.0788752 0.000666667
 0.990447 -0.207905  0.110226 -0.116193 0.000666667
 0.988643 -0.142889 0.0600718 -0.115215 0.000666667
 0.993707 -0.164067  0.108645 0.0306134 0.000666667
 0.995708 -0.100331   0.12089 -0.0490284 0.000666667
 0.981838 -0.164258   0.12355 -0.0132426 0.000666667
 0.973273 -0.177124 0.0851774 -0.0235487 0.000666667
  0.988228 -0.0678824  0.0301413 -0.0271023 0.000666667
 0.976295 -0.172127  0.124026 0.101643 0.000666667
 0.986918 -0.162899  0.150889 -0.122172 0.000666667
 0.987489 -0.159261  0.131088 0.0427016 0.000666667
  0.99304 -0.144822 0.0811753 0.170751 0.000666667
 0.969449 -0.174865  0.087916 -0.017808 0.000666667
 0.978222 -0.161702   0.12451 0.10257 0.000666667
 0.998008 -0.123014 0.0717538 0.142617 0.000666667
0.980396 -0.15062  0.19963 -0.0789142 0.000666667
 0.988805 -0.104499  0.132068 0.0347203 0.000666667
 0.993538 -0.121074  0.136567 -0.0610121 0.000666667
 0.976981  -0.14289 0.0673112 0.051895 0.000666667
 0.975548 -0.168117  0.144191 -0.0140239 0.000666667
 0.986508 -0.137952 0.0500741 -0.0107618 0.000666667
 0.986051 -0.110855  0.162851 0.142315 0.000666667
 0.993311 -0.148424 0.0658324 -0.142061 0.000666667
  1.00369 -0.135308 0.0874389 -0.0181498 0.000666667
  0.989505 -0.0988246   0.158366 -0.0176968 0.000666667
   1.00171 -0.0956189   0.203329 -0.0384107 0.000666667
 0.971282 -0.165348  0.126222 0.00949913 0.000666667
 0.981607 -0.136518  0.141659 -0.085009 0.000666667
  1.00351 -0.115447 0.0676228 0.0592495 0.000666667
 0.988614 -0.113803 0.0725922 -0.0968134 0.000666667
 0.995484 -0.123345  0.116808 -0.100907 0.000666667
0.981479 -0.16015 0.122188 0.129528 0.000666667
 0.971474 -0.138399  0.146869 0.131239 0.000666667
 0.993433 -0.159803  0.162145 -0.142253 0.000666667
  0.995661 -0.0992207   0.109881 0.190913 0.000666667
   0.99896 -0.0781875   0.110246 0.124903 0.000666667
  0.99903 -0.113648  0.103157 -0.0729544 0.000666667
 0.993251 -0.147906 0.0656891 -0.170968 0.000666667
 0.986484 -0.184093  0.124328 -0.0631179 0.000666667
 0.994987 -0.105764  0.133949 -0.0922128 0.000666667
 0.999336 -0.135606   0.13364 -0.0280009 0.000666667
  1.00075 -0.141687 0.0718195 -0.0649228 0.000666667
 0.983431 -0.134495  0.139122 -0.0820465 0.000666667
 0.995125 -0.106488  0.115631 0.0797746 0.000666667
  1.00276 -0.121765  0.146259 0.0149602 0.000666667
  0.98598 -0.167348 0.0871115 -0.0645236 0.000666667
 0.987283 -0.170266   0.11033 -0.0924344 0.000666667
 0.987787 -0.110173  0.122994 -0.0742903 0.000666667
 0.989362 -0.157903    0.1281 0.0243428 0.000666667
   0.98521 -0.0988059   0.109414 -0.150612 0.000666667
  1.00985 -0.110396  0.198748 0.0329281 0.000666667
 0.982373 -0.148989   0.14584 0.066726 0.000666667
 0.973632 -0.164353 0.0898189 -0.135375 0.000666667
  1.00473 -0.149575  0.126155 -0.0842784 0.000666667
  0.97612 -0.177145  0.116387 -0.181397 0.000666667
0.991782 -0.12128 0.134287 -0.0529148 0.000666667
 0.998487 -0.136556  0.132568 -0.0370683 0.000666667
 0.994711 -0.162921  0.107873 0.0355521 0.000666667
 0.986171 -0.122446 0.0700902 -0.0815872 0.000666667
  0.97342 -0.156427   0.11683 0.14203 0.000666667
  0.986883 -0.0785767   0.138588 0.0545405 0.000666667
  1.00079 -0.165746 0.0879319 0.00854284 0.000666667
 0.997932 -0.123858  0.073261 0.122 0.000666667
  0.998788 -0.0969713   0.163844 -0.00224974 0.000666667
 0.999325 -0.110912  0.123648 0.0249021 0.000666667
  0.99777 -0.129403   0.12373 -0.197736 0.000666667


==> output_ims_3_3_3_1/naive_action_1.txt <==
0.036648
0.984874 -0.1481 0.10884 0.0256913 0.000666667
 0.999473 -0.140558 0.0708148 -0.0425142 0.000666667
 0.973825 -0.143837  0.097454 -0.0533519 0.000666667
 0.975892 -0.150186  0.127848 0.0420818 0.000666667
 0.993946 -0.143733  0.115138 -0.0695889 0.000666667
 0.984161 -0.158553  0.116326 0.144269 0.000666667
  0.98818 -0.148706  0.161185 -0.0576975 0.000666667
 0.991616 -0.141928  0.117473 -0.111169 0.000666667
 0.989501 -0.148995  0.152171 0.0949022 0.000666667
 0.988519 -0.160291  0.143207 -0.0414473 0.000666667
 0.998221 -0.156437  0.100355 0.106221 0.000666667
 0.990494 -0.153539  0.154992 0.0187439 0.000666667
 0.988555 -0.140522  0.142989 0.0265032 0.000666667
0.985828 -0.16341 0.153582 -0.086415 0.000666667
 0.998416 -0.146104  0.138835 -0.111163 0.000666667
 0.985491 -0.155016 0.0624121 0.134949 0.000666667
 0.983716 -0.149445  0.110777 0.142521 0.000666667
 0.986174 -0.147093  0.105295 0.21762 0.000666667
 0.994296 -0.146731  0.149374 0.16066 0.000666667
 0.998136 -0.144667 0.0664613 -0.0587135 0.000666667
 0.978176 -0.137032  0.180529 -0.285045 0.000666667
 0.994511 -0.148467  0.067159 -0.180873 0.000666667
  0.98441 -0.161305  0.116779 0.147271 0.000666667
 0.985835 -0.159161  0.120111 0.0187171 0.000666667
 0.982417 -0.154614  0.114203 -0.24746 0.000666667
 0.978042 -0.155117  0.149006 -0.0801485 0.000666667
 0.977413 -0.167511  0.151095 -0.111548 0.000666667
 0.992335 -0.145345  0.116724 -0.0939528 0.000666667
 0.996792 -0.153343  0.138784 0.0150864 0.000666667
 0.984596 -0.149322  0.108526 0.0110685 0.000666667
 0.993624 -0.150821 0.0773191 -0.0651016 0.000666667
  1.00074 -0.145239 0.0683003 -0.0438809 0.000666667
 0.994555 -0.155417  0.116958 -0.0409882 0.000666667
 0.981577 -0.148118  0.136783 0.00394771 0.000666667
 0.977558 -0.150243 0.0980371 -0.0273082 0.000666667
 0.989429 -0.149906  0.152332 0.0978171 0.000666667
 1.00411 -0.13787 0.151616 -0.166636 0.000666667
 0.988179 -0.143202  0.156603 0.0594907 0.000666667
 0.991862 -0.145235  0.099955 -0.101183 0.000666667
 0.980446 -0.154969  0.178513 -0.0679535 0.000666667
 0.98739 -0.15975 0.148344 -0.113961 0.000666667
 0.967079 -0.141315  0.080905 0.0639254 0.000666667
  0.97853 -0.160075  0.144369 -0.0337771 0.000666667
 0.987107 -0.144193  0.154241 0.0640948 0.000666667
 0.986425 -0.156011  0.107189 0.0241717 0.000666667
 0.984674 -0.148129  0.147123 -0.0180604 0.000666667
 0.986244 -0.150813    0.1624 -0.0682613 0.000666667
    0.976 -0.154044  0.150786 -0.0813485 0.000666667
 0.988093 -0.145891  0.141202 0.0678545 0.000666667
 0.986456 -0.139269  0.108731 -0.0285433 0.000666667
 0.986288 -0.155867 0.0875553 0.202265 0.000666667
  1.00267 -0.149131  0.108054 0.0269939 0.000666667
0.982937 -0.14803 0.136489 0.0145075 0.000666667
 0.984363 -0.151813  0.163159 -0.039582 0.000666667
 0.988131 -0.146543  0.108295 0.180508 0.000666667
 0.981478 -0.172858  0.143426 0.0702498 0.000666667
 0.987959 -0.152974  0.161302 -0.069949 0.000666667
 0.995872 -0.154159  0.110731 -0.0289958 0.000666667
 0.982701 -0.145065  0.129646 0.144629 0.000666667
 0.993449 -0.144518 0.0718585 -0.175646 0.000666667
  1.00087 -0.143265  0.108002 -0.0788757 0.000666667
 0.986419 -0.159287  0.137113 -0.224632 0.000666667
 0.973431 -0.148637  0.174437 -0.241617 0.000666667
 0.978432 -0.140436  0.179575 -0.277865 0.000666667
 0.992244 -0.142774  0.114878 -0.0881335 0.000666667
 0.992928 -0.144675   0.15512 -0.0398844 0.000666667
 0.996133 -0.144355 0.0711396 -0.194157 0.000666667
 0.967757 -0.139012  0.076883 0.259007 0.000666667
 0.987626 -0.150204  0.105913 0.209362 0.000666667
 0.994021 -0.142644 0.0725394 -0.200344 0.000666667
 0.975218 -0.161126  0.158225 -0.0970486 0.000666667
 0.981621 -0.148873  0.111419 0.132491 0.000666667
 0.994086 -0.161931   0.11085 -0.0227242 0.000666667
 0.994905 -0.148631  0.152907 -0.107599 0.000666667
 0.993954 -0.147352  0.145399 0.147963 0.000666667
 0.992402 -0.141183  0.144378 0.02218 0.000666667
 0.988674 -0.133268 0.0406646 0.0385223 0.000666667
 0.983597 -0.144025  0.118662 0.0118041 0.000666667
 0.987276 -0.156447  0.153441 0.0148569 0.000666667
0.970779  -0.1557 0.109041 -0.10763 0.000666667
0.982889 -0.15688 0.133109 0.0383065 0.000666667
 0.990916 -0.145126  0.117344 -0.108426 0.000666667
 0.981882 -0.154381  0.114078 -0.226509 0.000666667
 0.981843 -0.151344  0.102688 0.0328684 0.000666667
 0.993928 -0.147797 0.0674802 -0.156837 0.000666667
 0.991625 -0.162785 0.0884902 -0.0128396 0.000666667
 0.985268  -0.15548 0.0650516 0.12965 0.000666667
 0.996281 -0.141685  0.149856 0.0617041 0.000666667
0.983147 -0.14355  0.13063 0.147169 0.000666667
 0.985894 -0.143702  0.101893 0.0889779 0.000666667
 0.980459 -0.148374  0.137141 -0.0305699 0.000666667
 0.996842 -0.165093  0.185458 -0.153409 0.000666667
 0.980721 -0.149667  0.138209 0.00338611 0.000666667
 0.977145 -0.167413  0.122157 -0.145173 0.000666667
 0.974653 -0.153764  0.117753 0.14368 0.000666667
 0.990534 -0.146198 0.0626603 -0.0398194 0.000666667
 0.998296 -0.135241  0.136472 -0.0188232 0.000666667
0.984398 -0.16626 0.087817 -0.0395171 0.000666667
 0.984102 -0.144621  0.120626 0.00874596 0.000666667
 0.975748 -0.152434  0.108147 0.0189061 0.000666667
 0.978735 -0.148964   0.09738 0.0347845 0.000666667
 0.978435 -0.148229  0.168157 -0.113669 0.000666667
 0.971812 -0.170126 0.0963852 0.0621741 0.000666667
  0.99545 -0.128931  0.126719 -0.0107395 0.000666667
 0.983123 -0.148093  0.146335 0.0504943 0.000666667
 0.987311 -0.160752    0.1399 -0.23097 0.000666667
 0.975526 -0.150237 0.0972685 -0.0375592 0.000666667
  0.99551  -0.13968 0.0970186 0.0575518 0.000666667
 0.992665 -0.147162 0.0652358 -0.0402048 0.000666667
 0.985482 -0.165242  0.150245 -0.0832021 0.000666667
 0.989392 -0.145815  0.138933 0.0460579 0.000666667
 0.997152 -0.145637  0.171377 0.0620074 0.000666667
 0.994245 -0.128325  0.122975 -0.23455 0.000666667
  1.00358 -0.143727  0.105946 -0.0792389 0.000666667
0.996735 -0.15359 0.113577 -0.00521541 0.000666667
 0.985367 -0.148228  0.109403 0.0200379 0.000666667
 0.990916 -0.146452 0.0976346 -0.09948 0.000666667
 0.999406 -0.163601 0.0886553 -0.0070887 0.000666667
0.989142 -0.15421 0.156129 0.0220201 0.000666667
  1.00363 -0.159209  0.158866 0.0217503 0.000666667
  1.00351 -0.144113  0.108614 -0.0775241 0.000666667
 0.976722 -0.155485 0.0961045 0.139339 0.000666667
 0.992802 -0.149972  0.065873 -0.140413 0.000666667
  0.96607 -0.144448 0.0817816 0.0367962 0.000666667
 0.998022 -0.151902  0.137872 0.02991 0.000666667
 0.986336 -0.149911  0.161199 -0.0608532 0.000666667
  0.99115 -0.142217  0.169983 0.198412 0.000666667
 0.992352 -0.145437 0.0992993 -0.0918573 0.000666667
  1.00029 -0.141914 0.0666011 -0.0656249 0.000666667
 0.990431 -0.145682  0.158355 0.0266578 0.000666667
 0.994806 -0.144183  0.118665 -0.055125 0.000666667
 0.993076 -0.144676  0.147783 0.168181 0.000666667
0.987304 -0.14742  0.14556 -0.0271035 0.000666667
  0.98246 -0.151824 0.0477927 -0.0594517 0.000666667
 0.985784 -0.142897  0.121206 -0.127179 0.000666667
 0.982871 -0.150157  0.130461 0.121122 0.000666667
 0.986086 -0.147601  0.108136 0.20863 0.000666667
 0.984439 -0.143551 0.0841045 -0.0572504 0.000666667
 0.996361 -0.128846  0.123888 -0.219641 0.000666667
 0.992851 -0.148362  0.065467 -0.157259 0.000666667
 0.985688 -0.150188   0.13087 -0.0976964 0.000666667
 0.994571 -0.149184  0.149925 0.168957 0.000666667
 0.995699 -0.146752 0.0696733 -0.00770913 0.000666667
 0.972628 -0.142275 0.0958801 -0.0380474 0.000666667
 0.977182 -0.150269  0.127205 0.0228831 0.000666667
 0.998896 -0.144152  0.068234 -0.0608924 0.000666667
 0.983376 -0.153184  0.132438 -0.125616 0.000666667
 0.989521 -0.148198 0.0641987 -0.0240369 0.000666667
  1.00073  -0.14023 0.0724317 -0.0792669 0.000666667
 0.976066 -0.152999  0.147936 -0.0999995 0.000666667
  1.00349 -0.144693  0.105678 -0.0910423 0.000666667
 0.996586 -0.146242 0.0731313 -0.00306582 0.000666667
   0.9747 -0.153253   0.10087 0.0339145 0.000666667
 0.976582 -0.153814  0.149265 -0.092061 0.000666667
  0.99895 -0.155769  0.100096 0.103906 0.000666667
 0.979291 -0.160233  0.124321 0.105621 0.000666667
 0.977069 -0.148453 0.0850497 0.0851777 0.000666667
   0.9915 -0.159087  0.126872 0.0419436 0.000666667
 0.997155 -0.128064  0.116545 0.0413348 0.000666667
 0.990439 -0.129941 0.0417039 0.00651488 0.000666667
 0.987547 -0.140994 0.0579736 -0.111417 0.000666667
 0.989457 -0.157797  0.102496 -0.0150117 0.000666667
 0.992311 -0.142204 0.0727355 -0.199258 0.000666667
  1.00351 -0.144067  0.105295 -0.0794409 0.000666667
 0.982928 -0.149652  0.132191 -0.125524 0.000666667
 0.983028 -0.157963  0.115972 0.127564 0.000666667
 0.992897 -0.139196 0.0916761 -0.123948 0.000666667
0.994434 -0.14616  0.06731 -0.151457 0.000666667
 0.992232 -0.155514  0.105264 -0.0143501 0.000666667
  0.97996 -0.148889   0.13665 0.0343733 0.000666667
0.984619 -0.14604 0.130293 0.133624 0.000666667
 0.972977 -0.156314  0.115426 0.123399 0.000666667
 0.993809 -0.148847 0.0606659 -0.0349931 0.000666667
 0.985316  -0.14512 0.0813704 -0.0614366 0.000666667
 0.985507 -0.158583   0.11951 0.159329 0.000666667
 0.970231 -0.164084  0.129788 0.0156778 0.000666667
 0.982165 -0.149617  0.143891 0.0690725 0.000666667
 0.989463 -0.155159   0.12866 0.0570172 0.000666667
 0.996042 -0.138697  0.161883 0.133771 0.000666667
   1.0005 -0.146888  0.172695 0.0601461 0.000666667
 0.994375 -0.149133 0.0774532 -0.0594662 0.000666667
 0.983152 -0.155729  0.114088 -0.234961 0.000666667
 0.984987 -0.141127  0.136174 0.0540372 0.000666667
 1.00522 -0.15028 0.126405 -0.0821556 0.000666667
  0.99625 -0.149831  0.136925 0.0343097 0.000666667
 0.995307 -0.166619  0.135235 0.0246274 0.000666667
0.990182 -0.14365 0.119324 -0.0774981 0.000666667
  0.99767 -0.139445  0.109411 -0.174705 0.000666667
  0.98625 -0.152914  0.128701 -0.113908 0.000666667
 0.976099 -0.151994  0.127982 0.0255078 0.000666667
 0.989621  -0.14663 0.0836061 0.167841 0.000666667
 0.994703 -0.144444 0.0722547 0.00352926 0.000666667
 0.994648 -0.138804  0.162749 0.162266 0.000666667
 0.978968 -0.144755  0.112216 0.202459 0.000666667
 0.986198 -0.136427 0.0509354 -0.0352467 0.000666667
0.987608   -0.142 0.142343 0.0111686 0.000666667
 0.976967 -0.157717  0.143667 -0.0334994 0.000666667
 0.991802 -0.145426 0.0994877 -0.0962391 0.000666667
 0.986646 -0.146139  0.108458 0.193925 0.000666667
0.989012  -0.1515 0.154158 0.0227966 0.000666667
 0.986337 -0.142164 0.0595822 -0.11519 0.000666667
 0.986773 -0.146489 0.0830295 -0.084026 0.000666667
 0.994577 -0.136088  0.108679 -0.1629 0.000666667
 0.980954 -0.163094  0.125369 -0.00986577 0.000666667
  0.98247 -0.149516  0.136132 0.0157639 0.000666667
 0.997185 -0.136458    0.1243 -0.134759 0.000666667
 0.990195 -0.152491  0.155229 0.0088349 0.000666667
 0.999204 -0.157168  0.100164 0.0923107 0.000666667
 0.977644 -0.147975 0.0996118 0.0409365 0.000666667
0.999849 -0.15523 0.161651 -0.0126425 0.000666667
 0.983608 -0.152909  0.175585 -0.0885319 0.000666667
  0.98965 -0.158034  0.102808 -0.0411947 0.000666667
 0.987957 -0.153985 0.0672246 0.165054 0.000666667
 0.986317 -0.138591 0.0490672 0.00108761 0.000666667
 0.993373 -0.144621 0.0801255 0.148668 0.000666667
 0.985977 -0.143309 0.0854245 -0.0255167 0.000666667
0.989363 -0.16018 0.129999 -0.036181 0.000666667
 0.984313 -0.128965  0.109744 0.189953 0.000666667
 0.994528 -0.142402 0.0721452 -0.206704 0.000666667
  1.00928 -0.135785  0.108792 -0.000701587 0.000666667
 0.974294 -0.137981  0.146584 0.133309 0.000666667
 0.986934 -0.152909  0.154926 0.0383101 0.000666667
 0.996608 -0.147307  0.155597 -0.0888154 0.000666667
 0.981631 -0.151342   0.10233 0.0294693 0.000666667
 0.998912 -0.135648  0.101402 0.08151 0.000666667
0.973562 -0.16023 0.128329 -0.0503868 0.000666667
 0.988232 -0.156989  0.134751 0.0690423 0.000666667
  0.99801 -0.144283   0.17187 0.0437702 0.000666667
 0.988793 -0.149764  0.161214 -0.0726741 0.000666667
 0.990668 -0.157148  0.127834 0.0264299 0.000666667
 0.986815 -0.157143  0.065268 0.149455 0.000666667
 0.990484 -0.147632 0.0990195 -0.093102 0.000666667
 0.987861 -0.153033  0.155484 0.010934 0.000666667
 0.992196 -0.148043  0.061225 -0.0248654 0.000666667
 0.997013 -0.147017  0.126919 -0.129942 0.000666667
  0.98756 -0.142948  0.156775 0.0558619 0.000666667
 0.975376 -0.153679  0.107665 0.0304004 0.000666667
  0.99155 -0.155788  0.126149 0.0381183 0.000666667
 0.989569 -0.146472 0.0990861 -0.0927512 0.000666667
 0.98082 -0.13916 0.146736 -0.268 0.000666667
 0.984232 -0.143577  0.122139 0.0054559 0.000666667
 0.986973 -0.144557  0.156472 0.0315129 0.000666667
 0.990111 -0.162196 0.0878924 -0.00412853 0.000666667
 0.976572 -0.162254  0.141371 -0.0645481 0.000666667
 0.991395 -0.146079 0.0638676 -0.0318546 0.000666667
 0.978403 -0.154908 0.0973487 0.139998 0.000666667
  1.00466 -0.160318  0.159337 0.0263201 0.000666667
 0.968511 -0.150434  0.175949 -0.248332 0.000666667
  0.99802 -0.145546 0.0687697 -0.0664951 0.000666667
 0.995661 -0.155411  0.112185 -0.0126672 0.000666667
 0.992249 -0.143323 0.0756824 -0.210546 0.000666667
   0.9962 -0.147948  0.138494 0.0303681 0.000666667
 0.994055 -0.142384  0.117651 -0.0271249 0.000666667
0.997752 -0.14583  0.17096 0.0691736 0.000666667
 0.999851 -0.129666   0.11991 -0.232692 0.000666667
 0.980558 -0.148256  0.135565 0.0240251 0.000666667
   0.9946 -0.154657  0.103258 -0.0269644 0.000666667
  0.99513 -0.151119  0.129039 -0.0314627 0.000666667
 0.986332 -0.127113 0.0604502 -0.110146 0.000666667
 0.979149 -0.148491  0.138466 0.010487 0.000666667
 0.995456  -0.14303 0.0718016 -0.184251 0.000666667
 0.987165 -0.147265  0.109527 0.204187 0.000666667
 0.995076 -0.145211  0.127136 -0.123448 0.000666667
  0.99428 -0.155978  0.114842 -0.00083724 0.000666667
 0.971281 -0.146692   0.11785 0.164875 0.000666667
  0.99642 -0.147963 0.0754053 -0.109398 0.000666667
 0.985103 -0.159652  0.118514 0.160495 0.000666667
  0.97813 -0.153618 0.0960366 0.152784 0.000666667
  1.00592 -0.145142  0.107058 -0.105159 0.000666667
 0.995765 -0.145662  0.128129 -0.146065 0.000666667
 0.969264 -0.151334  0.115018 0.0132479 0.000666667
  1.00058 -0.142795 0.0709882 -0.0473528 0.000666667
 0.967234 -0.161885 0.0967092 0.0708983 0.000666667
 0.992653 -0.146879  0.160236 0.021002 0.000666667
 0.985141  -0.15525 0.0641074 0.130739 0.000666667
 0.986772 -0.157279 0.0886201 0.19232 0.000666667
 0.980129 -0.146285  0.111145 -0.0101195 0.000666667
0.985288 -0.14775  0.10807 0.0006363 0.000666667
 0.990281 -0.146403  0.170414 0.165913 0.000666667
 0.970474 -0.146954  0.121191 0.155727 0.000666667
 0.991287 -0.142768  0.114499 -0.111393 0.000666667
 0.986026 -0.155666 0.0667815 0.121478 0.000666667
  0.99367 -0.132854  0.105827 0.018973 0.000666667
 0.991664 -0.161664 0.0876001 -0.0802815 0.000666667
 0.989541 -0.146323  0.170194 0.198066 0.000666667
 0.983167 -0.147047  0.110245 0.130656 0.000666667
 0.986726 -0.139837 0.0642372 0.0396513 0.000666667
 0.984392 -0.142684  0.119292 0.0184912 0.000666667
 0.97975 -0.14844 0.136918 0.00601643 0.000666667
 0.994933 -0.145186  0.153995 -0.106725 0.000666667
 0.986009 -0.149863  0.161689 -0.0663919 0.000666667
 0.975209 -0.163296 0.0919752 -0.12702 0.000666667
 0.981817 -0.147669  0.137341 0.0265699 0.000666667
 0.985472 -0.150735  0.162588 -0.032344 0.000666667
 0.983705 -0.142073  0.136213 0.062387 0.000666667
 0.981011 -0.142647  0.123926 -0.0264038 0.000666667
 0.981062 -0.148013  0.140626 0.00726452 0.000666667
  0.99373 -0.146775   0.17144 -0.0136241 0.000666667
0.980561 -0.1601 0.14185 -0.0432412 0.000666667
 0.989917 -0.141304 0.0516104 -0.0289446 0.000666667
 0.990007 -0.148777  0.150421 0.0950214 0.000666667
 0.986747 -0.136235 0.0516724 0.022518 0.000666667
  1.01247 -0.144092  0.119918 0.0473209 0.000666667
 0.982544 -0.135786  0.123297 -0.195991 0.000666667
 0.994095 -0.157007  0.113835 -0.0526615 0.000666667
0.981566  -0.1489 0.137992 0.0113148 0.000666667
 0.976207 -0.145699  0.121623 0.0216208 0.000666667
 0.980627 -0.146784  0.138503 0.0192191 0.000666667
 0.997766 -0.144711 0.0682752 -0.0529477 0.000666667
 0.986958 -0.150708  0.159819 -0.0659585 0.000666667
 0.976505 -0.154602  0.148928 -0.0826858 0.000666667
 0.994016 -0.137236  0.163936 0.175453 0.000666667
  0.98939 -0.157067  0.102922 -0.0231981 0.000666667
 0.994165 -0.160866  0.106091 0.00813288 0.000666667
0.999055 -0.15614 0.113301 -0.0123954 0.000666667
 0.985689 -0.140564 0.0527706 0.0238798 0.000666667
 0.995674 -0.138391  0.150993 0.071389 0.000666667
  0.99395 -0.139092  0.162723 0.150216 0.000666667
 0.985705 -0.164895  0.154405 -0.110844 0.000666667
  1.00354 -0.144951  0.113211 -0.119187 0.000666667
 0.984875 -0.149849  0.159838 -0.0393327 0.000666667
 0.984339 -0.156621 0.0650442 0.139649 0.000666667
 0.994181 -0.144788 0.0747801 -0.218627 0.000666667
 0.982663 -0.146124  0.128899 0.134025 0.000666667
 0.981593 -0.151479 0.0803158 0.199441 0.000666667
 0.976268 -0.146734  0.121186 -0.0344628 0.000666667
 0.994884 -0.144767  0.136483 -0.119054 0.000666667
  0.98941 -0.158852  0.110435 -0.0389401 0.000666667
 0.987615 -0.156038 0.0656967 0.178379 0.000666667
 0.991316 -0.153883  0.154563 0.0143601 0.000666667
 0.995688 -0.149356  0.127961 -0.0225536 0.000666667
 0.985932  -0.13736 0.0519301 0.0217365 0.000666667
 0.96846 -0.15124 0.114306 0.0236859 0.000666667
 0.995189 -0.148174  0.129606 0.00536583 0.000666667
 0.989425 -0.149048  0.152325 0.087825 0.000666667
 0.975826 -0.146206  0.123318 -0.0233981 0.000666667
 0.994721 -0.141906  0.169587 0.180151 0.000666667
  1.00268 -0.145952  0.104847 -0.0947844 0.000666667
 0.985174 -0.160128  0.118085 0.13963 0.000666667
 0.989103 -0.164408  0.089235 0.023204 0.000666667
 0.985719 -0.143406  0.116856 0.00317119 0.000666667
 0.988049 -0.160106  0.129359 0.028653 0.000666667
 0.982012 -0.168688  0.142583 0.243837 0.000666667
 0.990733 -0.160956  0.128072 -0.0285068 0.000666667
 0.978809 -0.149283  0.135521 0.0235323 0.000666667
 0.99546 -0.14861  0.15594 -0.0955946 0.000666667
0.978573  -0.1508 0.103913 0.0351415 0.000666667
 0.996958 -0.145738  0.147423 0.144402 0.000666667
 0.985165 -0.157325 0.0649336 0.168872 0.000666667
 0.986394 -0.146875  0.145174 -0.00734571 0.000666667
 0.993008 -0.163988  0.110017 0.0247558 0.000666667
 0.992222 -0.145681  0.170074 0.167902 0.000666667
 0.985197 -0.157993  0.119616 0.00692138 0.000666667
 0.991098 -0.145663  0.100507 -0.0871271 0.000666667
 0.987339 -0.142308  0.121613 -0.126132 0.000666667
 0.983264 -0.147645  0.109748 0.0157521 0.000666667
 0.979791 -0.146318  0.109541 0.115173 0.000666667
 0.993183 -0.145967  0.137947 -0.106211 0.000666667
 0.985381  -0.14606 0.0824631 -0.0843961 0.000666667
 0.988747 -0.156405  0.130955 0.0349018 0.000666667
 0.985513 -0.165744 0.0887343 0.0539687 0.000666667
0.983469 -0.15131 0.131741 0.131058 0.000666667
 0.992767 -0.143393 0.0692885 -0.197855 0.000666667
   1.0018 -0.147137  0.105903 -0.101017 0.000666667
  1.00015 -0.142418  0.172295 0.0373912 0.000666667
  0.97903 -0.152258  0.104341 0.0151487 0.000666667
 0.991372 -0.147033 0.0956103 -0.107389 0.000666667
 0.987833 -0.150051  0.152883 0.105065 0.000666667
 0.985594 -0.157642  0.118472 0.131387 0.000666667
 0.987185 -0.153585  0.163486 -0.0409526 0.000666667
 0.987192 -0.132174 0.0385772 0.0248717 0.000666667
 0.968498 -0.142816 0.0806667 0.0348651 0.000666667
0.985171 -0.15763 0.118836 0.000736946 0.000666667
  1.00976 -0.137032  0.109705 0.00158598 0.000666667
  0.98681 -0.137735 0.0527544 -0.00226735 0.000666667
 0.994966 -0.147044  0.116771 -0.0525288 0.000666667
 0.996059 -0.150435  0.109359 0.0187535 0.000666667
  1.00067 -0.142521  0.065981 -0.0705383 0.000666667
 0.996185 -0.137799  0.162889 0.125417 0.000666667
 0.987697 -0.143318  0.153607 0.0503232 0.000666667
 0.971518 -0.143358  0.108502 0.128156 0.000666667
 0.996423 -0.138737  0.150413 0.0646079 0.000666667
  1.00092  -0.14491 0.0693735 -0.0540829 0.000666667
 0.998385 -0.128402  0.131244 0.14452 0.000666667
 0.978981 -0.144261  0.128691 -0.0703878 0.000666667
 0.993419 -0.147924  0.115014 -0.0509294 0.000666667
 0.979077 -0.147549  0.100181 0.0613746 0.000666667
 0.999165   -0.1393 0.0713047 -0.0403284 0.000666667
  0.99856 -0.141925 0.0691145 -0.0435476 0.000666667
 0.992781 -0.143289  0.117828 -0.058952 0.000666667
 0.994336 -0.145338  0.155474 -0.0146294 0.000666667
  0.97661  -0.14267 0.0671178 0.054953 0.000666667
 0.991409 -0.146362  0.158606 0.00162162 0.000666667
 0.997662 -0.147438 0.0763714 -0.0934823 0.000666667
 0.998292 -0.137061  0.132822 -0.031582 0.000666667
 0.986025 -0.164986  0.185461 -0.0179281 0.000666667
 0.990421 -0.143928  0.116163 -0.0959286 0.000666667
 0.994981 -0.148107  0.155669 -0.103471 0.000666667
 0.977583 -0.160953  0.143391 -0.0353524 0.000666667
 0.992528 -0.144874  0.169971 0.194664 0.000666667
 0.988598 -0.146243 0.0871079 -0.029985 0.000666667
 0.985095 -0.161102  0.138486 -0.232685 0.000666667
 0.990213 -0.146082  0.107563 0.187548 0.000666667
 0.979782 -0.147552  0.109382 0.00215568 0.000666667
 0.999484 -0.155992  0.127441 -0.137042 0.000666667
 0.994776 -0.157599  0.118303 -0.0644674 0.000666667
 0.992287 -0.146097  0.146283 0.158028 0.000666667
 0.987281 -0.137217 0.0517169 -0.0207122 0.000666667
  0.98095 -0.147441   0.11012 -0.00950733 0.000666667
 0.997972 -0.145603  0.172316 0.0763852 0.000666667
 0.98645 -0.13873 0.123268 -0.128434 0.000666667
  0.99753 -0.140027  0.149317 0.0678362 0.000666667
 0.995168  -0.14455 0.0824485 0.181869 0.000666667
 0.970654 -0.155455  0.107818 -0.116037 0.000666667
 0.996579 -0.158906  0.127822 -0.0867749 0.000666667
 0.987599 -0.154396 0.0658427 0.159011 0.000666667
 0.979784 -0.154243  0.178113 -0.0817419 0.000666667
 0.996198 -0.148036 0.0729926 0.00560484 0.000666667
 0.999616 -0.140624 0.0718167 -0.0657587 0.000666667
 0.994503 -0.146656  0.116209 -0.0570943 0.000666667
 0.996184 -0.149109  0.131232 0.0050419 0.000666667
 0.986064 -0.141576  0.137553 0.0412114 0.000666667
 0.990653 -0.138274 0.0947022 -0.141028 0.000666667
 0.985224 -0.140879  0.136043 0.0625414 0.000666667
  0.98981 -0.141829  0.145253 0.0490737 0.000666667
  1.00562 -0.136772 0.0859182 -0.00411524 0.000666667
 0.997403 -0.160026  0.131185 -0.0304551 0.000666667
 0.974801 -0.139166  0.180528 -0.300606 0.000666667
  0.99068 -0.138449 0.0938003 -0.130486 0.000666667
 0.986556 -0.159656   0.11621 0.142282 0.000666667
 0.990276  -0.13147 0.0413542 0.00230361 0.000666667
 0.991562 -0.145554 0.0970271 -0.116716 0.000666667
  1.00068 -0.142266  0.139028 0.0340567 0.000666667
 0.986625   -0.1567 0.0636079 0.141456 0.000666667
 0.982403 -0.149609  0.146305 0.0677837 0.000666667
 0.993568 -0.137261  0.165581 0.139519 0.000666667
 0.986561 -0.141351  0.155302 0.0330859 0.000666667
 0.995637 -0.144826  0.128679 -0.129002 0.000666667
 0.993314  -0.14573 0.0791412 0.159809 0.000666667
 0.996863 -0.155961  0.122635 0.0378566 0.000666667
 0.992417 -0.135643  0.161592 0.135977 0.000666667
 0.990463 -0.145088    0.1402 0.0471365 0.000666667
 0.986508 -0.152598  0.131128 -0.100214 0.000666667
  1.00223 -0.157448  0.130217 -0.109696 0.000666667
 0.988286 -0.149688  0.161803 -0.0607324 0.000666667
0.980604  -0.1759 0.193238 -0.000194493 0.000666667
 0.987726 -0.146856  0.107493 0.171292 0.000666667
 1.00041 -0.15172 0.109779 0.00706254 0.000666667
 0.979929 -0.148142   0.10244 0.0384286 0.000666667
  0.99434 -0.150581  0.129298 -0.0030822 0.000666667
   0.9881 -0.144613  0.143093 0.0474131 0.000666667
 0.988985 -0.135753 0.0485559 -0.0139163 0.000666667
 0.983899 -0.158297  0.118224 0.154276 0.000666667
 0.987881 -0.141786 0.0853755 -0.0548577 0.000666667
  1.00154 -0.146674  0.106443 -0.0818801 0.000666667
  1.00155 -0.156487  0.129364 -0.0914608 0.000666667
 0.994469 -0.159065   0.16107 -0.138531 0.000666667
 0.987574 -0.138809 0.0656347 0.0201367 0.000666667
 0.990201 -0.153583  0.155569 0.041983 0.000666667
 0.977271 -0.161772  0.143859 -0.0535325 0.000666667
 0.992176 -0.150824  0.171089 -0.00630543 0.000666667
 0.99703 -0.12984  0.12317 -0.210389 0.000666667
 0.993878 -0.148051 0.0646148 -0.15269 0.000666667
 0.987608 -0.142683 0.0842468 -0.02938 0.000666667
 0.988897 -0.162145 0.0899706 -0.0107878 0.000666667
 0.995977 -0.145762  0.137766 -0.114702 0.000666667
 0.990739 -0.149494 0.0642211 -0.00920436 0.000666667
 0.986483 -0.143561  0.154484 0.0381477 0.000666667
 0.990788 -0.158359  0.118204 -0.0642109 0.000666667
 0.997984 -0.161943  0.183875 -0.166916 0.000666667
 0.986509 -0.146948  0.110667 -0.00438986 0.000666667
 0.991586 -0.143114   0.11695 -0.0934421 0.000666667
 0.991884 -0.141378 0.0723775 -0.21314 0.000666667
0.987319 -0.16103 0.138619 -0.212966 0.000666667
 0.999901 -0.145633  0.170312 0.0599993 0.000666667
 0.991109 -0.159621   0.11655 -0.0298186 0.000666667
 0.979354 -0.162112  0.139856 -0.0663752 0.000666667
 0.987741 -0.160637  0.150215 -0.145043 0.000666667
 0.993221 -0.160911  0.161092 -0.13356 0.000666667
 0.988773 -0.149693  0.153769 0.112074 0.000666667
 0.994366 -0.142527  0.117388 -0.0403437 0.000666667
 0.995801 -0.142602 0.0722654 0.0298937 0.000666667
 0.980617 -0.165756 0.0788603 0.0903356 0.000666667
 0.997108 -0.144511  0.136965 -0.0961157 0.000666667
 0.983947 -0.149322  0.161097 -0.0600564 0.000666667
 0.978199 -0.150256 0.0853191 0.0803551 0.000666667
 0.994253 -0.145925  0.148876 0.145237 0.000666667
 0.998035 -0.147588  0.126758 -0.137004 0.000666667
 0.977554 -0.151063  0.081393 0.0856549 0.000666667
 0.998034 -0.156061  0.136844 -0.0257956 0.000666667
  0.98867 -0.150016  0.062539 -0.0374845 0.000666667
 0.992162 -0.147832 0.0640747 -0.0467272 0.000666667
 0.997601 -0.144778  0.129749 -0.130013 0.000666667
 0.996291 -0.151494  0.126206 -0.045508 0.000666667
0.994061 -0.14733 0.146577 0.162865 0.000666667
  1.00538 -0.144194  0.113363 -0.122416 0.000666667
 0.978761 -0.151724  0.103243 0.0344162 0.000666667
 0.990602 -0.130477  0.040786 0.0187921 0.000666667
 0.993189 -0.139274  0.164114 0.14982 0.000666667
 0.985925 -0.156353 0.0640783 0.162857 0.000666667
 0.979644 -0.150749  0.144814 0.0672379 0.000666667
  1.00237 -0.143488  0.138693 0.0465154 0.000666667
  0.99262 -0.158483  0.119259 -0.0582054 0.000666667
  1.00054 -0.148036  0.106633 0.0174982 0.000666667
 0.993762 -0.148196  0.130765 -0.0109266 0.000666667
  0.98898 -0.157262  0.143219 -0.0163772 0.000666667
 0.996803 -0.143409  0.118188 -0.0416728 0.000666667
 0.992538 -0.158269  0.113382 -0.0260472 0.000666667
 0.998377 -0.151696  0.139709 0.0414126 0.000666667
 0.978985 -0.146919 0.0991401 0.0385814 0.000666667
 0.989455 -0.154167  0.156895 0.0274668 0.000666667
 0.988796 -0.148674  0.160902 -0.0700735 0.000666667
 0.998969 -0.145655 0.0707809 0.0191742 0.000666667
0.981836 -0.15142  0.14329 0.0690594 0.000666667
 0.989518 -0.148553  0.173112 0.194513 0.000666667
 0.975979 -0.147413  0.123995 -0.029056 0.000666667
 0.990322 -0.157897  0.123997 0.0457411 0.000666667
 0.996643 -0.137706  0.108867 -0.156915 0.000666667
0.986395 -0.15898  0.13537 0.0653515 0.000666667
 0.995022 -0.145245   0.13465 -0.109462 0.000666667
 0.989621 -0.138034  0.114409 -0.0531272 0.000666667
 0.985593 -0.159968  0.130796 0.0435944 0.000666667
 0.977768 -0.145581  0.121615 0.0316648 0.000666667
 0.975669 -0.168243  0.143332 -0.0168675 0.000666667
 0.994311 -0.148493 0.0652792 -0.146073 0.000666667
 0.984652 -0.148307  0.109247 0.0164679 0.000666667
 0.993409 -0.144031 0.0729973 -0.219931 0.000666667
 0.992759 -0.156825  0.115988 -0.0381864 0.000666667
 0.993042 -0.140164  0.163541 0.166179 0.000666667
 0.990852 -0.146457  0.141456 0.0232919 0.000666667
  0.99321 -0.157483  0.162071 -0.134744 0.000666667
 0.999932 -0.151189  0.138224 0.0306462 0.000666667
 0.988945 -0.143243  0.155119 0.0569081 0.000666667
 0.991025 -0.156457  0.129084 0.019873 0.000666667
0.984784 -0.15148 0.127041 -0.0819024 0.000666667
 0.986945 -0.163041  0.153672 -0.110185 0.000666667
 0.988411 -0.137363 0.0535811 -0.00550405 0.000666667
 0.998468 -0.154709  0.100606 0.101717 0.000666667
 1.00144 -0.15741  0.12859 -0.0964163 0.000666667
 0.976481 -0.149533 0.0986501 -0.0536461 0.000666667
 0.987596 -0.139062 0.0524881 -0.00427182 0.000666667
 0.985885 -0.151007  0.160009 -0.0607557 0.000666667
0.986166 -0.14427 0.147487 0.0114136 0.000666667
 0.995898 -0.128595  0.120658 -0.237168 0.000666667
 0.980113 -0.150933 0.0805461 0.21224 0.000666667
 0.994683 -0.148343  0.154271 -0.095518 0.000666667
 0.982496 -0.146019   0.13067 0.129317 0.000666667
 0.988485 -0.150257  0.151497 0.102071 0.000666667
  0.98262 -0.152841 0.0500852 -0.0684347 0.000666667
  0.97159 -0.156006  0.146014 -0.0274146 0.000666667
 0.993495 -0.156454  0.114024 -0.0513445 0.000666667
 0.989593 -0.160208  0.147216 -0.118101 0.000666667
 0.991019 -0.152357  0.155816 0.0238106 0.000666667
 0.985409 -0.145817  0.147087 -0.017353 0.000666667
 0.975054 -0.158558  0.160006 -0.115962 0.000666667
 0.991721 -0.142953  0.170418 0.194785 0.000666667
 0.989028  -0.14164 0.0507362 -0.00117952 0.000666667
 0.994028 -0.146685  0.119763 -0.0497337 0.000666667
 0.984966 -0.166343 0.0878515 0.0338516 0.000666667
 0.994088 -0.147086 0.0660674 -0.161187 0.000666667
 0.971145 -0.146646   0.11786 0.162935 0.000666667
0.978778 -0.17513 0.189738 0.00708583 0.000666667
 0.993859 -0.142214 0.0732882 -0.185404 0.000666667
 0.986567 -0.142963 0.0599544 -0.127569 0.000666667
 0.983979 -0.142633 0.0824501 -0.0564235 0.000666667
 0.996235 -0.137492  0.108504 -0.147326 0.000666667
 0.989853 -0.130072 0.0430453 0.0123168 0.000666667
 0.993748 -0.172597   0.11132 -0.0501837 0.000666667
 0.989283 -0.140725 0.0680168 0.000367342 0.000666667
 0.987014 -0.158915  0.130466 0.0554295 0.000666667
0.993675 -0.15599 0.102349 -0.0305363 0.000666667
 0.993956 -0.145881 0.0828672 0.149022 0.000666667
 0.987865 -0.138792  0.105319 -0.0155107 0.000666667
 0.992019 -0.148988 0.0618384 -0.0284317 0.000666667
 0.984934 -0.161627  0.117856 0.144967 0.000666667
 0.982946 -0.144549  0.118419 -0.00118098 0.000666667
0.980057 -0.14955 0.136341 0.0178382 0.000666667
  0.99517 -0.155462  0.114717 -0.0558807 0.000666667
 0.995421 -0.134384  0.144807 0.0790329 0.000666667
 0.997446 -0.146161  0.129277 -0.129699 0.000666667
  1.00545 -0.144298  0.113041 -0.117057 0.000666667
 0.997602 -0.137158   0.11039 -0.193082 0.000666667
 0.995222 -0.158942  0.152443 -0.0106827 0.000666667
 0.995521 -0.140501  0.164908 0.140894 0.000666667
 0.991673 -0.136227  0.116698 -0.0666113 0.000666667
 0.986709 -0.139133 0.0505147 0.0230768 0.000666667
 0.987167 -0.152977  0.155342 0.0311744 0.000666667
 0.981366 -0.163322   0.12366 -0.0123811 0.000666667
 0.993212 -0.145557 0.0630139 -0.0543435 0.000666667
 0.981067 -0.149953  0.101931 0.0305586 0.000666667
 0.988908 -0.151183  0.155399 0.0336118 0.000666667
 0.983779 -0.148296  0.130241 0.112726 0.000666667
 0.976564 -0.147819 0.0852255 0.0899703 0.000666667
 0.998468 -0.129409  0.120594 -0.228215 0.000666667
  0.99077 -0.157051   0.10237 -0.0288765 0.000666667
 0.977987 -0.152247  0.117127 -0.092369 0.000666667
  1.00085 -0.164066  0.095887 -0.0871909 0.000666667
 0.995075 -0.159413  0.155034 -0.00520198 0.000666667
 0.985191 -0.138764 0.0512956 0.0185232 0.000666667
 0.975048  -0.14836 0.0847704 0.089124 0.000666667
 0.990322 -0.146687  0.172013 0.185705 0.000666667
 0.995607 -0.144737 0.0742867 -0.0236131 0.000666667
 0.994478 -0.150872  0.129732 -0.0372757 0.000666667
 0.991074 -0.156995  0.101683 -0.0294888 0.000666667
 0.986762 -0.162092  0.151452 -0.12699 0.000666667
 0.980226 -0.158809  0.122383 0.102015 0.000666667
0.996565 -0.15176 0.126693 -0.0353234 0.000666667
 0.995796 -0.135575   0.12332 -0.130789 0.000666667
 0.992149 -0.144591   0.17162 0.221506 0.000666667
 0.987406 -0.147441  0.146752 -0.0171422 0.000666667
 0.999736 -0.152658  0.136599 -0.0302726 0.000666667
  0.97703 -0.147109 0.0976771 0.0530419 0.000666667
 0.998798 -0.145302  0.128594 -0.141045 0.000666667
 1.00364  -0.1579 0.110231 -0.116663 0.000666667
 0.993822 -0.159204  0.154168 -0.00827824 0.000666667
 0.978146 -0.157837  0.122293 0.109355 0.000666667
   1.0019 -0.138203  0.149586 -0.153714 0.000666667
 0.985317 -0.143493  0.156406 0.0295311 0.000666667
 0.996382 -0.145931  0.172106 0.0615592 0.000666667
 0.996922 -0.142824 0.0725264 -0.210711 0.000666667
 0.985288  -0.13868 0.0493736 -0.0122287 0.000666667
 0.992876 -0.147365  0.157084 -0.0967911 0.000666667
 0.976309 -0.165764  0.122619 -0.138269 0.000666667
  0.99093 -0.142135  0.117611 -0.10639 0.000666667
 0.992417 -0.141793  0.116343 -0.0266689 0.000666667
 0.997808 -0.146325  0.170794 0.0471504 0.000666667
 0.994342 -0.149282 0.0777616 -0.076602 0.000666667
 0.996881 -0.129525  0.121816 -0.213588 0.000666667
 0.979953 -0.158727  0.121828 0.0905152 0.000666667
 0.984291 -0.143625  0.115638 -0.00548853 0.000666667
 0.970638 -0.167581   0.11431 0.0778502 0.000666667
 0.995845 -0.146844  0.155019 -0.134551 0.000666667
 0.986274 -0.148789  0.107898 0.212468 0.000666667
   0.9887 -0.147512  0.107927 0.189994 0.000666667
 0.988402  -0.15618 0.0902069 0.190432 0.000666667
 0.991581 -0.144475  0.169377 0.179497 0.000666667
0.981025 -0.15572 0.114575 -0.213929 0.000666667
 0.994169 -0.157086  0.116294 -0.0440582 0.000666667
 0.990719 -0.149537  0.158276 -0.0117821 0.000666667
 0.994673 -0.150076 0.0657977 -0.147773 0.000666667
 0.994995 -0.143579  0.116521 0.0182742 0.000666667
 0.991353 -0.146283   0.15834 -0.032762 0.000666667
 0.993342 -0.150756  0.129481 0.00753153 0.000666667
 0.979611 -0.160749  0.121263 0.127245 0.000666667
 0.985638 -0.153137  0.129269 -0.0993907 0.000666667
 0.989782 -0.158537  0.142952 -0.0322865 0.000666667
 0.984977 -0.151448  0.108963 0.0125719 0.000666667
 0.987623 -0.139307 0.0511227 -0.00155375 0.000666667
 0.996795 -0.146107 0.0775343 -0.112309 0.000666667
 0.997399 -0.128001  0.122661 -0.223598 0.000666667
 0.996852 -0.148411  0.140113 0.0293968 0.000666667
 0.995809 -0.156659   0.11438 -0.0619491 0.000666667
0.995328 -0.13921 0.159486 0.106817 0.000666667
 0.984731 -0.148799  0.161175 -0.0563405 0.000666667
 0.985856 -0.143373  0.153183 0.0373377 0.000666667
0.983415  -0.1514 0.131577 -0.0979006 0.000666667
0.997007 -0.14466 0.119536 -0.0505335 0.000666667
 1.00203 -0.14601 0.103984 -0.120865 0.000666667
  1.00822 -0.140235  0.105399 -0.0199786 0.000666667
 0.982334 -0.167654 0.0803317 0.063648 0.000666667
  0.98823 -0.146426  0.106888 0.186088 0.000666667
 0.983765 -0.150389   0.13092 0.118201 0.000666667
 0.987084 -0.159065  0.148339 -0.133142 0.000666667
0.995552 -0.14544 0.118633 -0.0483486 0.000666667
 0.988379 -0.149844  0.151495 0.10852 0.000666667
 0.991212 -0.157354  0.112669 -0.0441249 0.000666667
 0.990631 -0.146585 0.0636357 -0.0333043 0.000666667
  0.99232 -0.145982  0.159486 -0.0123771 0.000666667
 0.998323 -0.135883  0.131944 -0.0321079 0.000666667
 0.982817 -0.145085  0.119075 -0.00674751 0.000666667
 0.991428 -0.147403 0.0611509 -0.0320237 0.000666667
 0.974047 -0.171766  0.156421 0.0784021 0.000666667
 0.993639 -0.150885  0.127942 -0.0372928 0.000666667
 0.992901 -0.161658  0.161675 -0.123086 0.000666667
 0.985296 -0.157554   0.11815 0.149066 0.000666667
 0.976583 -0.153382  0.150181 -0.0929777 0.000666667
 0.989449 -0.159131  0.135164 0.085887 0.000666667
  0.97688 -0.150502 0.0974689 -0.0381339 0.000666667
 0.991313 -0.157143  0.127649 0.0317788 0.000666667
 0.990802 -0.160254  0.134694 0.0733574 0.000666667
 0.994656 -0.148508  0.109335 0.000897205 0.000666667
 0.983405 -0.165706  0.123576 -0.0204675 0.000666667
 0.993836 -0.142624 0.0742538 -0.199167 0.000666667
  1.00457 -0.137147 0.0852399 -9.49679e-05 0.000666667
 0.974203 -0.143458  0.108766 0.12205 0.000666667
 0.983802 -0.144423  0.116242 -0.000532449 0.000666667
 0.976954 -0.151356  0.117544 -0.0807204 0.000666667
 0.977663 -0.158323   0.14134 -0.0394859 0.000666667
 0.995822 -0.147817  0.155353 -0.0810133 0.000666667
 0.986822 -0.142924  0.156527 0.000960722 0.000666667
 0.996961 -0.159621  0.132753 -0.0077985 0.000666667
 0.984102 -0.130726 0.0593403 -0.111658 0.000666667
0.986789 -0.14216 0.102982 0.0497074 0.000666667
 0.986826 -0.141613 0.0577533 -0.11546 0.000666667
 0.970434 -0.146284  0.119622 0.132471 0.000666667
 0.995368 -0.160023  0.110111 -0.0141593 0.000666667
 0.997944 -0.147504 0.0748653 -0.0894928 0.000666667
 0.987948 -0.137756 0.0503781 0.00445888 0.000666667
  0.99308 -0.149183 0.0679472 -0.170075 0.000666667
 0.995291 -0.148849  0.129366 -0.00404509 0.000666667
 0.986921 -0.139401 0.0609096 -0.115894 0.000666667
 0.984586 -0.141466  0.139198 0.0528772 0.000666667
 0.996856 -0.143977   0.17094 0.0411419 0.000666667
0.986563 -0.14818 0.111438 0.0247481 0.000666667
 0.975154 -0.149015 0.0962112 -0.0506191 0.000666667
 0.984502 -0.165932   0.15248 -0.0794123 0.000666667
  0.98408 -0.156616  0.067013 0.137533 0.000666667
 0.965581 -0.160178 0.0994077 0.0912302 0.000666667
 0.995635 -0.129348  0.124168 -0.201947 0.000666667
 0.982053 -0.158713  0.114015 -0.243696 0.000666667
 0.984344 -0.157384  0.122007 0.0329319 0.000666667
 0.993572 -0.144681  0.137872 -0.126463 0.000666667
 0.975578 -0.147306  0.121809 -0.0307841 0.000666667
 0.991775 -0.143585  0.114328 -0.078988 0.000666667
 0.989807 -0.142046  0.155124 0.0416759 0.000666667
 0.989101 -0.157105  0.104279 -0.0245518 0.000666667
0.986291 -0.14805 0.107743 0.204009 0.000666667
  0.97784 -0.142824  0.127136 0.0189359 0.000666667
 0.985853 -0.139026  0.112128 0.100587 0.000666667
 0.989416  -0.14039 0.0513137 0.0037301 0.000666667
 0.990309 -0.145744  0.169268 0.198242 0.000666667
  1.00253 -0.147324  0.107183 0.0210724 0.000666667
 0.986236 -0.158787  0.151654 0.0337669 0.000666667
 0.996428 -0.146269 0.0697892 -0.00274991 0.000666667
  0.98848 -0.147767  0.161679 -0.0482375 0.000666667
 0.985505 -0.165576  0.183472 -0.0149678 0.000666667
 0.987815 -0.145981  0.144958 -0.00751431 0.000666667
 0.980099 -0.149722 0.0785149 0.206853 0.000666667
 0.988432 -0.142056  0.143367 0.0431747 0.000666667
 0.989649 -0.149461  0.154301 0.0960353 0.000666667
 0.985497 -0.148983  0.108279 0.0151392 0.000666667
 0.989973 -0.148519  0.151999 0.0912268 0.000666667
 0.991642 -0.157744  0.129755 0.0416464 0.000666667
 0.990271 -0.144417   0.13997 0.040889 0.000666667
 0.984263 -0.152171  0.103471 0.0163674 0.000666667
 0.976492 -0.134486  0.177916 -0.289586 0.000666667
 0.990393 -0.149588   0.11651 -0.0695756 0.000666667
 0.987872 -0.153312   0.16346 -0.0449667 0.000666667
   0.9919 -0.147824  0.117485 -0.0820952 0.000666667
 0.979067 -0.162613  0.124655 0.0764566 0.000666667
  0.98593 -0.144266  0.059737 -0.102095 0.000666667
   0.9953 -0.146851  0.153137 -0.0810996 0.000666667
 0.990263 -0.157291  0.100255 -0.0398613 0.000666667
 0.994491 -0.157601  0.115461 -0.0461111 0.000666667
 0.986949 -0.141306 0.0610739 -0.120669 0.000666667
 0.992146 -0.146544  0.158806 -0.00354505 0.000666667
  0.98927 -0.145932  0.109327 0.186017 0.000666667
 0.986722 -0.142865  0.156824 0.0416675 0.000666667
0.989611 -0.14381 0.115575 -0.087755 0.000666667
 0.985663 -0.143249  0.121241 -0.128952 0.000666667
 0.991151 -0.146032  0.168864 0.189911 0.000666667
 0.979677 -0.150464  0.104137 0.0505654 0.000666667
 0.984327 -0.145196  0.118295 0.00183158 0.000666667
  1.00406 -0.143128  0.139207 0.0537484 0.000666667
 0.994335 -0.144318 0.0727132 -0.196699 0.000666667
 0.990663 -0.141919  0.144606 0.0187483 0.000666667
 0.988343 -0.150028  0.152058 0.0931934 0.000666667
 0.989528 -0.142928  0.156479 0.0601557 0.000666667
 0.989564 -0.140593  0.066808 0.0121156 0.000666667
 0.995125 -0.142316 0.0746407 -0.207521 0.000666667
 0.975456 -0.150764    0.1284 0.0182223 0.000666667
 0.993904 -0.144751 0.0666855 -0.035287 0.000666667
 0.97791 -0.15946 0.143196 -0.0347752 0.000666667
 0.989119 -0.156717  0.126844 0.0529231 0.000666667
 0.992243 -0.143513  0.169029 0.172218 0.000666667
 0.990486 -0.156344  0.142894 -0.0301117 0.000666667
 0.987181 -0.138038 0.0510508 0.00927694 0.000666667
 0.991786 -0.155131  0.115006 -0.0423886 0.000666667
 0.988904 -0.144811  0.142321 0.0307314 0.000666667
 0.989029 -0.123739  0.127741 0.064369 0.000666667
 0.974275 -0.143259  0.108551 0.126888 0.000666667
 0.970073 -0.149533  0.177071 -0.252567 0.000666667
  0.99413 -0.137242   0.11063 -0.0769479 0.000666667
  1.00037 -0.144414 0.0694481 -0.0639445 0.000666667
 0.990817 -0.145415 0.0839549 0.185493 0.000666667
 0.980059 -0.148606   0.13863 0.0170787 0.000666667
 0.990974 -0.143708  0.115648 -0.0952574 0.000666667
 0.980261 -0.160399  0.123897 0.129192 0.000666667
 0.997078 -0.156285  0.113151 0.00493816 0.000666667
  0.99605 -0.154693    0.1143 -0.00446266 0.000666667
 0.990337 -0.165345  0.182967 -0.0160642 0.000666667
  1.00329 -0.143914  0.106755 -0.0841502 0.000666667
   1.0006 -0.154751  0.158589 -0.0292906 0.000666667
 0.986865 -0.146881  0.107594 0.191392 0.000666667
 0.992667 -0.146783   0.15706 -0.0114103 0.000666667
 0.978882 -0.156759  0.124051 0.108947 0.000666667
 0.993533 -0.143415  0.113177 0.0229051 0.000666667
 0.990883 -0.142941  0.118723 -0.0746975 0.000666667
 0.984169 -0.145514  0.102768 0.0860703 0.000666667
 0.981544 -0.157949  0.112545 -0.223077 0.000666667
 0.986328 -0.138028 0.0493057 0.00938279 0.000666667
 0.991627 -0.131461 0.0418306 0.0159789 0.000666667
 0.982341 -0.151436  0.131728 -0.121371 0.000666667
 0.996092 -0.156563  0.112042 -0.00704854 0.000666667
 0.991858 -0.129692 0.0415132 0.0202263 0.000666667
  1.00091 -0.153792  0.136038 0.0420928 0.000666667
 0.995313 -0.160035  0.108428 -0.00795767 0.000666667
 0.980819 -0.155636 0.0971527 0.130403 0.000666667
 0.991969 -0.150281  0.171772 -0.0252714 0.000666667
 0.994627 -0.146777  0.150261 0.163178 0.000666667
 0.990724 -0.157322  0.103198 -0.048006 0.000666667
 0.994032 -0.143163 0.0719306 -0.191364 0.000666667
 0.984666  -0.16636 0.0899322 0.0510017 0.000666667
 0.986551 -0.139199 0.0493307 0.000336764 0.000666667
 0.991683 -0.149164 0.0607197 -0.0435216 0.000666667
 0.998256 -0.145529 0.0680119 -0.0464484 0.000666667
 0.988924 -0.150024  0.105776 0.210633 0.000666667
 0.996673 -0.141776    0.1516 0.0445626 0.000666667
  0.99344  -0.14375 0.0823853 0.178486 0.000666667
 0.995106 -0.142033  0.116304 0.0213944 0.000666667
 0.982973 -0.145478  0.118873 0.0171522 0.000666667
 0.992252 -0.146082  0.141257 0.0361036 0.000666667
 0.994673 -0.144923   0.13754 -0.0863665 0.000666667
 0.996373 -0.150302  0.108796 0.0216753 0.000666667
  0.99394 -0.148325 0.0724441 0.00383755 0.000666667
 0.989424 -0.139688 0.0674749 0.0224418 0.000666667
 0.993554 -0.158725  0.113618 0.00722716 0.000666667
 0.991331 -0.144481 0.0997735 -0.0814662 0.000666667
 0.981325 -0.132023  0.122668 -0.115337 0.000666667
 0.980695 -0.136851   0.11781 0.0193612 0.000666667
 0.998023 -0.146503  0.127509 -0.130937 0.000666667
 0.987173 -0.162309  0.150497 -0.127317 0.000666667
 0.985209 -0.161508  0.115089 0.140239 0.000666667
 0.993651 -0.144977  0.146637 0.159141 0.000666667
 0.994729 -0.158096   0.16231 -0.14175 0.000666667
0.985124 -0.14805 0.108494 0.236212 0.000666667
  0.97523 -0.168095  0.144151 -0.00555783 0.000666667
 0.987944 -0.145846  0.106313 0.183693 0.000666667
 0.988095 -0.148854  0.150947 0.101018 0.000666667
 0.996045 -0.144435  0.139713 -0.0919543 0.000666667
   0.9889 -0.158613  0.142318 -0.00770873 0.000666667
  1.00536 -0.149673  0.122011 -0.0728353 0.000666667
 0.984452 -0.134159  0.140968 -0.0784615 0.000666667
  0.99775 -0.146541  0.154926 -0.0960757 0.000666667
 0.983071 -0.144901  0.131675 0.136521 0.000666667
 0.996693 -0.144456  0.135407 -0.11615 0.000666667
 0.992374 -0.143684  0.169862 0.167538 0.000666667
 0.976925 -0.152135  0.117633 -0.0846896 0.000666667
 0.991389 -0.142789 0.0720175 -0.197788 0.000666667
  0.98789 -0.158914   0.13019 0.0536611 0.000666667
 0.979985 -0.150993  0.144142 0.0801265 0.000666667
 0.975823 -0.161931  0.122643 0.116191 0.000666667
 0.991298 -0.146639  0.170147 0.202578 0.000666667
 0.996706 -0.138355  0.124496 -0.0956813 0.000666667
 0.995917 -0.157449  0.115953 -0.0674203 0.000666667
  1.00301 -0.145294  0.107397 -0.0641458 0.000666667
 0.988547 -0.143085  0.124578 -0.132143 0.000666667
 0.991626 -0.148337 0.0623991 -0.0228764 0.000666667
  0.99484 -0.145427 0.0710472 -0.00227037 0.000666667
 0.993489  -0.14467 0.0656382 -0.134492 0.000666667
 0.977551 -0.177567  0.193072 -0.00327234 0.000666667
 0.995727 -0.161288  0.110438 -0.0220446 0.000666667
 0.975029 -0.164017 0.0898248 -0.120123 0.000666667
0.996403 -0.15464 0.113701 -0.0272653 0.000666667
 0.997865 -0.145316  0.117961 -0.0574904 0.000666667
 0.975643 -0.147993 0.0986446 -0.0402266 0.000666667
 0.985555 -0.152805  0.161098 -0.0632848 0.000666667
 0.982004 -0.148728  0.137405 0.0129008 0.000666667
 0.994261 -0.130926 0.0799491 -0.131795 0.000666667
 0.997787 -0.138459  0.113218 0.00772579 0.000666667
 0.989325 -0.154028  0.152602 0.021029 0.000666667
 0.987459 -0.152164  0.104544 0.0175726 0.000666667
 0.991103 -0.142587  0.116177 -0.111812 0.000666667
 0.993176 -0.165187 0.0862296 -0.0964636 0.000666667
 0.977577 -0.150981  0.126008 0.0172902 0.000666667
 0.981214 -0.140904  0.136832 0.0695487 0.000666667
   0.9968 -0.153767  0.114018 -0.02012 0.000666667
 0.978543 -0.142993  0.128277 -0.0764397 0.000666667
 0.992888 -0.149088  0.100859 -0.105802 0.000666667
 0.997471 -0.138108  0.095742 0.0378788 0.000666667
  0.99178 -0.150772  0.172472 -0.031041 0.000666667
  0.98612 -0.136512 0.0491967 -0.0238128 0.000666667
 0.994917 -0.136642  0.102272 0.0566342 0.000666667
 0.987518 -0.151501  0.161108 -0.051969 0.000666667
 0.966255 -0.139987 0.0779747 0.258752 0.000666667
 0.991199  -0.14391 0.0884044 -0.0190025 0.000666667
 0.994239 -0.146201 0.0798832 0.191973 0.000666667
 0.999513 -0.144282 0.0700392 -0.0535272 0.000666667
  0.99095 -0.151613  0.152926 0.0393159 0.000666667
  0.99295 -0.145026   0.17062 0.203393 0.000666667
 0.991238 -0.143718  0.116661 -0.0854866 0.000666667
 0.994241 -0.147918 0.0749942 -0.06664 0.000666667
  1.00648 -0.148175  0.124284 -0.07195 0.000666667
0.988631 -0.15083 0.161763 -0.0584046 0.000666667
 0.984184 -0.163838   0.15292 -0.0876309 0.000666667
  0.97954 -0.161994  0.142341 -0.0779403 0.000666667
 0.991597 -0.143892 0.0805142 0.173857 0.000666667
 0.995309 -0.147448  0.067175 -0.155737 0.000666667
 0.997428 -0.144197  0.170468 0.0821568 0.000666667
 0.976324 -0.151084  0.126741 3.90747e-05 0.000666667
 0.994965 -0.156555  0.110304 -0.00608898 0.000666667
 0.975083 -0.149599  0.087964 0.0851255 0.000666667
 0.976483  -0.14931 0.0969584 -0.0513168 0.000666667
0.991594 -0.14324 0.173121 0.170485 0.000666667
 0.993729 -0.148345 0.0602155 -0.038634 0.000666667
  0.97647 -0.149215   0.09861 -0.0604628 0.000666667
 0.983767  -0.13577 0.0483819 -0.0272499 0.000666667
 0.999287 -0.142026 0.0684466 -0.0493191 0.000666667
  0.98583 -0.149102  0.108106 0.00263398 0.000666667
 0.990102 -0.155185  0.102442 -0.028042 0.000666667
 0.984099 -0.135421  0.116307 0.0567676 0.000666667
 0.994011 -0.147979  0.155327 -0.074016 0.000666667
 0.993011 -0.148856  0.117515 -0.0545765 0.000666667
 0.986078 -0.148205  0.145367 -0.0089748 0.000666667
 0.995937 -0.142851 0.0727903 -0.198937 0.000666667
 0.977789 -0.155062  0.115519 -0.22714 0.000666667
 0.993326 -0.142775 0.0725496 -0.204461 0.000666667
 0.983127 -0.159245  0.119257 0.00661719 0.000666667
 0.995989 -0.143349 0.0722243 -0.197128 0.000666667
 0.995036 -0.143058 0.0747904 -0.213507 0.000666667
0.983865 -0.14768 0.110132 0.0123651 0.000666667
 0.998103 -0.129828  0.133307 0.154661 0.000666667
 0.978793 -0.148481 0.0980246 0.0672937 0.000666667
 0.977536 -0.147721 0.0991863 -0.0416009 0.000666667
 0.985801 -0.143252 0.0834709 -0.0674519 0.000666667
 0.997198 -0.146931  0.126902 -0.131905 0.000666667
 0.979011 -0.160005  0.144856 -0.0620265 0.000666667
  0.98574 -0.159165  0.115129 0.131436 0.000666667
 0.995173 -0.146844  0.147068 0.174559 0.000666667
 0.985805 -0.140034  0.112436 0.0780483 0.000666667
  0.98762 -0.142714  0.156337 0.06252 0.000666667
 0.995808 -0.143668 0.0713242 -0.208021 0.000666667
 0.998054 -0.152612  0.159682 -0.0426455 0.000666667
 0.968568 -0.144932 0.0813748 0.0333551 0.000666667
 0.990667 -0.149681  0.151445 0.0888229 0.000666667
 0.998496 -0.135074  0.117008 -0.0296089 0.000666667
 0.993414 -0.142994  0.173019 0.191628 0.000666667
 0.997938 -0.146227  0.128827 -0.15967 0.000666667
  1.00436 -0.158926  0.111137 -0.136541 0.000666667
 0.993387 -0.147961 0.0680791 -0.17986 0.000666667
0.983929 -0.13945 0.137418 0.0474542 0.000666667
 0.989394 -0.138621 0.0660382 -4.39154e-05 0.000666667
 0.998571 -0.155945  0.135497 -0.0405546 0.000666667
 0.992729 -0.156311  0.105015 -0.0643652 0.000666667
 0.982387 -0.157688  0.126141 0.121392 0.000666667
 0.997186 -0.146339   0.12987 -0.14694 0.000666667
 0.982018 -0.148242  0.139456 0.0124292 0.000666667
 0.999075 -0.151402  0.110892 0.013705 0.000666667
 0.978706  -0.14915 0.0851504 0.0730238 0.000666667
 0.980594 -0.163088  0.124422 -0.0135875 0.000666667
 0.994054 -0.158359  0.160713 -0.163939 0.000666667
 0.981841 -0.146786  0.146404 0.0655887 0.000666667
 0.989328 -0.158699  0.128096 0.0328011 0.000666667
 0.984029 -0.159056  0.116508 0.16694 0.000666667
 0.994722 -0.145395  0.145939 0.133886 0.000666667
  1.00412 -0.144574  0.105349 -0.0763197 0.000666667
 0.991633 -0.147803 0.0628281 -0.0344102 0.000666667
 0.976509 -0.150058 0.0987142 -0.0362177 0.000666667
 0.975535 -0.162555  0.159304 -0.104642 0.000666667
 0.99536  -0.1537 0.110112 -0.0255549 0.000666667
 0.987023 -0.149895  0.152089 0.111083 0.000666667
 0.997592 -0.154199  0.138762 0.0485287 0.000666667
 0.994764 -0.147874 0.0749774 -0.0702527 0.000666667
 0.994174 -0.143147 0.0726163 0.0118752 0.000666667
 0.986125 -0.155283  0.107297 0.0245357 0.000666667
 0.996662 -0.153928  0.140083 0.025849 0.000666667
 0.996711 -0.148563  0.129316 -0.00428927 0.000666667
 0.991529 -0.156391  0.101914 -0.0347424 0.000666667
  1.00325 -0.146013  0.106065 -0.0814751 0.000666667
 0.992507 -0.145109  0.156955 0.00826405 0.000666667
 0.990658 -0.143662  0.118234 -0.0894881 0.000666667
 0.990212 -0.159151  0.131103 0.0338038 0.000666667
 0.980764 -0.147525   0.16944 -0.12508 0.000666667
 0.995236 -0.143572 0.0713733 -0.00277435 0.000666667
 0.983209 -0.158563  0.122782 0.0307616 0.000666667
 0.990525 -0.146099  0.115023 -0.109619 0.000666667
  0.98437 -0.146109 0.0818898 -0.101486 0.000666667
 0.992823 -0.147799 0.0653367 -0.138942 0.000666667
 0.996981 -0.144132  0.128994 -0.133046 0.000666667
 0.987619 -0.147713  0.107909 0.18025 0.000666667
  0.98756 -0.145643  0.101057 0.0872523 0.000666667
  1.00635 -0.147745  0.123141 -0.074908 0.000666667
 0.972838 -0.142055 0.0978855 -0.0433432 0.000666667
 0.994977 -0.143686  0.118686 -0.0678667 0.000666667
 0.985123 -0.145483 0.0838911 -0.0243149 0.000666667
 0.993075 -0.145187  0.149566 0.184464 0.000666667
 0.997791 -0.141501 0.0712216 -0.012625 0.000666667
 0.994246 -0.163179  0.108019 0.0207332 0.000666667
 0.981448 -0.157202  0.112272 -0.216573 0.000666667
 0.982087 -0.154793  0.129919 -0.113616 0.000666667
 0.997566 -0.156252 0.0998372 0.100337 0.000666667
 0.996107 -0.146054  0.153588 -0.0816354 0.000666667
 0.982363 -0.144996  0.111271 0.139359 0.000666667
 0.994088 -0.157282  0.115053 -0.0555429 0.000666667
 0.997694 -0.144902   0.16944 0.0668873 0.000666667
 0.984101 -0.147043  0.173755 -0.104059 0.000666667
 0.988247 -0.152429  0.154016 0.0130237 0.000666667
 0.990227 -0.145923  0.171486 0.204318 0.000666667
 0.974189 -0.146566 0.0975114 0.0743773 0.000666667
 0.977907 -0.147344 0.0983563 0.0890682 0.000666667
 0.981424 -0.147884  0.137188 0.0230511 0.000666667
 0.997886 -0.137029  0.133109 -0.0383269 0.000666667
 0.984623 -0.148494   0.17274 -0.0870718 0.000666667
 0.988293 -0.142049 0.0564328 -0.12118 0.000666667
 0.998644 -0.152119  0.137116 0.0309335 0.000666667
 0.993007   -0.1477 0.0619762 -0.0138037 0.000666667
  0.98313 -0.167112 0.0796373 0.0704142 0.000666667
 0.997869 -0.154351  0.157578 -0.0522183 0.000666667
 0.987634 -0.156989 0.0886518 0.189844 0.000666667
 0.978279 -0.162266   0.14249 -0.0601379 0.000666667
  0.98123 -0.152646  0.132177 -0.10248 0.000666667
 0.984504 -0.144438  0.109827 0.124145 0.000666667
 0.996724 -0.140256   0.16375 0.149509 0.000666667
 0.984146 -0.140477   0.11217 0.10646 0.000666667
 0.978508 -0.161584  0.124127 0.11163 0.000666667
  0.98803 -0.137899 0.0513866 0.0136719 0.000666667
 0.991987 -0.153437  0.152617 0.0246307 0.000666667
 0.993906 -0.145968 0.0997595 -0.100597 0.000666667
 0.999392 -0.155677  0.158392 -0.0563265 0.000666667
 0.990077 -0.145514  0.155011 0.0380695 0.000666667
 1.01227 -0.14454 0.121619 0.0127949 0.000666667
 0.976416 -0.153892  0.116289 -0.108309 0.000666667
 0.986351 -0.145009  0.154572 0.0370531 0.000666667
 0.984535 -0.156952   0.06464 0.165376 0.000666667
 0.976958 -0.149604  0.116689 -0.0970419 0.000666667
 0.987902 -0.152677  0.155764 0.0247454 0.000666667
  1.00052 -0.155019  0.159379 -0.0207698 0.000666667
 0.986865 -0.142556 0.0599519 -0.140099 0.000666667
 0.985489 -0.144351 0.0832493 -0.0221831 0.000666667
 0.998459 -0.152151  0.139317 0.0472365 0.000666667
 0.990324 -0.145275  0.157177 0.00750006 0.000666667
 0.991641 -0.154855  0.104098 -0.0646097 0.000666667
 0.984797 -0.153105  0.107347 0.0109209 0.000666667
  0.99885 -0.136358 0.0971256 -0.0364939 0.000666667
 0.978682 -0.151483  0.168687 -0.120234 0.000666667
  1.00394 -0.150699  0.126061 -0.0782424 0.000666667
  0.99372  -0.14187 0.0729513 -0.195262 0.000666667
 0.985557 -0.144937  0.103007 0.0731206 0.000666667
  0.99165 -0.158833  0.144569 -1.48215e-05 0.000666667
 0.994457  -0.14207 0.0742642 -0.218686 0.000666667
  0.98637 -0.145685  0.143505 -0.000149234 0.000666667
 0.985891 -0.153884  0.104085 0.0222897 0.000666667
  1.00352 -0.160028  0.157632 0.0227461 0.000666667
 0.991702 -0.146636 0.0984856 -0.103579 0.000666667
  1.01055 -0.145277  0.121076 0.0392815 0.000666667
 0.986534 -0.149267  0.162186 -0.0696612 0.000666667
 0.990396 -0.157705  0.103024 -0.0257356 0.000666667
 0.994488 -0.147231  0.073518 0.0197612 0.000666667
 0.986986 -0.160937   0.14942 -0.139244 0.000666667
0.998086 -0.14556 0.128794 -0.12329 0.000666667
 0.995829 -0.155016  0.110551 -0.0215518 0.000666667
 0.991022 -0.146654  0.170101 0.216253 0.000666667
 0.976533 -0.149432  0.126021 0.0201092 0.000666667
0.992435 -0.14314 0.074096 -0.194252 0.000666667
 0.980764 -0.151075 0.0798817 0.215517 0.000666667
  0.99676 -0.149221   0.10973 0.00507883 0.000666667
 0.989381 -0.139275 0.0510738 -0.00221399 0.000666667
 0.988132 -0.144054 0.0809234 -0.0718496 0.000666667
  1.00228 -0.159214  0.111339 -0.107114 0.000666667
 0.996953 -0.143825 0.0727165 -0.184758 0.000666667
 0.990161 -0.140146  0.118115 -0.104582 0.000666667
0.990769   -0.145 0.172075 0.185117 0.000666667
 0.985985 -0.143289  0.115836 0.00124017 0.000666667
 0.999454 -0.137495  0.116456 0.0330271 0.000666667
 0.980363 -0.160357  0.123986 0.128603 0.000666667
  0.98762 -0.146996  0.142898 -0.0282584 0.000666667
 0.996122 -0.145993  0.169547 0.0593973 0.000666667
 0.979628 -0.148095  0.136936 0.0355903 0.000666667
0.997787 -0.15247 0.135302 -0.0386865 0.000666667
0.997047 -0.14723 0.151761 -0.0977927 0.000666667
 0.992646 -0.144339 0.0716664 -0.201608 0.000666667
 0.993205 -0.158556  0.134655 -0.0265618 0.000666667
 0.984886 -0.151838  0.107789 0.00538036 0.000666667
 0.989762 -0.142959  0.117145 -0.0895252 0.000666667
 0.993283 -0.148572 0.0668889 -0.184634 0.000666667
 0.995743 -0.134546  0.102428 0.0690817 0.000666667
 0.986195 -0.138971 0.0506804 -0.0123369 0.000666667
 0.974908 -0.166575 0.0887954 -0.0943133 0.000666667
 0.984803 -0.142154 0.0942446 0.153859 0.000666667
 0.996562 -0.146855  0.139442 0.0371012 0.000666667
 0.984786  -0.16486 0.0875006 0.0558405 0.000666667
 0.986975 -0.153321 0.0633405 0.150466 0.000666667
 0.976188 -0.147376  0.122518 -0.0389998 0.000666667
 0.986694 -0.151112  0.162621 -0.0515935 0.000666667
0.985196 -0.14106 0.094822 0.146536 0.000666667
 0.993547 -0.154517  0.111866 -0.0341385 0.000666667
  0.99209 -0.144009  0.157818 0.011893 0.000666667
 0.978233 -0.170276  0.155468 -0.147989 0.000666667
 0.992852 -0.140694 0.0732486 -0.21137 0.000666667
  0.98719 -0.141097 0.0592687 -0.103457 0.000666667
 0.969389 -0.147788  0.117424 0.151122 0.000666667
  0.99495 -0.130572   0.12435 -0.0187962 0.000666667
 0.991009 -0.156365  0.103568 -0.0178414 0.000666667
 0.988255 -0.149558  0.152146 0.10351 0.000666667
 0.973796 -0.152546 0.0993003 0.00588996 0.000666667
 0.987129 -0.158186 0.0637201 0.164314 0.000666667
 0.996245 -0.147504  0.153248 -0.108068 0.000666667
 0.985727 -0.161462  0.150924 -0.115473 0.000666667
 0.987164 -0.139488   0.12196 -0.125546 0.000666667
 0.988909 -0.142225  0.084305 -0.0537703 0.000666667
 0.986981 -0.160676  0.123981 0.0302538 0.000666667
 0.974281 -0.162234 0.0915386 -0.115574 0.000666667
  0.97979 -0.156415  0.097159 0.147968 0.000666667
 0.992072 -0.144621  0.169854 0.191216 0.000666667
 0.994789 -0.148311  0.130948 -0.0113045 0.000666667
 0.978384 -0.175171  0.193263 -0.0163323 0.000666667
0.973541  -0.1622 0.156225 -0.108772 0.000666667
 0.985643 -0.136585  0.050592 -0.0154845 0.000666667
 0.994673 -0.155893  0.103138 -0.0264907 0.000666667
 0.992805  -0.14474 0.0832902 0.170094 0.000666667
 0.998655 -0.155827  0.134929 -0.0104979 0.000666667
 0.976707 -0.152075 0.0829486 0.0998529 0.000666667
 0.984625 -0.136103 0.0487787 -0.0205709 0.000666667
  0.99762 -0.142321  0.071656 -0.0129285 0.000666667
 0.978193 -0.161528  0.124286 0.0839576 0.000666667
 0.978419 -0.143256  0.129746 -0.0635488 0.000666667
 0.987892 -0.138971 0.0598492 -0.115281 0.000666667
 0.986703 -0.147624  0.146901 -0.0158255 0.000666667
  1.00202 -0.143658  0.107568 -0.0908916 0.000666667
  0.98684 -0.148455  0.161792 -0.0416033 0.000666667
 0.995923 -0.155904  0.112338 0.00640301 0.000666667
 0.996671 -0.134332  0.126027 -0.119097 0.000666667
 0.979795 -0.177736  0.191095 -0.0186345 0.000666667
 0.984744 -0.133525  0.106407 -0.0224376 0.000666667
   1.0098 -0.142992  0.152558 0.0735947 0.000666667
 0.981985 -0.149534   0.14633 0.0744101 0.000666667
  0.97716 -0.146411   0.12268 0.0374434 0.000666667
 0.993242 -0.147696  0.156256 -0.0902348 0.000666667
 0.999308 -0.144624  0.067895 -0.0629783 0.000666667
 0.997482 -0.144858  0.119435 -0.0537597 0.000666667
0.998453 -0.15154 0.128893 -0.0338483 0.000666667
 0.993081 -0.147959 0.0668565 -0.141551 0.000666667
 0.989554 -0.148459  0.153317 0.114677 0.000666667
 0.987815 -0.142636  0.122202 -0.135123 0.000666667
 0.990163 -0.145645  0.171771 0.200515 0.000666667
 0.991716 -0.132733 0.0393143 0.0271437 0.000666667
  0.98669 -0.142559 0.0823719 -0.0864907 0.000666667
 0.996841 -0.146154  0.134176 -0.132019 0.000666667
 0.993837 -0.146528 0.0984904 -0.110701 0.000666667
0.982263 -0.13612 0.118281 -0.0681773 0.000666667
 0.983258 -0.139633  0.136747 0.0500873 0.000666667
 0.98295 -0.15319 0.130754 -0.0918384 0.000666667
 0.995182 -0.155237  0.111401 -0.0127856 0.000666667
 0.981066 -0.164413 0.0779055 0.0121962 0.000666667
 0.994158 -0.150778  0.129506 0.00708922 0.000666667
 0.987738 -0.146013  0.108099 0.193365 0.000666667
 0.994921 -0.149463  0.127448 -0.000558016 0.000666667
0.980043 -0.14976 0.137118 0.0208333 0.000666667
 0.998892 -0.147458 0.0669361 -0.0748685 0.000666667
 0.981997 -0.176267  0.112911 0.114357 0.000666667
 0.971121 -0.165767  0.117634 0.0760857 0.000666667
 0.991173 -0.133457 0.0393262 0.0238242 0.000666667
 0.980556 -0.175687  0.192233 -0.0145578 0.000666667
 0.977982 -0.160954  0.143017 -0.0425591 0.000666667
 0.993281 -0.146343 0.0646446 -0.0527679 0.000666667
 0.992679 -0.148315 0.0639494 -0.0411647 0.000666667
0.985748 -0.14262 0.154264 0.0355294 0.000666667
 0.988118 -0.160305  0.148053 -0.134609 0.000666667
 0.990771 -0.157892    0.1178 -0.0525612 0.000666667
0.985868 -0.16265 0.137898 -0.220353 0.000666667
 0.992866 -0.144433  0.119318 -0.0925322 0.000666667
 0.998212 -0.146871  0.171747 0.0714614 0.000666667
 0.993339 -0.150235  0.129331 -0.00449107 0.000666667
 0.988841 -0.143828  0.101598 0.0655616 0.000666667
 0.988383 -0.138679 0.0491118 -0.00634277 0.000666667
 0.996693 -0.146851  0.169733 0.0652843 0.000666667
0.984568 -0.14494 0.100589 0.101802 0.000666667
 0.968514 -0.152914  0.113993 0.0443482 0.000666667
  1.00262 -0.146862  0.104331 -0.0942963 0.000666667
 0.994449 -0.145592  0.147085 0.152288 0.000666667
 0.994538 -0.144068   0.13918 -0.0987271 0.000666667
  1.00331 -0.160088  0.109768 -0.116956 0.000666667
  1.00493 -0.147497  0.113059 -0.120672 0.000666667
 0.987691 -0.136298 0.0637219 0.00701399 0.000666667
 0.989827 -0.138893  0.108483 -0.0634624 0.000666667
 0.997534 -0.145018 0.0680487 -0.0727364 0.000666667
 0.996471 -0.138058  0.123509 -0.110686 0.000666667
 0.993317  -0.14737 0.0666239 -0.164415 0.000666667
 0.967903  -0.13879 0.0753122 0.24391 0.000666667
 0.989966 -0.143687  0.144471 0.0150072 0.000666667
 0.980862 -0.160057  0.121824 0.129368 0.000666667
 0.990498 -0.157612  0.100631 -0.0458314 0.000666667
 0.983098 -0.149645  0.146435 0.0703101 0.000666667
 0.987205 -0.140529  0.122513 -0.14311 0.000666667
 0.997979 -0.143658  0.170586 0.0574749 0.000666667
 0.984401 -0.154507  0.103657 0.0145062 0.000666667
 0.977452 -0.155187 0.0948918 0.152267 0.000666667
 0.994673 -0.147374 0.0657556 -0.183157 0.000666667
0.988558 -0.15389  0.15519 0.0216864 0.000666667
 0.993239 -0.145462 0.0790241 0.18959 0.000666667
 0.990951 -0.158664  0.143102 -0.0285672 0.000666667
 0.987891 -0.137637 0.0530587 -0.00656673 0.000666667
 0.988132 -0.158247  0.116386 0.138387 0.000666667
 0.995732 -0.142253  0.152887 0.0628185 0.000666667
  1.00088 -0.159255  0.130304 -0.0788114 0.000666667
 0.984891 -0.143729  0.120107 -0.0144026 0.000666667
 0.996487 -0.141177  0.072594 0.00658358 0.000666667
 0.992959 -0.151193  0.153357 0.0167585 0.000666667
 0.992095 -0.148363   0.15956 -0.00249724 0.000666667
0.982519 -0.15605 0.115538 -0.235307 0.000666667
0.992189 -0.14878 0.174252 -0.00622751 0.000666667
 0.991463 -0.137434  0.114718 -0.0733804 0.000666667
 0.982214 -0.167644  0.153977 -0.0791218 0.000666667
  1.00266 -0.144938  0.139371 0.0310463 0.000666667
 0.972927 -0.159076  0.158486 -0.140303 0.000666667
0.992942 -0.14528 0.144179 0.171435 0.000666667
 0.984667 -0.155803 0.0645716 0.143265 0.000666667
 0.979202 -0.156708  0.116405 -0.207456 0.000666667
 0.992943 -0.149493 0.0664782 -0.155223 0.000666667
 0.992354 -0.147827  0.118082 -0.0852359 0.000666667
 0.990764 -0.154265  0.154456 0.0344013 0.000666667
 0.987357 -0.142624 0.0610266 -0.10363 0.000666667
 0.991253 -0.147245  0.141031 0.0239457 0.000666667
 0.997815 -0.136027  0.126175 -0.121462 0.000666667
 0.995842 -0.151756  0.127408 -0.016908 0.000666667
 0.998375 -0.145615  0.069244 -0.0599874 0.000666667
   0.9978 -0.155566  0.127446 -0.1428 0.000666667
 0.985027 -0.134758 0.0491543 -0.0152862 0.000666667
 0.997463 -0.146684   0.13044 -0.14282 0.000666667
 0.993204 -0.147925  0.116562 -0.0725234 0.000666667
 0.990794 -0.145826  0.156273 -0.00839826 0.000666667
  1.00842 -0.136118  0.107245 -0.0251875 0.000666667
 0.975587 -0.168328  0.145079 0.00405943 0.000666667
 0.982653 -0.145162   0.16113 0.059768 0.000666667
 0.984913 -0.151088   0.12806 0.116691 0.000666667
 0.986972 -0.162581  0.138771 -0.20746 0.000666667
0.982678 -0.14517 0.118834 0.0103712 0.000666667
 0.991861 -0.147879  0.155142 -0.0976027 0.000666667
  0.98565 -0.152107  0.129819 -0.0881336 0.000666667
  1.00725 -0.145886  0.111792 -0.128129 0.000666667
 0.986631 -0.145885   0.14569 -0.011265 0.000666667
 0.999153 -0.154267  0.121489 0.057151 0.000666667
 1.0021 -0.1451  0.1089 -0.0839517 0.000666667
  0.99411 -0.145087  0.117794 -0.00807399 0.000666667
 0.989045 -0.147794  0.150137 0.0916888 0.000666667
  0.99376 -0.151787   0.13041 -0.022477 0.000666667
0.988822 -0.14466 0.139803 0.0567534 0.000666667
 0.975991 -0.149372  0.099769 -0.0368567 0.000666667
 0.988056 -0.139295 0.0657173 0.0100377 0.000666667
 0.984223 -0.149107  0.108314 0.025057 0.000666667
 0.996805 -0.133634  0.125411 -0.142133 0.000666667
  0.97771 -0.150898 0.0868294 0.0835901 0.000666667
0.989461 -0.13587 0.115493 -0.063529 0.000666667
 0.981686 -0.151158  0.102432 0.0316992 0.000666667
 0.987362 -0.151813  0.154081 0.0237484 0.000666667
 0.988079 -0.147279  0.106015 0.174919 0.000666667
 0.988392 -0.139604 0.0655656 0.0315995 0.000666667
0.991175 -0.13831 0.092808 -0.114 0.000666667
  1.00473 -0.150437  0.125269 -0.0811748 0.000666667
 0.994742 -0.143264  0.117977 -0.045231 0.000666667
 0.996518 -0.147169 0.0721304 -0.000650467 0.000666667
 0.982458 -0.145069  0.161188 0.075493 0.000666667
 0.993063 -0.155983  0.104074 -0.0126625 0.000666667
 0.997258 -0.145563 0.0733288 -0.0092841 0.000666667
 0.984214 -0.145887  0.159323 0.0653827 0.000666667
 0.996167 -0.148373  0.138337 0.0498356 0.000666667
0.975169 -0.14802  0.12025 -0.05072 0.000666667
 0.996405 -0.144488 0.0674911 -0.0616131 0.000666667
 0.995503 -0.147709  0.138257 0.0579652 0.000666667
 0.985063 -0.148778   0.11094 0.00687277 0.000666667
0.982525 -0.15944 0.125565 0.123697 0.000666667
0.996579 -0.13897 0.151287 0.0558719 0.000666667
 0.984819 -0.146259 0.0826473 -0.0799121 0.000666667
 0.987044 -0.141883 0.0838566 -0.0337282 0.000666667
 0.993008 -0.162019  0.107135 -0.00840547 0.000666667
 0.993621 -0.162442 0.0864265 -0.0778179 0.000666667
0.985696 -0.16018 0.134121 0.0742995 0.000666667
 0.994361 -0.150058  0.128208 0.00422168 0.000666667
 0.978566 -0.148348 0.0965546 0.0591036 0.000666667
 0.976622 -0.142993 0.0676643 0.0506998 0.000666667
 0.984776 -0.138888 0.0511194 -0.0161877 0.000666667
 0.998039 -0.135769  0.116984 -0.00909185 0.000666667
0.986727  -0.1608 0.138274 -0.233225 0.000666667
 0.997334 -0.155354  0.112554 0.00376819 0.000666667
0.978587 -0.17038  0.14146 0.28118 0.000666667
 0.984384 -0.156487 0.0640794 0.161794 0.000666667
 0.982627 -0.157333  0.114708 0.138379 0.000666667
 0.994827 -0.162186  0.106749 0.0384888 0.000666667
 0.993909 -0.141594 0.0728745 -0.194339 0.000666667
 0.993168 -0.141878 0.0709253 -0.195058 0.000666667
  0.99267 -0.147707  0.116467 -0.0525469 0.000666667
  0.99104 -0.149557 0.0646015 -0.0532197 0.000666667
 0.988065 -0.152255  0.154989 0.0138457 0.000666667
 0.991663 -0.145484  0.158547 0.0287026 0.000666667
 0.990153 -0.156361  0.103953 -0.0310703 0.000666667
  0.99644 -0.135366  0.116126 -0.00863681 0.000666667
 0.978604 -0.152606 0.0955058 0.163162 0.000666667
 0.997583 -0.153711  0.122803 0.0283985 0.000666667
 0.991328 -0.137731  0.117013 -0.0386217 0.000666667
 0.987155 -0.138165 0.0648693 0.00234637 0.000666667
  1.00407 -0.143407  0.106442 -0.079596 0.000666667
  0.99066 -0.146757 0.0986056 -0.0572129 0.000666667
 0.993031 -0.145306  0.172303 0.206721 0.000666667
 0.990429 -0.156931  0.141859 -0.0091175 0.000666667
 0.987952 -0.145698  0.154221 0.0403705 0.000666667
0.983562 -0.15374 0.105853 0.0107421 0.000666667
 0.970486 -0.151189  0.114036 0.0385205 0.000666667
 0.990791 -0.134106  0.105346 0.0506105 0.000666667
 0.986791 -0.161603  0.137342 -0.2322 0.000666667
 0.988635 -0.151943   0.15367 0.0937193 0.000666667
 0.982165 -0.151147 0.0796992 0.202882 0.000666667
  0.99244 -0.148883  0.117185 -0.0690949 0.000666667
 0.984941 -0.143453  0.119419 0.00144279 0.000666667
 0.992104 -0.146755 0.0984525 -0.10289 0.000666667
 0.988435 -0.141804  0.144415 0.0267371 0.000666667
 0.998768 -0.155373  0.160014 -0.0553098 0.000666667
 0.996234 -0.150035  0.128232 -0.0226764 0.000666667
 0.992967 -0.148309 0.0585096 -0.0175732 0.000666667
 0.985889 -0.154119 0.0640474 0.143941 0.000666667
 0.987453 -0.139643 0.0502067 -0.0150427 0.000666667
 0.988364 -0.164332 0.0880169 -0.00541927 0.000666667
 0.978974 -0.161026  0.143343 -0.0536093 0.000666667
 0.992217 -0.143185  0.115125 -0.0985543 0.000666667
 0.993715 -0.143723  0.116731 0.00312339 0.000666667
 0.980958 -0.133976  0.091609 0.0514189 0.000666667
 0.999105 -0.135085  0.134433 -0.0165379 0.000666667
 0.989143 -0.144635  0.085877 -0.0325807 0.000666667
 0.977492 -0.153898 0.0967486 0.147737 0.000666667
 0.995045  -0.14827 0.0665367 -0.156617 0.000666667
 0.997812 -0.151917  0.109263 -0.00529117 0.000666667
 0.987551 -0.138341 0.0523135 0.000215846 0.000666667
 0.991321 -0.146651 0.0635076 -0.054782 0.000666667
 0.987393 -0.156343 0.0919316 0.198173 0.000666667
 0.994776 -0.148059 0.0731086 0.024025 0.000666667
 0.986346 -0.143977  0.159805 0.0694373 0.000666667
 0.994394 -0.158432  0.112968 0.00119585 0.000666667
 0.992655 -0.160061 0.0871599 -0.0757256 0.000666667
   1.0017 -0.142947 0.0728151 -0.0595334 0.000666667
 1.00415 -0.14544 0.104608 -0.0748064 0.000666667
 0.997523 -0.144302  0.130017 -0.141285 0.000666667
 0.991352 -0.145108  0.082395 0.188138 0.000666667
 0.981919 -0.148454  0.172238 -0.0842872 0.000666667
 0.997175 -0.145645  0.118621 -0.0329162 0.000666667
 0.989498  -0.13982 0.0655365 0.0067765 0.000666667
 0.993337 -0.146179  0.146868 0.144606 0.000666667
 0.994416 -0.151307  0.129501 -0.0111328 0.000666667
 0.991708 -0.146862  0.156492 0.00148228 0.000666667
 0.987919 -0.160046  0.135021 0.0597071 0.000666667
  1.00425 -0.148961  0.125508 -0.0757072 0.000666667
 0.994174 -0.143218  0.169503 0.198195 0.000666667
 0.986968 -0.139006 0.0531097 -0.00237788 0.000666667
 0.978781  -0.14762 0.0994394 0.0375338 0.000666667
 0.986395 -0.139091 0.0595861 -0.10296 0.000666667
 0.971134 -0.144741  0.117791 0.162979 0.000666667
 0.998257 -0.142822  0.139715 -0.118237 0.000666667
 0.983595 -0.152783  0.131112 0.14448 0.000666667
  1.00086 -0.159689  0.130867 -0.0984645 0.000666667
 0.980506 -0.151382 0.0779318 0.215923 0.000666667
 0.986348 -0.158102  0.130329 0.0377172 0.000666667
 0.987785 -0.157182  0.116702 0.136195 0.000666667
  0.98605 -0.164154   0.15273 -0.0866365 0.000666667
 0.983843 -0.159345  0.132879 0.0273731 0.000666667
  0.97645 -0.141475  0.121657 -0.0384836 0.000666667
0.990842 -0.15937 0.120124 -0.0247386 0.000666667
  1.00286 -0.157192  0.110933 -0.117665 0.000666667
 0.998743 -0.165639 0.0968141 -0.0722534 0.000666667
 0.987045 -0.150526   0.15949 -0.0388274 0.000666667
 0.987576 -0.138355 0.0521469 -0.024213 0.000666667
 0.988449 -0.143067  0.143077 0.0493975 0.000666667
 0.976589 -0.143452 0.0677041 0.049615 0.000666667
 0.989271 -0.141557  0.113582 -0.113699 0.000666667
0.993829 -0.15551 0.116393 -0.0408257 0.000666667
 0.989882 -0.145693 0.0996272 -0.0875876 0.000666667
0.978363 -0.14538 0.122629 -0.0468205 0.000666667
 0.994552 -0.156951  0.117737 -0.043615 0.000666667
 1.00381 -0.14886 0.106549 -0.0843993 0.000666667
 0.990951 -0.130529 0.0428471 0.0285293 0.000666667
 0.984808 -0.152733  0.163726 -0.0673129 0.000666667
 0.997698 -0.135454  0.131055 -0.0351557 0.000666667
 0.988011 -0.151814  0.162802 -0.0278319 0.000666667
 0.994178 -0.143365  0.117259 -0.0452248 0.000666667
 0.978104 -0.148644 0.0972665 -0.0533478 0.000666667
 0.995642 -0.154713  0.111595 -0.0279456 0.000666667
 0.983443 -0.149684  0.137687 0.0160856 0.000666667
 0.995169 -0.156169  0.112956 -0.0484048 0.000666667
 0.991505 -0.146003  0.155026 -0.0325429 0.000666667
 0.980265 -0.152959  0.079496 0.188098 0.000666667
 1.00407 -0.13784 0.115179 0.077851 0.000666667
 0.997228 -0.143902  0.130691 -0.116399 0.000666667
 0.995602  -0.14378 0.0701744 -0.00411738 0.000666667
 0.980899 -0.148372  0.145186 0.0752482 0.000666667
 0.999254 -0.143092 0.0689182 -0.0541574 0.000666667
 0.987482 -0.142937  0.101853 0.089897 0.000666667
0.978148 -0.15491 0.115289 -0.23099 0.000666667
  1.00624  -0.13543 0.0865498 -0.0131858 0.000666667
 0.987728 -0.140441 0.0646205 0.0181624 0.000666667
  1.00321 -0.144469  0.141019 0.0363667 0.000666667
  1.00091 -0.131011  0.107315 -0.0666691 0.000666667
 0.993354 -0.157679  0.112973 0.00609742 0.000666667
 1.01023 -0.14271 0.150858 0.0625967 0.000666667
 0.999948 -0.155269  0.160865 -0.0308883 0.000666667
 0.981293 -0.156494 0.0964479 0.140424 0.000666667
 0.989668 -0.151656  0.157248 -0.0152934 0.000666667
 0.978438 -0.153044 0.0967225 0.154616 0.000666667
 0.993577 -0.143255 0.0721009 -0.210378 0.000666667
 0.985124 -0.138815  0.061854 -0.115679 0.000666667
0.990679 -0.15933 0.141979 -0.00299391 0.000666667
 0.992266 -0.144803 0.0820278 0.173075 0.000666667
 0.999509 -0.154768   0.12402 0.056046 0.000666667
 0.998288 -0.130705  0.130435 0.141601 0.000666667
 0.995763 -0.147006   0.14845 0.161544 0.000666667
 0.966158 -0.142317 0.0756178 0.25242 0.000666667
0.999229 -0.13589 0.133839 -0.0304766 0.000666667
0.977432 -0.15021 0.125759 0.0131039 0.000666667
 0.990998 -0.161748  0.132488 -0.0330842 0.000666667
 0.987205 -0.139655  0.123602 -0.123996 0.000666667
 0.981954 -0.151064  0.144593 0.0722129 0.000666667
 0.986448 -0.138972 0.0506585 0.00242495 0.000666667
  0.98285 -0.151215  0.132095 0.144921 0.000666667
 1.00296 -0.14585 0.104839 -0.0869136 0.000666667
 0.982044 -0.148605  0.135626 0.0153158 0.000666667
 0.992154 -0.147024  0.157473 -5.99825e-05 0.000666667
  0.99647 -0.147738  0.108569 0.0288629 0.000666667
 0.993196 -0.149566 0.0649311 -0.169738 0.000666667
 0.989925 -0.136585 0.0529333 -0.00942943 0.000666667
 0.993908 -0.146256  0.118458 -0.066394 0.000666667
 0.994912 -0.160807  0.132431 -0.0147709 0.000666667
 0.998067 -0.165976  0.187596 -0.162045 0.000666667
0.987808 -0.14017 0.105821 -0.00400665 0.000666667
 0.993685 -0.143386 0.0723718 -0.207786 0.000666667
 0.984902 -0.145461   0.11896 -0.00543178 0.000666667
 0.992613 -0.138194 0.0948865 -0.110344 0.000666667
 0.991244 -0.143642  0.171616 0.195447 0.000666667
 0.992698 -0.143053  0.081279 0.145438 0.000666667
 0.988024  -0.13791 0.0511245 -0.00384029 0.000666667
 0.998715 -0.157861 0.0993571 0.111541 0.000666667
 0.989341 -0.140788  0.105989 -0.0202878 0.000666667
  1.00378 -0.139384  0.148349 -0.150084 0.000666667
 0.993869 -0.148359 0.0635092 -0.015547 0.000666667
 0.976118  -0.14915 0.0981193 -0.0450126 0.000666667
 0.989993 -0.153774  0.155223 0.017754 0.000666667
 0.996754 -0.144842  0.074238 -0.000858661 0.000666667
0.984013 -0.14527 0.120246 0.00637722 0.000666667
 0.984415 -0.139797  0.137848 0.0423896 0.000666667
  0.99793  -0.14373 0.0680452 -0.0561956 0.000666667
 0.990981 -0.130287 0.0390671 0.0479183 0.000666667
 0.985704 -0.149437  0.109562 0.00810485 0.000666667
 0.984317 -0.145765  0.118592 -0.0322274 0.000666667
 0.989158 -0.146246  0.170516 0.197935 0.000666667
  0.99234 -0.146922  0.154932 -0.100983 0.000666667
 0.983506 -0.148592  0.131276 0.140498 0.000666667
 0.991472 -0.149348  0.156964 -0.0166229 0.000666667
 0.993629 -0.147109  0.145526 0.155329 0.000666667
 0.984982 -0.143958   0.13054 0.146361 0.000666667
  0.97969 -0.147652  0.108829 -0.0144882 0.000666667
 0.998692 -0.145371  0.171442 0.0773297 0.000666667
0.976174 -0.14947   0.0987 -0.0404217 0.000666667
 0.990974 -0.156226  0.102078 -0.0379692 0.000666667
  0.9855 -0.14816 0.109741 0.0242459 0.000666667
   0.9911 -0.146309  0.148519 0.157941 0.000666667
 0.998391 -0.127793   0.06347 -0.0565136 0.000666667
 0.995128 -0.148581  0.155262 -0.0789705 0.000666667
 0.986561 -0.156329 0.0895904 0.176987 0.000666667
  1.00557 -0.148809  0.123234 -0.0651489 0.000666667
  1.00505 -0.143877  0.112985 -0.116946 0.000666667
 0.988331 -0.139541 0.0526437 -0.0271382 0.000666667
 0.996163 -0.151967  0.127623 -0.0286539 0.000666667
 0.985412 -0.154454   0.10822 0.0348054 0.000666667
  0.98826 -0.156601 0.0638591 0.169225 0.000666667
 0.986356 -0.151488  0.162898 -0.0549728 0.000666667
  1.00017 -0.144639 0.0700458 -0.0458859 0.000666667
 0.993851 -0.147663  0.154579 -0.0864825 0.000666667
 0.997757 -0.145276  0.116791 -0.0484812 0.000666667
0.991653 -0.14562 0.147484 0.136733 0.000666667
0.981244 -0.15479 0.177702 -0.0808023 0.000666667
 0.999817 -0.143947  0.068351 -0.042347 0.000666667
  0.98713 -0.141715  0.107559 -0.0053285 0.000666667
 0.995989 -0.146161  0.144931 0.167961 0.000666667
 0.989502 -0.147299  0.148381 0.0967381 0.000666667
 0.991013 -0.158746  0.128473 0.0210102 0.000666667
 0.996784 -0.122818  0.117615 -0.0768573 0.000666667
 0.986053 -0.141891  0.114439 0.00144671 0.000666667
 0.995097 -0.139373 0.0974531 0.015247 0.000666667
 0.991186 -0.142318  0.143477 0.021937 0.000666667
 0.985021 -0.152519  0.103728 0.0165983 0.000666667
  0.98211 -0.138962   0.14605 -0.230058 0.000666667
 0.988708 -0.158364  0.132784 0.0735264 0.000666667
 0.993489 -0.138898  0.163538 0.156221 0.000666667
 0.990897 -0.140676  0.144279 0.0200149 0.000666667
 0.975452 -0.162745  0.120567 -0.107118 0.000666667
 0.994194 -0.142746  0.116145 -0.0462647 0.000666667
 0.991384 -0.144847  0.170017 0.191282 0.000666667
 0.993848 -0.148526   0.15619 -0.0869188 0.000666667
 0.980924 -0.160654  0.141897 -0.0519141 0.000666667
 0.976049 -0.150432  0.127738 0.000385997 0.000666667
 0.990936 -0.151902  0.153188 0.0151503 0.000666667
 0.975281 -0.151084  0.115564 -0.0947243 0.000666667
 0.990168 -0.156859  0.102753 -0.0538949 0.000666667
 0.996854 -0.135532  0.116245 -0.0162648 0.000666667
 0.988019 -0.138666 0.0511867 0.0118808 0.000666667
 0.985953 -0.131468 0.0580617 -0.106046 0.000666667
 0.995625 -0.147032  0.147583 0.132279 0.000666667
 0.984071 -0.147561  0.131691 0.12814 0.000666667
 0.994838 -0.150695  0.109173 0.0110042 0.000666667
 0.987355 -0.156258  0.109053 0.0205459 0.000666667
 0.992445 -0.138274 0.0931333 -0.128271 0.000666667
 0.986422 -0.143874  0.101102 0.0698653 0.000666667
 0.988633 -0.150502  0.151899 0.0987244 0.000666667
 0.986024 -0.150978  0.131897 -0.0942488 0.000666667
  1.00084 -0.146451  0.105425 -0.107216 0.000666667
  1.00933 -0.136788  0.139891 -0.0753498 0.000666667
 0.992399 -0.163073 0.0902405 0.00259761 0.000666667
  0.97571 -0.158966  0.116988 0.115634 0.000666667
 0.977072 -0.149569 0.0973405 -0.0495799 0.000666667
 0.978452 -0.166147  0.124104 -0.126931 0.000666667
 0.981778 -0.150676  0.102696 0.0359124 0.000666667
 0.987134 -0.142228  0.155351 0.0216683 0.000666667
  0.97804 -0.153221  0.105091 0.03741 0.000666667
 0.998472 -0.144178   0.17013 0.0735172 0.000666667
  0.97737 -0.160122  0.145176 -0.039392 0.000666667


==> output_ims_3_3_3_1/naive_action_2.txt <==
0.025535
 0.986577 -0.146228  0.103514 0.0736496 0.000666667
 0.981374 -0.155869   0.11577 -0.2276 0.000666667
 0.968681 -0.171991 0.0952753 0.0667779 0.000666667
 0.993696 -0.163192  0.112356 -0.00816286 0.000666667
 0.986239 -0.157607  0.127037 0.0592218 0.000666667
 0.982242 -0.158112  0.112273 -0.206079 0.000666667
 0.993361 -0.143105  0.111644 0.00947344 0.000666667
 0.993277 -0.155654  0.110104 -0.050385 0.000666667
  0.99792 -0.146999  0.118477 -0.0319209 0.000666667
  1.00488 -0.159494  0.112563 -0.12052 0.000666667
 0.983911 -0.144118  0.116495 -0.00515921 0.000666667
 0.994645 -0.147665  0.107581 0.0216694 0.000666667
 0.978454 -0.150347  0.100538 -0.0385093 0.000666667
 0.985578 -0.155469  0.103374 0.0184794 0.000666667
 0.984866 -0.150052  0.108875 0.0117779 0.000666667
 0.984726 -0.153381  0.104882 0.0235731 0.000666667
 0.994087 -0.132707  0.124419 -0.0114934 0.000666667
 0.981494 -0.135722   0.11792 -0.0547991 0.000666667
 0.989723 -0.141557  0.118769 -0.105137 0.000666667
  0.99656 -0.142887  0.118714 -0.045665 0.000666667
  1.00239 -0.149345  0.107201 0.027976 0.000666667
0.977871 -0.14332 0.131257 -0.0907505 0.000666667
 0.994901 -0.156855  0.113726 -0.0559039 0.000666667
 0.994619 -0.129908   0.12633 -0.204248 0.000666667
 0.979243 -0.147045 0.0987108 0.0454461 0.000666667
 0.992882 -0.142493  0.117491 -0.104708 0.000666667
 0.997529 -0.146596  0.126762 -0.127382 0.000666667
 0.992691 -0.145078 0.0997216 -0.097041 0.000666667
 0.996588 -0.146765  0.117982 -0.0376687 0.000666667
 0.967376 -0.154868  0.113984 0.0484856 0.000666667
  1.00382 -0.144259  0.106488 -0.0534897 0.000666667
 0.998428 -0.147661  0.108242 0.0480703 0.000666667
 0.993137 -0.143561  0.117804 -0.0020699 0.000666667
 0.990017 -0.156078  0.104391 -0.027601 0.000666667
0.994846 -0.15955   0.1139 -0.010385 0.000666667
  1.00762 -0.137771  0.109933 -0.0095437 0.000666667
0.988949 -0.14277 0.102547 0.0879043 0.000666667
 0.990794 -0.146765  0.114676 -0.116792 0.000666667
 0.983521 -0.153033  0.102495 0.0101885 0.000666667
 0.985519 -0.149296  0.110097 0.0298126 0.000666667
 1.00588 -0.14546 0.107988 -0.0954391 0.000666667
  0.99284 -0.145164 0.0987907 -0.0906525 0.000666667
 0.994981 -0.149049  0.117659 -0.0731395 0.000666667
 0.995934 -0.162165   0.10868 0.0341946 0.000666667
 0.994682 -0.156883  0.115184 -0.00106548 0.000666667
  1.00505 -0.137119  0.115918 0.0814188 0.000666667
 0.996277 -0.155555  0.111677 0.0163915 0.000666667
 0.991629 -0.146065  0.100787 -0.0924355 0.000666667
 0.996999 -0.153862  0.113871 -0.0233315 0.000666667
 0.992652 -0.135867  0.110576 -0.0938098 0.000666667
 0.977849 -0.154423  0.104785 0.0348671 0.000666667
 0.998584 -0.145622  0.119105 -0.057486 0.000666667
 0.987589 -0.148619  0.105243 0.228893 0.000666667
  1.01079 -0.145674  0.122369 0.032372 0.000666667
 0.993861 -0.157633   0.11216 -0.00370827 0.000666667
 0.987002 -0.146822  0.109229 0.211298 0.000666667
 0.994028 -0.157104  0.116631 -0.0500507 0.000666667
0.998256 -0.15413 0.122623 0.0577386 0.000666667
 0.977162  -0.14689 0.0987842 0.0990685 0.000666667
 0.998059 -0.144343  0.118157 -0.051901 0.000666667
 0.972297 -0.143925 0.0963465 -0.0137519 0.000666667
 0.972265 -0.143099  0.110104 0.132338 0.000666667
 0.979913 -0.144366  0.111943 0.203842 0.000666667
 0.988427 -0.155653  0.101733 -0.0121375 0.000666667
 0.983522 -0.155621  0.113775 -0.252267 0.000666667
 0.987092 -0.147368  0.109248 0.191827 0.000666667
 0.996609 -0.144875  0.119001 -0.0222055 0.000666667
 0.996178 -0.143976  0.119187 -0.0555685 0.000666667
 0.995466 -0.155791  0.113132 -0.0471341 0.000666667
 0.983799 -0.144735  0.111018 0.111808 0.000666667
 0.991737 -0.156525  0.101231 -0.0475207 0.000666667
 0.984817 -0.151248  0.108864 0.0101183 0.000666667
0.996532 -0.15008 0.130557 -0.0093961 0.000666667
  1.01118 -0.132987  0.107052 0.0153286 0.000666667
   0.9928 -0.173678  0.112862 -0.050385 0.000666667
 0.991309 -0.156473  0.102781 -0.0377273 0.000666667
  1.00259 -0.150381  0.106617 0.0189021 0.000666667
  1.00158 -0.145942  0.107933 -0.0893585 0.000666667
 0.995312 -0.158483  0.113874 0.00883267 0.000666667
 0.976847 -0.153073  0.108453 0.0219652 0.000666667
 0.989324 -0.159678  0.122414 0.0257649 0.000666667
  1.00359 -0.159828  0.111855 -0.105996 0.000666667
 0.993085 -0.157626  0.112653 0.00218095 0.000666667
0.983014 -0.15845 0.122212 0.0144119 0.000666667
 0.984024 -0.153305  0.104384 -0.00460891 0.000666667
 0.997795 -0.152501  0.113626 -0.0113702 0.000666667
0.980483 -0.16237 0.126016 -0.00874416 0.000666667
 0.990215 -0.142052  0.113841 -0.122574 0.000666667
  1.00367 -0.159641  0.110539 -0.12431 0.000666667
 0.988254 -0.136957  0.113818 -0.0531365 0.000666667
 0.993065 -0.149522  0.117175 -0.0542827 0.000666667
  1.00336 -0.145599  0.107362 -0.0945524 0.000666667
 0.995963 -0.151368   0.11096 -0.00447319 0.000666667
 0.986104 -0.162889  0.123196 0.0320396 0.000666667
 0.992088 -0.136122  0.115998 -0.0732462 0.000666667
 0.993214 -0.148311  0.117183 -0.063515 0.000666667
 0.985026 -0.147918  0.105063 0.176075 0.000666667
 0.997751 -0.157377  0.110076 -0.0085656 0.000666667
 0.998064 -0.154048  0.121297 0.0589882 0.000666667
 0.972268  -0.16886 0.0970414 0.0706824 0.000666667
 0.994791 -0.146019  0.115054 -0.0487695 0.000666667
 0.982213 -0.176742   0.11228 0.103443 0.000666667
 0.993152 -0.157567   0.11419 -0.0373056 0.000666667
 0.975315 -0.155817  0.116337 -0.117882 0.000666667
 0.970368 -0.154647  0.108234 -0.108807 0.000666667
  1.00062 -0.149217  0.107238 0.00253083 0.000666667
 0.981304 -0.152969  0.102353 0.0060208 0.000666667
 0.991193 -0.157173 0.0984605 -0.0458791 0.000666667
  1.00599 -0.144326  0.107306 -0.095491 0.000666667
 0.993629 -0.143932  0.117975 -0.0888896 0.000666667
 0.998464 -0.134689  0.101999 0.0885249 0.000666667
 0.992883 -0.148636  0.107886 0.0176083 0.000666667
  1.00451 -0.145257   0.10495 -0.0843884 0.000666667
  1.00252 -0.147547  0.105447 -0.0699765 0.000666667
 0.984356 -0.147289  0.102459 0.0707732 0.000666667
  1.00492 -0.149522  0.125848 -0.0901265 0.000666667
 0.998508 -0.156333  0.112248 0.0159729 0.000666667
 0.996226 -0.155687  0.123587 0.0287891 0.000666667
 0.988307 -0.139052   0.10318 0.00247147 0.000666667
0.990513 -0.14312 0.115807 -0.0885412 0.000666667
  1.0006 -0.13137 0.105464 -0.0765234 0.000666667
 0.997148 -0.155588   0.10264 0.123075 0.000666667
 0.991199 -0.137921  0.118162 -0.0208187 0.000666667
   1.0017 -0.144864  0.106317 -0.0978535 0.000666667
0.986992 -0.15016 0.108639 0.00124624 0.000666667
  0.98698 -0.147736  0.104746 0.1799 0.000666667
 0.997134 -0.122648  0.118888 -0.0775318 0.000666667
 0.97962 -0.15119 0.104683 0.0134325 0.000666667
 0.981534 -0.150712  0.100178 0.0195747 0.000666667
 0.996748 -0.154987  0.110784 0.00194094 0.000666667
0.988898 -0.14559 0.109446 0.180388 0.000666667
0.994976 -0.13057 0.123173 -0.234528 0.000666667
 0.977823  -0.14928 0.0962295 0.0583527 0.000666667
 0.994971 -0.147645  0.117169 -0.0385145 0.000666667
 0.990521 -0.156242  0.103532 -0.0204303 0.000666667
 0.991053 -0.158085   0.12722 0.0340006 0.000666667
 0.989182 -0.146728  0.105802 0.178303 0.000666667
 0.976811 -0.151545  0.124973 0.0210783 0.000666667
  1.01035 -0.144787  0.121648 0.0544309 0.000666667
 0.995047 -0.160221  0.109114 -0.0195996 0.000666667
 0.989331 -0.143528  0.109279 0.18548 0.000666667
  0.98728 -0.155435  0.116018 0.144694 0.000666667
  1.00284 -0.144866  0.114194 -0.118093 0.000666667
 0.982036 -0.163584  0.124233 -0.0202228 0.000666667
 0.994894 -0.144044  0.115636 -0.11733 0.000666667
 0.996072 -0.159832  0.108079 -0.00846024 0.000666667
 0.987871 -0.145796  0.100109 0.0814349 0.000666667
 0.985997 -0.141989  0.115905 0.0206299 0.000666667
  0.99006 -0.157974  0.117348 -0.0531119 0.000666667
 0.984332 -0.148824  0.108242 0.0102665 0.000666667
   1.0135 -0.143574   0.12184 0.0114836 0.000666667
 0.996224 -0.145043  0.128263 -0.124052 0.000666667
 0.989907 -0.158528  0.104323 -0.00936495 0.000666667
 0.984934 -0.152823  0.105649 0.0169246 0.000666667
 0.978573 -0.147682 0.0974013 0.0700904 0.000666667
0.986538 -0.15641 0.109282 0.0197946 0.000666667
  1.00093 -0.149039  0.106297 0.0269203 0.000666667
 0.973433 -0.167237  0.117779 0.0955365 0.000666667
 0.990296 -0.156964  0.120148 -0.05911 0.000666667
 0.972279 -0.146903  0.120289 0.160947 0.000666667
 0.967722 -0.151933  0.113369 0.0205985 0.000666667
 0.980915 -0.163794  0.122536 -0.0173987 0.000666667
 0.995181 -0.161895  0.106058 0.0583949 0.000666667
 0.977491 -0.153031  0.105628 0.0489957 0.000666667
0.987484 -0.15239 0.105972 0.0171583 0.000666667
0.980098 -0.14729 0.109505 -0.00840424 0.000666667
 0.981169 -0.159267  0.111852 -0.206593 0.000666667
 0.994566 -0.162996  0.106829 0.0278588 0.000666667
 0.989056 -0.144377  0.100921 0.0739523 0.000666667
 0.988487 -0.145502  0.106744 0.231904 0.000666667
 0.989017 -0.144898  0.102669 0.0650122 0.000666667
 0.987296 -0.147892  0.106311 0.164803 0.000666667
 0.993414 -0.145328  0.117974 0.00600181 0.000666667
 1.00594 -0.14818  0.12525 -0.0754889 0.000666667
 0.994265 -0.136294  0.110929 -0.0718293 0.000666667
 0.990153 -0.140559  0.118136 -0.108743 0.000666667
 0.984643 -0.147441  0.109597 -0.00310232 0.000666667
 0.995681 -0.135093  0.124068 -0.136812 0.000666667
  1.00584 -0.146046  0.113624 -0.126518 0.000666667
 0.990114 -0.146289  0.101041 0.107108 0.000666667
  0.97452 -0.143522  0.107672 0.133929 0.000666667
 0.982566 -0.165339  0.123221 -0.0264157 0.000666667
 0.976033 -0.158655   0.11582 0.121538 0.000666667
 0.981954 -0.159703  0.113196 -0.244294 0.000666667
 0.989067 -0.138302  0.116154 -0.0526791 0.000666667
 0.991939 -0.136623  0.116106 -0.0686447 0.000666667
 0.989208 -0.146579  0.116623 -0.097269 0.000666667
 0.994264 -0.158226  0.116225 -0.0340295 0.000666667
 0.986438 -0.138785  0.112316 0.107272 0.000666667
 0.976532  -0.15019 0.0974999 -0.0316331 0.000666667
 0.975444 -0.148982  0.099508 -0.0285691 0.000666667
 0.965298 -0.158715 0.0999331 0.0858864 0.000666667
  1.00308 -0.148511  0.107409 -0.0820736 0.000666667
 0.992523 -0.143548  0.117652 -0.0516406 0.000666667
 0.998108 -0.156621  0.113101 0.00535969 0.000666667
 0.984004 -0.139518  0.113075 0.112115 0.000666667
  1.00155 -0.147108  0.105734 -0.0820847 0.000666667
0.977492 -0.15063  0.10473 0.0321461 0.000666667
 0.984343 -0.144605  0.119797 0.0110623 0.000666667
 0.994374 -0.150082  0.126622 -0.0234568 0.000666667
 0.98645 -0.14676 0.108756 -0.00832395 0.000666667
 0.982729 -0.144237  0.120476 0.0109357 0.000666667
 0.994131 -0.160751  0.112082 -0.0327724 0.000666667
  0.99512 -0.159348  0.114001 -0.00990354 0.000666667
0.982289 -0.15852 0.113903 0.15161 0.000666667
 0.997377 -0.156963   0.11426 -0.00808082 0.000666667
 0.997262 -0.136835  0.132258 -0.024612 0.000666667
 0.991705 -0.157749  0.104612 -0.0377416 0.000666667
 0.979425 -0.147964   0.11042 0.117553 0.000666667
 0.994214 -0.141393  0.116417 0.00498116 0.000666667
  0.97876 -0.155583  0.115336 -0.21147 0.000666667
 0.985837 -0.147948  0.110036 0.254778 0.000666667
 0.993438 -0.147405  0.116288 -0.0586818 0.000666667
 0.972589 -0.147651 0.0958785 0.0605738 0.000666667
0.996194 -0.15637 0.115675 -0.055182 0.000666667
 0.982452 -0.151717  0.102976 0.032263 0.000666667
 0.988238 -0.146369  0.106173 0.187428 0.000666667
 0.995013 -0.157249    0.1121 0.0121736 0.000666667
 0.981017 -0.150466    0.1013 0.0301274 0.000666667
 0.995493 -0.156176   0.11404 -0.0620563 0.000666667
0.991162 -0.14544 0.100541 -0.0908656 0.000666667
 0.985058 -0.143116  0.116415 -0.0220947 0.000666667
  1.00643 -0.146415  0.122164 -0.0667527 0.000666667
 0.977204 -0.153367 0.0974518 0.131615 0.000666667
0.993613 -0.14426  0.11395 -0.0838212 0.000666667
 0.991971 -0.137305  0.117165 -0.0414124 0.000666667
 0.989927 -0.157484  0.116922 -0.0581191 0.000666667
 0.989882 -0.143179  0.116878 -0.0919733 0.000666667
 0.978693 -0.146646  0.100397 0.0423241 0.000666667
 0.985523 -0.149539  0.107709 0.0218959 0.000666667
 0.986807 -0.145319  0.109525 0.195134 0.000666667
  0.99566 -0.157904  0.100617 -0.0359997 0.000666667
  0.99057 -0.149627  0.106271 0.21282 0.000666667
 0.972039 -0.143772  0.109498 0.122961 0.000666667
 0.99323 -0.14436 0.116745 -0.0446774 0.000666667
 0.990578 -0.140559   0.11856 -0.110258 0.000666667
 0.986853 -0.147827 0.0998312 0.0780896 0.000666667
 0.994341 -0.156876  0.110944 0.00145101 0.000666667
 0.988291 -0.157684  0.116498 0.134122 0.000666667
 0.970028 -0.151748  0.113797 0.0233577 0.000666667
 0.983392 -0.151205  0.107669 0.0179885 0.000666667
 0.986995 -0.148428  0.106475 0.187175 0.000666667
 0.987102 -0.144091  0.115795 -0.0773941 0.000666667
 1.01306 -0.14365 0.119192 0.0321469 0.000666667
  1.00402 -0.145181  0.112173 -0.107582 0.000666667
 0.973156 -0.172415 0.0971363 0.0637126 0.000666667
  0.98109 -0.152146  0.101183 0.0150133 0.000666667
 0.982047 -0.156985  0.112841 -0.228123 0.000666667
 0.969438 -0.153428  0.114422 0.0439779 0.000666667
 0.996553 -0.155747  0.113526 -0.00117035 0.000666667
 0.991496 -0.145936 0.0995751 -0.0928857 0.000666667
 0.977315 -0.146251 0.0958446 0.0645237 0.000666667
  1.00436 -0.143432   0.11196 -0.111602 0.000666667
 0.995902 -0.155942   0.11129 -0.0153043 0.000666667
  1.00277 -0.158574  0.110297 -0.1031 0.000666667
 0.989907 -0.157193  0.102462 -0.0537566 0.000666667
 0.994133 -0.156979  0.113984 -0.0359023 0.000666667
 0.987649 -0.147158     0.107 0.191126 0.000666667
 0.980326 -0.147174  0.108314 -0.023657 0.000666667
 0.995567 -0.161507  0.110466 -0.0180406 0.000666667
 0.984994 -0.149655  0.109524 0.0048563 0.000666667
 0.995104 -0.161943  0.106314 0.0342203 0.000666667
 0.975192 -0.150029  0.097548 -0.0586654 0.000666667
 0.996265 -0.155401  0.114131 -0.0129069 0.000666667
0.989737 -0.15567 0.103687 -0.0481814 0.000666667
0.997509 -0.15667 0.113605 -0.0120268 0.000666667
  1.00478 -0.142557  0.104945 -0.073881 0.000666667
  1.00455 -0.144954  0.105373 -0.0959635 0.000666667
0.999209 -0.12825 0.121542 -0.229917 0.000666667
 0.992189 -0.145507 0.0994413 -0.094082 0.000666667
0.976272 -0.15276 0.117737 -0.0845907 0.000666667
  0.98351 -0.158508  0.116163 0.121469 0.000666667
 0.994377 -0.156549  0.110752 -0.0221401 0.000666667
 0.996002 -0.152958  0.109387 -0.0342221 0.000666667
  1.00429 -0.147889   0.10801 -0.0810572 0.000666667
 0.991791 -0.146676  0.115053 -0.0604344 0.000666667
 0.975039 -0.154588  0.107062 0.0233727 0.000666667
 0.997918 -0.142322  0.118058 -0.0575004 0.000666667
 0.997044 -0.154924   0.11225 -0.0124323 0.000666667
 0.993925 -0.133605  0.108004 0.0136714 0.000666667
 0.984205 -0.140448  0.112862 0.116453 0.000666667
  1.00723 -0.144207  0.111907 -0.1228 0.000666667
 0.988273 -0.155518  0.101978 -0.04224 0.000666667
 0.994902 -0.136493  0.109298 -0.169052 0.000666667
 0.996958 -0.133801  0.102274 0.0672296 0.000666667
 0.975591 -0.151765    0.1084 0.0199303 0.000666667
 0.988202 -0.147016  0.108427 0.164787 0.000666667
 0.975746 -0.152517  0.108611 0.0171906 0.000666667
 0.992081 -0.154811  0.114571 -0.0389918 0.000666667
 0.977772 -0.154874  0.104494 0.0449715 0.000666667
 0.995467 -0.144963   0.11971 -0.0570391 0.000666667
 0.996953 -0.149438  0.109047 0.0256049 0.000666667
 0.986202 -0.145675  0.108251 0.177108 0.000666667
 0.993723 -0.159558  0.114176 0.0125857 0.000666667
 0.987211 -0.158603  0.120154 -0.0313552 0.000666667
  1.00063 -0.146333  0.109675 -0.0940362 0.000666667
 0.995302 -0.136211  0.107473 -0.158553 0.000666667
 0.977775 -0.163888  0.125169 0.100048 0.000666667
 0.992412 -0.145931  0.119299 -0.0716167 0.000666667
 0.997587 -0.139594  0.110474 -0.186091 0.000666667
 0.986204 -0.160042  0.119363 0.141193 0.000666667
 0.996207 -0.149887  0.108958 0.0294785 0.000666667
 0.984923 -0.141144  0.114406 -0.00694303 0.000666667
 0.981532 -0.145751  0.111247 0.141492 0.000666667
 0.993738 -0.157673  0.114779 -0.0734498 0.000666667
 0.986302 -0.147755   0.11209 0.0352928 0.000666667
  0.99121 -0.155991   0.10303 -0.00584169 0.000666667
 0.997324 -0.155968  0.112033 -0.00145743 0.000666667
 0.976822 -0.152552  0.105113 0.0562976 0.000666667
 0.979773 -0.146904  0.109132 0.118752 0.000666667
 0.979196 -0.153999  0.105147 0.0618009 0.000666667
 0.986105 -0.157422  0.119735 0.0126779 0.000666667
  0.98532 -0.133415  0.106205 -0.0119212 0.000666667
 0.980002 -0.155128  0.113793 -0.200313 0.000666667
 0.971917 -0.144784  0.110131 0.142702 0.000666667
  1.00191 -0.143878  0.108503 -0.083589 0.000666667
 0.994645 -0.154695  0.113024 0.000206366 0.000666667
 0.983227 -0.157919  0.121661 0.031672 0.000666667
0.982998 -0.13552 0.117671 0.017149 0.000666667
 0.997521 -0.144951  0.117623 -0.0430684 0.000666667
 0.983896 -0.156418  0.113801 -0.250589 0.000666667
  1.00444 -0.148813  0.105448 -0.0809504 0.000666667
 0.988123 -0.144306  0.115662 -0.0917308 0.000666667
 0.993364 -0.146956  0.097746 -0.120466 0.000666667
 0.994507 -0.152801  0.110713 -0.011895 0.000666667
  0.99037 -0.144029  0.113662 -0.0738633 0.000666667
0.984967 -0.14784 0.108305 0.206355 0.000666667
0.983769 -0.14566 0.120756 0.0309211 0.000666667
 1.01202 -0.14456 0.122837 0.017054 0.000666667
 0.985394 -0.161233  0.116265 0.141157 0.000666667
 0.988094 -0.147696  0.107442 0.18403 0.000666667
 0.984783 -0.154359  0.105212 0.0122799 0.000666667
 0.984675 -0.145359  0.119025 -0.0175704 0.000666667
 0.993104 -0.162585  0.107942 0.033331 0.000666667
 0.993414 -0.173069  0.112049 -0.0370021 0.000666667
 0.994674 -0.133155  0.103843 0.063526 0.000666667
 0.984825 -0.154208  0.107279 0.0255463 0.000666667
 0.998635 -0.137766  0.114774 0.0209414 0.000666667
   1.0035 -0.145019  0.104685 -0.0766984 0.000666667
0.995722 -0.16216 0.108786 -0.00101889 0.000666667
 0.985581 -0.149224  0.110249 0.0158372 0.000666667
 0.994278 -0.136448  0.108798 -0.152364 0.000666667
 0.978674 -0.147267 0.0976696 0.06015 0.000666667
   1.0059 -0.144658  0.108332 -0.0816951 0.000666667
  1.00444 -0.147917  0.113628 -0.12531 0.000666667
 0.991431  -0.14751 0.0950129 -0.0980161 0.000666667
 0.987634 -0.146133  0.106526 0.1917 0.000666667
0.989227 -0.14085 0.114079 -0.129656 0.000666667
 0.983495 -0.149636  0.109715 0.0241964 0.000666667
 0.994613 -0.172528  0.112198 -0.0367283 0.000666667
 0.996116 -0.160428  0.109161 -0.0142331 0.000666667
 0.974398 -0.149358  0.120166 -0.0485578 0.000666667
 0.987797 -0.157544  0.116358 0.136312 0.000666667
  1.00391 -0.144053  0.106776 -0.0894865 0.000666667
 0.997143 -0.144017  0.118557 -0.0372732 0.000666667
  1.00338 -0.142843  0.112424 -0.120566 0.000666667
 0.991094 -0.159322  0.118559 -0.0586656 0.000666667
 0.996495 -0.153742  0.122977 0.0321964 0.000666667
0.993081 -0.13202 0.104694 0.00990204 0.000666667
 0.999796 -0.146625  0.106466 0.0137158 0.000666667
 0.991639 -0.159326  0.116431 0.144928 0.000666667
 0.985976 -0.150036  0.110728 0.15182 0.000666667
 0.989896 -0.141036  0.117967 -0.106855 0.000666667
 0.996258 -0.156217   0.10589 -0.0604737 0.000666667
 0.995564 -0.137202   0.10881 -0.0869245 0.000666667
 0.975686 -0.149365 0.0985012 -0.0366969 0.000666667
 0.997782 -0.152994  0.115311 0.0137615 0.000666667
 0.997333 -0.134208  0.116771 -0.0125171 0.000666667
    0.985 -0.151532  0.101965 0.0107997 0.000666667
  1.00082 -0.151752  0.108804 0.00835915 0.000666667
 0.975504 -0.153457  0.107944 0.0266304 0.000666667
0.985164 -0.14847 0.109614 0.230345 0.000666667
 0.996064 -0.141949  0.114729 -0.0370204 0.000666667
 0.996471 -0.156173  0.113526 -0.0410657 0.000666667
 0.985492 -0.144959  0.102651 0.0628586 0.000666667
  0.99721 -0.136471  0.111347 -0.182693 0.000666667
 0.991671 -0.145255  0.116875 -0.0797957 0.000666667
 0.997288 -0.159048  0.111548 -0.0183589 0.000666667
 0.995121 -0.154544  0.109702 -0.0197596 0.000666667
  1.00526 -0.143129  0.113178 -0.136997 0.000666667
  1.00902 -0.135008  0.106988 -0.0217849 0.000666667
 0.995048 -0.139546 0.0986201 0.000520544 0.000666667
 0.993253 -0.159398  0.112466 -0.000460727 0.000666667
 0.998409 -0.137483  0.115745 0.0300098 0.000666667
  0.98573 -0.136051  0.116148 0.0349213 0.000666667
 0.996217 -0.156375  0.114853 -0.0600031 0.000666667
 0.983315 -0.145351  0.118105 0.00658566 0.000666667
 0.985939 -0.142792  0.119852 0.00921593 0.000666667
 0.999413 -0.157051  0.113552 0.00773042 0.000666667
 0.988161 -0.150471  0.103996 0.231973 0.000666667
 0.985074 -0.147473  0.109284 0.0280677 0.000666667
 0.993007 -0.144836   0.11496 -0.113281 0.000666667
 0.976628 -0.149004  0.117782 -0.111351 0.000666667
 0.980693 -0.156169  0.115533 -0.207622 0.000666667
 0.994373 -0.134714  0.102453 0.0728962 0.000666667
 0.989051 -0.142588  0.115808 -0.100752 0.000666667
 0.977206 -0.151639  0.118916 -0.0666555 0.000666667
0.990225  -0.1555 0.105286 -0.0304898 0.000666667
 0.996429 -0.146735   0.12868 -0.136464 0.000666667
  0.98195 -0.147401  0.110126 -0.0194277 0.000666667
 0.996898 -0.126767  0.116877 0.0509748 0.000666667
 0.986246 -0.148106   0.10773 0.0123482 0.000666667
 0.994983 -0.156801  0.112342 0.00685452 0.000666667
 0.996704 -0.155656  0.114759 0.00552313 0.000666667
 0.975873 -0.148964 0.0974049 -0.0682183 0.000666667
 0.984536 -0.160657  0.117615 0.147913 0.000666667
 0.998677 -0.157272  0.112847 0.00610211 0.000666667
 0.997561 -0.146336  0.115871 -0.0546283 0.000666667
0.968507 -0.15249  0.11448 0.0319662 0.000666667
0.983448 -0.14387 0.103644 0.0921979 0.000666667
 0.994838 -0.155561  0.114571 -0.00444686 0.000666667
 0.985414 -0.148039  0.108983 0.00223549 0.000666667
0.992804  -0.1437 0.116868 -0.0848968 0.000666667
 0.986237 -0.148464  0.110825 0.212549 0.000666667
 0.989559 -0.137419  0.115872 -0.0702862 0.000666667
 0.991458 -0.155879  0.104116 -0.0298488 0.000666667
  1.00485 -0.144051  0.112443 -0.125068 0.000666667
  0.97498 -0.154553  0.106279 0.0310389 0.000666667
  1.00296 -0.148104  0.107291 0.0197407 0.000666667
 0.986601 -0.158208  0.115297 0.145631 0.000666667
  1.00249 -0.147874  0.105314 -0.0916989 0.000666667
 0.996415 -0.149781  0.110067 0.0172517 0.000666667
0.990823 -0.15652 0.101712 -0.0257856 0.000666667
 0.994399 -0.154647  0.102268 -0.032398 0.000666667
 0.997091 -0.144113  0.118735 -0.0340958 0.000666667
 0.990687 -0.143197  0.116014 -0.0901767 0.000666667
 0.989606 -0.138323  0.108203 -0.0669821 0.000666667
 0.998424 -0.146921  0.129244 -0.159747 0.000666667
 0.977916 -0.150602  0.118609 -0.0932214 0.000666667
  1.00115 -0.128945  0.106769 -0.0792691 0.000666667
  0.99639 -0.156775  0.113062 -0.00686872 0.000666667
 0.978335 -0.157907  0.115809 -0.235559 0.000666667
 0.986321 -0.148332   0.10787 0.208018 0.000666667
   1.0026 -0.144511  0.107937 -0.0793325 0.000666667
 0.992555 -0.164333  0.105487 0.000376346 0.000666667
 0.996227 -0.147641  0.117191 -0.0498634 0.000666667
 1.01223 -0.14373 0.120856 0.067732 0.000666667
 0.980974 -0.150893  0.103617 0.0275036 0.000666667
0.991049 -0.13403 0.116901 -0.083788 0.000666667
 0.971159 -0.153182  0.116002 0.00951481 0.000666667
 0.997739 -0.137915  0.108026 -0.15882 0.000666667
  1.00486 -0.159095  0.110764 -0.125123 0.000666667
   1.0036 -0.136354  0.115174 0.0842265 0.000666667
0.996047  -0.1547 0.114672 -0.0128539 0.000666667
 0.992559 -0.146633  0.100512 -0.0982744 0.000666667
  1.00512 -0.147326  0.124266 -0.0684063 0.000666667
 0.995376 -0.144137  0.115532 -0.069966 0.000666667
 0.980299 -0.148591  0.110605 -0.0166595 0.000666667
 0.995385 -0.156777  0.114449 -0.0561291 0.000666667
 0.985841 -0.148464  0.107201 0.0108087 0.000666667
 0.988237 -0.143386  0.103095 0.0672733 0.000666667
  1.00324 -0.139596  0.113605 0.0924611 0.000666667
0.987916 -0.14607 0.110868 0.185667 0.000666667
 0.985368 -0.152932  0.105136 0.0274746 0.000666667
0.977541 -0.14501 0.122683 0.0513616 0.000666667
 0.992814 -0.149094  0.113597 -0.0330282 0.000666667
 0.982702 -0.147239  0.109481 0.00683798 0.000666667
 0.995063 -0.158886  0.116654 -0.0802802 0.000666667
  0.98405 -0.149151  0.109269 0.0310007 0.000666667
0.993344 -0.15215 0.113289 -0.00503252 0.000666667
 0.973333 -0.142115 0.0992721 -0.0500989 0.000666667
 0.999703 -0.151689  0.110957 0.0143243 0.000666667
  0.99362 -0.157698  0.116654 -0.0332795 0.000666667
 0.990608 -0.158181  0.118179 -0.0755347 0.000666667
 0.989769 -0.138012  0.116263 -0.0729953 0.000666667
 0.994579 -0.143493  0.117029 -0.0333415 0.000666667
 0.991405 -0.143956  0.100428 -0.0921077 0.000666667
 0.989318 -0.146015  0.105945 0.191009 0.000666667
 0.995491 -0.141215  0.115979 0.0342903 0.000666667
 0.983364 -0.147808  0.109904 0.0092607 0.000666667
 0.993699 -0.157416  0.114842 -0.0494828 0.000666667
0.998031 -0.13363 0.117113 -0.00976587 0.000666667
 0.985362 -0.149554  0.108931 0.0179825 0.000666667
 0.992689 -0.147221  0.114412 -0.044828 0.000666667
  0.99249 -0.154462  0.103286 -0.017962 0.000666667
  1.00034 -0.151805  0.110505 0.0193833 0.000666667
0.992809 -0.14294 0.116938 -0.00347848 0.000666667
 0.984486 -0.148424  0.107488 0.0241409 0.000666667
 0.995889 -0.156771  0.112868 0.00679284 0.000666667
  0.99506 -0.157554  0.115589 -0.0445577 0.000666667
 0.978787 -0.154955 0.0966787 0.144008 0.000666667
0.976902 -0.15424 0.113605 -0.235004 0.000666667
 0.993261 -0.156172  0.102398 -0.0287684 0.000666667
 0.995215 -0.135928  0.101153 0.0833916 0.000666667
 0.982174 -0.147316  0.108641 -0.00310085 0.000666667
 0.992121 -0.155405  0.116858 -0.0474567 0.000666667
 0.99261 -0.15423 0.104427 0.00393246 0.000666667
 0.994809 -0.136321  0.110731 -0.150003 0.000666667
 0.983985 -0.149291  0.131177 0.113775 0.000666667
 0.995008 -0.154757  0.112687 -0.0439406 0.000666667
 0.982371 -0.155208  0.114702 -0.255765 0.000666667
 0.968019 -0.152296  0.115785 0.0347157 0.000666667
 0.996721 -0.144419  0.118999 -0.0556127 0.000666667
 0.986487 -0.155488  0.108137 0.0450295 0.000666667
  0.98985 -0.158299  0.102277 -0.0198782 0.000666667
 0.987424 -0.144345  0.100212 0.0752984 0.000666667
 0.976813 -0.154344   0.10873 0.0328573 0.000666667
 0.996422 -0.157833  0.116867 -0.0771104 0.000666667
 0.994831 -0.155777  0.113297 -0.0177167 0.000666667
 0.994325 -0.135607  0.124713 -0.135616 0.000666667
 0.987239 -0.147787   0.10713 0.190505 0.000666667
 0.984989 -0.153994  0.129518 -0.09552 0.000666667
 0.985092 -0.155318  0.113973 -0.239539 0.000666667
  1.01283 -0.144254  0.120547 0.0631431 0.000666667
 0.990146 -0.137777  0.107108 -0.0719954 0.000666667
 0.995749 -0.152631  0.109653 -0.0195629 0.000666667
0.988324 -0.13912  0.10548 -0.00684136 0.000666667
0.996943 -0.14561 0.119835 -0.047005 0.000666667
 0.985058 -0.160475  0.118288 0.142681 0.000666667
 0.981239 -0.130417   0.12216 -0.11088 0.000666667
 0.987719 -0.147557   0.10837 0.163906 0.000666667
  1.00336 -0.139114  0.114503 0.0593842 0.000666667
  0.98435 -0.163436  0.119424 0.161975 0.000666667
 0.981428 -0.143798  0.118383 -0.0135864 0.000666667
  1.00422 -0.139221  0.114321 0.0745683 0.000666667
 0.973759 -0.154601  0.115532 0.136542 0.000666667
 0.984569 -0.147333  0.107954 0.00973592 0.000666667
 0.983019 -0.148623  0.110961 0.141868 0.000666667
 0.976298 -0.147362   0.12106 -0.0112641 0.000666667
 0.990882 -0.146406  0.100121 -0.0907557 0.000666667
 0.981713 -0.160107  0.115762 0.109396 0.000666667
 0.988629 -0.147078  0.106581 0.176584 0.000666667
 0.969932 -0.152027  0.114016 0.0153263 0.000666667
 0.988504 -0.145887  0.111895 0.02455 0.000666667
  0.99798 -0.155349  0.114964 0.011528 0.000666667
 0.987935 -0.149374  0.106594 0.175147 0.000666667
  1.00587 -0.144522  0.107249 -0.073209 0.000666667
  0.97818  -0.14744 0.0964619 -0.0526267 0.000666667
 0.994273 -0.143232  0.121165 -0.0661703 0.000666667
  0.99638 -0.135764  0.115953 -0.00569157 0.000666667
 0.990061 -0.160001    0.1178 -0.0397948 0.000666667
  1.00128 -0.147811  0.109132 -0.0889446 0.000666667
 0.980751 -0.151616  0.103268 0.0416894 0.000666667
 0.986397 -0.147277   0.10791 0.236854 0.000666667
0.985115 -0.15818 0.117905 0.121429 0.000666667
 0.980391 -0.149469 0.0989385 0.0621397 0.000666667
 0.996529 -0.140047  0.116438 0.0115393 0.000666667
 0.996773 -0.154808   0.11406 -0.00346726 0.000666667
 0.990736 -0.144488  0.116052 -0.0863536 0.000666667
 0.985393 -0.157518  0.119325 0.116082 0.000666667
 0.995747 -0.152512  0.111186 -0.0247631 0.000666667
 0.989324 -0.144441  0.116359 -0.0761401 0.000666667
 0.990417 -0.145931  0.101193 -0.0958863 0.000666667
  0.98305 -0.146255  0.120499 -0.00424031 0.000666667
 0.993733 -0.150331  0.110024 0.00557422 0.000666667
0.981959 -0.15572 0.115003 0.130492 0.000666667
 0.994258 -0.137179  0.110199 -0.0792718 0.000666667
 0.984707 -0.143281  0.115125 -0.00271231 0.000666667
0.990586 -0.14415 0.114935 -0.0950518 0.000666667
 0.999955 -0.151984  0.111019 0.00868498 0.000666667
 0.998021 -0.137803  0.113673 0.00407907 0.000666667
 0.986143 -0.161251  0.115125 0.122178 0.000666667
  1.00472 -0.149749  0.121605 -0.0729428 0.000666667
 0.996274 -0.144456  0.117761 -0.044417 0.000666667
  0.97973 -0.152956 0.0968527 0.168479 0.000666667
 0.977914 -0.144927  0.111802 0.200678 0.000666667
  0.97544 -0.147219 0.0987242 -0.04204 0.000666667
 0.986695 -0.147422  0.112348 0.00210532 0.000666667
 0.987379 -0.146685  0.106429 0.161825 0.000666667
 0.985959 -0.160184  0.114481 0.133518 0.000666667
 0.989735 -0.160503   0.10121 -0.0319381 0.000666667
  0.99815 -0.128514  0.115545 0.0368144 0.000666667
 0.996397 -0.126352  0.115465 0.046709 0.000666667
 0.992589 -0.160297  0.117616 -0.022101 0.000666667
 0.983243 -0.149002    0.1116 0.0123233 0.000666667
 0.977992 -0.150122 0.0981707 -0.0284936 0.000666667
 0.981922 -0.155029  0.115335 -0.24964 0.000666667
 0.983238 -0.157933  0.120746 0.0240243 0.000666667
 0.992807 -0.148109  0.116155 -0.0601626 0.000666667
 0.971308 -0.171005 0.0965108 0.0594211 0.000666667
 0.987946 -0.146503  0.107514 0.181955 0.000666667
 0.985476 -0.154361  0.107519 0.00235073 0.000666667
 0.997297 -0.134858  0.102534 0.0724064 0.000666667
 0.993295 -0.144545  0.119647 -0.0906724 0.000666667
 0.998314 -0.145138  0.117485 -0.0634645 0.000666667
 0.987983 -0.149457  0.106832 0.208461 0.000666667
 0.991675 -0.158091  0.124571 0.0341872 0.000666667
 0.985024 -0.158655  0.119092 0.149271 0.000666667
 0.993617 -0.143574  0.118058 0.00501593 0.000666667
 0.995418 -0.153992  0.112344 -0.0349766 0.000666667
  0.99593 -0.160459  0.109762 -0.0236507 0.000666667
 0.983929 -0.148764   0.11188 0.154461 0.000666667
 0.984162 -0.150633   0.10791 0.00488258 0.000666667
  0.99295 -0.148518  0.117882 -0.0769755 0.000666667
   1.0039 -0.144545  0.113967 -0.112334 0.000666667
0.975604 -0.14707 0.121883 -0.014475 0.000666667
0.991905 -0.14316 0.114301 -0.114467 0.000666667
 0.993561 -0.155683  0.115568 -0.00150352 0.000666667
 0.992807 -0.157821  0.114238 -0.0596927 0.000666667
 0.98638  -0.1552 0.107107 0.0399245 0.000666667
 0.996796 -0.137686  0.113761 0.00183613 0.000666667
 0.975325 -0.153637  0.108739 0.0246333 0.000666667
 0.985205 -0.154268  0.106825 0.0302033 0.000666667
 0.994557 -0.148463  0.108692 0.0159205 0.000666667
  1.00404 -0.159681  0.110528 -0.0851816 0.000666667
  1.01135 -0.145212  0.120394 0.0460741 0.000666667
 0.970637 -0.146898  0.117284 0.153808 0.000666667
   1.0029 -0.144058  0.105064 -0.0735393 0.000666667
   1.0026 -0.155692  0.111559 -0.121956 0.000666667
  1.00107 -0.147063  0.107154 -0.0958864 0.000666667
  0.97584 -0.149607 0.0975534 -0.0366894 0.000666667
 0.995105 -0.162068  0.103506 0.0209022 0.000666667
0.997774 -0.14511 0.117891 -0.0590398 0.000666667
 0.985499 -0.135795  0.113046 0.0814661 0.000666667
 0.993055 -0.140048  0.116554 -0.0304392 0.000666667
 0.990389 -0.157736  0.121094 -0.0296835 0.000666667
 0.970388 -0.141887  0.108599 0.14348 0.000666667
 0.978503 -0.151343  0.107573 -0.00516069 0.000666667
  0.98911 -0.147146  0.108695 0.225566 0.000666667
 0.990429 -0.138042  0.116863 -0.0331699 0.000666667
  1.00363 -0.144169  0.113328 -0.126701 0.000666667
 0.985765 -0.154731   0.10285 0.0184896 0.000666667
  1.00197 -0.146287  0.107563 -0.106257 0.000666667
 0.978809 -0.147349  0.100752 0.053683 0.000666667
 0.978879 -0.152213  0.104075 0.0209246 0.000666667
 0.994658 -0.154261  0.115968 -0.0411088 0.000666667
0.989204 -0.14334 0.117432 -0.104086 0.000666667
0.988963 -0.15821 0.101444 -0.0541163 0.000666667
0.983133 -0.15982 0.112711 -0.230023 0.000666667
 0.993274 -0.142968  0.118445 -0.0678401 0.000666667
 0.984488 -0.147582  0.109328 0.0053788 0.000666667
 0.995359 -0.156149  0.117835 -0.0475441 0.000666667
 0.994418 -0.135921  0.108037 -0.165978 0.000666667
  0.98765 -0.146833  0.107595 0.183032 0.000666667
 0.995094 -0.163377  0.107232 0.0484307 0.000666667
 0.989679 -0.157452  0.112092 -0.01769 0.000666667
 0.983831 -0.157462  0.118176 0.162428 0.000666667
 0.984081 -0.160122  0.115722 0.155435 0.000666667
 0.996435 -0.144974  0.116963 -0.0420612 0.000666667
 0.995744 -0.155746  0.114258 0.0117436 0.000666667
0.995047 -0.14982 0.109407 -0.00605815 0.000666667
0.984514 -0.14864 0.108035 0.221119 0.000666667
 0.997002 -0.155015   0.11243 -0.0222042 0.000666667
0.985797 -0.1449   0.116 -0.0111816 0.000666667
 0.991182 -0.143983  0.115849 -0.0934334 0.000666667
 0.981922 -0.150043  0.103948 0.0534431 0.000666667
 0.992078 -0.144102  0.114671 -0.0912861 0.000666667
  1.00269 -0.143078  0.106372 -0.0865133 0.000666667
 0.989745 -0.157921  0.100282 -0.0481813 0.000666667
 0.985004 -0.144511  0.115678 0.000881782 0.000666667
 0.994016 -0.156168  0.117344 -0.0280707 0.000666667
 0.978556 -0.153574  0.105738 0.0379455 0.000666667
 0.986875 -0.149947  0.111766 0.0226617 0.000666667
 0.990604 -0.142218  0.123839 -0.135309 0.000666667
 0.984954 -0.158856  0.117576 0.00936383 0.000666667
 0.986857 -0.158286  0.117447 0.139497 0.000666667
 0.994918 -0.156612  0.111356 0.00595431 0.000666667
 0.989611 -0.142677  0.114895 -0.11453 0.000666667
  0.99005 -0.141723  0.113414 -0.101802 0.000666667
 0.989401 -0.141999  0.117169 -0.091405 0.000666667
 0.994307 -0.146162  0.098362 -0.106501 0.000666667
  1.00421 -0.142777  0.104803 -0.0775451 0.000666667
0.993963 -0.15943 0.113447 0.00972725 0.000666667
 0.971496 -0.156885  0.116403 0.118634 0.000666667
   1.0043 -0.149784    0.1208 -0.0752407 0.000666667
 0.982739 -0.154993  0.114585 -0.205191 0.000666667
 0.990705 -0.159925  0.112662 -0.0282409 0.000666667
  0.99075 -0.155338  0.104649 -0.0580681 0.000666667
 0.970049 -0.154712   0.10704 -0.114797 0.000666667
 0.982769 -0.147367  0.110775 0.00069243 0.000666667
 0.995011 -0.157434  0.119206 -0.0710171 0.000666667
  1.00493 -0.144796  0.113066 -0.124964 0.000666667
  0.98368 -0.129336  0.109149 0.176482 0.000666667
  0.98546 -0.144763  0.119166 0.023354 0.000666667
 0.990306 -0.143851  0.115111 -0.0719118 0.000666667
  1.00833 -0.138572  0.105675 -0.00969385 0.000666667
 0.984515 -0.159079    0.1186 0.132804 0.000666667
 0.996119 -0.157009   0.11415 -0.0768654 0.000666667
 0.996246 -0.147247  0.116273 -0.0586081 0.000666667
 0.994261 -0.145351  0.100912 -0.0934507 0.000666667
0.990028 -0.14098 0.113067 -0.11192 0.000666667
 0.999249 -0.155764  0.113073 -0.00932588 0.000666667
 0.975966 -0.151562  0.096711 -0.0382482 0.000666667
  1.00277 -0.148115  0.113573 -0.128507 0.000666667
 0.989396 -0.142411  0.114235 -0.108615 0.000666667
 0.997985 -0.145616  0.117728 -0.0382033 0.000666667
 0.990902 -0.144386  0.117252 -0.11451 0.000666667
 0.990438 -0.159629  0.117388 -0.0145257 0.000666667
  1.00614 -0.146856  0.110615 -0.131322 0.000666667
  1.01087 -0.144111  0.121621 0.00193043 0.000666667
 0.994208 -0.144686  0.117413 -0.0205875 0.000666667
 0.974381 -0.143905 0.0955056 -0.0632977 0.000666667
  1.00337 -0.144303   0.10546 -0.0927173 0.000666667
  0.98315 -0.159602  0.126698 0.134051 0.000666667
 0.993749 -0.144648  0.114912 0.00399906 0.000666667
 0.985663 -0.147805  0.109153 0.0129772 0.000666667
0.967255 -0.15295 0.114499 0.0319145 0.000666667
 0.986207 -0.149884  0.106007 0.197335 0.000666667
 0.996953 -0.155717  0.113396 0.00316659 0.000666667
  1.00158 -0.143233  0.105739 -0.0829178 0.000666667
0.998485  -0.1461 0.129196 -0.117307 0.000666667
 0.991623 -0.141646  0.118168 -0.094685 0.000666667
  1.00304 -0.155958  0.109685 -0.112648 0.000666667
 0.981009 -0.158426  0.112631 -0.209428 0.000666667
 0.994535 -0.142744  0.118604 -0.00567276 0.000666667
0.990194  -0.1459 0.107821 0.198903 0.000666667
  1.00519 -0.145552   0.11382 -0.135738 0.000666667
 0.985929 -0.144402  0.121811 -0.129379 0.000666667
  0.99271 -0.143204  0.116418 -0.108642 0.000666667
  1.00271 -0.155752  0.112555 -0.116699 0.000666667
 0.979272 -0.146675 0.0986576 0.0278249 0.000666667
0.992993 -0.15579 0.114373 -0.00817879 0.000666667
 0.984674 -0.154276    0.1066 0.0189667 0.000666667
 0.984149 -0.139312  0.113588 0.0777738 0.000666667
 0.979865 -0.147935  0.102856 0.0439361 0.000666667
 0.991979 -0.156337  0.102583 -0.0155021 0.000666667
 0.996985 -0.142852  0.130082 -0.164265 0.000666667
 0.981193 -0.157753  0.114546 -0.235241 0.000666667
 0.984696 -0.149298  0.109103 0.0122538 0.000666667
 0.993663 -0.143698  0.118219 -0.0399721 0.000666667
 0.994974 -0.154632    0.1038 -0.00275879 0.000666667
 0.991315 -0.144498  0.101699 -0.0764023 0.000666667
 0.991109 -0.159236   0.11191 -0.0525461 0.000666667
 0.992132 -0.142263 0.0988731 -0.0733055 0.000666667
  0.99741 -0.153338  0.109496 -0.0227946 0.000666667
 0.979322 -0.146214  0.097619 0.0199922 0.000666667
 0.996386 -0.155632  0.113792 -0.0458252 0.000666667
 0.986207 -0.148951  0.105896 0.225562 0.000666667
 0.991006 -0.144248  0.114566 -0.0838183 0.000666667
 0.987505 -0.145336  0.108638 0.174858 0.000666667
 0.986041 -0.145629  0.108459 0.199892 0.000666667
 0.995233 -0.160856  0.110345 -0.0237667 0.000666667
 0.994807 -0.154849  0.111938 -0.0164755 0.000666667
 0.998769 -0.144127  0.127997 -0.121845 0.000666667
 0.975306 -0.146104 0.0994428 -0.0463506 0.000666667
 0.989025 -0.135784  0.114843 -0.0735173 0.000666667
 0.966455 -0.159985 0.0995986 0.0846727 0.000666667
 0.998292 -0.150523   0.12756 -0.0227332 0.000666667
  0.97837 -0.147071 0.0994266 0.0446574 0.000666667
0.985018 -0.15308  0.10446 0.0149224 0.000666667
 0.984129 -0.149654  0.110024 0.00614374 0.000666667
  0.98513 -0.148983  0.108543 0.00673967 0.000666667
 0.994697 -0.156093  0.115412 -0.0395956 0.000666667
 0.996575 -0.153402  0.114924 -0.0106245 0.000666667
 0.992795 -0.144542  0.114734 -0.0913233 0.000666667
 0.984431 -0.157377   0.11652 0.0139361 0.000666667
 0.983636 -0.151042  0.101701 0.057447 0.000666667
0.982357 -0.14437 0.119959 -0.002926 0.000666667
 0.981921 -0.148411  0.112753 0.0119965 0.000666667
  1.00295 -0.142527  0.106582 -0.0975917 0.000666667
 0.990445 -0.144033  0.115011 -0.103354 0.000666667
  1.00239 -0.145205   0.10444 -0.0809344 0.000666667
  0.98733 -0.152979  0.107949 0.0354566 0.000666667
 0.985451 -0.148484  0.109407 0.0194053 0.000666667
 0.988142 -0.147567  0.107655 0.193753 0.000666667
  0.97936 -0.151145  0.116483 -0.107819 0.000666667
   0.9918 -0.139786  0.105983 -0.0382907 0.000666667
 0.994335 -0.163874  0.106708 0.0259097 0.000666667
 0.995921 -0.156314  0.117264 -0.0548997 0.000666667
 0.997089 -0.137198  0.107954 -0.141119 0.000666667
 0.998407 -0.144592  0.116508 -0.0568245 0.000666667
 0.988216 -0.148821  0.108867 -0.00458561 0.000666667
 0.979506 -0.148162  0.109784 -0.00165345 0.000666667
 0.981241 -0.146965 0.0982847 0.0642485 0.000666667
 0.986087 -0.151588  0.108824 0.0167876 0.000666667
 0.989367 -0.144536 0.0988643 -0.0999554 0.000666667
 0.994628 -0.157351  0.110986 -0.0241392 0.000666667
 0.994228 -0.143878  0.116455 -0.0626295 0.000666667
 0.973721 -0.143502  0.108632 0.132787 0.000666667
  1.00084 -0.154217  0.121966 0.0548386 0.000666667
 0.993957 -0.156799  0.106689 -0.0597208 0.000666667
 0.997073 -0.144562  0.119844 -0.0447644 0.000666667
 0.986255 -0.152087  0.106517 0.00961541 0.000666667
 0.989277 -0.150551  0.105087 0.201448 0.000666667
 0.969475 -0.150249  0.114799 0.0134586 0.000666667
  0.99974 -0.164802 0.0992214 -0.0825266 0.000666667
 0.994177 -0.132955   0.10642 0.0227382 0.000666667
 0.979765 -0.147947 0.0968368 0.0830752 0.000666667
 0.994338 -0.156684  0.115505 -0.0159386 0.000666667
 0.987034 -0.148815  0.108669 0.211626 0.000666667
 0.994522 -0.141335  0.097825 0.060333 0.000666667
 0.982747 -0.157414  0.115604 -0.239584 0.000666667
 0.983301 -0.144196  0.119644 -0.000739248 0.000666667
 0.990861 -0.143098  0.113708 -0.0842413 0.000666667
 0.996928 -0.137976  0.109043 -0.154316 0.000666667
 0.990279 -0.155633  0.103885 -0.0416752 0.000666667
 0.994176 -0.160331  0.109551 0.00783394 0.000666667
0.993829 -0.14764 0.117897 -0.0167683 0.000666667
  1.00012 -0.154737  0.112596 -0.0274589 0.000666667
 0.985239 -0.141468  0.115706 0.00174568 0.000666667
 0.994981 -0.154004  0.116918 -0.0303354 0.000666667
 0.998089 -0.138648  0.115699 -0.013454 0.000666667
  1.00597 -0.143381  0.114855 -0.135465 0.000666667
 0.993716 -0.131316   0.12482 -0.021663 0.000666667
  0.97477 -0.152881  0.117213 0.134758 0.000666667
 0.989014 -0.158288  0.104488 -0.021353 0.000666667
  0.98536 -0.140127  0.105222 -0.00503794 0.000666667
 0.99243 -0.15673 0.118932 -0.0292216 0.000666667
  1.00104 -0.147098  0.106139 -0.0812292 0.000666667
 0.979865 -0.148544 0.0996097 0.0720467 0.000666667
 0.986398 -0.141796  0.103079 0.0608787 0.000666667
 0.986498 -0.157357  0.116152 0.138149 0.000666667
 0.992924 -0.158824  0.111875 0.00358008 0.000666667
 0.997009 -0.161685  0.109563 -0.0387621 0.000666667
 0.981424 -0.155062    0.1123 -0.218014 0.000666667
 0.986837 -0.150706  0.107295 0.00355871 0.000666667
 0.980588 -0.152143  0.104908 0.0177563 0.000666667
 0.993223 -0.162574  0.106438 -0.00288263 0.000666667
 0.983672 -0.148035   0.10819 0.00950309 0.000666667
0.992651 -0.15609 0.117858 -0.0565488 0.000666667
 0.984513 -0.160496   0.11741 0.139494 0.000666667
 0.980022 -0.160296  0.121546 0.116069 0.000666667
  1.00369 -0.156613  0.111431 -0.101829 0.000666667
 0.984565 -0.145808  0.108775 0.238012 0.000666667
 0.996863 -0.156578  0.102983 -0.0279409 0.000666667
 0.999107 -0.136945  0.115694 0.035438 0.000666667
  0.98711 -0.152354  0.107111 0.0284766 0.000666667
 0.997315 -0.147465  0.127324 -0.137649 0.000666667
 0.995306 -0.162061   0.10962 0.0136163 0.000666667
 0.994544 -0.160538  0.118223 -0.0608775 0.000666667
 0.984478 -0.150924  0.108842 0.0145132 0.000666667
 0.975571 -0.142937 0.0982394 -0.0535717 0.000666667
  0.98275 -0.154339  0.115126 -0.280469 0.000666667
 0.987107 -0.147066  0.107661 0.191142 0.000666667
 0.978614 -0.144523   0.11221 0.194901 0.000666667
 0.985166 -0.153468  0.101826 0.0317534 0.000666667
 0.987867 -0.148576  0.107384 0.182633 0.000666667
 0.981969 -0.158919   0.11316 -0.233669 0.000666667
 0.989061 -0.140621  0.118384 -0.0972095 0.000666667
 0.990732 -0.159555  0.114358 -0.029634 0.000666667
 0.967985 -0.152053  0.112882 0.0472666 0.000666667
  0.98263 -0.158179  0.114531 -0.248614 0.000666667
 0.981322 -0.145385  0.120125 -0.00758204 0.000666667
 0.991283 -0.145149  0.117942 -0.111768 0.000666667
  0.98537 -0.149502  0.107846 0.0238421 0.000666667
 0.992176 -0.154024  0.104485 -0.0468093 0.000666667
 0.986598 -0.142597  0.114975 -0.0116536 0.000666667
  1.01137 -0.144424  0.120124 0.0238894 0.000666667
 0.986638 -0.139869  0.113682 0.104137 0.000666667
  1.00463 -0.145596  0.102968 -0.0979547 0.000666667
  1.00411 -0.148497  0.105814 -0.0896945 0.000666667
  1.00564 -0.144597  0.112905 -0.112108 0.000666667
 0.969309 -0.148028   0.11775 0.153348 0.000666667
 0.991393 -0.142487  0.116224 -0.0302299 0.000666667
0.994912 -0.15532 0.101966 -0.0384531 0.000666667
 0.984696 -0.141655  0.112689 0.0835918 0.000666667
 0.991286 -0.148054    0.1182 -0.0594309 0.000666667
 0.977089 -0.150002 0.0980519 -0.0108308 0.000666667
 0.99313  -0.1544 0.103069 -0.0186818 0.000666667
 0.990251 -0.148748  0.108007 0.193557 0.000666667
 0.985501 -0.148395   0.10835 0.00358088 0.000666667
 0.993746 -0.157222  0.115365 -0.0145217 0.000666667
 0.989088 -0.158948  0.100977 -0.0272789 0.000666667
 0.986797 -0.146221  0.107312 0.179691 0.000666667
  1.00236 -0.147541  0.103937 -0.131052 0.000666667
 0.989722 -0.156516  0.102916 -0.0237825 0.000666667
 0.997644 -0.137809  0.111697 0.00253854 0.000666667
   0.9854 -0.146265  0.106996 0.00452589 0.000666667
 0.984092 -0.140102  0.111212 0.0887559 0.000666667
  0.99341 -0.146993  0.114091 -0.0520678 0.000666667
  1.0046 -0.14364 0.107971 -0.10037 0.000666667
 0.996233 -0.137207  0.125407 -0.133325 0.000666667
 0.982648 -0.151948  0.102453 0.0270161 0.000666667
 0.990602 -0.142333  0.112982 -0.0962049 0.000666667
  1.00432 -0.147762  0.112181 -0.140443 0.000666667
 0.992429 -0.144734  0.100648 -0.105048 0.000666667
 0.989555 -0.160601   0.11648 -0.0262519 0.000666667
 0.984051 -0.151785  0.102353 0.00912679 0.000666667
 0.982376 -0.156113  0.103859 0.0330387 0.000666667
  0.98994 -0.142144  0.114244 -0.11721 0.000666667
 0.994099 -0.157957  0.116453 -0.0728146 0.000666667
0.996274 -0.15615  0.11535 0.00689891 0.000666667
0.984681  -0.1594 0.117576 0.147509 0.000666667
 0.984018 -0.140963  0.111324 0.0955437 0.000666667
0.989645 -0.15479 0.102995 -0.0295271 0.000666667
 0.995256 -0.157302  0.115155 -0.0593318 0.000666667
0.986333 -0.15627 0.107742 0.0356354 0.000666667
 1.00839 -0.13627    0.107 -0.0325786 0.000666667
 0.981785 -0.147615  0.110641 -0.0144685 0.000666667
 0.986464 -0.142405  0.115168 -0.0138368 0.000666667
 0.984457 -0.157818  0.119627 0.159814 0.000666667
 0.986603 -0.147256  0.109092 0.19062 0.000666667
 0.994476 -0.124321   0.11905 -0.0660551 0.000666667
 0.989675 -0.140231   0.11845 -0.087852 0.000666667
 0.980679 -0.158683  0.116146 -0.210217 0.000666667
 0.985768 -0.150313  0.107722 -0.00192658 0.000666667
 0.990603 -0.159016  0.119994 -0.017389 0.000666667
 0.987943 -0.145618  0.100699 0.0669216 0.000666667
  1.00351 -0.143414   0.10498 -0.0845409 0.000666667
  0.99389 -0.143467  0.117112 0.00714975 0.000666667
 0.987084 -0.142209  0.101753 0.092471 0.000666667
 0.979869 -0.151846   0.10473 0.0223355 0.000666667
 0.992624 -0.148589  0.119192 -0.0651826 0.000666667
0.990489 -0.14546 0.117119 -0.109509 0.000666667
 0.998387 -0.135917  0.117817 -0.00921393 0.000666667
 0.978517 -0.150695    0.1169 -0.106558 0.000666667
 0.987328 -0.156036  0.105352 0.0239105 0.000666667
 0.969713 -0.152045  0.112692 0.0349331 0.000666667
 0.976145 -0.147855 0.0960439 -0.0520603 0.000666667
  1.00352 -0.158627   0.11158 -0.133326 0.000666667
 0.995363 -0.154972  0.111852 -0.00423246 0.000666667
 0.976325 -0.153639  0.116855 -0.0908242 0.000666667
 0.996206 -0.158103  0.128221 -0.0817081 0.000666667
0.979848 -0.14964   0.1052 0.0548592 0.000666667
 0.997415 -0.155955  0.111256 -0.00547143 0.000666667
 0.998361 -0.130299  0.122532 -0.241572 0.000666667
 0.986976 -0.144816  0.103156 0.0574132 0.000666667
 0.996114 -0.142975  0.117921 -0.0443086 0.000666667
 0.984219 -0.140439  0.113231 0.10915 0.000666667
 0.981734 -0.136346  0.118484 -0.0667828 0.000666667
  1.00425 -0.150634  0.126013 -0.075765 0.000666667
 0.983186 -0.144101  0.116801 -0.0174309 0.000666667
 0.990872 -0.135356  0.104376 0.0438549 0.000666667
 0.984294 -0.153778  0.107346 0.00386593 0.000666667
 0.990873 -0.142024  0.115138 -0.0855873 0.000666667
 0.990215 -0.143803  0.115945 -0.10378 0.000666667
 0.996975 -0.149176   0.11019 0.00891484 0.000666667
 0.978042 -0.149401 0.0969239 -0.0421 0.000666667
  1.00525 -0.150735  0.121781 -0.0662001 0.000666667
 0.995622 -0.157337  0.112744 -0.00554788 0.000666667
 0.984829 -0.150804  0.107317 0.0170296 0.000666667
 0.985143 -0.151995  0.107875 -0.000586722 0.000666667
  0.98259 -0.152783  0.113969 -0.247683 0.000666667
 0.986221 -0.158435  0.113997 0.1366 0.000666667
 0.992705 -0.143649  0.117744 0.0198025 0.000666667
 0.994481 -0.158452  0.112175 0.0009562 0.000666667
  1.00485 -0.150371  0.123056 -0.0827412 0.000666667
 0.993142 -0.154786  0.102445 -0.0127578 0.000666667
  1.00124 -0.157042  0.111091 -0.100075 0.000666667
0.986614 -0.15155 0.105661 0.21683 0.000666667
 0.991786 -0.138709  0.117953 -0.0735183 0.000666667
0.995932 -0.15408 0.115184 0.0135222 0.000666667
 0.999186 -0.154102  0.128293 -0.0312109 0.000666667
 0.990489 -0.143429  0.113164 -0.117108 0.000666667
 0.976056 -0.149347  0.100408 -0.0148333 0.000666667
0.994193 -0.14733 0.113129 -0.0730106 0.000666667
  1.00106 -0.148118  0.105963 -0.116022 0.000666667
 1.00589 -0.14782 0.124574 -0.0676784 0.000666667
 0.996406 -0.147975  0.108916 0.0282938 0.000666667
 0.984963 -0.142633  0.118119 0.00371426 0.000666667
 0.988386 -0.156474  0.116462 0.152314 0.000666667
 0.995649 -0.145505  0.119428 -0.0392054 0.000666667
 0.985854 -0.140278  0.110958 0.0857417 0.000666667
 0.991174 -0.155354  0.102978 -0.0552391 0.000666667
 0.986988 -0.142829  0.102255 0.0754396 0.000666667
 0.982218 -0.165847  0.121493 -0.00700693 0.000666667
 0.992081 -0.135578  0.116078 -0.0766528 0.000666667
 0.994981 -0.161428  0.106198 0.0207089 0.000666667
  1.00544 -0.142584  0.113673 -0.108261 0.000666667
 0.996191 -0.158279  0.110115 0.00209962 0.000666667
 0.992278 -0.162139  0.107347 -0.0291104 0.000666667
 0.978048 -0.153466  0.096784 0.148957 0.000666667
 0.982549 -0.151553  0.103249 0.0361591 0.000666667
 0.998981 -0.150624  0.126644 -0.0338013 0.000666667
 0.976399 -0.152993 0.0998936 0.0528541 0.000666667
  0.99459 -0.142734  0.115938 -0.0460604 0.000666667
 0.994669 -0.156186  0.112455 -0.0420867 0.000666667
 0.982812 -0.157485  0.115766 0.139302 0.000666667
0.977748 -0.15302 0.107922 0.0404409 0.000666667
    1.013 -0.143428  0.120327 0.0357794 0.000666667
 0.968947 -0.151414  0.117156 0.00311965 0.000666667
 0.992808 -0.157733   0.11246 -0.054951 0.000666667
 0.985225 -0.156186   0.11615 0.145964 0.000666667
  1.00292 -0.146861  0.105291 -0.0810774 0.000666667
  1.01154 -0.144955  0.123391 0.0245854 0.000666667
 0.990223 -0.143545  0.116715 -0.0867392 0.000666667
0.984804 -0.15835 0.119806 0.0146558 0.000666667
 0.993522 -0.155527  0.109154 0.00116647 0.000666667
 0.997716 -0.138662  0.113751 0.0111335 0.000666667
 0.993469 -0.145496  0.116548 -0.00540194 0.000666667
 0.986384 -0.146181  0.108363 0.184025 0.000666667
 0.997235 -0.153058  0.110242 0.00536653 0.000666667
 0.980165 -0.156877  0.121313 0.110962 0.000666667
 0.985579 -0.151274  0.108682 0.0163038 0.000666667
 0.973146 -0.150986   0.09758 0.002052 0.000666667
 0.980885 -0.148744  0.101775 0.0609001 0.000666667
 0.975916 -0.148648  0.114955 -0.0995699 0.000666667
0.981694 -0.13142 0.122659 -0.121251 0.000666667
 0.979314 -0.156581 0.0957938 0.165286 0.000666667
 0.994969 -0.156146   0.11502 -0.0478035 0.000666667
 0.994933 -0.144879  0.117656 -0.0585675 0.000666667
 0.986056 -0.153294  0.104939 0.0117649 0.000666667
 0.977697 -0.149906   0.11038 0.00833551 0.000666667
 0.985391 -0.142218  0.114046 0.00256138 0.000666667
  0.99656 -0.144873   0.12919 -0.154623 0.000666667
 0.979999 -0.155616  0.111234 -0.217436 0.000666667
 0.968257 -0.151549   0.11448 0.0374775 0.000666667
0.992946 -0.14258 0.116693 -0.00132063 0.000666667
 0.985966 -0.146834  0.106824 0.21316 0.000666667
 0.976122 -0.150666 0.0975314 -0.0671776 0.000666667
  1.00523 -0.142973  0.105793 -0.0699694 0.000666667
  0.98133 -0.150986  0.102401 0.0410469 0.000666667
 0.976197 -0.147832  0.122816 -0.0175036 0.000666667
 0.981085 -0.148244  0.109432 0.00147914 0.000666667
 0.995291 -0.150496  0.108994 0.0165347 0.000666667
 0.991542 -0.144622  0.118723 -0.0925403 0.000666667
  1.01333 -0.144044  0.120185 0.0498441 0.000666667
 0.984302 -0.132996   0.10494 -0.0248642 0.000666667
 0.972372 -0.169693  0.113052 0.0789178 0.000666667
 0.986112 -0.140538  0.111452 0.0824732 0.000666667
 0.987764 -0.145352  0.100146 0.072287 0.000666667
 0.977538 -0.149722  0.099952 0.0301525 0.000666667
 0.982007 -0.159971  0.118722 0.00735378 0.000666667
 0.981048 -0.150297  0.101812 0.0431951 0.000666667
  1.00951 -0.147254  0.122025 0.0441012 0.000666667
  0.99818 -0.156222  0.114783 -0.026562 0.000666667
 0.986173 -0.153208  0.107283 0.0280916 0.000666667
  1.00426 -0.144267  0.109476 -0.0541647 0.000666667
 0.989616 -0.149906  0.116561 -0.070196 0.000666667
 1.00144  -0.1472 0.105755 -0.0989823 0.000666667
 0.979306 -0.150135  0.104484 0.0518183 0.000666667
 0.984959 -0.147236  0.110372 -0.00753503 0.000666667
 0.991592 -0.156749   0.10299 -0.0209416 0.000666667
 0.985439 -0.148777  0.107563 -0.00155408 0.000666667
0.991735 -0.15829 0.119793 -0.0694548 0.000666667
 0.977266 -0.149728 0.0962186 -0.0592084 0.000666667
  0.98571 -0.147946   0.10716 0.212178 0.000666667
  0.98973 -0.155772  0.104331 -0.0205873 0.000666667
 0.987108 -0.149042  0.106775 0.217557 0.000666667
 0.971266 -0.166369  0.113571 0.104684 0.000666667
  1.00323 -0.145549  0.106384 -0.0562378 0.000666667
 0.983861 -0.150332  0.110557 0.14841 0.000666667
 0.982772 -0.146156  0.109064 0.0166811 0.000666667
  1.00327 -0.145196  0.108161 -0.0887037 0.000666667
  1.00983 -0.138766  0.105598 -0.0268962 0.000666667
 0.984897 -0.151321  0.108851 0.00705265 0.000666667
 0.985797 -0.146656  0.107785 0.233627 0.000666667
 0.994769 -0.136246  0.102373 0.0478155 0.000666667
 0.991287 -0.153876   0.11313 -0.0435053 0.000666667
 0.988605 -0.157736  0.104053 -0.00808224 0.000666667
 0.995928 -0.161187  0.106644 0.0502912 0.000666667
 0.990241 -0.145483  0.114641 -0.0997569 0.000666667
 0.995885 -0.158808  0.112699 -0.056664 0.000666667
 0.982715 -0.155151  0.125193 0.121697 0.000666667
 0.976773 -0.159157  0.117839 0.111688 0.000666667
  1.00507 -0.146828  0.114524 -0.123225 0.000666667
 0.991143 -0.143836  0.119745 -0.0633636 0.000666667
 0.986589 -0.145675  0.108489 0.208176 0.000666667
 0.998409 -0.137666  0.108098 -0.18218 0.000666667
0.992773 -0.15751 0.114737 -0.0514998 0.000666667
 0.99486 -0.15425 0.113494 -0.0543436 0.000666667
 0.985008 -0.133364  0.106898 -0.0208353 0.000666667
 0.996485 -0.155352  0.112654 -0.00481746 0.000666667
  1.00054 -0.151127  0.110729 -0.0113616 0.000666667
  1.00257 -0.147242   0.10573 -0.0971439 0.000666667
  0.98852 -0.142088 0.0995856 0.052901 0.000666667
  1.00332 -0.143478  0.108302 -0.0502938 0.000666667
 0.993536 -0.158474  0.114595 0.0228697 0.000666667
 0.997504 -0.134801  0.117766 -0.0396469 0.000666667
  1.00479 -0.145646  0.112825 -0.125755 0.000666667
 0.977654 -0.159448  0.123989 0.091125 0.000666667
 0.988449 -0.140312  0.106027 -0.0155076 0.000666667
 0.994072 -0.143494  0.116496 -0.0896633 0.000666667
 0.997154 -0.154309  0.111352 -0.0229265 0.000666667
 0.992219 -0.157433   0.11313 -0.049781 0.000666667
 0.974945 -0.151122  0.113684 -0.0982298 0.000666667
 0.992295 -0.141996  0.116622 -0.0186612 0.000666667
 0.996123 -0.154234  0.110944 -0.032956 0.000666667
 0.995176 -0.147812  0.129597 0.0139236 0.000666667
 0.988529 -0.144477  0.122514 -0.137614 0.000666667
 0.987976 -0.145544  0.106825 0.168013 0.000666667
  1.01337 -0.144063  0.118878 0.0417483 0.000666667
 0.993812 -0.157021  0.116441 -0.0564932 0.000666667
 0.995027 -0.157301  0.113235 0.00897357 0.000666667
 0.995167 -0.156068  0.116971 -0.0566884 0.000666667
 0.992698 -0.148618  0.120138 -0.0795402 0.000666667
  0.98675 -0.142947  0.121713 -0.128146 0.000666667
 0.982121 -0.135406  0.115646 0.0511214 0.000666667
0.986622 -0.14587 0.104818 0.194474 0.000666667
0.992502  -0.1422 0.115857 -0.0911865 0.000666667
 0.986899 -0.157625  0.118272 0.16118 0.000666667
 0.990246 -0.143594  0.118587 -0.0697124 0.000666667
 0.993044 -0.142392  0.112752 0.0315129 0.000666667
 0.984528 -0.144139  0.110487 0.114854 0.000666667
 0.980649 -0.148625  0.101129 0.0612222 0.000666667
 0.992611 -0.147215  0.116312 -0.0747062 0.000666667
 0.996144 -0.157444  0.114197 0.0122258 0.000666667
 0.999367 -0.147844  0.108483 0.0128018 0.000666667
   1.0026 -0.145936  0.105334 -0.0829743 0.000666667
 0.981634 -0.152104  0.102896 0.0329196 0.000666667
0.984762 -0.14987 0.106107 0.0133802 0.000666667
 0.978775 -0.154089  0.106077 0.0403111 0.000666667
 0.974663 -0.163097  0.119603 -0.0994432 0.000666667
0.995539 -0.15727 0.111219 0.00241325 0.000666667
 0.992618 -0.146919 0.0974948 -0.1159 0.000666667
 0.976078 -0.155838 0.0964306 0.133003 0.000666667
  0.97761 -0.149828 0.0973522 -0.0404646 0.000666667
0.986807 -0.13666 0.109947 -0.0188654 0.000666667
 0.995419 -0.154636  0.113579 -0.016854 0.000666667
 0.999858 -0.157052  0.114459 0.0143042 0.000666667
 0.973539 -0.141886  0.106098 0.135455 0.000666667
 0.968824 -0.152104  0.115442 0.0471967 0.000666667
 0.995602 -0.155243  0.111971 -0.000831008 0.000666667
 0.990596 -0.145292  0.117357 -0.120269 0.000666667
 0.998835 -0.154699  0.122863 0.0547146 0.000666667
 0.981749 -0.151172  0.101459 0.0233411 0.000666667
 0.990836 -0.138218    0.1068 -0.0797758 0.000666667
 0.993157 -0.157394  0.114758 0.00514136 0.000666667
 0.993679 -0.143336  0.115627 -0.075366 0.000666667
 0.987607 -0.158212 0.0883038 0.175856 0.000666667
0.978429 -0.16072 0.124535 0.0955875 0.000666667
 0.993908 -0.147596  0.118411 -0.0894009 0.000666667
 0.985935 -0.142218  0.103315 0.0478638 0.000666667
 0.981705 -0.160502  0.122161 0.136571 0.000666667
 0.993084 -0.143678  0.119388 -0.0982231 0.000666667
 0.992016 -0.158301  0.103048 -0.0269999 0.000666667
 1.00305 -0.14488   0.1048 -0.100586 0.000666667
 0.994771 -0.146654  0.100052 -0.0869675 0.000666667
 0.985331 -0.143839  0.115719 -0.00803703 0.000666667
 0.993336 -0.144869  0.099541 -0.0940383 0.000666667
 0.971076 -0.147972  0.119851 0.142326 0.000666667
 0.984076 -0.159282  0.116707 0.146793 0.000666667
  0.99555 -0.156756  0.117711 -0.0520886 0.000666667
  1.01364 -0.144779  0.119157 0.0519815 0.000666667
  1.00606 -0.144721   0.11405 -0.131387 0.000666667
 0.991755 -0.142419  0.115256 -0.100373 0.000666667
 0.993814 -0.172294  0.111348 -0.0384603 0.000666667
 0.984651 -0.149776  0.108876 0.0334896 0.000666667
 0.995153 -0.156139  0.116399 -0.0506446 0.000666667
  0.99936 -0.135349  0.101967 0.0711237 0.000666667
 0.992903 -0.163047  0.106398 0.0153226 0.000666667
 0.995377 -0.134585   0.11534 -0.0424943 0.000666667
 0.991237 -0.158919  0.117323 -0.0302724 0.000666667
 0.979938 -0.149783  0.105348 0.0799568 0.000666667
 0.991251 -0.149436  0.116703 -0.085452 0.000666667
 0.978754 -0.151403 0.0966819 0.160642 0.000666667
 0.972629 -0.142399 0.0964863 -0.0429599 0.000666667
 0.993481 -0.145011  0.119929 -0.065415 0.000666667
 0.975417 -0.150005  0.115249 -0.097772 0.000666667
 0.995269 -0.135198  0.109689 -0.188227 0.000666667
 0.994135 -0.156876  0.118344 -0.0678964 0.000666667
 0.990051 -0.145607  0.115301 -0.107605 0.000666667
 0.989853 -0.160603  0.119618 -0.0269403 0.000666667
 0.994366 -0.142022  0.117574 -0.0104676 0.000666667
 0.994018 -0.128462  0.120638 -0.223509 0.000666667
 0.993072 -0.142976  0.115688 -0.0980509 0.000666667
  0.99706 -0.154691   0.11309 -0.01827 0.000666667
 0.995363 -0.161591  0.104067 0.0179076 0.000666667
 0.993869 -0.155587  0.109661 -0.00597052 0.000666667
 0.994432 -0.150651  0.110787 0.00633319 0.000666667
 0.99686 -0.14468  0.13093 -0.152046 0.000666667
 0.987491 -0.145727  0.111133 0.20214 0.000666667
0.995408 -0.15824 0.114168 0.0041115 0.000666667
 0.995696 -0.145897  0.119504 -0.0544256 0.000666667
0.989266 -0.14678 0.111284 0.180044 0.000666667
 0.989058 -0.142038  0.105425 -0.0258759 0.000666667
 0.985268 -0.155283  0.106627 0.0204724 0.000666667
 0.999314 -0.135137  0.101076 0.0819817 0.000666667
 0.995851 -0.161675   0.10607 0.0028103 0.000666667
0.984166 -0.15765 0.122646 0.0373972 0.000666667
0.970976 -0.14767 0.119579 0.180693 0.000666667
 0.989302 -0.143929  0.115476 -0.0915957 0.000666667
 0.997599 -0.136233   0.11689 0.00156696 0.000666667
0.976022 -0.16372   0.1222 0.119019 0.000666667
 0.995254 -0.139535  0.108817 -0.16845 0.000666667
 0.984087 -0.147401  0.109595 -0.000644435 0.000666667
 0.998271 -0.144058  0.118967 -0.049136 0.000666667
0.989088 -0.15942 0.103331 -0.0514836 0.000666667
 0.990369 -0.143119  0.118569 -0.0624884 0.000666667
 0.970668 -0.145386  0.120249 0.135879 0.000666667
 0.978945 -0.145362  0.098998 0.0526033 0.000666667
0.984073 -0.13576 0.125067 -0.189036 0.000666667
 0.982389 -0.148024  0.108838 0.0166584 0.000666667
 0.979311 -0.149299 0.0968053 0.063269 0.000666667
 0.987892 -0.147549  0.109304 0.189026 0.000666667
  0.98669 -0.148719  0.110636 0.00106266 0.000666667
 0.972124 -0.144933  0.117505 0.177035 0.000666667
 0.985168 -0.139515   0.11186 0.0686346 0.000666667
 0.990284 -0.155396  0.102254 -0.0280131 0.000666667
 0.985456 -0.146863  0.108455 0.203995 0.000666667
 0.970365 -0.150614  0.114731 0.0265474 0.000666667
 0.989393 -0.133787  0.115392 -0.0507943 0.000666667
 0.992994 -0.150048  0.102323 -0.109754 0.000666667
 0.976813 -0.148067  0.100436 0.0313922 0.000666667
 0.996095 -0.128019  0.116338 0.0469165 0.000666667
 0.977567 -0.147725 0.0982153 0.0909664 0.000666667
 0.993402 -0.142809  0.118708 -0.0500075 0.000666667
 0.979181 -0.144094  0.111816 0.19348 0.000666667
 0.996395 -0.155406  0.108944 -0.0288651 0.000666667
  1.00399 -0.145426   0.10809 -0.0960301 0.000666667
 0.997863 -0.136223  0.117652 -0.0181004 0.000666667
 0.993591 -0.161727  0.109812 -0.00460594 0.000666667
  1.00379 -0.158908  0.110003 -0.119175 0.000666667
 0.985502 -0.146656   0.11021 0.0311822 0.000666667
 0.979692 -0.150641   0.10228 0.0163309 0.000666667
0.990659 -0.14333 0.114026 -0.102336 0.000666667
  0.99288 -0.142827  0.116746 0.0348508 0.000666667
 0.987179 -0.159343  0.118235 0.122866 0.000666667
 0.997238 -0.148584  0.109574 -0.00229106 0.000666667
 0.992805 -0.145441  0.120912 -0.0885811 0.000666667
 0.988933 -0.157983  0.109929 -0.0348598 0.000666667
 0.984465 -0.151332  0.103452 0.0157694 0.000666667
 0.999326 -0.134718  0.116446 -0.0424441 0.000666667
 0.998476 -0.155397  0.123563 0.0535452 0.000666667
  1.00106 -0.131972  0.107549 -0.0682634 0.000666667
 0.991465 -0.142831  0.115505 -0.0882012 0.000666667
 0.983069 -0.149696  0.109153 -0.00596455 0.000666667
 0.992503 -0.162832  0.110077 0.00700553 0.000666667
  1.00224 -0.141995  0.107014 -0.0883172 0.000666667
  0.97884 -0.148799 0.0982202 0.0689833 0.000666667
 0.979064 -0.150339   0.09764 0.0178078 0.000666667
 0.989466 -0.144964  0.101907 0.0671506 0.000666667
0.997103 -0.13307 0.115168 -0.0371543 0.000666667
 0.983263 -0.135542  0.116685 0.0550508 0.000666667
 1.00277 -0.15631 0.110191 -0.125909 0.000666667
 0.990523 -0.155763   0.12406 0.0285171 0.000666667
 0.997399 -0.156032 0.0975059 0.110505 0.000666667
 0.978234  -0.14942 0.0974615 0.0651805 0.000666667
0.993305  -0.1441 0.113576 0.0240488 0.000666667
0.980037 -0.14836 0.111396 -0.00114295 0.000666667
 0.974808 -0.148477 0.0964692 -0.0391667 0.000666667
 0.993307 -0.162404  0.106217 0.00431385 0.000666667
0.996376 -0.15588  0.11009 -0.00992574 0.000666667
  0.97467 -0.158972  0.115949 0.118577 0.000666667
 0.996555 -0.158598  0.118546 -0.0583227 0.000666667
 0.991014 -0.147515  0.099027 -0.112192 0.000666667
 0.991359 -0.147799  0.103036 -0.101562 0.000666667
 0.989803 -0.157209  0.127491 0.0174726 0.000666667
 0.998123 -0.145746  0.117983 -0.065473 0.000666667
 0.998489 -0.139538  0.116144 0.0305914 0.000666667
  1.00767 -0.137592  0.109742 -0.00639837 0.000666667
 0.997348 -0.145817  0.129746 -0.163829 0.000666667
 0.992129 -0.146378  0.120333 -0.0340607 0.000666667
 0.995625 -0.154845  0.110151 -0.00999866 0.000666667
 0.988499 -0.137052  0.114817 -0.0496006 0.000666667
 0.976557 -0.150503  0.099249 -0.0437708 0.000666667
 0.988965 -0.153766  0.104119 -0.0359625 0.000666667
   1.0055 -0.144935  0.113803 -0.105792 0.000666667
 0.991997 -0.156931  0.113284 -0.0447735 0.000666667
 0.984447 -0.143976  0.109815 0.112787 0.000666667
  1.00534 -0.144345  0.105198 -0.0760576 0.000666667
  1.00684 -0.146263   0.10839 -0.132934 0.000666667
 0.974014 -0.154414  0.106297 0.0386271 0.000666667
 0.975141 -0.151726  0.107206 0.0273933 0.000666667
 0.987719 -0.150814  0.104106 0.0188839 0.000666667
 0.994909 -0.139482  0.116673 -0.032867 0.000666667
 0.996555 -0.136933  0.110219 -0.0778638 0.000666667
 0.97896 -0.15044 0.103049 0.0397321 0.000666667
   0.9991 -0.134933   0.11599 -0.015685 0.000666667
 0.976749 -0.148149  0.100135 -0.0410686 0.000666667
 0.996448 -0.154849  0.110277 -0.0301283 0.000666667
  0.98741 -0.154454  0.107558 0.0404734 0.000666667
 0.994322 -0.154893  0.114178 -0.061998 0.000666667
 0.975919 -0.149451 0.0961234 -0.059983 0.000666667
 0.992385 -0.142666  0.117048 -0.0854527 0.000666667
 0.977709 -0.153287  0.104304 0.00314293 0.000666667
0.993609 -0.14474 0.120676 -0.101708 0.000666667
 0.985193 -0.147939  0.109265 0.0196647 0.000666667
0.986935 -0.15732 0.108085 0.0292377 0.000666667
 0.987531 -0.146203  0.111321 -0.00188195 0.000666667
 0.979124 -0.146862  0.108966 -0.00804293 0.000666667
 0.986448 -0.151271  0.103583 0.020104 0.000666667
 0.986098 -0.140082  0.114358 0.00394754 0.000666667
 0.967582 -0.150174  0.114206 0.0187871 0.000666667
 0.992671 -0.135605  0.108091 -0.165158 0.000666667
 0.976505 -0.151173  0.102871 0.0308819 0.000666667
 0.979146 -0.157141  0.113612 -0.225448 0.000666667
  1.00797 -0.144406  0.112161 -0.13274 0.000666667
0.989611 -0.14745 0.108282 0.188328 0.000666667
 0.994917 -0.156642   0.11509 -0.0436177 0.000666667
 0.982925 -0.154615  0.105259 0.02471 0.000666667
 0.989692 -0.156968  0.102707 -0.0209572 0.000666667
 0.989867 -0.157717  0.102903 -0.0270523 0.000666667
 0.981448 -0.156622  0.115407 0.133204 0.000666667
 0.989972 -0.156428  0.101855 -0.039458 0.000666667
0.974142 -0.14646 0.119833 -0.0486491 0.000666667
 0.993785 -0.143322  0.114273 -0.0739665 0.000666667
 0.992741 -0.143172  0.117594 -0.0713292 0.000666667
 0.996827 -0.136265  0.109203 -0.163031 0.000666667
 0.983671 -0.147254  0.110185 0.00172417 0.000666667
 0.986661 -0.155391  0.101917 -0.00729821 0.000666667
 0.985001 -0.158843  0.115816 0.135732 0.000666667
0.997928 -0.13446 0.116118 -0.022852 0.000666667
  1.00021 -0.156415  0.113062 0.000824951 0.000666667
 0.987222 -0.141511  0.114066 0.116387 0.000666667
  1.00014 -0.130911  0.106219 -0.0691446 0.000666667
0.997308   -0.155 0.122203 0.0461261 0.000666667
 0.993099 -0.153866  0.103102 -0.0369954 0.000666667
  1.00768 -0.149183  0.121862 -0.0689974 0.000666667
0.994957 -0.1553 0.11106 -0.022325 0.000666667
0.992769  -0.1464 0.118174 -0.0591708 0.000666667
 0.976289 -0.147032  0.121628 -0.0185398 0.000666667
 0.985032 -0.160016   0.11776 0.143614 0.000666667
 0.998751 -0.134923  0.101905 0.0858132 0.000666667
0.990325  -0.1384 0.115818 -0.0598106 0.000666667
 0.978513 -0.156667 0.0951273 0.143052 0.000666667
 0.978491  -0.14685 0.0984572 0.0703889 0.000666667
0.980361 -0.15958 0.123655 0.114146 0.000666667
 0.974353 -0.152225  0.108287 0.0191773 0.000666667
 0.980344 -0.152498  0.103048 -0.00443857 0.000666667
 0.991132 -0.142159  0.114728 -0.090939 0.000666667
 0.983672 -0.151899  0.132387 0.12597 0.000666667
 0.988085 -0.144715  0.101503 0.0624915 0.000666667
 0.989193 -0.143465  0.115592 -0.0894195 0.000666667
  0.99275 -0.154351  0.112852 -0.0263361 0.000666667
 0.997579 -0.152717   0.12655 -0.0411402 0.000666667
 0.994098 -0.156572  0.101245 -0.0387032 0.000666667
 0.994654 -0.155323  0.114229 -0.0426495 0.000666667
 0.993239 -0.157243   0.11796 -0.0662254 0.000666667
 0.979507 -0.149351  0.104603 0.059246 0.000666667
  1.00104 -0.147512  0.108175 -0.0832098 0.000666667
0.985841 -0.14747 0.111866 0.0223332 0.000666667
 0.997136 -0.147399  0.108337 0.00823722 0.000666667
 0.997549 -0.151495   0.13565 -0.0445718 0.000666667
  1.00153 -0.145528  0.103568 -0.102046 0.000666667
0.982174  -0.1481 0.110674 0.122601 0.000666667
0.984275 -0.15039 0.111276 0.0228154 0.000666667
 0.983013 -0.156429   0.11441 -0.238337 0.000666667
 0.979256 -0.154096  0.105328 7.02979e-05 0.000666667
 0.982788 -0.156419  0.112912 -0.227262 0.000666667
 0.991429 -0.144208  0.115324 -0.102013 0.000666667
 0.989295 -0.140082  0.118496 -0.116502 0.000666667
0.980836 -0.14742 0.113059 -0.0215188 0.000666667
 0.980863 -0.149185   0.11049 0.15475 0.000666667
 0.991901 -0.156296  0.114912 -0.0487096 0.000666667
 0.981252 -0.144927  0.111903 0.13268 0.000666667
0.986964  -0.1413 0.107554 -0.0366179 0.000666667
 0.988505 -0.140323  0.124047 -0.145249 0.000666667
 0.972669 -0.153293  0.108118 -0.111702 0.000666667
  0.98045 -0.151359  0.103527 0.0357744 0.000666667
 0.992994 -0.147593  0.117105 -0.0586411 0.000666667
0.996679 -0.14703 0.126306 -0.131066 0.000666667
 0.993845 -0.162441  0.110398 -0.0103114 0.000666667
  1.01275 -0.146344   0.11991 0.0510853 0.000666667
 0.978262 -0.146381  0.098177 0.0899724 0.000666667
 0.998658 -0.135737  0.115073 -0.00859641 0.000666667
 0.98409  -0.1472 0.104005 0.079811 0.000666667
 0.990744 -0.137611 0.0932127 -0.106558 0.000666667
0.987194  -0.1512 0.104239 0.0173658 0.000666667
  1.00718 -0.150131  0.125235 -0.0805974 0.000666667
 0.992818 -0.143574  0.115881 -0.105575 0.000666667
 0.994556 -0.144007  0.117318 -0.0423713 0.000666667
 0.993585 -0.153649  0.112442 -0.0214289 0.000666667
 0.976669 -0.147045 0.0993797 0.0427234 0.000666667
 0.990377 -0.143084  0.115309 -0.0994377 0.000666667
 0.993217 -0.155274  0.115337 -0.0477551 0.000666667
 0.990446 -0.146093  0.115899 -0.117296 0.000666667
0.983641 -0.14269  0.12144 -0.0101894 0.000666667
 0.984149 -0.159486   0.11959 0.0018179 0.000666667
 0.988528 -0.143238  0.102122 0.0882181 0.000666667
 0.985238 -0.149682  0.112556 0.0062209 0.000666667
 0.989821 -0.155916   0.10197 -0.0287656 0.000666667
 0.993655 -0.154334  0.103469 -0.0401556 0.000666667
 0.990281 -0.156998   0.10448 -0.0471888 0.000666667
 0.998643 -0.154586  0.122939 -0.00100929 0.000666667
 0.966239 -0.160556 0.0989204 0.115104 0.000666667
 0.986577 -0.138645  0.122193 -0.118172 0.000666667
 0.974443 -0.152917  0.107236 0.0226905 0.000666667
 0.995007 -0.156661  0.112914 -0.0574059 0.000666667
 0.986294 -0.154991  0.106443 0.0314408 0.000666667
 0.982497 -0.144498  0.118042 0.00755106 0.000666667
 0.999865 -0.136826  0.133767 -0.0299713 0.000666667
 0.985537 -0.159188  0.116413 0.158305 0.000666667
0.971816 -0.14569 0.115117 0.15902 0.000666667
 0.994064 -0.147917  0.108284 0.0411533 0.000666667
 0.99198 -0.13794 0.114372 -0.0641679 0.000666667
 0.985514 -0.146697  0.107476 0.206685 0.000666667
 0.992041 -0.142508  0.116973 -0.113881 0.000666667
 0.991033 -0.142484   0.11621 -0.123411 0.000666667
 0.990494 -0.156364  0.101127 -0.0315216 0.000666667
 0.984832 -0.148254  0.109585 0.232773 0.000666667
0.997893 -0.13501  0.10041 -0.0203209 0.000666667
 0.987199 -0.148034  0.110551 0.0121525 0.000666667
0.987671 -0.15559 0.107239 0.0220704 0.000666667
 0.988188 -0.151912  0.104194 0.0141549 0.000666667
 0.993589 -0.163038  0.110927 0.0223717 0.000666667
0.992611 -0.15433 0.113088 -0.0119316 0.000666667
 0.997776 -0.145851  0.118467 -0.0535966 0.000666667
 0.969247 -0.151262  0.116538 0.00635546 0.000666667
  0.98089 -0.133903  0.121645 -0.127797 0.000666667
 0.992321 -0.145537   0.11533 -0.102514 0.000666667
 0.990967 -0.137724  0.117294 -0.0309032 0.000666667
 0.992876 -0.147542  0.119236 -0.0892713 0.000666667
 1.00375 -0.14668  0.10484 -0.0838102 0.000666667
0.987175 -0.14975 0.105162 0.205367 0.000666667
   0.9919 -0.156549  0.101151 -0.0263773 0.000666667
  1.00102 -0.158341  0.129602 -0.101884 0.000666667
 0.991352 -0.142214  0.115577 -0.113331 0.000666667
  0.98604 -0.140231  0.111445 0.0934069 0.000666667
 0.983503 -0.148373  0.102382 0.0476635 0.000666667
 0.991229 -0.158986  0.111058 -0.047686 0.000666667
 0.983563 -0.145672  0.118429 0.00438962 0.000666667
 0.982842 -0.145637  0.118543 -0.0241227 0.000666667
 0.977665 -0.152388 0.0949033 0.155985 0.000666667
 0.992092 -0.149278  0.117631 -0.0325538 0.000666667
 0.973222 -0.144159  0.096718 0.0642524 0.000666667
 0.977034 -0.154904 0.0967975 0.141545 0.000666667
 0.986393 -0.147667  0.109574 0.0386474 0.000666667
 0.984319 -0.154929  0.113975 -0.203943 0.000666667
0.995996 -0.15845 0.116892 -0.0782016 0.000666667
 0.995074 -0.159271  0.113151 -0.0228511 0.000666667
 0.986236 -0.145877   0.10313 0.0617817 0.000666667
 0.996259 -0.136576  0.109455 -0.156191 0.000666667
 0.987191 -0.148506  0.108472 0.211798 0.000666667
 1.00062 -0.13555 0.117838 0.032253 0.000666667
  1.00205 -0.156886  0.111316 -0.116088 0.000666667
 0.994771 -0.150971  0.108184 0.00402614 0.000666667
 0.992259 -0.161666  0.118571 -0.0302983 0.000666667
 0.971114 -0.154473  0.107624 -0.11147 0.000666667
 0.969059 -0.146858  0.117429 0.14913 0.000666667
 0.985967 -0.147254  0.111611 0.0120845 0.000666667
 0.999144 -0.146607  0.106912 0.030452 0.000666667
 0.980921 -0.151922  0.100985 0.0261749 0.000666667
  1.00109 -0.146456  0.104837 -0.10678 0.000666667
0.970201 -0.15527 0.107136 -0.117096 0.000666667
 0.988399 -0.155754  0.106055 -0.0359356 0.000666667
 0.997483 -0.143445  0.118026 -0.0446296 0.000666667
 0.988289 -0.148238  0.109196 0.197154 0.000666667
 0.997186 -0.152437  0.109496 -0.00301775 0.000666667
 0.993769 -0.144656  0.113997 0.0177159 0.000666667
 0.979827 -0.148022  0.102367 0.0771856 0.000666667
  0.97189 -0.169934 0.0960938 0.0622082 0.000666667
 0.994922 -0.143258  0.118107 -0.0544354 0.000666667
  0.99385 -0.157123  0.114641 -0.063327 0.000666667
 0.984764 -0.151436  0.104234 0.0197216 0.000666667
 0.988704 -0.147942  0.104841 0.166815 0.000666667
  1.00233 -0.148239   0.10375 -0.0855751 0.000666667
 0.993017 -0.157491  0.116575 -0.0624262 0.000666667
 0.985624 -0.148122  0.108094 0.0152392 0.000666667
 0.990994 -0.138947  0.117754 -0.0447838 0.000666667
 0.983571 -0.156836  0.120436 0.0428054 0.000666667
   1.0073 -0.139624   0.10487 -0.0272905 0.000666667
  0.97304 -0.143657  0.095738 -0.051692 0.000666667
  1.00306 -0.147294  0.106048 -0.0906139 0.000666667
 0.984963 -0.158796  0.115349 0.137261 0.000666667
 0.983905 -0.155856  0.118653 0.00802435 0.000666667
 0.987606 -0.148643  0.111466 0.0273719 0.000666667
 0.977253 -0.150807 0.0992244 -0.0419202 0.000666667
 0.993378 -0.142923  0.117802 -0.0521289 0.000666667
 0.985853 -0.155342  0.104305 0.0193445 0.000666667
 0.984683 -0.149803  0.112241 0.00503682 0.000666667
 0.996058 -0.155563  0.111363 0.002158 0.000666667
 0.987928 -0.145877  0.108806 0.210748 0.000666667
 0.991411 -0.142141  0.116175 -0.0607259 0.000666667
 0.970374 -0.156847  0.108364 -0.109646 0.000666667
 0.991186 -0.140606   0.11365 -0.0911538 0.000666667
   0.9905 -0.157412  0.117843 -0.0589858 0.000666667
 0.985185 -0.151449  0.108166 0.00819961 0.000666667
 0.975571  -0.15069 0.0999436 -0.0627711 0.000666667
 0.970922 -0.155792  0.108325 -0.104616 0.000666667
 0.986309 -0.145465  0.104467 0.0657505 0.000666667
 0.996464 -0.138672  0.111437 -0.185095 0.000666667
 0.984917 -0.139469  0.111175 0.119953 0.000666667
 0.997078 -0.152334  0.109284 -0.0127536 0.000666667
 0.990926 -0.144142  0.120447 -0.0587084 0.000666667
 0.988594 -0.157727  0.103688 -0.0327851 0.000666667
 0.989856 -0.147465  0.118415 -0.0729433 0.000666667
 0.998744 -0.152599 0.0989554 0.112394 0.000666667
 0.985363 -0.138764   0.11114 0.0924261 0.000666667
 0.996817 -0.154823  0.111754 -0.0217635 0.000666667
 0.982775 -0.144177  0.111526 0.133187 0.000666667
  1.01152 -0.143913  0.120488 0.0257928 0.000666667
  0.98747 -0.141686  0.100616 0.0997034 0.000666667
 0.984345 -0.150169  0.108573 0.0160041 0.000666667
 0.991607 -0.142959  0.115982 -0.106416 0.000666667
  0.98697 -0.161921  0.117227 0.126867 0.000666667
 0.992814 -0.160637  0.112527 0.0324164 0.000666667
 0.993723 -0.151058  0.129582 -0.00219508 0.000666667
 0.975511 -0.149146 0.0961732 -0.0465684 0.000666667
 0.990089 -0.156584  0.102621 -0.00212688 0.000666667
 0.994987 -0.148031  0.107271 -0.0202034 0.000666667
  0.99786 -0.144116  0.128294 -0.123606 0.000666667
 0.977135 -0.149485 0.0992124 0.0494933 0.000666667
 0.982399 -0.155449 0.0978078 0.127055 0.000666667
 0.994615 -0.144978  0.115631 -0.0389554 0.000666667
0.965701 -0.15898 0.101545 0.0792952 0.000666667
 0.998292 -0.134666  0.115171 -0.0379745 0.000666667
 0.978972  -0.14749 0.0996924 0.0255791 0.000666667
 0.995148 -0.149387  0.131771 -0.0446676 0.000666667
 0.997528 -0.138958  0.116926 -0.00826891 0.000666667
 0.988583 -0.149033  0.106424 0.201285 0.000666667
  0.99399 -0.147069  0.118934 -0.07059 0.000666667
 0.983501 -0.142536  0.119191 0.0127691 0.000666667
 0.968944 -0.155461  0.107548 -0.110807 0.000666667
 0.997196 -0.145465   0.11747 -0.0618222 0.000666667
 0.989667 -0.157675  0.124226 0.0409479 0.000666667
  1.00457 -0.156157  0.110278 -0.128271 0.000666667
 0.995422 -0.156737  0.113965 -0.0542909 0.000666667
 0.991833 -0.157189   0.10102 -0.0313112 0.000666667
 0.977881 -0.153112 0.0943779 0.134498 0.000666667
 0.997878 -0.124976  0.116654 -0.0504265 0.000666667
 0.996742 -0.147672  0.126915 -0.141539 0.000666667
  0.99122 -0.159224  0.101307 -0.0616494 0.000666667
0.996093 -0.15466 0.108218 -0.0232911 0.000666667
 0.994636 -0.163067  0.107614 0.028802 0.000666667
 0.979285 -0.148375  0.101207 0.051525 0.000666667
 0.991863 -0.137864  0.113346 -0.0701156 0.000666667
  1.00216 -0.142292  0.106159 -0.0805632 0.000666667
 0.986774 -0.157037  0.106352 0.0139735 0.000666667
 0.995379 -0.154291   0.12791 -0.0242925 0.000666667
 0.973361 -0.154785  0.106548 0.0329429 0.000666667
 0.984504 -0.149105  0.108542 0.00312308 0.000666667
0.977297 -0.15513 0.114798 -0.235906 0.000666667
 0.980854 -0.158072  0.113601 -0.212551 0.000666667
0.987447 -0.14832 0.106862 0.184954 0.000666667
   1.0019 -0.146945  0.107709 0.0100557 0.000666667
 0.985152 -0.157316  0.106304 0.0111445 0.000666667
  1.00739 -0.147641  0.123018 -0.0731297 0.000666667
 0.996908 -0.138452  0.114098 0.00591114 0.000666667
 0.99556  -0.1364 0.114325 -0.00725737 0.000666667
 0.994122 -0.145292   0.11804 -0.0752346 0.000666667
 0.993688 -0.146813  0.116125 -0.0505624 0.000666667
0.995035 -0.13716 0.107892 -0.16492 0.000666667
 0.992905 -0.158436  0.113961 -0.0488565 0.000666667
0.987787 -0.14776  0.10758 0.169979 0.000666667
 0.998211 -0.135118  0.116071 -0.017019 0.000666667
 0.991525 -0.155892  0.115206 -0.0484882 0.000666667
 0.996273 -0.149494  0.109245 -0.00405644 0.000666667
 0.972038 -0.171295 0.0976094 0.0666045 0.000666667
 0.99023 -0.14203 0.118422 -0.0718929 0.000666667


==> output_ims_3_3_3_1/positions.txt <==
 0.99 -0.15  0.11 0.08
 0.975 -0.135   0.12 0


==> output_ims_3_3_3_1/random_action_0.txt <==
0.0734
 0.974986 -0.167338  0.123181 -0.00554108 0.000666667
 0.949735 -0.175199 0.0975739 -0.014549 0.000666667
 0.955775 -0.167033  0.149947 0.107666 0.000666667
  1.01753 -0.147722 0.0856656 -0.0159113 0.000666667
 0.977541 -0.147415  0.105061 0.116325 0.000666667
 0.998571 -0.144462  0.170824 0.0611425 0.000666667
 0.961382 -0.153216 0.0823802 -0.0267947 0.000666667
  1.00812 -0.138214 0.0958956 -0.00865371 0.000666667
 0.995588 -0.146553 0.0722596 0.00457821 0.000666667
  0.98839 -0.149029   0.10706 0.194382 0.000666667
 0.987681 -0.151164  0.106409 0.0167846 0.000666667
 0.973914 -0.174842  0.174892 -0.0207282 0.000666667
 0.999225  -0.13751 0.0967207 -0.0206537 0.000666667
 0.972395 -0.153232 0.0973206 0.0411491 0.000666667
 0.957873 -0.187194  0.142542 -0.0347166 0.000666667
 0.977298 -0.177562  0.192948 0.00571172 0.000666667
 0.997304 -0.150848 0.0956401 0.133022 0.000666667
 0.964007 -0.177585  0.134073 0.00765653 0.000666667
0.947371 -0.17487 0.142315 0.145652 0.000666667
 0.989638 -0.137031  0.115326 -0.0642413 0.000666667
  1.02167 -0.150144   0.17619 -0.0301702 0.000666667
 0.993584 -0.156161  0.115736 -0.0700296 0.000666667
 0.968898 -0.160056  0.102707 0.100942 0.000666667
 0.977022 -0.165769  0.121796 -0.130919 0.000666667
  1.01887 -0.148936 0.0864558 -0.0280673 0.000666667
 0.969829 -0.148024 0.0563496 -0.00145317 0.000666667
 0.986506 -0.164659  0.085273 0.0236241 0.000666667
 0.985929 -0.154744 0.0648216 0.14624 0.000666667
  1.00667 -0.164698   0.14206 0.0378751 0.000666667
 0.998266 -0.154584  0.124133 0.0334256 0.000666667
 0.965735 -0.178523  0.211038 0.00237834 0.000666667
 0.960628 -0.166155  0.139284 0.0175628 0.000666667
  1.01048  -0.13755 0.0969462 -0.00901656 0.000666667
  1.01648 -0.147731 0.0849335 -0.0213167 0.000666667
 0.997489 -0.160382  0.129845 -0.127047 0.000666667
 0.997937 -0.140588 0.0698756 -0.0484466 0.000666667
  0.98855 -0.145818  0.140402 0.0758845 0.000666667
 0.952981   -0.1805 0.0710621 0.161999 0.000666667
 0.947158 -0.160322  0.104952 0.0488454 0.000666667
 0.980003 -0.175312 0.0881265 -0.0602881 0.000666667
 0.978741 -0.160369  0.107915 0.0672554 0.000666667
 0.948021 -0.186681 0.0525329 0.044446 0.000666667
  0.98259 -0.135303  0.139211 -0.0654141 0.000666667
 0.988275 -0.141155 0.0594578 -0.121386 0.000666667
 0.982579 -0.156697   0.11538 -0.249703 0.000666667
 0.977836 -0.166396  0.154134 -0.123104 0.000666667
 0.978057 -0.149199 0.0969133 -0.0315158 0.000666667
 0.955148 -0.175906 0.0835493 0.0657799 0.000666667
  1.02779 -0.152403  0.138152 0.0094403 0.000666667
 0.970294 -0.161762  0.107012 -0.00339285 0.000666667
 0.997737 -0.150006  0.139785 0.0543558 0.000666667
  1.00593 -0.145398  0.115406 -0.108037 0.000666667
  1.00928 -0.148308  0.150677 -0.244633 0.000666667
 0.980002 -0.151124 0.0875656 -0.0615278 0.000666667
 0.996913 -0.145087  0.136764 -0.130863 0.000666667
 0.998862 -0.146223  0.137845 0.0625879 0.000666667
 0.982484 -0.134617  0.140886 -0.0811252 0.000666667
 0.987495 -0.145481  0.146255 -0.00856008 0.000666667
  1.02735 -0.151845  0.139724 0.0122154 0.000666667
 0.938783 -0.186789  0.166465 -0.0752308 0.000666667
 0.961814 -0.165397  0.138981 0.0210917 0.000666667
 0.983764 -0.164002  0.109522 -0.102775 0.000666667
  1.00891 -0.144711   0.11945 0.0202554 0.000666667
  0.94825 -0.176167 0.0986111 -0.0150586 0.000666667
0.944643 -0.18015 0.147154 0.00515254 0.000666667
 0.969253 -0.170292 0.0850558 -0.160864 0.000666667
 0.995552 -0.128946 0.0922354 -0.192778 0.000666667
 0.967672 -0.161289 0.0826371 0.111967 0.000666667
 0.961512 -0.158537  0.100096 -0.0948306 0.000666667
 0.970461 -0.165415 0.0798602 0.00573307 0.000666667
 0.987496 -0.140616  0.146536 0.0393569 0.000666667
  1.01688 -0.152242 0.0947159 0.0243929 0.000666667
 0.972996 -0.178358  0.118653 -0.197473 0.000666667
 0.981803 -0.150193   0.16761 -0.103115 0.000666667
  0.96643 -0.159701  0.119871 -0.0396125 0.000666667
  0.99908 -0.156004  0.157307 -0.0310514 0.000666667
 0.980399 -0.150481  0.167568 -0.108774 0.000666667
  1.01262 -0.145278 0.0864884 0.167361 0.000666667
 0.988618 -0.151773  0.154808 0.030364 0.000666667
 0.968388 -0.169638  0.087203 -0.1404 0.000666667
 0.980277 -0.148404  0.137028 0.00872994 0.000666667
 0.977301 -0.160462  0.122713 0.101985 0.000666667
 0.988047 -0.158003  0.133973 0.0723699 0.000666667
 0.934972 -0.190536  0.118448 -0.0101635 0.000666667
0.935391 -0.22204 0.143444 -0.0363038 0.000666667
0.973308 -0.16301 0.157979 -0.0982544 0.000666667
  1.00538  -0.13374 0.0859287 -0.00538722 0.000666667
0.987212 -0.15132 0.161813 -0.0571359 0.000666667
 0.986306 -0.167378 0.0897219 0.0344568 0.000666667
 0.972783 -0.158559   0.10773 -0.0879215 0.000666667
 0.979838 -0.147565  0.154045 0.142452 0.000666667
 0.972933 -0.156723  0.109222 -0.0790417 0.000666667
  0.96693 -0.162087  0.118618 -0.0310416 0.000666667
  1.01536 -0.137677 0.0873236 -0.0945396 0.000666667
 0.990847 -0.148502 0.0633222 -0.0307243 0.000666667
  1.02245 -0.156256 0.0888256 0.0244068 0.000666667
 0.986618 -0.155771 0.0916469 0.187224 0.000666667
 0.985795 -0.157976  0.149739 0.0169687 0.000666667
 0.976474 -0.163817  0.120898 -0.126851 0.000666667
 0.986044 -0.161386  0.149925 -0.136979 0.000666667
  1.00726 -0.136751 0.0957029 0.00984215 0.000666667
 0.997807 -0.154362  0.122298 0.0238395 0.000666667
 0.97454 -0.16425 0.122734 -0.123501 0.000666667
 0.971835 -0.176031  0.139734 0.170261 0.000666667
 0.973379 -0.174978  0.173199 -0.0249572 0.000666667
  1.00709 -0.140488  0.130165 0.142663 0.000666667
  1.00872 -0.144321  0.134649 -0.204062 0.000666667
 0.986029 -0.145094  0.102478 0.0613975 0.000666667
 0.956566 -0.162154  0.157311 0.0448104 0.000666667
  0.96874 -0.174832  0.086836 -0.0272089 0.000666667
  0.99338 -0.144208  0.147567 0.147365 0.000666667
 0.997919 -0.147538  0.218119 0.13421 0.000666667
 0.986327 -0.148247  0.143331 0.0028343 0.000666667
  1.00901 -0.144588  0.162473 0.0352113 0.000666667
 0.997448 -0.141649 0.0698114 -0.042554 0.000666667
  0.94112 -0.173617  0.127011 -0.0177113 0.000666667
 0.945681 -0.201133  0.111601 -0.103123 0.000666667
0.985431 -0.14392 0.118254 -0.0132262 0.000666667
 0.972097 -0.163998 0.0811304 -0.0109552 0.000666667
 0.996669 -0.143355 0.0718103 -0.0487464 0.000666667
 0.995674 -0.148248  0.154348 -0.106815 0.000666667
  1.00742 -0.142271  0.099488 -0.01007 0.000666667
 0.983097 -0.133569  0.115086 0.0595481 0.000666667
 0.989211 -0.144891  0.145855 -0.0114839 0.000666667
 0.967547 -0.150197  0.126345 0.110627 0.000666667
 0.968759 -0.168259  0.102088 0.0616929 0.000666667
  0.93855 -0.187393  0.164118 -0.0817492 0.000666667
0.991403 -0.14847 0.158677 0.00671955 0.000666667
 0.988204 -0.146851  0.146819 -0.00692894 0.000666667
  1.00357 -0.144865  0.115017 -0.0890427 0.000666667
 0.988136 -0.141698 0.0590838 -0.120452 0.000666667
  1.01292 -0.146621  0.131877 0.0761595 0.000666667
 0.993341 -0.147914  0.116677 -0.0696198 0.000666667
 0.942607 -0.203656  0.184053 -0.0818198 0.000666667
 0.959628 -0.175164 0.0618094 0.123818 0.000666667
    1.009 -0.142533  0.152944 0.0570811 0.000666667
 0.985668 -0.156564 0.0923949 0.191701 0.000666667
  0.9805 -0.14998 0.168738 -0.115475 0.000666667
 0.967546 -0.165433 0.0758879 -0.13506 0.000666667
 0.977431 -0.175568  0.192278 -0.0145561 0.000666667
 0.955255 -0.173379 0.0848714 0.0841003 0.000666667
 0.989916 -0.143086  0.142012 0.0388491 0.000666667
  1.01236 -0.151261  0.141103 -0.160122 0.000666667
 0.969942 -0.168028  0.100264 0.0569019 0.000666667
 0.968321 -0.171619   0.07303 0.0774787 0.000666667
  0.96287 -0.172684 0.0596274 -0.106776 0.000666667
 0.945091 -0.178536  0.147582 0.0316226 0.000666667
  0.99189  -0.13206 0.0406256 0.0123445 0.000666667
 0.966934 -0.161933 0.0968695 0.0785138 0.000666667
  0.98077 -0.145725  0.109301 0.0160284 0.000666667
 0.956297 -0.172534 0.0952532 -0.0193457 0.000666667
  1.00663 -0.146239  0.164953 0.0121425 0.000666667
 0.991208 -0.143179   0.14464 0.0274335 0.000666667
 0.988817 -0.149445  0.145221 0.00504677 0.000666667
   1.0171 -0.147536  0.173647 0.016695 0.000666667
 0.985869 -0.158153  0.116863 0.15966 0.000666667
  0.97874 -0.185496  0.139521 0.0371217 0.000666667
 0.983288 -0.144422  0.156148 0.0567799 0.000666667
 0.967003 -0.176266  0.213615 -0.00521543 0.000666667
0.997837 -0.15712 0.130546 -0.129081 0.000666667
 0.955474  -0.17522 0.0853748 0.0603924 0.000666667
 0.958921 -0.166024  0.142518 0.0150057 0.000666667
 0.979106 -0.149081   0.15535 0.152294 0.000666667
 0.976373 -0.172365   0.12448 0.0910923 0.000666667
 0.957115 -0.172871  0.101704 0.0078163 0.000666667
 0.933337 -0.172406  0.134733 -0.1115 0.000666667
 0.993838 -0.143062 0.0828446 0.171948 0.000666667
 0.965116 -0.160821 0.0953288 0.0882849 0.000666667
 0.974712 -0.177546  0.157476 0.127183 0.000666667
 0.985373 -0.150412  0.130822 -0.103493 0.000666667
 0.973352 -0.146025  0.142564 -0.123227 0.000666667
  1.00031 -0.156185   0.12335 0.0495629 0.000666667
  1.00017 -0.151133   0.10882 0.0114447 0.000666667
 0.985557 -0.151155  0.104612 0.0373447 0.000666667
 0.984196 -0.152501  0.106973 0.018284 0.000666667
  1.00888 -0.147054  0.163638 0.0479443 0.000666667
 0.969632 -0.171927  0.177875 -0.183573 0.000666667
 0.993949 -0.145206  0.128926 -0.212269 0.000666667
  1.02249 -0.145557 0.0829875 -0.0265232 0.000666667
 0.965461 -0.156588  0.136877 -0.0313576 0.000666667
 0.978274 -0.169178 0.0927328 -0.0635829 0.000666667
  1.00586 -0.137592  0.113208 0.0994535 0.000666667
 0.998446 -0.156285  0.158216 -0.0266609 0.000666667
 0.985454 -0.140272 0.0527407 0.0021487 0.000666667
 0.996521 -0.148468  0.129634 -0.0157265 0.000666667
 0.971026 -0.179917 0.0963527 -0.0372767 0.000666667
  1.00818 -0.148228  0.151245 -0.235771 0.000666667
 0.984932 -0.153948   0.10533 0.0148137 0.000666667
 0.987897 -0.151672  0.160154 -0.0504941 0.000666667
 0.999377 -0.145323  0.172426 0.0485075 0.000666667
 0.984214 -0.166082  0.125116 -0.0137069 0.000666667
  1.00491 -0.145256  0.113134 -0.122431 0.000666667
  1.00675 -0.148977   0.14893 -0.237408 0.000666667
 0.975053 -0.169116  0.123291 -0.0196478 0.000666667
 0.945415 -0.172879  0.129825 -0.0252617 0.000666667
 0.976793 -0.147441  0.182583 0.0643681 0.000666667
 0.988441 -0.145671  0.108175 0.207631 0.000666667
 0.931255 -0.190828  0.117488 -0.012532 0.000666667
 0.945217 -0.181216   0.14745 0.0213389 0.000666667
  0.97264 -0.133642   0.12503 -0.0779408 0.000666667
    1.004 -0.144319  0.115156 -0.100267 0.000666667
 0.937107 -0.164768 0.0783934 -0.0158586 0.000666667
 0.982383 -0.168389 0.0809691 -0.00220412 0.000666667
 0.987576 -0.162177  0.141006 0.168486 0.000666667
 0.982856 -0.145521  0.081998 -0.0782357 0.000666667
  1.01594 -0.152434 0.0923435 0.00625946 0.000666667
 0.956078 -0.178815  0.134975 0.0447985 0.000666667
0.970322 -0.16906 0.100829 0.0622548 0.000666667
 0.996534 -0.153063  0.109867 -0.00274629 0.000666667
   1.0264 -0.151102   0.13863 0.0319244 0.000666667
 0.966173 -0.168355  0.119051 -0.0970714 0.000666667
 0.942861 -0.166723 0.0935093 -0.0280412 0.000666667
 0.993878 -0.150119 0.0657322 -0.142777 0.000666667
 0.982305 -0.153223 0.0485997 -0.0638714 0.000666667
0.958285 -0.17339   0.1018 0.0324362 0.000666667
 0.976168 -0.152591  0.116578 -0.127326 0.000666667
 0.977074 -0.151187  0.103431 0.0176898 0.000666667
 0.984974 -0.147435  0.157679 0.0770134 0.000666667
 0.994189 -0.149823  0.171897 -0.0258073 0.000666667
  1.02819 -0.152203  0.110766 -0.137142 0.000666667
 0.988546 -0.137632 0.0487725 -0.0295366 0.000666667
  1.03112 -0.158814 0.0803263 0.182301 0.000666667
0.957343 -0.16597 0.152245 0.119097 0.000666667
 0.985747 -0.148501  0.107429 0.00502162 0.000666667
 0.959424 -0.169713  0.101636 -0.060497 0.000666667
   0.9689 -0.146129  0.116487 0.14044 0.000666667
 0.969531 -0.152157  0.114437 -0.119362 0.000666667
 0.938485 -0.187757  0.164924 -0.0662212 0.000666667
  1.02235 -0.155196 0.0929938 -0.118037 0.000666667
  0.98386 -0.157802  0.121269 0.011238 0.000666667
 0.954012 -0.172848 0.0749681 0.0738064 0.000666667
 0.999189 -0.152162  0.108117 0.022545 0.000666667
 0.973394 -0.157161  0.117625 0.141214 0.000666667
 0.946408 -0.161663  0.126922 -0.0829111 0.000666667
 0.966213 -0.167259 0.0737056 -0.15919 0.000666667
 0.940446 -0.190749    0.1189 -0.0241989 0.000666667
 0.980371 -0.150776   0.16747 -0.107147 0.000666667
  0.98083 -0.150726  0.166866 -0.125494 0.000666667
0.971843 -0.14319 0.141412 0.0675407 0.000666667
 0.994087 -0.143617 0.0816445 0.175763 0.000666667
  1.02014 -0.150811   0.17698 -0.0257944 0.000666667
 0.963012 -0.166804  0.179477 0.0966885 0.000666667
 0.959215 -0.173542  0.132363 0.00630395 0.000666667
 0.940371 -0.175927  0.126795 -0.00840861 0.000666667
 0.996385 -0.163527  0.179647 0.122312 0.000666667
 0.990441 -0.145631 0.0988943 -0.0857901 0.000666667
0.976632 -0.16473 0.088496 -0.12315 0.000666667
  0.97155 -0.165206  0.175977 -0.0285903 0.000666667
 0.971367 -0.155619  0.109243 -0.102429 0.000666667
 0.982879 -0.145036 0.0830363 -0.0578352 0.000666667
 0.980861 -0.144387  0.128373 -0.0596962 0.000666667
 0.934275 -0.188187  0.117508 -0.00942061 0.000666667
 0.981152  -0.16762 0.0766908 0.0648275 0.000666667
 0.974518 -0.151827  0.118669 -0.0506447 0.000666667
 0.989113 -0.163723  0.139777 0.14835 0.000666667
 0.987745 -0.151794  0.154134 0.044646 0.000666667
   1.0209 -0.149611  0.176245 -0.0402835 0.000666667
 0.942891 -0.188269 0.0683735 -0.0425382 0.000666667
 0.954129 -0.170455  0.125915 -0.00498715 0.000666667
 0.988907 -0.137577  0.107573 -0.0213788 0.000666667
 0.948382 -0.174499  0.142684 0.13268 0.000666667
 0.950788 -0.168281  0.157783 -0.0481678 0.000666667
 0.940393 -0.172519  0.127245 -0.00185405 0.000666667
  1.02216 -0.145412  0.082536 -0.0368879 0.000666667
 0.968329  -0.17102 0.0867094 -0.153563 0.000666667
 0.986468 -0.160017  0.149259 0.00481171 0.000666667
 0.968099 -0.178663  0.142879 -0.024168 0.000666667
0.987715 -0.15677 0.133796 0.080831 0.000666667
 1.02558 -0.15575 0.142342 0.00513932 0.000666667
 0.993363 -0.143721  0.128244 -0.202333 0.000666667
 0.987901 -0.151928  0.154821 0.0316328 0.000666667
  1.00509 -0.139468  0.110888 0.0932306 0.000666667
 0.996746 -0.152714 0.0956244 0.128707 0.000666667
 0.958149 -0.164747  0.143418 -0.00957569 0.000666667
 0.975965 -0.157209  0.108157 -0.0875633 0.000666667
 0.998205 -0.143684   0.13603 -0.126565 0.000666667
 0.991222 -0.146053  0.172028 0.187145 0.000666667
 0.984443 -0.155978 0.0642667 0.140039 0.000666667
 0.985012 -0.159336  0.120079 0.00334062 0.000666667
 0.975437 -0.150354  0.125986 0.00780346 0.000666667
0.963518 -0.16911 0.179158 0.082899 0.000666667
 0.980448 -0.140551   0.10594 -0.146779 0.000666667
 0.952977 -0.170258  0.126012 -0.0333817 0.000666667
 0.963757 -0.160495  0.087159 0.0199932 0.000666667
 0.973843 -0.179294  0.157582 0.117012 0.000666667
 0.976264 -0.168009  0.124568 -0.0250855 0.000666667
 0.965636 -0.174448 0.0836815 -0.11617 0.000666667
 0.949211 -0.167013 0.0662931 0.10316 0.000666667
  0.94264 -0.185971 0.0690497 -0.0088522 0.000666667
 0.974556 -0.151274 0.0973175 0.0181397 0.000666667
  0.97165 -0.163535  0.125752 0.0237479 0.000666667
 0.981072 -0.172159  0.146039 0.0655393 0.000666667
 0.987283 -0.161156  0.150349 0.0215917 0.000666667
0.983413 -0.15313 0.128826 -0.0922807 0.000666667
 0.976855 -0.168413  0.145114 0.00312832 0.000666667
0.968322 -0.17121 0.115991 0.0787987 0.000666667
  0.95278 -0.168023  0.157821 -0.0382108 0.000666667
 0.966626 -0.179079     0.145 0.0768545 0.000666667
 0.933528 -0.189989   0.11956 -0.00713981 0.000666667
 0.983548 -0.151217  0.145033 0.0679351 0.000666667
 0.970736 -0.165231 0.0791946 0.00282249 0.000666667
0.979468 -0.17034 0.145102 0.263839 0.000666667
  1.00573 -0.144115  0.114471 -0.112987 0.000666667
 0.990228 -0.131274 0.0426639 0.0109023 0.000666667
 0.947857 -0.189276 0.0839636 0.0574844 0.000666667
0.993618 -0.15611 0.161485 -0.136552 0.000666667
 0.965627 -0.168824  0.118779 -0.0816238 0.000666667
0.987867 -0.14478 0.139173 0.0598103 0.000666667
 0.959078 -0.172954 0.0936885 -0.027167 0.000666667
  1.00338 -0.157275  0.110154 -0.101572 0.000666667
 0.948141 -0.197163 0.0395559 -0.0838175 0.000666667
 0.972423 -0.156727  0.111106 -0.115457 0.000666667
 0.979853 -0.178116 0.0695318 0.138624 0.000666667
  1.03063 -0.153887  0.184679 0.119468 0.000666667
 0.974554 -0.177538  0.152675 0.137797 0.000666667
 0.959453 -0.176886 0.0640758 0.122935 0.000666667
  1.00434 -0.138561  0.150656 -0.149125 0.000666667
 0.960145 -0.160782  0.050706 -0.020056 0.000666667
 0.975772 -0.154255  0.117367 -0.111034 0.000666667
 0.972103 -0.145639  0.118804 0.147856 0.000666667
   1.0028 -0.156106 0.0997636 0.00159169 0.000666667
 0.976486 -0.151695 0.0865531 0.0921218 0.000666667
 0.957186 -0.180427  0.116634 -0.285911 0.000666667
 0.949004 -0.165196 0.0923491 0.154499 0.000666667
0.986201 -0.16214 0.137837 -0.219773 0.000666667
 0.952027 -0.160385  0.121229 0.132907 0.000666667
 0.979839  -0.15475 0.0975288 0.14474 0.000666667
 0.981299 -0.157223  0.115452 -0.220179 0.000666667
  1.01642 -0.153297 0.0948943 0.00522409 0.000666667
 0.988223 -0.159275  0.150787 -0.117783 0.000666667
 0.991412 -0.148015  0.156652 0.014278 0.000666667
0.953341 -0.17151 0.124527 -0.0294583 0.000666667
 0.966635 -0.167354 0.0757879 -0.161888 0.000666667
 0.974474 -0.146452  0.123682 0.0604843 0.000666667
 0.949003 -0.176825 0.0979406 -0.0189439 0.000666667
 0.950489 -0.170084 0.0943651 -0.0539884 0.000666667
  1.01579 -0.146953 0.0866559 -0.0293707 0.000666667
 0.960956 -0.166599  0.166693 -0.0400476 0.000666667
    1.009 -0.145679  0.162686 0.0355962 0.000666667
 0.977466 -0.180659  0.106729 0.0622918 0.000666667
 0.991258 -0.166514  0.136169 -0.110635 0.000666667
  0.97717 -0.169721  0.091555 -0.0529269 0.000666667
 0.978169 -0.148973  0.127263 -0.0032285 0.000666667
  1.03305 -0.152732  0.146482 -0.0549488 0.000666667
 0.952008 -0.163995  0.109014 0.0292657 0.000666667
 0.960082 -0.180488 0.0934847 0.00734438 0.000666667
 0.984176 -0.147105  0.129106 0.132261 0.000666667
 0.982004 -0.152417  0.104594 0.0283996 0.000666667
 0.996067 -0.149023  0.128388 -0.0162138 0.000666667
 0.955766 -0.182937 0.0867176 -0.0448537 0.000666667
 0.997298 -0.139214  0.108995 -0.154662 0.000666667
 0.978296 -0.168583  0.153152 -0.154727 0.000666667
  1.02174 -0.150544  0.177894 -0.0510439 0.000666667
 0.994198 -0.144558  0.136161 -0.0997551 0.000666667
 0.967587 -0.151055 0.0825555 0.16637 0.000666667
 0.988784 -0.146608  0.139651 0.0653903 0.000666667
 0.947599 -0.167474  0.155904 0.0318717 0.000666667
  1.00769 -0.139366 0.0963354 0.0217185 0.000666667
 0.993282 -0.149341  0.076212 -0.0856141 0.000666667
 0.999915 -0.142801 0.0674173 -0.0535102 0.000666667
 0.948011 -0.168127 0.0640229 0.124324 0.000666667
 0.980465 -0.158661  0.109804 0.0621605 0.000666667
 0.994855 -0.139333  0.164419 0.15195 0.000666667
 0.972485 -0.143365 0.0776753 -0.0159132 0.000666667
 0.984066 -0.162578  0.109517 -0.0771392 0.000666667
 0.978947 -0.143465  0.122111 0.0482081 0.000666667
  1.02108 -0.155321  0.147122 -0.032089 0.000666667
 0.972336 -0.164245 0.0791129 -0.00462286 0.000666667
 1.00162 -0.14563 0.140755 0.0440353 0.000666667
  0.96319 -0.166809 0.0935346 0.0349296 0.000666667
 0.986293 -0.144975  0.105425 0.0628322 0.000666667
 0.969267 -0.148915 0.0986637 0.161518 0.000666667
 0.973034 -0.145919   0.14865 0.0699622 0.000666667
 0.978287 -0.167315  0.153225 -0.135099 0.000666667
 0.987389 -0.146641  0.139052 0.0379601 0.000666667
 0.974826 -0.156639  0.118727 0.127245 0.000666667
   1.0273 -0.159331  0.114721 -0.0922377 0.000666667
 0.978963 -0.155936 0.0968416 0.151079 0.000666667
 0.968053 -0.171206  0.176248 -0.174103 0.000666667
  0.97284 -0.176121  0.153923 0.174866 0.000666667
 0.984253 -0.148769  0.109674 0.0236911 0.000666667
 0.994463 -0.139523  0.162438 0.152441 0.000666667
 0.996279 -0.145222 0.0718883 0.00276682 0.000666667
 0.978212 -0.164533   0.12279 0.133683 0.000666667
 0.985712 -0.160306  0.150236 0.0154372 0.000666667
  1.00648 -0.150179  0.123036 -0.095176 0.000666667
 0.955029 -0.183938 0.0885255 -0.0328228 0.000666667
 0.976643 -0.149949  0.087399 0.0769188 0.000666667
 0.962936 -0.178717   0.11072 0.0811028 0.000666667
 0.979587 -0.150463  0.196032 -0.0855142 0.000666667
  1.01619  -0.15192 0.0942055 0.00100104 0.000666667
  0.96941 -0.174551  0.087579 -0.0341341 0.000666667
  1.00671 -0.141075  0.128191 0.123401 0.000666667
 0.993826 -0.152731 0.0951512 0.143749 0.000666667
0.980183 -0.15041 0.147941 0.0566431 0.000666667
 0.985502 -0.148852  0.108641 0.0153091 0.000666667
 0.956923 -0.159324 0.0783996 0.132751 0.000666667
 0.999159 -0.154514  0.156237 -0.0228168 0.000666667
  1.00753 -0.144356  0.137454 -0.187495 0.000666667
 0.945079 -0.178849  0.146775 0.0416667 0.000666667
  1.00335 -0.139034  0.150838 -0.143504 0.000666667
 0.949804 -0.167031  0.157942 0.0224208 0.000666667
 0.990828 -0.153119  0.156265 0.0288147 0.000666667
 0.981412 -0.144057  0.130368 -0.0708832 0.000666667
 1.01308 -0.15924 0.143269 0.00537862 0.000666667
 0.971931 -0.145845  0.132629 0.109019 0.000666667
 0.999587 -0.144459  0.128353 -0.120607 0.000666667
 0.991929 -0.149157 0.0638703 -0.0458423 0.000666667
 0.966626 -0.178148  0.144615 0.070087 0.000666667
 0.962272 -0.179115  0.111248 0.0768477 0.000666667
 0.972494 -0.162625 0.0807497 -0.00529181 0.000666667
 0.995839 -0.165124 0.0971314 -0.0813965 0.000666667
  1.01869 -0.147337 0.0863815 -0.0240249 0.000666667
 0.988418 -0.145382 0.0851304 -0.0458179 0.000666667
 0.936866  -0.17318 0.0962937 -0.0663941 0.000666667
 0.964305 -0.151005  0.113603 0.0387442 0.000666667
  0.98176 -0.149914  0.089029 -0.0763935 0.000666667
 0.986737 -0.164077  0.120127 -0.0269218 0.000666667
 0.968683 -0.175071 0.0859867 -0.0325996 0.000666667
 0.932952 -0.190869  0.119518 -0.0145564 0.000666667
 0.960029 -0.184469  0.083663 -0.0488097 0.000666667
 0.993482 -0.145129  0.146556 0.141095 0.000666667
 0.954484 -0.172094 0.0750766 0.0691311 0.000666667
   0.9961 -0.146514  0.139261 -0.124248 0.000666667
 0.978157 -0.179578   0.10681 0.0639529 0.000666667
 0.936054 -0.172453  0.096294 -0.0734447 0.000666667
  1.01303 -0.151653  0.141423 -0.182682 0.000666667
 0.959899 -0.169479  0.141781 0.00935865 0.000666667
 0.997588 -0.141674  0.150741 0.0626494 0.000666667
 0.962216 -0.168048 0.0938551 0.0266399 0.000666667
  0.98781 -0.139632  0.122435 -0.117933 0.000666667
 0.978472 -0.125955  0.177988 0.137805 0.000666667
  1.01278 -0.145286  0.132141 0.0990023 0.000666667
 0.966758 -0.159721 0.0839022 0.114045 0.000666667
 0.996935 -0.143278  0.127755 -0.128572 0.000666667
 0.934592 -0.178995 0.0860177 0.140798 0.000666667
 0.961991 -0.149795 0.0954282 -0.0813385 0.000666667
  0.99761 -0.147726  0.106664 -0.0157234 0.000666667
 0.995338 -0.145045  0.136824 -0.121178 0.000666667
 0.998723 -0.142582  0.172182 0.0473933 0.000666667
 0.976946 -0.150685 0.0872316 0.0689927 0.000666667
 0.976394 -0.154264   0.11696 -0.105817 0.000666667
 0.960443 -0.166186 0.0933493 0.0245213 0.000666667
  1.00728 -0.140389  0.127201 0.124367 0.000666667
 0.997697 -0.147548   0.13739 0.0447804 0.000666667
 0.958567 -0.181071 0.0926518 0.00754141 0.000666667
 0.987422 -0.135731 0.0488401 -0.0336096 0.000666667
 0.993376 -0.144831  0.083123 0.17985 0.000666667
 0.932677 -0.221769  0.143725 -0.0366255 0.000666667
 0.939662 -0.188541  0.165249 -0.059892 0.000666667
0.973131 -0.14605 0.121607 0.0526823 0.000666667
  1.01227 -0.145206  0.132971 0.106377 0.000666667
 0.993688 -0.157719  0.116255 -0.0574439 0.000666667
  1.00065 -0.156167  0.159269 -0.0455506 0.000666667
 0.979941 -0.155184  0.173731 -0.0938971 0.000666667
   1.0073  -0.14083 0.0715016 -0.0697042 0.000666667
 0.970113 -0.174842 0.0861474 -0.0284922 0.000666667
 0.960133  -0.16603 0.0884122 0.00693983 0.000666667
 0.983795 -0.159348  0.124134 0.000480756 0.000666667
 0.938919 -0.188083  0.167168 -0.0774543 0.000666667
 0.995995  -0.15219 0.0947834 0.131919 0.000666667
 0.978854 -0.167961  0.151653 -0.132748 0.000666667
  0.96832 -0.170516  0.101783 0.0499267 0.000666667
  1.02516 -0.147954 0.0817336 -0.041203 0.000666667
 0.933112 -0.187487  0.169664 0.000785672 0.000666667
  0.99909 -0.142354 0.0668897 -0.0518984 0.000666667
 0.973446 -0.155618  0.109872 -0.11328 0.000666667
 0.940322 -0.190829  0.118605 -0.0326673 0.000666667
0.974137  -0.1548 0.108392 -0.0920597 0.000666667
  1.00855 -0.148828  0.151817 -0.234794 0.000666667
  1.02099 -0.145196   0.13197 0.0158244 0.000666667
 0.982786 -0.150425   0.14531 0.0703326 0.000666667
 0.984429 -0.154585 0.0475714 -0.0767882 0.000666667
 0.992319 -0.144824  0.129377 -0.211041 0.000666667
 0.981288 -0.152949  0.102168 0.0200315 0.000666667
 0.986358 -0.159788   0.15086 0.0102576 0.000666667
 1.00346 -0.14566 0.114473 -0.100473 0.000666667
 0.998703 -0.147285  0.105947 -0.0213392 0.000666667
  0.98966 -0.139252 0.0671702 0.0135704 0.000666667
 0.987257 -0.151448  0.161907 -0.0506176 0.000666667
 0.981442 -0.158484  0.120492 0.00282666 0.000666667
 0.986851 -0.157363   0.14428 -0.00711881 0.000666667
 0.980783 -0.153615  0.175051 -0.0916559 0.000666667
 0.971201 -0.172932 0.0729896 0.0835292 0.000666667
 0.979906 -0.160813  0.123586 0.0975887 0.000666667
 0.983268 -0.144876  0.111603 0.140198 0.000666667
 0.955792 -0.174955 0.0840296 0.0763989 0.000666667
 0.997167 -0.159221  0.126649 -0.113805 0.000666667
 0.963223 -0.174161  0.125249 0.0910886 0.000666667
 0.981217 -0.134868  0.136679 -0.0918831 0.000666667
 0.993855 -0.151167   0.17063 -0.0266472 0.000666667
   1.0101 -0.141461  0.152698 0.053764 0.000666667
 0.976551 -0.163778  0.120319 -0.152576 0.000666667
 0.973465 -0.160324  0.126224 -0.0629842 0.000666667
 0.981888 -0.154008 0.0471694 -0.0683495 0.000666667
0.977086 -0.16476 0.121187 -0.143856 0.000666667
 0.939036 -0.167649 0.0852772 -0.100766 0.000666667
 0.950984 -0.175648 0.0980505 -0.0219341 0.000666667
 0.979814 -0.171697  0.143408 0.277356 0.000666667
  1.00906 -0.148781  0.151277 -0.236715 0.000666667
 0.966711 -0.178488  0.210512 -0.00888309 0.000666667
 0.987686 -0.160872  0.150551 -0.107981 0.000666667
 0.983513 -0.145033  0.118172 -0.00385172 0.000666667
 0.984532 -0.165685  0.153255 -0.0945049 0.000666667
 0.980616 -0.161618  0.142503 -0.0551993 0.000666667
0.967678  -0.1696 0.115725 0.0753337 0.000666667
 0.933477 -0.171286   0.13356 -0.114684 0.000666667
0.999646 -0.15608 0.158715 -0.0523354 0.000666667
 0.955981 -0.179128  0.134613 0.0459742 0.000666667
   0.9972 -0.144862  0.128315 -0.144325 0.000666667
 0.960896 -0.153693 0.0455747 0.0200469 0.000666667
 0.975132 -0.161882  0.160292 -0.0992167 0.000666667
 0.974432 -0.143367  0.125393 0.0357489 0.000666667
 0.968343 -0.177232   0.21263 0.0139894 0.000666667
 0.988857 -0.149814  0.151508 0.112001 0.000666667
 0.982496 -0.154017 0.0493049 -0.0628428 0.000666667
  1.00656 -0.141479 0.0705064 -0.0551122 0.000666667
 0.961182 -0.166217 0.0939685 0.0138725 0.000666667
 0.976835 -0.153172  0.104465 0.0146276 0.000666667
   1.0252 -0.152964 0.0938018 -0.134201 0.000666667
  1.00679 -0.143534  0.128087 0.131413 0.000666667
 0.967728 -0.161178 0.0946869 0.0979199 0.000666667
 0.996917  -0.14213 0.0727112 -0.200752 0.000666667
  0.99042 -0.149609  0.152535 0.113378 0.000666667
 0.990538 -0.157617  0.127686 0.0383624 0.000666667
 0.971524 -0.167989 0.0671428 -0.0547125 0.000666667
 0.994307 -0.142813  0.114441 -0.00325001 0.000666667
  1.01255 -0.144873  0.132584 0.0968034 0.000666667
 0.947593 -0.165485  0.155894 0.022782 0.000666667
 0.954465 -0.191251  0.106838 0.01617 0.000666667
 0.995386 -0.148123  0.067227 -0.162067 0.000666667
 0.973705 -0.144768 0.0560867 0.00491831 0.000666667
 0.986138 -0.149854  0.110061 0.0102995 0.000666667
  1.01546 -0.153018  0.150385 0.0131646 0.000666667
  0.98094 -0.152491 0.0821615 0.192988 0.000666667
  1.03621 -0.159681  0.124113 0.0449138 0.000666667
 0.988294 -0.159665  0.118719 0.147074 0.000666667
 0.983341 -0.150899   0.12968 -0.0829018 0.000666667
  0.96074 -0.165736 0.0953746 0.0309566 0.000666667
0.977181 -0.16806 0.144516 -0.0163894 0.000666667
 0.976346 -0.164354  0.120985 -0.11092 0.000666667
0.990535 -0.14046 0.116382 -0.103577 0.000666667
 0.969172 -0.173985 0.0881577 -0.0223442 0.000666667
 0.995557 -0.162348  0.181416 0.119291 0.000666667
 0.993016 -0.155521  0.117233 -0.0586204 0.000666667
 0.977661 -0.163599  0.123764 0.0734437 0.000666667
 0.985339 -0.144177    0.1179 -0.0169538 0.000666667
 0.949084 -0.174527   0.14136 0.112945 0.000666667
 0.987599 -0.143205 0.0596657 -0.112645 0.000666667
0.988035 -0.14923 0.146734 0.00275239 0.000666667
 0.992549 -0.150273  0.173986 -0.0177298 0.000666667
 0.989707 -0.146842  0.138646 0.0534686 0.000666667
 0.998982 -0.138178 0.0956558 -0.0199066 0.000666667
 0.963214 -0.166813   0.17844 0.0803139 0.000666667
 0.983516 -0.150727  0.144666 0.054643 0.000666667
 0.995147 -0.144562 0.0802177 0.178443 0.000666667
  0.95562 -0.179599 0.0732452 0.161619 0.000666667
 0.974069 -0.155917  0.109527 -0.106333 0.000666667
  1.00282 -0.144662  0.105005 -0.0984907 0.000666667
 0.979587 -0.147969 0.0896002 -0.0683836 0.000666667
 0.977585 -0.173945  0.122729 0.0901075 0.000666667
 0.971995 -0.141329  0.140244 0.0542193 0.000666667
  1.0219 -0.14836 0.177142 -0.0275558 0.000666667
 0.975929 -0.168164  0.150354 -0.12963 0.000666667
 0.956315 -0.183327 0.0870924 -0.0311571 0.000666667
 0.933342 -0.173225 0.0960315 -0.0695085 0.000666667
 0.972443 -0.172233  0.155883 0.0946372 0.000666667
 0.997062 -0.144273  0.128278 -0.134949 0.000666667
 0.988379 -0.136521  0.116427 -0.0550688 0.000666667
  0.95985 -0.164756  0.086811 0.00337403 0.000666667
 0.973694 -0.176409  0.156271 0.103355 0.000666667
 0.984658  -0.15683 0.0652947 0.140665 0.000666667
  1.00549 -0.144865  0.113801 -0.0984807 0.000666667
  1.00327 -0.135736  0.203195 -0.0286003 0.000666667
 0.969734 -0.167956 0.0678891 -0.0446501 0.000666667
 0.987668 -0.152471  0.161854 -0.0590062 0.000666667
  1.00861 -0.136159  0.097044 0.011591 0.000666667
 0.989689 -0.158159  0.144813 -0.0258422 0.000666667
  1.01604 -0.142692  0.130271 0.0931338 0.000666667
 0.961256 -0.165527  0.141502 0.0104215 0.000666667
  1.00737 -0.136382 0.0964573 0.00110035 0.000666667
 0.980268 -0.148928  0.198483 -0.104938 0.000666667
 0.961814 -0.172257 0.0598189 -0.12172 0.000666667
 0.994947 -0.144737   0.12102 -0.0503425 0.000666667
 0.953265 -0.169148   0.18439 0.168693 0.000666667
 0.968484 -0.175727 0.0873426 -0.0276285 0.000666667
 0.950262 -0.177968 0.0995251 -0.0240588 0.000666667
  1.01546 -0.161341  0.147699 -0.017101 0.000666667
  1.02219 -0.153856  0.090588 0.0241259 0.000666667
 0.986146 -0.147595  0.108899 0.0167096 0.000666667
 0.935857 -0.175435  0.123761 0.151475 0.000666667
 0.973897 -0.144375  0.121899 0.073224 0.000666667
  1.00948 -0.142094   0.13416 -0.183129 0.000666667
  1.00494 -0.128219  0.077771 -0.0273924 0.000666667
 0.976038 -0.160922  0.158984 -0.0926037 0.000666667
 0.987453 -0.157963  0.133228 0.072648 0.000666667
  1.02825 -0.156597  0.142117 -0.00154879 0.000666667
 0.981844 -0.154642  0.175027 -0.100992 0.000666667
 0.998484 -0.146553  0.173282 0.0440819 0.000666667
 0.982608 -0.147542  0.130412 0.109741 0.000666667
 0.965275  -0.16101 0.0813028 0.142948 0.000666667
 0.976147 -0.153968  0.179104 0.00210045 0.000666667
  1.00696 -0.134282  0.089079 -0.0180594 0.000666667
 0.983033 -0.146057  0.155407 0.0789251 0.000666667
 0.997982 -0.135821  0.114876 0.00859354 0.000666667
 0.982414 -0.169183 0.0781796 0.00057602 0.000666667
  1.00025 -0.144422 0.0700498 -0.0654651 0.000666667
 0.993127 -0.171449   0.11283 -0.147293 0.000666667
 0.978608 -0.139501   0.12416 -0.0190564 0.000666667
 0.971266 -0.158771  0.103273 -0.206322 0.000666667
 0.985121 -0.146328  0.173432 -0.118365 0.000666667
 0.976331 -0.178041  0.192438 -0.0181646 0.000666667
0.962655 -0.16444 0.167431 -0.0493933 0.000666667
 0.999206 -0.158139  0.100759 0.0854206 0.000666667
  0.95932 -0.170758  0.102437 -0.0547656 0.000666667
 0.956619 -0.173235 0.0941869 -0.0119346 0.000666667
 0.960035 -0.174654 0.0629335 0.140799 0.000666667
 0.969819 -0.165434 0.0801331 0.00990675 0.000666667
 0.963535 -0.174092 0.0588459 -0.0822182 0.000666667
 0.988749 -0.151133  0.162923 -0.0621449 0.000666667
    1.014 -0.132745  0.180173 -0.113384 0.000666667
 0.950615 -0.163112  0.108961 0.0093109 0.000666667
   1.0343 -0.159173  0.123405 0.0535123 0.000666667
 0.976733 -0.148613   0.12636 0.0124202 0.000666667
 0.970942 -0.159668  0.101855 0.0825564 0.000666667
 0.972896 -0.169636 0.0957061 0.0601752 0.000666667
 0.996458 -0.149317  0.128347 -0.00580188 0.000666667
 0.967499 -0.177408  0.214877 -0.00736654 0.000666667
  0.93619 -0.190723  0.150867 0.0533557 0.000666667
 0.977498 -0.166489 0.0788478 -0.0457365 0.000666667
 0.996638 -0.162714   0.18167 0.109047 0.000666667
 0.995183 -0.148867  0.154665 -0.0913011 0.000666667
  1.01153 -0.137048  0.132412 -0.0332632 0.000666667
 0.960726 -0.175641  0.115939 -0.0252974 0.000666667
0.997898  -0.1499 0.137751 0.0320547 0.000666667
 0.959806 -0.169701  0.102871 -0.0597755 0.000666667
   1.0226 -0.148096 0.0811034 -0.0237564 0.000666667
 0.980186 -0.152951 0.0822943 0.184868 0.000666667
 0.960825  -0.16493 0.0863002 0.00581301 0.000666667
 0.966135 -0.176001 0.0814315 -0.115976 0.000666667
  1.00007 -0.136814  0.113673 0.0109066 0.000666667
 0.975511 -0.151653  0.124601 0.0184906 0.000666667
 0.974878 -0.145875  0.108511 -0.133737 0.000666667
 0.985988 -0.144295  0.157422 0.0388703 0.000666667
0.997492 -0.14481 0.172288 0.0535799 0.000666667
 0.983561 -0.131436    0.1488 -0.0907454 0.000666667
 0.965089 -0.178413  0.105767 0.0604299 0.000666667
 0.961916 -0.171495 0.0589584 -0.0941049 0.000666667
 0.997839 -0.154553  0.135199 -0.0271222 0.000666667
0.983576 -0.14707 0.172416 -0.0839331 0.000666667
  0.96321 -0.174194  0.133667 0.000667182 0.000666667
 0.975203 -0.144355  0.106905 -0.126902 0.000666667
 0.991964 -0.163583  0.113224 -0.00862411 0.000666667
 0.976669 -0.150728 0.0851562 0.0780891 0.000666667
  1.00924 -0.148399  0.150492 -0.237591 0.000666667
 0.955645 -0.180118 0.0714894 0.167104 0.000666667
 0.960347 -0.164326 0.0940614 0.024616 0.000666667
   0.9873 -0.152213  0.161024 -0.0753281 0.000666667
0.983023 -0.13999 0.146198 -0.253316 0.000666667
 0.986192 -0.150824  0.106701 0.0289435 0.000666667
 0.984983 -0.156317  0.122389 0.00834994 0.000666667
  1.02866 -0.153445  0.184755 0.103719 0.000666667
 0.995026  -0.14472 0.0822602 0.177855 0.000666667
   1.0003 -0.159342  0.161191 0.0379733 0.000666667
 0.991485 -0.130111 0.0409532 0.0214093 0.000666667
 0.961433 -0.162452  0.123089 -0.164105 0.000666667
0.965204 -0.17527 0.131662 0.0149997 0.000666667
 0.960736 -0.175344  0.116749 -0.041383 0.000666667
 0.976835  -0.14981 0.0868439 0.0986055 0.000666667
 0.957853 -0.175117  0.101253 0.00546604 0.000666667
 0.993519 -0.158572  0.161794 -0.139082 0.000666667
 0.990264 -0.145456 0.0838292 -0.0325083 0.000666667
 0.978342 -0.178567  0.105647 0.0491324 0.000666667
 0.980318 -0.148757  0.144897 0.059446 0.000666667
 0.995131 -0.148515  0.155498 -0.109557 0.000666667
 0.976254 -0.143556  0.109744 0.213446 0.000666667
 0.992536 -0.151322  0.174682 -0.0220011 0.000666667
 0.921437 -0.191056  0.155905 -0.126053 0.000666667
  1.02903 -0.154173  0.111229 -0.148273 0.000666667
 0.978409 -0.145782  0.128929 -0.0574577 0.000666667
 0.974003 -0.176374  0.140158 0.192133 0.000666667
 0.980203 -0.174672 0.0872422 -0.0554394 0.000666667
  0.99759 -0.152126  0.108946 0.0233075 0.000666667
  0.95126 -0.169289 0.0953308 -0.0597306 0.000666667
  1.02865 -0.151345   0.10958 -0.149807 0.000666667
 0.954628 -0.161887 0.0917539 0.0251116 0.000666667
 0.986269 -0.150966  0.129022 -0.101052 0.000666667
 0.977201 -0.149895  0.127956 0.00733983 0.000666667
 0.942062 -0.189647  0.118008 -0.012901 0.000666667
 0.975707 -0.146652  0.149208 0.0879021 0.000666667
   0.9359 -0.164805 0.0547177 0.176947 0.000666667
 0.981351 -0.145358   0.13638 0.0250484 0.000666667
 0.961023  -0.18517 0.0845053 -0.0443837 0.000666667
  1.0114 -0.14536 0.133004 0.0974668 0.000666667
 0.950347 -0.170007 0.0951514 -0.0615079 0.000666667
 0.948729 -0.173875  0.141662 0.119401 0.000666667
 0.965537 -0.175546   0.13518 0.0130378 0.000666667
 0.985928 -0.158351  0.131949 0.0526685 0.000666667
0.968004 -0.16011 0.117023 -0.018695 0.000666667
 1.00741 -0.14601 0.119406 0.0310192 0.000666667
 0.944762 -0.163224  0.109254 -0.112277 0.000666667
 0.993016 -0.143212   0.14631 0.153848 0.000666667
  0.97717 -0.167357 0.0790196 -0.0394901 0.000666667
  1.02083 -0.146341 0.0804533 -0.0423932 0.000666667
  1.00156 -0.143593  0.139818 0.00845766 0.000666667
 0.956177 -0.179891  0.117883 -0.297933 0.000666667
 0.971938 -0.156616  0.100165 -0.208756 0.000666667
0.937333 -0.18933 0.153238 0.0333639 0.000666667
 0.978674 -0.166134 0.0930679 -0.0276032 0.000666667
  1.02679 -0.151583  0.141912 0.0283277 0.000666667
 0.988189 -0.137592 0.0660703 0.0126678 0.000666667
 0.963347 -0.166255  0.179016 0.0984879 0.000666667
 0.972811 -0.165406  0.126155 0.0203875 0.000666667
 0.954818 -0.172216 0.0728762 0.0813036 0.000666667
0.996118 -0.15369 0.112686 -0.0237764 0.000666667
 0.975595 -0.151688  0.112811 0.027998 0.000666667
 0.991556 -0.135302  0.106784 -0.0505021 0.000666667
  1.00416 -0.144733  0.114254 -0.103298 0.000666667
  1.01081 -0.139271 0.0701482 -0.0633672 0.000666667
 0.954213 -0.173611 0.0764934 0.0818286 0.000666667
 0.957609 -0.160676 0.0498821 -0.0297753 0.000666667
  1.00259 -0.135293  0.137528 0.122748 0.000666667
  0.98396 -0.147661  0.174114 -0.115415 0.000666667
 0.978304 -0.158897  0.120904 0.115618 0.000666667
  1.00535 -0.142332  0.113519 -0.0964215 0.000666667
  1.02179 -0.150377  0.177995 0.00451409 0.000666667
   1.0126 -0.137897 0.0870434 -0.0723959 0.000666667
 0.981046 -0.169197 0.0813658 -0.00741833 0.000666667
 0.949558 -0.169294 0.0638707 0.0993835 0.000666667
 0.974564 -0.152332  0.107549 0.0127368 0.000666667
 0.948626 -0.185704 0.0526453 0.0507908 0.000666667
 0.971716  -0.17349 0.0735017 0.0670575 0.000666667
 0.973901 -0.155327  0.116077 0.122618 0.000666667
 0.959326 -0.167078  0.141321 -0.0112205 0.000666667
 0.993675 -0.144378 0.0795527 0.181427 0.000666667
 0.963017 -0.166204  0.179381 0.0707065 0.000666667
 0.976039 -0.169768  0.122313 -0.0176967 0.000666667
 0.977532 -0.152659  0.147177 -0.0816325 0.000666667
 0.978832 -0.175015  0.086286 -0.06061 0.000666667
  1.01626 -0.152911  0.151995 0.0233611 0.000666667
 0.973463 -0.148821  0.136203 0.0738751 0.000666667
 0.947344 -0.167737   0.06466 0.113015 0.000666667
 0.970874 -0.165629  0.128372 0.0125843 0.000666667
  1.00004 -0.150131  0.104667 0.0016414 0.000666667
 0.986953 -0.164268  0.140737 0.160896 0.000666667
0.989366 -0.14198 0.123842 -0.141044 0.000666667
 0.989254 -0.148529  0.151597 0.0931338 0.000666667
 0.996243 -0.152687  0.113651 -0.00382302 0.000666667
 0.997095 -0.150977  0.108814 0.017432 0.000666667
  1.02833 -0.154605  0.109561 -0.158549 0.000666667
 0.962274 -0.161181  0.100898 -0.0930958 0.000666667
 0.991992 -0.158041  0.128364 0.03519 0.000666667
 0.994576 -0.142556 0.0729829 -0.213271 0.000666667
 0.992449  -0.14781 0.0639499 -0.0411632 0.000666667
  0.98355 -0.164462  0.111055 -0.0832676 0.000666667
0.988927  -0.1585 0.144449 -0.00677557 0.000666667
 0.977246 -0.164736 0.0909054 -0.130568 0.000666667
 0.937432 -0.162681 0.0771775 -0.0489112 0.000666667
 0.988281 -0.155506 0.0903603 0.187207 0.000666667
 0.989211 -0.158046  0.101963 -0.02803 0.000666667
 0.953433 -0.159917  0.128518 0.133788 0.000666667
0.976759 -0.14678 0.186246 0.0699844 0.000666667
 0.992701 -0.155601  0.114728 -0.0482233 0.000666667
 0.975029 -0.164144 0.0901314 -0.122613 0.000666667
  1.00113 -0.160472  0.132716 -0.104906 0.000666667
 0.986199 -0.150781  0.162907 -0.0744314 0.000666667
  1.00149 -0.135668  0.115242 0.00295679 0.000666667
 0.991239 -0.146364   0.14515 0.144633 0.000666667
 0.967572 -0.170574 0.0858922 -0.137148 0.000666667
  1.00703 -0.138497   0.11353 0.0895008 0.000666667
 1.00939 -0.15729 0.188107 -0.144537 0.000666667
 0.952503 -0.167877  0.183138 0.165188 0.000666667
 0.963069  -0.15869 0.0809866 0.146619 0.000666667
 0.957368 -0.182539 0.0920403 0.0100195 0.000666667
  1.00678 -0.143185 0.0996634 -0.00910413 0.000666667
 0.983649 -0.153317 0.0489493 -0.0403141 0.000666667
  1.01693 -0.151013  0.151342 0.01263 0.000666667
0.962031  -0.1622 0.122728 -0.158767 0.000666667
 0.971817 -0.151748 0.0975697 0.0330686 0.000666667
 0.997999 -0.151283   0.13764 0.0407019 0.000666667
 0.993373  -0.14832 0.0634331 -0.0349612 0.000666667
 0.974973 -0.153158  0.177968 0.00149586 0.000666667
 0.987449 -0.143913  0.104033 0.0797433 0.000666667
 0.993512 -0.148531 0.0646676 -0.0359201 0.000666667
 0.982598 -0.155022  0.175789 -0.0989789 0.000666667
 0.970486 -0.170299  0.101259 0.0606708 0.000666667
  1.00938 -0.147578  0.150746 -0.228713 0.000666667
  1.03123 -0.153763  0.147394 -0.0347942 0.000666667
  1.02024 -0.148465  0.175139 -0.0238474 0.000666667
 0.978075 -0.166847   0.15279 -0.146462 0.000666667
 0.961721 -0.163911  0.121158 0.0779591 0.000666667
 0.970253 -0.147032  0.115974 0.148368 0.000666667
  0.98041 -0.158023   0.12427 0.127303 0.000666667
 1.01738 -0.14945 0.150595 0.0168225 0.000666667
 0.998773 -0.147069  0.217255 0.101173 0.000666667
 0.994298 -0.149048   0.12797 -0.0161985 0.000666667
 0.999857 -0.144698  0.171823 0.0553701 0.000666667
 0.960104 -0.165896  0.142181 -0.00285057 0.000666667
 0.964083 -0.179527  0.111028 0.0708354 0.000666667
 0.975005 -0.178747  0.155414 0.114104 0.000666667
 0.959827 -0.166345  0.168447 -0.0359224 0.000666667
 0.981684 -0.151958 0.0807367 0.186352 0.000666667
 0.998009 -0.157516  0.129221 -0.131132 0.000666667
 0.991873 -0.159969  0.131839 -0.0332411 0.000666667
0.967263 -0.16037 0.117203 0.00565559 0.000666667
  1.01989 -0.142395   0.13128 0.0230275 0.000666667
 0.946109 -0.189897 0.0835647 0.0585224 0.000666667
 0.943389 -0.180208  0.148861 0.00163919 0.000666667
 0.970377 -0.169557 0.0651245 -0.0525788 0.000666667
 0.997691 -0.139351 0.0974986 0.037811 0.000666667
 0.996675 -0.152547  0.136492 0.032278 0.000666667
 0.969983 -0.170491  0.100225 0.0540954 0.000666667
 0.989566 -0.150423  0.153147 0.106282 0.000666667
 0.998807 -0.153846  0.158549 -0.0482354 0.000666667
 0.960798 -0.161143  0.108394 -0.15861 0.000666667
 0.969334 -0.180171 0.0963588 -0.0310285 0.000666667
 0.950952 -0.169535  0.127249 -0.0379831 0.000666667
 0.971963 -0.162073  0.107673 -0.00605998 0.000666667
  1.02249 -0.153078 0.0936875 -0.130187 0.000666667
 0.977263 -0.163397   0.12094 -0.135655 0.000666667
 0.967862 -0.159411  0.117682 -0.013994 0.000666667
 0.975371 -0.152625  0.116521 -0.11931 0.000666667
 0.953984 -0.192806  0.108093 0.0301242 0.000666667
 0.980563 -0.167495 0.0802068 -0.0129257 0.000666667
  0.94283 -0.204265  0.184434 -0.06029 0.000666667
 0.977253 -0.150171  0.111137 -0.00902027 0.000666667
 0.965153 -0.166834 0.0737346 -0.157827 0.000666667
 0.966244 -0.167205 0.0747928 -0.149522 0.000666667
 0.998095 -0.155373  0.136354 -0.0279393 0.000666667
 0.985476 -0.144307  0.159654 0.0783686 0.000666667
 0.969356 -0.173454   0.17734 -0.174289 0.000666667
 0.971149 -0.167399 0.0676478 -0.0493847 0.000666667
 0.968111 -0.149232 0.0985568 0.145023 0.000666667
 0.962349 -0.167996  0.178306 0.0924813 0.000666667
 0.989904 -0.148232  0.107701 0.191663 0.000666667
 0.989203 -0.147413  0.140434 0.0704691 0.000666667
 0.985029 -0.148526    0.1104 0.0171563 0.000666667
 0.968401 -0.160786 0.0830845 0.116664 0.000666667
0.986522 -0.16957 0.088619 -0.0678805 0.000666667
 0.960052 -0.164423   0.13829 0.0226818 0.000666667
 0.985625 -0.151908   0.16182 -0.046563 0.000666667
 0.967108 -0.182195  0.133276 0.0473311 0.000666667
 0.972936 -0.147626  0.122795 0.0823271 0.000666667
 0.994479 -0.144434    0.1291 -0.208302 0.000666667
   0.9843 -0.165537  0.155122 -0.0682491 0.000666667
 0.967144 -0.165698 0.0742588 -0.147584 0.000666667
 0.957064 -0.174193 0.0954266 -0.0209261 0.000666667
 0.997985 -0.144528  0.073747 -0.0150747 0.000666667
 0.975442 -0.178964 0.0831925 -0.0308773 0.000666667
 0.995785 -0.144048 0.0746508 -0.206976 0.000666667
 0.971715 -0.171417 0.0741235 0.0754469 0.000666667
 0.940464 -0.175007  0.127533 -0.0160808 0.000666667
0.976458 -0.15428 0.180742 -0.0157136 0.000666667
 1.01359  -0.1379 0.151815 0.200373 0.000666667
 0.972413 -0.168806 0.0955331 0.0622662 0.000666667
 0.977181 -0.173077  0.122513 0.096966 0.000666667
 0.939871 -0.166619 0.0885147 -0.0673792 0.000666667
   1.0161 -0.145618  0.172088 0.0198143 0.000666667
 0.976518 -0.166941  0.154057 -0.138018 0.000666667
 0.993783 -0.146518  0.148985 0.148725 0.000666667
 0.981518 -0.156674  0.115771 -0.225414 0.000666667
 0.975389 -0.151781  0.104889 0.0155981 0.000666667
 0.954508  -0.17823 0.0716786 0.160058 0.000666667
 0.992194 -0.156817  0.102985 -0.0204196 0.000666667
   1.0354 -0.160735  0.121948 0.0558545 0.000666667
 0.964639 -0.160287  0.087902 0.0418473 0.000666667
  0.95246 -0.169148  0.159966 -0.0301208 0.000666667
 0.990405 -0.145961    0.1408 0.0415751 0.000666667
 0.950734 -0.170701  0.126976 -0.0185553 0.000666667
 0.973581 -0.160024  0.159468 -0.107038 0.000666667
 0.961596 -0.160894  0.102352 -0.13183 0.000666667
 0.977193 -0.146353  0.130509 -0.0686808 0.000666667
 0.978948 -0.153367  0.175907 -0.0871589 0.000666667
 0.972532 -0.178353  0.151677 0.00095008 0.000666667
  0.95592 -0.159595 0.0915729 -0.00484547 0.000666667
 0.981424 -0.168504  0.079572 0.0610146 0.000666667
 0.974964 -0.165442  0.119703 -0.105078 0.000666667
 0.973773 -0.172891  0.157671 0.0915063 0.000666667
 0.98744   -0.151 0.159912 -0.0518447 0.000666667
 0.999941 -0.144176  0.171024 0.0582416 0.000666667
 0.945843 -0.171678  0.128586 -0.0256144 0.000666667
  1.00497 -0.148689  0.122858 -0.0681058 0.000666667
  1.00014 -0.143828 0.0674052 -0.0634525 0.000666667
 0.989673 -0.146539  0.138584 0.0542526 0.000666667
 0.973358 -0.155914  0.108474 -0.0902267 0.000666667
 0.963961 -0.158188  0.113092 0.103113 0.000666667
  1.00492 -0.137698  0.112884 0.096766 0.000666667
 0.981795 -0.147548  0.130335 0.145415 0.000666667
 0.985995  -0.16585 0.0862576 0.0268641 0.000666667
0.981246 -0.15116  0.10316 0.0498623 0.000666667
 0.981249 -0.156864  0.114988 -0.222436 0.000666667
 0.934994 -0.223367  0.141835 -0.0459329 0.000666667
 1.00143 -0.15957 0.161685 0.0248693 0.000666667
 0.983228 -0.145352  0.112475 0.148458 0.000666667
  1.02144 -0.150528  0.177787 -0.0203677 0.000666667
 1.00052 -0.15531 0.157585 -0.0242237 0.000666667
 0.975512 -0.167542  0.123359 -0.0240268 0.000666667
 0.945297 -0.166861  0.156668 0.0475381 0.000666667
 0.993213 -0.149354  0.155506 -0.0908537 0.000666667
0.972882 -0.15947 0.127547 -0.0702889 0.000666667
  1.00313 -0.159027  0.160215 0.0276356 0.000666667
 0.997474 -0.150126  0.138538 0.0680968 0.000666667
 0.973879 -0.177949  0.152288 0.16959 0.000666667
   0.9781 -0.149449  0.104595 0.00697767 0.000666667
 0.980344 -0.151494 0.0818613 0.183319 0.000666667
   1.0238 -0.157059 0.0848193 0.0890996 0.000666667
 0.976084 -0.146884  0.185598 0.0710364 0.000666667
0.932827 -0.19198  0.11702 -0.012353 0.000666667
0.989118  -0.1492 0.154283 0.0943982 0.000666667
 0.965922 -0.175362 0.0822655 -0.0899089 0.000666667
 0.984948 -0.164639  0.187524 -0.025203 0.000666667
 0.986208 -0.163273  0.119025 -0.0546873 0.000666667
0.987667 -0.14736 0.141219 0.0584228 0.000666667
 0.941748 -0.188537 0.0691934 -0.0396996 0.000666667
   1.0106 -0.140093 0.0709004 -0.0571073 0.000666667
  0.96554 -0.177724  0.110144 0.0892258 0.000666667
 0.940495 -0.189882  0.116987 -0.0343116 0.000666667
 0.973306 -0.147754  0.145612 -0.0586784 0.000666667
 0.998056 -0.159416  0.100338 0.0931352 0.000666667
 0.953579 -0.173926 0.0755715 0.0838449 0.000666667
  1.00293 -0.134678  0.135541 0.1432 0.000666667
 0.980899 -0.149048 0.0874397 -0.0718883 0.000666667
 0.991796 -0.158049  0.128243 0.0468561 0.000666667
 0.991188 -0.162658 0.0879265 -0.00265078 0.000666667
 0.973915 -0.148032  0.124277 0.0544301 0.000666667
 1.00941 -0.14291 0.152333 0.065832 0.000666667
 0.946631 -0.187809 0.0859407 0.0496829 0.000666667
0.981301 -0.15675 0.115434 -0.220211 0.000666667
 0.959873 -0.173387  0.132211 0.0275216 0.000666667
 0.997253 -0.154293 0.0960423 0.144991 0.000666667
 0.976113 -0.177707 0.0849621 -0.0106004 0.000666667
 0.963944 -0.161429 0.0812405 0.1236 0.000666667
  0.98028 -0.144473  0.128317 -0.0647314 0.000666667
  1.02847 -0.154911  0.185068 0.131574 0.000666667
 0.996498 -0.149825  0.140633 -0.0374811 0.000666667
0.977995 -0.14771 0.100671 0.0697326 0.000666667
  1.00811 -0.147126  0.151048 -0.225626 0.000666667
 1.02202 -0.14661 0.082004 -0.0189727 0.000666667
0.986628 -0.14655 0.156556 0.0410215 0.000666667
 0.975443 -0.144771  0.147878 0.0887918 0.000666667
  0.97347 -0.168115 0.0976207 0.0784173 0.000666667
 0.955455 -0.167215  0.153099 0.117057 0.000666667
  1.00188 -0.139265  0.149904 -0.128674 0.000666667
 0.990182 -0.145487 0.0984407 -0.112479 0.000666667
 0.986384 -0.145328   0.15728 0.0434374 0.000666667
 0.969735 -0.168742  0.100861 0.0595969 0.000666667
0.971923 -0.14667 0.117965 0.144314 0.000666667
 0.992796 -0.159242  0.116331 -0.0436373 0.000666667
 0.985199 -0.146076   0.13159 0.134692 0.000666667
 0.973435 -0.167382 0.0970061 0.0572099 0.000666667
   1.0093 -0.148879  0.150213 -0.247358 0.000666667
  0.97661 -0.141571  0.111365 0.208947 0.000666667
 0.981141 -0.150009  0.197099 -0.0930018 0.000666667
0.989599 -0.15607 0.102555 -0.0304622 0.000666667
 0.997092 -0.143157  0.128361 -0.131934 0.000666667
 0.939629 -0.186892   0.11736 -0.0236896 0.000666667
 0.997638 -0.144851  0.137641 -0.109294 0.000666667
 0.970572 -0.161001  0.101726 0.0799561 0.000666667
 0.994047 -0.144786 0.0809731 0.167888 0.000666667
 0.957297 -0.175495   0.10177 0.015636 0.000666667
 0.990528 -0.149134   0.15182 0.101523 0.000666667
 0.932668 -0.187467  0.170433 0.00126759 0.000666667
 0.993907 -0.144589  0.145182 0.155331 0.000666667
 0.993294 -0.145402  0.149576 0.148051 0.000666667
 0.996616 -0.152309   0.09588 0.154479 0.000666667
 0.977841 -0.166444 0.0784914 -0.0593479 0.000666667
 0.981104 -0.154607 0.0996069 0.150752 0.000666667
 0.973532 -0.154236  0.119009 0.128792 0.000666667
 0.959684 -0.166462 0.0859125 -0.00546554 0.000666667
 0.947241 -0.175503  0.142121 0.124468 0.000666667
 1.00296 -0.14619 0.114496 -0.10993 0.000666667
  1.00594 -0.150037  0.150697 -0.222763 0.000666667
 0.963374 -0.174824  0.127791 0.0787853 0.000666667
 0.986962 -0.150648   0.16221 -0.039654 0.000666667
 0.973926 -0.178344  0.155832 0.123522 0.000666667
 0.981307 -0.157802  0.109074 0.0776873 0.000666667
 0.961677 -0.158153 0.0863528 -0.00799333 0.000666667
 0.953865 -0.160507   0.12922 0.147307 0.000666667
 0.986488 -0.142759  0.153896 0.0464195 0.000666667
 0.974129 -0.166718  0.123462 -0.00749537 0.000666667
0.962215 -0.15934 0.107396 -0.162544 0.000666667
  0.95843 -0.158481  0.123813 0.0880249 0.000666667
 0.947812 -0.158728  0.103002 0.0607173 0.000666667
 0.950791 -0.166785  0.157502 -0.0364 0.000666667
 0.955075 -0.163089 0.0921277 0.0421367 0.000666667
 0.976986 -0.159834  0.122548 0.0841947 0.000666667
 0.975889 -0.154429  0.179176 -0.0139458 0.000666667
 0.985645 -0.158459  0.150234 0.00556483 0.000666667
 0.998822 -0.146341  0.216858 0.100137 0.000666667
 0.991697 -0.155425  0.128309 0.028675 0.000666667
 0.999472 -0.156698  0.127931 -0.132955 0.000666667
 0.996379 -0.140055  0.162732 0.15638 0.000666667
 0.960137 -0.174864  0.130625 -0.0133881 0.000666667
 0.988639 -0.157226  0.133666 0.0543748 0.000666667
0.987234 -0.15725 0.142927 -0.00967859 0.000666667
 0.958693 -0.181049  0.119574 -0.298972 0.000666667
 0.997601 -0.150968  0.137379 0.0272249 0.000666667
 0.978307 -0.148332  0.126435 0.0259958 0.000666667
 0.962396 -0.174577  0.127329 0.0880748 0.000666667
 0.999318 -0.147147  0.218284 0.107725 0.000666667
 0.975147 -0.177715 0.0854032 -0.0197851 0.000666667
 0.980406 -0.148166    0.1368 0.00634192 0.000666667
  1.03569 -0.159183  0.123069 0.0401559 0.000666667
 0.966097 -0.177386  0.213096 0.00122806 0.000666667
 0.972033  -0.14674 0.0557394 -0.0012522 0.000666667
   0.9876 -0.160451  0.149505 -0.1165 0.000666667
 0.972053 -0.165092  0.175069 -0.027365 0.000666667
  1.00037 -0.149072  0.140832 -0.048427 0.000666667
 0.958984 -0.159473 0.0911569 -0.0162679 0.000666667
 0.937257 -0.190455  0.151341 0.0253278 0.000666667
 0.994015 -0.141696    0.1188 -0.0467755 0.000666667
 0.969646 -0.170197  0.114942 0.101322 0.000666667
 0.948135 -0.166581   0.15645 0.0297367 0.000666667
 0.98059 -0.15057 0.103882 0.019303 0.000666667
 0.994204 -0.148678 0.0645148 -0.138549 0.000666667
 0.985614 -0.142103  0.156098 0.0336996 0.000666667
 0.997899 -0.149847  0.129281 -0.0138297 0.000666667
 0.986851 -0.149266  0.107402 0.0226575 0.000666667
 0.948383 -0.166679 0.0637742 0.104336 0.000666667
 0.989201 -0.145791  0.140018 0.0519291 0.000666667
 0.969737 -0.168561  0.102488 0.0548314 0.000666667
 0.974262 -0.150272  0.118478 -0.057377 0.000666667
 0.998456 -0.143867  0.171031 0.0307395 0.000666667
  1.00398 -0.143814   0.13964 0.020602 0.000666667
 0.995303 -0.146995  0.155865 -0.0929214 0.000666667
  0.96366 -0.150829  0.140489 -0.111539 0.000666667
 0.989002 -0.148494   0.15071 0.10462 0.000666667
 0.983135 -0.135381  0.139705 -0.0855771 0.000666667
 0.949997 -0.169363 0.0961857 -0.0695416 0.000666667
 0.972351 -0.146425 0.0558184 -0.00555007 0.000666667
 0.992766 -0.153252  0.154404 0.0380647 0.000666667
 0.987193 -0.138516 0.0526862 -0.0206773 0.000666667
 0.988134 -0.152724  0.106597 0.0424257 0.000666667
    1.015 -0.151647  0.152087 0.0261858 0.000666667
 0.958593 -0.171573  0.101944 -0.0566007 0.000666667
 0.996454 -0.154075   0.12886 -0.139287 0.000666667
 0.987349 -0.157873  0.143969 0.00628759 0.000666667
  1.02698 -0.155725  0.142687 -0.0104521 0.000666667
 0.984713 -0.173165  0.131262 0.0287304 0.000666667
  1.00935 -0.151523  0.156738 -0.0729023 0.000666667
 0.998224 -0.164878 0.0985481 -0.0296074 0.000666667
  0.98322 -0.157068   0.11506 -0.232455 0.000666667
 0.993672 -0.144992   0.14462 0.145927 0.000666667
 0.994078 -0.143673  0.128667 -0.211733 0.000666667
 0.957752 -0.175437  0.101986 0.0155651 0.000666667
 0.971289 -0.172307 0.0744957 0.0705683 0.000666667
 0.960464 -0.175211  0.126951 0.0682311 0.000666667
 0.951479 -0.169517  0.184998 0.166085 0.000666667
 0.974376 -0.173427  0.123333 0.0733471 0.000666667
 0.942147 -0.204487  0.184617 -0.0505185 0.000666667
 0.958469 -0.180373 0.0929824 -0.0165781 0.000666667
  0.96463 -0.169753  0.118514 -0.0816804 0.000666667
  1.01884 -0.146252 0.0875444 -0.0379796 0.000666667
  1.00742 -0.149036   0.14782 -0.224558 0.000666667
 0.982975 -0.145722  0.133468 0.124839 0.000666667
 0.997533 -0.159973  0.101466 0.103829 0.000666667
 0.984484 -0.150733  0.130731 -0.0636071 0.000666667
 0.979363 -0.148277 0.0902876 -0.0768953 0.000666667
 0.959248 -0.165124  0.141534 0.0262754 0.000666667
 0.993204 -0.158392  0.111602 -0.038935 0.000666667
 0.997147 -0.139315  0.109257 -0.163557 0.000666667
 0.989188 -0.157888  0.144106 -0.00900493 0.000666667
 0.971686 -0.154917  0.102186 -0.219388 0.000666667
  1.00021 -0.155076  0.135311 -0.0178181 0.000666667
 0.959458 -0.162575 0.0609675 0.0548777 0.000666667
  0.97594 -0.168134 0.0921869 -0.0537327 0.000666667
 1.01611  -0.1496 0.152683 0.0229321 0.000666667
 0.974372 -0.151115  0.119169 -0.0551808 0.000666667
 0.971487 -0.165828 0.0816003 -0.00654122 0.000666667
0.987442 -0.15062 0.105106 0.0151817 0.000666667
  1.02491 -0.147621 0.0814756 -0.0277604 0.000666667
 0.970348 -0.167045  0.065799 -0.0248611 0.000666667
  1.00573 -0.162607  0.142496 0.0541911 0.000666667
  1.00428 -0.145224  0.107105 -0.0768226 0.000666667
 0.978716 -0.169564  0.142177 0.270538 0.000666667
  0.95151 -0.167772   0.15886 -0.0376442 0.000666667
 0.966793 -0.169525  0.086751 -0.147008 0.000666667
 0.961103 -0.169861  0.102368 -0.0463223 0.000666667
 0.974843 -0.176368  0.142997 0.183205 0.000666667
0.969109 -0.15205 0.079831 0.159336 0.000666667
 0.996532 -0.153704  0.112175 -0.0184531 0.000666667
 0.992044 -0.145859  0.097874 -0.0884239 0.000666667
 0.985473 -0.159359  0.151054 0.00202785 0.000666667
 1.03363 -0.15257 0.147423 -0.0553384 0.000666667
 0.954924 -0.182914 0.0877085 -0.0459082 0.000666667
 0.974805 -0.156791  0.109366 -0.0960657 0.000666667
 0.976906 -0.147738  0.184575 0.0658537 0.000666667
 0.950281 -0.189913 0.0758978 -0.104406 0.000666667
  1.00309 -0.143265  0.107686 -0.0740903 0.000666667
 0.969085 -0.148615 0.0970487 0.170237 0.000666667
 0.979169 -0.151173  0.126035 0.0129785 0.000666667
0.991863 -0.14814 0.118617 -0.0735177 0.000666667
 0.998768 -0.144067  0.171387 0.0476773 0.000666667
 0.976646 -0.147207  0.149965 0.0718569 0.000666667
 0.973871 -0.157196  0.101012 -0.209236 0.000666667
 0.993719 -0.149457  0.172728 -0.023213 0.000666667
 0.985113 -0.147982  0.129143 0.122759 0.000666667
 0.959198 -0.188223  0.141499 -0.00486643 0.000666667
  1.00701 -0.146788  0.162693 0.0469888 0.000666667
 0.982431 -0.148154  0.137092 0.00489197 0.000666667
 0.968771  -0.15186 0.0998748 0.149053 0.000666667
 0.997726 -0.159031  0.151388 0.0437882 0.000666667
  1.03479 -0.158566   0.12542 0.0519934 0.000666667
 0.967233 -0.175676 0.0809111 -0.110631 0.000666667
 0.972865 -0.164762  0.090349 -0.120922 0.000666667
 0.980065 -0.153836  0.176186 -0.104437 0.000666667
 0.991242 -0.165726  0.135887 -0.0911846 0.000666667
 0.995843 -0.150126  0.127409 -0.0232139 0.000666667
  0.99437 -0.148411  0.124937 -0.0227731 0.000666667
 0.981452 -0.175574 0.0851442 -0.0703012 0.000666667
 0.993036 -0.148455   0.06657 -0.141706 0.000666667
 0.952176 -0.168103  0.184652 0.187015 0.000666667
0.974904 -0.15538  0.11695 0.129045 0.000666667
 0.991674 -0.158161  0.132687 -0.00512396 0.000666667
  0.99342 -0.148164 0.0755726 -0.101593 0.000666667
   0.9832 -0.151473 0.0480851 -0.0349936 0.000666667
 0.975119 -0.167298  0.122488 -0.0183477 0.000666667
 0.962503 -0.163768  0.121182 -0.147046 0.000666667
  1.02462 -0.158044  0.114282 -0.125624 0.000666667
  0.98662 -0.161931  0.118568 -0.0547837 0.000666667
0.984362 -0.14695 0.131136 0.11512 0.000666667
  0.97523 -0.167787  0.122698 -0.0174059 0.000666667
 0.998659 -0.144283  0.172069 0.0624016 0.000666667
 0.972214 -0.173258 0.0711475 0.0701591 0.000666667
  1.00137 -0.143842  0.140635 0.0309681 0.000666667
 0.947867 -0.167695  0.153634 0.0277419 0.000666667
 0.963689 -0.177882  0.106194 0.0512019 0.000666667
 0.992089 -0.145694 0.0977401 -0.0904115 0.000666667
 0.980217 -0.170602   0.14259 0.282854 0.000666667
  1.00591 -0.135654  0.134526 0.14304 0.000666667
 0.981716 -0.150686  0.144851 0.078738 0.000666667
 0.972102 -0.150704  0.174955 -0.241979 0.000666667
 0.974732 -0.159077  0.125355 -0.0641245 0.000666667
 0.994836 -0.143632 0.0823203 0.165466 0.000666667
 0.998523 -0.144652  0.129654 -0.138791 0.000666667
0.975354  -0.1752 0.173265 -0.0309434 0.000666667
 0.979331 -0.165366  0.124663 0.118357 0.000666667
 0.985614 -0.167605 0.0869916 -0.0319128 0.000666667
 0.971125 -0.164354 0.0802323 -0.00255646 0.000666667
  1.01163 -0.151007  0.143264 -0.180918 0.000666667
 0.994117 -0.148688 0.0660207 -0.15134 0.000666667
 0.972008 -0.144766  0.120893 -0.0929698 0.000666667
 0.989288 -0.147006  0.152389 0.0952655 0.000666667
 0.952583 -0.160759  0.121076 0.12081 0.000666667
 0.974062 -0.145508  0.141664 -0.127069 0.000666667
  1.00783 -0.143505   0.11832 0.0156648 0.000666667
 1.02657 -0.15329 0.108913 -0.144277 0.000666667
 0.973507 -0.158127   0.10135 -0.208542 0.000666667
  1.00056 -0.154063  0.136995 -0.024205 0.000666667
  0.96842 -0.168517  0.115656 0.0847438 0.000666667
 0.962627 -0.157568 0.0878195 0.0140936 0.000666667
 0.985205  -0.13714 0.0484879 -0.0244805 0.000666667
 0.975278 -0.168765  0.146333 -0.0155985 0.000666667
  1.00191 -0.159596   0.16036 0.0406978 0.000666667
 0.994241 -0.148077  0.156029 -0.0147346 0.000666667
 0.972352 -0.165035  0.126757 -0.00260151 0.000666667
 0.983693 -0.140996  0.145499 -0.24108 0.000666667
  1.01023 -0.140847 0.0712683 -0.0531202 0.000666667
 0.990887 -0.162695 0.0878345 0.00463052 0.000666667
 0.974589 -0.155808  0.117803 0.134292 0.000666667
 0.970616 -0.161665  0.101878 0.0870093 0.000666667
 0.984289 -0.162119  0.131833 0.0272611 0.000666667
 0.971214 -0.174728 0.0718561 0.0705683 0.000666667
  1.01812 -0.147773 0.0850358 -0.0309681 0.000666667
 0.971935 -0.160554  0.102027 0.0636187 0.000666667
 0.989582 -0.139387  0.125107 -0.14056 0.000666667
 0.955075 -0.174916 0.0821805 0.0776781 0.000666667
  0.98889 -0.157101  0.102499 -0.0255774 0.000666667
 0.970502 -0.142077  0.135297 -0.0974479 0.000666667
 0.962373 -0.173551 0.0581363 -0.0780994 0.000666667
  1.00416 -0.144578  0.115074 -0.096756 0.000666667
    0.983 -0.153482 0.0478905 -0.0602437 0.000666667
 0.995347 -0.155542  0.111524 -0.0122828 0.000666667
 0.983064 -0.160085  0.121932 0.00259164 0.000666667
 0.955417 -0.166148  0.153685 0.145152 0.000666667
 0.993475 -0.149363  0.152278 0.103235 0.000666667
 0.975266 -0.182175 0.0684394 -0.103183 0.000666667
 0.939178 -0.167243    0.1065 0.0503267 0.000666667
 0.994965 -0.159764  0.128197 -0.0977635 0.000666667
 0.973316 -0.145711 0.0579472 -0.012851 0.000666667
 0.987241 -0.159364  0.136008 0.0830728 0.000666667
 0.994141 -0.143755 0.0825223 0.169219 0.000666667
 0.968275 -0.180583  0.144706 0.0681256 0.000666667
  1.00895 -0.140594  0.153515 0.068528 0.000666667
 0.959256 -0.172185  0.102574 -0.0548048 0.000666667
 0.976985 -0.143524  0.122125 0.0427394 0.000666667
  0.96663  -0.17593 0.0828032 -0.125646 0.000666667
 0.999926 -0.142968 0.0678702 -0.0515558 0.000666667
 0.945334 -0.161593  0.127976 -0.0753404 0.000666667
0.989395 -0.14753 0.106213 0.194912 0.000666667
 0.977787 -0.182653  0.139198 0.0551906 0.000666667
  1.00382 -0.145679  0.106402 -0.103737 0.000666667
 0.983101 -0.156606  0.115864 -0.230045 0.000666667
 0.977436 -0.166556 0.0807442 -0.0482409 0.000666667
 0.974909 -0.150843  0.118985 -0.0462013 0.000666667
 0.989403 -0.154501  0.154607 0.0330701 0.000666667
 0.990709 -0.165723  0.108593 -0.0858629 0.000666667
  0.97337 -0.141895   0.13669 -0.0984263 0.000666667
  1.02553 -0.152268  0.139648 0.0361912 0.000666667
 0.971643 -0.159442  0.129563 -0.0864262 0.000666667
 0.958756 -0.173606  0.100911 0.00743563 0.000666667
 0.963852 -0.152056  0.132458 0.0676029 0.000666667
 0.947509 -0.174503  0.144511 0.12131 0.000666667
 0.974711 -0.163308 0.0904231 -0.153214 0.000666667
  0.98811 -0.157267  0.102216 -0.0230756 0.000666667
 0.973895 -0.163857 0.0902226 -0.139035 0.000666667
 0.977794 -0.160271  0.143497 -0.0512953 0.000666667
 0.998032 -0.142062 0.0706267 -0.0339868 0.000666667
 0.970655 -0.164839 0.0794129 0.0149822 0.000666667
 0.971516 -0.170367  0.102467 0.0534066 0.000666667
  0.99336 -0.150208 0.0753736 -0.105271 0.000666667
   0.9724 -0.168188 0.0960295 0.0496836 0.000666667
 0.976777 -0.172949   0.17302 -0.0370082 0.000666667
  0.99974 -0.144682 0.0682296 -0.0573748 0.000666667
 0.990091 -0.151023  0.150638 0.122324 0.000666667
 0.955493 -0.173284 0.0754647 0.0706644 0.000666667
 0.979862 -0.138818  0.131235 -0.127133 0.000666667
  1.01297 -0.151289   0.14224 -0.18969 0.000666667
0.992262 -0.15037 0.173013 -0.0295487 0.000666667
  1.02256 -0.149047 0.0826145 -0.0243774 0.000666667
 0.975652 -0.151981   0.14921 -0.0810037 0.000666667
 0.991688 -0.133304   0.10408 0.0693684 0.000666667
  1.00968 -0.140586   0.12795 0.118792 0.000666667
  1.03207 -0.159822 0.0819037 0.166764 0.000666667
 0.971649 -0.170985 0.0722887 0.0636356 0.000666667
 0.958804 -0.173282 0.0950422 -0.0125918 0.000666667
 0.981199 -0.141208  0.144226 -0.262782 0.000666667
 0.982602 -0.160182  0.121895 0.0141416 0.000666667
 0.992955 -0.159567  0.161049 -0.151391 0.000666667
 0.975562 -0.174394   0.12339 0.0941773 0.000666667
 0.959994 -0.163179  0.123262 0.0873055 0.000666667
 0.989423 -0.149815  0.152487 0.0879177 0.000666667
 0.985717 -0.148437  0.108964 0.0183307 0.000666667
 0.977566 -0.147853  0.154484 0.141812 0.000666667
 0.986099 -0.140495  0.101885 0.0757326 0.000666667
 0.983429 -0.165614   0.12545 -0.00271376 0.000666667
 0.974073 -0.156471  0.108215 -0.101197 0.000666667
 0.957533 -0.166448  0.141737 0.0074995 0.000666667
 0.990125 -0.143077  0.117184 -0.0971527 0.000666667
  0.97365 -0.148086  0.172996 -0.241296 0.000666667
 0.968893 -0.177905  0.143898 -0.0306833 0.000666667
 0.971962 -0.166651  0.176491 -0.0163819 0.000666667
 0.982674 -0.144979  0.112536 0.155379 0.000666667
 0.984092 -0.167456 0.0896271 0.037029 0.000666667
 0.993105  -0.14731 0.0623658 -0.04167 0.000666667
 0.960648 -0.173394  0.116326 -0.00923335 0.000666667
 0.988691 -0.152444  0.154457 0.0381047 0.000666667
 0.982744 -0.163539  0.124003 -0.0131089 0.000666667
 0.983116 -0.154103  0.050152 -0.0520698 0.000666667
 0.973313 -0.176444  0.151168 0.0231471 0.000666667
 0.971638 -0.165231 0.0809935 0.00922146 0.000666667
 0.950029 -0.169084 0.0646086 0.0862095 0.000666667
 0.959912 -0.175242  0.115672 -0.0438556 0.000666667
 0.975017 -0.151055 0.0844639 0.09614 0.000666667
 0.992335 -0.150989  0.172522 -0.0140936 0.000666667
 0.959802 -0.182256 0.0929851 -0.00696608 0.000666667
 0.991037 -0.145375 0.0972008 -0.0744545 0.000666667
 0.958649 -0.187312  0.111156 -0.0543525 0.000666667
  0.94202 -0.187303 0.0664187 -0.0218955 0.000666667
 0.980852 -0.152861 0.0818294 0.171216 0.000666667
 0.970331  -0.15156 0.0975331 0.141554 0.000666667
 1.00871  -0.1577 0.153026 0.0288127 0.000666667
  1.03593 -0.160406  0.122695 0.0441456 0.000666667
 0.990137 -0.156014  0.129743 0.0361605 0.000666667
0.971055 -0.15357 0.135688 -0.0516448 0.000666667
 0.982193 -0.156604 0.0972324 0.137948 0.000666667
 0.952126 -0.173141  0.126648 -0.0237604 0.000666667
 0.946771 -0.166952  0.156357 0.00766428 0.000666667
  1.00308 -0.146319  0.106096 -0.0719836 0.000666667
 0.962076 -0.159195  0.109379 -0.165967 0.000666667
0.957178 -0.16255 0.156322 0.0553347 0.000666667
  1.01336 -0.146057 0.0872336 0.181117 0.000666667
  1.01954 -0.144905  0.133675 0.00990496 0.000666667
 0.941738 -0.167155 0.0932856 -0.0234857 0.000666667
 0.950265 -0.159907   0.12454 -0.116563 0.000666667
 0.950726 -0.168094  0.183164 0.1747 0.000666667
 0.973366 -0.178318  0.155929 0.112714 0.000666667
 0.952466 -0.168655  0.185652 0.179352 0.000666667
 0.998532 -0.157955  0.127211 -0.142961 0.000666667
 0.997301 -0.147272  0.138222 0.046901 0.000666667
0.993185 -0.14575 0.148163 0.154575 0.000666667
 0.995142 -0.149236 0.0652948 -0.144438 0.000666667
 0.962007 -0.173553  0.125887 0.0816852 0.000666667
  1.00227 -0.157387  0.130377 -0.116715 0.000666667
 0.986427 -0.142524  0.103558 0.0833266 0.000666667
 0.961454 -0.172644  0.125949 0.0686106 0.000666667
 0.961787 -0.172771  0.126746 0.080575 0.000666667
  0.99923 -0.155344  0.122434 0.0300176 0.000666667
 0.975157 -0.141939   0.12725 0.0481193 0.000666667
 0.957324 -0.172685 0.0951896 -0.0249512 0.000666667
 0.982599 -0.143679  0.110925 0.0109912 0.000666667
  1.02656 -0.154539  0.093194 -0.117528 0.000666667
 0.993639 -0.159648  0.153879 0.00327821 0.000666667
 0.952762 -0.171384  0.126507 -0.00656574 0.000666667
  1.00213 -0.145367  0.104729 -0.0917542 0.000666667
 0.992244 -0.157915  0.102045 -0.0272588 0.000666667
 0.967292 -0.142549  0.081703 0.0468691 0.000666667
 1.01532 -0.14412 0.101415 -0.0102122 0.000666667
 0.982478 -0.143188   0.13778 0.0404368 0.000666667
   1.0034 -0.157199  0.129421 -0.0948026 0.000666667
 0.990186 -0.146746  0.107251 0.215912 0.000666667
  1.02115 -0.148965  0.175631 -0.0318446 0.000666667
 0.987776 -0.164114  0.140177 0.176001 0.000666667
  1.00486 -0.162635  0.176714 -0.114097 0.000666667
 0.980152 -0.156301 0.0991717 0.139904 0.000666667
 0.969542 -0.169094  0.101318 0.0668828 0.000666667
 0.947404 -0.168202   0.06538 0.125157 0.000666667
0.996678 -0.15525 0.112764 -0.0256174 0.000666667
 0.984054 -0.159591  0.148247 -0.00767776 0.000666667
 0.987611 -0.163722  0.118534 -0.0480172 0.000666667
 1.00076 -0.15761  0.13032 -0.106449 0.000666667
  1.01784 -0.145953  0.173668 0.0366188 0.000666667
 0.975044 -0.160388  0.160616 -0.108945 0.000666667
 0.974658 -0.151475  0.119145 -0.0522598 0.000666667
 0.973421 -0.186871  0.133201 -0.0905424 0.000666667
   1.0075 -0.137041 0.0962287 -0.0151357 0.000666667
 0.961055 -0.161546 0.0650104 0.0599301 0.000666667
  1.00002 -0.137464 0.0948804 -0.0345772 0.000666667
 0.993996 -0.144141  0.127544 -0.190728 0.000666667
 0.973685 -0.158155  0.116569 0.14671 0.000666667
  1.01989 -0.148393  0.177432 -0.0239898 0.000666667
 0.987374 -0.158386  0.133913 0.0684553 0.000666667
 0.981613 -0.158272  0.108412 0.09624 0.000666667
  1.00793 -0.138123 0.0969529 0.00497081 0.000666667
 0.934307 -0.220695  0.141736 -0.0283729 0.000666667
 0.941632 -0.188199 0.0686831 -0.022923 0.000666667
 0.985622 -0.164744  0.185761 -0.0205112 0.000666667
  1.02617 -0.154612  0.110321 -0.148104 0.000666667
 0.980961 -0.159424  0.122364 0.0163729 0.000666667
 0.996226 -0.144381  0.136109 -0.131957 0.000666667
 0.980096 -0.153468  0.105664 0.0481234 0.000666667
0.974752 -0.16519  0.12153 -0.129491 0.000666667
0.984852 -0.15254   0.1085 0.0139858 0.000666667
 0.992367 -0.142988 0.0824187 0.171372 0.000666667
 0.97354 -0.17654 0.151018 0.180212 0.000666667
 0.955075 -0.171908 0.0946521 -0.0342117 0.000666667
 0.945512 -0.157101  0.147461 -0.102788 0.000666667
 0.987656 -0.153851  0.161801 -0.0722889 0.000666667
 0.998038 -0.146271  0.072859 -0.0133902 0.000666667
 0.980512 -0.157123  0.114507 -0.211861 0.000666667
 0.981848 -0.140834 0.0940098 0.126243 0.000666667
 0.995507 -0.137992  0.124543 -0.117308 0.000666667
 0.988677 -0.140967   0.06071 -0.128214 0.000666667
 0.961362  -0.15508 0.0450242 0.00969217 0.000666667
 0.994883 -0.136116  0.101965 0.0801433 0.000666667
 0.946821 -0.188592 0.0838332 0.0514962 0.000666667
  0.95276 -0.168767  0.157565 -0.0371112 0.000666667
 0.942237 -0.203027  0.183221 -0.0578914 0.000666667
 0.961322 -0.174921 0.0608496 -0.0934304 0.000666667
 0.958448 -0.170118  0.102554 -0.0709726 0.000666667
0.978109 -0.14167 0.114077 0.0221912 0.000666667
  1.00965 -0.148895  0.149848 -0.233063 0.000666667
  1.00515 -0.145159   0.11645 -0.108248 0.000666667
 0.966741 -0.180613  0.132026 0.060984 0.000666667
 0.998244 -0.155742  0.135679 -0.0411132 0.000666667
  1.01249 -0.144426 0.0866593 0.177952 0.000666667
 0.962799 -0.158097 0.0822693 0.145861 0.000666667
 0.980039 -0.160579  0.123735 0.134687 0.000666667
 0.961234 -0.164949 0.0868527 -0.0110886 0.000666667
0.935624 -0.17422 0.123261 0.152913 0.000666667
0.997238 -0.15114 0.107988 0.0143873 0.000666667
   1.0094 -0.146954  0.162949 0.0298337 0.000666667
 0.985417 -0.164344  0.187513 -0.0136369 0.000666667
  0.99116 -0.149213   0.10112 -0.0981396 0.000666667
 0.961738 -0.153666 0.0469316 0.0166679 0.000666667
0.993063 -0.15089   0.1718 -0.0189606 0.000666667
 0.975405 -0.155572  0.179006 -0.0116813 0.000666667
  0.99559 -0.144736 0.0726573 -0.00265879 0.000666667
 0.966887 -0.168511 0.0865455 -0.146525 0.000666667
  0.96738 -0.168095  0.086847 -0.180061 0.000666667
   1.0042 -0.146629  0.113242 -0.0930622 0.000666667
 0.957411 -0.178817  0.120164 -0.294735 0.000666667
 0.971805 -0.173717  0.154921 0.0842945 0.000666667
  1.02582 -0.143476  0.160872 -0.0225578 0.000666667
 0.999567 -0.154711  0.136444 0.0283712 0.000666667
 0.967646 -0.177907  0.142387 -0.0304443 0.000666667
  1.01775 -0.165537 0.0880717 0.0930048 0.000666667
 0.991533 -0.158725  0.129662 -0.0265547 0.000666667
 0.981928 -0.141764 0.0946728 0.132843 0.000666667
 0.989355 -0.148984 0.0628519 -0.0239258 0.000666667
 0.987119 -0.136555  0.051066 0.00543866 0.000666667
 0.993841 -0.150031  0.172564 -0.0122162 0.000666667
 0.952124 -0.172618  0.126205 -0.0252421 0.000666667
  1.02565 -0.155976  0.142979 0.00702824 0.000666667
 0.948405 -0.166731   0.15836 0.0113338 0.000666667
  1.00873 -0.143457  0.134134 -0.186079 0.000666667
  1.00971 -0.143991   0.13459 -0.188433 0.000666667
 0.973707 -0.146678  0.056279 -0.0102294 0.000666667
 0.964885 -0.177738  0.104226 0.0441848 0.000666667
 0.993795 -0.148764 0.0775128 -0.0923904 0.000666667
 0.985945 -0.135619 0.0484408 -0.000724676 0.000666667
 0.995672 -0.149463  0.172248 -0.0240867 0.000666667
 0.965734 -0.168598  0.119171 -0.103171 0.000666667
 0.989106 -0.145623  0.106044 0.201741 0.000666667
  1.01432 -0.158706  0.144729 0.00464465 0.000666667
  1.00635 -0.145037   0.15106 0.0640068 0.000666667
 0.980473 -0.151899 0.0815556 0.196163 0.000666667
 0.994927 -0.145613 0.0702796 -0.00354134 0.000666667
 0.983596 -0.152699  0.104094 0.0227753 0.000666667
 0.950658 -0.190822  0.106849 0.0605669 0.000666667
 0.997566 -0.148682  0.138837 0.0522674 0.000666667
 0.990721 -0.148734  0.150464 0.107134 0.000666667
0.996282 -0.14533 0.136424 -0.120233 0.000666667
  0.98739 -0.150375  0.159672 -0.0592699 0.000666667
 0.982156 -0.157906  0.121232 0.00364141 0.000666667
  0.99305 -0.150069  0.171715 -0.017007 0.000666667
  1.01412 -0.145632 0.0880849 0.166262 0.000666667
 0.983595 -0.145859  0.113934 0.140593 0.000666667
 0.979147 -0.144751 0.0689361 0.0820019 0.000666667
   1.0083 -0.143986  0.153183 0.0573361 0.000666667
0.997998 -0.15449 0.121684 0.0213813 0.000666667
 0.967503 -0.181129  0.131661 0.0661371 0.000666667
 0.986537 -0.138968 0.0514906 0.0150606 0.000666667
 0.996348 -0.136588  0.109282 -0.177138 0.000666667
 0.976174 -0.176396  0.192126 -0.0160927 0.000666667
  0.95772 -0.188011   0.16736 0.104001 0.000666667
  1.00582 -0.136264  0.139696 -0.076072 0.000666667
0.991124 -0.15629 0.102375 -0.0275385 0.000666667
 0.978789 -0.145467 0.0992551 0.0764125 0.000666667
 0.995042 -0.150713  0.129409 0.00111279 0.000666667
 0.988651 -0.140727  0.123023 -0.136164 0.000666667
0.981943 -0.15272 0.104994 0.0198715 0.000666667
 0.957237 -0.171285 0.0945842 -0.0173859 0.000666667
 0.987278 -0.170246  0.110245 -0.108813 0.000666667
    0.995 -0.147995 0.0662195 -0.138043 0.000666667
 0.986509 -0.151052  0.161339 -0.0655856 0.000666667
 0.997642 -0.142299 0.0708687 -0.0348601 0.000666667
  1.00406 -0.144288  0.106656 -0.0771659 0.000666667
 0.978827 -0.149658  0.085693 0.069757 0.000666667
  1.00579 -0.147769  0.122944 -0.0802883 0.000666667
 0.960359 -0.166724  0.166037 -0.0434721 0.000666667
 0.948285 -0.187332 0.0842855 0.0567335 0.000666667
0.995814 -0.13989 0.162793 0.132367 0.000666667
 0.980779 -0.138802  0.144936 -0.245135 0.000666667
 0.992854 -0.157346  0.114938 -0.0583573 0.000666667
 0.953719 -0.178014 0.0701821 0.160534 0.000666667
 0.970303 -0.161793  0.108014 -0.0215539 0.000666667
 0.990997 -0.155716  0.102565 -0.0379169 0.000666667
 0.949281 -0.177326 0.0967309 -0.025944 0.000666667
 0.959988 -0.171307  0.101295 -0.0712786 0.000666667
 0.981659 -0.152651  0.104658 0.0300602 0.000666667
 0.975813 -0.153358  0.119878 -0.0557636 0.000666667
  0.97446 -0.146645  0.107921 -0.132336 0.000666667
 1.00866 -0.14384 0.135899 -0.193437 0.000666667
 0.990202 -0.149666   0.15047 0.103325 0.000666667
 0.964539  -0.15111 0.0961766 -0.0901684 0.000666667
 0.975568 -0.175256  0.122743 0.107511 0.000666667
 0.937556 -0.186483  0.164975 -0.0886022 0.000666667
  1.02707 -0.153347  0.138116 0.0255531 0.000666667
 0.934067 -0.190223  0.119294 0.00350094 0.000666667
  1.02309 -0.153971 0.0940341 -0.122055 0.000666667
 0.987096 -0.156408 0.0923326 0.188808 0.000666667
 0.977126 -0.168157  0.151541 -0.14082 0.000666667
 0.966174 -0.175571 0.0834632 -0.111288 0.000666667
 0.951188 -0.162253   0.13291 0.0309037 0.000666667
 0.941903 -0.169044 0.0887762 -0.0533599 0.000666667
 0.970706 -0.167731  0.177622 -0.0129711 0.000666667
 0.980109 -0.149898  0.196967 -0.113134 0.000666667
 0.954567 -0.172265 0.0740354 0.0548138 0.000666667
 0.969741 -0.169455  0.115491 0.0917515 0.000666667
 0.996696 -0.155392   0.11283 -4.59319e-05 0.000666667
 0.972125 -0.157438  0.146353 -0.0221032 0.000666667
 0.970882 -0.164942  0.174234 -0.042132 0.000666667
 0.975324 -0.139052  0.121184 -0.159743 0.000666667
  0.94011 -0.190433  0.119988 -0.0154772 0.000666667
 0.955726 -0.176922  0.134907 0.047468 0.000666667
 0.999447 -0.152303  0.135909 0.0328558 0.000666667
  1.00089 -0.155726  0.157517 -0.0402007 0.000666667
 0.987618 -0.144478  0.139963 0.0568032 0.000666667
0.986113 -0.16666 0.151923 -0.0820116 0.000666667
  1.00679 -0.157207  0.186039 -0.148396 0.000666667
  1.00492 -0.133511 0.0877605 -0.0210816 0.000666667
  1.02898 -0.154856  0.182965 0.113672 0.000666667
 0.974563 -0.164331  0.089262 -0.136112 0.000666667
0.979915  -0.1482 0.155208 0.139591 0.000666667
 0.942655  -0.19008 0.0673648 -0.00888288 0.000666667
 0.997573 -0.137502   0.13227 0.00537131 0.000666667
  1.00166 -0.165082 0.0882937 -0.000588331 0.000666667
 0.993861 -0.145791  0.153541 -0.105074 0.000666667
 0.998125 -0.151677  0.109174 0.0335477 0.000666667
 0.966703 -0.159104 0.0814007 0.112906 0.000666667
 0.971641 -0.171206  0.073391 0.0702943 0.000666667
 0.992019 -0.148822  0.066368 -0.147577 0.000666667
0.961057 -0.16393 0.122155 0.104613 0.000666667
 0.978296 -0.160051  0.142862 -0.0480431 0.000666667
  1.02263 -0.156609  0.150093 -0.0117462 0.000666667
 0.979649 -0.154925  0.176538 -0.0889994 0.000666667
 0.962639 -0.157897  0.100761 -0.0962835 0.000666667
 0.973137 -0.175812  0.141073 0.172105 0.000666667
  0.98539 -0.140549 0.0600634 -0.112288 0.000666667
 0.991137 -0.150056  0.151533 0.107759 0.000666667
 0.956037 -0.173167 0.0851102 0.0870469 0.000666667
 0.988073 -0.126161  0.146286 0.100586 0.000666667
0.960931 -0.16709 0.165725 -0.0338637 0.000666667
  0.96648 -0.159836 0.0963005 0.0816101 0.000666667
 0.946924 -0.169646  0.154837 0.0321148 0.000666667
  1.00833 -0.144302  0.133949 -0.19081 0.000666667
 0.956009 -0.165559  0.152443 0.129602 0.000666667
0.987321 -0.15383 0.104781 0.00361459 0.000666667
  1.02384 -0.153881 0.0938421 -0.1419 0.000666667


==> output_ims_3_3_3_1/random_action_1.txt <==
0.074594
 0.988599 -0.145213 0.0986643 -0.071764 0.000666667
 0.987735 -0.144561  0.115528 -0.11514 0.000666667
 0.972916 -0.157055  0.101105 -0.214838 0.000666667
 0.977482 -0.162087  0.119844 -0.0986972 0.000666667
0.996872 -0.15382 0.158054 -0.0660582 0.000666667
 0.985402 -0.158739  0.150428 0.011467 0.000666667
 0.945557 -0.201239  0.110935 -0.112578 0.000666667
 0.977115 -0.171245  0.125121 0.0977024 0.000666667
 0.975857 -0.151818  0.119694 -0.0695183 0.000666667
 0.990917 -0.158014  0.129267 0.0332972 0.000666667
 0.986905 -0.152662  0.160454 -0.0620368 0.000666667
 0.997759 -0.145462  0.135888 -0.13282 0.000666667
 0.985239 -0.162021  0.132463 0.0283833 0.000666667
 0.968125 -0.162353 0.0961676 0.104278 0.000666667
0.958286 -0.17491 0.131501 -0.000185896 0.000666667
 0.979404 -0.178685  0.191961 0.0109668 0.000666667
 0.987838 -0.155455  0.133114 0.0724631 0.000666667
 0.981714 -0.152413  0.130125 -0.0700839 0.000666667
 0.964768 -0.150971 0.0971109 -0.0901923 0.000666667
 0.970613 -0.144077  0.138406 -0.0962475 0.000666667
 0.987512 -0.149829  0.106686 0.00682975 0.000666667
 0.970123 -0.148907 0.0985122 0.164302 0.000666667
 0.973969 -0.145187   0.10995 -0.132247 0.000666667
  1.00263 -0.135606  0.203211 -0.0133697 0.000666667
0.994319 -0.16073 0.161375 -0.163594 0.000666667
 0.985402 -0.163806  0.110739 -0.108109 0.000666667
 0.974306 -0.164797  0.121782 -0.114725 0.000666667
 0.980924 -0.137132  0.131495 -0.136827 0.000666667
  1.00117 -0.156939  0.156776 -0.0256721 0.000666667
0.988468 -0.14713 0.139721 0.0681951 0.000666667
 0.975596 -0.150052 0.0979823 0.0161449 0.000666667
 0.973706 -0.169725 0.0969503 0.0675823 0.000666667
  1.00058 -0.143213  0.170817 0.0245052 0.000666667
 0.984159 -0.144868  0.112386 0.162075 0.000666667
 0.978595 -0.149492  0.105292 0.00643257 0.000666667
 0.972821 -0.153503  0.107937 0.0195743 0.000666667
0.995925 -0.14643 0.136049 -0.147111 0.000666667
  1.00163 -0.138722  0.151279 -0.13427 0.000666667
0.988673 -0.14369 0.117506 -0.0934869 0.000666667
 0.973099 -0.156697  0.110509 -0.0880543 0.000666667
0.981127 -0.15889 0.106988 0.0672736 0.000666667
 0.996998 -0.148922  0.138524 0.0465047 0.000666667
  1.00051 -0.142261  0.139244 0.0128199 0.000666667
0.985617 -0.15694 0.116805 0.148392 0.000666667
 0.999442 -0.155002  0.159706 -0.0412474 0.000666667
 0.987058 -0.155232  0.129744 0.0559416 0.000666667
 0.960898 -0.171333  0.103569 -0.0502469 0.000666667
  1.00565 -0.145046  0.112628 -0.094974 0.000666667
 0.988757 -0.142287  0.124411 -0.147701 0.000666667
 0.992904 -0.148071  0.155199 0.00296512 0.000666667
  0.99735 -0.155022  0.124455 0.02893 0.000666667
  1.00495 -0.133447  0.134767 0.155369 0.000666667
 0.975467 -0.174625  0.124798 0.102978 0.000666667
  1.00274 -0.144444   0.11533 -0.101469 0.000666667
 0.995428 -0.147086  0.139371 -0.117469 0.000666667
0.996364 -0.15136 0.137167 0.0321604 0.000666667
 0.977238 -0.181765  0.138452 0.0614933 0.000666667
  1.00891 -0.150247  0.151869 -0.240968 0.000666667
 0.985027 -0.152675  0.108674 0.00785618 0.000666667
 0.968046 -0.159904   0.10569 0.00587456 0.000666667
 0.988612 -0.142905  0.117511 -0.0868729 0.000666667
 0.999307 -0.155351  0.157345 -0.0536633 0.000666667
 0.979604 -0.156277  0.100562 0.157974 0.000666667
 0.988229 -0.159368   0.13463 0.0641065 0.000666667
 0.972644 -0.163212  0.127236 -0.0652272 0.000666667
 0.973333 -0.148839  0.118568 -0.0494072 0.000666667
 0.975379 -0.168588  0.145189 -0.00814928 0.000666667
 0.973345 -0.168058  0.123549 0.0177979 0.000666667
  0.98384 -0.161165  0.122318 0.00453524 0.000666667
 0.992048 -0.159103  0.114433 -0.0584856 0.000666667
 0.986768 -0.151421  0.104318 0.0626664 0.000666667
 0.988275 -0.157743  0.132949 0.0521472 0.000666667
0.976724 -0.17074  0.12347 -0.0339839 0.000666667
0.993926 -0.15938 0.158614 -0.142399 0.000666667
 0.999722 -0.154462  0.155878 -0.021102 0.000666667
 0.988063 -0.155429  0.101765 -0.0194412 0.000666667
 0.971633 -0.140971  0.138353 -0.0844758 0.000666667
  1.01247 -0.136266  0.152709 0.203299 0.000666667
 0.988264 -0.146406  0.139993 0.0610742 0.000666667
  0.98696 -0.152382  0.161957 -0.0827307 0.000666667
 0.989362 -0.145625  0.138336 0.0653816 0.000666667
   0.9787  -0.14565 0.0908902 -0.0603494 0.000666667
 0.990332 -0.159773  0.145415 -0.00883822 0.000666667
 0.976395 -0.168033  0.122347 -0.0220959 0.000666667
  0.96556 -0.161815 0.0964707 0.0933893 0.000666667
 0.990684 -0.151062   0.15267 0.10044 0.000666667
 1.00491 -0.13758 0.201221 -0.0354181 0.000666667
 0.975955 -0.178807  0.108295 0.0595237 0.000666667
 0.982893 -0.148595  0.106451 0.0284215 0.000666667
 0.994547 -0.140563  0.114889 -0.00134855 0.000666667
  0.97813 -0.156084 0.0973649 0.143417 0.000666667
  1.01481 -0.132245  0.181513 -0.119107 0.000666667
 0.986183 -0.162166  0.137055 -0.225277 0.000666667
 0.976575 -0.148657  0.103324 0.00900634 0.000666667
0.981586 -0.15082 0.103568 0.0354794 0.000666667
  1.00891 -0.147247  0.161819 0.0391856 0.000666667
  1.00511 -0.137746  0.113013 0.0922827 0.000666667
 0.977473 -0.153881  0.117647 -0.115146 0.000666667
  1.00818 -0.144088  0.160512 0.025711 0.000666667
  1.00709 -0.140012  0.126443 0.114158 0.000666667
 0.998101 -0.154617  0.159236 -0.0273565 0.000666667
 0.991552 -0.143956  0.142307 0.0493525 0.000666667
 0.972939 -0.156645  0.110192 -0.0705326 0.000666667
  0.98977 -0.160367  0.140684 0.17683 0.000666667
 0.981097 -0.156112 0.0985229 0.164189 0.000666667
 0.993674 -0.147684  0.153884 -0.0182561 0.000666667
 0.986377 -0.164363  0.138626 -0.209699 0.000666667
 0.976471 -0.158332  0.126441 -0.0711314 0.000666667
   1.0029 -0.139368  0.148896 -0.132187 0.000666667
 0.996642 -0.150976  0.141362 -0.0299032 0.000666667
 0.958071 -0.167994  0.100724 -0.0613002 0.000666667
  0.98948 -0.144435  0.117705 -0.0876514 0.000666667
 0.982078 -0.157081 0.0978382 0.14922 0.000666667
0.981071 -0.14153 0.144955 -0.269597 0.000666667
0.992902 -0.14749 0.155984 -0.101177 0.000666667
 0.986289 -0.153065  0.103918 0.0117821 0.000666667
 0.990792 -0.144925  0.141083 0.0353364 0.000666667
 0.980571 -0.180033  0.105867 0.0547229 0.000666667
 0.959242 -0.170486  0.101765 -0.0633984 0.000666667
  1.01647 -0.145141  0.174734 0.0546489 0.000666667
 0.989157 -0.165056  0.107746 -0.106343 0.000666667
 0.987587 -0.157441  0.144091 -0.0163448 0.000666667
 0.974191 -0.152692   0.12046 -0.0400659 0.000666667
 0.974121 -0.167954 0.0971038 0.0692594 0.000666667
 0.986432 -0.146309  0.100507 0.0459489 0.000666667
 0.973463 -0.156622  0.106821 -0.101676 0.000666667
  0.99873 -0.136601  0.107267 -0.169125 0.000666667
 0.966272 -0.168683  0.120666 -0.0954108 0.000666667
 0.992238 -0.151276  0.174071 -0.0287042 0.000666667
 0.988714 -0.148149  0.108968 0.196878 0.000666667
 0.982441 -0.144049  0.127848 -0.0632884 0.000666667
 0.994921 -0.153018  0.137428 0.0241819 0.000666667
  1.00267 -0.144688  0.170439 0.0553824 0.000666667
 0.984364 -0.158533  0.119692 0.01322 0.000666667
  0.98201 -0.150407  0.103741 0.057263 0.000666667
 1.00228 -0.14303 0.137693 0.0242956 0.000666667
 0.970575 -0.159123  0.102335 0.0732179 0.000666667
 0.992604 -0.159238  0.161473 -0.152705 0.000666667
 0.965191 -0.176504  0.133548 0.0281267 0.000666667
 0.999408 -0.145192  0.172731 0.0643813 0.000666667
 0.996051 -0.154752  0.121682 0.0235908 0.000666667
 0.976542 -0.164751  0.120653 -0.14142 0.000666667
 0.975543 -0.169431  0.121203 -0.00338004 0.000666667
0.979354 -0.14651 0.131002 -0.0701146 0.000666667
 0.985092 -0.147268  0.110288 0.0194136 0.000666667
  1.00155 -0.143659  0.172808 0.0691633 0.000666667
   1.0021 -0.133365  0.140074 0.123403 0.000666667
 0.987708 -0.137115  0.115647 -0.0502616 0.000666667
 0.996793 -0.145058  0.142126 0.154181 0.000666667
 0.993531 -0.160436  0.153512 0.0085443 0.000666667
 0.988577 -0.143543  0.117259 -0.0831735 0.000666667
 0.987546 -0.150873  0.106753 0.0148788 0.000666667
 0.986425 -0.159354  0.136616 0.0835028 0.000666667
 0.987605 -0.145934   0.10412 0.072693 0.000666667
 0.984375 -0.163677  0.187455 -0.00765573 0.000666667
0.988076 -0.15029 0.111069 0.0097101 0.000666667
 0.991785 -0.147024  0.171243 0.184047 0.000666667
 0.986212 -0.159788  0.135656 0.0754267 0.000666667
 0.985248 -0.160882  0.119349 -0.00766161 0.000666667
 0.978005 -0.174151  0.123401 0.109116 0.000666667
 0.989923 -0.148184  0.140833 0.0579365 0.000666667
 0.992849 -0.144055  0.148376 0.143687 0.000666667
  0.97193 -0.169105 0.0940917 0.0415436 0.000666667
 0.995831 -0.148632  0.171927 -0.0119156 0.000666667
 0.981475 -0.151823  0.103291 0.0522149 0.000666667
 0.986059 -0.149092  0.110276 0.0280369 0.000666667
 0.994425 -0.139224  0.120205 -0.0443611 0.000666667
 0.967834 -0.169239  0.114643 0.0704324 0.000666667
 0.970037   -0.1682 0.0996076 0.0743151 0.000666667
  1.00359 -0.144723  0.140783 0.0199793 0.000666667
 0.966519 -0.177413  0.108701 0.100987 0.000666667
0.985055 -0.15857 0.121402 0.0161152 0.000666667
 0.958221 -0.173967  0.100326 0.0196709 0.000666667
  1.00866 -0.141115  0.153714 0.0562989 0.000666667
  1.00639 -0.143387   0.12921 0.140697 0.000666667
 0.994211 -0.149316  0.154253 -0.0993672 0.000666667
 0.976561 -0.150291  0.127012 0.0204502 0.000666667
 0.984823 -0.164773  0.111549 -0.0756565 0.000666667
 0.988212 -0.144971  0.139452 0.0617198 0.000666667
 0.995035 -0.146599   0.15647 -0.0989032 0.000666667
 0.990346 -0.149412  0.151129 0.127995 0.000666667
 0.987903 -0.163676  0.118468 -0.0240558 0.000666667
 0.982124 -0.148096  0.135794 0.0310321 0.000666667
0.987297 -0.14854  0.14657 0.00395624 0.000666667
  1.02276 -0.147584  0.175704 -0.0304145 0.000666667
 0.958962 -0.161071 0.0921564 -0.0173639 0.000666667
 0.972782 -0.186032    0.1308 -0.0928274 0.000666667
 0.978611 -0.154789 0.0968093 0.155151 0.000666667
 0.982224 -0.154487 0.0989909 0.147486 0.000666667
 0.968715 -0.148629 0.0991479 0.166047 0.000666667
 0.981983 -0.144436  0.130008 -0.0705849 0.000666667
  0.96882 -0.168828  0.101106 0.054095 0.000666667
 0.974027 -0.160459  0.126197 -0.0641226 0.000666667
 0.982543 -0.139185 0.0947843 0.122574 0.000666667
 0.988194 -0.146209  0.139519 0.0304376 0.000666667
0.963145  -0.1636 0.123517 -0.150734 0.000666667
 0.988016 -0.157918  0.102281 -0.0308352 0.000666667
 0.981747 -0.154092  0.104976 0.0436525 0.000666667
0.989263  -0.1364 0.116391 -0.0453702 0.000666667
 0.996535 -0.153408  0.159614 -0.146321 0.000666667
 0.989353 -0.156756  0.101617 -0.0293402 0.000666667
 0.987836 -0.156092  0.133666 0.0721356 0.000666667
  0.99291 -0.149957  0.174327 -0.0238378 0.000666667
  0.98399 -0.163875  0.111527 -0.103979 0.000666667
 0.963086 -0.159584   0.10915 -0.16591 0.000666667
 0.965784 -0.168601  0.101453 0.0620559 0.000666667
0.987253 -0.15069 0.127006 -0.0681312 0.000666667
 0.984843 -0.153581   0.10408 0.0341576 0.000666667
 0.987102 -0.163896  0.120149 -0.0182407 0.000666667
 0.988645 -0.157783  0.143983 -0.0201366 0.000666667
 1.00141 -0.15596 0.136049 0.0355528 0.000666667
 0.989256 -0.150062  0.105862 0.193658 0.000666667
 0.990475 -0.147817   0.10802 0.18695 0.000666667
 0.986708 -0.164097  0.150076 -0.144489 0.000666667
 0.997282 -0.150246  0.127168 -0.0064372 0.000666667
0.983853 -0.13491 0.116085 0.0676373 0.000666667
  0.98684 -0.142953  0.154125 0.0582894 0.000666667
 0.970453 -0.161465  0.101373 0.0971153 0.000666667
  0.97673 -0.160778  0.121067 -0.154792 0.000666667
 0.976474 -0.165279  0.120946 -0.134557 0.000666667
 0.984344 -0.162981  0.110254 -0.0802413 0.000666667
  1.01402 -0.138317  0.154483 0.215956 0.000666667
0.963268 -0.17263 0.134517 0.000737609 0.000666667
 0.995141 -0.153759  0.114146 -0.010791 0.000666667
 0.97207 -0.15762 0.108544 -0.11629 0.000666667
 0.970219 -0.170943 0.0990243 0.061397 0.000666667
 0.998864 -0.140727  0.151482 0.0771911 0.000666667
 0.984085 -0.160352  0.121463 0.0230819 0.000666667
  1.02925 -0.155525  0.185809 0.129354 0.000666667
0.976072 -0.17995 0.193073 0.0264609 0.000666667
 0.960262 -0.167155 0.0943907 0.0486258 0.000666667
  1.00911 -0.142965  0.153375 0.0627374 0.000666667
 0.962564 -0.180232  0.109155 0.068339 0.000666667
 0.978152 -0.183263  0.138171 0.0712316 0.000666667
 0.979461 -0.149265  0.168007 -0.124945 0.000666667
 0.982102 -0.158332  0.111141 0.072723 0.000666667
 0.974034 -0.164717  0.121524 -0.133658 0.000666667
 0.986288 -0.166621  0.150715 -0.0747473 0.000666667
 0.973078 -0.154877  0.109075 -0.0976098 0.000666667
 0.960796 -0.158775  0.106073 -0.163901 0.000666667
  1.00062 -0.160849  0.161241 0.0256341 0.000666667
 0.994874 -0.150404  0.128115 -0.0235356 0.000666667
  1.00962 -0.148125  0.163082 0.0333268 0.000666667
 0.992642 -0.158498  0.102792 -0.0350075 0.000666667
 0.985736 -0.143167  0.116003 -0.0163406 0.000666667
 0.977023 -0.148663  0.105205 -0.0224936 0.000666667
  0.96068 -0.165126 0.0938885 0.0244527 0.000666667
 0.987917 -0.161905  0.119512 -0.065792 0.000666667
 0.975272 -0.151601  0.119394 -0.035689 0.000666667
 0.970115 -0.169597  0.101945 0.0722709 0.000666667
0.986023 -0.15104 0.105804 0.0314947 0.000666667
 0.993883 -0.154993  0.162051 -0.130985 0.000666667
 0.962674 -0.177549  0.109655 0.0822542 0.000666667
 0.994602 -0.144397  0.148101 0.147903 0.000666667
 0.986573 -0.158009  0.132555 0.0550105 0.000666667
0.985975 -0.14574 0.118488 -0.0330358 0.000666667
 0.981361 -0.156971  0.116907 -0.230379 0.000666667
 0.977456 -0.157618  0.121492 0.118669 0.000666667
0.985239 -0.15802 0.131753 0.0600508 0.000666667
 0.994978 -0.146053  0.136639 -0.113525 0.000666667
  1.00939 -0.142725  0.151661 0.0638373 0.000666667
  1.00034 -0.156058  0.122929 0.0512121 0.000666667
 0.97778 -0.14164 0.123423 0.0488345 0.000666667
 0.958808 -0.170306  0.104661 -0.0742071 0.000666667
 0.991462 -0.159321  0.154679 0.0101671 0.000666667
  1.00136 -0.152622  0.108951 0.015244 0.000666667
 0.994145 -0.149805  0.154433 -0.102271 0.000666667
 0.961724 -0.160666  0.103166 -0.131025 0.000666667
 0.980733 -0.144889 0.0952767 0.123035 0.000666667
 0.981832 -0.159744  0.123617 0.0111373 0.000666667
  1.01093 -0.153152  0.142224 -0.169707 0.000666667
 0.984203 -0.157266 0.0920545 0.190147 0.000666667
 0.993552 -0.157519  0.128555 0.0284694 0.000666667
 0.988817 -0.140502  0.124097 -0.116443 0.000666667
 0.977793 -0.149348   0.10571 0.0185925 0.000666667
 0.985731 -0.147401  0.109909 0.00198024 0.000666667
 0.965743 -0.160627 0.0976963 0.0826831 0.000666667
 0.981831 -0.158884  0.121558 -0.00362207 0.000666667
 0.966227 -0.174113  0.131175 0.00790489 0.000666667
 0.991891 -0.132941   0.10502 0.0750792 0.000666667
 0.978108 -0.177388  0.192074 -0.0120642 0.000666667
 0.997871 -0.144391  0.126652 -0.131308 0.000666667
 0.987687 -0.152339   0.10478 0.0296861 0.000666667
 0.963174 -0.173546  0.116055 -0.00420924 0.000666667
 0.973973 -0.143273  0.107753 -0.119479 0.000666667
 0.961125 -0.165416 0.0961366 0.0469121 0.000666667
  0.96341 -0.181453   0.10949 0.0712864 0.000666667
  0.98604 -0.147915  0.109485 -0.000683821 0.000666667
 0.990902 -0.150175  0.149827 0.102081 0.000666667
 0.975697 -0.163128  0.120274 -0.154265 0.000666667
 0.989084 -0.157992  0.103509 -0.0246207 0.000666667
 0.990768 -0.146124  0.145617 0.148473 0.000666667
 0.980704 -0.158862  0.122078 -0.0118672 0.000666667
 0.995416 -0.146098  0.149688 0.149629 0.000666667
  1.00093 -0.145431  0.172418 0.0725344 0.000666667
 0.981254 -0.154253  0.102621 0.0199915 0.000666667
 0.973123 -0.160968   0.12735 -0.075332 0.000666667
 0.999345 -0.156076  0.159191 -0.0468785 0.000666667
 0.979919 -0.152564  0.103747 0.0304177 0.000666667
 0.999073 -0.153245   0.15955 -0.0376207 0.000666667
 0.995685 -0.163687  0.180124 0.141057 0.000666667
 0.976928 -0.155656  0.117258 -0.127389 0.000666667
 0.978144 -0.147136   0.10589 0.116808 0.000666667
0.965754 -0.16888 0.117989 -0.0874352 0.000666667
  0.98828 -0.147255  0.138915 0.0535191 0.000666667
    1.007 -0.134895  0.134285 0.154539 0.000666667
0.983368 -0.15105 0.107816 0.00253133 0.000666667
 0.994483 -0.145017  0.152147 -0.108361 0.000666667
  0.98104 -0.159751  0.120196 -0.00351352 0.000666667
 0.987367 -0.159715   0.15023 0.0317745 0.000666667
0.985195 -0.16495 0.140973 0.153675 0.000666667
 0.977307 -0.166212  0.150899 -0.148885 0.000666667
  0.97627 -0.150247  0.118753 -0.055791 0.000666667
 0.991933 -0.160385   0.12802 0.0381085 0.000666667
   0.9988 -0.144692  0.169672 0.0306243 0.000666667
 0.971871 -0.158734  0.108349 -0.0821262 0.000666667
 0.989533 -0.148007  0.109619 0.178674 0.000666667
 0.999518 -0.155181  0.120428 0.0424872 0.000666667
 0.974724 -0.164407  0.121083 -0.118132 0.000666667
 0.985025 -0.157898  0.148471 0.0205881 0.000666667
 0.985938 -0.152524  0.109059 0.0214218 0.000666667
 0.985355 -0.159043  0.151467 0.0243094 0.000666667
 0.983544 -0.139154  0.146638 -0.235608 0.000666667
 0.992349 -0.142589  0.141827 0.0334322 0.000666667
0.974708 -0.16865  0.12228 -0.00254392 0.000666667
  1.00627 -0.137877  0.113356 0.0940745 0.000666667
 0.976003 -0.152001  0.112431 0.0327344 0.000666667
 0.982364 -0.141911 0.0918953 0.128105 0.000666667
  0.99323 -0.142881  0.118657 -0.0375017 0.000666667
 0.985996 -0.150207  0.105764 0.019409 0.000666667
  1.00754 -0.141602  0.153173 0.0824225 0.000666667
 0.998384 -0.146609   0.17039 0.0676492 0.000666667
 0.958716 -0.188095  0.109079 -0.0692967 0.000666667
 0.987303 -0.145687  0.141315 0.0887192 0.000666667
 0.972398 -0.176759  0.140203 0.187555 0.000666667
  1.00235 -0.139651  0.151845 -0.148288 0.000666667
  1.02026 -0.150586  0.177526 -0.0633777 0.000666667
  0.98783 -0.163136  0.140336 0.15706 0.000666667
 0.980729 -0.152759  0.102531 0.0458479 0.000666667
 0.980283 -0.149041  0.136671 -0.00630615 0.000666667
  0.97386 -0.156324  0.107971 -0.0874143 0.000666667
 0.989042 -0.158776 0.0996193 -0.0100181 0.000666667
 0.992937 -0.145072  0.146318 0.140439 0.000666667
0.966339 -0.17464 0.132513 0.0336276 0.000666667
 0.970036 -0.150964 0.0992558 0.15597 0.000666667
 0.968845 -0.169323  0.101602 0.0525306 0.000666667
 0.985806 -0.148963  0.109318 0.0432506 0.000666667
 0.975161 -0.165208  0.121133 -0.114612 0.000666667
  1.00292 -0.143909  0.141284 0.00576236 0.000666667
0.983432 -0.14776  0.13169 0.105548 0.000666667
 0.978034 -0.158235  0.110219 0.0667396 0.000666667
 0.985733 -0.162291  0.117929 -0.0576738 0.000666667
 0.973202 -0.157791   0.10092 -0.21164 0.000666667
 0.981109 -0.155486  0.100372 0.150738 0.000666667
 0.979663 -0.141309  0.106629 -0.143201 0.000666667
 0.975956 -0.152421  0.124322 0.0246892 0.000666667
 0.998382 -0.143708  0.171897 0.0497626 0.000666667
 0.971379 -0.166905  0.100639 0.0462298 0.000666667
 0.982153 -0.156587  0.115169 -0.214904 0.000666667
  1.00841 -0.143259  0.152106 0.0630873 0.000666667
0.984236 -0.16514 0.110568 -0.0923785 0.000666667
 0.975027 -0.151762   0.11901 -0.0471326 0.000666667
 0.979523 -0.144689 0.0994952 0.0840106 0.000666667
  1.00169 -0.133551   0.13765 0.109183 0.000666667
 0.968109 -0.160997 0.0966438 0.0713637 0.000666667
  1.00287 -0.144809  0.114856 -0.09609 0.000666667
  1.00975 -0.146031  0.161803 0.0337958 0.000666667
 0.986788 -0.144546  0.101988 0.0521866 0.000666667
 0.988018 -0.152099  0.161619 -0.0842995 0.000666667
 0.965053 -0.170124  0.117313 -0.105897 0.000666667
   0.9756 -0.171138  0.124781 -0.0207326 0.000666667
  1.00132 -0.136413  0.204715 -0.0249988 0.000666667
 0.986811 -0.149258  0.109979 -0.00213744 0.000666667
  0.98783 -0.153457  0.107273 0.0421091 0.000666667
0.989875 -0.14038 0.115426 -0.0998915 0.000666667
 0.966224 -0.176959  0.111905 0.0943634 0.000666667
 0.978784 -0.145956 0.0980624 0.0832878 0.000666667
 0.967789 -0.162057 0.0943317 0.127418 0.000666667
 0.990532 -0.148259  0.151358 0.0746645 0.000666667
  1.00476 -0.143813  0.139963 0.0287332 0.000666667
 0.977789 -0.163861  0.119398 -0.143486 0.000666667
 0.999594 -0.145878  0.175203 0.0558673 0.000666667
 0.977111 -0.178381  0.192983 0.0220891 0.000666667
 0.994094 -0.150442  0.171841 -0.0392644 0.000666667
 0.992901 -0.150319   0.17202 -0.0215435 0.000666667
  1.00552 -0.133937  0.135356 0.146277 0.000666667
 0.988826 -0.158621  0.144117 -0.00650214 0.000666667
 0.988511 -0.139243  0.108573 -0.0146282 0.000666667
  1.00273 -0.156617  0.159433 -0.0337134 0.000666667
  1.00113 -0.157907  0.160641 0.0321018 0.000666667
 0.965162 -0.174734  0.133248 0.00914997 0.000666667
 0.984068 -0.134872  0.139271 -0.0899815 0.000666667
  1.01321 -0.150096   0.14407 -0.200167 0.000666667
 0.975876 -0.170136  0.122073 -0.0106344 0.000666667
 0.977654 -0.152987  0.117029 -0.103932 0.000666667
 0.982508 -0.137284  0.140159 -0.0562809 0.000666667
  1.00913 -0.144307  0.163022 0.0305164 0.000666667
 0.986675 -0.161749  0.149893 -0.0962241 0.000666667
 0.991891 -0.150955 0.0967176 0.142016 0.000666667
  0.98776 -0.152349  0.163879 -0.0943203 0.000666667
 0.974436 -0.167679   0.12358 -0.023629 0.000666667
 0.988007 -0.153794  0.107072 0.0646468 0.000666667
  1.00852 -0.146903  0.152679 -0.23052 0.000666667
 0.982287 -0.158395  0.110388 0.0789953 0.000666667
 0.996909 -0.146471  0.137072 0.074066 0.000666667
0.958896  -0.1895 0.110838 -0.055076 0.000666667
 0.986087 -0.144198  0.104671 0.047663 0.000666667
 0.975235 -0.156139  0.108127 -0.10999 0.000666667
  1.00955 -0.149274  0.151543 -0.220521 0.000666667
  0.99354 -0.156959   0.11574 -0.0752342 0.000666667
 0.992424 -0.150063  0.155012 -0.111415 0.000666667
 0.983527 -0.164438  0.126191 -0.00680944 0.000666667
 0.966437 -0.158658 0.0970572 0.0871029 0.000666667
 0.987646 -0.157362  0.132687 0.0487749 0.000666667
 0.993301 -0.149454  0.125163 -0.0244372 0.000666667
 0.977323 -0.147086  0.106247 0.116014 0.000666667
 0.992554 -0.142926  0.120125 -0.0584521 0.000666667
 0.985221 -0.166305  0.153683 -0.0767568 0.000666667
 0.997957 -0.159371  0.150592 0.0435845 0.000666667
 0.945088 -0.200959  0.110505 -0.107061 0.000666667
 0.985061 -0.140879  0.101254 0.0839229 0.000666667
 0.971267 -0.169349  0.101887 0.0631535 0.000666667
 0.975744 -0.160995  0.161007 -0.103633 0.000666667
  1.00106 -0.156671  0.101291 0.0757535 0.000666667
 0.959375 -0.170093  0.100873 -0.0711191 0.000666667
0.987719  -0.1641 0.120699 -0.0229662 0.000666667
 0.984727 -0.159815  0.147685 -0.00855232 0.000666667
 0.966474 -0.176889  0.111251 0.0867611 0.000666667
 0.996702 -0.145645  0.136733 -0.126057 0.000666667
  1.00096 -0.159395   0.16044 0.0189984 0.000666667
0.992317 -0.14542 0.145058 0.14703 0.000666667
 0.990805 -0.156134  0.127934 0.0183477 0.000666667
 0.975427 -0.154856   0.11021 -0.0874811 0.000666667
 0.988723 -0.152415  0.103202 0.0174219 0.000666667
 0.989426 -0.144143  0.142367 0.0429974 0.000666667
 0.982326 -0.165448  0.111692 -0.0784108 0.000666667
 0.966663  -0.15033 0.0971358 -0.0839891 0.000666667
 0.991801 -0.145582  0.147018 0.152886 0.000666667
 0.985008 -0.165951  0.111163 -0.0885064 0.000666667
  1.00642 -0.145383  0.151359 0.0740193 0.000666667
  0.99648 -0.151279   0.11257 0.019648 0.000666667
  0.98724 -0.150548  0.145085 0.00282658 0.000666667
 0.997155 -0.150686  0.172354 -0.0228751 0.000666667
 0.965329 -0.176405  0.106341 0.0612639 0.000666667
 0.975545 -0.162244  0.122461 -0.131499 0.000666667
 0.983612 -0.166472  0.110101 -0.0966649 0.000666667
 0.997611 -0.134369  0.113589 -0.000272004 0.000666667
 0.973057 -0.145166  0.121584 -0.0933003 0.000666667
  1.00882 -0.143163   0.15378 0.0523038 0.000666667
 0.995172 -0.155026  0.111493 -0.00296377 0.000666667
 0.994799 -0.150087  0.124836 -0.0177721 0.000666667
 0.999126 -0.153671  0.156181 -0.0137088 0.000666667
 0.974468 -0.173762  0.123194 0.107572 0.000666667
  1.00478 -0.137839  0.151072 -0.149025 0.000666667
 0.998105 -0.149618  0.140328 -0.034432 0.000666667
 0.995621 -0.150465  0.154781 -0.108058 0.000666667
0.980532 -0.16209 0.142633 -0.0741343 0.000666667
 0.971039 -0.146474  0.119017 -0.087904 0.000666667
 0.980493 -0.157223  0.108647 0.091387 0.000666667
 0.988662 -0.154493  0.131861 0.0719046 0.000666667
 0.983024 -0.148876  0.137747 0.00103081 0.000666667
 0.970396 -0.160674  0.108567 -0.0216942 0.000666667
  1.00301 -0.162225   0.16007 0.021399 0.000666667
  1.00302 -0.158442  0.160526 0.0377971 0.000666667
 0.960836 -0.166504  0.094624 0.0327599 0.000666667
 0.977107 -0.145086  0.132268 -0.066172 0.000666667
  1.00785 -0.145619  0.163922 0.00670892 0.000666667
 0.970868 -0.167032  0.101011 0.0759668 0.000666667
 0.998711 -0.143426  0.172262 0.0584131 0.000666667
 0.991161 -0.149309  0.145632 0.135499 0.000666667
 0.988434 -0.159914  0.145346 -0.00564947 0.000666667
 0.973495 -0.165129  0.119114 -0.122024 0.000666667
 0.968691 -0.166481  0.101422 0.0371128 0.000666667
 0.980864 -0.135348  0.136386 -0.0761024 0.000666667
  0.98001 -0.141607  0.104557 -0.154976 0.000666667
  1.00925 -0.148309  0.150553 -0.267091 0.000666667
  0.97808 -0.164377  0.120663 -0.104437 0.000666667
  1.00372 -0.137062  0.149333 -0.14581 0.000666667
  1.00049 -0.156207  0.159499 -0.034036 0.000666667
  1.00729 -0.146037  0.163169 0.0510576 0.000666667
 0.997436 -0.149448  0.138193 0.0589577 0.000666667
 0.977096 -0.151909  0.103301 0.00821949 0.000666667
 0.972326 -0.153359 0.0968537 0.0395208 0.000666667
 0.985877 -0.145697  0.100489 0.0495222 0.000666667
 0.998956 -0.145007  0.169566 0.0233377 0.000666667
 0.986661 -0.162588  0.140295 0.172911 0.000666667
 0.993703 -0.148708  0.125786 -0.00274582 0.000666667
 0.980011 -0.153674 0.0996034 0.154676 0.000666667
 0.988462 -0.144971  0.145216 -0.0229825 0.000666667
 0.968245 -0.149507 0.0998671 0.13954 0.000666667
 0.983394 -0.155785 0.0992816 0.158181 0.000666667
  0.99416 -0.146857   0.15397 -0.00108461 0.000666667
 0.987253 -0.157108   0.13213 0.0573707 0.000666667
 0.988674 -0.144332  0.114647 -0.0885939 0.000666667
 0.965026 -0.178931  0.105584 0.0651079 0.000666667
 0.970301 -0.156875  0.102479 -0.228142 0.000666667
 0.975626 -0.153937  0.116281 -0.0982581 0.000666667
 0.979564 -0.145128  0.128295 -0.0661548 0.000666667
 0.977263 -0.163946  0.121044 -0.138814 0.000666667
 0.991196 -0.155976  0.115448 -0.0646743 0.000666667
  1.01507 -0.131603  0.181504 -0.116968 0.000666667
 0.981274 -0.143719  0.109554 -0.00538091 0.000666667
0.984405 -0.17321 0.129966 0.0311003 0.000666667
 0.965561 -0.168207  0.118564 -0.098311 0.000666667
 0.981132 -0.147513  0.136261 0.0435107 0.000666667
 0.986638 -0.150128  0.153741 0.0527285 0.000666667
0.998864 -0.14506 0.171908 0.0439197 0.000666667
0.959622 -0.17097 0.102386 -0.0427764 0.000666667
  1.00599 -0.149448   0.14892 -0.23699 0.000666667
0.986952 -0.15944 0.151864 0.000931286 0.000666667
 0.986924 -0.147321   0.13766 0.0844076 0.000666667
 0.98248  -0.1474 0.136233 0.0034513 0.000666667
 0.985206 -0.159828   0.13564 0.0823756 0.000666667
 0.983477 -0.144289  0.113005 0.139518 0.000666667
 0.974025 -0.175945  0.142059 0.192984 0.000666667
 0.983316 -0.143191 0.0954423 0.106668 0.000666667
 0.992892 -0.162275  0.132856 -0.031743 0.000666667
 0.976488 -0.169599  0.122934 -0.0177989 0.000666667
 0.970261 -0.154044  0.101813 -0.204492 0.000666667
 0.961526 -0.164281 0.0928371 0.0337325 0.000666667
 0.994801 -0.150417  0.141971 -0.0396366 0.000666667
  1.01025 -0.146189  0.163007 0.0306996 0.000666667
 0.990466 -0.145697 0.0991948 -0.121304 0.000666667
0.993808   -0.149 0.126582 -0.00769945 0.000666667
 0.946766 -0.201889  0.111917 -0.101864 0.000666667
 0.969286 -0.168304   0.10262 0.0565784 0.000666667
 0.976349 -0.150561  0.111289 -0.00665372 0.000666667
 0.978071 -0.149388  0.110608 -0.00490184 0.000666667
 0.984951 -0.163214  0.187505 -0.00958706 0.000666667
  0.98306 -0.162165  0.109732 -0.0727936 0.000666667
0.970578 -0.16868 0.101238 0.0424185 0.000666667
 0.985258 -0.153534  0.130156 -0.0939995 0.000666667
 0.970026 -0.170044  0.101889 0.0646424 0.000666667
 0.988441 -0.151356  0.106708 0.0278756 0.000666667
 0.981547 -0.145809  0.113375 0.155046 0.000666667
  0.98528 -0.146549  0.110159 0.00413676 0.000666667
 0.984865 -0.148084  0.109317 0.00424348 0.000666667
 0.985471 -0.148086  0.107806 -0.00704814 0.000666667
 0.989112 -0.148689  0.145293 0.0018915 0.000666667
   1.0078 -0.146551  0.149607 -0.22106 0.000666667
 0.987189 -0.126247  0.144404 0.114895 0.000666667
 0.994282 -0.150402   0.17298 -0.0230171 0.000666667
 0.989356 -0.147754  0.139422 0.070491 0.000666667
 0.980377 -0.155119 0.0977734 0.140781 0.000666667
 0.984689 -0.156261  0.122942 0.00155778 0.000666667
 0.985596 -0.154202  0.104956 0.0119328 0.000666667
  1.00441 -0.141548  0.128742 0.118749 0.000666667
 0.999888 -0.156695  0.158003 -0.048166 0.000666667
 0.999015 -0.153719  0.156303 -0.0405614 0.000666667
 0.987498 -0.156882  0.100801 -0.0259463 0.000666667
 0.987932 -0.145662  0.138521 0.0609029 0.000666667
  0.98891 -0.146569  0.105838 0.217331 0.000666667
 0.997483 -0.158391  0.101558 0.103582 0.000666667
0.990776  -0.1522 0.152102 0.111731 0.000666667
 0.983693 -0.145175   0.10895 0.0297076 0.000666667
 0.984322 -0.173901    0.1306 0.0428369 0.000666667
  1.01013 -0.145404   0.16124 0.0388662 0.000666667
0.971192 -0.15296 0.098547 0.03011 0.000666667
 0.982115 -0.152623  0.103332 0.0274196 0.000666667
 0.998546 -0.159501   0.16031 0.0446588 0.000666667
  1.00114 -0.135028  0.138885 0.11883 0.000666667
 0.988707 -0.159888  0.132308 0.0642997 0.000666667
 0.964831 -0.161297 0.0953942 0.0890497 0.000666667
  1.00067 -0.143415  0.172783 0.0615023 0.000666667
 0.959708 -0.170416   0.10178 -0.0511568 0.000666667
 0.996554 -0.157887  0.152855 0.0448426 0.000666667
 0.996373 -0.145005  0.135828 -0.121255 0.000666667
 0.975886 -0.147533  0.106017 0.10981 0.000666667
  0.97814 -0.145213 0.0992076 0.0695758 0.000666667
  1.00521 -0.140454  0.110611 0.0827804 0.000666667
 0.993904 -0.147995  0.155339 -0.0222323 0.000666667
 0.988118 -0.156441  0.143993 -0.0225007 0.000666667
 0.985257 -0.157227  0.116433 0.153028 0.000666667
  0.99829 -0.143299  0.171184 0.0421644 0.000666667
 0.994321 -0.150496  0.173368 -0.0193092 0.000666667
 0.968052 -0.162673  0.117091 -0.0335487 0.000666667
 0.974838 -0.173568  0.125016 0.0507009 0.000666667
  0.98832 -0.158449  0.143434 -0.00862324 0.000666667
 0.977333 -0.162149  0.121051 -0.140106 0.000666667
 0.980874 -0.148705   0.16809 -0.130134 0.000666667
0.990206 -0.14856 0.152711 0.108655 0.000666667
 0.993581 -0.143111  0.147976 0.12799 0.000666667
 0.985419 -0.156806   0.11642 0.153962 0.000666667
  0.97795 -0.147132  0.100459 0.0671714 0.000666667
 0.960456 -0.159528  0.107592 -0.162933 0.000666667
 0.987412 -0.150323  0.146747 -0.00311329 0.000666667
  1.01218 -0.141039  0.151993 0.0622507 0.000666667
 0.982006 -0.157949  0.121297 0.00877221 0.000666667
 0.991212 -0.147122  0.159655 0.0106226 0.000666667
 0.940459 -0.166742   0.10913 0.0492057 0.000666667
  1.00081 -0.155284  0.159058 -0.0436139 0.000666667
 0.991152 -0.159789  0.129141 -0.0259253 0.000666667
 0.989571 -0.144571  0.140879 0.0573434 0.000666667
 0.981474 -0.151396  0.129676 -0.0770567 0.000666667
 0.982603 -0.156999  0.115831 -0.234867 0.000666667
 0.98796 -0.13921 0.123704 -0.114422 0.000666667
 0.991309 -0.156151  0.102342 -0.0153525 0.000666667
 0.985705 -0.151114   0.10824 0.0313676 0.000666667
  1.00369 -0.139135  0.152144 -0.137996 0.000666667
 0.958476 -0.171694   0.10211 -0.0634773 0.000666667
0.998219 -0.14488 0.171877 0.0393133 0.000666667
 0.989385 -0.145506  0.139009 0.0595891 0.000666667
0.976902 -0.16819 0.122067 -0.00801774 0.000666667
  0.98832 -0.150202   0.10621 0.0145259 0.000666667
 0.980332 -0.143572  0.127711 -0.04781 0.000666667
 0.965475 -0.170643  0.119432 -0.0846363 0.000666667
 0.976906 -0.167816  0.151096 -0.141599 0.000666667
 0.994583 -0.149447   0.12809 -0.0188541 0.000666667
 0.983396 -0.147054  0.109768 0.0317899 0.000666667
 0.981204 -0.157347  0.116581 -0.22284 0.000666667
 0.971727 -0.167698 0.0965271 0.0537431 0.000666667
 0.985635 -0.147235  0.110437 0.0224658 0.000666667
 0.996119 -0.151801  0.129115 0.00327265 0.000666667
 0.999415 -0.153538  0.158249 -0.0389929 0.000666667
 0.983821 -0.164677  0.123446 -0.00596186 0.000666667
 0.978921 -0.166224  0.123333 -0.129649 0.000666667
 0.998881 -0.144196  0.136337 -0.122371 0.000666667
 0.993463 -0.159664  0.110704 -0.0422937 0.000666667
 0.963351 -0.177163  0.135295 0.00999033 0.000666667
 0.986001 -0.143143  0.154898 0.0542577 0.000666667
 0.975975 -0.166368  0.121554 -0.127026 0.000666667
 0.987595 -0.135245  0.115313 -0.0620016 0.000666667
 0.969514 -0.169127  0.115871 0.0894133 0.000666667
 0.985968 -0.151274  0.163316 -0.0696199 0.000666667
  1.00636 -0.158349  0.186085 -0.14484 0.000666667
 0.995711 -0.144347  0.135825 -0.127639 0.000666667
0.995708 -0.14945 0.127114 -0.0157108 0.000666667
 0.981421 -0.152645  0.129418 -0.0764478 0.000666667
 0.981708 -0.152023   0.14453 0.0797021 0.000666667
 0.986674 -0.157863  0.144813 -0.0114092 0.000666667
  0.99146 -0.150219  0.170854 -0.0206505 0.000666667
 0.960009 -0.159181  0.091975 -0.00445413 0.000666667
 0.973393 -0.157815  0.111848 -0.106836 0.000666667
  0.98429 -0.150829  0.130701 -0.109235 0.000666667
 0.994374 -0.158699  0.152602 -0.010324 0.000666667
 1.00929 -0.14956 0.149259 -0.251002 0.000666667
 0.981674 -0.145095  0.111728 0.0209048 0.000666667
 0.98121  -0.1596 0.123495 0.0202778 0.000666667
  0.98218 -0.140876 0.0942656 0.13567 0.000666667
 0.981332 -0.156127 0.0963744 0.150021 0.000666667
 0.998694 -0.154172    0.1248 0.0357921 0.000666667
 0.970813 -0.161325  0.100686 0.075616 0.000666667
 0.994239 -0.148693  0.155883 -0.121076 0.000666667
 0.959433 -0.164835 0.0951132 0.0309926 0.000666667
 0.978339 -0.164137  0.120213 -0.140205 0.000666667
   1.0079 -0.148185  0.152371 -0.247888 0.000666667
0.959017 -0.17042  0.10296 -0.0586886 0.000666667
0.975244 -0.15131 0.112507 0.0334968 0.000666667
 0.964827 -0.178822  0.104539 0.0582868 0.000666667
 0.990224 -0.149694  0.107551 0.199957 0.000666667
  0.98308 -0.152866  0.103659 0.00801918 0.000666667
 0.989619 -0.150111  0.146596 0.0205351 0.000666667
 0.979228 -0.140803  0.107605 -0.15216 0.000666667
  0.97722 -0.146825  0.107555 -0.161189 0.000666667
 0.975342 -0.161901  0.120732 -0.143684 0.000666667
  1.00956 -0.148222  0.151891 -0.226793 0.000666667
 0.988157 -0.163325  0.140856 0.172292 0.000666667
  1.00141 -0.141128  0.151291 -0.128306 0.000666667
 0.974592 -0.151777  0.104288 -0.00121847 0.000666667
0.977559 -0.17672 0.191421 -0.00289769 0.000666667
  1.00075 -0.158487  0.162792 0.0165074 0.000666667
 0.960317 -0.162591  0.123894 -0.155235 0.000666667
  1.00201 -0.136608  0.137921 0.104122 0.000666667
0.976965 -0.15376 0.120213 -0.0568482 0.000666667
 0.987942 -0.159655  0.145154 -0.00131302 0.000666667
 0.998533 -0.150289   0.12799 -0.0176725 0.000666667
 0.989001 -0.136258  0.115209 -0.0556933 0.000666667
  0.98693 -0.152483  0.106233 0.0266855 0.000666667
 0.978375 -0.151212    0.1032 -0.000955869 0.000666667
0.992519 -0.15876 0.129324 0.0546725 0.000666667
  1.00179 -0.136682  0.113626 0.0187486 0.000666667
  0.98606 -0.149233  0.110756 0.0136422 0.000666667
 0.996025 -0.144799  0.172513 0.0694589 0.000666667
 0.957283 -0.170184  0.104626 -0.0744336 0.000666667
  1.00083 -0.143322  0.138824 0.0160348 0.000666667
0.986535 -0.16055 0.150961 0.00592548 0.000666667
 0.982953 -0.136051  0.140055 -0.0715325 0.000666667
0.987672  -0.1263 0.148003 0.097429 0.000666667
 0.964181 -0.160432 0.0951478 0.0787759 0.000666667
 0.993958 -0.141731  0.118189 -0.0470609 0.000666667
 0.968372 -0.170076  0.101544 0.0454904 0.000666667
0.991195 -0.13406 0.107529 -0.04482 0.000666667
 0.979258 -0.157859   0.10029 0.14934 0.000666667
 0.973132 -0.152269  0.108852 0.00896052 0.000666667
  1.00026 -0.155704  0.160229 -0.0546807 0.000666667
 0.990934 -0.167382  0.136435 -0.0960889 0.000666667
0.984371 -0.14452 0.118435 -0.00536104 0.000666667
 0.975982 -0.179906  0.106281 0.0676594 0.000666667
  1.00779 -0.150135  0.148277 -0.21189 0.000666667
 0.984412 -0.151801  0.107789 0.0125732 0.000666667
0.996241 -0.15051 0.130615 0.00605365 0.000666667
 0.982064 -0.158909  0.122434 0.0154753 0.000666667
 0.974372 -0.154293  0.110086 -0.0754557 0.000666667
 0.983338 -0.165332   0.12436 -0.0127777 0.000666667
 0.997232 -0.154759  0.125812 0.0396313 0.000666667
 0.987785 -0.147503  0.107331 0.187565 0.000666667
 0.987345 -0.156169  0.143056 -0.0200571 0.000666667
 0.989888 -0.144816 0.0992105 -0.0816193 0.000666667
0.986309 -0.15052 0.163195 -0.0622075 0.000666667
 0.984855 -0.157621  0.124296 0.00526429 0.000666667
  1.00261 -0.138704  0.152019 -0.143122 0.000666667
 0.972853 -0.170727 0.0970708 0.0636587 0.000666667
 0.997177 -0.142652  0.172774 0.0438325 0.000666667
 0.985604 -0.163174  0.110584 -0.060626 0.000666667
 0.995602 -0.164979  0.182275 0.122839 0.000666667
0.986559 -0.16254 0.119027 -0.0493961 0.000666667
 0.960367 -0.170188 0.0997199 -0.0695068 0.000666667
 0.979166 -0.140183  0.105334 -0.14203 0.000666667
0.978205 -0.16022 0.124821 0.117299 0.000666667
 0.987626 -0.148238  0.107473 0.197291 0.000666667
 0.985604 -0.161981  0.150998 0.0160404 0.000666667
 0.989783 -0.159135  0.119626 0.156682 0.000666667
 0.974036 -0.187168  0.132177 -0.0949739 0.000666667
 0.997639 -0.137839  0.132743 0.00753304 0.000666667
  1.00163 -0.148589  0.141906 -0.0421646 0.000666667
  1.00711 -0.134916  0.134934 0.145505 0.000666667
  1.00573 -0.149936  0.149899 -0.237909 0.000666667
 0.970694 -0.167239  0.100427 0.0487581 0.000666667
 0.961569 -0.177701  0.110572 0.0973172 0.000666667
 0.960166 -0.163863 0.0939911 0.0449679 0.000666667
 0.985431 -0.147729  0.109435 0.0141517 0.000666667
 0.978184 -0.163734  0.119593 -0.128516 0.000666667
 0.989194 -0.160318  0.149824 -0.126824 0.000666667
 0.989251 -0.144718  0.108718 0.214876 0.000666667
 0.995394 -0.148721  0.172412 -0.0386544 0.000666667
 0.985761 -0.149269  0.132405 -0.0547099 0.000666667
 0.966951 -0.169554  0.120411 -0.108822 0.000666667
0.994191 -0.15171 0.170609 -0.03406 0.000666667
 0.963168 -0.179213  0.109267 0.0914777 0.000666667
 0.981037 -0.145479  0.135698 0.0170955 0.000666667
 0.977764 -0.181348  0.139339 0.0535462 0.000666667
 0.970411 -0.170178  0.101514 0.0530169 0.000666667
 0.986935 -0.149835  0.106266 0.0226437 0.000666667
  0.98113 -0.144095  0.128227 -0.0522839 0.000666667
 0.973806 -0.158438  0.100869 -0.221246 0.000666667
 0.976993 -0.164673  0.120571 -0.152325 0.000666667
 1.01605 -0.15328 0.150697 0.0214763 0.000666667
 0.986797 -0.163045  0.186706 -0.0158055 0.000666667
 0.995959 -0.153498  0.112497 -0.00395697 0.000666667
 0.976565 -0.151521  0.117651 -0.132931 0.000666667
0.975612 -0.16903 0.144041 -0.0338589 0.000666667
 0.972448 -0.157031  0.107687 -0.0893915 0.000666667
 0.999916 -0.148406  0.104592 0.00752556 0.000666667
 0.999512 -0.144865  0.128534 -0.120091 0.000666667
 0.988291 -0.157568  0.135275 0.0859846 0.000666667
 0.988496 -0.156462  0.141026 -0.00801103 0.000666667
 0.985471 -0.160517  0.131601 0.0288788 0.000666667
 0.984994 -0.150403  0.110891 0.000162673 0.000666667
 0.988845 -0.137338  0.108187 -0.0334292 0.000666667
 0.997274 -0.145094  0.171755 0.0691154 0.000666667
 0.986674 -0.141871  0.102313 0.064976 0.000666667
 0.998009 -0.152946 0.0961329 0.156714 0.000666667
 0.969686 -0.164178  0.108152 -0.0474073 0.000666667
 0.988332 -0.159567  0.134195 0.0820093 0.000666667
 0.992617 -0.134449   0.10442 0.0557998 0.000666667
 0.998115 -0.159849  0.102653 0.110239 0.000666667
   0.9856 -0.150019  0.103433 0.0479689 0.000666667
 0.988202 -0.159938  0.132841 0.0631568 0.000666667
0.966763 -0.17761 0.104185 0.0395928 0.000666667
 0.994986 -0.158679  0.119791 -0.0552477 0.000666667
 0.970415 -0.168149  0.100766 0.0505087 0.000666667
 0.994675 -0.144769  0.148685 0.138067 0.000666667
 0.985452 -0.144053  0.104842 0.0807731 0.000666667
 0.987226 -0.144381  0.146508 0.00875531 0.000666667
 0.990132 -0.155875  0.102798 -0.0375729 0.000666667
  0.98573 -0.144613  0.106703 0.0747608 0.000666667
 0.990094 -0.160356  0.128157 0.0478454 0.000666667
 0.991247 -0.146116  0.141886 0.0425155 0.000666667
 0.984783 -0.161027  0.147976 -0.00537941 0.000666667
 0.973167 -0.153651 0.0972931 0.00971953 0.000666667
 0.98342 -0.15161 0.104959 0.0386216 0.000666667
  1.00199 -0.143501  0.138251 0.0283932 0.000666667
 0.975586 -0.174565  0.193856 -0.00605212 0.000666667
0.972462   -0.156 0.107482 -0.105495 0.000666667
 0.988595 -0.146409  0.104633 0.220658 0.000666667
 0.986727 -0.146386  0.139723 0.046174 0.000666667
  1.00011 -0.144748  0.171245 0.03948 0.000666667
 0.991028 -0.156676  0.104526 -0.0129782 0.000666667
 0.995378 -0.138703  0.163757 0.160013 0.000666667
   1.0041 -0.161718  0.162002 0.0441154 0.000666667
 0.996949 -0.159217  0.153124 0.0421716 0.000666667
 0.986568 -0.153284  0.107798 0.0132583 0.000666667
 0.974784 -0.153304  0.116518 -0.103167 0.000666667
  0.98424 -0.151826  0.128367 -0.0856991 0.000666667
 0.982926 -0.165222  0.124243 0.00102447 0.000666667
  0.98458 -0.165464  0.152203 -0.0678524 0.000666667
 0.987444 -0.152852  0.159064 -0.0400779 0.000666667
 0.966722 -0.182192  0.132915 0.0446901 0.000666667
 0.969765 -0.171288  0.100396 0.0401735 0.000666667
 0.982636 -0.156048 0.0977704 0.134999 0.000666667
 0.978478 -0.165031 0.0905931 -0.126873 0.000666667
  0.97788 -0.167024  0.152759 -0.157698 0.000666667
   0.9865 -0.144261   0.14049 0.0596208 0.000666667
 0.987633 -0.161337  0.138542 -0.22002 0.000666667
0.994968  -0.1528 0.155505 0.0256786 0.000666667
 0.979071 -0.159176  0.144124 -0.0559532 0.000666667
 0.992906 -0.148139  0.153736 -0.0699097 0.000666667
 0.983058 -0.151862  0.103611 0.00135922 0.000666667
 0.981445 -0.145558   0.11299 0.144427 0.000666667
0.987214 -0.14141 0.102393 0.073904 0.000666667
 0.977225 -0.139913  0.115062 0.0320408 0.000666667
 0.999086 -0.150967  0.138349 0.0331525 0.000666667
  1.00749 -0.147128  0.164378 0.0498643 0.000666667
 0.975688 -0.146281  0.106287 -0.119318 0.000666667
 0.983678 -0.140054  0.146192 -0.223869 0.000666667
  0.98817 -0.138221   0.10859 -0.0110071 0.000666667
  1.00982 -0.149765  0.151394 -0.24813 0.000666667
  0.99206 -0.153368  0.171533 -0.037039 0.000666667
  1.00297 -0.162854  0.178234 -0.110072 0.000666667
 0.987291 -0.149702  0.129894 -0.104284 0.000666667
  0.96977 -0.166804  0.100183 0.0563004 0.000666667
 0.977029 -0.165629  0.119426 -0.0994058 0.000666667
 0.981833 -0.152478  0.102646 0.0213285 0.000666667
 0.992181 -0.159688  0.129766 -0.0329168 0.000666667
 0.995342 -0.150057  0.124891 -0.0270735 0.000666667
 0.970607 -0.169636  0.101482 0.0381002 0.000666667
 0.975823 -0.155792  0.109034 -0.122566 0.000666667
 0.976224 -0.153384  0.117033 -0.114901 0.000666667
 0.965748 -0.158634 0.0948858 0.0946395 0.000666667
 0.981016 -0.151747  0.105761 0.0167304 0.000666667
 0.994867 -0.146224  0.138898 -0.112825 0.000666667
 0.959875 -0.172039  0.102658 -0.0521302 0.000666667
 0.967313 -0.181134  0.132076 0.067923 0.000666667
 0.998428 -0.150526  0.135008 0.0265583 0.000666667
 0.992138 -0.148489  0.150181 0.117781 0.000666667
 0.983046 -0.166061  0.123739 -0.000317654 0.000666667
 0.976079 -0.170104  0.148398 -0.111542 0.000666667
  1.00773 -0.148165  0.151535 -0.256664 0.000666667
  0.95855 -0.168171  0.142121 0.000747043 0.000666667
 0.969436 -0.167299 0.0995273 0.0563702 0.000666667
 0.995228 -0.161222  0.183008 0.109083 0.000666667
 0.997703 -0.146344   0.17317 0.050985 0.000666667
0.994385 -0.14517 0.153303 -0.0978325 0.000666667
 0.981775   -0.1406 0.0932473 0.158768 0.000666667
 0.981394 -0.162057  0.141192 -0.0451067 0.000666667
 0.975891 -0.156015  0.108079 -0.10551 0.000666667
 0.985946 -0.159409    0.1035 -0.037659 0.000666667
 0.962992 -0.166566 0.0918085 0.0323359 0.000666667
 0.977087 -0.163911  0.118219 -0.152704 0.000666667
 0.972745 -0.151141 0.0978354 0.0368144 0.000666667
 0.988915 -0.159762  0.119519 0.133678 0.000666667
 0.958849 -0.170966  0.101747 -0.0834186 0.000666667
 0.966699 -0.176609  0.110953 0.0965582 0.000666667
 0.977389 -0.159901  0.108669 0.0640827 0.000666667
  1.00656 -0.141236  0.127332 0.133404 0.000666667
  1.00119 -0.160642  0.161941 0.0205737 0.000666667
  1.00174 -0.140334  0.150567 -0.14562 0.000666667
  1.00566 -0.149587  0.149868 -0.216421 0.000666667
 0.961291 -0.159299  0.109096 -0.1686 0.000666667
 0.996931 -0.150413  0.137664 0.0245302 0.000666667
 0.995847 -0.150544  0.127234 -0.025827 0.000666667
 0.981248 -0.158275   0.12259 0.0281436 0.000666667
 0.998929 -0.155083   0.12233 0.00550809 0.000666667
 0.999923 -0.144609  0.138499 -0.107586 0.000666667
  1.00995 -0.144107  0.137702 -0.191515 0.000666667
 0.997832 -0.158564  0.100994 0.0849394 0.000666667
 0.987529 -0.156482  0.103036 -0.0159668 0.000666667
 0.995185 -0.144438  0.136027 -0.100111 0.000666667
 0.990959 -0.157679   0.14474 -0.00700814 0.000666667
  1.00132 -0.142609  0.140123 0.0160469 0.000666667
0.996048 -0.14894 0.154486 -0.111752 0.000666667
 0.968549 -0.162662  0.102232 0.0820164 0.000666667
 0.971522 -0.155127   0.10212 -0.214074 0.000666667
 0.965988 -0.168238  0.119907 -0.100672 0.000666667
 0.971679 -0.169637   0.09591 0.0783505 0.000666667
 0.985643 -0.164651  0.119837 -0.0320647 0.000666667
 1.00191 -0.13949  0.15138 -0.134586 0.000666667
 0.976964 -0.166309  0.122465 -0.129739 0.000666667
 0.980928 -0.158833  0.120468 0.0139213 0.000666667
  1.00533 -0.137986  0.112079 0.0774905 0.000666667
 0.965553  -0.15177 0.0947953 -0.109948 0.000666667
 0.971744 -0.167801     0.101 0.0660813 0.000666667
 0.972965 -0.156869  0.111027 -0.115654 0.000666667
 0.993726 -0.148059  0.172727 -0.0276077 0.000666667
 0.993753 -0.144905  0.135703 -0.11433 0.000666667
 0.984501 -0.151603  0.160556 -0.0442725 0.000666667
 0.981727 -0.153173  0.102761 0.0248943 0.000666667
 0.986368 -0.165356  0.152974 -0.0753919 0.000666667
 0.983375 -0.157729 0.0927486 0.172217 0.000666667
 0.981764 -0.166412  0.125368 -0.0187104 0.000666667
 0.996118 -0.145954   0.13625 -0.148125 0.000666667
 0.963855 -0.160412  0.102919 -0.115496 0.000666667
0.985395 -0.15933 0.118757 0.00221157 0.000666667
 0.967331 -0.162186 0.0961233 0.110412 0.000666667
  1.01349 -0.133135  0.178985 -0.114978 0.000666667
 0.987479 -0.146419  0.141608 0.0451755 0.000666667
 0.98792 -0.14274 0.141257 0.0591234 0.000666667
 0.981199 -0.155546 0.0963357 0.13578 0.000666667
 0.965916 -0.177578  0.109352 0.0991927 0.000666667
  1.00382 -0.138472    0.1526 -0.139655 0.000666667
 0.983842 -0.158511  0.122051 0.0148432 0.000666667
 0.979138 -0.148578  0.136882 0.0121314 0.000666667
 0.986246 -0.150218   0.12836 -0.113735 0.000666667
 0.987361 -0.155548  0.133449 0.0709656 0.000666667
 0.966482 -0.160763  0.096173 0.0936835 0.000666667
  1.00951 -0.144022  0.152855 0.0755259 0.000666667
  1.01877 -0.148339  0.173315 0.00272632 0.000666667
0.984666 -0.16576 0.125707 -0.00733169 0.000666667
 0.989501 -0.146523  0.138667 0.0558428 0.000666667
 0.988605 -0.163479  0.117045 -0.0513839 0.000666667
 0.997117 -0.152714  0.095687 0.125789 0.000666667
 0.981223 -0.144741  0.125791 -0.0623813 0.000666667
0.990183 -0.15793  0.13415 0.0665714 0.000666667
 0.966334 -0.159327 0.0962527 0.0739159 0.000666667
 0.996059 -0.138695  0.132777 0.00775489 0.000666667
 0.984544 -0.151518  0.105576 0.0164374 0.000666667
 0.976864 -0.164806  0.120533 -0.1445 0.000666667
  1.00171 -0.136551  0.113516 0.0124678 0.000666667
 0.974313 -0.153641  0.109932 -0.0865635 0.000666667
 0.98783 -0.14676 0.146984 0.00270946 0.000666667
 0.985299 -0.152267  0.104477 0.0297411 0.000666667
  1.00345 -0.139048  0.151004 -0.146155 0.000666667
 0.961141 -0.176384  0.114121 -0.0632687 0.000666667
 0.989788 -0.150111   0.15167 0.113593 0.000666667
 0.994546 -0.144555  0.146384 0.140083 0.000666667
 0.988579 -0.139601  0.123172 -0.111234 0.000666667
   0.9999 -0.152353   0.15682 -0.0144757 0.000666667
 0.994134 -0.144833  0.147629 0.147593 0.000666667
 0.980003 -0.136513  0.135745 -0.0988757 0.000666667
 0.989076 -0.150174  0.144793 0.0128061 0.000666667
 0.962363 -0.178752  0.111949 0.0814684 0.000666667
 0.996639 -0.142058  0.151417 0.0597064 0.000666667
   1.0076 -0.144536  0.162966 0.033754 0.000666667
  0.98303 -0.161186  0.131174 0.0310886 0.000666667
  1.00663 -0.138019  0.114184 0.0877728 0.000666667
 0.983525 -0.152945  0.129528 -0.10546 0.000666667
 0.998513 -0.154629  0.137119 0.0517137 0.000666667
 0.979954 -0.162659  0.141428 -0.0413769 0.000666667
  0.97798 -0.164055  0.123132 -0.135239 0.000666667
0.959216 -0.17006 0.102402 -0.050738 0.000666667
   0.9754 -0.164623   0.12178 -0.124632 0.000666667
 0.972468  -0.15145 0.0975597 0.00949617 0.000666667
 0.982374 -0.160898  0.123108 0.020502 0.000666667
 0.991747 -0.157502  0.102244 -0.0154182 0.000666667
 0.988871 -0.164689  0.118883 -0.0573856 0.000666667
  0.97514 -0.170943  0.122831 -0.0208699 0.000666667
  1.02023 -0.150578  0.177244 -0.0286346 0.000666667
 0.993692 -0.151209   0.17089 0.00807014 0.000666667
  1.00692 -0.146183  0.151837 0.0530237 0.000666667
 0.991333 -0.166401  0.137262 -0.103503 0.000666667
 0.997742 -0.142817  0.170222 0.0384214 0.000666667
 0.982046 -0.141802  0.146036 -0.252738 0.000666667
  1.00869 -0.141174  0.153538 0.0591938 0.000666667
 0.978331 -0.150838 0.0875285 0.0714933 0.000666667
0.975086 -0.15357 0.120936 -0.0622593 0.000666667
 0.988997 -0.157738  0.142584 -0.0116113 0.000666667
 0.964899 -0.177212  0.110835 0.116432 0.000666667
 0.981819 -0.154106  0.100951 0.0186433 0.000666667
 0.997372 -0.139022  0.125897 -0.123551 0.000666667
 0.972711 -0.155282  0.106832 -0.0874284 0.000666667
 0.985124 -0.158284  0.116173 0.157035 0.000666667
 0.998334 -0.149077  0.138352 0.0521837 0.000666667
 0.991218 -0.156767  0.102205 -0.00937119 0.000666667
 0.974864 -0.152893  0.109348 -0.118526 0.000666667
 0.958442 -0.186695  0.111538 -0.0439968 0.000666667
 0.973852 -0.156507 0.0997233 -0.214284 0.000666667
 0.981867  -0.15497 0.0997108 0.156222 0.000666667
 0.987577 -0.155848  0.143575 -0.0100347 0.000666667
 0.984115 -0.160516  0.147355 0.00325057 0.000666667
  1.00042 -0.158189  0.159086 -0.0407671 0.000666667
 0.997599 -0.153482  0.123479 0.0157307 0.000666667
 0.992994 -0.142597  0.145126 0.16645 0.000666667
 0.971334 -0.170737  0.102442 0.0429736 0.000666667
 0.965798 -0.176303   0.13409 0.00658076 0.000666667
 0.997937 -0.142025  0.150875 0.0587584 0.000666667
 0.971238 -0.172233  0.100529 0.0571899 0.000666667
 0.998469 -0.155646  0.123404 0.0175285 0.000666667
 0.986381 -0.148646  0.110009 0.015639 0.000666667
 0.968952 -0.169129  0.102859 0.0607014 0.000666667
 0.973691 -0.160121   0.10059 -0.223148 0.000666667
 0.983939 -0.152603  0.108156 0.00617299 0.000666667
0.982426 -0.15147 0.106824 0.0240412 0.000666667
  0.99228 -0.151662  0.170899 0.00323401 0.000666667
 0.971717 -0.154847  0.109699 -0.0965639 0.000666667
 0.993714 -0.143959  0.145316 0.146348 0.000666667
 0.997295 -0.136167  0.115111 0.00986675 0.000666667
0.987634 -0.15249 0.107007 0.0449945 0.000666667
 0.968972 -0.167864  0.115936 0.072016 0.000666667
 0.981499 -0.156618  0.115963 -0.214269 0.000666667
  1.00173 -0.135079  0.135141 0.148188 0.000666667
 0.998566 -0.143686  0.168276 0.0291864 0.000666667
 0.997423 -0.155078  0.124388 0.019685 0.000666667
  1.00535 -0.136593  0.139938 -0.0700226 0.000666667
 0.962383 -0.174725  0.133427 0.00307914 0.000666667
 0.997598 -0.144406  0.170649 0.0551103 0.000666667
 0.977026 -0.159803  0.143236 -0.0665441 0.000666667
  1.00614 -0.145633  0.164216 0.0217525 0.000666667
 0.985428 -0.156679  0.122794 -0.0137057 0.000666667
 0.983881 -0.165422  0.126611 0.0167049 0.000666667
 0.972178 -0.154433  0.106803 0.0310808 0.000666667
 0.996846 -0.151898  0.138062 0.0281079 0.000666667
 0.980886 -0.156496  0.107928 0.117083 0.000666667
 0.989384 -0.159145  0.144655 -0.00301664 0.000666667
 0.993016 -0.144015  0.144038 0.0329888 0.000666667
 0.993511 -0.159902  0.154156 0.00458262 0.000666667
 0.99907 -0.15123 0.139621 0.054426 0.000666667
 0.975311 -0.151174  0.103704 -0.0034169 0.000666667
 0.986174 -0.144316  0.117027 -0.00250419 0.000666667
 0.974648 -0.150079  0.118248 -0.0492636 0.000666667
 0.975266 -0.168513  0.123644 -0.0331348 0.000666667
 0.989251 -0.145354  0.105511 0.209522 0.000666667
 0.990884 -0.157225   0.14268 -0.0161269 0.000666667
 0.972189 -0.156361  0.110535 -0.103828 0.000666667
 0.996583 -0.143541   0.13456 -0.127494 0.000666667
  1.00035 -0.150927  0.137514 0.0560597 0.000666667
 0.983077 -0.142683  0.108972 0.0167718 0.000666667
 0.981332 -0.153711 0.0992749 0.15477 0.000666667
 0.956811 -0.180711  0.120565 -0.301214 0.000666667
  1.02098 -0.151445  0.176274 -0.00985218 0.000666667
 0.989827 -0.148209  0.140045 0.0928058 0.000666667
 0.973557 -0.158139  0.100229 -0.199951 0.000666667
  0.98502 -0.159237  0.130822 0.043068 0.000666667
 0.985324 -0.158278  0.120434 0.0109306 0.000666667
 0.987287 -0.160223  0.151448 -0.126701 0.000666667
  1.00784 -0.142974  0.127192 0.113794 0.000666667
 0.991507 -0.133288  0.102268 0.0506788 0.000666667
 0.976114 -0.174502  0.123575 0.0965738 0.000666667
 0.992781 -0.142695  0.144715 0.145214 0.000666667
 0.980666 -0.157014   0.11004 0.0552755 0.000666667
 0.993997 -0.143733  0.128764 -0.192778 0.000666667
  0.97643 -0.165371  0.120497 -0.133226 0.000666667
 0.966239 -0.177972  0.210712 -0.0183786 0.000666667
 0.982162 -0.146669  0.136205 0.0373723 0.000666667
 0.967403 -0.176558   0.14469 -0.0168339 0.000666667
 0.986655 -0.158921  0.143012 -0.0187434 0.000666667
 0.966189 -0.177102   0.13406 0.0145522 0.000666667
 0.985263 -0.153856   0.10539 0.0211081 0.000666667
 0.976841 -0.167148  0.123133 -0.00852411 0.000666667
 0.977582 -0.182338  0.107226 0.0786875 0.000666667
  1.00461 -0.137417  0.148179 -0.158234 0.000666667
 0.990595 -0.157996  0.145333 -0.0394883 0.000666667
  1.00702 -0.146902  0.150376 -0.228447 0.000666667
 0.984383 -0.173586  0.130114 0.0220035 0.000666667
 0.982977 -0.157247  0.115998 -0.242343 0.000666667
  0.97433 -0.151404  0.119168 -0.0452344 0.000666667
  1.00063 -0.143722  0.169207 0.0629331 0.000666667
  1.01499 -0.131565  0.180121 -0.116926 0.000666667
 0.993594 -0.144524  0.145422 0.151873 0.000666667
 0.997879 -0.139599  0.163095 0.174641 0.000666667
 0.985247 -0.144238  0.161208 0.0752587 0.000666667
0.982587 -0.14908 0.145151 0.0775895 0.000666667
 0.961164 -0.169565  0.103169 -0.0557601 0.000666667
  0.97967 -0.155018 0.0980134 0.158531 0.000666667
 0.980453 -0.157374  0.115949 -0.216717 0.000666667
 0.994718 -0.145999  0.141549 -0.108052 0.000666667
 0.981344 -0.135593  0.137688 -0.104374 0.000666667
 0.986404 -0.150788  0.161706 -0.0501295 0.000666667
 0.992461 -0.149963  0.173079 -0.033206 0.000666667
 0.99206 -0.15891 0.131711 -0.0278575 0.000666667
 0.987993 -0.140057  0.123999 -0.142312 0.000666667
  0.97886  -0.14746 0.0995635 0.0779822 0.000666667
0.984214 -0.14511  0.11789 -0.0142554 0.000666667
 0.995125 -0.145058  0.140758 -0.113257 0.000666667
 0.975231 -0.153304  0.112493 0.0320744 0.000666667
 0.997031 -0.150016   0.12768 -0.0267083 0.000666667
 0.976919 -0.173218  0.121443 0.107055 0.000666667
 0.958616 -0.172899 0.0995058 0.00751566 0.000666667
 0.984703 -0.156279 0.0941727 0.210506 0.000666667
 1.00245  -0.1594 0.160336 0.0406461 0.000666667
 0.983254 -0.165595  0.125598 -0.00657715 0.000666667
 0.987593 -0.146525  0.106488 0.0542704 0.000666667
 0.998985 -0.154631  0.155582 -0.0114111 0.000666667
 0.969713 -0.166908  0.127347 0.0131074 0.000666667
   1.0147 -0.131685  0.178984 -0.114234 0.000666667
 0.976711 -0.148661   0.10353 0.00102533 0.000666667
0.995189  -0.1452 0.122192 -0.0442409 0.000666667
 0.990566 -0.144282  0.125197 -0.157982 0.000666667
  0.99771 -0.153621  0.123162 0.0236589 0.000666667
 0.986589 -0.150258  0.144197 0.010869 0.000666667
 0.989223 -0.147276  0.107071 0.221316 0.000666667
 0.971737 -0.167127 0.0997234 0.0517341 0.000666667
 0.985548 -0.145241  0.140486 0.0582786 0.000666667
0.961932  -0.1805 0.109685 0.088106 0.000666667
 0.985778 -0.150324  0.130126 -0.104063 0.000666667
0.983653 -0.15458 0.128738 -0.100778 0.000666667
 0.988732 -0.157564  0.144021 -0.0177199 0.000666667
 0.991381 -0.148881  0.159325 0.0181289 0.000666667
 0.999929 -0.143877  0.169502 0.0566709 0.000666667
 0.975782 -0.157926  0.109813 -0.0759082 0.000666667
 0.987469 -0.165436  0.137932 0.168187 0.000666667
 0.995726 -0.143268  0.138947 -0.115082 0.000666667
 0.985167 -0.164622  0.184626 -0.030934 0.000666667
 0.993812 -0.159655  0.155718 0.023665 0.000666667
 0.991274 -0.135765   0.10676 -0.0525995 0.000666667
 0.982455 -0.143711   0.11237 0.00978387 0.000666667
 0.997075 -0.145071  0.136104 -0.137119 0.000666667
 0.986719 -0.160991  0.150447 -0.135731 0.000666667
  0.95926 -0.165789 0.0939473 0.0359998 0.000666667
  0.99388 -0.145946  0.136934 -0.108367 0.000666667
 0.968272   -0.1601 0.0985922 0.0881571 0.000666667
 0.958029 -0.169802  0.104733 -0.0509222 0.000666667
0.998794 -0.14455 0.170111 0.0607898 0.000666667
 0.956659 -0.180631  0.118819 -0.279726 0.000666667
 0.991528 -0.136592  0.108296 -0.0522697 0.000666667
 0.981923 -0.153848  0.101485 0.0104331 0.000666667
 0.991184 -0.159538  0.128385 -0.0223199 0.000666667
  0.98687 -0.157377  0.132704 0.0581524 0.000666667
 0.959202 -0.187449  0.111211 -0.0431974 0.000666667
 0.991312 -0.158143  0.160674 -0.150179 0.000666667
 0.959036 -0.169982  0.103143 -0.0630569 0.000666667
 0.981646 -0.152667  0.103486 0.027569 0.000666667
   0.9899 -0.146114  0.140959 0.0521178 0.000666667
  0.99206 -0.147682  0.155007 -0.0026317 0.000666667
 0.975922 -0.167226  0.150681 -0.140532 0.000666667
 0.987073 -0.155506 0.0910608 0.195497 0.000666667
 0.997956 -0.143272  0.172718 0.0555786 0.000666667
 0.997864 -0.150326  0.140013 -0.0541844 0.000666667
  1.0015 -0.15584 0.157215 -0.0420484 0.000666667
 0.988442 -0.157644  0.102339 -0.0226063 0.000666667
 0.993717 -0.156428  0.115851 -0.0561446 0.000666667
 0.984089 -0.159563  0.122933 0.00821632 0.000666667
 0.986194 -0.156391  0.117038 0.187003 0.000666667
 0.981175 -0.141233  0.144454 -0.254322 0.000666667
 0.976119 -0.164876  0.121854 -0.133177 0.000666667
 0.981636 -0.151424  0.101649 0.0408318 0.000666667
 0.997553 -0.149507  0.127157 0.00184329 0.000666667
0.995811 -0.14855 0.155946 -0.113836 0.000666667
  0.98329 -0.151596  0.129527 -0.0962473 0.000666667
  1.00129 -0.154511  0.159505 -0.0529514 0.000666667
 0.989481 -0.166105  0.134324 -0.114863 0.000666667
  1.00492 -0.144985  0.151149 0.075346 0.000666667
 0.964681 -0.174734  0.134081 0.0114247 0.000666667
  0.97656 -0.155129  0.115369 -0.114778 0.000666667
 0.992971 -0.158028  0.127822 0.0393449 0.000666667
 0.987141 -0.158623  0.134904 0.0604654 0.000666667
 0.970785 -0.167423 0.0962526 0.0256201 0.000666667
  0.97386 -0.165803  0.120505 -0.119068 0.000666667
 0.987176 -0.158733  0.133858 0.0737019 0.000666667
  1.00004 -0.156626  0.158424 -0.0571459 0.000666667
 0.968537 -0.159219  0.103098 0.106713 0.000666667
  0.98619 -0.149957    0.1065 0.023447 0.000666667
 0.995687  -0.15267 0.0953714 0.124183 0.000666667
  0.98085 -0.157668  0.108198 0.0930755 0.000666667
 0.998453 -0.146094  0.137726 0.0506022 0.000666667
 0.981781 -0.157321  0.112764 -0.206927 0.000666667
 0.974265 -0.172668   0.12296 0.0803809 0.000666667
  1.00603 -0.138156  0.113492 0.108544 0.000666667
 0.991502 -0.155518  0.162795 -0.119771 0.000666667
 0.987212 -0.159653  0.150239 -0.0980578 0.000666667
 0.997304 -0.149838  0.137208 0.0457599 0.000666667
 0.985708 -0.150595  0.105613 0.0261601 0.000666667
 0.975027 -0.174677  0.123528 0.10246 0.000666667
 0.993889 -0.136159  0.101887 0.0784015 0.000666667
 0.990046 -0.149133  0.158332 0.00477533 0.000666667
 0.980674 -0.157993   0.11586 -0.2025 0.000666667
 0.977652 -0.161438  0.106972 0.0645706 0.000666667
 0.979953 -0.171707  0.144926 0.275125 0.000666667
 0.968875 -0.149716 0.0956734 0.151875 0.000666667
 0.998994 -0.142662  0.170932 0.0343146 0.000666667
 0.989663 -0.155792  0.143715 -0.0335764 0.000666667
 0.972215 -0.157938  0.112167 -0.107641 0.000666667
 0.985215 -0.141187  0.102164 0.0875428 0.000666667
 0.989677 -0.146909  0.138301 0.0482759 0.000666667
  1.00499 -0.138741  0.149754 -0.155337 0.000666667
0.997323 -0.14921 0.138552 0.0538464 0.000666667
 0.986111 -0.145939  0.106367 0.0590044 0.000666667
 0.994671 -0.138864  0.163262 0.133803 0.000666667
 0.999209 -0.141586   0.17288 0.0430778 0.000666667
  1.00728 -0.143387  0.151313 0.0765452 0.000666667
 0.994963 -0.147699  0.157126 -0.0834962 0.000666667
 0.967128 -0.180995  0.131408 0.0599201 0.000666667
  0.98954 -0.161073  0.119501 0.155637 0.000666667
 0.958675 -0.172736  0.101134 -0.0476696 0.000666667
 0.980945 -0.148274  0.136899 0.00581542 0.000666667
 0.979046 -0.171813  0.152731 -0.169191 0.000666667
 0.982888 -0.163592  0.124527 -0.035039 0.000666667
 0.993838 -0.148709  0.153011 0.0943977 0.000666667
0.982004 -0.15274  0.10495 0.00752359 0.000666667
 0.987477 -0.151121  0.104941 0.00500562 0.000666667
  0.97722 -0.171903  0.124577 0.0697084 0.000666667
 0.975264 -0.167517  0.121332 -0.0149208 0.000666667
 0.991524 -0.154148  0.115047 -0.0713443 0.000666667
 0.98633 -0.14278  0.10178 0.0822842 0.000666667
 0.990244 -0.160344  0.129934 -0.0279628 0.000666667
 0.989893 -0.138146   0.11524 -0.0581548 0.000666667
 0.972907 -0.168894  0.099343 0.0869209 0.000666667
 0.993847 -0.157653  0.114417 -0.0590734 0.000666667
 0.971254 -0.156684  0.108834 -0.11111 0.000666667
 0.982706 -0.160258   0.12436 -0.000854211 0.000666667
 0.988106 -0.158751  0.134001 0.0820298 0.000666667
 0.972131 -0.166785    0.1009 0.0845107 0.000666667
 1.01613 -0.14965 0.152345 0.000237384 0.000666667
 0.980442 -0.158766  0.123331 0.016313 0.000666667
  0.98511 -0.144946   0.11767 0.000349468 0.000666667
   1.0003 -0.155078  0.158393 -0.0628741 0.000666667
0.986228 -0.15604 0.145224 -0.00586655 0.000666667
  0.96182 -0.179458  0.106051 0.0326613 0.000666667
 0.991346 -0.149766  0.106246 0.20824 0.000666667
 0.97428 -0.16478 0.120762 -0.125262 0.000666667
  1.00164 -0.159318  0.162114 0.0205241 0.000666667
  0.96622 -0.160395 0.0950906 0.0782273 0.000666667
 0.988084 -0.151191  0.155077 0.0437481 0.000666667
 0.962814 -0.148648 0.0924083 -0.0782967 0.000666667
 0.994021 -0.160505  0.160015 -0.138487 0.000666667
 0.988208 -0.146863  0.141223 0.058771 0.000666667
 0.988145 -0.151958  0.154054 0.0473681 0.000666667
  1.01066 -0.143305   0.15202 0.0532529 0.000666667
 0.991786 -0.155346  0.128809 0.0439175 0.000666667
  0.97659 -0.162899  0.120923 -0.106078 0.000666667
0.963113 -0.17544 0.126533 0.0857493 0.000666667
 0.982171 -0.156924  0.120927 -0.00196016 0.000666667
 0.974647 -0.152515  0.115995 -0.122123 0.000666667
 0.968933 -0.150848 0.0979095 0.14011 0.000666667
 0.962729 -0.158987  0.107723 -0.151988 0.000666667
 0.984734 -0.143949  0.118459 -0.0104543 0.000666667
 0.997196 -0.153676  0.135914 -0.0245889 0.000666667
 0.983779 -0.150543  0.129379 -0.0763916 0.000666667
 0.979407  -0.14075 0.0939611 0.134297 0.000666667
 0.994547 -0.142848  0.146361 0.148535 0.000666667
 0.989971 -0.146775  0.138295 0.0830427 0.000666667
 0.982331 -0.154038  0.105321 0.0611526 0.000666667
 0.977512 -0.151221   0.10333 0.0186643 0.000666667
 0.956449 -0.171411  0.100165 -0.0623422 0.000666667
 0.989255 -0.147724  0.137902 0.0608622 0.000666667
 0.975008 -0.155571  0.111286 -0.106676 0.000666667
 0.959348 -0.169876  0.102624 -0.0751032 0.000666667
 0.998423 -0.154771  0.123318 0.0326398 0.000666667
 0.993426 -0.156013  0.117019 -0.0683671 0.000666667
  1.00143 -0.155069  0.157682 -0.0238848 0.000666667
  1.0012 -0.15618 0.123006 0.0422616 0.000666667
 0.964709 -0.177945  0.110988 0.0784166 0.000666667
 0.981582 -0.157405  0.121436 -0.00790168 0.000666667
   0.9456 -0.200194  0.112424 -0.108493 0.000666667
 0.975998 -0.169731  0.125079 -0.0338839 0.000666667
 0.973435 -0.187019  0.131508 -0.10381 0.000666667
 0.994149 -0.155435  0.113884 -0.0658445 0.000666667
 0.959814 -0.170545  0.101936 -0.0569689 0.000666667
 0.990003 -0.153468  0.105596 0.0485447 0.000666667
0.984942 -0.16407  0.11034 -0.0916927 0.000666667
  0.99196 -0.155406  0.127934 0.0294655 0.000666667
 0.981421 -0.158827 0.0997682 0.135623 0.000666667
 0.976041 -0.150565  0.118329 -0.114087 0.000666667
 0.979064 -0.156415 0.0977823 0.148663 0.000666667
 0.980851 -0.156674  0.113434 -0.203844 0.000666667
 0.997339 -0.143682  0.174006 0.0491056 0.000666667
 0.959412 -0.175211  0.116581 -0.054747 0.000666667
 0.987847 -0.161097  0.135834 0.0803297 0.000666667
 0.988393 -0.158074  0.103316 -0.023802 0.000666667
 0.998077 -0.150067  0.137634 0.0133059 0.000666667
 0.982076 -0.160707  0.108623 0.0887495 0.000666667
 0.987981 -0.149072  0.147459 0.00657624 0.000666667
 0.984377 -0.150422  0.130852 -0.0562874 0.000666667
 0.993087 -0.155663  0.162908 -0.136912 0.000666667
 0.993159 -0.158729   0.16178 -0.14613 0.000666667
 0.963429 -0.176847  0.102184 0.0338867 0.000666667
 0.986854 -0.145457   0.11665 -0.0109441 0.000666667
 0.983371 -0.153475  0.109287 0.00670679 0.000666667
0.989757 -0.14571 0.107044 0.194005 0.000666667
 0.984528 -0.152261  0.105477 0.0180645 0.000666667
  1.00977 -0.157876  0.186565 -0.160237 0.000666667
 0.983505 -0.158917  0.124281 -0.00779411 0.000666667
  0.99362 -0.150878  0.173575 -0.0134029 0.000666667
 0.989587 -0.145091  0.142742 0.0348607 0.000666667
 0.992358 -0.157329  0.130574 -0.0296663 0.000666667
 0.974385 -0.165938   0.12239 -0.118682 0.000666667
 0.976696 -0.172786  0.123957 0.0837999 0.000666667
 0.999605 -0.155876  0.157804 -0.0276933 0.000666667
 0.975214 -0.163687  0.120026 -0.137183 0.000666667
 0.988886 -0.164132  0.139731 0.16231 0.000666667
 0.977768 -0.166839  0.121283 -0.117371 0.000666667
 0.98953 -0.14841 0.149357 0.128951 0.000666667
   0.9949 -0.151363  0.131333 0.000668135 0.000666667
 0.983476 -0.163373  0.124412 0.00310164 0.000666667
 0.975409 -0.158568  0.100622 -0.199941 0.000666667
 0.976814 -0.145365   0.10848 -0.1375 0.000666667
 0.984714 -0.163922  0.124585 -0.00907101 0.000666667
 0.984196 -0.166042   0.12487 -0.025109 0.000666667
 0.989104 -0.156638  0.104482 -0.0243048 0.000666667
0.960554 -0.16944 0.101841 -0.0675862 0.000666667
 0.971186 -0.149363 0.0990459 0.122529 0.000666667
0.975715  -0.1758 0.122947 0.107985 0.000666667
0.977482 -0.16635 0.151875 -0.146212 0.000666667
0.995044 -0.14566 0.134518 -0.136947 0.000666667
 0.989058 -0.136102  0.117691 -0.0508731 0.000666667
 0.997674 -0.149833  0.104582 -0.0176883 0.000666667
 0.981657 -0.156863  0.122266 -0.00453377 0.000666667
  0.98577 -0.147563  0.105849 0.00208001 0.000666667
 0.979371 -0.160722  0.125331 0.111793 0.000666667
  1.00598 -0.148967  0.146679 -0.211459 0.000666667
 0.986404 -0.148703  0.146624 0.0073035 0.000666667
 0.984647 -0.145997   0.13116 0.123341 0.000666667
 0.984414 -0.143527  0.101914 0.0731065 0.000666667
 0.991343 -0.147803  0.104846 0.195623 0.000666667
  0.97748 -0.159848    0.1599 -0.0728823 0.000666667
0.994272 -0.14025  0.16243 0.158404 0.000666667
  1.01026 -0.140039  0.151435 0.0652762 0.000666667
  1.00854 -0.146421  0.150677 -0.237838 0.000666667
 0.993038 -0.152169  0.155841 0.0222463 0.000666667
 0.998881 -0.157782  0.158632 -0.0536843 0.000666667
 0.992268 -0.159594  0.131873 -0.0325232 0.000666667
 0.971816 -0.153863  0.097958 0.0388534 0.000666667
 0.987914 -0.143829  0.107265 0.204154 0.000666667
 0.993788 -0.148707  0.154714 -0.0830464 0.000666667
 0.976936 -0.152813  0.117511 -0.105094 0.000666667
 0.996501 -0.143793  0.135278 -0.138918 0.000666667
 0.980362 -0.139244  0.131502 -0.130767 0.000666667
  0.99194 -0.155894  0.102001 -0.0296926 0.000666667
 0.980914 -0.142852  0.126865 -0.0427843 0.000666667
 0.992232 -0.133481  0.104736 0.0741504 0.000666667
 0.969285 -0.160237 0.0946594 0.107849 0.000666667
 0.973057 -0.167205 0.0965136 0.072959 0.000666667
 0.981205 -0.155137 0.0960193 0.153851 0.000666667
 0.986322 -0.164209  0.153536 -0.0976141 0.000666667
 1.00981 -0.15741 0.187728 -0.148352 0.000666667
 0.966597 -0.161692 0.0941043 0.0986967 0.000666667
 0.975142 -0.164104  0.120466 -0.131344 0.000666667
 0.988157 -0.152262  0.154439 0.0263369 0.000666667
 0.973428 -0.157846  0.099799 -0.208049 0.000666667
 0.970031 -0.149328 0.0996608 0.172621 0.000666667
 0.969493 -0.163391  0.100671 0.0842765 0.000666667
 0.975115 -0.165806  0.120521 -0.131895 0.000666667
 0.976274 -0.151305  0.103617 0.0231434 0.000666667
 0.992776 -0.143528  0.146597 0.144688 0.000666667
  1.00212 -0.155021  0.158121 -0.0189108 0.000666667
 0.983871 -0.165509  0.125288 -0.01562 0.000666667
 0.959384 -0.173029  0.101753 0.0440175 0.000666667
0.960549 -0.16073 0.107585 -0.164287 0.000666667
 0.974575 -0.143768  0.124782 0.0281411 0.000666667
   1.0074 -0.144679  0.132678 -0.195921 0.000666667
 0.988907 -0.142208   0.14095 0.0538116 0.000666667
 0.975559 -0.145962  0.109891 -0.102412 0.000666667
  1.00823 -0.145887   0.16401 0.0398915 0.000666667
0.992377 -0.15131 0.173696 -0.0467462 0.000666667
  1.00115 -0.140078  0.139719 0.0135466 0.000666667
 0.986995 -0.150554  0.149916 0.134228 0.000666667
 0.978138 -0.148985     0.105 0.00151819 0.000666667
 0.968694 -0.168679  0.101082 0.0563395 0.000666667
 0.998395 -0.146953  0.136866 0.0547832 0.000666667
 0.999087 -0.155432  0.122473 0.0342817 0.000666667
0.958627 -0.17233 0.102305 0.00282274 0.000666667
 0.969343 -0.149393 0.0991365 0.141357 0.000666667
 0.986853 -0.148349  0.142434 0.0549833 0.000666667
 1.01543 -0.13452 0.180876 -0.112133 0.000666667
 0.990333 -0.147391  0.156988 0.0015403 0.000666667
 0.986369 -0.149662  0.130713 -0.114627 0.000666667
  1.00167 -0.139629   0.14831 -0.135056 0.000666667
 0.981256 -0.149233   0.10397 0.0165408 0.000666667
 0.988787 -0.161258  0.152078 -0.112924 0.000666667
 0.989856 -0.146623  0.138777 0.0617083 0.000666667
  0.99223 -0.153486  0.173568 -0.0219063 0.000666667
 0.997393 -0.151651   0.14102 -0.0359507 0.000666667
  0.97511 -0.155705  0.109351 -0.120209 0.000666667
 0.991069 -0.158325   0.13232 -0.0480358 0.000666667
 0.981973 -0.150063  0.144796 0.0701229 0.000666667
  1.00875 -0.149203  0.151068 -0.241017 0.000666667
  1.00855 -0.143838  0.154749 0.0511909 0.000666667
 0.986805 -0.136032  0.107891 -0.0245685 0.000666667
 0.971229 -0.169547   0.10325 0.0568197 0.000666667
 0.985939 -0.151838    0.1034 0.0225001 0.000666667
  1.00296 -0.138613  0.151793 -0.15824 0.000666667
 0.989588 -0.146179  0.140813 0.0800935 0.000666667
 0.998722 -0.145577  0.171496 0.0366463 0.000666667
  1.00166 -0.145012  0.171119 0.0636815 0.000666667
 0.987928 -0.142851  0.104844 0.0735174 0.000666667
 1.00757 -0.14469 0.162792 0.0348957 0.000666667
  1.01392 -0.150998  0.141474 -0.164683 0.000666667
 0.977811 -0.154734  0.118875 -0.100932 0.000666667
 0.979516 -0.158117  0.120785 0.13367 0.000666667
 0.980252 -0.147925 0.0983425 -0.0239526 0.000666667
 0.986546 -0.151227  0.105974 0.0328522 0.000666667
  1.00817 -0.158516  0.151628 0.00793798 0.000666667
  1.00877 -0.148712  0.150832 -0.248608 0.000666667
 0.983928 -0.164589  0.110457 -0.0793144 0.000666667
 0.996904 -0.149644  0.138988 0.0342864 0.000666667
 0.973177 -0.167711 0.0954939 0.0458301 0.000666667
 0.976064 -0.152866  0.105238 0.0226676 0.000666667
0.988144 -0.13882 0.122083 -0.122927 0.000666667
 0.971022 -0.167616 0.0999125 0.0589884 0.000666667
 0.963168 -0.157256 0.0984914 -0.100398 0.000666667
 0.986175 -0.161939  0.148971 -0.159813 0.000666667
  1.00721 -0.148601  0.150201 -0.236038 0.000666667
  1.00157 -0.143513  0.170352 0.0521314 0.000666667
  1.0045 -0.13931 0.151106 -0.144749 0.000666667
  0.98802 -0.151492  0.142054 -0.0163092 0.000666667
 0.968295 -0.165856  0.100594 0.0717752 0.000666667
 0.981082 -0.147665  0.111965 0.164947 0.000666667
 0.988679 -0.138146   0.10618 -0.0128266 0.000666667
 0.998034 -0.145912  0.137337 0.0519203 0.000666667
 0.988085 -0.157601  0.133148 0.0559507 0.000666667
  1.00417 -0.160187  0.161663 0.0476373 0.000666667
 0.980754  -0.15553 0.0965325 0.135774 0.000666667
 0.977609 -0.167003  0.155827 -0.119813 0.000666667
 0.989499 -0.143106  0.144323 0.0385413 0.000666667
 0.987204 -0.145074  0.139328 0.0623588 0.000666667
 0.996879 -0.153437  0.160459 -0.0570053 0.000666667
 0.975316 -0.167936  0.121228 -0.0192013 0.000666667
 0.991906 -0.156182  0.125543 0.0506195 0.000666667
 0.988216 -0.146604   0.14137 0.0573731 0.000666667
 0.962741 -0.179694  0.111596 0.0871034 0.000666667
 0.993779 -0.157261  0.153676 -0.000143442 0.000666667
0.974795 -0.17043 0.124012 -0.0206308 0.000666667
  1.00833 -0.146381  0.163304 0.0419018 0.000666667
 0.959618 -0.170056  0.103083 -0.0489824 0.000666667
 0.98915  -0.1495 0.151296 0.10658 0.000666667
0.960103 -0.17555  0.11639 -0.0363809 0.000666667
 0.993499 -0.153049  0.153752 0.0520712 0.000666667
 0.993389 -0.157222  0.114985 -0.075461 0.000666667
 0.980851 -0.145464  0.110857 0.0311777 0.000666667
 0.988419 -0.152193  0.163497 -0.0645481 0.000666667
 0.990918 -0.153935  0.155095 0.0335277 0.000666667
 0.974567 -0.152702  0.147441 -0.0830153 0.000666667
 0.973216 -0.158889  0.129114 -0.0588183 0.000666667
 0.961788 -0.157919  0.101004 -0.102012 0.000666667
 0.972501 -0.155462  0.109053 -0.1169 0.000666667
  0.98012 -0.148397 0.0971146 -0.019843 0.000666667
 0.974221 -0.157027  0.108352 -0.127763 0.000666667
 0.973487 -0.155923  0.109256 -0.0922973 0.000666667
  1.01014 -0.141688  0.152197 0.0697624 0.000666667
 0.992651 -0.149823  0.116552 -0.0652471 0.000666667
 0.983037 -0.135982  0.140071 -0.104275 0.000666667
 0.975782 -0.154973  0.120371 -0.0526887 0.000666667
0.984191 -0.16596 0.125309 0.00495888 0.000666667
0.970107 -0.15244 0.101214 0.154961 0.000666667
 0.966975 -0.169556  0.101332 0.0401983 0.000666667
0.974154 -0.15624 0.109456 -0.121334 0.000666667
 0.985599 -0.165175  0.152503 -0.111722 0.000666667
 0.984341 -0.145092  0.110827 0.121359 0.000666667
 0.980168 -0.142599  0.121782 0.0499324 0.000666667
  1.00592 -0.161738  0.143439 0.0449364 0.000666667
 0.968785 -0.148701 0.0977417 0.182828 0.000666667
 0.986768 -0.162414  0.139971 0.161301 0.000666667
 0.984352 -0.152749  0.107561 0.0195975 0.000666667
 0.99546 -0.14694 0.130387 -0.00854401 0.000666667
  1.00529 -0.145553  0.150848 0.0571436 0.000666667
 0.996781 -0.144558  0.120773 -0.0545374 0.000666667
  1.01416 -0.132249  0.178269 -0.132706 0.000666667
 0.971943 -0.166497   0.09477 0.0493966 0.000666667
0.974807 -0.15544 0.106421 -0.0879832 0.000666667
 0.985998 -0.150098  0.106621 0.0364102 0.000666667
 0.971254 -0.161582  0.105322 -0.0217531 0.000666667
 0.986844 -0.150097  0.108853 0.00615098 0.000666667
 0.986339 -0.141108  0.102635 0.0792052 0.000666667
 0.986606 -0.143011  0.103649 0.101341 0.000666667
 0.995682 -0.150192  0.156537 -0.0931304 0.000666667
0.994376 -0.15606 0.162643 -0.133014 0.000666667
 0.986724 -0.149675   0.10562 0.00823063 0.000666667
  1.00817 -0.141544  0.127805 0.118754 0.000666667
  1.00845 -0.142712  0.153817 0.0488473 0.000666667
0.998739  -0.1445 0.139977 0.0680231 0.000666667
 0.975227 -0.144736  0.108337 -0.134944 0.000666667
 0.991659 -0.156417  0.155955 0.0451977 0.000666667
 0.999726 -0.147125  0.138233 0.057245 0.000666667
 0.957553 -0.158916 0.0906311 -0.0052135 0.000666667
 0.986066 -0.163211  0.119317 -0.0476805 0.000666667
 0.984296 -0.160691  0.123085 0.00549587 0.000666667
 0.990117 -0.150427  0.155871 0.0363641 0.000666667
 0.962975 -0.159217  0.108286 -0.169336 0.000666667
 0.966624 -0.163817  0.117782 -0.0249464 0.000666667
 0.970122 -0.161174  0.108507 -0.0281292 0.000666667
 0.976118 -0.153144  0.103888 0.0108793 0.000666667
   1.0157 -0.146167  0.174022 0.0190299 0.000666667
 0.975369 -0.175648  0.191492 0.0070988 0.000666667
 0.971598 -0.161082  0.109695 -0.0300606 0.000666667
  1.00498 -0.136013  0.135921 0.16544 0.000666667
 0.988798 -0.156073 0.0926626 0.193045 0.000666667
 0.986654 -0.148545  0.106595 -0.00421575 0.000666667
 0.980004 -0.153961 0.0971776 0.130905 0.000666667
 0.984791 -0.148212  0.108083 0.0272722 0.000666667
  0.98557 -0.164946  0.187241 -0.0449752 0.000666667
 0.993727 -0.143596  0.135607 -0.104836 0.000666667
 0.981987 -0.134104  0.139251 -0.09308 0.000666667
  1.00122 -0.145589  0.113336 -0.117348 0.000666667
 0.994468 -0.142078  0.115671 0.00633878 0.000666667
 1.00207 -0.16125 0.163088 0.0336324 0.000666667
 0.979236 -0.144549  0.107884 0.0100885 0.000666667
 0.986742  -0.15566 0.0893425 0.180684 0.000666667
 0.999466 -0.145003  0.172871 0.0512438 0.000666667
 0.986836 -0.148125  0.142963 -0.00195632 0.000666667
 0.976743 -0.168945  0.122689 -0.000973913 0.000666667
 0.963387 -0.149308 0.0951955 -0.0775882 0.000666667
   1.0082 -0.152261  0.159056 -0.0602681 0.000666667
  0.97861 -0.178089  0.106783 0.0573447 0.000666667
 0.964612 -0.178108  0.112343 0.0852734 0.000666667
 0.992717 -0.147118  0.154098 -0.0856863 0.000666667
 0.973189 -0.168759 0.0964038 0.0387595 0.000666667
0.993256 -0.14026 0.162641 0.152666 0.000666667
 0.973765 -0.167127 0.0963179 0.0642533 0.000666667
 0.981085 -0.141868 0.0959591 0.129399 0.000666667
 0.984379 -0.150602  0.103919 0.0374435 0.000666667
 0.989682 -0.150603  0.149844 0.116586 0.000666667
 0.985875 -0.158019  0.119981 -0.00218206 0.000666667
 0.981057 -0.140552  0.130861 -0.0612624 0.000666667
0.985584 -0.15639 0.144708 -0.00526311 0.000666667
 0.970607 -0.160326  0.107698 -0.00388396 0.000666667
 0.985729 -0.150846  0.128631 -0.0990412 0.000666667
 0.973452 -0.153435    0.1076 -0.089327 0.000666667
 0.976456 -0.152396  0.118367 -0.110224 0.000666667
 0.975484 -0.173965   0.12417 0.096977 0.000666667
 0.999614 -0.139129  0.112885 0.00586525 0.000666667
 0.987586 -0.139586  0.101387 0.0993021 0.000666667
 0.982723 -0.155923 0.0973641 0.141469 0.000666667
 0.992699 -0.159436  0.159363 -0.147766 0.000666667
 0.974569 -0.145912  0.108271 -0.120613 0.000666667
 0.997154 -0.142035   0.15123 0.0618841 0.000666667
 0.974735 -0.155499  0.110118 -0.103531 0.000666667
 0.981997 -0.134306  0.135978 -0.0769519 0.000666667
  1.00005 -0.159206 0.0996466 0.0922221 0.000666667
0.991205 -0.14798  0.11761 -0.0617432 0.000666667
 0.996635 -0.147166  0.155437 -0.116863 0.000666667
0.983825 -0.15323 0.103218 0.0285192 0.000666667


==> output_ims_3_3_3_1/random_action_2.txt <==
0.050524
 0.980225 -0.159751  0.118474 -0.00578082 0.000666667
 0.987889 -0.144076  0.115176 -0.0168547 0.000666667
 0.987316 -0.156721  0.104155 -0.0235914 0.000666667
  0.99091 -0.157819  0.156626 0.0625669 0.000666667
 0.995044 -0.159738  0.157943 -0.156935 0.000666667
  0.98489 -0.150766  0.159655 -0.0363892 0.000666667
 0.982437 -0.146028  0.135945 0.0590968 0.000666667
 0.993024 -0.146747  0.146758 0.158294 0.000666667
 0.993048 -0.160573  0.159337 -0.157041 0.000666667
 0.983708 -0.165964  0.125925 -0.0489728 0.000666667
 0.984531 -0.166853  0.186345 -0.0293671 0.000666667
 0.987704 -0.160036  0.144594 -0.0263014 0.000666667
 0.982263 -0.154587 0.0986788 0.159525 0.000666667
 0.989073 -0.159595  0.118321 0.125592 0.000666667
 0.988034 -0.146266  0.110172 0.172723 0.000666667
 0.984772 -0.173444  0.127486 0.0472292 0.000666667
 0.982901 -0.158802  0.119768 0.00966005 0.000666667
 0.999021 -0.159823  0.159132 0.0331736 0.000666667
 0.989239 -0.159333   0.11989 0.146559 0.000666667
 0.975871 -0.165477  0.120957 -0.155283 0.000666667
 0.973293 -0.162919  0.119814 -0.127112 0.000666667
 0.980686 -0.160454  0.123158 0.00811063 0.000666667
 0.988927 -0.147057  0.108949 0.215732 0.000666667
  0.98295 -0.154568 0.0961755 0.163646 0.000666667
 0.994321 -0.149407  0.156622 0.000886443 0.000666667
 0.988346 -0.160866  0.137859 0.0682877 0.000666667
0.986651 -0.14735 0.107903 0.00778275 0.000666667
 0.991452 -0.149425  0.174786 -0.0457414 0.000666667
  1.00152 -0.144443  0.115078 -0.103361 0.000666667
 0.991076 -0.152103  0.170567 -0.00418159 0.000666667
 0.990157 -0.157733  0.102238 -0.0105396 0.000666667
 0.990729 -0.149812  0.172054 -0.0331149 0.000666667
  0.99321 -0.145719  0.147757 0.174862 0.000666667
  0.98516 -0.147309  0.110794 -0.00981098 0.000666667
 0.979864 -0.145352  0.134122 0.0167871 0.000666667
 0.985081 -0.150767  0.104228 0.0535306 0.000666667
 0.985522 -0.157576  0.100425 -0.0117249 0.000666667
 0.985666 -0.154598  0.130775 -0.0898086 0.000666667
 0.988558 -0.144565  0.118104 -0.0841219 0.000666667
 0.992618 -0.149855  0.174739 -0.0186674 0.000666667
 0.988927 -0.145549    0.1392 0.0904338 0.000666667
  0.99749 -0.150384  0.127959 -0.0265395 0.000666667
 0.975624 -0.139539  0.115933 0.0233264 0.000666667
 0.995474 -0.149919  0.154624 0.00136776 0.000666667
  0.99803 -0.160528 0.0996798 0.0954991 0.000666667
 0.984068 -0.164761  0.112298 -0.0796728 0.000666667
0.989027 -0.14655 0.146074 0.000566146 0.000666667
 0.987696 -0.158356  0.145785 -0.00859209 0.000666667
 0.998642 -0.145531  0.137444 -0.136425 0.000666667
 0.990044 -0.144323  0.142424 0.0541624 0.000666667
  0.98436 -0.150498  0.127659 -0.119999 0.000666667
 0.995782 -0.151107 0.0947719 0.115662 0.000666667
 0.994887 -0.149313   0.17396 -0.0421765 0.000666667
 0.985525 -0.150061  0.106413 0.0318849 0.000666667
 0.991853 -0.148514  0.124769 -0.0402778 0.000666667
 0.983808 -0.155993 0.0941693 0.213447 0.000666667
 0.988699 -0.146612  0.136715 0.0441468 0.000666667
 0.997618 -0.153666 0.0965534 0.139405 0.000666667
 0.987714 -0.151218  0.155152 0.0376937 0.000666667
 0.976888 -0.166592  0.121717 -0.126517 0.000666667
 0.990919 -0.152059  0.152747 0.112781 0.000666667
 0.990842  -0.14387 0.0993048 -0.0809868 0.000666667
 0.990577 -0.162459  0.138533 0.155721 0.000666667
 0.986722 -0.156359  0.130537 0.0868138 0.000666667
0.986447 -0.16765 0.150983 -0.0594697 0.000666667
 0.986946 -0.158498  0.150745 -0.125936 0.000666667
 0.985964 -0.152418  0.103031 0.0174443 0.000666667
 0.992217 -0.142435  0.117378 -0.0328033 0.000666667
 0.985829 -0.143258  0.100721 0.0929352 0.000666667
 0.993709 -0.159615  0.112986 -0.0508585 0.000666667
 0.985155 -0.153993  0.104854 0.0154986 0.000666667
  0.99508 -0.161808   0.15328 0.0208249 0.000666667
 0.985743 -0.149367  0.128385 -0.128481 0.000666667
  0.98946 -0.144322  0.102032 -0.0911345 0.000666667
   1.0077 -0.141146   0.12706 0.118579 0.000666667
 0.994861 -0.150752 0.0957194 0.129833 0.000666667
 0.985771 -0.159821  0.136873 0.0763404 0.000666667
  0.97379 -0.168219  0.121851 -0.00241782 0.000666667
 0.989577 -0.150904  0.105802 0.194465 0.000666667
 0.992029 -0.150498  0.115686 -0.0862344 0.000666667
 0.986838 -0.157748  0.119401 -0.0174544 0.000666667
 0.986649 -0.139837 0.0998854 0.104519 0.000666667
 0.993234 -0.159122  0.104006 -0.0464079 0.000666667
 0.992099 -0.161316  0.133388 -0.0421111 0.000666667
 0.996794 -0.142136  0.171858 0.039035 0.000666667
 0.988254 -0.159107  0.149233 -0.131721 0.000666667
 0.985332 -0.148806  0.110314 0.0304724 0.000666667
 0.990432 -0.160922  0.131014 -0.0252446 0.000666667
 0.996153 -0.146751  0.135962 -0.105485 0.000666667
 0.988999 -0.143814  0.118735 -0.080353 0.000666667
 0.986986 -0.150877  0.106246 0.018032 0.000666667
 0.986407 -0.149898  0.130451 -0.12142 0.000666667
 0.996955 -0.153345 0.0951833 0.123043 0.000666667
 0.984076 -0.163671  0.126077 3.17598e-05 0.000666667
0.998093 -0.15476 0.159755 -0.0265627 0.000666667
0.997196 -0.14828 0.154897 -0.118634 0.000666667
 0.988983 -0.135321  0.116357 -0.0595491 0.000666667
 0.995261 -0.153703  0.121473 0.00220604 0.000666667
  0.99592 -0.151116   0.17265 -0.0263004 0.000666667
 0.998664 -0.144947  0.152365 0.0526755 0.000666667
 0.987162 -0.144979  0.140453 0.0314483 0.000666667
 0.983555 -0.145814  0.118661 0.000217867 0.000666667
 0.986224 -0.151212  0.109472 0.00609535 0.000666667
 0.994513 -0.152164  0.128885 -0.00251533 0.000666667
0.991692 -0.14351 0.142861 0.0554291 0.000666667
 0.992689 -0.154902  0.172713 0.00440449 0.000666667
  1.00138 -0.139192  0.152718 -0.136434 0.000666667
 0.981278 -0.141012  0.130779 -0.0670531 0.000666667
 0.980474 -0.143895  0.125122 -0.0385161 0.000666667
0.988434 -0.16548 0.135737 -0.128776 0.000666667
 0.986433 -0.148726  0.147783 0.000956811 0.000666667
 0.981208 -0.162615  0.139518 -0.0586033 0.000666667
0.979748 -0.14105 0.103655 -0.137027 0.000666667
 0.997198 -0.153886  0.111755 -0.0124441 0.000666667
 0.988087 -0.157172  0.102147 -0.0274631 0.000666667
0.989074 -0.15753 0.132413 0.0553489 0.000666667
 0.989234 -0.155703  0.144084 -0.00886997 0.000666667
 0.980977  -0.15506 0.0996884 0.0358613 0.000666667
  1.00052 -0.135361   0.13947 0.13457 0.000666667
 0.999121 -0.153377  0.156353 -0.0519922 0.000666667
 0.990696 -0.153638  0.113738 -0.0699797 0.000666667
  1.00471 -0.158533  0.160269 0.0297575 0.000666667
 0.991097 -0.160266  0.149889 -0.144241 0.000666667
 0.986935 -0.151865  0.105899 0.0335376 0.000666667
 0.992928 -0.163462  0.132045 -0.0327388 0.000666667
 0.989122 -0.160458    0.1208 0.154009 0.000666667
 0.994564 -0.146225  0.157443 -0.0843926 0.000666667
 0.989003 -0.147934  0.107609 0.190216 0.000666667
 0.999966 -0.143314  0.169665 0.0538703 0.000666667
0.985441 -0.15925 0.134005 0.0672853 0.000666667
 0.986371 -0.152443  0.149155 0.145199 0.000666667
 0.997774 -0.150209  0.105326 -0.0209875 0.000666667
 0.977905 -0.169802  0.123223 0.00427559 0.000666667
 0.993857 -0.149356  0.154931 -0.0799348 0.000666667
 0.995459 -0.157866    0.1516 -0.020753 0.000666667
  0.99273 -0.154433  0.117326 -0.0652456 0.000666667
  0.99596 -0.143062  0.133147 -0.123492 0.000666667
 0.981411 -0.133489   0.13909 -0.116042 0.000666667
 0.980544 -0.156975  0.124905 0.000265314 0.000666667
 0.984044 -0.158235  0.120577 0.0154902 0.000666667
 0.989826 -0.148793  0.111869 0.200027 0.000666667
 0.985609 -0.166885  0.154449 -0.117586 0.000666667
 0.981413 -0.144405 0.0934884 0.135618 0.000666667
 0.977803 -0.147979  0.100625 0.0641886 0.000666667
 0.988657 -0.144834   0.14011 0.0610168 0.000666667
 0.987277 -0.157105  0.144601 -0.0353508 0.000666667
  0.98622 -0.148883  0.142244 0.0232578 0.000666667
 0.989778 -0.159292  0.132812 0.0781293 0.000666667
  0.99326 -0.135701  0.104883 0.0579059 0.000666667
   0.9824 -0.152134   0.10402 0.052016 0.000666667
  0.98474 -0.150638  0.103562 0.0160819 0.000666667
 0.982544 -0.155958 0.0977372 0.152301 0.000666667
  0.99228 -0.142929  0.144219 0.165019 0.000666667
 0.998964 -0.147734  0.104524 0.000203703 0.000666667
 0.989816 -0.151915  0.150096 0.117082 0.000666667
 0.988487 -0.144906  0.106268 0.218237 0.000666667
0.989211 -0.15829 0.092377 0.20466 0.000666667
 0.985629 -0.152448  0.105158 -0.00134003 0.000666667
0.987297 -0.14727 0.139799 0.0632425 0.000666667
 0.984696 -0.154171  0.131332 -0.112607 0.000666667
 0.992886 -0.151104  0.173865 0.000154307 0.000666667
 0.974177 -0.157871 0.0983632 -0.201744 0.000666667
 0.984585 -0.172362  0.130278 0.0204065 0.000666667
 0.993942 -0.157105  0.114144 -0.0614177 0.000666667
 0.998441 -0.150603  0.137141 0.052103 0.000666667
 0.984565 -0.160816  0.118833 -0.0614415 0.000666667
0.991554 -0.15842 0.126338 0.035037 0.000666667
 0.981911 -0.157072  0.119046 0.02535 0.000666667
 0.985715 -0.144767  0.118515 -0.0140973 0.000666667
 0.984427 -0.150543  0.131244 -0.0699943 0.000666667
 0.990311 -0.149389  0.107653 0.187662 0.000666667
 0.992112 -0.140461  0.163225 0.148254 0.000666667
0.997276 -0.14918 0.126997 -0.00376801 0.000666667
 0.985181 -0.151477  0.104406 -0.000189074 0.000666667
 0.993644 -0.152072  0.173708 -0.0453227 0.000666667
 0.983398 -0.166273  0.110877 -0.0951575 0.000666667
 0.978652 -0.148406   0.10527 0.113547 0.000666667
0.985625  -0.1646 0.151676 -0.110584 0.000666667
 0.997935 -0.159009  0.152958 0.0416431 0.000666667
  1.00115 -0.153234  0.157537 -0.0168387 0.000666667
 0.986609 -0.165693  0.117053 -0.038206 0.000666667
 0.987489 -0.145702  0.102914 0.0527244 0.000666667
 0.989845 -0.151199  0.153279 0.118373 0.000666667
 0.985202 -0.147782  0.107404 0.0193601 0.000666667
 0.986064 -0.165324  0.118831 -0.0378784 0.000666667
 0.986528 -0.145974   0.10078 0.0418252 0.000666667
 0.989968 -0.147333  0.107443 0.186231 0.000666667
 0.994615 -0.153155  0.163601 -0.140447 0.000666667
 0.988628 -0.149025  0.146066 -0.000490954 0.000666667
 0.987201 -0.159782  0.152389 -0.13358 0.000666667
  0.98969 -0.155899  0.143689 -0.0266709 0.000666667
0.995262 -0.13774 0.131353 0.00762315 0.000666667
 0.991929 -0.148023  0.159121 0.0169261 0.000666667
 0.988241 -0.148169  0.109643 0.00417184 0.000666667
 0.992759 -0.147798   0.14127 -0.124299 0.000666667
 0.988489 -0.155911  0.133797 0.0669141 0.000666667
 0.987307 -0.126957  0.143528 0.124922 0.000666667
 0.993154 -0.155376  0.118515 -0.0747505 0.000666667
 0.993962 -0.141522   0.16276 0.160966 0.000666667
 0.983735  -0.15655 0.0967696 0.122517 0.000666667
 0.988502 -0.143148  0.117817 -0.0667052 0.000666667
 0.990397 -0.154341  0.155657 0.0292031 0.000666667
 0.99376  -0.1482 0.151884 -0.0924201 0.000666667
 0.987158 -0.146194  0.102745 0.0736089 0.000666667
 0.989339 -0.149058  0.153216 0.103376 0.000666667
 0.988441 -0.157836  0.144001 -0.0131273 0.000666667
 0.996326 -0.148036  0.139884 0.026413 0.000666667
 0.999222 -0.153999   0.13753 0.0319518 0.000666667
 0.987566 -0.158326  0.132251 0.0558689 0.000666667
 0.992023 -0.166497  0.137524 -0.0978198 0.000666667
0.993595 -0.15634 0.128604 0.0383063 0.000666667
 0.991281 -0.158258  0.143958 -0.00373526 0.000666667
 0.977182 -0.155551  0.108936 -0.0862121 0.000666667
 0.991929 -0.151483  0.127811 -0.0152326 0.000666667
 0.986606 -0.144213  0.107785 0.2075 0.000666667
  0.98362 -0.135476  0.138629 -0.127938 0.000666667
 0.985897 -0.158485  0.143044 -0.0285658 0.000666667
 0.981675 -0.156978 0.0980547 0.126535 0.000666667
 0.991262 -0.167813  0.136267 -0.0905022 0.000666667
 0.983779 -0.148908    0.1084 0.00122321 0.000666667
 0.998647 -0.149012  0.139209 0.0427167 0.000666667
  0.98143 -0.149763  0.132298 0.114537 0.000666667
 0.988607 -0.157758  0.142956 -0.0111773 0.000666667
 0.990136 -0.150582  0.152842 0.0913535 0.000666667
  0.99062 -0.159574  0.128178 0.0582818 0.000666667
 0.997517 -0.142763  0.172777 0.048805 0.000666667
 0.985131 -0.144062  0.111952 0.168032 0.000666667
 0.983794 -0.165437  0.125107 0.00436638 0.000666667
 0.992181 -0.159439  0.132228 -0.0226837 0.000666667
 0.985105 -0.142929  0.140249 0.0630508 0.000666667
 0.978793 -0.155384 0.0978828 0.162301 0.000666667
0.992653 -0.15437 0.163598 -0.149666 0.000666667
 0.999741 -0.141721  0.168463 0.0744495 0.000666667
 0.984685 -0.154525  0.108566 -0.0108549 0.000666667
 0.986793 -0.146139  0.107018 0.0549038 0.000666667
 0.983171 -0.160357  0.123171 -0.0119177 0.000666667
 0.993358 -0.159127  0.109624 -0.0464757 0.000666667
 0.997999 -0.140431  0.125292 -0.122423 0.000666667
 0.988617 -0.146152  0.107625 0.168199 0.000666667
 0.982048 -0.134256  0.138931 -0.102459 0.000666667
 0.995808 -0.150555  0.123918 -0.0272586 0.000666667
 0.980818 -0.146823  0.112905 0.134199 0.000666667
 0.988758 -0.159697  0.146559 -0.000953233 0.000666667
0.986897 -0.15255  0.16148 -0.0639595 0.000666667
  0.99492 -0.143978  0.154172 -0.100312 0.000666667
 0.992653 -0.149451  0.153488 -0.0862031 0.000666667
 0.988872 -0.157467   0.10353 -0.0359298 0.000666667
 0.996204 -0.152014  0.137944 0.0270069 0.000666667
  0.98764 -0.150268  0.145677 0.00593137 0.000666667
 0.995305 -0.139544  0.164521 0.16178 0.000666667
  0.98373 -0.144415  0.118687 -0.0167992 0.000666667
 0.991791 -0.158729  0.131995 -0.0368851 0.000666667
0.985229 -0.14639 0.106161 0.0600547 0.000666667
 0.989414 -0.154658  0.103601 -0.0489364 0.000666667
 0.987567 -0.144526  0.138921 0.064214 0.000666667
  0.98694 -0.159521  0.134903 0.0729471 0.000666667
 0.981774 -0.147377  0.136796 0.0422511 0.000666667
 0.982962 -0.155594 0.0993495 0.173184 0.000666667
 0.985018 -0.156467   0.13092 0.0723115 0.000666667
  0.98992 -0.166535  0.106407 -0.101007 0.000666667
 0.98791 -0.14646 0.141479 0.0428893 0.000666667
 0.983614 -0.137099  0.139007 -0.0763899 0.000666667
 0.996973 -0.144513  0.126581 -0.12675 0.000666667
 0.98711 -0.14527 0.109033 0.00318897 0.000666667
 0.992173 -0.154304  0.100402 -0.0145123 0.000666667
 0.987006 -0.156933  0.101086 -0.0333722 0.000666667
 0.989097 -0.137849  0.109743 -0.0574649 0.000666667
 0.987321 -0.160606  0.138147 0.0780951 0.000666667
  0.99185 -0.156735  0.126222 0.0186118 0.000666667
  0.98589 -0.160229  0.131578 0.0415053 0.000666667
 0.994182 -0.154152  0.170879 -0.0269866 0.000666667
 0.984304 -0.159929  0.119391 0.0184682 0.000666667
 0.985736 -0.143032  0.153732 0.0580024 0.000666667
 0.989447 -0.153166  0.105651 0.0420243 0.000666667
 0.986217 -0.155249  0.130403 0.0323988 0.000666667
 0.987787 -0.144642  0.138142 0.0812666 0.000666667
 0.987535 -0.150405  0.128919 -0.101595 0.000666667
 0.991529 -0.134651  0.101996 0.0554643 0.000666667
0.992814 -0.15965 0.130915 -0.0342792 0.000666667
  1.00169 -0.156554  0.157794 -0.0276537 0.000666667
 0.988672 -0.139829  0.123291 -0.11498 0.000666667
 0.989902 -0.156098  0.100814 -0.0386667 0.000666667
 0.992206 -0.160724   0.16233 -0.149447 0.000666667
  0.97975 -0.154315  0.101482 0.0350616 0.000666667
 0.986669 -0.165027   0.14095 0.15047 0.000666667
 0.992218 -0.146282  0.169609 0.172596 0.000666667
  1.00344 -0.137173  0.152898 -0.140789 0.000666667
 0.981024 -0.148255 0.0994748 -0.0281309 0.000666667
  1.00422 -0.137286  0.112681 0.0769897 0.000666667
 0.992307 -0.148247  0.154932 -0.0043551 0.000666667
 0.983548 -0.165546  0.111133 -0.104481 0.000666667
 0.991211 -0.146924   0.17182 0.165385 0.000666667
0.991155  -0.1485 0.170897 -0.0263789 0.000666667
 0.996049 -0.147282  0.156229 -0.0973394 0.000666667
 0.988185 -0.145919  0.142115 0.0661995 0.000666667
 0.985383 -0.151224  0.150804 0.147995 0.000666667
 0.996298 -0.135529  0.114415 0.0122139 0.000666667
 0.987669 -0.153783  0.105635 0.0660641 0.000666667
 0.986383 -0.142235  0.154376 0.0577725 0.000666667
0.987267  -0.1488 0.150613 0.0811309 0.000666667
 0.994028 -0.143946   0.13594 -0.110796 0.000666667
 0.993481 -0.144301  0.136735 -0.117725 0.000666667
   0.9887 -0.146922  0.143062 0.0406864 0.000666667
 0.995288 -0.149578  0.156652 -0.103336 0.000666667
 0.996336 -0.144404  0.135729 -0.112227 0.000666667
 0.987648 -0.164046  0.153695 -0.0944206 0.000666667
0.990647 -0.14664 0.144136 0.0275655 0.000666667
 0.988946 -0.151422   0.14935 0.108389 0.000666667
 0.984045 -0.150495  0.132205 -0.0405476 0.000666667
 0.989101 -0.157439   0.12771 0.0410307 0.000666667
 0.995599 -0.154513  0.114547 -0.00794834 0.000666667
0.978832 -0.13353 0.134371 -0.0789723 0.000666667
 0.987613 -0.157745  0.133592 0.0798856 0.000666667
0.980463 -0.15321 0.102608 0.0363666 0.000666667
 0.993432 -0.150993  0.154498 -0.108221 0.000666667
 0.991687 -0.147563  0.141438 0.0523939 0.000666667
 0.991963 -0.159706  0.114677 -0.0696475 0.000666667
 0.980227 -0.135812  0.136886 -0.0774812 0.000666667
 0.994681 -0.143212   0.14704 0.151562 0.000666667
 0.982327 -0.143215 0.0961064 0.103169 0.000666667
 0.984926 -0.165477  0.125511 -0.00405548 0.000666667
 0.986939 -0.150114  0.108446 0.00963555 0.000666667
  0.99048 -0.148855  0.144931 -0.00633213 0.000666667
 0.989577 -0.155978 0.0992275 -0.0161141 0.000666667
 0.987766 -0.147825  0.107956 0.0063626 0.000666667
 0.987956 -0.148884  0.142607 0.0424367 0.000666667
 0.988774 -0.139168  0.116388 -0.0569235 0.000666667
 0.993451 -0.150794  0.155315 -0.107454 0.000666667
 0.999421 -0.152283   0.15638 -0.0167132 0.000666667
 0.981119 -0.152724  0.104153 0.0377825 0.000666667
 0.987876 -0.153033  0.108681 0.0426313 0.000666667
0.993621 -0.14817 0.172478 -0.0380822 0.000666667
 0.983989 -0.173944  0.130984 0.0303602 0.000666667
 0.988532 -0.150703  0.103145 0.0413897 0.000666667
 0.985051 -0.142134  0.155142 0.0533816 0.000666667
0.996671 -0.14669 0.153805 -0.108579 0.000666667
 0.987134 -0.158043  0.144595 -0.0146283 0.000666667
  0.98377 -0.158925  0.121832 0.0148765 0.000666667
 0.996806 -0.159217  0.152457 0.0406722 0.000666667
  0.98767 -0.147712  0.143146 0.0181992 0.000666667
 0.974531 -0.153826  0.119827 -0.0422057 0.000666667
 0.986694 -0.144068  0.102294 0.0490533 0.000666667
   1.0012 -0.157288  0.157714 -0.0586607 0.000666667
  1.00037 -0.154695  0.160094 -0.0353922 0.000666667
0.985305 -0.15932 0.149074 -0.100489 0.000666667
 0.990855 -0.149043  0.149631 0.13089 0.000666667
 0.987978 -0.147419  0.143421 0.084636 0.000666667
 0.981708 -0.165228  0.124955 -0.0142583 0.000666667
 0.989952 -0.146239  0.106983 0.200699 0.000666667
 0.986592 -0.167476  0.151263 -0.0807843 0.000666667
 0.985828 -0.141558  0.123164 -0.134697 0.000666667
0.986078 -0.16176  0.14937 -0.109415 0.000666667
 0.985667 -0.151855  0.105945 0.0292934 0.000666667
0.989393 -0.16048 0.139791 0.189837 0.000666667
 0.997099 -0.158463  0.161601 0.0366866 0.000666667
 0.986208 -0.144245  0.100856 0.0321698 0.000666667
 0.983525 -0.153302  0.106189 0.0296003 0.000666667
 0.994615 -0.144673   0.13966 -0.0875123 0.000666667
 0.987921 -0.144619   0.11651 -0.102642 0.000666667
 0.997658 -0.153745  0.158636 -0.0633251 0.000666667
   0.9875 -0.145221  0.143377 0.0517273 0.000666667
  0.98402  -0.14068 0.0952353 0.127453 0.000666667
 0.995288 -0.160065  0.119917 -0.0671028 0.000666667
 0.986887 -0.148596  0.144705 -0.0104366 0.000666667
 0.989428 -0.144174  0.114107 -0.0849636 0.000666667
 0.995887 -0.155222  0.120885 0.0196242 0.000666667
 0.986943 -0.150637  0.107892 -0.00893139 0.000666667
 0.987015 -0.158769  0.149967 0.0186362 0.000666667
 0.976975 -0.172321  0.125925 0.0708547 0.000666667
 0.996185 -0.150713  0.141357 -0.0138711 0.000666667
 0.988735 -0.136616  0.116942 -0.0379449 0.000666667
 0.992909 -0.159588  0.103226 -0.0147199 0.000666667
 0.989869 -0.144973  0.140052 0.0765212 0.000666667
0.985431 -0.14981 0.106295 0.00942313 0.000666667
0.997561 -0.16166 0.160635 0.0481697 0.000666667
 0.990444 -0.147839  0.104845 0.21692 0.000666667
 0.978606 -0.161342  0.124838 0.110825 0.000666667
 0.998207 -0.152311  0.156625 -0.046575 0.000666667
 0.983933 -0.160572  0.121627 0.0071933 0.000666667
 0.990796 -0.147903  0.161434 0.011789 0.000666667
 0.993389 -0.160117  0.162312 -0.154976 0.000666667
0.986776 -0.15727 0.131968 0.0619753 0.000666667
  1.00171 -0.160022   0.16141 -0.00609309 0.000666667
 0.991649 -0.146946  0.142503 0.0351842 0.000666667
 0.981088 -0.153332  0.104348 0.037521 0.000666667
  1.00825 -0.142687  0.126187 0.128935 0.000666667
 0.987116 -0.145505  0.137445 0.0370308 0.000666667
  0.98047 -0.156031 0.0954121 0.147247 0.000666667
 0.992109 -0.147901  0.152193 -0.0691218 0.000666667
 0.984578 -0.158061  0.124432 0.007816 0.000666667
 0.995273 -0.138868  0.120867 -0.0402255 0.000666667
 0.995751 -0.148738  0.152833 0.0969296 0.000666667
 0.997352 -0.143065  0.173293 0.0513836 0.000666667
 0.998693 -0.152872  0.134718 0.0283024 0.000666667
 0.996682 -0.141878  0.172008 0.0749402 0.000666667
 0.991718 -0.158859  0.130221 -0.00942862 0.000666667
 0.998512 -0.145841  0.136094 0.0480584 0.000666667
0.982536 -0.15797 0.112411 -0.211856 0.000666667
0.985523 -0.15075 0.130123 -0.0658982 0.000666667
  0.99341 -0.160868  0.160128 -0.165752 0.000666667
0.981737 -0.15773 0.122213 -0.00660632 0.000666667
 0.982293 -0.147757  0.131271 0.106142 0.000666667
  0.98031 -0.156377 0.0981469 0.133588 0.000666667
0.986209 -0.14767 0.109064 -0.0134623 0.000666667
 0.988317 -0.149134  0.144873 0.0124689 0.000666667
 0.991603 -0.149547   0.15008 0.0978718 0.000666667
 0.985246 -0.160705  0.136426 0.0737662 0.000666667
 0.994687 -0.143486   0.14747 0.141376 0.000666667
0.989978 -0.14753 0.139365 0.0598815 0.000666667
 0.988268 -0.163073  0.116833 -0.0295056 0.000666667
 0.987002 -0.139911  0.100813 0.0921848 0.000666667
 0.997715 -0.143551  0.172447 0.0808012 0.000666667
 0.988469 -0.148444  0.107177 0.0329292 0.000666667
 0.996432 -0.146908  0.136401 0.0678859 0.000666667
  0.98568 -0.151938   0.10902 0.0193005 0.000666667
 0.982497 -0.161084  0.109268 0.0809279 0.000666667
 0.975074 -0.175195  0.122902 0.0730901 0.000666667
 0.977311 -0.147543   0.17048 -0.136236 0.000666667
 0.985136 -0.151331  0.130033 -0.131468 0.000666667
 0.988286 -0.155249  0.133252 0.0686689 0.000666667
0.989485 -0.14852 0.148659 0.121393 0.000666667
 0.989434 -0.141937  0.124069 -0.110612 0.000666667
 0.994942 -0.145347  0.148731 0.144253 0.000666667
 0.987658 -0.147397  0.139843 0.0577368 0.000666667
 0.983592 -0.157377  0.110881 0.0822673 0.000666667
 0.996055 -0.143712  0.136466 -0.145595 0.000666667
  0.98107 -0.155315  0.096706 0.164691 0.000666667
 0.998371 -0.142272  0.150435 0.0723371 0.000666667
 0.997221 -0.151589  0.140125 -0.0255911 0.000666667
 0.993185 -0.142248  0.145183 0.163419 0.000666667
 0.982352 -0.153399  0.105863 0.0544214 0.000666667
 0.985194 -0.158632  0.133904 0.070522 0.000666667
 0.998704 -0.146177    0.1366 0.051561 0.000666667
 0.973837 -0.154481  0.106515 -0.0894472 0.000666667
 0.987281 -0.159653  0.149137 -0.083907 0.000666667
 0.990623 -0.135907  0.107072 -0.057185 0.000666667
 0.988149 -0.147906  0.141079 0.0783077 0.000666667
 0.984981 -0.148523  0.106633 -0.00741526 0.000666667
   0.9867 -0.161258  0.138794 0.154845 0.000666667
 0.984836 -0.160999  0.150047 -0.124483 0.000666667
 0.99379 -0.16439 0.183974 0.123726 0.000666667
 0.991892 -0.158593  0.129133 0.0607108 0.000666667
 0.988258 -0.151078  0.106014 0.0366498 0.000666667
 0.982719 -0.161861   0.18683 -0.00466507 0.000666667
 0.986674 -0.163198  0.139597 0.142776 0.000666667
  0.98515 -0.150062  0.108978 0.0379413 0.000666667
 0.987731 -0.147696   0.13786 0.0728138 0.000666667
 0.983731 -0.166838   0.11105 -0.0799757 0.000666667
 0.992434 -0.137356   0.10245 0.065474 0.000666667
 0.975807 -0.156659   0.10704 -0.111595 0.000666667
 0.995777 -0.148048  0.173898 -0.0110242 0.000666667
 0.988114 -0.150324  0.151718 0.118364 0.000666667
 0.984728 -0.159965  0.118868 0.0210039 0.000666667
 0.974785 -0.156539  0.109156 -0.129122 0.000666667
  0.99172 -0.146154  0.107832 0.184454 0.000666667
 0.984582 -0.158959  0.121099 0.0183541 0.000666667
0.995308 -0.13624 0.115184 -0.0134907 0.000666667
 0.984606 -0.149066  0.108802 0.0240117 0.000666667
 0.986537 -0.152533  0.103296 0.00741464 0.000666667
 0.989041 -0.156711  0.103065 -0.022049 0.000666667
 0.987148 -0.151315  0.128658 -0.0946178 0.000666667
 0.980865 -0.141994  0.127876 -0.0525321 0.000666667
 0.990994 -0.151414  0.154673 0.0208341 0.000666667
0.987157 -0.14235 0.102456 0.0620587 0.000666667
 0.981566 -0.152857  0.101044 -0.000643441 0.000666667
 0.988672 -0.158756  0.145287 -0.0269155 0.000666667
0.983854 -0.14276 0.109228 0.0405704 0.000666667
 0.98946 -0.14112 0.141189 0.0569092 0.000666667
 0.986046 -0.151566  0.105924 0.0302923 0.000666667
 0.990831 -0.159429  0.131621 -0.027141 0.000666667
 0.990467 -0.156855   0.10366 -0.0184687 0.000666667
 0.990423 -0.149029  0.151657 0.111402 0.000666667
 0.986518 -0.158027  0.118564 0.00977263 0.000666667
 0.984694 -0.158976   0.11943 -0.0177308 0.000666667
 0.998936 -0.154713  0.125052 0.0395567 0.000666667
 0.992764 -0.141471  0.162961 0.161318 0.000666667
  0.98981 -0.146851   0.13874 0.0638429 0.000666667
 0.997873 -0.153203  0.157937 -0.0429488 0.000666667
 0.989659 -0.165639  0.138201 0.171125 0.000666667
 0.990095 -0.165401  0.107792 -0.119617 0.000666667
 0.988274 -0.144136  0.142376 0.0352825 0.000666667
 0.985962 -0.151263  0.153856 0.0491909 0.000666667
 0.992859 -0.159212  0.131272 -0.0576524 0.000666667
 0.982673 -0.161636  0.125047 0.00107292 0.000666667
 0.986266 -0.141782  0.101667 0.0848438 0.000666667
 0.999194 -0.155408  0.158891 -0.0658778 0.000666667
 0.983641 -0.144361  0.129565 -0.0618063 0.000666667
 0.983698 -0.164632  0.122382 0.00248229 0.000666667
 0.987789 -0.142376  0.105491 0.0841584 0.000666667
 0.993096 -0.148699   0.12707 -0.010573 0.000666667
  0.98497 -0.150711  0.106075 0.0115005 0.000666667
 0.997457 -0.151847  0.161786 -0.0696065 0.000666667
 0.984397 -0.146231  0.131209 0.12961 0.000666667
 0.980556 -0.148713 0.0970442 -0.0227279 0.000666667
 0.981891 -0.149247  0.101756 0.00341097 0.000666667
 0.991982 -0.147036  0.156298 -0.0152781 0.000666667
 0.987819 -0.158296  0.133057 0.0461707 0.000666667
 0.991356 -0.134803  0.104193 0.0720674 0.000666667
 0.976191 -0.161761  0.120362 -0.0933531 0.000666667
 0.982079 -0.143514 0.0964736 0.103288 0.000666667
0.996909 -0.15823  0.15385 0.0550405 0.000666667
  1.00714 -0.147832  0.150488 -0.24928 0.000666667
 0.991447 -0.149875  0.152009 0.125188 0.000666667
 0.995552 -0.152083  0.170776 -0.032105 0.000666667
 0.997694 -0.144898  0.142521 0.150664 0.000666667
 0.985231 -0.164143  0.121186 -0.0334555 0.000666667
 0.998345 -0.146616  0.135203 -0.138158 0.000666667
0.987529 -0.14939 0.107374 0.00837239 0.000666667
 0.994864 -0.143362  0.134023 -0.122785 0.000666667
 0.987501 -0.153913  0.107195 0.0205646 0.000666667
 0.993289 -0.149399  0.173222 -0.0398748 0.000666667
 0.987406 -0.152538  0.160433 -0.0548285 0.000666667
 0.989725 -0.157594  0.103806 -0.0155547 0.000666667
 0.987836 -0.148692  0.139132 0.0507672 0.000666667
 0.988882 -0.156989  0.104141 -0.00914825 0.000666667
0.97981 -0.1429 0.10786 0.00937336 0.000666667
 0.994397 -0.156907  0.112545 -0.0652727 0.000666667
  1.0059 -0.14991 0.149836 -0.23388 0.000666667
  0.99074 -0.148921  0.155843 0.022857 0.000666667
 0.985091 -0.147575  0.110248 0.0185118 0.000666667
  0.98634 -0.154161  0.144798 -0.03139 0.000666667
  0.98254 -0.141947 0.0955954 0.125902 0.000666667
 0.998603 -0.146125  0.137141 0.072742 0.000666667
 0.979355 -0.141181  0.103428 -0.164508 0.000666667
  0.98759 -0.156743   0.14236 -0.0336771 0.000666667
0.989658 -0.14907 0.152468 0.118758 0.000666667
 0.991174 -0.156074  0.163362 -0.108564 0.000666667
0.984348 -0.15103 0.104805 0.0559334 0.000666667
  1.00393 -0.144101   0.15068 0.0713311 0.000666667
    0.994 -0.139885  0.164614 0.149762 0.000666667
0.985568 -0.14527 0.162038 0.0752383 0.000666667
 0.993804 -0.149589  0.154699 -0.114345 0.000666667
 0.994656 -0.156861  0.115212 -0.0695645 0.000666667
 0.984585 -0.154709  0.146211 0.00397381 0.000666667
 0.997477 -0.154591  0.123422 0.0161483 0.000666667
  0.99517 -0.151578  0.155681 0.026781 0.000666667
 0.98479 -0.14363 0.102119 0.0705895 0.000666667
 0.987808 -0.160024  0.132017 0.034227 0.000666667
  0.98677 -0.155915  0.144934 -0.0181642 0.000666667
 0.989005 -0.144162  0.136286 0.0633993 0.000666667
 1.00093 -0.13568 0.113005 0.0215385 0.000666667
 0.988506 -0.143171  0.123378 -0.140295 0.000666667
0.992466 -0.15271 0.154027 0.0514322 0.000666667
0.988995 -0.14803 0.138828 0.0783058 0.000666667
 0.978299 -0.153107  0.117353 -0.0995384 0.000666667
 0.991525 -0.159178  0.154903 -0.00358132 0.000666667
 0.986414 -0.145928  0.138561 0.0511308 0.000666667
 0.983402 -0.133971  0.138653 -0.0763773 0.000666667
 0.977161 -0.160049  0.108793 0.0833669 0.000666667
 0.986936 -0.150262  0.129623 -0.098071 0.000666667
 0.992755 -0.157455  0.161488 -0.141699 0.000666667
  0.99089 -0.149872  0.172365 0.00999183 0.000666667
  0.98551 -0.161781  0.137056 -0.20702 0.000666667
 0.998067 -0.144247  0.140085 -0.0953605 0.000666667
 0.995896 -0.147236  0.156351 -0.0969488 0.000666667
 0.995613 -0.159628  0.155869 0.0299009 0.000666667
 0.973508 -0.168993 0.0952201 0.039554 0.000666667
 0.994572 -0.159364  0.153737 -0.00209042 0.000666667
 0.978586 -0.153254  0.102477 0.024536 0.000666667
 0.984501 -0.167466  0.122637 0.0191817 0.000666667
 0.986622 -0.150672  0.156903 0.0562965 0.000666667
 0.993527 -0.159252  0.127366 0.0493421 0.000666667
 0.975066 -0.168278  0.121001 -0.0260939 0.000666667
 0.994191 -0.141269  0.118735 -0.0281678 0.000666667
 0.985966 -0.163205  0.109142 -0.097938 0.000666667
 0.986014 -0.136578   0.10868 -0.0135024 0.000666667
 0.990039 -0.152209   0.10706 0.0433548 0.000666667
 0.985703 -0.147476  0.133072 -0.0539392 0.000666667
 0.988886 -0.145037  0.141924 0.0661052 0.000666667
 0.983875 -0.156261  0.116583 0.142308 0.000666667
 0.979558 -0.156632 0.0969631 0.123143 0.000666667
   0.9954 -0.137739  0.162786 0.132907 0.000666667
 0.987932 -0.165361  0.138277 0.159179 0.000666667
 0.990906 -0.160163  0.128375 -0.0383813 0.000666667
 0.996364 -0.150036  0.131456 0.00332725 0.000666667
 0.992576 -0.144394  0.137427 -0.119935 0.000666667
 0.984201 -0.153777  0.107388 0.00435047 0.000666667
 0.970738 -0.168263 0.0969811 0.0539454 0.000666667
 0.980182 -0.153347  0.103183 0.0508073 0.000666667
  0.99959 -0.163019  0.160085 0.0153989 0.000666667
 0.998627 -0.155256  0.124622 0.0277884 0.000666667
 0.989653 -0.155336 0.0924554 0.186607 0.000666667
 0.996946 -0.147637  0.122267 -0.0467875 0.000666667
  1.00022 -0.157349  0.155938 -0.0318163 0.000666667
 0.987758 -0.156058  0.143214 -0.0111837 0.000666667
  0.98923 -0.155227  0.144202 -0.0299931 0.000666667
 0.992148 -0.138809  0.100911 0.0786632 0.000666667
 0.987687 -0.162465  0.187812 -0.0109504 0.000666667
 0.987215 -0.149874  0.154001 0.0373247 0.000666667
 0.981168 -0.180492  0.105983 0.0540708 0.000666667
 0.993843 -0.148737  0.126454 0.0254019 0.000666667
  1.00097 -0.154612  0.154923 -0.0174211 0.000666667
 0.992529 -0.150579  0.150375 0.1098 0.000666667
 0.993825 -0.150396  0.170697 -0.0451179 0.000666667
 0.988382 -0.148562  0.111133 0.173893 0.000666667
 0.978916 -0.154574 0.0987795 0.1488 0.000666667
 0.997154 -0.150188  0.127061 0.00868488 0.000666667
  0.99352 -0.158775  0.156538 -0.151937 0.000666667
 0.989969 -0.153286  0.126841 0.0181804 0.000666667
 0.992809 -0.141629  0.117151 -0.0495138 0.000666667
0.990578 -0.14453 0.117473 -0.00430809 0.000666667
 0.983224 -0.151204  0.138308 -0.000655801 0.000666667
 0.995912 -0.149931  0.125458 -0.0163798 0.000666667
 0.979049 -0.177587  0.192688 0.0283502 0.000666667
 0.997343 -0.160036   0.10062 0.0986122 0.000666667
 0.987298 -0.164428  0.111663 -0.0659965 0.000666667
 0.988411 -0.146095  0.105145 0.215471 0.000666667
 0.983153 -0.165407  0.125502 -0.00347883 0.000666667
 0.992692 -0.160219  0.154168 0.0106845 0.000666667
0.988906  -0.1566 0.131702 0.0542931 0.000666667
 0.981093 -0.156874   0.11444 -0.229268 0.000666667
 0.987253 -0.156403  0.133909 0.0672293 0.000666667
 0.998813 -0.153931  0.153372 -0.0439662 0.000666667
 0.993797 -0.152997  0.171913 -0.0306727 0.000666667
 0.988087 -0.149772  0.110582 -0.0046446 0.000666667
  0.98685 -0.153192  0.153494 0.0458656 0.000666667
 0.985161 -0.156812  0.120916 0.00149267 0.000666667
 0.988691 -0.164054  0.140707 0.171191 0.000666667
0.987939 -0.15132 0.158774 -0.0253685 0.000666667
 0.990544 -0.157933   0.13325 -0.0438 0.000666667
 0.982374 -0.148539  0.140121 0.00355649 0.000666667
 0.994329 -0.161486  0.154239 -0.0153445 0.000666667
 0.993013 -0.142713   0.14469 0.171768 0.000666667
 0.986681 -0.155738  0.128226 0.0728515 0.000666667
 0.992167 -0.159908  0.114708 -0.039926 0.000666667
 0.981515 -0.152343  0.129269 -0.0797644 0.000666667
 0.975837 -0.178536  0.193354 0.0154775 0.000666667
 0.985945 -0.158303  0.132559 0.0730907 0.000666667
  0.98881 -0.159578  0.132619 0.0709359 0.000666667
 0.998861 -0.157196  0.158634 -0.0615365 0.000666667
 0.989854 -0.141751  0.123426 -0.104362 0.000666667
 0.984168 -0.160894  0.122124 0.0161318 0.000666667
 0.994509 -0.160971  0.115351 -0.0473034 0.000666667
 0.978424 -0.149416  0.167469 -0.143659 0.000666667
 0.986266 -0.166351  0.120553 -0.0248212 0.000666667
  0.99161 -0.147193  0.104797 0.194362 0.000666667
 0.990051 -0.149019  0.117141 -0.0457629 0.000666667
 0.988398 -0.162308  0.116472 -0.0606109 0.000666667
 0.986668 -0.144107  0.116124 -0.0283049 0.000666667
  0.98839 -0.147931  0.140432 0.0845431 0.000666667
 0.990113 -0.159254  0.102998 -0.0175261 0.000666667
  0.98719 -0.147495  0.130571 -0.103068 0.000666667
 0.987384 -0.142055  0.141769 0.0677445 0.000666667
  1.00145 -0.143046  0.173902 0.0818956 0.000666667
 0.987016 -0.148793  0.132544 -0.037789 0.000666667
 0.987367 -0.152096  0.108069 0.0209783 0.000666667
  0.98108 -0.149437   0.12979 -0.0598656 0.000666667
 0.985309 -0.158055  0.117549 0.137379 0.000666667
 0.988746 -0.142655  0.119312 -0.0702995 0.000666667
 0.981147 -0.152388  0.107719 -0.0171378 0.000666667
 0.99047 -0.15691 0.103393 -0.0131436 0.000666667
 0.987833 -0.150126   0.14592 -0.01276 0.000666667
 0.992512 -0.159626  0.130489 -0.0313627 0.000666667
 0.996826 -0.144893  0.134061 -0.122367 0.000666667
 0.980809 -0.151526  0.128208 -0.0849371 0.000666667
 0.992093 -0.157962  0.140678 -0.0139422 0.000666667
 1.00587 -0.14478 0.150873 0.0715859 0.000666667
0.985293 -0.16431 0.186631 -0.00853949 0.000666667
 0.996835 -0.150106  0.136591 0.0338314 0.000666667
 0.989368 -0.163167  0.115803 -0.0571276 0.000666667
 0.978779 -0.146226  0.108606 0.00996806 0.000666667
 0.990502 -0.155188  0.156086 0.0199205 0.000666667
  0.98867 -0.145826  0.116682 -0.00958967 0.000666667
 0.988205 -0.156905  0.135297 0.0836011 0.000666667
 0.981287 -0.152891  0.103212 0.0288534 0.000666667
 0.975348 -0.154457  0.111691 0.0170365 0.000666667
 0.983723 -0.145056  0.107295 0.0632168 0.000666667
 0.990135 -0.148501  0.108654 0.202389 0.000666667
 0.975098 -0.161611   0.12176 -0.158399 0.000666667
0.989396 -0.14561 0.145769 0.0493404 0.000666667
 0.988156 -0.146902  0.138935 0.0770839 0.000666667
 0.989395 -0.135424  0.107582 -0.0404283 0.000666667
 0.979309 -0.145292  0.121455 0.0545797 0.000666667
 0.984337 -0.145925  0.140973 0.0611136 0.000666667
 0.986285 -0.154514  0.159955 -0.0682341 0.000666667
 0.987758 -0.155462 0.0927262 0.186636 0.000666667
 0.989183 -0.147596  0.138862 0.08766 0.000666667
 0.986674 -0.167252  0.152418 -0.0880874 0.000666667
 0.982999 -0.153287  0.101143 0.0346062 0.000666667
 0.981002 -0.148215  0.139383 0.0119428 0.000666667
 0.984945 -0.159834  0.103572 -0.0492372 0.000666667
 0.997007 -0.151244  0.128358 -0.0187086 0.000666667
 0.985407 -0.144448  0.117426 -0.00768178 0.000666667
  0.99215 -0.148353  0.124397 0.00178462 0.000666667
 0.988322 -0.163193  0.120914 -0.0217094 0.000666667
 0.983343 -0.148635  0.143362 0.0786518 0.000666667
 0.983612 -0.150266  0.128803 -0.106357 0.000666667
 0.984818 -0.157165  0.142937 0.00582941 0.000666667
 0.989396 -0.147155  0.152869 0.115417 0.000666667
 0.999898 -0.145496  0.112576 -0.135457 0.000666667
 0.996524 -0.147691  0.136588 -0.109004 0.000666667
 0.989284 -0.152264  0.149901 0.13238 0.000666667
0.993838 -0.16063 0.155633 0.0296352 0.000666667
 0.984969 -0.150261  0.103945 0.0454296 0.000666667
 0.987349 -0.144956  0.117844 -0.0117669 0.000666667
 0.989346 -0.156088  0.103468 -0.0392783 0.000666667
 0.987065 -0.149731  0.105216 0.181868 0.000666667
 0.985828 -0.158669  0.136716 0.0921049 0.000666667
 0.994227 -0.158379  0.119499 -0.0539852 0.000666667
 0.994365 -0.146761  0.154343 -0.1016 0.000666667
 0.984579 -0.158124  0.121396 0.0225777 0.000666667
 0.988771 -0.143699  0.139551 0.0601417 0.000666667
 0.990913 -0.149012  0.145718 -0.00474338 0.000666667
 0.985279 -0.148939  0.130001 -0.113138 0.000666667
 0.987573 -0.151797  0.107642 0.00626904 0.000666667
 0.989166 -0.160958   0.13587 0.103912 0.000666667
 0.987979 -0.164218  0.117741 -0.0262394 0.000666667
 0.988135 -0.145996  0.104819 0.219192 0.000666667
 0.988509 -0.147863 0.0990292 -0.0613363 0.000666667
 0.987742 -0.143714  0.125712 -0.166876 0.000666667
 0.995783 -0.144208  0.137023 -0.130437 0.000666667
 0.987405 -0.147559  0.107944 0.198873 0.000666667
 0.998409 -0.153792  0.157492 -0.0214897 0.000666667
 0.980413 -0.150981  0.144296 0.0615274 0.000666667
0.983249 -0.16207 0.124094 0.00577333 0.000666667
 0.992163 -0.156802   0.13206 -0.00190281 0.000666667
0.993429  -0.1424 0.118901 -0.0449435 0.000666667
0.992537 -0.14782 0.172626 -0.0241454 0.000666667
 0.985857 -0.144228  0.103391 0.0461167 0.000666667
 0.989479 -0.154834  0.132055 0.0649614 0.000666667
 0.983139 -0.148976  0.143495 0.0904463 0.000666667
 0.993653 -0.147548  0.125373 -0.0300032 0.000666667
 0.983355 -0.172758   0.13028 0.0104799 0.000666667
 0.991556 -0.148242  0.142315 0.0381075 0.000666667
 0.991403 -0.158575  0.133728 0.0665438 0.000666667
   1.0081 -0.143212  0.127977 0.112388 0.000666667
 0.982934 -0.156331 0.0988526 0.12383 0.000666667
 0.989305 -0.147748  0.138776 0.0706518 0.000666667
 0.987569 -0.157226  0.090049 0.180276 0.000666667
 0.987926 -0.141821  0.144427 0.028291 0.000666667
  1.00097 -0.147105  0.139302 0.0454542 0.000666667
 0.994429 -0.148944  0.151734 0.0961017 0.000666667
 0.981262 -0.144305  0.128504 -0.0487677 0.000666667
 0.988769 -0.154332  0.144765 -0.0335578 0.000666667
  1.00265 -0.132312   0.13632 0.103429 0.000666667
 0.983211 -0.151023  0.104823 0.053411 0.000666667
 0.996374 -0.149183  0.157168 -0.11589 0.000666667
 0.993482 -0.160164  0.158162 -0.150597 0.000666667
 0.992038 -0.147638  0.105961 0.18671 0.000666667
 0.983557 -0.146785  0.132912 0.120388 0.000666667
 0.977115 -0.150727  0.111317 -0.0085688 0.000666667
 0.989331 -0.154768  0.131717 0.0757137 0.000666667
 0.998714 -0.139114  0.111868 0.00250036 0.000666667
 0.987685 -0.149424  0.129274 -0.116515 0.000666667
 0.989085 -0.151904  0.144181 -0.00766774 0.000666667
 0.995236 -0.145117  0.148294 0.156566 0.000666667
 0.991762 -0.147309  0.137524 0.0831561 0.000666667
 0.983148 -0.179996  0.106009 0.058602 0.000666667
 0.997083 -0.150328   0.11226 0.0152466 0.000666667
 0.994579 -0.158749  0.154826 -0.0156006 0.000666667
 0.988537 -0.140451  0.124879 -0.142949 0.000666667
0.987935 -0.14442 0.146983 0.00343142 0.000666667
 0.994532 -0.150335  0.173935 -0.0330572 0.000666667
 0.989181 -0.148053  0.153101 0.136487 0.000666667
 0.976911 -0.146594  0.097979 -0.0105346 0.000666667
 0.985904 -0.148249  0.131726 -0.064894 0.000666667
0.981097 -0.15784 0.115407 -0.227547 0.000666667
  0.98357 -0.144245  0.113348 0.0226511 0.000666667
 0.993509 -0.147121  0.137444 -0.105298 0.000666667
  0.99372 -0.142491  0.137608 -0.11236 0.000666667
 0.980188 -0.147947  0.137803 0.0449734 0.000666667
 0.992943 -0.147301   0.15375 -0.0317803 0.000666667
 0.999091 -0.155075  0.161857 -0.043562 0.000666667
 0.983896 -0.165106  0.124739 -0.00298476 0.000666667
 0.994844 -0.145198  0.141833 -0.0902274 0.000666667
 0.986249 -0.144801  0.146205 0.026579 0.000666667
 0.991173 -0.169217  0.137186 -0.105596 0.000666667
 0.986779 -0.127424  0.148032 0.0971898 0.000666667
 0.985063 -0.163638  0.187443 -0.01735 0.000666667
 0.988056 -0.158357 0.0992886 -0.0104912 0.000666667
 0.986311 -0.162918  0.137858 -0.199674 0.000666667
 0.991333 -0.148851  0.106763 0.18386 0.000666667
 0.994937 -0.142044  0.115872 0.0215734 0.000666667
 0.996499 -0.162113  0.181221 0.137595 0.000666667
0.981448 -0.15571 0.096694 0.131513 0.000666667
 0.988732 -0.158205  0.100016 -0.00738949 0.000666667
 0.990187 -0.124784  0.149179 0.101576 0.000666667
0.985714 -0.15458 0.105595 0.00684322 0.000666667
 0.983824 -0.162226  0.187996 -0.0306027 0.000666667
 0.993054 -0.159314  0.161303 -0.157827 0.000666667
 0.991209 -0.147388  0.146152 0.0310926 0.000666667
  1.00068 -0.144297  0.173771 0.0675812 0.000666667
 0.990266 -0.143829 0.0993464 -0.0914588 0.000666667
 0.986773 -0.161493  0.135063 0.0719579 0.000666667
 0.986601 -0.140284  0.100251 0.0753609 0.000666667
  0.98309 -0.160481   0.14799 -0.0184824 0.000666667
 0.991104 -0.157639  0.102432 -0.000882103 0.000666667
0.984132 -0.14127 0.104306 0.0761976 0.000666667
  1.00042 -0.162059  0.161875 0.0171009 0.000666667
 0.991491 -0.158286   0.12753 0.0499543 0.000666667
 0.990325 -0.143329  0.120408 -0.0667518 0.000666667
 0.981368 -0.152653    0.1061 0.0608694 0.000666667
 0.999028 -0.154296   0.15878 -0.0158012 0.000666667
 0.990727 -0.145405  0.140129 0.035756 0.000666667
 0.996591 -0.141322  0.114286 0.0119932 0.000666667
 1.00175 -0.14293 0.137407 0.0285559 0.000666667
 0.999077 -0.154441  0.156064 -0.0418609 0.000666667
 0.985172 -0.150448  0.111554 0.00466922 0.000666667
 0.993236 -0.151304  0.174225 -0.0455961 0.000666667
  0.98937 -0.146503   0.14721 0.000516157 0.000666667
 0.988732 -0.158602  0.151279 0.0360229 0.000666667
 0.990652 -0.159215   0.12908 -0.02518 0.000666667
 0.991415 -0.136465  0.116308 -0.0381895 0.000666667
 1.00109 -0.13412 0.136084 0.0944526 0.000666667
 0.985434 -0.153978   0.10827 0.0295455 0.000666667
0.986867 -0.15812 0.138108 0.0732839 0.000666667
 0.988833 -0.143126  0.143845 0.0354869 0.000666667
 0.989048 -0.157796  0.143451 -0.00531726 0.000666667
 0.990896 -0.158457  0.154722 0.00292428 0.000666667
 0.999032 -0.154567  0.160769 -0.024851 0.000666667
 0.980169 -0.159434  0.116366 -0.22305 0.000666667
 0.984639 -0.158692  0.126381 0.00895067 0.000666667
 0.982322 -0.156809 0.0967364 0.143297 0.000666667
 0.99374  -0.1561 0.154279 -0.0190318 0.000666667
  0.98181 -0.150664  0.106412 0.0235035 0.000666667
 0.992609 -0.159089  0.129686 0.0341835 0.000666667
0.989772 -0.14857 0.146204 -0.0101596 0.000666667
 0.988345 -0.146358  0.140394 0.0509084 0.000666667
 0.987195 -0.142942  0.146686 -0.0206298 0.000666667
 0.981568 -0.151623  0.144108 0.0845615 0.000666667
  0.99408 -0.150362  0.153003 0.0980416 0.000666667
 0.998868 -0.152723  0.123294 0.0264254 0.000666667
 0.981688 -0.152828  0.129346 -0.0795864 0.000666667
 0.990975 -0.155513  0.102421 -0.0194424 0.000666667
 0.981375 -0.155686 0.0972163 0.156834 0.000666667
 0.987736 -0.151884  0.158852 -0.0417765 0.000666667
0.987954 -0.15234 0.105731 -0.000567013 0.000666667
 0.986935 -0.144778  0.117009 -0.0195812 0.000666667
 0.994416 -0.151961  0.174412 -0.00828824 0.000666667
 0.993693 -0.158518   0.15943 -0.1554 0.000666667
 0.985984 -0.150402  0.105295 0.0501108 0.000666667
 0.981702 -0.165153  0.111273 -0.0967987 0.000666667
0.984293 -0.16253 0.111456 -0.0976609 0.000666667
0.980094 -0.14339 0.127571 -0.0484663 0.000666667
0.990412 -0.15148 0.153615 0.111342 0.000666667
 0.993466 -0.142296  0.145069 0.137036 0.000666667
 0.983379 -0.173811  0.129178 0.0338384 0.000666667
 0.985935 -0.153862  0.106062 0.0237321 0.000666667
 0.989567 -0.159476  0.132584 0.0591307 0.000666667
 0.986374 -0.162328   0.11863 -0.0374331 0.000666667
 0.98867 -0.14766 0.107007 0.037554 0.000666667
 0.988202 -0.147701  0.140569 0.0843321 0.000666667
 0.988836 -0.144024 0.0976886 -0.0678286 0.000666667
 0.997651 -0.142763  0.135743 -0.139007 0.000666667
 0.980466 -0.153868 0.0966697 0.120519 0.000666667
  1.00067 -0.157771  0.158409 -0.039305 0.000666667
 0.986632 -0.157335  0.114979 0.156922 0.000666667
 0.984236 -0.157471 0.0927755 0.171524 0.000666667
0.988354 -0.14877 0.113545 0.0343516 0.000666667
 0.989859 -0.145305  0.139729 0.0690083 0.000666667
 0.994994 -0.142172   0.13565 -0.106299 0.000666667
 0.981843 -0.141711  0.144357 -0.254959 0.000666667
 0.975678 -0.164369  0.121705 -0.132669 0.000666667
 0.982587 -0.149098  0.136457 -0.00123699 0.000666667
0.977905 -0.15584 0.100531 0.154505 0.000666667
 0.986659 -0.151015  0.148962 0.129788 0.000666667
 0.982169 -0.151319  0.102026 0.0409028 0.000666667
 0.983729 -0.156372  0.118935 0.180818 0.000666667
  1.00227 -0.143874     0.137 0.0449505 0.000666667
 0.989638 -0.145166   0.15566 -0.0131572 0.000666667
 0.987452 -0.156416    0.1155 0.180771 0.000666667
 0.984542 -0.160144  0.131914 0.0166441 0.000666667
 0.987829 -0.151415  0.150934 0.139453 0.000666667
0.987127 -0.14984 0.128849 -0.107945 0.000666667
 0.993654 -0.148563  0.154756 -0.10403 0.000666667
 0.982102 -0.144941  0.112559 0.00770192 0.000666667
 0.981377 -0.156545  0.112715 -0.210372 0.000666667
 0.980783 -0.143266  0.123393 0.0633669 0.000666667
  1.00031 -0.142897  0.173348 0.0654033 0.000666667
  0.98597 -0.154661   0.12217 -0.0142123 0.000666667
 0.990722 -0.140973  0.114172 -0.117918 0.000666667
 0.980492 -0.150142  0.102293 0.0294834 0.000666667
 0.975052 -0.166817  0.150995 -0.124125 0.000666667
0.992907 -0.14666 0.154344 -0.0221292 0.000666667
 0.986605 -0.149652  0.106067 0.0178901 0.000666667
 0.975446 -0.176863  0.142334 0.191908 0.000666667
 0.992451 -0.143504  0.144521 0.0431858 0.000666667
 0.993733 -0.159072  0.152163 -0.00138682 0.000666667
 0.991665 -0.168432  0.137972 -0.0907953 0.000666667
 0.992633 -0.157897   0.11519 -0.0683887 0.000666667
  1.00223 -0.139285  0.152499 -0.124971 0.000666667
 0.988602 -0.150315  0.107216 0.00570782 0.000666667
 0.988469 -0.146719  0.141468 0.0698203 0.000666667
  0.98404 -0.160811  0.122521 -0.00864335 0.000666667
 0.983124 -0.155572    0.1052 0.0586143 0.000666667
0.987937 -0.13688  0.11523 -0.0366956 0.000666667
 0.985377 -0.145626  0.117891 -0.00127952 0.000666667
 0.994576 -0.158996  0.128242 0.0160136 0.000666667
 0.981923 -0.153962  0.105721 0.0541587 0.000666667
 0.992065 -0.147315  0.142098 0.0492421 0.000666667
 0.991405 -0.158244  0.127782 0.045483 0.000666667
  1.00148 -0.144532  0.137892 -0.0943088 0.000666667
 0.991095 -0.151064  0.150093 0.10821 0.000666667
   0.9969 -0.148973  0.138285 0.0491522 0.000666667
 0.990794 -0.160178  0.128632 -0.0156775 0.000666667
0.987582 -0.13667 0.117462 -0.0207652 0.000666667
0.984332 -0.15003  0.10289 0.043781 0.000666667
 0.985329 -0.158729  0.130364 0.0566359 0.000666667
 0.980723 -0.144524  0.111621 0.0232389 0.000666667
 0.991147 -0.157055  0.134161 0.0940574 0.000666667
 0.983596 -0.143376  0.113786 0.0211118 0.000666667
 0.989934 -0.155734  0.103896 -0.0190768 0.000666667
0.978405 -0.16638 0.121361 -0.138373 0.000666667
 0.993555 -0.149691  0.154583 -0.11752 0.000666667
  0.98729 -0.148165  0.138537 0.0589352 0.000666667
  0.99346 -0.155171   0.12666 0.0484586 0.000666667
 0.983314 -0.174773  0.130931 0.0338808 0.000666667
 0.972697 -0.156597  0.107521 -0.102341 0.000666667
 0.981903 -0.133328  0.117051 0.0573006 0.000666667
 0.993095 -0.145767  0.146358 0.17057 0.000666667
 0.986765 -0.163092  0.141181 0.133038 0.000666667
 0.975766 -0.153535  0.116536 -0.0970906 0.000666667
 0.998607 -0.143861  0.125479 -0.146219 0.000666667
 0.987518 -0.145322  0.114136 -0.109546 0.000666667
  1.00008 -0.156933   0.15984 -0.0537236 0.000666667
 0.984517 -0.144335  0.118864 -0.0151412 0.000666667
 0.993277 -0.136794  0.102211 0.0662351 0.000666667
 0.986292 -0.144136  0.140005 0.0595795 0.000666667
 0.987832 -0.145909  0.106034 0.218802 0.000666667
 0.988302 -0.160519  0.143748 0.00111684 0.000666667
  0.99995 -0.155497  0.159732 -0.0569204 0.000666667
 0.996872 -0.152891 0.0956859 0.10927 0.000666667
0.993258 -0.14588 0.147989 0.118168 0.000666667
 0.989739 -0.149576  0.158767 0.000351325 0.000666667
 0.992426 -0.147435  0.170885 0.184892 0.000666667
 0.987533 -0.144658  0.116709 0.00618075 0.000666667
   1.0064 -0.144485  0.111591 -0.0810722 0.000666667
 0.986542 -0.145615  0.139728 0.0571261 0.000666667
 0.981179 -0.154093  0.130841 -0.0743821 0.000666667
  0.98064 -0.163484  0.121429 -0.0736027 0.000666667
 0.999019 -0.141484  0.150956 0.0906859 0.000666667
 0.990849 -0.156747  0.144035 -0.0216755 0.000666667
 0.989949 -0.144312  0.118121 -0.0970684 0.000666667
 0.983948 -0.160496  0.131272 0.0328825 0.000666667
 0.986833 -0.150223  0.153319 0.0411499 0.000666667
 0.984735 -0.146953   0.11123 0.017066 0.000666667
0.986122 -0.14969 0.106096 0.0511107 0.000666667
 0.991257 -0.144676  0.144756 0.142762 0.000666667
 0.989423 -0.147145  0.139353 0.0807662 0.000666667
 0.990578 -0.144816  0.125204 -0.156355 0.000666667
 0.972695 -0.159093  0.125294 -0.0543305 0.000666667
 0.990375 -0.135308  0.118036 -0.0497946 0.000666667
 0.977016 -0.144339  0.108812 -0.124319 0.000666667
 0.986031 -0.153791  0.161423 -0.0901137 0.000666667
 0.993897 -0.148878  0.160221 0.0205942 0.000666667
  0.98621 -0.161601  0.149914 -0.169101 0.000666667
 0.987292 -0.158029   0.14479 -0.017369 0.000666667
 0.982413 -0.153594  0.104293 0.0630783 0.000666667
 0.981374 -0.161318   0.12438 -0.00495078 0.000666667
 0.993506 -0.141506   0.11531 0.00766798 0.000666667
 0.994812 -0.148461   0.15305 -0.0166636 0.000666667
 0.985296 -0.157862  0.115568 0.162316 0.000666667
0.989036 -0.14147 0.138883 0.0685454 0.000666667
 0.992192 -0.143923  0.147407 0.139227 0.000666667
 0.985818 -0.141596  0.101077 0.0757181 0.000666667
0.985146 -0.14797 0.110138 0.0346689 0.000666667
 0.988413 -0.161643   0.13914 -0.21538 0.000666667
 0.999413 -0.145792  0.174741 0.0454747 0.000666667
 0.989305 -0.150672  0.154482 0.0348322 0.000666667
0.985437  -0.1521 0.102817 -0.00942733 0.000666667
 0.987015 -0.145154   0.14088 0.086889 0.000666667
 0.997938 -0.139517  0.161362 0.187932 0.000666667
 0.997884 -0.156062  0.157885 -0.0480728 0.000666667
 0.988623 -0.149914  0.104207 0.00472917 0.000666667
 0.989375 -0.157583  0.127567 0.0192638 0.000666667
 0.986321 -0.157448  0.131893 0.0510323 0.000666667
  1.00023 -0.156359   0.15766 -0.065686 0.000666667
 0.981987 -0.145516   0.11276 0.160589 0.000666667
 0.987015 -0.150395  0.145999 -0.004588 0.000666667
 0.997913 -0.146353   0.13749 0.0353713 0.000666667
0.986089 -0.15164 0.106233 0.0557034 0.000666667
 0.982003 -0.160286  0.123136 0.0104169 0.000666667
 0.991475 -0.159466  0.139715 0.175262 0.000666667
 0.997714 -0.140491  0.161199 0.159804 0.000666667
 0.988325 -0.159901   0.15097 -0.125789 0.000666667
 0.987096 -0.157758  0.134539 0.0583691 0.000666667
 0.981811 -0.151274  0.104512 0.0157361 0.000666667
 0.985331 -0.146908  0.107385 0.041807 0.000666667
 0.994871 -0.152162  0.169521 -0.0266267 0.000666667
 0.999499 -0.156089  0.157876 -0.05539 0.000666667
 0.975967 -0.178851  0.107917 0.0775044 0.000666667
 0.993241 -0.149679  0.170387 -0.0142322 0.000666667
  0.99031 -0.157913  0.128001 -0.0212884 0.000666667
 0.990309 -0.164993  0.141665 0.164004 0.000666667
 0.988263 -0.142195  0.113473 -0.0788345 0.000666667
 0.990628 -0.156542   0.10394 -0.037097 0.000666667
 0.987443 -0.158956  0.151787 -0.0048853 0.000666667
 0.988354 -0.157209  0.145201 -0.0358897 0.000666667
  1.00063 -0.144093  0.172066 0.0399593 0.000666667
 0.989109 -0.146974  0.116994 -0.0862727 0.000666667
 0.995133 -0.145651  0.135917 -0.12693 0.000666667
 0.996858 -0.157688  0.100927 0.119333 0.000666667
0.987031 -0.16238 0.136754 -0.235376 0.000666667
 0.986439 -0.142825  0.103155 0.100726 0.000666667
 0.991093 -0.159054  0.103485 -0.0308382 0.000666667
 0.987233 -0.135509  0.114747 -0.0641228 0.000666667
 0.987715 -0.160003  0.151555 -0.1383 0.000666667
0.988632 -0.15541  0.14405 0.00237822 0.000666667
 0.988065 -0.166331  0.151837 -0.0679442 0.000666667
 0.984541 -0.146762  0.102632 0.048608 0.000666667
 0.978988 -0.159913  0.126032 0.106225 0.000666667
 0.998458 -0.144891  0.171972 0.0416035 0.000666667
 0.986013 -0.165932  0.137663 -0.218277 0.000666667
 0.991874 -0.160614  0.157178 -0.130448 0.000666667
 0.983586 -0.148067  0.110866 0.0132951 0.000666667
 0.981861 -0.156648  0.119966 -0.00699764 0.000666667
  0.98911 -0.157144  0.102736 -0.0364153 0.000666667
 0.989455 -0.163559  0.139478 0.180249 0.000666667
 0.986949 -0.144336  0.145242 -0.00115288 0.000666667
 0.976264 -0.151342  0.116291 -0.112532 0.000666667
 0.991957 -0.153448  0.154557 0.029013 0.000666667
  0.99088 -0.155277  0.100964 0.00634369 0.000666667
 0.994959 -0.145448  0.149293 0.161098 0.000666667
 0.983732 -0.166406  0.125801 -0.0370075 0.000666667
 0.991118 -0.142791   0.12511 -0.176608 0.000666667
 0.980412 -0.158466  0.120426 0.133832 0.000666667
0.991573 -0.15368 0.171921 -0.0201732 0.000666667
0.985174 -0.16248 0.188154 -0.0226778 0.000666667
  0.98582 -0.137479  0.115836 -0.0755478 0.000666667
 0.983769 -0.148766   0.10981 0.021079 0.000666667
 0.986419 -0.150622  0.160651 -0.0460595 0.000666667
0.994378 -0.15932 0.161507 -0.148977 0.000666667
 0.987438 -0.152233  0.103452 0.0687092 0.000666667
 0.996925 -0.148349  0.156064 -0.11008 0.000666667
 0.991118 -0.143635  0.142715 0.0461022 0.000666667
 0.998366 -0.143779  0.121928 -0.0634137 0.000666667
0.987331 -0.15859  0.14363 -0.00524118 0.000666667
   0.9842 -0.165346  0.123515 -0.00363343 0.000666667
 0.987896 -0.149918  0.106088 0.0613242 0.000666667
 0.981394 -0.150924  0.104365 0.0397296 0.000666667
 0.976424 -0.151978  0.119512 -0.0608936 0.000666667
 0.994006 -0.146168  0.141715 -0.0900175 0.000666667
 0.988025 -0.149594  0.144822 0.0119153 0.000666667
  1.00112 -0.155824  0.123395 0.0471051 0.000666667
 0.975029 -0.151238  0.102827 -0.0163232 0.000666667
 0.987334 -0.149451  0.106512 0.0109041 0.000666667
 0.997648 -0.139334  0.124411 -0.10241 0.000666667
0.972881 -0.16459 0.122197 -0.143476 0.000666667
 0.997598 -0.154954  0.126388 0.0445632 0.000666667
 0.988167 -0.159399  0.130978 0.0589977 0.000666667
  0.98616 -0.156062  0.116515 0.162974 0.000666667
 0.980984 -0.143289  0.126861 -0.0573129 0.000666667
 0.988388 -0.136849  0.106374 -0.0301212 0.000666667
 0.995111 -0.140448  0.161694 0.127486 0.000666667
 0.991272 -0.146315  0.156779 0.00961074 0.000666667
 0.988702 -0.150468  0.147476 -0.00665785 0.000666667
  0.98855 -0.156875  0.142645 0.0178661 0.000666667
0.977667 -0.15114 0.119785 -0.0314748 0.000666667
 0.992024 -0.153792   0.10242 0.00962703 0.000666667
 0.985294 -0.144884  0.139727 0.0499265 0.000666667
0.980809 -0.15935 0.112165 0.0922965 0.000666667
 0.991022 -0.145921  0.146933 0.137115 0.000666667
  0.98731 -0.139275  0.102489 0.0872009 0.000666667
  1.00369 -0.138445  0.150141 -0.143925 0.000666667
 0.990462 -0.158321   0.13434 0.0549536 0.000666667
0.989003 -0.15603 0.105014 -0.0121253 0.000666667
 0.988474 -0.153318  0.105784 0.0474334 0.000666667
 0.982844 -0.146145   0.13564 0.0366578 0.000666667
 0.986702 -0.152928  0.107663 0.0451131 0.000666667
  0.98982 -0.145958  0.142513 0.0701166 0.000666667
 0.990386 -0.147738  0.139872 0.117849 0.000666667
 0.997499 -0.142057  0.163535 0.191787 0.000666667
 0.985882 -0.149645  0.129598 -0.107949 0.000666667
  0.98327 -0.145897  0.110463 0.122584 0.000666667
 0.977999 -0.181612  0.139876 0.0629583 0.000666667
 0.977551 -0.152488  0.117494 -0.107279 0.000666667
0.992203 -0.13254 0.104773 0.0391803 0.000666667
 0.992033 -0.159161  0.129907 -0.0214768 0.000666667
 0.990421 -0.157742  0.141742 -0.0250412 0.000666667
 0.986485 -0.159977  0.136248 0.0975186 0.000666667
 0.988182 -0.137064  0.106604 -0.025123 0.000666667
 0.990991 -0.153609  0.171088 -0.022308 0.000666667
 0.979603 -0.157668  0.107985 0.0973317 0.000666667
 0.985924 -0.157486 0.0995724 0.145442 0.000666667
0.988596 -0.15894 0.144313 -0.0239075 0.000666667
  1.00111 -0.145599  0.172231 0.040062 0.000666667
 0.988082 -0.157427  0.132356 0.0536658 0.000666667
  0.98784 -0.164765  0.138161 0.164068 0.000666667
 0.987475 -0.144673  0.142616 0.0624933 0.000666667
 0.997581 -0.146762  0.170057 0.0583871 0.000666667
 0.991889 -0.158132  0.131744 -0.0487039 0.000666667
 0.979916 -0.156142  0.122546 -0.0094319 0.000666667
  0.99768 -0.153144   0.12277 0.00219105 0.000666667
0.997485 -0.14537 0.150075 0.0544065 0.000666667
0.991669 -0.15267 0.155436 0.0268793 0.000666667
 0.987865 -0.135285  0.113358 -0.0746511 0.000666667
 0.984387 -0.148082  0.109531 0.0150712 0.000666667
 0.984009 -0.152081  0.128867 -0.0915295 0.000666667
 0.988599 -0.154891  0.107625 0.0594053 0.000666667
 0.993625 -0.151231  0.170717 -0.0454378 0.000666667
 0.990318 -0.152129  0.106709 0.206762 0.000666667
  0.99276 -0.160339  0.153872 0.00409623 0.000666667
 0.985502 -0.143485  0.101823 0.0415019 0.000666667
 0.986585 -0.156971  0.101258 -0.000427988 0.000666667
 0.994664 -0.142604  0.144454 0.154355 0.000666667
 0.989701 -0.143477  0.124557 -0.140464 0.000666667
  0.97753 -0.165391  0.120934 -0.0957559 0.000666667
  0.9865 -0.13511 0.108721 -0.0308212 0.000666667
 0.984336 -0.148811  0.108315 0.0033167 0.000666667
 0.988491 -0.160839  0.140111 0.183068 0.000666667
 0.985002 -0.144949  0.100089 0.0571611 0.000666667
 0.987963 -0.158782  0.131937 0.0646858 0.000666667
 0.986063 -0.166069  0.140641 0.165856 0.000666667
 0.987995 -0.160409  0.145725 -0.00152746 0.000666667
  1.00883 -0.144301  0.152286 0.0601654 0.000666667
  0.98485 -0.148438  0.110438 -0.0148336 0.000666667
 0.986028 -0.163758  0.186429 -0.019088 0.000666667
  0.99396 -0.142316  0.147312 0.120081 0.000666667
 0.980981 -0.158125  0.117548 -0.224689 0.000666667
0.984339 -0.17456 0.129001 0.0154679 0.000666667
 0.980342 -0.146229  0.130373 -0.0753744 0.000666667
  0.99097 -0.143826  0.140099 0.0407337 0.000666667
 0.997673 -0.157346  0.124222 0.0186911 0.000666667
 0.990479 -0.157543  0.130983 0.0352453 0.000666667
 0.982904 -0.152278  0.103359 0.0231355 0.000666667
 0.993433 -0.154672  0.151478 -0.00989042 0.000666667
     0.98 -0.157881  0.109053 0.053891 0.000666667
 0.977855 -0.167027  0.121504 -0.131358 0.000666667
 0.991128 -0.158593  0.146539 -0.0389834 0.000666667
0.994502 -0.14768 0.157562 -0.0991189 0.000666667
 0.991349 -0.133116  0.101337 0.0482901 0.000666667
 0.986711 -0.160584  0.137637 0.0727062 0.000666667
 0.994264 -0.143759  0.114346 0.0209888 0.000666667
 0.993641 -0.144608  0.150344 -0.089443 0.000666667
 0.987062 -0.147236  0.142998 -0.0103575 0.000666667
 0.998017 -0.145016  0.136032 -0.122404 0.000666667
 0.982946 -0.152393  0.105038 0.0458802 0.000666667
 0.981538 -0.140253  0.146229 -0.222413 0.000666667
 0.999511 -0.159185  0.159534 0.0119285 0.000666667
 0.980693 -0.157775  0.117699 -0.207001 0.000666667
 0.992107 -0.150132  0.172592 -0.0144092 0.000666667
 0.994367 -0.147651  0.156052 -0.0776123 0.000666667
 0.984351 -0.166723  0.111477 -0.0943055 0.000666667
  0.98523 -0.148165  0.111883 -0.0072543 0.000666667
 0.986434 -0.157302 0.0953889 0.215334 0.000666667
 0.994718 -0.158982  0.158846 -0.127472 0.000666667
0.987927 -0.16219  0.15201 0.02727 0.000666667
 0.985835 -0.147995  0.139729 0.064462 0.000666667
 0.990986 -0.145031  0.140023 0.0623581 0.000666667
  0.99729 -0.148309  0.156758 -0.10445 0.000666667
 0.990314 -0.147205   0.14024 0.0542842 0.000666667
 0.999357 -0.154532  0.137402 0.0441712 0.000666667
   0.9835 -0.159784  0.121137 0.02082 0.000666667
  0.99062 -0.138383  0.116914 -0.0519528 0.000666667
 0.992796 -0.147173  0.151242 -0.123192 0.000666667
 0.994382 -0.144894  0.137979 -0.0919501 0.000666667
 0.984452 -0.153208  0.107498 0.0293172 0.000666667
 0.986451 -0.164384  0.152753 -0.0902157 0.000666667
 0.986681 -0.160558  0.137895 -0.216358 0.000666667
 0.992522 -0.151656  0.156703 0.0266822 0.000666667
 0.996006 -0.147463  0.156405 -0.119799 0.000666667
 0.994197 -0.147893   0.15239 -0.105444 0.000666667
 0.991606 -0.144502  0.146703 0.150405 0.000666667
 0.981527 -0.139095 0.0942041 0.104431 0.000666667
  1.00114 -0.141237  0.150962 -0.129631 0.000666667
 0.986303 -0.141752  0.102281 0.0935182 0.000666667
 0.985068 -0.145629  0.107009 0.0585906 0.000666667
 0.994158 -0.147949  0.158204 -0.0926722 0.000666667
 0.977147 -0.148137  0.105241 -0.0280809 0.000666667
 0.990879 -0.151627  0.173947 -0.0159631 0.000666667
 0.987703 -0.159433  0.133535 0.0586192 0.000666667
0.982697 -0.15255 0.104713 0.0145681 0.000666667
  0.99799 -0.141911  0.149692 0.0701345 0.000666667
 0.987606 -0.157822  0.144289 -0.0182836 0.000666667
 0.988179 -0.137709  0.116108 -0.0469068 0.000666667
 0.989032 -0.154714   0.10662 0.0497263 0.000666667
0.987189 -0.15664 0.142408 -0.00526819 0.000666667
 0.984114 -0.173401  0.129467 0.00681938 0.000666667
 0.985564 -0.150658  0.154334 0.0679232 0.000666667
 0.991735 -0.159403  0.154379 0.0092885 0.000666667
 0.991647  -0.14465 0.0992612 -0.115316 0.000666667
  1.00088 -0.158435  0.160476 -0.0475289 0.000666667
  0.98518 -0.154185  0.104372 -0.00297139 0.000666667
 0.988565 -0.144244  0.136901 0.0792947 0.000666667
 0.985868 -0.160287  0.152509 -0.134785 0.000666667
 0.999575 -0.146543   0.13776 0.0550973 0.000666667
 0.988043 -0.156042 0.0904151 0.182005 0.000666667
   1.0005 -0.141081  0.173898 0.0550096 0.000666667
  1.00095 -0.152442  0.156789 -0.035158 0.000666667
 0.987797 -0.149097  0.148163 0.131648 0.000666667
 0.987653 -0.150933  0.104927 0.0153647 0.000666667
 0.987596 -0.136775  0.115245 -0.0449611 0.000666667
 0.988826 -0.142676  0.145165 0.0445908 0.000666667
 0.988499 -0.135479  0.106322 -0.00706049 0.000666667
 0.994223 -0.149574  0.170403 -0.0446984 0.000666667
 0.988503 -0.160325  0.132631 0.0645676 0.000666667
 0.994244 -0.148674  0.124565 -0.0166527 0.000666667
 0.987168 -0.148449   0.10617 0.00463535 0.000666667
  0.98379 -0.136486  0.139338 -0.100055 0.000666667
   0.9924 -0.142129  0.146463 0.159876 0.000666667
 0.983733 -0.153397  0.108796 -0.00321203 0.000666667
 0.991712 -0.145776  0.128535 -0.184783 0.000666667
  0.98901 -0.156979  0.134129 0.0424954 0.000666667
 0.984272 -0.153388  0.103995 0.0289495 0.000666667
 0.992706 -0.158835  0.128372 0.0457371 0.000666667
  1.00219 -0.158806  0.159239 0.0102342 0.000666667
 0.975764 -0.150834  0.117513 -0.105376 0.000666667
0.991023 -0.15928 0.146649 -0.0150011 0.000666667
 0.992066 -0.145617  0.137029 -0.12941 0.000666667
 0.993198 -0.144254  0.149017 0.155637 0.000666667
 0.992728 -0.161627  0.133156 -0.0380073 0.000666667
0.990976 -0.16159 0.128412 0.0595152 0.000666667
 0.990569 -0.157466  0.131244 -0.0379737 0.000666667
 0.988799 -0.148225  0.139297 0.0721411 0.000666667
 0.996978 -0.144629  0.171969 0.0826614 0.000666667
 0.988078 -0.145235  0.139517 0.0752801 0.000666667
 0.994466 -0.149905  0.172678 -0.00809269 0.000666667
 0.979632 -0.154807  0.103026 0.00592245 0.000666667
 0.993054 -0.152896  0.155651 0.0272305 0.000666667
 0.994304 -0.149057  0.123834 0.00164166 0.000666667
 0.996375 -0.142586  0.135204 -0.118163 0.000666667
 0.995731 -0.158893  0.151195 -0.0143236 0.000666667
 0.978561 -0.164017  0.120955 -0.106679 0.000666667
 0.999965 -0.136623  0.139257 0.125868 0.000666667
 0.972971  -0.15618 0.0988033 -0.214802 0.000666667
 0.986992 -0.150236  0.130697 -0.119896 0.000666667
 0.984578 -0.157779  0.145827 -0.0172497 0.000666667
 0.991991 -0.157865  0.127215 0.0250508 0.000666667
 0.987003 -0.152038  0.105449 0.0336284 0.000666667
 0.996188 -0.153343  0.113791 0.000412324 0.000666667
 0.985975 -0.151228  0.106461 0.0339857 0.000666667
  0.99032 -0.148865  0.152837 0.137459 0.000666667
  1.00426 -0.162251  0.157743 0.0183525 0.000666667
 0.992611 -0.159991  0.129236 -0.0426841 0.000666667
 0.987744 -0.145515   0.10501 0.221184 0.000666667
 0.984224 -0.145012  0.118007 -0.0166391 0.000666667
 0.989153 -0.156138 0.0930795 0.198611 0.000666667
 0.987312 -0.155955  0.131458 0.0562217 0.000666667
 0.981194 -0.144809  0.111951 0.0190785 0.000666667
 0.988052 -0.157418  0.142714 -0.0308431 0.000666667
  1.00238 -0.142097  0.154292 -0.141542 0.000666667
  0.9883 -0.15654  0.10359 -0.0085589 0.000666667
 0.987713 -0.157128  0.103447 -0.016154 0.000666667
  0.99169 -0.157664  0.142023 -0.0125253 0.000666667
 0.981269 -0.161431  0.142249 -0.0414733 0.000666667
 0.998447 -0.157982  0.101498 0.111646 0.000666667
  0.97456 -0.172718  0.193117 -0.00189387 0.000666667
  1.01059 -0.157415  0.186359 -0.162682 0.000666667
 0.986188 -0.161296  0.152037 0.0244163 0.000666667
 0.984954 -0.163736  0.187961 -0.0247611 0.000666667
 0.985656 -0.162999   0.11998 -0.0443406 0.000666667
 0.988674 -0.145449   0.11846 -0.0826001 0.000666667
 0.989388 -0.155028  0.145082 -0.0296824 0.000666667
0.988052 -0.16213 0.141201 0.156766 0.000666667
 0.987075 -0.159868  0.134344 0.0605427 0.000666667
 0.986406 -0.149133   0.16226 -0.0586531 0.000666667
 0.992898 -0.142716  0.142421 0.0219218 0.000666667
  0.98695 -0.146876  0.107449 0.18151 0.000666667
 0.984508 -0.145523  0.135359 -0.00171149 0.000666667
   1.0019 -0.137996  0.152009 -0.139206 0.000666667
  0.99334 -0.151001  0.173083 -0.016721 0.000666667
 0.994698 -0.145688  0.134305 -0.131527 0.000666667
 0.983579 -0.162271  0.110294 -0.101352 0.000666667
 0.983808 -0.164247  0.125994 -0.0180628 0.000666667
 0.981421 -0.158255  0.120291 -0.0135064 0.000666667
 1.00205 -0.16046 0.163484 0.0338356 0.000666667
 0.996844 -0.144072  0.135447 -0.138397 0.000666667
 0.991805 -0.158453  0.130312 -0.0226363 0.000666667
 0.988062 -0.156343 0.0999732 -0.0286237 0.000666667
 0.982028 -0.156297  0.121327 -0.0130148 0.000666667
 0.993627 -0.149596  0.155439 -0.0975862 0.000666667
0.991947 -0.15196 0.153794 0.102967 0.000666667
0.988214 -0.13918 0.109061 -0.00870808 0.000666667
 0.987979 -0.145664  0.104884 0.207727 0.000666667
 0.991036 -0.158012  0.141246 -0.0369251 0.000666667
 0.997992 -0.151804  0.141258 0.0508588 0.000666667
0.992245  -0.1596 0.115135 -0.0642743 0.000666667
 0.981698    -0.152 0.0996667 0.133889 0.000666667
  0.98149 -0.133758  0.135923 -0.107312 0.000666667
 0.989431 -0.137654  0.114256 -0.0630385 0.000666667
 0.994436 -0.157151  0.162516 -0.138192 0.000666667
 0.994577 -0.150404  0.126719 0.0040804 0.000666667
  1.00427 -0.156632  0.159659 -0.0115634 0.000666667
 0.986258 -0.151207  0.159806 -0.0687334 0.000666667
  0.97642 -0.154396  0.120959 -0.0303939 0.000666667
  1.00469 -0.145239  0.151516 0.0604175 0.000666667
 0.986043 -0.147077  0.139045 0.0434417 0.000666667
 0.987414 -0.150002  0.109432 0.0122988 0.000666667
0.987395 -0.15208 0.105972 0.00120627 0.000666667
   1.0001 -0.137428   0.11324 -0.00141899 0.000666667
 0.988519 -0.161552  0.151501 -0.0877087 0.000666667
 0.996151 -0.138627   0.11778 0.00197583 0.000666667
 0.979677 -0.142816  0.126841 -0.0332685 0.000666667
 0.991136 -0.151814  0.149134 0.117692 0.000666667
 0.989545 -0.147987  0.156422 0.00285617 0.000666667
0.990623 -0.15464 0.164145 -0.110451 0.000666667
 0.993835 -0.142521  0.116014 -0.00447213 0.000666667
 0.985957 -0.156115  0.089226 0.180025 0.000666667
  0.99676 -0.145723  0.120075 -0.0571736 0.000666667
0.984086 -0.15874 0.131561 0.022549 0.000666667
 0.988537 -0.163536  0.108199 -0.0979465 0.000666667
 0.992555 -0.149925  0.153776 -0.00225175 0.000666667
 0.988143 -0.146169  0.134797 0.0646181 0.000666667
  0.99022 -0.160078  0.133016 0.0520836 0.000666667
 0.983506 -0.166854  0.125277 -0.00242587 0.000666667
 0.989905 -0.158997  0.133556 0.0664673 0.000666667
  0.99446 -0.148309  0.155476 -0.0146059 0.000666667
 0.989783 -0.144802  0.138582 0.0558651 0.000666667
 0.981942 -0.147462  0.137676 -0.0106074 0.000666667
0.988665 -0.14566 0.146649 0.000551242 0.000666667
 0.975793 -0.166985  0.120454 -0.139904 0.000666667
  1.00045 -0.143725  0.172037 0.0440645 0.000666667
 0.985032 -0.139745  0.146793 -0.239504 0.000666667
 0.980039 -0.146002  0.112245 0.029793 0.000666667
 0.992793 -0.160139  0.131807 -0.031568 0.000666667
 0.989987 -0.136738  0.117167 -0.0552138 0.000666667
 0.985018 -0.143297  0.103316 0.0810845 0.000666667
  0.98237 -0.156638  0.120041 0.000868893 0.000666667
 0.985185 -0.146644  0.131346 0.123211 0.000666667
 0.989261 -0.154761  0.109225 0.0747514 0.000666667
 0.985296 -0.149467  0.132861 -0.077828 0.000666667
 0.984313 -0.162727  0.117919 -0.0566857 0.000666667
 0.981149 -0.166719  0.123554 -0.00633371 0.000666667
 0.991366 -0.147473  0.156514 -0.0156466 0.000666667
 0.985627 -0.171706   0.13067 0.032699 0.000666667
 0.988892 -0.136541  0.115053 -0.0504003 0.000666667
 0.982429 -0.158269  0.106287 0.0605012 0.000666667
 0.978176 -0.144977  0.127324 -0.0769493 0.000666667
 0.994116 -0.160103  0.154583 0.0292141 0.000666667
0.994096 -0.14801 0.155592 -0.000774345 0.000666667
0.987758 -0.15943 0.137776 0.184819 0.000666667
 0.988455 -0.158159   0.10044 -0.0187295 0.000666667
 0.976924 -0.168071  0.122658 -0.0451234 0.000666667
 0.998561 -0.134258  0.114984 0.00605235 0.000666667
 0.991083 -0.155473  0.128605 0.0468315 0.000666667
 0.980658 -0.133457  0.138502 -0.0697666 0.000666667
 0.987913 -0.140765   0.12492 -0.159439 0.000666667
0.995223 -0.13631  0.13194 0.0158223 0.000666667
 0.990136 -0.149995  0.149749 0.111134 0.000666667
 0.992053 -0.156543  0.129733 -0.0379209 0.000666667
 0.985042 -0.149496  0.106071 0.00687652 0.000666667
 0.990868 -0.153091  0.154656 0.0327828 0.000666667
 0.987736 -0.143034  0.103045 0.0643468 0.000666667
 0.989278 -0.158794  0.103086 -0.0121754 0.000666667
  0.98768 -0.163117  0.140346 0.164981 0.000666667
 0.983282 -0.151254  0.102916 0.0718849 0.000666667
  0.98073 -0.144456   0.10986 0.00263498 0.000666667
 0.986599 -0.163723  0.141023 0.155458 0.000666667
  0.99452 -0.143392  0.147238 0.130924 0.000666667
 0.992963 -0.158932  0.144624 -0.0232688 0.000666667
 0.994914 -0.145676  0.138065 -0.104468 0.000666667
 0.987864 -0.149637  0.106313 0.0696896 0.000666667
 0.995054 -0.143003  0.134933 -0.118684 0.000666667
 0.979591 -0.142087  0.127907 -0.0595462 0.000666667
 0.989312 -0.165881  0.118502 -0.0684875 0.000666667
 0.991259 -0.157465  0.103239 -0.0503096 0.000666667
0.994554 -0.14386 0.147992 0.140028 0.000666667
0.994164 -0.15214 0.171929 0.0105051 0.000666667
 0.993582 -0.144243  0.134776 -0.109633 0.000666667
 0.990268 -0.148965  0.146457 0.00705927 0.000666667
 0.996116 -0.152416  0.137972 0.0256522 0.000666667
 0.991041 -0.134153  0.107431 -0.0646247 0.000666667
 0.985543 -0.163255  0.117699 -0.0287987 0.000666667
 0.989952 -0.154895  0.103142 -0.029141 0.000666667
 0.984695 -0.159586  0.147201 -0.000491934 0.000666667
 0.988804 -0.157802  0.103534 -0.0221434 0.000666667
 0.996679 -0.150139  0.112812 0.0121521 0.000666667
 0.998767 -0.154295  0.121851 0.0392813 0.000666667
 0.989666 -0.153906  0.142242 -0.0368115 0.000666667
 0.974047 -0.163091    0.1274 -0.0704856 0.000666667
0.984703 -0.15043  0.13299 -0.0435346 0.000666667
   0.9975 -0.148078  0.104357 0.00145303 0.000666667
 0.987952 -0.158073  0.133868 0.070704 0.000666667
 0.992294 -0.157502  0.114503 -0.088635 0.000666667
 0.983207 -0.163972  0.125943 -0.0139851 0.000666667
 0.987619 -0.157927  0.133437 0.0867144 0.000666667
 0.981515 -0.153969  0.100685 0.0402261 0.000666667
 0.981949  -0.15423 0.0997702 0.14225 0.000666667
 0.986917 -0.138863  0.108528 -0.0092074 0.000666667
0.991639 -0.13568 0.107385 -0.0373249 0.000666667
 0.986479 -0.154178  0.104847 0.0143308 0.000666667
  0.98515 -0.146615  0.106849 0.0136234 0.000666667
 0.982179 -0.162368   0.12273 0.0198592 0.000666667
 0.981458 -0.159329   0.12135 0.0151817 0.000666667
 0.981692 -0.140934  0.127045 -0.0322099 0.000666667
 0.985385 -0.149518   0.11083 -0.00804999 0.000666667
0.983761 -0.16181 0.125076 0.0112887 0.000666667
 0.989503 -0.144352  0.139677 0.0420952 0.000666667
 0.992538 -0.157695  0.144238 -0.0403189 0.000666667
0.984577 -0.14398  0.11604 -0.0428069 0.000666667
0.998204 -0.14374 0.171153 0.035831 0.000666667
  1.00173 -0.140878  0.139064 0.0336237 0.000666667
 0.997071 -0.152461  0.159307 -0.0551524 0.000666667
 0.985249 -0.152661  0.130217 -0.0913604 0.000666667
 0.992316 -0.141966  0.141398 0.030408 0.000666667
 0.974862 -0.153973  0.119888 -0.0474654 0.000666667
 0.985748 -0.146703   0.11108 0.0251301 0.000666667
 0.987048 -0.150299  0.147841 0.0147769 0.000666667
  0.99526 -0.145999  0.150423 0.143226 0.000666667
 0.986154 -0.163314  0.140321 0.168009 0.000666667
 0.989144 -0.160015  0.133264 0.0817441 0.000666667
 0.989468 -0.146842  0.141339 0.0378267 0.000666667
 0.986551 -0.164543  0.183749 -0.0391119 0.000666667
 0.993284 -0.145674  0.148648 0.129468 0.000666667
 0.972904 -0.168636 0.0974586 0.0813118 0.000666667
 0.987647 -0.156787  0.130666 0.0698618 0.000666667
  0.99002 -0.144646  0.117578 -0.0934635 0.000666667
0.989044  -0.1589 0.143581 1.82129e-06 0.000666667
 0.999414 -0.141988  0.172649 0.0442094 0.000666667
 0.997624 -0.144309  0.169428 0.0162594 0.000666667
0.986265 -0.15891 0.119912 0.0219665 0.000666667
 0.991147 -0.153098  0.154446 0.0236641 0.000666667
 0.990758 -0.143136  0.107542 0.221725 0.000666667
 0.987788 -0.139574   0.12424 -0.109814 0.000666667
 0.987826 -0.150983   0.15304 0.0538823 0.000666667
 0.985348 -0.146897  0.141127 0.0601458 0.000666667
0.985965  -0.1575 0.132325 0.0681878 0.000666667
 0.986393 -0.145891   0.14031 0.0539408 0.000666667
 0.990329 -0.147932  0.152263 0.0833435 0.000666667
 0.986721 -0.147825  0.109341 -0.0037184 0.000666667
 0.991585 -0.148065   0.10482 0.207865 0.000666667
 0.997449 -0.143448   0.13453 -0.136842 0.000666667
 0.982471 -0.149539  0.108024 0.0246291 0.000666667
 0.993339 -0.154906  0.111413 -0.084376 0.000666667
  1.0001   -0.144 0.169429 0.0118921 0.000666667
 0.989904 -0.159566  0.145789 -0.0298143 0.000666667
0.986255 -0.15001 0.111178 0.0106623 0.000666667
  1.00731 -0.159505   0.15205 0.0224865 0.000666667
 0.980025 -0.140032 0.0947456 0.129546 0.000666667
  1.00928 -0.146202   0.15176 0.0765449 0.000666667
 0.997866 -0.139183   0.16253 0.175092 0.000666667
 0.987634 -0.147581  0.108074 0.0656782 0.000666667
 0.971798 -0.169513 0.0963825 0.064859 0.000666667
 0.985977 -0.158873  0.131414 0.059397 0.000666667
 0.996757 -0.145298  0.120186 -0.0652593 0.000666667
0.998921 -0.15714 0.100444 0.0744584 0.000666667
0.998174 -0.15108  0.12714 -0.0286806 0.000666667
 0.996327 -0.164199  0.184294 0.12675 0.000666667
0.985695 -0.15266 0.104297 0.00753705 0.000666667
 0.996051 -0.136852  0.164508 0.148654 0.000666667
 0.982654 -0.151739  0.103731 0.0163247 0.000666667
  0.98602 -0.148494  0.110099 0.00408534 0.000666667
  0.99241 -0.158529  0.131516 -0.0332779 0.000666667
 0.990615 -0.164605   0.11735 -0.0438876 0.000666667
   0.9858 -0.159161  0.116647 0.152587 0.000666667
 0.988845 -0.139441  0.123566 -0.115896 0.000666667
 0.985861 -0.149644  0.131244 -0.041967 0.000666667
 0.987903 -0.147975   0.14051 0.0691789 0.000666667
 0.988269 -0.142762   0.11468 -0.111541 0.000666667
 0.984153 -0.148023  0.109832 0.00115987 0.000666667
 0.98232 -0.16543 0.123994 -0.0279384 0.000666667
 0.997853 -0.147751  0.126632 0.0103741 0.000666667
  1.00147 -0.145854  0.174525 0.0614507 0.000666667
 0.98542 -0.16047 0.120067 -0.00124395 0.000666667
  0.98834 -0.152296  0.160231 -0.0569315 0.000666667
 0.998679 -0.145209  0.170174 0.0516344 0.000666667
 0.983305 -0.143495  0.111257 0.157895 0.000666667
 0.971443 -0.156627  0.111896 -0.105229 0.000666667
    0.987 -0.127611  0.146792 0.107927 0.000666667
 0.988093 -0.164775  0.118696 -0.0208236 0.000666667
 0.992288 -0.142181  0.117466 -0.0317587 0.000666667
 0.981056 -0.145632 0.0991252 0.0671385 0.000666667
 0.975077 -0.152992   0.10335 0.00453263 0.000666667
 0.981919 -0.155341  0.100283 0.0216513 0.000666667
 0.993297 -0.147466  0.153242 -0.0271496 0.000666667
 0.993288 -0.151846  0.171618 0.00135544 0.000666667
 0.979746 -0.151545  0.103614 0.0168711 0.000666667
 0.998263 -0.158171  0.157862 -0.0688588 0.000666667
0.986868 -0.15158 0.161139 -0.0478165 0.000666667
 1.00064 -0.15469 0.157373 -0.0247896 0.000666667
  0.98837 -0.164984  0.106124 -0.110547 0.000666667
 0.993786 -0.147605  0.154036 -0.0130701 0.000666667
 0.978482 -0.143309  0.125121 0.0591032 0.000666667
  0.99179 -0.136929  0.106532 -0.0397959 0.000666667
 0.972275 -0.167121 0.0997713 0.0503524 0.000666667
 0.996405 -0.146088  0.136729 -0.124429 0.000666667
 0.988406 -0.143302  0.108687 0.213982 0.000666667
 0.985354 -0.160057  0.152047 0.012104 0.000666667
 0.992027 -0.157961  0.161372 -0.166096 0.000666667
 0.987704 -0.164565  0.118025 -0.0174363 0.000666667
 0.989802 -0.146841  0.100248 -0.063874 0.000666667
 0.989785 -0.158743  0.134392 0.0735403 0.000666667
 0.984923 -0.164658  0.125789 -0.0209092 0.000666667
 0.990518 -0.155658  0.100718 -0.0149615 0.000666667
 0.994522 -0.144927  0.145519 0.151045 0.000666667
 0.975622 -0.158881  0.130683 -0.0551727 0.000666667
  0.98784 -0.150373  0.130789 -0.0966636 0.000666667
 0.969291 -0.168758  0.116829 0.0697453 0.000666667
 0.990679 -0.147792  0.136876 0.0574354 0.000666667
 0.997102 -0.141742   0.15109 0.0549974 0.000666667
 0.992168 -0.150008  0.154404 -0.0804567 0.000666667
0.980777 -0.14625  0.13695 0.0117851 0.000666667
 0.991981 -0.148536  0.151268 0.116172 0.000666667
 0.988609 -0.143735  0.140274 0.0970409 0.000666667
 0.988211 -0.157242  0.132635 0.066904 0.000666667
 0.980691 -0.153379  0.102301 0.0136203 0.000666667
 0.986106 -0.151791  0.105783 0.0177422 0.000666667
 0.988598 -0.158375  0.135026 0.0755578 0.000666667
 0.987925 -0.144785   0.13915 0.0568504 0.000666667
 0.994722 -0.146486  0.158886 -0.0715351 0.000666667
  0.98847 -0.157004  0.133729 0.0608992 0.000666667
 0.978911 -0.164014 0.0902709 -0.12077 0.000666667
 0.988289 -0.149955   0.14715 0.128643 0.000666667
 0.975079 -0.175424  0.192027 0.00734786 0.000666667
 0.976694 -0.157554  0.127008 -0.080475 0.000666667
 0.981873 -0.141334 0.0923109 0.137787 0.000666667
 0.997933 -0.139038  0.172697 0.0474607 0.000666667
 0.991827 -0.144885  0.100152 -0.132733 0.000666667
 0.992182 -0.155917  0.100138 -0.0235275 0.000666667
 0.99176 -0.15017 0.174085 -0.0378595 0.000666667


==> output_ims_3_3_3_1/random_action_3.txt <==
0.057789
 0.986186 -0.157146  0.146343 -0.0436544 0.000666667
0.995103 -0.14754 0.125462 0.0143932 0.000666667
 0.985875  -0.15848 0.0954887 0.203592 0.000666667
 0.983402 -0.152883  0.105251 0.0706452 0.000666667
 0.977069 -0.160457  0.107926 0.0865616 0.000666667
 0.986972 -0.142832  0.101221 0.0883846 0.000666667
 0.989043 -0.154312  0.104513 0.014592 0.000666667
 0.990483 -0.140607  0.115345 -0.117176 0.000666667
 0.975925 -0.150443   0.11813 -0.103722 0.000666667
 0.990411 -0.156847  0.142999 -0.0186439 0.000666667
 0.988548 -0.155422  0.131827 0.0590142 0.000666667
 0.986618 -0.145889  0.101946 0.0436628 0.000666667
 0.988379 -0.148676  0.137606 0.0401454 0.000666667
 0.997372 -0.147502    0.1035 0.0142935 0.000666667
 0.985237 -0.142759  0.106901 0.216962 0.000666667
 0.985536 -0.151573  0.130765 -0.0508795 0.000666667
 0.986243 -0.154517  0.104816 0.0240029 0.000666667
 0.981852 -0.160271  0.110379 0.0741625 0.000666667
 0.988262 -0.145622  0.139296 0.0801342 0.000666667
 0.990787 -0.146089  0.137925 0.0782152 0.000666667
 0.984024 -0.156385  0.130469 0.0754718 0.000666667
 0.988538 -0.142619  0.103114 0.0440156 0.000666667
 0.987426 -0.147022  0.137603 0.0747988 0.000666667
 0.976551 -0.156299  0.105378 -0.10472 0.000666667
 0.980166 -0.161222  0.122148 0.0241148 0.000666667
 0.986521 -0.155047  0.131161 0.0738096 0.000666667
 0.983903 -0.147229  0.105068 0.0631705 0.000666667
0.986737 -0.15886 0.129767 0.0461326 0.000666667
 0.990454 -0.144671  0.117882 -0.0102978 0.000666667
0.985249  -0.1599 0.131892 0.0170934 0.000666667
 0.995585 -0.151184  0.124799 -0.0239778 0.000666667
 0.981114 -0.156061  0.113846 -0.200861 0.000666667
 0.98824 -0.15601 0.132254 0.0754132 0.000666667
  0.97658 -0.158572  0.130181 -0.0624307 0.000666667
0.973038 -0.16889 0.121087 -0.0138628 0.000666667
 0.981198 -0.145294  0.109668 -0.00779696 0.000666667
  0.98407 -0.149131  0.108694 -0.0169783 0.000666667
 0.992595 -0.163501   0.13453 -0.0290398 0.000666667
 0.998567 -0.157198  0.125505 0.0161346 0.000666667
 0.985681 -0.148817  0.106974 0.0127754 0.000666667
  0.99271 -0.157289  0.128552 0.0810728 0.000666667
 0.986405 -0.145534  0.140138 0.0559909 0.000666667
 0.995566 -0.143461  0.139583 -0.0841128 0.000666667
 0.988146 -0.145627  0.140009 0.065735 0.000666667
0.985017 -0.15587 0.121483 -0.0121202 0.000666667
 0.991345 -0.146905   0.10464 0.198993 0.000666667
 0.987187 -0.155222  0.128289 0.0744156 0.000666667
 0.986893 -0.158163  0.131547 0.0495972 0.000666667
 0.990128 -0.146993  0.135402 0.0403084 0.000666667
0.989026 -0.14385 0.118253 -0.0798208 0.000666667
 0.982618 -0.159799  0.121734 0.0107643 0.000666667
 0.986894 -0.146807   0.13772 0.0541993 0.000666667
 0.985573 -0.145377   0.14248 0.0688564 0.000666667
 0.986632 -0.153346  0.104506 0.00989241 0.000666667
 0.996844 -0.149377  0.126816 0.0139899 0.000666667
 0.990617 -0.160622  0.128245 -0.0423694 0.000666667
 0.988439 -0.146926  0.114664 -0.124547 0.000666667
 0.987895 -0.144728  0.116316 -0.0231695 0.000666667
 0.981547 -0.146813  0.134622 0.0208428 0.000666667
 0.975792 -0.155457  0.122293 -0.0441947 0.000666667
 0.983529 -0.143671  0.109816 0.11913 0.000666667
  0.98384 -0.156508  0.117174 0.123375 0.000666667
 0.988033 -0.149037  0.108853 0.197881 0.000666667
 0.983302 -0.158426  0.120421 -0.0115436 0.000666667
0.980182 -0.14709 0.134024 0.0174941 0.000666667
 0.990477 -0.147246  0.140753 0.0286538 0.000666667
 0.988695 -0.150472  0.128727 -0.0931442 0.000666667
0.995923  -0.1433 0.133815 -0.121996 0.000666667
 0.980674 -0.153533  0.108704 -0.0222114 0.000666667
 0.991448 -0.158016  0.131065 -0.0435712 0.000666667
 0.989359 -0.157307   0.13333 0.0477486 0.000666667
  0.99082 -0.157829  0.131937 -0.0423678 0.000666667
 0.985978 -0.149254  0.128359 -0.111698 0.000666667
 0.979657 -0.145601  0.113521 0.132674 0.000666667
 0.986341 -0.151158  0.108276 -0.012506 0.000666667
 0.984526 -0.149444  0.107908 0.016335 0.000666667
 0.986113 -0.151932  0.149533 0.127729 0.000666667
 0.989043 -0.146228 0.0983775 -0.056238 0.000666667
 0.987381 -0.155924  0.104012 -0.00335932 0.000666667
 0.987576 -0.145184  0.114418 -0.104038 0.000666667
 0.992983 -0.160737  0.133777 -0.0348829 0.000666667
 0.987747 -0.145108  0.139261 0.0609313 0.000666667
 0.985227 -0.147362  0.111745 0.0215372 0.000666667
 0.985576 -0.146314  0.107817 0.0208018 0.000666667
 0.985383 -0.153155  0.104518 -0.0019704 0.000666667
 0.986713 -0.152406  0.108939 0.0177396 0.000666667
 0.986559 -0.157706  0.121148 -0.0116528 0.000666667
 0.987912 -0.155986  0.135569 0.0843333 0.000666667
 0.996043 -0.139765  0.114386 0.0050297 0.000666667
 0.972712 -0.164571   0.12222 -0.146675 0.000666667
 0.998783 -0.144928  0.122685 -0.0755912 0.000666667
  0.98877 -0.139703  0.142467 0.0401947 0.000666667
 0.975366 -0.154185  0.117252 -0.102822 0.000666667
 0.990174 -0.142004  0.123147 -0.100056 0.000666667
 0.984141 -0.162247   0.12131 0.00507604 0.000666667
 0.980166 -0.143461  0.124844 -0.0539929 0.000666667
 0.984703 -0.142113  0.103602 0.0769408 0.000666667
 0.982709 -0.159326  0.105679 0.0531666 0.000666667
0.988916 -0.14482 0.138225 0.0810396 0.000666667
0.990753 -0.16012 0.135847 0.082543 0.000666667
 0.987874 -0.153435  0.106832 0.0409066 0.000666667
0.987578 -0.14698 0.107981 0.182755 0.000666667
 0.986266 -0.144093  0.102467 0.029398 0.000666667
  0.99355 -0.135823  0.129463 0.024271 0.000666667
0.989312 -0.13472 0.105831 -0.0159162 0.000666667
0.981825  -0.1564 0.117657 0.0285241 0.000666667
 0.987513 -0.146392  0.142392 0.0537908 0.000666667
 0.988194 -0.152723   0.12778 -0.102117 0.000666667
 0.994718 -0.150868  0.123779 -0.0270924 0.000666667
 0.991884 -0.146378   0.10362 0.191572 0.000666667
 0.985729 -0.139632  0.101366 0.0630746 0.000666667
 0.984211 -0.152831  0.101095 0.0305375 0.000666667
 0.984484 -0.133931  0.137919 -0.125288 0.000666667
 0.988458 -0.155596  0.102427 -0.00889104 0.000666667
 0.987425 -0.159579  0.132552 0.0904148 0.000666667
 0.981179 -0.154511 0.0972211 0.0221408 0.000666667
 0.990672 -0.156164  0.133434 0.0908926 0.000666667
 0.988433 -0.163216  0.140849 0.131015 0.000666667
  1.00219 -0.140994  0.150208 -0.121021 0.000666667
 0.985646 -0.141393  0.100048 0.109007 0.000666667
 0.995729 -0.143477  0.147452 0.128072 0.000666667
 0.991609 -0.144673 0.0989095 -0.145745 0.000666667
 0.984689 -0.147574  0.108201 -0.000140259 0.000666667
 0.993204 -0.147911  0.143244 0.0434219 0.000666667
 0.990735 -0.159332  0.131352 0.0442253 0.000666667
 0.993724 -0.162926  0.130692 -0.0179135 0.000666667
0.985254 -0.16224  0.11961 -0.0271664 0.000666667
 0.976424 -0.147665 0.0975014 -0.0186112 0.000666667
 0.991954 -0.148807  0.124097 -0.0424827 0.000666667
 0.986588 -0.161237  0.134058 0.0730691 0.000666667
 0.990447 -0.145049  0.138883 0.0729765 0.000666667
 0.992634 -0.156859  0.101579 -0.022545 0.000666667
0.997938  -0.1478 0.126965 0.00782681 0.000666667
 0.989531 -0.153212  0.106409 0.0488556 0.000666667
0.992615 -0.13736 0.106326 -0.0398173 0.000666667
 0.974838 -0.156912  0.100321 -0.209429 0.000666667
 0.991379 -0.158133  0.134961 0.0669424 0.000666667
 0.987423 -0.148925  0.107436 -0.0167302 0.000666667
 0.986382 -0.150966  0.109396 0.0151046 0.000666667
 0.999221 -0.153253 0.0959391 0.109559 0.000666667
  0.97824 -0.153333  0.117105 -0.105146 0.000666667
0.983796 -0.14568 0.107592 0.0612932 0.000666667
 0.998423 -0.149445  0.127476 -0.0063222 0.000666667
 0.983706 -0.158994  0.119574 0.0241039 0.000666667
 0.985976 -0.146972  0.139313 0.0460746 0.000666667
 0.980515 -0.160744  0.113082 0.0997751 0.000666667
  0.98853 -0.151364  0.106425 0.00486355 0.000666667
 0.990077 -0.158318  0.128144 0.0322205 0.000666667
 0.986409 -0.160291  0.122988 0.00695799 0.000666667
 0.987105 -0.147819  0.139336 0.0737469 0.000666667
 0.985586 -0.154641  0.106407 0.000785707 0.000666667
 0.988109 -0.140385  0.144346 0.0139838 0.000666667
 0.98574 -0.14994 0.111497 -0.0044742 0.000666667
 0.982227 -0.156614 0.0947969 0.161155 0.000666667
 0.983242 -0.155924  0.100446 0.126844 0.000666667
   0.9875 -0.146453  0.108282 0.0125544 0.000666667
 0.984705 -0.148585  0.107938 0.00674176 0.000666667
 0.984996 -0.142039  0.101261 0.0760651 0.000666667
 0.981542 -0.158384  0.120704 0.138744 0.000666667
 0.992556 -0.143415   0.14162 0.0206848 0.000666667
 0.987639 -0.156486  0.141026 -0.029778 0.000666667
0.980268 -0.16003  0.11921 -0.227498 0.000666667
 0.989524 -0.147022  0.108333 0.0382176 0.000666667
 0.984865 -0.150462   0.10673 0.016495 0.000666667
 0.988384 -0.147368  0.139217 0.06154 0.000666667
 0.985273 -0.152441  0.105338 0.0639474 0.000666667
 0.990392 -0.148054  0.108108 0.178288 0.000666667
 0.991659 -0.144652  0.144244 0.0670433 0.000666667
 0.987349 -0.148033  0.131582 -0.0609487 0.000666667
 0.98437 -0.16129 0.119389 0.0192709 0.000666667
  0.98263 -0.154243  0.106945 0.060426 0.000666667
 0.993187 -0.147505  0.103715 0.191424 0.000666667
 0.987616 -0.146917  0.143376 -0.00229087 0.000666667
 0.981077 -0.156868  0.121151 0.0182961 0.000666667
 0.993727 -0.146118  0.148133 0.193289 0.000666667
 0.986613 -0.153033  0.104327 0.0188776 0.000666667
 0.975039 -0.140565  0.116112 0.0376366 0.000666667
 0.976939 -0.160207  0.129703 -0.0628405 0.000666667
 0.994255 -0.141562    0.1368 -0.10354 0.000666667
 0.991527 -0.160294  0.127878 -0.0346182 0.000666667
  0.99283 -0.141941  0.113265 -0.00214491 0.000666667
 0.984479 -0.145643  0.108056 0.164784 0.000666667
  0.98922 -0.147546  0.140215 0.0814247 0.000666667
 0.989546 -0.145973   0.10939 0.227749 0.000666667
 0.981034 -0.155147 0.0987251 0.130435 0.000666667
 0.991936 -0.150769  0.127236 -0.00867381 0.000666667
 0.992391 -0.149862  0.144172 0.0361243 0.000666667
 0.988077 -0.146414  0.103239 0.096539 0.000666667
 0.987211 -0.145598  0.103181 0.0705796 0.000666667
0.984023 -0.14852 0.136152 0.00751911 0.000666667
 0.994053 -0.141539   0.11637 0.00890668 0.000666667
 0.987111 -0.149595  0.129938 -0.0981978 0.000666667
 0.985359 -0.147505   0.13707 0.0257634 0.000666667
0.984139 -0.15787  0.11922 0.175012 0.000666667
 0.984959 -0.161676  0.123197 0.00128792 0.000666667
 0.982387 -0.143067   0.14323 -0.26354 0.000666667
 0.985696 -0.154441  0.128362 0.0740073 0.000666667
 0.986323 -0.144461  0.114927 -0.107941 0.000666667
0.990014 -0.14369 0.140945 0.0435913 0.000666667
 0.980929 -0.150671  0.107264 0.020859 0.000666667
 0.981597 -0.153889 0.0989051 0.140842 0.000666667
 0.983533 -0.151229  0.127529 -0.131091 0.000666667
  0.99013 -0.162506  0.116398 -0.055756 0.000666667
 0.983386 -0.149668  0.110159 0.0175617 0.000666667
 0.987717 -0.148803  0.110017 -0.00247667 0.000666667
 0.996795 -0.158034  0.100558 0.109915 0.000666667
0.974203 -0.16188 0.120277 -0.112668 0.000666667
 0.986472 -0.135724  0.117455 -0.00921104 0.000666667
 0.983157 -0.141548 0.0958194 0.1383 0.000666667
 0.994077 -0.143882  0.136727 -0.135659 0.000666667
 0.982902 -0.149229  0.130303 -0.106777 0.000666667
 0.987214 -0.154836  0.107856 0.0870016 0.000666667
 0.986722 -0.149406  0.108424 0.00612694 0.000666667
 0.993056 -0.157714  0.135392 0.110007 0.000666667
 0.993928 -0.155868  0.117768 -0.0823818 0.000666667
 0.989343 -0.147841  0.138653 0.0365417 0.000666667
 0.983577 -0.155252  0.106386 0.00807962 0.000666667
 0.982024 -0.157504 0.0964362 0.152122 0.000666667
 0.994653 -0.148553  0.125758 -0.0370469 0.000666667
 0.987478 -0.150835  0.104392 0.02934 0.000666667
 0.981583 -0.155346  0.124154 0.00320954 0.000666667
 0.983954 -0.151453  0.103634 0.0745964 0.000666667
0.988449 -0.14932 0.138149 0.0718295 0.000666667
 0.979494 -0.149488  0.100419 0.0583737 0.000666667
 0.987721 -0.157426  0.104011 0.00233021 0.000666667
 0.990113 -0.146105  0.134972 0.0625927 0.000666667
 0.989778 -0.146111  0.145595 0.0175576 0.000666667
  0.99851 -0.144504  0.137437 0.0400475 0.000666667
 0.995067 -0.145948  0.142131 -0.0868576 0.000666667
   0.9908 -0.157945  0.135977 0.0584767 0.000666667
   0.9858 -0.141669  0.105666 0.054638 0.000666667
 0.988826 -0.158027  0.136465 0.0802308 0.000666667
 0.989218 -0.154343  0.142731 -0.0486708 0.000666667
0.987608 -0.14145 0.145827 0.0305145 0.000666667
 0.989385 -0.147569  0.142316 0.0661508 0.000666667
   0.987 -0.15516 0.128833 0.0820407 0.000666667
 0.988756 -0.139687  0.125901 -0.123776 0.000666667
 0.988437 -0.138945  0.123194 -0.137515 0.000666667
 0.983868 -0.157693    0.1194 0.0108037 0.000666667
 0.989369 -0.146251  0.118125 -0.0700421 0.000666667
 0.990971 -0.156973  0.135943 0.0967758 0.000666667
 0.978288 -0.147039  0.104051 -0.0293504 0.000666667
 0.978638 -0.158833  0.118594 -0.200442 0.000666667
  0.98423 -0.151425  0.112352 0.0132894 0.000666667
0.986481 -0.14758 0.103186 0.0603013 0.000666667
 0.986722 -0.149045  0.130309 -0.100053 0.000666667
 0.994142 -0.144451  0.144672 0.136333 0.000666667
 0.996974 -0.155287  0.123705 0.0377587 0.000666667
 0.993248 -0.142822  0.146824 0.167921 0.000666667
0.981472 -0.15209  0.14462 0.0926598 0.000666667
 0.990295 -0.154334  0.131733 0.0792203 0.000666667
 0.989472 -0.150914  0.107431 0.164275 0.000666667
 0.98211 -0.15434 0.118038 -0.0058549 0.000666667
 0.990912 -0.146903  0.104134 0.212126 0.000666667
 0.995018 -0.145143  0.146748 0.150493 0.000666667
  0.98337 -0.148716  0.137049 0.0034195 0.000666667
 0.984798 -0.145677   0.14393 0.012042 0.000666667
 0.995859 -0.143534  0.148605 0.152854 0.000666667
 0.986124 -0.150362  0.107756 0.0195563 0.000666667
 0.991892 -0.148445  0.126848 0.00752493 0.000666667
 0.985873 -0.147486  0.113295 0.0214016 0.000666667
 0.988996 -0.157558 0.0925814 0.210044 0.000666667
 0.986335   -0.1586 0.0994236 0.137693 0.000666667
 0.994095 -0.141357  0.145129 0.126522 0.000666667
 0.995384 -0.146659  0.144042 0.154032 0.000666667
 0.990759 -0.153837  0.115699 -0.0647868 0.000666667
 0.988671 -0.146147  0.142047 0.0738163 0.000666667
 0.987967 -0.159945  0.139116 0.074702 0.000666667
 0.991381 -0.154345  0.103807 0.00400543 0.000666667
 0.989319 -0.148286  0.138171 0.0784425 0.000666667
 0.985462 -0.160707   0.13092 0.0415742 0.000666667
  0.98827 -0.159572  0.118734 0.163916 0.000666667
 0.989441 -0.146485  0.140788 0.128867 0.000666667
0.995516 -0.14987 0.141664 -0.0159812 0.000666667
 0.988424 -0.152301  0.106502 0.000826497 0.000666667
 0.988377 -0.158122  0.106634 -0.00195206 0.000666667
 0.990535 -0.158173  0.104456 -0.00363713 0.000666667
 0.985083 -0.146221  0.139975 0.0583305 0.000666667
 0.986665 -0.144565    0.1468 0.0143429 0.000666667
 0.983965 -0.157381  0.093073 0.167916 0.000666667
   0.9905 -0.157937  0.131855 0.0745345 0.000666667
 0.984339 -0.148269  0.131147 0.102018 0.000666667
 0.981034 -0.143176 0.0973678 0.0824988 0.000666667
 0.986091 -0.141741  0.124275 -0.14007 0.000666667
 0.985522 -0.149395  0.110692 -0.00612533 0.000666667
 0.991448 -0.146443  0.146384 -0.00544913 0.000666667
  0.99098 -0.137498  0.109975 -0.0802964 0.000666667
  0.98675 -0.160506  0.136322 0.0750509 0.000666667
 0.985191 -0.144137 0.0981314 0.0237185 0.000666667
 0.985489 -0.146743  0.136914 0.0462417 0.000666667
 0.987508 -0.156822  0.134005 0.0813278 0.000666667
 0.990669 -0.148228  0.140018 0.0569692 0.000666667
 0.982677 -0.148845   0.10948 -0.0291246 0.000666667
 0.993679 -0.148229  0.141852 -0.120856 0.000666667
0.990687 -0.15287 0.114164 -0.082418 0.000666667
 0.98945 -0.14565 0.108206 0.221967 0.000666667
  0.98852 -0.141591  0.143867 0.0375938 0.000666667
 0.986563  -0.14706 0.0985712 0.0534797 0.000666667
 0.989411 -0.148856  0.111574 -0.00881684 0.000666667
 0.983558 -0.150008  0.136798 -0.00439289 0.000666667
 0.993179 -0.135899  0.102824 0.0788942 0.000666667
 0.996608 -0.150736  0.124913 -0.00812971 0.000666667
 0.985188 -0.150195  0.107586 0.0465985 0.000666667
 0.987588 -0.140794  0.102656 0.0798002 0.000666667
  0.98853 -0.155003  0.102857 0.00150056 0.000666667
 0.975944 -0.152521  0.101288 -0.0261203 0.000666667
 0.990205 -0.156543  0.104116 -0.022805 0.000666667
 0.989345 -0.156181  0.132619 0.0714084 0.000666667
 0.982812 -0.152168  0.101838 0.00661535 0.000666667
 0.990591 -0.147984  0.141181 0.0269169 0.000666667
  0.99097 -0.144812   0.14025 0.0933934 0.000666667
  1.00109 -0.147604  0.127937 0.00935807 0.000666667
 0.983666 -0.149734  0.128409 -0.109412 0.000666667
 0.990341 -0.159226  0.119566 0.14964 0.000666667
 0.982906 -0.156922  0.106173 0.0661743 0.000666667
 0.989443 -0.156142  0.102658 -0.0180632 0.000666667
 0.990126 -0.144028  0.118019 -0.00654099 0.000666667
 0.989649 -0.147965  0.105515 0.209935 0.000666667
 0.989065 -0.160177  0.117124 0.122714 0.000666667
  0.98316 -0.153429  0.100503 0.0488131 0.000666667
 0.984383 -0.142183  0.107742 0.0568608 0.000666667
 0.974149 -0.155547  0.119597 -0.0401082 0.000666667
 0.983062 -0.156523  0.120565 -0.0139895 0.000666667
   0.9766 -0.158213  0.127897 -0.0877365 0.000666667
 0.988501 -0.141495  0.140929 0.0633873 0.000666667
 0.991688 -0.137529  0.105289 -0.0471189 0.000666667
 0.988083 -0.147007  0.138721 0.125223 0.000666667
 0.985916 -0.152798  0.104163 0.0158054 0.000666667
  0.99112 -0.159846  0.119865 0.141295 0.000666667
 0.980742 -0.156749  0.120133 -0.00899202 0.000666667
  0.99512 -0.140965  0.144965 0.12978 0.000666667
0.991542 -0.14359 0.147078 0.133433 0.000666667
 0.988827 -0.150611  0.127769 -0.106074 0.000666667
  0.98892 -0.146097  0.108433 0.197994 0.000666667
 0.973564 -0.154675  0.102673 0.0026322 0.000666667
 0.989512 -0.147869  0.138547 0.0701653 0.000666667
0.984426 -0.14883 0.141734 -0.0122601 0.000666667
 0.987392 -0.145979  0.141333 -0.00696154 0.000666667
 0.986865 -0.137965  0.106808 -0.0293094 0.000666667
0.994255 -0.14193 0.134655 -0.135088 0.000666667
 0.988035 -0.145252  0.104855 0.215381 0.000666667
 0.986175 -0.150051  0.104553 0.0124414 0.000666667
0.990676 -0.14614 0.140183 0.0500295 0.000666667
 0.986952 -0.158389  0.133879 0.0781691 0.000666667
  0.98661 -0.145341  0.139384 0.0453155 0.000666667
 0.986379 -0.144388  0.115159 -0.0934256 0.000666667
0.987106 -0.14728 0.143602 -0.0273386 0.000666667
  0.98494 -0.155473  0.130021 0.0773034 0.000666667
 0.982441 -0.151666  0.128757 -0.100199 0.000666667
 0.985816 -0.144392 0.0995483 0.0919971 0.000666667
 0.973238 -0.160769  0.119012 -0.128622 0.000666667
 0.987843 -0.143873  0.103044 0.0918749 0.000666667
 0.988156 -0.145879  0.107732 0.209676 0.000666667
 0.985295 -0.152531  0.109353 -0.01504 0.000666667
   0.9765 -0.148308  0.103611 -0.0271308 0.000666667
 0.982789 -0.161222  0.123349 -0.0178457 0.000666667
 0.987964 -0.148262  0.106273 0.191233 0.000666667
 0.980289 -0.154209  0.104542 0.0358382 0.000666667
0.990293 -0.15719 0.103007 -0.0280367 0.000666667
 0.976429 -0.153607  0.120328 -0.0385701 0.000666667
 0.990182 -0.145942  0.142669 0.074187 0.000666667
 0.987043 -0.151109  0.110615 -0.00808553 0.000666667
 0.986864 -0.154514  0.106989 0.0116288 0.000666667
 0.980908 -0.158341  0.112355 -0.208045 0.000666667
 0.988278 -0.159811  0.138031 0.0914842 0.000666667
 0.990265 -0.147071  0.143781 0.101724 0.000666667
  1.00012 -0.140631   0.15146 -0.13195 0.000666667
 0.985755 -0.149153  0.108156 -0.0136708 0.000666667
 0.980155 -0.146779  0.122049 0.0348234 0.000666667
 0.981681 -0.142931 0.0966051 0.0949263 0.000666667
0.990008 -0.14792 0.103886 0.203199 0.000666667
 0.986509 -0.143185   0.14647 0.00117669 0.000666667
 0.992006 -0.145531  0.106492 0.193532 0.000666667
0.987356 -0.15677 0.127453 0.0816927 0.000666667
  0.98443 -0.142303  0.103723 0.103105 0.000666667
 0.981279 -0.148619  0.131354 0.10289 0.000666667
 0.989565 -0.147598  0.138607 0.0500637 0.000666667
 0.981392 -0.156019  0.122658 -0.0126515 0.000666667
 0.981765 -0.143907 0.0983078 0.073846 0.000666667
 0.989861 -0.141866  0.115279 -0.102173 0.000666667
 0.994139 -0.159547  0.127929 0.0426489 0.000666667
 0.987327 -0.144452   0.11262 0.164584 0.000666667
 0.983042 -0.145189  0.112201 0.00103196 0.000666667
 0.984138 -0.150863  0.131315 -0.0514397 0.000666667
 0.991234 -0.160899  0.134047 0.0496577 0.000666667
 0.984285 -0.145682  0.132856 0.135119 0.000666667
 0.987918 -0.145827  0.116403 -0.0719438 0.000666667
 0.991801 -0.134216  0.106914 -0.0690706 0.000666667
 0.987949 -0.158835  0.133313 0.0542124 0.000666667
 0.985316 -0.167487  0.123247 0.0265506 0.000666667
 0.986261 -0.144527  0.116984 -0.025532 0.000666667
 0.976617 -0.150351   0.11513 -0.101262 0.000666667
0.988841 -0.15657 0.104133 0.000372963 0.000666667
  0.98268 -0.145992  0.136953 0.0211341 0.000666667
 0.990243 -0.156918 0.0937502 0.194876 0.000666667
 0.972314 -0.155371  0.113381 -0.108974 0.000666667
 0.984328 -0.154891 0.0950478 0.22719 0.000666667
 0.991042 -0.148465  0.116882 -0.0395299 0.000666667
 0.995539 -0.148415  0.135457 0.0661372 0.000666667
 0.987624 -0.144539  0.114286 -0.013255 0.000666667
 0.984555 -0.139028  0.101725 0.0669125 0.000666667
 0.991651 -0.151512  0.107638 0.1899 0.000666667
 0.986958 -0.145749  0.114607 -0.119918 0.000666667
 0.989725 -0.144338  0.140764 0.0418612 0.000666667
 0.988679 -0.141033  0.122264 -0.0855932 0.000666667
 0.972801 -0.159715 0.0977311 -0.205504 0.000666667
 0.990485 -0.143008  0.143136 0.0444896 0.000666667
 0.990567 -0.145791  0.145813 0.128149 0.000666667
 0.991424 -0.144386  0.142556 0.0553237 0.000666667
 0.983258 -0.143947  0.117102 -0.00472758 0.000666667
 0.982237 -0.148282    0.1408 -0.000727423 0.000666667
 0.984253 -0.148744  0.107751 0.00893653 0.000666667
 0.984169 -0.147966  0.132261 0.13949 0.000666667
 0.987436 -0.149402  0.127843 -0.0962306 0.000666667
 0.985586 -0.143884  0.101604 0.0810509 0.000666667
 0.978791 -0.154321   0.10281 0.0273597 0.000666667
 0.989911 -0.155575  0.145664 -0.0502743 0.000666667
 0.979543 -0.156939  0.109834 0.0690104 0.000666667
0.988794 -0.1484 0.14039 0.0566474 0.000666667
 0.985588 -0.149153  0.106006 0.0173817 0.000666667
 0.980476 -0.157329 0.0960755 0.120565 0.000666667
 0.987829 -0.149729  0.148499 0.121346 0.000666667
  0.97809 -0.162228  0.125068 0.102808 0.000666667
 0.989168 -0.149404  0.106835 0.0095307 0.000666667
 0.995596 -0.148955  0.125945 -0.00982269 0.000666667
 0.986981 -0.148442  0.109075 0.0392806 0.000666667
 0.990571 -0.164478  0.139679 0.176495 0.000666667
  0.98758 -0.145074  0.102118 0.0543835 0.000666667
 0.989217 -0.157774  0.131893 0.0396958 0.000666667
 0.996837 -0.152159 0.0969567 0.125476 0.000666667
  0.98764 -0.143175  0.141691 0.0787203 0.000666667
0.988586 -0.15433  0.10656 0.0473175 0.000666667
0.989395 -0.14412 0.125773 -0.156037 0.000666667
 0.988179 -0.143456  0.140634 0.08876 0.000666667
 0.985523 -0.146173  0.108758 0.0237993 0.000666667
 0.989194 -0.156399  0.131302 0.0793202 0.000666667
 0.983187 -0.150307  0.132946 0.116661 0.000666667
 0.983917 -0.143125   0.14122 0.0663153 0.000666667
 0.996496 -0.151258  0.127718 -0.0366465 0.000666667
 0.988506 -0.145492  0.146238 -0.0136317 0.000666667
 0.992136 -0.132975  0.105423 0.0302083 0.000666667
 0.985594 -0.146052  0.110317 -0.00342504 0.000666667
 0.996311 -0.142688   0.14604 0.111953 0.000666667
 0.985791 -0.157686 0.0979515 0.143721 0.000666667
  0.98886 -0.155573  0.107166 0.0565523 0.000666667
 0.979564 -0.146613 0.0928054 0.126837 0.000666667
 0.985164 -0.156062  0.119428 0.174263 0.000666667
 0.983578 -0.143337  0.112177 0.165009 0.000666667
 0.987135 -0.159249 0.0989242 -0.00316515 0.000666667
0.977905 -0.15041  0.11664 -0.114285 0.000666667
 0.981584 -0.147436  0.111063 0.139 0.000666667
 0.986417 -0.150491  0.108765 -0.00890863 0.000666667
 0.988746 -0.154962  0.103169 -0.0405529 0.000666667
 0.988784 -0.152982  0.125992 0.00598422 0.000666667
0.982994 -0.14784 0.141896 0.0436878 0.000666667
 0.986031 -0.163195  0.118855 -0.0470186 0.000666667
 0.989207 -0.155159  0.125313 0.0237002 0.000666667
 0.987365 -0.159244  0.137163 0.0975045 0.000666667
 0.990511 -0.150741  0.103096 0.0165567 0.000666667
 0.983899 -0.163166  0.123726 0.0231886 0.000666667
 0.983384 -0.153646  0.106695 -0.00706528 0.000666667
0.988988 -0.15751 0.103743 -0.0449024 0.000666667
 0.982906 -0.151029  0.109704 0.0309763 0.000666667
 0.995257 -0.142916   0.11771 0.00505468 0.000666667
 0.987562 -0.159875  0.135353 0.104015 0.000666667
 0.986263 -0.147528  0.131348 -0.0515573 0.000666667
 0.984313 -0.145809  0.109592 0.11652 0.000666667
 0.988004 -0.146023  0.110141 -0.00804144 0.000666667
 0.986133 -0.157432  0.100055 0.125551 0.000666667
 0.994229 -0.156544  0.114555 -0.0492713 0.000666667
 0.980478 -0.143641   0.12575 -0.0349214 0.000666667
 0.994465 -0.147913  0.121845 0.00269524 0.000666667
 0.984169 -0.144793   0.11214 0.146227 0.000666667
 0.990026 -0.145243  0.125428 -0.141848 0.000666667
 0.992159 -0.160257  0.129804 -0.0151787 0.000666667
 0.988929 -0.144362  0.108076 0.173091 0.000666667
 0.983855 -0.151369  0.102324 0.0510756 0.000666667
0.987285 -0.14483 0.106819 0.215595 0.000666667
 0.981634 -0.154174  0.101822 0.0341776 0.000666667
0.987764 -0.14962 0.147037 0.0141327 0.000666667
 0.992889 -0.147829  0.139692 0.0371371 0.000666667
 0.984404 -0.159185  0.125541 -0.00445957 0.000666667
 0.988002 -0.148255  0.139734 0.0542983 0.000666667
  0.97748 -0.148379  0.105887 -0.0285559 0.000666667
 0.991056 -0.145156  0.140984 0.0103319 0.000666667
 0.980638 -0.157792  0.122327 -0.0216211 0.000666667
 0.988011 -0.146361  0.106278 0.0497493 0.000666667
 0.986545 -0.145893  0.138269 0.0326341 0.000666667
 0.982278 -0.152311  0.104453 0.0762521 0.000666667
 0.988392 -0.159755  0.131143 0.0380473 0.000666667
 0.992413 -0.143172  0.114708 0.0245216 0.000666667
 0.989527 -0.157768  0.132231 -0.0531604 0.000666667
 0.978465 -0.142993  0.111887 0.0425339 0.000666667
0.996046 -0.14955 0.139924 0.0235487 0.000666667
 0.991667 -0.154513  0.104406 -0.0291941 0.000666667
 0.991015 -0.156865  0.101191 -0.0300567 0.000666667
 0.979584 -0.153983   0.10273 -0.00504766 0.000666667
 0.984268 -0.152389  0.105731 -0.0101103 0.000666667
 0.976709 -0.154671  0.122872 -0.0378986 0.000666667
0.983529 -0.15953 0.119656 0.0114845 0.000666667
 0.986218 -0.165283  0.116433 -0.0343543 0.000666667
 0.988546 -0.151929   0.14339 -0.0124557 0.000666667
 0.986783 -0.151709  0.146968 0.00582405 0.000666667
 0.984266 -0.152389  0.104583 -0.00153437 0.000666667
 0.980565  -0.15508 0.0961796 0.120305 0.000666667
 0.976482 -0.158438  0.130426 -0.0621332 0.000666667
 0.981675 -0.147786  0.140906 0.0112344 0.000666667
 0.990029 -0.150333  0.117085 -0.0301659 0.000666667
 0.989411 -0.154807   0.13195 0.0654683 0.000666667
 0.986715 -0.148629  0.138174 0.0778842 0.000666667
 0.988885 -0.143995  0.117415 -0.074349 0.000666667
0.988104 -0.14283 0.142279 0.0809184 0.000666667
 0.985446 -0.151725  0.109668 0.000708067 0.000666667
  0.98889 -0.147916  0.139701 0.0761589 0.000666667
 0.983681 -0.166567  0.125139 0.000196295 0.000666667
 0.996332 -0.154409  0.120162 -0.0141381 0.000666667
 0.990159 -0.147307  0.109501 0.188504 0.000666667
 0.975334 -0.149184  0.119423 -0.113435 0.000666667
 0.978292 -0.156181  0.107833 -0.0783698 0.000666667
 0.989456 -0.144283  0.140502 0.0318064 0.000666667
 0.990596 -0.145536  0.135784 -0.150117 0.000666667
 0.979221 -0.163963  0.120755 -0.1064 0.000666667
 0.998382 -0.153387   0.09528 0.11366 0.000666667
 0.989442 -0.154203  0.102567 -0.019111 0.000666667
0.983102 -0.15124 0.132018 -0.0362626 0.000666667
 0.980179 -0.144672  0.112497 0.0325092 0.000666667
 0.985058 -0.152456  0.103125 0.0284318 0.000666667
 0.989435 -0.136187  0.116867 -0.0471575 0.000666667
 0.987023 -0.158956  0.144452 -0.0115003 0.000666667
 0.985788 -0.154187  0.123752 -0.0126766 0.000666667
  0.98578 -0.144027  0.100752 0.0193218 0.000666667
 0.983527 -0.152175    0.1021 0.089844 0.000666667
 0.994462 -0.157673  0.116885 -0.083491 0.000666667
 0.988661 -0.151211  0.112922 -0.0109034 0.000666667
 0.988037 -0.146897  0.108122 0.189142 0.000666667
 0.989068 -0.146565  0.105089 0.218829 0.000666667
 0.985162 -0.148037  0.110454 0.0197982 0.000666667
 0.985402 -0.147904  0.133298 0.118899 0.000666667
 0.981858 -0.159412  0.118009 0.0101992 0.000666667
 0.990447 -0.143287  0.107965 0.21467 0.000666667
 0.971372 -0.156666  0.108936 -0.124159 0.000666667
 0.984042 -0.157446  0.142713 -0.00571437 0.000666667
  0.98768 -0.147395  0.105828 0.0138675 0.000666667
 0.986282 -0.155342  0.105312 0.011169 0.000666667
 0.981679 -0.152586  0.103231 0.0449349 0.000666667
 0.981179 -0.151855  0.103255 0.0661503 0.000666667
 0.987825 -0.147822  0.100384 -0.0608068 0.000666667
 0.987007 -0.149085  0.138101 0.068314 0.000666667
 0.993547 -0.157396  0.129993 0.0313888 0.000666667
 0.985501 -0.150391   0.10666 0.0104914 0.000666667
 0.991115 -0.145591  0.145496 0.1334 0.000666667
 0.989128 -0.160821  0.131146 0.0299079 0.000666667
  1.00036 -0.145781  0.136232 0.0577917 0.000666667
 0.984332 -0.154384   0.10429 0.0784916 0.000666667
 0.988182 -0.158234  0.134439 0.0572094 0.000666667
 0.979459 -0.149583  0.100579 -0.0291839 0.000666667
 0.997456 -0.150568  0.136739 0.0552335 0.000666667
 0.998404 -0.150027  0.138387 0.0480921 0.000666667
 0.979546 -0.150263  0.102201 0.0461455 0.000666667
 0.983304 -0.145602  0.114107 0.0148632 0.000666667
 0.986744 -0.144772  0.138385 0.0832218 0.000666667
 0.985576 -0.147921  0.108244 0.0194519 0.000666667
 0.984887 -0.138482  0.146644 -0.246773 0.000666667
 0.989219 -0.145372  0.117965 -0.0625761 0.000666667
  0.98267 -0.143746  0.117849 -0.0113799 0.000666667
  0.98657 -0.152859  0.105033 0.0491986 0.000666667
0.982528 -0.16078 0.120119 0.0138621 0.000666667
 0.978533 -0.151743  0.102716 0.0139685 0.000666667
 0.984817 -0.154589  0.105413 0.0195347 0.000666667
 0.984586 -0.148405  0.111702 0.0210503 0.000666667
 0.983247 -0.163576  0.112732 -0.0965687 0.000666667
 0.996429 -0.142571  0.134668 -0.122288 0.000666667
0.986019 -0.14667 0.136505 0.061963 0.000666667
 0.979154 -0.148707    0.1383 0.0409369 0.000666667
 0.972546 -0.160177  0.124329 -0.0684717 0.000666667
 0.990421 -0.162206  0.121341 0.151015 0.000666667
  0.98612 -0.155331  0.106985 -0.015248 0.000666667
 0.986693 -0.151128  0.106607 0.0105674 0.000666667
 0.988557 -0.135933  0.116118 -0.0427695 0.000666667
 0.987686 -0.145725   0.10388 0.232336 0.000666667
  0.98704 -0.145001  0.100211 0.0265402 0.000666667
  0.98702 -0.158511  0.135142 0.0663419 0.000666667
 0.986544 -0.149184  0.132163 -0.0447235 0.000666667
  0.98078 -0.150395   0.13067 0.109917 0.000666667
 0.982434 -0.142142  0.145505 -0.257029 0.000666667
 0.988978 -0.153885  0.141941 -0.0364227 0.000666667
 0.985067 -0.150067  0.105605 0.024262 0.000666667
 0.977026 -0.160054  0.123952 0.110146 0.000666667
 0.988919 -0.148051  0.103784 0.19985 0.000666667
 0.988524 -0.155558  0.132113 0.0629274 0.000666667
 0.981626 -0.154336 0.0990067 0.0338943 0.000666667
 0.985251 -0.151108  0.107303 0.0162584 0.000666667
  0.98587 -0.147183  0.144352 -0.0118231 0.000666667
0.980312 -0.14513 0.123234 0.0573156 0.000666667
 0.984766 -0.149841   0.10363 0.0837835 0.000666667
 0.995994 -0.148094  0.135429 -0.109213 0.000666667
0.990041 -0.16195 0.139596 0.170842 0.000666667
 0.987523 -0.146231  0.102422 0.0646721 0.000666667
 0.986161 -0.147059  0.109676 0.00109147 0.000666667
 0.985142 -0.143306  0.108127 0.00855155 0.000666667
0.989274 -0.14766 0.138309 0.0892644 0.000666667
 0.987767 -0.144431  0.140611 0.0672182 0.000666667
 0.981486 -0.156059  0.119326 0.0202279 0.000666667
 0.988208 -0.148584   0.14481 0.0161697 0.000666667
  0.99588 -0.150296  0.134688 0.0329628 0.000666667
 0.997421 -0.155978  0.137946 0.0415872 0.000666667
 0.985082 -0.157351 0.0980703 0.131414 0.000666667
0.987973 -0.14422 0.141136 0.10149 0.000666667
 0.997692 -0.141415  0.172047 0.0364655 0.000666667
  0.98869 -0.147303  0.138411 0.0711754 0.000666667
 0.984415 -0.146426  0.100235 0.045742 0.000666667
 0.986448  -0.14253 0.0998083 0.0897002 0.000666667
 0.991667 -0.148563  0.139137 0.0676139 0.000666667
 0.992104 -0.145336  0.100936 -0.127897 0.000666667
 0.973647 -0.163481  0.128568 -0.0738156 0.000666667
 0.987508 -0.149151  0.107835 -0.0115012 0.000666667
 0.985086 -0.168449  0.123576 0.0249903 0.000666667
 0.989417 -0.148857  0.113161 0.0166265 0.000666667
  0.99915 -0.151931  0.138506 0.0166253 0.000666667
 0.986385 -0.142182  0.102594 0.102405 0.000666667
 0.989431 -0.139367  0.113829 -0.105638 0.000666667
 0.980073 -0.155784  0.116803 -0.200392 0.000666667
  0.98981 -0.159018  0.133349 0.0716789 0.000666667
 0.994297 -0.146073  0.138591 -0.0883889 0.000666667
  0.98619 -0.142015  0.104665 0.0395536 0.000666667
 0.990508 -0.142415  0.142763 0.0249854 0.000666667
 0.985022 -0.148498  0.110978 -0.0160176 0.000666667
 0.984442 -0.160455  0.119567 0.0275996 0.000666667
  0.98964 -0.157893  0.100264 -0.041341 0.000666667
 0.98709 -0.16109 0.137735 0.163173 0.000666667
 0.993454 -0.141441  0.143411 0.164537 0.000666667
 0.984775 -0.146946   0.11087 -0.00949559 0.000666667
 0.982276 -0.156266 0.0965062 0.134612 0.000666667
 0.983596 -0.144379  0.120244 -0.0207553 0.000666667
 0.989486 -0.155895  0.144911 0.0033283 0.000666667
 0.991638 -0.146999  0.125969 -0.175414 0.000666667
0.980358 -0.13959 0.145845 -0.217191 0.000666667
 0.989323 -0.146523  0.145472 0.0489116 0.000666667
 0.986796 -0.151033  0.111192 0.0151597 0.000666667
 0.980219 -0.146275  0.105207 0.106868 0.000666667
 0.978907 -0.148051  0.136722 0.0409766 0.000666667
 0.990216 -0.153509   0.13284 0.0574823 0.000666667
 0.987367 -0.151609  0.110269 0.0125049 0.000666667
 0.988678 -0.142988  0.139187 0.0936922 0.000666667
 0.986775 -0.150679  0.107003 0.0122719 0.000666667
 0.993366 -0.143228    0.1475 0.143264 0.000666667
 0.984312 -0.156716 0.0917123 0.154262 0.000666667
 0.981741 -0.155156  0.121086 -0.0225077 0.000666667
  0.98775 -0.159139  0.134535 0.0745432 0.000666667
0.986447  -0.1355 0.112836 -0.0511775 0.000666667
 0.984989 -0.150254  0.147507 -0.0100604 0.000666667
0.994693 -0.14376 0.139401 -0.101381 0.000666667
 0.984284 -0.150235   0.14382 0.100966 0.000666667
 0.987363 -0.148781  0.139325 0.0660697 0.000666667
0.986987 -0.14497 0.105102 0.218504 0.000666667
0.982005 -0.14875 0.136502 0.0398675 0.000666667
 0.985006 -0.145372  0.139895 0.0597301 0.000666667
 0.982286 -0.148618  0.109108 0.0318522 0.000666667
 0.999835 -0.142916  0.171387 0.0260739 0.000666667
 0.984742 -0.143754  0.102078 0.0624588 0.000666667
 0.980101 -0.150607  0.143952 0.0551532 0.000666667
 0.986818 -0.147403  0.139328 0.0589021 0.000666667
 0.988941 -0.147501  0.140171 0.0727138 0.000666667
 0.991231 -0.156444  0.128927 0.0419139 0.000666667
 0.988577 -0.155824  0.110632 0.0687058 0.000666667
 0.990872 -0.144634 0.0995239 -0.138113 0.000666667
 0.992374 -0.142025  0.142279 0.0542666 0.000666667
 0.98545 -0.16007 0.116871 0.159379 0.000666667
0.990081 -0.14737 0.107753 0.200433 0.000666667
 0.99321 -0.15728 0.124936 0.0256946 0.000666667
 0.986219 -0.158041  0.130097 0.0957599 0.000666667
 0.981591 -0.154673  0.106503 0.0460484 0.000666667
 0.984786 -0.146835  0.110591 0.0194515 0.000666667
  0.97612 -0.149237   0.11125 -0.00390942 0.000666667
 0.986707 -0.148728  0.107241 0.0123155 0.000666667
 0.991787 -0.148562  0.143291 0.0204555 0.000666667
 0.981727 -0.148738  0.138719 0.00550073 0.000666667
  0.98666 -0.145514  0.104542 0.205183 0.000666667
 0.985575 -0.149408  0.130356 -0.137379 0.000666667
 0.988256 -0.142535  0.102962 0.0639414 0.000666667
 0.974025 -0.157665  0.109563 -0.143458 0.000666667
 0.990368 -0.157766  0.143419 -0.0235535 0.000666667
 0.983862 -0.151963  0.105527 0.049569 0.000666667
  0.99409 -0.145186  0.147001 0.133158 0.000666667
 0.992302 -0.159821  0.133158 -0.0244163 0.000666667
 0.976434 -0.151241  0.103142 -0.0366099 0.000666667
0.985288 -0.14864  0.14089 0.050348 0.000666667
 0.987414 -0.146823  0.129982 -0.0926273 0.000666667
 0.987429 -0.148759   0.14554 0.0181665 0.000666667
 0.980593 -0.146379  0.137838 0.013347 0.000666667
 0.980491 -0.143989   0.12824 -0.0418423 0.000666667
 0.988518 -0.157105  0.102083 -0.0121984 0.000666667
 0.988717 -0.151009  0.101642 0.0667831 0.000666667
 0.983429 -0.147707  0.110072 0.00719152 0.000666667
  0.99706 -0.148856  0.138788 0.0371876 0.000666667
 0.987115 -0.144068  0.117137 -0.10693 0.000666667
 0.988299 -0.146963  0.143159 0.087193 0.000666667
 0.983263 -0.153503  0.103286 0.0354053 0.000666667
 0.983232 -0.155749 0.0987387 0.181239 0.000666667
  1.00053 -0.136014  0.113115 0.00977925 0.000666667
 0.982287 -0.148437  0.144084 0.102955 0.000666667
 0.981372 -0.154675   0.10069 0.0435523 0.000666667
  0.98807 -0.147978  0.133226 -0.0659016 0.000666667
 0.997931 -0.135299   0.11448 0.00702588 0.000666667
 0.987141 -0.148292  0.131995 -0.0366238 0.000666667
 0.997943 -0.145273  0.120601 -0.0483718 0.000666667
  0.97723 -0.154706  0.108949 -0.0668187 0.000666667
 0.985698 -0.150954   0.10312 0.0139549 0.000666667
 0.986713 -0.157978  0.103583 -0.0308017 0.000666667
  0.98378 -0.150483  0.104147 0.0666006 0.000666667
 0.986044 -0.146904  0.107107 0.0418967 0.000666667
 0.984513 -0.160952  0.116419 0.144394 0.000666667
  0.98668 -0.151078  0.110259 0.0117577 0.000666667
 0.992085 -0.147916  0.141303 0.0489062 0.000666667
 0.985574 -0.146921  0.142919 0.0554755 0.000666667
 0.983423 -0.148999   0.10942 0.0263687 0.000666667
 0.997497 -0.149411  0.126466 0.0101246 0.000666667
 0.985795 -0.150262  0.107508 0.0341851 0.000666667
 0.985011 -0.149616   0.10473 0.0349527 0.000666667
  0.98047 -0.151916  0.128709 -0.0716342 0.000666667
 0.982251 -0.145548  0.120017 0.00374407 0.000666667
0.984151 -0.16348 0.126763 -0.0077193 0.000666667
 0.997261 -0.152949 0.0955114 0.130722 0.000666667
 0.993648 -0.150332  0.126817 0.00700796 0.000666667
 0.986705 -0.139875  0.103521 0.102297 0.000666667
 0.988904 -0.144451  0.117387 -0.109726 0.000666667
 0.981901 -0.157096  0.114673 -0.229559 0.000666667
 0.992267 -0.141896  0.146505 0.16623 0.000666667
 0.985231  -0.14004 0.0982775 0.095009 0.000666667
 0.988983 -0.150635  0.129675 -0.101881 0.000666667
 0.986484 -0.152061  0.130052 -0.127809 0.000666667
 0.983624 -0.148865  0.108429 0.022743 0.000666667
 0.983962 -0.164132  0.126978 0.00675221 0.000666667
  0.99284 -0.156635  0.128376 -0.0301495 0.000666667
 0.985057 -0.148203  0.106115 0.0170001 0.000666667
 0.987026 -0.153974   0.10736 0.045972 0.000666667
  0.99169 -0.151513  0.115905 -0.0882399 0.000666667
 0.985006 -0.146886  0.102653 0.068977 0.000666667
 0.986141 -0.146926  0.116959 0.000147868 0.000666667
 0.985135 -0.148012  0.112699 -0.0241534 0.000666667
 0.987696 -0.144541  0.139007 0.0693328 0.000666667
 0.987327 -0.146409  0.140876 0.0979634 0.000666667
 0.990652 -0.148795  0.142899 0.0399609 0.000666667
 0.984524 -0.150357  0.129259 -0.129101 0.000666667
 0.989474 -0.144799    0.1248 -0.151961 0.000666667
 0.983431 -0.158866  0.118732 0.0214846 0.000666667
 0.988028 -0.147025  0.142811 0.0807875 0.000666667
 0.982717 -0.146369  0.143362 0.0941373 0.000666667
 0.984874 -0.148336  0.110175 0.0161167 0.000666667
 0.992658 -0.141519  0.117435 -0.0440362 0.000666667
 0.993252 -0.136777  0.102144 0.0705439 0.000666667
 0.990154 -0.146338  0.109121 0.209166 0.000666667
 0.980457 -0.151678  0.102578 0.144025 0.000666667
 0.986649 -0.159076  0.133471 0.00964839 0.000666667
 0.988271 -0.159875  0.121064 0.151946 0.000666667
0.985095 -0.14877 0.105343 -0.00094546 0.000666667
 0.977416 -0.143811  0.108067 -0.136462 0.000666667
 0.996646 -0.152916 0.0964269 0.123909 0.000666667
 0.988651 -0.149966  0.111245 0.00354819 0.000666667
 0.984455 -0.149114  0.132479 -0.0424185 0.000666667
 0.984576 -0.157455  0.132356 0.0799333 0.000666667
 0.973367 -0.155779  0.112916 -0.102841 0.000666667
   0.9883 -0.150834  0.111068 0.0115464 0.000666667
  0.98519 -0.161144  0.122357 0.00648407 0.000666667
  0.98616 -0.157722  0.143516 -0.0346076 0.000666667
 0.986519 -0.149737  0.143653 0.0319736 0.000666667
 0.981257 -0.148334  0.111778 0.0385288 0.000666667
 0.992267 -0.155868  0.127972 0.0529161 0.000666667
 0.985914 -0.147402  0.139813 0.0570668 0.000666667
0.988026 -0.13688 0.105056 -0.0172541 0.000666667
 0.988414 -0.152298  0.108081 0.0655816 0.000666667
 0.977753 -0.147082  0.105004 0.0922985 0.000666667
  0.99157 -0.161325  0.128165 0.0710923 0.000666667
 0.989561 -0.147549 0.0983954 -0.0560648 0.000666667
 0.987412 -0.149536  0.111015 0.00185184 0.000666667
 0.996654 -0.146411  0.122109 -0.0466701 0.000666667
 0.985539 -0.138173  0.139561 -0.0962869 0.000666667
 0.981447 -0.156088 0.0969166 0.164648 0.000666667
  0.98463 -0.165901  0.118197 -0.0316893 0.000666667
 0.979273 -0.157628  0.120869 0.133028 0.000666667
 0.983844 -0.155934  0.104825 0.0462467 0.000666667
 0.986789 -0.143586  0.145092 0.000337537 0.000666667
 0.991688 -0.147112  0.141468 0.0507591 0.000666667
  0.97728 -0.144449  0.127061 -0.0656585 0.000666667
 0.988074 -0.156672  0.135378 0.0565156 0.000666667
 0.984447 -0.150683  0.104058 0.0604198 0.000666667
 0.989714 -0.148205  0.108787 -0.00309189 0.000666667
 0.992823 -0.144943  0.146413 0.0421845 0.000666667
 0.981796 -0.161827  0.142373 -0.0320559 0.000666667
 0.991267 -0.144366  0.141471 0.0421329 0.000666667
 0.987142 -0.143141  0.114955 -0.110725 0.000666667
  0.98408 -0.148267  0.138564 0.0435508 0.000666667
 0.994806 -0.141885  0.136592 -0.0952776 0.000666667
 0.981211  -0.15356 0.0989096 0.121271 0.000666667
 0.991707 -0.158788  0.127132 0.02626 0.000666667
0.982935   -0.152 0.103611 0.00777765 0.000666667
 0.988909 -0.147641  0.142011 0.0616195 0.000666667
0.982866 -0.14749 0.129994 0.123919 0.000666667
 0.983305 -0.158849  0.120761 0.0139336 0.000666667
 0.978045 -0.156025  0.100242 0.156092 0.000666667
 0.988403 -0.145068  0.138578 0.0780384 0.000666667
 0.988683 -0.158761  0.134763 0.0297767 0.000666667
 0.992724 -0.148613  0.105065 0.206196 0.000666667
 0.983583 -0.144981  0.109795 0.09882 0.000666667
 0.987087 -0.150901   0.10836 0.0783727 0.000666667
  0.98648 -0.144967  0.107432 -0.00965833 0.000666667
 0.986656 -0.157636 0.0999051 -0.00558814 0.000666667
 0.989667 -0.147513  0.139109 0.0675972 0.000666667
 0.984229 -0.150032  0.104011 0.0451013 0.000666667
 0.990898 -0.146831  0.128407 -0.173609 0.000666667
 0.977125 -0.153264  0.120573 -0.0610476 0.000666667
 0.991736 -0.149713   0.14503 0.00271841 0.000666667
 0.978226 -0.153367  0.115969 -0.106063 0.000666667
0.982706  -0.1513 0.129608 -0.10858 0.000666667
 0.987297 -0.148962  0.105616 0.0444674 0.000666667
 0.997316 -0.146566  0.138471 0.0445942 0.000666667
 0.984918 -0.162072  0.125486 -0.00376581 0.000666667
  1.00132 -0.139939  0.139649 0.0378956 0.000666667
 0.975971 -0.152015   0.12166 -0.0477881 0.000666667
 0.991215 -0.146643  0.140957 0.112087 0.000666667
 0.995892 -0.153111  0.124212 0.0243404 0.000666667
 0.987321 -0.152134   0.10311 -0.0155611 0.000666667
 0.993616 -0.146203   0.14686 0.174602 0.000666667
  1.00092 -0.137895  0.111742 0.0191473 0.000666667
 0.985251 -0.157772  0.131475 0.0555612 0.000666667
 0.986277 -0.145552  0.138975 0.0336479 0.000666667
 0.985077 -0.150387  0.131925 -0.0463075 0.000666667
 0.976473 -0.149013  0.110952 0.00249955 0.000666667
 0.997272 -0.146747  0.137025 0.048877 0.000666667
 0.982913 -0.153125  0.128284 -0.0682981 0.000666667
 0.986243 -0.150575  0.104835 0.171002 0.000666667
 0.992342 -0.136525  0.106132 -0.0422988 0.000666667
 0.974065 -0.152365  0.119436 -0.047322 0.000666667
 0.984587 -0.153233  0.130037 -0.124272 0.000666667
 0.998533 -0.149059  0.126915 -0.0016936 0.000666667
  0.99137 -0.156079  0.103843 -0.0198245 0.000666667
 0.988462 -0.148941  0.146212 -0.00304146 0.000666667
 0.985195 -0.150657  0.109407 -0.00500158 0.000666667
 0.987588 -0.156462  0.136537 0.0946148 0.000666667
 0.984871 -0.154673 0.0993215 0.161942 0.000666667
 0.991853 -0.146962  0.136744 0.0908625 0.000666667
 0.980799 -0.139696  0.144023 -0.22392 0.000666667
 0.988235 -0.151595  0.106843 -0.00497291 0.000666667
 0.987717 -0.154922  0.107369 0.0534652 0.000666667
 0.990641 -0.160455  0.127772 0.0463824 0.000666667
 0.983175 -0.155974  0.117742 0.153157 0.000666667
 0.991979 -0.144459  0.145023 0.171947 0.000666667
 0.983556 -0.155682 0.0933864 0.196006 0.000666667
 0.984936 -0.151286  0.106947 0.069809 0.000666667
 0.988481 -0.147699 0.0993988 -0.0555351 0.000666667
 0.987537 -0.146914  0.138543 0.0847117 0.000666667
 0.994115 -0.158701  0.128604 0.0398888 0.000666667
 0.982012 -0.162716  0.125642 -0.0179821 0.000666667
0.994052 -0.14294 0.146854 0.149923 0.000666667
 0.985461 -0.150695  0.105984 0.0392667 0.000666667
 0.994326 -0.144432  0.145502 0.177152 0.000666667
 0.993852 -0.145042  0.149655 0.15497 0.000666667
 0.984886 -0.151706  0.103565 0.0484232 0.000666667
 0.985798 -0.150036  0.110029 0.0176408 0.000666667
 0.992052 -0.145005  0.136829 -0.131592 0.000666667
 0.981338 -0.146468  0.129813 -0.0767802 0.000666667
 0.984693 -0.153624   0.12997 -0.0989556 0.000666667
 0.979272 -0.160204  0.123121 0.0194082 0.000666667
 0.985333 -0.149917  0.142738 0.0146872 0.000666667
 0.994536 -0.151567  0.128522 -0.0170349 0.000666667
 0.989827 -0.149635  0.106783 0.0272087 0.000666667
0.987869 -0.14863 0.147866 0.153214 0.000666667
 0.989883 -0.159797  0.131663 0.0727934 0.000666667
 0.988201 -0.148925  0.140334 0.0525381 0.000666667
 0.987525 -0.148472  0.105676 -0.00482101 0.000666667
 0.980918 -0.155467 0.0965432 0.148848 0.000666667
  0.99075 -0.144615  0.128094 -0.1781 0.000666667
 0.984658 -0.143797  0.101286 0.0337886 0.000666667
 0.987944 -0.156753  0.132855 0.0602284 0.000666667
 0.987297 -0.149591  0.104644 -0.000128444 0.000666667
 0.983777 -0.141983  0.112834 0.0158894 0.000666667
 0.997128 -0.153415  0.096504 0.11448 0.000666667
0.986599 -0.14969 0.112431 -0.00601303 0.000666667
 0.987121 -0.145444  0.146432 0.0191576 0.000666667
 0.986626 -0.153978  0.129874 -0.0820248 0.000666667
 0.976675 -0.151735  0.119682 -0.0596875 0.000666667
 0.977779 -0.150249  0.120736 -0.0179425 0.000666667
 0.985559 -0.156514  0.121135 0.014137 0.000666667
 0.987572 -0.149243  0.141956 0.0677219 0.000666667
 0.988095 -0.159553  0.131315 0.0673202 0.000666667
 0.975311 -0.151556  0.112246 -0.0293664 0.000666667
 0.989181 -0.149779  0.109686 0.00264214 0.000666667
 0.984615 -0.154279  0.105368 0.00221097 0.000666667
 0.985551 -0.148396  0.109862 0.0206728 0.000666667
  0.98476 -0.155409  0.131135 0.0575976 0.000666667
  0.98307 -0.152226  0.103421 0.0082664 0.000666667
 0.991294 -0.158788  0.140199 -0.0385164 0.000666667
0.984408 -0.14954 0.107876 0.0124109 0.000666667
 0.978645 -0.156648 0.0966767 0.133985 0.000666667
 0.989818 -0.148742  0.104434 0.221933 0.000666667
 0.985583 -0.150175  0.132065 -0.0359003 0.000666667
 0.986412 -0.159428  0.133166 0.0579477 0.000666667
 0.982207 -0.141463  0.142631 -0.232659 0.000666667
 0.991491 -0.159328     0.133 -0.024943 0.000666667
  0.98408 -0.140454 0.0942265 0.134819 0.000666667
 0.988594 -0.145336  0.113584 -0.111194 0.000666667
 0.987774 -0.159443  0.132623 0.0607803 0.000666667
 0.992327 -0.145416  0.148967 0.154651 0.000666667
0.987298 -0.14992 0.144635 -0.00913767 0.000666667
  0.97008 -0.156164  0.112583 -0.100136 0.000666667
0.985771 -0.15926 0.116299 0.145319 0.000666667
 0.983618 -0.157837 0.0910068 0.162095 0.000666667
 0.991781 -0.142486  0.119233 -0.0639066 0.000666667
 0.994982 -0.155413  0.120419 -0.0522752 0.000666667
 0.985108 -0.149719  0.130797 -0.0693571 0.000666667
 0.988906 -0.142831  0.141704 0.0268276 0.000666667
 0.979841 -0.154119  0.104529 0.0321211 0.000666667
  0.97739 -0.149728 0.0986572 -0.012069 0.000666667
 0.984454 -0.161894  0.104682 -0.0559334 0.000666667
 0.980882 -0.147119  0.111748 0.0364151 0.000666667
0.973717 -0.15587 0.108344 -0.0994453 0.000666667
 0.981016 -0.157447  0.120487 -0.00162025 0.000666667
 0.984293 -0.143193  0.103044 0.0717074 0.000666667
0.992636 -0.15773 0.102699 -0.0387252 0.000666667
 0.994777 -0.146419  0.147836 0.156671 0.000666667
 0.986314 -0.151197  0.103643 0.0235545 0.000666667
 0.986683 -0.153353  0.106278 0.0288157 0.000666667
 0.977717 -0.167122  0.119778 -0.105291 0.000666667
 0.991055 -0.158156  0.130901 0.0254958 0.000666667
 0.979407 -0.156166  0.112922 -0.219374 0.000666667
 0.975123 -0.153257  0.102651 0.0125083 0.000666667
 0.990754 -0.160128  0.138722 0.195522 0.000666667
 0.977778 -0.153056  0.116924 -0.115129 0.000666667
 0.983192 -0.152961  0.109065 -0.0238833 0.000666667
 0.986381 -0.145104   0.11613 -0.0140376 0.000666667
 0.991462 -0.158728  0.102278 -0.0288084 0.000666667
 0.980827 -0.155425 0.0957054 0.13791 0.000666667
 0.989935 -0.150904   0.14054 0.0538929 0.000666667
 0.982583 -0.161385    0.1204 0.00598746 0.000666667
 0.977294 -0.157248  0.125513 -0.0805508 0.000666667
 0.975134 -0.151938  0.104966 -0.00276061 0.000666667
 0.987441 -0.156645  0.103142 -0.00790457 0.000666667
 0.989779 -0.155696   0.13403 0.0262453 0.000666667
 0.994312 -0.154873  0.127764 0.0441503 0.000666667
 0.987372 -0.137804  0.110879 -0.0178048 0.000666667
 0.994615 -0.152029  0.142107 -0.00661001 0.000666667
 0.987427 -0.147659   0.10322 0.0653469 0.000666667
 0.984363 -0.148851  0.109738 0.036844 0.000666667
0.985043 -0.15922 0.123097 0.0224881 0.000666667
 0.990989 -0.145458  0.144186 0.115187 0.000666667
 0.984495 -0.164178  0.125162 0.0141097 0.000666667
 0.997149 -0.145271   0.10509 0.0138795 0.000666667
 0.986077 -0.151517  0.129761 -0.118405 0.000666667
0.988621 -0.15652 0.102569 -0.0756036 0.000666667
 0.984756 -0.164314   0.12612 -0.000292346 0.000666667
 0.985862 -0.159216  0.136255 0.106675 0.000666667
 0.987026 -0.156802  0.134176 0.0777752 0.000666667
 0.999859 -0.135767  0.111304 -0.00268861 0.000666667
 0.989622 -0.146573  0.139018 0.0645751 0.000666667
 0.987465 -0.156617   0.10425 -0.0208999 0.000666667
 0.984632 -0.157939  0.133104 0.0709989 0.000666667
 0.987581 -0.158618  0.130952 0.0410397 0.000666667
 0.994943 -0.148605 0.0958427 0.146109 0.000666667
 0.985187 -0.149351  0.128902 -0.13715 0.000666667
 0.986947 -0.149079  0.134049 -0.0862333 0.000666667
 0.990851 -0.141835  0.117483 -0.0358244 0.000666667
 0.985247 -0.156284  0.120988 0.0166928 0.000666667
 0.981103 -0.152164 0.0989738 0.130505 0.000666667
 0.98256 -0.14902 0.144557 0.0713745 0.000666667
 0.986104 -0.148723  0.105816 -0.0133933 0.000666667
 0.987568 -0.146615  0.111636 -0.0208097 0.000666667
 0.984022 -0.159032  0.121461 0.0165582 0.000666667
0.990612 -0.15445 0.126644 0.0257474 0.000666667
 0.985091 -0.148174  0.139007 0.0456103 0.000666667
0.977018 -0.15681 0.127215 -0.0899854 0.000666667
0.985032 -0.16006 0.137836 0.0802175 0.000666667
0.989284 -0.14761 0.110945 0.2019 0.000666667
 0.984975 -0.143836  0.117117 -0.0192413 0.000666667
 0.982444 -0.156397  0.111623 0.0865124 0.000666667
 0.988158 -0.147022  0.139836 0.0784484 0.000666667
 0.982278 -0.157539  0.113532 0.0886279 0.000666667
 0.979448 -0.157571 0.0961471 0.122036 0.000666667
 0.981188 -0.163864  0.126946 -0.0108126 0.000666667
  0.98088 -0.147077  0.110017 0.0130801 0.000666667
 0.990635 -0.145153  0.146436 0.149569 0.000666667
 0.991864 -0.143843  0.126264 -0.200847 0.000666667
 0.984629 -0.147905  0.109058 0.0202895 0.000666667
 0.988573 -0.153677  0.108258 0.0780024 0.000666667
 0.997796 -0.151279  0.105661 -0.0231656 0.000666667
0.989761 -0.14441 0.134154 0.0946276 0.000666667
 0.998694 -0.151076  0.110878 0.0072884 0.000666667
  0.9907 -0.14284 0.142095 0.056012 0.000666667
 0.986492 -0.148939  0.129249 -0.105407 0.000666667
 0.985213 -0.147942  0.109438 -0.00309519 0.000666667
 0.989498 -0.153579  0.105495 0.0497348 0.000666667
 0.992456 -0.159295  0.115975 -0.0819973 0.000666667
0.987794 -0.15163 0.106851 0.1977 0.000666667
 0.98823 -0.13971 0.137658 0.0507315 0.000666667
 0.979844 -0.155448  0.123208 -0.00614292 0.000666667
 0.985569 -0.149223  0.109575 0.0489233 0.000666667
 0.988774 -0.153466  0.105472 0.0462533 0.000666667
  1.00082 -0.147455  0.105737 0.00705061 0.000666667
 0.984025 -0.152414  0.105253 0.0501161 0.000666667
 0.991183 -0.149089  0.104219 0.202064 0.000666667
 0.997967 -0.151518  0.124331 0.00969832 0.000666667
 0.982567 -0.153446  0.100221 0.151416 0.000666667
 0.983372 -0.154752  0.146295 0.00850329 0.000666667
 0.984824 -0.147585  0.103485 0.0639984 0.000666667
  0.98788 -0.145718  0.147645 -0.00673616 0.000666667
 0.997387 -0.137152  0.165209 0.151796 0.000666667
 0.985386 -0.154135  0.120761 -0.0200728 0.000666667
 0.985747 -0.156692 0.0988716 0.159361 0.000666667
0.975272 -0.15288 0.117709 -0.0896579 0.000666667
 0.987673 -0.151235  0.129483 -0.0814078 0.000666667
 0.981934 -0.155562 0.0969767 0.127647 0.000666667
 0.985271 -0.145769  0.139781 0.0529762 0.000666667
 0.979084 -0.153325  0.101216 0.0238466 0.000666667
 0.983165 -0.157133  0.115729 0.120518 0.000666667
 0.990209 -0.143825  0.108078 0.213674 0.000666667
 0.989295 -0.146691  0.142496 0.0239735 0.000666667
 0.984823 -0.149792  0.127532 -0.140931 0.000666667
 0.98755 -0.15168 0.103764 0.0169001 0.000666667
 0.999456 -0.148073  0.136293 0.0496775 0.000666667
 0.984998 -0.147173  0.139697 0.0467938 0.000666667
 0.987172 -0.149366  0.132959 -0.0532616 0.000666667
 0.987831 -0.151506  0.128474 -0.0984366 0.000666667
 0.983196 -0.146997  0.133034 -0.059425 0.000666667
 0.984329 -0.150175  0.103037 0.0668422 0.000666667
 0.974879 -0.150494  0.117788 -0.0812619 0.000666667
0.984717 -0.15945 0.119895 -0.00393047 0.000666667
 0.988469 -0.146871  0.105853 0.18088 0.000666667
  1.00052 -0.148524  0.136063 0.0523337 0.000666667
0.992025 -0.16066  0.13293 0.0410473 0.000666667
 0.995434 -0.149041  0.121967 -0.0292605 0.000666667
 0.990744 -0.142144  0.125509 -0.170342 0.000666667
 0.986289 -0.148135  0.142675 0.0145024 0.000666667
 0.996477 -0.153178   0.13348 0.0306348 0.000666667
 0.981282 -0.153554  0.097143 0.137807 0.000666667
  0.99775 -0.151425  0.136237 0.0710245 0.000666667
 0.988171 -0.147699  0.107934 0.153126 0.000666667
 0.994634 -0.150483  0.133917 0.0075253 0.000666667
 0.988905 -0.153997  0.144195 0.0190015 0.000666667
 0.991289 -0.145798  0.139603 0.0683259 0.000666667
  0.98316 -0.148862   0.14342 0.0952742 0.000666667
 0.985099 -0.161041  0.138651 0.0858298 0.000666667
 0.985398 -0.146257  0.139785 0.0448897 0.000666667
 0.989288 -0.157262 0.0936485 0.182941 0.000666667
 0.997826 -0.147433  0.103233 0.00974754 0.000666667
 0.984248 -0.151489  0.103313 0.0117167 0.000666667
0.991404 -0.14435 0.141827 0.0246738 0.000666667
 0.991096 -0.151557  0.127736 -0.00984907 0.000666667
 0.982475 -0.153785  0.127166 -0.0650663 0.000666667
 0.988203 -0.150243  0.105328 -0.000192783 0.000666667
 0.986474 -0.146669  0.130783 0.121757 0.000666667
  0.98151 -0.150167  0.107205 0.00588546 0.000666667
  0.98578 -0.158061  0.132176 0.0734548 0.000666667
 0.991149 -0.148774  0.141254 0.049048 0.000666667
 0.978102 -0.158908  0.126186 0.121511 0.000666667
 0.988252 -0.143297  0.120508 -0.0685702 0.000666667
 0.989433 -0.146751  0.116215 -0.0819796 0.000666667
 0.983731 -0.149086  0.107824 0.030956 0.000666667
 0.979809 -0.142667  0.128385 -0.048814 0.000666667
  0.99164 -0.159055  0.127025 0.051883 0.000666667
 0.985424 -0.158044 0.0992143 0.137499 0.000666667
 0.987434 -0.148779  0.139664 0.0695352 0.000666667
0.978101 -0.15518 0.102954 0.00612813 0.000666667
 0.979758 -0.152322    0.1012 0.0268046 0.000666667
0.978466  -0.1515 0.121574 -0.0253265 0.000666667
 0.990393 -0.146771  0.139721 0.0647871 0.000666667
 0.981629 -0.155652 0.0985039 0.165197 0.000666667
 0.989329 -0.145179   0.10517 0.217467 0.000666667
 0.985312 -0.151396  0.103348 0.0195318 0.000666667
 0.981916 -0.142509 0.0980943 0.0965743 0.000666667
0.986286 -0.14698 0.107597 -0.00374874 0.000666667
 0.982704 -0.149814   0.10268 0.0729801 0.000666667
 0.987042 -0.147741  0.142209 0.0737223 0.000666667
 0.990189 -0.148041  0.140069 0.081391 0.000666667
 0.984472 -0.151443   0.13027 -0.120109 0.000666667
 0.993003 -0.141882  0.137153 -0.115845 0.000666667
0.993296 -0.14169 0.137273 -0.107676 0.000666667
 0.995952 -0.147894  0.135658 0.0534906 0.000666667
 0.984821 -0.154315  0.110448 -0.0124796 0.000666667
 0.980386 -0.152731  0.103818 0.0133713 0.000666667
  0.99722 -0.137801  0.117768 0.0250724 0.000666667
 0.984682 -0.142638  0.102868 0.0490115 0.000666667
 0.991216 -0.148579  0.141868 0.0211766 0.000666667
 0.984732 -0.150785  0.107399 0.0459283 0.000666667
 0.998803 -0.146717  0.135855 0.0546627 0.000666667
 0.992378 -0.158436   0.13087 -0.0218526 0.000666667
 0.987311 -0.144049  0.101363 0.0308849 0.000666667
 0.986872 -0.148804  0.105996 0.0510057 0.000666667
 0.975294 -0.140381  0.116488 0.0215171 0.000666667
 0.988768 -0.152648  0.104844 0.0219161 0.000666667
 0.990043 -0.142698   0.14447 0.0332484 0.000666667
 0.988376 -0.147448  0.138192 0.0579381 0.000666667
  0.98788 -0.156656  0.100734 -0.0389679 0.000666667
 0.995026 -0.145958  0.146368 0.142299 0.000666667
 0.988725 -0.143939  0.135815 0.0794224 0.000666667
 0.980996 -0.156256  0.123627 -0.0215341 0.000666667
 0.984994 -0.144987  0.101512 0.0432213 0.000666667
 0.990969 -0.156049  0.105196 -0.0106468 0.000666667
  0.98727 -0.145349  0.103656 0.0730898 0.000666667
 0.984281 -0.156654  0.102079 0.00951561 0.000666667
 0.991304 -0.158461  0.132613 -0.03512 0.000666667
 0.993469 -0.141425  0.146547 0.120537 0.000666667
 0.984772 -0.158725  0.132931 0.0710761 0.000666667
 0.984115 -0.151201  0.110798 0.0167433 0.000666667
 0.994753 -0.135138  0.132108 0.0412501 0.000666667
 0.989316 -0.145246  0.136799 0.0429949 0.000666667
0.997893 -0.13772 0.116845 -0.00505346 0.000666667
 0.992761 -0.157742  0.128539 0.0356739 0.000666667
 0.984662 -0.148846  0.111521 0.0166658 0.000666667
   0.9886 -0.145559 0.0980871 -0.0723307 0.000666667
 0.982036 -0.152468  0.103223 0.0201867 0.000666667
 0.985997 -0.146099   0.13125 0.127353 0.000666667
 0.990688 -0.143808 0.0982524 -0.0868041 0.000666667
 0.983589 -0.133977  0.139631 -0.124696 0.000666667
 0.985477 -0.153342  0.108767 -0.000451977 0.000666667
 0.987414 -0.143852  0.147407 0.00204916 0.000666667
 0.987439 -0.151117  0.105749 0.00415213 0.000666667
 0.990775 -0.156772  0.126525 0.0128461 0.000666667
 0.991893 -0.149409  0.106676 0.19014 0.000666667
0.983547 -0.15056 0.137059 0.00484279 0.000666667
 0.982282 -0.154598  0.127739 -0.080165 0.000666667
 0.988309 -0.161586  0.133021 0.04207 0.000666667
 0.980773 -0.157457  0.113647 -0.224669 0.000666667
 0.986651 -0.144397  0.103255 0.0604713 0.000666667
 0.991134 -0.148871  0.139919 0.0909703 0.000666667
 0.999599 -0.143073  0.173766 0.0674666 0.000666667
 0.984125 -0.145338  0.101575 0.0555545 0.000666667
 0.981103 -0.152379 0.0990446 0.132016 0.000666667
 0.985813 -0.154813  0.103592 -0.00053483 0.000666667
 0.993767 -0.155839   0.11433 -0.0625351 0.000666667
 0.988279 -0.159871  0.134405 0.0670034 0.000666667
 0.995027 -0.142772  0.137084 -0.101383 0.000666667
 0.990484 -0.135019  0.105458 -0.0531038 0.000666667
  0.99036 -0.156876  0.133768 0.054971 0.000666667
0.989694 -0.15474 0.103914 -0.0596028 0.000666667
 0.984604 -0.144114  0.108123 0.0542938 0.000666667
 0.986695 -0.160708  0.138172 0.066218 0.000666667
 0.991008 -0.145087  0.124105 -0.153262 0.000666667
  0.98803 -0.139827  0.098209 0.0696275 0.000666667
 0.980153 -0.145412 0.0974596 0.0633003 0.000666667
 0.981822 -0.156312  0.125659 0.00994643 0.000666667
0.981254 -0.15094 0.102599 0.05488 0.000666667
 0.990974 -0.155295  0.100016 -0.0372142 0.000666667
 0.987517 -0.141986   0.14058 0.0745873 0.000666667
 0.987713 -0.145461  0.136061 0.0973861 0.000666667
 0.992703 -0.138113  0.103324 0.0667448 0.000666667
 0.992819 -0.147821  0.139684 0.055773 0.000666667
 0.981513 -0.147539  0.132191 0.104366 0.000666667
0.982976 -0.15955 0.119522 0.00288739 0.000666667
 0.982379 -0.149666 0.0996207 0.0458529 0.000666667
 0.977079 -0.154774  0.122737 -0.0430316 0.000666667
0.987599 -0.14554 0.113918 -0.0987885 0.000666667
 0.992641  -0.13775 0.0994388 0.0626058 0.000666667
 0.981401 -0.143944  0.122639 0.0556371 0.000666667
 0.985253 -0.149373  0.112896 -0.00984096 0.000666667
  0.98983 -0.145653  0.137119 0.0667538 0.000666667
 0.980522 -0.150763  0.103606 0.0152203 0.000666667
 0.975289 -0.152092  0.115152 -0.101736 0.000666667
 0.998112 -0.140496  0.127114 -0.114922 0.000666667
  0.99022 -0.157607   0.12786 -0.0104969 0.000666667
 0.982567  -0.14336 0.0933397 0.148097 0.000666667
 0.984672 -0.161303  0.106816 0.0789213 0.000666667
 0.986051 -0.144709  0.107994 0.212222 0.000666667
 0.982602 -0.143047 0.0957098 0.12366 0.000666667
 0.981577 -0.148641  0.108204 0.0270613 0.000666667
 0.996871 -0.150351  0.114144 0.0168181 0.000666667
 0.988355 -0.141544  0.124108 -0.109989 0.000666667
 0.985222 -0.159297  0.131816 0.038509 0.000666667
 0.989011 -0.140724  0.111055 -0.0947631 0.000666667
  0.98069 -0.151875  0.103007 0.0305925 0.000666667
 0.984148 -0.152398  0.104907 0.051605 0.000666667
 0.983662 -0.154285  0.102461 0.033743 0.000666667
 0.985758 -0.149872  0.107949 -0.0180096 0.000666667
 0.981582 -0.153084  0.105434 0.0499894 0.000666667
 0.976817 -0.147679  0.116669 -0.110651 0.000666667
 0.983313 -0.155192 0.0944727 0.232046 0.000666667
 0.986121 -0.144871  0.144858 0.0317592 0.000666667
 0.986173 -0.157004  0.104704 -0.0340789 0.000666667
 0.991102 -0.144188  0.148431 0.139607 0.000666667
0.996654 -0.13693 0.167235 0.137738 0.000666667
 0.991246 -0.139077 0.0996304 0.0714774 0.000666667
 0.980249 -0.143661 0.0938951 0.144499 0.000666667
 0.995117 -0.143306  0.136699 -0.134785 0.000666667
  0.98878 -0.148372  0.145616 -0.0228648 0.000666667
 0.976645 -0.168029  0.121383 -0.12128 0.000666667
 0.985152 -0.153508  0.107769 0.00872802 0.000666667
  0.99058 -0.136771  0.117586 -0.0539534 0.000666667
 0.988221 -0.147643  0.106756 0.179815 0.000666667
 0.987751 -0.147694  0.109633 -0.0132998 0.000666667
0.998414 -0.14759 0.105041 -0.0286869 0.000666667
 0.980874  -0.14421 0.0926165 0.117438 0.000666667
 0.989314 -0.154598  0.105895 0.0458861 0.000666667
 0.983464 -0.149067  0.108393 0.00391266 0.000666667
 0.987885 -0.154705  0.106883 0.0529677 0.000666667
 0.979627 -0.148157  0.138757 0.0428477 0.000666667
 0.982792 -0.157691  0.108722 0.0609264 0.000666667
 0.975132 -0.148307 0.0964225 -0.0189319 0.000666667
 0.987046 -0.150256  0.157969 0.0580942 0.000666667
 0.986031 -0.143526  0.109821 0.173157 0.000666667
  0.99061 -0.151385  0.104952 0.193015 0.000666667
 0.995783 -0.148849  0.124393 -0.0348473 0.000666667
0.985399 -0.14336 0.117692 -0.00422158 0.000666667
 0.986432 -0.148307  0.110932 0.0228898 0.000666667
0.990397 -0.14815  0.14522 0.0426516 0.000666667
 0.988068 -0.143312  0.103357 0.0544807 0.000666667
  0.99011 -0.140625  0.142021 0.030505 0.000666667
 0.986392 -0.158971  0.117644 0.15236 0.000666667
 0.985112 -0.151548  0.130169 -0.0662007 0.000666667
 0.992187 -0.149269  0.146748 -0.00995504 0.000666667
 0.988626 -0.144029  0.140632 0.0656193 0.000666667
 0.992595 -0.147065  0.128778 -0.192041 0.000666667
 0.985473 -0.158415  0.133641 0.0120572 0.000666667
 0.984616 -0.142914  0.120245 -0.0188733 0.000666667
 0.975263 -0.153835  0.110835 0.0268853 0.000666667
 0.988311 -0.147228  0.138034 0.0709154 0.000666667
  0.99245 -0.146768  0.105254 0.208991 0.000666667
 0.998957 -0.146135  0.129505 0.0042537 0.000666667
0.982749 -0.14347 0.112046 0.15127 0.000666667
  1.00036 -0.135167  0.111419 0.0157019 0.000666667
 0.988577 -0.165267  0.105713 -0.118613 0.000666667
 0.983603 -0.141464   0.11023 0.0530575 0.000666667
 0.988465 -0.154709  0.101193 -0.00411421 0.000666667
 0.991087 -0.146827  0.146061 0.00292064 0.000666667
 0.989999 -0.148895  0.104163 0.207145 0.000666667
 0.990204 -0.143528  0.106307 0.225102 0.000666667
 0.994239 -0.145793  0.134806 -0.0977812 0.000666667
 0.985118 -0.144496  0.137583 -0.0082041 0.000666667
 0.991727 -0.157526  0.114075 -0.0962548 0.000666667
0.985231 -0.15454 0.132072 -0.0864461 0.000666667
 0.991992 -0.155982  0.125635 0.0188244 0.000666667
 0.986873 -0.149281  0.112827 0.00640834 0.000666667
 0.988539 -0.150057  0.141038 0.0737647 0.000666667
 0.990959 -0.149109  0.104933 0.210736 0.000666667
  0.98713 -0.147038  0.108816 0.0725774 0.000666667
 0.974537 -0.149892  0.115484 -0.0971565 0.000666667
 0.996156 -0.149748 0.0956352 0.138041 0.000666667
 0.985211 -0.155103  0.117149 0.147993 0.000666667
 0.986286 -0.149146  0.131436 -0.0759839 0.000666667
 0.986958 -0.148818  0.138479 0.0379517 0.000666667
 0.987066 -0.158161  0.133897 0.0284323 0.000666667
 0.976594 -0.145023 0.0974361 -0.00220075 0.000666667
 0.984152 -0.146458  0.132879 0.129197 0.000666667
 0.980944 -0.152958   0.10144 0.00031758 0.000666667
 0.985123 -0.149978  0.128596 -0.116986 0.000666667
 0.984843 -0.144096  0.106506 0.0719899 0.000666667
0.988282   -0.149 0.106974 0.206718 0.000666667
 0.990834 -0.148937  0.138549 0.0674295 0.000666667
 0.987714 -0.159187  0.133401 0.0797395 0.000666667
 0.988182 -0.146386  0.139036 0.0807789 0.000666667
0.987784 -0.15253 0.104713 0.0748413 0.000666667
  0.98653 -0.141533  0.102772 0.0711953 0.000666667
 0.986589 -0.156364  0.131478 0.0747561 0.000666667
 0.985528 -0.149382  0.130866 -0.101669 0.000666667
0.990874 -0.15728 0.126652 0.0311763 0.000666667
0.988574 -0.14806 0.140498 0.0312104 0.000666667
 0.989001 -0.154081  0.143134 -0.056027 0.000666667
 0.983232 -0.149127   0.11128 0.0060747 0.000666667
0.979781 -0.1447 0.12795 -0.0437443 0.000666667
 0.991208 -0.158669  0.128137 0.0710059 0.000666667
 0.992103 -0.151281   0.12784 -0.00139823 0.000666667
 0.989212 -0.145683  0.138647 0.0716056 0.000666667
0.986174 -0.15082 0.128241 -0.0912817 0.000666667
0.990468 -0.15301 0.106749 0.0319432 0.000666667
 0.987029 -0.146423  0.117321 -0.0169953 0.000666667
 0.985962 -0.156796  0.114808 0.156261 0.000666667
 0.988609 -0.155259  0.134934 0.0599488 0.000666667
 0.981297 -0.140618 0.0944392 0.101806 0.000666667
 0.980624 -0.152594  0.105844 0.00632854 0.000666667
 0.990596 -0.146809  0.108903 0.203696 0.000666667
0.993666 -0.14533  0.14086 -0.104219 0.000666667
 0.985683 -0.157469  0.132319 0.0346163 0.000666667
 0.985379 -0.146914  0.109155 0.00906866 0.000666667
0.985872 -0.1532 0.11053 -0.00667163 0.000666667
 0.987196 -0.149178  0.147581 0.0180183 0.000666667
 0.984431 -0.152818  0.101273 -0.0055805 0.000666667
 0.987536 -0.157347  0.131672 0.0397441 0.000666667
 0.994044 -0.142728  0.115823 0.0153744 0.000666667
   1.0005 -0.149608  0.141168 0.0366648 0.000666667
0.989287 -0.14797 0.109343 0.172779 0.000666667
 0.998582 -0.156928  0.102703 0.130281 0.000666667
 0.977916 -0.154935  0.119719 -0.0296782 0.000666667
 0.994097 -0.144034  0.147488 0.134471 0.000666667
  0.98477 -0.163486  0.110864 -0.1183 0.000666667
 0.982786 -0.158016  0.121301 -0.00797237 0.000666667
  1.00031 -0.136804   0.11207 0.00890045 0.000666667
 0.985163 -0.145314   0.10279 0.042437 0.000666667
  0.98719 -0.150066  0.128744 -0.116553 0.000666667
  0.98957 -0.152528  0.114301 -0.0818921 0.000666667
 0.987915 -0.149827  0.143543 0.00301021 0.000666667
 0.986993 -0.151442  0.104826 0.0345943 0.000666667
0.986101 -0.14667 0.106552 -0.00327001 0.000666667
 0.981892 -0.152038  0.102004 0.0541215 0.000666667
 0.989298 -0.159526  0.120766 0.023107 0.000666667
 0.989245 -0.147023  0.138909 0.0692037 0.000666667
 0.980941 -0.164713  0.139573 -0.0484362 0.000666667
 0.986896 -0.159652  0.132161 0.0566041 0.000666667
 0.991246 -0.155588  0.105132 -0.0225941 0.000666667
 0.986498 -0.160189  0.137441 0.0775463 0.000666667
 0.981533 -0.152696  0.129284 -0.075294 0.000666667
 0.982503 -0.151068  0.105216 0.0680931 0.000666667
  0.98319 -0.164815  0.123627 0.0272602 0.000666667
0.999741 -0.14653 0.139602 0.0505188 0.000666667
 0.987828 -0.146113  0.102377 0.211857 0.000666667
 0.993882 -0.144549  0.144714 0.156517 0.000666667
 0.995541 -0.145019  0.135289 -0.102621 0.000666667
 0.990022 -0.147949  0.108341 0.0283674 0.000666667
 0.995884 -0.150619  0.141412 -0.0210013 0.000666667
 0.998487 -0.139549  0.112547 0.00738245 0.000666667
 0.983774 -0.153126  0.108051 0.03126 0.000666667
 0.99629 -0.14146  0.11407 0.0076032 0.000666667
 0.983711 -0.154992  0.146526 0.0168002 0.000666667
 0.982289 -0.144997 0.0940578 0.138813 0.000666667
 0.988194 -0.145208  0.139255 0.0722747 0.000666667
0.993912 -0.14263 0.146668 0.131462 0.000666667
  0.98513 -0.153688  0.103772 0.00172518 0.000666667
 0.981647 -0.154052 0.0951569 0.168768 0.000666667
 0.978882 -0.154398 0.0984463 0.136257 0.000666667
 0.992669 -0.136998  0.103269 0.073029 0.000666667
 0.987947 -0.149131  0.145348 -0.00631883 0.000666667
 0.981165 -0.153612 0.0974733 0.176803 0.000666667
 0.98531 -0.15072 0.106197 0.0437908 0.000666667
 0.992071 -0.148412  0.138162 0.0967491 0.000666667
0.993367 -0.15662  0.12827 0.0411418 0.000666667
 0.985373 -0.159219  0.120707 0.0251852 0.000666667
 0.993198 -0.157917  0.126129 0.0227984 0.000666667
 0.984543 -0.143581  0.103305 0.0874458 0.000666667
 0.987741 -0.156266 0.0903374 0.193721 0.000666667
 0.985502 -0.146272  0.138704 0.0511902 0.000666667
 0.988129 -0.149661  0.108113 0.0144803 0.000666667
  0.98518 -0.158512  0.122225 -0.000336928 0.000666667
 0.981627 -0.142756  0.144982 -0.244994 0.000666667
0.998223  -0.1394 0.124854 -0.133457 0.000666667
 0.981278 -0.148692  0.104363 0.0312482 0.000666667
 0.978408 -0.140864  0.102577 -0.143944 0.000666667
 0.990222 -0.144462 0.0978162 -0.106885 0.000666667
 0.976312 -0.151282  0.116251 -0.114635 0.000666667
 0.982391 -0.154393 0.0949996 0.17316 0.000666667
 0.985002 -0.150925  0.107391 -0.0114357 0.000666667
 0.987723 -0.139252  0.114693 -0.0393357 0.000666667
 0.998123 -0.149489  0.136922 0.0619353 0.000666667
 0.979126 -0.159392  0.118706 -0.226028 0.000666667
   0.9741 -0.155399  0.116445 -0.0877744 0.000666667
 0.984314 -0.155667  0.130976 0.0729249 0.000666667
 0.989738 -0.159667  0.133941 0.0438482 0.000666667
 0.984239 -0.161001  0.120024 -0.0587341 0.000666667
 0.988699 -0.147573  0.137432 0.0700877 0.000666667
 0.990566 -0.157154  0.131621 0.0823118 0.000666667
 0.981007 -0.143251 0.0919518 0.13377 0.000666667
0.987419 -0.15919 0.121113 0.0364399 0.000666667
 0.999675 -0.139935  0.113349 0.00578122 0.000666667
 0.996391 -0.152449  0.126499 -0.00787949 0.000666667
 0.991741 -0.159722   0.12935 -0.0382961 0.000666667
 0.988893 -0.155526  0.144485 -0.0234601 0.000666667
 0.989461 -0.157959  0.133905 0.0644297 0.000666667
 0.993953 -0.146354  0.136412 0.0642144 0.000666667
 0.986183 -0.157763  0.122306 0.0316787 0.000666667
 0.980988 -0.144594  0.126587 -0.0373351 0.000666667
 0.992446 -0.147012  0.142919 0.0308192 0.000666667
 0.979375 -0.166153 0.0907736 -0.128405 0.000666667
 0.983228 -0.148585  0.143719 0.0864409 0.000666667
 0.988527 -0.156675  0.131086 0.0600185 0.000666667
0.984735 -0.14555 0.107357 0.0677876 0.000666667
 0.997617 -0.147286  0.137269 0.0532855 0.000666667
 0.989109 -0.148485  0.141755 0.0690184 0.000666667
 0.985628 -0.146098  0.106395 0.0657624 0.000666667
 0.991899 -0.159785  0.127571 -0.0340385 0.000666667
 0.985709 -0.149179  0.144559 -0.0159294 0.000666667
 0.988951 -0.150128  0.144742 -0.0144726 0.000666667
  0.98573 -0.146322  0.105532 0.0446393 0.000666667
 0.991332 -0.148511  0.141359 0.0592527 0.000666667
 0.995744 -0.142914  0.149535 0.146356 0.000666667
 0.994243 -0.150689  0.125904 -0.0171988 0.000666667
  0.98306 -0.153417  0.104392 0.0208308 0.000666667
 0.990064 -0.158917  0.103338 -0.0262675 0.000666667
 0.987819 -0.150143  0.110174 -0.00719578 0.000666667
 0.994417 -0.160048   0.11305 -0.0613067 0.000666667
 0.992073 -0.157293   0.12888 -0.0389797 0.000666667
 0.982059 -0.148697 0.0983296 -0.0637669 0.000666667
  0.97934 -0.152608  0.130004 -0.0871287 0.000666667
 0.987092 -0.144101  0.145153 -0.00276135 0.000666667
 0.987225 -0.147892  0.140077 0.102102 0.000666667
 0.983655 -0.146536  0.135813 0.0337667 0.000666667
0.997544 -0.14888 0.104873 0.00608532 0.000666667
 0.993329 -0.141186  0.125623 -0.163009 0.000666667
0.979584  -0.1461 0.107462 0.00871521 0.000666667
 0.993237 -0.142543  0.138199 -0.111767 0.000666667
  0.98959 -0.146776  0.139353 0.0691839 0.000666667
 0.984862 -0.141468  0.142092 0.0594448 0.000666667
 0.979343 -0.141295  0.126653 -0.0621839 0.000666667
 0.988406 -0.146277  0.115841 -0.090563 0.000666667
 0.979193 -0.152156  0.105012 0.0197893 0.000666667
 0.985364 -0.159437  0.119054 -0.00936904 0.000666667
 0.988013 -0.151349  0.104993 0.0293841 0.000666667
 0.995551 -0.144915   0.13418 -0.122827 0.000666667
 0.989284 -0.145742  0.146391 0.00303086 0.000666667
0.985367 -0.14571 0.104884 0.0346143 0.000666667
 0.991105 -0.157642  0.104171 -0.0110735 0.000666667
 0.988929 -0.149155   0.10937 0.199686 0.000666667
 0.983034 -0.151072  0.131531 -0.0423302 0.000666667
 0.985883 -0.152035  0.104309 0.0299804 0.000666667
 0.991634 -0.144014  0.148165 0.154371 0.000666667
 0.991753 -0.143927  0.140615 0.057414 0.000666667
 0.988941 -0.161781  0.132827 0.0914854 0.000666667
 0.985424 -0.148208  0.128023 -0.103245 0.000666667
 0.983762 -0.152017  0.138841 0.0031213 0.000666667
 0.980176 -0.153585  0.105645 0.0139881 0.000666667
0.989037 -0.14811 0.148074 0.00834872 0.000666667
0.987401 -0.14705 0.109633 -0.00839507 0.000666667
 0.984863 -0.147716  0.110879 0.0228434 0.000666667
 0.984787 -0.142323  0.124265 -0.13828 0.000666667
 0.985058 -0.149208  0.108957 0.00517758 0.000666667
 0.992504 -0.144769  0.147133 0.131213 0.000666667
 0.987582 -0.157974  0.132358 0.0662284 0.000666667
 0.991327 -0.147348   0.10799 0.189548 0.000666667
 0.997973 -0.134454  0.115212 0.00322439 0.000666667
 0.990852 -0.141031 0.0994296 -0.0895199 0.000666667
0.993838 -0.14147 0.145556 0.154739 0.000666667
 0.987991 -0.156848   0.11519 0.171763 0.000666667
 0.991225 -0.161775  0.113467 -0.0293801 0.000666667
 0.985859 -0.150498   0.12967 -0.0481366 0.000666667
 0.986362 -0.160239  0.131959 0.0276565 0.000666667
 0.981393 -0.144168  0.112775 0.163082 0.000666667
 0.981371 -0.154365  0.106816 0.062618 0.000666667
 0.985636 -0.143291  0.115002 -0.0389952 0.000666667
 0.989024 -0.144002 0.0990462 -0.0716138 0.000666667
 0.985307 -0.158226  0.119703 0.00405312 0.000666667
 0.987969 -0.146207  0.145177 -0.014243 0.000666667
0.986929 -0.14366 0.102449 0.068019 0.000666667
 0.989819 -0.153419  0.118053 -0.0731013 0.000666667
 0.994575 -0.146392   0.13704 0.0333423 0.000666667
 0.991527 -0.157011  0.127872 0.052536 0.000666667
 0.985577 -0.147994  0.109099 0.0332711 0.000666667
 0.991175 -0.155095   0.13264 0.106673 0.000666667
  0.98714 -0.155821  0.134607 0.0739204 0.000666667
 0.988916 -0.160033  0.136155 0.143663 0.000666667
 0.988821 -0.158222   0.10078 -0.0130349 0.000666667
 0.990335 -0.144637  0.119057 -0.0800217 0.000666667
 0.994672 -0.143087  0.147742 0.159335 0.000666667
 0.989073 -0.141474  0.139131 0.0476397 0.000666667
 0.999176 -0.140818  0.161783 0.183524 0.000666667
 0.990729 -0.141998  0.124586 -0.186497 0.000666667
 0.98431  -0.1469 0.104539 0.0463015 0.000666667
 0.988289 -0.158658  0.134093 0.0538068 0.000666667
 0.98912 -0.15675 0.135886 0.0600587 0.000666667
 0.981986 -0.150454   0.10788 0.0220559 0.000666667
  0.9866 -0.14926 0.108638 -0.0128163 0.000666667
 0.985109 -0.150261  0.105228 0.0152918 0.000666667
 0.982049 -0.152191 0.0989542 0.135661 0.000666667
 0.990552 -0.145936   0.13905 0.0305127 0.000666667
0.982347 -0.14448 0.122333 0.0497868 0.000666667
 0.986425 -0.157159  0.114797 0.164712 0.000666667
 0.989039 -0.149005  0.107005 -0.00313629 0.000666667
 0.987878 -0.138517  0.125036 -0.159937 0.000666667
 0.987671 -0.150365  0.103035 0.0234298 0.000666667
 0.987274 -0.148233  0.107602 0.00836043 0.000666667
    1.002 -0.137343  0.150056 -0.12163 0.000666667
  0.97977 -0.150262  0.102334 0.0392431 0.000666667
 0.987205 -0.141707  0.118536 -0.0605005 0.000666667
 0.988304 -0.157317  0.117238 0.170497 0.000666667
 0.982983 -0.149031  0.135444 0.00209621 0.000666667
 0.987127 -0.162009  0.137446 0.0697903 0.000666667
 0.982503 -0.151358  0.103991 0.0136812 0.000666667
 0.988285 -0.152978  0.102211 -0.00940777 0.000666667
 0.990267 -0.142294  0.142671 0.0543937 0.000666667
 0.985932 -0.138968 0.0998456 0.0592791 0.000666667
 0.985524 -0.148487  0.110728 0.0244812 0.000666667
 0.995283 -0.143553  0.134949 -0.116805 0.000666667
 0.987322 -0.147598  0.140871 0.0505928 0.000666667
  0.99105 -0.147905  0.141543 0.0452435 0.000666667
  0.98367 -0.156933 0.0983092 0.160432 0.000666667
 0.981619 -0.151282  0.106264 0.0196972 0.000666667
 0.988454 -0.154572  0.134502 0.0619645 0.000666667
 0.985377 -0.145666  0.107699 0.196844 0.000666667
 0.988686 -0.151092  0.106842 0.0634453 0.000666667
 0.987304 -0.148179  0.142295 0.0721523 0.000666667
 0.986969 -0.150799  0.109053 0.0132075 0.000666667
0.988427  -0.1518 0.145575 -0.00165025 0.000666667
0.975281 -0.15514 0.121846 -0.0648583 0.000666667
 0.98801 -0.15716 0.133404 0.0467373 0.000666667
 0.984533 -0.148197  0.128978 -0.0891236 0.000666667
  0.98249 -0.153874 0.0990106 0.164993 0.000666667
  0.98345 -0.143198  0.119782 -0.0232208 0.000666667
 0.990043 -0.153184  0.141128 -0.0396781 0.000666667
 0.976691 -0.143411  0.106857 -0.11644 0.000666667
 0.985569 -0.144787  0.140867 0.0606925 0.000666667
 0.992988 -0.141268  0.143447 0.00353299 0.000666667
  0.99138 -0.140183  0.115287 -0.119123 0.000666667
 0.986445 -0.148393  0.106401 0.211424 0.000666667
 0.998889 -0.145643  0.135716 0.0529335 0.000666667
0.989918 -0.14987 0.130098 -0.106941 0.000666667
  0.97403 -0.155791  0.109673 -0.159096 0.000666667
 0.979862 -0.154512 0.0977994 0.143125 0.000666667
 0.989392 -0.156935  0.103559 -0.0367394 0.000666667
 0.988892 -0.153464   0.11331 -0.0842278 0.000666667
 0.988991 -0.150567  0.130367 -0.0931635 0.000666667
 0.985094 -0.153617  0.105216 0.00695695 0.000666667
 0.990761 -0.152641  0.108182 0.0274432 0.000666667
 0.987748 -0.145868  0.148167 0.0121508 0.000666667
 0.988306 -0.153655  0.105361 0.0549294 0.000666667
 0.985289 -0.157696  0.134266 0.0660423 0.000666667
 0.986634 -0.145742   0.10962 0.172206 0.000666667
 0.982949 -0.153099  0.106269 0.0345051 0.000666667


==> output_ims_3_3_3_1/random_action_4.txt <==
0.056466
 0.983461 -0.154693  0.131774 0.0738474 0.000666667
 0.985681 -0.149789  0.106834 0.0227822 0.000666667
 0.989452 -0.154814  0.103125 -0.00804548 0.000666667
 0.993366 -0.146645  0.142649 -0.087759 0.000666667
 0.997342 -0.141012  0.172219 0.0341228 0.000666667
 0.987441 -0.147901  0.138937 0.0589126 0.000666667
 0.986458 -0.148714  0.148629 0.0118682 0.000666667
 0.985883 -0.151567  0.130994 -0.0376524 0.000666667
 0.987856 -0.156338  0.134558 0.0764319 0.000666667
 0.982607 -0.154517  0.104499 -0.00422977 0.000666667
 0.990438 -0.154421  0.104022 -0.0661031 0.000666667
 0.983829 -0.149467  0.107697 -0.0127296 0.000666667
 0.984441 -0.144887  0.104295 0.0353588 0.000666667
 0.986343 -0.159798  0.132016 0.080095 0.000666667
 0.984929 -0.142046 0.0994515 0.0814008 0.000666667
 0.980888 -0.155637 0.0974848 0.164028 0.000666667
 0.985904 -0.145822  0.102663 0.221533 0.000666667
 0.985328 -0.152705  0.130658 -0.0740701 0.000666667
0.981291 -0.15655   0.1083 0.046256 0.000666667
 0.995884 -0.144085  0.135293 -0.145031 0.000666667
 0.982599 -0.155522 0.0985547 0.137262 0.000666667
0.985522 -0.14607 0.144921 -0.0325544 0.000666667
  0.98412 -0.148216   0.10762 0.00656617 0.000666667
  0.98602 -0.156838  0.104468 -0.0340906 0.000666667
 0.986414 -0.163335  0.119316 -0.0191206 0.000666667
  0.97801 -0.156844 0.0967287 0.121325 0.000666667
 0.998378 -0.151482  0.137846 0.0439061 0.000666667
 0.976831 -0.148114  0.096996 -0.0283412 0.000666667
 0.977781 -0.155101  0.116837 -0.105641 0.000666667
 0.990867 -0.154438  0.132184 0.0680122 0.000666667
 0.989825 -0.145128  0.123444 -0.151932 0.000666667
0.973921 -0.15257 0.120024 -0.0467465 0.000666667
 0.987222 -0.146148  0.141419 0.109994 0.000666667
 0.983541 -0.148677  0.104223 0.0523232 0.000666667
 0.988336 -0.155405   0.10359 -0.0273615 0.000666667
 0.996407 -0.150598  0.126733 0.0168301 0.000666667
 0.986433 -0.157257  0.127004 0.0776054 0.000666667
 0.987731 -0.150903  0.104208 0.0239306 0.000666667
 0.987633 -0.160768  0.132297 0.0216138 0.000666667
 0.988986 -0.147101  0.108926 0.021645 0.000666667
  1.00301 -0.140917  0.150646 -0.118273 0.000666667
 0.982321 -0.152392 0.0968571 0.175385 0.000666667
 0.981979 -0.162454  0.113681 0.0926844 0.000666667
 0.987019 -0.146346  0.141592 0.0668008 0.000666667
 0.986702 -0.148395  0.109515 0.0186788 0.000666667
 0.983333 -0.148333  0.101373 0.0785478 0.000666667
0.986522 -0.14599 0.138037 0.0122125 0.000666667
 0.981905 -0.154605 0.0982403 0.148436 0.000666667
 0.985345 -0.142845  0.100148 0.088335 0.000666667
 0.986297 -0.165316  0.115523 -0.0538772 0.000666667
0.986605 -0.16026 0.137741 0.100859 0.000666667
 0.981429 -0.153672  0.127669 -0.0992853 0.000666667
 0.984461 -0.152051   0.12917 -0.106225 0.000666667
 0.984701 -0.150203  0.108631 0.047846 0.000666667
 0.984678 -0.147168  0.134349 0.123971 0.000666667
 0.975394 -0.148178  0.113098 -0.0255372 0.000666667
 0.988884 -0.159934  0.135278 0.0343842 0.000666667
 0.985422 -0.147865  0.112785 -0.0338475 0.000666667
 0.990242 -0.145041   0.13794 0.0911908 0.000666667
 0.987418 -0.148311  0.106468 0.204547 0.000666667
 0.995141 -0.151111  0.144077 0.00665369 0.000666667
 0.990873 -0.143122  0.141364 0.045758 0.000666667
 0.983209 -0.150341  0.145468 0.103682 0.000666667
0.984896  -0.1597 0.137111 0.0853847 0.000666667
 0.992135 -0.138023  0.099349 0.0633998 0.000666667
  0.98357 -0.155055  0.119541 0.162574 0.000666667
 0.988875 -0.158984  0.135861 0.0348757 0.000666667
 0.992739 -0.156119  0.134911 0.0947354 0.000666667
0.994712 -0.1494 0.13195 0.0251492 0.000666667
 0.997134 -0.150088  0.124089 0.0110581 0.000666667
 0.996485 -0.157438  0.123895 0.00921438 0.000666667
 0.991824 -0.143796   0.13644 -0.122307 0.000666667
 0.988829 -0.146394  0.143521 0.0941139 0.000666667
 0.979695 -0.148221  0.131992 0.115047 0.000666667
 0.988633 -0.149806   0.10609 0.0658234 0.000666667
 0.99354 -0.14398 0.147488 0.125451 0.000666667
 0.995988 -0.146385  0.125819 0.00885827 0.000666667
 0.994235 -0.150462  0.132984 0.0109868 0.000666667
 0.978529 -0.152918  0.118044 -0.0335638 0.000666667
 0.988486 -0.156605 0.0936141 0.200744 0.000666667
 0.987659 -0.148156  0.108162 0.00460957 0.000666667
 0.991252 -0.153304  0.105336 0.0273727 0.000666667
 0.993527 -0.156445  0.100341 -0.0145928 0.000666667
 0.982349 -0.147016  0.108135 0.0776436 0.000666667
 0.994816 -0.151799  0.128241 -0.00803601 0.000666667
 0.980992 -0.154497  0.115301 -0.210912 0.000666667
  0.98993 -0.146493  0.139221 0.0720132 0.000666667
  0.98707 -0.147123  0.137882 0.0570146 0.000666667
 0.984193 -0.144401  0.101985 0.0575982 0.000666667
0.985732  -0.1529 0.110079 0.00964194 0.000666667
 0.983613 -0.143721   0.11013 0.0854525 0.000666667
 0.994817 -0.143034  0.140715 -0.110449 0.000666667
 0.993083 -0.158815  0.100882 -0.0484817 0.000666667
 0.984976 -0.158916  0.115908 0.159908 0.000666667
 0.984419 -0.153466  0.130337 -0.112106 0.000666667
 0.986721 -0.145229  0.104701 0.0502662 0.000666667
 0.992382 -0.153866  0.104561 -0.00304507 0.000666667
 0.974746 -0.156157  0.110185 -0.145107 0.000666667
 0.989927 -0.148085  0.110746 0.00778131 0.000666667
 0.987278 -0.158288  0.131122 0.101722 0.000666667
0.996065 -0.13294 0.113931 0.000240712 0.000666667
 0.993074 -0.156094  0.126925 0.0424555 0.000666667
0.979353 -0.16572 0.120938 -0.105 0.000666667
  0.98739 -0.147056  0.139469 0.0847098 0.000666667
0.990435  -0.1555 0.101836 -0.0856025 0.000666667
  0.98704 -0.156349  0.134214 0.0540158 0.000666667
 0.992069 -0.155375  0.136309 0.101202 0.000666667
  0.98858 -0.159047  0.133163 0.0868057 0.000666667
 0.988876 -0.148017  0.138485 0.141124 0.000666667
 0.979644 -0.157611  0.126243 -0.0807269 0.000666667
  0.99344 -0.147167   0.14009 0.0425553 0.000666667
 0.987891 -0.157803  0.136014 0.0681219 0.000666667
 0.984981 -0.143919 0.0984254 0.0221142 0.000666667
 0.987747  -0.14216 0.0992181 0.0763892 0.000666667
 0.983405 -0.153262  0.100156 0.155927 0.000666667
 0.993102 -0.135888  0.129002 0.0319842 0.000666667
 0.984752 -0.150452   0.12917 -0.0542674 0.000666667
   0.9864 -0.148627  0.132911 -0.0731778 0.000666667
  0.98756 -0.159474  0.101078 -0.0517955 0.000666667
0.991037 -0.13698 0.104343 0.0802249 0.000666667
 0.984175 -0.151402  0.108856 -0.0128748 0.000666667
0.988699 -0.14413 0.119192 -0.0791516 0.000666667
 0.981363 -0.163148  0.127088 -0.0144607 0.000666667
 0.984268 -0.151177  0.147675 -0.0181794 0.000666667
 0.980968 -0.155292  0.100519 0.0343115 0.000666667
 0.992693 -0.145137  0.141185 0.00185601 0.000666667
 0.982745  -0.15414 0.0993813 0.117921 0.000666667
 0.989524 -0.149095  0.106721 0.0191537 0.000666667
 0.992015 -0.143751  0.148215 0.125029 0.000666667
 0.991582 -0.142211  0.116918 -0.0332084 0.000666667
0.985449 -0.15014 0.104492 0.0134815 0.000666667
0.986495 -0.15067  0.10773 0.00895758 0.000666667
  0.98758 -0.135133  0.105444 -0.0101562 0.000666667
 0.983602 -0.142871  0.118041 -0.00794469 0.000666667
 0.984199 -0.154376  0.105431 -0.00569847 0.000666667
0.996938 -0.14884 0.134783 0.0644907 0.000666667
 0.982354 -0.147854  0.142965 0.101225 0.000666667
 0.984838 -0.150501  0.106278 -0.00320056 0.000666667
 0.990561 -0.159053   0.13281 -0.0394681 0.000666667
0.985845 -0.15865 0.129038 0.104064 0.000666667
 0.992864 -0.146197  0.111157 0.209459 0.000666667
  0.99013 -0.152517  0.112552 -0.0773395 0.000666667
 0.983527 -0.156632 0.0926783 0.170512 0.000666667
 0.992962 -0.145118  0.141975 -0.0921793 0.000666667
 0.983117 -0.158929  0.120841 0.0333546 0.000666667
 0.990165 -0.151273  0.112264 -0.00292047 0.000666667
 0.984204 -0.157197  0.103961 0.0510821 0.000666667
 0.986745 -0.147784  0.107099 0.176494 0.000666667
 0.990555 -0.147748  0.103796 0.226797 0.000666667
 0.993553 -0.157788  0.128667 -0.0376197 0.000666667
 0.991193 -0.148774  0.109621 0.173024 0.000666667
 0.981888 -0.147002  0.130849 0.0909222 0.000666667
 0.986153 -0.160356  0.123017 0.0243414 0.000666667
 0.991291 -0.149024  0.102988 0.192742 0.000666667
 0.976915 -0.144571 0.0968017 -0.00957722 0.000666667
 0.995224 -0.146227  0.148128 0.170577 0.000666667
 0.997982 -0.156886  0.124708 0.0355476 0.000666667
  0.98782 -0.150863   0.14322 0.0320353 0.000666667
 0.982759 -0.143373  0.119141 0.0144573 0.000666667
 0.985988 -0.149117  0.108729 0.00496758 0.000666667
 0.986746 -0.153346  0.110213 -0.0108529 0.000666667
 0.983305 -0.163236  0.127663 0.0157849 0.000666667
 0.984392 -0.151351  0.129852 -0.0580228 0.000666667
 0.985167 -0.143932  0.137471 0.0336595 0.000666667
 0.999517 -0.152958 0.0953923 0.122803 0.000666667
 0.983956 -0.149667  0.101357 0.0544788 0.000666667
 0.992801 -0.146581  0.140321 0.0557144 0.000666667
 0.989077 -0.147021  0.138813 0.068249 0.000666667
 0.981363 -0.157904  0.120734 0.153436 0.000666667
 0.990824 -0.149576  0.109823 0.20893 0.000666667
 0.989396 -0.147142 0.0983226 -0.0683676 0.000666667
 0.986626 -0.159344  0.131881 0.0821798 0.000666667
 0.989412 -0.153494  0.116288 -0.0624359 0.000666667
0.988358  -0.1535 0.141357 -0.0435193 0.000666667
 0.987554 -0.150676  0.107808 0.00779163 0.000666667
 0.987733 -0.156208  0.103105 -0.00692766 0.000666667
 0.984993 -0.160772  0.122588 0.00361492 0.000666667
 0.989936 -0.146257  0.107858 0.211681 0.000666667
 0.999142 -0.157673  0.100565 0.125669 0.000666667
 0.990616 -0.143031  0.100098 -0.107158 0.000666667
 0.984507 -0.150821  0.130008 -0.123705 0.000666667
 0.978898 -0.156001  0.108995 -0.0860453 0.000666667
 0.978951 -0.156049 0.0964642 0.120321 0.000666667
 0.990806 -0.149153   0.13971 0.0750377 0.000666667
 0.988602 -0.146512   0.10251 0.0839032 0.000666667
 0.980921 -0.146472  0.112777 -0.0121072 0.000666667
 0.988058 -0.146511  0.107694 0.0162267 0.000666667
 0.984071 -0.157544  0.117926 0.125282 0.000666667
 0.988334 -0.146742  0.138712 0.0775122 0.000666667
 0.991272 -0.149602  0.140869 0.0673078 0.000666667
0.973747 -0.15517 0.111893 -0.0986703 0.000666667
 0.986724 -0.157534  0.144854 -0.0163523 0.000666667
 0.982457 -0.156675  0.100545 0.12501 0.000666667
 0.972301 -0.158776  0.098734 -0.21191 0.000666667
 0.988912 -0.157896  0.135957 0.0806052 0.000666667
 0.988316 -0.144043  0.138905 0.0837077 0.000666667
 0.980704 -0.143444  0.144509 -0.253427 0.000666667
 0.980304 -0.154355 0.0995783 0.0359782 0.000666667
 0.983425 -0.142426  0.145406 -0.239728 0.000666667
 0.995012 -0.140354  0.116095 0.0111816 0.000666667
0.988208 -0.14856  0.10877 0.153622 0.000666667
  0.98263 -0.147495  0.106706 0.0540008 0.000666667
 0.989102 -0.144933  0.144428 0.0104209 0.000666667
  0.99306 -0.144998  0.145452 0.177511 0.000666667
0.990077 -0.15806 0.130212 0.0742629 0.000666667
 0.984107 -0.148342  0.106393 0.0371271 0.000666667
0.990083 -0.16217 0.137638 0.179154 0.000666667
 0.992323 -0.158309  0.126738 0.0175752 0.000666667
 0.985164 -0.155583  0.105082 -0.0512771 0.000666667
 0.994955 -0.148989  0.133616 -0.11647 0.000666667
 0.989904 -0.144615  0.144313 0.114637 0.000666667
 0.980885 -0.152447  0.101703 0.0533591 0.000666667
 0.987424 -0.151736  0.105698 0.00609359 0.000666667
 0.981986 -0.146955 0.0954406 0.116833 0.000666667
  0.98662 -0.156211  0.114935 0.163218 0.000666667
 0.983868 -0.151599  0.101774 0.0641499 0.000666667
 0.987897 -0.152094  0.107859 0.00159441 0.000666667
 0.989729 -0.155039  0.131414 0.0616139 0.000666667
  0.98332 -0.146251  0.140515 0.0482463 0.000666667
  0.98973 -0.156711  0.117458 0.16555 0.000666667
 0.976297 -0.156622  0.104997 -0.108912 0.000666667
  0.97526 -0.157453  0.128216 -0.0807416 0.000666667
 0.990031 -0.157729  0.132565 0.046508 0.000666667
 0.990965 -0.145402 0.0982984 -0.130422 0.000666667
 0.989447 -0.144398  0.141129 0.0519331 0.000666667
 0.984049 -0.152144  0.104391 0.0759364 0.000666667
  0.97821 -0.162036  0.108968 0.0774042 0.000666667
 0.990546 -0.144703  0.143774 0.0630193 0.000666667
 0.987945 -0.147656  0.106368 0.205492 0.000666667
 0.984643 -0.157768  0.119434 0.00655226 0.000666667
 0.992373 -0.146654  0.141573 0.0631188 0.000666667
 0.984743 -0.140595  0.104314 0.0625878 0.000666667
 0.986125 -0.141102    0.1037 0.0877843 0.000666667
0.981995  -0.1508 0.112754 0.0237631 0.000666667
 0.988464 -0.146898  0.139914 0.0963862 0.000666667
 0.976388 -0.145451 0.0969242 0.00462998 0.000666667
 0.985639 -0.151538  0.146909 -0.00456544 0.000666667
 0.984675 -0.147838  0.111687 0.0257578 0.000666667
 0.985544 -0.142559 0.0970848 0.0330431 0.000666667
 0.988209 -0.156723 0.0937599 0.175967 0.000666667
 0.979973 -0.144473  0.127298 -0.0323361 0.000666667
 0.980793 -0.152828  0.104547 0.0612425 0.000666667
 0.998412 -0.140466  0.127003 -0.137315 0.000666667
 0.988905 -0.148656  0.109316 0.198767 0.000666667
 0.988062 -0.140554  0.143709 0.0183752 0.000666667
 0.991316 -0.157474  0.103513 -0.0267132 0.000666667
 0.995097 -0.149794  0.139882 0.035585 0.000666667
 0.985409 -0.149841  0.108791 0.0602827 0.000666667
 0.971846 -0.160095  0.126186 -0.06343 0.000666667
 0.992174 -0.144332   0.14227 0.0445714 0.000666667
 0.980419 -0.150249  0.102652 0.0493817 0.000666667
 0.987355 -0.158091  0.099196 0.121617 0.000666667
 0.980509 -0.143365  0.124941 -0.0421307 0.000666667
 0.986624 -0.156119   0.10262 -0.0412738 0.000666667
 0.986549 -0.150462  0.107246 0.0203788 0.000666667
 0.990904 -0.144599  0.113732 0.0317262 0.000666667
 0.989528 -0.151941  0.111889 -0.00427228 0.000666667
 0.975786 -0.150894  0.120169 -0.0114136 0.000666667
  0.97657 -0.154865  0.122926 -0.0433006 0.000666667
 0.986717 -0.155688  0.128217 0.0840099 0.000666667
 0.985871 -0.147379  0.105101 0.0655809 0.000666667
 0.992655 -0.146868  0.140919 0.0508111 0.000666667
  0.98814 -0.156463  0.126698 0.0207236 0.000666667
 0.998061 -0.153095  0.127014 0.0188201 0.000666667
 0.993565 -0.143555   0.10046 -0.148583 0.000666667
  0.97966 -0.154817  0.144976 0.0912993 0.000666667
 0.980249 -0.155078  0.123452 -0.017451 0.000666667
 0.994696 -0.143844  0.117967 -0.000772808 0.000666667
 0.992472 -0.142928   0.14245 0.00785593 0.000666667
 0.976612 -0.148224  0.116985 -0.0937371 0.000666667
 0.995956 -0.145154   0.14876 0.140887 0.000666667
0.998802 -0.14742 0.135641 0.0581847 0.000666667
 0.987596 -0.150257  0.129964 -0.0925338 0.000666667
 0.986597 -0.148128   0.14625 0.00235737 0.000666667
 0.988675 -0.145252  0.139695 0.0754969 0.000666667
  0.99052  -0.14397 0.0982324 -0.131704 0.000666667
  1.00324 -0.140364  0.151587 -0.142025 0.000666667
 0.986797 -0.159067  0.131601 0.0905165 0.000666667
 0.990237 -0.144556  0.146101 0.136012 0.000666667
 0.995549 -0.149244  0.146493 0.151789 0.000666667
0.988407 -0.14979 0.109325 0.00896096 0.000666667
 0.992108 -0.159135  0.126854 0.0785589 0.000666667
 0.982794 -0.143433  0.109902 0.0945779 0.000666667
 0.98869 -0.14887 0.142004 0.0712797 0.000666667
 0.987534 -0.147078   0.14287 0.07696 0.000666667
 0.995201 -0.157582  0.113285 -0.0439583 0.000666667
 0.991453 -0.146745  0.108106 0.030985 0.000666667
 0.985438 -0.142279  0.103025 0.106284 0.000666667
 0.989323 -0.147882   0.13855 0.0732879 0.000666667
 0.989286 -0.144021  0.139801 0.100692 0.000666667
 0.978879 -0.153432  0.120931 -0.0245947 0.000666667
 0.994537 -0.144653  0.139962 -0.114054 0.000666667
  0.98009 -0.152784  0.129792 -0.0756035 0.000666667
 0.986306 -0.150986  0.108683 0.0380826 0.000666667
 0.984226 -0.153314  0.107714 0.018757 0.000666667
 0.972201 -0.160903  0.119346 -0.121037 0.000666667
 0.986976 -0.146291  0.143791 -0.00886056 0.000666667
0.984193 -0.15939 0.120175 0.00254001 0.000666667
 0.985934 -0.148389  0.113496 -0.00465836 0.000666667
 0.996355 -0.145081  0.137367 -0.0984694 0.000666667
0.986667 -0.15167 0.127604 -0.100385 0.000666667
 0.982534 -0.153007  0.127085 0.0166248 0.000666667
 0.991331 -0.147813  0.107879 0.181315 0.000666667
0.992048 -0.15199 0.127151 -0.0256398 0.000666667
 0.983277 -0.148672  0.145245 0.0879623 0.000666667
 0.980827 -0.157582  0.112688 -0.229911 0.000666667
 0.976378 -0.158873  0.129706 -0.0653826 0.000666667
 0.997214 -0.143417  0.134145 -0.106722 0.000666667
 0.976193 -0.157622  0.131211 -0.068759 0.000666667
 0.990719 -0.147239  0.143087 0.0863724 0.000666667
  0.99149 -0.147744  0.104413 0.191322 0.000666667
 0.989623 -0.159287  0.133559 0.0403583 0.000666667
  0.98724 -0.142129  0.100511 0.0943511 0.000666667
  0.98757  -0.14023 0.0970934 0.0607131 0.000666667
 0.989473 -0.146765  0.106592 0.203257 0.000666667
 0.992527 -0.141582  0.142362 0.0259754 0.000666667
 0.988142 -0.146444   0.11395 -0.116136 0.000666667
 0.974452 -0.154015  0.117847 -0.107543 0.000666667
  0.98881 -0.144774 0.0979158 -0.0640139 0.000666667
 0.992968 -0.146239   0.14811 0.185621 0.000666667
  0.98415 -0.153761  0.105687 0.0537865 0.000666667
0.988186 -0.15611 0.133154 0.0765359 0.000666667
 0.987111 -0.158315  0.131534 0.0380737 0.000666667
 0.984575 -0.137845  0.146697 -0.244459 0.000666667
 0.979406 -0.139403 0.0952105 0.104978 0.000666667
 0.994216 -0.146316   0.13474 -0.110185 0.000666667
  0.98774 -0.152356  0.105222 0.0231312 0.000666667
0.986641 -0.14765 0.140314 0.062268 0.000666667
 0.995716 -0.152876  0.125294 0.0237876 0.000666667
 0.991894 -0.159695   0.13105 -0.0326587 0.000666667
 0.984639 -0.155521  0.120518 -0.026595 0.000666667
 0.983829 -0.145889  0.102984 0.0415562 0.000666667
 0.984189 -0.148418  0.138106 0.0344893 0.000666667
  0.98519 -0.154035  0.108647 0.00771247 0.000666667
 0.988414 -0.154828    0.1048 0.0154804 0.000666667
 0.982035 -0.157372  0.120157 -0.00769914 0.000666667
0.989696 -0.16054 0.138346 0.173044 0.000666667
 0.992314 -0.135486  0.106027 -0.0373215 0.000666667
 0.983374 -0.144296  0.143866 0.106159 0.000666667
 0.996321 -0.142979  0.146163 0.13696 0.000666667
 0.992943 -0.152065  0.127978 -0.00207657 0.000666667
 0.989011 -0.156537  0.104451 -0.0591105 0.000666667
 0.988124 -0.146179  0.140198 0.0672488 0.000666667
 0.995489 -0.148769  0.135781 0.0331429 0.000666667
 0.983323 -0.152029  0.110606 0.0330237 0.000666667
  0.98507 -0.152042  0.131219 -0.124645 0.000666667
 0.986337 -0.162922  0.137455 0.16913 0.000666667
  0.99235 -0.146367  0.125951 -0.0581244 0.000666667
 0.981219 -0.156506 0.0961534 0.12078 0.000666667
 0.979376 -0.162075    0.1238 0.112448 0.000666667
 0.985707 -0.158493  0.119804 0.000369454 0.000666667
 0.983704 -0.150849  0.109786 0.0230253 0.000666667
  0.99018 -0.145109  0.112469 -0.120915 0.000666667
  0.98684 -0.158643  0.118425 0.122928 0.000666667
 0.994013 -0.148251   0.10369 0.215014 0.000666667
 0.988131 -0.146694  0.102762 0.0468134 0.000666667
 0.981548 -0.155203 0.0971824 0.0268881 0.000666667
  0.98232 -0.156163  0.097188 0.134642 0.000666667
 0.980304 -0.153395  0.101655 0.00505165 0.000666667
 0.993006 -0.145313   0.14451 0.0242541 0.000666667
 0.985645 -0.149276  0.106017 0.0541103 0.000666667
0.982339  -0.1527 0.104017 0.00600619 0.000666667
 0.986087 -0.145597  0.138994 0.0303791 0.000666667
 0.989252 -0.160961  0.133707 0.0404929 0.000666667
 0.984878 -0.152269  0.103601 0.0359277 0.000666667
 0.984234 -0.147208  0.114307 0.0166799 0.000666667
 0.983808 -0.151597 0.0997263 0.0363038 0.000666667
 0.986363 -0.150651  0.108369 -0.00529856 0.000666667
 0.978661 -0.159044  0.131969 -0.0447057 0.000666667
 0.984506 -0.151291  0.108855 0.0467797 0.000666667
  0.98278 -0.151959  0.127276 -0.138713 0.000666667
 0.993004 -0.144648  0.146147 0.146232 0.000666667
 0.988028 -0.144335  0.148052 -0.0147557 0.000666667
   0.9803 -0.162406  0.121584 0.0164863 0.000666667
 0.995727 -0.144074  0.137172 -0.140526 0.000666667
 0.991596 -0.149132  0.142838 0.0332119 0.000666667
 0.980156 -0.142395 0.0997272 0.0885501 0.000666667
 0.979576 -0.148659  0.109237 0.00376413 0.000666667
 0.984318 -0.144765  0.106821 0.052646 0.000666667
0.991014  -0.1425 0.143927 0.0522962 0.000666667
 0.985756 -0.147083  0.110869 0.0352681 0.000666667
 0.988437 -0.149334  0.140027 0.0390733 0.000666667
 0.988052 -0.154391  0.102546 -0.00331719 0.000666667
 0.983551 -0.157218  0.142577 -0.0298776 0.000666667
 0.988707 -0.148015  0.136857 0.0866489 0.000666667
 1.00005 -0.14387  0.13655 0.031414 0.000666667
 0.987196 -0.147656  0.110877 0.000359226 0.000666667
 0.988805 -0.150687  0.109606 0.199197 0.000666667
 0.985392 -0.149967   0.10665 0.00667253 0.000666667
0.997866 -0.13804 0.111002 0.0145781 0.000666667
0.983402 -0.15924 0.107312 0.049673 0.000666667
 0.990673 -0.157574  0.105288 -0.0169315 0.000666667
 0.977256 -0.164226  0.125243 0.114099 0.000666667
 0.987209 -0.150122   0.10507 -0.0121488 0.000666667
 0.979357 -0.153918  0.122435 -0.00351282 0.000666667
 0.991899 -0.159718   0.12961 0.0265425 0.000666667
  0.99079 -0.152743  0.104629 0.190037 0.000666667
 0.984897 -0.158783  0.119106 0.170203 0.000666667
 0.988519 -0.159157   0.13438 0.0764742 0.000666667
 0.984742 -0.152906  0.129299 -0.108644 0.000666667
 0.982135 -0.157851  0.121079 -0.0114318 0.000666667
 0.994544 -0.149455  0.142637 -0.0285809 0.000666667
 0.996868 -0.146513   0.12945 -0.00333112 0.000666667
 0.987403 -0.145919  0.138351 0.0184814 0.000666667
 0.988085 -0.148016  0.113308 -0.0164773 0.000666667
 0.981426 -0.151518   0.10492 0.0768614 0.000666667
 0.995844 -0.143158  0.135492 -0.0757958 0.000666667
 0.993444 -0.141311  0.140471 -0.116189 0.000666667
 0.986238 -0.145314  0.145059 0.0380485 0.000666667
 0.990344 -0.146769  0.104071 0.185169 0.000666667
 0.985647 -0.151092  0.113229 0.0190589 0.000666667
  0.98042 -0.149077   0.10679 -0.0137683 0.000666667
 0.994525 -0.149374  0.123839 -0.0379834 0.000666667
 0.990665 -0.157134  0.129658 -0.00407943 0.000666667
 0.984364 -0.147701  0.110306 0.00206549 0.000666667
 0.985543 -0.152091  0.131138 -0.0464236 0.000666667
  0.98518 -0.152355  0.124545 -0.00810151 0.000666667
 0.973365 -0.152371  0.110328 0.0284207 0.000666667
 0.997468 -0.133587  0.115083 -0.00330407 0.000666667
 0.992562 -0.159282  0.115518 -0.092993 0.000666667
 0.980707 -0.159136  0.121093 -0.223938 0.000666667
 0.992382 -0.152619  0.128914 -0.00727261 0.000666667
 0.993032 -0.142175  0.145608 0.138817 0.000666667
  0.98894 -0.140004  0.121604 -0.0932286 0.000666667
 0.987407 -0.156218  0.133543 0.081676 0.000666667
  0.99939 -0.153592 0.0957847 0.11919 0.000666667
 0.988324 -0.156962  0.134923 0.0386583 0.000666667
 0.983742 -0.147198  0.101466 0.0389634 0.000666667
 0.985103 -0.155235  0.106017 0.0188292 0.000666667
 0.986886 -0.150711  0.148714 0.0237226 0.000666667
 0.989791 -0.158462  0.095213 0.177341 0.000666667
 0.978779 -0.157113  0.127809 -0.0863137 0.000666667
 0.980584 -0.150416  0.102439 0.047441 0.000666667
 0.989979 -0.143754  0.126757 -0.145068 0.000666667
0.986312 -0.15093 0.110467 0.00843126 0.000666667
 0.987448 -0.157607  0.132757 0.0856046 0.000666667
 0.988902 -0.146235  0.144139 0.0497528 0.000666667
 0.985108 -0.147788  0.141656 -0.00171813 0.000666667
 0.989739 -0.144847  0.139136 0.0650903 0.000666667
 0.988046 -0.145074   0.10138 0.233019 0.000666667
 0.994548 -0.151465  0.126785 -0.00927275 0.000666667
 0.988299 -0.147166  0.139675 0.079453 0.000666667
 0.986205 -0.157793 0.0946968 0.206724 0.000666667
 0.988302 -0.146908  0.141754 0.065991 0.000666667
 0.996035 -0.152273   0.12704 0.00743583 0.000666667
 0.987471 -0.146636  0.106002 0.0349819 0.000666667
0.984303 -0.15389 0.102654 0.0719064 0.000666667
 0.977427 -0.150075  0.107218 -0.0283664 0.000666667
0.981687 -0.14633 0.121544 0.0322276 0.000666667
 0.980579 -0.154933  0.101266 0.0382566 0.000666667
 0.988217 -0.152135  0.141653 -0.0385851 0.000666667
 0.989485 -0.149563    0.1493 0.00569423 0.000666667
 0.976527 -0.152813  0.102681 -0.0438009 0.000666667
 0.988329 -0.148002  0.138795 0.0762265 0.000666667
 0.990091 -0.149695  0.140609 0.0732768 0.000666667
 0.975198 -0.150928  0.115643 -0.1095 0.000666667
 0.983463 -0.150964  0.103534 0.0842229 0.000666667
 0.985399 -0.145765  0.139852 0.0534903 0.000666667
 0.991458 -0.135231  0.106258 -0.0766072 0.000666667
 0.984617 -0.151056  0.112455 0.0190329 0.000666667
0.978867 -0.16409 0.119981 -0.0935596 0.000666667
 0.992073 -0.150202  0.116935 -0.0291219 0.000666667
 0.98961 -0.16019  0.13174 0.042873 0.000666667
 0.980446 -0.157623  0.112584 -0.221312 0.000666667
 0.984094 -0.145089  0.108581 -0.00283255 0.000666667
 0.986746 -0.147927  0.130648 -0.0637252 0.000666667
0.989652 -0.14694 0.111551 0.00240984 0.000666667
 0.978344 -0.157497 0.0972177 0.139687 0.000666667
 0.984113 -0.158089   0.12037 -0.010366 0.000666667
0.993761 -0.14823 0.126509 0.0201332 0.000666667
0.985042 -0.15287 0.101136 0.162934 0.000666667
 0.980214 -0.151273  0.102353 0.0558706 0.000666667
 0.986991 -0.153387  0.106449 0.0266899 0.000666667
0.987734 -0.14706 0.137449 0.0669529 0.000666667
 0.997751 -0.144585  0.105959 0.00592682 0.000666667
 0.994203 -0.143616  0.139109 -0.119624 0.000666667
 0.988198 -0.151019  0.110339 0.0203288 0.000666667
 0.989702 -0.148913  0.140055 0.0785819 0.000666667
 0.987993 -0.142211  0.117502 -0.055419 0.000666667
 0.986662 -0.146755  0.137742 0.0444254 0.000666667
 0.987843 -0.159322  0.139032 0.0833237 0.000666667
 0.985075 -0.150413  0.130589 -0.0590097 0.000666667
 0.990979 -0.143698   0.14184 0.0273548 0.000666667
0.990062 -0.14825   0.1087 0.0354692 0.000666667
  0.9874 -0.14949  0.10957 -0.00728079 0.000666667
 0.985666 -0.150694  0.128312 -0.129536 0.000666667
   0.9853 -0.144261  0.145729 -0.0156818 0.000666667
 0.987129 -0.145079  0.114595 -0.106855 0.000666667
  0.97612 -0.154406  0.120982 -0.0503741 0.000666667
 0.989236 -0.158382  0.133747 0.0576486 0.000666667
 0.987018 -0.145576  0.140748 0.114114 0.000666667
 0.984675 -0.148216  0.128846 -0.0657844 0.000666667
 0.992885 -0.148269  0.146216 -0.00898866 0.000666667
 0.986056 -0.158789  0.133391 0.00651216 0.000666667
 0.998734 -0.147205  0.103747 -0.0251307 0.000666667
 0.988784 -0.148434  0.142383 0.0910721 0.000666667
 0.995247 -0.145888  0.136824 0.0785454 0.000666667
  0.98467 -0.150182  0.103704 0.0572499 0.000666667
0.987122  -0.1504 0.127992 -0.124068 0.000666667
 0.983765 -0.153436  0.105998 0.00856965 0.000666667
 0.993325 -0.141496  0.136656 -0.111282 0.000666667
 0.980216 -0.157832  0.118887 0.134512 0.000666667
 0.981182 -0.149114   0.11174 0.0109917 0.000666667
 0.987253 -0.146546  0.101651 0.0490538 0.000666667
 0.988021 -0.147191  0.141547 0.0160878 0.000666667
 0.989207 -0.144886   0.11786 -0.0835189 0.000666667
0.985392 -0.14846 0.141312 0.0639964 0.000666667
0.984993 -0.15338 0.107838 0.00904306 0.000666667
  0.98805 -0.147948  0.142279 0.0651322 0.000666667
 0.985846 -0.147095  0.108777 0.0204877 0.000666667
  0.98869 -0.144186  0.113743 -0.100654 0.000666667
 0.991442 -0.159738  0.127587 0.0428241 0.000666667
0.984624 -0.15682 0.100449 0.160507 0.000666667
 0.982346 -0.154768  0.130149 0.0966134 0.000666667
 0.988204 -0.146233   0.11663 -0.0600543 0.000666667
 0.996387 -0.144773  0.102922 0.00633441 0.000666667
 0.986072 -0.138591  0.100021 0.0705669 0.000666667
 0.992622 -0.148012  0.142737 -0.120589 0.000666667
 0.987992 -0.142959  0.148723 0.0060786 0.000666667
 0.985662 -0.146327  0.113421 0.0363685 0.000666667
 0.989225 -0.154562  0.127048 0.0379205 0.000666667
 0.994395 -0.140409  0.134191 -0.14903 0.000666667
 0.985698 -0.151455   0.12756 -0.110189 0.000666667
 0.985635 -0.146239  0.111611 0.00907394 0.000666667
 0.986421 -0.155682  0.106906 -0.00403092 0.000666667
 0.985471 -0.149839  0.106988 -0.000855688 0.000666667
 0.990319 -0.161719  0.139229 0.15743 0.000666667
 0.989226 -0.149125  0.143208 0.0825748 0.000666667
 0.979326 -0.160048  0.121584 0.0173353 0.000666667
0.985958 -0.15314 0.109099 0.0198432 0.000666667
 0.979051 -0.152284  0.116609 -0.100793 0.000666667
 0.987475 -0.141068  0.144854 0.0193461 0.000666667
 0.991931 -0.143179  0.146315 0.127306 0.000666667
 0.977447 -0.155251  0.104291 -0.113223 0.000666667
 0.996004 -0.150155  0.135667 0.0199357 0.000666667
 0.988911 -0.149024   0.10938 -0.0104693 0.000666667
 0.983836 -0.159609   0.12104 0.0177417 0.000666667
0.992106  -0.1472 0.143149 0.0249816 0.000666667
 0.988391 -0.144486  0.109207 0.160661 0.000666667
 0.988221 -0.141482  0.121632 -0.0905411 0.000666667
 0.983962 -0.142158  0.116212 -0.0159402 0.000666667
 0.984814 -0.149643  0.112039 -0.00560026 0.000666667
 0.992762 -0.147122  0.140881 -0.111693 0.000666667
  0.99001 -0.143384  0.108873 0.175506 0.000666667
 0.991727 -0.144862  0.145596 0.133884 0.000666667
0.985182 -0.15181 0.106529 -0.00785884 0.000666667
 0.994279 -0.146357  0.122307 -0.0434005 0.000666667
 0.990365 -0.149603  0.144216 0.0314628 0.000666667
 0.983531 -0.156471  0.119771 0.184108 0.000666667
 0.989391 -0.153994  0.112323 -0.0884099 0.000666667
 0.98412 -0.15009 0.110315 0.041783 0.000666667
 0.993822 -0.158765  0.129671 0.000107015 0.000666667
 0.977149 -0.158079  0.124847 0.108528 0.000666667
 0.978225 -0.152359 0.0997398 0.00141165 0.000666667
 0.986809 -0.150904  0.131939 -0.0965965 0.000666667
 0.986025 -0.158639  0.131165 0.0673605 0.000666667
0.994409 -0.14923 0.143315 0.0323345 0.000666667
  0.98501 -0.150589  0.131273 -0.121249 0.000666667
 0.986766 -0.150551  0.106325 0.00406356 0.000666667
 0.991847 -0.158144  0.125406 0.0433459 0.000666667
0.983537 -0.15147 0.127857 -0.126623 0.000666667
 0.993681 -0.156561  0.126973 0.0278432 0.000666667
  0.98446 -0.160081  0.117742 0.0228363 0.000666667
 0.986674 -0.146632  0.144345 -0.00967892 0.000666667
 0.990891 -0.155044  0.131687 0.119636 0.000666667
 0.983908 -0.149247  0.132781 -0.031795 0.000666667
 0.983644 -0.157514  0.131206 0.0920612 0.000666667
 0.987369 -0.158978  0.133853 0.0722935 0.000666667
 0.977995 -0.155971  0.103196 -0.00618776 0.000666667
 0.993445 -0.141834  0.146765 0.164329 0.000666667
 0.991346 -0.141783  0.144596 0.0344675 0.000666667
 0.989432 -0.154692  0.125651 0.0255028 0.000666667
 0.980712 -0.161357  0.121965 0.0379978 0.000666667
 0.984247 -0.146878  0.133875 0.0470108 0.000666667
 0.986851 -0.149841  0.109529 0.0241453 0.000666667
 0.987768 -0.152264  0.106506 0.0157847 0.000666667
 0.988733 -0.151721  0.115129 -0.060626 0.000666667
 0.987552 -0.152036   0.10239 -0.0207247 0.000666667
 0.986364 -0.159586 0.0986173 0.116038 0.000666667
 1.00202 -0.13849 0.151113 -0.110279 0.000666667
 0.987274 -0.143299  0.144972 -0.0130715 0.000666667
 0.975617 -0.150811  0.118207 -0.0930765 0.000666667
 0.991786 -0.148518  0.140941 0.0387972 0.000666667
 0.986986 -0.159165  0.138505 0.159853 0.000666667
 0.989945 -0.144089  0.137114 0.0771387 0.000666667
 0.989189 -0.139242  0.114481 -0.108013 0.000666667
 0.980848 -0.154951 0.0989205 0.168202 0.000666667
 0.974599 -0.155736  0.102515 0.0039707 0.000666667
 0.987762 -0.151456  0.149599 0.132826 0.000666667
 0.991981 -0.147618  0.127269 -0.176725 0.000666667
 0.989478 -0.157064  0.103131 -0.0454573 0.000666667
 0.974806 -0.152253   0.10708 -0.00355468 0.000666667
 0.983423 -0.153213  0.105091 0.0285047 0.000666667
 0.987542 -0.144609  0.102206 0.0385552 0.000666667
 0.983485 -0.144374 0.0928134 0.15577 0.000666667
 0.987904 -0.143798  0.138404 0.072753 0.000666667
 0.987147 -0.151518  0.109441 -0.00780472 0.000666667
 0.987948 -0.148413  0.137977 0.0680557 0.000666667
 0.986902 -0.144932  0.144772 -0.0150173 0.000666667
 0.993279 -0.142396  0.145735 0.143696 0.000666667
 0.993026 -0.142457   0.11503 0.00811209 0.000666667
 0.988922 -0.157839  0.130355 0.0619029 0.000666667
 0.994215 -0.147919  0.141143 -0.121436 0.000666667
 0.987759 -0.148486  0.129683 -0.0925682 0.000666667
 0.984446 -0.146616  0.111375 0.0460736 0.000666667
 0.989754 -0.151029  0.105237 0.0239433 0.000666667
 0.988569 -0.158776  0.107771 -0.00545097 0.000666667
 0.987088 -0.147642  0.100108 -0.0586929 0.000666667
 0.988081 -0.143318  0.142625 0.0739085 0.000666667
  0.98906 -0.154837  0.123841 0.0382477 0.000666667
 0.989121 -0.157938  0.133836 0.0802569 0.000666667
  0.98529 -0.153185  0.109024 -0.0173887 0.000666667
   0.9853 -0.158764  0.130869 0.067532 0.000666667
 0.984219 -0.153058  0.102531 0.0574318 0.000666667
 0.981981 -0.144663  0.139475 0.00802955 0.000666667
 0.985908 -0.145923  0.103704 0.073778 0.000666667
 0.987956 -0.147352   0.13933 0.120443 0.000666667
 0.989481 -0.156698  0.109039 0.00393874 0.000666667
 0.980773 -0.156775  0.125204 0.000633738 0.000666667
 0.987027 -0.157718  0.130195 0.0323999 0.000666667
 0.989964 -0.155604 0.0936144 0.209337 0.000666667
 0.979664 -0.151419  0.143531 0.0572006 0.000666667
 0.987729 -0.154578  0.100557 -0.0432277 0.000666667
 0.985174 -0.153679  0.105772 0.0699609 0.000666667
 0.982439 -0.153331  0.100017 0.0683342 0.000666667
 0.991627 -0.147696  0.125097 -0.170981 0.000666667
 0.989972 -0.148893   0.13996 0.0801919 0.000666667
 0.990465 -0.144955  0.142879 0.0580247 0.000666667
 0.993277 -0.159162  0.129388 0.0344127 0.000666667
0.982751 -0.15073 0.104159 0.0411436 0.000666667
 0.979332 -0.154135  0.118126 -0.117971 0.000666667
 0.981278 -0.149842  0.110646 0.0228279 0.000666667
 0.981907 -0.155181 0.0955762 0.112053 0.000666667
 0.986453 -0.156902  0.120423 0.0142759 0.000666667
 0.985854 -0.154623  0.107211 0.00768768 0.000666667
 0.981372 -0.153869 0.0997107 0.149738 0.000666667
0.985595 -0.14981 0.107042 0.0174433 0.000666667
 0.987389 -0.151996  0.129704 -0.078902 0.000666667
  0.99515 -0.143298  0.147971 0.142716 0.000666667
 0.989633 -0.144374  0.124981 -0.150236 0.000666667
 0.985187 -0.147863  0.104547 0.0385771 0.000666667
0.985048 -0.16832 0.118045 -0.0263069 0.000666667
 0.997538 -0.149696  0.141699 -0.0121268 0.000666667
 0.977729 -0.150622  0.121953 -0.0228224 0.000666667
 0.992988 -0.143196  0.142507 0.0197612 0.000666667
 0.985941 -0.159305  0.120099 0.0205943 0.000666667
 0.985139 -0.150684  0.131311 -0.11697 0.000666667
 0.994622 -0.141244  0.145597 0.0969704 0.000666667
 0.988148 -0.147193  0.102298 0.18686 0.000666667
 0.988336 -0.147186  0.136327 0.0544578 0.000666667
 0.996858 -0.153089 0.0976869 0.103225 0.000666667
 0.985339 -0.157065  0.123234 0.00566304 0.000666667
 0.986148 -0.149231  0.129897 -0.13536 0.000666667
 0.982975 -0.158407  0.105132 0.0586062 0.000666667
 0.981628 -0.152894   0.13049 -0.0605665 0.000666667
 0.99057 -0.14795 0.104388 0.210438 0.000666667
 0.979044 -0.153624  0.101554 0.0168784 0.000666667
 0.989396 -0.155527  0.103393 -0.0846251 0.000666667
 0.991356 -0.160127  0.125771 0.0337236 0.000666667
  0.98491 -0.164204  0.126447 -0.00172124 0.000666667
 0.982509 -0.156373  0.114055 -0.245525 0.000666667
 0.990596  -0.14074 0.0991795 -0.0863169 0.000666667
  0.98719 -0.163796  0.142478 0.145881 0.000666667
 0.983921 -0.156409  0.105765 0.0558745 0.000666667
 0.985365 -0.154845  0.119733 -0.0206234 0.000666667
 0.985247 -0.145743  0.139466 0.0510451 0.000666667
 0.987382 -0.146716  0.139204 0.0542634 0.000666667
 0.980409 -0.153623  0.100347 0.0349144 0.000666667
 0.988341 -0.159118  0.133997 0.00527528 0.000666667
 0.986365 -0.145152   0.13635 0.0313014 0.000666667
 0.999739 -0.135271  0.111059 -0.00137226 0.000666667
0.990435 -0.14847 0.141378 0.0366431 0.000666667
 0.987402 -0.160167  0.134052 0.0575036 0.000666667
 0.989454 -0.146384  0.104928 0.206934 0.000666667
 0.979241 -0.152104 0.0997164 0.016415 0.000666667
 0.988512 -0.157951  0.135531 0.00327423 0.000666667
 0.983249 -0.149403  0.110178 0.0129979 0.000666667
 0.986104 -0.147497  0.137801 0.0673032 0.000666667
 0.988483 -0.144505  0.141391 0.0203926 0.000666667
 0.988506 -0.150299  0.145509 0.00325213 0.000666667
 0.981622 -0.156305  0.101973 0.114974 0.000666667
 0.987464 -0.144047  0.103919 0.0902398 0.000666667
 0.989748 -0.146193  0.107884 0.191396 0.000666667
 0.991426 -0.146383  0.140606 0.0688592 0.000666667
 0.985123 -0.150611  0.107924 0.0176757 0.000666667
0.980952 -0.14732 0.141369 0.0137223 0.000666667
  0.98949 -0.150462  0.114328 -0.0352227 0.000666667
 0.976106 -0.153304  0.117468 -0.112613 0.000666667
 0.974826 -0.155849  0.101982 -0.216939 0.000666667
 0.986464 -0.147398  0.137558 0.0203418 0.000666667
 0.991134 -0.152206  0.104777 0.19895 0.000666667
  0.98577 -0.146831  0.108672 0.00663152 0.000666667
  0.98359 -0.150069  0.110253 0.026772 0.000666667
 0.985052 -0.146835  0.107658 0.151138 0.000666667
 0.992659 -0.143447  0.142576 0.0443497 0.000666667
 0.979198 -0.151836  0.114611 -0.109022 0.000666667
0.985559 -0.14822 0.103524 0.00974567 0.000666667
  0.99286 -0.145616  0.142339 0.0585894 0.000666667
 0.986488 -0.150853  0.110996 0.00309407 0.000666667
 0.988817 -0.145868  0.139905 0.0715209 0.000666667
  0.98831 -0.152327  0.102324 -0.00613367 0.000666667
 0.993028 -0.138535  0.107109 -0.0514181 0.000666667
 0.988257 -0.146795  0.108117 0.00642621 0.000666667
 0.985495 -0.156433  0.132412 0.0668996 0.000666667
 0.983878 -0.151027  0.107694 0.0498123 0.000666667
 0.987045 -0.154949  0.135149 0.0668909 0.000666667
 0.985009 -0.154619  0.121026 0.0236207 0.000666667
 0.987721 -0.159629  0.131356 0.0755629 0.000666667
 0.986779 -0.160708  0.130684 0.0327156 0.000666667
 0.988474 -0.138208  0.117908 -0.0591551 0.000666667
 0.983742 -0.161751  0.121724 0.00334805 0.000666667
 0.984108 -0.148105  0.134031 -0.0533515 0.000666667
 0.995801 -0.134708  0.168471 0.138546 0.000666667
  0.99035 -0.152757  0.103119 0.000779132 0.000666667
 0.985313 -0.149616   0.13232 -0.0381687 0.000666667
 0.983732 -0.165524  0.126478 0.00817652 0.000666667
 0.978309 -0.157371  0.126236 0.0887875 0.000666667
 0.988332 -0.160169  0.138536 0.0738431 0.000666667
 0.988898 -0.146581  0.138094 0.0780785 0.000666667
 0.984582 -0.162976  0.122198 0.0112294 0.000666667
 0.985915 -0.145592  0.145057 -0.0213827 0.000666667
0.976601 -0.14718 0.103787 -0.0316199 0.000666667
 0.995888 -0.147911  0.138086 0.0537167 0.000666667
 0.987825 -0.149952  0.141252 0.0923403 0.000666667
 0.985689 -0.157572 0.0930861 0.172081 0.000666667
 0.981984 -0.152984  0.103599 0.0216066 0.000666667
 0.992965 -0.150856  0.129091 -0.0137448 0.000666667
 0.986267 -0.145403  0.109663 0.167009 0.000666667
0.988989 -0.14507 0.136018 0.0818723 0.000666667
0.986463 -0.14897 0.143043 0.0193671 0.000666667
 0.991593 -0.147411  0.141252 0.0477574 0.000666667
 0.978906 -0.156921  0.112821 -0.215889 0.000666667
 0.986348 -0.148877  0.109883 0.00170971 0.000666667
 0.989872 -0.144612  0.118566 -0.00479181 0.000666667
 0.990669 -0.155968  0.101497 -0.0537034 0.000666667
 0.982552 -0.146008  0.119335 -0.00617885 0.000666667
 0.995033 -0.143748   0.14508 0.139958 0.000666667
0.983922 -0.16149 0.125937 -0.000824582 0.000666667
 0.988673 -0.149195  0.105466 -0.00471587 0.000666667
 0.975173 -0.157485  0.127429 -0.0960743 0.000666667
 0.976094 -0.149528  0.115203 -0.0931991 0.000666667
 0.986192 -0.153608  0.103842 0.00314395 0.000666667
 0.990774 -0.144914 0.0969928 -0.0539113 0.000666667
 0.987029 -0.148354  0.131483 -0.0737743 0.000666667
 0.974495 -0.151823  0.103733 -0.0124048 0.000666667
0.989667 -0.15926 0.137866 0.0731391 0.000666667
 0.988607 -0.154514  0.106037 0.0501936 0.000666667
 0.982361 -0.147775  0.110029 0.0216513 0.000666667
 0.987289 -0.145624  0.140421 0.0586335 0.000666667
 0.989249 -0.152931  0.105919 -0.0165213 0.000666667
 0.993126 -0.146751  0.136104 0.0990552 0.000666667
 0.984966 -0.150162  0.129643 -0.137234 0.000666667
 0.982149 -0.142791  0.110659 0.142315 0.000666667
 0.994615 -0.141691  0.146381 0.151618 0.000666667
 0.988723 -0.150449    0.1454 -0.0214232 0.000666667
 0.989152 -0.154042  0.104251 0.0613954 0.000666667
 0.987372 -0.157566  0.130097 0.0971158 0.000666667
 0.992642 -0.146781  0.148514 0.151023 0.000666667
 0.989219 -0.146856  0.140552 0.0613025 0.000666667
 0.988264 -0.152456  0.104575 0.00428904 0.000666667
 0.976988 -0.155832  0.126899 -0.0896139 0.000666667
 0.977323 -0.161455  0.125074 0.102745 0.000666667
 0.98438 -0.14289  0.10562 0.0532026 0.000666667
 0.989389 -0.156815  0.104786 0.00147146 0.000666667
 0.988581 -0.144446 0.0971813 -0.064879 0.000666667
 0.990927 -0.147305  0.144164 0.103109 0.000666667
 0.97998 -0.15505 0.121064 -0.0280244 0.000666667
 0.993642 -0.143322  0.147434 0.145047 0.000666667
 0.998819 -0.146046  0.102685 -0.00893791 0.000666667
 0.988443 -0.146059  0.147338 -0.000473299 0.000666667
 0.981385 -0.149813  0.140707 -0.00430615 0.000666667
 0.986656 -0.150435  0.108952 -0.00690832 0.000666667
 0.985584 -0.158945  0.131194 0.0496161 0.000666667
 0.995713 -0.143236  0.148263 0.154193 0.000666667
  0.98345 -0.157221  0.096399 0.155453 0.000666667
  0.99354 -0.146546  0.137158 0.0579334 0.000666667
  0.98878 -0.154866  0.107358 0.0397048 0.000666667
 0.988796 -0.147691   0.13963 0.0613467 0.000666667
 0.993014 -0.135508    0.0978 0.0675845 0.000666667
 0.983964 -0.146007  0.106587 0.067886 0.000666667
 0.987702 -0.141044  0.144727 0.0381323 0.000666667
 0.983774 -0.157918  0.133353 0.0737445 0.000666667
   0.9788 -0.152634  0.104717 -0.00339417 0.000666667
 0.977626 -0.161332  0.105902 0.07853 0.000666667
 0.984923 -0.142213  0.102877 0.0716058 0.000666667
 0.993106 -0.159108  0.129886 -0.0328505 0.000666667
 0.992619 -0.141984  0.118138 -0.0432085 0.000666667
 0.981019 -0.148796  0.135821 -0.0204873 0.000666667
   0.9813  -0.15723 0.0950405 0.14029 0.000666667
 0.988739 -0.156679  0.132605 0.0522192 0.000666667
 0.984981 -0.150206    0.1396 0.0461615 0.000666667
 0.990417 -0.151939  0.116759 -0.0596172 0.000666667
 0.985804 -0.159523  0.115631 0.145147 0.000666667
 0.989033 -0.148099  0.109634 0.0404243 0.000666667
0.991162 -0.14571 0.139577 0.0755064 0.000666667
  0.98219 -0.158945   0.12081 0.00526351 0.000666667
 0.989952 -0.145792  0.139342 0.0672287 0.000666667
0.986145 -0.15128 0.106464 -0.00611288 0.000666667
 0.986674 -0.144877  0.106442 0.222191 0.000666667
 0.986638 -0.148718  0.143477 0.0226903 0.000666667
 0.988968 -0.153343  0.141467 -0.0346651 0.000666667
  0.98789 -0.144327   0.10521 0.216124 0.000666667
 0.984754 -0.154794  0.111465 -0.00950036 0.000666667
0.983683 -0.15386 0.103891 0.0370222 0.000666667
 0.983795 -0.155602  0.119675 0.164559 0.000666667
 0.987836 -0.150599  0.104806 0.0547788 0.000666667
 0.982527 -0.157986  0.120189 0.000989374 0.000666667
 0.986475 -0.142416  0.139844 0.0763582 0.000666667
0.983632 -0.14881 0.139925 -0.00258352 0.000666667
 0.988678 -0.148572  0.111145 -0.0233005 0.000666667
  0.98887 -0.146342   0.11352 -0.0946442 0.000666667
 0.984382 -0.145314   0.10539 0.0580655 0.000666667
 0.98769 -0.14999 0.108318 0.195877 0.000666667
 0.987349 -0.160316   0.13375 0.0682245 0.000666667
 0.985268 -0.151235   0.12813 -0.116004 0.000666667
 0.990743 -0.158742  0.133852 0.0711231 0.000666667
 0.985234  -0.15745 0.0990307 0.129059 0.000666667
 0.987236 -0.146783  0.109117 0.0216787 0.000666667
 0.984428 -0.154179  0.106482 -0.0119266 0.000666667
 0.996623 -0.147419  0.139131 0.0455008 0.000666667
 0.989554 -0.149975  0.145902 -0.0171628 0.000666667
 0.972785 -0.158312 0.0983701 -0.209974 0.000666667
 0.991203 -0.158401  0.137186 0.160299 0.000666667
 0.993974 -0.140705  0.143053 0.160511 0.000666667
 0.993909 -0.141457   0.14455 0.161916 0.000666667
 0.980681 -0.153212 0.0986196 0.132017 0.000666667
 0.986322 -0.147708   0.13699 0.0322235 0.000666667
 0.988363 -0.143259   0.14191 0.0685766 0.000666667
 0.984788 -0.146839  0.106457 0.0595603 0.000666667
 0.988264 -0.147756  0.145966 0.00707518 0.000666667
 0.989095 -0.153758  0.103217 -0.0524513 0.000666667
 0.978261 -0.160808  0.124342 0.0961856 0.000666667
 0.972596 -0.152969  0.102772 0.00654544 0.000666667
0.978579 -0.15523 0.113444 -0.223052 0.000666667
 0.990171 -0.152561  0.109488 0.0797367 0.000666667
  0.98051 -0.149407  0.139113 0.0149381 0.000666667
 0.984306 -0.147105  0.132267 -0.0785855 0.000666667
 0.991782 -0.146797  0.109205 0.160839 0.000666667
 0.982479 -0.151574  0.103373 -0.00165924 0.000666667
0.987289 -0.14864 0.139806 0.0732935 0.000666667
 0.989632 -0.148918  0.145512 -0.0319446 0.000666667
 0.987344 -0.158332  0.132201 0.0703454 0.000666667
 0.986455 -0.147831  0.104731 0.00948271 0.000666667
 0.988627 -0.158155  0.132579 0.0797249 0.000666667
 0.990806 -0.147074  0.142023 0.0440691 0.000666667
  0.98966 -0.154124  0.106978 0.0598022 0.000666667
 0.983452 -0.159471   0.10555 0.0594363 0.000666667
 0.989758 -0.149268  0.107708 0.180666 0.000666667
  0.98637 -0.152118  0.106863 0.0220295 0.000666667
 0.989051 -0.150219  0.145401 -0.00134952 0.000666667
  0.98039 -0.151301  0.101773 0.0350786 0.000666667
 0.987278 -0.149329  0.133066 -0.0492938 0.000666667
 0.993875 -0.141977  0.138584 -0.121037 0.000666667
 0.987779 -0.143133  0.144012 -0.000412431 0.000666667
 0.984054 -0.148327  0.111488 0.0481703 0.000666667
 0.989059 -0.157397  0.133911 0.0624013 0.000666667
 0.986515 -0.155058  0.121864 0.0226246 0.000666667
 0.982668 -0.161845  0.141337 -0.0333238 0.000666667
 0.988562 -0.147181  0.107576 0.207625 0.000666667
 0.986289 -0.158765  0.100464 0.133236 0.000666667
 0.984631 -0.151721  0.101435 0.0522633 0.000666667
 0.986976 -0.151083  0.104635 0.200926 0.000666667
 0.982152 -0.154486  0.146983 0.0103428 0.000666667
 0.986861 -0.147964  0.103497 0.0646629 0.000666667
 0.987097 -0.158758  0.106842 0.00175676 0.000666667
 0.986569 -0.160504   0.13313 0.0549665 0.000666667
 0.986441 -0.157936   0.13012 0.0751707 0.000666667
0.990253 -0.16101 0.136105 0.0928199 0.000666667
   0.9896 -0.148357  0.108867 0.0322658 0.000666667
 0.990577 -0.149083   0.10552 0.204039 0.000666667
 0.985739 -0.158018 0.0997224 -0.00379444 0.000666667
 0.98954 -0.14751 0.142745 0.0742048 0.000666667
  0.97872 -0.155222  0.118487 -0.0308144 0.000666667
0.981445 -0.14273 0.111037 0.0581553 0.000666667
 0.987197 -0.160326  0.120645 0.00518578 0.000666667
 0.988737 -0.154334  0.133559 0.0830667 0.000666667
0.989312 -0.14683 0.113933 -0.130151 0.000666667
 0.988945 -0.161026  0.139156 0.199836 0.000666667
 0.992422 -0.141367  0.125686 -0.177066 0.000666667
  0.97962 -0.147791  0.105657 0.0337765 0.000666667
 0.989571 -0.158256  0.102869 -0.0264736 0.000666667
 0.980262 -0.150148  0.108762 0.0360698 0.000666667
 0.985461 -0.151349  0.108292 0.0202908 0.000666667
 0.988765 -0.158831 0.0938455 0.188601 0.000666667
  0.98497 -0.154063  0.093862 0.224401 0.000666667
 0.987918 -0.146602  0.140161 0.147416 0.000666667
 0.981347 -0.163781  0.112875 -0.103477 0.000666667
 0.985625 -0.155493  0.123469 -0.0173453 0.000666667
 0.976085 -0.154915  0.121508 -0.0319532 0.000666667
 0.987224 -0.148415  0.139236 0.0847459 0.000666667
 0.987445 -0.149379  0.138474 0.0655521 0.000666667
 0.983746 -0.153843  0.106856 -0.012977 0.000666667
 0.974216 -0.153048  0.110786 0.0343516 0.000666667
 0.999575 -0.142763  0.128275 -0.105505 0.000666667
  0.99025 -0.161801  0.132786 0.0932946 0.000666667
0.987858 -0.14583 0.104594 0.209909 0.000666667
 0.987478 -0.144514  0.108891 0.194561 0.000666667
 0.985485 -0.145995  0.114469 -0.0017903 0.000666667
  0.98931 -0.149394  0.128539 -0.103213 0.000666667
  0.99121 -0.147077  0.104073 0.190368 0.000666667
 0.990079 -0.141577  0.116292 -0.0959548 0.000666667
   0.9902 -0.153275  0.106547 0.0351664 0.000666667
 0.988664 -0.156095  0.133572 0.0595725 0.000666667
0.986659 -0.1489  0.1481 -0.0105323 0.000666667
 0.981864 -0.156273 0.0932412 0.184364 0.000666667
 0.988427 -0.147685  0.108517 0.200017 0.000666667
 0.984712 -0.157902  0.132612 0.0766619 0.000666667
 0.986933 -0.157614  0.134214 0.097316 0.000666667
 0.988858 -0.149818  0.145061 -0.00784593 0.000666667
 0.985832 -0.143444   0.11664 -0.0967786 0.000666667
0.984937 -0.15685 0.129701 0.0855842 0.000666667
  0.98817 -0.151274  0.111054 0.0184299 0.000666667
 0.984491 -0.146753  0.107758 0.19166 0.000666667
  0.98147 -0.157301  0.121805 0.0308944 0.000666667
 0.975158 -0.157243 0.0995692 -0.19899 0.000666667
 0.989633 -0.156831   0.10335 -0.0298154 0.000666667
 0.988231 -0.148525  0.105941 0.185873 0.000666667
 0.995289 -0.143566  0.147573 0.11882 0.000666667
0.988289  -0.1548 0.134943 0.0723616 0.000666667
 0.982432 -0.153487  0.101923 0.0439022 0.000666667
 0.982806 -0.155172 0.0973998 0.125933 0.000666667
 0.990178 -0.161659     0.133 0.0778036 0.000666667
 0.988512 -0.148014  0.139533 0.0357457 0.000666667
 0.985364 -0.159566 0.0941439 0.211691 0.000666667
 0.984415 -0.151013  0.103812 0.0321496 0.000666667
 0.988916 -0.154723  0.107812 0.0749195 0.000666667
 0.991755 -0.147553  0.138465 0.0965227 0.000666667
 0.978303 -0.158176  0.119019 -0.198103 0.000666667
 0.981858 -0.150225   0.13049 -0.0438444 0.000666667
 0.987104 -0.149736  0.101432 0.0801345 0.000666667
  0.98556 -0.137201  0.146348 -0.248495 0.000666667
0.985797 -0.15722  0.12206 -0.0187304 0.000666667
 0.982281 -0.151395 0.0989604 0.0472197 0.000666667
 0.986542 -0.147041  0.101963 0.0556972 0.000666667
 0.985372 -0.151824  0.103605 0.0480856 0.000666667
 0.985747 -0.146663  0.141889 -0.0276676 0.000666667
 0.986209 -0.157962  0.131264 0.0427156 0.000666667
 0.985872 -0.154415  0.126915 0.0676094 0.000666667
0.991295 -0.14711 0.143633 0.0828311 0.000666667
 0.981453 -0.157849  0.121573 0.134516 0.000666667
 0.990662 -0.144829  0.132847 0.0575126 0.000666667
 0.980227 -0.157111  0.120345 0.00932056 0.000666667
 0.985188 -0.141528  0.102453 0.070401 0.000666667
 0.990298 -0.147134  0.136805 0.0379309 0.000666667
 0.993527 -0.147587  0.140799 -0.105115 0.000666667
 0.979394 -0.157674  0.120072 0.146514 0.000666667
 0.975158 -0.154578  0.103003 -0.00906561 0.000666667
   0.9916 -0.142685  0.142478 0.0117114 0.000666667
 0.985121 -0.152054  0.108504 -0.00522616 0.000666667
 0.984746 -0.150968  0.103408 0.0446735 0.000666667
 0.984904 -0.149749  0.105319 0.0339454 0.000666667
 0.983035 -0.146535  0.132725 -0.0550949 0.000666667
 0.987491 -0.142126  0.113722 -0.00531766 0.000666667
 0.995744 -0.144002   0.13651 -0.135551 0.000666667
 0.989902 -0.151965  0.116532 -0.0345893 0.000666667
 0.978195 -0.148508  0.138502 0.0401326 0.000666667
0.993574 -0.14859 0.143023 -0.132095 0.000666667
 0.991805 -0.148575  0.137969 0.112238 0.000666667
 0.986162 -0.163995  0.123126 0.0141845 0.000666667
 0.977738 -0.162853  0.125993 0.105616 0.000666667
0.989749 -0.15081 0.130758 -0.0811429 0.000666667
 0.983998 -0.141428  0.102718 0.0837373 0.000666667
 0.988605 -0.149967  0.128319 -0.095044 0.000666667
 0.982612 -0.162082  0.105479 -0.0657361 0.000666667
 0.991674 -0.150679  0.125932 -0.00789106 0.000666667
 0.984715 -0.144471  0.117913 -0.0226891 0.000666667
 0.997305 -0.149215  0.124917 0.0103072 0.000666667
 0.989972 -0.141352  0.123196 -0.0857102 0.000666667
 0.991664 -0.160157  0.133677 -0.0181158 0.000666667
 0.989845 -0.152849  0.103094 0.00716509 0.000666667
 0.981928 -0.147376  0.133157 0.0919026 0.000666667
 0.990636 -0.142814 0.0987342 -0.162635 0.000666667
 0.988503 -0.154813  0.105785 0.0350656 0.000666667
 1.00007 -0.14003 0.151272 -0.115065 0.000666667
 0.995178 -0.143672  0.142622 -0.0850199 0.000666667
 0.990843 -0.159589  0.132194 0.0286335 0.000666667
 0.990794 -0.143498  0.133193 0.104715 0.000666667
 0.989807 -0.142949  0.137836 0.0800464 0.000666667
 0.976375 -0.151793  0.116231 -0.108166 0.000666667
 0.984376 -0.147277  0.111224 0.000802237 0.000666667
 0.994458 -0.146707 0.0956447 0.139437 0.000666667
 0.989347 -0.148802  0.140205 0.0949066 0.000666667
 0.994188 -0.155467  0.128808 0.0302723 0.000666667
 0.984726 -0.161954  0.119134 -0.0489982 0.000666667
0.984354 -0.14583 0.106894 0.1719 0.000666667
0.991618 -0.15521 0.103057 -0.0283907 0.000666667
 0.992487 -0.147027  0.146439 -0.0091683 0.000666667
 0.982716 -0.142513  0.118146 -0.0237557 0.000666667
 0.989153 -0.140128  0.124165 -0.113244 0.000666667
 0.987576 -0.161771  0.138027 0.0775283 0.000666667
 0.989665 -0.154715  0.104348 0.0584061 0.000666667
 0.979494 -0.153807  0.107562 0.0720619 0.000666667
 0.989274 -0.146874  0.139042 0.0581696 0.000666667
0.987611 -0.14547 0.142486 0.0735794 0.000666667
 0.972392 -0.156947  0.097822 -0.203585 0.000666667
 0.985276 -0.146294  0.110445 0.0194092 0.000666667
 0.985011 -0.147514  0.110501 0.000701565 0.000666667
 0.990344 -0.149316  0.140495 0.0641248 0.000666667
 0.993912 -0.152275   0.12514 -0.0382234 0.000666667
 0.985475 -0.145099  0.140342 0.0535125 0.000666667
  0.98691 -0.151509   0.13077 -0.146803 0.000666667
 0.984016 -0.146802  0.129317 -0.0983846 0.000666667
 0.992183 -0.143026  0.144221 0.162585 0.000666667
0.989275 -0.14366 0.116988 -0.010424 0.000666667
 0.994689 -0.150976  0.124396 -0.0296033 0.000666667
 0.990791 -0.142351  0.108685 0.226324 0.000666667
0.989212 -0.14912 0.141868 0.0788631 0.000666667
 0.985773 -0.150398   0.11074 -0.0230754 0.000666667
 0.988547 -0.137636  0.142245 0.013629 0.000666667
 0.987653 -0.158543  0.135277 0.0299163 0.000666667
 0.987655 -0.155011  0.133103 0.0897457 0.000666667
 0.977741 -0.145316 0.0966696 0.00991672 0.000666667
 0.983083 -0.158748  0.130938 0.0650172 0.000666667
 0.980956 -0.158687   0.11336 -0.229323 0.000666667
 0.986644 -0.147816  0.133142 -0.0407606 0.000666667
 0.986041 -0.149628  0.111475 -0.0107688 0.000666667
 0.988098 -0.148495   0.10544 -0.00507312 0.000666667
 0.986035 -0.149812  0.111162 0.0079875 0.000666667
 0.987844 -0.148615  0.109171 0.162112 0.000666667
 0.986659 -0.147187  0.139194 0.0795653 0.000666667
 0.985491 -0.148084   0.12915 -0.156243 0.000666667
 0.983852 -0.156067 0.0951278 0.21476 0.000666667
 0.977286 -0.144491 0.0971141 -0.00583596 0.000666667
 0.975531 -0.155451  0.109682 -0.150049 0.000666667
 0.994371 -0.145422   0.14035 -0.096423 0.000666667
 0.990838 -0.159659  0.131917 0.0716028 0.000666667
 0.989787 -0.141899  0.125261 -0.170023 0.000666667
 0.986925 -0.158847  0.134796 0.077443 0.000666667
 0.990916 -0.148362  0.145098 0.0456867 0.000666667
 0.987626 -0.153675  0.106713 0.00353882 0.000666667
 0.985471 -0.150545  0.104847 0.00919141 0.000666667
 0.991441 -0.147227  0.125541 -0.188974 0.000666667
 0.991089 -0.150473  0.104682 0.0244313 0.000666667
 0.992918 -0.146966  0.140225 -0.073759 0.000666667
 0.991237 -0.143948   0.13563 0.0966291 0.000666667
 0.983074 -0.148642  0.138219 -0.00391988 0.000666667
0.988846 -0.15034 0.140006 0.0634625 0.000666667
 0.987711 -0.153079  0.142874 -0.0258394 0.000666667
 0.990802 -0.144747  0.147622 0.132388 0.000666667
 0.982928 -0.155467  0.100324 0.0252696 0.000666667
 0.989811 -0.146431  0.110097 0.0383483 0.000666667
 0.989234 -0.146177  0.139462 0.067225 0.000666667
 0.981736 -0.156167  0.121301 0.00680143 0.000666667
0.987627 -0.14968 0.107866 0.0268632 0.000666667
 0.991784 -0.136906  0.107083 -0.0541597 0.000666667
 0.985178 -0.151488  0.146738 0.000873416 0.000666667
 0.988632 -0.155248  0.136438 0.0508078 0.000666667
  1.00243 -0.138001  0.149085 -0.108794 0.000666667
 0.982838  -0.15775 0.0959967 0.166695 0.000666667
 0.985279 -0.143669  0.120734 -0.0169789 0.000666667
 0.996358 -0.144493  0.121687 -0.0377162 0.000666667
 0.983078 -0.149105  0.143593 0.10961 0.000666667
 0.985584 -0.143022   0.10065 0.0828174 0.000666667
 0.981438 -0.142697  0.096454 0.120354 0.000666667
 0.989236 -0.155193  0.142403 -0.0290598 0.000666667
 0.988928 -0.147233  0.137873 0.0766429 0.000666667
 0.982824 -0.157005   0.09216 0.180304 0.000666667
 0.999987 -0.137301   0.11636 0.0089206 0.000666667
 0.990073 -0.145089  0.137801 0.0755296 0.000666667
 0.988753 -0.156146  0.141802 -0.0247367 0.000666667
 0.995793 -0.151002  0.134884 0.0743893 0.000666667
 0.988846 -0.154445  0.132327 0.0557883 0.000666667
 0.997677 -0.147165   0.10464 0.00304923 0.000666667
 0.987295 -0.157353  0.131246 0.0400636 0.000666667
  0.98841 -0.150353   0.10881 0.0156049 0.000666667
 0.989141 -0.143785  0.108103 0.192726 0.000666667
 0.987871 -0.160973   0.13598 0.0700654 0.000666667
 0.984364 -0.146209  0.109403 0.010048 0.000666667
 0.987774 -0.148974  0.137904 0.0708997 0.000666667
 0.982245 -0.153854 0.0979835 0.172171 0.000666667
 0.988812 -0.155062  0.135193 0.0787541 0.000666667
   0.9793 -0.144195   0.12719 -0.0250484 0.000666667
 0.986445 -0.140594  0.102956 0.110395 0.000666667
 0.980449 -0.143237  0.127324 -0.0356653 0.000666667
 0.984223 -0.142452  0.119269 -0.0149705 0.000666667
0.990299 -0.15035 0.131802 -0.109856 0.000666667
  0.98207 -0.153485  0.121935 -0.0250527 0.000666667
 0.985916 -0.151415  0.145818 0.033081 0.000666667
0.987497  -0.1427 0.100384 0.0788819 0.000666667
 0.979818 -0.148256  0.100336 0.0614083 0.000666667
 0.979375 -0.153933  0.101657 -0.025015 0.000666667
 0.998164 -0.152663 0.0982565 0.134454 0.000666667
 0.983474 -0.152864  0.107199 0.0253213 0.000666667
  0.99082 -0.150198   0.10471 0.0368523 0.000666667
 0.995789 -0.143221  0.135693 -0.108818 0.000666667
0.991366 -0.14347 0.141681 0.0410708 0.000666667
 0.985624 -0.151964  0.109524 -0.0144069 0.000666667
 0.984779 -0.145484  0.107106 0.159543 0.000666667
 0.990339 -0.149807  0.109419 0.0259934 0.000666667
 0.984362 -0.145695  0.106077 0.0527278 0.000666667
 0.988961 -0.151209  0.107273 0.0552139 0.000666667
 0.986425 -0.151894  0.110567 -0.00668929 0.000666667
 0.986794 -0.148944  0.137173 0.0699168 0.000666667
 0.987935 -0.159191  0.131754 0.0650923 0.000666667
 0.985259 -0.159044  0.120695 0.0371791 0.000666667
 0.984856 -0.156936  0.129614 0.0745816 0.000666667
0.999184 -0.13942 0.125851 -0.120158 0.000666667
 0.991121 -0.144286  0.123259 -0.15042 0.000666667
 0.993623 -0.142056   0.14389 0.00352068 0.000666667
 0.982375 -0.145153  0.113354 0.0220958 0.000666667
 0.989283 -0.146704   0.14045 0.0882143 0.000666667
 0.991632 -0.148402  0.145012 0.032718 0.000666667
 0.983754 -0.148688  0.129118 -0.124502 0.000666667
 0.992621 -0.135108    0.1038 0.0733458 0.000666667
 0.989349 -0.157753  0.103067 -0.0309943 0.000666667
  0.98281 -0.141126  0.146682 -0.278248 0.000666667
0.989429  -0.1571 0.091243 0.226562 0.000666667
 0.981947 -0.155127  0.107934 0.0472017 0.000666667
 0.991723 -0.158096  0.103318 -0.0318089 0.000666667
0.983088 -0.15142 0.128784 -0.0709213 0.000666667
 0.984006 -0.153288 0.0997583 0.0349705 0.000666667
 0.989071 -0.142586  0.144621 0.0415949 0.000666667
 0.989595 -0.137868  0.118598 -0.0617785 0.000666667
0.986093 -0.15261 0.102098 0.031856 0.000666667
0.989968  -0.1525 0.131532 -0.111214 0.000666667
 0.989297 -0.152141  0.105917 0.0850699 0.000666667
 0.987997 -0.148869  0.158168 0.062989 0.000666667
 0.986849 -0.159592  0.136229 0.0701344 0.000666667
  0.97587 -0.149514   0.10467 -0.030023 0.000666667
 0.991069 -0.158507  0.114057 -0.103708 0.000666667
 0.990131 -0.145551   0.14059 0.132832 0.000666667
 0.998877 -0.141541  0.162638 0.163531 0.000666667
 0.991143 -0.146374  0.135847 0.070599 0.000666667
 0.988096 -0.144937  0.139547 0.0936181 0.000666667
 0.989109 -0.145117  0.124971 -0.128741 0.000666667
 0.981952 -0.158474  0.121389 0.00977292 0.000666667
 0.983308 -0.153054  0.127533 -0.0640397 0.000666667
 0.986886 -0.151879  0.104991 0.054871 0.000666667
 0.981439 -0.148252  0.141381 0.0090426 0.000666667
 0.984574 -0.154709 0.0997177 0.152224 0.000666667
 0.994894 -0.150018  0.128609 0.00838971 0.000666667
 0.985015 -0.160476  0.132859 0.0704478 0.000666667
  0.98826 -0.147384   0.14466 -0.0345567 0.000666667
 0.992906 -0.143621  0.142784 0.115523 0.000666667
 0.974947 -0.149352  0.118815 -0.119337 0.000666667
 0.989938 -0.157677  0.134743 0.105029 0.000666667
 0.977213 -0.158951  0.126122 -0.076965 0.000666667
 0.986916 -0.143642   0.10167 0.0907872 0.000666667
 0.983391 -0.145728  0.119459 0.0036938 0.000666667
 0.979991 -0.146522  0.133799 0.0278165 0.000666667
 0.994159 -0.155182     0.117 -0.0975894 0.000666667
  0.98092 -0.148619  0.101107 0.0653017 0.000666667
 0.989357 -0.150805  0.112255 -0.0277804 0.000666667
 0.989995 -0.150011  0.105957 -0.0121904 0.000666667
 0.980274 -0.150614 0.0995807 -0.039538 0.000666667
 0.981191 -0.151658 0.0977286 0.130383 0.000666667
 0.989497 -0.152892  0.106217 0.0369679 0.000666667
 0.989527 -0.149787  0.103636 0.21975 0.000666667
 0.987577 -0.154669  0.106324 0.0599569 0.000666667
0.983717 -0.15465 0.100624 0.0311161 0.000666667
 0.985298 -0.154447  0.121477 -0.0358459 0.000666667
 0.986148 -0.147695  0.099339 0.0496072 0.000666667
 0.984569 -0.163804  0.111999 -0.105382 0.000666667
0.974209 -0.16994 0.120231 -0.00327055 0.000666667
 0.986502 -0.157927 0.0984584 0.140699 0.000666667
 0.982621 -0.163061  0.112747 -0.105168 0.000666667
0.996382 -0.14356 0.133373 -0.124972 0.000666667
 0.986651 -0.158554  0.124308 0.0267762 0.000666667
 0.999481 -0.142994  0.172712 0.0639836 0.000666667
 0.999265 -0.133931  0.112514 0.0178245 0.000666667
 0.981842 -0.154052   0.10086 -3.91373e-05 0.000666667
 0.992787 -0.140727  0.145553 0.111182 0.000666667
 0.988524 -0.143614  0.119595 -0.0797831 0.000666667
 0.986253 -0.145572  0.139506 -0.00345795 0.000666667
 0.985468 -0.150482  0.108768 -0.0147219 0.000666667
  0.99115 -0.156464  0.126338 0.0209083 0.000666667
 0.988294 -0.145827  0.145573 0.0131715 0.000666667
 0.982014 -0.156567   0.12031 -0.0147327 0.000666667
0.984403 -0.14696 0.110664 0.0194986 0.000666667
 0.988461 -0.147706  0.138801 0.0874231 0.000666667
 0.986177 -0.158255 0.0958678 0.197787 0.000666667
 0.983531 -0.150697  0.106683 0.00296366 0.000666667
 0.991285 -0.159064  0.118421 0.129947 0.000666667
 0.982873 -0.148894 0.0982647 -0.059224 0.000666667
 0.980566 -0.144285  0.108697 -0.00454116 0.000666667
 0.993773 -0.149046  0.123929 -0.037058 0.000666667
 0.989892 -0.140379  0.113128 -0.114914 0.000666667
 0.988832 -0.145166  0.115247 -0.012105 0.000666667
  0.98646 -0.152039  0.129188 -0.107502 0.000666667
 0.980854 -0.159559  0.118711 0.0116296 0.000666667
 0.988317 -0.158473  0.135018 0.0514628 0.000666667
 0.987406 -0.159258  0.144714 -0.0144914 0.000666667
 0.985478 -0.160645  0.130669 0.0527713 0.000666667
 0.987597 -0.158579 0.0982289 -0.0232471 0.000666667
 0.985082 -0.144867  0.110129 0.0966574 0.000666667
0.999421 -0.14677 0.134436 0.0379814 0.000666667
 0.990853 -0.157703  0.119356 0.136753 0.000666667
 0.985221 -0.159617  0.122709 -0.0122061 0.000666667
 0.992018 -0.148099  0.104488 0.201648 0.000666667
 0.988504 -0.148169   0.10795 0.204652 0.000666667
 0.981887 -0.154555  0.100808 0.0329662 0.000666667
 0.982058 -0.153339  0.104487 0.0778238 0.000666667
 0.989394 -0.145485   0.13412 -0.135237 0.000666667
0.990749 -0.14561 0.118252 -0.0562014 0.000666667
 0.990808 -0.145061  0.145974 0.134729 0.000666667
  0.99342 -0.156877  0.128411 0.0398915 0.000666667
 0.983255 -0.153737  0.146499 0.0273153 0.000666667
0.991908  -0.1555 0.118025 -0.0799811 0.000666667
 0.987977 -0.148319  0.105401 0.20268 0.000666667
  0.98559 -0.147734  0.106216 -0.00855776 0.000666667
 0.977352 -0.153822  0.102582 -0.00256015 0.000666667
 0.988018 -0.142884  0.102147 0.221562 0.000666667
 0.990351 -0.146105  0.117387 -0.0580902 0.000666667
 0.988091 -0.149563  0.139736 0.0579773 0.000666667
 0.988331 -0.144835   0.13912 0.0985797 0.000666667
 0.983577 -0.158768  0.138266 0.0701058 0.000666667
 0.982507 -0.150664  0.102817 0.0647341 0.000666667
0.990689 -0.14903 0.103118 0.189062 0.000666667
 0.987583 -0.147086  0.106342 0.052728 0.000666667
 0.990137 -0.143795  0.117087 -0.0765624 0.000666667
 0.984173 -0.153101  0.127561 -0.13527 0.000666667
 0.985095 -0.155733  0.114617 0.158992 0.000666667
 0.970071 -0.157747  0.111496 -0.0999218 0.000666667
 0.989211 -0.144495  0.137787 0.0684622 0.000666667
 0.987382 -0.145565  0.102957 0.0426218 0.000666667
 0.986133 -0.161327  0.136618 0.0783029 0.000666667
 0.991801 -0.158051  0.104349 -0.000487315 0.000666667
 0.981959 -0.143103  0.103826 0.0862189 0.000666667
 0.980915 -0.149807   0.10398 0.0656499 0.000666667
 0.975444 -0.141586  0.115054 0.031494 0.000666667
 0.981905 -0.156118  0.107301 0.0592982 0.000666667
  0.99073 -0.147077  0.108682 0.181656 0.000666667
 0.986072 -0.149897  0.145855 -0.0114285 0.000666667
 0.985063 -0.141779  0.102531 0.0841735 0.000666667
 0.979996 -0.153335  0.101733 0.0355125 0.000666667
 0.983825 -0.152666  0.104236 0.0488963 0.000666667
0.995663 -0.14054 0.114971 -0.00599916 0.000666667
 0.989818 -0.160235  0.104035 -0.00334275 0.000666667
 0.988089 -0.145233  0.139482 0.100395 0.000666667
 0.988307 -0.148206  0.147012 -0.00842762 0.000666667
 0.990384 -0.149118  0.107863 0.200915 0.000666667
 0.980861 -0.145487  0.130874 -0.0760063 0.000666667
 0.99038 -0.14152 0.142371 0.0422396 0.000666667
0.995124 -0.15273 0.126839 0.0098442 0.000666667
  0.98785 -0.159854   0.13306 0.134165 0.000666667
 0.979946 -0.152966   0.13046 -0.103204 0.000666667
 0.984315 -0.160351  0.120373 0.0148113 0.000666667
 0.993334 -0.135088  0.101815 0.0766066 0.000666667
 0.987074 -0.145169  0.144956 -0.0027342 0.000666667
 0.981799 -0.153681  0.128248 -0.075031 0.000666667
 0.988744 -0.153047  0.126848 -0.0827735 0.000666667
0.988596  -0.1573 0.130117 0.0495785 0.000666667
 0.990697 -0.148933  0.140515 0.0524257 0.000666667
 0.987893 -0.152571  0.112461 0.00138463 0.000666667
 0.994144 -0.140399  0.144132 0.109776 0.000666667
 0.989173 -0.153268  0.102055 -0.00502151 0.000666667
 0.995415 -0.150097   0.13407 0.0145791 0.000666667
 0.984754 -0.149435  0.110033 0.0246965 0.000666667
 0.987053 -0.146316  0.143227 0.0630992 0.000666667
 0.993563 -0.148631  0.143824 0.0229516 0.000666667
 0.991921 -0.148447  0.116991 -0.0367143 0.000666667
 0.995257 -0.149517  0.132704 0.0140312 0.000666667
 0.980276 -0.155089  0.107248 0.0594183 0.000666667
 0.992001 -0.160282  0.134478 0.0684209 0.000666667
 0.993877 -0.147809  0.136755 0.0475239 0.000666667
 0.988428 -0.156273  0.135154 0.0369127 0.000666667
 0.987231 -0.155361  0.107276 0.0694307 0.000666667
0.984682 -0.15151 0.104921 0.0129596 0.000666667
 0.988314 -0.160141   0.13336 0.0336468 0.000666667
0.993042 -0.14734 0.126506 0.0182457 0.000666667
 0.997148 -0.147104  0.136654 0.0549668 0.000666667
 0.988627 -0.158517 0.0934094 0.180201 0.000666667
 0.979552 -0.152435    0.1022 0.018983 0.000666667
 0.989921 -0.141229  0.141318 0.0472904 0.000666667
 0.978626 -0.149164  0.105561 0.0842828 0.000666667
  0.98389 -0.155145  0.104652 0.00722059 0.000666667
 0.991564 -0.137325  0.104317 0.0773213 0.000666667
 0.976654 -0.160197  0.129533 -0.0589707 0.000666667
 0.977594 -0.158159  0.130627 -0.0699251 0.000666667
  0.98777 -0.149827  0.111069 -0.00638857 0.000666667
 0.991806 -0.155063  0.103091 -0.0316452 0.000666667
 0.989908 -0.150111  0.104294 0.200166 0.000666667
 0.991607 -0.143007  0.124683 -0.158219 0.000666667
 0.992582 -0.158016  0.132289 -0.0343267 0.000666667
 0.983364 -0.145893  0.105021 0.0748152 0.000666667
0.985952 -0.15533 0.104134 0.0868525 0.000666667
0.995297 -0.14177 0.147315 0.137993 0.000666667
  0.97354 -0.168758  0.122345 0.00167808 0.000666667
 0.994599 -0.143119  0.145377 0.133837 0.000666667
0.985453 -0.15728 0.121849 0.00903262 0.000666667
 0.982295 -0.157443  0.108001 0.0707642 0.000666667
 0.992209 -0.135435  0.101506 0.0802552 0.000666667
0.988515 -0.14911 0.110825 0.00827069 0.000666667
 0.982297 -0.146787   0.10968 0.0106799 0.000666667
 0.988119 -0.148966  0.142267 -0.0224072 0.000666667
 0.987375 -0.158684  0.134949 0.0348299 0.000666667
 0.973418 -0.161652  0.119128 -0.110841 0.000666667
 0.985243 -0.149963  0.106919 -0.00251588 0.000666667
 0.995353 -0.141188  0.144737 0.159107 0.000666667
 0.986808 -0.150143  0.105032 -0.00516519 0.000666667
0.986844 -0.14371 0.107704 0.202011 0.000666667
 0.991397 -0.157405 0.0995777 -0.0174639 0.000666667
 0.992788 -0.146605  0.141149 0.0624324 0.000666667
 0.984564 -0.150994  0.137896 0.0140363 0.000666667
 0.992693 -0.158901  0.126327 0.0407069 0.000666667
 0.987847 -0.157038 0.0926892 0.188998 0.000666667
 0.992727 -0.145551  0.146392 0.0458896 0.000666667
 0.991019 -0.144476    0.1366 -0.153419 0.000666667
 0.987019 -0.142891   0.10363 0.0407237 0.000666667
 0.986189 -0.156488  0.102637 -0.024293 0.000666667
 0.983243 -0.163097   0.11153 -0.0886685 0.000666667
 0.984925 -0.156034  0.130293 0.0563694 0.000666667
 0.985984 -0.147012   0.14034 0.0448335 0.000666667
0.989201 -0.15166 0.128842 -0.0977169 0.000666667
 0.986766 -0.158949 0.0981217 0.140981 0.000666667
   0.9868 -0.151831    0.1274 -0.0912145 0.000666667
 0.985348 -0.147134   0.10964 -0.0262064 0.000666667
 0.988239 -0.151891  0.108528 0.0526069 0.000666667
  0.97695 -0.157143  0.125965 -0.086634 0.000666667
 0.985956 -0.148669  0.131444 0.131028 0.000666667
0.986823 -0.15134 0.130649 -0.0930955 0.000666667
 0.979785 -0.141425  0.145218 -0.212684 0.000666667
 0.985669 -0.149102  0.109561 0.0236026 0.000666667
 0.977378 -0.156305  0.111514 0.0595829 0.000666667
 0.992146 -0.146107  0.141119 0.0646095 0.000666667
 0.993052 -0.148516  0.103979 0.194679 0.000666667
 0.989162 -0.138911    0.1126 -0.115336 0.000666667
 0.995933 -0.146251  0.148878 0.152153 0.000666667
  0.98723 -0.146983  0.108497 0.0186843 0.000666667
  0.97981 -0.156856  0.118653 -0.203088 0.000666667
  0.98522 -0.157912 0.0950831 0.210627 0.000666667
 0.985942 -0.157295 0.0984591 0.124754 0.000666667
 0.988847 -0.146174  0.140061 0.0646831 0.000666667
 0.982336 -0.163582  0.126568 -0.0318965 0.000666667
 0.985435 -0.154004  0.105785 0.0622427 0.000666667
  1.00122 -0.134887  0.110453 0.00563577 0.000666667
 0.986821 -0.147862  0.140168 0.0595431 0.000666667
 0.983466 -0.149626  0.108076 0.0142919 0.000666667
 0.972303 -0.156504  0.112151 -0.110444 0.000666667
 0.982153 -0.154025 0.0976324 0.146897 0.000666667
 0.985784 -0.151384  0.130188 -0.124015 0.000666667
 0.985418 -0.150816   0.13111 -0.0372097 0.000666667
 0.986527 -0.148943  0.133038 -0.0753343 0.000666667
 0.990438 -0.158199  0.134253 0.0408243 0.000666667
 0.992535 -0.136531  0.129258 0.0200669 0.000666667
 0.975895 -0.155702  0.100505 -0.220419 0.000666667
 0.988486 -0.146521  0.141122 0.0890319 0.000666667
 0.982648 -0.151766 0.0983816 0.127687 0.000666667
 0.991307 -0.156825  0.104903 -0.00892643 0.000666667
 0.980458 -0.156152  0.118318 -0.203359 0.000666667
 0.982518 -0.151459  0.108042 0.0474493 0.000666667
 0.997963 -0.135618  0.167066 0.156946 0.000666667
 0.989571 -0.154732  0.147849 -0.0643503 0.000666667
 0.989574 -0.147728  0.135174 0.0525625 0.000666667
 0.987675 -0.149571  0.106448 0.186399 0.000666667
 0.983554 -0.146266  0.142701 0.080511 0.000666667
 0.984875 -0.147973   0.11042 -0.00530063 0.000666667
 0.987473 -0.149702  0.131171 -0.102528 0.000666667
 0.987766 -0.145278   0.11405 -0.128475 0.000666667
   0.9831 -0.159591 0.0922462 0.132174 0.000666667
 0.988574 -0.151039  0.106479 -0.0142073 0.000666667
 0.988319 -0.146185  0.109314 0.00467629 0.000666667
 0.985589 -0.156195  0.131806 0.0653843 0.000666667
 0.990363 -0.145304  0.145005 0.119629 0.000666667
 0.98006 -0.14743 0.121399 -0.0133575 0.000666667
 0.983852 -0.151702  0.127904 -0.12203 0.000666667
 0.984974 -0.152114  0.131622 -0.126327 0.000666667
 0.983655 -0.158071 0.0986932 0.158273 0.000666667
 0.977027 -0.156936 0.0970111 0.139055 0.000666667
 0.988152 -0.143856  0.103528 0.0331835 0.000666667
 0.988688 -0.147861  0.107898 0.00618506 0.000666667
 0.987256 -0.144032  0.108374 0.23109 0.000666667
 0.986682 -0.154283  0.131442 0.0609642 0.000666667
 0.998856 -0.154377  0.125601 0.0188099 0.000666667
0.988589 -0.14835 0.103463 0.183782 0.000666667
 0.987092 -0.144256  0.115641 -0.094405 0.000666667
  0.98728 -0.153433  0.107079 0.0407074 0.000666667
  0.97729 -0.159089  0.131152 -0.0592129 0.000666667
 0.984857 -0.150538  0.145364 0.00355313 0.000666667
   0.9908 -0.148736  0.142809 0.0787149 0.000666667
 0.983134 -0.158395  0.132569 0.0568968 0.000666667
 0.985535 -0.165849    0.1174 -0.0267144 0.000666667
 0.984478 -0.148126  0.137022 0.0381057 0.000666667
0.984561  -0.1526 0.104885 0.00822345 0.000666667
 0.984916 -0.157163  0.100864 0.105616 0.000666667
 0.986338 -0.151771  0.105273 -0.000273368 0.000666667
 0.987043 -0.155965  0.101389 -0.0220765 0.000666667
0.990717 -0.14627  0.10985 0.20087 0.000666667
 0.991138 -0.155228  0.135493 0.0941368 0.000666667
0.992397 -0.13613 0.105919 -0.0704101 0.000666667
 0.988014 -0.149089  0.139955 0.0468943 0.000666667
 0.987854 -0.151559  0.107651 0.0163852 0.000666667
 0.974718 -0.149593  0.120644 -0.118007 0.000666667
 0.988541 -0.152207  0.129541 -0.0890337 0.000666667
 0.986684 -0.150128  0.133155 -0.0661172 0.000666667
 0.993647 -0.142336  0.117276 -0.00307917 0.000666667
 0.985662 -0.156726   0.13046 0.078377 0.000666667
 0.985778 -0.146443  0.109202 0.0294887 0.000666667
 0.982339 -0.153892 0.0979171 0.127077 0.000666667
 0.989161 -0.155466  0.143652 -0.0420111 0.000666667
 0.991046 -0.138347  0.126326 -0.130542 0.000666667
 0.983232 -0.151384  0.108909 -0.021214 0.000666667
 0.991133 -0.148506  0.137857 0.0438665 0.000666667
 0.987338 -0.144433  0.103468 0.0555783 0.000666667
 0.987736 -0.141227  0.100674 0.110705 0.000666667
 0.989881 -0.148729  0.140905 0.0897095 0.000666667
 0.986041 -0.150186  0.145997 0.00452664 0.000666667
0.988075 -0.14626 0.129585 -0.109116 0.000666667
   0.9866 -0.150298   0.10704 0.0185387 0.000666667
 0.986412 -0.143175  0.106818 0.21191 0.000666667
 0.980314 -0.153661   0.10134 0.0154465 0.000666667
 0.985124 -0.148232  0.111816 0.0141387 0.000666667
  0.99673 -0.140661  0.115192 0.00874983 0.000666667
 0.996552 -0.152552 0.0976865 0.100237 0.000666667
 0.984221 -0.152248  0.109947 -0.0123325 0.000666667
 0.991555 -0.148969   0.13912 0.0797832 0.000666667
 0.982257 -0.160077  0.105345 0.0557164 0.000666667
 0.985031 -0.152631  0.110273 -0.0108911 0.000666667
 0.980809 -0.153239  0.102978 0.0029511 0.000666667
 0.989423 -0.151616  0.113201 -0.0840543 0.000666667
 0.989822 -0.146499  0.141454 0.0739201 0.000666667
  0.98831 -0.149784  0.110395 0.00730984 0.000666667
 0.982192 -0.152512  0.127427 -0.05551 0.000666667
 0.984863 -0.154359  0.102721 -0.0119875 0.000666667
 0.986606 -0.154977  0.108416 0.00454686 0.000666667
 0.991027 -0.147583  0.104302 0.185571 0.000666667
 0.992677 -0.141268  0.142525 0.0342966 0.000666667
 0.979659 -0.153096 0.0994978 0.126337 0.000666667
 0.977473 -0.152676  0.120198 -0.0529768 0.000666667
  0.99185 -0.147564   0.14291 0.0721121 0.000666667
 0.987914 -0.150229  0.128138 -0.108947 0.000666667
 0.989669 -0.150773  0.130004 -0.0976062 0.000666667
 0.986402 -0.147247  0.111439 0.0422301 0.000666667
0.977671 -0.15137 0.101131 -0.0390233 0.000666667
  0.98909 -0.150225   0.10773 0.0329304 0.000666667
 0.987496 -0.145718  0.112937 0.169041 0.000666667
 0.987214 -0.150406  0.105699 -0.0152521 0.000666667
 0.995569 -0.142219  0.139272 -0.0720328 0.000666667
 0.989283 -0.149396  0.141724 0.0550411 0.000666667
  1.00035 -0.135533  0.112329 0.00620278 0.000666667
 0.985645 -0.150374  0.110362 0.00800994 0.000666667
 0.984165 -0.143399   0.10188 0.0414855 0.000666667
0.996434 -0.14519 0.105516 0.00951319 0.000666667
 0.984325 -0.148621  0.133004 0.107808 0.000666667
 0.981522 -0.154756  0.102851 0.0254765 0.000666667
 0.972783 -0.156567  0.109562 -0.126227 0.000666667
 0.988059 -0.155206  0.108738 0.0748572 0.000666667
 0.980778 -0.153802  0.106553 0.0603073 0.000666667
 0.977649 -0.159009  0.127346 0.115202 0.000666667
 0.987683 -0.143998  0.116803 -0.0255972 0.000666667
0.989792 -0.14517 0.138666 0.0797209 0.000666667
 0.983728 -0.149269  0.137818 0.0432771 0.000666667
 0.989032 -0.146991  0.145131 -0.0277752 0.000666667
 0.995454 -0.139098   0.11453 0.00842588 0.000666667
 0.980067 -0.152788  0.103284 0.036182 0.000666667
 0.985912 -0.153901  0.104451 0.0011966 0.000666667
 0.995491 -0.152064 0.0959627 0.118153 0.000666667
 0.982074 -0.140578  0.143373 -0.230889 0.000666667
 0.980364 -0.156343  0.122913 -0.0164948 0.000666667
 0.994061 -0.145502  0.150689 0.138485 0.000666667
0.979152 -0.15868 0.119059 -0.233125 0.000666667
0.997534  -0.1474 0.137006 0.0603278 0.000666667
 0.985196 -0.145926  0.108487 0.0277443 0.000666667
 0.984555 -0.144324  0.100119 0.0390475 0.000666667
 0.990497 -0.149343  0.115604 -0.0397065 0.000666667
 0.983676 -0.156312 0.0999941 0.0126318 0.000666667
 0.992573 -0.151292  0.124864 -0.00619107 0.000666667
 0.989876 -0.147659  0.137488 0.0618663 0.000666667
 0.988358 -0.155915   0.13648 0.0907708 0.000666667
 0.986167 -0.150649  0.110584 0.0149849 0.000666667
 0.976172 -0.148443  0.119602 -0.123742 0.000666667
  0.99136 -0.144145  0.143517 0.054023 0.000666667
 0.982015 -0.142965  0.124332 -0.0556771 0.000666667
 0.988112 -0.147064  0.137113 0.0560416 0.000666667
 0.982168  -0.15165 0.0976921 0.148737 0.000666667
 0.992664 -0.158178  0.129545 0.0943741 0.000666667
 0.984166 -0.151375  0.105031 0.0439035 0.000666667
 0.983698 -0.156691  0.101132 0.126647 0.000666667
 0.985042 -0.150212  0.105841 0.0145059 0.000666667
 0.986884 -0.150748  0.111207 0.0143387 0.000666667
 0.985157 -0.158803  0.116322 0.146345 0.000666667
  0.97992 -0.149661  0.100315 0.0665438 0.000666667
 0.989513 -0.146821  0.106327 0.208513 0.000666667
 0.983765 -0.150356  0.131522 -0.0482309 0.000666667
 0.990682 -0.155374  0.133442 0.0467564 0.000666667
 0.99154 -0.15853  0.13114 0.0716179 0.000666667
 0.985174 -0.161464  0.124687 -0.000666147 0.000666667
 0.983032 -0.147927  0.136893 0.00284367 0.000666667
 0.977511 -0.153334  0.120443 -0.0525066 0.000666667
 0.996373 -0.145587  0.142916 0.161738 0.000666667
 0.988309 -0.143384  0.103383 0.0748498 0.000666667
 0.977779 -0.157312   0.10548 -0.0936311 0.000666667
0.986984 -0.15685 0.115629 0.177113 0.000666667
 0.987972 -0.149882  0.130612 -0.112851 0.000666667
  0.98294 -0.152791  0.105626 0.00413353 0.000666667
 0.998829 -0.148588  0.125462 0.0154402 0.000666667
 0.972849 -0.163376  0.128842 -0.0646669 0.000666667
 0.988468 -0.146848  0.139529 0.0697606 0.000666667
 0.989313 -0.157004  0.130054 0.0678776 0.000666667
0.993826 -0.13829 0.103752 0.0802544 0.000666667
 0.989122 -0.152002  0.145597 -0.00259766 0.000666667
 0.980164 -0.150898  0.119987 -0.020004 0.000666667
  0.98405 -0.148367  0.137976 0.00754828 0.000666667
 0.984465 -0.160131  0.121335 0.0059208 0.000666667
 0.980636 -0.146065 0.0972489 0.0726435 0.000666667
 0.984453 -0.147858  0.103643 0.0495383 0.000666667
 0.985796 -0.145251  0.139113 0.0205513 0.000666667
 0.981312 -0.157647  0.125923 0.0142695 0.000666667
    0.994 -0.135584   0.10255 0.0838846 0.000666667
  0.98322 -0.153967  0.105403 -0.0053706 0.000666667


==> output_ims_3_3_3_1/weightedpr_action_0.txt <==
26.7383
  1.01235 -0.151724  0.142324 -0.192599 0.000666667
 0.949853 -0.158727  0.124585 -0.121261 0.000666667
 0.949509 -0.154041  0.112375 0.20899 0.000666667
 0.968431 -0.146298  0.117976 0.150796 0.000666667
 0.993021 -0.146447 0.0615523 -0.0129467 0.000666667
0.997911 -0.14927 0.106963 0.0055124 0.000666667
  0.99557 -0.144744  0.115622 0.0157838 0.000666667
0.971699 -0.14767 0.141862 -0.0404564 0.000666667
 0.992578 -0.143208  0.126894 -0.219052 0.000666667
 0.976706 -0.153249  0.148454 -0.104336 0.000666667
0.997981  -0.1557 0.136544 -0.0195329 0.000666667
  1.02771 -0.157354  0.115661 -0.10337 0.000666667
  0.94939 -0.159368   0.12289 -0.113653 0.000666667
 0.981174 -0.163015  0.124864 0.129215 0.000666667
  1.00524 -0.165499  0.150068 0.0537672 0.000666667
  1.00563 -0.141999  0.100961 -0.0191393 0.000666667
  0.95759 -0.143098  0.148312 -0.136978 0.000666667
  1.01484 -0.164703  0.148053 -0.0287645 0.000666667
0.921758 -0.16741 0.129022 0.0680965 0.000666667
 0.947549 -0.161266  0.118612 0.0425688 0.000666667
 0.950159 -0.153923 0.0570748 -0.0664336 0.000666667
 0.962167 -0.148515  0.069711 0.0522801 0.000666667
 0.994918 -0.146757  0.119932 -0.0417339 0.000666667
  1.00602 -0.137652   0.11354 0.0970131 0.000666667
 0.988694 -0.140862  0.121351 -0.135792 0.000666667
0.94686 -0.1461 0.10013 -0.0515927 0.000666667
 0.985966 -0.157585  0.150647 0.00550095 0.000666667
 0.957653 -0.155456  0.150486 0.0699337 0.000666667
 0.990026 -0.148561  0.150706 0.0838969 0.000666667
 0.988602 -0.157124  0.142254 -0.0162377 0.000666667
  1.02753 -0.155091  0.109317 -0.137726 0.000666667
 0.96309 -0.14153 0.107674 -0.134086 0.000666667
 0.986701 -0.153422  0.105622 0.0269504 0.000666667
  1.00791 -0.159035 0.0978247 0.0974082 0.000666667
 0.975399 -0.144648   0.14968 0.0673089 0.000666667
 0.984912 -0.143057  0.113367 0.00197351 0.000666667
 0.930975 -0.157429  0.115642 -0.0475647 0.000666667
 0.986368 -0.166671 0.0880437 0.038712 0.000666667
 0.999268 -0.148595  0.107712 0.0151839 0.000666667
 0.971382 -0.157986  0.102885 -0.22753 0.000666667
 0.982867 -0.150018  0.166464 -0.108769 0.000666667
 0.944666 -0.159695  0.148401 -0.0899554 0.000666667
  1.03958 -0.167545 0.0735831 -0.0614314 0.000666667
 0.965361 -0.158118  0.165224 -0.0538105 0.000666667
 0.942264 -0.166426 0.0936232 -0.0217088 0.000666667
 0.971289 -0.145294 0.0550198 0.00480486 0.000666667
 0.919703 -0.165133  0.130438 0.0404732 0.000666667
 0.995822 -0.136452  0.123737 -0.134041 0.000666667
 0.947886 -0.161679  0.126775 -0.0808537 0.000666667
 0.951674 -0.149941 0.0942632 0.0297698 0.000666667
 0.936783 -0.157479 0.0864913 -0.0363589 0.000666667
 0.999118 -0.156762 0.0722807 0.135182 0.000666667
 0.961986 -0.142249  0.133809 -0.10189 0.000666667
 0.971926 -0.140239  0.128464 -0.0313168 0.000666667
  1.03736 -0.173006  0.106557 -0.136359 0.000666667
 1.00063 -0.15482 0.135962 -0.0243525 0.000666667
 0.997928 -0.149455  0.138382 0.030709 0.000666667
 0.986687 -0.145251  0.146448 -0.00394074 0.000666667
 0.982616 -0.155325 0.0480989 -0.0550273 0.000666667
 0.962411 -0.159787   0.10922 -0.161848 0.000666667
 0.975427 -0.164466  0.120012 -0.1153 0.000666667
 0.956016 -0.147247  0.126094 0.0964206 0.000666667
  0.94513 -0.140154  0.111201 -0.00620972 0.000666667
 0.958854 -0.151946  0.124495 -0.0474646 0.000666667
 0.998008 -0.148731  0.136226 0.0421038 0.000666667
 0.975239 -0.152702 0.0978745 0.039136 0.000666667
 0.934941 -0.147366  0.134583 -0.0138384 0.000666667
 0.984464 -0.145186  0.157359 0.0802954 0.000666667
 0.995988 -0.153328 0.0952615 0.136202 0.000666667
 0.999779 -0.152566  0.139401 0.0470807 0.000666667
 0.996741 -0.142718  0.136447 -0.12084 0.000666667
 0.965079  -0.16652 0.0760784 -0.150598 0.000666667
 0.94357 -0.15389  0.10686 -0.102115 0.000666667
 0.987466 -0.145416  0.157324 0.0417864 0.000666667
  1.04547 -0.162828   0.16244 -0.0161756 0.000666667
 0.996025 -0.160062  0.125641 0.0595814 0.000666667
 0.970863 -0.148359  0.136209 0.089254 0.000666667
 0.990442 -0.166635  0.109386 -0.0953419 0.000666667
  1.00387 -0.139509  0.149614 -0.141711 0.000666667
  1.05009 -0.148585  0.157224 0.0600983 0.000666667
 0.951334 -0.151515 0.0930907 0.0266502 0.000666667
  1.03278 -0.156657 0.0815315 0.171367 0.000666667
 0.984177 -0.143419  0.082897 -0.0740785 0.000666667
 0.935576 -0.145364  0.136057 -0.0174779 0.000666667
 0.983577 -0.145214  0.112948 -0.00177652 0.000666667
 0.998861 -0.155565  0.136041 -0.0120048 0.000666667
  1.02254 -0.151102  0.177093 -0.0422538 0.000666667
 0.965589 -0.158352  0.112732 0.0794666 0.000666667
 0.970047 -0.147343  0.134999 0.0952665 0.000666667
  1.02322 -0.138059  0.121894 -0.00808443 0.000666667
 0.971494 -0.165705  0.176121 -0.037548 0.000666667
0.926873 -0.16526 0.120559 0.0253761 0.000666667
  0.97117 -0.148026  0.137789 0.0689575 0.000666667
 0.979733 -0.161313   0.14158 -0.0526748 0.000666667
 0.998932 -0.151057  0.136913 0.029377 0.000666667
   1.0091 -0.140494 0.0708735 -0.0403865 0.000666667
 0.923652 -0.169695  0.130479 0.094895 0.000666667
 0.969188 -0.149944  0.100297 0.141464 0.000666667
  1.01873 -0.136272  0.133757 -0.127693 0.000666667
  1.00632 -0.162051  0.140758 0.0517576 0.000666667
   0.9564 -0.148735  0.124774 0.124283 0.000666667
 0.973617 -0.147038  0.106682 -0.126745 0.000666667
 0.948687 -0.150784 0.0941597 0.00747504 0.000666667
 0.952361 -0.136089  0.096657 -0.0403597 0.000666667
 0.960757 -0.151906  0.140093 -0.00974744 0.000666667
 0.938595 -0.155101  0.074707 -0.0588758 0.000666667
  1.05004 -0.181525  0.112959 -0.00915627 0.000666667
 0.936344 -0.152286  0.136855 -0.0532917 0.000666667
  1.04063 -0.147394 0.0924976 0.104714 0.000666667
  0.99499 -0.143081  0.128914 -0.134759 0.000666667
  1.00838 -0.144004  0.133844 -0.195975 0.000666667
 0.998825 -0.156726  0.124079 0.0251537 0.000666667
 0.993857  -0.14731 0.0626728 -0.0320613 0.000666667
   1.0169 -0.150955   0.15055 0.0148742 0.000666667
 1.02605 -0.15746 0.143236 0.018085 0.000666667
 0.989435 -0.149495   0.15081 0.0900635 0.000666667
 0.960167 -0.161147 0.0865275 -0.0045561 0.000666667
  1.00898 -0.137412  0.162798 0.0597726 0.000666667
 0.941474 -0.152795 0.0819159 -0.028485 0.000666667
 0.992628 -0.144522  0.169128 0.18096 0.000666667
 0.954527  -0.13987 0.0858128 0.143067 0.000666667
 0.967752 -0.150282  0.127668 0.112331 0.000666667
 0.954637 -0.148253   0.13522 -0.109442 0.000666667
 0.964773 -0.151661  0.126679 0.0939581 0.000666667
   1.0182 -0.151946  0.093423 -0.018302 0.000666667
 0.968274 -0.158175  0.119836 -0.0436946 0.000666667
  1.00361 -0.158617 0.0984677 -0.0229801 0.000666667
 0.984885 -0.166886 0.0875283 0.0340515 0.000666667
 0.962474 -0.150627  0.107989 0.0431541 0.000666667
  1.00667 -0.160711  0.097381 0.0853114 0.000666667
 0.949768 -0.151639  0.114319 0.112719 0.000666667
 0.999088 -0.154578   0.12418 0.0340875 0.000666667
0.961629 -0.14474 0.144046 0.130347 0.000666667
 0.988789 -0.157624  0.133074 0.0625252 0.000666667
 1.02476 -0.14349 0.159958 -0.0231059 0.000666667
 0.937032 -0.153273 0.0839904 -0.0562512 0.000666667
0.981336 -0.15124 0.102779 0.0137543 0.000666667
  1.00759 -0.160891 0.0997028 0.07724 0.000666667
 0.984924 -0.143103  0.119452 -0.00119182 0.000666667
 0.943843 -0.159097   0.12578 0.119903 0.000666667
 0.950817 -0.155519 0.0579556 -0.0792825 0.000666667
 0.968414  -0.15117 0.0909375 -0.028934 0.000666667
 0.971768 -0.146314  0.130815 0.120471 0.000666667
 0.963672 -0.159672 0.0890342 0.0134372 0.000666667
 0.983646  -0.14154 0.0956074 0.144004 0.000666667
 0.995029 -0.157107  0.162293 -0.135182 0.000666667
 0.995514 -0.146136  0.155772 -0.0975879 0.000666667
  1.00395 -0.149808   0.12506 -0.0848838 0.000666667
  1.04768 -0.148461  0.158911 0.0605397 0.000666667
 0.942593 -0.156883  0.129479 0.00339196 0.000666667
  0.96087 -0.154846 0.0454942 0.0272132 0.000666667
  1.01322 -0.138046  0.152187 0.203904 0.000666667
  0.97555 -0.152423  0.148094 -0.0892729 0.000666667
 0.943484 -0.144253 0.0983474 -0.0401648 0.000666667
0.998833 -0.14874 0.105945 0.00332283 0.000666667
 0.928712 -0.163354  0.119895 0.0320695 0.000666667
 0.971798 -0.166458  0.174979 -0.0294808 0.000666667
 0.973462 -0.155559  0.108759 -0.103165 0.000666667
   1.0083 -0.144455  0.151808 0.0394518 0.000666667
 0.972418 -0.140933  0.104853 0.0645776 0.000666667
  1.01196 -0.143715  0.133187 0.112993 0.000666667
  0.96688 -0.149386  0.127831 0.0895955 0.000666667
   0.9593 -0.151314  0.139303 0.0169637 0.000666667
 0.950328 -0.142113 0.0916871 -0.038584 0.000666667
   1.0227 -0.148213 0.0822027 -0.0358492 0.000666667
  1.01242 -0.152162  0.142751 -0.177464 0.000666667
  0.99087 -0.142221   0.11688 -0.110076 0.000666667
 0.971744 -0.144259  0.141971 -0.141244 0.000666667
 0.978412 -0.147793  0.103803 0.115654 0.000666667
 0.949497 -0.145724 0.0999919 -0.0875439 0.000666667
  1.00255 -0.157479 0.0723704 0.120239 0.000666667
 0.937153 -0.153059  0.136803 -0.0536549 0.000666667
 0.941376 -0.152805  0.106367 -0.074239 0.000666667
 0.965074 -0.158723  0.165172 -0.0457211 0.000666667
 0.975443  -0.15047 0.0860568 0.0774479 0.000666667
 0.973699 -0.146278  0.120672 0.0769637 0.000666667
 0.986808 -0.156408  0.119125 0.00232889 0.000666667
 0.945562 -0.155793  0.148204 -0.114521 0.000666667
  1.01537 -0.141718  0.129821 0.107985 0.000666667
 0.965271 -0.151856  0.113608 0.0635406 0.000666667
0.985475 -0.14028 0.145265 -0.251192 0.000666667
  1.02673 -0.139744  0.165741 0.0937782 0.000666667
 0.941908 -0.157553  0.130252 0.0139085 0.000666667
 0.937049 -0.139956  0.115634 0.16017 0.000666667
 0.977741 -0.162514  0.120679 0.0896449 0.000666667
 0.977492 -0.161516  0.124458 0.10677 0.000666667
 0.956193 -0.167857  0.151989 0.138521 0.000666667
    0.976 -0.150297 0.0964825 -0.0451322 0.000666667
 0.973533 -0.157964   0.10985 -0.0960544 0.000666667
 0.995586 -0.158163  0.111888 -0.0213233 0.000666667
 0.945026 -0.158194  0.110216 0.0986371 0.000666667
   1.0238 -0.145686 0.0819155 -0.0405013 0.000666667
  0.94586 -0.140779  0.143972 0.0049968 0.000666667
 0.931393 -0.153996  0.136914 0.143792 0.000666667
 0.974169 -0.147921  0.105733 -0.135998 0.000666667
  0.97333 -0.170543  0.123002 0.00594653 0.000666667
 0.965888  -0.15289 0.0922089 0.0677614 0.000666667
   1.0208 -0.132767   0.15012 -0.00532784 0.000666667
 1.01324 -0.15136 0.142847 -0.172644 0.000666667
  1.02879 -0.153514  0.111176 -0.146127 0.000666667
 0.942733 -0.156491  0.111802 0.0773922 0.000666667
 0.942124 -0.145957  0.123968 0.0545657 0.000666667
  0.97724 -0.149277  0.125807 0.00772986 0.000666667
 0.930996 -0.157417  0.115634 -0.0628297 0.000666667
 0.957967 -0.163333 0.0510505 -0.0346343 0.000666667
  1.01626 -0.151233  0.149239 0.00674371 0.000666667
 0.976528 -0.144114  0.126893 0.0468984 0.000666667
 0.986316 -0.160702  0.115802 0.155602 0.000666667
  1.02329  -0.15724 0.0861935 0.0869246 0.000666667
 0.929091 -0.157239  0.115215 -0.0476646 0.000666667
  1.04177 -0.150739  0.159439 0.127734 0.000666667
 0.992803 -0.155466  0.117505 -0.0610548 0.000666667
   1.0042 -0.156807 0.0987683 -0.0244962 0.000666667
 0.976073 -0.141658  0.126439 0.0390676 0.000666667
  1.00717 -0.148738  0.151036 -0.229404 0.000666667
  1.03432 -0.155087  0.145553 -0.0436064 0.000666667
 0.961058 -0.151217 0.0891244 -0.115116 0.000666667
 0.965699 -0.140998 0.0914934 0.0649996 0.000666667
  1.04721 -0.161879  0.160996 -0.0503128 0.000666667
  1.04464 -0.146216   0.11892 -0.0487504 0.000666667
  1.00018 -0.152063  0.108648 0.0181563 0.000666667
 0.985242 -0.159688  0.120615 0.0154924 0.000666667
0.986057 -0.15849   0.1156 0.131716 0.000666667
 0.966124 -0.150184  0.112538 0.0256968 0.000666667
 0.993983 -0.172916  0.059387 -0.0216975 0.000666667
 0.998834 -0.156025  0.155686 -0.0518474 0.000666667
 0.979751 -0.144267  0.127527 -0.0540395 0.000666667
 0.979476 -0.139805 0.0919665 -0.00524174 0.000666667
  1.03695 -0.159884  0.123384 0.0453588 0.000666667
 0.970728 -0.136927  0.100307 -0.0584648 0.000666667
 0.997131 -0.146199  0.129275 -0.12452 0.000666667
 0.981639 -0.155288 0.0989124 0.143846 0.000666667
  0.93745 -0.156469 0.0905491 -0.025178 0.000666667
 0.974408 -0.148695 0.0963403 -0.0252784 0.000666667
   0.9588 -0.150236  0.138601 0.00929294 0.000666667
 0.957364 -0.143635  0.148763 -0.139777 0.000666667
 0.997822 -0.143988  0.129313 -0.14904 0.000666667
  1.04611 -0.178403  0.102288 -0.20494 0.000666667
  0.99042 -0.145163  0.170628 0.203804 0.000666667
 0.967878 -0.153844 0.0761723 -0.101086 0.000666667
 0.960632 -0.153492  0.122847 -0.0537155 0.000666667
 0.946454 -0.153896 0.0976301 0.132022 0.000666667
 0.948236 -0.151831  0.111686 0.0985635 0.000666667
 0.955058 -0.146835  0.125169 -0.0434549 0.000666667
 0.951192 -0.161455  0.132237 0.0301008 0.000666667
  1.01629 -0.155513 0.0925057 0.0457076 0.000666667
 0.971476 -0.146925  0.120526 -0.0825441 0.000666667
 0.959451 -0.143487  0.144684 0.128922 0.000666667
 0.993093 -0.147452  0.155026 -0.0989999 0.000666667
 0.988655 -0.138597  0.105912 -0.0113076 0.000666667
 0.997188 -0.132471  0.138597 -6.2643e-05 0.000666667
  1.02214 -0.158847 0.0824639 0.0902286 0.000666667
 0.948483 -0.153562  0.114126 0.220735 0.000666667
 0.935408 -0.157698  0.100879 -0.135353 0.000666667
 0.966851 -0.158024  0.165659 -0.0456858 0.000666667
 0.945093 -0.139904   0.13222 -0.0391901 0.000666667
 0.98039 -0.13902 0.107027 -0.14083 0.000666667
 0.996304 -0.145823  0.117063 -0.0199718 0.000666667
 0.995354 -0.145577 0.0741294 0.0239387 0.000666667
  1.00162 -0.126321  0.143351 0.169952 0.000666667
 0.962524 -0.132644  0.146512 0.125847 0.000666667
 0.979864 -0.140609  0.123892 -0.0198237 0.000666667
 0.940255 -0.152899 0.0828589 -0.0180816 0.000666667
 1.00917 -0.14932 0.150479 -0.225655 0.000666667
 0.969794 -0.153778  0.133254 -0.0753149 0.000666667
 0.936824 -0.163744 0.0530733 0.181164 0.000666667
0.973655 -0.16193 0.159744 -0.115866 0.000666667
   1.0061 -0.141188   0.15248 0.0661591 0.000666667
 0.983573 -0.160203  0.130935 0.0463454 0.000666667
0.962234 -0.16029 0.100657 -0.119048 0.000666667
 0.991995 -0.138991  0.107745 -0.0451437 0.000666667
 0.966728 -0.140555 0.0786001 0.243922 0.000666667
  0.99288 -0.156995  0.128968 0.0386117 0.000666667
  1.01218 -0.145414  0.132903 0.101254 0.000666667
 0.985836 -0.143848  0.116591 0.00612433 0.000666667
 0.941156 -0.165865  0.107366 0.0496262 0.000666667
  1.00686 -0.142541  0.101926 -0.0153197 0.000666667
 0.997469 -0.157325    0.1293 -0.125512 0.000666667
  1.04172 -0.150388  0.160445 0.115261 0.000666667
 0.970743 -0.146156  0.117924 0.177082 0.000666667
 1.01233 -0.13827 0.151821 0.18264 0.000666667
 0.935079 -0.142621  0.141221 -0.135593 0.000666667
 0.952488 -0.141628  0.109995 0.0570124 0.000666667
  1.02375 -0.155521 0.0826123 0.0816437 0.000666667
  1.01814 -0.146648  0.087017 -0.0177912 0.000666667
 0.945208  -0.15269 0.0733113 0.0516246 0.000666667
 0.936148 -0.175061  0.123744 0.149081 0.000666667
  0.97031 -0.172822 0.0720315 0.0675239 0.000666667
  0.97627 -0.152257 0.0981266 -0.0407208 0.000666667
  0.97436 -0.142018 0.0782967 -0.0199051 0.000666667
 0.946508 -0.145519 0.0918639 0.0346751 0.000666667
  1.01614 -0.159655    0.1486 -0.00163805 0.000666667
 0.991866 -0.150705   0.17199 -0.022714 0.000666667
  1.02786 -0.140577  0.166099 0.0959642 0.000666667
  1.02197 -0.136909   0.12269 0.0047351 0.000666667
 0.973254 -0.157243  0.102728 -0.21309 0.000666667
 0.988996 -0.137159    0.1164 -0.0488498 0.000666667
 0.980744 -0.147879 0.0908703 -0.0730162 0.000666667
0.972297 -0.14216 0.135285 -0.107587 0.000666667
 0.975597 -0.151253  0.106481 0.0201604 0.000666667
 0.967757 -0.148866 0.0988508 0.166189 0.000666667
 0.951517 -0.152218 0.0931872 0.0308231 0.000666667
 0.938118 -0.162356  0.054317 0.167089 0.000666667
 0.986511 -0.158775  0.150791 0.0309514 0.000666667
 0.989577 -0.139899  0.105645 -0.0220144 0.000666667
 0.996016 -0.145947  0.172557 0.039112 0.000666667
  1.04946 -0.181948  0.112972 -0.0328073 0.000666667
  1.02287 -0.158349 0.0836049 0.0856247 0.000666667
 0.970874 -0.143947  0.136447 -0.116242 0.000666667
 0.974644 -0.161294  0.160299 -0.109825 0.000666667
 0.991566 -0.168376 0.0520964 -0.103086 0.000666667
 0.975187 -0.157473  0.117164 0.144047 0.000666667
  0.97699 -0.150387 0.0874686 0.0965583 0.000666667
  0.93659 -0.155358 0.0890931 -0.0699938 0.000666667
0.974281 -0.1434 0.10683 0.136465 0.000666667
 0.961981 -0.162907  0.122366 -0.174445 0.000666667
 0.976793 -0.159012  0.123491 0.0982645 0.000666667
 0.981268 -0.158261  0.121054 0.0165977 0.000666667
 0.972909 -0.143131  0.139801 0.0661457 0.000666667
 0.977086 -0.142957  0.127708 0.0328731 0.000666667
 0.936459 -0.164128 0.0761768 -0.0135878 0.000666667
 1.02421 -0.13602 0.100218 0.130251 0.000666667
 0.959826 -0.153685    0.1502 0.0707073 0.000666667
  1.00856 -0.138175  0.109084 -0.0168434 0.000666667
 0.996623 -0.155366  0.158684 -0.0234433 0.000666667
 0.942276 -0.156539  0.112144 0.0759006 0.000666667
 0.979281 -0.148574 0.0895267 -0.0622228 0.000666667
 0.988475 -0.147624  0.108654 0.198228 0.000666667
 0.952193 -0.158102  0.120643 0.136441 0.000666667
 0.946591 -0.148123 0.0898114 0.00810625 0.000666667
  1.01698 -0.153736 0.0935203 0.00497797 0.000666667
0.951348 -0.15806 0.147645 -0.0946353 0.000666667
 0.976664 -0.144845  0.123715 -0.0130273 0.000666667
  1.01984 -0.154225  0.147759 -0.0212564 0.000666667
 0.994946 -0.140839  0.152827 0.0687283 0.000666667
0.986541 -0.14432 0.156697 0.0523773 0.000666667
 0.945728 -0.159298  0.126825 0.107075 0.000666667
 0.983899 -0.145502  0.111182 0.131807 0.000666667
 0.918733 -0.169806 0.0938966 0.0442339 0.000666667
  1.02249 -0.156759 0.0852527 0.0728992 0.000666667
  1.00566 -0.150586  0.124176 -0.0825479 0.000666667
 0.974631 -0.153117  0.117897 -0.114332 0.000666667
 0.945803 -0.140743  0.131842 -0.0851827 0.000666667
  0.98583 -0.147704  0.145066 0.0024275 0.000666667
 1.00013 -0.14517 0.171931 0.0446365 0.000666667
 0.936066 -0.146985  0.135596 -0.00410076 0.000666667
 0.982571 -0.147599  0.173827 -0.0929761 0.000666667
  0.93788 -0.162805 0.0565602 0.181114 0.000666667
0.990841 -0.15042 0.151933 0.10734 0.000666667
 0.963482 -0.152703 0.0843767 -0.0334884 0.000666667
 0.955714 -0.146781  0.125574 -0.0417379 0.000666667
  1.02335 -0.139079  0.121459 -0.0122618 0.000666667
 0.938416 -0.152642 0.0844406 -0.0494801 0.000666667
 0.971265 -0.146656  0.120901 -0.0829079 0.000666667
 0.979379 -0.152485 0.0807323 0.181169 0.000666667
 0.965666  -0.14963 0.0960224 -0.0973091 0.000666667
  0.97258 -0.165599  0.173837 -0.0287969 0.000666667
 0.983868 -0.149342   0.14535 0.0626612 0.000666667
 0.985775 -0.164509  0.111008 -0.0809607 0.000666667
 0.970308 -0.146193  0.123036 -0.0814021 0.000666667
 0.997104 -0.139025  0.111238 -0.174788 0.000666667
 0.936557 -0.158895  0.113341 0.247155 0.000666667
 0.995153 -0.148419 0.0674134 -0.130426 0.000666667
 0.975308 -0.154139  0.117229 0.12336 0.000666667
 0.929636 -0.159684 0.0976347 -0.104584 0.000666667
  0.99233 -0.144178    0.1715 0.208464 0.000666667
 0.984002 -0.146865  0.130924 0.11879 0.000666667
 0.993612 -0.158789   0.11285 -0.00886867 0.000666667
 0.962894 -0.152644 0.0844724 -0.0142605 0.000666667
0.973068 -0.14253  0.14109 0.0643083 0.000666667
  1.04213 -0.147503  0.118947 -0.0509826 0.000666667
 0.947342 -0.158594  0.104841 0.0743034 0.000666667
 0.991388 -0.145998  0.147348 0.126023 0.000666667
 0.976176 -0.151297  0.106929 0.0247136 0.000666667
 0.972867 -0.166035  0.175848 -0.0335036 0.000666667
 0.963251 -0.142653  0.132006 -0.0946124 0.000666667
 0.955135 -0.146565  0.135586 -0.0789279 0.000666667
 0.990878 -0.144216  0.129057 -0.212832 0.000666667
 0.989856 -0.140796  0.121466 -0.13804 0.000666667
 0.981102 -0.149805  0.168463 -0.123503 0.000666667
   0.9479 -0.161246  0.104589 0.0429585 0.000666667
 0.982389 -0.144644 0.0827366 -0.0580536 0.000666667
 0.987424 -0.159124  0.151444 -0.0043099 0.000666667
 0.965158 -0.161542 0.0963424 0.0767914 0.000666667
 0.957635 -0.143982   0.14859 -0.15173 0.000666667
  0.95431   -0.1633 0.0930348 0.0369562 0.000666667
 0.999685 -0.159665   0.10034 0.105219 0.000666667
   0.9361 -0.164169 0.0558306 0.204715 0.000666667
  1.02442 -0.150807  0.139525 0.024233 0.000666667
  1.0092 -0.14552 0.120844 0.0308569 0.000666667
 0.993367 -0.145489    0.1473 0.130006 0.000666667
  1.02702 -0.143151  0.160371 -0.0251111 0.000666667
 0.970805 -0.146766  0.131501 0.11703 0.000666667
 0.985097 -0.148353  0.130045 0.115941 0.000666667
  1.00496 -0.143495  0.115143 -0.109045 0.000666667
 0.949864 -0.144804  0.101229 -0.0900732 0.000666667
  0.95324 -0.129959  0.141071 -0.134444 0.000666667
 0.972196 -0.153233 0.0983265 0.0296978 0.000666667
  0.99131 -0.144518  0.170536 0.190542 0.000666667
  1.05111 -0.208845 0.0878781 0.132064 0.000666667
   0.9755 -0.164129 0.0895631 -0.147 0.000666667
  0.95044 -0.160927  0.125261 -0.112645 0.000666667
 0.951032 -0.150007 0.0953513 0.0254215 0.000666667
 0.962137 -0.159248  0.102741 -0.110899 0.000666667
 0.972827 -0.145102  0.140413 0.0763373 0.000666667
   1.0171 -0.172203  0.114084 -0.0677837 0.000666667
  1.00585 -0.158429  0.156419 0.0183302 0.000666667
 0.963526 -0.149465  0.142221 -0.110052 0.000666667
 0.975289 -0.154098  0.118653 -0.132312 0.000666667
 0.958019 -0.159959 0.0492147 -0.0218794 0.000666667
 0.997606 -0.146292 0.0708145 -0.00171348 0.000666667
  1.00714 -0.140492  0.127213 0.129456 0.000666667
  1.03457 -0.180673  0.089278 0.0121362 0.000666667
 0.947096 -0.150659  0.110752 0.0948578 0.000666667
0.965168 -0.15012 0.111739 0.0367223 0.000666667
 0.981167 -0.149419  0.167362 -0.107401 0.000666667
 0.953498 -0.142887   0.15044 -0.197114 0.000666667
  1.00827 -0.144696  0.163136 0.0387252 0.000666667
 0.937814 -0.152605  0.133614 -0.0540461 0.000666667
 0.997408 -0.149144  0.152845 -0.101526 0.000666667
  1.00922 -0.143627  0.118892 0.0140554 0.000666667
 0.962621 -0.151654  0.138706 -0.114661 0.000666667
 0.973793 -0.155156  0.108233 -0.0933774 0.000666667
   1.0089 -0.151026  0.155916 -0.0611846 0.000666667
  1.02661 -0.153598  0.143041 0.00329599 0.000666667
  0.96564 -0.148821  0.131616 0.0619834 0.000666667
 0.991698 -0.161287 0.0850075 -0.0502116 0.000666667
  1.01534 -0.144648 0.0994823 -0.0181669 0.000666667
   1.0125 -0.137867  0.151355 0.199826 0.000666667
 0.944495 -0.155094  0.105238 -0.0816369 0.000666667
  1.02187 -0.135618  0.100542 0.131817 0.000666667
  1.01957 -0.163656 0.0884373 0.0939374 0.000666667
  1.00091 -0.157871 0.0714633 0.130249 0.000666667
 0.972074 -0.157442  0.147464 -0.0248459 0.000666667
 0.971854 -0.146615  0.132319 0.11423 0.000666667
 0.920264 -0.166748  0.130326 0.0602029 0.000666667
  0.99687 -0.152606 0.0964599 0.141571 0.000666667
 0.931872 -0.149766 0.0850639 -0.0735908 0.000666667
  1.00957 -0.152985  0.156485 -0.0754099 0.000666667
 0.992009 -0.147949  0.157146 -0.00457722 0.000666667
 0.941851 -0.157468  0.129804 0.0265191 0.000666667
  0.94976 -0.153117 0.0946225 0.02625 0.000666667
  1.02615 -0.154876  0.142528 0.0111181 0.000666667
 0.936507 -0.154693 0.0894474 -0.0674566 0.000666667
 0.972501 -0.150947   0.11291 -0.105796 0.000666667
  1.02301 -0.156447 0.0848448 0.0890406 0.000666667
 0.994607 -0.146643  0.120132 -0.040124 0.000666667
 0.982781 -0.147124  0.112572 0.143696 0.000666667
  1.00582 -0.141159  0.128202 0.110266 0.000666667
 0.965714 -0.159057  0.133041 0.0919901 0.000666667
 0.922765 -0.168687  0.127868 0.0773651 0.000666667
  1.01666 -0.163205    0.1479 0.00233481 0.000666667
 0.992169 -0.165392  0.136166 -0.00616563 0.000666667
  1.01359 -0.142186  0.132259 0.101932 0.000666667
 0.946319 -0.153538  0.121377 0.022792 0.000666667
  1.00598 -0.143541   0.11434 -0.114339 0.000666667
 0.985739 -0.161461  0.132652 0.0682811 0.000666667
 0.949558 -0.152526  0.112624 0.118417 0.000666667
0.936953 -0.15968 0.114668 0.231082 0.000666667
 0.973762 -0.140952  0.130497 0.137485 0.000666667
 0.961326 -0.142706  0.143755 0.121018 0.000666667
 0.953519 -0.161236  0.126761 0.137531 0.000666667
 0.944872 -0.151935 0.0762931 0.0625615 0.000666667
 0.972515 -0.147143 0.0585416 -0.000155022 0.000666667
 0.941684 -0.157583 0.0877038 0.0664158 0.000666667
 0.959638 -0.143167  0.135093 0.0112638 0.000666667
  1.03533 -0.169846 0.0709478 -0.0471066 0.000666667
 0.993498 -0.175096 0.0599613 -0.0446588 0.000666667
  1.00959 -0.145236  0.134231 -0.182412 0.000666667
 0.937127 -0.155606  0.087435 -0.106539 0.000666667
 0.983266 -0.147114  0.131354 0.123051 0.000666667
 0.965708 -0.158262  0.135862 -0.0213865 0.000666667
 0.992781 -0.146805  0.153183 -0.0926123 0.000666667
 0.949493 -0.156279  0.108147 0.343497 0.000666667
0.959729 -0.15477 0.107228 -0.00323313 0.000666667
  1.02512 -0.153681 0.0930801 -0.126027 0.000666667
 0.968444 -0.150254 0.0913729 -0.0295926 0.000666667
 0.962895 -0.152445  0.106158 0.048645 0.000666667
 0.961548 -0.160096  0.063114 0.0750117 0.000666667
 0.991863 -0.166454 0.0542528 -0.116675 0.000666667
 0.945255 -0.141007  0.131952 -0.0533783 0.000666667
 0.969171 -0.141738  0.137122 -0.0898023 0.000666667
 0.971937 -0.141834  0.141021 0.0594544 0.000666667
 0.994388 -0.163108  0.109296 0.0095788 0.000666667
 0.993079 -0.146347  0.170002 0.180532 0.000666667
0.989496 -0.14701 0.138839 0.0598684 0.000666667
 0.993215 -0.145224  0.146715 0.147257 0.000666667
0.994664 -0.16123 0.124651 0.074419 0.000666667
 0.944221 -0.152565 0.0942916 0.144055 0.000666667
  1.00531 -0.144398  0.116223 -0.0896983 0.000666667
  0.97912 -0.148592    0.1538 0.121488 0.000666667
 0.982443 -0.145844  0.174944 -0.109003 0.000666667
 0.977858 -0.150463  0.126067 -0.00316364 0.000666667
 0.983737 -0.143702  0.119075 -0.0222391 0.000666667
  1.01816 -0.148832  0.172554 0.0316086 0.000666667
 0.93266 -0.15401 0.137126 0.146561 0.000666667
 0.992995 -0.152269  0.172754 -0.0159407 0.000666667
 0.960835 -0.142556  0.132588 -0.103238 0.000666667
 0.995525 -0.135496  0.103131 0.0842876 0.000666667
 0.938894 -0.164344 0.0758358 -0.0392778 0.000666667
  1.00851 -0.146297   0.11951 0.0122013 0.000666667
0.972926 -0.14634 0.106606 -0.122372 0.000666667
 0.994023 -0.128326  0.122941 0.0733497 0.000666667
 0.999727 -0.154399  0.124047 0.0392178 0.000666667
 0.998958 -0.150687  0.108395 0.0256173 0.000666667
 0.985391 -0.144412  0.118247 -0.0278676 0.000666667
 0.928383 -0.160129 0.0970014 -0.0743454 0.000666667
 0.967138 -0.137075  0.143765 0.174906 0.000666667
 0.955044 -0.139971 0.0842653 -0.163793 0.000666667
  0.96749 -0.145187 0.0833043 0.0439181 0.000666667
 0.960033 -0.163266 0.0869403 0.00914018 0.000666667
 0.924995 -0.177054  0.133922 -0.0275841 0.000666667
0.983765 -0.14488 0.159431 0.0806734 0.000666667
 0.960356 -0.152816  0.045774 0.0271956 0.000666667
 0.920938 -0.168449 0.0955786 0.0607291 0.000666667
 0.967091 -0.159617  0.119737 -0.00690477 0.000666667
  1.04324 -0.149395  0.160206 0.107826 0.000666667
 0.956613 -0.160456 0.0797995 0.107148 0.000666667
  1.00601 -0.144734   0.11313 -0.112412 0.000666667
 0.978317 -0.148107  0.153306 0.143836 0.000666667
 0.936813 -0.145387  0.134229 -0.00591175 0.000666667
 0.977547 -0.151761 0.0875086 0.0664188 0.000666667
 0.976563 -0.168081 0.0801176 -0.0538718 0.000666667
 0.997557 -0.136103  0.124388 -0.131663 0.000666667
 0.942711 -0.155868  0.105354 -0.079425 0.000666667
 0.973993 -0.140101 0.0788602 -0.0193045 0.000666667
 0.983527 -0.159699  0.120395 0.0349714 0.000666667
0.941978 -0.14734 0.115991 -0.228384 0.000666667
  1.01394 -0.150438  0.142668 -0.180479 0.000666667
 0.977716 -0.143174  0.125848 0.0196393 0.000666667
 0.988597 -0.150421  0.152404 0.111963 0.000666667
  1.04315 -0.147428  0.120066 -0.055324 0.000666667
 0.979309 -0.154607  0.173803 -0.0993532 0.000666667
 0.959269 -0.150533 0.0887417 -0.103171 0.000666667
 0.994947 -0.148332  0.153855 -0.0723403 0.000666667
  1.00157 -0.156355 0.0712656 0.119193 0.000666667
 0.935599 -0.162655 0.0765526 -0.0174985 0.000666667
 1.00392 -0.15922 0.108679 -0.112986 0.000666667
 0.985621 -0.145027  0.118107 -0.0114338 0.000666667
 0.982618 -0.142906  0.084306 -0.0725867 0.000666667
 0.955372 -0.136916  0.135734 -0.205536 0.000666667
   1.0045 -0.147685  0.125641 -0.0847405 0.000666667
 0.984409 -0.149369  0.131229 0.135007 0.000666667
 0.982973  -0.15119 0.0485792 -0.0433995 0.000666667
 0.979434 -0.164762  0.126013 0.117806 0.000666667
 0.923942 -0.178207  0.135387 -0.043844 0.000666667
  1.00222 -0.143238  0.137397 0.0374115 0.000666667
 0.974526 -0.156025  0.109289 -0.10058 0.000666667
 0.982425 -0.162369  0.110396 -0.0710801 0.000666667
   0.9885 -0.140407  0.123082 -0.127801 0.000666667
 0.963216   -0.1539 0.0933006 0.0678237 0.000666667
 0.947312 -0.161931   0.12919 -0.0859613 0.000666667
 0.994802 -0.149217  0.171775 -0.00749259 0.000666667
  1.00679 -0.137474  0.162898 0.0671854 0.000666667
 0.934786 -0.151839 0.0845294 0.0566507 0.000666667
  1.00994 -0.144318  0.133086 0.0978972 0.000666667
 0.946971 -0.157131  0.149047 -0.11851 0.000666667
 0.959937 -0.151553 0.0874105 -0.128674 0.000666667
0.984275  -0.1509 0.128947 -0.0983278 0.000666667
 0.970179 -0.147096  0.122108 -0.0853591 0.000666667
  1.03232 -0.152851  0.147402 -0.0406896 0.000666667
   0.9454 -0.157343  0.126578 0.135188 0.000666667
 0.980452 -0.152857  0.173685 -0.0992948 0.000666667
 0.990896 -0.141599  0.118197 -0.0969815 0.000666667
 0.953483 -0.159593  0.127773 0.136129 0.000666667
 0.971459 -0.133946 0.0999965 -0.0760672 0.000666667
 0.934941 -0.149948  0.127536 -0.178549 0.000666667
0.975648 -0.14754 0.149385 0.0783453 0.000666667
 0.939212 -0.167696 0.0879151 -0.0543054 0.000666667
 0.981652 -0.148682  0.166653 -0.101982 0.000666667
 0.981972 -0.144341  0.118535 0.000810092 0.000666667
 0.974686 -0.151369  0.108061 0.0372217 0.000666667
  0.99387 -0.148393 0.0630257 -0.0232204 0.000666667
 0.975738 -0.148101 0.0577051 -0.00979743 0.000666667
 0.982285 -0.148641   0.16702 -0.100055 0.000666667
 0.960551 -0.152583  0.118694 -0.0347968 0.000666667
  1.02126 -0.156556  0.146709 -0.00801582 0.000666667
 0.954545 -0.140708  0.152882 -0.19001 0.000666667
 0.974922 -0.152386  0.120003 -0.0497195 0.000666667
 0.992725 -0.158398  0.110803 -0.0118464 0.000666667
 0.935959 -0.157903  0.113156 0.254243 0.000666667
 0.997248 -0.163999 0.0996016 -0.0764593 0.000666667
 0.929177 -0.157399  0.114732 -0.0359573 0.000666667
 0.991072 -0.165422 0.0545447 -0.122692 0.000666667
  0.95526 -0.146642  0.124781 0.115671 0.000666667
 1.00859 -0.13357 0.122535 0.0277113 0.000666667
 0.973796 -0.143461  0.107953 0.112787 0.000666667
 0.992192 -0.146329  0.158109 0.00604571 0.000666667
 0.957641 -0.158208 0.0791987 0.125924 0.000666667
  1.03516 -0.182619 0.0918539 -0.0086308 0.000666667
 0.992641 -0.167463 0.0529646 -0.109574 0.000666667
 0.962376 -0.134465  0.140185 -0.0358285 0.000666667
0.981643 -0.14708 0.137781 0.00790417 0.000666667
 0.986842 -0.153856  0.105315 0.0280358 0.000666667
  0.93676  -0.15556 0.0876017 -0.0198792 0.000666667
 0.994575 -0.138957   0.16167 0.142339 0.000666667
  1.00815 -0.143583  0.134633 -0.177773 0.000666667
 0.991353 -0.146806  0.168523 0.196466 0.000666667
 0.993952 -0.149298  0.117477 -0.0659968 0.000666667
  1.02625 -0.142778  0.161113 -0.0228258 0.000666667
 0.958954 -0.153833   0.13741 0.00738325 0.000666667
 0.937422 -0.163063 0.0538826 0.18056 0.000666667
 0.962017 -0.151718 0.0825499 -0.0433473 0.000666667
 0.966109 -0.151051  0.111702 0.0250641 0.000666667
 0.990168 -0.164011 0.0867398 -0.00242994 0.000666667
 0.983613 -0.145556  0.172968 -0.0914419 0.000666667
 0.985095 -0.151261  0.104862 0.0246744 0.000666667
0.974015 -0.15649 0.109818 -0.0767432 0.000666667
  1.00808 -0.137696  0.106289 -0.0153286 0.000666667
 0.987257 -0.155316 0.0645658 0.132675 0.000666667
 0.971176 -0.154641  0.136606 -0.0388423 0.000666667
 0.983203 -0.151533 0.0475245 -0.0618969 0.000666667
 0.960729 -0.155248 0.0463829 0.00364807 0.000666667
 0.980953 -0.154271  0.175449 -0.0880741 0.000666667
  1.01276 -0.160504  0.136262 0.16299 0.000666667
 0.970368 -0.155508  0.146074 -0.01799 0.000666667
 0.951228 -0.150121  0.130454 -0.0365906 0.000666667
  0.96754 -0.160708  0.118076 -0.002209 0.000666667
  1.00491 -0.165304  0.151369 0.0450872 0.000666667
 0.997319 -0.136861 0.0979282 -0.0170379 0.000666667
 0.968815 -0.139296  0.144325 0.18925 0.000666667
 0.984393 -0.139999   0.11075 0.117731 0.000666667
 0.995846 -0.143805  0.137163 -0.122032 0.000666667
  1.02405 -0.153261 0.0910131 -0.137492 0.000666667
 0.981151 -0.133598  0.118535 -0.0529211 0.000666667
 0.931045 -0.155292  0.137078 0.142312 0.000666667
 0.995364 -0.138922  0.098188 0.039559 0.000666667
 0.970248 -0.148921  0.142424 -0.0496134 0.000666667
 0.996422 -0.149936  0.127891 -0.0123477 0.000666667
 0.999084 -0.147944  0.140889 -0.0572028 0.000666667
  0.99704 -0.150788  0.107827 0.0174414 0.000666667
 0.970764 -0.147764  0.120663 -0.10089 0.000666667
 0.979943 -0.147238  0.154471 0.141668 0.000666667
 0.960825 -0.153091  0.107239 0.0620409 0.000666667
   0.9527 -0.137056  0.102266 -0.111918 0.000666667
 0.966749 -0.161778 0.0948197 0.0804101 0.000666667
 0.986079 -0.151513  0.161334 -0.0436241 0.000666667
  0.95658 -0.147468  0.133402 -0.101307 0.000666667
 0.963364 -0.139952  0.136571 -0.117357 0.000666667
  1.04373 -0.149405  0.120426 -0.0698884 0.000666667
 0.955475 -0.140387  0.083171 -0.158518 0.000666667
 0.962706 -0.151723  0.095067 -0.095323 0.000666667
 0.979683 -0.164683  0.124892 0.109937 0.000666667
 0.949943 -0.147704  0.130169 -0.0505439 0.000666667
 0.990205 -0.141531   0.14413 0.0194276 0.000666667
 0.949344 -0.147445 0.0915416 0.017308 0.000666667
 0.992399 -0.162178 0.0857211 -0.0710024 0.000666667
0.981053  -0.1426 0.127143 -0.0510635 0.000666667
 1.00417 -0.14505 0.106694 -0.105418 0.000666667
 0.937697 -0.161858 0.0535849 0.187047 0.000666667
 0.935264 -0.159169 0.0989504 -0.140367 0.000666667
 0.967423 -0.158447  0.118319 -0.0305455 0.000666667
 0.992376 -0.163131 0.0871545 -0.0621472 0.000666667
 0.991337 -0.149283  0.151235 0.102916 0.000666667
 0.972379 -0.140769  0.130961 -0.0254036 0.000666667
 0.936285 -0.145403   0.12521 0.0502134 0.000666667
 0.982974 -0.142599  0.093726 0.148896 0.000666667
 0.996215 -0.156771  0.127905 -0.12614 0.000666667
 0.955508 -0.146465  0.127563 -0.0577693 0.000666667
 0.975209 -0.137291 0.0834284 -0.125116 0.000666667
  1.01532 -0.143029 0.0991804 -0.0140655 0.000666667
 0.990298 -0.166455 0.0717023 0.0629574 0.000666667
 0.955847 -0.160427  0.158495 0.0714059 0.000666667
 0.956942 -0.159995 0.0918001 -0.00244605 0.000666667
 0.961712 -0.157972  0.101209 -0.116906 0.000666667
 0.927493 -0.161683  0.130546 0.0536331 0.000666667
  0.98331 -0.139856  0.138521 0.0433495 0.000666667
 0.955498 -0.157167  0.124619 0.0829559 0.000666667
  1.02748 -0.138963  0.167005 0.0831203 0.000666667
 0.971017 -0.149737  0.137699 0.0806211 0.000666667
 0.980141 -0.161811  0.122302 0.0927503 0.000666667
 0.97398 -0.14254 0.139533 0.0634229 0.000666667
 0.992342 -0.142307  0.117043 -0.111336 0.000666667
0.981947 -0.14682  0.17241 -0.0925988 0.000666667
  0.96073 -0.151333  0.140379 -0.00923358 0.000666667
 0.934676 -0.158178 0.0991661 -0.14171 0.000666667
 0.983209 -0.147918  0.167574 -0.118783 0.000666667
 0.991187 -0.146525    0.1068 0.173139 0.000666667
  1.01179 -0.157732  0.142647 0.0131936 0.000666667
 0.993625 -0.147609 0.0640985 -0.140338 0.000666667
 0.931577 -0.149792 0.0862113 -0.0718052 0.000666667
 0.931305 -0.163006   0.12779 0.0469176 0.000666667
  1.00733 -0.146244  0.162409 0.0226381 0.000666667
0.943949 -0.15709 0.112161 0.0966224 0.000666667
 0.947456 -0.151035 0.0731387 0.0664955 0.000666667
  1.02086 -0.147374  0.176133 -0.040334 0.000666667
 0.973883 -0.147151  0.107662 -0.139519 0.000666667
   0.9971 -0.138509  0.160274 0.155134 0.000666667
   1.0059 -0.144076     0.116 -0.119805 0.000666667
   1.0102 -0.135006  0.121316 0.0352226 0.000666667
 0.931848 -0.166901  0.116332 -0.0379812 0.000666667
 0.949157 -0.160339  0.118062 0.0398489 0.000666667
 0.974078 -0.166109  0.122515 -0.0167231 0.000666667
0.975003 -0.15691 0.117399 0.130451 0.000666667
 0.978595 -0.144641  0.126557 0.0312768 0.000666667
 0.953045 -0.135937 0.0973725 -0.0404459 0.000666667
 0.990867 -0.144363  0.148182 0.13974 0.000666667
 0.992145 -0.149154 0.0764169 -0.119172 0.000666667
 0.986068 -0.161649  0.150226 -0.0879314 0.000666667
  0.99687 -0.141593  0.150446 0.0535961 0.000666667
0.996468 -0.14445 0.128319 -0.127284 0.000666667
 0.993017 -0.144605  0.127392 -0.216357 0.000666667
0.979456 -0.15419 0.174731 -0.0796617 0.000666667
 0.948275 -0.167757 0.0645863 0.115933 0.000666667
 0.995234 -0.148809 0.0753324 -0.0849743 0.000666667
 0.960094 -0.133124  0.137282 -0.0328723 0.000666667
 0.988364 -0.161277 0.0871862 -0.0102141 0.000666667
 0.983186 -0.146574  0.158927 0.0831428 0.000666667
0.972007 -0.15645 0.108252 -0.102679 0.000666667
 0.958413 -0.144359  0.148984 -0.1312 0.000666667
 0.942181 -0.145102  0.122935 0.0580465 0.000666667
 0.943098 -0.146707  0.115566 -0.221663 0.000666667
 0.955167 -0.173714 0.0737413 0.0817841 0.000666667
 0.948922 -0.148371  0.128268 -0.0589914 0.000666667
 0.991617 -0.158378  0.131011 -0.0241623 0.000666667
0.983949 -0.14839 0.131783 0.135783 0.000666667
 0.971184 -0.144949  0.130576 -0.156364 0.000666667
  0.99487  -0.15362 0.0938413 0.139742 0.000666667
  0.97535 -0.151025  0.117755 -0.0427687 0.000666667
 0.951335 -0.153885  0.114859 0.214696 0.000666667
  1.00688 -0.140678 0.0704619 -0.0550634 0.000666667
 0.964814 -0.140269 0.0764291 0.254563 0.000666667
 0.956165 -0.137761  0.124004 0.0880915 0.000666667
  1.01693 -0.147455   0.17336 0.0295426 0.000666667
 0.989515 -0.144561 0.0849961 -0.0301389 0.000666667
 0.91839 -0.16818 0.142318 0.0558154 0.000666667
 0.995427 -0.148451  0.130118 -0.00845783 0.000666667
 0.945539 -0.142908  0.145882 0.00725636 0.000666667
 0.973188 -0.147956  0.122001 0.0726743 0.000666667
 0.947027 -0.159824  0.105695 0.0540676 0.000666667
 0.935293 -0.168674 0.0306809 0.041699 0.000666667
 0.964225 -0.151491 0.0948653 -0.100403 0.000666667
 0.974043 -0.149548  0.112329 0.0168472 0.000666667
0.981218 -0.15496  0.17359 -0.0898538 0.000666667
  0.98852 -0.139464  0.123327 -0.123976 0.000666667
 0.941103 -0.156479 0.0891195 0.037314 0.000666667
 0.987239 -0.142479  0.103074 0.090236 0.000666667
 0.944686 -0.138749  0.132378 -0.0757634 0.000666667
 0.971773 -0.157979  0.103538 -0.231711 0.000666667
 0.927155 -0.162433  0.120466 0.0203692 0.000666667
  1.01006 -0.144647   0.13398 -0.197603 0.000666667
   1.0082 -0.145142  0.132786 -0.168118 0.000666667
 0.973916 -0.158716  0.129266 -0.0736207 0.000666667
 0.956259 -0.146453  0.124735 0.115827 0.000666667
 0.994907 -0.146417  0.154645 -0.0973005 0.000666667
 0.935769 -0.152057 0.0845754 0.0525717 0.000666667
 0.964951 -0.150615   0.13997 -0.117698 0.000666667
 0.978322 -0.148228  0.151666 0.136139 0.000666667
 0.934993 -0.147074  0.115914 -0.0442269 0.000666667
  1.02055 -0.157357 0.0905461 0.034234 0.000666667
 0.954213 -0.143833  0.148614 -0.128468 0.000666667
 0.982317 -0.146506  0.172432 -0.115415 0.000666667
 0.985872 -0.149908  0.131256 0.147052 0.000666667
 0.983504 -0.159671  0.120846 0.00597116 0.000666667
0.997806 -0.13725 0.115635 0.000348251 0.000666667
 0.951007  -0.15575 0.0578416 -0.0585849 0.000666667
 0.948126 -0.152849  0.119943 0.0465247 0.000666667
 0.987845 -0.143934  0.157814 0.0542433 0.000666667
 0.984164 -0.144786  0.158029 0.0827165 0.000666667
 0.973466 -0.149032  0.122964 0.0668901 0.000666667
 0.995067 -0.148497 0.0764582 -0.100675 0.000666667
  1.02097 -0.147566  0.177747 -0.00763833 0.000666667
 0.994826 -0.146391  0.146698 0.15287 0.000666667
0.948677 -0.15243 0.119933 0.0446425 0.000666667
 0.963773 -0.158197 0.0990532 -0.10533 0.000666667
 0.965714 -0.150118 0.0950045 -0.0934331 0.000666667
  1.01035 -0.151615   0.14099 -0.178539 0.000666667
 0.965373 -0.151683  0.114633 0.0432513 0.000666667
   1.0357 -0.158692  0.123178 0.0501168 0.000666667
 0.977065 -0.150188  0.125605 0.0183981 0.000666667
  0.9948 -0.14489 0.118345 -0.0342155 0.000666667
 0.972515 -0.155659 0.0984567 0.0170945 0.000666667
 0.959513 -0.149596  0.122525 -0.0552183 0.000666667
  1.01629 -0.154078 0.0936091 0.0179449 0.000666667
 0.966294 -0.157574  0.166577 -0.0615451 0.000666667
  0.96646  -0.16115 0.0822865 0.109033 0.000666667
  1.01822 -0.146871 0.0864075 -0.0286735 0.000666667
  1.04589 -0.163963  0.134214 0.0519449 0.000666667
 0.961213 -0.155134 0.0851112 -0.0353024 0.000666667
 0.949149 -0.151862 0.0940269 0.0162815 0.000666667
 0.997407 -0.143411  0.068758 -0.0690735 0.000666667
 0.974995 -0.151904  0.112928 0.0268881 0.000666667
 0.952945 -0.141231  0.150521 -0.188633 0.000666667
  1.02841 -0.157901   0.14399 0.00743583 0.000666667
 0.961998 -0.152828 0.0847504 -0.0264976 0.000666667
 0.984209 -0.150014  0.130187 -0.0993733 0.000666667
 0.948442 -0.147482 0.0924072 0.0119751 0.000666667
 0.97713 -0.14388 0.107263 0.118021 0.000666667
 0.959378 -0.165941 0.0857185 0.00523777 0.000666667
 0.959203 -0.143993  0.143529 0.12464 0.000666667
 0.986799 -0.146223  0.145467 -0.018922 0.000666667
 0.949508 -0.154491  0.113169 0.220151 0.000666667
 0.970689 -0.149494  0.100352 0.150788 0.000666667
 0.976133 -0.152707  0.148218 -0.0779277 0.000666667
 0.974165 -0.140425 0.0963834 -0.0255457 0.000666667
 0.973514 -0.155562  0.107416 -0.0975013 0.000666667
0.977881 -0.14937 0.104721 -0.00532382 0.000666667
  1.02697 -0.155141  0.143727 0.00772577 0.000666667
  1.00442 -0.157589 0.0984228 -0.0176119 0.000666667
 0.945906  -0.15274 0.0963106 0.132047 0.000666667
 0.961559 -0.155326 0.0941583 0.0551876 0.000666667
 0.955403 -0.137594  0.135198 -0.177025 0.000666667
0.992635 -0.15006 0.117731 -0.063422 0.000666667
 0.996615 -0.158199    0.1291 -0.143073 0.000666667
 0.975072 -0.153539  0.147914 -0.091112 0.000666667
 0.964423 -0.150337  0.112631 0.0419255 0.000666667
  1.00469  -0.15724 0.0969927 -0.00646844 0.000666667
  1.00809 -0.140598   0.12651 0.112835 0.000666667
 0.922803 -0.156011  0.094834 0.204168 0.000666667
 0.975952 -0.153513   0.11684 -0.121203 0.000666667
  0.94759 -0.142628 0.0833137 -0.0481088 0.000666667
 1.01742 -0.14821 0.173698 0.0366963 0.000666667
 0.963545 -0.145455 0.0419743 0.069935 0.000666667
  1.01149 -0.157702  0.145099 0.00283735 0.000666667
  1.00373 -0.143155  0.106362 -0.0709515 0.000666667
 0.994536 -0.138155  0.124767 -0.13082 0.000666667
 0.985267 -0.151044  0.104601 0.00631603 0.000666667
  1.00705 -0.141864  0.100698 -0.0245445 0.000666667
  1.00103 -0.158021 0.0724811 0.129858 0.000666667
  0.97631 -0.154125  0.119003 -0.146595 0.000666667
 0.972684 -0.146766  0.138956 -0.127526 0.000666667
 0.961326 -0.150984  0.105772 0.0276897 0.000666667
  0.99474 -0.129159  0.116587 0.0547356 0.000666667
 0.975165 -0.151209  0.120734 -0.039193 0.000666667
  1.01947 -0.135338  0.142388 0.164685 0.000666667
0.946846 -0.14292 0.092019 -0.0478616 0.000666667
 0.920339 -0.167279  0.130129 0.0617204 0.000666667
0.967181 -0.13771 0.144035 0.182643 0.000666667
 0.921874 -0.166494  0.131568 0.0691332 0.000666667
 0.994545 -0.143981  0.116049 0.000496538 0.000666667
  1.01298 -0.152066  0.142491 -0.186811 0.000666667
  1.01562 -0.133375  0.109674 -0.0693179 0.000666667
 0.946296 -0.145876  0.090874 0.0349603 0.000666667
 0.966016 -0.157322  0.166852 -0.0549075 0.000666667
 0.977731 -0.168107 0.0799234 -0.0480873 0.000666667
0.949013  -0.1595 0.145144 -0.118326 0.000666667
  1.02202 -0.138847  0.120731 -0.0189064 0.000666667
 0.937427 -0.154547 0.0874567 -0.0250083 0.000666667
  1.05195 -0.208953 0.0899557 0.13154 0.000666667
 0.973368 -0.147532  0.147623 0.0716274 0.000666667
 0.975959 -0.163707  0.120144 -0.126193 0.000666667
 0.971916 -0.140939    0.1374 -0.0904377 0.000666667
 1.04915 -0.14577 0.158476 0.0652645 0.000666667
  0.94486 -0.162241  0.111669 -0.120354 0.000666667
  1.01281 -0.144425  0.132511 0.0773392 0.000666667
  0.98807 -0.141371  0.122961 -0.128821 0.000666667
 0.936932 -0.155971 0.0873544 -0.0196095 0.000666667
 0.981571 -0.154542 0.0472868 -0.0625407 0.000666667
  1.02684 -0.154245  0.143644 0.00516827 0.000666667
  0.94162 -0.158304  0.110698 0.0895555 0.000666667
 0.967274 -0.159867 0.0842681 0.121986 0.000666667
 0.970757 -0.143797  0.140303 0.0710629 0.000666667
 0.924525 -0.154669  0.101254 0.0231461 0.000666667
 0.952392 -0.158271   0.12498 -0.108118 0.000666667
 0.974213 -0.141178  0.105202 0.0524953 0.000666667
 0.976888 -0.153326  0.117711 -0.117683 0.000666667
 0.991455 -0.159964  0.130671 -0.0234774 0.000666667
 0.956444 -0.139945  0.141429 -0.088091 0.000666667
 0.973428 -0.145081  0.122429 0.0672441 0.000666667
 0.980004 -0.149865  0.165945 -0.111246 0.000666667
 0.965991 -0.165871 0.0744073 -0.139104 0.000666667
  1.01865 -0.158113  0.135493 -0.180663 0.000666667
 0.974084 -0.162035  0.161893 -0.105971 0.000666667
 0.988196 -0.156562  0.144393 -0.0158797 0.000666667
 0.946996 -0.155047  0.119396 0.0167613 0.000666667
  1.01927 -0.157975  0.137457 -0.177897 0.000666667
 0.983935 -0.140023  0.137047 0.0673174 0.000666667
0.972689  -0.1467 0.123106 0.0526654 0.000666667
 0.966552 -0.152327 0.0813234 0.158294 0.000666667
 0.991153 -0.154284  0.154805 0.024494 0.000666667
 0.997664 -0.154746   0.11189 -0.000520821 0.000666667
 0.980635 -0.152091 0.0815902 0.204682 0.000666667
0.998957 -0.15167 0.107732 -0.0086839 0.000666667
 0.989102 -0.149108   0.15174 0.122367 0.000666667
 0.973316 -0.160078  0.160865 -0.12317 0.000666667
 0.966929 -0.153271 0.0769188 -0.123909 0.000666667
 0.965568 -0.153289  0.114288 0.0162547 0.000666667
 0.937159 -0.157633  0.114282 0.224307 0.000666667
  1.00127 -0.145005  0.139766 0.0311127 0.000666667
  1.00196 -0.145623  0.108809 -0.0933085 0.000666667
 0.996397 -0.152783  0.113092 0.00481821 0.000666667
  1.01843 -0.157127   0.11695 -0.0646012 0.000666667
  1.00683 -0.141117 0.0995969 -0.0303494 0.000666667
  1.00419 -0.146608  0.106562 -0.0973851 0.000666667
 0.958783 -0.161601  0.050938 -0.0270495 0.000666667
 0.985364 -0.151848  0.106549 0.0302434 0.000666667
 0.984863 -0.160428  0.150434 -0.107603 0.000666667
  1.05144 -0.208536 0.0868118 0.156014 0.000666667
 0.966804 -0.159492  0.119576 -0.0302725 0.000666667
 0.984826 -0.149186  0.108265 0.00363312 0.000666667
 0.981712 -0.143277  0.113125 0.0180125 0.000666667
 0.956533 -0.145687  0.125569 0.108579 0.000666667
  0.97005  -0.13597 0.0947943 0.000809987 0.000666667
 0.940318 -0.156163 0.0885641 0.0222821 0.000666667
  1.03277 -0.157815  0.080639 0.164609 0.000666667
 0.963143 -0.140498 0.0916375 0.057849 0.000666667
 0.945419 -0.158194   0.12737 0.123985 0.000666667
 0.990061 -0.158453  0.102061 -0.0238606 0.000666667
 0.971216 -0.167546 0.0641637 -0.0333222 0.000666667
 0.987958 -0.139909   0.12232 -0.121194 0.000666667
 1.02438 -0.15272  0.09353 -0.133561 0.000666667
  1.00763 -0.127875  0.118944 -0.142002 0.000666667
 0.974683 -0.146458  0.149058 0.0726178 0.000666667
  0.98609 -0.150858  0.129211 -0.0999925 0.000666667
 0.928143 -0.161933  0.121725 0.00873128 0.000666667
  1.02244 -0.138388  0.121487 -0.000400781 0.000666667
  1.03612 -0.161131   0.12306 0.0500444 0.000666667
 0.941753 -0.154351   0.10966 -0.078253 0.000666667
0.950236 -0.15476 0.114694 0.222081 0.000666667
0.996311 -0.14151 0.149259 0.0528418 0.000666667
 0.974291 -0.151202  0.114233 0.0300313 0.000666667
 0.972179 -0.142262  0.141426 0.0793636 0.000666667
 0.974633 -0.139672  0.104841 0.0606822 0.000666667
0.975013 -0.15259 0.118642 -0.0459099 0.000666667
  1.04549 -0.200256 0.0767545 0.0542743 0.000666667
 0.94777 -0.15679 0.110959 0.3426 0.000666667
 0.978941 -0.141206 0.0924306 -0.013329 0.000666667
 0.966377 -0.153051 0.0788119 0.153191 0.000666667
 0.983566 -0.147292  0.173985 -0.0978689 0.000666667
 0.997705 -0.145106  0.118175 -0.0480901 0.000666667
  1.01043 -0.135543  0.123873 0.032566 0.000666667
  1.00928 -0.143309  0.118482 0.0317766 0.000666667
 0.956426 -0.146883  0.135056 -0.0789084 0.000666667
  0.97583 -0.139186  0.121585 -0.154443 0.000666667
  1.00867 -0.157279  0.154448 0.0183151 0.000666667
  1.02602 -0.139533  0.166343 0.082967 0.000666667
 0.936587 -0.155241 0.0883603 -0.0379606 0.000666667
  1.02859 -0.172023 0.0778052 -0.0297972 0.000666667
 0.957888 -0.154455    0.1504 0.056394 0.000666667
 0.946056 -0.142271 0.0980372 -0.0581842 0.000666667
 0.978797 -0.146373  0.127648 -0.0665578 0.000666667
 0.967786 -0.160858 0.0825185 0.107534 0.000666667
  1.02093 -0.144403  0.131746 0.00684323 0.000666667
 0.965402 -0.157663  0.165895 -0.0568863 0.000666667
 0.988583 -0.148891   0.10768 0.182815 0.000666667
  1.03393 -0.180134 0.0895762 0.0192838 0.000666667
 0.982129 -0.147366   0.13786 0.0156352 0.000666667
 0.972335 -0.142501  0.139667 0.0776811 0.000666667
  1.01611 -0.146938  0.173464 0.0445503 0.000666667
 0.970826 -0.144752   0.13201 0.131931 0.000666667
 0.970914 -0.157629  0.147823 -0.0190111 0.000666667
 0.941819 -0.147787  0.116863 -0.239776 0.000666667
 0.979476 -0.145587  0.130437 -0.0599998 0.000666667
 0.981135 -0.152272 0.0804536 0.192315 0.000666667
  1.02478 -0.140367   0.16718 0.092282 0.000666667
0.928855 -0.16151  0.12338 -0.00065833 0.000666667
 0.979927  -0.13903 0.0909319 -0.0245118 0.000666667
 0.967201 -0.154257 0.0801427 0.170327 0.000666667
 0.973655 -0.137052  0.121585 0.0156887 0.000666667
  0.94816 -0.154232  0.114932 0.205088 0.000666667
  1.00726 -0.136423  0.163197 0.0665218 0.000666667
 0.939453  -0.15308 0.0849517 -0.0883519 0.000666667
 0.964021 -0.141956   0.10615 -0.134214 0.000666667
 0.964318 -0.152741 0.0939368 0.0396916 0.000666667
 0.965924 -0.154882 0.0765636 -0.104911 0.000666667
 0.951207 -0.159008  0.120669 0.121625 0.000666667
  1.00368 -0.145923  0.108865 -0.0983592 0.000666667
  1.01459 -0.140872  0.129143 0.0864025 0.000666667
 0.965396 -0.151706 0.0950987 -0.0968142 0.000666667
  1.02672 -0.157505   0.14518 0.0161183 0.000666667
 0.942176 -0.146796  0.124042 0.059223 0.000666667
 0.959005 -0.161248 0.0618361 0.0753924 0.000666667
 0.983148 -0.146664  0.128428 0.139805 0.000666667
 0.994271 -0.158544  0.109847 -0.00688165 0.000666667
  1.02731 -0.152614  0.140245 0.0105253 0.000666667
 0.949302 -0.161472  0.133777 0.0462633 0.000666667
  0.99526 -0.144094  0.137135 -0.114242 0.000666667
 1.00634  -0.1442 0.113317 -0.105412 0.000666667
  1.01821 -0.157253   0.11793 -0.0836564 0.000666667
  1.00071 -0.131724  0.104771 -0.0740653 0.000666667
 0.981419 -0.155654   0.11492 -0.210169 0.000666667
0.956216  -0.1464 0.127773 -0.042556 0.000666667
 0.972424 -0.150296  0.136426 0.0925487 0.000666667
 0.966093 -0.149056 0.0898777 -0.0282364 0.000666667
0.973846 -0.14022 0.131667 0.145871 0.000666667
  0.96801 -0.150309 0.0994017 0.1416 0.000666667
 0.973602 -0.153636  0.098015 0.0325206 0.000666667
   0.9806 -0.150806  0.104563 0.0231459 0.000666667
 0.949798 -0.145845 0.0986715 -0.117291 0.000666667
 0.991995 -0.146067  0.148047 0.136552 0.000666667
 0.987155 -0.155117 0.0635582 0.151221 0.000666667
 0.975152 -0.152427     0.148 -0.0782188 0.000666667
 0.949467 -0.150878 0.0949428 0.0320859 0.000666667
 0.972095 -0.144391  0.131321 0.124257 0.000666667
 0.990339 -0.163598 0.0844761 -0.0797274 0.000666667
 0.990272 -0.157499  0.126691 0.0419633 0.000666667
  1.01736 -0.152689 0.0924089 0.0152577 0.000666667
 0.967931 -0.169983 0.0885342 -0.145628 0.000666667
  1.00338 -0.155273 0.0990633 -0.00679958 0.000666667
 0.975932 -0.150931  0.118105 -0.0346755 0.000666667
 0.947949 -0.160303  0.127885 -0.092688 0.000666667
 0.979521 -0.147078 0.0979259 0.0723976 0.000666667
 0.982486 -0.152426 0.0485783 -0.064196 0.000666667
 0.993641 -0.137403  0.107074 -0.0517532 0.000666667
 0.990603 -0.134696  0.105782 0.0534293 0.000666667
  1.01833 -0.150447  0.150764 0.014542 0.000666667
  0.96203 -0.155687 0.0949437 0.0809554 0.000666667
 0.974316 -0.146769  0.105988 -0.112292 0.000666667
 0.988173 -0.159529  0.149446 0.0131388 0.000666667
 0.982487 -0.141199 0.0964609 0.154745 0.000666667
 0.944296 -0.161115   0.12649 0.122824 0.000666667
  1.02574 -0.157933   0.11328 -0.136129 0.000666667
 0.968181 -0.153861 0.0770505 -0.11083 0.000666667
  0.97152 -0.142596  0.135952 -0.0842872 0.000666667
 0.975318 -0.155143  0.108077 -0.102218 0.000666667
 0.975267 -0.143971   0.10831 0.122384 0.000666667
 0.935058 -0.150208  0.127931 -0.194829 0.000666667
0.998869 -0.14934  0.10702 0.00719504 0.000666667
 0.980007 -0.174828  0.085437 -0.0690184 0.000666667
 0.977854 -0.144886  0.103643 0.127643 0.000666667
  0.93425 -0.156697 0.0998606 -0.133753 0.000666667
 0.961192 -0.165745  0.123867 0.0804691 0.000666667
 0.965474  -0.15144 0.0916239 0.0506866 0.000666667
  1.04656 -0.158945  0.161554 -0.0509719 0.000666667
 0.934719 -0.154472 0.0888363 -0.00698827 0.000666667
 1.02093 -0.14345 0.131432 0.0121946 0.000666667
 0.994677 -0.145944  0.114562 0.00720357 0.000666667
  1.04055 -0.150796  0.161598 0.133384 0.000666667
  0.99455 -0.148608 0.0773243 -0.0908275 0.000666667
 0.964636 -0.136704 0.0800012 -0.129287 0.000666667
 0.986927 -0.157498  0.151322 0.00149322 0.000666667
 0.993683 -0.157917  0.109892 0.000367086 0.000666667
 0.997543 -0.156559  0.100915 0.0826033 0.000666667
 0.950257 -0.135572  0.142264 0.074933 0.000666667
 0.964242 -0.161102 0.0898264 0.0601227 0.000666667
 0.989822 -0.142902  0.144872 0.0325318 0.000666667
 0.980643 -0.157169  0.115208 -0.239434 0.000666667
 0.967582 -0.159056 0.0839324 0.109653 0.000666667
 0.998312 -0.143666  0.128636 -0.139231 0.000666667
 0.947539 -0.161108   0.12695 -0.102785 0.000666667
 0.988059 -0.159488  0.132161 0.0515643 0.000666667
 0.952943 -0.132208 0.0810625 0.0190442 0.000666667
 0.985156 -0.143839  0.159128 0.072797 0.000666667
  1.00977 -0.147753  0.150402 -0.236521 0.000666667
 0.978864 -0.151143   0.12542 0.00441604 0.000666667
 0.944559 -0.156114  0.105946 -0.0842209 0.000666667
  1.01594 -0.147892  0.172666 0.0327241 0.000666667
 0.937281 -0.156448  0.116191 0.252275 0.000666667
  0.99218 -0.136862  0.107636 -0.0516243 0.000666667
 0.974595 -0.155555   0.11743 0.133457 0.000666667
 0.937565 -0.156063   0.08734 -0.0242076 0.000666667
 0.935284 -0.151416 0.0856411 0.0469124 0.000666667
 0.968078 -0.151572 0.0799125 0.155791 0.000666667
  1.02234 -0.149212  0.176988 -0.015982 0.000666667
0.989287 -0.15654 0.144403 -0.0255489 0.000666667
 0.952147 -0.154384 0.0544554 -0.0665931 0.000666667
0.943986 -0.15163 0.107701 -0.0877331 0.000666667
 0.991252 -0.167016 0.0546989 -0.107098 0.000666667
  0.97265 -0.145946   0.14071 -0.135468 0.000666667
     0.99 -0.152211  0.154515 0.0361421 0.000666667
 0.945242 -0.158456  0.128189 0.127684 0.000666667
  1.01662 -0.147656 0.0862509 -0.0157433 0.000666667
 1.02779 -0.15482 0.141732 0.00968426 0.000666667
  0.97218 -0.142939  0.141035 -0.121843 0.000666667
 0.982002 -0.145203  0.111438 0.139305 0.000666667
  1.02791 -0.151416  0.139937 0.0170888 0.000666667
  1.05033  -0.20836 0.0886779 0.144408 0.000666667
  0.98003 -0.158386  0.105158 0.0650577 0.000666667
 0.992745 -0.144488  0.148445 0.13807 0.000666667
  1.02695 -0.152384  0.139484 0.0266826 0.000666667
0.982066 -0.15956  0.12466 0.127893 0.000666667
 0.996502 -0.140822  0.149499 0.0763986 0.000666667
 0.971462 -0.149379  0.116892 -0.121739 0.000666667
  1.00798 -0.144575  0.135067 -0.206035 0.000666667
 0.990731 -0.146496  0.157747 -0.00262818 0.000666667
 0.980181 -0.154523  0.175929 -0.088909 0.000666667
 0.962386 -0.140631  0.106941 -0.115758 0.000666667
  1.01596 -0.160824  0.147586 -0.0161552 0.000666667
  1.00652 -0.140331  0.114298 0.0956581 0.000666667
  1.04216 -0.150616  0.159636 0.11393 0.000666667
 0.948056  -0.15307 0.0960366 0.129929 0.000666667
 0.968781 -0.149847 0.0988926 0.150705 0.000666667
 0.960589 -0.161899 0.0618323 0.0803164 0.000666667
 0.932197 -0.152088  0.137067 0.133789 0.000666667
0.952714 -0.16028 0.121966 0.130588 0.000666667
 0.973868 -0.152872 0.0966404 0.0449541 0.000666667
  1.01138 -0.160954 0.0514102 -0.0654941 0.000666667
 0.929919 -0.161313  0.130698 0.0465831 0.000666667
 0.982967 -0.140608  0.138917 0.0649291 0.000666667
  1.00544 -0.146444  0.115475 -0.0887201 0.000666667
 0.957429 -0.144978  0.126502 0.109912 0.000666667
0.929163 -0.15782 0.117803 -0.040684 0.000666667
 0.965296 -0.151086 0.0922047 0.0455331 0.000666667
 0.987796 -0.159053  0.144568 -0.0116349 0.000666667
 0.975144 -0.155071  0.116261 0.12988 0.000666667
  1.00364 -0.144173  0.106864 -0.0853296 0.000666667
   1.0473 -0.200969 0.0776531 0.0577051 0.000666667
0.971899 -0.15364 0.135802 -0.0393409 0.000666667
 0.978128 -0.145959  0.121693 0.0472261 0.000666667
  1.00791 -0.144805  0.135682 -0.176381 0.000666667
 0.972282 -0.145772  0.116127 0.146299 0.000666667
 0.971945 -0.140004  0.128023 -0.0394502 0.000666667
 0.972832 -0.139648  0.131529 0.14672 0.000666667
 0.960006 -0.141724  0.117902 0.0732176 0.000666667
   1.0131 -0.141581  0.129181 0.09596 0.000666667
  1.00819 -0.133923    0.1212 0.0417017 0.000666667
 0.962989 -0.156823 0.0870269 0.0849985 0.000666667
0.954921 -0.16038 0.127397 0.131228 0.000666667
 1.04951 -0.18054 0.113175 -0.023851 0.000666667
  1.00484 -0.145536  0.101425 -0.0160095 0.000666667
0.971803 -0.16734 0.176395 -0.0387383 0.000666667
 0.936628 -0.150806  0.128298 -0.205841 0.000666667
 0.924397 -0.168874  0.128618 0.0956928 0.000666667
 0.959791 -0.150726  0.124839 -0.0324432 0.000666667
 0.987587 -0.162355  0.151221 -0.109674 0.000666667
  1.04877 -0.200718 0.0770294 0.0491878 0.000666667
 0.992386 -0.165237 0.0853643 -0.0654592 0.000666667
 0.952725 -0.154386 0.0573189 -0.0739481 0.000666667
 0.993605 -0.147793 0.0627703 -0.0347889 0.000666667
  0.97765 -0.132125  0.148797 -0.0738312 0.000666667
 0.983709 -0.147363   0.17237 -0.0920669 0.000666667
 0.918562 -0.166742   0.14122 0.0690964 0.000666667
  0.95466 -0.146095    0.1278 -0.0827822 0.000666667
 0.996982 -0.123163  0.118305 -0.0811851 0.000666667
  1.01168 -0.137273  0.150905 0.197463 0.000666667
 0.971458 -0.146937  0.121603 -0.0824496 0.000666667
  1.03464 -0.153566  0.145528 -0.0429474 0.000666667
 0.976559 -0.152165  0.148199 -0.0666548 0.000666667
 0.985287 -0.156034 0.0639535 0.15828 0.000666667
 0.956548 -0.146742  0.125659 0.108647 0.000666667
 0.972668 -0.153288 0.0992513 0.0213125 0.000666667
 0.990069 -0.155292  0.128341 0.0309185 0.000666667
 0.963877 -0.160792 0.0887351 0.0690838 0.000666667
0.995979 -0.15967  0.12712 -0.0996446 0.000666667
  1.00895 -0.152565  0.157041 -0.0689192 0.000666667
 0.935418 -0.150925  0.134913 -0.0460333 0.000666667
 0.969202 -0.158222  0.145779 -0.0100937 0.000666667
 0.961539 -0.163195  0.122835 -0.173648 0.000666667
 0.986439 -0.156171 0.0661566 0.141575 0.000666667
  1.00805  -0.16101 0.0974067 0.0836592 0.000666667
 0.984572 -0.154091 0.0501124 -0.0484216 0.000666667
 0.993111 -0.172876 0.0607314 -0.0420951 0.000666667
  1.00033 -0.155786  0.159954 -0.0259002 0.000666667
 0.976393 -0.151258  0.149301 -0.0796242 0.000666667
 0.992042 -0.144731  0.146213 0.155793 0.000666667
 0.966275 -0.158994  0.165671 -0.0509432 0.000666667
  1.00685 -0.149335  0.151302 -0.233293 0.000666667
 0.978482 -0.141031 0.0915735 -0.00871755 0.000666667
  1.00279 -0.156219 0.0974097 0.00146621 0.000666667
 0.974263 -0.146769  0.107933 -0.126714 0.000666667
 0.991461 -0.142498  0.116419 -0.0983277 0.000666667
 0.943344 -0.156054   0.10548 -0.0749389 0.000666667
  1.04012 -0.176355  0.108605 -0.127083 0.000666667
 0.943693 -0.153713  0.106638 -0.0767079 0.000666667
 0.959576 -0.151779  0.137914 0.0139703 0.000666667
 0.995074 -0.165752 0.0977224 -0.0498449 0.000666667
 0.988554 -0.142091  0.125267 -0.147329 0.000666667
  1.00204 -0.161725   0.15187 0.0652323 0.000666667
 0.980262 -0.154292 0.0467992 -0.0520348 0.000666667
0.971181 -0.14482 0.132694 0.101855 0.000666667
 0.998909 -0.157296  0.127583 -0.14969 0.000666667
 0.941881 -0.153102 0.0840875 -0.0108662 0.000666667
 0.997507 -0.152301  0.107578 0.0259735 0.000666667
 0.966103 -0.152911  0.077052 -0.10032 0.000666667
 0.988997 -0.156294  0.144826 -0.00362699 0.000666667
   0.9864 -0.161305  0.131316 0.0478681 0.000666667
  0.93572 -0.152187 0.0857162 0.0477831 0.000666667
 0.957483 -0.161383 0.0515928 -0.0288337 0.000666667
 0.963366 -0.140718  0.105762 -0.143578 0.000666667
 0.975686 -0.162739  0.163103 -0.101487 0.000666667
  1.00893 -0.135685  0.108507 -0.00905846 0.000666667
 0.961209 -0.152222   0.12657 -0.0583374 0.000666667
  1.02329 -0.139196   0.12044 -0.0129674 0.000666667
0.945418 -0.15668 0.148193 -0.114445 0.000666667
 0.973303 -0.150188   0.14455 -0.0621273 0.000666667
 0.950179 -0.154606  0.115601 0.207752 0.000666667
 0.996551 -0.145719  0.130841 -0.140268 0.000666667
 0.959115 -0.140713  0.134086 0.0207725 0.000666667
 0.976145  -0.15047 0.0872264 0.0954578 0.000666667
0.960238 -0.15625 0.103662 0.0157153 0.000666667
 0.982631 -0.140754  0.137213 0.0599534 0.000666667
 0.980105 -0.138159  0.106465 -0.144062 0.000666667
 0.991186 -0.148212  0.116431 -0.0592058 0.000666667
  1.00802 -0.149025  0.150617 -0.23235 0.000666667
  1.02882 -0.154434  0.110226 -0.15263 0.000666667
 1.02081 -0.14311 0.132759 0.0366268 0.000666667
  0.92539 -0.155066  0.102819 0.0118944 0.000666667
  0.94426 -0.153716 0.0966528 0.118929 0.000666667
 0.940816 -0.157305  0.128618 -0.00175336 0.000666667
 0.970297 -0.168794 0.0655888 -0.0449253 0.000666667
 0.945567 -0.153652 0.0752213 0.054587 0.000666667
  0.98104 -0.167076 0.0787933 0.0637501 0.000666667
 0.945621 -0.143347  0.144671 -0.0142919 0.000666667
  1.02139 -0.135957  0.151187 0.0051495 0.000666667
 0.994815 -0.144803 0.0721688 -0.0065413 0.000666667
  1.00244 -0.144981  0.104551 -0.0969499 0.000666667
  1.00655 -0.159511 0.0986892 0.085428 0.000666667
  0.99284 -0.147382  0.115812 -0.0646059 0.000666667
 0.936905 -0.163553 0.0546571 0.195671 0.000666667
 0.965242 -0.158532  0.120457 -0.035983 0.000666667
  0.95389 -0.140688  0.151623 -0.201081 0.000666667
  1.00933 -0.141853  0.152591 0.0752165 0.000666667
 0.978544 -0.145776  0.119897 0.0438029 0.000666667
 0.972407 -0.149275  0.115909 -0.121731 0.000666667
   1.0025 -0.136199  0.150162 -0.135811 0.000666667
 0.966915 -0.159883 0.0820866 0.120045 0.000666667
 0.991939 -0.132923 0.0802907 -0.113622 0.000666667
 0.984197 -0.152268  0.129653 -0.0631077 0.000666667
 0.949773 -0.146449 0.0926472 0.0112089 0.000666667
 0.998628 -0.134771  0.115782 -0.00943605 0.000666667
 0.973243 -0.141584 0.0794332 -0.0123137 0.000666667
  0.98924 -0.142259  0.145303 0.0423225 0.000666667
 0.980114 -0.153355  0.105418 0.012852 0.000666667
 0.975158 -0.163563 0.0903133 -0.127044 0.000666667
 0.997677 -0.145053  0.129092 -0.115236 0.000666667
 1.00995 -0.15749 0.152767 -0.103843 0.000666667
 0.957463 -0.139956  0.143045 -0.0701315 0.000666667
  1.01552 -0.152088 0.0939195 0.0281144 0.000666667
 0.949938 -0.149866 0.0955209 0.0107536 0.000666667
 0.979795 -0.148565   0.15406 0.14418 0.000666667
0.942671 -0.14682 0.123237 0.0465116 0.000666667
 0.978444 -0.151276  0.103645 0.0179468 0.000666667
 0.959934 -0.160806 0.0615852 0.0819104 0.000666667
   1.0344 -0.134242  0.111877 0.13297 0.000666667
  0.98644 -0.147007  0.145012 -0.00685418 0.000666667
 0.967424 -0.141239 0.0766441 0.222834 0.000666667
 0.962194 -0.160327   0.10251 -0.102902 0.000666667
 0.974115 -0.159782  0.128727 -0.0695214 0.000666667
 0.943912 -0.156077  0.104888 -0.0831612 0.000666667
 0.966067 -0.150493  0.113764 0.0549491 0.000666667
 0.981446 -0.156969  0.116046 -0.208913 0.000666667
  1.00191 -0.139597  0.148131 -0.137122 0.000666667
 0.983276 -0.165298  0.123681 -0.0247264 0.000666667
 0.976876 -0.151819  0.117315 -0.128492 0.000666667
 0.985993 -0.160958  0.150655 -0.106811 0.000666667
 0.983828 -0.150632  0.129031 -0.09091 0.000666667
 0.959926 -0.161013  0.108958 -0.159023 0.000666667
 0.929333 -0.158317 0.0967072 -0.0923143 0.000666667
 0.970363 -0.149693  0.146808 -0.0714495 0.000666667
  1.01721 -0.148287  0.174142 0.020323 0.000666667
 0.920593 -0.166761 0.0945117 0.0376199 0.000666667
 0.962552 -0.152822 0.0818552 -0.0293354 0.000666667
 0.978532 -0.145492  0.121463 0.0183791 0.000666667
 0.962598 -0.153607  0.125354 -0.0392616 0.000666667
  1.04891 -0.199984 0.0767284 0.0486643 0.000666667
 0.965228 -0.148924  0.128379 0.0790697 0.000666667
 0.990716 -0.125536  0.118219 0.0196852 0.000666667
 0.993853 -0.161149  0.128281 -0.11269 0.000666667
  1.03955 -0.145877 0.0935106 0.0972188 0.000666667
 0.976754 -0.153123  0.148086 -0.0706428 0.000666667
  0.93844 -0.154432 0.0878279 -0.0138738 0.000666667
 0.992898 -0.136548   0.10751 -0.0537054 0.000666667
  0.96168 -0.153102  0.107692 0.0461933 0.000666667
 0.995871 -0.140676  0.149511 0.0692742 0.000666667
 0.986301 -0.152353  0.106474 0.0225534 0.000666667
   0.9911 -0.161094 0.0876945 -0.0747482 0.000666667
 0.961028 -0.140396  0.133245 -0.109511 0.000666667
 0.952997 -0.147472  0.134389 -0.0922247 0.000666667
  1.00535 -0.164168  0.142175 0.038761 0.000666667
 0.95811 -0.14336  0.13354 0.0411201 0.000666667
 0.966725 -0.152156 0.0798464 0.172812 0.000666667
 0.999624 -0.144228  0.173377 0.0424855 0.000666667
 0.936925 -0.163882 0.0788233 -0.0222319 0.000666667
  1.01924 -0.143739  0.131112 0.0205307 0.000666667
  1.05058 -0.208701 0.0891011 0.15492 0.000666667
 0.949288 -0.157436  0.108385 0.339501 0.000666667
0.988047 -0.15728 0.150874 0.00564446 0.000666667
  0.98019 -0.162025  0.123087 0.0980257 0.000666667
  1.04628 -0.165577  0.131679 0.04335 0.000666667
 0.976425 -0.151248   0.14903 -0.0810757 0.000666667
 0.957588 -0.159532 0.0919081 -0.00222688 0.000666667
 0.987381 -0.156541 0.0903854 0.20642 0.000666667
 0.984178 -0.148329  0.174228 -0.110817 0.000666667
 0.976277 -0.143224  0.109889 0.203939 0.000666667
 0.97161 -0.14254 0.137146 -0.0952506 0.000666667
 0.961838 -0.149954  0.125322 -0.0429019 0.000666667
 0.923066 -0.167451  0.128322 0.0571039 0.000666667
 0.998821 -0.152293  0.108444 0.00763596 0.000666667
  1.01167 -0.161782 0.0509766 -0.0608998 0.000666667
 0.967484 -0.158826  0.121038 -0.0449937 0.000666667
 0.964681 -0.158231 0.0867167 0.0661007 0.000666667
  0.94637 -0.158155  0.105796 0.0631792 0.000666667
 0.994508 -0.149595  0.129946 -0.00594829 0.000666667
 0.965678 -0.132022 0.0720742 -0.0875526 0.000666667
  1.00831 -0.158358  0.152806 0.0234948 0.000666667
 0.955847 -0.162994 0.0484453 -0.0245621 0.000666667
 0.974473 -0.143425  0.108103 0.123225 0.000666667
0.956032 -0.14076 0.142659 -0.070133 0.000666667
 0.993685 -0.149979  0.173821 -0.0257345 0.000666667
  1.03358 -0.152331  0.147572 -0.0565528 0.000666667
 0.939099 -0.171258 0.0910763 -0.0444423 0.000666667
 0.995815 -0.159781  0.154166 -0.00878598 0.000666667
 0.971058 -0.147429  0.146034 -0.0566149 0.000666667
 0.962805 -0.158096  0.150269 -0.13959 0.000666667
  1.01063 -0.139867 0.0710425 -0.0418312 0.000666667
0.995138 -0.14764 0.153491 -0.104126 0.000666667
  0.95791 -0.146058  0.124423 0.0982364 0.000666667
  1.02196 -0.155316 0.0915332 0.0226901 0.000666667
 0.998965 -0.148047  0.140527 -0.0375188 0.000666667
  1.00082 -0.149099   0.14031 -0.0419662 0.000666667
  1.0044 -0.14861 0.124345 -0.0824695 0.000666667
   0.9587 -0.144708  0.134463 0.0274589 0.000666667
 0.981412 -0.143001  0.128414 -0.0607863 0.000666667
0.982107 -0.16299 0.111593 -0.0809465 0.000666667
 0.985254 -0.151731  0.105588 0.0161508 0.000666667
 0.959322 -0.144567  0.143426 0.101306 0.000666667
 0.946736 -0.153662  0.120448 0.0343616 0.000666667
 0.967744 -0.160006 0.0818834 0.124673 0.000666667
 0.932699 -0.154066  0.137163 0.121139 0.000666667
  0.94636 -0.143108 0.0972942 -0.0619074 0.000666667
 0.981519 -0.138051  0.106086 0.04725 0.000666667
  1.01662 -0.150508  0.153078 0.0202537 0.000666667
 0.935078 -0.148783  0.113439 -0.0348978 0.000666667
 0.973607 -0.145979  0.121818 0.0709737 0.000666667
 0.957703  -0.16563 0.0940951 0.0717187 0.000666667
 0.983907 -0.147156  0.129337 0.144028 0.000666667
 0.996981 -0.144846   0.12787 -0.122572 0.000666667
 0.946773 -0.154194 0.0959863 0.127136 0.000666667
 0.986216 -0.148458  0.110024 0.02992 0.000666667
 0.991939 -0.147309   0.16969 0.197269 0.000666667
 0.995729 -0.142916   0.13628 -0.124578 0.000666667
 0.964788 -0.141683 0.0940925 0.0502673 0.000666667
 0.949588 -0.158073  0.146132 -0.110951 0.000666667
 0.981739 -0.154876  0.173679 -0.0959717 0.000666667
  1.00766 -0.143263  0.100291 -0.0177274 0.000666667
  0.94485 -0.144857  0.096731 -0.0544059 0.000666667
 0.971125 -0.147054  0.133633 0.1058 0.000666667
  0.97985 -0.138333 0.0921189 -0.0285015 0.000666667
 0.973328 -0.138925  0.106039 0.0523525 0.000666667
  1.00103 -0.132489  0.106843 -0.0585241 0.000666667
   1.0629 -0.174262  0.142389 -0.116255 0.000666667
 0.974734 -0.150432  0.118918 -0.0366612 0.000666667
 0.969645 -0.149543  0.101212 0.157895 0.000666667
 0.993214 -0.149215   0.17312 -0.0124851 0.000666667
 0.976059 -0.151225  0.118202 -0.059094 0.000666667
  1.03052 -0.157073 0.0820037 0.175498 0.000666667
 0.974609 -0.142736 0.0962981 -0.0483134 0.000666667
  1.00949 -0.150791  0.155264 -0.0648849 0.000666667
  0.98077 -0.148038  0.110625 0.0177829 0.000666667
 0.945576 -0.154154  0.106334 -0.0612401 0.000666667
 0.998434 -0.136146  0.115577 0.00822331 0.000666667
 0.929516 -0.157092    0.1501 0.0074999 0.000666667
  1.01383 -0.143405  0.129433 0.0989414 0.000666667
 0.971911 -0.140725  0.131019 0.158171 0.000666667
  1.05063 -0.208419 0.0870597 0.142954 0.000666667
 0.929343 -0.159013  0.114126 -0.0436175 0.000666667
 0.969439 -0.154622  0.133989 -0.0596873 0.000666667
 0.995356 -0.143555  0.128986 -0.133621 0.000666667
 0.941376 -0.151828  0.107867 -0.0757237 0.000666667
 0.968967 -0.151909  0.115333 -0.118554 0.000666667
 0.942018 -0.153662  0.108342 -0.0940757 0.000666667
  1.00166 -0.132783  0.107825 -0.0694385 0.000666667
 0.945288 -0.157713  0.112438 0.0857654 0.000666667
 0.977873 -0.161974  0.140674 -0.0281075 0.000666667
 0.997347 -0.152347 0.0970171 0.148184 0.000666667
 0.955613 -0.163309  0.158894 0.0676128 0.000666667
 0.936241 -0.154226  0.088711 -0.0928542 0.000666667
 0.964523 -0.149865  0.132043 0.0822621 0.000666667
 0.998776 -0.151498  0.141598 -0.0458336 0.000666667
  1.01302 -0.151997  0.140942 -0.17241 0.000666667
 0.956787  -0.16077 0.0906926 -0.0110597 0.000666667
 0.971368 -0.143241  0.141592 0.077063 0.000666667
 0.960891 -0.152713  0.106695 0.0521802 0.000666667
 0.986181 -0.156488 0.0656084 0.134616 0.000666667
 0.931865 -0.161152  0.130764 0.0403567 0.000666667
 0.958037 -0.159205  0.123162 0.0786914 0.000666667
 0.996943 -0.153653  0.113161 -0.00221746 0.000666667
  1.00641 -0.150463  0.124598 -0.0787498 0.000666667
 0.936296 -0.150276 0.0849443 0.0584171 0.000666667
 0.998655 -0.157115  0.134791 -0.0331356 0.000666667
 0.965879 -0.150617  0.131697 0.0654907 0.000666667
 0.976381 -0.154715  0.117442 -0.118333 0.000666667
  0.94994 -0.149852 0.0932461 0.0181134 0.000666667
 0.978228 -0.149275  0.154888 0.138637 0.000666667
 0.962751 -0.157113  0.150335 -0.148007 0.000666667
  0.96255 -0.153772 0.0826076 -0.0216385 0.000666667
  1.00567 -0.162926  0.146365 0.0170608 0.000666667
  1.02775 -0.153343  0.139196 0.0383009 0.000666667
 0.971718 -0.172391 0.0726055 0.0812988 0.000666667
  1.04363 -0.145996  0.120707 -0.0603466 0.000666667
  1.01796 -0.147206  0.172943 0.0373035 0.000666667
 0.999132 -0.153389  0.159389 -0.0288282 0.000666667
  1.02717 -0.151782  0.109869 -0.139368 0.000666667
  1.00194 -0.160599  0.150577 0.0661472 0.000666667
 0.977485 -0.143391  0.122774 -0.0190683 0.000666667
 0.982059 -0.146008  0.111778 0.0196581 0.000666667
 0.977717 -0.138477  0.126373 -0.0430925 0.000666667
 0.973223 -0.145304  0.139769 -0.126281 0.000666667
  1.00231 -0.145194  0.106055 -0.103952 0.000666667
0.922278 -0.16746 0.128252 0.0920056 0.000666667
  1.02452 -0.146631 0.0840474 -0.0336055 0.000666667
 0.958086  -0.16051 0.0903217 -0.0181867 0.000666667
 0.955509 -0.136175  0.135512 -0.1743 0.000666667
 0.975719 -0.156999  0.109338 -0.0692554 0.000666667
  1.00861 -0.140373 0.0691232 -0.0483546 0.000666667
 0.974912 -0.148146  0.148771 0.0809294 0.000666667
  0.95419 -0.146542  0.128193 -0.0521716 0.000666667
 0.955794 -0.137985  0.123584 0.118358 0.000666667
 0.994787 -0.143482  0.129627 -0.201403 0.000666667
  0.96342 -0.138413 0.0782539 -0.135475 0.000666667
 0.99216 -0.15046 0.172179 -0.0115228 0.000666667
 0.976717 -0.147363  0.127974 -0.0781542 0.000666667
 0.965018 -0.137227 0.0805646 -0.149152 0.000666667
 0.941837 -0.152391  0.107767 -0.0954405 0.000666667
 0.960874 -0.152336  0.107764 0.0389545 0.000666667
 0.996271 -0.145065  0.117347 -0.0634125 0.000666667
 0.964247 -0.138661  0.146587 -0.109993 0.000666667
 0.987377 -0.147328   0.14435 -0.0153883 0.000666667
 0.980106 -0.139614  0.105199 -0.176929 0.000666667
 0.986216 -0.161907  0.149781 -0.120285 0.000666667
  1.02641 -0.152405  0.139318 0.0297038 0.000666667
 0.945879 -0.139693  0.034563 0.102781 0.000666667
 0.947576 -0.159003  0.117699 0.0553236 0.000666667
 0.966225 -0.149642 0.0945129 -0.090468 0.000666667
 0.998958 -0.153428  0.109114 0.0283515 0.000666667
  1.00248 -0.165261  0.090767 0.148723 0.000666667
 0.922284 -0.166346  0.129365 0.0597385 0.000666667
 0.959827 -0.148085  0.123318 -0.0422546 0.000666667
  0.92159 -0.154927  0.100629 0.0250274 0.000666667
 0.946453 -0.138019  0.111155 0.00239069 0.000666667
 0.949784 -0.159155  0.104172 0.0449563 0.000666667
 0.977262 -0.144428  0.120872 0.0369786 0.000666667
 0.985517 -0.148519  0.107805 0.00814149 0.000666667
 0.946078 -0.157718  0.124718 0.124502 0.000666667
   1.0232 -0.136746 0.0985221 0.116784 0.000666667
 0.992124 -0.148229   0.11821 -0.061638 0.000666667
 0.992226 -0.146083 0.0992882 -0.0944778 0.000666667
 0.949384 -0.151189 0.0946215 0.0232843 0.000666667
  1.02067 -0.127905  0.161115 -0.0840656 0.000666667
 0.994183 -0.149611  0.172087 -0.0180786 0.000666667
 0.996081 -0.154347 0.0945455 0.132453 0.000666667
 0.996817 -0.170402 0.0721521 -0.114131 0.000666667
   0.9937 -0.146644  0.158029 -0.00863643 0.000666667
  1.04859 -0.201786 0.0801028 0.0705257 0.000666667
 0.923442 -0.154614 0.0994541 0.0386974 0.000666667
  1.00001 -0.155552 0.0719791 0.126211 0.000666667
 0.935342 -0.156007 0.0887394 -0.075103 0.000666667
  1.04322 -0.148155  0.120713 -0.0719144 0.000666667
 0.942847 -0.153136  0.108005 -0.0963715 0.000666667
  1.00328 -0.162777  0.151888 0.0794401 0.000666667
  0.99516 -0.142328  0.114718 0.0199134 0.000666667
  1.02905 -0.170057 0.0787554 -0.0120141 0.000666667
 0.940782 -0.156361 0.0893845 0.0359568 0.000666667
 0.994641 -0.159778  0.149762 0.0335777 0.000666667
 0.961797 -0.144957   0.04281 0.0944227 0.000666667
  1.02619 -0.152759  0.142415 -0.00497608 0.000666667
   0.9745 -0.150898  0.113277 0.0218201 0.000666667
 0.997919 -0.137782 0.0960961 -0.0134756 0.000666667
 0.960463 -0.167159 0.0869353 -0.00120309 0.000666667
  1.02602 -0.140456   0.16579 0.0725467 0.000666667
 0.985992 -0.157119 0.0647182 0.13529 0.000666667
 0.935454 -0.150488  0.126407 -0.178274 0.000666667
 0.934459 -0.150489  0.130422 -0.187462 0.000666667
  1.03545 -0.182234 0.0631939 -0.105206 0.000666667
 0.972323 -0.155511  0.137143 -0.0572687 0.000666667
 0.996685 -0.151226  0.108806 0.0105642 0.000666667
 0.996615 -0.150681  0.108104 0.0358997 0.000666667
 0.990747 -0.146828 0.0992676 -0.0854663 0.000666667
 0.977532 -0.143828  0.121581 0.0400418 0.000666667
  1.01511 -0.134622  0.110296 -0.0759991 0.000666667
 0.962733 -0.141714  0.106728 -0.127713 0.000666667
 0.984024 -0.145629   0.15746 0.0784957 0.000666667
 0.959355 -0.151456  0.124121 -0.0450177 0.000666667
  1.00524 -0.145724  0.114993 -0.101209 0.000666667
 0.938256  -0.16299 0.0765644 -0.0305069 0.000666667
 0.990354 -0.164787  0.108696 -0.0805201 0.000666667
 0.962635 -0.158892 0.0818074 0.132749 0.000666667
  1.03492 -0.180609  0.091784 0.015921 0.000666667
 0.976968 -0.145885  0.106628 -0.116098 0.000666667
 0.938924 -0.162505 0.0537111 0.17091 0.000666667
  1.02999 -0.171527 0.0791162 -0.0282876 0.000666667
 0.991278 -0.144215  0.143567 0.030176 0.000666667
 0.973454  -0.14349 0.0975888 -0.0365681 0.000666667
 0.979204 -0.150947  0.081152 0.189631 0.000666667
 0.970551 -0.147188 0.0570418 0.00240489 0.000666667
 0.948775 -0.152919  0.119753 0.0243815 0.000666667
  0.99629 -0.136231  0.124109 -0.113171 0.000666667
 0.971482 -0.150376  0.098197 0.145823 0.000666667
 0.975356 -0.150865 0.0991547 0.0346333 0.000666667
 0.964586 -0.150107  0.139328 -0.13275 0.000666667
 0.970924 -0.148591  0.136978 0.0784818 0.000666667
 0.951444 -0.160339  0.134705 0.0287603 0.000666667
 0.998251 -0.136193  0.132272 -0.0279169 0.000666667
 0.983413 -0.143545 0.0821875 -0.0713899 0.000666667
 0.997286 -0.153563 0.0954572 0.137552 0.000666667
 0.983078 -0.140414  0.137291 0.0679905 0.000666667
 0.987749 -0.133601  0.112953 -0.00824559 0.000666667
 0.973264 -0.143466  0.137309 -0.114854 0.000666667
  0.92224 -0.167836  0.127251 0.0548153 0.000666667
 0.972555 -0.141879    0.1357 -0.093755 0.000666667
 0.980207  -0.13776 0.0912895 -0.0301938 0.000666667
 0.990171 -0.143514  0.168514 0.181347 0.000666667
 0.977131 -0.135117  0.106177 0.143662 0.000666667
 0.982167 -0.139379  0.107729 0.0326621 0.000666667
 0.986643 -0.158964  0.138125 -0.221275 0.000666667
 0.987712 -0.157812 0.0923958 0.180336 0.000666667
 0.930123 -0.165719  0.115085 -0.0715485 0.000666667
 0.999335 -0.144793   0.17317 0.0639634 0.000666667
  1.04369 -0.149566   0.15879 0.135172 0.000666667
  0.98677 -0.151893  0.162719 -0.0562785 0.000666667
 0.963809 -0.151279  0.105641 0.0540574 0.000666667
 0.966252 -0.154144 0.0812261 0.157362 0.000666667
 0.931134 -0.159011  0.114916 -0.0444557 0.000666667
  1.00587 -0.140669  0.128479 0.130547 0.000666667
 0.983271 -0.157362  0.115552 -0.235285 0.000666667
 0.940742 -0.157191 0.0737888 -0.0568028 0.000666667
 0.961281 -0.144184  0.145225 0.114446 0.000666667
 0.978271 -0.145763  0.130289 -0.054878 0.000666667
 0.928018 -0.163444  0.122073 0.0133623 0.000666667
 0.976644 -0.151721  0.108396 0.0314015 0.000666667


==> output_ims_3_3_3_1/weightedpr_action_1.txt <==
25.0053
 0.998316 -0.145426 0.0704357 -0.00651659 0.000666667
 0.976184 -0.156149  0.117664 0.1289 0.000666667
 0.986562 -0.158445   0.14591 -0.0268311 0.000666667
 0.992345 -0.145206  0.147791 0.156201 0.000666667
 0.988757 -0.138346  0.123459 -0.111575 0.000666667
 0.988716 -0.157565  0.150899 0.0160868 0.000666667
 0.994927 -0.143716  0.129449 -0.133371 0.000666667
 0.995125 -0.150309  0.076895 -0.0664003 0.000666667
 0.999345 -0.158572  0.122817 0.0325106 0.000666667
  0.99323 -0.149929 0.0761325 -0.108686 0.000666667
 0.985626 -0.163147  0.148279 -0.136574 0.000666667
 0.984675 -0.162243  0.130445 0.0534065 0.000666667
 0.985459 -0.166662 0.0887705 0.0480267 0.000666667
 0.994938 -0.145111  0.131637 -0.202309 0.000666667
 0.984009 -0.147054  0.111763 0.128131 0.000666667
 0.981637 -0.152148 0.0807277 0.205003 0.000666667
0.973768 -0.13545 0.100812 -0.0595968 0.000666667
 0.986975 -0.158017  0.151588 0.0111788 0.000666667
 0.982393 -0.145697 0.0820188 -0.0703576 0.000666667
 0.995398 -0.146072  0.147494 0.153665 0.000666667
  0.98211 -0.154945 0.0469276 -0.060635 0.000666667
  0.98521 -0.142965  0.161317 0.0604858 0.000666667
 0.992958 -0.150942  0.172591 -0.0283001 0.000666667
 0.967068 -0.140026 0.0897034 0.073377 0.000666667
 0.991119 -0.143181  0.129003 -0.211445 0.000666667
 0.996489 -0.145132  0.127952 -0.12494 0.000666667
 0.982772 -0.142227  0.137188 0.0409791 0.000666667
 0.989621 -0.146921  0.155818 -0.00117663 0.000666667
 0.993281 -0.148103 0.0619499 -0.0122816 0.000666667
  0.99855 -0.154743  0.113166 0.00846419 0.000666667
 0.986107 -0.160257  0.141054 -0.00565477 0.000666667
 0.985777 -0.150202  0.105492 -0.00102947 0.000666667
  0.99784 -0.144833  0.118067 -0.0476786 0.000666667
 0.970948 -0.132888  0.100123 -0.0935486 0.000666667
   0.9921 -0.144693   0.14306 0.0368675 0.000666667
 0.990233 -0.153063  0.155276 0.037513 0.000666667
 0.981193 -0.144533  0.112783 0.0174948 0.000666667
 0.980922 -0.146505  0.172056 -0.11623 0.000666667
 0.989189 -0.156874 0.0927084 0.176038 0.000666667
  0.99292 -0.144813  0.113743 0.00859656 0.000666667
 0.98611 -0.14438 0.118213 -0.0139437 0.000666667
  0.99743 -0.147403 0.0715975 0.00239381 0.000666667
 0.984608 -0.157009  0.117241 0.134438 0.000666667
 0.981916 -0.146717  0.172842 -0.0874365 0.000666667
 0.992292 -0.147217  0.158446 -0.00514298 0.000666667
 0.985817 -0.161759  0.132221 0.0691043 0.000666667
0.993598 -0.14617 0.156919 -0.0165999 0.000666667
 0.998217 -0.140551  0.149867 0.0850808 0.000666667
 0.987171 -0.156363 0.0664758 0.127638 0.000666667
 0.981306 -0.149647 0.0789688 0.199117 0.000666667
 0.974835 -0.141832  0.104224 0.045332 0.000666667
 0.985846 -0.149326  0.108719 0.000787557 0.000666667
0.988341 -0.14287 0.145291 0.0314305 0.000666667
  0.98052 -0.151073  0.126454 0.0195781 0.000666667
 0.986862 -0.152611  0.163461 -0.0643043 0.000666667
 0.998177 -0.152447  0.108746 0.0362321 0.000666667
 0.989935 -0.157589  0.144507 -0.0146754 0.000666667
   0.9902 -0.163844 0.0846843 -0.0823071 0.000666667
 0.980372 -0.151249  0.166272 -0.117793 0.000666667
 0.991857 -0.148021   0.16851 0.200765 0.000666667
 0.988757 -0.156868  0.144967 -0.00423262 0.000666667
 0.984093 -0.140642  0.138469 0.0793095 0.000666667
 0.985728 -0.143994   0.11629 0.00588825 0.000666667
 0.959807 -0.133664  0.136825 -0.0360118 0.000666667
 0.991983 -0.143392  0.148955 0.136653 0.000666667
 0.996355 -0.142572  0.068765 -0.0911709 0.000666667
 0.997992 -0.142889  0.129092 -0.131357 0.000666667
 0.994429 -0.150667  0.118329 -0.0672219 0.000666667
 0.985329 -0.147513  0.172905 -0.0934541 0.000666667
  0.98606 -0.160373  0.115438 0.129938 0.000666667
 0.986705 -0.140458  0.112298 0.105623 0.000666667
 0.982876 -0.144343  0.161299 0.0855418 0.000666667
 0.989364 -0.144105  0.147453 0.125137 0.000666667
 0.983241 -0.143795  0.111257 0.134634 0.000666667
 0.992052 -0.142393  0.125597 -0.226599 0.000666667
 0.993355 -0.162181  0.107733 0.0294771 0.000666667
 0.996127 -0.142274  0.114114 0.0119733 0.000666667
 0.988719 -0.155553 0.0652488 0.151041 0.000666667
  1.00464 -0.138935  0.150218 -0.151305 0.000666667
 0.988562 -0.152749  0.105204 0.0248378 0.000666667
 0.991441 -0.138734  0.106278 -0.0690571 0.000666667
 0.979224 -0.149003  0.153024 0.111941 0.000666667
 0.985878 -0.159031  0.150992 0.0476654 0.000666667
 0.992865 -0.166711 0.0535636 -0.10031 0.000666667
 0.993814 -0.149338 0.0769723 -0.0887847 0.000666667
 0.993472 -0.148395  0.117718 -0.0467849 0.000666667
 0.981399 -0.153251  0.047708 -0.0513114 0.000666667
0.986328 -0.15606 0.119313 0.0252946 0.000666667
 0.990478 -0.157054  0.143807 0.00286598 0.000666667
 0.993703 -0.163425  0.127735 -0.123056 0.000666667
 0.991215 -0.148662  0.172077 -0.0082631 0.000666667
 0.981313 -0.146955  0.110611 0.0269533 0.000666667
 0.985144 -0.149536  0.107129 0.00883368 0.000666667
0.992545 -0.14995 0.118656 -0.0767829 0.000666667
 0.991513 -0.133637 0.0801428 -0.113539 0.000666667
 0.992255 -0.148029  0.153445 -0.0972404 0.000666667
0.985703 -0.15018 0.132611 0.147983 0.000666667
 0.983607 -0.139099  0.139013 0.0465433 0.000666667
 0.993202 -0.146549 0.0723668 0.0290102 0.000666667
 0.991911 -0.142371  0.117155 -0.0765159 0.000666667
  0.99408 -0.146484   0.11306 0.00606116 0.000666667
 0.969441 -0.150842 0.0984556 0.141013 0.000666667
 0.992452 -0.160703 0.0866162 -0.0776652 0.000666667
0.988431   -0.141 0.120844 -0.139592 0.000666667
 0.991946 -0.147234   0.17017 0.195997 0.000666667
 0.975974 -0.151375 0.0862555 0.0917009 0.000666667
 0.987487 -0.141695  0.125665 -0.15043 0.000666667
 0.986967 -0.158617  0.116654 0.130353 0.000666667
  0.98511 -0.150371  0.165145 -0.117318 0.000666667
 0.987328 -0.141244  0.121915 -0.132993 0.000666667
 0.988067 -0.161791  0.130373 0.0416288 0.000666667
 0.987692 -0.158219 0.0926764 0.189539 0.000666667
 0.992368 -0.146835  0.167566 0.196092 0.000666667
 0.996169 -0.158876     0.161 -0.128695 0.000666667
 0.983158 -0.144792  0.176544 -0.124582 0.000666667
 0.996147 -0.140867  0.111633 0.0297551 0.000666667
0.998583 -0.16011 0.101166 0.109251 0.000666667
  0.98308 -0.140625 0.0959085 0.162807 0.000666667
 0.984217 -0.140188  0.110969 0.130747 0.000666667
 0.987391 -0.159215  0.133491 0.0568557 0.000666667
 0.982534 -0.140249  0.137259 0.062162 0.000666667
 0.982683 -0.139673  0.145308 -0.252027 0.000666667
0.993911 -0.14649 0.120435 -0.0362443 0.000666667
 0.993238 -0.141117  0.117989 -0.119789 0.000666667
 0.983534 -0.140021  0.109814 0.130529 0.000666667
 0.994312 -0.148472 0.0764292 -0.0915017 0.000666667
 0.986166 -0.161513  0.131908 0.0661538 0.000666667
 0.997798 -0.136555 0.0972206 -0.0164602 0.000666667
 0.989159 -0.136161  0.105447 0.0429836 0.000666667
 0.999145 -0.148122  0.139573 0.0626762 0.000666667
 0.983147 -0.151378 0.0489007 -0.041694 0.000666667
 0.987473 -0.158164  0.152178 0.00272679 0.000666667
 0.993023   -0.1447 0.0721833 0.00162477 0.000666667
 0.995231 -0.143275  0.129736 -0.193456 0.000666667
 0.987156 -0.159287  0.114623 0.131033 0.000666667
 0.980103 -0.151879  0.047592 -0.046423 0.000666667
0.994773 -0.13733 0.106762 -0.049151 0.000666667
 0.994365 -0.147183  0.159044 -0.00244245 0.000666667
 0.991647 -0.165435  0.110112 -0.0705901 0.000666667
 0.991584 -0.141376  0.116389 -0.104119 0.000666667
  0.97022 -0.149856  0.135538 0.0902183 0.000666667
 0.993031 -0.149732  0.116891 -0.0789778 0.000666667
 0.980086 -0.147927  0.132158 0.152917 0.000666667
 0.976341 -0.141864  0.096305 -0.0606509 0.000666667
 0.991536 -0.145258  0.146921 0.143558 0.000666667
0.994926 -0.14956 0.129516 -0.0037072 0.000666667
 0.982461 -0.147677  0.135664 0.0263337 0.000666667
 0.994568 -0.145254   0.12092 -0.0353042 0.000666667
  1.00073 -0.130073  0.104602 -0.0657401 0.000666667
 0.991665 -0.148237 0.0643006 -0.134531 0.000666667
 0.984557 -0.145491  0.158464 0.0775886 0.000666667
 0.987758 -0.154204  0.144916 -0.020413 0.000666667
 0.993322 -0.174918 0.0598259 -0.0632374 0.000666667
 0.980934 -0.149838  0.169622 -0.119527 0.000666667
 0.975982 -0.152324  0.108826 0.0289336 0.000666667
 0.992565 -0.149566 0.0762915 -0.131465 0.000666667
 0.982781 -0.140811 0.0974294 0.15348 0.000666667
  0.99043 -0.144734  0.166999 0.186292 0.000666667
 0.978567 -0.146396  0.122944 0.031542 0.000666667
 0.992091 -0.146646  0.146217 0.122572 0.000666667
   0.9715 -0.171597 0.0722561 0.0656884 0.000666667
 0.996221 -0.146172  0.156287 -0.111116 0.000666667
 0.997563 -0.144723 0.0701113 -0.00018034 0.000666667
 0.990511 -0.166734 0.0852954 -0.0627127 0.000666667
 0.997144 -0.141815  0.175407 0.0565167 0.000666667
 0.983969 -0.147048   0.17437 -0.0766043 0.000666667
 0.984939 -0.149636  0.106451 0.0171116 0.000666667
 0.998957 -0.155829   0.16106 -0.0253133 0.000666667
 0.990736 -0.162415 0.0840869 -0.0641056 0.000666667
 0.996881 -0.152883  0.108403 -0.00240329 0.000666667
0.993622 -0.16257 0.108842 0.013721 0.000666667
  0.98817 -0.157973  0.143487 -0.0137474 0.000666667
 0.991875 -0.158651  0.130918 -0.00216557 0.000666667
0.986297 -0.1611 0.14828 -0.118786 0.000666667
 0.996792 -0.150005  0.109696 0.0263709 0.000666667
0.991971 -0.14799 0.147405 0.120882 0.000666667
0.986635 -0.14129 0.124451 -0.142754 0.000666667
 0.984128 -0.167889 0.0876572 0.0267386 0.000666667
  0.98902 -0.155657   0.14329 -0.032049 0.000666667
 0.990336 -0.134516  0.106863 -0.0481004 0.000666667
  0.97697 -0.151645  0.149553 -0.0950145 0.000666667
  0.99383 -0.136523  0.108839 -0.0641614 0.000666667
 0.994266 -0.157691  0.110096 -0.00856118 0.000666667
 0.981473 -0.162288   0.12415 0.088728 0.000666667
 0.977966 -0.132371  0.150557 -0.0892623 0.000666667
 0.996133 -0.144691  0.129913 -0.126425 0.000666667
 1.00652 -0.14531  0.11624 -0.0865025 0.000666667
 0.985842 -0.141748  0.121068 -0.133513 0.000666667
 0.991788 -0.142359  0.118143 -0.103401 0.000666667
  0.99163 -0.153156   0.15489 0.024088 0.000666667
 0.988637 -0.160488 0.0880792 -0.0177417 0.000666667
 0.998165 -0.136018 0.0973118 -0.0184705 0.000666667
  1.00023 -0.154936  0.122847 0.048757 0.000666667
 0.984141 -0.155219  0.115472 -0.235809 0.000666667
 0.982498 -0.139679  0.135817 0.0738161 0.000666667
 0.99008 -0.14683 0.156721 0.0208881 0.000666667
 0.982971 -0.150327  0.130163 -0.103095 0.000666667
 0.984575 -0.140948  0.139787 0.0574103 0.000666667
  0.97704 -0.139335  0.127229 -0.0330176 0.000666667
 0.995742 -0.149158  0.074922 -0.0939623 0.000666667
0.990764 -0.16393 0.107764 -0.0872469 0.000666667
 0.988287 -0.148858   0.16361 -0.0345367 0.000666667
 0.993311 -0.165719   0.13709 -0.00588613 0.000666667
 0.984284 -0.143508  0.158636 0.0868331 0.000666667
 0.984114 -0.145287  0.129234 0.11945 0.000666667
 0.995716 -0.146895  0.128739 -0.125179 0.000666667
 0.984071   -0.1439 0.0826415 -0.077164 0.000666667
 0.996679 -0.141515  0.159862 0.156199 0.000666667
 0.983252 -0.159799  0.120891 0.0321311 0.000666667
 0.990687 -0.143258  0.116605 -0.112777 0.000666667
 0.973272 -0.143965  0.146864 0.0731266 0.000666667
 0.980753 -0.143439   0.11991 -0.0017442 0.000666667
 0.980867 -0.139563 0.0902017 -0.0352186 0.000666667
 0.972997 -0.138968  0.128317 -0.0299599 0.000666667
 0.993807 -0.173682 0.0595699 -0.0113634 0.000666667
 0.991749 -0.158365  0.144911 -0.0438899 0.000666667
 0.989721 -0.150519  0.151055 0.0811875 0.000666667
  0.98968 -0.157135  0.145408 -0.0282237 0.000666667
  0.99538 -0.143693  0.137591 -0.121929 0.000666667
 0.991855 -0.151241  0.173071 -0.0132245 0.000666667
 0.983802 -0.142978  0.119194 0.0105122 0.000666667
 0.981451 -0.165082  0.123241 -0.0159796 0.000666667
 0.990321 -0.156323  0.144543 -0.0499064 0.000666667
 0.984616 -0.142064 0.0941621 0.142463 0.000666667
   0.9873 -0.151308  0.129071 -0.0916759 0.000666667
 0.987007 -0.153539 0.0909752 0.199954 0.000666667
 0.984762 -0.148534  0.171936 -0.0923382 0.000666667
 0.992077 -0.143527  0.171784 0.215005 0.000666667
 0.988902 -0.142868  0.117633 -0.11901 0.000666667
 0.995433 -0.148968 0.0745663 -0.0872712 0.000666667
  0.97623 -0.144059  0.106258 0.127999 0.000666667
 0.985908 -0.143887  0.156271 0.0769185 0.000666667
 0.985801 -0.152244  0.162208 -0.0447048 0.000666667
0.981309 -0.14471 0.127512 -0.0627664 0.000666667
 0.973112 -0.142754   0.13984 0.0718284 0.000666667
 0.990159 -0.139434  0.106029 -0.0267973 0.000666667
 0.990827 -0.137206  0.105773 0.0405327 0.000666667
  0.98598 -0.169769 0.0899205 0.0375282 0.000666667
0.996242 -0.14703  0.11515 -0.0295507 0.000666667
 0.994907 -0.158918  0.110667 0.000251669 0.000666667
  0.99339 -0.145678 0.0621949 -0.0214167 0.000666667
 0.986022 -0.148075  0.145558 0.00519048 0.000666667
 1.00673 -0.14502 0.115205 -0.100335 0.000666667
 0.982041 -0.144723  0.119229 -0.0298508 0.000666667
 0.972498 -0.144201 0.0968075 -0.0479204 0.000666667
 0.991773 -0.147019  0.154986 -0.0872464 0.000666667
   0.9904 -0.160424 0.0867543 -0.0036962 0.000666667
 0.989228 -0.142073  0.143725 0.0435382 0.000666667
 0.988879 -0.157587  0.141959 -0.0360601 0.000666667
 0.997456 -0.157731  0.128968 -0.146847 0.000666667
 0.982729 -0.152913 0.0462498 -0.035203 0.000666667
 0.980616 -0.151199   0.12585 0.0106025 0.000666667
 0.994375 -0.143263 0.0710686 -0.0133055 0.000666667
 0.991896 -0.149142 0.0771773 -0.113315 0.000666667
 0.999059 -0.143897  0.130587 -0.15762 0.000666667
0.977831 -0.16356 0.142041 -0.0542316 0.000666667
 0.980364 -0.165416  0.125138 0.115576 0.000666667
  0.98968 -0.141429  0.117998 -0.0955047 0.000666667
 0.995256 -0.143929  0.138165 -0.128378 0.000666667
 0.994553 -0.158617  0.110407 -0.00616184 0.000666667
 0.998764 -0.134568  0.124995 -0.140214 0.000666667
 0.983048 -0.165539  0.124319 -0.0197536 0.000666667
 0.994896 -0.147987  0.152214 -0.0617083 0.000666667
 0.992834 -0.151402  0.172409 -0.0302136 0.000666667
 0.992073 -0.146146  0.158917 -0.00492095 0.000666667
 0.986365 -0.144439   0.15934 0.0675545 0.000666667
 0.977436 -0.143229   0.12287 0.0098532 0.000666667
 0.999239 -0.143131  0.128012 -0.14902 0.000666667
 0.998091 -0.157924  0.100819 0.0672491 0.000666667
 0.996552 -0.141538  0.152079 0.0442616 0.000666667
 0.997955  -0.15412 0.0953026 0.137369 0.000666667
 0.986449 -0.144062  0.118968 -0.0312806 0.000666667
 0.996005 -0.152483  0.114278 -0.00376277 0.000666667
 0.994849 -0.138799 0.0981914 0.0154445 0.000666667
 0.981167 -0.155259 0.0466878 -0.0424123 0.000666667
  0.98418 -0.141083  0.136242 0.060217 0.000666667
 0.999704 -0.157594  0.126326 -0.150473 0.000666667
 0.994855 -0.156114  0.161254 -0.132758 0.000666667
 0.995005 -0.147336  0.156217 -0.0905857 0.000666667
 0.976556 -0.143108   0.10999 0.213689 0.000666667
 0.977217 -0.135197  0.105757 0.139135 0.000666667
 0.987015 -0.156519  0.151716 0.00631734 0.000666667
   0.9956 -0.165309 0.0979741 -0.0608059 0.000666667
 0.97965 -0.15031 0.106057 0.0338929 0.000666667
 0.989754 -0.149528   0.15055 0.104859 0.000666667
 0.985978 -0.146835  0.145728 -0.0392312 0.000666667
 0.986262 -0.148112  0.129205 0.148617 0.000666667
 0.988673 -0.141049  0.123235 -0.134729 0.000666667
  1.00124 -0.151041  0.137549 0.0504935 0.000666667
 0.995271 -0.147454  0.129742 -0.126649 0.000666667
 0.968014 -0.142744  0.140554 0.0538043 0.000666667
 0.991774 -0.145186  0.125857 -0.203554 0.000666667
0.992454 -0.14931 0.117173 -0.0783867 0.000666667
 0.993709 -0.137183  0.107235 -0.0651175 0.000666667
 0.985935 -0.153865  0.104802 0.0143821 0.000666667
 0.996395 -0.152291  0.114509 0.0146231 0.000666667
 0.974487 -0.142027  0.131722 0.137692 0.000666667
 0.984249 -0.148314  0.132451 0.114546 0.000666667
 0.986772 -0.145586  0.157643 0.0790754 0.000666667
 0.994568 -0.149164  0.129031 -0.0100489 0.000666667
 0.982933 -0.148085  0.167152 -0.109418 0.000666667
 0.983494 -0.164174  0.111933 -0.0522613 0.000666667
 0.992941 -0.139619  0.105923 -0.0535987 0.000666667
 0.994008 -0.154926 0.0937557 0.144098 0.000666667
 0.993169 -0.145192  0.147774 0.122875 0.000666667
 0.981203 -0.149912  0.167191 -0.10965 0.000666667
 0.989237 -0.143982  0.128598 -0.211855 0.000666667
 0.998275 -0.157732 0.0999269 0.0854358 0.000666667
 0.998046 -0.145217  0.117572 -0.00512844 0.000666667
 0.992898 -0.146406  0.148514 0.141315 0.000666667
 0.980026 -0.149099   0.15431 0.112811 0.000666667
 0.993367 -0.148275  0.169515 0.179875 0.000666667
 0.996939 -0.139988  0.150219 0.0617725 0.000666667
 0.986234 -0.146841  0.146803 -0.00839824 0.000666667
 0.999586 -0.149063   0.10757 -0.00426473 0.000666667
 0.978027 -0.145633  0.122339 0.0200731 0.000666667
 0.993469 -0.149706  0.173538 -0.0133686 0.000666667
 0.979549 -0.147856  0.110959 0.00331839 0.000666667
 0.996711 -0.137697  0.162151 0.149747 0.000666667
 0.989653 -0.141323  0.121006 -0.141878 0.000666667
 0.984066 -0.164981  0.123633 -0.0180865 0.000666667
  0.98663 -0.149928  0.131262 -0.0930495 0.000666667
 0.994146  -0.14695 0.0618813 -0.0279564 0.000666667
 0.994606 -0.149995 0.0761459 -0.0866787 0.000666667
 0.995227 -0.147813 0.0613792 -0.0307689 0.000666667
  1.00778 -0.143028    0.1013 -0.0103258 0.000666667
 0.991092 -0.165367 0.0539183 -0.105424 0.000666667
 0.989443 -0.141178  0.122064 -0.115496 0.000666667
 0.985039 -0.144238  0.117891 0.0129172 0.000666667
 0.984491 -0.145804  0.118135 -0.0306587 0.000666667
 0.985272 -0.151674  0.161551 -0.0398642 0.000666667
 0.994053 -0.145966   0.11417 0.0257723 0.000666667
0.987571 -0.15747 0.149734 0.013116 0.000666667
 0.991455 -0.143753  0.170246 0.199892 0.000666667
 0.993583 -0.157551  0.128382 0.0257108 0.000666667
 0.991464 -0.146134 0.0973082 -0.0879543 0.000666667
  0.99093 -0.147289  0.150475 0.124865 0.000666667
 0.991533   -0.1624 0.0843503 -0.0501674 0.000666667
 0.990606 -0.148903  0.117115 -0.0552388 0.000666667
 0.989133 -0.140029  0.124403 -0.123446 0.000666667
 0.992421 -0.144046  0.143381 0.042903 0.000666667
 0.985567 -0.144958  0.115902 0.00071341 0.000666667
  0.99384 -0.150215  0.154194 -0.0548462 0.000666667
 0.987146 -0.159098  0.150244 -0.00049527 0.000666667
 0.997618 -0.150891  0.108931 0.0292312 0.000666667
 0.990526 -0.150177  0.172811 -0.0130596 0.000666667
 0.994485 -0.143061  0.129615 -0.139952 0.000666667
 0.993517 -0.158627  0.162096 -0.142777 0.000666667
 0.981895 -0.137399  0.092997 -0.0136197 0.000666667
 0.991733 -0.146359  0.169185 0.194932 0.000666667
0.988305 -0.15639 0.150712 -0.00397939 0.000666667
  0.99325 -0.146817  0.119747 -0.0540065 0.000666667
 0.98445 -0.14507 0.119503 -0.0132535 0.000666667
 0.996997 -0.142892  0.134698 -0.135359 0.000666667
  0.98644 -0.154653  0.103371 0.0222308 0.000666667
 0.994535 -0.155972  0.112067 -0.00294909 0.000666667
 0.992381 -0.146993  0.153204 -0.0986073 0.000666667
 0.992929 -0.159534  0.113278 -0.0099101 0.000666667
 0.992878 -0.146118  0.149721 0.120398 0.000666667
  0.99288 -0.162213  0.128455 -0.123393 0.000666667
 0.991534  -0.16126 0.0837338 -0.0516496 0.000666667
 0.998195 -0.149187  0.137145 0.049453 0.000666667
 0.985474 -0.150331  0.129008 -0.106482 0.000666667
 0.986954 -0.163866  0.111941 -0.0851448 0.000666667
 0.977761 -0.140053 0.0909728 -0.00233672 0.000666667
 0.994344 -0.142846  0.129228 -0.156984 0.000666667
 0.983097 -0.146334  0.159696 0.0762436 0.000666667
0.990384 -0.15461 0.155976 0.024153 0.000666667
0.987146 -0.14414 0.157314 0.0497357 0.000666667
 0.984252 -0.140079  0.145235 -0.259834 0.000666667
 0.991586 -0.153708   0.15476 0.0266793 0.000666667
 0.990358 -0.145908  0.157297 0.00845078 0.000666667
 0.983944 -0.153176  0.128428 -0.0726995 0.000666667
 0.980388 -0.152764 0.0794999 0.178476 0.000666667
 0.991309 -0.164171 0.0834079 -0.0854048 0.000666667
 0.99645 -0.14225 0.136582 -0.11495 0.000666667
 0.996357 -0.150486  0.172456 -0.0242331 0.000666667
 0.978908 -0.146437 0.0975168 0.0841068 0.000666667
 0.984343 -0.155503 0.0638842 0.159879 0.000666667
 0.993381 -0.150672  0.172578 -0.0126975 0.000666667
 0.991422 -0.143199  0.130148 -0.215016 0.000666667
 0.988041 -0.160126  0.149918 -0.0178664 0.000666667
0.996819 -0.14582 0.126662 -0.123798 0.000666667
0.993294 -0.15044 0.175884 -0.0390272 0.000666667
 0.991271  -0.14904 0.0766286 -0.118769 0.000666667
 0.989204  -0.15488 0.0633149 0.128564 0.000666667
 0.990097 -0.152238  0.155899 0.0313754 0.000666667
 0.995006 -0.137426  0.123878 -0.123547 0.000666667
0.993903 -0.14904 0.172233 -0.0174223 0.000666667
 0.991501 -0.164897 0.0542677 -0.122481 0.000666667
0.992159 -0.15036  0.17218 -0.0212439 0.000666667
 0.991042 -0.149201  0.149305 0.112285 0.000666667
 0.982306 -0.153013 0.0482023 -0.0490099 0.000666667
 0.985479 -0.150013  0.129207 -0.11539 0.000666667
 0.986492 -0.148055  0.131957 0.128202 0.000666667
 0.989877 -0.137705  0.108218 -0.0438395 0.000666667
 0.992746 -0.164774 0.0543991 -0.114116 0.000666667
 0.974892 -0.143956  0.137648 -0.110124 0.000666667
 0.998016 -0.158839  0.128597 -0.114065 0.000666667
 0.980674 -0.149344  0.104577 0.0313693 0.000666667
 0.988173 -0.156513  0.151325 0.015724 0.000666667
 0.981585 -0.132816  0.119178 -0.0456515 0.000666667
 0.998492 -0.146038  0.118207 -0.0491908 0.000666667
  1.00029 -0.145412   0.13917 0.0319053 0.000666667
 0.998696 -0.135194  0.116495 0.0350344 0.000666667
 0.995576 -0.134931  0.123485 -0.108847 0.000666667
 0.977603 -0.138183  0.126742 -0.0253283 0.000666667
  1.00296 -0.139418  0.147461 -0.132163 0.000666667
 0.992828 -0.165781 0.0847994 -0.0690825 0.000666667
 0.990157 -0.145601  0.168468 0.203312 0.000666667
  0.97766 -0.148833  0.150255 0.135707 0.000666667
 0.985618 -0.157608  0.152278 -0.00409731 0.000666667
0.987048 -0.15936 0.150047 0.00567212 0.000666667
 0.993742 -0.148147 0.0656854 -0.0519598 0.000666667
0.977891 -0.14175 0.103691 0.123713 0.000666667
  0.9968  -0.1387 0.148221 0.0870542 0.000666667
 0.994557 -0.149076  0.153455 -0.0630567 0.000666667
0.990294 -0.14442 0.169828 0.179466 0.000666667
 0.980482 -0.138832 0.0935571 -0.0274779 0.000666667
 0.996228 -0.147911  0.114452 0.0128994 0.000666667
 0.992689 -0.148332 0.0639173 -0.145296 0.000666667
 0.991994 -0.146297  0.147738 0.144165 0.000666667
0.982957 -0.15566 0.048611 -0.0815328 0.000666667
  1.00901 -0.145296  0.138391 -0.176847 0.000666667
 0.995704 -0.148095  0.153369 -0.0715704 0.000666667
0.987197 -0.14732 0.109596 0.190126 0.000666667
  1.00597 -0.142009    0.1281 0.120087 0.000666667
 0.983086 -0.140968 0.0955441 0.154808 0.000666667
 0.999654 -0.135316   0.11705 0.00522361 0.000666667
  1.00076 -0.148105  0.139942 -0.0558335 0.000666667
  0.98304 -0.145719  0.160713 0.0818554 0.000666667
 0.990732 -0.145068  0.147371 0.134637 0.000666667
 0.995913 -0.153603 0.0952999 0.139837 0.000666667
 0.990537 -0.153281  0.153626 0.0231479 0.000666667
 0.995842 -0.144105  0.136314 -0.111457 0.000666667
 0.995983 -0.143942  0.131654 -0.200057 0.000666667
 0.986474 -0.153016  0.102694 0.0291801 0.000666667
 0.989643 -0.140211  0.105585 -0.0390087 0.000666667
 0.985546 -0.166796 0.0866143 0.0254977 0.000666667
 0.990471 -0.146618  0.168274 0.192022 0.000666667
 0.987018 -0.146501   0.14454 -0.0132081 0.000666667
 0.978126 -0.147319   0.10363 0.116962 0.000666667
 0.993952 -0.149732  0.130864 -0.00967923 0.000666667
0.996503 -0.15106 0.106202 0.0263176 0.000666667
 0.985928 -0.157189 0.0649091 0.137765 0.000666667
  0.98694  -0.15549 0.0648898 0.150739 0.000666667
 0.984546 -0.141912  0.119884 -0.0285348 0.000666667
 0.991855 -0.137869  0.108384 -0.0636139 0.000666667
 0.990009 -0.165937   0.10911 -0.0887772 0.000666667
 0.982717  -0.14233 0.0828979 -0.064284 0.000666667
 0.986695 -0.158681  0.152021 0.0469815 0.000666667
 0.989922 -0.125149  0.117847 0.0296453 0.000666667
 0.99536 -0.14453 0.129153 -0.134106 0.000666667
 0.983844 -0.143271   0.11958 -0.0214276 0.000666667
0.992062 -0.14236  0.11662 -0.0976666 0.000666667
  0.97644 -0.141942 0.0958185 -0.0176039 0.000666667
0.987748 -0.14688 0.107069 0.165523 0.000666667
 0.994462 -0.163553  0.108998 0.0151434 0.000666667
 0.996273 -0.140937  0.135718 -0.128429 0.000666667
 0.997083 -0.155377  0.133308 -0.0399377 0.000666667
  0.98518 -0.148501  0.109678 -0.00276612 0.000666667
 0.995167 -0.149671 0.0677848 -0.129341 0.000666667
 0.995392 -0.147972  0.076464 -0.12588 0.000666667
 0.989478 -0.141254  0.141733 0.034968 0.000666667
 0.995599 -0.164174  0.100657 -0.0742812 0.000666667
 0.990904 -0.158683  0.127167 0.0379865 0.000666667
 0.981798 -0.145165  0.111848 0.122201 0.000666667
 0.996007 -0.141745  0.148923 0.057548 0.000666667
 0.998422 -0.150905  0.153673 -0.114868 0.000666667
 0.992737 -0.155129  0.117248 -0.0366208 0.000666667
 0.992893 -0.149288  0.118088 -0.0633437 0.000666667
  0.98871 -0.145431  0.158423 0.02337 0.000666667
 0.990422 -0.166101  0.110753 -0.082856 0.000666667
 0.993477 -0.147084  0.145868 0.151373 0.000666667
 0.990697 -0.164178  0.137015 -0.000676516 0.000666667
 0.991234 -0.158019  0.101731 -0.0347809 0.000666667
 0.992467 -0.151341  0.172477 -0.0254128 0.000666667
 0.983799 -0.147294  0.128494 0.136738 0.000666667
 0.975732 -0.133506  0.148504 -0.0774288 0.000666667
 0.994999 -0.137099 0.0983512 0.0455725 0.000666667
 0.985241 -0.148751  0.131726 0.134387 0.000666667
 0.991705 -0.142197  0.172853 0.211376 0.000666667
 0.985433 -0.148122  0.109018 0.00841147 0.000666667
 0.988707 -0.138996  0.106374 -0.00295779 0.000666667
 0.991363 -0.143436  0.166597 0.185292 0.000666667
 0.990373 -0.168575 0.0517098 -0.101046 0.000666667
  0.99066 -0.163508 0.0832916 -0.0810735 0.000666667
 0.991043 -0.144329  0.170722 0.201353 0.000666667
 0.992152 -0.159173   0.12879 0.0338297 0.000666667
 0.983165 -0.151641 0.0488412 -0.0605073 0.000666667
 0.990242 -0.144221  0.169738 0.19842 0.000666667
 0.987531 -0.145813  0.158122 0.0614472 0.000666667
 0.991039 -0.165383 0.0537605 -0.123038 0.000666667
 0.988085 -0.153881  0.106865 0.0386563 0.000666667
 0.988982 -0.140114  0.122943 -0.139541 0.000666667
0.993618 -0.12872 0.117454 0.0519816 0.000666667
 0.990276 -0.166307  0.108027 -0.106579 0.000666667
 0.991997 -0.168039  0.108946 -0.0921362 0.000666667
 0.989616 -0.152953  0.155974 0.0471493 0.000666667
0.996086 -0.13702 0.123472 -0.111903 0.000666667
 0.994408 -0.154662 0.0941225 0.157975 0.000666667
 0.981857 -0.146782  0.159088 0.0799186 0.000666667
  0.99405 -0.145466  0.137857 -0.118614 0.000666667
 0.988874 -0.147839  0.142895 -0.00956778 0.000666667
0.989991 -0.12411 0.119266 0.0186911 0.000666667
 0.996152 -0.157414  0.126631 -0.121541 0.000666667
   0.9937 -0.149895  0.154271 -0.0783729 0.000666667
 0.977232 -0.160805  0.142228 -0.0442277 0.000666667
 0.996392 -0.144873  0.136636 -0.12016 0.000666667
 0.983458 -0.143608 0.0798724 -0.0797813 0.000666667
0.984649  -0.1531 0.105185 0.003231 0.000666667
 0.992944 -0.167447 0.0522678 -0.122419 0.000666667
 0.992787 -0.144993 0.0999502 -0.103642 0.000666667
 0.999346 -0.158938  0.100442 0.113161 0.000666667
 0.991328 -0.139281  0.142162 0.00372087 0.000666667
  1.0001 -0.14897 0.141299 -0.0424672 0.000666667
  0.97712 -0.143511  0.126038 0.0311802 0.000666667
 0.985289 -0.145212  0.155899 0.0818481 0.000666667
 0.984118 -0.157127  0.114891 -0.221189 0.000666667
 0.984022 -0.146629  0.174206 -0.0993879 0.000666667
 0.997772 -0.135427  0.122046 -0.147404 0.000666667
 0.986165 -0.156513 0.0650492 0.136118 0.000666667
 0.983731 -0.156835  0.115428 -0.239007 0.000666667
 0.990561 -0.163543 0.0541578 -0.130257 0.000666667
  1.00748 -0.141711  0.128264 0.124395 0.000666667
  0.99716 -0.152091 0.0958563 0.13844 0.000666667
 0.996625 -0.144979  0.131235 -0.137498 0.000666667
 0.983952  -0.16812 0.0891433 0.0381517 0.000666667
 0.997781 -0.153143  0.109158 0.0147388 0.000666667
 0.976735 -0.148525  0.125966 0.0243185 0.000666667
 0.993189 -0.144101   0.16908 0.157311 0.000666667
0.990645 -0.14049 0.121832 -0.134316 0.000666667
0.990038  -0.1539 0.127778 0.0235624 0.000666667
 0.993173 -0.146004  0.148854 0.121722 0.000666667
 0.988897 -0.141956  0.122293 -0.137031 0.000666667
 0.979711 -0.139557 0.0930253 -0.0350904 0.000666667
   0.9933 -0.142141  0.147261 0.14748 0.000666667
 0.996834 -0.141148  0.150739 0.0818647 0.000666667
 0.992743 -0.146903  0.108121 0.172281 0.000666667
  0.99424 -0.139376  0.163415 0.149413 0.000666667
 0.994162 -0.156851  0.109875 0.000191346 0.000666667
 0.996863 -0.136889  0.122744 -0.129802 0.000666667
 0.993916 -0.159773  0.113762 -0.0129859 0.000666667
 0.991356 -0.133193 0.0823251 -0.104745 0.000666667
 0.993053 -0.146782 0.0616031 -0.0222194 0.000666667
 0.992311 -0.158348  0.110796 -0.0155127 0.000666667
    0.99 -0.13927 0.105173 -0.00313328 0.000666667
 0.989373 -0.154718  0.126665 0.020285 0.000666667
0.995211 -0.14374 0.137097 -0.117394 0.000666667
 0.995411 -0.149045 0.0784225 -0.102875 0.000666667
 0.974729 -0.137194 0.0820912 -0.136299 0.000666667
 0.984738 -0.144284  0.112762 0.0193421 0.000666667
 0.990715 -0.145083  0.107059 0.170455 0.000666667
 0.996238 -0.148844  0.137571 0.0342261 0.000666667
 0.996225 -0.157614  0.127204 -0.124338 0.000666667
  0.98961 -0.147962  0.138677 0.0499595 0.000666667
 0.987897 -0.158444  0.092604 0.18161 0.000666667
  0.99802 -0.156261  0.133876 -0.0198388 0.000666667
 0.990205 -0.147807  0.157486 0.00453255 0.000666667
 0.986511 -0.158619  0.117054 0.102889 0.000666667
 0.994881 -0.144224  0.137942 -0.111742 0.000666667
 0.998969 -0.152623   0.10731 0.0426926 0.000666667
  0.99594 -0.145192  0.118939 -0.0474412 0.000666667
 0.993759 -0.131421 0.0779171 -0.119075 0.000666667
  0.98632 -0.157702  0.149621 0.0429203 0.000666667
 0.988082 -0.163184  0.152401 -0.107407 0.000666667
 0.975883 -0.142696   0.12722 0.0389058 0.000666667
 0.995845 -0.135619   0.10391 0.090345 0.000666667
 0.991337 -0.167218 0.0728973 0.0630562 0.000666667
 0.997752 -0.143976  0.129624 -0.104622 0.000666667
  0.97297 -0.138861 0.0957736 -0.0222026 0.000666667
 0.992634 -0.172571 0.0603193 -0.0395598 0.000666667
 1.00659 -0.14558 0.161503 0.0362544 0.000666667
 0.982937 -0.158982  0.114927 -0.224625 0.000666667
 0.986411 -0.146821  0.146771 -0.00862002 0.000666667
 0.998002 -0.153686  0.140905 -0.034731 0.000666667
0.993411 -0.16102 0.112758 -0.0135216 0.000666667
  0.99669 -0.145302  0.129978 -0.123826 0.000666667
 0.992145 -0.148565  0.155006 -0.0979746 0.000666667
 0.989746 -0.143804  0.114875 -0.10404 0.000666667
 0.999444 -0.154251  0.136426 -0.0183974 0.000666667
 0.986295 -0.145631  0.156595 0.0989823 0.000666667
 0.985573 -0.146432  0.145964 0.012257 0.000666667
 0.989936 -0.157665  0.102823 0.000825265 0.000666667
  0.98917 -0.166684  0.108637 -0.0918431 0.000666667
 0.983247 -0.147606  0.128824 0.157144 0.000666667
 0.99207  -0.1467 0.158856 -0.00130754 0.000666667
 0.979331 -0.144041  0.127786 -0.0625689 0.000666667
 0.990028 -0.165287 0.0545067 -0.127878 0.000666667
 0.992122 -0.158778  0.131416 -0.0321055 0.000666667
 0.998329 -0.156517 0.0717375 0.145328 0.000666667
  0.98444 -0.152414 0.0493858 -0.0569772 0.000666667
 0.986033 -0.158573  0.117182 0.12852 0.000666667
0.993111 -0.14657 0.156219 0.0120537 0.000666667
 0.995509 -0.146712 0.0768388 -0.104164 0.000666667
 0.985399 -0.148481  0.174617 -0.122515 0.000666667
 0.997693 -0.142713  0.136369 -0.117974 0.000666667
 0.994344 -0.149217  0.154981 -0.0611351 0.000666667
  0.98212 -0.144966  0.112404 0.126656 0.000666667
 0.982234 -0.137783  0.105416 0.068536 0.000666667
 0.995365 -0.149682  0.118584 -0.0754552 0.000666667
 0.998679 -0.143778  0.129879 -0.13423 0.000666667
 0.984223 -0.140214  0.135723 0.0653151 0.000666667
 0.998465 -0.156839  0.101698 0.076433 0.000666667
 0.990982 -0.146332   0.16882 0.193555 0.000666667
0.995021 -0.16231 0.107596 0.0145658 0.000666667
 0.995031 -0.143914   0.11824 -0.0270001 0.000666667
 0.982448 -0.147123    0.1672 -0.0997326 0.000666667
 0.975271 -0.151261 0.0999351 0.0324843 0.000666667
 0.983744 -0.150966  0.166542 -0.108028 0.000666667
 0.983695 -0.147489  0.172684 -0.098542 0.000666667
 0.988047 -0.145904  0.145096 -0.00267409 0.000666667
 0.974159 -0.144313  0.107275 0.0985308 0.000666667
 0.982784 -0.139494  0.136721 0.0347953 0.000666667
 0.997571 -0.142602  0.117352 -0.00587072 0.000666667
 0.993856 -0.148029  0.151982 -0.0765961 0.000666667
 0.988695 -0.155585 0.0916348 0.205193 0.000666667
 0.990302 -0.158532  0.127604 0.0493162 0.000666667
 0.992122  -0.15012 0.0758395 -0.112305 0.000666667
 0.985401 -0.145293    0.1571 0.0869877 0.000666667
 0.988285 -0.143468 0.0850768 -0.0267011 0.000666667
 0.994997 -0.149573  0.171464 -0.0167183 0.000666667
 0.989523 -0.144367  0.084739 -0.0239364 0.000666667
 0.989071 -0.147434  0.150034 0.076292 0.000666667
 0.987579 -0.157767  0.143391 -0.0158199 0.000666667
 0.999044 -0.150766  0.141432 -0.0547024 0.000666667
  0.99243  -0.13294 0.0804141 -0.0935828 0.000666667
 0.981757 -0.147116  0.127201 0.144624 0.000666667
 0.986032 -0.150445  0.105702 0.0309961 0.000666667
 0.982286 -0.146518  0.173466 -0.0824385 0.000666667
 0.993958 -0.146929  0.115194 0.00526983 0.000666667
 0.983728 -0.167082  0.123268 -0.0229825 0.000666667
 0.991943 -0.146347  0.146388 0.159762 0.000666667
0.980873 -0.14443 0.126414 -0.0466244 0.000666667
0.990876 -0.15479 0.127667 0.0447926 0.000666667
  0.98271 -0.153612 0.0463597 -0.0521546 0.000666667
 0.980291 -0.152239 0.0809531 0.193637 0.000666667
 0.982077 -0.151079  0.048113 -0.0508165 0.000666667
 0.990174 -0.145817  0.106012 0.160685 0.000666667
 0.996806 -0.145594  0.069895 -0.0768347 0.000666667
 0.983799 -0.147815  0.158726 0.0821605 0.000666667
  1.00701 -0.144696  0.135106 -0.179942 0.000666667
  0.99231 -0.146142  0.152592 -0.10153 0.000666667
 0.981381 -0.131726  0.118348 -0.0434042 0.000666667
0.996734 -0.15429 0.094627 0.143858 0.000666667
  0.98804 -0.150142  0.153036 0.117385 0.000666667
 0.992776 -0.139547  0.162213 0.136975 0.000666667
 0.991239 -0.146502  0.157978 0.00225922 0.000666667
 0.992203 -0.146557  0.157919 -0.00803111 0.000666667
 0.995987 -0.149825   0.10822 0.00221181 0.000666667
 0.982511 -0.145948  0.174813 -0.114654 0.000666667
 0.989625 -0.142174  0.117384 -0.0921693 0.000666667
 0.988434  -0.14529 0.0855426 -0.048382 0.000666667
 0.989142 -0.142931   0.14302 0.0217223 0.000666667
 0.990414  -0.16085 0.0858137 -0.0447579 0.000666667
 0.996409 -0.160784  0.154002 -0.0166614 0.000666667
 0.992971 -0.150111  0.173176 -0.0183662 0.000666667
 0.985904 -0.146219  0.143632 -0.00323704 0.000666667
 0.971981 -0.143329    0.1345 -0.115984 0.000666667
 0.991359 -0.145614  0.146539 0.162038 0.000666667
 0.987403 -0.146436  0.143592 0.00294154 0.000666667
 0.989597 -0.150819  0.150307 0.0800716 0.000666667
0.994963 -0.14482 0.137174 -0.121975 0.000666667
 0.983768 -0.144869  0.156933 0.0687983 0.000666667
 0.994206 -0.143007  0.129108 -0.212654 0.000666667
 0.986829 -0.140778  0.122308 -0.12858 0.000666667
 0.992162 -0.143214  0.169156 0.170644 0.000666667
 0.996371 -0.153271  0.114186 -0.00999827 0.000666667
  0.99846 -0.153997  0.106807 0.0218805 0.000666667
 0.989323 -0.165567 0.0868837 -0.013052 0.000666667
 0.993737 -0.147352 0.0614141 -0.0468496 0.000666667
 0.978769 -0.141774  0.123728 -0.0171849 0.000666667
 0.991696 -0.144613   0.14421 0.0260081 0.000666667
 0.985441 -0.144856  0.120524 0.000106896 0.000666667
 0.977404 -0.152698  0.106307 0.0128131 0.000666667
 0.976513 -0.144361  0.125279 0.0341446 0.000666667
 0.993206 -0.157619  0.110328 -0.00222239 0.000666667
 0.996005 -0.145203  0.115158 -0.00411481 0.000666667
  1.00164 -0.132376  0.106978 -0.0688085 0.000666667
 0.983187 -0.156415   0.11496 -0.251423 0.000666667
 0.991884 -0.163686  0.135279 -0.00555741 0.000666667
 0.997084 -0.159398  0.127646 -0.0836201 0.000666667
 0.986592 -0.150976    0.1637 -0.0577237 0.000666667
 0.990897 -0.145687  0.099731 -0.0901726 0.000666667
 0.982827 -0.143564 0.0829795 -0.0892253 0.000666667
 0.979185 -0.131569   0.14683 -0.0723751 0.000666667
 0.984019 -0.148293  0.144194 0.0541435 0.000666667
 0.986442 -0.145733   0.14397 -0.0124015 0.000666667
 0.984544 -0.144324  0.158671 0.085021 0.000666667
 0.989889 -0.143601  0.146758 0.122401 0.000666667
 0.994471 -0.149976   0.13146 -0.00180619 0.000666667
 0.991882  -0.14615 0.0614213 -0.00931379 0.000666667
 0.994713 -0.150798 0.0682265 -0.117932 0.000666667
 0.993023 -0.165416 0.0839137 -0.0583993 0.000666667
 0.990671 -0.160766 0.0841087 -0.0605166 0.000666667
 0.987615 -0.145981  0.143603 -0.00785742 0.000666667
  1.01013 -0.147108  0.133095 -0.177303 0.000666667
 0.982555 -0.143043  0.128178 -0.0436882 0.000666667
 0.989013  -0.14489 0.0849163 -0.0271907 0.000666667
0.986517 -0.15973 0.140522 -0.199872 0.000666667
 0.991751 -0.156737  0.130071 0.0433556 0.000666667
 0.992985 -0.157339  0.128636 0.023387 0.000666667
 0.995082 -0.157043  0.100729 0.0760034 0.000666667
0.992024 -0.15792 0.129464 -0.0289243 0.000666667
 0.994522 -0.141264  0.160781 0.145998 0.000666667
 0.991395 -0.147331  0.148003 0.11715 0.000666667
 0.990718  -0.13304 0.0791057 -0.102541 0.000666667
 0.976997 -0.151961   0.10827 0.0216838 0.000666667
 0.992186 -0.167004  0.137063 -0.0172759 0.000666667
 0.989404  -0.15455 0.0642832 0.14207 0.000666667
  0.98284 -0.152435 0.0469041 -0.0329872 0.000666667
0.988044 -0.14173 0.144951 0.048548 0.000666667
  1.00256 -0.164296 0.0905153 0.141733 0.000666667
0.982004 -0.14491 0.111745 0.127837 0.000666667
 0.984273 -0.143908  0.157365 0.103856 0.000666667
 0.981459 -0.150211  0.102732 0.0346554 0.000666667
 0.987161 -0.152716  0.105466 0.0158558 0.000666667
 0.987484 -0.149048  0.109402 0.173828 0.000666667
 0.992994 -0.147238 0.0617603 -0.0419315 0.000666667
 0.977894 -0.143775  0.121268 0.0524886 0.000666667
 0.986881 -0.149579   0.13254 0.143894 0.000666667
 0.991795 -0.155386  0.116723 -0.0526302 0.000666667
 0.996167 -0.137799 0.0985429 0.0304613 0.000666667
0.990871 -0.14592 0.168588 0.186533 0.000666667
 0.986679 -0.162074  0.149451 -0.115867 0.000666667
0.980373 -0.14815  0.16713 -0.102993 0.000666667
0.979961 -0.14746 0.153674 0.141906 0.000666667
 0.983362 -0.145395  0.170739 -0.0859126 0.000666667
 0.990874 -0.168107 0.0556887 -0.109133 0.000666667
 0.984158 -0.145329  0.112445 0.127994 0.000666667
 0.987808 -0.140298  0.120895 -0.108418 0.000666667
 0.993244 -0.146297  0.107808 0.177399 0.000666667
 0.990033 -0.144876  0.138438 0.0686576 0.000666667
 0.992599 -0.162536  0.087664 -0.068562 0.000666667
 0.994529  -0.14384 0.0735481 0.00285709 0.000666667
  0.99625 -0.145251 0.0744365 0.0267101 0.000666667
 0.981484 -0.143859  0.112139 0.0487972 0.000666667
 0.987316 -0.167414 0.0883707 0.0439219 0.000666667
 0.986923 -0.148888  0.107636 0.200774 0.000666667
 0.989307 -0.158705   0.13369 0.0657203 0.000666667
 0.994653 -0.130816  0.116236 0.045487 0.000666667
 0.989069 -0.158096  0.149739 0.0146043 0.000666667
 0.995855 -0.146354  0.146033 0.146936 0.000666667
 0.987992 -0.142542  0.124182 -0.144397 0.000666667
 0.987867 -0.142181  0.123541 -0.119018 0.000666667
 0.991659 -0.144087  0.117511 -0.128899 0.000666667
 0.988405 -0.141746  0.125066 -0.153305 0.000666667
 0.993174 -0.150938  0.172651 -0.00457826 0.000666667
 0.990055 -0.137431   0.11622 -0.0539928 0.000666667
 0.995304 -0.134429   0.10176 0.062235 0.000666667
 0.993027 -0.138489  0.106318 -0.0540405 0.000666667
 0.996551 -0.148111 0.0770625 -0.0810439 0.000666667
 0.989407 -0.143518  0.169522 0.179229 0.000666667
 0.995206 -0.147293  0.154811 -0.094556 0.000666667
 0.989141 -0.145973    0.1083 0.208911 0.000666667
 0.982224 -0.143226  0.116527 0.00687875 0.000666667
 0.992758 -0.151753  0.173592 -0.00535796 0.000666667
 0.986653 -0.161108  0.149921 -0.125133 0.000666667
 0.977237 -0.143041  0.122486 -0.0105283 0.000666667
  0.98422 -0.142366  0.119329 0.0226113 0.000666667
 0.981961 -0.149117  0.103516 0.0181369 0.000666667
  0.99559 -0.145391  0.173993 0.0376907 0.000666667
 0.990931 -0.157965  0.130385 -0.023621 0.000666667
 0.997395 -0.147643  0.154021 -0.104115 0.000666667
 0.994012 -0.137232  0.107585 -0.0478697 0.000666667
 0.988945 -0.153915  0.104682 0.0330899 0.000666667
0.976333 -0.14741   0.1221 0.0132591 0.000666667
 0.987523 -0.148634  0.107874 0.186417 0.000666667
 0.991036 -0.149911  0.151956 0.110176 0.000666667
 0.988322 -0.144521  0.169851 0.204685 0.000666667
 0.982716 -0.151451 0.0479129 -0.0366554 0.000666667
 0.990208 -0.165868  0.084008 -0.0728733 0.000666667
 0.994192 -0.144082  0.138277 -0.117629 0.000666667
 0.991313 -0.143585  0.117627 -0.0830441 0.000666667
  0.98798 -0.139158  0.122999 -0.125659 0.000666667
 0.987695 -0.140139  0.122377 -0.114738 0.000666667
0.983215 -0.14641 0.170122 -0.0902268 0.000666667
 0.993843 -0.145602 0.0730239 0.0182355 0.000666667
 0.980095 -0.150324  0.102357 0.0352161 0.000666667
 0.988613 -0.155437  0.144517 0.00904335 0.000666667
 0.991497 -0.141949  0.118458 -0.117241 0.000666667
 0.993985 -0.139451 0.0991988 0.0388141 0.000666667
 0.993055 -0.158431  0.110574 -0.0268818 0.000666667
 0.983625 -0.143244 0.0953405 0.150937 0.000666667
 0.979889 -0.145612  0.130228 -0.0432145 0.000666667
  0.99032 -0.153002  0.156276 0.0353892 0.000666667
 0.990836 -0.159524  0.103179 -0.00542761 0.000666667
  0.98112 -0.150443  0.104524 -0.00552931 0.000666667
  0.99426 -0.147573  0.153743 -0.0874295 0.000666667
 0.982258 -0.138223 0.0920296 -0.0378213 0.000666667
 0.981987 -0.151372  0.129524 -0.108878 0.000666667
  1.00055 -0.151256  0.125777 0.0254615 0.000666667
 0.992295 -0.159343  0.130648 -0.0457827 0.000666667
 0.997629 -0.156497  0.124072 0.0341505 0.000666667
 0.992376 -0.160105  0.112662 0.00214908 0.000666667
  0.99198 -0.147912 0.0759294 -0.104235 0.000666667
 0.991619 -0.166423    0.1104 -0.0867295 0.000666667
 0.995091 -0.142645   0.11629 0.00777641 0.000666667
 0.982021 -0.137171  0.104195 0.0440943 0.000666667
 0.993076 -0.141718  0.117189 -0.0973198 0.000666667
 0.994022 -0.148298 0.0643343 -0.042639 0.000666667
 0.994985 -0.144885 0.0723981 -0.0077432 0.000666667
 0.997615 -0.150674    0.1395 0.046076 0.000666667
 0.995302 -0.145382 0.0698143 -0.0193931 0.000666667
 0.993282 -0.148736   0.06536 -0.0244677 0.000666667
0.996666 -0.15746  0.12891 -0.144194 0.000666667
 0.993125 -0.147329   0.15187 -0.103705 0.000666667
 0.997756 -0.143933  0.129533 -0.119221 0.000666667
 0.997533  -0.16412 0.0991113 -0.081231 0.000666667
 0.994766 -0.153467 0.0956121 0.121007 0.000666667
 0.978395  -0.13806 0.0897086 -0.028906 0.000666667
  1.00055 -0.145204  0.173952 0.0354734 0.000666667
 0.988452 -0.161768  0.086877 -0.0111876 0.000666667
 0.985365 -0.145817  0.116688 -0.0389904 0.000666667
 0.992863 -0.167315 0.0543481 -0.0993647 0.000666667
 0.993357  -0.13478 0.0797554 -0.114818 0.000666667
 0.997069 -0.158812  0.127955 -0.0900658 0.000666667
  0.98548  -0.16937 0.0877768 0.0375919 0.000666667
 0.979037 -0.145224  0.126853 0.038081 0.000666667
 0.996751 -0.145737  0.170714 0.0312619 0.000666667
 0.974095 -0.136107  0.123291 0.0294904 0.000666667
 0.990415 -0.164149     0.107 -0.0953784 0.000666667
 0.991661  -0.15874 0.0851107 -0.0568899 0.000666667
 0.991554  -0.16799 0.0554763 -0.112905 0.000666667
 0.995065 -0.138428  0.162518 0.133085 0.000666667
 0.990851 -0.155993  0.144864 -0.00323575 0.000666667
 0.989917 -0.139191  0.105016 -0.00975519 0.000666667
 0.993844 -0.143809  0.116816 -0.115256 0.000666667
 0.993141 -0.137052  0.105939 -0.0425082 0.000666667
  1.00257 -0.154391   0.13509 -0.0294216 0.000666667
 0.990685 -0.166889  0.107704 -0.0993597 0.000666667
 0.983195 -0.145861  0.137712 0.0127408 0.000666667
 0.989599 -0.159604  0.101628 -0.036891 0.000666667
 0.988833 -0.141875  0.125523 -0.143653 0.000666667
 0.997186 -0.142311  0.151457 0.0510174 0.000666667
  0.99013 -0.145726  0.170446 0.205741 0.000666667
 0.991545 -0.144475 0.0831443 -0.0460274 0.000666667
 0.992625  -0.14693 0.0607655 -0.0289455 0.000666667
 0.998788 -0.150915  0.108864 0.0186278 0.000666667
 0.972464 -0.145391  0.131798 0.120699 0.000666667
 0.995581 -0.140502  0.150361 0.0710322 0.000666667
 0.986268 -0.155936 0.0657892 0.12569 0.000666667
 0.985883 -0.132885  0.113531 -0.00199751 0.000666667
0.997323 -0.15616 0.100185 0.0549554 0.000666667
  0.98849 -0.138636  0.120549 -0.155869 0.000666667
 0.990189 -0.157931  0.144061 0.0155688 0.000666667
 0.983465 -0.141619  0.095249 0.136166 0.000666667
 0.992477 -0.147435 0.0610396 -0.00933093 0.000666667
 0.993305 -0.140953  0.116189 -0.110107 0.000666667
 0.993201 -0.147757 0.0626436 -0.0141939 0.000666667
 0.990293 -0.150471   0.15498 0.0356252 0.000666667
 0.982509 -0.147203  0.131829 0.105176 0.000666667
 0.989433 -0.139932  0.122328 -0.129006 0.000666667
  0.99248 -0.155293  0.116027 -0.0601355 0.000666667
 0.982256 -0.149982  0.167088 -0.09524 0.000666667
 0.993346 -0.147978  0.157154 -0.0109428 0.000666667
  0.97365 -0.143192  0.139854 0.0549773 0.000666667
   0.9919 -0.160099 0.0879165 -0.0757647 0.000666667
  0.98531 -0.147276  0.144989 -0.00763995 0.000666667
 0.996641 -0.154678  0.096405 0.135302 0.000666667
0.994682 -0.14821 0.156578 -0.097464 0.000666667
 0.994578 -0.157401  0.111814 -0.012712 0.000666667
 0.991062 -0.140008  0.104791 -0.0223942 0.000666667
 0.992391 -0.161499   0.12357 0.0616393 0.000666667
 0.991788 -0.148969   0.11484 -0.0749354 0.000666667
 0.987264 -0.139666  0.106682 -0.0222185 0.000666667
 0.989207 -0.165753 0.0558623 -0.130989 0.000666667
 0.989855 -0.142726  0.167888 0.193713 0.000666667
 0.986101 -0.143798  0.160308 0.0828504 0.000666667
 0.985325 -0.144582  0.111042 0.128864 0.000666667
 0.987536 -0.148052  0.152119 0.112859 0.000666667
 0.987879 -0.156764  0.150954 0.00845401 0.000666667
 0.989998 -0.156835  0.144062 -0.014468 0.000666667
  1.00346 -0.146518  0.108755 -0.0804866 0.000666667
0.997786 -0.13479 0.123277 -0.142258 0.000666667
 0.989946 -0.141595  0.120966 -0.141542 0.000666667
 0.983458 -0.147162  0.131735 0.132195 0.000666667
 0.985629 -0.150625  0.145774 0.0534687 0.000666667
 0.995527 -0.142956  0.137856 -0.127609 0.000666667
 0.984459 -0.140409  0.112041 0.118035 0.000666667
 0.996614  -0.15362 0.0940388 0.133562 0.000666667
 0.995505 -0.145833   0.15638 -0.0941459 0.000666667
   1.0004 -0.134755  0.115732 0.00827718 0.000666667
 0.973549 -0.140173  0.140354 0.0692156 0.000666667
 0.993031 -0.158302  0.110188 -0.0239595 0.000666667
 0.992642 -0.168423 0.0522344 -0.110648 0.000666667
   0.9846 -0.150662  0.129187 -0.0989359 0.000666667
 0.990638 -0.142938  0.116964 -0.116411 0.000666667
 0.992765 -0.141341  0.116591 -0.124187 0.000666667
 0.993026 -0.148739  0.156601 -0.0054703 0.000666667
 0.994546 -0.149384   0.13134 -0.0104235 0.000666667
 0.994861 -0.141743  0.151932 0.0644395 0.000666667
 0.989452 -0.165835 0.0708108 0.0638877 0.000666667
 0.988017 -0.155662  0.150803 0.011565 0.000666667
0.990452 -0.16531 0.109207 -0.0987732 0.000666667
 0.983835 -0.160928  0.120326 0.0105517 0.000666667
 0.980439 -0.138004  0.107044 -0.150433 0.000666667
 0.992339 -0.162003  0.088662 -0.0706691 0.000666667
 0.993198 -0.164249 0.0878588 -0.0583733 0.000666667
 0.987982 -0.140564  0.122595 -0.134355 0.000666667
 0.991039 -0.146996  0.157414 -0.00796292 0.000666667
 0.994515 -0.149817 0.0768442 -0.0825453 0.000666667
 0.976645 -0.134571  0.104155 0.143998 0.000666667
 0.994132 -0.144447  0.137694 -0.123267 0.000666667
 0.992918 -0.142239  0.116004 -0.0963599 0.000666667
 0.991971 -0.149589 0.0627051 -0.0301243 0.000666667
 0.992115 -0.149644  0.117834 -0.0607872 0.000666667
 0.984498 -0.154828 0.0657464 0.156699 0.000666667
 0.995141 -0.135783  0.102075 0.0899928 0.000666667
 0.982946 -0.154223  0.049837 -0.06579 0.000666667
0.978762 -0.14333 0.127935 0.0258062 0.000666667
 0.986335 -0.162121  0.151263 -0.0793361 0.000666667
0.993876 -0.15949 0.108876 -0.00693271 0.000666667
  0.98661 -0.159874   0.13223 0.0703754 0.000666667
 0.984483 -0.147592  0.106653 0.00327301 0.000666667
  1.00099 -0.155466  0.135755 -0.0291695 0.000666667
 0.990081 -0.139244  0.105883 -0.00933516 0.000666667
 0.996331 -0.150305  0.113016 0.0101787 0.000666667
 0.978892 -0.147506  0.151462 0.14058 0.000666667
 0.991865 -0.139368  0.104869 -0.0234633 0.000666667
 0.991105 -0.147602 0.0780503 -0.119247 0.000666667
 0.985446 -0.145079  0.159324 0.0716961 0.000666667
0.983029 -0.15277 0.103919 0.017864 0.000666667
 0.995227 -0.147592 0.0626417 -0.0365986 0.000666667
 0.994241 -0.144113 0.0722164 -0.0186881 0.000666667
  0.99438 -0.147348 0.0640514 -0.0525769 0.000666667
 0.984759 -0.147007  0.128528 0.155077 0.000666667
 0.986514 -0.162662  0.117197 0.145016 0.000666667
 0.988845 -0.158766  0.103427 -0.0353984 0.000666667
 0.991553 -0.153908  0.154661 0.0241589 0.000666667
  0.99792 -0.147531  0.129598 -0.127667 0.000666667
 0.986436 -0.144647  0.157023 0.0653838 0.000666667
    0.995 -0.143578  0.128333 -0.203162 0.000666667
 0.992596 -0.163343 0.0873859 -0.088413 0.000666667
  0.99844  -0.15604 0.0701855 0.139747 0.000666667
0.991626 -0.15858 0.128809 -0.0104692 0.000666667
 0.978091 -0.143928  0.121897 -0.0135278 0.000666667
0.981856 -0.14715 0.131967 0.132151 0.000666667
 0.986342 -0.156806  0.067105 0.136649 0.000666667
  0.99672 -0.145502  0.116008 -0.0572866 0.000666667
 0.983146 -0.149904  0.173723 -0.118696 0.000666667
 0.980693 -0.149643  0.103667 0.0096047 0.000666667
  0.99715 -0.136414  0.125179 -0.121572 0.000666667
 0.983736 -0.147847  0.159311 0.0726764 0.000666667
 0.976644 -0.153339  0.123214 0.0194388 0.000666667
 0.985297 -0.146314  0.130103 0.134516 0.000666667
 0.990288 -0.160388 0.0835383 -0.0694303 0.000666667
 0.973249 -0.146555  0.147207 0.0690746 0.000666667
 0.989908 -0.143353  0.143667 0.052313 0.000666667
  1.00818 -0.133164  0.122546 0.0163302 0.000666667
 0.986865 -0.157722  0.134701 0.0693376 0.000666667
 0.990444 -0.151076  0.157682 0.00455889 0.000666667
 0.995739 -0.144017  0.132032 -0.121187 0.000666667
0.987137 -0.14731 0.151572 0.120994 0.000666667
 0.987493 -0.158278  0.148299 -0.00681876 0.000666667
 0.988178 -0.144803  0.116884 0.0193344 0.000666667
 0.999298 -0.145147  0.129906 -0.125197 0.000666667
 0.987875 -0.144354  0.156509 0.041981 0.000666667
  0.98924 -0.155423  0.145516 -0.0171954 0.000666667
 0.983993 -0.142954 0.0823499 -0.0717677 0.000666667
 0.997555 -0.149174  0.109274 0.0375788 0.000666667
 0.987294 -0.161989  0.151568 -0.111938 0.000666667
 0.989465 -0.164883 0.0854416 -0.00871581 0.000666667
 0.985458 -0.146971  0.145624 -0.00516606 0.000666667
 0.995295 -0.143709  0.128142 -0.125253 0.000666667
 0.983057 -0.148907  0.145331 0.0594764 0.000666667
0.997315 -0.15161 0.108264 0.0105056 0.000666667
 0.974575 -0.147675  0.105365 -0.142146 0.000666667
 0.985837 -0.162039   0.14986 -0.0787734 0.000666667
 0.990059 -0.156886  0.126955 0.0147781 0.000666667
 0.986703 -0.153148  0.129758 -0.0610125 0.000666667
 0.994178 -0.147598  0.154149 -0.0956664 0.000666667
 0.994491 -0.158385  0.161956 -0.139693 0.000666667
 0.996646 -0.159962  0.126168 -0.105714 0.000666667
 0.987207 -0.158228 0.0921353 0.195818 0.000666667
0.986196 -0.15832 0.138393 -0.21513 0.000666667
 0.986334 -0.157371  0.151965 0.00178493 0.000666667
 0.984956 -0.159223   0.15129 -0.00977023 0.000666667
 0.992748 -0.142763  0.118166 -0.118018 0.000666667
 0.995412 -0.146661  0.152502 -0.108208 0.000666667
 0.994899 -0.154673  0.158474 -0.0352926 0.000666667
0.975471 -0.14328 0.148899 0.0610824 0.000666667
 0.995482 -0.144158   0.11909 -0.0404452 0.000666667
 0.992004 -0.145336 0.0603495 -0.00605629 0.000666667
 0.991247 -0.146029   0.10624 0.183515 0.000666667
  0.99325  -0.16271 0.0863164 -0.0613147 0.000666667
 0.988458 -0.150282  0.151856 0.112385 0.000666667
 0.995334 -0.138786   0.12434 -0.13181 0.000666667
 0.978967 -0.143136  0.124714 -0.0235844 0.000666667
 0.983688 -0.150669 0.0471211 -0.0435954 0.000666667
 0.992508 -0.148665  0.172994 -0.0237088 0.000666667
 0.990342 -0.144485  0.129657 -0.221893 0.000666667
 0.977523 -0.133126  0.149456 -0.0683675 0.000666667
 0.982531 -0.148095  0.137954 0.00678408 0.000666667
 0.984005 -0.152065  0.129872 -0.0651679 0.000666667
 0.989035 -0.144699  0.149432 0.126528 0.000666667
 0.988417 -0.162468 0.0890309 -0.00480859 0.000666667
 0.979839 -0.144402  0.127998 -0.0570646 0.000666667
 0.997187 -0.153663  0.159488 -0.0210765 0.000666667
 0.994216 -0.150422  0.170019 -0.0317544 0.000666667
 0.994954 -0.140338  0.127464 -0.150093 0.000666667
0.998705 -0.14726 0.106508 -0.0238075 0.000666667
 0.977515 -0.145637  0.123812 -0.00515783 0.000666667
 0.987134 -0.142318  0.103471 0.0801241 0.000666667
 0.977287 -0.139049 0.0912395 -0.00871551 0.000666667
 0.989223 -0.147232  0.148906 0.118466 0.000666667
 0.993793 -0.159984  0.111415 -0.0329273 0.000666667
 0.979618 -0.140234  0.104748 -0.164623 0.000666667
 0.991653 -0.165874  0.135835 0.00428414 0.000666667
  0.98446 -0.147626  0.129302 0.108454 0.000666667
 0.995836 -0.138808  0.097534 0.0561735 0.000666667
 0.986804 -0.158889  0.142605 0.00892631 0.000666667
 0.997837 -0.149529  0.171353 -0.0203892 0.000666667
 0.989094 -0.141686  0.123853 -0.146254 0.000666667
 0.985409 -0.141072  0.138934 0.0636078 0.000666667
 0.985721 -0.154437 0.0632537 0.159316 0.000666667
 0.976202 -0.152967 0.0982649 -0.0460617 0.000666667
 0.990233 -0.157704  0.144351 -0.0306781 0.000666667
 0.981467 -0.162347  0.123327 0.128774 0.000666667
 0.997106 -0.138792 0.0978585 -0.00916309 0.000666667
 0.997973 -0.157185  0.152857 -0.0155827 0.000666667
 0.993522 -0.155915  0.127233 0.0288738 0.000666667
0.986543 -0.15014 0.109898 0.0216471 0.000666667
 0.996695 -0.147052  0.118644 -0.0438959 0.000666667
 0.994506 -0.146948  0.119072 -0.0448903 0.000666667
  0.98947 -0.146788  0.108646 0.155292 0.000666667
 0.987392 -0.141896  0.105026 0.0847451 0.000666667
 0.990009 -0.149365  0.150037 0.0735704 0.000666667
 0.984328 -0.142283   0.11858 0.00611138 0.000666667
 0.986231 -0.145986  0.156276 0.0574868 0.000666667
 0.994849 -0.147623  0.114594 0.0120995 0.000666667
 0.983905 -0.151429   0.10754 0.0344452 0.000666667
 0.994755 -0.150976    0.1721 -0.00566591 0.000666667
 0.986705 -0.154193 0.0654286 0.1211 0.000666667
 0.987834 -0.150522  0.150794 0.0966187 0.000666667
  1.00348 -0.139498  0.150215 -0.151043 0.000666667
 0.981146 -0.154662  0.114941 -0.212646 0.000666667
 0.991293 -0.150033  0.149791 0.0992208 0.000666667
 0.984799 -0.161932  0.151436 -0.0910216 0.000666667
 0.999269 -0.145024  0.174007 0.0595928 0.000666667
 0.972859  -0.15322 0.0968286 0.0382084 0.000666667
 0.986877 -0.151516  0.105315 -0.00131137 0.000666667
 0.992872 -0.142331  0.117512 -0.116076 0.000666667
  0.99258 -0.145066  0.148175 0.137803 0.000666667
  0.98223 -0.148037  0.166741 -0.136702 0.000666667
   0.9947 -0.143711  0.115665 0.0318403 0.000666667
 0.990285 -0.155617  0.128906 0.0220185 0.000666667
 0.995224 -0.143898  0.137927 -0.116209 0.000666667
 0.983467 -0.141712  0.137104 0.0584522 0.000666667
 0.992042 -0.143546  0.127293 -0.220604 0.000666667
 0.984912 -0.141008  0.138909 0.074353 0.000666667
 0.986151 -0.150478  0.107423 0.0186432 0.000666667
 0.992672 -0.147462  0.170376 0.182351 0.000666667
 0.989266 -0.143875  0.156984 0.0617237 0.000666667
 0.992991  -0.16593 0.0850381 -0.0579379 0.000666667
 0.993075 -0.146644  0.107254 0.172523 0.000666667
 0.987283 -0.154644  0.065293 0.163018 0.000666667
   0.9954 -0.144394  0.155816 -0.0834767 0.000666667
 0.987236 -0.132853  0.113912 -0.00461393 0.000666667
 0.993361 -0.139985  0.108838 -0.0344079 0.000666667
 0.976918 -0.150947 0.0997602 0.0358295 0.000666667
 0.992955 -0.134881   0.10518 0.0366467 0.000666667
 0.982476 -0.147587  0.111374 0.151473 0.000666667
 0.993341 -0.145422  0.168366 0.182112 0.000666667
 0.986015 -0.159361  0.115803 0.118508 0.000666667
 0.991037 -0.146605  0.169058 0.190087 0.000666667
 0.987579 -0.148253  0.110534 0.0318647 0.000666667
 0.996792 -0.139674  0.147429 0.0782647 0.000666667
 0.987742 -0.140798  0.121376 -0.126676 0.000666667
 0.995033 -0.145939  0.154785 -0.0868249 0.000666667
 0.994955 -0.145151  0.128873 -0.139704 0.000666667
 0.994866 -0.161782  0.129029 -0.114664 0.000666667
 0.994773 -0.146398  0.153706 -0.0870981 0.000666667
 0.996128 -0.149037  0.118125 -0.062773 0.000666667
 0.995271 -0.143158   0.13777 -0.107567 0.000666667
  0.98834 -0.140458  0.122227 -0.126974 0.000666667
 0.989395 -0.151567  0.151495 0.0675484 0.000666667
  0.98713 -0.154803 0.0648296 0.131544 0.000666667
 0.995222 -0.129665  0.116965 0.0404127 0.000666667
  0.98461 -0.149031  0.130882 0.144418 0.000666667
  0.99712 -0.155897  0.155837 -0.0567074 0.000666667
  1.00016 -0.148981  0.106071 0.0125776 0.000666667
 0.984628 -0.144557  0.130963 0.148141 0.000666667
 0.991832 -0.138027  0.107513 -0.0387398 0.000666667
 0.976734 -0.133542   0.14905 -0.0876597 0.000666667
  0.99254 -0.145129 0.0713356 0.00192259 0.000666667
 0.983621 -0.148964  0.174703 -0.092044 0.000666667
 0.976872 -0.149552 0.0866346 0.104969 0.000666667
 0.985028 -0.150052  0.129564 -0.103622 0.000666667
 0.995518 -0.158087  0.153766 -0.00843998 0.000666667
 0.984781 -0.154665 0.0502658 -0.0419089 0.000666667
  0.98794 -0.158905  0.132964 0.0363523 0.000666667
 0.999763 -0.149144  0.105342 0.00114515 0.000666667
0.991772  -0.1444 0.149865 0.14409 0.000666667
  0.98227 -0.154201 0.0484384 -0.0582901 0.000666667
 0.981873 -0.141084  0.138349 0.0387667 0.000666667
 0.98237 -0.14305 0.112392 0.00200047 0.000666667
 0.98661 -0.16663 0.087346 0.0454993 0.000666667
 0.997401 -0.141809  0.138486 -0.120922 0.000666667
 0.985741 -0.151731  0.128546 -0.0985973 0.000666667
 0.999332 -0.148886  0.106144 0.0109429 0.000666667
 0.988028 -0.147412  0.108715 0.187664 0.000666667
 0.986147 -0.133475  0.113166 -0.00584358 0.000666667
  1.00119 -0.144778  0.173597 0.037684 0.000666667
 0.980185 -0.148667  0.137766 0.000574883 0.000666667
 0.981148 -0.137352 0.0935854 -0.00445427 0.000666667
  1.00025 -0.155412   0.15934 -0.0452245 0.000666667
 0.985713 -0.158164 0.0649336 0.122929 0.000666667
 0.986267 -0.160458   0.13205 0.0433338 0.000666667
 0.987472 -0.139061  0.122912 -0.115964 0.000666667
0.986127 -0.16024 0.151814 -0.0713865 0.000666667
 0.990389 -0.143949  0.169493 0.202893 0.000666667
 0.986219 -0.143102  0.081359 -0.090481 0.000666667
 0.994037 -0.144352  0.129013 -0.209481 0.000666667
 0.991879 -0.145712  0.146511 0.143623 0.000666667
 0.993615 -0.148215 0.0641899 -0.0445247 0.000666667
  0.99691 -0.154669  0.113676 0.00499886 0.000666667
 0.988584 -0.142415  0.085605 -0.0222183 0.000666667
  1.00274 -0.144204  0.107113 -0.0797368 0.000666667
 0.994447 -0.147713 0.0633916 -0.0484769 0.000666667
  1.00048 -0.148854  0.139974 -0.0341694 0.000666667
 0.991508 -0.165754  0.108757 -0.0996347 0.000666667
 0.997215 -0.149388  0.138919 0.0392885 0.000666667
 0.990568 -0.142648  0.117335 -0.109449 0.000666667
0.978066 -0.14653 0.121687 0.0447909 0.000666667
 0.982466 -0.143515  0.128855 -0.0745772 0.000666667
 0.988052 -0.156732   0.13182 0.062302 0.000666667
 0.991153 -0.157581  0.131633 -0.0366842 0.000666667
  1.00038 -0.132216  0.105662 -0.0648626 0.000666667
 0.982173 -0.148095  0.130859 0.110592 0.000666667
  0.98201 -0.146129  0.172779 -0.0933626 0.000666667
 0.981566 -0.146606  0.174638 -0.0977754 0.000666667
0.987124 -0.14666 0.144769 0.00548367 0.000666667
 0.993257 -0.149763  0.117787 -0.0502124 0.000666667
 0.979759 -0.154155 0.0971039 0.130304 0.000666667
 0.982381 -0.144852  0.112662 0.127168 0.000666667
 0.997947 -0.138637  0.111797 -0.192204 0.000666667
 0.980343 -0.132854  0.119486 -0.0485092 0.000666667
 0.993258 -0.133389 0.0805574 -0.119136 0.000666667
  0.97299 -0.146565 0.0551857 0.010434 0.000666667
 0.996864 -0.149586  0.154114 -0.0664799 0.000666667
 0.972902 -0.149463   0.13871 0.0612131 0.000666667
 0.996538 -0.153314 0.0967659 0.161239 0.000666667
 0.992545  -0.16109 0.0864563 -0.0750819 0.000666667
 0.986433 -0.159886  0.114182 0.171737 0.000666667
 0.995043 -0.158879  0.151364 -0.000881845 0.000666667
 0.974387 -0.143773  0.119049 0.0619036 0.000666667
 0.974333 -0.142014 0.0767805 -0.0152284 0.000666667
 0.990486  -0.16701 0.0557572 -0.10874 0.000666667
 0.987486 -0.157357  0.150581 0.00737124 0.000666667
 0.984044 -0.143833 0.0828611 -0.069963 0.000666667
 0.994604 -0.145408  0.130244 -0.200407 0.000666667
 0.988134 -0.161373  0.132317 0.0750481 0.000666667
   0.9901 -0.166972 0.0713214 0.0593167 0.000666667
  0.98284 -0.146437  0.113714 0.156267 0.000666667
 0.994434 -0.146916  0.117921 -0.0312374 0.000666667
 0.994518 -0.145241  0.114987 0.0137532 0.000666667
  0.98788 -0.157247 0.0931369 0.202335 0.000666667
 0.970298 -0.137036 0.0996592 -0.0522643 0.000666667
  0.99406 -0.160628  0.148753 0.03117 0.000666667
 0.991276 -0.144059  0.131177 -0.211571 0.000666667
 0.97372 -0.14864 0.123139 0.0625938 0.000666667
0.984066  -0.1455 0.114016 -0.0058502 0.000666667
  0.98665 -0.160881  0.152038 -0.0960208 0.000666667
 0.975581 -0.140236  0.131577 0.132852 0.000666667
 0.996369 -0.145405 0.0755378 0.0253703 0.000666667
 0.993624 -0.157232   0.11126 0.00533719 0.000666667
 0.991977 -0.147826  0.170227 0.205243 0.000666667
 1.00027 -0.15116 0.106896 -0.012255 0.000666667
 0.992554 -0.148758  0.150803 0.0948632 0.000666667
 0.986197 -0.148907  0.110251 0.0163317 0.000666667
0.984911 -0.14919 0.144818 0.0671395 0.000666667
 0.989956 -0.139203  0.103483 -0.038522 0.000666667
 0.987696 -0.142719  0.124878 -0.153836 0.000666667
  0.99272 -0.147918 0.0653318 -0.135018 0.000666667
  0.99602 -0.160872   0.12525 -0.100543 0.000666667
 0.989654 -0.141702   0.11706 -0.108818 0.000666667
 0.992918 -0.147582  0.157338 -0.00369598 0.000666667
 0.991639 -0.162356 0.0861449 -0.0723474 0.000666667
0.994324 -0.13794 0.161165 0.134296 0.000666667
 0.989209 -0.140037   0.10479 -0.0303894 0.000666667
 0.997348 -0.155225   0.15933 -0.0222377 0.000666667
 0.983255 -0.151115   0.10505 0.0163326 0.000666667
 0.995799 -0.147274 0.0667425 -0.128485 0.000666667
 0.993438 -0.147858  0.062401 -0.0221052 0.000666667
  0.99262 -0.134694  0.105985 0.0533308 0.000666667
 0.996783 -0.146946  0.119294 -0.0422323 0.000666667
 0.995491 -0.138855  0.124838 -0.0974327 0.000666667
 0.991303 -0.148314   0.15106 0.123778 0.000666667
 0.980331 -0.147904  0.139981 0.0128017 0.000666667
 0.981938 -0.143943 0.0838779 -0.054004 0.000666667
 0.990022 -0.149745   0.14901 0.0884369 0.000666667
 0.961522 -0.134291  0.139115 -0.0416536 0.000666667
 0.988207 -0.162376  0.151783 -0.100675 0.000666667
  0.97282 -0.165141  0.174307 -0.0342635 0.000666667
 0.983402 -0.149561  0.132614 0.141183 0.000666667
 0.996131   -0.1473 0.0768643 -0.072813 0.000666667
 0.997002 -0.141471  0.134726 -0.140459 0.000666667
  0.99375 -0.157332  0.110754 -0.0334748 0.000666667
 0.995838 -0.158531  0.112628 -0.0668878 0.000666667
 0.994691 -0.145359  0.124208 -0.213039 0.000666667
  0.97311 -0.140024  0.104758 0.0636811 0.000666667
 0.989492 -0.137806  0.106109 -0.00561631 0.000666667
   0.9819 -0.151514  0.105145 0.0221633 0.000666667
 0.990556 -0.142392  0.145532 0.0552377 0.000666667
 0.989901 -0.141072  0.104105 0.0876506 0.000666667
 0.989994 -0.148864  0.149162 0.0952189 0.000666667
 0.994534 -0.161744  0.127726 -0.115067 0.000666667
 0.998859 -0.156699  0.100441 0.107592 0.000666667
0.995149 -0.14219 0.130841 -0.183718 0.000666667
 0.990986 -0.169644 0.0515694 -0.100619 0.000666667
 0.998644 -0.138101 0.0965798 -0.021796 0.000666667
 0.989805 -0.150156  0.155344 0.0260505 0.000666667
 0.989557 -0.147904  0.108669 0.180072 0.000666667
 0.995889 -0.148202 0.0766692 -0.0974804 0.000666667
 0.983943 -0.140101 0.0960511 0.137829 0.000666667
  1.00057 -0.145527  0.171551 0.0470944 0.000666667
 0.996093 -0.148612  0.076422 -0.0846051 0.000666667
 0.994069 -0.145326    0.1153 -0.0131353 0.000666667
 0.986036 -0.162712  0.149906 -0.0804492 0.000666667
 0.996678 -0.152387  0.156769 -0.0541101 0.000666667
 0.984161 -0.147715  0.129096 -0.0998085 0.000666667
  0.99735 -0.144486  0.135518 -0.135496 0.000666667
 0.986834 -0.165145 0.0859891 0.0373509 0.000666667
 0.990985 -0.145654  0.128826 -0.204017 0.000666667
 0.991642 -0.161438 0.0868223 -0.0752637 0.000666667
 0.987033 -0.144574  0.155294 0.0677918 0.000666667
  0.97378 -0.142548  0.107092 0.130152 0.000666667
 0.991947  -0.17365 0.0601435 -0.0292767 0.000666667
 0.997121 -0.144625  0.129237 -0.126775 0.000666667
 0.991558 -0.145655  0.149906 0.142264 0.000666667
 0.996392 -0.144447  0.131587 -0.140089 0.000666667
 0.981949 -0.144862  0.112726 0.140889 0.000666667
 0.989291 -0.147121  0.170869 0.205448 0.000666667
 0.985959 -0.160764  0.133142 0.09174 0.000666667
 0.994937 -0.148704  0.152403 -0.123011 0.000666667
 0.997448 -0.143074  0.151665 0.0580757 0.000666667
 0.982795 -0.151305  0.080364 0.198333 0.000666667
 0.997655 -0.141063  0.151037 0.077091 0.000666667
 0.992388 -0.147832  0.157174 -0.0173453 0.000666667
 0.996981 -0.143368 0.0710736 -0.0777792 0.000666667
 0.996137 -0.150755  0.108753 0.0120528 0.000666667
 0.987396 -0.160328  0.145107 -0.0279597 0.000666667
 0.995772 -0.123509  0.118811 -0.080127 0.000666667
 0.979725 -0.137822  0.105571 -0.143678 0.000666667
 0.985951 -0.155718 0.0506087 -0.0376891 0.000666667
 0.991616 -0.166711 0.0708526 0.048685 0.000666667
  1.00534 -0.145696   0.10018 -0.0246147 0.000666667
 0.989269 -0.157188  0.132024 0.0565002 0.000666667
 0.987955 -0.153325 0.0626241 0.154718 0.000666667
 0.994008 -0.159532  0.151178 0.0264111 0.000666667
 0.995414 -0.149342  0.172056 -0.0119504 0.000666667
 0.977719 -0.150764  0.124298 0.0024296 0.000666667
 0.992829 -0.166883 0.0549277 -0.108273 0.000666667
0.996017 -0.13536 0.124657 -0.117938 0.000666667
 0.992396 -0.162867 0.0845812 -0.0595986 0.000666667
 0.984582 -0.139862  0.111395 0.0962399 0.000666667
 0.989825 -0.150304   0.15106 0.123984 0.000666667
 0.986164 -0.164856  0.110038 -0.0726191 0.000666667
 0.990946 -0.159031  0.130736 -0.0488822 0.000666667
 0.990549 -0.146591  0.107953 0.177197 0.000666667
0.986836 -0.14494 0.157331 0.073981 0.000666667
 0.972738 -0.140789    0.1343 -0.125003 0.000666667
 0.982408 -0.142796  0.127448 -0.0503517 0.000666667
0.977889 -0.14583 0.128307 -0.0603139 0.000666667
 0.986715 -0.157864  0.150927 0.020047 0.000666667
 0.986535 -0.142772  0.102926 0.0874963 0.000666667
 0.987293 -0.149608  0.130658 0.163651 0.000666667
   0.9829 -0.141293  0.136678 0.061077 0.000666667
 0.987502 -0.156003  0.106129 0.0162408 0.000666667
 0.980582 -0.157702  0.120177 0.00121022 0.000666667
  1.00086 -0.144942   0.17048 0.0687853 0.000666667
 0.993527 -0.146127  0.151282 -0.106732 0.000666667
 0.997205 -0.135636 0.0988866 -0.0124576 0.000666667
 0.982501 -0.145844  0.113343 0.132762 0.000666667
 0.977276 -0.151439  0.148052 -0.0919633 0.000666667
0.988543 -0.14216 0.121027 -0.139926 0.000666667
 0.990211 -0.167404 0.0545192 -0.106118 0.000666667
 0.987298 -0.139621  0.123233 -0.117659 0.000666667
 0.978488 -0.143457  0.123252 -0.0263884 0.000666667
 0.975351 -0.142252 0.0949922 -0.0477081 0.000666667
0.988823 -0.14051 0.122127 -0.130707 0.000666667
 0.995818 -0.153083 0.0961399 0.132197 0.000666667
 0.987626 -0.142364  0.123198 -0.109511 0.000666667
 0.990958 -0.143306  0.171163 0.183947 0.000666667
 0.975591 -0.143051  0.107148 0.137504 0.000666667
 0.993122 -0.149513 0.0761979 -0.0960352 0.000666667
 0.995301 -0.145025  0.172417 0.0312162 0.000666667
 0.976925 -0.150031  0.104452 -0.0074274 0.000666667
 0.981694 -0.143866  0.120803 -0.00216649 0.000666667
 0.991235 -0.144265  0.128637 -0.226444 0.000666667
 0.994847 -0.147098  0.119973 -0.0529893 0.000666667
  0.97997 -0.148414  0.155622 0.155701 0.000666667
0.995169 -0.15886 0.111137 -0.0136783 0.000666667
 0.975234 -0.152216  0.148629 -0.0771833 0.000666667
 0.986323 -0.162443   0.13037 0.0433976 0.000666667
 0.991406 -0.149541  0.152996 0.109152 0.000666667
 0.992985 -0.151613  0.171598 -0.00968841 0.000666667
0.991262 -0.15879 0.129303 0.0366928 0.000666667
 0.997607 -0.155673   0.15828 -0.0304253 0.000666667
 0.990995 -0.147573  0.100111 -0.0831449 0.000666667
 0.979713 -0.139239 0.0918217 -0.029524 0.000666667
 0.986366 -0.151359  0.128242 -0.107981 0.000666667
 0.979582 -0.141878  0.123971 -0.00494838 0.000666667
 0.983232 -0.155227  0.116897 -0.230809 0.000666667
 0.995247 -0.146783 0.0756215 -0.100265 0.000666667
 0.975597 -0.152689   0.14833 -0.0596617 0.000666667
0.994798 -0.14323 0.112794 0.026224 0.000666667
 0.991592 -0.149145  0.077831 -0.127214 0.000666667
 0.973398 -0.149087   0.10412 -0.123972 0.000666667
 0.996353 -0.135949 0.0983538 -0.0301838 0.000666667
 0.996141 -0.138461 0.0976196 -0.0151721 0.000666667
 0.972811 -0.143387  0.108412 0.12143 0.000666667
  0.99222 -0.141533   0.11802 -0.108703 0.000666667
 0.991723 -0.158618  0.127932 0.0441041 0.000666667
 0.996168 -0.135434  0.122581 -0.132051 0.000666667
 0.992602 -0.146598   0.15954 0.00020113 0.000666667
 0.993499 -0.149887 0.0666531 -0.157962 0.000666667
 0.974175 -0.140607  0.105124 0.0606043 0.000666667
  0.99527 -0.166497 0.0985979 -0.0592469 0.000666667
  0.98908 -0.158119  0.150647 0.0119937 0.000666667
 0.989041 -0.160021  0.149358 0.025761 0.000666667
 0.992109 -0.149384   0.15009 0.0898758 0.000666667
 0.974804 -0.152683  0.147694 -0.0423227 0.000666667
 0.992739 -0.147665  0.153499 -0.101729 0.000666667
 0.994385 -0.160487  0.124684 0.0662527 0.000666667
 0.986386 -0.162098  0.150546 -0.0781606 0.000666667
 0.991004 -0.151206  0.150303 0.115106 0.000666667
 0.979791 -0.147747  0.152414 0.0978135 0.000666667
 0.985886 -0.144176  0.158567 0.065504 0.000666667
  0.97343 -0.144065  0.106541 0.119732 0.000666667
  0.99065 -0.145728  0.171395 0.207189 0.000666667
 0.982329 -0.159987  0.120329 -0.00713556 0.000666667
  0.98071 -0.153922  0.104953 0.0203772 0.000666667
0.987505 -0.14684 0.144759 -0.0208747 0.000666667
0.996632 -0.14345 0.118395 -0.0496595 0.000666667
  0.98549 -0.161791  0.150321 -0.0928641 0.000666667
 0.995424 -0.145427  0.116609 0.0220289 0.000666667
 0.981676 -0.156843  0.116949 -0.20162 0.000666667
 0.984177 -0.158368  0.121465 0.012322 0.000666667
 0.986022 -0.160967  0.150053 -0.105627 0.000666667
 0.991187 -0.157998  0.129266 -0.0350847 0.000666667
  0.98823 -0.155124  0.105725 0.0189504 0.000666667
 0.988354 -0.156701 0.0922766 0.181889 0.000666667
 0.989869 -0.145003  0.171193 0.173909 0.000666667
 0.975804 -0.138074 0.0853102 -0.131932 0.000666667
 0.994379 -0.143225  0.135948 -0.134129 0.000666667
 0.973136 -0.141731 0.0938789 -0.0224673 0.000666667
 0.989166  -0.15471 0.0634267 0.137051 0.000666667
 0.997978 -0.141295  0.151488 0.055904 0.000666667
 0.986424 -0.141134  0.123578 -0.104805 0.000666667
  0.99175 -0.158283  0.131095 -0.0299861 0.000666667
 0.997283 -0.145839  0.128864 -0.132567 0.000666667
 0.988495 -0.142854 0.0839406 -0.0280224 0.000666667
 0.973607 -0.148643  0.149147 0.077142 0.000666667
  0.98276 -0.148185  0.174426 -0.109147 0.000666667
0.983438 -0.14841 0.170453 -0.0992561 0.000666667
  1.00045 -0.151925   0.10667 -0.0100577 0.000666667
 0.983876 -0.145923  0.130277 0.100786 0.000666667
 0.990465 -0.141549  0.120291 -0.130823 0.000666667
 0.980748 -0.147401 0.0898017 -0.0653993 0.000666667
 0.993857  -0.14868 0.0624642 -0.0105855 0.000666667
 0.986935 -0.148043  0.144364 -0.0149996 0.000666667
 0.999242 -0.147786  0.140562 -0.0551446 0.000666667
 0.994434 -0.159728  0.151316 0.0513872 0.000666667
 0.991518 -0.151774  0.155205 0.031893 0.000666667
 0.987131 -0.160374 0.0863141 0.0013967 0.000666667
 0.984033 -0.148774  0.132893 0.130422 0.000666667
 0.992997 -0.147359 0.0647255 -0.145267 0.000666667
 0.989496 -0.150912  0.151914 0.0796292 0.000666667
 0.991875 -0.147192  0.116615 -0.0799663 0.000666667
  0.99531 -0.143486  0.128569 -0.145452 0.000666667
 0.980909 -0.154143  0.173295 -0.101084 0.000666667
 0.988848 -0.144007  0.167628 0.182584 0.000666667
 0.989106 -0.148676  0.116004 -0.0519353 0.000666667
  1.00679 -0.141251  0.151861 0.0613532 0.000666667
 0.984081 -0.144866   0.15732 0.0809662 0.000666667
    0.996 -0.144424   0.13012 -0.197834 0.000666667
 0.985579 -0.145113  0.155166 0.047249 0.000666667
 0.994281 -0.140162  0.152807 0.0622502 0.000666667
 0.983955 -0.143263 0.0827705 -0.05775 0.000666667
 0.993913 -0.157247   0.11011 -0.00362868 0.000666667
 0.996273 -0.146664  0.155332 -0.102318 0.000666667
  0.99469 -0.144246  0.168921 0.179589 0.000666667
 0.983173 -0.147865  0.131961 0.113621 0.000666667
 0.982696 -0.146089  0.175254 -0.109068 0.000666667
  1.00174 -0.148213  0.139457 -0.035484 0.000666667
 0.980794 -0.152216 0.0801703 0.182908 0.000666667
 0.987723 -0.155543 0.0655199 0.127141 0.000666667
 0.981184 -0.145107  0.173949 -0.121002 0.000666667
 0.977847 -0.145457   0.12278 0.0517855 0.000666667
 0.993447 -0.151371  0.172457 -0.0217006 0.000666667
 0.991704 -0.146079  0.146981 0.116472 0.000666667
 0.978271 -0.143162   0.12388 -0.0234957 0.000666667
 0.979876 -0.147703 0.0974536 0.0775405 0.000666667
 0.985277 -0.146448  0.158315 0.0797335 0.000666667
 0.977788 -0.144215   0.12231 0.0391788 0.000666667
 0.985854 -0.165285 0.0864649 0.0422523 0.000666667
 0.989883 -0.157125   0.12823 0.0211439 0.000666667
 0.989225 -0.138076  0.116869 -0.036539 0.000666667
 0.979775 -0.158168   0.10617 0.061473 0.000666667
0.996559 -0.15091 0.108802 0.0133568 0.000666667
 0.982652 -0.145956  0.131595 0.128183 0.000666667
 0.995441 -0.148323 0.0648322 -0.142103 0.000666667
 0.980919 -0.145533  0.111212 0.149061 0.000666667
   0.9854 -0.139533  0.145387 -0.259971 0.000666667
 0.984635 -0.138951  0.136529 0.0721811 0.000666667
 0.984826 -0.143076  0.159297 0.053636 0.000666667
 0.990523 -0.163208 0.0859916 -0.073766 0.000666667
 0.997069 -0.157417  0.127842 -0.119173 0.000666667
 0.987248 -0.160652  0.118621 0.162707 0.000666667
 0.984113 -0.139273  0.108585 0.0353055 0.000666667
 0.972902 -0.141365  0.103494 0.0718781 0.000666667
 0.982596 -0.142512  0.139552 0.0423822 0.000666667
 0.993359 -0.147527  0.158122 -0.00118924 0.000666667
 0.986501 -0.156953  0.117924 0.0168962 0.000666667
 0.996659 -0.146425  0.116846 -0.071865 0.000666667
 0.986715 -0.150703  0.106117 0.00251276 0.000666667
 0.999019 -0.154948   0.12399 0.0409614 0.000666667
  0.99177 -0.159826 0.0887567 -0.0850585 0.000666667
 0.984403 -0.153018  0.106768 0.0195311 0.000666667
 0.986188 -0.153738   0.10574 0.0276429 0.000666667
 0.992602 -0.138326  0.108509 -0.0461679 0.000666667
 0.978961 -0.154802  0.174191 -0.113107 0.000666667
 0.986452 -0.159101  0.121577 0.0183572 0.000666667
 0.993969 -0.159465  0.112619 -0.0125478 0.000666667
 0.998304 -0.170257 0.0732739 -0.107376 0.000666667
 0.996105 -0.138955    0.1127 -0.171902 0.000666667
 0.993223 -0.147511  0.149605 0.130748 0.000666667
 0.986375 -0.153827  0.107327 0.0330551 0.000666667
0.995858 -0.15456 0.115057 0.0120194 0.000666667
 0.987969 -0.158411  0.144476 -0.0117442 0.000666667
 0.985904 -0.149794  0.106477 0.00600533 0.000666667
 0.988355 -0.149896  0.153325 0.1079 0.000666667
  0.99235 -0.145805 0.0617333 -0.00714304 0.000666667
 0.997195 -0.153248  0.113739 -0.00864082 0.000666667
 0.991998 -0.138349  0.107661 -0.0526165 0.000666667
  0.99644 -0.138731  0.110694 -0.177881 0.000666667
 0.990671 -0.131991 0.0802596 -0.131113 0.000666667
 0.998298 -0.145047  0.129796 -0.112458 0.000666667
  0.98529 -0.144776  0.112696 -0.000140726 0.000666667
 0.980686 -0.144259  0.126651 -0.0350992 0.000666667
 0.98355 -0.14429 0.159204 0.0846554 0.000666667
0.994718 -0.14741 0.172903 0.011755 0.000666667
 0.986702 -0.157063  0.065476 0.152273 0.000666667
 0.987289 -0.156705  0.150927 0.00795036 0.000666667
 0.983297 -0.144851  0.082046 -0.0420851 0.000666667
  0.98478 -0.152893  0.130321 -0.0958245 0.000666667
 0.990247 -0.149474  0.150237 0.115744 0.000666667
 0.993782 -0.144582 0.0736835 -0.0153447 0.000666667
 0.993676 -0.148154 0.0635969 -0.144695 0.000666667
 0.992022 -0.148573  0.169459 0.195382 0.000666667
 0.999265 -0.153668  0.122558 0.0146677 0.000666667
0.995633 -0.15413 0.114473 -0.0125848 0.000666667
 0.994614 -0.147064 0.0625917 -0.0505986 0.000666667
 0.995926 -0.153576 0.0954769 0.132035 0.000666667
 0.969363 -0.135653 0.0950131 0.00674611 0.000666667
 0.992974 -0.150605  0.174308 -0.0048466 0.000666667
  0.99144 -0.163615  0.108743 -0.0895288 0.000666667
 0.992191 -0.166521 0.0556564 -0.116078 0.000666667
 0.987456 -0.133146  0.112665 0.00385476 0.000666667
 0.994475 -0.158501  0.110957 -0.0180124 0.000666667
0.988062 -0.14345 0.146775 0.0246742 0.000666667
 0.999309 -0.148258  0.106788 0.0109892 0.000666667
  0.98709 -0.135156  0.112567 -0.0186889 0.000666667
 0.996907 -0.148106  0.138714 0.0385649 0.000666667
0.987592 -0.14458 0.156238 0.0908339 0.000666667
0.995753 -0.14879 0.172197 -0.0103476 0.000666667
 0.995603 -0.144864 0.0752551 0.0125164 0.000666667
 0.996306 -0.143547  0.137973 -0.119804 0.000666667
  0.97663 -0.137991  0.127215 -0.0453676 0.000666667
 0.994965 -0.144286  0.117008 -0.023897 0.000666667
 0.979932 -0.150785  0.124721 -0.00742639 0.000666667
 0.992291 -0.147317 0.0764792 -0.118709 0.000666667
 0.975695 -0.144168  0.109178 0.113754 0.000666667
 0.988813 -0.156838  0.144802 -0.0289639 0.000666667
  0.98626 -0.138604  0.123307 -0.134742 0.000666667
0.986485 -0.14494  0.14615 0.000493453 0.000666667
 0.995381 -0.146722  0.154973 -0.091752 0.000666667
 0.987654 -0.132639  0.114354 -0.000709403 0.000666667
 0.990211 -0.143006  0.146345 0.0319953 0.000666667
 0.992603 -0.142357  0.169334 0.182898 0.000666667
0.996584 -0.15711 0.103469 0.0771711 0.000666667
 0.998134 -0.145926  0.119386 -0.0468665 0.000666667
 0.993598 -0.147805  0.121023 -0.0354036 0.000666667
 0.984156 -0.149184  0.129162 0.107373 0.000666667
 0.995688 -0.142281   0.15016 0.0561745 0.000666667
  0.98356 -0.145037  0.110724 0.134947 0.000666667
  0.9831 -0.14898 0.128373 -0.0837525 0.000666667
0.990235 -0.14334  0.16873 0.167595 0.000666667
0.993061 -0.14621 0.157132 -0.00341809 0.000666667
 0.985515 -0.149918  0.106705 0.0203781 0.000666667
 0.986116 -0.152538  0.103353 0.0262223 0.000666667
 0.991238 -0.147972  0.150127 0.0839793 0.000666667
 0.986951 -0.157232  0.151706 0.00656189 0.000666667
 0.995894 -0.154077  0.157291 -0.0176599 0.000666667
 0.991135 -0.141869  0.115591 -0.109433 0.000666667
  0.99078 -0.147114  0.157249 -0.00814544 0.000666667
 0.993227 -0.147052    0.1537 -0.0946853 0.000666667
 0.985091 -0.141009  0.145405 -0.248971 0.000666667


==> output_ims_3_3_3_1/weightedpr_action_2.txt <==
25.5043
  0.97243 -0.152255 0.0993338 0.142753 0.000666667
 0.991813 -0.161061  0.122582 0.0553161 0.000666667
  0.98616 -0.150654  0.106716 0.0360096 0.000666667
 0.986302 -0.150363   0.10615 0.0365272 0.000666667
 0.995148 -0.149811  0.116833 -0.0908215 0.000666667
 0.999724 -0.157171  0.100276 0.0993441 0.000666667
 0.989451 -0.142511  0.116364 -0.107338 0.000666667
 0.993797 -0.149128  0.116932 -0.0428926 0.000666667
 0.969395 -0.150456 0.0985564 0.137973 0.000666667
 0.993828 -0.144975  0.130214 -0.225394 0.000666667
 0.991412 -0.140886  0.115418 -0.103357 0.000666667
 0.979342 -0.159436  0.107091 0.062405 0.000666667
 0.994915 -0.135673  0.108767 -0.0711258 0.000666667
 0.980769 -0.144171  0.112301 0.0203415 0.000666667
 0.992953 -0.149303  0.116325 -0.0559713 0.000666667
 0.987594 -0.141884  0.122827 -0.145394 0.000666667
 0.985988 -0.148793  0.108503 0.015631 0.000666667
 0.988418 -0.154401  0.106416 0.0207029 0.000666667
 0.995111 -0.146108  0.115005 -0.0757306 0.000666667
 0.991816 -0.144296  0.117946 -0.12715 0.000666667
 0.989323 -0.142657  0.122668 -0.111331 0.000666667
 0.989393 -0.142025  0.102554 0.0956495 0.000666667
 0.986446 -0.159592  0.114343 0.118585 0.000666667
 0.980389 -0.138612 0.0900448 -0.0394255 0.000666667
 0.991406 -0.160362   0.12336 0.0592949 0.000666667
 0.976843 -0.134363  0.103864 0.154877 0.000666667
  0.98554 -0.151897  0.127849 -0.110215 0.000666667
 0.980856 -0.153807  0.106758 0.0381555 0.000666667
 0.984039 -0.143933 0.0953083 0.142896 0.000666667
 0.981852 -0.139363  0.135228 0.0652465 0.000666667
 0.991003 -0.138176  0.107055 -0.0737506 0.000666667
 0.996526 -0.158253  0.100424 0.098258 0.000666667
  1.00126 -0.136011  0.117499 0.0215755 0.000666667
 0.988786 -0.124943  0.119526 0.020296 0.000666667
 0.990374 -0.144412  0.117366 -0.110357 0.000666667
 0.991006 -0.133962  0.104804 0.0588737 0.000666667
 0.987171 -0.157436 0.0944409 0.193277 0.000666667
 0.984333 -0.151318  0.128497 -0.106962 0.000666667
 0.982397 -0.165774  0.123559 -0.0211921 0.000666667
 0.994218 -0.139403  0.100319 0.031312 0.000666667
 0.987722 -0.143451  0.117695 0.0183113 0.000666667
 0.993341 -0.145597  0.120237 -0.0399856 0.000666667
 0.989478 -0.156173  0.107024 0.0345686 0.000666667
 0.997066 -0.154826   0.11262 0.0111215 0.000666667
 0.994958 -0.149091  0.117457 -0.0841958 0.000666667
 0.981934 -0.163249  0.109565 -0.0426951 0.000666667
  0.98756 -0.155713 0.0930992 0.198563 0.000666667
  0.98209 -0.136595  0.103192 0.043646 0.000666667
0.991766 -0.14097  0.11578 -0.103358 0.000666667
 0.998162 -0.137568  0.123613 -0.145363 0.000666667
 0.993579 -0.145413  0.108606 0.19056 0.000666667
 0.980825 -0.140263  0.105861 -0.16769 0.000666667
 0.994689 -0.129513  0.118113 0.0475832 0.000666667
  0.99582 -0.142157  0.129193 -0.149399 0.000666667
  0.99664 -0.148025  0.130795 -0.141927 0.000666667
  0.98446 -0.142507  0.095644 0.160197 0.000666667
0.988381 -0.15664 0.105376 0.00252286 0.000666667
 0.986168 -0.141741  0.111523 0.116452 0.000666667
 0.982347 -0.139871 0.0958075 0.179658 0.000666667
 0.983494 -0.144309  0.114104 0.00165694 0.000666667
 0.978739 -0.137907 0.0925948 -0.0132463 0.000666667
 0.986858 -0.145824  0.116857 0.0232962 0.000666667
 0.993493 -0.162999  0.106777 0.0053541 0.000666667
 0.993367 -0.160459  0.125698 0.0690365 0.000666667
  0.99385 -0.147675  0.121937 -0.0358225 0.000666667
 0.987413 -0.164583  0.111281 -0.0910618 0.000666667
 0.991101 -0.138433  0.108877 -0.050076 0.000666667
 0.981643 -0.142386  0.114877 -0.000236397 0.000666667
 0.985325 -0.146931  0.110176 0.000266562 0.000666667
 0.991695 -0.134338  0.107131 -0.0472975 0.000666667
 0.990767 -0.158659   0.12915 0.034188 0.000666667
 0.988626 -0.137884  0.115818 -0.0483176 0.000666667
 0.993055 -0.146686  0.107649 0.144038 0.000666667
  0.98548 -0.145654  0.120642 0.00140467 0.000666667
 0.988243 -0.133759  0.112021 0.0198267 0.000666667
 0.991281 -0.144366  0.127643 -0.203896 0.000666667
 0.981453 -0.155639  0.114878 -0.223384 0.000666667
 0.987322 -0.155841  0.105768 0.0193584 0.000666667
0.999376 -0.14611 0.117215 -0.0500774 0.000666667
  0.99468 -0.158988  0.110399 -0.0173916 0.000666667
 0.994524 -0.124406  0.120469 -0.074092 0.000666667
 0.976774 -0.145058  0.110323 0.0924813 0.000666667
 0.994422 -0.148196  0.119816 -0.053443 0.000666667
0.985567 -0.14688  0.11256 0.0181902 0.000666667
 0.995975 -0.141602  0.110667 0.0285558 0.000666667
 0.989024 -0.124263  0.116402 0.0304477 0.000666667
 0.989883 -0.140155  0.121612 -0.117997 0.000666667
 0.975577 -0.146953  0.121957 -1.97926e-07 0.000666667
 0.986475 -0.152235  0.104525 0.0428417 0.000666667
 0.983586 -0.154652  0.105028 0.0260423 0.000666667
 0.982343 -0.157635  0.120095 -0.00570282 0.000666667
 0.980293 -0.139388 0.0943877 -0.0449207 0.000666667
 0.993585 -0.143222   0.12067 -0.035752 0.000666667
 0.998179 -0.144297  0.117931 -0.0542816 0.000666667
  0.98621 -0.144065  0.123638 -0.131275 0.000666667
  0.99753 -0.153432  0.116113 -0.0160545 0.000666667
0.979602  -0.1444 0.112404 0.152267 0.000666667
 0.984995 -0.148609  0.106039 -0.0080746 0.000666667
 0.986835 -0.142815 0.0868198 -0.0205972 0.000666667
 0.975296 -0.136169  0.101886 -0.0594095 0.000666667
 0.996675 -0.145161  0.118105 -0.0484532 0.000666667
 0.997224 -0.153048   0.11299 0.00532812 0.000666667
0.991579 -0.14427 0.118798 -0.0820045 0.000666667
 0.984348 -0.148558  0.105277 0.00349374 0.000666667
 0.988533 -0.151799  0.108529 0.0192611 0.000666667
0.987201 -0.15015 0.107122 -0.00408821 0.000666667
 0.971267 -0.131421    0.1008 -0.0969078 0.000666667
 0.991781 -0.143303  0.118364 -0.102057 0.000666667
0.997434  -0.1355 0.124218 -0.156379 0.000666667
 0.990813 -0.159079  0.127541 0.0515957 0.000666667
 0.991367 -0.147234  0.115536 -0.0561423 0.000666667
 0.986261 -0.154932  0.107679 0.0316065 0.000666667
 0.996592 -0.146168  0.118207 -0.0541348 0.000666667
 0.987606 -0.140509  0.124368 -0.146442 0.000666667
  0.98297 -0.142126  0.119776 0.0299902 0.000666667
 0.983808 -0.154516  0.129497 -0.0988342 0.000666667
 0.988005 -0.157884  0.114715 0.126604 0.000666667
 0.987469 -0.140046  0.123014 -0.133735 0.000666667
 0.967975 -0.139779 0.0888342 0.0691551 0.000666667
  0.98014 -0.148954  0.106712 0.0448004 0.000666667
 0.987835 -0.148619  0.107992 0.198038 0.000666667
 0.989675 -0.160322 0.0922133 0.203737 0.000666667
 0.984774 -0.152965  0.104986 0.0240252 0.000666667
 0.997562 -0.137187   0.12348 -0.133851 0.000666667
 0.988276 -0.139977  0.123583 -0.140952 0.000666667
 0.980473 -0.138238  0.105927 -0.151215 0.000666667
  0.98062 -0.149903  0.102355 0.0382095 0.000666667
 0.994031 -0.136749  0.123452 -0.114645 0.000666667
 0.986922 -0.141611  0.123401 -0.145446 0.000666667
 0.995864 -0.162597  0.126253 -0.095608 0.000666667
 0.995956 -0.124538  0.119157 -0.0881217 0.000666667
 0.993819 -0.143341  0.118133 -0.101954 0.000666667
 0.992555 -0.142042  0.123791 -0.236618 0.000666667
 0.986954 -0.137207  0.118982 -0.172866 0.000666667
  1.00532 -0.145634   0.11595 -0.106354 0.000666667
 0.985831 -0.144479  0.120364 0.00960311 0.000666667
 0.991015 -0.136558  0.117012 -0.0624137 0.000666667
 0.992101 -0.136599  0.105291 -0.0461955 0.000666667
 0.977405 -0.142969  0.122734 -0.00362756 0.000666667
  0.99941 -0.145034  0.129807 -0.107665 0.000666667
   0.9799 -0.149653  0.105565 0.0125872 0.000666667
 0.988653 -0.154985  0.104976 0.0317018 0.000666667
 0.995976 -0.146551  0.119071 -0.0536178 0.000666667
 0.989978 -0.142305  0.122373 -0.137151 0.000666667
 0.988125 -0.149526  0.108525 0.183491 0.000666667
 0.982178 -0.162872  0.124195 -0.0217007 0.000666667
 0.993031 -0.142317  0.117418 -0.110597 0.000666667
 0.979869 -0.148348  0.103054 0.0209577 0.000666667
 0.988103 -0.140505  0.124039 -0.115325 0.000666667
 0.991372 -0.142842  0.115743 -0.105717 0.000666667
 0.987229 -0.142587  0.125303 -0.133275 0.000666667
 0.977064 -0.152388 0.0958932 -0.040017 0.000666667
  0.97041 -0.138034  0.101723 -0.0544185 0.000666667
 0.996128 -0.135005   0.12042 -0.143425 0.000666667
 0.987575 -0.139454  0.121453 -0.138105 0.000666667
0.987144 -0.14552 0.106694 0.161489 0.000666667
 0.993992 -0.161677  0.106737 0.03964 0.000666667
 0.989939 -0.138592  0.122019 -0.119012 0.000666667
 0.988084 -0.141833  0.123293 -0.137016 0.000666667
 0.987013 -0.149816  0.105687 -0.0138321 0.000666667
 0.980578 -0.154086  0.104371 0.0117675 0.000666667
 0.992119 -0.140103  0.121999 -0.137156 0.000666667
 0.996787 -0.136444  0.123865 -0.108718 0.000666667
 0.995207 -0.149343  0.117585 -0.0737299 0.000666667
 0.989887 -0.139117  0.106542 -0.0499197 0.000666667
0.986952 -0.14796 0.109015 0.186372 0.000666667
 0.985093 -0.150436  0.130104 -0.130827 0.000666667
  0.98141 -0.149929  0.104312 0.0251858 0.000666667
 0.992091 -0.162112  0.109635 0.0264209 0.000666667
 0.986087 -0.154576  0.104006 0.0170176 0.000666667
 0.981342 -0.142129 0.0809239 -0.0507703 0.000666667
  0.97372 -0.150741  0.104491 -0.129283 0.000666667
 0.988681 -0.141081  0.125474 -0.147333 0.000666667
  0.98589 -0.145009  0.117644 0.0132242 0.000666667
 0.990881 -0.147968  0.116867 -0.0863348 0.000666667
  0.98527 -0.142244  0.125152 -0.150005 0.000666667
 0.986752 -0.150738  0.108522 0.0139525 0.000666667
  0.98702 -0.134104  0.112857 -0.0308947 0.000666667
0.985192 -0.14117 0.122027 -0.142193 0.000666667
    0.989 -0.132568  0.114368 0.00172963 0.000666667
 0.996927 -0.156285  0.111913 -0.00406077 0.000666667
 0.996905 -0.135081   0.12406 -0.114056 0.000666667
 0.994842 -0.138662  0.112008 0.0366799 0.000666667
 0.980613 -0.139807 0.0903106 -0.0451345 0.000666667
0.988668 -0.14288 0.123951 -0.117391 0.000666667
 0.989665 -0.153391  0.104638 0.0256779 0.000666667
 0.985965 -0.157704  0.122477 0.00898831 0.000666667
 0.987664 -0.147866   0.10706 0.169214 0.000666667
 0.987479 -0.142086  0.121115 -0.125599 0.000666667
 0.992137 -0.140237  0.117695 -0.127309 0.000666667
 0.985623 -0.139834  0.122688 -0.129 0.000666667
 0.992017 -0.160381  0.130781 -0.0198763 0.000666667
 0.999821 -0.159516  0.122826 0.0373078 0.000666667
0.994311 -0.14813 0.117739 -0.0761205 0.000666667
 0.989397 -0.141202  0.120162 -0.126503 0.000666667
 0.981285 -0.140934 0.0952201 0.13643 0.000666667
 0.973573 -0.139335  0.103041 0.0612917 0.000666667
 0.996847 -0.141128   0.12722 -0.153775 0.000666667
 0.987149 -0.141149  0.123211 -0.130474 0.000666667
 0.978859 -0.153806 0.0780434 0.170119 0.000666667
 0.993372 -0.143156   0.11203 0.029311 0.000666667
 0.991844 -0.150118  0.117373 -0.0513762 0.000666667
 0.988118 -0.140147  0.123368 -0.140293 0.000666667
 0.983548 -0.145421   0.11358 -0.00257828 0.000666667
 0.995178 -0.149107  0.109097 0.0121525 0.000666667
 0.997579 -0.155401 0.0957693 0.109551 0.000666667
 0.996125 -0.151064  0.108982 0.0231707 0.000666667
 0.993169 -0.146339   0.11951 -0.0495995 0.000666667
 0.991686 -0.142499  0.117466 -0.0934009 0.000666667
 0.980358 -0.139637  0.105501 -0.143016 0.000666667
 0.983771 -0.147118  0.106505 0.0324605 0.000666667
0.981812 -0.14425 0.127571 -0.0803816 0.000666667
  0.97918 -0.137394  0.105274 -0.153098 0.000666667
  0.99806 -0.136157  0.121074 -0.146668 0.000666667
 0.983993 -0.146704  0.108732 0.0195437 0.000666667
 0.989031 -0.141359  0.122821 -0.141929 0.000666667
 0.983298 -0.139053   0.13607 0.0508563 0.000666667
 0.988804 -0.139228  0.106757 0.00713268 0.000666667
 0.987493 -0.153849  0.106185 0.0325484 0.000666667
0.993775 -0.16109 0.123424 0.0757665 0.000666667
 0.985312 -0.149509  0.131834 -0.0964145 0.000666667
 0.995969 -0.148383  0.119436 -0.0645308 0.000666667
 0.983692 -0.140599 0.0971156 0.144082 0.000666667
 0.987167 -0.159625 0.0920357 0.193408 0.000666667
 0.990024 -0.132905  0.105914 -0.0638532 0.000666667
0.993039 -0.15916 0.130597 -0.0515563 0.000666667
0.990179 -0.14199 0.123663 -0.119421 0.000666667
 0.984477 -0.144897  0.112472 0.00639157 0.000666667
 0.992636 -0.139734 0.0998813 0.02711 0.000666667
 0.985006 -0.154652  0.100731 0.0407243 0.000666667
 0.986629 -0.148316   0.10629 0.0202297 0.000666667
 0.995603 -0.145264  0.114388 -0.00224239 0.000666667
  1.00257 -0.147167  0.106558 -0.0126146 0.000666667
 0.985239 -0.161441  0.129773 0.0350033 0.000666667
 0.985023 -0.163271  0.131002 0.0654487 0.000666667
 0.985968 -0.143427  0.120227 -0.0116834 0.000666667
 0.995571 -0.146422  0.120226 -0.0399146 0.000666667
 0.993782 -0.158467  0.112759 -0.0747113 0.000666667
 0.993785 -0.139655  0.124996 -0.0946935 0.000666667
 0.973763 -0.141201 0.0777921 -0.022418 0.000666667
0.994266 -0.14815 0.118316 -0.0370123 0.000666667
 0.978317 -0.149186 0.0867161 0.100959 0.000666667
 0.994448 -0.162246  0.125376 0.0612561 0.000666667
 0.980743 -0.149784  0.103545 0.0100408 0.000666667
 0.981844 -0.140739 0.0958093 0.133125 0.000666667
 0.980529 -0.148226 0.0906738 -0.0719034 0.000666667
0.986717 -0.13976 0.123912 -0.138161 0.000666667
 0.994398 -0.145166  0.128545 -0.219287 0.000666667
0.986305 -0.14498 0.119197 -0.0382315 0.000666667
 0.985776 -0.164425   0.11128 -0.0875639 0.000666667
 0.986459 -0.143802  0.102957 0.0878002 0.000666667
 0.994079 -0.144116  0.099252 -0.0961306 0.000666667
 0.989368 -0.140019  0.123183 -0.126179 0.000666667
 0.996293 -0.146998  0.114514 0.0395856 0.000666667
  0.99304 -0.150036  0.118749 -0.046771 0.000666667
 0.983622 -0.146191  0.112383 0.159867 0.000666667
 0.985566 -0.141275  0.121702 -0.134579 0.000666667
 0.991954 -0.141694  0.118338 -0.109601 0.000666667
 0.993154 -0.157602  0.109287 -0.00690913 0.000666667
 0.991083 -0.135348  0.105093 0.0364409 0.000666667
 0.993539 -0.133682  0.106972 0.041148 0.000666667
 0.980833 -0.150538  0.103247 0.00472734 0.000666667
 0.98112 -0.14991 0.104287 0.00729657 0.000666667
 0.985171 -0.149949  0.105306 0.00174295 0.000666667
 0.981246 -0.156451  0.116664 -0.182368 0.000666667
 0.986007 -0.153412  0.104841 0.0404323 0.000666667
 0.993528 -0.145479  0.116139 -0.0145406 0.000666667
 0.985007 -0.149802  0.131825 -0.0917829 0.000666667
  0.97394 -0.153541 0.0964537 0.0323621 0.000666667
 0.990986 -0.161478  0.123059 0.067998 0.000666667
 0.989489 -0.136538  0.106676 0.0356189 0.000666667
 0.983967 -0.139526 0.0969865 0.172572 0.000666667
 0.984624 -0.166641  0.123985 -0.0365759 0.000666667
  0.99526 -0.150145  0.116982 -0.0667915 0.000666667
  0.99202 -0.159102  0.112004 -0.00332506 0.000666667
 0.988691 -0.142622   0.12609 -0.137512 0.000666667
 0.987652 -0.140346  0.122689 -0.119641 0.000666667
 0.979816 -0.139174 0.0927596 -0.0201785 0.000666667
  0.98769 -0.141199  0.122434 -0.131454 0.000666667
 0.992322 -0.139337  0.105766 -0.0588425 0.000666667
 0.984953 -0.161094  0.116487 0.147736 0.000666667
 0.991976 -0.153565  0.118671 -0.0353888 0.000666667
 0.988423 -0.158045 0.0925674 0.19021 0.000666667
 0.997609 -0.138943  0.111099 -0.178336 0.000666667
 0.997247 -0.142521  0.127777 -0.116226 0.000666667
 0.974386 -0.152367 0.0968692 0.0286563 0.000666667
 0.986507 -0.164737  0.109328 -0.0657052 0.000666667
 0.985064 -0.141341  0.109222 0.0241365 0.000666667
 0.992174 -0.129841  0.118877 0.0425551 0.000666667
 0.987499 -0.140733  0.103113 0.081597 0.000666667
 0.987867 -0.144064  0.119795 -0.00335342 0.000666667
  0.99113 -0.147739   0.11435 -0.0674155 0.000666667
 0.985599 -0.151618  0.129319 -0.0858501 0.000666667
  0.98776 -0.149399  0.108025 0.168206 0.000666667
 0.986754 -0.158584 0.0931661 0.176589 0.000666667
 0.983644 -0.150466  0.104843 0.0166057 0.000666667
 0.992739 -0.162746  0.107941 0.0372981 0.000666667
 0.993544 -0.164212  0.108783 0.0190222 0.000666667
0.989485 -0.14069 0.123057 -0.124714 0.000666667
 0.991383 -0.142321  0.120425 -0.107796 0.000666667
 0.987088 -0.142963  0.122167 -0.140416 0.000666667
 0.989371 -0.141087  0.105926 -0.0159139 0.000666667
  0.97271 -0.173528 0.0706331 0.0673672 0.000666667
 0.988991 -0.140651  0.105586 -0.00835548 0.000666667
  0.97601 -0.149808  0.096968 0.0286862 0.000666667
 0.994473 -0.135365  0.123276 -0.097941 0.000666667
 0.991201 -0.139979  0.125062 -0.117825 0.000666667
 0.984836 -0.137275  0.123186 -0.120001 0.000666667
 0.993916 -0.130875  0.114486 0.0298203 0.000666667
 0.993623 -0.150262  0.118017 -0.0658095 0.000666667
 0.984882 -0.158684  0.115984 0.106136 0.000666667
 0.992979 -0.140936  0.116657 -0.126345 0.000666667
 0.991207 -0.146152  0.117997 -0.153465 0.000666667
 0.990408 -0.141342  0.105318 -0.0244251 0.000666667
 0.999832 -0.145883  0.119053 -0.0430575 0.000666667
 0.988518 -0.142713  0.124872 -0.139038 0.000666667
 0.973126 -0.146727  0.104279 -0.120516 0.000666667
 0.991847 -0.136452  0.104881 0.0256295 0.000666667
 0.989106 -0.140519  0.122473 -0.121115 0.000666667
0.987469 -0.15294 0.103496 0.0183864 0.000666667
 0.986526 -0.139133  0.122954 -0.113916 0.000666667
 0.981278 -0.159708  0.106578 0.0611616 0.000666667
 0.989074 -0.155752 0.0929815 0.167018 0.000666667
 0.990671 -0.138206  0.107802 -0.0586608 0.000666667
 0.983366 -0.146717  0.122158 -0.0205595 0.000666667
 0.989182 -0.141281  0.123496 -0.146519 0.000666667
 0.996457 -0.153435  0.114378 -0.00782141 0.000666667
 0.984714 -0.151445  0.106374 -0.00142007 0.000666667
 0.983949 -0.139589 0.0955004 0.159678 0.000666667
 0.990931 -0.140444  0.102528 0.0746037 0.000666667
 0.982259 -0.142097  0.119552 0.00330176 0.000666667
 0.990764 -0.142856  0.117113 -0.107991 0.000666667
 0.987756 -0.138717  0.104813 -0.0206836 0.000666667
 0.994891 -0.123259  0.117444 -0.0922253 0.000666667
 0.982271 -0.143635  0.110997 0.144212 0.000666667
   0.9823 -0.143069  0.110821 -0.0110379 0.000666667
 0.975627 -0.152958 0.0962919 -0.0381706 0.000666667
  0.99058 -0.137501  0.106337 0.0505903 0.000666667
 0.992506 -0.142931  0.118745 -0.0764648 0.000666667
 0.992055 -0.133642  0.105188 0.0397319 0.000666667
 0.975943 -0.150768  0.103719 -0.0178012 0.000666667
 0.993226 -0.143455  0.116683 -0.084973 0.000666667
 0.981603 -0.145781  0.112046 0.150259 0.000666667
  0.98703 -0.146035  0.116587 0.0279294 0.000666667
 0.986219 -0.142048  0.123988 -0.149094 0.000666667
 0.988717 -0.159265 0.0926958 0.19557 0.000666667
 0.996902 -0.151562  0.110953 0.0144228 0.000666667
0.989133 -0.14022 0.104062 -0.0150235 0.000666667
 0.986708 -0.155356    0.1053 0.00428436 0.000666667
   0.9877 -0.140672  0.122668 -0.133524 0.000666667
 0.997997 -0.156025  0.101324 0.0701511 0.000666667
 0.988019 -0.142367   0.12227 -0.135104 0.000666667
 0.993984 -0.137113  0.105852 -0.0473663 0.000666667
 0.984579 -0.148609  0.117607 -0.035359 0.000666667
  0.98149 -0.142575  0.120389 -0.0169773 0.000666667
 0.986577 -0.160233   0.11402 0.167755 0.000666667
  0.99088 -0.148865  0.108475 0.172713 0.000666667
0.991509 -0.14298 0.126368 -0.218981 0.000666667
 0.988875 -0.144231  0.113419 -0.110221 0.000666667
 0.974795  -0.13725 0.0817444 -0.133115 0.000666667
 0.984872 -0.138254  0.110495 0.0868634 0.000666667
 0.993576 -0.136632  0.110273 -0.0303766 0.000666667
 0.997994 -0.159477  0.101997 0.105119 0.000666667
0.985882 -0.14852  0.10725 -0.00897932 0.000666667
 0.983677 -0.157802  0.114023 -0.230581 0.000666667
0.981821  -0.1566 0.119624 0.00113747 0.000666667
 0.998406 -0.155966  0.102448 0.0618822 0.000666667
 0.984653 -0.156024  0.105303 0.0304402 0.000666667
 0.998468 -0.143922  0.129685 -0.123892 0.000666667
 0.988207 -0.140828  0.123078 -0.136289 0.000666667
 0.990346 -0.143493  0.129691 -0.216515 0.000666667
 0.976622 -0.151901 0.0852232 0.112096 0.000666667
 0.983848  -0.14108 0.0960784 0.128215 0.000666667
 0.984523 -0.166083 0.0880576 0.0494635 0.000666667
 0.987946 -0.147362  0.111438 0.0417184 0.000666667
 0.988782 -0.141987  0.114705 -0.0957243 0.000666667
 0.989518 -0.139845  0.124429 -0.134203 0.000666667
 0.994939  -0.15451 0.0945642 0.141859 0.000666667
0.988438 -0.14092 0.106034 -0.00124838 0.000666667
 0.969912 -0.136758 0.0983711 -0.0483652 0.000666667
 0.987841 -0.151455 0.0912877 0.187188 0.000666667
 0.994779 -0.160704  0.125819 -0.119483 0.000666667
 0.993558 -0.157264  0.109835 -0.00608896 0.000666667
 0.990284 -0.146966  0.109705 0.184614 0.000666667
 0.985462 -0.141327  0.122178 -0.0948798 0.000666667
 0.982974 -0.152384  0.104144 0.0146498 0.000666667
 0.992914 -0.148872  0.115722 -0.0738693 0.000666667
 0.985693 -0.140387  0.123347 -0.140264 0.000666667
 0.985559 -0.150425    0.1077 -0.00181817 0.000666667
 0.973971 -0.149713  0.104948 -0.133188 0.000666667
 0.998167 -0.144607  0.129367 -0.116699 0.000666667
 0.989824 -0.146065  0.108809 0.166502 0.000666667
0.995146 -0.14677 0.128814 -0.111084 0.000666667
 0.990508 -0.137297  0.108077 -0.0531147 0.000666667
  1.00042 -0.136648  0.116206 0.0054837 0.000666667
 0.985069 -0.148324   0.10657 0.0105089 0.000666667
 0.996163 -0.152899  0.116619 -0.0112355 0.000666667
 0.994061 -0.144998  0.128363 -0.131104 0.000666667
 0.983327 -0.152282 0.0801505 0.21282 0.000666667
 0.988123 -0.146898  0.108431 0.195974 0.000666667
 0.989654 -0.137119  0.108476 -0.0362187 0.000666667
0.996993  -0.1583 0.111217 -0.00647371 0.000666667
 0.983734 -0.161309  0.118005 0.0108352 0.000666667
 0.984903 -0.151079  0.108302 0.0418002 0.000666667
0.993333  -0.1386 0.107074 -0.0756777 0.000666667
 0.995311 -0.151865 0.0966459 0.145342 0.000666667
 0.995343 -0.157405  0.110446 -0.0156038 0.000666667
 0.985101 -0.150153  0.105914 0.0327947 0.000666667
 0.985119 -0.154063  0.103994 0.0113453 0.000666667
 0.993809 -0.141699  0.130875 -0.148294 0.000666667
 0.991448 -0.140787  0.106799 -0.0394459 0.000666667
0.989366 -0.14542  0.12559 -0.195863 0.000666667
 0.989685 -0.144647  0.104326 0.162425 0.000666667
 0.981836 -0.145588  0.111805 0.11295 0.000666667
 0.982297 -0.160182  0.121514 0.0317599 0.000666667
 0.992004 -0.160958  0.123698 0.0543557 0.000666667
  0.98126 -0.135873 0.0946845 -0.00102084 0.000666667
 0.987192 -0.156309  0.103616 0.0334023 0.000666667
 0.991555 -0.156707    0.1278 0.0217256 0.000666667
  0.98972 -0.141038  0.115576 -0.111945 0.000666667
 0.984869 -0.169059 0.0885697 0.0373202 0.000666667
 0.995868 -0.157764  0.128227 -0.126591 0.000666667
 0.996525  -0.15273 0.0939734 0.141487 0.000666667
 0.995352 -0.144042  0.128034 -0.133882 0.000666667
0.982417 -0.15166 0.129207 -0.115923 0.000666667
 0.993959 -0.150716  0.118246 -0.0662872 0.000666667
 0.995205 -0.160351  0.113351 -0.0253174 0.000666667
 0.986511 -0.159207  0.115538 0.119284 0.000666667
  0.98284 -0.143221  0.117904 -0.0126743 0.000666667
 0.987676 -0.139259  0.105954 -0.0324756 0.000666667
 0.977008 -0.134784  0.102194 0.15324 0.000666667
 0.989674 -0.140189  0.105146 -0.0236789 0.000666667
  0.97741 -0.154175  0.106826 0.00146712 0.000666667
0.992853 -0.14744 0.116348 -0.067609 0.000666667
0.998747 -0.13493  0.11696 0.0174527 0.000666667
 0.996579 -0.153136 0.0930044 0.137528 0.000666667
 0.987138 -0.148593  0.108078 0.185245 0.000666667
 0.989407 -0.139614  0.121496 -0.115071 0.000666667
 0.993768 -0.144567  0.128175 -0.109331 0.000666667
  0.99719 -0.143709  0.128392 -0.105317 0.000666667
 0.984605 -0.143139  0.120023 0.0182763 0.000666667
 0.978419 -0.140009 0.0900603 -0.0188102 0.000666667
 0.994548 -0.129106  0.115212 0.0477302 0.000666667
 0.981469 -0.143089  0.114784 0.0163717 0.000666667
 0.993402 -0.161466  0.106474 0.013785 0.000666667
 0.988716 -0.140423  0.120711 -0.104973 0.000666667
 0.994715 -0.152872  0.116138 -0.0104241 0.000666667
 0.991044 -0.142831  0.117941 -0.115052 0.000666667
 0.985925 -0.150335    0.1058 0.00592042 0.000666667
 0.989826 -0.139312  0.104737 -0.0058576 0.000666667
 0.983747 -0.140396 0.0958963 0.15928 0.000666667
 0.989458 -0.137327  0.117583 -0.0317444 0.000666667
 0.992067 -0.144915  0.128213 -0.20991 0.000666667
 0.993631 -0.146833  0.120576 -0.0697792 0.000666667
0.989973 -0.15579 0.131715 0.0371812 0.000666667
 0.975079 -0.141335  0.104676 0.0531106 0.000666667
 0.993782 -0.139876  0.126706 -0.101268 0.000666667
 0.979777 -0.141689 0.0914376 -0.0522149 0.000666667
 0.992001 -0.139208  0.108895 -0.0437398 0.000666667
 0.992145 -0.158718  0.127617 0.0269037 0.000666667
 0.994727 -0.162389   0.10779 0.00785492 0.000666667
 0.997395 -0.154068  0.113796 0.00952269 0.000666667
 0.997902 -0.152628  0.109777 0.0121196 0.000666667
 0.997589 -0.155256 0.0959215 0.13564 0.000666667
  0.98202 -0.139945 0.0902558 -0.0410708 0.000666667
  0.98082 -0.146894  0.109648 0.0339246 0.000666667
0.981174 -0.14253 0.129295 -0.0543391 0.000666667
 0.98943 -0.12444 0.121102 0.0205582 0.000666667
 0.985481 -0.141789  0.121387 -0.1517 0.000666667
 0.984743 -0.158507   0.11918 0.0190145 0.000666667
 1.00027 -0.15008 0.124793 0.0335876 0.000666667
 0.994657 -0.134157  0.122614 -0.111077 0.000666667
 0.995596 -0.140485  0.111036 -0.178824 0.000666667
 0.995522 -0.134426  0.101055 0.0621754 0.000666667
 0.995869 -0.144179  0.131232 -0.160107 0.000666667
 0.979008 -0.140747  0.107113 -0.166654 0.000666667
 0.987338 -0.154655 0.0910355 0.198973 0.000666667
 0.993904 -0.144819  0.107994 0.196235 0.000666667
  0.99488 -0.138271  0.108034 -0.0521709 0.000666667
 0.992551 -0.145791  0.107873 0.156212 0.000666667
 0.990278 -0.139894   0.11987 -0.122169 0.000666667
 0.995894 -0.141201  0.114698 0.0263592 0.000666667
 0.992769 -0.149078   0.12218 -0.0414418 0.000666667
 0.984868 -0.146366  0.112867 0.00225193 0.000666667
 0.980181 -0.156444  0.112406 -0.214699 0.000666667
 0.990184 -0.153723    0.1257 0.0243223 0.000666667
 0.994238 -0.161256  0.124774 0.0722043 0.000666667
 0.987616 -0.149458  0.106157 -0.00763843 0.000666667
0.981316 -0.15549 0.117134 -0.183588 0.000666667
 0.984796 -0.149629  0.110183 0.00690343 0.000666667
 0.988523 -0.137833   0.11663 -0.0591368 0.000666667
 0.995777 -0.150403  0.107567 0.00589206 0.000666667
 0.974722 -0.143432  0.101666 0.0442181 0.000666667
 0.987767 -0.138038  0.124171 -0.129569 0.000666667
 0.989192 -0.154901  0.125233 0.0323732 0.000666667
 0.976927 -0.143197   0.09512 -0.0444622 0.000666667
 0.989983 -0.156517  0.129938 0.0145696 0.000666667
 0.989525 -0.147564  0.108576 0.160031 0.000666667
   1.0011 -0.157234  0.100091 0.105225 0.000666667
 0.984794 -0.145639  0.118296 -0.0238581 0.000666667
0.983424 -0.15033 0.105293 0.0277749 0.000666667
  0.99476 -0.145717  0.128657 -0.119525 0.000666667
 0.987287 -0.151206  0.110436 0.0170434 0.000666667
 0.981376 -0.151442  0.105097 0.0439673 0.000666667
 0.994115 -0.146731   0.11601 0.0186349 0.000666667
 0.981592 -0.151942   0.10522 0.0266189 0.000666667
 0.985615 -0.133078  0.113712 -0.00439821 0.000666667
0.996779 -0.14486 0.117165 -0.0251123 0.000666667
 0.983984 -0.143246  0.119554 -0.0154471 0.000666667
 0.980419 -0.138573   0.10988 -0.154891 0.000666667
 0.981972 -0.129553  0.119311 -0.0395878 0.000666667
 0.994771 -0.147406   0.11768 -0.0498697 0.000666667
0.988597 -0.13618 0.122483 -0.116993 0.000666667
 0.995792 -0.144235  0.129721 -0.116785 0.000666667
 0.994627 -0.153516  0.114226 -0.019672 0.000666667
 0.991772 -0.144536   0.11519 0.00799601 0.000666667
 0.992698 -0.148213  0.107593 0.177308 0.000666667
 0.989723 -0.141017  0.117418 -0.0999837 0.000666667
 0.987962 -0.141556  0.123226 -0.100545 0.000666667
  0.97714 -0.150627 0.0864258 0.0934818 0.000666667
  0.98094 -0.138141 0.0933606 -0.00264143 0.000666667
  0.97803 -0.152159  0.106864 0.023494 0.000666667
0.981227 -0.15089 0.102662 0.0340719 0.000666667
 0.997001 -0.139778  0.113474 -0.188951 0.000666667
 0.979088 -0.142156  0.122212 0.0204299 0.000666667
 0.984261 -0.145997  0.111776 0.123692 0.000666667
 0.993684 -0.157444  0.110116 -0.00723495 0.000666667
  0.98605 -0.142331   0.12182 -0.11721 0.000666667
 0.988685  -0.15522 0.0924456 0.187148 0.000666667
0.986101 -0.15445 0.103565 0.0196378 0.000666667
 0.985744 -0.144763  0.119132 -0.00901145 0.000666667
 0.994143 -0.137224  0.107457 -0.0426147 0.000666667
 0.993202 -0.163159  0.109249 0.021295 0.000666667
 0.996849 -0.151651  0.111477 0.0149882 0.000666667
0.987185 -0.15248  0.10181 0.0288263 0.000666667
 0.998025 -0.153612 0.0963991 0.133726 0.000666667
 0.989035 -0.148597  0.108123 0.182348 0.000666667
 0.984874 -0.150479  0.105041 0.0172092 0.000666667
  0.98943 -0.142304  0.119568 -0.133933 0.000666667
 0.992201 -0.141287  0.116479 -0.070539 0.000666667
 0.991236 -0.144442  0.115642 0.0330645 0.000666667
 0.997928 -0.153342   0.11405 -0.00111468 0.000666667
 0.995359 -0.127114  0.118235 0.0406806 0.000666667
  0.99694 -0.159098  0.124537 -0.110659 0.000666667
 0.988431 -0.153362  0.104681 0.0268096 0.000666667
  0.99547 -0.144993  0.120156 -0.0627155 0.000666667
 0.983936 -0.154467  0.103593 0.0106866 0.000666667
 0.98274 -0.15876  0.11592 -0.232509 0.000666667
 0.983298 -0.143789  0.120636 -0.0424299 0.000666667
 0.992374 -0.141274   0.11593 -0.104509 0.000666667
0.986055 -0.14383 0.121987 -0.0119524 0.000666667
 0.983319 -0.147389  0.106057 -0.00126211 0.000666667
 0.999399 -0.153228 0.0954865 0.126683 0.000666667
 0.996954 -0.144282  0.115192 -0.00848275 0.000666667
0.985861 -0.15532 0.103871 0.0183335 0.000666667
 0.999024 -0.146158  0.118384 -0.0430854 0.000666667
  0.98443 -0.141148  0.120685 -0.124766 0.000666667
 0.986966 -0.142642  0.111999 -0.00342912 0.000666667
 0.993567 -0.144096  0.116912 0.00587544 0.000666667
 0.984224 -0.150028  0.106456 0.00826539 0.000666667
 0.987792 -0.143906  0.119303 -0.0382315 0.000666667
 0.991507 -0.163046  0.108255 -0.0899227 0.000666667
 0.984169 -0.143817 0.0852369 -0.0646072 0.000666667
 0.996243 -0.134812  0.124391 -0.0892403 0.000666667
 0.996806   -0.1518 0.0954657 0.131873 0.000666667
 0.992644 -0.145782  0.118879 -0.0582635 0.000666667
 0.994959 -0.145074  0.119166 -0.0508518 0.000666667
0.990551 -0.13824 0.105248 -0.000935944 0.000666667
 0.974144 -0.150271 0.0978628 0.025807 0.000666667
 0.985041 -0.150484  0.128812 -0.104223 0.000666667
 0.989783 -0.147253  0.113597 -0.0472274 0.000666667
 0.988578 -0.139098   0.12185 -0.141396 0.000666667
 0.994987 -0.147404  0.119111 -0.0388025 0.000666667
 0.990147 -0.151203  0.115902 -0.0528589 0.000666667
 0.977203 -0.151079  0.108115 0.0159998 0.000666667
 0.992938 -0.147939   0.11898 -0.043386 0.000666667
 0.987214 -0.150332  0.107374 -0.00601256 0.000666667
 0.985697 -0.142968  0.124459 -0.0807313 0.000666667
 0.985557 -0.149014  0.128582 0.0980213 0.000666667
 0.983883 -0.158299  0.113958 -0.234243 0.000666667
 0.985221 -0.149942  0.108196 0.000481208 0.000666667
 0.996052 -0.157885  0.126891 -0.11899 0.000666667
 0.991194 -0.139886  0.104828 0.00909697 0.000666667
 0.993662 -0.142364  0.130984 -0.16005 0.000666667
  0.98683 -0.152929  0.101688 0.0248724 0.000666667
 0.977842 -0.144669  0.121522 -0.00790714 0.000666667
 0.979725 -0.140102 0.0952276 -0.0354029 0.000666667
 0.983048 -0.141074 0.0966495 0.175347 0.000666667
 0.985106 -0.150121  0.107348 0.0148824 0.000666667
 0.980465 -0.147262  0.110448 0.0163358 0.000666667
 0.984498 -0.160359  0.121508 0.0241802 0.000666667
  1.00045 -0.133872  0.106914 -0.0757004 0.000666667
 0.977382 -0.143239  0.123421 -0.0249397 0.000666667
 0.985217 -0.142072  0.120088 0.0093196 0.000666667
 0.998718 -0.136455  0.123869 -0.124378 0.000666667
 0.997082 -0.145233  0.118665 -0.0425317 0.000666667
 0.977497  -0.14944 0.0848691 0.118204 0.000666667
 0.984575 -0.149425  0.109048 -0.00424342 0.000666667
 0.989647 -0.143786  0.129121 -0.195883 0.000666667
  0.99144 -0.139288  0.106257 -0.0178198 0.000666667
 1.00008 -0.13516 0.117083 -0.00176774 0.000666667
 0.983104 -0.144601  0.115552 0.00614973 0.000666667
 0.991563 -0.163925  0.104801 -0.0885409 0.000666667
 0.993188 -0.138871  0.109088 -0.0222921 0.000666667
 0.993387 -0.146896  0.106224 0.174671 0.000666667
 0.995495 -0.144767  0.117408 0.0192251 0.000666667
 0.982635 -0.139528  0.105806 0.0611016 0.000666667
0.984783 -0.15643 0.119116 0.137917 0.000666667
 0.992539 -0.141015  0.114602 -0.129859 0.000666667
 0.975401 -0.141845 0.0927289 -0.0407088 0.000666667
 0.981444 -0.142693  0.111701 0.151014 0.000666667
 0.999467 -0.148736  0.105098 -0.00088292 0.000666667
 0.999693 -0.155096  0.125177 0.0568374 0.000666667
 0.995565 -0.139585   0.12766 -0.145984 0.000666667
 0.992411 -0.141816  0.124475 -0.229519 0.000666667
 0.994415 -0.151401  0.106307 0.022233 0.000666667
 0.996377 -0.135477  0.121759 -0.111315 0.000666667
0.989016 -0.15106 0.129155 -0.0832168 0.000666667
 0.991289 -0.143621  0.119296 -0.122376 0.000666667
 0.987073 -0.131527  0.113452 -0.011257 0.000666667
 0.984318 -0.140344 0.0969578 0.153502 0.000666667
 0.991404 -0.141317   0.10412 -0.0091599 0.000666667
 0.994017 -0.145374  0.118895 -0.0395154 0.000666667
 0.979754 -0.149412 0.0973019 0.0827086 0.000666667
 0.984737 -0.137296  0.104708 0.0710374 0.000666667
0.981208 -0.13708 0.103567 -0.144017 0.000666667
 0.997725 -0.133496  0.124591 -0.14845 0.000666667
0.988617 -0.13868  0.12236 -0.112442 0.000666667
 0.995343 -0.134935  0.123533 -0.099779 0.000666667
 0.980933 -0.137748  0.107556 -0.128268 0.000666667
 0.983239 -0.150918  0.104143 0.031261 0.000666667
 0.994575 -0.146337  0.110586 0.00580649 0.000666667
 0.995893 -0.158419  0.111896 -0.0656552 0.000666667
 0.980499 -0.151669 0.0816241 0.199755 0.000666667
  0.99571 -0.153473 0.0952198 0.130825 0.000666667
0.980397 -0.15778  0.10422 0.0552456 0.000666667
 0.994755 -0.154163  0.114456 0.00717685 0.000666667
  0.97951 -0.157795  0.104883 0.0714405 0.000666667
 0.994664 -0.144078  0.127922 -0.114047 0.000666667
0.990774 -0.14632 0.107784 0.162956 0.000666667
 0.984645 -0.133664  0.112624 0.00295109 0.000666667
 0.985955 -0.143555  0.115237 -0.0235668 0.000666667
 0.996435 -0.138517   0.12445 -0.125108 0.000666667
 0.993379 -0.139672  0.126952 -0.12236 0.000666667
 0.989271 -0.140792   0.12222 -0.120271 0.000666667
0.985012 -0.14466  0.11684 -0.0402202 0.000666667
 0.986757 -0.148361  0.108511 -0.0149968 0.000666667
 0.976881  -0.14991 0.0999633 0.0447738 0.000666667
 0.994263 -0.143134  0.118214 -0.00701469 0.000666667
0.980783 -0.14094 0.088973 -0.049489 0.000666667
 0.984398 -0.144888  0.118963 0.0128998 0.000666667
  0.98045 -0.142509  0.113674 -0.00169754 0.000666667
 0.985444 -0.144892  0.111501 0.0173784 0.000666667
 0.976135 -0.143066  0.106461 0.127151 0.000666667
 0.985051 -0.144169  0.120503 -0.00586221 0.000666667
 0.993645 -0.143869  0.112632 0.00958239 0.000666667
 0.984037 -0.151823  0.106042 0.0198933 0.000666667
 0.996543 -0.137093  0.124311 -0.104992 0.000666667
 0.999735 -0.135573  0.118358 0.0494347 0.000666667
 0.986343 -0.146458  0.108246 0.164274 0.000666667
 0.972814 -0.143057  0.103295 0.0412018 0.000666667
0.989835 -0.15509 0.107266 0.0057205 0.000666667
 0.986575 -0.144532  0.120977 -0.00578837 0.000666667
 0.995875 -0.147262  0.119066 -0.0165423 0.000666667
 0.989463 -0.136479  0.105978 -0.0481451 0.000666667
 0.987126 -0.149353  0.108773 0.178006 0.000666667
 0.995481 -0.145548  0.117255 0.0236425 0.000666667
 0.985257 -0.153966  0.106598 0.0211738 0.000666667
 0.984421 -0.150406    0.1062 0.00760891 0.000666667
 0.985406 -0.150976  0.129633 -0.114221 0.000666667
 0.993129 -0.161164  0.124161 0.0689882 0.000666667
 0.977148 -0.152519 0.0994209 0.0104524 0.000666667
 0.984794 -0.137554 0.0913782 -0.0274949 0.000666667
 0.989865 -0.148531  0.108659 0.152493 0.000666667
 0.993572 -0.156149  0.110174 0.00355844 0.000666667
 0.985172 -0.145893   0.11232 0.0121942 0.000666667
  0.99627 -0.157013  0.126483 -0.117128 0.000666667
 0.983145 -0.143911  0.110078 0.126935 0.000666667
 0.990043 -0.148055  0.113524 -0.038805 0.000666667
 0.988901 -0.141656  0.105344 -0.04243 0.000666667
  0.99408 -0.163042  0.108161 0.0150664 0.000666667
 0.988021 -0.151893  0.106497 0.00432117 0.000666667
 0.986677 -0.143315  0.103881 0.0943591 0.000666667
 0.992727 -0.162293  0.122762 0.0583075 0.000666667
  0.98093 -0.143983  0.120213 0.0156317 0.000666667
 0.996276 -0.135333  0.101071 0.104265 0.000666667
 0.997555  -0.13917 0.0980255 -0.00692482 0.000666667
 0.996761 -0.143125  0.119239 -0.0631398 0.000666667
 0.988693 -0.143205 0.0849998 -0.010593 0.000666667
 0.996754 -0.136174  0.123579 -0.149518 0.000666667
 0.993575 -0.141331  0.115823 -0.0961768 0.000666667
 0.983448 -0.151376 0.0792912 0.195623 0.000666667
 0.981803 -0.152304  0.106429 0.0208476 0.000666667
   0.9785 -0.142762  0.125662 -0.0441987 0.000666667
 0.995236 -0.160324  0.125488 -0.093217 0.000666667
 0.995591 -0.152258 0.0948139 0.148762 0.000666667
 0.998476 -0.144417  0.118983 -0.045726 0.000666667
 0.984664 -0.144966  0.110705 -0.00228716 0.000666667
 0.985219 -0.166514  0.122132 -0.0090157 0.000666667
 0.984164 -0.157079   0.11451 -0.241929 0.000666667
  0.97985 -0.139199 0.0922789 -0.0359334 0.000666667
  0.98324 -0.158245  0.115692 -0.220155 0.000666667
 0.984459 -0.139226  0.110818 0.108329 0.000666667
 0.996211 -0.159718  0.111179 -0.0205125 0.000666667
0.989177 -0.14013 0.104207 0.0958289 0.000666667
 0.988377 -0.149794  0.110704 0.0255682 0.000666667
 0.981194 -0.144636  0.111453 0.146192 0.000666667
 0.993832 -0.137139  0.107969 -0.0526353 0.000666667
0.981959 -0.14342 0.117354 0.0245221 0.000666667
 0.981559 -0.144226  0.111426 0.0187699 0.000666667
 0.978197 -0.150601 0.0855935 0.101275 0.000666667
 0.986562 -0.141563  0.104593 0.0804856 0.000666667
 0.996218 -0.148645  0.117038 -0.0694176 0.000666667
 0.985947 -0.157183 0.0932392 0.185868 0.000666667
 0.986198 -0.165536 0.0904325 0.0583083 0.000666667
 0.994034 -0.149753  0.118267 -0.07405 0.000666667
 0.988629 -0.148657  0.111431 0.0437993 0.000666667
 0.991155 -0.140775  0.119785 -0.104175 0.000666667
  0.99504 -0.138845  0.117836 -0.0983799 0.000666667
0.986027 -0.13854 0.121999 -0.134313 0.000666667
 0.993499 -0.137121  0.105227 -0.0524968 0.000666667
 0.982275 -0.150601  0.105534 0.0143729 0.000666667
 0.988125 -0.140302  0.123604 -0.10396 0.000666667
0.981594 -0.14269 0.122216 -0.0190288 0.000666667
 0.987022 -0.146051  0.109171 0.194852 0.000666667
 0.984588 -0.145651  0.112678 0.00459307 0.000666667
 0.989837 -0.140547    0.1237 -0.127968 0.000666667
 0.976272 -0.149637  0.103319 0.00604672 0.000666667
 0.994739 -0.137607   0.12431 -0.100551 0.000666667
 0.986195 -0.153161  0.108587 0.0126679 0.000666667
 0.995603 -0.126964  0.118493 0.0477662 0.000666667
 0.997069 -0.142338  0.118342 -0.00435287 0.000666667
 0.990559 -0.139963  0.103931 -0.0376543 0.000666667
 0.985449 -0.165885 0.0867057 0.0296873 0.000666667
 0.998671 -0.134064  0.124568 -0.142294 0.000666667
 0.981045 -0.151671  0.104516 0.0263074 0.000666667
0.985795 -0.15415 0.105806 0.0311997 0.000666667
 0.984538 -0.168006   0.12342 -0.0291598 0.000666667
 0.977003 -0.142664  0.121971 0.0222072 0.000666667
  0.98085 -0.164049   0.12494 -0.0124406 0.000666667
  0.99067 -0.139775  0.122288 -0.135926 0.000666667
 0.996118 -0.156638  0.101295 0.0759865 0.000666667
 0.996051 -0.158228  0.111461 -0.018157 0.000666667
  0.98485 -0.150072  0.128135 -0.111819 0.000666667
0.989714 -0.13835 0.122253 -0.108127 0.000666667
  0.99826 -0.135831  0.125815 -0.117478 0.000666667
 0.988373 -0.137544  0.105425 -0.00906361 0.000666667
 0.990613 -0.138223  0.109252 -0.0383885 0.000666667
 0.995023 -0.157333  0.127251 -0.133071 0.000666667
 0.986028 -0.150841  0.107015 0.0074916 0.000666667
 0.987096 -0.142483  0.123808 -0.122369 0.000666667
 0.986872 -0.154748  0.108739 0.0189435 0.000666667
 0.986533 -0.150107  0.128647 -0.0993815 0.000666667
 0.981417 -0.139967  0.105964 -0.153915 0.000666667
 0.990812 -0.144609  0.116445 -0.0986313 0.000666667
 0.978402 -0.143053  0.123127 -0.0149603 0.000666667
 0.986412 -0.153588  0.103727 0.0474817 0.000666667
 0.974381 -0.152387 0.0861722 0.108271 0.000666667
 0.990246 -0.156875  0.131014 -0.0429091 0.000666667
 0.983279 -0.135371  0.102439 0.0350616 0.000666667
 0.985921 -0.137158  0.112474 -0.0284314 0.000666667
 0.993605 -0.146423  0.121558 -0.0311483 0.000666667
 0.987865 -0.145941  0.117156 0.00670389 0.000666667
 0.981041 -0.146501  0.113157 0.151908 0.000666667
   0.9908 -0.141694  0.119422 -0.158753 0.000666667
 0.977068 -0.149688  0.102838 0.040404 0.000666667
 0.992104 -0.136489  0.107861 -0.0414425 0.000666667
 0.994022 -0.146793  0.116223 -0.0360985 0.000666667
 0.980314 -0.153095 0.0798837 0.224697 0.000666667
 0.998917 -0.156881  0.102575 0.0594951 0.000666667
 0.980856 -0.144505   0.12646 -0.0616005 0.000666667
 0.986522 -0.150465  0.104938 0.00120303 0.000666667
 0.986826 -0.139311  0.122238 -0.128774 0.000666667
 0.993459 -0.137498  0.108271 -0.0541451 0.000666667
  0.99719 -0.157621  0.123397 0.0272842 0.000666667
0.992186 -0.14833 0.118088 -0.0422367 0.000666667
 0.997496 -0.153589  0.115172 0.00639792 0.000666667
 0.988017 -0.138697  0.121489 -0.123548 0.000666667
 0.983527 -0.152284  0.105249 -0.0178035 0.000666667
 0.980374 -0.163484   0.12357 -0.0204284 0.000666667
0.988943 -0.14146 0.123924 -0.151454 0.000666667
 0.980334 -0.138442 0.0936631 -0.0170096 0.000666667
 0.982904 -0.150441  0.109089 0.0136119 0.000666667
 0.986337 -0.151741  0.104127 0.00241078 0.000666667
 0.977836   -0.1384 0.0889196 -0.0384616 0.000666667
 0.997864 -0.137764  0.112801 -0.198878 0.000666667
0.992139 -0.14842 0.114957 -0.0899107 0.000666667
 0.991223 -0.147482  0.106562 0.186001 0.000666667
 0.985325 -0.154514  0.130162 -0.0579386 0.000666667
 0.987412 -0.167773 0.0860526 0.0373199 0.000666667
 0.984337 -0.154739  0.104559 0.028839 0.000666667
 0.993185 -0.145556  0.117057 -0.0149987 0.000666667
 0.973528 -0.149456  0.105963 -0.131279 0.000666667
 0.987481 -0.144208  0.114515 0.0114246 0.000666667
 0.972327 -0.147407  0.104833 -0.117336 0.000666667
 0.984899 -0.151052  0.105539 0.0434365 0.000666667
 0.989613 -0.155579  0.129229 0.00169275 0.000666667
 0.990643 -0.141057   0.11705 -0.11572 0.000666667
 0.987072  -0.15764 0.0933125 0.200947 0.000666667
 0.984494 -0.146449  0.119119 -0.041774 0.000666667
 0.989922 -0.141666  0.119558 -0.0874624 0.000666667
 0.983843 -0.141808 0.0952062 0.142943 0.000666667
0.987012 -0.15083 0.114256 -0.0657501 0.000666667
  0.98895 -0.143395 0.0869878 -0.0174756 0.000666667
 0.991181 -0.141626  0.118105 -0.113424 0.000666667
 0.990653 -0.140697  0.122403 -0.155266 0.000666667
 0.989549 -0.140321  0.124765 -0.11111 0.000666667
0.982211 -0.15317 0.106443 0.0168576 0.000666667
 0.986031 -0.149708  0.108661 0.00420916 0.000666667
  1.00148 -0.138058  0.115669 -0.00819244 0.000666667
 0.985806 -0.134023  0.113472 -0.00250909 0.000666667
 0.990226 -0.141172  0.107008 -0.0392863 0.000666667
 0.994556 -0.138918  0.123934 -0.109562 0.000666667
 0.989089 -0.162825 0.0880614 -0.0151248 0.000666667
0.991206 -0.14812 0.116234 -0.0735845 0.000666667
 0.997293 -0.145851  0.116449 -0.0826697 0.000666667
 0.988223 -0.140529  0.121447 -0.131089 0.000666667
0.997645 -0.15256 0.107334 -0.00571894 0.000666667
 0.974177 -0.141461 0.0944074 -0.00375704 0.000666667
0.996258 -0.15909 0.112106 -0.0197081 0.000666667
 0.989672 -0.139673  0.122776 -0.124322 0.000666667
 0.986404 -0.143214  0.115056 -0.00224204 0.000666667
 0.996522 -0.138034  0.124908 -0.129262 0.000666667
 0.983238 -0.160265  0.119283 -0.00461816 0.000666667
 0.986931 -0.132414  0.113236 0.00221203 0.000666667
 0.986886 -0.133486   0.11249 -0.011352 0.000666667
 0.979154 -0.146215  0.097135 0.0687173 0.000666667
 0.993115 -0.147779  0.108098 0.166019 0.000666667
 0.989882 -0.123419  0.118224 0.0149034 0.000666667
0.983964 -0.14076 0.106907 0.036866 0.000666667
 0.989354 -0.138491  0.105605 -0.0151463 0.000666667
 0.991525 -0.150781  0.117874 -0.0689843 0.000666667
  0.99389 -0.144152  0.119127 -0.103752 0.000666667
 0.980327 -0.149194  0.103923 -0.00962762 0.000666667
 0.982938 -0.145494  0.111294 0.025708 0.000666667
 0.990815 -0.145519  0.104283 0.188745 0.000666667
 0.991295 -0.155051  0.126845 0.0339297 0.000666667
0.990554 -0.14385 0.128747 -0.229545 0.000666667
  0.98067 -0.143453  0.113785 0.0238227 0.000666667
0.992447 -0.16469 0.109351 -0.0936363 0.000666667
 0.995225 -0.145435  0.118109 -0.00796913 0.000666667
 0.982718 -0.140955 0.0963946 0.142906 0.000666667
 0.985223 -0.148321  0.129658 -0.112692 0.000666667
  0.97882 -0.144385   0.12405 0.0238264 0.000666667
 0.987113 -0.133183  0.113114 -0.0103694 0.000666667
 0.992798 -0.142197   0.11992 -0.119004 0.000666667
 0.985017 -0.168436 0.0862393 0.0665774 0.000666667
 0.993819 -0.129232  0.117299 0.04455 0.000666667
 0.999983 -0.152651  0.106272 0.0316324 0.000666667
 0.987128 -0.149754  0.105626 -0.00403978 0.000666667
  0.98225 -0.147666  0.110751 0.142398 0.000666667
 0.990039 -0.141188  0.120149 -0.0994864 0.000666667
 0.983797 -0.147628  0.116982 -0.00197323 0.000666667
 0.988036 -0.154403  0.105068 0.0275646 0.000666667
 0.971636 -0.143177  0.102936 0.0718135 0.000666667
  0.98068 -0.136435 0.0929844 -0.00737288 0.000666667
 0.969974 -0.150284 0.0978965 0.126312 0.000666667
 0.987624 -0.155032 0.0907102 0.190831 0.000666667
 0.984507 -0.153673  0.103586 -0.0029423 0.000666667
 0.989993 -0.162937  0.109094 -0.0898317 0.000666667
 0.976384 -0.153221  0.098429 -0.0439998 0.000666667
 0.981416 -0.136101  0.105956 0.036661 0.000666667
 0.986553 -0.144968  0.116549 -0.0493588 0.000666667
 0.995043 -0.146158  0.119198 -0.0371344 0.000666667
 0.986201 -0.155605  0.102946 0.00471988 0.000666667
 0.992547 -0.151306  0.117385 -0.0842424 0.000666667
0.990274 -0.13602 0.114185 -0.0592194 0.000666667
 0.981146 -0.137872 0.0937803 -0.00219543 0.000666667
 0.992171 -0.142757  0.118071 -0.107725 0.000666667
 0.977566  -0.15217 0.0980841 -0.0355313 0.000666667
 0.990829 -0.143611  0.117874 -0.102643 0.000666667
 0.985488 -0.151142  0.106769 -0.00779285 0.000666667
 0.987824 -0.140207  0.122727 -0.106405 0.000666667
 0.989608 -0.141824  0.122735 -0.129753 0.000666667
  0.97602 -0.136655  0.105693 0.14285 0.000666667
  0.98171 -0.149531 0.0796161 0.194291 0.000666667
0.985616 -0.14308 0.117059 0.0190788 0.000666667
 0.988966 -0.139758  0.119981 -0.154253 0.000666667
 0.994591 -0.143582  0.111197 0.0433804 0.000666667
 0.983574 -0.166276  0.123268 -0.0141956 0.000666667
0.983414 -0.16528 0.124458 -5.3699e-06 0.000666667
 0.989366 -0.146153  0.108643 0.168591 0.000666667
0.991225 -0.13873 0.105882 -0.0183686 0.000666667
  0.98098 -0.131751  0.120796 -0.0676811 0.000666667
0.990049 -0.13862 0.105542 -0.00304929 0.000666667
 0.989289 -0.139656  0.121511 -0.140096 0.000666667
 0.988437 -0.141623  0.104324 -0.0344167 0.000666667
 0.988877 -0.155882 0.0918354 0.172643 0.000666667
 0.992738 -0.142771  0.113497 0.0290097 0.000666667
 0.985445 -0.159399  0.133832 0.0867628 0.000666667
 0.988473 -0.142555  0.103233 0.103587 0.000666667
 0.992804 -0.138777  0.108459 -0.0254102 0.000666667
 0.981555 -0.144175  0.125717 -0.0388267 0.000666667
 0.984629 -0.143145  0.125024 -0.158032 0.000666667
 0.995802 -0.144476  0.120233 -0.0396544 0.000666667
 0.984179 -0.141199 0.0946831 0.14332 0.000666667
 0.99127 -0.14031 0.103651 -0.0123553 0.000666667
 0.996248 -0.130404   0.11665 0.0429355 0.000666667
 0.983015 -0.151922  0.133342 0.125176 0.000666667
 0.990101 -0.138957  0.106367 -0.0172163 0.000666667
 0.98602  -0.1475 0.128927 -0.102763 0.000666667
 0.994555 -0.134985  0.102084 0.0980438 0.000666667
 0.989955 -0.141591  0.123901 -0.125601 0.000666667
 0.982475  -0.14133 0.0955951 0.149343 0.000666667
 0.986673 -0.154317  0.109187 0.039588 0.000666667
 0.996364 -0.143949  0.117004 0.0391505 0.000666667
0.995269 -0.13692 0.100255 0.0828154 0.000666667
 0.985549 -0.155096  0.103237 0.0153119 0.000666667
 0.986128 -0.141709  0.122072 -0.120842 0.000666667
 0.992063 -0.140492  0.117216 -0.133658 0.000666667
 0.981814 -0.144355  0.110701 0.120599 0.000666667
0.989171 -0.14131  0.10438 -0.0407491 0.000666667
 0.977854 -0.142774  0.123274 -0.0137496 0.000666667
 0.985889 -0.142157  0.124836 -0.155689 0.000666667
 0.987888 -0.139546  0.119765 -0.117419 0.000666667
 0.995481 -0.150401  0.119309 -0.0791723 0.000666667
 0.988198 -0.135202  0.105244 0.0495455 0.000666667
 0.980911 -0.144546  0.110205 0.127103 0.000666667
 0.983421 -0.153604  0.129589 -0.0855764 0.000666667
 0.990552 -0.146591  0.106675 0.168922 0.000666667
 0.985385 -0.150988  0.128031 -0.110731 0.000666667
 0.974092 -0.137828 0.0814823 -0.127577 0.000666667
 0.993894 -0.142017  0.118609 -0.0985528 0.000666667
 0.992956 -0.141408  0.119403 -0.0968165 0.000666667
 0.991743 -0.155453  0.127034 0.0283102 0.000666667
 0.997879 -0.135267  0.126245 -0.125274 0.000666667
 0.966899 -0.140251 0.0880737 0.0755163 0.000666667
  0.99588 -0.150815  0.105895 0.0179769 0.000666667
 0.989095 -0.141202  0.123875 -0.128023 0.000666667
 0.991039 -0.140086  0.119146 -0.154629 0.000666667
0.990248 -0.14225 0.121524 -0.135177 0.000666667
 0.990244 -0.138331   0.10644 0.0466353 0.000666667
 0.973006 -0.144526  0.105336 0.14363 0.000666667
 0.990343 -0.140735   0.10451 -0.0366827 0.000666667
 0.984268 -0.141875 0.0961389 0.141882 0.000666667
   0.9986 -0.159199  0.126247 -0.0702309 0.000666667
 0.992757 -0.148195  0.114118 0.024473 0.000666667
  1.00839 -0.145415  0.115177 -0.117565 0.000666667
 0.99405 -0.14222 0.118589 -0.123998 0.000666667
 0.987838 -0.155076  0.119717 0.0080191 0.000666667
 0.971454 -0.132129 0.0983574 -0.111033 0.000666667
 0.986199 -0.157107  0.119073 0.00706774 0.000666667
 0.998889 -0.153686   0.11438 -0.0105536 0.000666667
 0.997518 -0.137291  0.125135 -0.125369 0.000666667
  0.99254 -0.141395  0.119183 -0.119032 0.000666667
 0.994095 -0.142285   0.11885 -0.0223665 0.000666667
0.984157 -0.15272 0.107431 0.0240123 0.000666667
 0.989764 -0.149203  0.107517 0.180118 0.000666667
 0.991867 -0.160686  0.113202 -0.00514522 0.000666667
 0.996016 -0.146106   0.11781 0.00243231 0.000666667
 0.977273 -0.148226 0.0850135 0.103569 0.000666667
 0.983059 -0.150771  0.103668 0.00479667 0.000666667
 0.973763 -0.142206 0.0761136 -0.0206972 0.000666667
  0.99369 -0.140226   0.10837 -0.0413239 0.000666667
 0.997785 -0.155791  0.123004 0.0418638 0.000666667
 0.986716 -0.153926  0.103066 0.0128569 0.000666667
 0.991244 -0.160692  0.111871 -0.0031398 0.000666667
 0.980102 -0.151991  0.081423 0.167952 0.000666667
 0.988024 -0.140469  0.121855 -0.117532 0.000666667
 0.993928 -0.129725  0.118223 0.0591999 0.000666667
 0.978338 -0.148062  0.109712 0.0175647 0.000666667
 0.992303 -0.141618  0.115798 -0.10643 0.000666667
 0.991263 -0.142547  0.125116 -0.23352 0.000666667
  0.98292 -0.166648  0.123083 -0.0401951 0.000666667
 0.995217 -0.157436  0.127181 -0.114448 0.000666667
 0.995196 -0.138077  0.124551 -0.128992 0.000666667
 0.970769 -0.131452  0.100835 -0.110512 0.000666667
  0.98697 -0.149597   0.10822 0.00555971 0.000666667
 0.994483 -0.145807  0.117174 0.0229205 0.000666667
 0.990409 -0.137367  0.105843 -0.00898498 0.000666667
 0.979824 -0.151524 0.0815748 0.193716 0.000666667
 0.997715 -0.153216  0.107515 0.0643005 0.000666667
 0.984215 -0.151205  0.129871 -0.105712 0.000666667
 0.976965 -0.147419  0.111794 0.0116949 0.000666667
 0.978287 -0.137429  0.106483 -0.154706 0.000666667
 0.984792 -0.151393  0.129261 -0.115877 0.000666667
 0.993264 -0.153629 0.0951853 0.10281 0.000666667
 0.986539 -0.164582  0.110485 -0.0655162 0.000666667
  0.98456 -0.159647  0.114256 -0.216612 0.000666667
 0.988097 -0.132724  0.113779 -0.0172658 0.000666667
0.993676 -0.14008 0.110004 -0.0352551 0.000666667
 0.985444 -0.141851  0.110526 0.109107 0.000666667
 0.989511 -0.145515   0.10801 0.170509 0.000666667
  0.98132 -0.144807  0.115491 0.0291802 0.000666667
  0.99961 -0.156666  0.123036 0.0503957 0.000666667
   0.9935 -0.137184  0.106569 -0.0554972 0.000666667
 0.995773 -0.142603   0.12923 -0.116781 0.000666667
 0.990216 -0.155001  0.127989 0.0403837 0.000666667
 0.983101 -0.140771  0.095611 0.158248 0.000666667
  0.98198 -0.150863  0.101895 -0.023871 0.000666667
0.992857 -0.14791 0.117887 -0.0711471 0.000666667
 0.987477 -0.141568   0.12119 -0.152695 0.000666667
 0.988827 -0.146591  0.108104 0.158185 0.000666667
 0.988384 -0.142432  0.122092 -0.108968 0.000666667
 0.990464 -0.158329  0.130008 -0.0174465 0.000666667
 0.99606 -0.14009  0.11196 -0.162896 0.000666667
 0.982383 -0.160052  0.121946 -0.0136798 0.000666667
 0.990285 -0.142308  0.125254 -0.152262 0.000666667
 0.989921 -0.167379 0.0886182 0.0380569 0.000666667
 0.983742 -0.144102  0.117127 -0.0231619 0.000666667
0.987521 -0.13963 0.122923 -0.125791 0.000666667
 0.98527 -0.14286 0.119608 -0.053936 0.000666667
 0.997127 -0.154059  0.112807 -0.00964167 0.000666667
 0.996364 -0.155328 0.0946061 0.148137 0.000666667
 0.983365 -0.142511  0.127878 -0.0283788 0.000666667
 0.991971 -0.144368  0.117597 -0.0986067 0.000666667
 0.993077 -0.152942   0.11879 -0.047788 0.000666667
0.983592 -0.14577 0.110528 0.128832 0.000666667
 0.992174 -0.142825  0.116901 -0.0708343 0.000666667
 0.987775 -0.148432  0.116205 -0.0540969 0.000666667
0.986872 -0.14887 0.107215 0.185476 0.000666667
 0.992202 -0.148467  0.118672 -0.066736 0.000666667
0.986458 -0.15281 0.106851 0.025254 0.000666667
 0.980553 -0.137636 0.0933635 -0.0019508 0.000666667
 0.988189 -0.159693  0.101181 -0.0302402 0.000666667
 0.986216 -0.150668  0.109227 -0.0176655 0.000666667
 0.973595 -0.141613  0.104451 0.0339485 0.000666667
 0.989972 -0.141321  0.118482 -0.102599 0.000666667
 0.986747 -0.142373  0.123534 -0.131392 0.000666667
 0.992407 -0.142307  0.116644 -0.0777524 0.000666667
 0.983316 -0.164424  0.125478 -0.00499341 0.000666667
 0.992718 -0.139047  0.107955 -0.0697966 0.000666667
 0.982953 -0.139619 0.0980784 0.153093 0.000666667
 0.989822 -0.140792  0.118234 -0.11045 0.000666667
 0.982021 -0.152521  0.105414 0.0256072 0.000666667
 0.990109 -0.160936  0.100292 -0.0304765 0.000666667
 0.993182 -0.160193  0.114537 0.0036582 0.000666667
 0.992564 -0.159742  0.128776 0.0220073 0.000666667
 0.990511 -0.157698  0.129618 0.049797 0.000666667
 0.993352 -0.137304 0.0985168 -0.0091527 0.000666667
0.986304 -0.14092 0.123422 -0.130272 0.000666667
 0.989149 -0.148103  0.115502 -0.0532976 0.000666667
  0.99638 -0.147075  0.117504 -0.0497569 0.000666667
0.992988 -0.15359 0.127701 0.0194078 0.000666667
  0.98706 -0.132137  0.115752 0.0188014 0.000666667
 0.981365 -0.137279  0.106568 0.071194 0.000666667
 0.992447 -0.147292  0.107185 0.170188 0.000666667
 0.986818 -0.152585  0.105377 0.0243821 0.000666667
 0.992766 -0.146055  0.119563 -0.0527812 0.000666667
 0.990729 -0.136763  0.121341 -0.159688 0.000666667
 0.982392 -0.157266  0.116669 -0.218987 0.000666667
 0.992249 -0.139272   0.10598 -0.0170697 0.000666667
 0.988828 -0.153871  0.104571 0.0205404 0.000666667
 0.981433 -0.151527  0.107049 0.0285605 0.000666667
 0.985046 -0.142209  0.117765 -0.0303668 0.000666667
0.979367 -0.1599 0.10654 0.0410683 0.000666667
  0.98518 -0.165928   0.11177 -0.0993172 0.000666667
 0.985847 -0.151393  0.106694 -0.0043897 0.000666667
 0.976137 -0.146189  0.125217 0.00124853 0.000666667
 0.999484 -0.142883  0.127709 -0.155286 0.000666667
 0.998837 -0.147988  0.117545 -0.0415834 0.000666667
  0.99741 -0.147136  0.118425 -0.0669232 0.000666667
 0.987532 -0.142924  0.128041 -0.210408 0.000666667
0.981698 -0.14533 0.126779 -0.0320625 0.000666667
 0.991993 -0.153613  0.116285 -0.0167656 0.000666667
 0.991433 -0.141431  0.117071 -0.0891523 0.000666667
 0.993943 -0.148345  0.118144 -0.0614038 0.000666667
 0.988283 -0.140684   0.12277 -0.111893 0.000666667
 0.989079 -0.136116  0.118363 -0.0728626 0.000666667
 0.988964 -0.141856  0.121542 -0.15146 0.000666667
 0.986174 -0.153156  0.107766 0.0313699 0.000666667
 0.981281 -0.148071 0.0972156 0.0834646 0.000666667
0.987156 -0.13522 0.111891 -0.0164389 0.000666667
 0.984958 -0.133431  0.114005 -0.0162131 0.000666667
 0.988003 -0.136232  0.105107 0.0343481 0.000666667
 0.982677 -0.141592 0.0945427 0.133388 0.000666667
 0.981773 -0.144188  0.118804 -0.0154931 0.000666667
 0.986516 -0.138186  0.123055 -0.136546 0.000666667
 0.986133 -0.140045  0.121627 -0.126484 0.000666667
 0.993245 -0.168871  0.110384 -0.0902548 0.000666667
 0.993754 -0.147416   0.11837 -0.0584327 0.000666667
 0.993269 -0.143277  0.115345 -0.0666281 0.000666667
 0.994544 -0.155499 0.0943507 0.149083 0.000666667
 0.988052 -0.151348  0.106947 0.0126046 0.000666667
 0.988965 -0.142058  0.121526 -0.123987 0.000666667
  0.98967 -0.155693  0.106793 0.0360314 0.000666667
  1.00059 -0.134673  0.116607 0.0103256 0.000666667
 0.985441 -0.152214  0.102772 0.008956 0.000666667
  0.97024  -0.13284 0.0996424 -0.104707 0.000666667
0.987434 -0.14094 0.123568 -0.0958834 0.000666667
 0.988192 -0.144854  0.119432 -0.0270366 0.000666667
 0.993374 -0.160068   0.10928 -0.00980593 0.000666667
 0.985128 -0.149891  0.106987 0.0147168 0.000666667
0.994554 -0.14862 0.118104 -0.0388113 0.000666667
  0.98188 -0.131207  0.121023 -0.0609144 0.000666667
0.981956 -0.15279 0.102679 0.0115567 0.000666667
0.997434 -0.15761 0.127905 -0.0860267 0.000666667
 0.996411 -0.154228  0.114535 -0.00318182 0.000666667
 0.987381 -0.154533  0.105682 0.00552259 0.000666667
 0.986726 -0.151163  0.129355 -0.0975285 0.000666667
 0.995642 -0.140675  0.119508 -0.113353 0.000666667
 0.992991 -0.136467  0.107327 -0.0644148 0.000666667
 0.984433 -0.151634  0.104702 0.0175423 0.000666667
 0.990076 -0.158191  0.105436 0.00598956 0.000666667
0.988719 -0.14307 0.114859 -0.106223 0.000666667
 0.984711 -0.153062  0.106943 0.0151531 0.000666667
 0.976993 -0.149517 0.0878985 0.103234 0.000666667
 0.976599 -0.137139 0.0861239 -0.125095 0.000666667
 0.987954 -0.141385  0.122535 -0.118261 0.000666667
0.985057 -0.14906 0.130144 -0.116586 0.000666667
 0.991907 -0.148798  0.120213 -0.0509668 0.000666667
  0.98928 -0.141004  0.104092 0.0998265 0.000666667
 0.983581 -0.143503  0.112667 0.142734 0.000666667
  0.99094 -0.163978  0.110605 -0.0833292 0.000666667
 0.993951 -0.160628  0.111091 -0.0141637 0.000666667
 0.975304 -0.144354  0.106515 0.140441 0.000666667
  0.99503 -0.144465  0.114414 0.00899595 0.000666667
 0.984474 -0.147414  0.106729 0.0135263 0.000666667
 0.979069  -0.14967 0.0778081 0.200721 0.000666667
 0.985547 -0.131595  0.113068 -0.00550845 0.000666667
  1.00847 -0.145104  0.115527 -0.0943142 0.000666667
 0.988749 -0.138156  0.124608 -0.105066 0.000666667
 0.989692 -0.151855  0.125086 0.00878083 0.000666667
 0.987902 -0.156743  0.134888 0.0773377 0.000666667
 0.994606 -0.160763  0.112968 0.00869943 0.000666667
 0.991272 -0.143072    0.1285 -0.19822 0.000666667
 0.973448 -0.140475  0.104252 0.0541653 0.000666667
 0.996648 -0.144697  0.116162 -0.0599763 0.000666667
 0.975028 -0.143719  0.107212 0.104504 0.000666667
 0.985679 -0.160067  0.116451 0.132381 0.000666667
 0.980775 -0.149636  0.105368 0.0266952 0.000666667
 0.992407 -0.147188  0.119427 -0.0554301 0.000666667
 0.986285 -0.151962  0.104256 0.0223574 0.000666667
 0.994362 -0.144443  0.117267 -0.14383 0.000666667
 0.973631 -0.149231  0.104319 -0.139972 0.000666667
0.993457 -0.13467 0.105479 0.0512862 0.000666667
  0.97671 -0.152355  0.105895 0.021502 0.000666667
 0.982999 -0.152866  0.129424 -0.0598242 0.000666667
 0.986661 -0.139258  0.121832 -0.11658 0.000666667
 0.996142 -0.144447  0.115656 -0.0143626 0.000666667
 0.990781 -0.143777  0.118082 -0.116818 0.000666667
 0.985182 -0.151044  0.128984 -0.130089 0.000666667
0.985509 -0.14528 0.119218 -0.000543447 0.000666667
 0.986503 -0.139065  0.106745 -0.00989823 0.000666667
 0.992623 -0.128642  0.117849 0.0450162 0.000666667
 0.996329 -0.129744  0.115207 0.0391396 0.000666667
 0.988856 -0.158345  0.127752 0.0468626 0.000666667
  0.99285 -0.142829  0.114223 -0.0926414 0.000666667
 0.980868 -0.160209  0.114949 -0.210107 0.000666667
 0.983159 -0.144963  0.120214 0.00150656 0.000666667
 0.994605 -0.143368  0.130697 -0.126226 0.000666667
 0.989635 -0.139861  0.123293 -0.110393 0.000666667
 0.983648 -0.152777  0.103341 0.0124894 0.000666667
 0.996976 -0.134861  0.124443 -0.122243 0.000666667
 0.994747 -0.146639   0.12081 -0.0507449 0.000666667
 0.990196 -0.140199  0.123974 -0.120282 0.000666667
 0.994634 -0.159885  0.126142 0.0657864 0.000666667
 0.985715 -0.163988  0.111036 -0.0943547 0.000666667
 0.990807 -0.142517  0.116149 -0.103256 0.000666667
  0.98467 -0.144061  0.112872 0.0244793 0.000666667
 0.989769 -0.140918  0.120362 -0.120594 0.000666667
 0.984673 -0.141226  0.107272 0.0391591 0.000666667
 0.986896 -0.153675  0.104822 0.0236977 0.000666667
 0.978037  -0.15468 0.0960362 0.12609 0.000666667
0.984787 -0.15163 0.128912 -0.0993946 0.000666667
 0.985004 -0.140335  0.121881 -0.116054 0.000666667
 0.997245 -0.135475  0.104056 0.0916165 0.000666667
 0.997752 -0.148098  0.113358 0.0211857 0.000666667
 0.982362 -0.154677   0.10536 0.0238407 0.000666667
 0.987325 -0.153398  0.106413 0.0236106 0.000666667
 0.986376 -0.132159  0.113389 0.00164453 0.000666667
 0.987328 -0.140322  0.111836 0.0993702 0.000666667
  0.99568 -0.155312  0.112789 -0.00750983 0.000666667
0.988016  -0.1474 0.108293 0.167907 0.000666667
 0.996154 -0.150038  0.118492 -0.0773745 0.000666667
 0.994336 -0.154124   0.11411 -5.66475e-05 0.000666667
  0.98188 -0.151391 0.0807726 0.200249 0.000666667
 0.983477 -0.164984   0.12173 -0.0110264 0.000666667
  0.99826 -0.149836  0.112717 0.0301377 0.000666667
 0.987146 -0.150297  0.105542 0.00365181 0.000666667
 0.986183 -0.154361  0.102451 0.0150584 0.000666667
 0.987361 -0.139747  0.121658 -0.108216 0.000666667
 0.991503 -0.155054  0.128012 0.0270572 0.000666667
 0.990003 -0.141684  0.125721 -0.147205 0.000666667
 0.991384 -0.139778  0.104065 0.0734077 0.000666667
 0.993741 -0.143843  0.115977 -0.107054 0.000666667
 0.994529 -0.138386 0.0978512 0.0109048 0.000666667
 0.976265 -0.143144  0.127871 0.0473148 0.000666667
 0.988451 -0.159435  0.120714 0.00808182 0.000666667
 0.996697 -0.155275  0.114097 -0.000796256 0.000666667
 0.982115 -0.144625  0.119506 -0.016879 0.000666667
 0.994878 -0.144115  0.128003 -0.111211 0.000666667
 0.986582 -0.150215  0.104607 -0.0185092 0.000666667
 0.990954 -0.134379  0.113375 0.00201117 0.000666667
 0.978297 -0.138249  0.105923 -0.122073 0.000666667
 0.990514 -0.164207  0.109428 -0.0817649 0.000666667
 0.994743 -0.164473  0.108064 -0.00289066 0.000666667
 0.986534 -0.160234  0.132843 0.0945721 0.000666667
  1.00545 -0.146069  0.117005 -0.0793364 0.000666667
 0.990113 -0.141222  0.118337 -0.103276 0.000666667
 0.990585 -0.142305  0.121482 -0.128378 0.000666667
 0.983682 -0.139476 0.0955441 0.130991 0.000666667
 0.990775 -0.142246  0.105141 0.079638 0.000666667
  0.97934 -0.150507   0.10517 0.0157279 0.000666667
 0.990127 -0.124236  0.117337 0.0483376 0.000666667
 0.987071 -0.143038  0.125517 -0.0948495 0.000666667
 0.990894 -0.157028  0.126043 0.0371704 0.000666667
 0.984935 -0.144797  0.115745 0.021814 0.000666667
 0.988271 -0.147865  0.108791 0.174901 0.000666667
 1.00867 -0.14612  0.11559 -0.106493 0.000666667
 0.981976 -0.145144  0.110586 0.119765 0.000666667
 0.983968 -0.141369  0.111955 0.140371 0.000666667
 0.991365 -0.142971  0.117113 -0.136403 0.000666667
 0.972161  -0.15289 0.0956559 0.0175294 0.000666667
 0.989809 -0.165269  0.110369 -0.0795795 0.000666667
 0.991559 -0.140224  0.122547 -0.133716 0.000666667
  0.98485 -0.152954  0.103376 0.0238992 0.000666667
 0.983135 -0.153557  0.105809 -0.00515506 0.000666667
 0.987698 -0.140959  0.122592 -0.100597 0.000666667
 0.985585 -0.147861  0.106463 -0.0118848 0.000666667
 0.985938 -0.151475  0.109532 0.00955582 0.000666667
 0.994595 -0.149007  0.117891 -0.0600118 0.000666667
 0.984607 -0.146204  0.113819 0.00605012 0.000666667
 0.983652 -0.166398  0.124842 -0.0146193 0.000666667
 0.984218 -0.145285  0.114619 0.0024632 0.000666667
 0.976726 -0.143156   0.10531 0.128801 0.000666667
   0.9969 -0.124311  0.119709 -0.0878488 0.000666667
 0.987154 -0.164237  0.112492 -0.0858909 0.000666667
  0.98641 -0.139031  0.105609 -0.0317635 0.000666667
 0.989697 -0.137658  0.123749 -0.131499 0.000666667
 0.991624 -0.159717  0.129904 -0.0423886 0.000666667
 0.995415 -0.141586  0.130465 -0.147851 0.000666667
0.994164 -0.14946 0.118123 -0.084913 0.000666667
 0.993479 -0.145034  0.114207 0.00135811 0.000666667
 0.995246 -0.143743  0.116208 -0.121396 0.000666667
 0.978056 -0.135336   0.10464 0.123865 0.000666667
 0.996653 -0.167534 0.0983662 -0.0653876 0.000666667
 0.983644 -0.140337 0.0965894 0.138954 0.000666667
 0.990004 -0.143525  0.116661 -0.105478 0.000666667
 0.989253 -0.139806  0.124607 -0.129737 0.000666667
 0.994166 -0.137405  0.124932 -0.124022 0.000666667
 0.992499 -0.164694  0.130087 -0.128483 0.000666667
 0.984802 -0.149506  0.107103 0.0238947 0.000666667
 0.994174 -0.145408   0.12903 -0.193174 0.000666667
 0.983492 -0.143294  0.119756 0.00706043 0.000666667
0.986822 -0.13915 0.122585 -0.117762 0.000666667
  0.99606 -0.157603  0.110433 0.00463836 0.000666667
 0.988867 -0.142374  0.120665 -0.138795 0.000666667
 0.986054 -0.147923  0.112107 -0.00751946 0.000666667
  1.00828 -0.144248  0.117113 -0.102216 0.000666667
 0.993175 -0.149137  0.118486 -0.0762612 0.000666667
0.981557 -0.13968 0.106023 -0.157086 0.000666667
0.987557 -0.15342 0.103038 0.0309062 0.000666667
 0.995254 -0.145849  0.129565 -0.123112 0.000666667
 0.993349 -0.150903  0.118093 -0.0830972 0.000666667
 0.983202 -0.140117   0.10969 0.126479 0.000666667
 0.988656 -0.142267  0.103083 0.0807069 0.000666667
 0.985084 -0.151877  0.127891 -0.0808347 0.000666667
 0.995962 -0.136567 0.0971711 -0.0225659 0.000666667
 0.981673 -0.156367  0.114986 -0.209707 0.000666667
 0.989073 -0.152331  0.103701 0.0562481 0.000666667
 0.985284 -0.139223  0.122316 -0.127788 0.000666667
  0.98548 -0.145434  0.114983 -0.00493329 0.000666667
 0.983708 -0.139278  0.109947 0.121706 0.000666667
 0.997787 -0.144258  0.130444 -0.0998578 0.000666667
 0.985377 -0.142464  0.121022 -0.129926 0.000666667
 0.989632 -0.161464  0.101926 0.00670737 0.000666667
 0.987642 -0.142251  0.120768 -0.148306 0.000666667
 0.991156 -0.166768  0.106582 -0.0999778 0.000666667
 0.978124 -0.139661  0.104744 -0.172649 0.000666667
 0.993294 -0.148992   0.11905 -0.051902 0.000666667
 0.991836 -0.134161  0.105386 0.0410793 0.000666667
 0.988074 -0.153093  0.107546 0.0294841 0.000666667
 0.996452 -0.147686  0.115238 0.0116287 0.000666667
 0.988613 -0.157515     0.106 0.0243548 0.000666667
0.993567 -0.15815 0.109443 0.00150271 0.000666667
 0.984918 -0.158734  0.114203 0.137342 0.000666667
 0.993514 -0.144283  0.124572 -0.193783 0.000666667
0.983628  -0.1435 0.112948 -0.00835535 0.000666667
 0.994679 -0.158722  0.111131 2.25983e-05 0.000666667
 0.991041 -0.147851  0.113983 -0.0663785 0.000666667
 0.967785 -0.137138  0.100415 -0.0691419 0.000666667
 0.978211 -0.146564  0.127154 -0.0656262 0.000666667
 0.986986 -0.139878  0.122183 -0.10971 0.000666667
  0.9864 -0.14427 0.118554 -0.0388214 0.000666667
 0.988656 -0.135053  0.105431 0.0278205 0.000666667
 0.987105 -0.146138  0.129912 0.135698 0.000666667
 0.987902  -0.15775 0.0915643 0.191304 0.000666667
 0.982759 -0.144432  0.120039 0.031097 0.000666667
0.985103 -0.15005 0.105457 0.0148495 0.000666667
 0.989452 -0.146484  0.105617 0.168605 0.000666667
 0.978732 -0.139315 0.0930987 -0.0218961 0.000666667
 0.98956 -0.14586 0.105345 0.170635 0.000666667
 0.978394 -0.153191 0.0975765 0.138413 0.000666667
  0.97821 -0.150094 0.0986298 0.0424247 0.000666667
 0.998401 -0.148918  0.109645 0.0248407 0.000666667
 0.986195 -0.145531  0.117689 -0.0425416 0.000666667
 0.990073 -0.166888    0.1092 -0.0899486 0.000666667
 0.993467 -0.144026  0.102026 -0.120515 0.000666667
 0.977546 -0.151792  0.108419 0.0136634 0.000666667
0.989016 -0.15621 0.107027 0.000771696 0.000666667
 0.985812 -0.163154  0.117139 0.143201 0.000666667
 0.990495 -0.138553  0.105647 -0.0267705 0.000666667
 0.986303 -0.142092  0.122828 -0.146431 0.000666667
 0.994098 -0.141752  0.117119 -0.129784 0.000666667
0.983605 -0.14607 0.114153 -0.0171355 0.000666667
 0.990764 -0.146874  0.125378 -0.205436 0.000666667
 0.997244 -0.135911  0.120574 -0.140654 0.000666667
 0.984721 -0.149146  0.109752 0.0138779 0.000666667
   0.9927 -0.144899  0.116388 -0.106017 0.000666667
 0.984766 -0.144216  0.096868 0.163688 0.000666667
  0.98511 -0.151397  0.105081 0.0262831 0.000666667
 0.990574 -0.143751  0.129111 -0.227743 0.000666667
0.989999 -0.15889 0.128474 0.0154769 0.000666667
 0.983871 -0.150001  0.104801 0.0152129 0.000666667
 0.998224 -0.144897  0.118219 -0.025612 0.000666667
 0.997443 -0.146497  0.121025 -0.0452436 0.000666667
  0.99612 -0.141804  0.130654 -0.18463 0.000666667
  1.00011 -0.153558  0.123908 0.00982516 0.000666667
 0.980779 -0.137505  0.107363 -0.138547 0.000666667
 0.992382 -0.140537  0.118435 -0.114307 0.000666667
  0.98414 -0.137992 0.0960361 0.140129 0.000666667
 0.986078 -0.158346  0.113786 0.132282 0.000666667
0.992189 -0.13434 0.104308 0.0471065 0.000666667
 0.997073 -0.144636  0.128972 -0.11345 0.000666667
 0.995108 -0.161809  0.107014 0.0208595 0.000666667
 0.986011 -0.154798  0.106358 0.0246078 0.000666667
 0.985736 -0.148902   0.10785 0.0316168 0.000666667
 0.984366 -0.138336  0.110084 0.0460432 0.000666667
  0.98597 -0.144511  0.122673 -0.011203 0.000666667
0.978909 -0.14175  0.12374 -0.0173034 0.000666667
  0.98329 -0.144749  0.115936 0.156048 0.000666667
  1.00974 -0.132724  0.123593 0.0111749 0.000666667
 0.990155 -0.155198  0.128239 0.0280361 0.000666667
  0.98704 -0.141536  0.120917 -0.120163 0.000666667
0.986764  -0.1552 0.105308 0.0540242 0.000666667
 0.992201 -0.144616  0.111859 0.00964437 0.000666667
 0.983212 -0.147233  0.109292 0.00281752 0.000666667
 0.988392 -0.141032  0.123516 -0.144988 0.000666667
 0.997783 -0.149308  0.109734 0.0534647 0.000666667
 0.970742 -0.138269 0.0997623 -0.0451472 0.000666667
 0.99905 -0.14848 0.106412 0.00853654 0.000666667
 0.986644 -0.166795 0.0893664 0.0365081 0.000666667
 0.984727 -0.150501  0.108131 0.0206321 0.000666667
 0.988107 -0.158983  0.120629 0.0225483 0.000666667
 0.979443 -0.149582  0.105249 0.022281 0.000666667
 0.993388 -0.141212  0.115764 -0.101479 0.000666667
 0.977844 -0.151442  0.104301 -0.025577 0.000666667
 0.994152 -0.144345  0.112981 0.0183526 0.000666667
 0.993683 -0.136197 0.0978154 0.0518858 0.000666667
 0.977383 -0.142532 0.0955493 -0.04503 0.000666667
  0.98587 -0.148958   0.10499 0.000621431 0.000666667
 0.990373 -0.141614  0.121805 -0.115078 0.000666667
 0.987542 -0.139478  0.120741 -0.134689 0.000666667
 0.990122 -0.148963  0.115498 -0.0606277 0.000666667
   0.9949 -0.156129  0.100012 0.0757797 0.000666667
 0.980606 -0.150076 0.0790273 0.198018 0.000666667
 0.986957 -0.142104  0.121312 -0.141149 0.000666667
  0.97934 -0.152064 0.0803627 0.18663 0.000666667
 0.984314 -0.131619  0.115667 -0.0096267 0.000666667
 0.991605 -0.155282   0.11602 -0.0508926 0.000666667
0.995467  -0.1464 0.113747 0.0187926 0.000666667
 0.996509 -0.158272  0.130172 -0.141031 0.000666667
 0.975902 -0.143433 0.0969655 -0.0751896 0.000666667
 0.989955 -0.143209  0.129042 -0.202972 0.000666667
0.995988 -0.1347 0.12425 -0.112577 0.000666667
0.988406 -0.13892 0.121921 -0.139277 0.000666667
 0.971903 -0.146859  0.104822 -0.119028 0.000666667
0.993011 -0.15831 0.109967 -0.00150177 0.000666667
 0.981189 -0.137412 0.0939057 -0.0112096 0.000666667
 0.997492 -0.144758  0.129951 -0.114664 0.000666667
 0.975061 -0.142421  0.103212 0.0382231 0.000666667
 0.994581 -0.128146  0.115836 0.0540021 0.000666667
 0.996727 -0.145382   0.12637 -0.127003 0.000666667
 0.988507 -0.154704  0.127254 0.011273 0.000666667
 0.991848 -0.141712  0.123049 -0.128185 0.000666667
0.993833 -0.13051 0.116793 0.0461848 0.000666667
 0.991016 -0.159641  0.129912 -0.0118862 0.000666667
 0.987806 -0.139356  0.119282 -0.142667 0.000666667
 0.987329 -0.141174  0.123635 -0.111803 0.000666667
 0.997425 -0.143117  0.132395 -0.105554 0.000666667
 0.996397 -0.136314  0.123703 -0.109697 0.000666667
 0.986166 -0.137682  0.119462 -0.153855 0.000666667
 0.977985 -0.150024 0.0860131 0.103598 0.000666667
 0.987073 -0.156268  0.118147 0.0270291 0.000666667
 0.986576 -0.163291  0.108735 -0.0625092 0.000666667
 0.995598 -0.146617  0.118902 -0.0606289 0.000666667
  0.98182 -0.138317  0.105923 0.0698088 0.000666667
 0.983357 -0.153002  0.107339 0.0306258 0.000666667
  0.98159 -0.148485  0.111986 0.158679 0.000666667
 0.997444 -0.156619  0.127498 -0.147384 0.000666667
 0.984317 -0.160296  0.121017 0.0334005 0.000666667
 0.988007 -0.158248 0.0925445 0.177937 0.000666667
 0.993626 -0.161607  0.125241 0.0746208 0.000666667
 0.990227 -0.140839  0.104663 -0.0222943 0.000666667
 0.990008 -0.156767  0.129064 0.00891109 0.000666667
 0.998283 -0.135075  0.117477 0.0274348 0.000666667
 0.974133 -0.151244  0.102351 -0.12292 0.000666667
 0.984146 -0.154175  0.106905 0.0257182 0.000666667
 0.990856 -0.140091  0.101944 -0.0566406 0.000666667
 0.991361 -0.142775  0.128038 -0.211413 0.000666667
 0.998567 -0.152881   0.10977 0.0247182 0.000666667
 0.976341 -0.138054 0.0903334 -0.0257385 0.000666667
 0.994546 -0.128515  0.116289 0.0474003 0.000666667
 0.988009 -0.142581   0.12451 -0.144179 0.000666667
0.990399 -0.14581 0.106222 0.196679 0.000666667
 0.986405 -0.148442  0.106294 0.00751884 0.000666667
 0.991937 -0.141035  0.113756 -0.115371 0.000666667
 0.998557 -0.152052  0.122884 0.00428792 0.000666667
 0.990252 -0.140624  0.105122 -0.0166221 0.000666667
 0.987915 -0.158583  0.131498 0.0362911 0.000666667
 0.992936 -0.147167  0.109253 0.18049 0.000666667
 0.994514 -0.142875   0.11603 -0.108436 0.000666667
 0.977749 -0.151435  0.105104 -0.00387379 0.000666667
 0.977443 -0.153261  0.104913 0.00474451 0.000666667
 0.989706 -0.141425  0.122518 -0.110099 0.000666667
 0.989428 -0.139317  0.105734 0.0107146 0.000666667
 0.983358 -0.160099  0.115033 0.124844 0.000666667
 0.981611 -0.154675  0.116041 -0.231134 0.000666667
 0.994182 -0.147442  0.119528 -0.041393 0.000666667
 0.984501 -0.143044  0.111862 0.00186051 0.000666667
  0.98431 -0.142741  0.117451 0.0079357 0.000666667
0.989887 -0.14262 0.121141 -0.150152 0.000666667
 0.991405 -0.151782   0.11551 -0.0427671 0.000666667
0.981085 -0.15255 0.126226 0.0241901 0.000666667
 0.976819 -0.143554 0.0973683 -0.0465937 0.000666667
 0.997768 -0.148209  0.109828 0.0185721 0.000666667
 0.985295 -0.145247  0.120031 -0.00838962 0.000666667
 0.977953 -0.141802  0.104743 0.112472 0.000666667
 0.998307 -0.150031   0.10887 0.0265777 0.000666667
 0.990074 -0.146108  0.107795 0.16369 0.000666667
 0.987647 -0.148526   0.11063 0.180588 0.000666667
 0.973299 -0.147609   0.10559 -0.152076 0.000666667
  0.99497 -0.159873   0.12788 -0.0909859 0.000666667
 0.984672 -0.153628  0.107433 0.01481 0.000666667
 0.986955 -0.143059  0.104101 0.082987 0.000666667
 0.980934 -0.138041 0.0940848 -0.0182699 0.000666667
 0.991789 -0.137977  0.109042 -0.0753286 0.000666667
   0.9927 -0.155674 0.0937804 0.156632 0.000666667
 0.993094 -0.147531  0.117814 -0.060467 0.000666667
 0.968128 -0.139422 0.0897465 0.0659749 0.000666667
0.986019 -0.14886 0.110747 0.0184398 0.000666667
 0.979157 -0.157016  0.106831 0.0745885 0.000666667
 0.986333 -0.142353  0.106102 0.0692596 0.000666667
 0.986442 -0.142854   0.11829 -0.0317772 0.000666667
 0.979569 -0.139195 0.0907025 -0.0200737 0.000666667
  0.97531 -0.143035  0.107339 0.11721 0.000666667
 0.990433 -0.137069  0.106634 0.0395221 0.000666667
 0.996616 -0.155728  0.123743 0.0477462 0.000666667
 0.985039 -0.144317    0.1144 -0.00481585 0.000666667
  0.99146 -0.140058  0.118352 -0.0992022 0.000666667
 0.984043 -0.151863  0.102624 0.0250745 0.000666667
0.994933 -0.14502 0.117612 -0.0260455 0.000666667
 0.988347 -0.141767  0.126199 -0.15287 0.000666667
 0.993194 -0.157289  0.129649 -0.0348566 0.000666667
 0.985661 -0.141838  0.120542 -0.123288 0.000666667
 0.992282 -0.155858  0.117231 -0.0557082 0.000666667
 0.997386 -0.134847   0.12342 -0.144023 0.000666667
 0.995144 -0.154049 0.0951634 0.115025 0.000666667
 0.990424 -0.139137  0.115622 -0.0329069 0.000666667
   0.9876 -0.155283  0.104594 0.0121831 0.000666667
 0.977322  -0.14062 0.0924733 -0.0155781 0.000666667
0.992777 -0.14078 0.116419 -0.116584 0.000666667
  1.00537 -0.145328  0.116569 -0.0654641 0.000666667
 0.988891 -0.122826  0.119767 0.0250885 0.000666667
 0.981868 -0.142763  0.140361 0.0276505 0.000666667
 0.987786 -0.140743  0.122143 -0.149011 0.000666667
 0.992477 -0.145665  0.106659 0.187294 0.000666667
 0.995163 -0.140991  0.116828 -0.112728 0.000666667
 0.978158 -0.146988  0.104174 0.115219 0.000666667
 0.996015 -0.156105   0.11303 -0.00669479 0.000666667
 0.983897 -0.149015  0.129866 -0.101567 0.000666667
 0.987166 -0.159455  0.114206 0.181878 0.000666667
 0.982838 -0.152624  0.104577 0.000148512 0.000666667
 0.998143 -0.145469  0.132202 -0.134126 0.000666667
 0.986698 -0.148017  0.112278 0.0232947 0.000666667
 0.978621 -0.136743  0.106335 -0.151366 0.000666667
 0.993709 -0.144815    0.1206 -0.0253948 0.000666667
 0.982852 -0.139472  0.109043 0.125671 0.000666667
 0.978574 -0.144439    0.1288 0.0551342 0.000666667
 0.990661 -0.140629  0.121609 -0.103882 0.000666667
  0.9926 -0.14147 0.118602 -0.118938 0.000666667
 0.996241 -0.156807  0.125543 -0.112659 0.000666667
 0.987741 -0.138314  0.122309 -0.112034 0.000666667
 0.991189 -0.141961  0.117903 -0.0977995 0.000666667
  0.98323 -0.148669  0.105123 0.0375043 0.000666667
 0.987969 -0.158007  0.103773 -0.00969109 0.000666667
 0.986456 -0.138567  0.125291 -0.134767 0.000666667
 0.979864 -0.140555  0.104297 -0.180222 0.000666667
 0.990368 -0.140067  0.123321 -0.132066 0.000666667
 0.993644 -0.146884  0.119823 -0.0472018 0.000666667
 0.987446 -0.148382   0.10846 0.193804 0.000666667
0.995865  -0.1456 0.124701 -0.21869 0.000666667
 0.991344 -0.145878  0.118039 -0.134815 0.000666667
 0.979496 -0.153316 0.0954274 0.127727 0.000666667
 0.984103 -0.151631  0.106527 0.0568705 0.000666667
 0.984284 -0.151746   0.12885 -0.113655 0.000666667
 0.994003 -0.137525  0.107769 -0.0643105 0.000666667
 0.991497 -0.161097 0.0865603 0.00449503 0.000666667
 0.991835 -0.142988  0.114965 -0.0901278 0.000666667
 0.993758 -0.155146  0.118789 -0.0331511 0.000666667
  1.01008 -0.135589  0.121576 0.0336494 0.000666667
 0.991783 -0.141923  0.116556 -0.113222 0.000666667
 0.983662 -0.147776  0.110929 -0.0180386 0.000666667
 0.988211  -0.14651 0.0839989 -0.0506217 0.000666667
 0.992707 -0.161167   0.10953 -0.000370259 0.000666667
 0.989131 -0.160794 0.0920385 0.195491 0.000666667
 0.989547 -0.146915  0.107559 0.177132 0.000666667
 0.991497 -0.139974  0.121503 -0.147826 0.000666667
 0.987083 -0.132942   0.11487 -0.0303818 0.000666667


==> output_ims_3_3_3_1/weightedpr_action_3.txt <==
24.5134
 0.997421 -0.158945  0.130215 -0.139249 0.000666667
 0.993661 -0.144897  0.110161 0.197966 0.000666667
  0.98934 -0.154392  0.119415 -0.0257956 0.000666667
 0.996812 -0.151751 0.0952689 0.152746 0.000666667
  0.98678 -0.150529  0.129912 -0.108793 0.000666667
0.997125 -0.15255 0.123475 -0.000738051 0.000666667
  0.98421 -0.145515  0.114231 0.0215599 0.000666667
 0.980265 -0.151021 0.0811091 0.202685 0.000666667
 0.985814 -0.151399  0.108127 0.0291203 0.000666667
 0.985874 -0.143086 0.0951214 0.159624 0.000666667
0.993246 -0.14719 0.105957 0.188657 0.000666667
 0.992138 -0.146889  0.109511 0.188513 0.000666667
   0.9847 -0.146115  0.112754 0.0273587 0.000666667
 0.985761 -0.147229   0.10687 0.165978 0.000666667
 0.982717 -0.150961   0.10458 0.0386154 0.000666667
 0.991416 -0.155616  0.092623 0.173617 0.000666667
 0.984605 -0.153245  0.105364 0.0260011 0.000666667
 0.983762 -0.139948   0.10885 0.126183 0.000666667
 0.985423 -0.144835  0.112141 0.00252062 0.000666667
 0.992793 -0.147857  0.106581 0.184116 0.000666667
 0.986103 -0.151335  0.106649 0.0305542 0.000666667
 0.984949 -0.154965  0.105492 0.0429745 0.000666667
 0.991321 -0.144301  0.108831 0.163997 0.000666667
 0.975566 -0.140904   0.10327 0.0812562 0.000666667
0.981461 -0.15135 0.107704 0.0123125 0.000666667
0.980093 -0.15411 0.128473 0.015686 0.000666667
 0.995041 -0.145518  0.109058 0.188404 0.000666667
 0.984202 -0.159175  0.115852 0.136222 0.000666667
 0.982544 -0.139709  0.126014 -0.0353128 0.000666667
 0.991872 -0.158254  0.130575 -0.00344871 0.000666667
 0.990335 -0.146825    0.1037 0.19174 0.000666667
 0.986519 -0.151028  0.108843 0.0349727 0.000666667
 0.976033 -0.149948  0.102965 0.00725308 0.000666667
 0.980669 -0.145777  0.112721 0.0267551 0.000666667
  0.97525 -0.143955  0.100832 0.0408871 0.000666667
0.982926 -0.14181 0.128574 -0.0164913 0.000666667
 0.986372 -0.149522  0.111129 0.0183823 0.000666667
  0.97489 -0.141265  0.102342 0.0358052 0.000666667
  0.98745 -0.146116  0.117286 0.0101562 0.000666667
 0.998782 -0.145627  0.130156 -0.100958 0.000666667
 0.984004 -0.147628   0.12154 -0.0257529 0.000666667
 0.991649 -0.156764  0.127463 0.0374204 0.000666667
 0.984268 -0.151031  0.106418 0.0190255 0.000666667
 0.974238 -0.149711 0.0976756 0.0107585 0.000666667
0.994187 -0.16476 0.107043 0.0242078 0.000666667
 0.995718 -0.159155  0.126293 0.0522833 0.000666667
  0.99044 -0.146051   0.10997 0.172611 0.000666667
0.990696 -0.14765 0.107997 0.164797 0.000666667
  0.98509 -0.155519 0.0995092 0.0370383 0.000666667
 0.970981 -0.152755 0.0999909 0.130737 0.000666667
 0.982653 -0.153626  0.127261 0.0352904 0.000666667
 0.989547 -0.157994  0.130119 0.0436096 0.000666667
 0.984873 -0.149637  0.130312 -0.11292 0.000666667
 0.987856 -0.148512  0.105182 0.141281 0.000666667
  0.98781 -0.157197 0.0933984 0.204384 0.000666667
 0.986848 -0.150198  0.128475 -0.0819137 0.000666667
0.984987 -0.14885 0.109843 0.173474 0.000666667
 0.983583 -0.144714  0.119505 0.0191045 0.000666667
 0.983441 -0.143671 0.0937441 0.147543 0.000666667
0.989024 -0.15247 0.107243 0.0354422 0.000666667
0.997197  -0.1559 0.125263 0.0482434 0.000666667
 0.983559 -0.151374  0.107728 0.0131986 0.000666667
 0.984812 -0.149365  0.129375 0.0989288 0.000666667
 0.982933 -0.150475  0.103942 0.0404222 0.000666667
 0.990833 -0.144142  0.105528 0.198823 0.000666667
 0.985333 -0.149706  0.108997 0.0219256 0.000666667
 0.980396 -0.147079   0.11034 0.0139568 0.000666667
 0.974296 -0.143677   0.10637 0.126429 0.000666667
 0.981619 -0.147291  0.110282 0.00872247 0.000666667
  1.00016 -0.151502   0.12718 0.0232865 0.000666667
 0.995261 -0.156574  0.125517 0.0342946 0.000666667
  0.97703 -0.142398  0.127914 0.031008 0.000666667
 0.988834 -0.148102  0.106647 0.173097 0.000666667
 0.983707 -0.152203  0.128677 -0.0850487 0.000666667
 0.972468 -0.154205 0.0943711 0.0107512 0.000666667
 0.989176 -0.146837    0.1084 0.170633 0.000666667
 0.985806 -0.145097  0.121733 -0.0237219 0.000666667
 0.984486 -0.143528  0.115193 0.153414 0.000666667
 0.987949 -0.156756 0.0941202 0.194617 0.000666667
 0.983017 -0.148567  0.116206 0.0131764 0.000666667
0.985869 -0.14987 0.110233 0.0115339 0.000666667
 0.980251 -0.144041  0.120373 0.0100811 0.000666667
 0.98811 -0.14634 0.109847 0.199791 0.000666667
 0.982838 -0.139963  0.106339 0.0808523 0.000666667
 0.990529 -0.146225  0.106834 0.209573 0.000666667
 0.985107 -0.153066  0.124926 -0.0803893 0.000666667
  0.98342 -0.141591 0.0940557 0.140836 0.000666667
 0.986007 -0.158692  0.113502 0.137906 0.000666667
 0.983939 -0.143293  0.119371 -0.0106707 0.000666667
 0.986731 -0.150982 0.0887349 0.174774 0.000666667
 0.985669 -0.145209  0.110968 0.0234024 0.000666667
 0.983433 -0.150931  0.130875 -0.0985079 0.000666667
 0.970691 -0.150487 0.0975819 0.125913 0.000666667
  0.97864 -0.149709  0.106411 0.0419583 0.000666667
 0.998039 -0.156999  0.123377 0.0608902 0.000666667
 0.976267 -0.147119  0.119223 0.0100745 0.000666667
 0.994596 -0.151985 0.0971377 0.153118 0.000666667
  0.98542 -0.152137  0.130156 -0.125467 0.000666667
 0.984666 -0.149634  0.105813 0.0226263 0.000666667
 0.983434 -0.144742  0.118196 -0.0306859 0.000666667
 0.981082 -0.141639   0.11366 0.0116438 0.000666667
 0.980882 -0.152541 0.0811428 0.189191 0.000666667
 0.986322 -0.148695  0.109867 0.0184628 0.000666667
 0.987384 -0.152921  0.109357 0.0133346 0.000666667
 0.988929 -0.146184  0.103434 0.166747 0.000666667
 0.968937 -0.149768 0.0971652 0.128439 0.000666667
 0.991042 -0.147438  0.108002 0.182567 0.000666667
 0.983711 -0.147736   0.11824 0.00365433 0.000666667
 0.987586 -0.161196  0.114504 0.124348 0.000666667
 0.986365 -0.153303  0.106516 0.0267086 0.000666667
 0.991521 -0.160452  0.123968 0.0720679 0.000666667
 0.991726 -0.147255  0.108039 0.163163 0.000666667
 0.984153 -0.151547  0.131392 -0.0539873 0.000666667
 0.991227 -0.145471  0.105773 0.16567 0.000666667
 0.978519 -0.155391 0.0960712 0.14287 0.000666667
 0.978255 -0.153548 0.0968907 0.141961 0.000666667
0.983811 -0.14975  0.10312 0.00736629 0.000666667
 0.998859 -0.143777  0.129321 -0.11434 0.000666667
 0.980192 -0.153944 0.0814384 0.156276 0.000666667
 0.984364 -0.152621  0.102734 0.0451433 0.000666667
 0.985763 -0.145919  0.116453 -0.013792 0.000666667
 0.98464 -0.14764 0.107307 0.0239203 0.000666667
0.988024 -0.15471 0.107878 0.0461019 0.000666667
 0.985425 -0.149713   0.11095 0.0183706 0.000666667
 0.986766 -0.152879  0.108943 0.0199476 0.000666667
0.986722 -0.14756 0.108426 0.192277 0.000666667
 0.985422 -0.150513  0.108553 0.0108862 0.000666667
 0.986313 -0.148124  0.117974 -0.00158061 0.000666667
 0.983476 -0.159696  0.119908 0.00575264 0.000666667
   0.9953 -0.152096 0.0955682 0.15828 0.000666667
 0.983134 -0.150125  0.128333 -0.0974356 0.000666667
   0.9747 -0.145961  0.110203 0.0295723 0.000666667
 0.973744 -0.153728 0.0875173 0.0906901 0.000666667
  0.98203 -0.149406  0.103184 0.033827 0.000666667
 0.982998 -0.149186  0.129141 -0.146351 0.000666667
 0.988519 -0.147763  0.109583 0.163432 0.000666667
 0.987416 -0.157423 0.0924746 0.191014 0.000666667
 0.986592 -0.143457  0.103923 0.085602 0.000666667
  0.99055 -0.158045  0.106018 0.027944 0.000666667
 0.979509 -0.149876  0.107622 0.0159858 0.000666667
0.980199 -0.14902 0.103501 0.015483 0.000666667
0.987101 -0.14832 0.106899 0.0283571 0.000666667
 0.973294 -0.137994  0.102419 0.0477399 0.000666667
 0.983364 -0.154324  0.104718 0.0214271 0.000666667
0.998972 -0.14455 0.127865 -0.11381 0.000666667
 0.983132 -0.140052 0.0944174 0.135216 0.000666667
 0.976881 -0.153998  0.100825 0.00722058 0.000666667
 0.987873 -0.146823  0.108841 0.200658 0.000666667
0.986206 -0.15381  0.10568 0.0109397 0.000666667
0.986749 -0.15394 0.106366 0.0308928 0.000666667
 0.983659 -0.151288  0.129229 -0.126162 0.000666667
 0.984631 -0.149066   0.11675 -0.02363 0.000666667
 0.970435 -0.150734 0.0964622 0.118114 0.000666667
 0.985651 -0.153513  0.107008 0.0318553 0.000666667
 0.983948 -0.153376  0.107468 0.0145923 0.000666667
 0.979987 -0.148916  0.104778 0.0187916 0.000666667
 0.985077 -0.152969  0.103102 0.0179994 0.000666667
  0.99723 -0.145629  0.129454 -0.119085 0.000666667
 0.984834 -0.151096  0.129438 -0.0910362 0.000666667
 0.981507 -0.162989  0.123876 -0.030659 0.000666667
 0.985309 -0.150945  0.131432 -0.109116 0.000666667
  0.98753 -0.149718  0.111652 0.0114446 0.000666667
0.983352 -0.14747 0.109786 -0.00150664 0.000666667
 0.981692 -0.145035  0.112812 0.135678 0.000666667
 0.980397 -0.151706 0.0794117 0.205667 0.000666667
 0.984428 -0.148277  0.112864 -0.00812971 0.000666667
 0.986086 -0.149834  0.108687 0.164889 0.000666667
 0.986549 -0.150151   0.10932 0.0418347 0.000666667
  0.98395 -0.140035 0.0928037 0.12143 0.000666667
 0.998964 -0.151834  0.122704 -0.0146787 0.000666667
 0.98598 -0.14527 0.118066 -0.00577567 0.000666667
 0.987378 -0.150243  0.112901 0.0138529 0.000666667
 0.987335 -0.149106  0.108383 0.197918 0.000666667
 0.983174 -0.158761   0.11799 0.0843717 0.000666667
 0.992615 -0.156515  0.128382 0.0258627 0.000666667
 0.985421 -0.147632  0.106887 0.185576 0.000666667
 0.985455 -0.145529  0.121992 0.00662635 0.000666667
 0.984149 -0.152111  0.129028 -0.0807334 0.000666667
 0.979225 -0.142228  0.103699 0.110213 0.000666667
 0.992437 -0.149071  0.121954 -0.0254649 0.000666667
 0.977923 -0.155055  0.107189 0.0742503 0.000666667
 0.989326 -0.147451  0.109404 0.174402 0.000666667
 0.985402 -0.154133  0.106586 0.00802779 0.000666667
  0.99208 -0.148291  0.106686 0.177397 0.000666667
 0.986193 -0.146796  0.114397 -0.000283316 0.000666667
 0.976824 -0.151599  0.103085 0.0012329 0.000666667
 0.989727 -0.156247  0.126348 0.0311663 0.000666667
  0.98352 -0.153162  0.105813 0.0410038 0.000666667
 0.988986 -0.156786 0.0919705 0.178748 0.000666667
 0.983269 -0.154956  0.106095 0.0498083 0.000666667
 0.975785  -0.15117 0.0876383 0.100216 0.000666667
0.977134 -0.15102 0.106961 0.0311208 0.000666667
  0.98167 -0.165532  0.123123 -0.012119 0.000666667
 0.987016 -0.151607 0.0917448 0.189631 0.000666667
0.987181 -0.15442 0.105566 0.0194568 0.000666667
 0.994678 -0.143654  0.132264 -0.149763 0.000666667
 0.984498 -0.151076  0.128837 -0.109901 0.000666667
  0.98939 -0.149596  0.111421 0.0283506 0.000666667
  0.98202 -0.148137  0.105127 0.0483788 0.000666667
 0.978869 -0.150763  0.104814 -0.00542722 0.000666667
  0.97915 -0.153054 0.0777677 0.239742 0.000666667
 0.984784 -0.145764  0.116151 -0.00112406 0.000666667
 0.986705 -0.156577  0.118153 0.0372471 0.000666667
 0.985836 -0.144666  0.119978 -0.0267142 0.000666667
 0.986023 -0.149716  0.128716 -0.0827104 0.000666667
 0.975138 -0.144699  0.106379 0.124569 0.000666667
 0.978107 -0.154633  0.105931 0.0052359 0.000666667
 0.990967 -0.147273  0.106275 0.159559 0.000666667
 0.986364 -0.149382   0.10836 0.179162 0.000666667
0.991059 -0.15611 0.130905 0.0466773 0.000666667
 0.983788 -0.145274  0.114285 -0.0274689 0.000666667
 0.988762 -0.147325  0.109975 0.157374 0.000666667
 0.986474 -0.154668  0.104075 0.0523013 0.000666667
 0.989405 -0.146912  0.107555 0.147466 0.000666667
0.989313 -0.15736 0.128648 -3.53201e-05 0.000666667
 0.991076 -0.149396  0.108856 0.182582 0.000666667
 0.982297 -0.152527 0.0798186 0.208822 0.000666667
 0.985759 -0.142913  0.103378 0.0934098 0.000666667
  0.98145 -0.151369  0.106148 0.0229468 0.000666667
 0.989817 -0.154765  0.129361 -0.000741604 0.000666667
 0.982924 -0.166612  0.123416 -0.0210373 0.000666667
 0.991477 -0.147066  0.107359 0.177581 0.000666667
  0.98733 -0.148075  0.107123 0.164604 0.000666667
 0.981276 -0.144045  0.130253 -0.0886266 0.000666667
 0.989007 -0.154314  0.125321 0.0282699 0.000666667
  0.98595 -0.150191  0.128778 -0.0910254 0.000666667
0.969066 -0.14856 0.096852 0.135437 0.000666667
 0.993786 -0.156458  0.126615 -0.128966 0.000666667
 0.982455 -0.148151  0.122481 -0.0219293 0.000666667
 0.979161 -0.152386 0.0824012 0.185837 0.000666667
 0.989758 -0.147586  0.106203 0.164023 0.000666667
   0.9797 -0.151191  0.103711 0.0125471 0.000666667
  0.97749 -0.142112  0.124346 -0.0240413 0.000666667
   0.9789 -0.142955  0.112212 0.152728 0.000666667
  1.00166 -0.150207  0.124685 0.0503223 0.000666667
0.976377 -0.14673   0.1094 0.0323045 0.000666667
 0.977525 -0.150328  0.107553 0.0187501 0.000666667
 0.988789 -0.153112  0.105513 0.0366035 0.000666667
 0.987815 -0.150968  0.130366 -0.0721676 0.000666667
  0.98654 -0.152698  0.104426 0.0276995 0.000666667
 0.993281 -0.161428  0.124697 0.094361 0.000666667
 0.977401 -0.149784  0.102111 -0.00964429 0.000666667
 0.984244 -0.142105  0.102394 0.0956765 0.000666667
 0.995349 -0.142144  0.134375 -0.0921875 0.000666667
 0.982465 -0.144318  0.110597 0.140199 0.000666667
 0.995261 -0.145528  0.108198 0.15379 0.000666667
 0.990177 -0.148596  0.107609 0.166297 0.000666667
 0.985994 -0.147492   0.10948 0.176081 0.000666667
 0.986876 -0.150854 0.0928934 0.194228 0.000666667
 0.988846 -0.159756   0.09301 0.205954 0.000666667
 0.983234 -0.153417   0.10428 0.00243935 0.000666667
 0.985627 -0.154848  0.106868 0.0378145 0.000666667
 0.981384  -0.15335 0.0801646 0.195623 0.000666667
  0.99614 -0.147401   0.12909 -0.11356 0.000666667
 0.976125 -0.151788 0.0873272 0.109956 0.000666667
 0.993658 -0.145336  0.131555 -0.218683 0.000666667
 0.982601 -0.151586   0.12945 -0.0866253 0.000666667
 0.982324 -0.156086  0.120106 0.0160385 0.000666667
 0.989162 -0.147983  0.109288 0.183969 0.000666667
 0.994041 -0.147666  0.133463 -0.127441 0.000666667
 0.993279 -0.143155  0.130011 -0.153088 0.000666667
 0.980384 -0.152148 0.0789279 0.188638 0.000666667
0.988421 -0.14777 0.107579 0.160502 0.000666667
 0.985544 -0.150749  0.129533 -0.129957 0.000666667
 0.988544 -0.155097  0.107812 0.057014 0.000666667
 0.981957 -0.139879 0.0954245 0.115986 0.000666667
 0.987593 -0.149705   0.10778 0.194622 0.000666667
 0.986225 -0.162685  0.117265 0.145079 0.000666667
 0.984201 -0.154196  0.105418 0.020791 0.000666667
 0.981376 -0.147829 0.0968719 0.0986673 0.000666667
 0.979314 -0.153563  0.098713 0.00588618 0.000666667
  0.98349 -0.151923  0.132276 0.137796 0.000666667
  0.98831 -0.156256  0.126727 0.0019349 0.000666667
 0.997266 -0.159481  0.101815 0.0953608 0.000666667
  0.98436 -0.145396  0.119785 -0.0107513 0.000666667
 0.990919 -0.158659  0.129484 0.0274708 0.000666667
  0.99004 -0.159336  0.092724 0.190843 0.000666667
0.980073 -0.15099 0.102383 0.0277072 0.000666667
  0.98314 -0.139111 0.0957372 0.141788 0.000666667
 0.995018 -0.146798  0.106955 0.176674 0.000666667
 0.991427 -0.146141  0.106896 0.17059 0.000666667
 0.980416 -0.153745 0.0971804 0.128406 0.000666667
 0.990224 -0.155849  0.131498 0.0350281 0.000666667
0.996713 -0.15684 0.127918 -0.141745 0.000666667
 0.975367 -0.142615  0.102592 0.0347723 0.000666667
 0.986593 -0.158696  0.112943 0.1371 0.000666667
 0.988392 -0.151069 0.0900972 0.179681 0.000666667
 0.987912 -0.156723  0.129223 0.0170128 0.000666667
 0.988254 -0.155272  0.107009 0.01813 0.000666667
 0.980665 -0.144896  0.109351 0.122017 0.000666667
 0.989043 -0.152284  0.110336 0.00834579 0.000666667
 0.986896 -0.150127  0.109697 0.019462 0.000666667
 0.983289 -0.149565   0.10601 0.009814 0.000666667
  0.97764 -0.152197  0.105127 0.0208473 0.000666667
 0.991917 -0.155683  0.129678 0.0115909 0.000666667
 0.979968 -0.152363 0.0798571 0.161973 0.000666667
 0.980709 -0.149577  0.106817 0.0413992 0.000666667
 0.986343 -0.159592 0.0932084 0.181213 0.000666667
 0.979606 -0.151379 0.0812585 0.204939 0.000666667
0.986964 -0.15489 0.105753 0.0484818 0.000666667
 0.985119 -0.147911   0.11838 -0.0214144 0.000666667
   0.9801 -0.147898  0.106975 0.0258205 0.000666667
 0.980668 -0.144183  0.111498 0.0102538 0.000666667
 0.985029 -0.151537  0.127813 -0.128144 0.000666667
 0.983922 -0.150449  0.106626 0.0175451 0.000666667
 0.976538 -0.149486  0.100217 0.0709717 0.000666667
 0.995604 -0.154544  0.126703 -0.107286 0.000666667
 0.985715 -0.154184  0.100147 0.0486038 0.000666667
 0.989999 -0.141525  0.103735 0.112326 0.000666667
 0.993608 -0.143974  0.130676 -0.211033 0.000666667
 0.980402 -0.147801  0.111829 0.146953 0.000666667
  0.98575 -0.153647  0.105214 0.0222187 0.000666667
 0.980562 -0.148176  0.102496 0.0206169 0.000666667
 0.995301 -0.150867 0.0965056 0.139481 0.000666667
 0.977226 -0.142253  0.107504 0.130994 0.000666667
 0.983066 -0.145492    0.1138 0.0984891 0.000666667
 0.983271 -0.152032  0.081617 0.194683 0.000666667
 0.988314 -0.154641  0.117758 0.0152409 0.000666667
  0.97375 -0.152816 0.0969866 0.0293823 0.000666667
0.978364 -0.15325 0.104349 0.000774343 0.000666667
 0.989635 -0.152364  0.123767 0.0077182 0.000666667
 0.992018 -0.146473  0.105311 0.178209 0.000666667
 0.982473 -0.142849  0.095139 0.143417 0.000666667
 0.977113 -0.142335  0.105828 0.133083 0.000666667
 0.976771 -0.149584  0.104155 0.000772937 0.000666667
 0.985942 -0.151944   0.12896 -0.0969249 0.000666667
 0.973246 -0.150598 0.0977189 0.0435583 0.000666667
 0.990032 -0.147119  0.108353 0.193466 0.000666667
0.982748 -0.14845 0.129377 -0.115471 0.000666667
 0.986636 -0.150124  0.130609 -0.0861911 0.000666667
 0.976612 -0.151521 0.0852115 0.0904689 0.000666667
0.992392 -0.14427  0.12786 -0.128681 0.000666667
 0.998563 -0.144679   0.12944 -0.130145 0.000666667
 0.985789 -0.155815  0.108748 0.0454628 0.000666667
 0.986132 -0.151903  0.105678 0.0454809 0.000666667
 0.986922 -0.156483  0.108399 0.0345882 0.000666667
 0.982271 -0.145438  0.109618 0.107763 0.000666667
 0.987393 -0.154456  0.110664 0.0606266 0.000666667
 0.986371 -0.156993  0.122263 0.0233568 0.000666667
 0.981838 -0.146408  0.109258 0.0265395 0.000666667
 0.983625 -0.162178  0.118577 0.0296873 0.000666667
 0.982358 -0.142761  0.111381 0.130447 0.000666667
 0.984607 -0.147394  0.108321 -0.0119872 0.000666667
 0.986305 -0.146144  0.108465 0.202317 0.000666667
  0.98476 -0.149853  0.105524 0.0253751 0.000666667
 0.981324 -0.141253  0.120123 0.0464165 0.000666667
 0.983134 -0.144444  0.120876 0.0101986 0.000666667
 0.984302 -0.152319  0.127364 -0.100769 0.000666667
  0.99781 -0.143221  0.133169 -0.100958 0.000666667
 0.996511 -0.155788 0.0953974 0.159829 0.000666667
 0.991394 -0.154851   0.10612 0.02741 0.000666667
 0.984298 -0.149913   0.12948 -0.138205 0.000666667
 0.990426 -0.160635  0.121439 0.0768518 0.000666667
 0.989673 -0.156101  0.106538 0.0462442 0.000666667
 0.982789 -0.153662  0.106259 0.0334645 0.000666667
 0.976149 -0.149964  0.106883 0.0214033 0.000666667
 0.987885 -0.146072  0.112428 0.0292283 0.000666667
 0.988975 -0.154925  0.104834 0.0365289 0.000666667
 0.991794 -0.156825   0.12567 0.0144014 0.000666667
 0.985284 -0.151874   0.12697 -0.0943636 0.000666667
 0.986038 -0.140322   0.09822 0.155906 0.000666667
 0.983198 -0.152262  0.108282 0.0375749 0.000666667
 0.976455 -0.148183   0.11026 -0.00194065 0.000666667
 0.988192 -0.145263  0.105678 0.1411 0.000666667
 0.987829 -0.156666  0.118742 0.0369423 0.000666667
 0.981126 -0.149494  0.104702 0.0194423 0.000666667
 0.992592 -0.148572   0.12149 -0.0334473 0.000666667
 0.984592 -0.144674   0.11189 0.0329157 0.000666667
  0.99044 -0.156309 0.0951907 0.172694 0.000666667
 0.983845 -0.146785  0.112559 0.151234 0.000666667
 0.981292 -0.144318  0.119531 -0.00419544 0.000666667
 0.994175 -0.154336 0.0955555 0.146531 0.000666667
 0.981787 -0.145381 0.0967203 0.0639164 0.000666667
 0.978633 -0.149953  0.105224 0.00301394 0.000666667
  0.9862  -0.1561 0.106845 0.0452255 0.000666667
 0.983851 -0.149929  0.105865 0.036048 0.000666667
 0.984155 -0.147616  0.128376 -0.128107 0.000666667
 0.987178 -0.153797   0.10617 0.0170234 0.000666667
 0.989737 -0.152194   0.10844 0.0202777 0.000666667
0.996457 -0.16034 0.100698 0.115233 0.000666667
0.981002  -0.1487 0.111741 0.13242 0.000666667
 0.985286 -0.147941  0.117515 -0.0245083 0.000666667
 0.982136 -0.147075  0.113791 0.111911 0.000666667
 0.987051 -0.160546  0.122608 -0.00066201 0.000666667
0.988314 -0.14205 0.103524 0.100461 0.000666667
 0.976528 -0.143547  0.123627 -0.00304831 0.000666667
 0.982157 -0.151904  0.104825 0.0267748 0.000666667
 0.983721 -0.158664  0.120409 0.0219413 0.000666667
 0.994097 -0.145932  0.127447 -0.10218 0.000666667
 0.985245 -0.155493  0.105937 0.0515723 0.000666667
 0.979637 -0.158892  0.106524 0.0632256 0.000666667
 0.987773 -0.146409  0.116394 0.0173032 0.000666667
 0.984323 -0.139176  0.111138 0.132625 0.000666667
 0.973076 -0.141901  0.103984 0.040893 0.000666667
  0.97969 -0.152829  0.104177 0.0441688 0.000666667
  0.99055 -0.146834  0.107481 0.162618 0.000666667
 0.988565 -0.150514  0.109187 0.0158829 0.000666667
 0.986897 -0.143395  0.122277 -0.00596088 0.000666667
 0.987896 -0.153684  0.107125 0.030909 0.000666667
 0.983022 -0.151102  0.103036 -0.00195513 0.000666667
 0.985158 -0.152187  0.104223 0.0317682 0.000666667
  0.98866 -0.157461  0.105361 0.0164139 0.000666667
 0.975005 -0.143811   0.10223 0.0441078 0.000666667
0.978495  -0.1505 0.102695 0.0464227 0.000666667
  1.00134 -0.149779  0.126067 0.0389368 0.000666667
 0.986782 -0.146747  0.108394 0.200475 0.000666667
 0.985626 -0.148766  0.127493 0.108794 0.000666667
 0.982797 -0.148921  0.116667 -0.0211968 0.000666667
 0.989697 -0.160454  0.120413 0.0261783 0.000666667
 0.989447 -0.156348  0.128308 0.0384048 0.000666667
 0.989493 -0.143946  0.119451 -0.0200957 0.000666667
 0.989228 -0.149221   0.11049 0.0418484 0.000666667
  0.98044 -0.149805  0.105713 0.0310565 0.000666667
 0.977308 -0.146671  0.103833 0.122889 0.000666667
 0.989806 -0.154918  0.104002 0.072005 0.000666667
 0.997217 -0.144208   0.12968 -0.0927309 0.000666667
  0.98168 -0.139508 0.0953805 0.176905 0.000666667
 0.981558 -0.141844  0.120828 0.0333279 0.000666667
 0.983063 -0.149752  0.111131 0.145114 0.000666667
 0.992655 -0.159869  0.122239 0.0484932 0.000666667
 0.978997 -0.142445  0.125158 -0.0377859 0.000666667
 0.987909 -0.149366  0.106677 0.203833 0.000666667
0.987145 -0.14954 0.107906 0.0372682 0.000666667
 0.996533 -0.160553  0.124988 -0.0967783 0.000666667
 0.993526 -0.147168  0.106087 0.149065 0.000666667
 0.987616 -0.146595  0.107068 0.153214 0.000666667
 0.985832 -0.149124  0.117245 -0.0387663 0.000666667
 0.976535 -0.144728  0.107152 0.115402 0.000666667
 0.995217 -0.154043 0.0942982 0.13523 0.000666667
 0.995096 -0.145382   0.13019 -0.100521 0.000666667
 0.982963 -0.145575  0.127331 -0.0694867 0.000666667
 0.986116 -0.151948  0.106122 0.0281864 0.000666667
 0.995032 -0.160349  0.126848 0.0710853 0.000666667
0.984743  -0.1525 0.106571 0.0438818 0.000666667
  0.98841 -0.149143  0.107697 0.185767 0.000666667
 0.985181 -0.145278  0.113251 0.012244 0.000666667
 0.982768 -0.146879  0.109804 0.153845 0.000666667
 0.990442 -0.147717  0.109326 0.142273 0.000666667
 0.986598 -0.160159  0.119731 0.00993113 0.000666667
 0.982301 -0.151228  0.103366 0.0335199 0.000666667
 0.994876 -0.144964  0.128436 -0.125011 0.000666667
 0.974854 -0.144432   0.10779 0.142867 0.000666667
 0.986952 -0.150252  0.110237 0.195276 0.000666667
 0.981799 -0.153756   0.12844 -0.118198 0.000666667
 0.983761 -0.152977  0.127117 -0.112714 0.000666667
 0.973598 -0.147042  0.125571 0.011327 0.000666667
 0.985432 -0.159566  0.114874 0.123776 0.000666667
  0.99284 -0.145644  0.104914 0.177926 0.000666667
 0.993344 -0.144487  0.107985 0.191068 0.000666667
 0.987555 -0.148391  0.109036 0.18247 0.000666667
 0.984801 -0.150291  0.106414 0.00742026 0.000666667
 0.992821 -0.150126  0.120056 -0.0390351 0.000666667
 0.995742 -0.141518  0.128561 -0.188995 0.000666667
 0.985489 -0.152146  0.126585 -0.119469 0.000666667
  0.99219 -0.158116  0.129027 -0.0207166 0.000666667
 0.988122 -0.157364  0.126994 0.032712 0.000666667
 0.981271 -0.143746  0.111204 0.13652 0.000666667
 0.990721 -0.152933  0.123937 0.01249 0.000666667
 0.981302 -0.138187  0.135564 0.058202 0.000666667
 0.973894 -0.153122 0.0983974 0.0355901 0.000666667
 0.981067 -0.152292  0.105557 0.0568295 0.000666667
  0.97761  -0.14998 0.0956671 0.0305517 0.000666667
 0.981695 -0.143578  0.123803 0.0228007 0.000666667
 0.998853 -0.158726  0.125466 -0.0818176 0.000666667
 0.980613 -0.149453  0.102137 0.0412898 0.000666667
 0.983261 -0.145161  0.114485 -0.00130765 0.000666667
 0.994906 -0.141173  0.130742 -0.16274 0.000666667
 0.989716 -0.143352  0.104918 0.158133 0.000666667
 0.988526 -0.147474   0.11008 0.178725 0.000666667
 0.983834 -0.141723  0.108156 0.129801 0.000666667
 0.989233 -0.152996  0.103393 0.0625123 0.000666667
0.975949 -0.14967 0.104051 0.0435717 0.000666667
 0.973696 -0.145917  0.105395 0.153997 0.000666667
  1.00227 -0.155471  0.124319 0.0667282 0.000666667
 0.982955 -0.140708 0.0956742 0.193871 0.000666667
0.989503 -0.14964 0.113345 0.0128505 0.000666667
 0.987553 -0.153897   0.10827 0.0129592 0.000666667
 0.982151 -0.149372  0.131379 -0.106206 0.000666667
 0.987448 -0.154029   0.10918 0.00472665 0.000666667
 0.983153 -0.154412  0.103593 0.034773 0.000666667
  0.98183 -0.144223  0.113532 0.00664201 0.000666667
 0.985078 -0.147179  0.108346 0.0270412 0.000666667
 0.984589 -0.143362  0.120821 0.0269818 0.000666667
 0.980761 -0.142508 0.0953672 0.150765 0.000666667
 0.996303 -0.154477  0.123286 0.0552917 0.000666667
 0.985796 -0.151543    0.1051 0.0477004 0.000666667
 0.987413 -0.153839   0.10607 0.0256211 0.000666667
 0.983566 -0.146723  0.110349 -0.0152021 0.000666667
 0.983044 -0.151597   0.10766 0.0272234 0.000666667
 0.986997 -0.158207   0.11571 0.111858 0.000666667
 0.982923 -0.143732  0.126957 -0.0394805 0.000666667
  0.98007 -0.140941  0.138734 0.00799753 0.000666667
 0.975657 -0.147305  0.126109 0.00426478 0.000666667
0.983811 -0.14756 0.112192 0.0309429 0.000666667
 0.981737 -0.150058  0.104965 0.0267702 0.000666667
 0.975082 -0.143602    0.1292 0.0581986 0.000666667
 0.984818 -0.160524  0.121873 0.0205181 0.000666667
 0.981184 -0.153457 0.0946588 0.146968 0.000666667
 0.977653 -0.143112  0.106494 0.127567 0.000666667
0.998654  -0.1447 0.127782 -0.115562 0.000666667
 0.992973 -0.143609  0.131675 -0.15416 0.000666667
 0.994967 -0.140742   0.13136 -0.182593 0.000666667
  0.98791 -0.144972  0.130387 0.130486 0.000666667
 0.984032 -0.140751 0.0951576 0.151936 0.000666667
  0.97658 -0.143151  0.103894 0.055865 0.000666667
 0.983336 -0.151626  0.128696 -0.0863824 0.000666667
  0.99945 -0.160637   0.12276 0.0314595 0.000666667
 0.979236 -0.148506 0.0966082 0.0712374 0.000666667
 0.986938 -0.147858  0.112081 0.0121548 0.000666667
 0.986396 -0.144211  0.119735 0.0110391 0.000666667
 0.984849 -0.151071  0.128418 -0.0621244 0.000666667
 0.989889 -0.153201 0.0901015 0.188917 0.000666667
 0.995576 -0.158612  0.127517 -0.119389 0.000666667
 0.987318 -0.157226  0.117858 0.0356131 0.000666667
 0.989602 -0.144747  0.107901 0.160344 0.000666667
  0.98065 -0.153832 0.0801604 0.167053 0.000666667
 0.987764 -0.159145 0.0960212 0.184629 0.000666667
 0.980709 -0.144463  0.113599 0.155077 0.000666667
 0.986364 -0.155296  0.106634 0.0194074 0.000666667
 0.986622 -0.144653  0.119676 0.00768785 0.000666667
 0.985045 -0.156068  0.105428 0.0305987 0.000666667
 0.988867 -0.148618  0.111855 0.0491457 0.000666667
 0.972934 -0.152431 0.0961514 0.0222233 0.000666667
 0.988135 -0.149441  0.111009 0.0477556 0.000666667
 0.984315 -0.150763  0.129251 -0.101662 0.000666667
 0.984132 -0.149497  0.106502 0.0436357 0.000666667
 0.988671 -0.143919  0.103479 0.172554 0.000666667
 0.986969 -0.159819  0.113745 0.187502 0.000666667
 0.985513 -0.146273  0.108228 0.160662 0.000666667
 0.978836 -0.152754 0.0974045 0.160806 0.000666667
 0.990492 -0.148726  0.111499 0.0549044 0.000666667
 0.985521 -0.145432  0.118792 0.0080028 0.000666667
 0.995454 -0.143994  0.128148 -0.114101 0.000666667
 0.987359 -0.161336 0.0922371 0.196916 0.000666667
 0.973687 -0.142374  0.104732 0.0160816 0.000666667
 0.980581 -0.152199  0.106359 0.0133532 0.000666667
 0.977393 -0.152563   0.10118 -0.000449888 0.000666667
0.989798 -0.14158 0.102815 0.0854507 0.000666667
 0.991562 -0.159995   0.13026 -0.0311999 0.000666667
 0.978209 -0.143075  0.120568 0.0219436 0.000666667
 0.986714 -0.155463  0.106573 0.0108675 0.000666667
 0.991335 -0.160543   0.12323 0.0701201 0.000666667
 0.988434 -0.158961  0.116381 0.117837 0.000666667
 0.980193 -0.148062 0.0781316 0.200137 0.000666667
 0.996434 -0.144446  0.130434 -0.111642 0.000666667
 0.986015 -0.151173  0.129995 -0.0888026 0.000666667
 0.983965 -0.145398  0.112373 0.0145543 0.000666667
 0.994338 -0.144065  0.107596 0.197327 0.000666667
 0.985258 -0.154693  0.106179 0.0199224 0.000666667
 0.987475 -0.148952  0.107305 0.0299394 0.000666667
 0.980726 -0.143872  0.116748 0.0242422 0.000666667
 0.984583 -0.151786  0.105508 0.0557119 0.000666667
 0.994804 -0.141591  0.129797 -0.176923 0.000666667
 0.992613 -0.162615  0.106857 0.0443882 0.000666667
 0.988917 -0.152798  0.105777 0.0307709 0.000666667
 0.984777 -0.155061  0.102961 0.0292691 0.000666667
 0.991866 -0.159616  0.123193 0.0485212 0.000666667
0.984319 -0.15152  0.13035 -0.112506 0.000666667
 0.994187 -0.144785  0.128079 -0.120239 0.000666667
0.975217 -0.14603 0.109325 0.10142 0.000666667
 0.984731 -0.146653  0.121575 0.000195097 0.000666667
  0.98442 -0.144834  0.114422 0.148124 0.000666667
0.987698 -0.15756 0.135356 0.0550939 0.000666667
 0.986788 -0.155112  0.108041 0.0586319 0.000666667
 0.975564 -0.149731 0.0970157 0.01899 0.000666667
 0.978079 -0.143268  0.109668 0.10289 0.000666667
 0.980818 -0.145773  0.110472 0.116812 0.000666667
 0.999821 -0.156873  0.125308 0.0725068 0.000666667
 0.971287 -0.143591  0.103632 0.0810096 0.000666667
 0.998929 -0.145373  0.130403 -0.109833 0.000666667
 0.983342 -0.154055  0.107178 0.0298582 0.000666667
 0.990264 -0.157994  0.112996 0.00879338 0.000666667
0.985759 -0.15228  0.10465 0.0514383 0.000666667
 0.989539 -0.142758  0.102303 0.0981453 0.000666667
 0.985116 -0.144254  0.114711 0.0116394 0.000666667
0.995954 -0.16028 0.126914 -0.112499 0.000666667
 0.985601 -0.155289  0.111921 0.00829799 0.000666667
 0.999775 -0.159766  0.125652 -0.0661661 0.000666667
 0.981367 -0.153144  0.124332 0.0165096 0.000666667
  0.98122 -0.152452  0.129029 -0.116361 0.000666667
0.980673 -0.15376 0.124389 0.031974 0.000666667
 0.983801 -0.145077  0.107484 0.164458 0.000666667
 0.98525 -0.14358  0.11197 -0.00379327 0.000666667
 0.989472 -0.154652  0.127198 0.0225535 0.000666667
 0.986185 -0.146696  0.108901 0.0178357 0.000666667
0.991604 -0.15138 0.106434 0.159371 0.000666667
0.980551 -0.15216 0.106286 0.027564 0.000666667
 0.985107 -0.154574  0.105955 0.0414254 0.000666667
 0.982941 -0.142944  0.119395 0.0193878 0.000666667
 0.986481 -0.144657   0.11711 0.0332038 0.000666667
 0.990573 -0.146622  0.105521 0.184346 0.000666667
  0.98606 -0.150961  0.105565 0.0292513 0.000666667
 0.984007 -0.161953  0.130681 0.0460078 0.000666667
 0.991123 -0.146485  0.110415 0.199195 0.000666667
0.986003 -0.14814 0.113378 0.0193216 0.000666667
 0.980888 -0.146022  0.111643 0.135667 0.000666667
 0.994313 -0.140267  0.128191 -0.152874 0.000666667
  0.97459 -0.142579  0.106221 0.0577123 0.000666667
 0.976753 -0.143343  0.121479 -0.0191683 0.000666667
 0.979553 -0.158388  0.106618 0.078342 0.000666667
 0.982679 -0.152178  0.128987 -0.0954737 0.000666667
 0.993841 -0.145157  0.129585 -0.115237 0.000666667
 0.986329 -0.158997  0.114233 0.127028 0.000666667
 0.999992 -0.146267   0.13067 -0.113446 0.000666667
 0.988713 -0.140678  0.103429 0.109484 0.000666667
 0.983643 -0.145221  0.120272 -0.02528 0.000666667
  1.00109 -0.155082  0.123053 0.00881307 0.000666667
 0.981757 -0.143388  0.110651 0.0209091 0.000666667
 0.983795 -0.147319  0.120554 -0.011978 0.000666667
 0.982141 -0.151256  0.107782 0.0303892 0.000666667
 0.990129 -0.152431  0.129564 -0.0866092 0.000666667
 0.999991 -0.153937  0.124091 0.0616452 0.000666667
 0.991539 -0.156124  0.127181 0.0141519 0.000666667
 0.987897 -0.139528  0.104293 0.10133 0.000666667
 0.977463 -0.151776   0.10893 -0.0128454 0.000666667
 0.987022 -0.153629  0.106142 0.0259517 0.000666667
 0.983297 -0.144127 0.0964322 0.159369 0.000666667
 0.982873 -0.136601  0.106914 0.0894772 0.000666667
  0.99847 -0.159264  0.124617 -0.0595597 0.000666667
 0.986698 -0.150282  0.128494 -0.0949434 0.000666667
 0.981334 -0.151721  0.104078 0.0659181 0.000666667
 0.985622 -0.142145  0.102832 0.0793691 0.000666667
 0.984818 -0.151628  0.128822 -0.0990655 0.000666667
 0.984254 -0.145118  0.111042 0.0208446 0.000666667
 0.997645 -0.143659  0.128366 -0.101036 0.000666667
 0.996013 -0.144919  0.129518 -0.0955886 0.000666667
0.981178 -0.15129 0.104197 0.0399067 0.000666667
0.991213 -0.14519 0.107764 0.191194 0.000666667
 0.985312 -0.159896  0.115786 0.123768 0.000666667
 0.986419 -0.153176  0.107303 0.0362138 0.000666667
 0.994563 -0.158548  0.126279 -0.143284 0.000666667
 0.982497 -0.146345  0.111895 0.152284 0.000666667
 0.980578 -0.142534  0.115569 0.0125099 0.000666667
0.984961 -0.14849 0.128242 0.0954626 0.000666667
 0.994444 -0.147205  0.129024 -0.118543 0.000666667
  0.98115 -0.154389 0.0807742 0.207907 0.000666667
 0.993645 -0.144888  0.128695 -0.22074 0.000666667
 0.977473 -0.149668  0.103534 0.0447082 0.000666667
 0.980835 -0.141675  0.139418 0.0199974 0.000666667
 0.976203  -0.15088 0.0992948 0.0487363 0.000666667
  0.97773 -0.146715  0.108996 0.00519317 0.000666667
 0.988104 -0.156703   0.10581 0.0166315 0.000666667
 0.984645 -0.145771   0.11192 -0.00633674 0.000666667
0.984526 -0.14248  0.10411 0.100691 0.000666667
 0.983392 -0.152196  0.129071 -0.0582397 0.000666667
 0.984266 -0.152497  0.101467 0.0227678 0.000666667
 0.976211 -0.150109 0.0969711 0.0385219 0.000666667
0.983072 -0.14263 0.113591 0.0258423 0.000666667
 0.978523 -0.149454 0.0990359 0.049066 0.000666667
  1.00021 -0.159678   0.12325 0.0397119 0.000666667
 0.982139 -0.145179  0.110017 0.122252 0.000666667
 0.978546 -0.141143  0.123676 -0.0452554 0.000666667
 0.992077 -0.154876  0.127575 0.0282168 0.000666667
 0.986447 -0.159171  0.113643 0.124169 0.000666667
 0.985927 -0.149666  0.116547 -0.0279743 0.000666667
 0.993384 -0.156848  0.130025 -0.0520527 0.000666667
 0.986434 -0.156047 0.0939208 0.179718 0.000666667
 0.980869 -0.142843  0.110559 0.119522 0.000666667
 0.986732 -0.151992  0.127715 -0.11152 0.000666667
 0.985146 -0.141605  0.115867 0.0211301 0.000666667
 0.987291 -0.155141  0.107868 0.0212741 0.000666667
 0.981269 -0.147801 0.0780538 0.199766 0.000666667
 0.998866 -0.152552  0.121776 0.00927369 0.000666667
 0.982349 -0.153587   0.10753 0.0369695 0.000666667
  0.98854 -0.155716  0.120025 0.00632036 0.000666667
0.982643 -0.15314  0.10702 0.0807836 0.000666667
0.982039 -0.14789 0.112193 0.146506 0.000666667
0.997162 -0.14371 0.131012 -0.156819 0.000666667
 0.987079 -0.156321  0.104518 0.0165099 0.000666667
 0.985659 -0.154992  0.109535 0.0147916 0.000666667
  0.97833 -0.150992  0.106409 0.0152886 0.000666667
 0.996027 -0.145802  0.129415 -0.0976454 0.000666667
 0.990645 -0.143802  0.105758 0.201273 0.000666667
 0.993196 -0.148105  0.105447 0.179627 0.000666667
 0.994172 -0.145788  0.128428 -0.112246 0.000666667
  0.98709 -0.147803  0.105653 0.194921 0.000666667
 0.989536 -0.157719  0.127959 0.0146471 0.000666667
 0.982903 -0.147975  0.102713 0.0346219 0.000666667
 0.984739 -0.153745  0.107812 0.0374677 0.000666667
  0.98892 -0.154579  0.104487 0.0207889 0.000666667
 0.990094 -0.155707  0.130106 0.0494685 0.000666667
 0.999751 -0.154282  0.125943 0.0756406 0.000666667
 0.990444 -0.153545  0.125496 0.0263167 0.000666667
 0.990322 -0.158134   0.12759 0.0522948 0.000666667
 0.982309 -0.140726  0.110734 0.120297 0.000666667
 0.982393 -0.145295  0.114504 0.017662 0.000666667
  0.98322 -0.140099 0.0966194 0.146285 0.000666667
 0.986552 -0.149575  0.129105 -0.112519 0.000666667
0.992497 -0.14785 0.107294 0.143536 0.000666667
 0.983677 -0.147936  0.122772 -0.0155693 0.000666667
 0.984082 -0.152157  0.133547 0.120999 0.000666667
 0.989769 -0.148325  0.108968 0.142293 0.000666667
 0.986005 -0.150326  0.129323 -0.122022 0.000666667
 0.982968 -0.141319 0.0945902 0.177536 0.000666667
 0.983628 -0.154066  0.105833 0.038491 0.000666667
 0.983202 -0.152982  0.104535 0.0191537 0.000666667
 0.989934 -0.147283  0.108065 0.167288 0.000666667
 0.973855 -0.150866  0.086503 0.109754 0.000666667
 0.989797 -0.149859  0.107947 0.174979 0.000666667
 0.987923 -0.151597 0.0921042 0.176242 0.000666667
 0.993262 -0.146728  0.107606 0.149135 0.000666667
 0.975665 -0.144005  0.107556 0.0949198 0.000666667
 0.990825 -0.159253  0.127608 0.0231262 0.000666667
  0.99128 -0.157535  0.129541 0.0205216 0.000666667
 0.990953 -0.146758  0.104525 0.171386 0.000666667
 0.977947 -0.153069  0.105823 0.000113875 0.000666667
  0.98485 -0.153093  0.104516 0.0157727 0.000666667
 0.980283 -0.155536  0.107873 0.0804863 0.000666667
 0.984565 -0.146229  0.111523 0.0346613 0.000666667
 0.984003 -0.143089 0.0955955 0.14426 0.000666667
 0.988611 -0.155162  0.105436 0.0235617 0.000666667
 0.984496 -0.152845  0.129575 -0.0988624 0.000666667
0.987675 -0.14623 0.106122 0.171104 0.000666667
 0.987229 -0.140677  0.104073 0.0663379 0.000666667
 0.974457 -0.153321 0.0982249 0.0381901 0.000666667
 0.989168 -0.152096  0.104373 0.060994 0.000666667
 0.979315 -0.148981 0.0977962 0.0847208 0.000666667
 0.989648 -0.151584  0.123835 0.0067407 0.000666667
 0.985437 -0.156849  0.107425 0.0282956 0.000666667
 0.990111 -0.154872  0.128795 0.0322459 0.000666667
 0.984011 -0.151763 0.0803399 0.204952 0.000666667
 0.999745 -0.151366  0.125006 0.0382523 0.000666667
 0.983915 -0.145231  0.121485 -0.0350031 0.000666667
 0.982972 -0.148742  0.107674 0.0568426 0.000666667
 0.993215 -0.143992  0.128448 -0.141764 0.000666667
 0.981312 -0.142782  0.119069 -0.0236951 0.000666667
 0.986114 -0.153756  0.107057 0.0425798 0.000666667
 0.975012 -0.151664 0.0965812 0.036571 0.000666667
 0.985313 -0.150686   0.10777 0.0336613 0.000666667
 0.980663 -0.152822  0.105244 0.0340521 0.000666667
 0.990999 -0.153592   0.12993 0.00627636 0.000666667
 0.985701 -0.144375  0.122611 -0.0143261 0.000666667
 0.985985 -0.148672   0.10686 0.158392 0.000666667
  0.98354 -0.151499  0.107259 0.0202321 0.000666667
 0.985248 -0.143773  0.113183 0.0123889 0.000666667
 0.987807 -0.155168 0.0911156 0.201324 0.000666667
 0.986094 -0.150024  0.129874 -0.102387 0.000666667
 0.981128 -0.152344  0.103021 -0.00070705 0.000666667
 0.98182 -0.14228 0.120788 0.00698166 0.000666667
0.988858 -0.14705 0.107014 0.158439 0.000666667
 0.985052 -0.148247  0.129459 -0.122147 0.000666667
 0.987766 -0.160367  0.114428 0.175669 0.000666667
 0.993477 -0.158006  0.127139 -0.118171 0.000666667
 0.985041 -0.150571  0.130744 -0.094021 0.000666667
 0.991374 -0.144127  0.107931 0.165546 0.000666667
 0.984286 -0.150858  0.103808 0.041949 0.000666667
0.985715 -0.15821 0.112618 0.146549 0.000666667
 0.994553 -0.144028  0.107035 0.209273 0.000666667
 0.992614 -0.160817  0.123382 0.0804199 0.000666667
  0.99568 -0.141785  0.128923 -0.147897 0.000666667
 0.989538 -0.146711  0.109758 0.148083 0.000666667
 0.995007 -0.146026  0.129963 -0.113263 0.000666667
  0.98161 -0.146639  0.120851 0.0198754 0.000666667
 0.986505 -0.143063  0.104169 0.0916133 0.000666667
 0.991826 -0.147251  0.107153 0.169909 0.000666667
 0.989798 -0.152014  0.123862 0.00666334 0.000666667
 0.981597 -0.145141  0.119739 -0.030116 0.000666667
 0.990704 -0.156096  0.130034 -0.00996919 0.000666667
 0.997018 -0.149426  0.130318 -0.142605 0.000666667
 0.991911 -0.154499  0.127518 0.0315508 0.000666667
 0.983183 -0.148063  0.107224 0.0381665 0.000666667
 0.995535 -0.143274   0.13012 -0.156624 0.000666667
 0.984218 -0.147944  0.127675 -0.112547 0.000666667
 0.98475 -0.15059 0.106935 -0.00139963 0.000666667
 0.987102 -0.145173  0.118953 -0.000421611 0.000666667
 0.987723 -0.154512 0.0919347 0.173545 0.000666667
  0.98177 -0.144383  0.112621 0.115345 0.000666667
 0.980619 -0.150806 0.0801168 0.185507 0.000666667
 0.987262 -0.153028  0.107123 0.0450125 0.000666667
 0.985749 -0.144998  0.127024 -0.0987256 0.000666667
 0.988091 -0.145981  0.103035 0.155412 0.000666667
 0.984781 -0.150254  0.131482 -0.0846867 0.000666667
0.985563 -0.15453 0.105422 0.0302008 0.000666667
 0.985101 -0.150345  0.104699 0.0448039 0.000666667
 0.997518 -0.159272  0.101809 0.10455 0.000666667
0.997794 -0.14372 0.127978 -0.089451 0.000666667
 0.993796 -0.161273  0.125056 0.0669875 0.000666667
 0.982383 -0.152973  0.102348 0.016375 0.000666667
 0.977522 -0.150702  0.102057 0.0603997 0.000666667
 0.985614 -0.147428  0.110022 0.0126667 0.000666667
 0.982568 -0.152402  0.105695 0.0161085 0.000666667
 0.981371 -0.151541  0.106028 0.00509151 0.000666667
0.987011 -0.15365 0.106922 0.0260959 0.000666667
 0.993522 -0.146227  0.129733 -0.115874 0.000666667
  0.98071 -0.151226 0.0831543 0.161619 0.000666667
 0.988828 -0.154351  0.126802 0.0308031 0.000666667
 0.981859 -0.151663 0.0791729 0.200418 0.000666667
 0.986376 -0.146199  0.120647 0.0189434 0.000666667
 0.984848 -0.144656  0.116343 0.0123231 0.000666667
0.987534 -0.14697 0.105516 0.177461 0.000666667
 0.980993 -0.141744  0.129419 -0.0517159 0.000666667
 0.994999 -0.144799  0.130669 -0.106168 0.000666667
 0.983823 -0.147256  0.105818 0.0305384 0.000666667
 0.996186 -0.144292  0.131375 -0.140289 0.000666667
 0.989235 -0.155451  0.107082 0.0336203 0.000666667
 0.984431 -0.139062 0.0974201 0.126072 0.000666667
  0.98848 -0.148794  0.111181 0.0568791 0.000666667
 0.987988 -0.155895  0.109287 0.0202775 0.000666667
 0.970125 -0.150018 0.0977547 0.12112 0.000666667
 0.992206 -0.153354   0.12729 0.0139164 0.000666667
 0.984283 -0.138665   0.10915 0.0331891 0.000666667
 0.985468 -0.148306  0.113235 0.0224056 0.000666667
0.979134 -0.14841 0.106571 0.0471128 0.000666667
 0.985342 -0.156291  0.105025 0.0313347 0.000666667
 0.984915 -0.152098  0.104928 0.0348418 0.000666667
 0.982017 -0.156142  0.130199 -0.0916572 0.000666667
 0.977824 -0.149332  0.103477 0.0285596 0.000666667
 0.990216 -0.155697  0.129667 0.00036913 0.000666667
 0.980698 -0.145119  0.127118 -0.0562539 0.000666667
 0.976764 -0.150397   0.10268 0.0212769 0.000666667
 0.977629 -0.143511  0.122392 -0.0311835 0.000666667
 0.982005 -0.146793  0.116979 0.00334592 0.000666667
 0.983366 -0.143624 0.0953223 0.130745 0.000666667
 0.983998 -0.149455  0.128116 -0.120446 0.000666667
 0.992765 -0.157889  0.127886 0.0570894 0.000666667
0.985695 -0.15613 0.128332 -0.0578091 0.000666667
 0.990369 -0.143433  0.116435 0.0460066 0.000666667
 0.982273 -0.151753  0.106442 0.0166467 0.000666667
 0.980436 -0.144708   0.12865 -0.0274922 0.000666667
0.986409 -0.14717 0.116299 0.00841695 0.000666667
  0.97842 -0.148711 0.0992043 0.0385615 0.000666667
 0.988237 -0.148701  0.108796 0.178806 0.000666667
0.985618 -0.14191 0.118397 0.0110083 0.000666667
 0.981827 -0.142739  0.120779 0.02807 0.000666667
 0.980809 -0.145541  0.112936 0.146802 0.000666667
 0.996138 -0.142993   0.12928 -0.118827 0.000666667
 0.999161 -0.155027  0.125786 0.0494729 0.000666667
 0.983624 -0.151462  0.103484 0.0370197 0.000666667
 0.980307 -0.154513 0.0810827 0.215032 0.000666667
 0.988904 -0.150957  0.130211 -0.0951813 0.000666667
 0.980476 -0.151086 0.0803081 0.208748 0.000666667
 0.981363 -0.149674  0.103645 0.0334048 0.000666667
 0.978859 -0.155411  0.103529 0.00559892 0.000666667
 0.981991 -0.151061  0.107099 0.0192049 0.000666667
0.980006 -0.14345 0.122628 0.0257628 0.000666667
 0.981995 -0.143912  0.111216 0.105266 0.000666667
 0.987555 -0.143118  0.121557 -0.0117035 0.000666667
 0.988036 -0.159382 0.0935464 0.207976 0.000666667
 0.986124 -0.148788  0.129226 -0.0923104 0.000666667
 0.983425 -0.144823  0.118213 -0.0172416 0.000666667
 0.990607 -0.155831  0.107277 0.0443889 0.000666667
 0.993641 -0.146562  0.121565 -0.0539942 0.000666667
 0.987172 -0.149679  0.110087 0.174861 0.000666667
  0.98521 -0.141887  0.121124 0.0296057 0.000666667
 0.983147   -0.1406 0.0962509 0.183665 0.000666667
 0.982146 -0.141438 0.0966352 0.127938 0.000666667
0.987066 -0.14417 0.119338 -0.00187337 0.000666667
 0.985733 -0.147586  0.117163 0.0215277 0.000666667
 0.993774 -0.159755  0.115469 -0.0057948 0.000666667
 0.984472 -0.141757 0.0948524 0.140066 0.000666667
 0.970403 -0.141947  0.103821 0.0580816 0.000666667
 0.994694 -0.156171  0.128515 -0.0428328 0.000666667
 0.986553 -0.142433  0.109349 0.109605 0.000666667
 0.985115 -0.159099   0.13565 0.0912684 0.000666667
 0.992084 -0.147524  0.120122 -0.0365279 0.000666667
0.976254 -0.14316  0.10384 0.0637931 0.000666667
 0.989478 -0.149086   0.10729 0.191672 0.000666667
 0.988289 -0.156993  0.106513 0.0337678 0.000666667
 0.982442 -0.142725  0.128606 -0.0130367 0.000666667
 0.987099 -0.154567  0.107627 0.0353828 0.000666667
 0.987934 -0.144926  0.115958 0.0173835 0.000666667
 0.991525 -0.159464   0.12981 0.0153438 0.000666667
  0.99072 -0.157179  0.130727 0.003564 0.000666667
 0.994273 -0.145824  0.129199 -0.123721 0.000666667
0.983481 -0.15069  0.10535 0.0649869 0.000666667
 0.988211 -0.154361  0.105899 0.0280988 0.000666667
 0.998097 -0.156563  0.127428 -0.0747213 0.000666667
0.997583 -0.14533 0.132495 -0.126671 0.000666667
 0.987513 -0.156395  0.118935 0.0197043 0.000666667
 0.977528 -0.150402 0.0976214 0.0291265 0.000666667
 0.995745 -0.145142  0.128852 -0.122644 0.000666667
 0.995974 -0.145949   0.12881 -0.112514 0.000666667
 0.977463 -0.150885  0.102788 -0.0161055 0.000666667
 0.984222 -0.148984   0.10833 0.0258504 0.000666667
  0.98386 -0.143086 0.0948455 0.151291 0.000666667
 0.981929 -0.156573  0.120337 -0.0147028 0.000666667
 0.994048 -0.156446   0.13134 -0.0369667 0.000666667
 0.981377 -0.145003  0.112008 0.0330717 0.000666667
 0.985122 -0.148608   0.13124 -0.0785587 0.000666667
 0.979742 -0.147163  0.111395 0.0282653 0.000666667
 0.984523 -0.140326 0.0955693 0.177436 0.000666667
  0.98575 -0.151035  0.130346 -0.108025 0.000666667
  0.98545 -0.159778  0.113477 0.108726 0.000666667
0.986541 -0.14779 0.107672 0.172696 0.000666667
 0.985556 -0.142894  0.116677 0.0317838 0.000666667
 0.981848 -0.142029  0.096875 0.134414 0.000666667
 0.987863 -0.145866  0.116993 0.0048221 0.000666667
 0.986922 -0.142447  0.105199 0.0935294 0.000666667
 0.976596 -0.148391  0.105299 -0.0063462 0.000666667
 0.987344 -0.144838  0.107296 0.163784 0.000666667
  0.98738 -0.158026  0.120296 0.0211013 0.000666667
  0.99252 -0.160905  0.124904 0.0837469 0.000666667
 0.985722 -0.148516  0.131354 -0.115354 0.000666667
 0.980806 -0.152754  0.106766 0.0246267 0.000666667
 0.991551 -0.157447  0.129698 0.00378981 0.000666667
 0.981157 -0.149473  0.103706 -0.00114837 0.000666667
 0.979069 -0.152432 0.0957228 0.135627 0.000666667
 0.984799 -0.152914  0.129988 -0.0897167 0.000666667
  0.98355 -0.149005  0.118618 -0.0462796 0.000666667
 0.995681 -0.162567  0.126449 -0.102806 0.000666667
 0.982754 -0.151749  0.129304 -0.125459 0.000666667
 0.98341 -0.14231 0.113574 0.0193036 0.000666667
 0.984859 -0.143806  0.114748 -9.18474e-05 0.000666667
 0.984323 -0.151611  0.105916 0.0391657 0.000666667
 0.982309 -0.155203  0.105479 0.0188252 0.000666667
 0.993248 -0.144806  0.107648 0.192888 0.000666667
 0.985223 -0.145042   0.12018 0.00305621 0.000666667
  0.98612 -0.150032   0.10959 0.020248 0.000666667
 0.995358 -0.146587  0.128476 -0.0968641 0.000666667
  0.98441 -0.151064  0.110286 0.0307122 0.000666667
 0.993697 -0.145181  0.130784 -0.221108 0.000666667
  0.98804 -0.147451  0.108055 0.146799 0.000666667
 0.982743 -0.141086  0.140918 0.0270692 0.000666667
 0.996305 -0.158467  0.101568 0.0978132 0.000666667
 0.985371 -0.150522  0.129998 -0.0992038 0.000666667
0.974161 -0.14043 0.106604 0.0433155 0.000666667
 0.976373 -0.142247  0.127815 0.0540084 0.000666667
 0.971602 -0.152355 0.0989263 0.141804 0.000666667
  0.99551 -0.142754  0.130018 -0.117146 0.000666667
 0.995171 -0.145157  0.130554 -0.122564 0.000666667
 0.981975 -0.143428  0.110949 0.15322 0.000666667
0.984877  -0.1493 0.128405 0.101212 0.000666667
  0.98901 -0.153549  0.103887 0.0584124 0.000666667
 0.987252 -0.151223   0.11025 0.0123613 0.000666667
 0.982999 -0.145518   0.11271 0.0152982 0.000666667
 0.985453 -0.150741  0.131666 -0.10933 0.000666667
 0.993626 -0.158329  0.130966 -0.0733488 0.000666667
 0.989865 -0.162114 0.0914198 0.182858 0.000666667
 0.987759 -0.145086  0.129798 0.136008 0.000666667
 0.983895 -0.144496  0.113943 -0.00540998 0.000666667
 0.972951 -0.143502   0.10297 0.0474695 0.000666667
 0.969507 -0.147285 0.0975821 0.138732 0.000666667
 0.985968 -0.147923  0.132657 -0.0736437 0.000666667
 0.982531 -0.150787  0.109473 0.00573092 0.000666667
 0.993039 -0.143714  0.128131 -0.103641 0.000666667
 0.983756 -0.143493 0.0935904 0.133525 0.000666667
 0.980812 -0.155388  0.102896 0.00267219 0.000666667
 0.982495 -0.150093  0.105028 0.032798 0.000666667
  0.98523 -0.154818  0.100928 0.0609531 0.000666667
 0.972527 -0.154309 0.0954272 0.0514843 0.000666667
 0.988351 -0.157809 0.0916288 0.179739 0.000666667
 0.990027 -0.159457  0.121212 0.0232427 0.000666667
  0.97699 -0.152077 0.0999293 0.018397 0.000666667
 0.987064 -0.159849  0.113564 0.106866 0.000666667
 0.982964 -0.152757  0.103384 0.0153345 0.000666667
 0.984853 -0.146377  0.111506 0.00708712 0.000666667
 0.975718 -0.149682 0.0962022 0.0270154 0.000666667
 0.985678 -0.159136  0.135201 0.0881607 0.000666667
 0.980225 -0.150978 0.0795897 0.185816 0.000666667
 0.991679 -0.158706  0.125682 0.0453794 0.000666667
 0.998697 -0.162175  0.129075 -0.136378 0.000666667
 0.988309 -0.146572  0.104867 0.155738 0.000666667
 0.995754 -0.141213  0.131001 -0.181708 0.000666667
 0.996499 -0.155238 0.0944339 0.131886 0.000666667
 0.981115 -0.154736 0.0783386 0.220008 0.000666667
 0.985587 -0.148886  0.132295 -0.0747676 0.000666667
  0.98951 -0.147674  0.106409 0.178998 0.000666667
 0.989724 -0.148523  0.107245 0.167327 0.000666667
0.978107 -0.14241 0.122875 -0.0234548 0.000666667
 0.980282 -0.142628  0.118926 0.0144842 0.000666667
 0.985388 -0.150292  0.129855 -0.117167 0.000666667
 0.998383 -0.155441   0.12482 0.0419544 0.000666667
 0.982049 -0.153806   0.10485 0.00519673 0.000666667
 0.977003 -0.142216    0.1275 0.0475039 0.000666667
 0.983949 -0.145725  0.123502 -0.00752659 0.000666667
 0.995745 -0.144178  0.128633 -0.111186 0.000666667
 0.993584 -0.145203  0.128988 -0.117698 0.000666667
 0.985206 -0.149582   0.13134 -0.137317 0.000666667
 0.979399 -0.164328  0.123602 -0.0135747 0.000666667
 0.981176 -0.140137  0.134301 0.0688848 0.000666667
 0.995335 -0.146554  0.130041 -0.0965237 0.000666667
 0.984188 -0.142503  0.119369 -0.0250362 0.000666667
0.983924 -0.1511 0.10672 0.017087 0.000666667
 0.994201 -0.162576  0.126437 -0.0893839 0.000666667
 0.990002 -0.154028  0.125577 0.0202546 0.000666667
 0.995409 -0.156199  0.125644 0.0659475 0.000666667
 0.980465 -0.149015  0.104129 0.0121228 0.000666667
 0.977681 -0.150349  0.106166 0.00652828 0.000666667
 0.987318 -0.141151  0.125316 -0.0964025 0.000666667
 0.989737 -0.150196  0.108291 0.177504 0.000666667
 0.990074 -0.157193  0.133262 -0.044903 0.000666667
 0.982911 -0.142242  0.127066 -0.0336978 0.000666667
 0.980401 -0.150789  0.104204 0.0167345 0.000666667
 0.996588 -0.146355  0.130866 -0.144455 0.000666667
 0.986344 -0.152969 0.0906604 0.190981 0.000666667
 0.99335 -0.16194 0.125183 0.0499355 0.000666667
 0.987492 -0.155162  0.127292 -0.000458064 0.000666667
 0.981857 -0.145682  0.110084 0.134794 0.000666667
 0.986267 -0.159216  0.114956 0.120772 0.000666667
 0.990783 -0.146979  0.107335 0.185491 0.000666667
 0.981519 -0.143109  0.118561 -0.0114175 0.000666667
 0.981871 -0.142593  0.121286 -0.0490448 0.000666667
 0.987619 -0.157124 0.0922407 0.210049 0.000666667
 0.996153 -0.146482  0.129054 -0.126788 0.000666667
 0.993149 -0.162476  0.123323 0.0547237 0.000666667
 0.987977 -0.154358  0.105681 0.0326683 0.000666667
 0.983238 -0.152363  0.106903 0.022851 0.000666667
 0.979029 -0.145428 0.0968347 0.0771654 0.000666667
 0.980354 -0.153617  0.125835 0.0268884 0.000666667
 0.981662 -0.152135  0.104521 0.018204 0.000666667
 0.979051 -0.151374  0.126812 0.0256066 0.000666667
 0.982227 -0.144653  0.110691 0.130625 0.000666667
  0.98902 -0.149626  0.109638 0.0456373 0.000666667
 0.980216 -0.148998  0.102675 0.00534052 0.000666667
 0.990186 -0.153652   0.12749 0.0386734 0.000666667
 0.979079 -0.153948 0.0827139 0.217789 0.000666667
 0.979068 -0.149352  0.106925 0.0239512 0.000666667
 0.982062 -0.147048 0.0981774 0.0836972 0.000666667
 0.987126 -0.150698  0.129167 -0.103843 0.000666667
 0.979695 -0.144888  0.112079 0.0022635 0.000666667
  0.98895 -0.148058  0.109611 0.171063 0.000666667
   0.9928 -0.144862  0.106641 0.203707 0.000666667
 0.994164 -0.160061  0.105874 0.0367289 0.000666667
 0.979706 -0.152618  0.126684 0.0245981 0.000666667
 0.983536 -0.139277  0.105349 0.0736886 0.000666667
  0.98815 -0.155859 0.0936151 0.206065 0.000666667
 0.978524 -0.149139  0.106932 0.0424287 0.000666667
 0.988894 -0.148263  0.110821 0.026401 0.000666667
 0.985975 -0.151501  0.128831 -0.104406 0.000666667
 0.983182 -0.153251  0.129839 -0.0817884 0.000666667
 0.980634 -0.155346  0.103565 0.0212683 0.000666667
 0.985939 -0.154621  0.106646 0.0235081 0.000666667
   0.9813 -0.147008  0.106195 0.0219274 0.000666667
 0.977263 -0.149822  0.108232 0.0294308 0.000666667
 0.988696 -0.143486  0.103143 0.0866608 0.000666667
 0.983683 -0.150422  0.128608 -0.129049 0.000666667
 0.984611 -0.143444  0.115018 9.86039e-05 0.000666667
 0.981755 -0.139717  0.133826 0.0639698 0.000666667
 0.986577 -0.156578 0.0924304 0.181077 0.000666667
 0.992319 -0.155497  0.120713 -0.0257136 0.000666667
  0.98906 -0.142304  0.102975 0.0724965 0.000666667
 0.997409 -0.144018  0.130145 -0.14924 0.000666667
 0.983032 -0.145187  0.119515 0.000108793 0.000666667
 0.995307 -0.144633  0.130773 -0.111068 0.000666667
  0.98788 -0.155448  0.106716 0.0421198 0.000666667
 0.996996 -0.144032  0.129144 -0.116859 0.000666667
 0.975993 -0.147244   0.12234 -0.0091582 0.000666667
 0.983426 -0.151757  0.105763 0.0614714 0.000666667
 0.985089 -0.155365  0.100013 0.0372986 0.000666667
 0.995674 -0.147733  0.128781 -0.137656 0.000666667
 0.981317 -0.147774  0.112809 0.158677 0.000666667
 0.987116 -0.141396  0.125557 -0.0986131 0.000666667
 0.986222 -0.145172  0.129515 0.125994 0.000666667
 0.986852 -0.150368   0.10502 0.0303149 0.000666667
 0.992937 -0.146927  0.107416 0.166507 0.000666667
 0.973953 -0.148782 0.0992382 0.0286322 0.000666667
 0.986895 -0.144587  0.116777 0.0175753 0.000666667
0.981893 -0.13985 0.134642 0.0645789 0.000666667
  0.98413 -0.152361  0.106144 0.0303304 0.000666667
 0.976092  -0.15449 0.0861016 0.116169 0.000666667
  0.98586 -0.157364 0.0955874 0.192197 0.000666667
 0.988113 -0.146161  0.107118 0.168131 0.000666667
 0.987143 -0.157217  0.102982 0.0373903 0.000666667
 0.981213 -0.147305  0.110115 0.0190363 0.000666667
 0.980743 -0.153066   0.10627 0.017961 0.000666667
  0.98106 -0.148975  0.104213 0.0200622 0.000666667
 0.990676 -0.149312   0.11033 0.192274 0.000666667
 0.991681 -0.148056  0.105972 0.16618 0.000666667
 0.980557 -0.152951 0.0804528 0.227491 0.000666667
0.993533 -0.14786 0.111637 0.161051 0.000666667
 0.987815 -0.148463  0.110737 0.173769 0.000666667
 0.990501 -0.157727  0.128925 0.0107843 0.000666667
 0.983363 -0.140984  0.109642 0.124161 0.000666667
 0.985993 -0.141779   0.12387 -0.0842167 0.000666667
  0.98029 -0.146949  0.108787 -0.00180415 0.000666667
0.985719 -0.14836 0.112622 0.0218586 0.000666667
 0.978554 -0.146958  0.127822 -0.0825399 0.000666667
  0.98759 -0.146659  0.110281 0.207981 0.000666667
 0.978083 -0.143191  0.123829 0.0122315 0.000666667
 0.980795 -0.149643 0.0794019 0.204429 0.000666667
   0.9941 -0.144155  0.128661 -0.106017 0.000666667
0.992173 -0.16311 0.113252 -0.0158586 0.000666667
 0.984957 -0.145849  0.109163 -0.00687129 0.000666667
  0.99612 -0.156252  0.122565 0.0466016 0.000666667
 0.986768 -0.150889  0.108203 0.177803 0.000666667
0.990987  -0.1545 0.127741 0.0409788 0.000666667
 0.980552 -0.148617   0.10969 0.000971937 0.000666667
  0.99468 -0.159762  0.107482 0.0372913 0.000666667
 0.992488 -0.149727  0.119741 -0.0497542 0.000666667
 0.982428 -0.153791  0.128494 -0.0978893 0.000666667
 0.984351 -0.154805  0.104901 0.02588 0.000666667
 0.988292 -0.153821  0.104522 0.0542188 0.000666667
 0.979398 -0.146597  0.104077 0.0230757 0.000666667
 0.979352 -0.150677  0.105988 0.0268371 0.000666667
 0.992413 -0.149692  0.123309 -0.0514448 0.000666667
  0.97275 -0.152632 0.0966827 0.034432 0.000666667
 0.980749 -0.164193  0.124562 -0.0322965 0.000666667
 0.987161 -0.159635  0.115299 0.117556 0.000666667
 0.988313 -0.150169  0.129952 -0.0987694 0.000666667
 0.997447 -0.144531  0.128351 -0.125381 0.000666667
  0.99011 -0.158343  0.129923 -0.00694814 0.000666667
 0.977509 -0.145461  0.110185 0.0873558 0.000666667
 0.980988 -0.145302  0.111409 0.153273 0.000666667
 0.979254  -0.15238 0.0990233 0.124092 0.000666667
 0.980305 -0.146879  0.111114 0.0195676 0.000666667
 0.996083 -0.152782 0.0925325 0.15306 0.000666667
 0.984899 -0.149559  0.105173 0.028641 0.000666667
 0.979461 -0.144909  0.110757 0.128465 0.000666667
0.989102   -0.143 0.105791 0.157183 0.000666667
 0.989624 -0.160298  0.120243 0.0109381 0.000666667
 0.979648 -0.148964 0.0956949 0.0959777 0.000666667
 0.984496 -0.154092  0.130253 -0.113471 0.000666667
 0.984835 -0.163979   0.12484 0.00504141 0.000666667
 0.987237 -0.144439  0.117125 0.0231536 0.000666667
 0.992952 -0.147351    0.1071 0.181375 0.000666667
 0.983765 -0.138767  0.110551 0.1264 0.000666667
 0.977744 -0.146752   0.10468 0.093462 0.000666667
 0.991728 -0.145131  0.109699 0.20044 0.000666667
 0.985893 -0.151174  0.129567 -0.0870216 0.000666667
  1.00061 -0.154248  0.126196 0.0153176 0.000666667
 0.977691 -0.153125 0.0973525 0.136171 0.000666667
 0.984645 -0.151313  0.128383 -0.120896 0.000666667
 0.984477 -0.145298  0.111491 0.108563 0.000666667
 0.983161 -0.139017  0.107879 0.109724 0.000666667
 0.996366 -0.157019  0.126262 -0.123388 0.000666667
 0.997023 -0.157618  0.124695 0.0351714 0.000666667
 0.984186 -0.137686  0.109924 0.0618995 0.000666667
 0.978639 -0.144767  0.127544 0.0529264 0.000666667
 0.987491 -0.150905  0.110363 0.0317265 0.000666667
 0.994473 -0.144668  0.107151 0.193838 0.000666667
 0.984961 -0.146288  0.120361 0.00256959 0.000666667
 0.988075 -0.155863  0.092236 0.194282 0.000666667
 0.987625 -0.148393  0.107154 0.16949 0.000666667
 0.981756 -0.148696  0.111694 0.155881 0.000666667
0.985454 -0.15146  0.10656 0.0250955 0.000666667
 0.973605 -0.150027 0.0983947 0.0407332 0.000666667
 0.978989 -0.148839 0.0795917 0.207033 0.000666667
 0.991831 -0.153861  0.126696 0.0361182 0.000666667
 0.999339 -0.142076  0.128211 -0.0804396 0.000666667
0.998387 -0.15873 0.127635 -0.0720335 0.000666667
 0.977157 -0.142821  0.123802 -0.0203381 0.000666667
 0.996919 -0.146705  0.128871 -0.0914178 0.000666667
  0.98064 -0.150981 0.0825177 0.185698 0.000666667
  0.98973 -0.147974  0.108734 0.149164 0.000666667
 0.983858 -0.146357  0.112559 0.00747889 0.000666667
 0.985887 -0.158096  0.133775 0.0835811 0.000666667
  0.98232 -0.151732   0.13348 0.128953 0.000666667
 0.986833 -0.143344  0.103161 0.0717495 0.000666667
 0.985378 -0.149529   0.12866 -0.130511 0.000666667
 0.982711 -0.150174   0.10638 0.0389108 0.000666667
 0.992757 -0.158213  0.129634 0.028801 0.000666667
 0.986852 -0.154016  0.108721 0.0286152 0.000666667
 0.997576 -0.143778  0.128436 -0.113 0.000666667
  0.98073 -0.154694  0.128319 -0.0704662 0.000666667
 0.978997 -0.151367  0.105736 0.0412036 0.000666667
 0.983011 -0.155203  0.105949 0.0271287 0.000666667
 0.977003 -0.143275  0.122107 0.0204684 0.000666667
 0.985538 -0.152688   0.12771 -0.0735937 0.000666667
 0.995113 -0.162608  0.120447 0.0668494 0.000666667
 0.985902 -0.159392 0.0930371 0.179825 0.000666667
 0.992934 -0.148883  0.123236 -0.0256892 0.000666667
 0.981639 -0.152848  0.105947 0.0239164 0.000666667
 0.985894 -0.152027  0.130741 -0.0928473 0.000666667
 0.982846 -0.146106  0.112293 0.166764 0.000666667
 0.983109 -0.158005  0.105693 0.0390923 0.000666667
 0.984507 -0.152158  0.102195 0.0281541 0.000666667
 0.984354 -0.149556  0.105314 0.0632399 0.000666667
 0.982863 -0.150309  0.105305 0.00184633 0.000666667
0.996915 -0.14465 0.127302 -0.0940766 0.000666667
 0.990815 -0.159909  0.128311 0.0492223 0.000666667
0.990198 -0.14811 0.109606 0.165644 0.000666667
 0.989254 -0.151125  0.128466 -0.0843146 0.000666667
  0.98891 -0.156722  0.114138 0.114744 0.000666667
 0.981774 -0.154254  0.106787 0.0161994 0.000666667
 0.986901 -0.147899  0.108443 0.178353 0.000666667
 0.992231 -0.146897  0.104484 0.199822 0.000666667
 0.986549 -0.158023  0.114942 0.188435 0.000666667
 0.989126 -0.157992  0.114196 0.0988684 0.000666667
 0.985827 -0.147314   0.11761 -0.00450719 0.000666667
 0.986926 -0.152209  0.107049 0.0348172 0.000666667
 0.983753 -0.151486  0.127026 -0.102754 0.000666667
  0.98516 -0.150269  0.131341 -0.0848586 0.000666667
 0.976259 -0.147284  0.120732 -0.0158202 0.000666667
 0.991158 -0.159314   0.13058 -0.0412397 0.000666667
   0.9809 -0.143328  0.118565 0.0101402 0.000666667
  0.98583 -0.145407  0.119665 -0.0246474 0.000666667
 0.985704 -0.150702  0.105925 0.0337331 0.000666667
 0.982709 -0.153507  0.105307 0.0186041 0.000666667
0.982056 -0.14903 0.103923 0.0321832 0.000666667
 0.979057 -0.152838 0.0965467 0.126075 0.000666667
 0.990886 -0.150009  0.106777 0.182659 0.000666667
 0.986506 -0.156125 0.0955514 0.188161 0.000666667
  0.98844 -0.156417 0.0924104 0.172423 0.000666667
  0.99323 -0.145366  0.129216 -0.125379 0.000666667
0.980019 -0.14313  0.12272 0.0281855 0.000666667
  0.99494 -0.161545  0.126035 0.0697479 0.000666667
  0.98452 -0.144299  0.118105 -0.0453968 0.000666667
 0.977095 -0.152972  0.105031 0.0215814 0.000666667
 0.986376 -0.155718  0.119551 0.135802 0.000666667
 0.997209 -0.157946  0.100644 0.0871752 0.000666667
0.981089 -0.15114 0.106648 0.0169893 0.000666667
  0.98876 -0.151652  0.104432 0.0208784 0.000666667
 0.977311 -0.145406   0.10811 0.10144 0.000666667
  0.98397 -0.152572  0.105749 0.0444952 0.000666667
0.989763 -0.14621 0.107428 0.1597 0.000666667
 0.978929 -0.144573  0.121443 -0.00487405 0.000666667
 0.989134 -0.146083  0.107902 0.171812 0.000666667
 0.988817 -0.154567   0.10562 0.0257188 0.000666667
 0.990738 -0.155616  0.130456 0.0394332 0.000666667
 0.989075 -0.158812  0.132328 -0.00960539 0.000666667
 0.996083 -0.145526  0.130927 -0.11609 0.000666667
 0.987292 -0.144918  0.103025 0.0779727 0.000666667
 0.988458 -0.143244  0.103239 0.0830739 0.000666667
 0.985669 -0.148994  0.133537 -0.0873341 0.000666667
 0.984079 -0.150107  0.106411 0.0261138 0.000666667
 0.984402 -0.154387  0.104801 0.0136901 0.000666667
 0.984756 -0.153143  0.103833 0.0327749 0.000666667
 0.986643 -0.147404  0.109476 0.192556 0.000666667
 0.981932 -0.148965 0.0789505 0.212376 0.000666667
 0.982526 -0.153584  0.105371 0.0485688 0.000666667
 0.983811 -0.161894  0.114544 0.11547 0.000666667
 0.991062 -0.148944  0.106972 0.183034 0.000666667
 0.995193 -0.141557  0.130446 -0.175239 0.000666667
 0.980599 -0.152047  0.106375 0.0379704 0.000666667
 0.993441 -0.141938  0.129772 -0.170885 0.000666667
 0.973086 -0.152128 0.0961233 0.0505631 0.000666667
 0.982292 -0.152229  0.106249 0.0538371 0.000666667
  0.98856 -0.145737   0.13045 0.127252 0.000666667
 0.985156 -0.156056  0.109636 0.0169392 0.000666667
 0.987481 -0.146243  0.109371 0.165504 0.000666667
 0.98524 -0.16003 0.116557 0.127568 0.000666667
 0.989105 -0.141674  0.101986 0.088523 0.000666667
 0.983216 -0.142498  0.095095 0.156911 0.000666667
 0.989581 -0.146957  0.106476 0.166849 0.000666667
 0.980165 -0.142709  0.123454 -0.0171791 0.000666667
 0.978362 -0.153039 0.0992975 -0.00517486 0.000666667
  0.99861 -0.144148  0.132903 -0.132118 0.000666667
 0.978731 -0.160037  0.108672 0.0605979 0.000666667
 0.984263 -0.153787  0.127435 -0.0636729 0.000666667
 0.984418 -0.151197  0.108741 0.0155272 0.000666667
 0.981888 -0.152472 0.0791358 0.212636 0.000666667
 0.983758 -0.142701  0.119711 -0.0179084 0.000666667
 0.982527 -0.144823  0.122171 -0.025494 0.000666667
 0.983576 -0.146583  0.106736 0.00706631 0.000666667
 0.979866 -0.152778 0.0970013 0.162587 0.000666667
 0.977268  -0.15566 0.0955098 0.114686 0.000666667
 0.989131 -0.156822  0.124702 0.0215231 0.000666667
 0.982482 -0.146741  0.111864 0.0331724 0.000666667
 0.986549 -0.146433  0.130423 0.150028 0.000666667
  0.97993 -0.152045 0.0813641 0.158196 0.000666667
 0.990951 -0.154036  0.124197 0.0313617 0.000666667
0.987056 -0.14714 0.106667 0.158596 0.000666667
  0.98564 -0.147481  0.114963 0.000899474 0.000666667
  0.97454 -0.149124 0.0986985 0.0380907 0.000666667
0.983597 -0.13956 0.096925 0.167676 0.000666667
 0.976048 -0.144882  0.107242 0.10303 0.000666667
 0.981545 -0.162451  0.122977 -0.0216618 0.000666667
 0.982139 -0.143467  0.111969 0.144706 0.000666667
 0.999707 -0.146954  0.129624 -0.110583 0.000666667
 0.984941 -0.155025  0.100977 0.0276594 0.000666667
  0.97977 -0.144919  0.127159 -0.0561043 0.000666667
 0.980065 -0.150501  0.105715 0.0304272 0.000666667
 0.977238 -0.152805 0.0991319 0.0207673 0.000666667
  0.99208 -0.156576  0.126485 0.0229515 0.000666667
 0.975883 -0.153317  0.106352 0.00925903 0.000666667
 0.985701 -0.151165  0.108907 0.0180345 0.000666667
 0.996908 -0.144052  0.128035 -0.124387 0.000666667
 0.988927 -0.146783  0.113058 0.047524 0.000666667
 0.995909 -0.156197  0.125128 0.0395251 0.000666667
 0.982711 -0.145352  0.113334 0.130175 0.000666667
  0.99266 -0.144971  0.108636 0.184859 0.000666667
 0.987116 -0.152464  0.129108 -0.088472 0.000666667
 0.990101 -0.145297  0.104449 0.163216 0.000666667
 0.986805 -0.144958  0.121439 -0.0134174 0.000666667
 0.984441 -0.148271  0.128624 -0.118351 0.000666667
 0.981218 -0.141312 0.0957894 0.139528 0.000666667
 0.989593 -0.157117  0.128637 0.024505 0.000666667
 0.985481 -0.158295  0.118972 0.0192844 0.000666667
 0.992425 -0.161702  0.112658 -0.0053251 0.000666667
 0.977269 -0.150675  0.106313 0.0198309 0.000666667
 0.999052 -0.156554  0.126311 0.0626621 0.000666667
 0.981474 -0.143587  0.119734 -0.0424678 0.000666667
 0.985166 -0.152876  0.105012 0.00460677 0.000666667
 0.993222 -0.159272   0.13106 -0.056419 0.000666667
 0.981273 -0.148881   0.11213 0.155385 0.000666667
 0.988144 -0.158474 0.0925667 0.182145 0.000666667
 0.980845 -0.150638  0.106223 0.0294051 0.000666667
 0.995136 -0.159969   0.12564 -0.112441 0.000666667
 0.987707 -0.157296  0.114277 0.123584 0.000666667
 0.989831 -0.155569  0.109451 0.0118424 0.000666667
0.987124 -0.14258  0.10489 0.0650406 0.000666667
 0.984212 -0.143855   0.12077 -0.00492699 0.000666667
 0.976856 -0.149678  0.103512 0.0356899 0.000666667
 0.990483 -0.146754  0.105509 0.202112 0.000666667
0.996482 -0.14789 0.130841 -0.155697 0.000666667
  0.99315 -0.146058  0.107026 0.128174 0.000666667
 0.988835 -0.154928 0.0928285 0.174433 0.000666667
 0.989517 -0.146722  0.107538 0.148438 0.000666667
 0.982561 -0.141094 0.0942574 0.160169 0.000666667
 0.973591 -0.149979 0.0986981 0.026969 0.000666667
 0.981698 -0.163587   0.12354 -0.00870132 0.000666667
 0.978776  -0.15315 0.0976527 0.134134 0.000666667
0.993228 -0.14842 0.123863 -0.0355251 0.000666667
 0.985279 -0.144846 0.0957522 0.130422 0.000666667
 0.977114 -0.144783  0.120722 -0.0072356 0.000666667
 0.986764 -0.151575  0.128798 -0.080309 0.000666667
 0.982031 -0.161317  0.116856 -0.0027243 0.000666667
 0.990395 -0.144815  0.104834 0.172287 0.000666667
 0.995176 -0.145849  0.127505 -0.107579 0.000666667
 0.98669 -0.15441 0.108313 0.0543848 0.000666667
0.984424  -0.1437 0.114787 0.14933 0.000666667
 0.989328 -0.147324  0.106249 0.158466 0.000666667
 0.985252 -0.149398  0.128171 -0.119756 0.000666667
 0.984446 -0.150326  0.104296 0.0137946 0.000666667
 0.983974 -0.140131 0.0966645 0.148259 0.000666667
 0.990201 -0.146041  0.107022 0.157903 0.000666667
 0.986406 -0.146601  0.107965 0.15653 0.000666667
 0.983472 -0.150312   0.10825 0.0318844 0.000666667
 0.994618 -0.160333  0.125396 0.0592868 0.000666667
 0.981959 -0.140814 0.0970597 0.134392 0.000666667
 0.977712 -0.151772  0.100006 -0.001878 0.000666667
  0.98151 -0.151559   0.10405 0.0302402 0.000666667
 0.994882 -0.144483  0.129052 -0.0991451 0.000666667
  0.99089 -0.153579  0.126117 0.0309279 0.000666667
 0.997143 -0.145224  0.130309 -0.112702 0.000666667
 0.992179 -0.155287  0.128363 0.0252023 0.000666667
0.986838 -0.14817 0.132677 -0.119237 0.000666667
 0.983632 -0.139272 0.0966441 0.134471 0.000666667
 0.990245 -0.159227  0.106204 0.022716 0.000666667
 0.987355 -0.152746  0.120063 0.0102148 0.000666667
 0.984804 -0.148096   0.10531 0.0375042 0.000666667
 0.981543 -0.151396  0.105139 0.0137583 0.000666667
 0.987229 -0.161674  0.134851 0.090651 0.000666667
 0.993717 -0.148064  0.108755 0.139975 0.000666667
 0.984745 -0.151839   0.10548 0.00695988 0.000666667
 0.980112 -0.149261  0.105632 0.0136594 0.000666667
 0.980954 -0.140786  0.129075 -0.0536347 0.000666667
 0.984668 -0.151271  0.127825 -0.0855446 0.000666667
  0.98587 -0.150646  0.128714 -0.117628 0.000666667
 0.983975 -0.155219  0.104319 0.0181171 0.000666667
 0.983557 -0.141637 0.0953221 0.123391 0.000666667
 0.981972 -0.152034  0.128631 -0.130052 0.000666667
 0.990409 -0.156434   0.12574 0.0529494 0.000666667
 0.986471 -0.141495  0.106914 0.0631668 0.000666667
 0.986295 -0.156465  0.122584 0.00675305 0.000666667
 0.981969 -0.151931     0.104 0.0550157 0.000666667
 0.982454 -0.150463  0.105772 0.0297926 0.000666667
 0.985682 -0.145432  0.119495 -0.00264324 0.000666667
 0.986646 -0.153514  0.105759 0.0508254 0.000666667
 0.995174 -0.141995  0.131684 -0.142938 0.000666667
0.983185 -0.15114 0.109987 0.0281437 0.000666667
 0.996977 -0.143916  0.130855 -0.163937 0.000666667
 0.995485 -0.143432  0.131633 -0.149657 0.000666667
0.984249 -0.15309 0.106556 0.0148659 0.000666667
 0.983247 -0.150652  0.129451 -0.130656 0.000666667
 0.981267 -0.151962 0.0802094 0.175061 0.000666667
 0.984602 -0.152561  0.129856 -0.104331 0.000666667
 0.977363 -0.147743  0.103357 0.130083 0.000666667
 0.976763 -0.149528  0.102748 0.0414777 0.000666667
 0.974886 -0.145067   0.12422 -0.00706615 0.000666667
 0.980773 -0.138057  0.133274 0.0790258 0.000666667
 0.983471 -0.150595  0.105398 0.0199234 0.000666667
 0.987157 -0.146539  0.119849 -0.00110355 0.000666667
 0.993026 -0.146165  0.107531 0.16392 0.000666667
 0.978681 -0.148906  0.108059 0.026755 0.000666667
 0.994856 -0.141409  0.130972 -0.162136 0.000666667
 0.984862 -0.154089  0.108799 0.016439 0.000666667
 0.983706 -0.141686  0.119542 -0.0139057 0.000666667
 0.971678 -0.143295  0.104237 0.0682005 0.000666667
 0.997433 -0.142798  0.128633 -0.100675 0.000666667
 0.980115 -0.152921  0.108678 0.0186557 0.000666667
 0.988504 -0.158697  0.120787 0.00737147 0.000666667
 0.985365 -0.148001  0.128556 -0.0774333 0.000666667
 0.984524 -0.142429 0.0958802 0.169768 0.000666667
 0.981218 -0.143234  0.113443 0.130421 0.000666667
 0.994992 -0.146334  0.109712 0.200049 0.000666667
  0.98706 -0.146132  0.108959 0.193749 0.000666667
 0.977674 -0.153208 0.0792386 0.210146 0.000666667
 0.976467 -0.153622  0.104113 -0.0104271 0.000666667
 0.974749 -0.144264 0.0999815 0.0347829 0.000666667
 0.982255 -0.145211  0.113658 0.157095 0.000666667
 0.996789 -0.145099  0.132132 -0.116595 0.000666667
 0.988853 -0.145866  0.106977 0.157724 0.000666667
 0.985122 -0.147632  0.118075 -0.0481196 0.000666667
0.985519 -0.15176 0.104752 0.0536541 0.000666667
 0.980201 -0.151313  0.104875 0.0271728 0.000666667
 0.979626 -0.151856  0.102637 0.0505336 0.000666667
0.985379 -0.14237  0.12016 -0.000564911 0.000666667
0.984341  -0.1555 0.105653 0.0467394 0.000666667
 0.982839 -0.146717  0.110457 0.133286 0.000666667
 0.978836 -0.150288  0.104381 0.0104974 0.000666667
 0.987862 -0.154257 0.0890965 0.204001 0.000666667
 0.980807 -0.151521  0.105861 0.0240174 0.000666667
 0.982111 -0.152124  0.106635 0.0357019 0.000666667
0.996399 -0.14294  0.13112 -0.132842 0.000666667
 0.980877 -0.149444  0.101399 0.034874 0.000666667
  0.97614 -0.153388 0.0973027 0.0509884 0.000666667
 0.986587 -0.153377  0.108927 0.0126226 0.000666667
 0.987964 -0.146718  0.111648 0.0510012 0.000666667
 0.984076 -0.151268  0.105991 0.0151871 0.000666667
 0.987475 -0.148392  0.108786 0.17573 0.000666667
 0.985385 -0.153028  0.129523 -0.0497788 0.000666667
 0.987832 -0.154936  0.105291 0.0388854 0.000666667
 0.997413 -0.142253  0.131252 -0.113367 0.000666667
 0.988288 -0.157719  0.128329 0.0434314 0.000666667
 0.988447 -0.149793  0.111336 0.0641787 0.000666667
 0.988663 -0.145126    0.1089 0.169561 0.000666667
 0.995168 -0.141527  0.129997 -0.142984 0.000666667
 0.979732 -0.148603   0.10147 0.0122242 0.000666667
 0.991292 -0.143176  0.114951 0.0426618 0.000666667
 0.985669 -0.143447  0.122799 -0.0357784 0.000666667
 0.983933 -0.152762  0.104978 0.0301792 0.000666667
 0.993342 -0.145568  0.129813 -0.21139 0.000666667
 0.986931 -0.148462  0.133603 -0.0854486 0.000666667
 0.985993 -0.158856  0.133328 0.0344313 0.000666667
 0.981531 -0.151916  0.125404 0.0267318 0.000666667
 0.990669 -0.146431  0.109027 0.163443 0.000666667
 0.976063 -0.151299 0.0959215 0.0174566 0.000666667
 0.986217 -0.151822  0.105391 0.0190283 0.000666667
 0.984223 -0.150109   0.12895 -0.0911893 0.000666667
  0.99423 -0.145036  0.107632 0.18157 0.000666667
 0.988123 -0.145517  0.118076 0.00616635 0.000666667
 0.977223 -0.151298  0.105682 0.0434279 0.000666667
0.981954 -0.16486 0.122611 -0.00712365 0.000666667
  0.98293 -0.144129  0.121925 -0.0473745 0.000666667
  0.98588 -0.149221  0.128245 -0.095796 0.000666667
 0.981501 -0.164622  0.123914 -0.00949353 0.000666667
 0.984931 -0.151161  0.101478 0.022693 0.000666667
 0.990321 -0.157015  0.125699 0.0524606 0.000666667
 0.978364 -0.145223  0.124506 0.0407946 0.000666667
 0.996251 -0.157761  0.129082 -0.0849082 0.000666667
 0.990396 -0.161802  0.111836 0.00290359 0.000666667
 0.989523 -0.157959 0.0913823 0.190102 0.000666667
 0.986565 -0.156148  0.104638 0.0177192 0.000666667
 0.986876 -0.155223  0.107378 0.0269953 0.000666667
  0.97523 -0.146454  0.121982 -0.00288602 0.000666667
 0.982936 -0.140124 0.0963961 0.157214 0.000666667
 0.984409 -0.143948 0.0959537 0.127791 0.000666667
 0.990232 -0.159232  0.113137 -0.0151015 0.000666667
 0.994121 -0.144805  0.130752 -0.227646 0.000666667
 0.995238 -0.160406  0.125856 0.0680978 0.000666667
 0.979097 -0.152616 0.0967082 0.140868 0.000666667
 0.992354 -0.153112  0.127366 0.0164694 0.000666667
0.990781 -0.15658 0.128701 0.0613602 0.000666667
 0.989835 -0.156957  0.131387 -0.0336732 0.000666667
0.987566 -0.14252 0.104279 0.086172 0.000666667
 0.980601 -0.163477  0.122848 -0.0112033 0.000666667
  0.98531 -0.150221  0.130107 -0.12691 0.000666667
 0.982594 -0.151478  0.129197 -0.106701 0.000666667
 0.985241 -0.159688  0.120477 0.0141157 0.000666667
 0.983917 -0.152135  0.105564 0.0221549 0.000666667
 0.981497 -0.152074 0.0822729 0.215635 0.000666667
 0.985211 -0.150073  0.108191 0.189688 0.000666667
0.982015 -0.15129 0.109222 0.00277388 0.000666667
 0.992164 -0.154201  0.129466 -0.00459383 0.000666667
 0.984577 -0.155149  0.108083 0.0224215 0.000666667
 0.981007 -0.146534  0.110722 0.112938 0.000666667
   0.9859 -0.142956 0.0978162 0.166278 0.000666667
 0.973931 -0.153791 0.0864048 0.118109 0.000666667
 0.986844 -0.146457  0.109173 0.146287 0.000666667
 0.991316 -0.159213  0.130232 -0.0312796 0.000666667
  0.97314 -0.150534 0.0990455 0.0221842 0.000666667
 0.980288 -0.150467 0.0991731 0.0254448 0.000666667
 0.987856 -0.148865  0.110299 0.182064 0.000666667
 0.996854 -0.143859  0.133933 -0.104247 0.000666667
 0.976545 -0.152574  0.101387 0.0256017 0.000666667
 0.986776 -0.158659  0.114698 0.108477 0.000666667
  0.97537 -0.147364  0.127442 -0.00937104 0.000666667
 0.987581 -0.158454 0.0916501 0.167617 0.000666667
 0.989601 -0.154845  0.127059 -0.00129218 0.000666667
 0.977595 -0.148472  0.112854 0.00524086 0.000666667
 0.988015 -0.149843  0.112393 0.0560779 0.000666667
 0.984357 -0.151333  0.128331 -0.135772 0.000666667
 0.988233 -0.154024  0.105524 0.0299395 0.000666667
 0.976241 -0.149523 0.0971469 0.0311514 0.000666667
 0.994882 -0.142048  0.131156 -0.159913 0.000666667
  0.98582 -0.151953   0.12814 -0.108785 0.000666667
 0.991927 -0.160825  0.125009 0.0620935 0.000666667
  0.99226 -0.161165  0.125922 0.047715 0.000666667
 0.984962 -0.144907  0.103574 0.116596 0.000666667
 0.982558 -0.144266  0.117404 -0.0134065 0.000666667
 0.981523 -0.155502  0.119247 -0.00936941 0.000666667
 0.988244 -0.144657  0.106508 0.167715 0.000666667
 0.983231 -0.149855  0.105418 0.0156749 0.000666667
 0.996157 -0.141056  0.130522 -0.198331 0.000666667
0.990496 -0.14542 0.101871 0.185402 0.000666667
 0.986181 -0.152545  0.129294 -0.0774424 0.000666667
 0.988745 -0.155482  0.092302 0.160993 0.000666667
 0.986139 -0.142052  0.118514 -0.0449674 0.000666667
  0.98626 -0.158891 0.0926013 0.173095 0.000666667
 0.978633 -0.154387 0.0962523 0.143742 0.000666667
 0.985445 -0.147624  0.111895 0.0334213 0.000666667
 0.971955 -0.141614  0.103421 0.0314301 0.000666667
 0.979567 -0.150912  0.104189 0.00453973 0.000666667
 0.986524 -0.152868   0.10539 0.0436503 0.000666667
 0.984935 -0.151164  0.129592 -0.116532 0.000666667
0.981235  -0.1365 0.105379 0.0713396 0.000666667
 0.971455 -0.141034  0.103149 0.0418645 0.000666667
 0.984926 -0.153653  0.106165 0.0223851 0.000666667
 0.988729 -0.151738  0.127259 0.010518 0.000666667
0.983284 -0.14339 0.120347 -0.0428412 0.000666667
 0.998234 -0.157554  0.122761 0.0381445 0.000666667
 0.981178 -0.143288  0.117846 0.0151051 0.000666667
 0.985102 -0.144265  0.120033 0.00481467 0.000666667
 0.984663 -0.150217  0.105004 0.0117566 0.000666667
  0.99007 -0.146446  0.105842 0.156576 0.000666667
 0.981023 -0.147959  0.109831 0.014485 0.000666667
 0.986735 -0.144625  0.106943 0.158552 0.000666667
 0.982759 -0.151337  0.127566 -0.101963 0.000666667
 0.996091 -0.146939  0.129663 -0.106718 0.000666667


==> output_ims_3_3_3_1/weightedpr_action_4.txt <==
23.3591
0.985534 -0.15145  0.10977 0.0103371 0.000666667
 0.981522 -0.147413  0.107445 0.0121366 0.000666667
 0.984001 -0.150848  0.108882 0.0488817 0.000666667
 0.992575 -0.162711  0.105976 0.0460286 0.000666667
 0.989087 -0.143538   0.11629 0.0547394 0.000666667
 0.980782 -0.153318  0.110168 0.022127 0.000666667
 0.988621 -0.155776  0.106401 0.0460842 0.000666667
0.979967  -0.1446 0.111309 0.00761817 0.000666667
 0.984055 -0.152186  0.105552 -0.00761182 0.000666667
 0.995503 -0.161203  0.116217 -0.00963467 0.000666667
  0.98166 -0.139568  0.113536 0.0267094 0.000666667
 0.981047 -0.150837  0.104046 0.023761 0.000666667
 0.982782 -0.150194  0.104604 0.0471608 0.000666667
 0.985583 -0.151949  0.103478 0.0310369 0.000666667
 0.992157 -0.148285  0.119275 -0.0428188 0.000666667
 0.984752 -0.155308  0.105539 0.0277905 0.000666667
 0.986686 -0.154955  0.104868 0.0479646 0.000666667
 0.978279 -0.151003  0.105537 0.045477 0.000666667
 0.975728 -0.142784  0.130397 0.0791844 0.000666667
 0.985833 -0.153766  0.109611 0.0236149 0.000666667
 0.987644 -0.153958  0.107682 0.0231116 0.000666667
 0.982651 -0.142978  0.113105 0.0225363 0.000666667
 0.983893 -0.151392  0.106464 0.001594 0.000666667
  0.99585 -0.159004  0.105191 0.0330011 0.000666667
 0.986686 -0.151545  0.106097 0.0329911 0.000666667
 0.985205 -0.150191   0.10909 0.0209217 0.000666667
0.982225 -0.15358 0.132733 0.127531 0.000666667
 0.977656 -0.152148  0.106714 0.00297401 0.000666667
  0.98632 -0.151289  0.107213 0.027595 0.000666667
 0.980711 -0.151697  0.106145 0.0169036 0.000666667
 0.981419 -0.150473  0.102897 0.0237208 0.000666667
 0.982617 -0.153605    0.1049 0.0449817 0.000666667
 0.985937 -0.149523   0.11064 0.0301526 0.000666667
 0.985896 -0.153472  0.109639 0.00869636 0.000666667
 0.987606 -0.141335  0.104335 0.0741643 0.000666667
 0.986899 -0.150297  0.110286 0.0273609 0.000666667
0.983161 -0.15105 0.106236 0.00309356 0.000666667
 0.987093 -0.148031  0.113758 -0.0103158 0.000666667
0.994701 -0.14756 0.106842 0.1512 0.000666667
 0.988217 -0.153666  0.105698 0.0401194 0.000666667
 0.983825 -0.147829  0.106949 0.0253232 0.000666667
 0.981454 -0.150208  0.103298 -0.00302416 0.000666667
 0.981527 -0.144218  0.110511 0.145964 0.000666667
 0.985208 -0.145539  0.111664 0.0357163 0.000666667
0.982428 -0.14726  0.11101 0.128674 0.000666667
 0.984363 -0.145722   0.12126 0.0190528 0.000666667
 0.982504 -0.153075  0.107924 0.0815731 0.000666667
 0.984209 -0.155775  0.107468 0.0533297 0.000666667
  0.98808 -0.147285  0.106399 0.145277 0.000666667
 0.983875 -0.148896  0.109054 -0.0121882 0.000666667
 0.985386 -0.147379  0.114753 -0.00639074 0.000666667
 0.988815 -0.154037  0.110391 0.0413407 0.000666667
 0.984413 -0.146072  0.113134 0.00380431 0.000666667
 0.982383 -0.146822    0.1062 0.0291549 0.000666667
 0.987031 -0.159999  0.113699 0.104247 0.000666667
 0.984574 -0.154922  0.106124 0.0311271 0.000666667
 0.980883 -0.148685  0.109949 -0.00134939 0.000666667
 0.989193 -0.147794  0.108534 0.156867 0.000666667
 0.985085 -0.154105  0.119178 0.137405 0.000666667
  0.98729 -0.149008  0.116786 0.0223955 0.000666667
0.981586 -0.15247 0.103203 -0.00463526 0.000666667
 0.986697 -0.150661  0.111712 0.0143402 0.000666667
 0.987826 -0.141485  0.113958 -0.00564274 0.000666667
 0.990013 -0.145023  0.110025 0.174756 0.000666667
 0.982728 -0.150796  0.106208 0.0250277 0.000666667
 0.991697 -0.155465  0.110073 0.015919 0.000666667
 0.989459 -0.156673  0.105798 0.0324134 0.000666667
 0.991689 -0.147544  0.106249 0.168043 0.000666667
 0.986421 -0.144761  0.118576 0.0133223 0.000666667
 0.985585 -0.142704  0.115035 0.0202249 0.000666667
0.983274 -0.14656 0.115634 -0.00830129 0.000666667
 0.983185 -0.144975  0.107082 0.00909179 0.000666667
 0.986239 -0.154881 0.0988069 0.0539194 0.000666667
 0.983263 -0.157638  0.107506 0.0532809 0.000666667
 0.987573 -0.141267  0.125854 -0.0880653 0.000666667
 0.985183 -0.150358  0.109165 0.0101595 0.000666667
 0.985857 -0.154307  0.107847 0.0438007 0.000666667
 0.982552 -0.151976    0.1307 0.129919 0.000666667
 0.985613 -0.151302  0.110017 0.003652 0.000666667
  0.98264 -0.145905  0.110929 0.0209772 0.000666667
 0.980803 -0.154523  0.105459 0.0252418 0.000666667
 0.978992 -0.153389  0.103261 0.0331638 0.000666667
 0.988488 -0.157676  0.112359 0.10542 0.000666667
 0.983644 -0.153555  0.108653 0.0143135 0.000666667
 0.987006 -0.155496  0.119473 0.122885 0.000666667
 0.985826 -0.152834  0.107176 0.0280053 0.000666667
0.984291 -0.15006 0.107088 0.0301497 0.000666667
 0.986664 -0.153469  0.107366 0.0327758 0.000666667
 0.990512 -0.155735   0.11522 0.101729 0.000666667
  0.97918 -0.144439  0.111913 0.00362734 0.000666667
 0.985693 -0.149381  0.106189 0.050107 0.000666667
 0.985568 -0.151378  0.106833 0.0425759 0.000666667
 0.984481 -0.151481  0.108573 0.0414095 0.000666667
0.981646 -0.15123 0.107912 0.00972552 0.000666667
 0.985308 -0.153737  0.108565 0.0185342 0.000666667
 0.987891 -0.150205  0.109144 0.035896 0.000666667
 0.986391 -0.152524  0.108549 0.0279866 0.000666667
0.987064 -0.15563 0.105301 0.0292751 0.000666667
  0.98705 -0.153573  0.107103 0.0393254 0.000666667
 0.981586 -0.149332  0.106724 0.0195814 0.000666667
0.984226 -0.15261 0.109793 -0.0118895 0.000666667
 0.983829 -0.154595  0.108137 0.0090115 0.000666667
0.983982 -0.15999 0.117465 0.123005 0.000666667
 0.984417 -0.151455  0.108889 0.0386132 0.000666667
 0.983907 -0.154065  0.105281 0.0663727 0.000666667
 0.985377 -0.146095  0.110182 -0.00696796 0.000666667
 0.986309 -0.158989  0.116338 0.104504 0.000666667
 0.987811 -0.156797  0.106282 0.000112195 0.000666667
 0.987954 -0.162548  0.114114 0.119809 0.000666667
0.985302 -0.14572 0.112384 0.0171143 0.000666667
 0.987556 -0.143077  0.100606 0.0901114 0.000666667
  0.98734 -0.154686  0.107551 0.0342327 0.000666667
 0.988707 -0.149801  0.109986 0.0475042 0.000666667
 0.986477 -0.142478  0.118508 -0.0450258 0.000666667
0.987014 -0.15185 0.111935 6.6141e-05 0.000666667
 0.978478 -0.150552  0.104813 0.00662299 0.000666667
 0.985608 -0.160615  0.116685 0.143206 0.000666667
 0.991801 -0.147511  0.123817 -0.0365071 0.000666667
 0.986338 -0.154912  0.110327 0.057174 0.000666667
 0.981287 -0.142983  0.114002 0.00520122 0.000666667
 0.988497 -0.156495  0.107541 0.0296244 0.000666667
 0.987025 -0.150907  0.127556 -0.109759 0.000666667
 0.988531 -0.157288  0.105319 0.0149143 0.000666667
  0.97791 -0.149546  0.101444 -0.00441955 0.000666667
 0.983173 -0.146048  0.109276 0.0138756 0.000666667
 0.986927 -0.148198  0.112138 -0.00270231 0.000666667
 0.984681 -0.160507  0.121623 0.0144356 0.000666667
 0.976142 -0.143187  0.128485 0.0463362 0.000666667
0.980415 -0.15039 0.103938 0.0495984 0.000666667
 0.983538 -0.153015  0.107008 0.0833357 0.000666667
 0.979415 -0.152322   0.10433 0.0170639 0.000666667
 0.988801 -0.157216  0.107764 0.046634 0.000666667
 0.978425 -0.148693  0.109118 0.00966087 0.000666667
  0.97392 -0.145528  0.128075 0.0823614 0.000666667
 0.986182 -0.154398  0.106553 -0.0122666 0.000666667
 0.992657 -0.146352  0.106012 0.16793 0.000666667
 0.989947 -0.156928  0.108714 0.00915802 0.000666667
 0.982001 -0.153769  0.103871 0.00449296 0.000666667
 0.986967 -0.153567  0.108874 0.0219314 0.000666667
 0.982929 -0.151409  0.104217 0.00933394 0.000666667
  0.98349 -0.152764  0.106815 0.00332761 0.000666667
 0.979699 -0.159431  0.108257 0.0587893 0.000666667
 0.983465 -0.146365   0.11249 0.052036 0.000666667
0.987969 -0.1523 0.10875 0.0157117 0.000666667
 0.988727 -0.145045  0.107185 0.152809 0.000666667
 0.982545 -0.144985  0.113797 -0.00116216 0.000666667
 0.992155 -0.148893  0.120639 -0.0556365 0.000666667
 0.985292 -0.151389  0.105061 0.0381351 0.000666667
 0.983927 -0.148038   0.11696 0.00722416 0.000666667
  0.98421 -0.149996  0.106133 0.00356964 0.000666667
 0.988859 -0.149073  0.110145 0.0531221 0.000666667
 0.985015 -0.146604  0.115211 -0.0100574 0.000666667
 0.986489 -0.147794  0.108777 0.0181933 0.000666667
  0.98345 -0.152025  0.107867 0.0277916 0.000666667
 0.979433 -0.143847  0.116548 0.0225392 0.000666667
 0.986032 -0.152802  0.106079 0.0566354 0.000666667
 0.986989 -0.149118  0.109413 0.0528152 0.000666667
 0.987375 -0.150445  0.109505 0.0340271 0.000666667
  0.98172 -0.142718  0.115579 0.0130786 0.000666667
 0.987422 -0.151218  0.106315 0.053273 0.000666667
 0.987983 -0.153083  0.107494 0.0329249 0.000666667
  0.98583 -0.148669   0.10982 0.00901324 0.000666667
 0.985926 -0.150678  0.109856 0.0545381 0.000666667
 0.983936 -0.148982  0.107199 0.029453 0.000666667
 0.989201 -0.154884  0.107822 0.0632413 0.000666667
 0.982706 -0.142235  0.113371 0.0284081 0.000666667
 0.992608 -0.159277  0.125352 0.077555 0.000666667
 0.983472 -0.150356  0.108141 0.0179891 0.000666667
 0.983129 -0.143874   0.11386 0.0133429 0.000666667
 0.993076 -0.149107  0.110475 0.164118 0.000666667
 0.986663 -0.158834  0.116907 0.106156 0.000666667
 0.984732 -0.137613  0.111638 0.0557979 0.000666667
0.987404 -0.14673 0.116576 0.00313489 0.000666667
 0.997963 -0.151094  0.121613 -0.0247129 0.000666667
 0.986255 -0.151902    0.1079 0.0224226 0.000666667
 0.981545 -0.151658  0.105678 0.0776788 0.000666667
0.986642 -0.15415 0.104965 0.0266101 0.000666667
 0.995688 -0.146203  0.109447 0.191401 0.000666667
 0.976179 -0.147377  0.109126 -0.000771676 0.000666667
0.980559 -0.15225 0.108289 0.0182739 0.000666667
 0.977309 -0.148662  0.105684 0.00877764 0.000666667
 0.981469 -0.147766    0.1069 0.0276459 0.000666667
 0.987479 -0.156168  0.119622 0.0463356 0.000666667
 0.986202 -0.153183  0.105825 0.0466766 0.000666667
 0.983181 -0.152067  0.111064 0.0378888 0.000666667
 0.988019 -0.159976   0.11346 0.169357 0.000666667
  0.98276 -0.151395  0.103956 0.0204799 0.000666667
0.987224 -0.15958  0.11346 0.147035 0.000666667
  0.97983 -0.147474  0.111435 0.0497245 0.000666667
 0.992982 -0.159168  0.114883 -0.00306045 0.000666667
 0.985253 -0.152036  0.104109 0.0321899 0.000666667
 0.982435 -0.151888  0.106023 0.0185149 0.000666667
 0.985584 -0.145323  0.112027 0.0210831 0.000666667
  0.98733 -0.145859  0.112046 0.0573054 0.000666667
 0.987666 -0.150545  0.109515 -0.00133054 0.000666667
 0.987816 -0.150049  0.110823 -0.00206713 0.000666667
 0.986717 -0.158506  0.114003 0.142556 0.000666667
0.978025 -0.15211 0.107373 0.0303027 0.000666667
 0.983173 -0.146943  0.111088 0.0421707 0.000666667
  0.98495 -0.159695  0.116915 0.126694 0.000666667
 0.982494 -0.154633  0.105643 0.0253934 0.000666667
  0.98606 -0.149012   0.11144 0.0304894 0.000666667
 0.984863 -0.151559  0.106339 0.0256734 0.000666667
 0.986706 -0.149918  0.109989 0.0168712 0.000666667
 0.977577 -0.147592  0.110033 0.00152638 0.000666667
 0.979787 -0.150451  0.105034 0.0310581 0.000666667
  0.98413 -0.150933  0.104514 0.0237305 0.000666667
 0.983342 -0.151612  0.105495 0.0262081 0.000666667
 0.988979 -0.149617  0.111147 0.0735102 0.000666667
 0.977607 -0.148589  0.106552 0.0195579 0.000666667
 0.984243 -0.155395  0.106505 0.0524488 0.000666667
 0.98441  -0.1542 0.105727 0.0488275 0.000666667
 0.980745 -0.150748  0.103976 0.00747155 0.000666667
 0.982032 -0.148862  0.106617 0.0489723 0.000666667
 0.979733 -0.150595   0.10261 -0.00491689 0.000666667
 0.988941 -0.141889  0.103392 0.087656 0.000666667
 0.987948 -0.154024   0.10082 0.0772951 0.000666667
 0.988482 -0.153016  0.107774 0.00438046 0.000666667
 0.985616 -0.149547  0.109332 0.0208819 0.000666667
 0.983168 -0.150714  0.111743 0.0278103 0.000666667
 0.988626 -0.154073  0.106323 0.039288 0.000666667
 0.981106 -0.154011  0.103726 0.0433161 0.000666667
 0.988539 -0.149443  0.110565 0.0309618 0.000666667
 0.986988 -0.151431  0.109743 0.038275 0.000666667
   0.9837 -0.153451  0.106061 0.0515631 0.000666667
 0.987645 -0.149925  0.107913 0.0429225 0.000666667
 0.985764 -0.145397  0.111118 0.00806595 0.000666667
  0.98607 -0.149458  0.109906 0.0325598 0.000666667
 0.983044 -0.142926  0.119476 0.0141415 0.000666667
 0.982269 -0.150555  0.107044 0.01723 0.000666667
 0.989251 -0.148077  0.106717 0.14029 0.000666667
 0.984213 -0.150098  0.109811 0.0081688 0.000666667
 0.983814 -0.148031  0.113205 0.0438041 0.000666667
 0.988038 -0.158474  0.115613 0.103788 0.000666667
 0.987809 -0.155718  0.107811 0.013237 0.000666667
 0.991774 -0.164238  0.113202 -0.0235159 0.000666667
  0.98496 -0.156157  0.104901 0.00242226 0.000666667
 0.980559 -0.151878  0.104524 0.0424097 0.000666667
 0.983989 -0.150044  0.107281 0.0116487 0.000666667
   0.9785 -0.150117  0.111701 -0.00156609 0.000666667
 0.987812 -0.148298  0.108879 -0.00131918 0.000666667
 0.984158 -0.145123  0.117573 0.0068451 0.000666667
  0.98578 -0.150039  0.104242 0.00298602 0.000666667
 0.983827 -0.154359   0.10532 0.00907543 0.000666667
 0.983424 -0.159282  0.119728 0.0225188 0.000666667
 0.992111 -0.147635  0.106379 0.16938 0.000666667
 0.987663 -0.161223  0.115142 0.12697 0.000666667
0.982911 -0.14585 0.113654 0.0150585 0.000666667
  0.99027 -0.155659  0.110339 0.00820589 0.000666667
 0.984096 -0.155966    0.1063 0.0173189 0.000666667
0.983746 -0.13694 0.105477 0.0945349 0.000666667
 0.981216 -0.150148  0.104369 0.0123531 0.000666667
 0.978237 -0.149986  0.106664 0.0283227 0.000666667
 0.975522 -0.145939  0.109585 0.0321528 0.000666667
 0.987699 -0.150617  0.112665 -0.001271 0.000666667
 0.980726 -0.155576  0.103725 0.0383167 0.000666667
 0.982047 -0.139834  0.120505 0.0494263 0.000666667
  0.9833 -0.14987 0.107497 0.0258371 0.000666667
 0.986302 -0.148813  0.110912 0.0608929 0.000666667
 0.986148 -0.152367  0.106834 0.0123279 0.000666667
 0.994655 -0.149663  0.120133 -0.0337603 0.000666667
 0.982695 -0.153022  0.106145 0.0315627 0.000666667
 0.989895 -0.143384  0.113785 0.0327463 0.000666667
 0.987602 -0.149711  0.110711 0.0597872 0.000666667
 0.984083 -0.143615  0.114739 0.0382764 0.000666667
 0.981066 -0.146516  0.108983 0.0148475 0.000666667
 0.985302 -0.155856  0.103519 0.0307831 0.000666667
 0.983098 -0.155085  0.103188 0.0463626 0.000666667
 0.982515 -0.145371   0.11393 0.0102851 0.000666667
 0.985007 -0.156229  0.109989 0.00750924 0.000666667
 0.992271 -0.163535  0.106973 0.044239 0.000666667
0.983932 -0.15314 0.109501 0.0453403 0.000666667
 0.985445 -0.156675  0.105702 0.0364142 0.000666667
0.978314 -0.14444 0.109436 -0.000187607 0.000666667
 0.988781 -0.141215   0.10382 0.115834 0.000666667
  0.98361 -0.150063  0.107531 0.0276206 0.000666667
 0.985041 -0.150868   0.10448 0.0220071 0.000666667
 0.986178 -0.159161  0.115122 0.121769 0.000666667
0.985635 -0.14349 0.114316 0.149949 0.000666667
 0.985915 -0.153598  0.106188 0.0299607 0.000666667
0.985505 -0.15153 0.106621 0.0548968 0.000666667
 0.984522 -0.151179  0.107129 -0.00583373 0.000666667
 0.989651 -0.148102  0.109297 0.0478055 0.000666667
 0.978834 -0.151852  0.106199 0.0193476 0.000666667
 0.987252 -0.159504  0.115506 0.182908 0.000666667
 0.979453 -0.150703  0.103317 -0.00293224 0.000666667
 0.990669 -0.140492  0.103532 0.108635 0.000666667
0.982275 -0.13571 0.109405 0.0978755 0.000666667
 0.989436 -0.145867  0.112137 0.157117 0.000666667
 0.987376 -0.154557   0.10956 0.0110675 0.000666667
 0.986783 -0.146514   0.11325 0.0310164 0.000666667
 0.981841 -0.153698  0.104399 0.0184748 0.000666667
 0.981206 -0.152151  0.103137 0.0250468 0.000666667
 0.982787 -0.154103  0.107526 0.0123582 0.000666667
 0.987426 -0.156846  0.116386 0.121735 0.000666667
 0.987291 -0.160627  0.114539 0.174646 0.000666667
 0.983112 -0.152798  0.105483 0.0104226 0.000666667
 0.980339 -0.152686  0.106576 0.0258514 0.000666667
 0.983086 -0.145427  0.112593 0.0974867 0.000666667
 0.981265 -0.154899  0.105671 0.0776056 0.000666667
 0.980966 -0.162643  0.116618 -0.00443891 0.000666667
 0.987676 -0.152548  0.108129 0.0160732 0.000666667
 0.987883 -0.154155  0.106819 0.0235378 0.000666667
 0.974953 -0.148038  0.124743 0.0302132 0.000666667
 0.979626 -0.148402  0.109615 0.00487016 0.000666667
 0.986596 -0.154724  0.107782 0.0285966 0.000666667
 0.979992 -0.149977  0.104732 0.0126481 0.000666667
 0.987764 -0.158403  0.106392 0.0451092 0.000666667
 0.980788 -0.152869  0.105544 0.0157436 0.000666667
0.989788 -0.15521 0.105963 0.0130707 0.000666667
 0.987829 -0.145411   0.11607 0.0214956 0.000666667
 0.980395 -0.145066   0.10412 0.0325202 0.000666667
 0.979166 -0.146182  0.111228 0.000452773 0.000666667
 0.983333 -0.147895  0.114007 0.0453348 0.000666667
 0.981958 -0.144502  0.108546 -0.00131086 0.000666667
 0.989451 -0.146825  0.103996 0.164595 0.000666667
 0.980024 -0.145304  0.113688 0.0166066 0.000666667
0.982251 -0.15136 0.102617 -0.00793468 0.000666667
 0.979668 -0.145276  0.113112 0.0409523 0.000666667
0.986857 -0.14642  0.10288 0.0862574 0.000666667
 0.987819 -0.155765  0.106256 0.0337264 0.000666667
 0.984607 -0.144433  0.110208 -0.00749663 0.000666667
  0.98324 -0.148058  0.106055 0.0500106 0.000666667
 0.980324 -0.149473  0.105874 0.0362206 0.000666667
0.989105 -0.15379 0.103732 0.0233655 0.000666667
 0.984847 -0.147884  0.107738 0.00388504 0.000666667
 0.986548 -0.150026  0.108269 0.0206195 0.000666667
 0.986289 -0.144531  0.109799 0.0285956 0.000666667
 0.973838 -0.142457  0.106665 0.0197848 0.000666667
 0.988491 -0.150509   0.10861 0.00872605 0.000666667
0.989882 -0.15516 0.103936 0.0506027 0.000666667
  0.98583 -0.147412  0.114267 0.00364489 0.000666667
 0.987764 -0.142989  0.102189 0.0769709 0.000666667
 0.985962 -0.153855  0.104257 0.0235658 0.000666667
 0.984888 -0.140628  0.107294 0.056541 0.000666667
  0.98322 -0.147035   0.10448 0.0332727 0.000666667
 0.984941 -0.147219  0.116836 -0.0195105 0.000666667
 0.985981 -0.143409  0.120822 -0.00858642 0.000666667
 0.990188 -0.153142  0.108303 -0.00534731 0.000666667
 0.984949 -0.159809  0.120426 0.0203755 0.000666667
 0.987256 -0.147373  0.109861 0.00935089 0.000666667
 0.984097 -0.156203   0.10298 0.00455106 0.000666667
 0.989573 -0.145547  0.112563 0.0216637 0.000666667
  0.98222 -0.149399  0.101894 0.0328134 0.000666667
 0.989128 -0.145547  0.108129 0.177653 0.000666667
  0.98942 -0.151814   0.10738 0.0179728 0.000666667
 0.989297 -0.152089  0.107604 0.0185429 0.000666667
  0.98435 -0.145506  0.111369 -0.0102595 0.000666667
 0.995204 -0.145627  0.108001 0.159606 0.000666667
0.983879  -0.1589 0.119448 0.0218525 0.000666667
   0.9801 -0.148322  0.106165 0.0262926 0.000666667
 0.984435 -0.142949  0.112929 0.0283483 0.000666667
 0.980671 -0.147828  0.102849 0.0175339 0.000666667
 0.99414 -0.14679 0.108175 0.146903 0.000666667
 0.982183 -0.146679  0.110222 -0.0073069 0.000666667
 0.984488 -0.148054  0.129241 -0.0910758 0.000666667
 0.984782 -0.150967  0.126226 -0.106637 0.000666667
 0.989253 -0.151408  0.128851 -0.0919456 0.000666667
 0.983049 -0.148369  0.110354 -0.00361575 0.000666667
  0.98921 -0.143475   0.11154 0.022596 0.000666667
 0.988446 -0.150656  0.113607 0.0667215 0.000666667
 0.981488 -0.151707  0.104491 0.0149102 0.000666667
  0.97648 -0.150486  0.103606 0.00397958 0.000666667
 0.983168 -0.154648  0.106324 0.0390869 0.000666667
 0.983766 -0.145253    0.1122 0.0229943 0.000666667
 0.986797 -0.151324   0.10643 0.013399 0.000666667
 0.987329 -0.152759  0.108521 0.0302422 0.000666667
 0.985512 -0.146902    0.1143 -0.0088018 0.000666667
 0.984662 -0.149552  0.108904 0.0338198 0.000666667
 0.982189 -0.150428  0.106066 0.00797998 0.000666667
  0.98571 -0.153902  0.105033 0.0312315 0.000666667
 0.982775 -0.152196  0.107404 0.0202013 0.000666667
 0.981756 -0.146808   0.11192 0.0190561 0.000666667
 0.982411 -0.152801  0.102847 0.0210955 0.000666667
 0.983198 -0.150598  0.105759 0.0286559 0.000666667
 0.988417 -0.156519  0.119485 0.00753952 0.000666667
 0.985235 -0.138417    0.1101 0.0557252 0.000666667
 0.983637 -0.151842   0.10677 0.0304799 0.000666667
 0.988703 -0.156898  0.106043 0.0562673 0.000666667
 0.984742 -0.151436  0.106073 0.0341072 0.000666667
 0.985446 -0.147786  0.116392 0.0128621 0.000666667
 0.980775 -0.146688  0.109371 0.0355925 0.000666667
0.992915 -0.14695 0.122351 -0.0463607 0.000666667
 0.990612 -0.149984  0.105845 0.169127 0.000666667
 0.981157 -0.143915  0.111352 0.0295726 0.000666667
   0.9799 -0.147306  0.108402 0.00768617 0.000666667
 0.980129 -0.153633  0.105442 0.0163315 0.000666667
0.988057  -0.1487 0.111325 0.0372345 0.000666667
 0.981046 -0.149763  0.104997 0.0516034 0.000666667
 0.983931 -0.152977  0.106289 0.0431166 0.000666667
 0.983287 -0.144867  0.113903 0.0081298 0.000666667
 0.989592 -0.149716  0.111287 0.0261771 0.000666667
0.991003 -0.15781 0.105809 0.0376279 0.000666667
 0.987674 -0.154142  0.108684 0.0517814 0.000666667
 0.980838 -0.150023  0.106372 0.0204051 0.000666667
 0.986541 -0.143311  0.117129 0.00656166 0.000666667
 0.986264 -0.150347   0.11099 0.0169755 0.000666667
 0.987692 -0.153634  0.105994 0.0494191 0.000666667
 0.982811 -0.138084  0.109969 0.0816175 0.000666667
 0.99391 -0.14545 0.123734 -0.0727577 0.000666667
 0.986788 -0.149815  0.110725 0.0297689 0.000666667
 0.984861 -0.151216  0.106496 0.00153535 0.000666667
 0.984531 -0.140011  0.115231 0.0342626 0.000666667
 0.984386 -0.150135  0.102657 0.0444276 0.000666667
 0.979853 -0.145229  0.111674 -0.0162077 0.000666667
  0.98861 -0.163578  0.117427 0.134837 0.000666667
   0.9849 -0.154302  0.105075 0.00950678 0.000666667
 0.986917 -0.148407  0.104989 0.0403241 0.000666667
0.978913  -0.1486 0.106595 0.018426 0.000666667
 0.978029 -0.146664   0.10899 0.00232227 0.000666667
  0.98917 -0.150991  0.109807 0.0313338 0.000666667
0.984905  -0.1502 0.106778 0.00312697 0.000666667
 0.981383 -0.148344  0.110573 0.0224775 0.000666667
 0.987325 -0.147988  0.111665 0.0641783 0.000666667
 0.981126 -0.143266  0.115178 0.0131233 0.000666667
 0.985909 -0.152164   0.10758 0.0316834 0.000666667
 0.985767 -0.152817  0.107298 0.0508092 0.000666667
  0.98928 -0.147734  0.109404 0.13446 0.000666667
 0.985471 -0.155708  0.103546 0.0551021 0.000666667
 0.983751 -0.148134     0.108 0.00632033 0.000666667
 0.985007 -0.153306  0.108212 0.0410228 0.000666667
 0.984459 -0.150835  0.107439 0.030359 0.000666667
 0.984176 -0.154671  0.105697 0.0691543 0.000666667
 0.982717 -0.147882  0.105293 0.0682687 0.000666667
 0.988948 -0.148569  0.111503 0.0458817 0.000666667
 0.986898 -0.151863  0.109353 -0.00238162 0.000666667
 0.976823 -0.145138  0.110298 0.0258152 0.000666667
 0.984789 -0.156238  0.108205 0.0158667 0.000666667
0.981589 -0.15017 0.106706 0.0151973 0.000666667
 0.983789 -0.150839  0.108853 0.0027714 0.000666667
 0.984723 -0.155387   0.10657 0.0163234 0.000666667
 0.985523 -0.150468  0.105317 0.0608239 0.000666667
 0.983536 -0.148195  0.111643 -0.001432 0.000666667
 0.984364 -0.153023  0.106435 0.0352264 0.000666667
 0.987351 -0.147046  0.109162 0.0490976 0.000666667
 0.986499 -0.152231  0.108753 0.00983025 0.000666667
 0.987147 -0.152753  0.108168 0.0179949 0.000666667
 0.991291 -0.163237  0.114413 -0.0334296 0.000666667
 0.984228 -0.149444  0.116308 -0.0170252 0.000666667
 0.984936 -0.149043  0.106432 0.0401683 0.000666667
 0.985985 -0.144949  0.114388 0.00503717 0.000666667
 0.981823 -0.146758  0.107633 0.0212701 0.000666667
 0.984474 -0.143972  0.110985 0.0343583 0.000666667
 0.985223 -0.144789   0.11144 0.0528918 0.000666667
 0.986822 -0.144353  0.108401 0.166875 0.000666667
 0.981056 -0.151749  0.104336 0.0263329 0.000666667
 0.986993 -0.155382  0.104667 0.0437417 0.000666667
 0.988717 -0.149687  0.109128 0.137478 0.000666667
 0.984657 -0.154375  0.112084 0.0144693 0.000666667
 0.984096 -0.145399  0.112261 0.03777 0.000666667
 0.983412 -0.148936   0.11906 -0.0199394 0.000666667
 0.984166 -0.151626  0.103758 0.0401618 0.000666667
0.979202 -0.15998 0.109618 0.0464164 0.000666667
  0.97902 -0.150538  0.106639 -0.000839491 0.000666667
 0.984392 -0.150443  0.104955 0.00282015 0.000666667
 0.976839 -0.150586  0.108406 0.0235155 0.000666667
 0.982779 -0.145434  0.112434 0.15223 0.000666667
 0.983935 -0.154707  0.105845 0.0166124 0.000666667
 0.984323 -0.151751  0.105899 0.0245081 0.000666667
 0.985975 -0.152912  0.104698 0.0254663 0.000666667
 0.994222 -0.158239  0.130831 -0.0477622 0.000666667
 0.988377 -0.151003  0.110244 0.0367816 0.000666667
 0.982131 -0.153315  0.104642 0.029768 0.000666667
 0.982646 -0.147669  0.115304 -0.00369856 0.000666667
 0.983964 -0.140385  0.113844 0.0286649 0.000666667
 0.994457 -0.148274  0.110103 0.138572 0.000666667
0.986008 -0.15092 0.103651 0.0372507 0.000666667
 0.981553 -0.148284  0.111347 0.0238186 0.000666667
 0.986159 -0.152908  0.108586 -0.00135978 0.000666667
 0.983277 -0.152799  0.107472 0.0206709 0.000666667
 0.975582 -0.146846  0.106403 -0.0215847 0.000666667
 0.987086 -0.159181  0.113801 0.123371 0.000666667
 0.983417 -0.151392   0.10567 0.00339508 0.000666667
 0.982328 -0.141845   0.11349 0.0345739 0.000666667
 0.983464 -0.152085  0.108815 0.0356503 0.000666667
 0.987522 -0.149954  0.110495 0.0575592 0.000666667
 0.985438 -0.148617  0.106286 -0.000238713 0.000666667
 0.985449 -0.160554  0.115865 0.119308 0.000666667
 0.986456 -0.146672   0.11774 0.000336811 0.000666667
 0.976822 -0.150938  0.103397 0.00177156 0.000666667
 0.979844 -0.147102  0.121486 0.0117888 0.000666667
 0.986414 -0.157026  0.117153 0.0291808 0.000666667
 0.982581 -0.152381  0.105735 0.00467066 0.000666667
 0.987898 -0.154898  0.108991 0.0242423 0.000666667
  0.98546 -0.148981    0.1069 0.0289155 0.000666667
 0.979447 -0.142809    0.1109 0.0058777 0.000666667
 0.987723 -0.142388  0.102337 0.0684613 0.000666667
 0.989758 -0.149443  0.108174 0.162182 0.000666667
 0.985682 -0.152938  0.107133 0.0356484 0.000666667
  0.98375 -0.145721  0.112649 0.145543 0.000666667
0.987195 -0.15654 0.106583 -0.00398176 0.000666667
 0.985879 -0.152644  0.106634 0.0447299 0.000666667
 0.989635 -0.148421  0.109865 0.0428543 0.000666667
 0.977855 -0.151577  0.102825 0.00259113 0.000666667
 0.993758 -0.163978  0.108303 0.0264021 0.000666667
 0.979768 -0.154167  0.103466 0.0339373 0.000666667
 0.981299 -0.149365  0.104581 0.0210824 0.000666667
 0.984033 -0.154753  0.105728 0.0343094 0.000666667
 0.984826 -0.147313   0.11364 0.0336199 0.000666667
 0.977456 -0.153385  0.107719 -0.019428 0.000666667
 0.981344 -0.143505  0.111095 0.131091 0.000666667
 0.981934 -0.154684  0.104093 0.0169471 0.000666667
 0.982375 -0.150326  0.108766 0.0273048 0.000666667
 0.986997 -0.149299  0.106898 0.0491568 0.000666667
0.984965 -0.14654 0.114146 0.0342575 0.000666667
  0.98423 -0.150557  0.104221 0.0724729 0.000666667
0.986469 -0.15123 0.105347 0.0569058 0.000666667
 0.986101 -0.141081  0.102537 0.0400891 0.000666667
 0.988015 -0.160134  0.113902 0.110005 0.000666667
 0.986975 -0.140703  0.108347 0.0822548 0.000666667
0.988636 -0.14683 0.108563 0.166635 0.000666667
 0.985593 -0.156347  0.108753 0.0686005 0.000666667
   0.9842 -0.157945  0.114141 0.149681 0.000666667
 0.981972 -0.146873  0.111401 0.0257632 0.000666667
 0.979756 -0.149541  0.104963 0.0213797 0.000666667
 0.989094 -0.146166  0.111368 0.0252093 0.000666667
  0.98494 -0.149957  0.106206 0.0327721 0.000666667
0.989761 -0.16297 0.112004 0.0100806 0.000666667
 0.987217 -0.153289  0.106569 0.0350994 0.000666667
 0.985007 -0.144461  0.114595 0.0277345 0.000666667
0.984516 -0.13833 0.112054 0.125641 0.000666667
 0.984427 -0.153018   0.10652 0.0565169 0.000666667
 0.977948 -0.151929  0.106602 0.0317181 0.000666667
0.983461  -0.1396 0.108297 0.108097 0.000666667
 0.986217 -0.150726  0.112053 0.0148524 0.000666667
 0.987267 -0.148078   0.11288 0.0234603 0.000666667
 0.986912 -0.151613  0.109297 0.0471023 0.000666667
  0.99018 -0.153594   0.10977 0.00564267 0.000666667
 0.983577 -0.149947  0.105756 0.0487248 0.000666667
 0.983293 -0.151645  0.104988 0.0280055 0.000666667
 0.986134 -0.149875  0.110089 0.00461964 0.000666667
 0.990389 -0.149238  0.111692 0.0681813 0.000666667
 0.987616 -0.157023  0.117961 0.0436272 0.000666667
 0.993494 -0.162499  0.113728 -0.0171608 0.000666667
  0.98446 -0.145424  0.119689 -0.032158 0.000666667
0.986494  -0.1452 0.108002 0.017772 0.000666667
 0.986642 -0.150308  0.110403 0.0200777 0.000666667
  0.98193 -0.153171  0.107034 0.0582142 0.000666667
0.988715 -0.14727 0.106546 0.132258 0.000666667
 0.974632 -0.147069   0.12636 0.00967401 0.000666667
 0.992625 -0.148605   0.10607 0.14936 0.000666667
 0.990008 -0.156005  0.114764 0.101702 0.000666667
 0.985199 -0.145145  0.111993 0.0299806 0.000666667
 0.988463 -0.151018  0.108565 0.0418487 0.000666667
 0.982663 -0.147492  0.112009 0.029801 0.000666667
 0.989726 -0.155189  0.108608 0.0137415 0.000666667
 0.985834 -0.156982  0.108968 0.0257401 0.000666667
 0.98666 -0.15076 0.106642 0.0233431 0.000666667
0.990808 -0.15776 0.114737 0.118913 0.000666667
 0.980507 -0.146332  0.106898 0.037974 0.000666667
 0.989033 -0.147414  0.112615 0.0315561 0.000666667
 0.984249 -0.150718  0.130573 -0.126749 0.000666667
  0.98784 -0.154215  0.108463 0.0442615 0.000666667
 0.986723 -0.144547   0.10849 0.00697722 0.000666667
 0.984002 -0.152237  0.105339 0.0331931 0.000666667
 0.984082 -0.159112  0.117745 0.0695399 0.000666667
 0.993972 -0.148035  0.111849 0.158334 0.000666667
  0.98975 -0.143112  0.109371 0.11593 0.000666667
 0.985896 -0.154414  0.107855 0.0130926 0.000666667
 0.996322 -0.140605  0.133232 -0.0856124 0.000666667
 0.986024 -0.155872  0.109335 0.0328341 0.000666667
  0.98641 -0.149134  0.109928 0.0508822 0.000666667
  0.98372 -0.158572  0.113323 0.139018 0.000666667
 0.983009 -0.149588  0.104946 0.0172826 0.000666667
 0.983902 -0.154508  0.111263 0.00666825 0.000666667
  0.98468 -0.150166  0.104937 0.0532601 0.000666667
 0.986546 -0.155107   0.10348 0.0284215 0.000666667
 0.987506 -0.153829  0.111246 0.041312 0.000666667
 0.982668 -0.142485   0.11102 0.125633 0.000666667
 0.981849 -0.144946  0.110998 0.023328 0.000666667
 0.986523 -0.154127  0.108938 0.0111729 0.000666667
 0.988984 -0.160351  0.112657 0.117012 0.000666667
 0.989079 -0.160992  0.115859 0.120327 0.000666667
 0.982446 -0.143637  0.116084 0.0205451 0.000666667
 0.986874 -0.155093  0.105248 0.0351089 0.000666667
 0.988166 -0.149194  0.112746 -0.000821709 0.000666667
0.981696 -0.14953  0.10727 0.0617452 0.000666667
   0.9817 -0.142652  0.119816 -0.0172447 0.000666667
  0.98466 -0.145051  0.112263 -0.0316098 0.000666667
  0.98319 -0.146817  0.102026 0.00350421 0.000666667
 0.986997 -0.157436  0.108482 0.0435485 0.000666667
 0.988808 -0.155067  0.104973 0.0182141 0.000666667
 0.987358 -0.147821  0.107341 0.0245262 0.000666667
 0.976492 -0.149458  0.102444 0.0456816 0.000666667
 0.986605 -0.159371  0.111917 0.112142 0.000666667
 0.987809 -0.146451  0.113417 0.00940786 0.000666667
  0.98611 -0.144447  0.116401 0.0220203 0.000666667
 0.984956 -0.150676  0.105425 0.0517171 0.000666667
 0.982222 -0.146368  0.110329 0.0219141 0.000666667
 0.982896 -0.147144  0.108386 -0.0138663 0.000666667
 0.982675 -0.152365  0.105434 0.0287239 0.000666667
 0.981388 -0.152366  0.129681 -0.119594 0.000666667
 0.982989 -0.159568  0.117927 0.0831975 0.000666667
 0.985026 -0.159562   0.11447 0.123035 0.000666667
 0.986753 -0.150739  0.106928 0.0322258 0.000666667
 0.986309 -0.152812   0.10902 0.0184729 0.000666667
 0.978255 -0.149494   0.10537 0.0364076 0.000666667
 0.986243 -0.154157  0.107449 0.0418835 0.000666667
 0.994207 -0.161481   0.11586 -0.0101525 0.000666667
 0.980939 -0.143457   0.11454 0.0213507 0.000666667
 0.984298 -0.152053   0.10858 0.0290377 0.000666667
 0.987401 -0.147027  0.111362 0.0711648 0.000666667
 0.985462 -0.150504  0.110732 0.0441999 0.000666667
  0.98907 -0.149518  0.108934 0.175103 0.000666667
 0.983916 -0.155033  0.105668 0.0362859 0.000666667
 0.988831 -0.149261  0.109743 0.163193 0.000666667
  0.98234 -0.150421  0.108677 0.0250569 0.000666667
 0.990745 -0.151378  0.106528 0.184941 0.000666667
 0.984953 -0.153423  0.105606 0.031394 0.000666667
   0.9887 -0.156902  0.105305 0.0216829 0.000666667
  0.98758 -0.147344  0.111109 0.0492903 0.000666667
0.979498  -0.1482 0.105709 0.0241547 0.000666667
 0.981586 -0.144722   0.11383 0.121067 0.000666667
0.990586 -0.14624 0.107566 0.165976 0.000666667
  0.98438 -0.153997  0.105961 0.0226555 0.000666667
 0.985285 -0.159346  0.115178 0.132848 0.000666667
 0.987254 -0.145207  0.118768 -0.00763294 0.000666667
 0.986301 -0.151134  0.110584 0.0430697 0.000666667
 0.982019 -0.152432  0.106695 0.0655784 0.000666667
0.980965 -0.14828 0.104707 0.0154115 0.000666667
 0.984698 -0.141635  0.115746 0.157457 0.000666667
 0.988214 -0.149965  0.110077 0.00248271 0.000666667
 0.987154 -0.149314  0.110291 0.0309248 0.000666667
 0.987807 -0.151769  0.111237 0.000527964 0.000666667
  0.98199 -0.148002  0.110714 -0.00948324 0.000666667
 0.984844 -0.156037  0.104687 0.0131426 0.000666667
 0.983767 -0.154109  0.106934 0.0273979 0.000666667
 0.986238 -0.149681  0.108755 0.0289497 0.000666667
 0.976021 -0.154119  0.103638 -0.0201124 0.000666667
  0.98325 -0.149405  0.105838 0.0100341 0.000666667
0.989759  -0.1501 0.109385 0.0241186 0.000666667
 0.986178 -0.154326  0.107496 0.00858067 0.000666667
 0.989312 -0.147357  0.105704 0.179828 0.000666667
 0.989841 -0.142196  0.102824 0.0971571 0.000666667
 0.986133 -0.150352    0.1046 0.023126 0.000666667
 0.985907 -0.148446  0.117594 -0.0536196 0.000666667
 0.987254 -0.157135  0.115798 0.111009 0.000666667
 0.984874 -0.150412  0.109615 0.00530561 0.000666667
 0.984881 -0.144028   0.11436 -0.00665748 0.000666667
 0.989662 -0.160017  0.105456 0.033772 0.000666667
  0.98631 -0.157501  0.115639 0.124044 0.000666667
 0.982643 -0.146902  0.110503 -0.0174885 0.000666667
 0.981778 -0.149366   0.10277 0.0169843 0.000666667
 0.983287 -0.153835  0.108754 0.0142898 0.000666667
 0.985339 -0.145377  0.108286 0.0251107 0.000666667
 0.990313 -0.147587  0.111922 0.151398 0.000666667
  0.98032 -0.146073  0.117103 -0.0240104 0.000666667
 0.991098 -0.149856  0.109903 0.0319904 0.000666667
 0.983004 -0.145196  0.112446 -0.0127147 0.000666667
 0.993013 -0.150968  0.118984 -0.0599505 0.000666667
 0.990407 -0.146693  0.107506 0.160847 0.000666667
  0.98607 -0.152844   0.12947 -0.115356 0.000666667
 0.982999 -0.152467  0.105839 0.00257463 0.000666667
 0.981729 -0.149686  0.109164 0.0417531 0.000666667
 0.984516 -0.156009  0.108056 0.0360822 0.000666667
 0.978649 -0.149131  0.108494 0.000773757 0.000666667
  0.98719 -0.142158  0.105439 0.076334 0.000666667
0.987296 -0.15533 0.104573 0.0124412 0.000666667
 0.986437 -0.155847  0.109558 0.0157627 0.000666667
 0.980856 -0.151675  0.103944 0.0175011 0.000666667
 0.987756 -0.142624  0.126689 -0.108574 0.000666667
 0.985258 -0.152966  0.107725 0.0133988 0.000666667
 0.981664 -0.154123  0.105641 0.0280079 0.000666667
 0.990609 -0.141049  0.104677 0.101692 0.000666667
 0.984202 -0.150379  0.109558 0.0115999 0.000666667
 0.974617 -0.153179  0.106487 -0.00187874 0.000666667
 0.981576 -0.152967  0.105831 0.0322593 0.000666667
  0.98394 -0.156627  0.104758 0.0430143 0.000666667
 0.981219 -0.145461  0.112639 0.022449 0.000666667
 0.986842 -0.160255  0.114411 0.110643 0.000666667
 0.981655 -0.145419  0.112818 0.0287749 0.000666667
 0.984425 -0.147098   0.10923 -0.00830285 0.000666667
  0.98157 -0.148142  0.113883 0.114964 0.000666667
 0.983697 -0.147731  0.128602 -0.13735 0.000666667
 0.982665 -0.152541   0.10476 0.0417827 0.000666667
 0.994916 -0.143913  0.108333 0.188067 0.000666667
 0.983008 -0.150586  0.116992 -0.0281699 0.000666667
 0.993801 -0.147415  0.106732 0.127868 0.000666667
 0.983116 -0.150158  0.107825 0.0253187 0.000666667
 0.986022 -0.159022  0.114857 0.118262 0.000666667
 0.980635 -0.141176  0.110816 0.150863 0.000666667
 0.981669 -0.152474   0.13158 0.130131 0.000666667
 0.982523 -0.145093  0.120031 -0.0133064 0.000666667
  0.98278 -0.151331  0.104051 0.0278719 0.000666667
 0.986989 -0.154498  0.107921 0.0199815 0.000666667
 0.988112 -0.155795  0.111167 0.0694034 0.000666667
 0.991053 -0.144516  0.105875 0.176404 0.000666667
 0.981624 -0.145041    0.1125 0.111656 0.000666667
 0.983956 -0.143568  0.114783 0.0398666 0.000666667
 0.978034 -0.149489  0.109229 -0.0149769 0.000666667
 0.985224 -0.152173  0.106894 0.0400685 0.000666667
 0.987484 -0.150304  0.109661 0.0336565 0.000666667
 0.984286 -0.144252  0.120408 -0.000212851 0.000666667
 0.985363 -0.144744   0.11346 0.0276536 0.000666667
0.983978 -0.15302 0.103993 0.0274219 0.000666667
0.989308 -0.14155 0.103956 0.0979349 0.000666667
 0.982268 -0.153219  0.105766 0.0242731 0.000666667
0.981465 -0.14949 0.105071 0.0197509 0.000666667
 0.985685 -0.148343  0.108063 0.018732 0.000666667
 0.982419 -0.152258  0.107836 0.0107684 0.000666667
 0.98834 -0.14898 0.111446 0.0457497 0.000666667
 0.987359 -0.143369  0.116692 0.0347736 0.000666667
0.988525 -0.15437 0.107817 0.0585103 0.000666667
 0.978454 -0.153126  0.106524 -0.0104124 0.000666667
 0.992701 -0.147808  0.118572 -0.03633 0.000666667
 0.981568 -0.143221  0.111199 0.0133111 0.000666667
 0.986033 -0.150874  0.104164 0.0156645 0.000666667
 0.988166 -0.149788  0.111786 0.0657358 0.000666667
 0.992766 -0.147526  0.107076 0.135104 0.000666667
 0.981224 -0.150991  0.104445 0.0308239 0.000666667
 0.988673 -0.151743  0.104666 0.0638705 0.000666667
 0.982577 -0.147357  0.112517 0.0358089 0.000666667
 0.985606 -0.155652  0.106838 0.0614558 0.000666667
 0.981307 -0.145294  0.115051 0.0188986 0.000666667
0.983032 -0.15026  0.10358 0.0239197 0.000666667
 0.977009 -0.145789   0.12158 0.00134299 0.000666667
 0.984838 -0.150073  0.104166 0.0132208 0.000666667
 0.988367 -0.148233  0.108043 0.0440257 0.000666667
 0.978308 -0.150136  0.108106 0.0414517 0.000666667
 0.980524 -0.146999  0.113077 0.0281606 0.000666667
  0.97598 -0.152471  0.100559 -0.0157681 0.000666667
 0.985455 -0.157253  0.113999 0.104652 0.000666667
 0.988958 -0.151208   0.10478 0.0193881 0.000666667
 0.988203 -0.154839  0.108336 0.0321528 0.000666667
 0.984583 -0.146304   0.11652 -0.000942644 0.000666667
0.981261 -0.14812 0.106297 0.0556222 0.000666667
 0.988029 -0.144223  0.107182 0.159324 0.000666667
 0.987216 -0.154368  0.106718 0.0111293 0.000666667
 0.983489 -0.147012  0.114011 0.0491985 0.000666667
 0.979853 -0.152634  0.104886 0.0403339 0.000666667
 0.987897 -0.156325  0.105902 0.0198827 0.000666667
 0.983001 -0.144938  0.112416 0.120766 0.000666667
 0.985174 -0.153773  0.107102 0.038436 0.000666667
 0.985898 -0.155041   0.10738 0.00953484 0.000666667
 0.991587 -0.147994  0.110331 0.0166487 0.000666667
 0.991172 -0.153424  0.105514 0.0227506 0.000666667
 0.986014 -0.144336   0.11079 0.110283 0.000666667
 0.987903 -0.153703  0.103635 0.0168847 0.000666667
 0.988853 -0.153694  0.106418 0.0367773 0.000666667
 0.981723 -0.145979  0.114879 0.00164958 0.000666667
 0.987693 -0.155075  0.105847 0.0314344 0.000666667
 0.988757 -0.155333  0.110789 0.0172467 0.000666667
0.982181 -0.14637 0.113206 0.0321728 0.000666667
 0.984305 -0.147523  0.112852 -0.0114153 0.000666667
 0.986183 -0.154827  0.107797 0.0135678 0.000666667
 0.984473 -0.155451  0.107369 0.0308784 0.000666667
 0.981649 -0.151368  0.107526 0.00497671 0.000666667
 0.981437 -0.143648  0.113245 0.116321 0.000666667
 0.983418 -0.153868  0.108507 0.00811541 0.000666667
 0.991445 -0.146342  0.108016 0.144249 0.000666667
 0.985215 -0.138053  0.106349 0.0475269 0.000666667
 0.984509 -0.143707   0.11235 0.0959282 0.000666667
 0.984298 -0.150648  0.104879 0.0136878 0.000666667
 0.980567 -0.145193  0.110436 0.0566427 0.000666667
0.988522 -0.14863 0.110256 0.0134737 0.000666667
 0.984613 -0.149576   0.10634 0.0134897 0.000666667
 0.983399 -0.154846   0.10483 0.038882 0.000666667
 0.991481 -0.162904  0.108249 0.0363674 0.000666667
 0.983322 -0.151727  0.106682 0.0605755 0.000666667
 0.982645 -0.145556   0.11443 0.00541318 0.000666667
 0.97814 -0.15223 0.106544 0.0160024 0.000666667
 0.977852 -0.147937  0.106979 0.0309922 0.000666667
 0.983772 -0.152845   0.10606 0.0238791 0.000666667
 0.985755 -0.148755  0.108829 0.0191569 0.000666667
 0.990128 -0.153583  0.107724 0.0133904 0.000666667
 0.987877 -0.149906  0.107263 0.0264787 0.000666667
 0.978823 -0.152158  0.107721 0.0206702 0.000666667
 0.983318 -0.142478  0.112967 0.0303637 0.000666667
 0.981787 -0.144433  0.112955 0.155631 0.000666667
 0.988717 -0.139277  0.104283 0.108154 0.000666667
 0.988553 -0.147182  0.107489 0.16459 0.000666667
  0.98793 -0.160492  0.113854 0.124709 0.000666667
 0.985023 -0.142648  0.126956 -0.0922757 0.000666667
  0.98141 -0.146365  0.109311 0.0418802 0.000666667
 0.977308 -0.148577  0.112794 0.00469291 0.000666667
 0.988755 -0.153986  0.106374 0.0461241 0.000666667
  0.98328 -0.140414  0.109126 0.0364959 0.000666667
 0.983429 -0.151268  0.108183 0.0212178 0.000666667
0.979851 -0.1488  0.1026 -0.00133033 0.000666667
 0.984068 -0.151236  0.106169 0.00565912 0.000666667
 0.985798 -0.156557  0.108809 0.0351294 0.000666667
   0.9984 -0.152362  0.124052 -0.0096365 0.000666667
 0.978423 -0.145555   0.11393 -0.00877412 0.000666667
 0.987097 -0.144684  0.130368 0.116532 0.000666667
 0.982696 -0.151317   0.10693 0.0157369 0.000666667
0.986309 -0.14901 0.108063 0.0100758 0.000666667
 0.983285 -0.146989   0.10859 0.0256419 0.000666667
 0.989241 -0.154891  0.103946 0.00998307 0.000666667
 0.989081 -0.150522  0.112318 0.0146347 0.000666667
 0.984276 -0.155716  0.109513 0.019489 0.000666667
 0.985838 -0.154224  0.130921 -0.119776 0.000666667
 0.989137 -0.153417   0.10653 0.0319798 0.000666667
 0.981349 -0.150239  0.103388 0.0206159 0.000666667
  0.98519 -0.146643   0.11313 0.00510603 0.000666667
 0.979514 -0.138518  0.107031 0.0877965 0.000666667
 0.984531 -0.153287  0.106264 0.0343939 0.000666667
  0.99143 -0.146332  0.107451 0.169219 0.000666667
 0.988635 -0.157412  0.119231 0.0246858 0.000666667
 0.984797 -0.150342   0.10852 0.0358866 0.000666667
 0.981409 -0.144163  0.112704 0.125467 0.000666667
 0.984903 -0.145548  0.130708 0.153423 0.000666667
0.986163  -0.1531 0.128195 -0.109972 0.000666667
0.988973 -0.15766 0.116337 0.111657 0.000666667
 0.984447 -0.151488  0.107049 0.0294333 0.000666667
 0.982911 -0.142651  0.119845 0.00585781 0.000666667
 0.982744 -0.151412  0.104778 0.044653 0.000666667
 0.987617 -0.154334  0.106959 0.0382199 0.000666667
 0.985696 -0.144762  0.114725 0.00639347 0.000666667
 0.986372 -0.154864  0.110969 0.0536432 0.000666667
0.987493 -0.15863 0.104918 0.0350259 0.000666667
 0.982425 -0.147458  0.114652 0.0169731 0.000666667
 0.985575 -0.160151  0.116359 0.137606 0.000666667
 0.976579 -0.149247  0.114284 -0.00818294 0.000666667
 0.973344 -0.147851  0.111043 0.0356714 0.000666667
  0.98556 -0.154512  0.105349 0.0443755 0.000666667
 0.988709 -0.145962  0.105828 0.183533 0.000666667
 0.980739 -0.138056  0.104598 0.0674288 0.000666667
 0.980902 -0.152542  0.104515 0.0240264 0.000666667
 0.987582 -0.149596  0.106742 0.042716 0.000666667
  0.98218 -0.144087  0.116952 0.0363493 0.000666667
  0.98938 -0.154623  0.105685 0.0474342 0.000666667
 0.988348 -0.149228  0.109546 0.0325802 0.000666667
0.981276 -0.14734 0.107405 0.000407949 0.000666667
 0.988291 -0.154983   0.10316 0.0164577 0.000666667
 0.991429 -0.150097  0.120956 -0.0379439 0.000666667
 0.987832 -0.154117   0.10605 0.0193674 0.000666667
  0.98852 -0.154526  0.107239 0.046097 0.000666667
0.984848  -0.1488 0.108773 0.0404448 0.000666667
  0.98455 -0.157028  0.105195 0.0194001 0.000666667
0.994245 -0.15869 0.106878 0.0327661 0.000666667
 0.986185 -0.152248  0.108074 0.0327046 0.000666667
  0.98311 -0.143775  0.112584 -0.00171254 0.000666667
 0.987423 -0.151938  0.108947 0.0147304 0.000666667
 0.988828 -0.144803  0.116836 0.0156243 0.000666667
 0.984331 -0.146455  0.118411 0.0129441 0.000666667
 0.986626 -0.152659  0.106888 0.0255408 0.000666667
 0.994983 -0.162404  0.106889 0.0413111 0.000666667
 0.993771 -0.144763  0.106626 0.124652 0.000666667
 0.983361 -0.144338  0.113707 0.0244216 0.000666667
 0.986517 -0.143652  0.108116 0.0724297 0.000666667
 0.987527 -0.159113  0.113942 0.122838 0.000666667
 0.984291 -0.151903  0.107987 0.0423992 0.000666667
  0.98414 -0.150645  0.106898 0.0364799 0.000666667
 0.977735 -0.151938  0.106517 -0.0245087 0.000666667
 0.985565 -0.144469  0.103125 0.0786049 0.000666667
 0.977488 -0.150841   0.10432 0.0281024 0.000666667
 0.986945 -0.155103  0.111312 0.0171102 0.000666667
 0.988506 -0.156149  0.112252 0.0551795 0.000666667
0.985884 -0.14491 0.110424 0.015499 0.000666667
 0.985892 -0.142969  0.107725 0.110502 0.000666667
 0.981206 -0.152192  0.107321 0.0443718 0.000666667
 0.984756 -0.151578  0.105794 0.0189506 0.000666667
 0.978978 -0.148376  0.116748 0.0151525 0.000666667
 0.994216 -0.157634  0.105544 0.0380188 0.000666667
  0.98462 -0.148287  0.118467 -0.0419014 0.000666667
 0.987041 -0.156819  0.108231 0.0256313 0.000666667
 0.982669 -0.150187  0.103702 0.0370244 0.000666667
 0.985873 -0.159388  0.115983 0.118885 0.000666667
 0.998226 -0.158154  0.102183 0.106461 0.000666667
 0.986948 -0.153681  0.106931 0.0256179 0.000666667
 0.983324 -0.144454  0.111237 0.0131664 0.000666667
0.985343 -0.15636  0.10408 0.0251371 0.000666667
 0.987215 -0.156958  0.110359 0.0133837 0.000666667
 0.980868 -0.150046  0.102097 0.0226857 0.000666667
 0.985041 -0.152607  0.105399 0.0325326 0.000666667
  0.98096 -0.147102  0.104166 0.00991475 0.000666667
 0.989693 -0.146735  0.111893 0.0310591 0.000666667
   0.9856 -0.152042  0.104098 0.0450309 0.000666667
 0.992114 -0.162161  0.113661 0.00945963 0.000666667
 0.982649 -0.145785  0.113956 -0.0305173 0.000666667
 0.984004 -0.147752  0.105943 0.0338139 0.000666667
 0.984573 -0.143924  0.118172 -0.0312786 0.000666667
 0.992423 -0.162528  0.124485 0.0921038 0.000666667
 0.983363 -0.149374  0.104238 0.0138637 0.000666667
 0.978009 -0.153969  0.105936 0.0105312 0.000666667
 0.979284 -0.147906  0.109732 -0.00467926 0.000666667
 0.981796 -0.143414  0.109286 0.0164098 0.000666667
 0.990229 -0.161832  0.112443 0.00276999 0.000666667
 0.991497 -0.162718  0.113316 -0.0266625 0.000666667
  0.99966 -0.155276  0.121453 0.01271 0.000666667
 0.986331 -0.146985  0.115934 0.00909027 0.000666667
 0.995054 -0.144999  0.110114 0.196637 0.000666667
 0.991429 -0.156083  0.107692 0.0342609 0.000666667
  0.98206 -0.148168  0.115546 0.0104738 0.000666667
0.987682 -0.14804 0.113799 0.0220953 0.000666667
 0.985321 -0.151041  0.107506 0.0281676 0.000666667
 0.982769 -0.150263  0.105796 0.0147963 0.000666667
 0.984149 -0.161532  0.117351 0.139123 0.000666667
  0.99522 -0.143855  0.107374 0.149744 0.000666667
 0.984483 -0.140847  0.118507 0.0211385 0.000666667
 0.985648 -0.151181  0.106684 0.0418488 0.000666667
 0.983081 -0.145368  0.107756 0.0162368 0.000666667
0.984917  -0.1588 0.115513 0.129525 0.000666667
 0.984141 -0.144263  0.112159 0.0172869 0.000666667
 0.981623 -0.146812  0.105575 0.0108048 0.000666667
 0.988689 -0.155255  0.106087 0.0343917 0.000666667
 0.984894 -0.146398  0.108284 -0.00252638 0.000666667
 0.988062 -0.150771  0.109891 0.0468586 0.000666667
 0.983899 -0.152232  0.106513 0.0384621 0.000666667
 0.985583 -0.154843   0.10785 0.042252 0.000666667
 0.987371 -0.142885  0.104114 0.0923778 0.000666667
 0.990481 -0.149775  0.119451 -0.0292623 0.000666667
0.986459 -0.15389 0.107192 0.0484184 0.000666667
 0.984053 -0.143647  0.119495 -0.0267053 0.000666667
 0.989549 -0.146867  0.104665 0.137408 0.000666667
 0.984524 -0.159291  0.114499 0.135229 0.000666667
 0.979433 -0.158408  0.108114 0.0656451 0.000666667
 0.986217 -0.154683  0.103774 0.0201663 0.000666667
 0.984998 -0.151036  0.108907 0.0188967 0.000666667
 0.992021 -0.146831  0.108039 0.158177 0.000666667
 0.984766 -0.146636  0.115048 0.164542 0.000666667
 0.987831 -0.154101  0.107079 0.0274139 0.000666667
 0.983435 -0.151569  0.106248 0.040259 0.000666667
 0.985261 -0.145062   0.10753 -0.00672827 0.000666667
 0.993094 -0.145792   0.10973 0.211498 0.000666667
  0.98402 -0.149116   0.10356 0.0150106 0.000666667
 0.982547 -0.144341  0.115637 0.107336 0.000666667
 0.983296 -0.149931  0.106128 0.0502631 0.000666667
 0.981607 -0.137513  0.104423 0.0666697 0.000666667
 0.984595 -0.148137  0.112204 0.0206137 0.000666667
 0.983267 -0.142853  0.108715 0.126361 0.000666667
 0.981256 -0.152632  0.106815 0.0426688 0.000666667
 0.993171 -0.144753  0.109446 0.120112 0.000666667
 0.979327 -0.147428  0.107444 0.0346174 0.000666667
 0.980739 -0.148628  0.111526 0.0117139 0.000666667
 0.984214 -0.152038  0.106139 0.0380775 0.000666667
0.985302 -0.14782 0.119094 -0.0186151 0.000666667
 0.983488 -0.138467  0.109478 0.0274194 0.000666667
 0.984441 -0.154646  0.105153 0.0367736 0.000666667
 0.987859 -0.152046  0.111606 0.0592283 0.000666667
0.989023 -0.15617 0.112892 0.105828 0.000666667
 0.984782 -0.149709  0.104777 0.0136973 0.000666667
 0.990873 -0.158001  0.105539 0.0187344 0.000666667
  0.99283 -0.148012  0.108023 0.155816 0.000666667
 0.983699 -0.151873  0.107595 0.064685 0.000666667
 0.990312 -0.162008  0.113073 -0.0107621 0.000666667
 0.984814 -0.154418  0.106092 0.0142449 0.000666667
 0.986697 -0.143412  0.125616 -0.102461 0.000666667
 0.981264 -0.150074  0.104339 0.00672197 0.000666667
 0.985536 -0.155646  0.105723 0.0542393 0.000666667
  0.98601 -0.154636  0.108995 0.0399275 0.000666667
 0.983261 -0.144118  0.110622 0.0100971 0.000666667
 0.990562 -0.152705  0.109194 -0.000525685 0.000666667
  0.98372 -0.155664  0.105801 0.0247844 0.000666667
 0.983849 -0.152218  0.105907 0.0391552 0.000666667
  0.98747 -0.155597  0.106863 0.0127768 0.000666667
 0.990972 -0.149788  0.119853 -0.0542796 0.000666667
  0.97882 -0.150925  0.106619 0.0182559 0.000666667
 0.987402 -0.145032  0.120584 -0.00725289 0.000666667
 0.984858 -0.153535  0.104525 0.0269978 0.000666667
 0.978152 -0.153691  0.104632 -0.00514127 0.000666667
 0.986091 -0.156246  0.110073 -0.00618736 0.000666667
 0.988262 -0.153076  0.105443 0.0331328 0.000666667
 0.985075 -0.144956  0.121096 -0.0263031 0.000666667
 0.993874 -0.160633  0.105413 0.0329029 0.000666667
 0.985967 -0.150349  0.110723 0.0355772 0.000666667
0.975047 -0.14997 0.102998 -0.0345439 0.000666667
 0.984777 -0.157469  0.104051 0.041581 0.000666667
 0.987394 -0.149421  0.113582 0.063515 0.000666667
 0.985623 -0.154673  0.104621 0.0542762 0.000666667
 0.987152 -0.154122  0.107875 0.0198766 0.000666667
 0.984789 -0.153455  0.104218 0.0484499 0.000666667
 0.989317 -0.146941   0.10923 0.165334 0.000666667
 0.985107 -0.154088  0.106999 0.019011 0.000666667
 0.981125 -0.155641  0.109536 0.0207566 0.000666667
 0.983106 -0.149179  0.108041 0.0451674 0.000666667
 0.988233 -0.142351   0.10782 0.0459527 0.000666667
 0.985906 -0.151197  0.133001 0.140033 0.000666667
 0.984299 -0.149274   0.11058 0.0333452 0.000666667
 0.982727 -0.149285   0.10368 0.0310763 0.000666667
 0.995633 -0.158621  0.105925 0.0339367 0.000666667
 0.987351 -0.156301  0.117786 0.0434983 0.000666667
 0.986189 -0.149426  0.108837 0.0198934 0.000666667
 0.980008 -0.141137  0.117181 0.0163355 0.000666667
  0.98395 -0.153148  0.102219 0.0371908 0.000666667
 0.98354 -0.14662 0.114632 0.00776003 0.000666667
 0.983764 -0.147927  0.110044 -0.0117147 0.000666667
 0.988529 -0.144505  0.113349 0.0384207 0.000666667
 0.983595 -0.145891  0.110723 -0.00291567 0.000666667
0.989405 -0.1491 0.11225 0.0476914 0.000666667
 0.981521 -0.152848  0.107422 0.0211065 0.000666667
  0.98796 -0.155577  0.108681 0.0302181 0.000666667
 0.988671 -0.156744  0.108538 0.0260333 0.000666667
 0.986155 -0.148399  0.109194 0.133723 0.000666667
 0.993726 -0.146485  0.108076 0.183682 0.000666667
 0.984332 -0.146439  0.106777 0.0297615 0.000666667
 0.986593 -0.144591   0.11209 0.00108674 0.000666667
 0.981844 -0.148147  0.105624 0.0281942 0.000666667
 0.990287 -0.149113  0.108249 0.188854 0.000666667
 0.993661 -0.159563  0.114365 -0.0165758 0.000666667
 0.987886 -0.152059  0.104323 0.0322765 0.000666667
0.986195  -0.1507 0.107202 0.0298836 0.000666667
 0.976822 -0.148589  0.112178 -0.00244368 0.000666667
 0.985729 -0.140852  0.103498 0.107146 0.000666667
 0.982639 -0.150667  0.101529 0.00133363 0.000666667
0.988752 -0.14524 0.131105 0.149032 0.000666667
 0.986953 -0.147299  0.112065 0.0503875 0.000666667
 0.986025 -0.143783  0.114351 0.0974188 0.000666667
 0.983198 -0.140856  0.105719 0.0748643 0.000666667
 0.983969 -0.154281  0.104389 0.0219536 0.000666667
0.989432 -0.15926 0.112595 -0.00642352 0.000666667
 0.980961 -0.147012  0.111196 0.0190814 0.000666667
 0.983704 -0.150896  0.104924 0.0393346 0.000666667
 0.986228 -0.151385  0.128905 -0.105763 0.000666667
 0.984392 -0.145446  0.115577 0.0138922 0.000666667
 0.981187 -0.143109  0.123782 0.00921204 0.000666667
 0.987241 -0.149411  0.112382 0.0139651 0.000666667
 0.982688 -0.148256  0.103789 0.0378614 0.000666667
 0.978577 -0.141353  0.120635 0.0254929 0.000666667
 0.986409 -0.146439  0.112464 -0.000469277 0.000666667
 0.985585 -0.148041  0.116675 -0.0297375 0.000666667
 0.985564 -0.153643   0.10548 0.0570872 0.000666667
 0.986593 -0.156173  0.106101 0.0185774 0.000666667
 0.985013 -0.143628  0.119071 -0.0278413 0.000666667
  0.97834 -0.155055  0.106094 0.0151976 0.000666667
 0.979541 -0.140887   0.11944 0.0360954 0.000666667
 0.981518 -0.152465  0.104089 0.0391984 0.000666667
 0.980401 -0.153553  0.104572 0.0341155 0.000666667
 0.990572 -0.143541  0.109858 0.165782 0.000666667
 0.992094 -0.145227  0.109225 0.196361 0.000666667
0.985046 -0.15227 0.106779 0.0160295 0.000666667
 0.978818 -0.141963  0.112753 0.00900895 0.000666667
  0.97602 -0.149714  0.106476 0.0311476 0.000666667
 0.980085 -0.153251  0.107267 0.0259265 0.000666667
  0.98609 -0.150128  0.108077 0.0153454 0.000666667
  0.98917 -0.147846  0.107765 0.0447941 0.000666667
 0.981216 -0.151908   0.10763 0.0561364 0.000666667
0.979514 -0.15257 0.106845 0.0253506 0.000666667
 0.987048 -0.163684  0.117421 0.129842 0.000666667
0.984617 -0.14489 0.108574 0.00828139 0.000666667
 0.987871 -0.143945  0.125728 -0.106334 0.000666667
 0.990028 -0.148814  0.108591 0.188178 0.000666667
 0.976211 -0.148158  0.102638 -0.00143035 0.000666667
0.983663 -0.15188 0.107093 0.019465 0.000666667
 0.989853 -0.147634  0.110682 0.0302029 0.000666667
  0.98807 -0.155441  0.108106 0.0541781 0.000666667
 0.985861 -0.160117  0.113835 0.0952874 0.000666667
 0.985229 -0.143884  0.109762 0.0138633 0.000666667
 0.987352 -0.144835  0.112016 0.00836854 0.000666667
 0.985452 -0.156137  0.108616 0.0464843 0.000666667
 0.992165 -0.162759  0.110547 0.0104922 0.000666667
 0.985011 -0.148596  0.116679 -0.0207565 0.000666667
 0.988788 -0.155414  0.109816 0.0395832 0.000666667
 0.985407 -0.153587  0.102265 0.048919 0.000666667
 0.982993 -0.150141  0.106508 0.0206026 0.000666667
 0.988085 -0.152663  0.106194 0.04033 0.000666667
 0.988609 -0.162119  0.115824 0.152442 0.000666667
 0.985624 -0.153317  0.107079 0.0104047 0.000666667
 0.982425 -0.149075  0.107396 0.0427703 0.000666667
 0.993067 -0.149538  0.118653 -0.0453271 0.000666667
  0.98317 -0.162331  0.115342 0.129382 0.000666667
 0.989006 -0.156082  0.104326 0.0645431 0.000666667
 0.979908 -0.143012  0.120023 0.0321963 0.000666667
 0.986542 -0.146675  0.130845 0.130264 0.000666667
 0.983737 -0.146312  0.113756 0.0989834 0.000666667
 0.981383 -0.153802  0.108333 0.0393397 0.000666667
  0.97787 -0.148781  0.103282 0.0189793 0.000666667
 0.983782 -0.146041  0.112859 -0.00100603 0.000666667
  0.98676 -0.154737   0.10967 0.0469391 0.000666667
 0.988029 -0.145743  0.111811 0.0381975 0.000666667
 0.987041 -0.144771  0.111438 0.0338604 0.000666667
0.981533 -0.14493 0.110669 0.0127412 0.000666667
 0.980493 -0.148778  0.110326 0.0211057 0.000666667
0.983352 -0.15177 0.105414 0.0208364 0.000666667
 0.982387 -0.152169   0.10483 0.0242013 0.000666667
 0.984713 -0.144405   0.12007 -0.00658394 0.000666667
 0.987394 -0.153983  0.107589 0.00460891 0.000666667
 0.987283 -0.154671  0.106286 0.0158452 0.000666667
 0.976411 -0.150157  0.104436 0.0124287 0.000666667
 0.977444 -0.148422  0.104857 -0.0369166 0.000666667
 0.979583 -0.144072  0.113223 0.016734 0.000666667
 0.980122 -0.146943  0.111389 0.0173984 0.000666667
 0.995184 -0.147051  0.121898 -0.0618258 0.000666667
 0.982099 -0.155001  0.126734 -0.122523 0.000666667
 0.992493 -0.148655  0.108638 0.150728 0.000666667
 0.985048 -0.154419  0.105989 0.027556 0.000666667
 0.981366 -0.145815  0.106033 0.0209723 0.000666667
 0.983214 -0.155529  0.104838 0.0256488 0.000666667
0.983622 -0.13957 0.107612 0.128919 0.000666667
 0.984327 -0.146473  0.121816 0.00640171 0.000666667
 0.988665 -0.154369  0.105535 0.0463895 0.000666667
 0.981065 -0.147681  0.112489 0.0223757 0.000666667
 0.987232 -0.142012  0.105383 0.103202 0.000666667
 0.993663 -0.161735  0.116243 0.00581103 0.000666667
  1.00192 -0.155307  0.123415 0.01762 0.000666667
0.984025 -0.15268 0.108127 0.016056 0.000666667
 0.989194 -0.156584  0.105238 0.0169241 0.000666667
 0.979158 -0.151818   0.10537 0.0333498 0.000666667
 0.986933 -0.154192  0.106422 0.017426 0.000666667
 0.983987 -0.152397  0.102609 0.0343589 0.000666667
 0.984447 -0.156098  0.104713 0.0335216 0.000666667
 0.985707 -0.146072  0.108723 0.0262501 0.000666667
 0.986613 -0.154828  0.106607 0.023998 0.000666667
 0.984843 -0.153793  0.104894 0.0699116 0.000666667
 0.990209 -0.154938  0.105533 0.0263532 0.000666667
 0.986648 -0.152841  0.109269 0.0282556 0.000666667
0.989105 -0.15778 0.114764 0.098436 0.000666667
 0.984743 -0.145455  0.114662 0.0180351 0.000666667
 0.985151 -0.145025  0.111945 0.0384582 0.000666667
0.982213 -0.13466 0.105453 0.0949798 0.000666667
 0.988824 -0.140372  0.102495 0.107728 0.000666667
 0.983785 -0.151899  0.128352 -0.112781 0.000666667
 0.989018 -0.148211  0.106431 0.152942 0.000666667
 0.977906 -0.149525  0.103547 0.024651 0.000666667
 0.988415 -0.149054  0.110809 0.0282179 0.000666667
 0.983993 -0.145437  0.116767 0.00315842 0.000666667
 0.991668 -0.149682   0.10708 0.179318 0.000666667
 0.987276 -0.154679  0.105243 0.0187755 0.000666667
 0.991339 -0.151749  0.105811 0.0443979 0.000666667
 0.987766 -0.149451  0.109967 0.0168843 0.000666667
 0.984574 -0.145669  0.110189 -0.00285746 0.000666667
 0.99444  -0.1596 0.106204 0.0386302 0.000666667
 0.986905 -0.146348  0.114837 0.0035434 0.000666667
0.986745 -0.14834 0.113944 0.0263565 0.000666667
 0.980832 -0.150822   0.10357 0.0216001 0.000666667
 0.983704 -0.145809  0.113487 0.00712675 0.000666667
 0.977797 -0.148969  0.113096 -0.00581214 0.000666667
 0.983305 -0.152064  0.106054 0.0618069 0.000666667
0.988999 -0.15533 0.114526 0.103722 0.000666667
 0.984102 -0.142705   0.11251 0.00647077 0.000666667
 0.986203 -0.148149  0.107591 0.13801 0.000666667
 0.993447 -0.148765  0.119987 -0.0566462 0.000666667
 0.985876 -0.149792   0.11021 0.0148414 0.000666667
0.984762 -0.15612 0.110802 0.00978892 0.000666667
 0.987967 -0.153044  0.105914 0.0328479 0.000666667
 0.986545 -0.147394  0.111716 0.00874345 0.000666667
  0.98561 -0.160768  0.115031 0.116556 0.000666667
 0.987201 -0.148486  0.109347 0.0528792 0.000666667
 0.993426 -0.147093  0.106734 0.119887 0.000666667
 0.981525 -0.145674  0.108412 0.0153908 0.000666667
 0.983955 -0.145634   0.10992 0.0432105 0.000666667
 0.982958 -0.146128  0.110591 -0.017264 0.000666667
 0.987275 -0.158183  0.116172 0.124343 0.000666667
 0.984007 -0.151347  0.109724 0.00998561 0.000666667
 0.981595 -0.149834  0.108424 -0.0109166 0.000666667
 0.992786 -0.144649  0.107222 0.194513 0.000666667
 0.983361 -0.154899  0.106941 0.0440972 0.000666667
 0.986672 -0.144612  0.112776 0.0190795 0.000666667
 0.993311 -0.147432  0.108822 0.195015 0.000666667
 0.981687 -0.143564  0.119015 -0.00807823 0.000666667
 0.980254 -0.146404   0.11378 0.0438193 0.000666667
 0.979283 -0.151004  0.106578 0.0385794 0.000666667
 0.989154 -0.153929  0.106782 0.0267384 0.000666667
0.984485 -0.14398  0.11281 -0.00385611 0.000666667
 0.984213 -0.144779  0.111766 0.0522031 0.000666667
 0.981792 -0.147074  0.112116 0.0191619 0.000666667
 0.981027 -0.147156  0.111537 0.0355502 0.000666667
 0.985543 -0.160472  0.115921 0.120549 0.000666667
 0.985939 -0.152406  0.108155 0.0407724 0.000666667
 0.988315 -0.153884  0.118615 -0.0168984 0.000666667
 0.980005 -0.152591  0.106173 0.0351042 0.000666667
 0.978931 -0.152342  0.105276 0.00940031 0.000666667
 0.985074 -0.148431  0.129419 -0.117862 0.000666667
 0.982983 -0.149459  0.104502 0.0365621 0.000666667
 0.982845 -0.154008  0.104186 0.0602592 0.000666667
 0.989847 -0.157625  0.113849 0.0255568 0.000666667
 0.978257 -0.151445  0.103116 -0.0223325 0.000666667
 0.986786 -0.153759  0.106986 0.00392283 0.000666667
 0.982889 -0.147866  0.107409 -0.00219471 0.000666667
 0.982118 -0.150555  0.107103 0.0340519 0.000666667
 0.978436 -0.151658  0.104043 0.0287935 0.000666667
 0.985196 -0.149615  0.110959 0.0573001 0.000666667
 0.987336 -0.153449  0.109259 0.0279773 0.000666667
 0.984943 -0.155386  0.105876 0.0402347 0.000666667
  0.98541 -0.155093  0.108357 0.0567346 0.000666667
 0.985297 -0.149914  0.107427 0.0241537 0.000666667
 0.987992 -0.146128  0.110603 0.0315953 0.000666667
 0.986461 -0.154131  0.109753 0.0237239 0.000666667
 0.990883 -0.151082  0.108396 0.0146239 0.000666667
 0.986354 -0.152794  0.106654 0.0071893 0.000666667
 0.983534 -0.150466  0.108084 0.0343942 0.000666667
 0.981776 -0.143965  0.121167 0.0249885 0.000666667
  0.99409 -0.148175  0.109364 0.141645 0.000666667
 0.986478 -0.149367  0.111081 0.0150592 0.000666667
 0.985401 -0.155025  0.106024 0.023705 0.000666667
 0.976532 -0.149053  0.108424 0.0243031 0.000666667
 0.987093 -0.141728  0.107851 0.0933483 0.000666667
 0.988417 -0.142523  0.103037 0.0925403 0.000666667
 0.987758 -0.148866  0.114116 0.0615013 0.000666667
 0.979687 -0.142558  0.113686 0.00399889 0.000666667
 0.985728 -0.154339  0.106896 0.00418518 0.000666667
 0.985069 -0.139287  0.110264 0.0467298 0.000666667
 0.986871 -0.160319   0.11656 0.121911 0.000666667
 0.988626 -0.146807   0.11144 0.0387182 0.000666667
 0.982375 -0.135835  0.111158 0.0542102 0.000666667
 0.989244 -0.141821  0.108067 0.063043 0.000666667
 0.982835 -0.151752  0.106155 0.0307373 0.000666667
 0.986386 -0.155362  0.105907 0.0271255 0.000666667
 0.983396 -0.146734  0.109562 0.0185929 0.000666667
0.988979 -0.15572 0.105852 0.00391495 0.000666667
 0.986021 -0.154436  0.113385 0.0212263 0.000666667
 0.990686 -0.148247  0.110095 0.179868 0.000666667
 0.985264 -0.146129  0.114858 -0.00391865 0.000666667
 0.983602 -0.150224  0.127571 -0.129103 0.000666667
 0.984391 -0.152777  0.132873 0.117109 0.000666667
 0.987866 -0.152863   0.10459 0.0442097 0.000666667
 0.980248 -0.152445  0.107271 0.0276098 0.000666667
 0.985329 -0.153825  0.107203 0.0196089 0.000666667
 0.980876 -0.145273  0.115638 0.00730305 0.000666667
 0.986596 -0.152579  0.105398 0.0353554 0.000666667
 0.987875 -0.145005  0.120119 0.0127994 0.000666667
 0.986472 -0.146066  0.117521 0.0124039 0.000666667
0.984611 -0.14983 0.114861 0.00614092 0.000666667
 0.988376 -0.147992  0.107865 0.155659 0.000666667
0.979966 -0.14939 0.107311 0.0382747 0.000666667
  0.98498 -0.151851  0.105358 0.0441158 0.000666667
 0.988143 -0.155638  0.105199 0.02177 0.000666667
0.987233 -0.15321 0.108902 0.0668805 0.000666667
 0.979422 -0.148841  0.103608 0.00374023 0.000666667
 0.983242 -0.155271  0.104467 0.0234706 0.000666667
 0.98702 -0.15527 0.106915 0.0417197 0.000666667
 0.983632 -0.145826  0.111751 0.148862 0.000666667
 0.990379 -0.143076  0.109709 0.161603 0.000666667
 0.985586 -0.154626  0.104409 0.0201828 0.000666667
 0.981661 -0.150114  0.106416 0.0198031 0.000666667
 0.991077 -0.146955  0.108141 0.186411 0.000666667
0.985114 -0.14735 0.107377 0.011936 0.000666667
 0.980098 -0.147236  0.111343 0.0250258 0.000666667
 0.993105 -0.143553  0.108536 0.162364 0.000666667
 0.984484 -0.147476  0.109646 0.0209923 0.000666667
 0.983911 -0.149554  0.105681 0.0298307 0.000666667
 0.987816 -0.154797  0.104314 0.032684 0.000666667
 0.979583 -0.150033  0.105367 -0.0134341 0.000666667
  0.98682 -0.161268  0.120904 0.0217615 0.000666667
 0.988435 -0.149289   0.10842 0.00673072 0.000666667
 0.982125 -0.142584  0.114226 0.150282 0.000666667
 0.985143 -0.153565   0.10534 0.0123243 0.000666667
 0.984023 -0.138155  0.109077 0.114425 0.000666667
 0.982813 -0.153492  0.104879 0.0180579 0.000666667
0.982287 -0.14927 0.104103 0.0347005 0.000666667
 0.986356 -0.157242  0.104066 0.0381817 0.000666667
 0.983364 -0.150986  0.107342 0.0202089 0.000666667
 0.979982 -0.153104  0.105688 0.019385 0.000666667
  0.97918 -0.150832  0.105126 0.048597 0.000666667
 0.986252 -0.155458  0.107189 0.0560981 0.000666667
 0.984267 -0.142523  0.105764 0.0756303 0.000666667
 0.983755 -0.143168   0.11481 0.0175926 0.000666667
 0.987284 -0.156454  0.108745 0.0165634 0.000666667
 0.985803 -0.153198   0.10783 0.041813 0.000666667
  0.98421 -0.143969  0.110132 0.0268629 0.000666667
 0.988836 -0.153278  0.108272 0.0164417 0.000666667
0.977761  -0.1503 0.102052 0.0181609 0.000666667
 0.983945 -0.151602   0.10578 0.0124048 0.000666667
  0.97868 -0.148646  0.103183 -0.00762751 0.000666667
 0.983379 -0.152526  0.104271 0.0205902 0.000666667
 0.978575 -0.145973  0.104886 0.0294017 0.000666667
 0.986246 -0.155934  0.107323 0.0536901 0.000666667
  0.98773 -0.142039  0.104407 0.0856679 0.000666667
0.985784 -0.15018 0.109507 0.0284765 0.000666667
  0.97583 -0.150213  0.103225 -0.0170955 0.000666667
  0.98689 -0.155352  0.106062 0.0235056 0.000666667
 0.981168 -0.153515  0.106847 0.00413097 0.000666667
 0.990133 -0.156081  0.105797 -1.5572e-06 0.000666667
 0.978128 -0.152376   0.10583 0.0107426 0.000666667
 0.986703 -0.155193  0.108028 0.0279822 0.000666667
 0.992312 -0.148574  0.110085 0.182691 0.000666667
 0.988148 -0.155359  0.106384 0.0234213 0.000666667
  0.98591 -0.150692  0.110509 -0.000735835 0.000666667
 0.974576 -0.145105  0.110511 0.0223407 0.000666667
0.982532 -0.15478 0.104938 0.0278322 0.000666667
 0.984317 -0.145221  0.112368 0.030993 0.000666667
 0.985137 -0.149667  0.110411 0.0130152 0.000666667
 0.983079 -0.151615  0.108938 0.026761 0.000666667
 0.987667 -0.151887  0.110576 0.0359674 0.000666667
 0.982504 -0.146774  0.108847 -0.00468378 0.000666667
 0.985143 -0.153307  0.102034 0.0447835 0.000666667
 0.988577 -0.155466  0.108152 0.0324376 0.000666667
 0.983399 -0.149182  0.108513 0.0471772 0.000666667
 0.975143 -0.153384  0.107353 0.0185863 0.000666667
 0.986602 -0.152387  0.108381 0.0487816 0.000666667
  0.98498 -0.148268  0.127258 -0.11106 0.000666667
 0.986308 -0.159549  0.116129 0.122104 0.000666667
 0.984853 -0.153703  0.103146 0.0446863 0.000666667
0.985935 -0.15335 0.109389 -0.00374427 0.000666667
 0.987632 -0.148468  0.107902 0.025608 0.000666667
 0.985486 -0.143398  0.111265 0.00674483 0.000666667
 0.978659 -0.151222  0.107635 0.0208945 0.000666667
0.977616 -0.15478 0.104588 0.0208793 0.000666667
 0.985075 -0.152037  0.104226 0.0357421 0.000666667
 0.985043 -0.152108  0.132291 0.105212 0.000666667
 0.985908 -0.151605  0.108833 0.00559689 0.000666667
0.987688 -0.15629 0.117138 0.0326426 0.000666667
0.980291 -0.15568 0.120039 0.0163672 0.000666667
 0.986493 -0.156567   0.10657 0.0376715 0.000666667
 0.990116 -0.148414  0.111165 0.0618958 0.000666667
 0.982846 -0.157613  0.105335 0.0367385 0.000666667
 0.975995 -0.146411  0.108654 -0.0147321 0.000666667
 0.986989 -0.154251  0.109651 0.0198499 0.000666667
 0.984656 -0.153652  0.107144 0.00709612 0.000666667
   0.9838 -0.142145   0.12027 0.0166911 0.000666667
 0.988999 -0.147735  0.107126 0.162273 0.000666667
 0.982036 -0.146217  0.112281 0.0504975 0.000666667
 0.982442 -0.148682  0.117738 -0.0313669 0.000666667
 0.988443 -0.149073  0.114119 0.0709061 0.000666667
0.984878 -0.14659 0.109979 -0.00540674 0.000666667
  0.97599 -0.150692  0.107496 -0.0226401 0.000666667
 0.981693 -0.154071  0.124801 0.0449508 0.000666667
 0.978918 -0.151723  0.106144 0.0219953 0.000666667
 0.981635 -0.148341  0.104578 0.0130829 0.000666667
 0.988508 -0.155424   0.10642 0.00771556 0.000666667
 0.990473 -0.146107  0.109063 0.174988 0.000666667
 0.984967 -0.140631   0.12816 -0.0920789 0.000666667
 0.976193 -0.152316  0.104611 0.0416339 0.000666667
 0.988614 -0.158001  0.113331 0.128909 0.000666667
0.981381 -0.14683 0.111627 0.0210423 0.000666667
 0.983181 -0.151294  0.103433 0.021967 0.000666667
 0.983178 -0.155117  0.104379 0.0256846 0.000666667
0.979279  -0.1513 0.127999 -0.129447 0.000666667
0.982496 -0.15367 0.106684 0.0077099 0.000666667
 0.986672 -0.155217  0.107897 0.0351998 0.000666667
 0.987215 -0.154044  0.119312 0.141345 0.000666667
 0.986895 -0.146207  0.111599 0.017531 0.000666667
  0.98796 -0.154609  0.104952 0.0604047 0.000666667
 0.986083 -0.154396   0.11057 -0.000446397 0.000666667
 0.981024 -0.146762  0.112544 0.0110045 0.000666667
  0.97376 -0.146351  0.110342 0.00349691 0.000666667
 0.976657 -0.146931  0.108628 0.0362618 0.000666667
 0.981645 -0.148254  0.105444 0.0332311 0.000666667
0.979188 -0.15708 0.102986 -0.0140217 0.000666667
 0.986945 -0.149356   0.11126 0.054751 0.000666667
 0.983902 -0.148902  0.105327 0.0401202 0.000666667
 0.985243 -0.153408  0.104453 0.0280891 0.000666667
 0.983877 -0.150468  0.106074 -0.00642476 0.000666667
 0.987249 -0.156917   0.10997 0.0164004 0.000666667
 0.985593 -0.152373  0.108559 0.0274809 0.000666667
 0.981706 -0.144079  0.114245 0.00203456 0.000666667
  0.98057 -0.150804  0.107941 0.0155811 0.000666667
 0.988027 -0.149592  0.112726 0.007591 0.000666667
 0.984711 -0.153851  0.105305 0.0352421 0.000666667
 0.986748 -0.155366    0.1044 0.0423025 0.000666667
 0.983193 -0.154167  0.103355 0.0182855 0.000666667
 0.979164 -0.152672  0.106074 -0.00666238 0.000666667
 0.980664 -0.150244  0.107057 0.0363215 0.000666667
 0.984865 -0.152164  0.106276 0.0369752 0.000666667
 0.974019 -0.155007  0.104056 -0.0268886 0.000666667
 0.977126 -0.147881  0.109021 0.0305403 0.000666667
0.983498 -0.15445 0.104209 0.0113152 0.000666667
 0.988972 -0.155001  0.107577 0.0456543 0.000666667
 0.980121 -0.150417  0.105618 0.0427986 0.000666667
 0.990275 -0.151504  0.107295 0.0228084 0.000666667
 0.991258 -0.163665  0.106926 0.0373866 0.000666667
 0.988527 -0.146125   0.11447 0.02957 0.000666667
 0.980593 -0.154124  0.105798 0.0220747 0.000666667
 0.980858 -0.154288  0.106645 0.0326271 0.000666667
 0.983614 -0.154074  0.108203 0.0197462 0.000666667
 0.987665 -0.150934  0.109816 0.0645186 0.000666667
 0.986569 -0.154206  0.109096 0.0164046 0.000666667
0.983161 -0.14866 0.119718 -0.00880982 0.000666667
 0.985234 -0.148748  0.106957 0.0355759 0.000666667
  0.98928 -0.147052  0.110028 0.17315 0.000666667
 0.975033 -0.146563  0.119556 0.000201327 0.000666667
 0.984182 -0.150121  0.108189 0.0859965 0.000666667
 0.990991 -0.146263  0.106199 0.164995 0.000666667
 0.979508 -0.147929  0.106399 0.0606611 0.000666667
 0.986357 -0.145959  0.128593 0.113407 0.000666667
 0.981006 -0.152239  0.108684 0.00824468 0.000666667
0.982785 -0.15157 0.108351 0.0307707 0.000666667
 0.989169 -0.153302  0.105229 0.0229666 0.000666667
 0.986284 -0.150509  0.106056 0.0100551 0.000666667
 0.993863 -0.145789  0.108857 0.183024 0.000666667
0.987056 -0.14215 0.103318 0.0766734 0.000666667
  0.98614 -0.145493  0.119114 0.0175788 0.000666667
0.978512 -0.14427 0.112788 -0.00190303 0.000666667
 0.986224 -0.155771  0.108172 0.0372292 0.000666667
 0.988066 -0.153827  0.107489 0.0130799 0.000666667
   0.9826 -0.146401  0.111525 -0.0212277 0.000666667
 0.985784 -0.145052  0.109009 -0.00937037 0.000666667
 0.985978 -0.146394  0.118008 -0.0204806 0.000666667
 0.984087 -0.149981  0.106416 0.0310441 0.000666667
   0.9873 -0.146556  0.112689 0.0461962 0.000666667
 0.996148 -0.145844  0.110533 0.178113 0.000666667
 0.988626 -0.146371  0.106219 0.182237 0.000666667
 0.984344 -0.149052   0.11088 0.0136611 0.000666667
 0.985851 -0.156512   0.10641 0.049014 0.000666667
 0.987851 -0.156883  0.113831 0.103954 0.000666667
 0.987336 -0.159253  0.112898 0.158106 0.000666667
  0.98651 -0.153084  0.107452 0.0583147 0.000666667
 0.978134 -0.151251  0.106763 0.0518271 0.000666667
 0.98931 -0.14704 0.111547 0.0559104 0.000666667
 0.984668 -0.155653  0.105137 0.0532163 0.000666667
  0.98944 -0.150238  0.105496 0.0248108 0.000666667
 0.989508 -0.156653  0.114498 0.101676 0.000666667
 0.986527 -0.157664   0.10517 0.00925803 0.000666667
  0.97993 -0.143384  0.120723 0.0217415 0.000666667
 0.987488 -0.154069  0.107661 0.0567264 0.000666667
 0.983285 -0.155247  0.102952 0.0345667 0.000666667
 0.984756 -0.148481  0.112628 0.00931335 0.000666667
  1.00031 -0.155005  0.122581 0.0155371 0.000666667
0.984377 -0.14035 0.109036 0.04822 0.000666667
 0.983406 -0.138439   0.10977 0.0536158 0.000666667
 0.983912 -0.149214  0.106912 0.0350285 0.000666667
 0.980879 -0.143418  0.114998 0.0206325 0.000666667
 0.986783 -0.147304  0.112092 0.0314294 0.000666667
 0.991082 -0.148414  0.107727 0.16717 0.000666667
 0.987764 -0.156638  0.107508 0.061639 0.000666667
 0.987132 -0.156823  0.104944 0.015507 0.000666667
 0.992395 -0.147991  0.107758 0.158265 0.000666667
0.985547 -0.15001 0.104672 0.0618105 0.000666667
 0.982784 -0.140871  0.113333 0.0419481 0.000666667
 0.976704 -0.153812  0.106813 0.00375276 0.000666667
 0.977239 -0.148575  0.110173 0.00776071 0.000666667
 0.986622 -0.151899  0.106863 0.0451828 0.000666667
 0.976352 -0.148491  0.102244 0.0352209 0.000666667
   0.9793 -0.145869  0.124872 0.0388603 0.000666667
 0.988988 -0.156958  0.114993 0.106614 0.000666667
 0.986948 -0.153641  0.106863 0.0390511 0.000666667
  0.98255 -0.152547  0.106768 0.0243568 0.000666667
 0.984985 -0.152704  0.105782 0.0344724 0.000666667
 0.990646 -0.147645  0.111202 0.0523445 0.000666667
 0.984005 -0.154414  0.102443 0.0249259 0.000666667
 0.987064 -0.155825  0.110793 0.0177946 0.000666667
 0.974689 -0.149086  0.102891 0.013115 0.000666667
 0.985868 -0.155033  0.108965 0.0303769 0.000666667
 0.982895 -0.152837  0.102964 0.0374775 0.000666667
 0.986832 -0.155633  0.104809 0.0497833 0.000666667
  0.98683 -0.155321  0.106369 0.0504889 0.000666667
0.984037 -0.15305  0.10834 0.0168976 0.000666667
 0.985439 -0.156947  0.110773 0.0275223 0.000666667
 0.984689 -0.139436  0.109275 0.021634 0.000666667
 0.991767 -0.156253  0.119526 -0.017274 0.000666667
 0.986628 -0.154379  0.107039 0.0350613 0.000666667
0.982676 -0.14904 0.105787 0.0428656 0.000666667
 0.975531 -0.153493  0.106129 0.00173408 0.000666667
 0.979792 -0.151053  0.106624 0.0423897 0.000666667
 0.986551 -0.148094  0.106983 0.169713 0.000666667
 0.983291 -0.145672  0.112454 0.0134237 0.000666667
 0.985087 -0.152321  0.104637 0.0370149 0.000666667
 0.985749 -0.151418  0.108107 0.035023 0.000666667
 0.990251 -0.143723  0.109602 0.17338 0.000666667
 0.980409 -0.150781  0.106855 0.00378482 0.000666667
 0.984991 -0.143682  0.103262 0.0357652 0.000666667
  0.98248 -0.152098  0.104976 0.0279763 0.000666667
  0.98364 -0.143339  0.112888 0.123335 0.000666667
   0.9888 -0.152259  0.110812 0.0102004 0.000666667
  0.97985 -0.150054  0.109779 -0.00968484 0.000666667
 0.986096 -0.143278    0.1133 -0.0027426 0.000666667
 0.984126 -0.151489  0.106421 0.0424736 0.000666667
 0.994172 -0.152007  0.121056 -0.048764 0.000666667
 0.984638 -0.144854  0.111607 0.0276874 0.000666667
 0.983587 -0.148341  0.110446 -0.028431 0.000666667
  0.98428 -0.151398  0.101785 0.0223254 0.000666667
 0.987413 -0.153697   0.10438 0.0246786 0.000666667
 0.988329 -0.154793  0.106784 0.0276281 0.000666667
0.988868 -0.14295 0.105305 0.0761174 0.000666667
 0.980977 -0.142622  0.118047 -0.0138842 0.000666667
 0.995765 -0.145027  0.108138 0.161609 0.000666667
 0.987084 -0.147757  0.107836 0.0205689 0.000666667
 0.981647 -0.145034  0.109221 0.018692 0.000666667
    0.978 -0.149918  0.103979 0.0184393 0.000666667
 0.991195 -0.146717  0.106094 0.188614 0.000666667
 0.986309 -0.153159   0.10938 0.0625919 0.000666667
 0.989578 -0.161346  0.111415 0.0186036 0.000666667
 0.983372 -0.150123  0.105211 -0.00679824 0.000666667
 0.982474 -0.151112  0.110689 0.00990484 0.000666667
 0.988746 -0.159597  0.113316 0.128622 0.000666667
 0.985334 -0.145787  0.113255 0.0108268 0.000666667
 0.981319 -0.144823  0.113347 0.00690222 0.000666667
0.978063 -0.15036 0.104689 -0.0109304 0.000666667
  0.99174 -0.145754  0.106185 0.161331 0.000666667
 0.991853 -0.162443  0.124492 0.0774241 0.000666667
  0.98951 -0.149365  0.111922 0.0444893 0.000666667
 0.984888 -0.150557  0.103913 0.0609237 0.000666667
 0.987661 -0.154993  0.107024 0.0330448 0.000666667
 0.988026 -0.151212  0.107098 0.0497641 0.000666667
 0.986361 -0.155895  0.107459 0.0239103 0.000666667
 0.982169 -0.150405  0.103284 0.0192797 0.000666667
 0.982739 -0.149828  0.107378 0.0770075 0.000666667
 0.988442 -0.152156  0.111778 0.0471437 0.000666667
   0.9879 -0.157498  0.107194 0.00451783 0.000666667
 0.984057 -0.156494  0.108014 0.0323035 0.000666667
 0.983652 -0.145756  0.111425 -0.02124 0.000666667
 0.983515 -0.152146  0.107616 0.018118 0.000666667
 0.983665 -0.155146  0.105938 0.0262655 0.000666667
 0.985503 -0.145958  0.108599 0.00590825 0.000666667
 0.983338 -0.146234  0.110362 0.0439828 0.000666667
 0.988431 -0.152677  0.107069 0.0511645 0.000666667
 0.988807 -0.148357  0.112063 0.0143111 0.000666667
 0.982725 -0.151446  0.110633 -0.00842274 0.000666667
 0.985962 -0.150981  0.105802 0.0503846 0.000666667
0.987156 -0.15518 0.105234 0.0152394 0.000666667
 0.985418 -0.151914  0.107197 0.0236959 0.000666667
 0.986779 -0.154533  0.120458 0.137906 0.000666667
 0.982238 -0.150444  0.102822 0.0405415 0.000666667
  0.98329 -0.154199  0.105938 0.0355971 0.000666667
 0.989338 -0.151378  0.103441 0.0523461 0.000666667
 0.984169 -0.143676  0.110363 0.0118274 0.000666667
 0.988331 -0.146923  0.119752 0.0179905 0.000666667
 0.986215 -0.148622  0.112443 0.0229842 0.000666667
 0.981969 -0.143188  0.113275 0.0128981 0.000666667
 0.987838 -0.149331  0.111178 0.061274 0.000666667
 0.983547 -0.150234   0.10455 0.011765 0.000666667
 0.980369 -0.155741   0.10659 0.0305828 0.000666667
  0.98618 -0.148772  0.107054 0.0285192 0.000666667
 0.981084 -0.143841  0.112561 0.15718 0.000666667
 0.986368 -0.151418  0.105242 0.018403 0.000666667
 0.981764 -0.140165  0.114312 0.00705325 0.000666667
 0.984537 -0.147124  0.114298 0.0280277 0.000666667
 0.987785 -0.154732  0.109626 0.0187939 0.000666667
 0.987246 -0.151748  0.107985 0.0514948 0.000666667
 0.984175 -0.152273  0.107683 0.0241964 0.000666667


==> output_ims_seed52_withold/count_action_0.txt <==
9.50793
0.980166 -0.14367  1.15082 -0.198414 0.000666667
   1.01107 -0.0975785    1.13221 -0.0650274 0.000666667
 0.967012 -0.146566   1.12784 0.15966 0.000666667
 0.971208 -0.142915   1.10565 0.315151 0.000666667
 0.980739 -0.114754   1.09974 0.039424 0.000666667
 0.993169 -0.118975   1.08564 -0.00314638 0.000666667
 0.950795 -0.150053   1.08825 -0.0984917 0.000666667
 0.993629 -0.125544   1.13638 0.0894362 0.000666667
 0.950265 -0.142007   1.14044 -0.0172319 0.000666667
  0.97512 -0.129317   1.13192 0.109888 0.000666667
0.959392 -0.13497  1.09412 0.0172609 0.000666667
 0.983916 -0.176161   1.10789 0.0893389 0.000666667
0.976354 -0.11813  1.09986 0.126864 0.000666667
 0.931187 -0.131432    1.0989 0.0961852 0.000666667
 0.978087 -0.136668   1.10086 -0.0565979 0.000666667
 0.951102 -0.158661   1.10028 -0.108915 0.000666667
  0.982084 -0.0972635    1.09872 0.0973694 0.000666667
  0.980463 -0.0969941    1.13376 0.117223 0.000666667
   1.0026 -0.141673     1.108 -0.0581776 0.000666667
 0.972984 -0.143374   1.13643 -0.116087 0.000666667
 0.959727 -0.135699   1.10006 0.0235756 0.000666667
 0.958478 -0.135378   1.10216 0.0451845 0.000666667
 0.945009 -0.138474   1.13301 0.0901887 0.000666667
 0.968823 -0.165077    1.1274 0.103438 0.000666667
  0.98619 -0.136635   1.10272 -0.230062 0.000666667
 0.968125 -0.144319   1.10159 -0.177247 0.000666667
 0.980204 -0.124101   1.13857 0.146876 0.000666667
 0.963112 -0.131852   1.10605 0.232446 0.000666667
  1.02066 -0.119781   1.11853 -0.104639 0.000666667
 0.984587 -0.111065   1.09041 0.136201 0.000666667
  0.93472 -0.133149   1.14177 0.206842 0.000666667
 0.972938 -0.132355   1.09225 -0.142857 0.000666667
 0.969478 -0.168909   1.11206 0.112388 0.000666667
 0.983415 -0.153007   1.11878 0.295545 0.000666667
 0.957209 -0.125756   1.14994 0.205752 0.000666667
 0.990929 -0.128278   1.11271 0.162415 0.000666667
  0.98469 -0.114882   1.11582 0.165099 0.000666667
   0.9628 -0.133904   1.13447 0.207433 0.000666667
  0.990317 -0.0956061    1.11361 0.261896 0.000666667
 0.978316 -0.166898   1.11598 0.0480454 0.000666667
 0.959435 -0.104291   1.14848 0.249613 0.000666667
 0.991438 -0.121686   1.13775 0.0899069 0.000666667
 0.948225 -0.150851   1.11635 0.486968 0.000666667
 0.974011 -0.123636   1.10575 0.0621627 0.000666667
0.977189 -0.14339  1.11025 0.224156 0.000666667
 0.940646 -0.143187   1.14874 0.166824 0.000666667
 0.984972 -0.125795   1.12981 0.127878 0.000666667
  0.96963 -0.134545   1.10406 0.00667672 0.000666667
 0.987037 -0.144611   1.15653 -0.0516309 0.000666667
0.968782 -0.13013  1.13309 0.0521484 0.000666667
 0.995689 -0.113141   1.08117 0.0105173 0.000666667
 0.983921 -0.151659   1.14759 -0.286884 0.000666667
 0.958214 -0.141366   1.10853 -0.151091 0.000666667
 0.959882 -0.126939    1.1299 0.319263 0.000666667
 0.988193 -0.152341   1.12922 -0.0355219 0.000666667
   1.0174 -0.140434   1.13394 -0.167787 0.000666667
 0.982588 -0.138282   1.11508 0.197223 0.000666667
 0.972658 -0.128269   1.10304 0.104003 0.000666667
  1.00027 -0.127871   1.10027 -0.0342482 0.000666667
 0.975811 -0.132818   1.13884 0.0654703 0.000666667
0.973484 -0.12881  1.14597 0.119255 0.000666667
 0.981117 -0.161988   1.11754 0.187472 0.000666667
 0.978776 -0.149959   1.11248 0.133673 0.000666667
 0.971179 -0.156267   1.15726 -0.0779463 0.000666667
 0.967248 -0.128607   1.09822 0.221845 0.000666667
 0.970198 -0.148624   1.09212 -0.209418 0.000666667
 0.977606 -0.143861   1.10887 0.137527 0.000666667
 0.961535 -0.136913   1.15069 0.194368 0.000666667
 0.991073 -0.136309   1.10689 0.0542525 0.000666667
 0.976282 -0.131016   1.12553 0.221371 0.000666667
  0.987634 -0.0866971    1.15558 0.180575 0.000666667
  1.02236 -0.164176   1.11108 -0.384427 0.000666667
 0.951016 -0.170206   1.14995 -0.126539 0.000666667
 0.988039 -0.177937   1.10633 -0.0668301 0.000666667
 0.975282 -0.162389   1.12158 0.185166 0.000666667
 0.957036 -0.157909   1.10402 -0.133804 0.000666667
 0.975854 -0.130811   1.13651 -0.0393733 0.000666667
 0.977424 -0.119028   1.10302 0.181278 0.000666667
 0.982198 -0.120873   1.13632 0.0446062 0.000666667
 0.972489 -0.152228   1.10847 0.163096 0.000666667
 0.994475 -0.132666   1.09135 -0.0665609 0.000666667
  1.00428 -0.100425   1.12002 0.069303 0.000666667
 0.945454 -0.145432   1.09826 -0.142473 0.000666667
 0.998677 -0.118461   1.08687 0.0247496 0.000666667
 0.998168 -0.119083   1.15092 0.107941 0.000666667
  0.96204 -0.099904   1.13466 0.274004 0.000666667
 0.967705 -0.142825   1.15033 0.231419 0.000666667
 0.943519 -0.133185   1.08475 0.148721 0.000666667
0.969159 -0.16149  1.09352 -0.252076 0.000666667
 0.953167 -0.143234   1.14552 -0.0369703 0.000666667
 0.992996 -0.163323   1.11781 -0.121537 0.000666667
  1.00197 -0.143644   1.15529 0.0930392 0.000666667
 0.968939 -0.156178   1.08992 -0.302432 0.000666667
 0.952327 -0.136992   1.08578 0.0309539 0.000666667
 0.987534 -0.174619   1.16011 0.0509261 0.000666667
  1.00212 -0.117823   1.12421 0.00124183 0.000666667
 0.955555 -0.121281   1.14531 0.228446 0.000666667
 0.987784 -0.135146   1.09458 -0.119646 0.000666667
0.99506 -0.1377 1.11539 0.194288 0.000666667
 0.979693 -0.134414   1.10278 0.0804421 0.000666667
 1.00589 -0.13791  1.11952 -0.0206189 0.000666667
0.995671 -0.1522 1.16008 -0.247602 0.000666667
  1.01427 -0.162053   1.12085 -0.255813 0.000666667
 0.967342 -0.149552   1.10846 -0.200128 0.000666667
 0.991095 -0.119599   1.10729 0.104075 0.000666667
1.00237 -0.1602 1.11642 -0.174282 0.000666667
 0.965174 -0.132078   1.08996 0.11148 0.000666667
 0.958623 -0.140441    1.1018 -0.0869274 0.000666667
 0.978348 -0.134288    1.1502 0.134111 0.000666667
 0.971568 -0.125893   1.11245 0.228164 0.000666667
   0.99716 -0.0775052    1.11701 0.174777 0.000666667
 0.968357 -0.135084   1.09692 -0.21004 0.000666667
 0.980023 -0.116759   1.08898 0.0828167 0.000666667
 0.947144 -0.139268   1.09013 -0.108538 0.000666667
 0.993831 -0.169508   1.12007 -0.177571 0.000666667
 0.971436 -0.136968   1.14788 0.0846545 0.000666667
 0.988875 -0.158923    1.1115 -0.0634384 0.000666667
0.976992 -0.13264  1.10224 -0.0868701 0.000666667
 0.980507 -0.142959   1.15506 -0.201092 0.000666667
 0.995214 -0.136851    1.1029 -0.0217684 0.000666667
 0.971146 -0.102616    1.1496 0.20671 0.000666667
 0.958765 -0.134138    1.1048 -0.0767352 0.000666667
 0.956798 -0.139971   1.09885 -0.0886997 0.000666667
 0.970068 -0.119259   1.09798 0.155225 0.000666667
  0.972913 -0.0985055    1.11044 0.262794 0.000666667
 0.998187 -0.135423   1.12087 0.0738695 0.000666667
 0.980694 -0.126788   1.11722 0.248281 0.000666667
 0.956995 -0.132288   1.09916 0.199834 0.000666667
  1.00665 -0.120541   1.11837 0.000723784 0.000666667
 0.980113 -0.153107   1.12401 0.227335 0.000666667
 0.956954 -0.146606   1.10417 0.271183 0.000666667
  1.03962 -0.152244   1.18935 -0.295497 0.000666667
 0.976728 -0.146182   1.10634 -0.0701977 0.000666667
 0.973508 -0.155729   1.09968 -0.243898 0.000666667
   1.0006 -0.109707   1.08534 -0.000748529 0.000666667
0.962522 -0.11755  1.15552 0.232653 0.000666667
 0.971966 -0.143189   1.12043 0.297919 0.000666667
 0.970002 -0.160911    1.0985 -0.293249 0.000666667
0.971187 -0.15703  1.10796 0.115084 0.000666667
 0.993225 -0.129248   1.13778 -0.0149423 0.000666667
  1.01143 -0.131824   1.10734 -0.0465734 0.000666667
 0.978456 -0.150184   1.12308 0.240715 0.000666667
 0.968406 -0.131727   1.08911 -0.143069 0.000666667
 0.982104 -0.134271   1.08984 -0.00016542 0.000666667
  0.97593 -0.140597    1.1025 -0.00753432 0.000666667
 0.948271 -0.159363   1.10414 -0.107759 0.000666667
 0.978893 -0.127862   1.15796 0.252763 0.000666667
  1.01841 -0.163688   1.11138 -0.298455 0.000666667
 0.992688 -0.122645   1.11295 0.124789 0.000666667
 0.936616 -0.137186   1.15389 0.143396 0.000666667
 0.950907 -0.138336   1.14809 -0.0485157 0.000666667
 0.968656 -0.162504   1.11293 0.143302 0.000666667
 0.975128 -0.122262   1.14221 0.150315 0.000666667
 0.989549 -0.163323   1.12221 0.103856 0.000666667
 0.964578 -0.131828   1.09994 0.172476 0.000666667
   1.00332 -0.0966735    1.10978 0.00536853 0.000666667
 0.984255 -0.160488   1.11621 0.0575042 0.000666667
 1.00865 -0.12694  1.12763 -0.0274559 0.000666667
 0.981067 -0.118665   1.09376 0.0251542 0.000666667
 0.997137 -0.140207   1.10742 -0.0309729 0.000666667
 0.998857 -0.152156   1.07617 -0.111738 0.000666667
 0.959053 -0.131195   1.14828 0.264835 0.000666667
0.976027 -0.16371  1.11151 0.120723 0.000666667
 0.975104 -0.139373   1.10356 -0.0936709 0.000666667
 0.964246 -0.145699   1.09961 -0.204816 0.000666667
  1.03212 -0.127077   1.08702 -0.261394 0.000666667
0.989267 -0.12363  1.10322 0.122502 0.000666667
 0.990729 -0.147819   1.11649 -0.00560502 0.000666667
 0.999069 -0.112243    1.1042 0.0390174 0.000666667
 0.967564 -0.104322   1.14182 0.236466 0.000666667
 0.981244 -0.134168   1.14006 -0.15823 0.000666667
 0.966538 -0.131915    1.1431 0.0395259 0.000666667
 0.977065 -0.152707   1.12312 0.194372 0.000666667
 0.959863 -0.136967   1.10728 0.273104 0.000666667
 0.993398 -0.166159   1.13139 -0.334716 0.000666667
 0.954683 -0.128628   1.08832 0.260449 0.000666667
 0.954347 -0.138794   1.13646 -0.0105553 0.000666667
  0.986551 -0.0754948     1.1099 0.167925 0.000666667
  0.96032 -0.140171   1.14598 -0.0713932 0.000666667
 0.973829 -0.153609   1.14686 -0.219007 0.000666667
 0.975751 -0.117539   1.13912 0.219258 0.000666667
  1.01328 -0.122804   1.10489 -0.117383 0.000666667
0.985481 -0.11804    1.092 0.00171972 0.000666667
 0.988845 -0.133431    1.1085 0.16549 0.000666667
0.988201 -0.13106  1.12465 0.163327 0.000666667
 0.968879 -0.104882   1.08584 0.252142 0.000666667
 0.974636 -0.137238   1.09487 -0.21772 0.000666667
 0.999467 -0.184945   1.12758 -0.12383 0.000666667
0.951221 -0.15694  1.10009 -0.123687 0.000666667
 0.966046 -0.134076    1.1032 -0.0325831 0.000666667
   1.0157 -0.107335   1.13814 -0.138253 0.000666667
 0.982281 -0.115685   1.11308 0.210568 0.000666667
 0.986105 -0.117691   1.12234 0.179014 0.000666667
 0.99091 -0.13659  1.10226 -0.0691685 0.000666667
1.00938 -0.1498 1.11578 -0.216837 0.000666667
 0.990401 -0.149199    1.1248 0.0784848 0.000666667
 0.985035 -0.132947   1.09299 -0.228526 0.000666667
  0.94663 -0.148593   1.15538 -0.0883211 0.000666667
0.992753 -0.13852  1.14012 -0.278903 0.000666667
 0.959409 -0.131576   1.13868 0.0404734 0.000666667
 0.940628 -0.139051   1.07854 0.250055 0.000666667
  0.95703 -0.129603   1.10618 0.250671 0.000666667
 0.946898 -0.135124   1.13068 0.298989 0.000666667
 0.941239 -0.115901   1.14456 0.414195 0.000666667
 0.985597 -0.154577   1.11369 -0.0153892 0.000666667
 0.967394 -0.129884    1.1547 0.183747 0.000666667
   0.9494 -0.146179   1.09516 -0.108001 0.000666667
 0.948491 -0.125821   1.09828 0.0373515 0.000666667
 0.97486 -0.14917  1.11781 0.269978 0.000666667
0.975132 -0.13164  1.14924 -0.0457475 0.000666667
 0.965962 -0.114593   1.13843 0.178808 0.000666667
 0.990593 -0.142984   1.15356 0.11017 0.000666667
  1.00789 -0.123678   1.15128 0.060788 0.000666667
0.957883 -0.17128  1.09098 -0.198422 0.000666667
 0.979735 -0.159994   1.12653 0.0363188 0.000666667
 0.988462 -0.133802   1.13223 -0.0379568 0.000666667
 0.940847 -0.149652   1.10726 0.0520044 0.000666667
 0.996738 -0.142329   1.11739 0.0381319 0.000666667
 0.963753 -0.144762   1.15342 0.292522 0.000666667
 0.990727 -0.144526   1.11057 -0.000854795 0.000666667
 0.964657 -0.127638   1.08604 0.182029 0.000666667
 0.947112 -0.147562   1.09943 -0.162788 0.000666667
  1.00724 -0.115153   1.08026 -0.0272662 0.000666667
 0.995791 -0.149071   1.10541 -0.02837 0.000666667
 0.953525 -0.140209   1.10603 -0.0983817 0.000666667
 0.977481 -0.156147   1.14087 -0.286594 0.000666667
 0.962507 -0.124932    1.1499 0.163698 0.000666667
 0.973383 -0.147735   1.10655 0.0698239 0.000666667
 0.989107 -0.146852   1.11345 0.0418739 0.000666667
 0.989152 -0.151255    1.1149 -0.0359584 0.000666667
 0.988299 -0.153666   1.12446 0.115643 0.000666667
  0.97688 -0.135687   1.11276 0.247189 0.000666667
 0.967383 -0.119173    1.1398 0.232335 0.000666667
  0.95429 -0.131604   1.09535 0.0130898 0.000666667
 0.987915 -0.127511   1.13478 0.0580582 0.000666667
 0.997434 -0.132685   1.09931 -0.190245 0.000666667
  1.02684 -0.130329   1.09608 -0.192249 0.000666667
 0.981882 -0.151614   1.12829 0.0943935 0.000666667
 0.990689 -0.152968   1.16101 0.225533 0.000666667
0.991667 -0.16232  1.14046 -0.346507 0.000666667
 0.999322 -0.126915   1.09026 -0.0964486 0.000666667
 0.990428 -0.132169   1.11635 0.139753 0.000666667
  1.02062 -0.143364   1.11971 -0.113905 0.000666667
    1.005 -0.129511   1.14654 -0.211776 0.000666667
 0.972215 -0.158531   1.11664 0.156229 0.000666667
 0.966976 -0.138895     1.101 0.102042 0.000666667
 0.959505 -0.109794   1.11274 0.319645 0.000666667
  1.01009 -0.146171   1.11303 -0.291627 0.000666667
 0.960251 -0.133695    1.1071 0.238268 0.000666667
 0.987866 -0.153787   1.11316 0.0586661 0.000666667
 0.996203 -0.136453   1.11161 0.00194637 0.000666667
  1.00483 -0.148838   1.12049 -0.131979 0.000666667
 0.943892 -0.120997   1.11297 0.477193 0.000666667
  1.00096 -0.139361   1.09849 -0.160111 0.000666667
 0.975506 -0.130306    1.1315 0.12225 0.000666667
 0.985647 -0.086056   1.15662 0.198813 0.000666667
 0.958317 -0.134148   1.13584 0.147896 0.000666667
 0.959359 -0.145921   1.11326 0.414502 0.000666667
  0.98542 -0.130861   1.10244 0.121677 0.000666667
 0.980409 -0.138757   1.10905 0.159713 0.000666667
 0.990968 -0.152616   1.10777 0.167067 0.000666667
  0.96409 -0.133141   1.08761 0.0109941 0.000666667
 0.976264 -0.139102     1.112 0.248176 0.000666667
 0.997813 -0.135968   1.13219 -0.136872 0.000666667
 0.989238 -0.131907   1.08491 -0.0993041 0.000666667
 0.995616 -0.133441   1.09758 -0.0186138 0.000666667
 0.999381 -0.136792   1.12811 -0.0307068 0.000666667
 0.986711 -0.133407   1.10884 0.0948689 0.000666667
 0.927899 -0.150322   1.13031 0.397138 0.000666667
  1.00413 -0.143563   1.15835 -0.0657046 0.000666667
 0.996522 -0.169961   1.12887 -0.16037 0.000666667
 0.980512 -0.140535   1.11245 0.274891 0.000666667
0.987202 -0.12127  1.10144 0.0767861 0.000666667
 0.985199 -0.143869   1.10514 -0.188598 0.000666667
 0.979383 -0.129041   1.08874 -0.124152 0.000666667
 0.963318 -0.160875   1.10717 0.0108423 0.000666667
 0.988514 -0.143354   1.14277 -0.199387 0.000666667
 0.979416 -0.148306   1.15467 -0.197329 0.000666667
 0.974456 -0.135785   1.14653 -0.166165 0.000666667
 0.964339 -0.141701   1.15532 0.219849 0.000666667
0.941433 -0.13999  1.14584 0.227166 0.000666667
 0.958427 -0.122103   1.11756 0.342323 0.000666667
0.947893 -0.19289  1.13491 -0.0549025 0.000666667
  1.01191 -0.112226   1.12796 -0.0509265 0.000666667
 0.968885 -0.136336   1.10157 -0.113759 0.000666667
 0.985846 -0.150674   1.12252 0.0600759 0.000666667
 0.959894 -0.137095   1.10407 -0.0762421 0.000666667
 0.990196 -0.163008   1.14047 -0.312739 0.000666667
 0.980324 -0.147602   1.15667 -0.165136 0.000666667
  1.00117 -0.141513   1.10705 -0.065742 0.000666667
 0.965159 -0.140962   1.15586 0.225888 0.000666667
  1.02374 -0.133272   1.09596 -0.181116 0.000666667
 0.940269 -0.138365   1.07945 0.264026 0.000666667
 0.979122 -0.154557   1.12231 0.234133 0.000666667
 0.993293 -0.117424   1.10456 0.111991 0.000666667
 0.978508 -0.165754    1.1154 0.0612576 0.000666667
 0.959547 -0.134424   1.10117 0.0263786 0.000666667
 0.940781 -0.139101    1.0806 0.264872 0.000666667
  0.99023 -0.132792   1.13118 -0.0291825 0.000666667
 0.985709 -0.153833   1.11609 -0.0276023 0.000666667
 0.990072 -0.150169   1.10687 0.169589 0.000666667
 0.958868 -0.125464   1.12922 0.327259 0.000666667
   0.9435 -0.136057   1.08548 0.134014 0.000666667
 0.989052 -0.134012   1.10894 0.154128 0.000666667
 0.978539 -0.130848   1.15772 0.238384 0.000666667
 0.955361 -0.142052   1.10396 -0.118314 0.000666667
0.969467 -0.12671   1.1131 0.224203 0.000666667
 0.990714 -0.132637   1.13091 -0.0259987 0.000666667
0.985873 -0.11082  1.08982 0.156471 0.000666667
 0.987434 -0.141135    1.1426 -0.204996 0.000666667
 0.996651 -0.136813   1.10442 0.0121573 0.000666667
0.997967 -0.11835  1.08519 0.013798 0.000666667
 0.972744 -0.152101   1.10754 0.175106 0.000666667
 0.96664 -0.10335  1.14301 0.264152 0.000666667
 0.978979 -0.117718   1.10096 0.180651 0.000666667
 0.986961 -0.154356   1.11206 0.0525006 0.000666667
 0.998721 -0.110031   1.10262 0.0326288 0.000666667
 0.986176 -0.143285    1.1072 -0.180315 0.000666667
  0.97967 -0.118622   1.08963 0.0884371 0.000666667
 0.989683 -0.153463   1.16214 0.24253 0.000666667
 0.989532 -0.148335   1.12149 0.0608025 0.000666667
0.985666 -0.14229  1.10476 -0.18654 0.000666667
 0.978888 -0.162196    1.1158 0.191789 0.000666667
0.970073 -0.15891   1.0962 -0.30344 0.000666667
 0.997199 -0.140646   1.10626 -0.01772 0.000666667
 0.971742 -0.157855   1.10701 0.12498 0.000666667
  0.985381 -0.0880819    1.15783 0.210626 0.000666667
 0.980831 -0.140336   1.10824 0.163741 0.000666667
  0.99346 -0.147776   1.10455 -0.0104554 0.000666667
  0.985284 -0.0873434    1.15648 0.193123 0.000666667
 0.990703 -0.119101     1.106 0.0805342 0.000666667
0.997927 -0.11834  1.08665 0.0106769 0.000666667
 0.999256 -0.174217   1.12722 -0.169925 0.000666667
 0.97124 -0.13741  1.14809 0.10743 0.000666667
0.959796 -0.10236  1.13334 0.293375 0.000666667
  0.99925 -0.125665   1.09998 -0.0415024 0.000666667
 0.981513 -0.116008   1.11376 0.211913 0.000666667
 0.983154 -0.086221   1.15739 0.196213 0.000666667
 0.971696 -0.127348    1.1127 0.221801 0.000666667
 0.982058 -0.120679   1.13643 0.0287 0.000666667
 0.977373 -0.139415   1.10482 0.00770128 0.000666667
 0.989484 -0.136398   1.10477 0.0664883 0.000666667
 0.967218 -0.145537   1.12848 0.147679 0.000666667
 0.963229 -0.119202   1.15719 0.231379 0.000666667
 0.947519 -0.158815   1.10386 -0.0868926 0.000666667
 0.992169 -0.147806   1.12282 0.0678245 0.000666667
 0.98569 -0.12849   1.1037 0.133391 0.000666667
  1.00195 -0.159447   1.11646 -0.181667 0.000666667
  0.96659 -0.136461   1.10332 -0.0243343 0.000666667
  1.00121 -0.140313    1.1068 -0.0462679 0.000666667
0.969648 -0.15793  1.09765 -0.304467 0.000666667
 0.969523 -0.161563   1.09368 -0.234706 0.000666667
 0.980339 -0.132142    1.1033 -0.0782349 0.000666667
 0.988261 -0.133099   1.09497 -0.0952255 0.000666667
   1.0111 -0.110661   1.12949 -0.0512537 0.000666667
  0.98195 -0.150341   1.12591 0.0893352 0.000666667
 0.992056 -0.171987   1.16148 0.0426057 0.000666667
 0.981139 -0.143745   1.15334 -0.20892 0.000666667
 0.956558 -0.130195   1.10747 0.233902 0.000666667
 0.965096 -0.161882   1.10719 0.00544092 0.000666667
 0.958569 -0.140996   1.14656 -0.0719923 0.000666667
 0.975955 -0.134926   1.15059 0.126226 0.000666667
 0.998037 -0.174403   1.12706 -0.181206 0.000666667
  0.989734 -0.0964124    1.11228 0.244184 0.000666667
 0.936215 -0.136707   1.15313 0.155338 0.000666667
 0.985204 -0.135966   1.10259 -0.238564 0.000666667
 0.973863 -0.125884   1.10328 0.0918536 0.000666667
 0.982087 -0.151809   1.12737 0.0945418 0.000666667
 0.988253 -0.162715   1.12457 0.0874214 0.000666667
 1.00895 -0.12026  1.11869 0.00412263 0.000666667
0.969962 -0.15899   1.0984 -0.318796 0.000666667
 0.994972 -0.136421   1.11596 0.192648 0.000666667
 0.961799 -0.100255   1.13232 0.280363 0.000666667
   1.01065 -0.0960029    1.13289 -0.0780756 0.000666667
 0.954396 -0.140265     1.136 -0.0106808 0.000666667
 0.977809 -0.152718   1.12479 0.182958 0.000666667
  1.01314 -0.163942   1.12251 -0.222151 0.000666667
 0.947897 -0.148051   1.09895 -0.175446 0.000666667
 0.976097 -0.135459   1.11182 0.259344 0.000666667
 0.978159 -0.150421   1.11123 0.129661 0.000666667
 0.987669 -0.152239    1.1472 -0.276716 0.000666667
  1.00696 -0.136933   1.12046 -0.0058235 0.000666667
 0.977244 -0.156864   1.14212 -0.280964 0.000666667
 0.988325 -0.143293   1.14438 -0.195403 0.000666667
 0.974596 -0.124247   1.10323 0.0531855 0.000666667
 1.00139 -0.13733  1.09903 -0.182919 0.000666667
 0.970783 -0.102227   1.14905 0.207213 0.000666667
1.01033 -0.1239 1.10444 -0.0897406 0.000666667
 0.985221 -0.130462    1.1023 0.114564 0.000666667
  1.02004 -0.161522   1.11149 -0.276933 0.000666667
 0.976919 -0.141323   1.10768 0.141283 0.000666667
 1.01149 -0.13391  1.11018 -0.0545979 0.000666667
 0.989061 -0.154049   1.11151 0.0594233 0.000666667
  1.00706 -0.127405   1.12836 -0.0203606 0.000666667
 0.976727 -0.164688   1.11165 0.131704 0.000666667
  1.00957 -0.150832   1.11595 -0.227966 0.000666667
 0.967709 -0.134557   1.09545 -0.21072 0.000666667
  0.96737 -0.141795   1.15582 0.205067 0.000666667
  1.01845 -0.163764   1.11263 -0.298689 0.000666667
 0.992915 -0.127602   1.13873 -0.0281616 0.000666667
 0.985014 -0.132271   1.10242 0.0989341 0.000666667
 0.988127 -0.178286   1.10475 -0.0936696 0.000666667
 0.941357 -0.142073   1.14721 0.152247 0.000666667
 0.998639 -0.127472   1.10009 -0.0164665 0.000666667
 0.954184 -0.141442   1.13526 -0.00412095 0.000666667
  0.96216 -0.131636   1.10645 0.250034 0.000666667
  0.98517 -0.129811   1.10182 0.111249 0.000666667
 0.988776 -0.131716   1.09629 -0.0921835 0.000666667
 0.962425 -0.101825   1.13253 0.29118 0.000666667
 0.970233 -0.169908   1.11135 0.108295 0.000666667
 0.949019 -0.134203    1.1302 0.32736 0.000666667
  0.96953 -0.143996   1.10168 -0.164124 0.000666667
  1.03052 -0.126638   1.08677 -0.259908 0.000666667
  0.95837 -0.125844   1.14927 0.208177 0.000666667
  1.00934 -0.147615   1.11496 -0.289228 0.000666667
  1.00045 -0.127642   1.09064 -0.0992114 0.000666667
  1.0066 -0.14454  1.15687 -0.048792 0.000666667
0.960517 -0.10984  1.11067 0.327905 0.000666667
0.966199 -0.12167  1.14021 0.230672 0.000666667
 0.979411 -0.134114   1.10108 0.0732005 0.000666667
  1.00149 -0.158872    1.1167 -0.185331 0.000666667
  0.98476 -0.176311   1.11035 0.0808035 0.000666667
 0.977288 -0.145106   1.10455 -0.0791897 0.000666667
 0.994132 -0.137597   1.13943 -0.276046 0.000666667
 0.954712 -0.140379   1.10621 -0.0976217 0.000666667
 0.977493 -0.139824   1.10094 -0.00981596 0.000666667
 0.977688 -0.126053   1.08915 -0.140145 0.000666667
 0.990931 -0.136173   1.10343 -0.0566636 0.000666667
 0.961592 -0.102767   1.13382 0.301103 0.000666667
  1.00317 -0.143493   1.15442 0.0668399 0.000666667
 0.976005 -0.131291   1.13723 -0.0491798 0.000666667
 0.968404 -0.101291   1.14334 0.233415 0.000666667
0.958907 -0.13511  1.09982 0.0143584 0.000666667
   1.01227 -0.0985722    1.13183 -0.0711739 0.000666667
 0.970559 -0.136039    1.1041 -0.137692 0.000666667
 0.968413 -0.129595   1.10023 0.233023 0.000666667
 0.973647 -0.127723   1.12907 0.0982073 0.000666667
 0.968107 -0.134294   1.09578 -0.204012 0.000666667
 0.996157 -0.170334   1.11733 -0.163444 0.000666667
0.976206 -0.14108  1.11092 0.24295 0.000666667
  1.01911 -0.161161   1.11098 -0.29722 0.000666667
  0.98168 -0.117814   1.09213 -0.00259015 0.000666667
 0.973899 -0.128442   1.10473 0.115892 0.000666667
 0.994923 -0.150078   1.10524 -0.00610766 0.000666667
  0.973451 -0.0965624    1.11163 0.250138 0.000666667
 0.970384 -0.102563   1.14956 0.192824 0.000666667
   1.042 -0.15348  1.18815 -0.307405 0.000666667
  0.94574 -0.139691   1.13396 0.097569 0.000666667
 0.973396 -0.137047   1.14772 0.111292 0.000666667
 0.985455 -0.133267   1.09387 -0.248091 0.000666667
  0.98166 -0.118058   1.08911 0.0865205 0.000666667
 0.981191 -0.142495   1.10825 0.151606 0.000666667
 0.950982 -0.169294    1.1509 -0.143152 0.000666667
 0.979279 -0.147433   1.15539 -0.161346 0.000666667
 0.974048 -0.140763   1.10407 -0.0842843 0.000666667
0.982798 -0.13421  1.13878 -0.154275 0.000666667
 0.946006 -0.149252   1.15408 -0.065835 0.000666667
 0.981071 -0.117429   1.08795 0.102877 0.000666667
 0.989153 -0.144329   1.15598 -0.0326762 0.000666667
  0.98935 -0.145231   1.11159 0.0528505 0.000666667
 0.978111 -0.132556   1.15137 0.136879 0.000666667
 0.987769 -0.131765   1.13002 -0.0185621 0.000666667
  0.981114 -0.0979373    1.13321 0.120323 0.000666667
 0.990246 -0.130191   1.08355 -0.109717 0.000666667
  1.00329 -0.100367   1.12034 0.0724407 0.000666667
0.978922 -0.13423  1.10085 0.0577817 0.000666667
 0.983964 -0.160841   1.11663 0.0400035 0.000666667
 0.988179 -0.150477   1.12349 0.122559 0.000666667
 0.985223 -0.161528   1.11655 0.0419391 0.000666667
   1.00587 -0.0990006    1.12252 0.087896 0.000666667
 0.987812 -0.129442   1.11721 0.141125 0.000666667
  0.998622 -0.0736698    1.12095 0.182864 0.000666667
 0.989203 -0.113014   1.11692 0.149476 0.000666667
  1.00897 -0.117784   1.11663 0.0230998 0.000666667
   1.0098 -0.150992   1.11658 -0.228893 0.000666667
 0.995574 -0.133506   1.09213 -0.0719373 0.000666667
 0.975673 -0.131302   1.12744 0.203021 0.000666667
 0.973581 -0.144421   1.13655 -0.107419 0.000666667
 0.971364 -0.134666   1.10417 -0.159087 0.000666667
 0.969718 -0.144346   1.10631 0.302742 0.000666667
 0.957735 -0.148877   1.11468 0.440268 0.000666667
 0.993317 -0.137971   1.11385 0.202335 0.000666667
 0.982401 -0.150988   1.12716 0.0834899 0.000666667
 0.972274 -0.127365   1.14727 0.112322 0.000666667
 0.966559 -0.132619   1.15237 0.200984 0.000666667
 0.965587 -0.133509   1.08741 0.00285279 0.000666667
 0.98516 -0.14325  1.10501 -0.180273 0.000666667
 0.959207 -0.140387   1.14724 -0.0695219 0.000666667
 0.990321 -0.146609    1.1149 0.0351889 0.000666667
  1.00446 -0.143515   1.15833 -0.0469335 0.000666667
 0.973548 -0.133421    1.0919 -0.168566 0.000666667
 0.959256 -0.122673   1.11791 0.337442 0.000666667
 0.980692 -0.162749   1.11369 0.193427 0.000666667
 0.989666 -0.119509   1.08489 0.00167363 0.000666667
  0.983466 -0.0987708    1.13397 0.122524 0.000666667
  1.00047 -0.133673   1.09973 -0.198476 0.000666667
 0.996867 -0.136575   1.10581 -0.0199768 0.000666667
  0.987621 -0.0736544    1.11199 0.153612 0.000666667
 0.966621 -0.128161   1.08372 0.190241 0.000666667
 0.972548 -0.135098   1.14765 0.10044 0.000666667
0.979645 -0.10055   1.0982 0.0893497 0.000666667
  0.97758 -0.142481    1.1091 0.231124 0.000666667
 0.961498 -0.102194   1.13335 0.289729 0.000666667
0.994333 -0.13695  1.13845 -0.282105 0.000666667
  1.00114 -0.138852     1.128 -0.0666523 0.000666667
 0.981177 -0.161273   1.12737 0.0526238 0.000666667
 1.00107 -0.13667  1.09921 -0.169717 0.000666667
   0.9774 -0.117134   1.10248 0.16942 0.000666667
 0.988409 -0.145089    1.1552 -0.0353817 0.000666667
 0.975124 -0.153328   1.14553 -0.216369 0.000666667
 0.979547 -0.134826   1.10151 0.074334 0.000666667
 0.988957 -0.146518   1.11281 0.0493803 0.000666667
 0.950919 -0.135506   1.08557 0.0162682 0.000666667
 0.979487 -0.154698   1.12372 0.236533 0.000666667
  0.981493 -0.0988621    1.09896 0.080531 0.000666667
0.999104 -0.13625  1.13268 -0.132342 0.000666667
 0.973409 -0.122877   1.14325 0.128725 0.000666667
  0.98502 -0.116473   1.09916 0.0028521 0.000666667
 0.973688 -0.118682   1.10127 0.124882 0.000666667
 0.941411 -0.140336   1.14555 0.222059 0.000666667
 0.996688 -0.137013     1.107 -0.0143738 0.000666667
 0.957023 -0.140972   1.10055 -0.068891 0.000666667
0.987629 -0.15063  1.11431 -0.0494185 0.000666667
 0.979425 -0.162752    1.1161 0.187611 0.000666667
  0.98998 -0.150484   1.11345 -0.0267923 0.000666667
 0.971915 -0.128111   1.11381 0.230271 0.000666667
 0.988882 -0.153055   1.15956 0.214359 0.000666667
 1.01959 -0.11951  1.11838 -0.116088 0.000666667
0.969272 -0.14242  1.15244 0.263206 0.000666667
 0.962578 -0.134705   1.10375 0.233872 0.000666667
0.969677 -0.14781  1.09287 -0.186236 0.000666667
0.998335 -0.11274  1.08255 0.02229 0.000666667
   1.01273 -0.0961972    1.13114 -0.0708999 0.000666667
 0.989091 -0.164861   1.12442 0.119113 0.000666667
 0.989293 -0.153862   1.16153 0.226225 0.000666667
 0.963634 -0.116875   1.15514 0.234212 0.000666667
  0.95819 -0.123088   1.12873 0.312292 0.000666667
 0.958217 -0.129265   1.14446 0.272242 0.000666667
0.997741 -0.11701  1.08795 0.0154977 0.000666667
1.00078 -0.1377 1.09797 -0.176797 0.000666667
  1.00358 -0.148498   1.11944 -0.136583 0.000666667
 0.966256 -0.127421   1.14091 0.0453352 0.000666667
  0.972871 -0.0978685    1.11156 0.278905 0.000666667
 0.985217 -0.129752   1.10434 0.117805 0.000666667
 0.988148 -0.122671   1.10278 0.110518 0.000666667
 0.978319 -0.165128   1.11052 0.144988 0.000666667
  1.01682 -0.108003   1.13886 -0.136819 0.000666667
 0.980462 -0.141045   1.11368 0.270517 0.000666667
0.972031 -0.12872  1.14564 0.108764 0.000666667
 0.990196 -0.129492   1.11827 0.126852 0.000666667
 0.971055 -0.144599   1.10508 0.312747 0.000666667
 0.989029 -0.129902    1.1162 0.127704 0.000666667
 0.947491 -0.147279   1.15393 -0.0843587 0.000666667
   1.01076 -0.0976213    1.13227 -0.0698879 0.000666667
 0.977323 -0.135931   1.11205 0.248195 0.000666667
 0.953402 -0.143173    1.1474 -0.048928 0.000666667
  0.997122 -0.0762768    1.11943 0.162604 0.000666667
 0.986509 -0.118341   1.10232 0.0766649 0.000666667
 0.992205 -0.120788   1.08415 0.00296135 0.000666667
 0.978571 -0.135706   1.10152 0.063125 0.000666667
 0.984983 -0.087848   1.15582 0.19361 0.000666667
  0.95699 -0.124593   1.12876 0.316635 0.000666667
 0.950664 -0.139512   1.15093 -0.0520489 0.000666667
 0.996878 -0.117667   1.14989 0.0753717 0.000666667
  0.97133 -0.145965   1.10636 0.307496 0.000666667
  1.00986 -0.147033   1.11337 -0.272904 0.000666667
 0.958401 -0.130875   1.14753 0.271897 0.000666667
 0.976258 -0.124379   1.10461 0.0618135 0.000666667
 0.979594 -0.127854   1.08979 -0.135653 0.000666667
 0.965987 -0.106169   1.08518 0.252417 0.000666667
 0.987464 -0.138452   1.10597 0.0666296 0.000666667
 0.986611 -0.145332   1.15352 -0.0337626 0.000666667
 0.972271 -0.155847   1.15677 -0.0801158 0.000666667
  0.97683 -0.119871   1.10207 0.122129 0.000666667
0.957358 -0.12772   1.1489 0.184753 0.000666667
 0.958218 -0.128498   1.14099 0.0453926 0.000666667
 0.97448 -0.11689  1.14098 0.218243 0.000666667
 0.948762 -0.123788   1.09896 0.0753109 0.000666667
 0.964768 -0.133695   1.10295 -0.032183 0.000666667
 0.980501 -0.142587   1.11469 0.276474 0.000666667
  1.00732 -0.115945   1.07861 -0.0347625 0.000666667
 0.949816 -0.150744   1.11617 0.487291 0.000666667
 0.970917 -0.157234   1.09178 -0.291547 0.000666667
 0.952404 -0.135676    1.0858 0.0181078 0.000666667
 0.991104 -0.119878   1.08621 -0.00241184 0.000666667
  1.03937 -0.153358     1.189 -0.293226 0.000666667
  1.00987 -0.125483   1.12762 -0.0335317 0.000666667
 0.965662 -0.150267   1.10731 -0.228913 0.000666667
 0.978406 -0.141844   1.10556 0.158184 0.000666667
 0.977849 -0.128304     1.089 -0.140424 0.000666667
 0.958536 -0.124083   1.12789 0.307256 0.000666667
 0.977115 -0.154019    1.1233 0.223888 0.000666667
 0.989682 -0.172246   1.16039 0.0649226 0.000666667
 0.985359 -0.162983   1.11341 0.0446793 0.000666667
 0.967964 -0.160828   1.09514 -0.230065 0.000666667
 0.990719 -0.132686   1.13178 -0.0205052 0.000666667
 0.963527 -0.120379   1.15571 0.227762 0.000666667
 0.972371 -0.127139   1.10238 0.0950524 0.000666667
 0.980039 -0.133512   1.14167 -0.166385 0.000666667
 0.990575 -0.171819    1.1601 0.0394548 0.000666667
0.970094 -0.16653  1.12861 0.114046 0.000666667
 0.970435 -0.155875   1.10586 0.13886 0.000666667
 0.998026 -0.133061   1.09992 -0.208209 0.000666667
 0.982015 -0.154012   1.12683 0.10047 0.000666667
  1.03161 -0.127724   1.08701 -0.261005 0.000666667
 0.955223 -0.138293   1.09702 -0.0903621 0.000666667
 0.999544 -0.129757   1.08886 -0.0945884 0.000666667
 0.990729 -0.152193   1.10731 0.174128 0.000666667
 0.982542 -0.119611   1.13641 0.0519855 0.000666667
  1.00243 -0.160181   1.11615 -0.193565 0.000666667
 0.961158 -0.133393   1.10649 0.198875 0.000666667
 0.982084 -0.175658   1.10888 0.102098 0.000666667
 0.951113 -0.136163   1.08506 0.0332957 0.000666667
 0.987453 -0.176783    1.1066 -0.0691096 0.000666667
 0.969821 -0.149214    1.0929 -0.215621 0.000666667
 0.962841 -0.130815   1.09982 0.144858 0.000666667
  0.96226 -0.136668    1.1523 0.208284 0.000666667
0.998395 -0.12577  1.09062 -0.0903371 0.000666667
  1.00729 -0.118798   1.11631 0.0122557 0.000666667
 0.967269 -0.132723   1.09078 0.119766 0.000666667
   0.9468 -0.191422   1.13507 -0.0614989 0.000666667
 0.976226 -0.121417     1.142 0.155929 0.000666667
0.974773 -0.15991  1.12193 0.183394 0.000666667
 0.978988 -0.136562   1.10023 -0.0746146 0.000666667
 0.975037 -0.147601   1.11661 0.270523 0.000666667
 0.973168 -0.147586   1.10554 0.0571208 0.000666667
  1.02646 -0.134586     1.098 -0.20905 0.000666667
 0.977477 -0.136889   1.11217 0.267332 0.000666667
 0.943038 -0.141605    1.1438 0.22372 0.000666667
 0.956397 -0.138378   1.09813 -0.0725223 0.000666667
 0.978313 -0.146581   1.15021 -0.219464 0.000666667
 0.956572 -0.146802   1.10472 0.253525 0.000666667
 0.985703 -0.154655   1.11658 -0.0407709 0.000666667
 0.996226 -0.154294   1.15796 -0.218782 0.000666667
 0.969933 -0.134064   1.08804 -0.135184 0.000666667
 0.966477 -0.132434    1.0999 0.153967 0.000666667
 0.974098 -0.149517   1.11737 0.275694 0.000666667
  0.94088 -0.138745   1.14427 0.23045 0.000666667
 0.983563 -0.137566   1.11287 0.194352 0.000666667
  1.01768 -0.162761   1.11141 -0.292485 0.000666667
 0.990529 -0.120927   1.13654 0.0777477 0.000666667
 0.986513 -0.150714   1.11427 -0.0456008 0.000666667
 0.973991 -0.122132   1.14368 0.143488 0.000666667
 0.961971 -0.136825    1.1529 0.234863 0.000666667
 0.98751 -0.13349   1.0927 -0.230242 0.000666667
 0.970242 -0.118674   1.09863 0.144143 0.000666667
 0.978157 -0.151934   1.12064 0.245127 0.000666667
  0.94304 -0.121016   1.10956 0.472507 0.000666667
 0.999106 -0.116803   1.08754 0.0182945 0.000666667
 0.960185 -0.149665   1.11477 0.418622 0.000666667
 0.990347 -0.144328   1.11201 -0.00157162 0.000666667
 0.954453 -0.139012   1.13662 -0.00549124 0.000666667
 0.979672 -0.165526   1.11684 0.0547514 0.000666667
  0.99259 -0.121485   1.13675 0.0683163 0.000666667
  1.00616 -0.137067   1.12338 -0.00519629 0.000666667
 0.975658 -0.142682   1.10914 0.222206 0.000666667
 0.993428 -0.123997   1.11399 0.12053 0.000666667
0.966964 -0.16504  1.11262 0.183644 0.000666667
 0.971802 -0.134909   1.10327 0.0295638 0.000666667
 0.980066 -0.115865   1.08982 0.0908391 0.000666667
 0.982967 -0.119012   1.09296 -0.000632166 0.000666667
 0.987868 -0.126143    1.1359 0.061605 0.000666667
 0.968634 -0.105351   1.08567 0.229467 0.000666667
  0.97052 -0.128099   1.09915 0.229008 0.000666667
 0.98007 -0.14204  1.11341 0.267968 0.000666667
0.958533 -0.14111  1.14853 -0.0733755 0.000666667
 0.972346 -0.127693   1.10428 0.0997305 0.000666667
 0.994305 -0.133911   1.09818 -0.00828076 0.000666667
 0.972703 -0.152054   1.10749 0.159877 0.000666667
 0.977274 -0.138049   1.09865 -0.0760971 0.000666667
 0.95374 -0.14037   1.1057 -0.0990855 0.000666667
 0.971048 -0.128698   1.14482 0.0992536 0.000666667
 0.967156 -0.130518   1.15323 0.193889 0.000666667
 0.978124 -0.145394   1.11053 0.218368 0.000666667
 0.973681 -0.121232   1.14488 0.128393 0.000666667
 0.982295 -0.138813   1.11246 0.20228 0.000666667
 0.937149 -0.138976    1.1559 0.141234 0.000666667
0.976334 -0.15458  1.12323 0.244881 0.000666667
 0.951187 -0.139332   1.13995 -0.0304826 0.000666667
 0.974242 -0.098092   1.11389 0.267055 0.000666667
 0.967284 -0.147124   1.10397 -0.155842 0.000666667
 0.976687 -0.164718   1.11478 0.0464703 0.000666667
 0.967318 -0.146499   1.12709 0.138483 0.000666667
 0.995032 -0.152584   1.15589 -0.244997 0.000666667
 0.975756 -0.143906   1.10611 0.154123 0.000666667
 0.985655 -0.132112   1.09332 -0.238599 0.000666667
   0.9521 -0.171542   1.15086 -0.130569 0.000666667
 0.994738 -0.155197   1.15853 -0.213537 0.000666667
 0.974987 -0.130109   1.13854 0.0629259 0.000666667
0.990888 -0.12623  1.13779 0.0440227 0.000666667
 0.980901 -0.136619   1.11316 0.199524 0.000666667
  0.98168 -0.118632   1.13613 0.0444982 0.000666667
     1.01 -0.148639   1.11624 -0.227393 0.000666667
 0.975255 -0.134588   1.15063 0.105534 0.000666667
  0.99102 -0.096952   1.11549 0.248377 0.000666667
   1.0399 -0.153475   1.18901 -0.295641 0.000666667
 0.961635 -0.101794   1.13173 0.291681 0.000666667
 0.989664 -0.134708   1.13144 -0.0341819 0.000666667
  0.98317 -0.133195   1.13711 -0.172942 0.000666667
   1.00273 -0.0963624    1.10941 -0.00298583 0.000666667
   1.01288 -0.0968116    1.13143 -0.059777 0.000666667
0.986321 -0.14268  1.10499 -0.176529 0.000666667
 0.971598 -0.134871   1.09236 -0.168367 0.000666667
  1.02499 -0.132582   1.09688 -0.175617 0.000666667
 0.990376 -0.145349   1.11425 0.0378468 0.000666667
 0.957192 -0.148731   1.11545 0.425278 0.000666667
 0.983408 -0.137871   1.11317 0.202036 0.000666667
 0.981086 -0.151299   1.11574 0.272186 0.000666667
 0.974629 -0.153062   1.09881 -0.27259 0.000666667
 0.985521 -0.129935   1.10212 0.0917536 0.000666667
 0.959817 -0.136613   1.13507 0.145887 0.000666667
 0.989931 -0.152641   1.12757 -0.0271859 0.000666667
  0.95822 -0.135608   1.13631 0.150622 0.000666667
 0.977289 -0.152784    1.1208 0.184167 0.000666667
0.972767 -0.15515  1.15705 -0.0787776 0.000666667
 0.956445 -0.138563   1.10334 -0.128989 0.000666667
 0.972351 -0.129741   1.10208 0.114393 0.000666667
 0.968486 -0.166564   1.12709 0.112497 0.000666667
 0.996809 -0.118914   1.14962 0.0989928 0.000666667
 0.978826 -0.134998   1.09981 0.0872972 0.000666667
 0.950739 -0.141421   1.14288 -0.0112786 0.000666667
0.961378 -0.13444   1.1033 -0.0867416 0.000666667
 0.940311 -0.137548   1.07819 0.272841 0.000666667
 0.989725 -0.147956   1.11452 -0.0160382 0.000666667
 0.980584 -0.143537   1.11604 0.285138 0.000666667
 0.982449 -0.119489   1.13564 0.0312671 0.000666667
 0.965846 -0.146008   1.09745 -0.204372 0.000666667
 0.968329 -0.149101   1.09112 -0.196638 0.000666667
 0.990128 -0.144459    1.1118 -0.00174162 0.000666667
 0.949309 -0.159985   1.10483 -0.0973984 0.000666667
 0.955223 -0.128528   1.10562 0.259859 0.000666667
0.998987 -0.11672   1.0882 0.0295007 0.000666667
 0.969159 -0.105321   1.08413 0.242372 0.000666667
  0.95532 -0.120779   1.14275 0.226543 0.000666667
  0.96423 -0.132647   1.08673 0.00254639 0.000666667
 0.946053 -0.138492   1.09267 -0.0903081 0.000666667
 0.971663 -0.158543   1.11786 0.151022 0.000666667
 0.940696 -0.118602   1.14411 0.416394 0.000666667
  0.97721 -0.150645   1.12336 0.195002 0.000666667
 0.975932 -0.125468    1.1026 0.0482699 0.000666667
    0.967 -0.134655   1.09622 -0.206296 0.000666667
 0.942016 -0.148202    1.1068 0.0646238 0.000666667
 0.973662 -0.127718   1.10525 0.104158 0.000666667
0.968177 -0.10159  1.14212 0.265646 0.000666667
 0.973398 -0.121297   1.14249 0.130028 0.000666667
 0.956758 -0.140302   1.09724 -0.0753302 0.000666667
0.960687 -0.13324  1.13403 0.225747 0.000666667
 0.955289 -0.121123   1.14348 0.233175 0.000666667
  1.00455 -0.148396   1.11732 -0.117152 0.000666667
 0.967095 -0.116826   1.13763 0.170747 0.000666667
  1.00646 -0.135185   1.12177 -0.00957552 0.000666667
 0.952091 -0.142077   1.14593 -0.0436128 0.000666667
  1.00788 -0.137383   1.12003 -0.0170012 0.000666667
 0.966252 -0.141247   1.15667 0.205295 0.000666667
 0.985047 -0.129088   1.10377 0.114867 0.000666667
 0.988286 -0.120038   1.10134 0.0876977 0.000666667
 0.978309 -0.128745   1.15881 0.258574 0.000666667
  0.94821 -0.193115   1.13655 -0.0611141 0.000666667
 0.976083 -0.139368    1.1013 -0.0020297 0.000666667
 0.974371 -0.141166   1.11094 0.258048 0.000666667
 0.951766 -0.149723   1.08993 -0.115997 0.000666667
 0.982204 -0.118011   1.09357 -0.00681657 0.000666667
 0.963856 -0.127526   1.08482 0.187263 0.000666667
0.975267 -0.1191 1.10023 0.139935 0.000666667
  1.00586 -0.128415   1.14753 -0.176714 0.000666667
 0.972931 -0.136304   1.10394 -0.136813 0.000666667
  0.989803 -0.0969141    1.11237 0.252355 0.000666667
 0.964615 -0.161391   1.10843 0.014854 0.000666667
0.998971 -0.12697  1.08899 -0.0809558 0.000666667
  1.00211 -0.118936   1.12426 0.000994989 0.000666667
 0.998978 -0.152318   1.07574 -0.110931 0.000666667
   1.00227 -0.0957527    1.11232 0.0333789 0.000666667
  0.972612 -0.0986203     1.1118 0.26254 0.000666667
 0.958612 -0.135788   1.10473 0.285548 0.000666667
 0.96681 -0.14533   1.0979 -0.20509 0.000666667
 0.964244 -0.160339   1.10872 0.0233331 0.000666667
 0.955632 -0.130897    1.0916 -0.00290561 0.000666667
 0.974863 -0.130794   1.14991 -0.0568109 0.000666667
 0.989524 -0.151472   1.15964 0.243279 0.000666667
 0.958383 -0.130742    1.1461 0.269211 0.000666667
0.974618 -0.14832  1.11897 0.271573 0.000666667
 0.947672 -0.144692   1.09796 -0.129089 0.000666667
 0.946948 -0.192302   1.13659 -0.0655603 0.000666667
 0.976717 -0.145677   1.10566 -0.0516428 0.000666667
0.940576 -0.1481 1.10688 0.0555807 0.000666667
 0.990559 -0.122328   1.10109 0.112278 0.000666667
 0.992042 -0.121219   1.10476 0.0965902 0.000666667
 0.977122 -0.154501   1.12461 0.24069 0.000666667
 0.975887 -0.147237   1.11828 0.264204 0.000666667
 0.974792 -0.160516   1.12588 0.1872 0.000666667
 0.960328 -0.134785    1.0992 0.0206381 0.000666667
 0.966427 -0.152336   1.10624 -0.205098 0.000666667
 0.981161 -0.159965   1.12743 0.0508931 0.000666667
 0.982101 -0.150394   1.12715 0.0963975 0.000666667
0.960436 -0.13189  1.13788 0.0435981 0.000666667
0.948994 -0.13842   1.0906 -0.0975128 0.000666667
 0.982644 -0.117514    1.0934 0.0122534 0.000666667
 0.964811 -0.127383   1.08504 0.189621 0.000666667
  1.02165 -0.163999   1.10882 -0.378666 0.000666667
 0.990152 -0.145627   1.11203 0.0436998 0.000666667
  0.99078 -0.141024   1.15607 0.0952585 0.000666667
 0.971773 -0.127017   1.11407 0.234321 0.000666667
 0.985075 -0.154532   1.11157 0.0649218 0.000666667
 0.973017 -0.141605   1.11902 0.300879 0.000666667
 0.971979 -0.129064   1.14601 0.119181 0.000666667
 0.985599 -0.131078   1.10367 0.113971 0.000666667
 0.971694 -0.132516   1.09138 -0.146016 0.000666667
 0.960109 -0.129896   1.14709 0.27553 0.000666667
 0.975657 -0.133585   1.15309 0.124013 0.000666667
 0.962839 -0.144378   1.15283 0.285552 0.000666667
 0.970033 -0.166989   1.11112 0.111588 0.000666667
 0.975301 -0.138941   1.10467 -0.0878858 0.000666667
 0.999143 -0.118355     1.086 0.0417748 0.000666667
 0.970186 -0.169754   1.11069 0.120654 0.000666667
  1.00992 -0.119427   1.11801 -0.00344992 0.000666667
 0.979111 -0.167688   1.11502 0.0596071 0.000666667
 0.978908 -0.146792   1.15537 -0.181554 0.000666667
  1.01195 -0.109239   1.12921 -0.0610354 0.000666667
 0.965202 -0.126996   1.14233 0.0620342 0.000666667
  1.00459 -0.101033   1.12145 0.0711933 0.000666667
 0.982095 -0.150248   1.11847 0.311757 0.000666667
 0.993213 -0.119934   1.13577 0.0785097 0.000666667
 0.998739 -0.111098   1.10223 0.0296896 0.000666667
 0.998924 -0.136346   1.13339 -0.142488 0.000666667
  0.93953 -0.118166   1.14388 0.417808 0.000666667
 0.982482 -0.119734   1.09214 0.014708 0.000666667
0.965998 -0.14621  1.09766 -0.212091 0.000666667
 0.96921 -0.10269   1.1414 0.25888 0.000666667
 0.976458 -0.162613   1.11087 0.154217 0.000666667
 0.997341 -0.134682   1.13141 -0.148636 0.000666667
 0.971361 -0.140335   1.11776 0.297632 0.000666667
 0.941881 -0.121966   1.10863 0.477907 0.000666667
  1.03877 -0.152214   1.19107 -0.297544 0.000666667
 0.947064 -0.192028   1.13573 -0.041231 0.000666667
0.978664 -0.15426  1.12258 0.252131 0.000666667
 0.973635 -0.139272   1.10311 -0.0788366 0.000666667
 0.977439 -0.151995   1.12101 0.179498 0.000666667
 0.960001 -0.136545   1.10602 0.271642 0.000666667
 0.958747 -0.138413   1.10111 -0.103177 0.000666667
 0.975687 -0.150275   1.11818 0.26939 0.000666667
 0.949839 -0.147806   1.09448 -0.100799 0.000666667
 0.976068 -0.144769   1.10583 0.150756 0.000666667
 0.986441 -0.134095   1.10689 0.15534 0.000666667
 0.951494 -0.171544   1.14978 -0.146203 0.000666667
 1.01932 -0.11977  1.11787 -0.153176 0.000666667
0.999872 -0.12616  1.09174 -0.0949592 0.000666667
 0.981559 -0.140164      1.11 0.158863 0.000666667
 0.988592 -0.122472   1.10265 0.118647 0.000666667
0.988644 -0.13264  1.11692 0.131544 0.000666667
 0.953368 -0.135082   1.08584 0.0401832 0.000666667
 0.968941 -0.126842    1.0992 0.229622 0.000666667
 0.994597 -0.169774   1.11902 -0.164494 0.000666667
 0.958987 -0.140234   1.14754 -0.0734096 0.000666667
 0.935523 -0.138399   1.15511 0.148265 0.000666667
0.989383 -0.14218  1.14237 -0.18582 0.000666667
 0.985239 -0.130748   1.10116 0.115627 0.000666667
0.989328 -0.11488  1.11802 0.135722 0.000666667
 0.976751 -0.117284   1.10133 0.11411 0.000666667
   1.01041 -0.0991722    1.13252 -0.0777221 0.000666667
  1.01164 -0.124336    1.1047 -0.110747 0.000666667
 0.995701 -0.172631   1.12727 -0.176549 0.000666667
 0.987752 -0.124868   1.10317 0.100303 0.000666667
 0.951867 -0.135308   1.08365 0.00981548 0.000666667
 0.990832 -0.149919   1.12293 0.0710177 0.000666667
0.965401 -0.13302  1.09945 0.155255 0.000666667
  0.99386 -0.135132   1.09705 -0.0105291 0.000666667
  0.99804 -0.137406   1.13246 -0.164584 0.000666667
 0.978607 -0.132995   1.12582 0.208711 0.000666667
   0.9719 -0.133853   1.08754 -0.156953 0.000666667
 0.956667 -0.120323   1.14198 0.22857 0.000666667
 0.990829 -0.150465   1.12122 0.0751692 0.000666667
 0.987267 -0.131759   1.09606 -0.0909144 0.000666667
 0.960387 -0.136391   1.10447 -0.0986147 0.000666667
 0.985006 -0.137539   1.10219 -0.230478 0.000666667
 0.940416 -0.137724   1.07988 0.26628 0.000666667
 0.946014 -0.160393   1.10508 -0.126117 0.000666667
 0.982082 -0.133241   1.13971 -0.173373 0.000666667
 0.955942 -0.147787   1.11516 0.431884 0.000666667
  1.00125 -0.137806    1.0982 -0.15867 0.000666667
 0.957974 -0.158736   1.10464 -0.13376 0.000666667
 0.941028 -0.142496   1.14671 0.166733 0.000666667
 0.980052 -0.132973    1.1384 -0.148675 0.000666667
 0.992465 -0.150159   1.12287 0.0844941 0.000666667
 0.954512 -0.140491   1.10617 -0.104095 0.000666667
 0.997213 -0.137025   1.10426 -0.0204595 0.000666667
 0.982177 -0.113882   1.11297 0.205243 0.000666667
 0.976711 -0.131053   1.12677 0.206385 0.000666667
 0.970661 -0.136215   1.10417 -0.0038084 0.000666667
 0.947571 -0.158899   1.10329 -0.128932 0.000666667
  1.01452 -0.122613    1.1055 -0.110413 0.000666667
0.971937 -0.15959  1.11648 0.16649 0.000666667
 0.994374 -0.138307   1.13984 -0.288693 0.000666667
  0.98642 -0.137088   1.10347 -0.214264 0.000666667
 0.951364 -0.169357   1.15052 -0.143663 0.000666667
  0.97428 -0.128761   1.13213 0.0857847 0.000666667
 0.960069 -0.128205   1.14436 0.263773 0.000666667
 0.976837 -0.116676   1.10321 0.163075 0.000666667
 0.957943 -0.141339   1.10686 -0.14802 0.000666667
 0.989031 -0.149493   1.11581 -0.00641077 0.000666667
 0.970028 -0.165469   1.12684 0.108527 0.000666667
 0.999361 -0.150474   1.07339 -0.12267 0.000666667
 0.987913 -0.152157   1.12451 0.126924 0.000666667
 0.988476 -0.117596   1.12301 0.177226 0.000666667
 0.988494 -0.176784   1.10689 -0.0783473 0.000666667
  0.973461 -0.0978816    1.11121 0.259384 0.000666667
 0.965592 -0.132201   1.15268 0.188535 0.000666667
 0.987368 -0.127309   1.13447 0.0661898 0.000666667
 0.991434 -0.121091   1.08549 0.00376387 0.000666667
0.977322 -0.15381  1.12233 0.23481 0.000666667
 0.984967 -0.129034   1.12886 0.119809 0.000666667
  1.00356 -0.100819   1.12159 0.0631167 0.000666667
  1.02038 -0.143103   1.12027 -0.117434 0.000666667
  0.982659 -0.0985377    1.13413 0.0948939 0.000666667
 0.997035 -0.132781   1.12265 0.0795084 0.000666667
0.982018 -0.13099  1.08905 0.00406147 0.000666667
  1.00746 -0.124355   1.15035 0.0295969 0.000666667
 0.979456 -0.143904   1.14999 -0.220858 0.000666667
 0.973574 -0.139626   1.10293 -0.0801511 0.000666667
 0.988035 -0.147183   1.11492 -0.0121713 0.000666667
0.989635 -0.12013  1.10645 0.100819 0.000666667
 0.942782 -0.139436   1.14386 0.228121 0.000666667
  0.988958 -0.0974493    1.11353 0.278009 0.000666667
 0.957433 -0.130823   1.10601 0.241491 0.000666667
 0.967545 -0.118149    1.0984 0.138724 0.000666667
 0.961226 -0.132781   1.10676 0.245299 0.000666667
0.969412 -0.16771  1.11192 0.128198 0.000666667
 0.981559 -0.127463   1.11919 0.240716 0.000666667
0.982575 -0.12792  1.11807 0.249515 0.000666667
  1.00119 -0.127007   1.08907 -0.07829 0.000666667
 0.989041 -0.162415   1.12338 0.105923 0.000666667
 0.972827 -0.152728   1.14803 -0.201599 0.000666667
  1.02146 -0.164886   1.10794 -0.387384 0.000666667
 0.999382 -0.117821   1.15007 0.097594 0.000666667
 0.958913 -0.130219   1.13936 0.050115 0.000666667
 0.994959 -0.155324   1.15605 -0.215148 0.000666667
  0.984114 -0.0869322    1.15608 0.212225 0.000666667
 0.973468 -0.161855   1.12345 0.187733 0.000666667
 0.949725 -0.134103   1.12867 0.311658 0.000666667
 0.999243 -0.078188   1.11869 0.173749 0.000666667
 0.988619 -0.147938   1.11508 -0.0174691 0.000666667
 0.987998 -0.144468   1.14284 -0.183967 0.000666667
 0.958905 -0.133137   1.10487 0.233102 0.000666667
 0.956567 -0.123147   1.14336 0.211181 0.000666667
 0.969718 -0.103103   1.14191 0.253741 0.000666667
 0.942198 -0.141137   1.14385 0.224068 0.000666667
 0.968986 -0.129245   1.13237 0.0494247 0.000666667
 0.969617 -0.159352    1.1169 0.148926 0.000666667
  0.99534 -0.168475   1.11819 -0.162266 0.000666667
 0.939027 -0.137926     1.079 0.291557 0.000666667
 0.977742 -0.143784   1.10805 0.161172 0.000666667
 0.997203 -0.172923   1.12672 -0.18334 0.000666667
 0.988283 -0.126552   1.13459 0.062705 0.000666667
 0.979954 -0.132769   1.13899 -0.187075 0.000666667
 0.998437 -0.136973   1.11098 -0.00473954 0.000666667
 0.987244 -0.144794   1.15479 -0.0549974 0.000666667
 0.978008 -0.154819   1.12283 0.236829 0.000666667
  1.00122 -0.136821    1.1274 -0.0426123 0.000666667
 0.958849 -0.171331   1.09221 -0.177089 0.000666667
 0.978401 -0.127088   1.08977 -0.135437 0.000666667
 0.991103 -0.144518   1.11229 0.0102145 0.000666667
  0.95149 -0.147075   1.09689 -0.109423 0.000666667
   0.9879 -0.176674   1.10843 -0.0609193 0.000666667
 0.974105 -0.135333   1.14736 -0.163261 0.000666667
  1.02061 -0.121613   1.11824 -0.127522 0.000666667
 0.990148 -0.130004   1.11848 0.127619 0.000666667
  1.00447 -0.144112   1.15653 0.0805931 0.000666667
 0.969607 -0.118573   1.09738 0.174716 0.000666667
 0.970651 -0.161008   1.09328 -0.209842 0.000666667
 0.996263 -0.136603   1.11118 0.000632339 0.000666667
 0.995428 -0.133189   1.09057 -0.0918387 0.000666667
 0.953582 -0.140097   1.14661 -0.0519155 0.000666667
0.960501 -0.12085  1.11685 0.329697 0.000666667
 0.956922 -0.122721   1.14409 0.232194 0.000666667
 0.99622 -0.13993  1.10685 -0.0306017 0.000666667
 0.984266 -0.161654    1.1157 0.0489063 0.000666667
 0.948544 -0.135774   1.12974 0.297342 0.000666667
 0.970512 -0.132227   1.10442 -0.155943 0.000666667
 0.997512 -0.127468   1.09948 -0.0314721 0.000666667
  0.99854 -0.110919   1.10382 0.0438416 0.000666667
  0.98267 -0.150413   1.11835 0.279533 0.000666667
0.976175 -0.1291 1.13089 0.128474 0.000666667
0.979457 -0.14284  1.11442 0.271662 0.000666667
 0.978101 -0.131196   1.10345 -0.0715756 0.000666667
 0.982262 -0.143138   1.15563 -0.192549 0.000666667
 0.992818 -0.124745   1.13897 0.0502813 0.000666667
 0.972674 -0.130775   1.09138 -0.158121 0.000666667
 0.940588 -0.117105   1.14251 0.404226 0.000666667
 0.968967 -0.161695   1.09361 -0.211597 0.000666667
 0.947829 -0.137066   1.09287 -0.103725 0.000666667
 0.946075 -0.148004   1.15323 -0.0843593 0.000666667
 0.993932 -0.138348   1.11618 0.205295 0.000666667
 0.958658 -0.120892   1.11755 0.336402 0.000666667
  1.00925 -0.150699    1.1156 -0.218813 0.000666667
 0.985836 -0.109381   1.09173 0.141302 0.000666667
0.998534 -0.1848 1.12806 -0.131765 0.000666667
 0.994888 -0.123786   1.11446 0.135839 0.000666667
 0.975364 -0.141533   1.11138 0.250934 0.000666667
  0.97744 -0.117802   1.10215 0.170111 0.000666667
 0.974072 -0.126011   1.10237 0.0774851 0.000666667
 0.987772 -0.152496   1.12805 -0.0466758 0.000666667
 0.975438 -0.118882   1.14025 0.20563 0.000666667
 0.997783 -0.172043   1.12692 -0.186614 0.000666667
  0.98087 -0.118472   1.13631 0.0587683 0.000666667
0.974909 -0.12865  1.13189 0.121943 0.000666667
 0.987395 -0.157796     1.113 -0.0775458 0.000666667
 0.994642 -0.139957   1.10883 -0.025148 0.000666667
 0.975928 -0.161608   1.11993 0.188895 0.000666667
 0.959729 -0.121548   1.11828 0.332343 0.000666667
   1.0091 -0.121547   1.11793 0.0129165 0.000666667
0.954596 -0.14071  1.10507 -0.121301 0.000666667
 0.967484 -0.114526   1.13951 0.18474 0.000666667
 0.929348 -0.131483    1.0988 0.0828612 0.000666667
 0.975342 -0.122837   1.14229 0.143095 0.000666667
 0.966457 -0.132373   1.08974 0.111104 0.000666667
 0.990201 -0.120984   1.08704 -0.00427444 0.000666667
 0.965778 -0.121078   1.13974 0.235725 0.000666667
 0.976091 -0.138512   1.10316 -0.00803944 0.000666667
  0.96081 -0.133102   1.10573 0.22001 0.000666667
    1.003 -0.142357   1.15542 0.0780648 0.000666667
 0.992349 -0.118791   1.13837 0.0689428 0.000666667
 0.989804 -0.157752   1.11378 -0.0766356 0.000666667
 0.982288 -0.119647   1.13695 0.0379485 0.000666667
  1.00826 -0.149907   1.11642 -0.223017 0.000666667
  1.02211 -0.119693   1.11892 -0.128941 0.000666667
0.994917 -0.1531 1.15919 -0.212123 0.000666667
   1.01142 -0.0966809    1.13235 -0.0653611 0.000666667
 0.999623 -0.140566   1.11949 0.0482302 0.000666667
  0.97725 -0.144298   1.10642 -0.0770826 0.000666667
0.962626 -0.11721  1.15672 0.224449 0.000666667
  0.96817 -0.132086   1.08942 -0.132288 0.000666667
  0.94824 -0.139577   1.09061 -0.0969156 0.000666667
0.950056 -0.14874  1.09625 -0.109912 0.000666667
 0.987104 -0.119798   1.10253 0.0719756 0.000666667
 0.972096 -0.144957   1.13754 -0.113965 0.000666667
  0.94709 -0.142992   1.09801 -0.125795 0.000666667
 0.997677 -0.125393   1.10099 -0.0308435 0.000666667
   0.9819 -0.114988   1.11147 0.214611 0.000666667
 0.980967 -0.127453   1.11497 0.236689 0.000666667
 0.962283 -0.133742   1.10528 0.23767 0.000666667
   1.0083 -0.138208   1.12047 0.00527299 0.000666667
 0.973791 -0.156291   1.15888 -0.0653326 0.000666667
 0.979667 -0.143746   1.11495 0.280549 0.000666667
 0.990843 -0.147763   1.11203 0.0579654 0.000666667
 0.955659 -0.122843   1.14208 0.233076 0.000666667
 0.965787 -0.145779   1.09868 -0.216463 0.000666667
 0.975539 -0.125129   1.10319 0.0487094 0.000666667
 0.986334 -0.118519   1.11963 0.158477 0.000666667
 0.963981 -0.135825     1.104 -0.0224298 0.000666667
  0.99526 -0.136343   1.09971 -0.00624303 0.000666667
 0.984994 -0.141565   1.10519 -0.178067 0.000666667
   0.9855 -0.120734   1.10231 0.0804857 0.000666667
 0.957618 -0.133127   1.09567 0.0196824 0.000666667
 0.959434 -0.147126   1.11531 0.430176 0.000666667
 0.976204 -0.154577   1.12158 0.190758 0.000666667
 0.984739 -0.129786    1.1041 0.125402 0.000666667
 0.950576 -0.159356   1.10534 -0.112153 0.000666667
 0.991212 -0.120068   1.10541 0.0934175 0.000666667
  1.0094 -0.14985  1.11732 -0.217175 0.000666667
 0.974062 -0.139476   1.10384 -0.0648359 0.000666667
 0.985965 -0.140977   1.10469 -0.185209 0.000666667
 0.976053 -0.129127   1.12996 0.102433 0.000666667
 0.952796 -0.138894   1.13698 -0.000762196 0.000666667
 0.999135 -0.184427   1.12817 -0.149871 0.000666667
 0.977603 -0.150538   1.11225 0.133521 0.000666667
  0.97211 -0.132881   1.09231 -0.174395 0.000666667
 0.951049 -0.147199   1.09606 -0.10384 0.000666667
 0.931812 -0.129058   1.09797 0.0881823 0.000666667
 0.948306 -0.191155   1.13531 -0.0458094 0.000666667
  0.92979 -0.151907    1.1305 0.399418 0.000666667
   0.9795 -0.148055   1.15758 -0.172345 0.000666667
 0.971698 -0.127269   1.11156 0.211877 0.000666667
 0.983152 -0.131532    1.0891 0.00866325 0.000666667
   1.0123 -0.133158   1.10813 -0.0415752 0.000666667
 0.955571 -0.139445   1.09682 -0.0799102 0.000666667
  0.98974 -0.171668      1.16 0.0365561 0.000666667
 0.949962 -0.147177   1.09508 -0.119281 0.000666667
 0.985471 -0.134084   1.10972 0.106439 0.000666667
  0.97712 -0.156897   1.14039 -0.286713 0.000666667
 0.981495 -0.113121   1.11286 0.200768 0.000666667
 1.00207 -0.10949  1.08426 0.0146004 0.000666667
 0.975503 -0.124388   1.10525 0.0655308 0.000666667
 0.979517 -0.162284   1.11578 0.177028 0.000666667
 0.940439 -0.136705   1.07856 0.265344 0.000666667
 0.989529 -0.117101   1.11698 0.152685 0.000666667
 0.958433 -0.147332    1.1152 0.437111 0.000666667
 0.969159 -0.135031   1.09734 -0.20691 0.000666667
 0.956427 -0.132893   1.09735 0.20947 0.000666667
 0.990546 -0.130249   1.08474 -0.100053 0.000666667
 0.994563 -0.150219   1.10644 -0.0143446 0.000666667
  0.97452 -0.143187   1.13821 -0.126334 0.000666667
   1.0079 -0.137648   1.11888 -0.023082 0.000666667
0.975712 -0.13822  1.10321 -0.00137826 0.000666667
  1.00334 -0.159964   1.11628 -0.181972 0.000666667
  1.01065 -0.108655   1.12892 -0.0465495 0.000666667
 0.990105 -0.149466   1.11666 -0.0413838 0.000666667
 0.954517 -0.143508   1.10793 -0.137185 0.000666667
 0.971958 -0.138914   1.11111 0.266894 0.000666667
  0.98071 -0.116469   1.08858 0.0994147 0.000666667
  0.97733 -0.157324   1.14207 -0.288295 0.000666667
 0.977083 -0.143196   1.10585 0.136712 0.000666667
0.966523 -0.13943  1.15766 0.213845 0.000666667
 0.976574 -0.117448    1.1401 0.193104 0.000666667
 0.973745 -0.122753   1.14278 0.150445 0.000666667
  1.00864 -0.136404   1.11915 -0.0104769 0.000666667
 0.987656 -0.153221   1.12359 0.118003 0.000666667
 0.991521 -0.163198   1.12323 0.115546 0.000666667
 0.982707 -0.132449   1.09059 0.00245131 0.000666667
  0.97108 -0.132223   1.09089 -0.158226 0.000666667
 0.976168 -0.127018    1.1321 0.121064 0.000666667
 0.967327 -0.163753   1.11275 0.165007 0.000666667
 0.967304 -0.144254   1.15134 0.243615 0.000666667
 0.987531 -0.148823   1.11461 -0.0219034 0.000666667
 0.989613 -0.151151   1.10733 0.183406 0.000666667
 0.993309 -0.151904   1.10567 -0.00795597 0.000666667
  0.96065 -0.102948    1.1338 0.293559 0.000666667
  0.97356 -0.129347   1.14523 0.101971 0.000666667
 0.929016 -0.151363    1.1307 0.399247 0.000666667
 0.962078 -0.133684   1.13382 0.199153 0.000666667
0.981435 -0.10043  1.09805 0.11419 0.000666667
  1.02329 -0.163113   1.10886 -0.389633 0.000666667
 0.973728 -0.128925   1.13051 0.106353 0.000666667
  1.00379 -0.150866   1.12121 -0.113201 0.000666667
0.969881 -0.13076  1.13407 0.0229368 0.000666667
 0.959058 -0.129474   1.14864 0.270905 0.000666667
 0.968112 -0.164924   1.11381 0.151042 0.000666667
 0.983437 -0.116099   1.09822 0.0220504 0.000666667
 0.972428 -0.128043   1.11335 0.224241 0.000666667
   1.0089 -0.119751   1.11643 0.0120608 0.000666667
  1.00593 -0.100156   1.12028 0.0771986 0.000666667
 0.960791 -0.110552    1.1126 0.294936 0.000666667
 0.996434 -0.130404   1.09237 -0.0711862 0.000666667
 0.966463 -0.150767   1.10719 -0.214134 0.000666667
 0.982134 -0.133031   1.09065 0.0121701 0.000666667
 0.996088 -0.121469   1.11319 0.143134 0.000666667
 0.982076 -0.127021   1.11807 0.247452 0.000666667
  1.00071 -0.137254   1.12833 -0.0349994 0.000666667
 0.949007 -0.149613    1.1151 0.487833 0.000666667
 1.00691 -0.12197  1.15219 0.0375034 0.000666667
   1.01221 -0.0972852    1.13257 -0.0585439 0.000666667
 0.998651 -0.117185    1.0878 0.0261187 0.000666667
 0.969157 -0.155263    1.0916 -0.295278 0.000666667
 0.956438 -0.120515    1.1459 0.238338 0.000666667
 0.959289 -0.131284   1.10599 0.231724 0.000666667
 0.970513 -0.164837    1.1276 0.0986836 0.000666667
 0.972592 -0.128665   1.14523 0.0994887 0.000666667
 0.989986 -0.119784   1.08484 -0.00793518 0.000666667
 0.975357 -0.139921   1.11133 0.243716 0.000666667
 0.95838 -0.13904   1.0995 -0.0883047 0.000666667
  0.98104 -0.152434   1.11755 0.290456 0.000666667
 0.976921 -0.146787   1.10553 -0.0711238 0.000666667
0.975733 -0.13018  1.14088 0.0562243 0.000666667
 0.976545 -0.141245   1.10652 0.140245 0.000666667
   0.9645 -0.126726    1.0857 0.199361 0.000666667
 0.999169 -0.185306   1.12865 -0.130399 0.000666667
  0.980015 -0.0966721    1.13514 0.13573 0.000666667
 0.989911 -0.097106     1.116 0.256066 0.000666667
 0.972294 -0.151315    1.1098 0.155308 0.000666667
 0.969716 -0.137046   1.10419 0.0229699 0.000666667
  1.00068 -0.132796   1.10005 -0.205639 0.000666667
 0.949573 -0.159923    1.1041 -0.103732 0.000666667
   0.9668 -0.121337   1.13915 0.233461 0.000666667
 0.981713 -0.145578   1.15331 -0.191118 0.000666667
 0.994455 -0.162939   1.11934 -0.109751 0.000666667
 0.964336 -0.130577   1.09052 0.116343 0.000666667
 0.988805 -0.161839   1.14177 -0.329171 0.000666667
  1.00852 -0.125283   1.12666 -0.0235574 0.000666667
 0.960704 -0.133132   1.10481 0.237913 0.000666667
 0.976484 -0.118339   1.13869 0.228958 0.000666667
 0.943796 -0.145682   1.09886 -0.135844 0.000666667
 0.968353 -0.104392   1.08396 0.24174 0.000666667
  1.00678 -0.120891   1.11955 -0.00362566 0.000666667
 0.988166 -0.132296   1.12341 0.181137 0.000666667
 0.989324 -0.142245     1.155 0.096446 0.000666667
 0.955363 -0.134068   1.09986 0.212448 0.000666667
 0.960507 -0.100862   1.13432 0.274111 0.000666667
  1.02018 -0.141957   1.11946 -0.12443 0.000666667
 0.986711 -0.120681   1.10047 0.0798324 0.000666667
 0.983689 -0.133107   1.09043 0.0047879 0.000666667
 0.988427 -0.134493   1.10952 0.155021 0.000666667
 0.971043 -0.129105   1.13318 0.0503458 0.000666667
  1.03097 -0.127172   1.08827 -0.262825 0.000666667
 0.942775 -0.133081   1.08727 0.145057 0.000666667
  0.97185 -0.128601   1.14703 0.105477 0.000666667
 0.989081 -0.158156   1.11271 -0.0654116 0.000666667
  0.95973 -0.136514   1.10479 0.256941 0.000666667
 0.968841 -0.160923   1.09365 -0.236457 0.000666667
 0.977293 -0.154708   1.12234 0.253755 0.000666667
  0.981467 -0.0990416    1.13202 0.105663 0.000666667
 0.996512 -0.136583   1.11272 8.36171e-05 0.000666667
 0.960303 -0.132615   1.10431 0.232873 0.000666667
 0.972173 -0.142178   1.11955 0.29575 0.000666667
  1.01168 -0.122958   1.10469 -0.0884441 0.000666667
 0.973278 -0.156361   1.15773 -0.0715284 0.000666667
  0.98913 -0.152879   1.11197 0.0614987 0.000666667
 0.982428 -0.120029   1.13701 0.056105 0.000666667
 0.990973 -0.149107   1.12137 0.064215 0.000666667
  1.02014 -0.142346   1.11948 -0.126213 0.000666667
    1.0022 -0.0986511    1.12064 0.0595809 0.000666667
  1.00827 -0.126718   1.12844 -0.0212661 0.000666667
 0.989436 -0.158464   1.11492 -0.0567259 0.000666667
 0.991815 -0.122885   1.11306 0.14154 0.000666667
 0.986951 -0.153557   1.11103 0.0308584 0.000666667
  0.95748 -0.133822   1.13477 0.154241 0.000666667
 0.966568 -0.142481    1.1564 0.213313 0.000666667
 0.931248 -0.130498   1.09841 0.0785521 0.000666667
 0.978858 -0.126825   1.08905 -0.141906 0.000666667
 0.971525 -0.135828   1.14896 0.0989193 0.000666667
 0.964514 -0.127054   1.08488 0.191245 0.000666667
 0.987586 -0.151514   1.14613 -0.271676 0.000666667
 0.974059 -0.146997   1.10576 0.0470749 0.000666667
0.961275 -0.13631  1.10569 0.230915 0.000666667
 0.962038 -0.134063   1.13539 0.194075 0.000666667
 0.968188 -0.101955   1.14332 0.245866 0.000666667
 0.985018 -0.132058   1.09351 -0.250255 0.000666667
 0.962201 -0.103363   1.13406 0.294536 0.000666667
 0.958708 -0.131489   1.10482 0.230195 0.000666667
 0.941167 -0.140871   1.14478 0.239857 0.000666667
0.963189 -0.13266  1.10734 0.244007 0.000666667
 0.959921 -0.102196   1.13421 0.274267 0.000666667
 0.973465 -0.141713   1.11831 0.284133 0.000666667
 0.959516 -0.130653   1.14753 0.278625 0.000666667
 0.982693 -0.115439   1.09702 0.00336671 0.000666667
 0.974758 -0.160268   1.12185 0.180828 0.000666667
 0.998235 -0.112252   1.10351 0.0212251 0.000666667
 0.974006 -0.145324   1.10621 0.0698209 0.000666667
   0.98397 -0.0869401    1.15705 0.188834 0.000666667
 0.985955 -0.131546   1.09368 -0.236117 0.000666667
 0.975639 -0.125418   1.10418 0.0639844 0.000666667
0.987675 -0.15259  1.12713 -0.0472676 0.000666667
 0.971395 -0.152895   1.10766 0.169775 0.000666667
 0.985687 -0.116243   1.12115 0.176987 0.000666667
 0.986935 -0.138421   1.10206 -0.228391 0.000666667
 0.996947 -0.134886   1.13307 -0.153128 0.000666667
 0.970004 -0.134125   1.10294 0.0335385 0.000666667
  1.00012 -0.187913   1.12878 -0.125626 0.000666667
  1.00045 -0.185034   1.12827 -0.13039 0.000666667
 0.993753 -0.130917     1.091 -0.0626675 0.000666667
  1.00226 -0.134903   1.12619 -0.0453463 0.000666667
 0.971499 -0.158062   1.15838 -0.0800325 0.000666667
 0.985373 -0.135514   1.10252 -0.230987 0.000666667
 0.939756 -0.117581   1.14355 0.42222 0.000666667
 0.987888 -0.147125   1.11614 -0.0196258 0.000666667
 0.967166 -0.138278   1.09905 0.0960862 0.000666667
 0.981835 -0.115165   1.11174 0.217822 0.000666667
 0.990469 -0.159184   1.11345 -0.0590756 0.000666667
 0.975648 -0.118046    1.1416 0.20341 0.000666667
  1.00055 -0.185416   1.12872 -0.142119 0.000666667
 0.955498 -0.121726   1.14344 0.220049 0.000666667
 0.934825 -0.130469   1.14287 0.217929 0.000666667
 0.966411 -0.128123   1.14318 0.0547584 0.000666667
  0.94506 -0.144031   1.09847 -0.152342 0.000666667
  0.97937 -0.143289   1.10674 0.161456 0.000666667
 0.980231 -0.162547   1.11597 0.19185 0.000666667
 0.941078 -0.149997   1.10767 0.0742741 0.000666667
  1.02271 -0.164717   1.10997 -0.397963 0.000666667
 0.986557 -0.128854    1.1031 0.113481 0.000666667
 0.95992 -0.13241  1.10673 0.244557 0.000666667
  1.02345 -0.162279   1.10886 -0.37945 0.000666667
 0.959186 -0.131768   1.10803 0.233154 0.000666667
 0.950696 -0.171161   1.15013 -0.140107 0.000666667
 0.973922 -0.138113   1.14562 -0.166026 0.000666667
 0.960302 -0.132919    1.1335 0.205387 0.000666667
 0.979334 -0.143644   1.15061 -0.198798 0.000666667
 0.951725 -0.149662    1.0886 -0.106618 0.000666667
0.961043 -0.12976  1.13834 0.0445044 0.000666667
 0.960149 -0.133556   1.10581 0.244317 0.000666667
 0.998236 -0.132763   1.11987 0.0860032 0.000666667
 0.941999 -0.117235   1.14235 0.415682 0.000666667
 0.977065 -0.132325   1.12752 0.204494 0.000666667
0.979044 -0.15194    1.124 0.258264 0.000666667
 0.975713 -0.141068   1.11058 0.260104 0.000666667
0.981869 -0.11678  1.08954 0.0936608 0.000666667
 0.940396 -0.116627   1.14629 0.400214 0.000666667
 0.999859 -0.137706   1.12831 -0.048679 0.000666667
 0.953918 -0.142013   1.14621 -0.0363337 0.000666667
 1.02105 -0.14258  1.11927 -0.109267 0.000666667
 0.995391 -0.153923   1.15645 -0.226341 0.000666667
 0.976908 -0.132816   1.14949 0.122316 0.000666667
 0.99735 -0.11293  1.10381 0.0189593 0.000666667
 0.999944 -0.132391   1.09796 -0.184483 0.000666667
0.963091 -0.12505  1.14889 0.162695 0.000666667
 0.960441 -0.133975   1.09897 0.0244244 0.000666667
  1.03144 -0.128364    1.0875 -0.272433 0.000666667
 0.982373 -0.152015   1.12822 0.0794582 0.000666667
 0.978186 -0.147738   1.15556 -0.190029 0.000666667
  1.00125 -0.126932   1.08912 -0.109644 0.000666667
 0.968297 -0.132356   1.08937 -0.137636 0.000666667
   1.01184 -0.0985726    1.13071 -0.0693174 0.000666667
 0.971098 -0.144546   1.13729 -0.103534 0.000666667
  0.988422 -0.0973709    1.11105 0.266797 0.000666667
 0.971812 -0.133676   1.10374 -0.149492 0.000666667
  1.00232 -0.158842   1.11712 -0.167376 0.000666667
 0.973296 -0.128592   1.10268 0.0869564 0.000666667
 0.978541 -0.151417   1.11112 0.130365 0.000666667
0.981428 -0.14933   1.1199 0.288892 0.000666667
  0.98599 -0.141886    1.1435 -0.195179 0.000666667
 0.998891 -0.116653   1.08742 0.0132419 0.000666667
 0.964775 -0.132968   1.08807 0.00714858 0.000666667
  0.97193 -0.132515   1.09039 -0.154835 0.000666667
 0.990487 -0.129662   1.08304 -0.0984858 0.000666667
  0.99353 -0.162194   1.11799 -0.120155 0.000666667
 0.957428 -0.134272   1.10257 0.0204526 0.000666667
 0.977301 -0.151998   1.12212 0.177805 0.000666667
  0.986628 -0.0876474    1.15424 0.193976 0.000666667
 0.975593 -0.146928    1.1173 0.267666 0.000666667
 0.956922 -0.129729   1.10504 0.254958 0.000666667
 0.996459 -0.131501   1.09185 -0.0690759 0.000666667
   1.00239 -0.0999716    1.12114 0.0899722 0.000666667
 0.974048 -0.140552   1.11198 0.239974 0.000666667
  0.95226 -0.155539   1.09804 -0.11421 0.000666667
 0.967353 -0.141971   1.15493 0.249583 0.000666667
 0.980737 -0.124697   1.13802 0.149266 0.000666667
0.973061 -0.15735  1.10676 0.125485 0.000666667
 0.961822 -0.129526   1.13993 0.0537472 0.000666667
  1.02029 -0.142274   1.12142 -0.11579 0.000666667
0.980742 -0.1281 1.11627 0.238879 0.000666667
 0.980893 -0.117821   1.13607 0.039184 0.000666667
 0.975024 -0.144099   1.10397 -0.087384 0.000666667
  0.97329 -0.138932   1.10283 -0.104957 0.000666667
 0.929312 -0.150355   1.13137 0.412097 0.000666667
  1.00516 -0.144083   1.15805 -0.0602016 0.000666667
0.990928 -0.13313  1.13123 -0.0423533 0.000666667
  0.98425 -0.154899   1.11776 -0.0390677 0.000666667
  1.00422 -0.131314   1.14539 -0.190784 0.000666667
 0.997882 -0.116878   1.08891 0.0213592 0.000666667
  0.98275 -0.115759    1.0979 0.016499 0.000666667
 0.959816 -0.139632   1.14847 -0.0721746 0.000666667
 0.991861 -0.164232   1.13102 -0.355786 0.000666667
 0.987409 -0.178553   1.10689 -0.0746927 0.000666667
 0.979082 -0.150833   1.12391 0.255765 0.000666667
  1.02585 -0.131291   1.09638 -0.203773 0.000666667
   1.01145 -0.0968324    1.13317 -0.0736313 0.000666667
  1.01176 -0.111223   1.12853 -0.0572718 0.000666667
 0.949828 -0.148673   1.10038 -0.157258 0.000666667
 0.953517 -0.142084   1.14585 -0.0482654 0.000666667
 0.976048 -0.150621   1.14686 -0.221043 0.000666667
   1.0403 -0.153102   1.18816 -0.297693 0.000666667
 0.965035 -0.141613   1.15714 0.217379 0.000666667
  0.94661 -0.161392   1.10434 -0.0986524 0.000666667
 0.968111 -0.137967   1.09928 0.115205 0.000666667
 0.954423 -0.119688    1.1425 0.23857 0.000666667
  0.97375 -0.127875   1.10191 0.0959669 0.000666667
 0.955323 -0.131095    1.0942 0.00250288 0.000666667
 0.989947 -0.170887   1.16064 0.0579987 0.000666667
 0.978701 -0.151939   1.11357 0.138343 0.000666667
 0.976613 -0.133348   1.15086 0.133707 0.000666667
 0.954578 -0.142511   1.10463 -0.110694 0.000666667
 0.988484 -0.153448    1.1603 0.241724 0.000666667
 0.941198 -0.122728   1.11133 0.459009 0.000666667
 0.954982 -0.129637   1.09187 0.250906 0.000666667
 0.959605 -0.130101   1.14766 0.289088 0.000666667
  1.00153 -0.160181   1.11661 -0.183993 0.000666667
 0.955693 -0.137968   1.09579 -0.0798442 0.000666667
 0.950334 -0.147686   1.08745 -0.0931415 0.000666667
 0.975703 -0.150008   1.10413 0.0633812 0.000666667
 0.969473 -0.145892   1.12691 0.157823 0.000666667
 0.939775 -0.143966   1.14758 0.180003 0.000666667
 0.967965 -0.133384    1.1008 -0.0159261 0.000666667
0.974217 -0.14708  1.10728 0.072223 0.000666667
 0.972652 -0.142415   1.11871 0.297183 0.000666667
 0.988887 -0.133557   1.13009 -0.0470913 0.000666667
  1.00194 -0.159521   1.11624 -0.19589 0.000666667
 0.970292 -0.118888   1.09911 0.148212 0.000666667
 0.988539 -0.177416   1.10678 -0.0623687 0.000666667
 0.984871 -0.130785   1.09134 0.00542718 0.000666667
 0.954747 -0.132169    1.0971 0.202191 0.000666667
   0.9902 -0.143141   1.11202 -0.0173875 0.000666667
  1.02361 -0.164582   1.11026 -0.396754 0.000666667
 0.982986 -0.150623   1.12799 0.0915432 0.000666667
 0.942756 -0.138397   1.07763 0.262954 0.000666667
 0.969795 -0.145384   1.10609 0.313987 0.000666667
 0.990743 -0.126035   1.13907 0.0668 0.000666667
0.973214 -0.13042  1.15071 -0.0558366 0.000666667
0.989834 -0.1437 1.14203 -0.195099 0.000666667
  1.03894 -0.153843   1.18987 -0.309787 0.000666667
 0.987426 -0.135907   1.10821 0.140509 0.000666667
 0.967245 -0.166006    1.1135 0.147422 0.000666667
 0.992227 -0.144457   1.11319 -0.0206108 0.000666667
 0.988031 -0.130573   1.11671 0.131254 0.000666667
 0.968606 -0.118439   1.09856 0.144729 0.000666667
 0.969482 -0.129125   1.13503 0.0273964 0.000666667
  0.986608 -0.0728395    1.11113 0.165344 0.000666667
  0.95202 -0.155815   1.09822 -0.133567 0.000666667
 0.959667 -0.139042   1.10033 -0.0920495 0.000666667
 0.972955 -0.144549   1.13661 -0.130315 0.000666667
0.966909 -0.16532  1.11365 0.148108 0.000666667
 0.999633 -0.137525   1.12918 -0.0462671 0.000666667
  0.981044 -0.0977618    1.13199 0.126113 0.000666667
 0.954524 -0.128617   1.08943 0.256085 0.000666667
 0.989055 -0.131546   1.12305 0.174722 0.000666667
 0.971785 -0.156334   1.10692 0.12412 0.000666667
 0.973961 -0.126797   1.10498 0.104682 0.000666667
0.975534 -0.12114  1.14251 0.141893 0.000666667
 0.966524 -0.151122   1.10753 -0.209865 0.000666667
 0.973784 -0.138755   1.10407 -0.0981817 0.000666667
 0.973405 -0.116479   1.13926 0.199552 0.000666667
 0.953112 -0.122655   1.14277 0.233511 0.000666667
 0.980931 -0.152383   1.11795 0.299353 0.000666667
 0.989472 -0.119921   1.10172 0.0875112 0.000666667
 0.959657 -0.141768   1.14648 -0.0785244 0.000666667
   1.0023 -0.117684   1.12316 -0.00492088 0.000666667
 0.975745 -0.140934   1.10981 0.223021 0.000666667
 0.962243 -0.105364   1.14955 0.254221 0.000666667
 0.962158 -0.132182   1.13503 0.213994 0.000666667
 0.989027 -0.113763   1.11719 0.143411 0.000666667
 0.990695 -0.170927   1.15941 0.0354618 0.000666667
 0.998037 -0.112211   1.10372 0.0435959 0.000666667
 0.969557 -0.119983   1.09934 0.14266 0.000666667
 0.980767 -0.141087   1.11295 0.272515 0.000666667
 0.957017 -0.133404   1.10066 0.0319565 0.000666667
 0.950231 -0.137963   1.15197 -0.052908 0.000666667
 0.947654 -0.148175   1.15435 -0.078261 0.000666667
 0.990134 -0.154059   1.16075 0.211721 0.000666667
 0.974167 -0.127687   1.10492 0.0822279 0.000666667
 0.975016 -0.153741   1.14534 -0.205475 0.000666667
 0.976281 -0.157502    1.1418 -0.272448 0.000666667
 0.998396 -0.133784     1.099 -0.193052 0.000666667
 0.981068 -0.134032   1.14083 -0.160227 0.000666667
 0.989854 -0.150183   1.11478 -0.030906 0.000666667
  1.01059 -0.115372   1.08004 -0.0302319 0.000666667
 0.999952 -0.110824   1.08425 -0.0214629 0.000666667
   1.0024 -0.117512   1.12443 -0.00231745 0.000666667
 0.994743 -0.127932   1.13848 0.0647272 0.000666667
  1.00198 -0.132513   1.10063 -0.197938 0.000666667
 0.987177 -0.146126   1.15351 -0.038109 0.000666667
 0.999102 -0.114966   1.08079 0.0163831 0.000666667
 0.978089 -0.152021   1.12229 0.237563 0.000666667
 0.994601 -0.138936   1.10634 -0.0263834 0.000666667
 0.977782 -0.131452   1.10295 -0.0699905 0.000666667
  0.98787 -0.157291   1.11262 -0.0726208 0.000666667
  0.94403 -0.139813   1.14481 0.217673 0.000666667
 0.979821 -0.127459   1.08817 -0.130517 0.000666667
 0.958021 -0.121734   1.11642 0.347072 0.000666667
 0.949279 -0.159411   1.10219 -0.117146 0.000666667
 0.955165 -0.134565   1.10308 0.0174706 0.000666667
 0.975873 -0.133536   1.12784 0.22093 0.000666667
0.969576 -0.13612  1.10362 -0.131722 0.000666667
 0.975715 -0.131672   1.12493 0.225761 0.000666667
 0.944382 -0.147931   1.15358 -0.0867786 0.000666667
 0.966844 -0.131565   1.10001 0.146085 0.000666667
  1.00165 -0.138065    1.0987 -0.174076 0.000666667
  1.00534 -0.127579   1.14506 -0.197123 0.000666667
 0.978897 -0.126984   1.08915 -0.131586 0.000666667
  1.01081 -0.149087   1.11609 -0.216903 0.000666667
 0.958431 -0.146542   1.11491 0.423756 0.000666667
 0.977886 -0.157956   1.14075 -0.294953 0.000666667
  0.95715 -0.139569   1.10687 -0.115116 0.000666667
  1.00004 -0.137539   1.12868 -0.0412722 0.000666667
 0.95605 -0.13529  1.10153 0.0294275 0.000666667
   1.0031 -0.137256   1.09966 -0.163996 0.000666667
 0.979944 -0.156175   1.14086 -0.27014 0.000666667
 0.960181 -0.135421   1.09936 0.0350253 0.000666667
 0.994347 -0.152931   1.15637 -0.2322 0.000666667
 0.973925 -0.146661   1.10456 0.060037 0.000666667
  0.99933 -0.126782   1.08854 -0.0915324 0.000666667
 0.941256 -0.141899   1.14441 0.223817 0.000666667
 0.988228 -0.178134   1.10757 -0.0622789 0.000666667
  1.00228 -0.119293   1.12425 -0.0108307 0.000666667
 0.955642 -0.139191   1.09685 -0.0785329 0.000666667
 0.983327 -0.130371   1.09193 0.00047266 0.000666667
 0.948307 -0.161025   1.10469 -0.116002 0.000666667
 0.954105 -0.141668   1.10592 -0.112794 0.000666667
 0.977998 -0.133794   1.15102 0.120367 0.000666667
 0.985365 -0.108798   1.09004 0.160649 0.000666667
 0.959214 -0.137927   1.10355 -0.0795259 0.000666667
 0.955553 -0.140135   1.10254 -0.0892927 0.000666667
  0.98847 -0.158446   1.11244 -0.0684591 0.000666667
 0.955023 -0.131809   1.09481 0.0047706 0.000666667
 0.959837 -0.135961    1.1043 -0.0908553 0.000666667
 0.997763 -0.152378    1.0734 -0.130608 0.000666667
 0.960947 -0.132303   1.13961 0.0294989 0.000666667
 0.974544 -0.146774   1.10526 0.0539263 0.000666667
  0.94992 -0.150351   1.11616 0.473878 0.000666667
 0.988302 -0.152945   1.16069 0.225742 0.000666667
 0.976586 -0.131723   1.13835 0.0729142 0.000666667
  0.94042 -0.142001   1.14686 0.181335 0.000666667
 0.980555 -0.163316   1.11524 0.0615414 0.000666667
  0.98892 -0.134086   1.09534 -0.101543 0.000666667
 0.967973 -0.120047   1.09811 0.137005 0.000666667
 0.976278 -0.136404   1.11223 0.248323 0.000666667
  0.98479 -0.109965   1.09016 0.15358 0.000666667
  0.99815 -0.137451   1.11198 -0.0233757 0.000666667
 0.975621 -0.117247   1.13906 0.219386 0.000666667
 0.967662 -0.163508   1.09643 -0.224121 0.000666667
 0.972827 -0.157374    1.1172 0.181121 0.000666667
0.966427 -0.13254  1.10062 0.147584 0.000666667
 0.990229 -0.152159   1.12349 0.13231 0.000666667
 0.988582 -0.132226   1.09543 -0.0856722 0.000666667
 0.975234 -0.133103   1.13679 0.0669602 0.000666667
 0.967516 -0.106994   1.08553 0.247434 0.000666667
 0.987213 -0.151217    1.1126 -0.0420921 0.000666667
 0.959485 -0.132952   1.10888 0.258724 0.000666667
 0.986492 -0.143389   1.14365 -0.212075 0.000666667
 0.999043 -0.126452   1.09081 -0.0880995 0.000666667
 0.997076 -0.136079   1.11354 0.00393208 0.000666667
  0.987161 -0.0718285    1.11318 0.169675 0.000666667
 0.980051 -0.164695   1.11388 0.0548997 0.000666667
0.991953 -0.13072  1.13133 -0.0254335 0.000666667
 0.999957 -0.112635   1.10329 0.00699905 0.000666667
 0.946631 -0.137987   1.13304 0.103236 0.000666667


==> output_ims_seed52_withold/count_action_1.txt <==
8.76714
 0.983168 -0.176233   1.10653 0.101013 0.000666667
  1.00369 -0.141714   1.10864 -0.0740696 0.000666667
 0.963312 -0.131949   1.10556 0.228994 0.000666667
  1.02044 -0.119088   1.11852 -0.0916242 0.000666667
 0.978929 -0.143069   1.11218 0.241996 0.000666667
  1.01681 -0.139354   1.13507 -0.180952 0.000666667
 0.982735 -0.162797   1.11894 0.187226 0.000666667
0.978871 -0.14883  1.11441 0.128947 0.000666667
  0.97838 -0.143635   1.10773 0.141044 0.000666667
 0.991665 -0.136046   1.10824 0.061854 0.000666667
 0.977415 -0.130392   1.12517 0.217667 0.000666667
   1.0252 -0.162567   1.11075 -0.389561 0.000666667
 0.988462 -0.175041   1.10588 -0.0776957 0.000666667
 0.97448 -0.16344  1.12043 0.188606 0.000666667
 0.977264 -0.119253   1.10345 0.181662 0.000666667
0.971623 -0.15255   1.1103 0.164439 0.000666667
  1.00116 -0.118504   1.12491 -3.15667e-05 0.000666667
   1.0063 -0.139397    1.1197 -0.0302861 0.000666667
   1.0124 -0.160755   1.11807 -0.255677 0.000666667
  0.99129 -0.119379   1.10849 0.0981892 0.000666667
  0.97142 -0.126451   1.11166 0.236673 0.000666667
   0.99696 -0.0775004    1.11755 0.154158 0.000666667
   0.97288 -0.0979257    1.10977 0.262492 0.000666667
  1.00673 -0.121013   1.11882 -0.00257616 0.000666667
 0.978236 -0.154029   1.12584 0.228754 0.000666667
  1.00894 -0.131324   1.10682 -0.047315 0.000666667
 0.980033 -0.149294   1.12288 0.249327 0.000666667
 1.01675 -0.16353  1.11198 -0.285344 0.000666667
 0.991125 -0.163067   1.12251 0.102863 0.000666667
   1.00407 -0.0961638     1.1096 0.0156745 0.000666667
 0.984016 -0.161214   1.11663 0.0414166 0.000666667
 1.00839 -0.12755  1.12719 -0.0373777 0.000666667
 0.998434 -0.139751   1.10692 -0.0334306 0.000666667
  1.03249 -0.127021   1.08595 -0.279854 0.000666667
 0.989899 -0.124565   1.10377 0.112108 0.000666667
 0.991857 -0.148721   1.11615 -0.00955568 0.000666667
  1.00015 -0.112073    1.1058 0.0476253 0.000666667
 0.976833 -0.153484   1.12194 0.197519 0.000666667
 0.961672 -0.135668   1.10853 0.275949 0.000666667
  1.01218 -0.122658   1.10455 -0.12166 0.000666667
 0.989059 -0.128444   1.12463 0.159312 0.000666667
  0.99963 -0.183727   1.12909 -0.129312 0.000666667
 0.989792 -0.149776   1.12333 0.0923022 0.000666667
 0.95744 -0.12946  1.10514 0.24596 0.000666667
 0.996438 -0.141598   1.11817 0.0315474 0.000666667
 0.991921 -0.145071   1.10988 -0.00970053 0.000666667
 0.988983 -0.146868   1.11443 0.0222087 0.000666667
 0.988327 -0.154122   1.12497 0.130213 0.000666667
  1.02818 -0.130425   1.09629 -0.206813 0.000666667
 1.02084 -0.14384  1.11937 -0.109617 0.000666667
 0.971832 -0.158041   1.11659 0.170653 0.000666667
0.961415 -0.1335 1.10882 0.223736 0.000666667
 0.987672 -0.155059   1.11555 0.0554031 0.000666667
 0.995286 -0.136362     1.111 -0.0136325 0.000666667
 0.982211 -0.138556   1.10962 0.149987 0.000666667
 0.986182 -0.134054    1.1101 0.0972359 0.000666667
 0.997375 -0.170834   1.12772 -0.170914 0.000666667
  1.00986 -0.112105      1.13 -0.037215 0.000666667
 0.985369 -0.150487   1.12243 0.0534372 0.000666667
  1.00086 -0.142208   1.10795 -0.0413975 0.000666667
  1.02288 -0.131926   1.09382 -0.192403 0.000666667
 0.980663 -0.153914   1.12212 0.248333 0.000666667
0.992456 -0.11905  1.10446 0.110049 0.000666667
  0.95821 -0.124064   1.12823 0.338474 0.000666667
 0.96995 -0.12651  1.11389 0.236399 0.000666667
 0.997448 -0.137567    1.1046 0.0192464 0.000666667
 0.972765 -0.151432    1.1064 0.183788 0.000666667
 0.987784 -0.153438   1.11289 0.0524675 0.000666667
 0.990747 -0.148285   1.12188 0.0577068 0.000666667
0.977981 -0.16174  1.11568 0.181479 0.000666667
 0.998052 -0.141845   1.10577 -0.0203677 0.000666667
0.981299 -0.14247  1.10799 0.171957 0.000666667
 0.989805 -0.116458   1.10526 0.0757372 0.000666667
 0.999989 -0.174075   1.12785 -0.181003 0.000666667
0.972638 -0.12731  1.11069 0.205376 0.000666667
 0.989339 -0.135357   1.10634 0.0671284 0.000666667
  0.99227 -0.146488   1.12148 0.0847993 0.000666667
0.987278 -0.12671  1.10318 0.150345 0.000666667
  1.00138 -0.139636   1.10488 -0.047743 0.000666667
  1.01095 -0.111697   1.12946 -0.0471524 0.000666667
 0.982071 -0.150153   1.12664 0.100787 0.000666667
  0.99805 -0.171699   1.12798 -0.186581 0.000666667
  0.98328 -0.152764   1.12701 0.10066 0.000666667
 0.988468 -0.164105   1.12541 0.0902014 0.000666667
 0.979301 -0.155334   1.12337 0.182812 0.000666667
  1.01387 -0.163872   1.12243 -0.221189 0.000666667
 0.978138 -0.150177   1.11051 0.104612 0.000666667
 1.00888 -0.13813  1.12188 -0.00285969 0.000666667
  1.01237 -0.123661   1.10428 -0.0943904 0.000666667
   1.0187 -0.162029   1.11361 -0.275729 0.000666667
 0.977899 -0.141352   1.10829 0.134321 0.000666667
  1.01097 -0.133286   1.11091 -0.0422482 0.000666667
 0.989121 -0.153634   1.11236 0.0582814 0.000666667
  1.00694 -0.127339   1.12754 -0.0108876 0.000666667
 0.977685 -0.164934    1.1123 0.12755 0.000666667
  1.01729 -0.163738   1.11252 -0.28532 0.000666667
 0.988031 -0.177546   1.10554 -0.088382 0.000666667
 0.963231 -0.131739   1.10687 0.24974 0.000666667
  1.03087 -0.124904   1.08825 -0.252075 0.000666667
 0.985854 -0.176378   1.10956 0.0868322 0.000666667
  1.01721 -0.161573    1.1115 -0.301964 0.000666667
 0.973397 -0.096898   1.11074 0.242359 0.000666667
 0.980142 -0.141593   1.10791 0.145416 0.000666667
 0.989816 -0.147087   1.11144 0.0641021 0.000666667
 0.989351 -0.149805   1.12178 0.127228 0.000666667
 0.983951 -0.160697   1.11658 0.0332689 0.000666667
   1.00509 -0.0988395    1.12278 0.0874141 0.000666667
 0.987778 -0.128649    1.1169 0.140919 0.000666667
 0.974399 -0.131724   1.12789 0.192205 0.000666667
0.967934 -0.14538  1.10651 0.306082 0.000666667
 0.982265 -0.150112   1.12624 0.0728588 0.000666667
 0.989895 -0.145962   1.11487 0.0326538 0.000666667
0.980494 -0.16279  1.11375 0.188121 0.000666667
  0.99773 -0.135193   1.10721 -0.0403554 0.000666667
 0.977096 -0.142516   1.10849 0.20802 0.000666667
 0.987903 -0.147844   1.11203 0.0495196 0.000666667
 0.979577 -0.154767   1.12147 0.237141 0.000666667
0.996451 -0.13726  1.10626 -0.00203166 0.000666667
0.979725 -0.16366  1.11698 0.197716 0.000666667
 0.97287 -0.12968  1.11516 0.236454 0.000666667
   1.0189 -0.119356   1.11896 -0.109302 0.000666667
 0.98866 -0.16629  1.12365 0.118029 0.000666667
 0.957963 -0.123734   1.12928 0.30872 0.000666667
0.972326 -0.10011  1.11145 0.28182 0.000666667
 0.985767 -0.128503   1.10311 0.127329 0.000666667
 0.977819 -0.165703   1.11054 0.15433 0.000666667
 0.990622 -0.129195   1.11803 0.129122 0.000666667
 0.988939 -0.130948   1.11783 0.134672 0.000666667
 0.955676 -0.125471   1.12638 0.321373 0.000666667
 0.988426 -0.138232   1.10605 0.0702234 0.000666667
  1.00813 -0.114433   1.07888 -0.0457513 0.000666667
  1.01029 -0.125638   1.12697 -0.0352903 0.000666667
 0.978725 -0.142458   1.10771 0.166148 0.000666667
 0.958264 -0.125583   1.12848 0.308303 0.000666667
 0.977312 -0.152929   1.12217 0.23663 0.000666667
 0.984428 -0.161906   1.11388 0.0564386 0.000666667
 0.984338 -0.156346   1.12714 0.108277 0.000666667
  1.03243 -0.127371   1.08731 -0.270813 0.000666667
 0.982123 -0.174633   1.10866 0.0897214 0.000666667
 0.986322 -0.178053   1.10635 -0.0765388 0.000666667
  1.00805 -0.119037   1.11486 0.0161524 0.000666667
 0.973345 -0.158676   1.12257 0.185965 0.000666667
  1.02696 -0.133731   1.09957 -0.22381 0.000666667
  1.01785 -0.163571   1.11286 -0.291536 0.000666667
 0.990145 -0.144783   1.11186 0.00166759 0.000666667
  1.00592 -0.135513   1.12434 -0.0221227 0.000666667
 0.976036 -0.145055   1.10801 0.235117 0.000666667
 0.978468 -0.143916   1.11302 0.217983 0.000666667
  0.97513 -0.154657   1.12191 0.240976 0.000666667
  0.973536 -0.0976992    1.11589 0.254222 0.000666667
 0.974598 -0.144902    1.1042 0.139147 0.000666667
   1.00398 -0.0968555     1.1101 -0.00525907 0.000666667
  1.02511 -0.133407    1.0967 -0.160965 0.000666667
 0.989737 -0.144847   1.11289 0.0426453 0.000666667
 0.977464 -0.150959   1.12187 0.180742 0.000666667
    0.991 -0.142897   1.11038 -0.0132284 0.000666667
 0.972121 -0.160345   1.11664 0.138008 0.000666667
 0.977718 -0.152003    1.1224 0.203584 0.000666667
  1.00429 -0.148682   1.11711 -0.115502 0.000666667
  1.00529 -0.135095   1.12078 -0.0236597 0.000666667
  1.00751 -0.137024   1.12087 -0.028786 0.000666667
 0.986178 -0.129742   1.10351 0.11078 0.000666667
    1.003 -0.118593   1.12511 0.00472758 0.000666667
   1.00258 -0.0960467    1.11215 0.042611 0.000666667
  0.973369 -0.0984915    1.11203 0.25501 0.000666667
 0.959639 -0.133964   1.10518 0.276272 0.000666667
 0.993686 -0.123447   1.10469 0.0981898 0.000666667
 0.978042 -0.154123   1.12331 0.238635 0.000666667
 0.974973 -0.161447    1.1266 0.176635 0.000666667
 0.980145 -0.149313   1.12722 0.0927854 0.000666667
  1.02252 -0.164011   1.10817 -0.375679 0.000666667
0.988752 -0.14515  1.11216 0.0323523 0.000666667
 0.972007 -0.127685   1.11397 0.241537 0.000666667
 0.985298 -0.153571   1.11223 0.0679901 0.000666667
 0.985857 -0.131036   1.10343 0.103995 0.000666667
 0.979548 -0.168211   1.11539 0.0571215 0.000666667
  1.01345 -0.110146   1.12927 -0.0501992 0.000666667
 0.976845 -0.162571   1.11128 0.148835 0.000666667
 0.978874 -0.154326   1.12279 0.25368 0.000666667
 0.978444 -0.152121   1.12302 0.179899 0.000666667
 0.959381 -0.136046   1.10593 0.265728 0.000666667
 0.974997 -0.144833   1.10666 0.154743 0.000666667
  0.98596 -0.134017   1.10803 0.145822 0.000666667
  1.02021 -0.119293    1.1163 -0.145439 0.000666667
 0.982224 -0.138904   1.11085 0.164953 0.000666667
 0.989705 -0.131704   1.11674 0.136354 0.000666667
  1.01166 -0.123575   1.10389 -0.111987 0.000666667
 0.996903 -0.171199   1.12585 -0.17241 0.000666667
  0.99227 -0.148719    1.1233 0.0499408 0.000666667
 0.978053 -0.132758    1.1257 0.185228 0.000666667
 0.989111 -0.149754   1.12258 0.0850111 0.000666667
0.991642 -0.1484 1.12391 0.0919739 0.000666667
 0.976085 -0.130259   1.12673 0.183881 0.000666667
  1.01648 -0.124162    1.1045 -0.110042 0.000666667
0.972957 -0.15973   1.1162 0.152268 0.000666667
0.987718 -0.15208  1.12546 0.138129 0.000666667
 0.989246 -0.176999   1.10736 -0.0792473 0.000666667
  0.974875 -0.0973898     1.1096 0.245922 0.000666667
 0.979915 -0.153805   1.12269 0.232545 0.000666667
 0.985156 -0.127807   1.12825 0.126828 0.000666667
  1.02131 -0.142767   1.12084 -0.115218 0.000666667
 0.995988 -0.133622   1.12094 0.0656286 0.000666667
 0.991251 -0.119487   1.10503 0.0900507 0.000666667
 0.961644 -0.134113    1.1055 0.239701 0.000666667
 0.987581 -0.163248   1.12385 0.109862 0.000666667
  1.02085 -0.166425   1.10793 -0.377687 0.000666667
 0.971458 -0.161423   1.12547 0.168331 0.000666667
 0.976344 -0.143728   1.10819 0.162795 0.000666667
 0.996603 -0.173882   1.12544 -0.181409 0.000666667
 0.997225 -0.138512   1.11164 -0.0154873 0.000666667
 0.978731 -0.154719   1.12249 0.218961 0.000666667
  1.00161 -0.136154   1.12651 -0.0509505 0.000666667
  0.99163 -0.144594   1.11322 0.00697392 0.000666667
   0.9868 -0.179132   1.10777 -0.0578619 0.000666667
  1.02039 -0.124741   1.11911 -0.11527 0.000666667
 0.989943 -0.130957    1.1193 0.119604 0.000666667
0.995284 -0.13664  1.10959 0.00380265 0.000666667
   0.9953 -0.140508   1.10717 -0.035137 0.000666667
  0.98341 -0.162037   1.11448 0.0406229 0.000666667
 0.998153 -0.110447   1.10247 0.0478902 0.000666667
  1.00003 -0.183912    1.1272 -0.147438 0.000666667
 0.997001 -0.172286    1.1276 -0.189327 0.000666667
  0.99366 -0.140204   1.10747 -0.0182304 0.000666667
 0.975192 -0.161879   1.11898 0.195476 0.000666667
 0.960505 -0.133653   1.10444 0.218334 0.000666667
   1.022 -0.11943  1.11836 -0.137138 0.000666667
  0.99954 -0.140241   1.11943 0.0518437 0.000666667
 0.961447 -0.134519   1.10531 0.212729 0.000666667
 0.989158 -0.147836   1.11051 0.0742432 0.000666667
  0.97665 -0.152983   1.11944 0.208303 0.000666667
 0.985427 -0.131214   1.10336 0.114612 0.000666667
 0.990982 -0.119696   1.10526 0.0893443 0.000666667
 0.999353 -0.183301   1.12683 -0.147726 0.000666667
 0.976138 -0.151581   1.11355 0.132519 0.000666667
 0.971199 -0.127054   1.11231 0.228061 0.000666667
    1.012 -0.133147   1.10798 -0.029067 0.000666667
 0.984876 -0.132607   1.10948 0.113251 0.000666667
 0.980053 -0.161606   1.11508 0.187845 0.000666667
 0.994177 -0.149961   1.10583 -0.0289792 0.000666667
  1.00793 -0.136894   1.11819 -0.0230738 0.000666667
 1.01287 -0.11056   1.1302 -0.0323243 0.000666667
 0.975101 -0.143929   1.10583 0.142771 0.000666667
  1.00678 -0.136165    1.1179 -0.016092 0.000666667
 0.988619 -0.154769   1.12277 0.135431 0.000666667
 0.991646 -0.163719   1.12223 0.103921 0.000666667
  1.02358 -0.161209   1.10928 -0.388841 0.000666667
  1.00326 -0.150711   1.12028 -0.120893 0.000666667
 0.974376 -0.127463   1.11197 0.220125 0.000666667
 0.976866 -0.140447   1.10716 0.134672 0.000666667
 0.998049 -0.184146   1.12861 -0.128694 0.000666667
 0.971827 -0.151381   1.11143 0.166134 0.000666667
  1.00999 -0.125642   1.12546 -0.0216023 0.000666667
  1.00718 -0.120967   1.11752 0.00538415 0.000666667
  1.02026 -0.144013   1.11795 -0.139196 0.000666667
  1.03075 -0.124635   1.08882 -0.259962 0.000666667
 0.995611 -0.135441   1.11198 -0.0104165 0.000666667
 1.01218 -0.12314   1.1048 -0.0875549 0.000666667
 0.989829 -0.153564   1.11289 0.0560442 0.000666667
 0.991534 -0.149392   1.12214 0.0714273 0.000666667
  1.02128 -0.143826   1.12144 -0.118041 0.000666667
  1.00202 -0.097429   1.12177 0.0513564 0.000666667
  1.00646 -0.124983    1.1283 -0.0334245 0.000666667
 0.986342 -0.153935    1.1117 0.0302199 0.000666667
 0.962046 -0.135702   1.10394 0.21856 0.000666667
 0.963351 -0.131187   1.10605 0.235698 0.000666667
 0.975137 -0.160098   1.12162 0.182135 0.000666667
 0.998155 -0.110681   1.10304 0.0116654 0.000666667
 0.999247 -0.187092   1.12916 -0.117416 0.000666667
  1.00081 -0.185113   1.13021 -0.125749 0.000666667
  1.00302 -0.134202   1.12697 -0.0556506 0.000666667
 0.999607 -0.186425   1.13058 -0.131286 0.000666667
 0.978029 -0.144685   1.10561 0.156974 0.000666667
 0.980708 -0.163237   1.11448 0.175089 0.000666667
  1.02149 -0.165439   1.10909 -0.406705 0.000666667
 0.959645 -0.132214   1.10824 0.24091 0.000666667
  1.02343 -0.162494   1.10958 -0.377812 0.000666667
0.961567 -0.13332  1.10774 0.245577 0.000666667
0.959007 -0.13224  1.10735 0.241325 0.000666667
 0.976153 -0.132027   1.12537 0.194557 0.000666667
  1.02111 -0.141764   1.11911 -0.0914937 0.000666667
 0.997723 -0.114746   1.10398 0.0291056 0.000666667
  1.03115 -0.128581   1.08915 -0.247599 0.000666667
 0.978076 -0.150463   1.11124 0.146625 0.000666667
 0.977528 -0.151713   1.12299 0.156715 0.000666667
  0.9724 -0.14014  1.11192 0.233223 0.000666667
  1.02011 -0.141298     1.122 -0.12521 0.000666667
 0.985794 -0.178319   1.10648 -0.0514279 0.000666667
  1.02574 -0.130774   1.09573 -0.204231 0.000666667
  1.01187 -0.111875   1.13111 -0.0517481 0.000666667
 0.978152 -0.152674   1.11374 0.139554 0.000666667
 0.987935 -0.177553   1.10839 -0.0552798 0.000666667
  1.02317 -0.163982   1.10914 -0.384135 0.000666667
 0.988328 -0.134933   1.10738 0.135699 0.000666667
 0.991856 -0.144482   1.11279 -0.0310158 0.000666667
  0.98755 -0.131127   1.11733 0.134415 0.000666667
  1.00195 -0.116997   1.12165 -0.0271876 0.000666667
 0.975401 -0.140449    1.1096 0.23488 0.000666667
 0.99778 -0.11162  1.10418 0.0270972 0.000666667
  1.00154 -0.115946   1.12486 0.00927228 0.000666667
 0.977012 -0.152637   1.12402 0.247667 0.000666667
0.994197 -0.13799  1.10599 -0.0230037 0.000666667
 0.975796 -0.132008   1.12694 0.200036 0.000666667
 0.976647 -0.131376   1.12414 0.229457 0.000666667
 0.990568 -0.178848   1.10761 -0.0746787 0.000666667
   1.0029 -0.119401   1.12426 -0.0143585 0.000666667
0.997292 -0.13716  1.11291 -0.0222955 0.000666667
 0.973129 -0.156935   1.11673 0.165961 0.000666667
 0.990608 -0.150907   1.12265 0.150507 0.000666667
 0.960431 -0.133282   1.10899 0.239586 0.000666667
 0.997135 -0.134282   1.11532 0.0166446 0.000666667
 0.968198 -0.143863   1.10627 0.289461 0.000666667
  1.01995 -0.120395   1.11708 -0.12728 0.000666667
 0.990179 -0.144047   1.11255 0.00580655 0.000666667
  0.974282 -0.0992278    1.11064 0.282876 0.000666667
   1.00473 -0.0980759    1.10952 -0.00723289 0.000666667
 0.989364 -0.119849   1.10766 0.112729 0.000666667
  0.99762 -0.140232   1.10773 -0.0295613 0.000666667
 0.958702 -0.124495   1.12989 0.311047 0.000666667
 0.976343 -0.156149   1.12173 0.177645 0.000666667
 0.989496 -0.153666   1.11137 0.063158 0.000666667
 0.986906 -0.175551   1.10811 -0.0789818 0.000666667
 0.990384 -0.149206   1.12459 0.0903984 0.000666667
  0.99168 -0.146868   1.11292 0.033602 0.000666667
 0.999788 -0.111048   1.10513 0.0216014 0.000666667
 0.988457 -0.146994   1.11085 0.0439459 0.000666667
 0.977356 -0.164382   1.11157 0.12982 0.000666667
0.988681 -0.17805    1.107 -0.0731058 0.000666667
 0.980681 -0.154618   1.12207 0.234041 0.000666667
 0.988797 -0.134715   1.10933 0.140223 0.000666667
 0.990946 -0.119613     1.105 0.0888356 0.000666667
  1.00126 -0.142123   1.10668 -0.0535723 0.000666667
  1.00135 -0.184767    1.1277 -0.130629 0.000666667
 0.982642 -0.176706   1.10751 0.102551 0.000666667
 0.998366 -0.112863   1.10221 0.0417406 0.000666667
 1.01167 -0.13395  1.10985 -0.0632021 0.000666667
 0.958345 -0.134153   1.10864 0.243314 0.000666667
  1.00581 -0.118801   1.11838 0.00870412 0.000666667
 0.994155 -0.138373    1.1067 -0.0150475 0.000666667
  1.00853 -0.116561   1.07841 -0.0346299 0.000666667
0.958125 -0.12496  1.12781 0.305829 0.000666667
  1.03234 -0.130061   1.08539 -0.260005 0.000666667
  1.00841 -0.120106   1.11608 0.009468 0.000666667
  0.99005 -0.144061   1.10968 0.0462124 0.000666667
 0.980528 -0.163518   1.11507 0.200538 0.000666667
 0.976266 -0.143708   1.11101 0.196569 0.000666667
  1.01207 -0.164387    1.1224 -0.229714 0.000666667
  1.01172 -0.134145   1.10603 -0.0560769 0.000666667
 0.987746 -0.177285   1.10629 -0.0606893 0.000666667
  1.01417 -0.133099   1.11138 -0.0682982 0.000666667
 0.964206 -0.131328   1.10648 0.227682 0.000666667
  1.02269 -0.120764    1.1176 -0.126001 0.000666667
  1.01275 -0.131376   1.10739 -0.0559664 0.000666667
0.971667 -0.14108  1.11156 0.237928 0.000666667
 0.987749 -0.153924    1.1129 0.0668543 0.000666667
 0.979649 -0.154788   1.12165 0.224214 0.000666667
 0.988654 -0.150117   1.12279 0.120402 0.000666667
 0.971206 -0.159267   1.11813 0.149497 0.000666667
  1.02184 -0.163564   1.10952 -0.381895 0.000666667
 0.983187 -0.134237    1.1099 0.0830361 0.000666667
 0.990167 -0.149621   1.12338 0.0753636 0.000666667
 0.978842 -0.144838   1.10681 0.146766 0.000666667
 0.997037 -0.170332   1.12843 -0.164868 0.000666667
 0.990724 -0.119376   1.10593 0.101352 0.000666667
0.991034 -0.14746  1.11544 0.0421546 0.000666667
 0.977753 -0.143288   1.10533 0.103166 0.000666667
 0.979582 -0.161683   1.11655 0.19218 0.000666667
 0.976425 -0.144361   1.10905 0.222779 0.000666667
 0.987592 -0.179001    1.1057 -0.0699763 0.000666667
  0.972906 -0.0973437    1.11072 0.294544 0.000666667
 1.00071 -0.18852  1.12998 -0.141985 0.000666667
  1.02226 -0.143404   1.11896 -0.101807 0.000666667
0.971316 -0.12756  1.11474 0.219913 0.000666667
 0.997499 -0.112572   1.10409 0.0201347 0.000666667
 0.977212 -0.152999   1.12227 0.185767 0.000666667
 1.03128 -0.12822   1.0872 -0.280544 0.000666667
 0.981858 -0.155836   1.12584 0.093116 0.000666667
 0.985911 -0.161688   1.11368 0.0394599 0.000666667
 0.991847 -0.144529   1.11417 0.0460998 0.000666667
  1.00748 -0.121588   1.12037 0.00213767 0.000666667
 0.985061 -0.129018   1.10347 0.138216 0.000666667
 0.958153 -0.134313   1.10501 0.264451 0.000666667
  1.00955 -0.132909   1.10747 -0.0526069 0.000666667
 0.979387 -0.162566   1.11368 0.172336 0.000666667
  0.97606 -0.152835   1.12143 0.190094 0.000666667
 0.996186 -0.174988   1.12759 -0.191539 0.000666667
 0.962108 -0.136228   1.10569 0.27065 0.000666667
 0.985955 -0.133261   1.10986 0.0931983 0.000666667
0.997935 -0.17476  1.12426 -0.161183 0.000666667
 0.987879 -0.129619   1.11777 0.140004 0.000666667
 0.989692 -0.151513   1.12081 0.0701118 0.000666667
 0.995102 -0.138976   1.10699 -0.047209 0.000666667
  1.01779 -0.118642   1.11716 -0.111867 0.000666667
 0.976345 -0.131701   1.12918 0.2057 0.000666667
 0.990116 -0.144141   1.11139 -0.00725473 0.000666667
  1.02763 -0.135035   1.09776 -0.195976 0.000666667
 0.994474 -0.140451   1.10747 -0.0263008 0.000666667
 0.956831 -0.122158   1.12895 0.308582 0.000666667
  0.974165 -0.0984965    1.11094 0.248163 0.000666667
 0.996824 -0.136484   1.11351 0.00928083 0.000666667
0.977687 -0.14406  1.10642 0.139843 0.000666667
 0.992618 -0.149833    1.1211 0.0598238 0.000666667
 0.987643 -0.178769   1.10665 -0.0879121 0.000666667
 0.962764 -0.132226   1.10598 0.233512 0.000666667
 0.992185 -0.147832   1.11296 0.0542692 0.000666667
 0.997323 -0.110344   1.10403 0.0341138 0.000666667
  1.03029 -0.128147   1.08623 -0.258316 0.000666667
 0.997538 -0.184696   1.12776 -0.132041 0.000666667
  1.02678 -0.135379   1.09779 -0.214482 0.000666667
 0.990826 -0.144622   1.11096 0.0306438 0.000666667
 0.999422 -0.185095   1.12826 -0.128213 0.000666667
0.971351 -0.12722  1.11417 0.229547 0.000666667
   0.9861 -0.159698   1.11525 0.0551926 0.000666667
 0.973287 -0.160088   1.12185 0.185718 0.000666667
  0.97756 -0.130162   1.12687 0.206615 0.000666667
 0.970684 -0.150215   1.10999 0.177529 0.000666667
 0.988267 -0.123699   1.10391 0.119899 0.000666667
 0.988085 -0.165221    1.1239 0.114172 0.000666667
0.981165 -0.15047  1.12945 0.103889 0.000666667
 0.984032 -0.129336   1.10472 0.107519 0.000666667
 0.984638 -0.128843   1.10397 0.110656 0.000666667
  1.03037 -0.126913   1.08817 -0.251001 0.000666667
  1.01213 -0.122036   1.10593 -0.113576 0.000666667
 0.979072 -0.150445   1.11006 0.123209 0.000666667
 0.991823 -0.147369   1.11693 -0.0179052 0.000666667
0.974145 -0.15941  1.12072 0.158673 0.000666667
 0.994873 -0.141114    1.1083 -0.0324666 0.000666667
  0.99283 -0.119737   1.10889 0.0969985 0.000666667
  0.974817 -0.0997065    1.11507 0.276076 0.000666667
 0.984038 -0.161302   1.11618 0.0568956 0.000666667
 0.996348 -0.134815   1.11262 0.00295179 0.000666667
1.01197  -0.127 1.10476 -0.114586 0.000666667
  1.03327 -0.126613   1.08804 -0.271604 0.000666667
 0.996961 -0.111091   1.10337 0.0272193 0.000666667
 0.991988 -0.122503     1.104 0.0822738 0.000666667
  1.01199 -0.131822   1.10924 -0.0455624 0.000666667
 0.961666 -0.133058   1.10526 0.234427 0.000666667
  1.02558 -0.132957   1.09497 -0.180442 0.000666667
  1.01401 -0.125677   1.10738 -0.117687 0.000666667
 0.972082 -0.157825   1.11789 0.150582 0.000666667
0.990927 -0.14685  1.11524 0.0431466 0.000666667
 0.972928 -0.161255    1.1238 0.184492 0.000666667
  0.99904 -0.140603   1.11851 0.0485298 0.000666667
 0.988076 -0.163591   1.12468 0.0963362 0.000666667
 0.996622 -0.135389   1.11185 -0.00947912 0.000666667
 0.998609 -0.175141   1.12816 -0.146564 0.000666667
 0.996023 -0.140639   1.10781 -0.0420838 0.000666667
 0.989732 -0.178271   1.10628 -0.0613075 0.000666667
 0.979082 -0.149739   1.10956 0.138015 0.000666667
  1.02188 -0.165752   1.10779 -0.380216 0.000666667
 0.979796 -0.155712   1.12211 0.223121 0.000666667
 0.976717 -0.143441   1.10613 0.153737 0.000666667
 0.996957 -0.137512   1.11331 -0.000728046 0.000666667
 0.977702 -0.149457   1.11394 0.132646 0.000666667
 0.978071 -0.166969   1.11742 0.0574806 0.000666667
 0.988942 -0.178341    1.1076 -0.0743121 0.000666667
 0.988809 -0.129563   1.11878 0.13244 0.000666667
 0.997055 -0.113025   1.10413 0.0208805 0.000666667
 0.993008 -0.118436   1.10588 0.0816594 0.000666667
  0.97322 -0.152218   1.11115 0.154503 0.000666667
    0.981 -0.153422   1.12581 0.113501 0.000666667
 0.978225 -0.151431   1.11035 0.147156 0.000666667
  0.98565 -0.148673   1.12458 0.0750927 0.000666667
 0.971712 -0.128928   1.11155 0.215052 0.000666667
  1.00209 -0.139315   1.10716 -0.0385247 0.000666667
  0.98747 -0.152637   1.12445 0.100482 0.000666667
 0.976386 -0.161228   1.12148 0.18018 0.000666667
 0.987278 -0.154102   1.11422 0.0530408 0.000666667
   1.00274 -0.0965541    1.10753 -0.00751713 0.000666667
 0.976622 -0.142791   1.10642 0.120949 0.000666667
   1.00182 -0.0977926    1.12101 0.0500148 0.000666667
  1.02384 -0.163404   1.11086 -0.404836 0.000666667
0.971083 -0.15842  1.11516 0.172331 0.000666667
  0.95973 -0.127485   1.12942 0.328792 0.000666667
0.975287 -0.16257  1.11174 0.165537 0.000666667
 0.959994 -0.137137   1.10724 0.266663 0.000666667
 0.986929 -0.131728   1.11696 0.125931 0.000666667
  1.00273 -0.188031   1.12807 -0.133913 0.000666667
   0.9737 -0.152297   1.11009 0.159133 0.000666667
  0.98972 -0.136534   1.10691 0.0433114 0.000666667
  1.00188 -0.117309   1.12409 -0.00333588 0.000666667
 0.960135 -0.136819   1.10626 0.274957 0.000666667
 0.970184 -0.125521   1.11217 0.24065 0.000666667
  1.02341 -0.164644   1.10993 -0.398288 0.000666667
 0.991137 -0.144632   1.11536 0.066109 0.000666667
 0.978617 -0.164733   1.11447 0.192725 0.000666667
 0.975778 -0.118121   1.10189 0.197187 0.000666667
  1.01095 -0.108747    1.1304 -0.054789 0.000666667
 0.988453 -0.161495    1.1251 0.0768298 0.000666667
 0.988747 -0.177206   1.10509 -0.0731032 0.000666667
 0.975509 -0.128399    1.1257 0.223155 0.000666667
 0.972054 -0.159962   1.11624 0.165104 0.000666667
 0.959247 -0.124208   1.12659 0.315321 0.000666667
 0.988115 -0.177566   1.10271 -0.10599 0.000666667
 0.960906 -0.133102   1.10682 0.249691 0.000666667
 0.976656 -0.140868   1.10564 0.126174 0.000666667
  0.974892 -0.0973838    1.11335 0.252039 0.000666667
 0.996107 -0.137224   1.11377 0.00480823 0.000666667
0.976234 -0.15132  1.11149 0.125562 0.000666667
 0.982066 -0.152094   1.12784 0.0836492 0.000666667
  1.02384 -0.133081   1.09673 -0.188728 0.000666667
 0.976581 -0.132632   1.12818 0.212884 0.000666667
 0.961976 -0.131711   1.10577 0.249123 0.000666667
0.979324 -0.16817  1.11404 0.0505286 0.000666667
 0.979185 -0.163904   1.11704 0.188989 0.000666667
 0.986197 -0.162879   1.11547 0.0424958 0.000666667
 0.990624 -0.120758   1.10568 0.0803824 0.000666667
 1.02373 -0.16169  1.10796 -0.382559 0.000666667
 0.991633 -0.148291   1.11162 0.0711992 0.000666667
 0.987736 -0.146112   1.11283 0.0635099 0.000666667
  1.00162 -0.118338   1.12387 -0.000294003 0.000666667
  1.02403 -0.134704   1.09729 -0.188996 0.000666667
 0.981423 -0.151723   1.12416 0.231151 0.000666667
 0.998495 -0.172752   1.12738 -0.186433 0.000666667
 0.974339 -0.160001    1.1218 0.187064 0.000666667
 0.988175 -0.176341    1.1076 -0.0673562 0.000666667
 0.999956 -0.174269   1.12758 -0.185404 0.000666667
 0.961248 -0.131638    1.1062 0.241768 0.000666667
  1.01855 -0.142564   1.12003 -0.123983 0.000666667
 0.958522 -0.122517   1.12815 0.341781 0.000666667
 0.972045 -0.159048   1.11674 0.173945 0.000666667
  0.97152 -0.159674   1.11513 0.147724 0.000666667
0.988409 -0.15323  1.11294 0.0609925 0.000666667
 0.996757 -0.138308   1.11146 -0.0035538 0.000666667
 0.977421 -0.151132   1.12183 0.193535 0.000666667
 0.980836 -0.142244   1.10742 0.148579 0.000666667
0.978736 -0.1634 1.11623 0.19858 0.000666667
 0.982629 -0.151885   1.12854 0.105889 0.000666667
 0.978144 -0.143361   1.10614 0.168478 0.000666667
 0.978521 -0.151897   1.11178 0.164015 0.000666667
  1.01262 -0.111406   1.12914 -0.0608411 0.000666667
 0.988725 -0.146544   1.12013 0.0722479 0.000666667
 0.988031 -0.144015   1.11181 0.0596081 0.000666667
 0.977196 -0.153673   1.12271 0.24831 0.000666667
 0.989883 -0.145817   1.11173 0.0498122 0.000666667
0.976687 -0.15391  1.12369 0.237301 0.000666667
  1.01918 -0.141098   1.12364 -0.123774 0.000666667
 0.957856 -0.125643   1.13073 0.315714 0.000666667
  1.00778 -0.119439   1.11937 0.00430022 0.000666667
  1.02164 -0.162648    1.1089 -0.38391 0.000666667
 0.977251 -0.154699   1.12176 0.185253 0.000666667
  1.02587 -0.133951   1.09643 -0.207172 0.000666667
 0.988335 -0.178456   1.10673 -0.0871071 0.000666667
 0.963134 -0.131828   1.11069 0.269372 0.000666667
 0.975811 -0.134708   1.12952 0.215867 0.000666667
 0.973157 -0.099189   1.11072 0.268388 0.000666667
 0.987201 -0.148727   1.11292 0.0567008 0.000666667
 0.975592 -0.131111   1.12782 0.199114 0.000666667
 0.984786 -0.130101   1.10375 0.115178 0.000666667
  1.01174 -0.112779   1.12759 -0.0522733 0.000666667
 0.998767 -0.183398   1.12809 -0.142841 0.000666667
0.989387 -0.16209  1.12435 0.0883044 0.000666667
 0.980101 -0.164387   1.11043 0.159308 0.000666667
 0.977625 -0.132277   1.12641 0.201354 0.000666667
  1.01168 -0.122574   1.10537 -0.108675 0.000666667
  1.01015 -0.127279   1.12746 -0.0329536 0.000666667
 0.985415 -0.128748   1.10399 0.102415 0.000666667
0.973629 -0.12646  1.11364 0.217308 0.000666667
 0.981867 -0.162206   1.11722 0.188349 0.000666667
  1.01263 -0.112328   1.12645 -0.0500764 0.000666667
 0.971884 -0.126629   1.11465 0.231529 0.000666667
  0.98547 -0.150707   1.12261 0.0813066 0.000666667
0.981025   -0.14 1.11018 0.164975 0.000666667
  1.00811 -0.128241   1.12656 -0.035526 0.000666667
 0.978799 -0.160539    1.1163 0.176614 0.000666667
 0.991807 -0.148064   1.11766 0.00295922 0.000666667
  1.02288 -0.142785   1.11941 -0.105979 0.000666667
 0.989665 -0.177012   1.10682 -0.0738663 0.000666667
  1.02047 -0.121638   1.11628 -0.124416 0.000666667
 0.971838 -0.159201   1.11552 0.169902 0.000666667
  0.98054 -0.155467   1.12372 0.263772 0.000666667
 0.992666 -0.150169   1.12242 0.0755496 0.000666667
 0.988841 -0.154361   1.11289 0.0648018 0.000666667
  1.01783 -0.120507   1.11683 -0.162982 0.000666667
 0.979859 -0.155031   1.12346 0.226896 0.000666667
0.990587 -0.12072  1.10657 0.105203 0.000666667
 0.958739 -0.122829   1.12904 0.300337 0.000666667
 0.995882 -0.142526   1.10707 -0.0167263 0.000666667
 0.996056 -0.132427   1.12403 0.0648895 0.000666667
 0.957989 -0.135992   1.10375 0.28924 0.000666667
  1.02629 -0.134307   1.09774 -0.208565 0.000666667
 0.997509 -0.111746   1.10213 0.0260343 0.000666667
 0.998126 -0.111592   1.10268 0.045419 0.000666667
0.977246 -0.15207  1.12019 0.186049 0.000666667
 0.972142 -0.126562   1.11415 0.230468 0.000666667
  1.00899 -0.138139   1.11892 0.018777 0.000666667
 0.987442 -0.128041   1.11534 0.136586 0.000666667
  0.996866 -0.0763603    1.11593 0.166081 0.000666667
 0.995983 -0.140484    1.1086 -0.0388943 0.000666667
  1.01015 -0.108847   1.12828 -0.0341182 0.000666667
 0.976629 -0.158802   1.12199 0.17712 0.000666667
  1.00488 -0.151411   1.12128 -0.123162 0.000666667
 0.987754 -0.178478   1.10327 -0.08864 0.000666667
 0.991378 -0.145527   1.11354 0.0223062 0.000666667
  1.00686 -0.135722   1.12157 -0.0247795 0.000666667
 0.980762 -0.160816   1.11376 0.156873 0.000666667
 0.978048 -0.152132   1.12438 0.17799 0.000666667
  1.02518 -0.133394   1.09542 -0.162912 0.000666667
 0.974651 -0.142802   1.10648 0.140371 0.000666667
 0.980333 -0.162446   1.11507 0.187118 0.000666667
 0.989907 -0.146595   1.11311 0.0387919 0.000666667
 0.972157 -0.156935   1.11863 0.182582 0.000666667
 0.977683 -0.134652   1.12831 0.216822 0.000666667
   1.0197 -0.117855   1.11643 -0.1534 0.000666667
 0.979217 -0.150074   1.10974 0.144909 0.000666667
 0.990075 -0.149808   1.11909 0.0569369 0.000666667
  0.97877 -0.164606   1.11214 0.143179 0.000666667
0.975517 -0.14027  1.10962 0.22366 0.000666667
 0.972745 -0.151223   1.10761 0.189139 0.000666667
  1.01887 -0.141565   1.13372 -0.169705 0.000666667
  1.00221 -0.140048   1.10708 -0.0608678 0.000666667
 0.989762 -0.151554   1.12443 0.122516 0.000666667
 0.975605 -0.135584   1.12636 0.223091 0.000666667
 0.978543 -0.151985   1.12141 0.23595 0.000666667
  0.98896 -0.165817    1.1216 0.123923 0.000666667
   1.0196 -0.118626   1.11841 -0.103357 0.000666667
 0.971035 -0.127956   1.11277 0.212801 0.000666667
  1.00728 -0.139011   1.11906 -0.0259608 0.000666667
 0.971454 -0.159964   1.11708 0.169496 0.000666667
 0.971343 -0.127649   1.11314 0.24083 0.000666667
 0.981769 -0.149318   1.12703 0.0971581 0.000666667
 0.985571 -0.162147   1.11516 0.0472208 0.000666667
  1.00311 -0.148023   1.11848 -0.104525 0.000666667
  0.98747 -0.177363   1.10692 -0.0591843 0.000666667
  0.972863 -0.0971323    1.11249 0.272995 0.000666667
 0.996614 -0.137783   1.10703 -0.0140462 0.000666667
 0.988503 -0.136473   1.10641 0.0521499 0.000666667
 0.977339 -0.144497   1.11191 0.222092 0.000666667
  1.02199 -0.161067   1.10826 -0.373295 0.000666667
  1.02275 -0.162514   1.11048 -0.359096 0.000666667
 0.998602 -0.109869   1.10388 0.0405694 0.000666667
 0.971507 -0.128597   1.11433 0.219904 0.000666667
 0.989676 -0.147591   1.12032 0.0530004 0.000666667
 0.978186 -0.151815   1.12237 0.232153 0.000666667
 0.979137 -0.165284   1.11584 0.0509765 0.000666667
 0.987611 -0.180478   1.10747 -0.0570143 0.000666667
   1.00105 -0.0954657     1.1117 0.0510716 0.000666667
  1.01831 -0.164928   1.11184 -0.286838 0.000666667
  0.95838 -0.123861   1.12913 0.308312 0.000666667
  0.971826 -0.0980289    1.11098 0.278877 0.000666667
 0.976748 -0.166718   1.11584 0.0755895 0.000666667
 0.998206 -0.172877   1.12499 -0.181424 0.000666667
  1.00654 -0.126676    1.1282 -0.0318257 0.000666667
 0.974103 -0.160618   1.12124 0.173621 0.000666667
   1.00277 -0.0978516    1.12123 0.0515834 0.000666667
 0.980014 -0.161166   1.11677 0.204748 0.000666667
 0.988372 -0.123431   1.10175 0.100277 0.000666667
0.997629 -0.1109 1.10442 0.0378904 0.000666667
 0.998081 -0.137604   1.11088 -0.0138083 0.000666667
 0.994227 -0.141318   1.10748 -0.0466541 0.000666667
  1.00923 -0.128959   1.12785 -0.0112734 0.000666667
 0.977573 -0.141471    1.1083 0.226255 0.000666667
  1.00795 -0.125694   1.12585 -0.0224366 0.000666667
   1.00594 -0.0978465    1.12302 0.0874899 0.000666667
 0.988119 -0.143853    1.1125 -0.0170584 0.000666667
  1.01013 -0.124675   1.10459 -0.0918762 0.000666667
0.987683 -0.13121  1.12458 0.161757 0.000666667
  1.00169 -0.142274   1.10704 -0.0506829 0.000666667
 1.03266 -0.12667  1.08859 -0.247432 0.000666667
  1.00471 -0.150934   1.12116 -0.113828 0.000666667
 0.999322 -0.142215   1.11948 0.0339152 0.000666667
 0.990159 -0.145549   1.11389 0.00498398 0.000666667
 0.979974 -0.151888   1.11221 0.110142 0.000666667
   1.0021 -0.134645   1.12659 -0.0462089 0.000666667
   1.0106 -0.133737   1.10979 -0.0593709 0.000666667
 0.991595 -0.144494   1.11461 0.0394769 0.000666667
  0.996293 -0.0790889    1.11815 0.163572 0.000666667
 0.996759 -0.137717   1.11191 0.00107567 0.000666667
0.98107 -0.1505 1.12672 0.0970714 0.000666667
 0.986127 -0.135067   1.10473 0.163974 0.000666667
 0.971543 -0.160694   1.11781 0.186563 0.000666667
  0.98683 -0.176919   1.10621 -0.0824644 0.000666667
  0.97905 -0.162811   1.11596 0.171587 0.000666667
 0.968594 -0.125321   1.11464 0.20284 0.000666667
0.974644 -0.13131  1.12615 0.224912 0.000666667
 0.976878 -0.154202   1.12452 0.250012 0.000666667
  1.02345 -0.164865   1.10708 -0.40097 0.000666667
  1.00239 -0.140554   1.10786 -0.0485937 0.000666667
 0.980573 -0.139925   1.10932 0.15951 0.000666667
  1.01935 -0.120409   1.11755 -0.152557 0.000666667
 0.985494 -0.129813   1.10387 0.132848 0.000666667
 0.990461 -0.132761   1.11513 0.117937 0.000666667
 0.984239 -0.134249   1.10945 0.107193 0.000666667
 0.987522 -0.154027    1.1241 0.114084 0.000666667
  1.01444 -0.120098   1.10616 -0.134195 0.000666667
  1.00042 -0.187496   1.12982 -0.132259 0.000666667
 0.997928 -0.170745   1.12654 -0.184826 0.000666667
 0.959036 -0.131149   1.10915 0.217915 0.000666667
 0.989613 -0.165174   1.12344 0.120736 0.000666667
 0.979021 -0.142196   1.11017 0.218778 0.000666667
 0.996708 -0.137171   1.11283 -0.00254597 0.000666667
  1.01077 -0.110182   1.12911 -0.0521129 0.000666667
  1.01126 -0.108438    1.1278 -0.0693521 0.000666667
 0.990572 -0.151859   1.12123 0.08226 0.000666667
  1.00826 -0.124207   1.12652 -0.0223364 0.000666667
 0.987358 -0.161481   1.12246 0.0939008 0.000666667
  1.00095 -0.141822   1.11816 0.0409949 0.000666667
 0.981521 -0.140934    1.1079 0.162455 0.000666667
 0.961944 -0.133228   1.10797 0.25019 0.000666667
 0.986887 -0.176107   1.10868 -0.0429239 0.000666667
  1.01324 -0.110228   1.13014 -0.0702111 0.000666667
 0.998645 -0.171816   1.12843 -0.206676 0.000666667
 0.973993 -0.157935   1.12219 0.175834 0.000666667
  1.00123 -0.138377    1.1265 -0.0513231 0.000666667
  1.00283 -0.118726   1.12573 0.0220824 0.000666667
 0.973301 -0.142094   1.11181 0.250771 0.000666667
 0.972517 -0.153218   1.10705 0.17141 0.000666667
 0.959385 -0.133013   1.10709 0.246003 0.000666667
 0.986779 -0.153434   1.11382 0.0538083 0.000666667
 0.989403 -0.128715   1.11865 0.142856 0.000666667
 0.97838 -0.13853  1.10882 0.163884 0.000666667
 0.980348 -0.153445   1.11284 0.149718 0.000666667
 0.996715 -0.141816    1.1073 -0.0158852 0.000666667
  1.00965 -0.124967    1.1254 -0.0176756 0.000666667
 0.988989 -0.178476   1.10885 -0.0639441 0.000666667
  1.01248 -0.124504   1.10276 -0.102391 0.000666667
 0.972054 -0.151583   1.10806 0.170414 0.000666667
  0.99391 -0.150739   1.10599 -0.0170772 0.000666667
 0.998288 -0.139345   1.11213 -0.0243639 0.000666667
0.987828 -0.17543  1.10682 -0.0619904 0.000666667
 0.958724 -0.133606   1.10827 0.246596 0.000666667
 0.972805 -0.162234   1.12366 0.195597 0.000666667
 0.971059 -0.126999   1.11235 0.252688 0.000666667
  0.972105 -0.0953282     1.1112 0.23943 0.000666667
 0.992378 -0.147954    1.1251 0.0817848 0.000666667
 0.990402 -0.118414   1.10454 0.0890939 0.000666667
 0.973747 -0.149335   1.10872 0.144369 0.000666667
0.982691 -0.13962  1.10954 0.158731 0.000666667
 0.959644 -0.136934   1.10539 0.294395 0.000666667
 0.961877 -0.131804   1.10567 0.240129 0.000666667
  1.02086 -0.142663    1.1207 -0.118686 0.000666667
 0.986284 -0.149805   1.12464 0.132484 0.000666667
 0.980584 -0.153281   1.12822 0.0973756 0.000666667
 0.978611 -0.146734   1.10963 0.208677 0.000666667
 0.997242 -0.137605   1.11176 -0.0148194 0.000666667
 0.988983 -0.146718   1.11317 0.0467181 0.000666667
 0.972555 -0.152942   1.10703 0.156647 0.000666667
 1.00026 -0.18608  1.12872 -0.157479 0.000666667
 0.989082 -0.177836   1.10829 -0.0926045 0.000666667
 1.02253 -0.16444  1.10814 -0.400317 0.000666667
 0.989516 -0.152597    1.1262 0.106722 0.000666667
  1.02276 -0.143271   1.12223 -0.111984 0.000666667
 0.981856 -0.148416   1.12691 0.0877621 0.000666667
 0.972395 -0.126244   1.11377 0.243101 0.000666667
 0.989434 -0.148821   1.12427 0.0618216 0.000666667
 0.990777 -0.163414   1.12256 0.112261 0.000666667
  0.97694 -0.148503   1.12216 0.178335 0.000666667
0.987552 -0.1768  1.1075 -0.0528139 0.000666667
 0.989148 -0.153667   1.11276 0.0618144 0.000666667
  1.02129 -0.118369   1.11859 -0.108763 0.000666667
  1.00691 -0.120802   1.12006 -0.00845694 0.000666667
 0.976778 -0.141896   1.10758 0.161205 0.000666667
 0.980865 -0.152617   1.12852 0.0945692 0.000666667
   1.0011 -0.142518     1.107 -0.0524798 0.000666667
 0.989795 -0.176218   1.10722 -0.0688948 0.000666667
  1.01083 -0.112729   1.12877 -0.0673424 0.000666667
 0.979188 -0.153829   1.12162 0.239991 0.000666667
   1.0229 -0.163664   1.10891 -0.398231 0.000666667
 0.980328 -0.138271   1.10979 0.171662 0.000666667
 0.999625 -0.119487   1.12395 0.00131782 0.000666667
  1.02056 -0.165816   1.10797 -0.380834 0.000666667
  1.03099 -0.127886   1.08949 -0.27078 0.000666667
  1.01021 -0.123778   1.10246 -0.0991433 0.000666667
  1.02003 -0.120653    1.1168 -0.127293 0.000666667
 0.979131 -0.150625   1.12437 0.24037 0.000666667
 0.976277 -0.161711   1.12103 0.188873 0.000666667
 0.987026 -0.129744   1.11606 0.126369 0.000666667
   1.00158 -0.0988169     1.1107 0.0331665 0.000666667
 0.973334 -0.095574   1.11322 0.244594 0.000666667
 0.975931 -0.161473   1.12093 0.182724 0.000666667
 0.992002 -0.148955   1.12419 0.0599479 0.000666667
 0.977001 -0.149916   1.12388 0.244665 0.000666667
 0.985793 -0.155424   1.11173 0.0379471 0.000666667
 0.995383 -0.138017   1.11263 -0.00142369 0.000666667
   1.0263 -0.135275   1.09958 -0.208217 0.000666667
 0.971826 -0.150739   1.10724 0.165674 0.000666667
 0.990507 -0.119047   1.10624 0.0823138 0.000666667
 0.972703 -0.127627   1.11319 0.245943 0.000666667
   0.9585 -0.137787   1.10693 0.264542 0.000666667
   1.0114 -0.113719   1.12751 -0.0535164 0.000666667
 0.975034 -0.131954   1.12701 0.208062 0.000666667
0.988543  -0.177 1.10461 -0.0528389 0.000666667
  1.02097 -0.164339   1.10897 -0.360787 0.000666667
 0.994547 -0.150008    1.1064 -0.0134663 0.000666667
  1.00376 -0.149501   1.11833 -0.13334 0.000666667
 0.978841 -0.152647   1.12338 0.225945 0.000666667
 0.980703 -0.153009   1.12593 0.0931282 0.000666667
 0.961617 -0.133616    1.1056 0.262214 0.000666667
 0.985429 -0.159627   1.11757 0.0651897 0.000666667
 0.975849 -0.140513   1.10892 0.230998 0.000666667
  1.00014 -0.140582   1.10723 -0.0628991 0.000666667
  1.03232 -0.126842   1.08624 -0.258897 0.000666667
 0.960274 -0.137781   1.10715 0.272386 0.000666667
 0.975973 -0.143485   1.11057 0.22163 0.000666667
 0.969861 -0.126306   1.11244 0.215164 0.000666667
 0.976133 -0.161267   1.12016 0.189028 0.000666667
 0.976385 -0.150107   1.12388 0.197419 0.000666667
 0.979383 -0.162928   1.11627 0.198488 0.000666667
  1.00199 -0.117168   1.12557 0.00722905 0.000666667
 0.997517 -0.137546   1.11107 -0.0162256 0.000666667
 0.987452 -0.154972   1.11197 0.0390155 0.000666667
  1.02143 -0.142659   1.12011 -0.116012 0.000666667
 0.991111 -0.145045   1.11299 0.0185054 0.000666667
 0.957047 -0.123361   1.12933 0.325023 0.000666667
0.972555 -0.12758  1.11281 0.203953 0.000666667
 0.959208 -0.135043   1.10452 0.287476 0.000666667
  1.01158 -0.109076   1.12911 -0.0580418 0.000666667
 0.985414 -0.129645   1.10406 0.131015 0.000666667
 0.975965 -0.152963   1.12009 0.197016 0.000666667
 0.976399 -0.154661   1.12296 0.228299 0.000666667
 0.989071 -0.129747    1.1244 0.154011 0.000666667
 0.988284 -0.180362   1.10667 -0.0814113 0.000666667
 0.985547 -0.163938   1.11685 0.0424357 0.000666667
 0.995938 -0.141997   1.10527 -0.0363524 0.000666667
  1.00818 -0.127532   1.12755 -0.0239183 0.000666667
   1.0087 -0.136671    1.1203 -0.0225208 0.000666667
 0.974007 -0.156004   1.11676 0.187435 0.000666667
 0.978677 -0.154063   1.12246 0.218429 0.000666667
 0.983152 -0.150091   1.12572 0.0958714 0.000666667
 0.981914 -0.150879   1.12708 0.0892568 0.000666667
0.996055 -0.16961  1.13035 -0.139062 0.000666667
  1.01033 -0.124903   1.12685 -0.0241375 0.000666667
 0.976922 -0.163072   1.11014 0.131868 0.000666667
 0.996954 -0.140564    1.1181 0.0398486 0.000666667
 1.03274 -0.13046   1.0866 -0.262604 0.000666667
 0.976974 -0.161683   1.11022 0.16242 0.000666667
 0.987846 -0.178578   1.10734 -0.0641151 0.000666667
  1.00309 -0.141668   1.10876 -0.0544822 0.000666667
 0.956431 -0.130178   1.10607 0.243654 0.000666667
0.974446 -0.16071  1.12107 0.171558 0.000666667
 0.978132 -0.152224   1.12272 0.231685 0.000666667
 0.974289 -0.160399   1.12576 0.191115 0.000666667
 0.975096 -0.141664   1.10864 0.125434 0.000666667
 0.986074 -0.128541   1.10361 0.115217 0.000666667
1.01979 -0.1611 1.11153 -0.271846 0.000666667
  1.01851 -0.159972   1.11209 -0.264116 0.000666667
 0.986102 -0.154697   1.11345 0.0525351 0.000666667
 0.958846 -0.136534   1.10463 0.280306 0.000666667
  1.00606 -0.122945   1.12045 0.00482508 0.000666667
 0.957686 -0.128465    1.1054 0.261845 0.000666667
 0.976498 -0.155318   1.12173 0.262786 0.000666667
 0.956648 -0.129385   1.10728 0.237975 0.000666667
   1.00372 -0.0954255    1.10953 0.0180613 0.000666667
 0.988003 -0.178148   1.10717 -0.0644309 0.000666667
0.958757 -0.13744  1.10316 0.289383 0.000666667
   1.0262 -0.131806   1.09636 -0.178045 0.000666667
 0.976713 -0.131357   1.12752 0.198654 0.000666667
 0.986534 -0.132949   1.10856 0.115578 0.000666667
 0.976885 -0.129967   1.12706 0.209133 0.000666667
 0.986271 -0.138564   1.10743 0.0641298 0.000666667
 0.987465 -0.131149   1.10514 0.121189 0.000666667
 0.990522 -0.147969   1.12146 0.0546615 0.000666667
  1.01928 -0.164725   1.11021 -0.310264 0.000666667
 0.987939 -0.120165    1.1055 0.0964388 0.000666667
0.959948 -0.13591  1.10696 0.28723 0.000666667
 0.971629 -0.127392   1.11184 0.208591 0.000666667
   1.00112 -0.0986003    1.12138 0.0583607 0.000666667
 0.972752 -0.159391   1.11533 0.166712 0.000666667
  1.00728 -0.126437   1.12725 -0.032795 0.000666667
0.976805 -0.14583  1.10459 0.144451 0.000666667
  1.01104 -0.126772   1.12828 -0.0232103 0.000666667
  1.00665 -0.120165   1.11613 0.0104076 0.000666667
 0.990064 -0.163916   1.12642 0.109273 0.000666667
  1.03027 -0.125576   1.08919 -0.261964 0.000666667
 0.998515 -0.139715   1.12006 0.0553242 0.000666667
  0.99816 -0.132018   1.12177 0.0744588 0.000666667
 0.977908 -0.142129   1.10939 0.144562 0.000666667
 0.990645 -0.129491   1.11737 0.135805 0.000666667
 0.985358 -0.161478   1.11199 0.0383921 0.000666667
  1.02101 -0.117796   1.11733 -0.0906071 0.000666667
 0.988096 -0.154429   1.11276 0.0569556 0.000666667
 0.988689 -0.162774   1.12277 0.115477 0.000666667
 0.979088 -0.152504   1.12203 0.243951 0.000666667
 0.977287 -0.152331   1.12274 0.225225 0.000666667
   1.00265 -0.0962806    1.10953 -0.0119576 0.000666667
  0.98212 -0.152023   1.12676 0.106516 0.000666667
 0.979077 -0.152761    1.1245 0.274923 0.000666667
  1.00767 -0.126696    1.1303 -0.026403 0.000666667
  0.98697 -0.154149   1.11095 0.0125404 0.000666667
 0.996628 -0.132088   1.12236 0.0925395 0.000666667
  1.01134 -0.132178   1.10731 -0.0327543 0.000666667
 0.996938 -0.174229    1.1268 -0.188036 0.000666667
 0.990317 -0.144656   1.10999 -0.0216709 0.000666667
   1.00221 -0.0972114    1.10861 -0.0155979 0.000666667
 0.976216 -0.141672   1.10584 0.14379 0.000666667
 0.968983 -0.144825   1.10713 0.321159 0.000666667
 0.977422 -0.155181   1.12443 0.233374 0.000666667
 0.971255 -0.128343   1.11231 0.243171 0.000666667
  1.00201 -0.141327   1.10597 -0.0677452 0.000666667
 0.976817 -0.131114   1.12535 0.2129 0.000666667
  1.02245 -0.162922   1.10788 -0.393872 0.000666667
 0.976692 -0.153458   1.12428 0.183821 0.000666667
  1.00216 -0.118217   1.12474 -0.00886948 0.000666667
  0.99125 -0.146105   1.11129 0.011512 0.000666667
  0.97638 -0.130456   1.12459 0.229136 0.000666667
  1.01765 -0.124997   1.10539 -0.106184 0.000666667
 0.976789 -0.142748   1.11024 0.230318 0.000666667
 0.978457 -0.169255   1.11533 0.0546323 0.000666667
  1.00571 -0.116344   1.07754 -0.0397956 0.000666667
  1.00686 -0.127112   1.12781 -0.0141251 0.000666667
  0.97102 -0.129049    1.1128 0.234681 0.000666667
  1.00936 -0.135361   1.11983 -0.00156494 0.000666667
  0.973058 -0.0994741    1.11116 0.264144 0.000666667
   1.00384 -0.0982699    1.10782 -0.0148321 0.000666667
  1.03102 -0.129068   1.08737 -0.290564 0.000666667
 0.984327 -0.162725   1.11341 0.0351913 0.000666667
  0.97727 -0.150506   1.12325 0.189117 0.000666667
 0.998807 -0.112773   1.10326 0.0106461 0.000666667
  0.97613 -0.130467   1.12637 0.202372 0.000666667
 0.996359 -0.140145   1.10549 -0.0226539 0.000666667
  1.01144 -0.132594   1.10657 -0.0360475 0.000666667
 0.996233 -0.172009    1.1268 -0.15068 0.000666667
 0.961161 -0.132606   1.10772 0.228824 0.000666667
   1.00404 -0.0969129    1.10942 0.00978548 0.000666667
  0.97022 -0.129088   1.11268 0.238052 0.000666667
 0.997267 -0.172902    1.1252 -0.170941 0.000666667
 0.981786 -0.150568   1.12586 0.0890905 0.000666667
   1.00375 -0.0963003    1.10858 0.0152381 0.000666667
  1.00345 -0.149589   1.12037 -0.113339 0.000666667
  1.00822 -0.137143   1.11886 -0.0300815 0.000666667
 0.977825 -0.150782   1.11208 0.137553 0.000666667
  1.02071 -0.144013    1.1207 -0.124663 0.000666667
  0.97246 -0.125789   1.11344 0.219105 0.000666667
  0.99081 -0.119605   1.10642 0.0991637 0.000666667
   1.0076 -0.136241   1.11973 -0.0138858 0.000666667
 0.977142 -0.143102   1.10618 0.16224 0.000666667
 0.959165 -0.134341   1.10594 0.260783 0.000666667
  1.01394 -0.110145   1.13064 -0.0536083 0.000666667
  0.974393 -0.0982507    1.11211 0.284414 0.000666667
  1.01859 -0.163332   1.11111 -0.300898 0.000666667
  1.02056 -0.120153   1.11824 -0.0866834 0.000666667
 0.980011 -0.167523   1.11536 0.0611301 0.000666667
  1.02006 -0.162875   1.11374 -0.281185 0.000666667
0.981228 -0.14087   1.1067 0.16053 0.000666667
 0.992113 -0.120457   1.10458 0.102341 0.000666667
  1.02168 -0.119639   1.11799 -0.126555 0.000666667
  1.00293 -0.095933   1.10819 -0.0144065 0.000666667
  1.01385 -0.163939    1.1232 -0.231572 0.000666667
 0.959927 -0.132336   1.10758 0.248176 0.000666667
 0.986167 -0.154224   1.12414 0.116253 0.000666667
  1.02551 -0.130774   1.09735 -0.214871 0.000666667
 0.987106 -0.154335   1.11256 0.0460768 0.000666667
 0.971186 -0.127941   1.11119 0.218058 0.000666667
  1.01314 -0.164239   1.12364 -0.232855 0.000666667
  1.00531 -0.118541   1.11662 -0.00465483 0.000666667
 0.978452 -0.118498   1.10442 0.174121 0.000666667
 0.989008 -0.134798   1.10448 0.0580448 0.000666667
  1.03142 -0.131284    1.0875 -0.274613 0.000666667
 0.962217 -0.132057   1.10841 0.250744 0.000666667
 0.989056 -0.137959   1.10668 0.0546859 0.000666667
 0.977647 -0.149012    1.1104 0.134423 0.000666667
   1.00307 -0.0971862    1.10956 -0.0105566 0.000666667
 0.980435 -0.152724   1.12237 0.222275 0.000666667
 0.98133 -0.13886  1.10726 0.170119 0.000666667
 0.993591 -0.138451   1.10712 -0.0259073 0.000666667
 0.989359 -0.149074    1.1218 0.0604153 0.000666667
 0.999753 -0.112533   1.10459 0.0322031 0.000666667
 0.988276 -0.147579   1.11288 0.0238999 0.000666667
  0.97551 -0.159731    1.1215 0.176896 0.000666667
 0.989955 -0.146458   1.11235 0.0755364 0.000666667
 0.990594 -0.179382    1.1048 -0.116024 0.000666667
  1.0264 -0.13455  1.09786 -0.200128 0.000666667
   1.0226 -0.142712   1.11899 -0.101986 0.000666667
  1.02111 -0.141965   1.12036 -0.120763 0.000666667
  1.00115 -0.140999   1.10793 -0.0512344 0.000666667
 0.977426 -0.149437   1.12327 0.224529 0.000666667
 0.970835 -0.150798   1.10904 0.156729 0.000666667
  1.00373 -0.117376   1.12413 0.000923499 0.000666667
 0.961469 -0.132686    1.1078 0.232336 0.000666667
 0.978397 -0.144131   1.10623 0.151047 0.000666667
  1.01263 -0.122783   1.10396 -0.123475 0.000666667
  1.00604 -0.116851   1.07809 -0.0294935 0.000666667
   1.0111 -0.129733   1.10817 -0.0697996 0.000666667
 1.00538 -0.13601   1.1231 -0.0134288 0.000666667
 0.976511 -0.131485   1.12595 0.186829 0.000666667
 0.984073 -0.163099   1.11417 0.039186 0.000666667
 0.975114 -0.162053   1.12148 0.196831 0.000666667
 0.975056 -0.161955   1.11937 0.198602 0.000666667
  1.00288 -0.118103   1.12508 0.00177234 0.000666667
 0.972897 -0.128283   1.11434 0.227083 0.000666667
 0.989846 -0.177999   1.10865 -0.0657301 0.000666667
 0.984187 -0.129279   1.10282 0.116662 0.000666667
  0.970593 -0.0990771    1.11151 0.283766 0.000666667
  1.02151 -0.164486   1.10976 -0.396347 0.000666667
 0.972677 -0.157542   1.11594 0.155271 0.000666667
 0.989981 -0.131739   1.11809 0.141285 0.000666667
 0.998085 -0.185619   1.12834 -0.144193 0.000666667
 0.981063 -0.141445   1.10844 0.174132 0.000666667
 0.976243 -0.133529   1.12986 0.229142 0.000666667
 0.983102 -0.141364   1.10963 0.155359 0.000666667
 0.999195 -0.112697   1.10465 0.0390732 0.000666667
 0.971999 -0.128366   1.11414 0.24289 0.000666667
 1.02612 -0.13139   1.0962 -0.200921 0.000666667
  1.00317 -0.134674   1.12689 -0.0408216 0.000666667
 0.990414 -0.150022   1.12201 0.142839 0.000666667
 0.984926 -0.136866   1.10815 0.131006 0.000666667
 0.973544 -0.158822    1.1171 0.174098 0.000666667
   1.0002 -0.184432   1.12844 -0.128899 0.000666667
  1.00931 -0.127415   1.12777 -0.0275822 0.000666667
 0.963506 -0.130421   1.10664 0.252953 0.000666667
  1.03101 -0.126358   1.08723 -0.262792 0.000666667
 0.989499 -0.121776   1.10696 0.117079 0.000666667
  0.95738 -0.128025   1.10625 0.261805 0.000666667
  1.00586 -0.101387   1.12311 0.0850547 0.000666667
 0.991293 -0.143745   1.11211 0.0200347 0.000666667
 0.981298 -0.152877   1.12785 0.0994265 0.000666667
   1.00134 -0.0953277    1.11223 0.0340031 0.000666667
 0.976257 -0.144713   1.10568 0.135001 0.000666667
 0.999123 -0.111923   1.10411 0.0530833 0.000666667
0.991234 -0.15045  1.12283 0.0763974 0.000666667
0.987678 -0.13222  1.11685 0.139307 0.000666667
 0.977817 -0.150953   1.12283 0.23858 0.000666667
 0.977244 -0.153583   1.12138 0.230167 0.000666667
   1.00343 -0.0959377    1.11245 0.0265943 0.000666667
  1.00219 -0.120771   1.12504 0.0150842 0.000666667
 0.983538 -0.161313     1.117 0.068809 0.000666667
  1.02119 -0.120637    1.1191 -0.177415 0.000666667
 0.998231 -0.173408   1.12887 -0.174805 0.000666667
  1.00625 -0.149027   1.11656 -0.122685 0.000666667
 0.978073 -0.150074   1.11147 0.126985 0.000666667
 0.996589 -0.173788   1.12563 -0.173431 0.000666667
 0.976595 -0.151819   1.12408 0.188227 0.000666667
   1.0021 -0.117077   1.12481 0.00338206 0.000666667
0.979451 -0.14004  1.10851 0.162991 0.000666667
 0.959115 -0.131424   1.10494 0.246608 0.000666667
 1.01087 -0.10985  1.12779 -0.0624186 0.000666667
 0.977621 -0.151359   1.11136 0.141022 0.000666667
0.959688 -0.13625  1.10653 0.276073 0.000666667
   1.0014 -0.188564   1.12587 -0.133797 0.000666667
 0.977689 -0.143473   1.10454 0.134637 0.000666667
0.988333 -0.16095  1.12265 0.105048 0.000666667
  1.02135 -0.142957   1.11849 -0.122096 0.000666667
 0.959853 -0.133577   1.10752 0.228617 0.000666667
 0.983812 -0.159742   1.11562 0.0655469 0.000666667
 0.985118 -0.133929   1.10934 0.103655 0.000666667
  1.02029 -0.165459   1.11188 -0.295634 0.000666667
 0.988261 -0.129473   1.11533 0.140239 0.000666667
 0.984093 -0.129481    1.1035 0.123057 0.000666667
   1.00238 -0.0994106    1.12116 0.0643322 0.000666667
  1.02405 -0.131546   1.09736 -0.168883 0.000666667
  1.02529 -0.136585   1.09497 -0.200161 0.000666667
 0.973566 -0.158054   1.11763 0.206609 0.000666667
  0.996791 -0.0779351    1.11642 0.192871 0.000666667
  1.00188 -0.185122   1.12946 -0.1383 0.000666667
  1.00035 -0.118782   1.12437 -0.0295423 0.000666667
 0.980941 -0.141672   1.10779 0.16266 0.000666667
 0.999585 -0.110131   1.10487 0.0291524 0.000666667
  1.00049 -0.185498   1.12809 -0.151798 0.000666667
0.989726 -0.17627  1.10866 -0.0739565 0.000666667
 1.02633 -0.13498  1.09772 -0.20807 0.000666667
 0.978557 -0.162635    1.1108 0.142731 0.000666667
  0.99861 -0.138957    1.1118 -0.0324475 0.000666667
 0.974408 -0.149596   1.11171 0.165017 0.000666667
 0.987805 -0.135053   1.10772 0.151922 0.000666667
  1.00136 -0.118546   1.12427 -0.00638653 0.000666667
 0.978112 -0.133728   1.12741 0.208538 0.000666667
  1.02337 -0.132765   1.09639 -0.170501 0.000666667
 0.990376 -0.147227    1.1118 0.0306844 0.000666667
 0.996358 -0.142043   1.11787 0.0318698 0.000666667
 0.976256 -0.154134   1.11943 0.202574 0.000666667
  1.01082 -0.123921   1.10608 -0.0863409 0.000666667
 0.971974 -0.157903    1.1184 0.159127 0.000666667
  0.974494 -0.0944319    1.11411 0.271971 0.000666667
 0.986144 -0.127645   1.10466 0.122742 0.000666667
   1.0016 -0.140575   1.10667 -0.0442545 0.000666667
 0.991633 -0.148931   1.12407 0.051896 0.000666667
 0.978578 -0.151707   1.11342 0.137744 0.000666667
 0.985387 -0.129184   1.11614 0.132561 0.000666667
  1.01108 -0.111128   1.12858 -0.0488643 0.000666667
 0.972042 -0.152873   1.10971 0.153519 0.000666667
  1.00601 -0.138356   1.12109 0.00652022 0.000666667
  1.01102 -0.107096   1.12992 -0.0447838 0.000666667
 0.957453 -0.125166   1.12899 0.327297 0.000666667
 0.980792 -0.154802   1.12208 0.236071 0.000666667
0.959262 -0.13426  1.10693 0.239069 0.000666667
 0.990275 -0.135245   1.10669 0.0360003 0.000666667
 0.989045 -0.175889   1.10683 -0.0584356 0.000666667
  1.01195 -0.131812    1.1087 -0.043068 0.000666667
 0.979324 -0.154084   1.12277 0.22404 0.000666667
  1.02114 -0.165752   1.10771 -0.359291 0.000666667
  0.97674 -0.142795   1.10533 0.141377 0.000666667
  1.01065 -0.109223   1.13034 -0.0561469 0.000666667
  1.00281 -0.149023   1.11804 -0.0886759 0.000666667
 0.989524 -0.164131   1.12224 0.0943599 0.000666667
 0.970116 -0.127402    1.1129 0.236802 0.000666667
  1.02459 -0.162279   1.11004 -0.381524 0.000666667
 0.976139 -0.144285   1.10701 0.155205 0.000666667
 0.989868 -0.145678   1.11236 -0.00518283 0.000666667
  1.02783 -0.130255    1.0962 -0.18501 0.000666667
 0.974365 -0.130739   1.12821 0.203093 0.000666667
 0.980567 -0.161539   1.11573 0.198705 0.000666667
 0.959692 -0.133464   1.10797 0.264281 0.000666667
 0.978608 -0.149389   1.12427 0.259251 0.000666667
 0.970394 -0.145041   1.10408 0.301955 0.000666667
 0.985787 -0.161717   1.11582 0.0194659 0.000666667
  1.00073 -0.175003   1.12695 -0.152693 0.000666667
 0.975502 -0.131229     1.126 0.228862 0.000666667
 0.976654 -0.150769   1.12239 0.25226 0.000666667
 0.998754 -0.173011   1.12615 -0.182484 0.000666667
 0.987442 -0.133354   1.10706 0.153472 0.000666667
  0.99737 -0.113313   1.10517 0.0592943 0.000666667
  1.00369 -0.149852   1.11709 -0.133775 0.000666667
 0.98672 -0.17682  1.10718 -0.0886338 0.000666667
 0.957918 -0.136143   1.10386 0.256728 0.000666667
  1.02027 -0.143145   1.11865 -0.109295 0.000666667
 0.978183 -0.143906     1.107 0.154523 0.000666667
 0.955825 -0.124232   1.12736 0.311967 0.000666667
 0.990768 -0.145592   1.11191 0.020213 0.000666667
 0.960142 -0.139199   1.10669 0.272882 0.000666667
 0.981477 -0.153764   1.12332 0.231318 0.000666667
 0.971929 -0.129704   1.11164 0.217485 0.000666667
   0.97498 -0.0979431    1.11431 0.273869 0.000666667
 0.995078 -0.138606   1.10777 -0.0377559 0.000666667
 0.960896 -0.135665   1.10573 0.233649 0.000666667
 0.996064 -0.135745   1.11219 0.00513353 0.000666667
  1.01155 -0.108458   1.12753 -0.0463235 0.000666667
  1.02109 -0.143867    1.1196 -0.107915 0.000666667
 0.979089 -0.155372   1.12439 0.210055 0.000666667
 0.974293 -0.157081   1.11614 0.173528 0.000666667
 0.980628 -0.139889   1.10867 0.172624 0.000666667
  1.00174 -0.111788   1.10448 0.00726132 0.000666667
 0.988875 -0.130501    1.1162 0.1427 0.000666667
  1.00079 -0.133756   1.12551 -0.0439113 0.000666667
  0.9715 -0.12621  1.10956 0.214137 0.000666667
0.971021 -0.16029  1.11684 0.161896 0.000666667
 0.990373 -0.129339   1.11625 0.135271 0.000666667
 0.959744 -0.137942   1.10674 0.286098 0.000666667
 1.00249 -0.11688  1.12497 -0.00232562 0.000666667
 1.02135 -0.16569  1.10924 -0.407478 0.000666667
 0.988762 -0.130132   1.11861 0.117995 0.000666667
  1.00139 -0.135187    1.1262 -0.0504082 0.000666667
   1.00418 -0.0985978    1.10902 0.00126551 0.000666667
  1.00547 -0.099046   1.12293 0.0856123 0.000666667
  1.01154 -0.111418   1.13017 -0.0508449 0.000666667
 0.979926 -0.152503   1.11315 0.138348 0.000666667
   1.0044 -0.140156   1.10786 -0.0555015 0.000666667
 0.985134 -0.128512   1.10358 0.104449 0.000666667
0.987178 -0.16207  1.12265 0.0806972 0.000666667
  0.99891 -0.174029   1.12635 -0.193414 0.000666667
 0.971236 -0.160511   1.11702 0.167195 0.000666667
 0.992146 -0.119513   1.10743 0.105911 0.000666667
 0.989636 -0.132228   1.11915 0.121297 0.000666667
  0.972657 -0.0964648    1.11089 0.242254 0.000666667
0.991403 -0.1453 1.11077 0.000931697 0.000666667
0.990737 -0.14938  1.12456 0.0857048 0.000666667
 0.987404 -0.152085    1.1238 0.135703 0.000666667
0.987995 -0.15317  1.11128 0.062473 0.000666667
 0.989664 -0.152155   1.12557 0.125564 0.000666667
 1.00443 -0.12067  1.11825 -0.00477798 0.000666667
  1.02628 -0.131887   1.09595 -0.206369 0.000666667
  1.00284 -0.136367   1.12627 -0.0441589 0.000666667
  1.01994 -0.141788   1.12003 -0.117613 0.000666667
 0.987524 -0.176343    1.1077 -0.0509571 0.000666667
 0.988356 -0.145503   1.11397 0.0595248 0.000666667
 0.997007 -0.139411   1.11047 -0.0424987 0.000666667
 0.990151 -0.147379   1.11273 0.048061 0.000666667
 0.989198 -0.129652   1.11775 0.134622 0.000666667
 0.971355 -0.151513   1.10765 0.168055 0.000666667
   1.0079 -0.127979   1.12714 -0.0372762 0.000666667
 0.990474 -0.149525   1.12462 0.0687743 0.000666667
0.980763 -0.16357  1.11735 0.174557 0.000666667
 0.988855 -0.136844   1.10407 0.0686091 0.000666667
  1.01243 -0.134743   1.11116 -0.0543691 0.000666667
  1.02491 -0.162397   1.11014 -0.41251 0.000666667
  0.99802 -0.136099   1.11323 0.0110035 0.000666667
 0.987692 -0.153012   1.12609 0.125029 0.000666667
  0.971377 -0.0993652    1.11142 0.270908 0.000666667
 0.991118 -0.129732   1.12057 0.129336 0.000666667
   0.9892 -0.177375   1.10621 -0.0497021 0.000666667
  1.00097 -0.096854   1.10965 0.000273528 0.000666667
  1.01376 -0.123793   1.10629 -0.114578 0.000666667
 0.996918 -0.137141   1.11028 -0.00431262 0.000666667
 0.982738 -0.150263   1.12676 0.0872754 0.000666667
 0.973984 -0.143077   1.10795 0.215871 0.000666667
 0.978968 -0.117853   1.10381 0.181145 0.000666667
  0.98343 -0.143373   1.11068 0.147175 0.000666667
 0.979299 -0.140623   1.10704 0.137209 0.000666667
   0.9763 -0.154802   1.12383 0.239547 0.000666667
 0.978595 -0.152916   1.11273 0.143664 0.000666667
 0.991446 -0.142123   1.11047 -0.0327064 0.000666667
 0.984899 -0.155006   1.11179 0.0624514 0.000666667
 0.981338 -0.143902   1.10732 0.149123 0.000666667
  0.97931 -0.154778   1.12265 0.232971 0.000666667
 0.997492 -0.186434   1.12926 -0.140586 0.000666667
 0.990569 -0.134891     1.104 0.0715872 0.000666667
  1.02083 -0.165752   1.10784 -0.381676 0.000666667
 0.973965 -0.155292   1.11907 0.189934 0.000666667
 0.999932 -0.137796   1.12867 -0.0352037 0.000666667
 0.990436 -0.144472     1.116 0.0144672 0.000666667
  1.01062 -0.110327   1.12813 -0.0600228 0.000666667
 0.989056 -0.130398   1.11623 0.123226 0.000666667
 0.988891 -0.145054    1.1122 0.0397267 0.000666667
  1.02143 -0.163809   1.11114 -0.3905 0.000666667
 0.955755 -0.125186    1.1288 0.299196 0.000666667
  1.01247 -0.162665   1.12062 -0.249275 0.000666667
   1.0122 -0.110743   1.12787 -0.0583899 0.000666667
 0.974633 -0.161674   1.12633 0.199801 0.000666667
 0.977601 -0.142244   1.10557 0.160511 0.000666667
 0.971225 -0.130132   1.11319 0.225435 0.000666667
 0.992751 -0.147691    1.1227 0.0628557 0.000666667
  1.02132 -0.121934   1.11814 -0.0979758 0.000666667
0.991043 -0.14956  1.12211 0.0645404 0.000666667
 0.987825 -0.177377   1.10901 -0.0605329 0.000666667
 0.992209 -0.120228   1.10489 0.0605965 0.000666667
0.989593 -0.14637  1.11344 0.0387639 0.000666667
 0.976483 -0.119636   1.10272 0.188581 0.000666667
   1.0064 -0.119711   1.11662 0.0195164 0.000666667
  1.01326 -0.163833   1.12153 -0.201613 0.000666667
 0.975517 -0.151072   1.12293 0.186661 0.000666667
 0.987413 -0.177457   1.10744 -0.0569045 0.000666667
 0.980014 -0.145006   1.10901 0.212988 0.000666667
 0.979232 -0.152434    1.1231 0.236934 0.000666667
  1.01485 -0.121432   1.10617 -0.115404 0.000666667
 0.995002 -0.135955   1.10972 0.0114332 0.000666667
 0.978808 -0.149163   1.12157 0.183368 0.000666667
  1.00464 -0.147388   1.11623 -0.110991 0.000666667
0.958132 -0.13539  1.10598 0.275758 0.000666667
 0.984814 -0.153917   1.11146 0.0642248 0.000666667
 0.990385 -0.152554    1.1117 0.0346544 0.000666667
 1.00135 -0.14285  1.10766 -0.0565969 0.000666667
 0.973597 -0.128843   1.11271 0.209483 0.000666667
 0.977087 -0.140614    1.1094 0.239299 0.000666667
 0.996434 -0.137539   1.11185 -0.0222159 0.000666667
  1.03339 -0.127089   1.08629 -0.257467 0.000666667
  1.02303 -0.161991   1.10978 -0.379531 0.000666667
 0.976998 -0.142932   1.10835 0.144785 0.000666667
 0.977035 -0.130795   1.12572 0.233801 0.000666667
  1.00672 -0.126146   1.12862 -0.0247624 0.000666667
0.970738 -0.15809  1.11857 0.169328 0.000666667
  1.01867 -0.121664   1.11912 -0.121236 0.000666667
  1.00076 -0.118016   1.12606 -0.000641792 0.000666667
 0.979908 -0.168508    1.1155 0.0633309 0.000666667
 0.974349 -0.156693   1.11651 0.162244 0.000666667
 0.989999 -0.145397   1.11057 0.0127591 0.000666667
 0.987159 -0.152773   1.11151 0.0324518 0.000666667
  1.02009 -0.164149   1.10769 -0.381894 0.000666667
 0.981343 -0.156871   1.12256 0.215553 0.000666667
 0.986451 -0.154094   1.11382 0.0494775 0.000666667
0.990561 -0.13121  1.11626 0.124536 0.000666667
  1.02401 -0.164651    1.1095 -0.399566 0.000666667
  1.02262 -0.166293   1.10954 -0.387354 0.000666667
0.978225 -0.15041  1.11951 0.182525 0.000666667
   1.0213 -0.121843   1.11716 -0.144657 0.000666667
   1.0189 -0.162662   1.11053 -0.286457 0.000666667
  1.02095 -0.143914   1.11982 -0.124687 0.000666667
  0.99029 -0.149891   1.12421 0.0813769 0.000666667
 0.959476 -0.132938    1.1078 0.240706 0.000666667
 0.971912 -0.127229   1.11201 0.225588 0.000666667
 0.977488 -0.151964   1.12095 0.18865 0.000666667
 0.962271 -0.134832   1.10464 0.233078 0.000666667
0.98978 -0.1294 1.11704 0.12139 0.000666667
 0.976839 -0.140759   1.10885 0.127675 0.000666667
  0.98753 -0.152926   1.11383 0.0696611 0.000666667
 0.981392 -0.175704   1.10859 0.0948293 0.000666667
  1.02154 -0.141395   1.12003 -0.103234 0.000666667
 0.989019 -0.164655   1.12556 0.0759924 0.000666667
  0.99885 -0.111528   1.10436 0.0132864 0.000666667
  1.01128 -0.112479   1.12813 -0.0421861 0.000666667
 0.975281 -0.142158   1.10589 0.15345 0.000666667
   1.0231 -0.132322   1.09692 -0.163818 0.000666667
 0.988192 -0.154956   1.11295 0.0682527 0.000666667
 0.971129 -0.128365   1.11181 0.221226 0.000666667
 0.988059 -0.178371   1.10752 -0.0672193 0.000666667
 0.989506 -0.152852   1.11401 0.062625 0.000666667
  1.00262 -0.142275   1.10713 -0.048176 0.000666667
 0.978768 -0.148619   1.11089 0.125709 0.000666667
 0.980008 -0.138984    1.1073 0.160351 0.000666667
  0.973394 -0.0983583    1.10921 0.24835 0.000666667
  0.97644 -0.154352   1.12467 0.230287 0.000666667
 1.02593 -0.13221  1.09675 -0.167971 0.000666667
 0.996567 -0.136717   1.11066 -0.00282449 0.000666667
 0.997438 -0.111998   1.10411 0.0100802 0.000666667
  0.98079 -0.150479   1.12492 0.0850603 0.000666667
 0.977477 -0.155745   1.12398 0.214759 0.000666667
  1.00266 -0.141552   1.10673 -0.0636085 0.000666667
 0.980702 -0.149482   1.12652 0.0887306 0.000666667
 0.977929 -0.154159   1.12484 0.230711 0.000666667
  0.97987 -0.151742   1.10985 0.118047 0.000666667
 1.00364 -0.11925  1.12371 -0.000526177 0.000666667
 0.980249 -0.167121    1.1151 0.0390703 0.000666667
 0.991909 -0.144168   1.10984 0.00228387 0.000666667
 0.999727 -0.141776   1.11894 0.0425336 0.000666667
  1.01221 -0.134454   1.10799 -0.0442294 0.000666667
  1.02788 -0.129953   1.09619 -0.20307 0.000666667
 0.986259 -0.151474   1.12321 0.0628241 0.000666667
 0.979688 -0.143015   1.10699 0.166336 0.000666667
 0.998028 -0.111723   1.10504 0.0473624 0.000666667
 0.960198 -0.133634    1.1082 0.251399 0.000666667
 0.972933 -0.127522   1.10959 0.200775 0.000666667
 0.975786 -0.150775   1.11112 0.14062 0.000666667
 0.99405 -0.15172  1.10476 -0.0196173 0.000666667
  0.975523 -0.0978783    1.11318 0.26149 0.000666667
  1.02527 -0.162348   1.11125 -0.377398 0.000666667
  1.02046 -0.142151   1.11822 -0.122179 0.000666667
 0.977552 -0.153427   1.12654 0.193102 0.000666667
0.982332 -0.14191  1.11089 0.152287 0.000666667
  1.00828 -0.136898   1.11986 -0.0252604 0.000666667
 0.957278 -0.124467   1.12876 0.321455 0.000666667
 0.981595 -0.153027   1.12438 0.224714 0.000666667
  1.01958 -0.119139   1.12051 -0.130898 0.000666667
 0.984392 -0.176591   1.10863 0.137549 0.000666667
  1.03066 -0.126351   1.08638 -0.253951 0.000666667
 0.997276 -0.109841    1.1027 0.0573189 0.000666667
 0.982166 -0.163198   1.11518 0.175405 0.000666667
 0.990712 -0.153568   1.10902 0.0473847 0.000666667
 0.986619 -0.154455    1.1124 0.0690902 0.000666667
 0.976767 -0.151894   1.12215 0.248429 0.000666667
0.998612 -0.13684  1.11266 -0.0111548 0.000666667
 0.988505 -0.175833   1.10696 -0.0931079 0.000666667
 0.979102 -0.164249   1.11566 0.182642 0.000666667
0.982075 -0.15491  1.12712 0.108794 0.000666667
  0.98559 -0.133741   1.10801 0.0972779 0.000666667
 1.00921 -0.13909  1.11792 -0.014825 0.000666667
 0.980095 -0.152543    1.1141 0.126502 0.000666667
 0.977924 -0.146255   1.11102 0.221574 0.000666667
  1.01178 -0.131091   1.10736 -0.0556597 0.000666667
 0.979343 -0.162854   1.11675 0.197136 0.000666667
 0.974769 -0.139031   1.11278 0.247439 0.000666667
0.972715 -0.1513 1.10821 0.188795 0.000666667
   0.9917 -0.119161   1.10462 0.0883902 0.000666667
 0.996448 -0.140289   1.10647 -0.0235014 0.000666667
  1.01392 -0.164931   1.12306 -0.213742 0.000666667
  1.00428 -0.141502   1.10792 -0.0569419 0.000666667
 0.994145 -0.118295   1.10525 0.114396 0.000666667
1.00433 -0.1502 1.12081 -0.105881 0.000666667
  1.00139 -0.117216   1.12524 0.00285094 0.000666667
  1.00957 -0.137008   1.12315 -0.0192523 0.000666667
  0.98841 -0.132571   1.11811 0.123775 0.000666667
 0.982093 -0.150499   1.12808 0.104186 0.000666667
 0.982171 -0.152644   1.12479 0.0831474 0.000666667
0.977349 -0.14265   1.1095 0.130832 0.000666667
  1.02047 -0.140838   1.12066 -0.125509 0.000666667
 0.996564 -0.138886   1.10916 0.00148823 0.000666667
  1.01885 -0.143879   1.11992 -0.123241 0.000666667
 0.981818 -0.154097   1.12743 0.0950653 0.000666667
  1.00411 -0.117411   1.12445 0.00937253 0.000666667
 0.999818 -0.184316   1.12699 -0.137573 0.000666667
  1.02027 -0.142898   1.12113 -0.123662 0.000666667
  1.00485 -0.142487   1.10839 -0.0529031 0.000666667
  1.00076 -0.116344   1.12315 0.00819887 0.000666667
0.979551 -0.13319  1.12612 0.209445 0.000666667
  1.02404 -0.132165    1.0949 -0.190005 0.000666667
 0.972177 -0.155935   1.11724 0.175385 0.000666667
 0.983203 -0.176574    1.1083 0.0655035 0.000666667
  1.02253 -0.164691    1.1114 -0.370139 0.000666667
 0.997649 -0.140204   1.10535 0.00920956 0.000666667
 0.985082 -0.153141   1.11178 0.0085517 0.000666667
 0.986748 -0.133804   1.10764 0.0785211 0.000666667
 0.977694 -0.155747   1.12304 0.224936 0.000666667
 0.986022 -0.176935   1.10503 -0.0701898 0.000666667
 0.981635 -0.153012   1.12256 0.23685 0.000666667
  1.00314 -0.117592   1.12398 -0.0118474 0.000666667
 0.959752 -0.132068   1.10809 0.229358 0.000666667
 0.985394 -0.175358    1.1091 0.0966546 0.000666667
 0.978588 -0.151986   1.12419 0.163171 0.000666667
 0.986794 -0.149914   1.12367 0.13325 0.000666667
 0.962687 -0.132504   1.10821 0.252588 0.000666667
 0.986113 -0.130933    1.1025 0.124081 0.000666667
 0.978037 -0.150941   1.11005 0.138841 0.000666667
 0.989819 -0.144223   1.11013 -0.016955 0.000666667
 0.989022 -0.153543   1.11226 0.0721827 0.000666667
  1.00509 -0.135355   1.12306 -0.00404553 0.000666667
   1.0198 -0.120094     1.118 -0.111919 0.000666667
 0.989394 -0.145489   1.11338 0.0507911 0.000666667
 1.03155 -0.12801  1.08757 -0.261528 0.000666667
  1.01951 -0.160704   1.11173 -0.269913 0.000666667
 0.977518 -0.162759   1.11231 0.1752 0.000666667
  1.00601 -0.128457   1.12807 -0.0198306 0.000666667
  1.01109 -0.133032   1.10919 -0.0573472 0.000666667
 0.972124 -0.126455   1.11346 0.228937 0.000666667
 0.988777 -0.177091   1.10777 -0.0508694 0.000666667
 0.990057 -0.150535   1.12435 0.0652233 0.000666667
 0.957902 -0.123594   1.12698 0.291284 0.000666667
 0.986878 -0.176154    1.1069 -0.0741458 0.000666667
 0.976898 -0.152697   1.12228 0.153784 0.000666667
  1.01867 -0.160516   1.11167 -0.314428 0.000666667
  1.01947 -0.119962   1.11792 -0.151131 0.000666667
  1.00016 -0.183413   1.12691 -0.133402 0.000666667
0.981488 -0.16127  1.11808 0.183423 0.000666667
  1.02184 -0.144315   1.12115 -0.121296 0.000666667
 0.991091 -0.145515   1.10929 -0.0071817 0.000666667
  1.01798 -0.121635   1.11769 -0.107468 0.000666667
  1.03179 -0.128175     1.088 -0.269276 0.000666667
 0.990533 -0.120006   1.10811 0.110496 0.000666667
 0.998515 -0.136418   1.11139 -0.0294029 0.000666667
 0.976012 -0.161735   1.12043 0.186807 0.000666667
 0.962751 -0.132355    1.1052 0.226761 0.000666667
  0.970325 -0.0969112    1.10968 0.276058 0.000666667
 0.996793 -0.140651   1.10712 -0.0266117 0.000666667
  0.99228 -0.128842   1.11814 0.11306 0.000666667
  0.98533 -0.130361   1.10396 0.146603 0.000666667
 0.991813 -0.162867    1.1248 0.118199 0.000666667
 0.989388 -0.137001   1.10549 0.0803921 0.000666667
 0.979461 -0.154196   1.12262 0.250357 0.000666667
 0.971751 -0.158817   1.11565 0.16877 0.000666667
 0.988849 -0.154503   1.11295 0.0597841 0.000666667
 0.988191 -0.130227   1.11663 0.113377 0.000666667
 0.959145 -0.132557   1.10442 0.265372 0.000666667
  1.00746 -0.127389   1.12974 -0.0300581 0.000666667
  0.98246 -0.149757   1.12639 0.103988 0.000666667
0.997745 -0.11351   1.1044 0.048317 0.000666667
 0.998844 -0.173054   1.12687 -0.182939 0.000666667
 0.997791 -0.132893   1.12404 0.0780925 0.000666667
 0.977099 -0.164841    1.1111 0.132777 0.000666667
  1.00188 -0.118582   1.12482 0.00299875 0.000666667
  0.972057 -0.0989949    1.11208 0.250545 0.000666667
0.971776 -0.15725   1.1173 0.188294 0.000666667
 0.959627 -0.133287   1.10889 0.234949 0.000666667
 0.973454 -0.160636   1.12052 0.18631 0.000666667
   1.0213 -0.142267    1.1179 -0.0975583 0.000666667
 0.977562 -0.140408   1.10637 0.15738 0.000666667
0.997536 -0.14174  1.11816 0.0305995 0.000666667
  1.00809 -0.136646   1.11807 -0.028957 0.000666667
 0.982472 -0.152167   1.12681 0.0845864 0.000666667
 0.978247 -0.150309   1.12297 0.176436 0.000666667
 0.986989 -0.176271   1.10771 -0.0846375 0.000666667
  0.98232 -0.152471   1.12742 0.111194 0.000666667
   1.0006 -0.184093   1.12676 -0.140645 0.000666667
 0.988584 -0.149857   1.12014 0.059533 0.000666667
 0.974501 -0.160934   1.12266 0.191271 0.000666667
 0.972804 -0.159147   1.11861 0.14306 0.000666667
  1.00173 -0.135827   1.12868 -0.0301819 0.000666667
 0.989225 -0.175597   1.10648 -0.0532543 0.000666667
0.984282 -0.16028  1.11575 0.058936 0.000666667
 0.995357 -0.167037   1.12745 -0.149685 0.000666667
 0.989093 -0.149839   1.12249 0.0982384 0.000666667
 0.972944 -0.125415   1.11126 0.246204 0.000666667
 0.987143 -0.153981   1.11318 0.0476845 0.000666667
  0.97752 -0.161622   1.11628 0.200723 0.000666667
 0.977173 -0.153138    1.1251 0.239946 0.000666667
  0.973521 -0.0988969     1.1111 0.273303 0.000666667
  1.00135 -0.182761    1.1272 -0.116493 0.000666667
 0.989235 -0.152051   1.12374 0.129287 0.000666667
  1.00112 -0.117366   1.12586 -0.00659681 0.000666667
  0.99875 -0.184691   1.12878 -0.131981 0.000666667
 0.982792 -0.152932   1.12651 0.0873317 0.000666667
  0.99676 -0.171822   1.12639 -0.180383 0.000666667
 0.979576 -0.143473   1.10785 0.166294 0.000666667
   1.0212 -0.165552   1.10861 -0.40372 0.000666667
  0.99176 -0.118148   1.10711 0.0729622 0.000666667
 0.989219 -0.148765   1.11311 0.0469148 0.000666667
 0.959812 -0.131267   1.10901 0.224964 0.000666667
 0.989808 -0.130331   1.11861 0.136276 0.000666667
 1.01949 -0.11949  1.11877 -0.163947 0.000666667
 0.987525 -0.177469   1.10712 -0.0646179 0.000666667
 0.989702 -0.145491    1.1128 0.00625209 0.000666667
 0.991571 -0.149241    1.1207 0.0752344 0.000666667
 0.984949 -0.176668   1.10895 0.0782902 0.000666667
  0.97424 -0.161843    1.1196 0.18307 0.000666667
  1.00108 -0.096887   1.11292 0.0340756 0.000666667
 0.978582 -0.162613   1.11677 0.180446 0.000666667
 0.976972 -0.142313   1.10896 0.144188 0.000666667
 0.984835 -0.162116   1.11367 0.0439596 0.000666667
  1.00226 -0.142261   1.10777 -0.0766441 0.000666667
 0.979865 -0.153879   1.12394 0.224596 0.000666667
 0.971664 -0.158312   1.11772 0.172762 0.000666667
 0.979086 -0.155322   1.12257 0.234175 0.000666667
 0.977577 -0.162743   1.11601 0.198129 0.000666667
 0.995914 -0.137252   1.11116 -0.00776903 0.000666667
  1.01106 -0.134039   1.10994 -0.0562871 0.000666667
 0.961707 -0.138306   1.10767 0.286567 0.000666667
 0.995543 -0.140598   1.11021 -0.040948 0.000666667
 0.995446 -0.173231   1.12789 -0.177043 0.000666667
 0.973799 -0.160305   1.12602 0.191805 0.000666667
 0.984664 -0.130214   1.10284 0.0974891 0.000666667
 0.986428 -0.154639   1.11294 0.0609842 0.000666667
 0.985051 -0.154367   1.11148 0.0812253 0.000666667
  1.02713 -0.137445   1.09751 -0.205557 0.000666667
 0.988492 -0.147515   1.11413 0.0340774 0.000666667
 0.982893 -0.174462   1.10817 0.106258 0.000666667
 0.986253 -0.128343    1.1039 0.14731 0.000666667
 0.990291 -0.118965   1.10698 0.089456 0.000666667
 0.984221 -0.130701   1.10685 0.129576 0.000666667
 0.991533 -0.164766   1.12318 0.126023 0.000666667
 0.970707 -0.126266   1.11417 0.227861 0.000666667
 0.976791 -0.143768    1.1086 0.235394 0.000666667
 0.998538 -0.135342   1.11081 -0.00720472 0.000666667
 0.963617 -0.131765   1.10479 0.2107 0.000666667
 0.988743 -0.177599   1.10623 -0.0652822 0.000666667
 0.979577 -0.143067   1.10722 0.153082 0.000666667
 0.982339 -0.150983   1.12788 0.0809231 0.000666667
  1.01076 -0.108947   1.12926 -0.0518817 0.000666667
 0.989718 -0.152039   1.11208 0.0667836 0.000666667
 0.962906 -0.132918   1.10537 0.237016 0.000666667
  1.02237 -0.164292   1.10966 -0.396376 0.000666667
   1.0004 -0.184909   1.12729 -0.128206 0.000666667
 0.975587 -0.158315   1.12198 0.178897 0.000666667
 0.999413 -0.186452   1.12872 -0.121544 0.000666667
 0.988199 -0.153982   1.12467 0.110871 0.000666667
0.960274 -0.13232  1.10711 0.239957 0.000666667
 0.999678 -0.187666   1.12883 -0.125505 0.000666667
  1.00651 -0.126991   1.12719 -0.0371123 0.000666667
 0.984153 -0.130564   1.10361 0.128363 0.000666667
 0.985365 -0.127575   1.10407 0.132174 0.000666667
 0.987301 -0.178728   1.10626 -0.0679296 0.000666667
 0.981746 -0.149367   1.12516 0.102966 0.000666667
 0.995583 -0.138223    1.1142 0.000217093 0.000666667
 0.979242 -0.149549   1.11399 0.156819 0.000666667
 0.974237 -0.158124   1.11594 0.189078 0.000666667
  1.00021 -0.111581   1.10388 0.0644966 0.000666667
  1.00969 -0.126489   1.12678 -0.0454687 0.000666667


==> output_ims_seed52_withold/count_action_2.txt <==
8.79024
 0.979803 -0.143233   1.11248 0.220915 0.000666667
  0.97935 -0.148422    1.1132 0.115219 0.000666667
 0.979016 -0.143429   1.10673 0.134433 0.000666667
  0.97273 -0.153132   1.11058 0.165223 0.000666667
0.979752 -0.15387  1.12617 0.239275 0.000666667
 0.980019 -0.149364   1.12252 0.259221 0.000666667
 0.992374 -0.148429   1.11472 0.0020827 0.000666667
 0.976801 -0.154533   1.12171 0.206284 0.000666667
0.991231 -0.14978   1.1227 0.0899745 0.000666667
 0.988963 -0.148069   1.11379 0.0342065 0.000666667
 0.988706 -0.152922   1.12442 0.142166 0.000666667
 0.987574 -0.155144   1.11505 0.0545638 0.000666667
 0.981375 -0.139222   1.11252 0.134884 0.000666667
 0.997617 -0.169707   1.12787 -0.162194 0.000666667
 0.984542 -0.149478   1.12099 0.0546072 0.000666667
 0.980677 -0.151313   1.12204 0.230577 0.000666667
 0.974262 -0.151546   1.10652 0.178295 0.000666667
 0.987845 -0.150787   1.11338 0.0621173 0.000666667
  0.99215 -0.148321    1.1218 0.0541762 0.000666667
 0.981568 -0.141995   1.10888 0.173553 0.000666667
 0.999327 -0.175327   1.12749 -0.185116 0.000666667
0.991143 -0.14598  1.11996 0.0722815 0.000666667
 0.983502 -0.150113   1.12528 0.0866019 0.000666667
 0.998241 -0.172368   1.12832 -0.193626 0.000666667
 0.984154 -0.153934   1.12688 0.112853 0.000666667
 0.980444 -0.155485   1.12324 0.196133 0.000666667
 0.977818 -0.150792   1.10958 0.107389 0.000666667
 0.976608 -0.140016   1.10809 0.131812 0.000666667
  0.98824 -0.151999    1.1124 0.0645973 0.000666667
 0.979369 -0.142203   1.10872 0.144748 0.000666667
 0.990963 -0.147145   1.11165 0.05011 0.000666667
 0.987958 -0.148552   1.12045 0.119969 0.000666667
 0.967265 -0.143921   1.10673 0.323406 0.000666667
0.981632 -0.14944  1.12533 0.0525737 0.000666667
 0.988557 -0.147008    1.1148 0.0470137 0.000666667
 0.977689 -0.141208   1.10708 0.206654 0.000666667
 0.989959 -0.147698   1.11184 0.052292 0.000666667
  0.97889 -0.154606   1.12076 0.218431 0.000666667
  0.97594 -0.142678   1.10992 0.173838 0.000666667
0.978998 -0.15202  1.12038 0.23922 0.000666667
 0.974827 -0.142398   1.10616 0.244956 0.000666667
0.977145 -0.14488   1.1133 0.239457 0.000666667
 0.975703 -0.153953   1.12108 0.242042 0.000666667
0.975744 -0.14453  1.10308 0.132662 0.000666667
 0.987917 -0.146246   1.11194 0.0336622 0.000666667
 0.977386 -0.152753   1.12094 0.190124 0.000666667
 0.977551 -0.150337   1.12309 0.213476 0.000666667
 0.978439 -0.154058    1.1224 0.235452 0.000666667
 0.979894 -0.147758   1.12818 0.0689509 0.000666667
  0.98781 -0.144557   1.11054 0.0176854 0.000666667
 0.986167 -0.154586   1.11238 0.0691521 0.000666667
 0.980197 -0.153873   1.12266 0.246596 0.000666667
 0.980039 -0.152042   1.12081 0.175619 0.000666667
 0.974567 -0.145253   1.10746 0.144148 0.000666667
 0.980368 -0.139718   1.11074 0.180669 0.000666667
 0.997551 -0.171187    1.1258 -0.171108 0.000666667
 0.991923 -0.149055   1.12421 0.0510404 0.000666667
 0.989389 -0.152162   1.12293 0.0650997 0.000666667
 0.991707 -0.148319   1.12353 0.0881964 0.000666667
 0.987941 -0.152603   1.12452 0.134626 0.000666667
 0.978398 -0.153207   1.12368 0.225132 0.000666667
 0.976945 -0.142952   1.10854 0.146978 0.000666667
0.996364 -0.17385  1.12486 -0.182953 0.000666667
0.977716 -0.15516  1.12163 0.235431 0.000666667
 0.996184 -0.171407   1.12799 -0.195032 0.000666667
 0.988503 -0.148393   1.11083 0.0920216 0.000666667
 0.979084 -0.153252   1.11908 0.194918 0.000666667
 0.975048 -0.151026   1.11155 0.128074 0.000666667
 0.974229 -0.143798   1.10643 0.142263 0.000666667
  0.98799 -0.155005   1.12135 0.143585 0.000666667
 0.975335 -0.142638   1.10818 0.150927 0.000666667
 0.971551 -0.152031   1.11209 0.164272 0.000666667
 0.989388 -0.151761   1.11203 0.0577899 0.000666667
 0.990757 -0.149682   1.12363 0.084423 0.000666667
 0.985521 -0.152688   1.11137 0.0295251 0.000666667
 0.977592 -0.143497   1.10555 0.133614 0.000666667
 0.978961 -0.150917   1.11224 0.144998 0.000666667
 0.976656 -0.151498   1.12296 0.164869 0.000666667
 0.973177 -0.139928   1.11161 0.235249 0.000666667
 0.978883 -0.151915   1.11417 0.133488 0.000666667
 0.975139 -0.141014   1.11096 0.235296 0.000666667
 0.976481 -0.151872   1.12521 0.26284 0.000666667
 0.991639 -0.150849   1.12071 0.152485 0.000666667
 0.969212 -0.145071   1.10648 0.313479 0.000666667
0.989727 -0.15195  1.11124 0.0514367 0.000666667
 0.989622 -0.146561   1.12611 0.0836152 0.000666667
  0.98952 -0.146533   1.11132 0.046598 0.000666667
 0.979321 -0.155339   1.12124 0.238697 0.000666667
 0.991376 -0.144148   1.11106 0.0360454 0.000666667
 0.977392 -0.143802   1.11032 0.196298 0.000666667
 0.971678 -0.141575   1.11039 0.228049 0.000666667
  0.98807 -0.155224   1.11202 0.0611337 0.000666667
  0.97816 -0.154692    1.1206 0.218488 0.000666667
 0.988254 -0.150804   1.12207 0.14044 0.000666667
 0.989637 -0.148886   1.12508 0.0852262 0.000666667
 0.977941 -0.145079   1.10644 0.135741 0.000666667
 0.996188 -0.170459    1.1274 -0.16503 0.000666667
 0.992168 -0.145593   1.11548 0.0469205 0.000666667
 0.977831 -0.140872   1.10515 0.0939741 0.000666667
 0.976154 -0.142714   1.10828 0.228942 0.000666667
 0.977055 -0.152109    1.1251 0.214039 0.000666667
 0.976328 -0.153642   1.12144 0.193963 0.000666667
 0.998526 -0.173436   1.12577 -0.163924 0.000666667
 0.990698 -0.151676   1.12018 0.0557192 0.000666667
 0.978127 -0.143645   1.10754 0.134715 0.000666667
 0.993983 -0.150403   1.12252 0.04248 0.000666667
 0.969057 -0.151111   1.11043 0.185663 0.000666667
 0.982034 -0.148723   1.12871 0.101559 0.000666667
 0.979262 -0.149321   1.10978 0.132063 0.000666667
0.992198 -0.14676  1.11319 0.0341318 0.000666667
 0.997083 -0.175368   1.12878 -0.139816 0.000666667
 0.978814 -0.149648   1.11017 0.134233 0.000666667
 0.978456 -0.155647   1.12223 0.229729 0.000666667
 0.975467 -0.143653   1.10726 0.167959 0.000666667
 0.974937 -0.148195   1.11428 0.137842 0.000666667
 0.971471 -0.150494   1.11078 0.159643 0.000666667
 0.981623 -0.153193   1.12625 0.104792 0.000666667
0.976832 -0.15228   1.1121 0.142455 0.000666667
 0.985643 -0.147935   1.12311 0.0716638 0.000666667
 0.988719 -0.152985   1.12425 0.0822258 0.000666667
 0.986374 -0.157328   1.11456 0.0540068 0.000666667
 0.976184 -0.143017     1.107 0.113821 0.000666667
 0.972557 -0.152678   1.10979 0.164666 0.000666667
 0.991269 -0.143383   1.11512 0.0760441 0.000666667
 0.978163 -0.139645   1.10613 0.129325 0.000666667
 0.974621 -0.149539   1.11011 0.133519 0.000666667
 0.982959 -0.152295   1.12765 0.080215 0.000666667
 0.990885 -0.148174   1.11132 0.0627253 0.000666667
 0.988328 -0.146407   1.11493 0.0562364 0.000666667
 0.982113 -0.152142   1.12402 0.223163 0.000666667
 0.998468 -0.173578   1.12703 -0.193466 0.000666667
  1.00245 -0.174505   1.12817 -0.196823 0.000666667
 0.988926 -0.152952   1.11346 0.059283 0.000666667
 0.978877 -0.152372   1.12165 0.175002 0.000666667
0.979942 -0.1425 1.10615 0.144967 0.000666667
  0.98309 -0.152363   1.12981 0.135783 0.000666667
 0.978646 -0.143835   1.10561 0.156505 0.000666667
  0.97827 -0.151375   1.11109 0.18314 0.000666667
 0.988764 -0.145859   1.12082 0.0853177 0.000666667
 0.988842 -0.144027   1.11143 0.0566417 0.000666667
 0.978134 -0.153593   1.12154 0.241837 0.000666667
 0.988827 -0.144732    1.1117 0.0358165 0.000666667
 0.978063 -0.153564   1.12621 0.23463 0.000666667
 0.977604 -0.154046   1.12311 0.198168 0.000666667
 0.984922 -0.149007   1.11142 0.0591175 0.000666667
 0.985824 -0.150324   1.12211 0.0754689 0.000666667
0.978799 -0.1428 1.11054 0.15964 0.000666667
 0.991024 -0.148383   1.11969 0.00210461 0.000666667
 0.980062 -0.154692   1.12393 0.264849 0.000666667
 0.993407 -0.151619   1.12307 0.0781974 0.000666667
 0.988927 -0.154325    1.1117 0.0726812 0.000666667
  0.98078 -0.154879   1.12381 0.225271 0.000666667
 0.979663 -0.150714   1.12012 0.190625 0.000666667
  0.97796 -0.152218   1.12495 0.175626 0.000666667
 0.974109 -0.144718   1.10673 0.133282 0.000666667
 0.992165 -0.145051   1.11271 0.0410814 0.000666667
 0.971635 -0.156224   1.12082 0.19601 0.000666667
0.981093 -0.15116  1.10851 0.148698 0.000666667
 0.990714 -0.149903   1.11822 0.0600237 0.000666667
 0.975232 -0.139636   1.11099 0.232116 0.000666667
 0.973624 -0.151864   1.10628 0.176811 0.000666667
 0.989567 -0.150449   1.12476 0.13365 0.000666667
 0.978391 -0.152867   1.12234 0.233488 0.000666667
0.981694 -0.15049  1.12475 0.0874565 0.000666667
 0.976936 -0.144848   1.11153 0.233817 0.000666667
 0.990394 -0.147396   1.11789 0.0494197 0.000666667
  0.97804 -0.152403   1.12258 0.228771 0.000666667
 0.998486 -0.174257   1.12355 -0.164607 0.000666667
 0.979369 -0.142439   1.10865 0.243223 0.000666667
 0.988866 -0.143199   1.11263 -0.0173436 0.000666667
0.978744 -0.15067  1.11144 0.114276 0.000666667
 0.982234 -0.149982   1.12674 0.101671 0.000666667
 0.975977 -0.154644   1.12541 0.27541 0.000666667
 0.982041 -0.139828   1.10807 0.166687 0.000666667
 0.987809 -0.152958   1.12244 0.113736 0.000666667
 0.998978 -0.170047   1.12676 -0.187821 0.000666667
 0.979641 -0.141304   1.11136 0.221808 0.000666667
 0.988729 -0.152353   1.12021 0.072615 0.000666667
 0.980999 -0.141933   1.10683 0.150879 0.000666667
0.999165 -0.1703 1.12703 -0.216933 0.000666667
 0.972919 -0.141796    1.1104 0.261543 0.000666667
 0.973016 -0.152149   1.10852 0.16178 0.000666667
 0.987633 -0.154374   1.11344 0.0486962 0.000666667
0.977574 -0.13861  1.10851 0.154042 0.000666667
 0.979394 -0.153258   1.11399 0.154909 0.000666667
 0.972021 -0.151975   1.10824 0.170781 0.000666667
 0.992543 -0.148298   1.12458 0.0616545 0.000666667
0.973169 -0.14966  1.10768 0.129726 0.000666667
 0.981819 -0.137832   1.10918 0.156106 0.000666667
 0.987944 -0.150274   1.12469 0.124107 0.000666667
 0.981365 -0.153873   1.13008 0.0937243 0.000666667
 0.979493 -0.146945   1.10808 0.200578 0.000666667
 0.988681 -0.147776   1.11337 0.0419364 0.000666667
 0.971314 -0.153625   1.10711 0.158692 0.000666667
 0.988665 -0.154482   1.12585 0.125265 0.000666667
 0.981594 -0.149767   1.12626 0.0774577 0.000666667
 0.990277 -0.149531   1.12553 0.0471076 0.000666667
 0.976169 -0.148846   1.12351 0.174276 0.000666667
 0.990891 -0.153743   1.11388 0.0617221 0.000666667
 0.978392 -0.141739   1.10837 0.163846 0.000666667
 0.980861 -0.152874   1.12826 0.0858021 0.000666667
0.978819 -0.15472  1.12217 0.222255 0.000666667
 0.978526 -0.148672   1.12569 0.23022 0.000666667
 0.991591 -0.149681   1.12441 0.0474485 0.000666667
  0.97643 -0.149961   1.12379 0.239218 0.000666667
 0.985819 -0.155786   1.11319 0.043845 0.000666667
 0.971881 -0.150896   1.10623 0.159418 0.000666667
0.979402 -0.15232  1.12244 0.222234 0.000666667
 0.980186 -0.153888   1.12652 0.0837565 0.000666667
 0.975966 -0.140753   1.10952 0.221005 0.000666667
  0.97763 -0.143261   1.11009 0.224997 0.000666667
 0.976199 -0.147884   1.12228 0.199394 0.000666667
 0.987364 -0.152596   1.11038 0.0359225 0.000666667
 0.973958 -0.155008   1.12068 0.183845 0.000666667
 0.975996 -0.154816   1.12227 0.24307 0.000666667
 0.972674 -0.157525   1.11694 0.194217 0.000666667
 0.978073 -0.153668   1.12414 0.216399 0.000666667
0.983685 -0.14947  1.12508 0.0930551 0.000666667
0.979992 -0.15223  1.12463 0.104499 0.000666667
 0.977717 -0.153836   1.12221 0.241907 0.000666667
 0.975687 -0.143505    1.1097 0.110154 0.000666667
 0.986659 -0.154283   1.11231 0.0482742 0.000666667
 0.978462 -0.155293   1.12056 0.264483 0.000666667
 0.991651 -0.147019    1.1219 0.044807 0.000666667
 0.976136 -0.148248   1.10486 0.144153 0.000666667
 0.979034 -0.141997    1.1078 0.143748 0.000666667
 0.988112 -0.154621   1.11226 0.0598477 0.000666667
 0.979189 -0.151484   1.12198 0.240076 0.000666667
 0.977377 -0.152524   1.12315 0.220789 0.000666667
 0.981674 -0.150352   1.12775 0.103191 0.000666667
 0.978527 -0.153952   1.12706 0.296577 0.000666667
 0.988523 -0.152524   1.11028 0.0187762 0.000666667
 0.997009 -0.174994   1.12469 -0.171248 0.000666667
 0.975759 -0.141698   1.10665 0.14247 0.000666667
0.967833 -0.14676  1.10854 0.3288 0.000666667
 0.976464 -0.153517   1.12308 0.234315 0.000666667
 0.977075 -0.153636   1.12348 0.187134 0.000666667
 0.977876 -0.144321   1.11049 0.240555 0.000666667
 0.977908 -0.150922   1.12166 0.172257 0.000666667
0.998736 -0.17229  1.12502 -0.181567 0.000666667
 0.981398 -0.148074    1.1266 0.0830137 0.000666667
 0.976523 -0.149677   1.11128 0.139413 0.000666667
 0.978107 -0.142316   1.10696 0.147457 0.000666667
 0.980585 -0.142059   1.10688 0.170297 0.000666667
 0.985965 -0.152565   1.12539 0.144841 0.000666667
 0.987481 -0.154496   1.11361 0.044647 0.000666667
 0.977376 -0.149514   1.11063 0.147979 0.000666667
 0.980328 -0.151086   1.12353 0.21364 0.000666667
 0.989424 -0.150442   1.12225 0.0723237 0.000666667
 0.987095 -0.147548   1.11203 0.025064 0.000666667
 0.990754 -0.145491   1.11195 0.0807511 0.000666667
 0.978971 -0.149766   1.12365 0.221498 0.000666667
 0.970253 -0.152998   1.11077 0.161705 0.000666667
 0.976085 -0.146124   1.10631 0.151333 0.000666667
 0.981632 -0.142258   1.10948 0.165321 0.000666667
 0.982616 -0.140748   1.11138 0.141815 0.000666667
 0.991355 -0.149089   1.12291 0.159864 0.000666667
 0.982875 -0.151952   1.12681 0.0952766 0.000666667
 0.975816 -0.144618   1.10619 0.127934 0.000666667
 0.990965 -0.150571   1.12442 0.0864242 0.000666667
 0.976475 -0.152042   1.12237 0.243604 0.000666667
 0.978362 -0.155537   1.12142 0.235093 0.000666667
 0.998483 -0.172438   1.12743 -0.170411 0.000666667
 0.977819 -0.150158   1.11234 0.132795 0.000666667
 0.995655 -0.174929   1.12505 -0.185047 0.000666667
 0.977652 -0.151792   1.12381 0.202925 0.000666667
 0.978734 -0.140221   1.11097 0.163744 0.000666667
 0.977749 -0.150176   1.10956 0.150551 0.000666667
 0.977186 -0.144482   1.10423 0.136031 0.000666667
 0.978885 -0.141588   1.10715 0.156625 0.000666667
 0.975111 -0.149162   1.11206 0.177693 0.000666667
 0.990435 -0.144919   1.11132 0.019901 0.000666667
 0.976545 -0.153943   1.11814 0.215139 0.000666667
 0.992768 -0.147926   1.12109 0.0461106 0.000666667
 0.978341 -0.153612   1.11215 0.158563 0.000666667
 0.972809 -0.152929   1.10976 0.145628 0.000666667
 0.979804 -0.154313   1.12143 0.245979 0.000666667
 0.978969 -0.154141   1.12198 0.237685 0.000666667
 0.977055 -0.141258   1.10569 0.142323 0.000666667
 0.976588 -0.144758   1.10787 0.158408 0.000666667
 0.978862 -0.148633   1.12499 0.259889 0.000666667
 0.968908 -0.144835   1.10403 0.306388 0.000666667
  1.00253 -0.174328   1.12649 -0.14058 0.000666667
0.978556 -0.14979  1.12254 0.267771 0.000666667
 0.998663 -0.174166   1.12668 -0.206028 0.000666667
 0.977195 -0.143917    1.1049 0.15148 0.000666667
 0.982153 -0.153869   1.12311 0.24237 0.000666667
 0.977592 -0.155342   1.12337 0.216879 0.000666667
 0.973286 -0.155867   1.11759 0.164929 0.000666667
 0.980958 -0.139886   1.10873 0.163542 0.000666667
 0.981179 -0.151945   1.11395 0.124568 0.000666667
 0.998838 -0.174453   1.12696 -0.205658 0.000666667
 0.989457 -0.150091   1.12591 0.0893249 0.000666667
 0.987338 -0.151721   1.12391 0.122918 0.000666667
 0.987539 -0.153312   1.11236 0.0488042 0.000666667
 0.988831 -0.151515   1.12617 0.144759 0.000666667
 0.986892 -0.144851   1.11417 0.0751796 0.000666667
 0.992132 -0.147433   1.11555 0.0525113 0.000666667
 0.972925 -0.151938   1.10769 0.174438 0.000666667
0.992107 -0.14925  1.12406 0.0693632 0.000666667
 0.988461 -0.153675   1.12576 0.128885 0.000666667
 0.983549 -0.149143   1.12845 0.0941769 0.000666667
 0.975602 -0.143814   1.10749 0.241299 0.000666667
 0.985026 -0.144372   1.10798 0.139583 0.000666667
 0.980277 -0.141133   1.10692 0.145911 0.000666667
 0.976193 -0.155053   1.12262 0.237741 0.000666667
 0.979918 -0.152881    1.1138 0.140365 0.000666667
 0.985212 -0.155937   1.11408 0.0710028 0.000666667
  0.98257 -0.143365   1.10535 0.135886 0.000666667
 0.978136 -0.156841   1.12197 0.234281 0.000666667
 0.975112 -0.154247   1.11884 0.182123 0.000666667
 0.988262 -0.145313   1.11367 0.0476683 0.000666667
 0.980324 -0.142395   1.10693 0.158952 0.000666667
  0.99253 -0.147913   1.12176 0.0459623 0.000666667
0.989396 -0.15043  1.12196 0.0396511 0.000666667
  0.98815 -0.145051   1.11306 0.0343819 0.000666667
 0.976477 -0.150303   1.12288 0.191107 0.000666667
 0.980232 -0.144547   1.10872 0.212989 0.000666667
 0.978861 -0.152926   1.12264 0.244971 0.000666667
0.978106 -0.15014   1.1204 0.184035 0.000666667
 0.983609 -0.152686   1.10948 0.0497777 0.000666667
 0.990322 -0.153806    1.1125 0.0536124 0.000666667
 0.976328 -0.141268   1.11025 0.234286 0.000666667
  0.97747 -0.144891   1.10785 0.148809 0.000666667
0.974875 -0.15787   1.1169 0.169662 0.000666667
 0.990579 -0.145338   1.10932 0.00908157 0.000666667
 0.989107 -0.151829    1.1129 0.05787 0.000666667
0.984311 -0.15358  1.11359 0.0445248 0.000666667
 0.976841 -0.150501    1.1197 0.182327 0.000666667
0.988014 -0.14877  1.12559 0.0746191 0.000666667
0.976419 -0.15245  1.12147 0.188271 0.000666667
 0.977035 -0.141472   1.10889 0.127316 0.000666667
 0.986475 -0.151537    1.1142 0.0785576 0.000666667
 0.974351 -0.142013   1.10564 0.144897 0.000666667
 0.987918 -0.156498   1.11147 0.0657805 0.000666667
 0.988228 -0.153095    1.1122 0.0534574 0.000666667
 0.977954 -0.149078   1.11213 0.132955 0.000666667
 0.980027 -0.138711    1.1073 0.147441 0.000666667
 0.976401 -0.155716   1.12607 0.234207 0.000666667
 0.980442 -0.150389   1.12781 0.0831056 0.000666667
 0.977068 -0.155816   1.12443 0.218413 0.000666667
  0.97851 -0.150511   1.12549 0.0726439 0.000666667
 0.977946 -0.155239   1.12292 0.221049 0.000666667
 0.979289 -0.150693   1.11011 0.11792 0.000666667
0.987417 -0.15083  1.12129 0.0634168 0.000666667
 0.979302 -0.142217   1.10571 0.167565 0.000666667
 0.976076 -0.151022   1.11166 0.147502 0.000666667
 0.993832 -0.151297   1.10566 -0.0157348 0.000666667
 0.978301 -0.153309   1.12475 0.19697 0.000666667
 0.981323 -0.142323   1.11123 0.130494 0.000666667
 0.981304 -0.151686   1.12312 0.227715 0.000666667
 0.991081 -0.152438    1.1074 0.0442652 0.000666667
 0.987893 -0.153302   1.11336 0.0736609 0.000666667
0.975766 -0.15173  1.12209 0.23247 0.000666667
 0.979851 -0.152817   1.11272 0.11857 0.000666667
 0.978483 -0.146179   1.11056 0.220863 0.000666667
 0.971583 -0.153508   1.10784 0.190197 0.000666667
 0.982409 -0.149997   1.12772 0.113705 0.000666667
 0.976091 -0.142697   1.10831 0.124231 0.000666667
 0.973952 -0.157028   1.11893 0.168199 0.000666667
 0.984367 -0.153568   1.11178 0.00276834 0.000666667
 0.976519 -0.154491   1.12246 0.214799 0.000666667
 0.983122 -0.152599   1.12272 0.225977 0.000666667
0.979242 -0.15305  1.12278 0.184614 0.000666667
0.987343 -0.14991   1.1236 0.124833 0.000666667
 0.980137 -0.151052   1.10948 0.152272 0.000666667
 0.989893 -0.153676   1.11377 0.0852852 0.000666667
 0.990608 -0.144943   1.11152 0.0476288 0.000666667
 0.988445 -0.150766   1.12342 0.0766832 0.000666667
 0.977445 -0.152092   1.12343 0.160098 0.000666667
 0.979498 -0.152434   1.12358 0.253048 0.000666667
 0.991127 -0.155739   1.11346 0.0599581 0.000666667
 0.982502 -0.151024    1.1264 0.118568 0.000666667
 0.997631 -0.173034   1.12583 -0.195063 0.000666667
 0.971318 -0.157579   1.11836 0.193035 0.000666667
  0.97724 -0.141034   1.10528 0.141669 0.000666667
 0.980983 -0.153367   1.12621 0.107337 0.000666667
  0.97644 -0.150136   1.12207 0.174154 0.000666667
 0.981637 -0.152203   1.12603 0.119207 0.000666667
 0.988822 -0.149131    1.1205 0.0634593 0.000666667
 0.995921 -0.167455   1.12755 -0.17563 0.000666667
 0.989423 -0.148755   1.12187 0.0927472 0.000666667
0.987222 -0.15516  1.11202 0.0610128 0.000666667
 0.977616 -0.153208   1.12511 0.223338 0.000666667
 0.989283 -0.151374   1.12361 0.136707 0.000666667
 0.982831 -0.154154   1.12826 0.0853569 0.000666667
 0.998322 -0.171627    1.1272 -0.188733 0.000666667
 0.978671 -0.143134   1.10863 0.168585 0.000666667
 0.990605 -0.148406   1.11389 0.0331895 0.000666667
 0.991455 -0.145563   1.11281 0.0237923 0.000666667
 0.990464 -0.149627   1.11965 0.0861369 0.000666667
 0.976806 -0.143149   1.10801 0.128764 0.000666667
 0.979554 -0.154057   1.12315 0.215509 0.000666667
 0.979189 -0.154273   1.12309 0.225975 0.000666667
 0.987017 -0.155029   1.11439 0.0674957 0.000666667
 0.986027 -0.153513     1.112 0.0898419 0.000666667
 0.989902 -0.149413   1.11457 0.0389278 0.000666667
 0.976578 -0.143195   1.10997 0.243106 0.000666667
 0.978135 -0.142852   1.10662 0.149481 0.000666667
0.980846 -0.15074  1.12715 0.0835513 0.000666667
 0.989561 -0.151634   1.11215 0.0484542 0.000666667
 0.988879 -0.154105   1.12508 0.109243 0.000666667
 0.980839 -0.151296   1.12258 0.0983933 0.000666667
 0.980112 -0.150085    1.1125 0.168514 0.000666667
 0.988195 -0.143684   1.11466 0.0483853 0.000666667
  0.97758 -0.144419   1.11016 0.144506 0.000666667
 0.986553 -0.152585   1.11334 0.0517221 0.000666667
 0.973481 -0.156091   1.11566 0.170201 0.000666667
 0.990172 -0.155342   1.11334 0.0631125 0.000666667
 0.975539 -0.141342   1.10666 0.138016 0.000666667
 0.990245 -0.147546     1.118 0.0187117 0.000666667
 0.977661 -0.151235   1.12613 0.201236 0.000666667
 0.974533 -0.155647   1.11555 0.164175 0.000666667
 0.975128 -0.150813   1.12257 0.236175 0.000666667
 0.992696 -0.154064   1.10904 0.0496703 0.000666667
 0.982552 -0.149265   1.12685 0.0849436 0.000666667
 0.973012 -0.152051   1.10765 0.171075 0.000666667
 0.980118 -0.148624   1.12769 0.0809608 0.000666667
  0.97176 -0.149299   1.11213 0.174547 0.000666667
 0.976301 -0.154382   1.12518 0.235519 0.000666667
 0.975157 -0.141871   1.11046 0.232112 0.000666667
  0.97556 -0.143541   1.10559 0.155388 0.000666667
  0.97955 -0.150328   1.12674 0.08871 0.000666667
0.988406 -0.14888  1.12405 0.0814021 0.000666667
  0.97955 -0.149298   1.12236 0.252248 0.000666667
 0.999761 -0.172707   1.12751 -0.201988 0.000666667
 0.989618 -0.148233   1.11991 0.0525476 0.000666667
 0.986332 -0.154084   1.11538 0.0461373 0.000666667
  0.97238 -0.150887   1.10679 0.174051 0.000666667
 0.977459 -0.139951   1.10838 0.123961 0.000666667
 0.991881 -0.145928    1.1197 0.0748245 0.000666667
  0.98034 -0.148308   1.12694 0.0887219 0.000666667
 0.982131 -0.150292   1.12574 0.0866069 0.000666667
 0.980424 -0.142591   1.10904 0.15232 0.000666667
 0.979087 -0.152607   1.12282 0.241105 0.000666667
 0.991329 -0.150523   1.12461 0.0707899 0.000666667
 0.974671 -0.156292   1.11579 0.194383 0.000666667
 0.987458 -0.153707    1.1123 0.0641137 0.000666667
 0.991728 -0.144634   1.11023 0.0337334 0.000666667
 0.988839 -0.147363   1.11295 0.0706126 0.000666667
  0.97787 -0.150888   1.12142 0.211003 0.000666667
 0.991057 -0.151179   1.12456 0.151161 0.000666667
 0.990246 -0.147166   1.10989 0.0827503 0.000666667
 0.992756 -0.148077   1.12136 0.0928445 0.000666667
 0.97796 -0.15007  1.12077 0.235697 0.000666667
 0.977167 -0.151797   1.12392 0.167382 0.000666667
 0.979549 -0.152951   1.11167 0.0986633 0.000666667
 0.976753 -0.148417   1.12183 0.244959 0.000666667
 0.978974 -0.153815   1.12382 0.185072 0.000666667
 0.979284 -0.150043   1.11169 0.0950981 0.000666667
 0.980413 -0.152753   1.12881 0.11602 0.000666667
 0.983342 -0.153577   1.12406 0.248597 0.000666667
 0.998029 -0.174334   1.12984 -0.147683 0.000666667
 0.975392 -0.141345   1.10763 0.1302 0.000666667
 0.980866 -0.140424   1.10865 0.157061 0.000666667
 0.989312 -0.153549   1.11396 0.0510436 0.000666667
 0.987128 -0.148561   1.11014 0.0390156 0.000666667
 0.98176 -0.14953  1.12516 0.088688 0.000666667
 0.974515 -0.148277   1.11337 0.162865 0.000666667
 0.978132 -0.151828   1.12242 0.176002 0.000666667
 0.988847 -0.146964   1.11407 0.0263514 0.000666667
0.986392 -0.15401  1.11511 0.0550872 0.000666667
 0.990531 -0.146815   1.11262 0.0274245 0.000666667
 0.991138 -0.146712    1.1121 0.0683269 0.000666667
 0.987932 -0.152788   1.12472 0.0991506 0.000666667
 0.977892 -0.155185   1.12258 0.234514 0.000666667
 0.979942 -0.154532   1.12096 0.232334 0.000666667
 0.992009 -0.147391   1.11539 0.00179826 0.000666667
 0.990773 -0.146978   1.11541 0.038928 0.000666667
 0.997241 -0.169645   1.12954 -0.15751 0.000666667
 0.988357 -0.144594   1.11226 0.0414776 0.000666667
 0.990936 -0.149697   1.12249 0.0750751 0.000666667
 0.977495 -0.154788   1.11882 0.215632 0.000666667
0.976566 -0.14166  1.10753 0.144762 0.000666667
 0.991863 -0.150848   1.12039 0.0745256 0.000666667
 0.974842 -0.153536   1.12111 0.192896 0.000666667
 0.985903 -0.151869   1.11398 0.0614482 0.000666667
 0.977968 -0.150396   1.11099 0.122464 0.000666667
 0.992681 -0.144819    1.1135 0.0473637 0.000666667
 0.991156 -0.148878   1.12114 0.074092 0.000666667
0.975392 -0.14144   1.1089 0.226957 0.000666667
 0.986787 -0.154832   1.11209 0.0460053 0.000666667
 0.986004 -0.154529   1.11289 0.0522803 0.000666667
 0.981984 -0.153856   1.12677 0.236271 0.000666667
 0.979611 -0.150825   1.10976 0.13261 0.000666667
 0.992206 -0.148052   1.12525 0.110867 0.000666667
 0.977346 -0.154531   1.12309 0.23629 0.000666667
  0.99984 -0.174459   1.12907 -0.152022 0.000666667
0.989034 -0.15423  1.11959 0.0704177 0.000666667
 0.973373 -0.152463   1.10954 0.145622 0.000666667
 0.977142 -0.151548    1.1119 0.162083 0.000666667
 0.977791 -0.150471   1.12325 0.214023 0.000666667
  0.98261 -0.152869   1.12221 0.233695 0.000666667
 0.990169 -0.150324    1.1215 0.0531956 0.000666667
 0.991231 -0.145572   1.11431 0.0475241 0.000666667
 0.973714 -0.143207   1.11105 0.254012 0.000666667
 0.980765 -0.142874   1.10841 0.154859 0.000666667
 0.973418 -0.155871    1.1193 0.209511 0.000666667
 0.974642 -0.139643   1.11059 0.220076 0.000666667
 0.996551 -0.173162   1.12589 -0.16939 0.000666667
  0.98093 -0.143033   1.10641 0.13618 0.000666667
 0.977169 -0.155072   1.12177 0.221787 0.000666667
0.990747 -0.15153  1.12153 0.0694161 0.000666667
0.978583 -0.15052   1.1216 0.172787 0.000666667
  0.97096 -0.140776    1.1116 0.229534 0.000666667
 0.975096 -0.140544   1.10914 0.236644 0.000666667
 0.977456 -0.150362   1.11151 0.167021 0.000666667
 0.979779 -0.149901   1.12353 0.203683 0.000666667
 0.975972 -0.143934   1.10859 0.115806 0.000666667
 0.981845 -0.139972   1.11018 0.155062 0.000666667
 0.975621 -0.155163   1.11775 0.187336 0.000666667
 0.999853 -0.173191   1.12411 -0.145406 0.000666667
0.987435 -0.14653  1.11357 0.036959 0.000666667
 0.987697 -0.154953   1.11613 0.0695515 0.000666667
 0.987959 -0.150488   1.12191 0.0924713 0.000666667
 0.990273 -0.149394   1.11633 -0.0122006 0.000666667
  1.00039 -0.173517   1.12934 -0.207878 0.000666667
  0.97663 -0.150662   1.11051 0.141988 0.000666667
 0.979998 -0.152258   1.12784 0.114669 0.000666667
 0.978576 -0.150737   1.12195 0.185387 0.000666667
 0.996621 -0.172541   1.12764 -0.181147 0.000666667
 0.985832 -0.154284   1.11112 0.010401 0.000666667
0.978866 -0.15039  1.12333 0.252087 0.000666667
 0.992373 -0.147924   1.11643 0.0223846 0.000666667
 0.977026 -0.155567   1.12494 0.258133 0.000666667
 0.975904 -0.144164   1.10826 0.151976 0.000666667
 0.977544 -0.150101   1.12211 0.166019 0.000666667
 0.976847 -0.149905    1.1103 0.114826 0.000666667
  0.99072 -0.152749   1.12574 0.108878 0.000666667
 0.982337 -0.151878   1.12734 0.0746497 0.000666667
 0.974721 -0.141592   1.11093 0.223712 0.000666667
 0.972673 -0.142074   1.10727 0.210528 0.000666667
 0.977478 -0.138824   1.10794 0.15905 0.000666667
  0.98888 -0.143478   1.11148 -0.00715625 0.000666667
 0.979372 -0.141176   1.10965 0.165194 0.000666667
 0.989496 -0.152885   1.11413 0.0489257 0.000666667
 0.989861 -0.148556   1.12331 0.0560595 0.000666667
0.975683 -0.14518   1.1064 0.257028 0.000666667
 0.982392 -0.152203   1.12233 0.230066 0.000666667
 0.979098 -0.155735   1.12221 0.236496 0.000666667
 0.981308 -0.153819   1.12836 0.106349 0.000666667
 0.998699 -0.173381    1.1288 -0.179246 0.000666667
 0.975804 -0.144262   1.10833 0.167041 0.000666667
 0.991033 -0.148103   1.12323 0.0664871 0.000666667
 0.981076 -0.144041   1.10935 0.210122 0.000666667
 0.979202 -0.153356   1.12099 0.232193 0.000666667
 0.980169 -0.150793    1.1073 0.139392 0.000666667
 0.986337 -0.147524   1.12678 0.0667506 0.000666667
 0.989675 -0.146923   1.11332 0.0458699 0.000666667
 0.988553 -0.152206   1.12622 0.112015 0.000666667
 0.978968 -0.154623   1.12249 0.240066 0.000666667
0.975929 -0.15298  1.12182 0.198209 0.000666667
 0.982244 -0.151623   1.11351 0.153415 0.000666667
 0.976217 -0.142998   1.11093 0.234747 0.000666667
 0.976623 -0.142823   1.11055 0.192387 0.000666667
 0.975408 -0.143202   1.10624 0.157064 0.000666667
 0.974944 -0.156843   1.11573 0.196382 0.000666667
 0.984784 -0.155066   1.11219 0.0469372 0.000666667
 0.970836 -0.156104   1.12062 0.179694 0.000666667
 0.991713 -0.147521   1.11311 0.0462099 0.000666667
0.986733 -0.15202   1.1236 0.13064 0.000666667
 0.998428 -0.174943   1.12671 -0.192377 0.000666667
 0.996725 -0.175639   1.12885 -0.134963 0.000666667
 0.992018 -0.151537   1.12347 0.0738402 0.000666667
  0.98645 -0.149449   1.12366 0.0715967 0.000666667
 0.979739 -0.141101   1.10734 0.12633 0.000666667
 0.981422 -0.150084    1.1257 0.0558105 0.000666667
 0.981648 -0.140649   1.10928 0.159643 0.000666667
 0.986712 -0.154771    1.1142 0.0492137 0.000666667
 0.978772 -0.153504    1.1266 0.233772 0.000666667
 0.991619 -0.147527   1.12273 0.0836061 0.000666667
   0.9782 -0.153338    1.1222 0.22858 0.000666667
 0.977343 -0.152331   1.12126 0.182824 0.000666667
 0.985785 -0.155316   1.12496 0.127952 0.000666667
 0.978808 -0.154193   1.12254 0.216156 0.000666667
 0.978213 -0.141504   1.10693 0.147614 0.000666667
  0.99046 -0.145548   1.11515 0.0796234 0.000666667
 0.979676 -0.142182   1.11158 0.215799 0.000666667
 0.991007 -0.153068   1.10889 0.046599 0.000666667
 0.978737 -0.141959   1.10663 0.127105 0.000666667
 0.975874 -0.142894   1.10713 0.172421 0.000666667
 0.984773 -0.157159   1.10979 0.0369234 0.000666667
 0.986654 -0.151798   1.11176 0.0105668 0.000666667
 0.971935 -0.142939   1.11275 0.254786 0.000666667
0.987478 -0.15335  1.11166 0.0592471 0.000666667
 0.989329 -0.145751   1.11381 0.0206553 0.000666667
0.978802 -0.15549  1.12388 0.226396 0.000666667
 0.975882 -0.142312   1.10736 0.21407 0.000666667
 0.988018 -0.153453   1.11488 0.0536068 0.000666667
 0.981771 -0.150084   1.12593 0.0980892 0.000666667
 0.999941 -0.173948   1.12737 -0.150594 0.000666667
 0.977637 -0.151727   1.12446 0.156568 0.000666667
 0.999685 -0.170961    1.1286 -0.171947 0.000666667
0.977562 -0.14226  1.10667 0.144079 0.000666667
 0.992824 -0.147365   1.12516 0.0975298 0.000666667
 0.998257 -0.171118   1.12682 -0.185345 0.000666667
 0.979205 -0.145767   1.10878 0.220823 0.000666667
0.982057 -0.1515 1.12532 0.101035 0.000666667
 0.978074 -0.153311   1.12154 0.250157 0.000666667
 0.988309 -0.147857   1.11259 0.0567123 0.000666667
  0.98883 -0.147471   1.11134 0.0268947 0.000666667
 0.977086 -0.152561   1.11874 0.191871 0.000666667
 0.973652 -0.145185    1.1049 0.147532 0.000666667
 0.989514 -0.154108    1.1126 0.0626037 0.000666667
 0.977371 -0.153644   1.12022 0.194397 0.000666667
 0.985601 -0.155592   1.11341 0.0481835 0.000666667
 0.967775 -0.145146   1.10662 0.278501 0.000666667
 0.98411 -0.14163  1.10887 0.14763 0.000666667
0.978331 -0.14307  1.10999 0.22651 0.000666667
 0.988068 -0.154378   1.11309 0.0463567 0.000666667
 0.986087 -0.155868   1.11043 0.0110679 0.000666667
 0.975939 -0.151298   1.11038 0.14273 0.000666667
 0.989484 -0.151987   1.12305 0.0604368 0.000666667
 0.977219 -0.146673   1.10967 0.120621 0.000666667
  0.98068 -0.154955   1.12097 0.23332 0.000666667
 0.976688 -0.140246    1.1078 0.227817 0.000666667
 0.972518 -0.156479   1.11627 0.189734 0.000666667
 0.974746 -0.153353   1.12392 0.255292 0.000666667
 0.993446 -0.149213   1.11732 -0.0174897 0.000666667
0.978936 -0.15311  1.12118 0.232864 0.000666667
 0.981954 -0.152213   1.12504 0.10764 0.000666667
 0.987618 -0.152278   1.12643 0.120784 0.000666667
 0.978084 -0.154344   1.12334 0.200273 0.000666667
  0.98113 -0.154675   1.12117 0.21449 0.000666667
 0.988552 -0.146827   1.11489 0.0516391 0.000666667
 0.986488 -0.149724   1.12402 0.118107 0.000666667
0.988545 -0.14678  1.11335 0.0383839 0.000666667
 0.978049 -0.150828   1.10951 0.118671 0.000666667
 0.988929 -0.144686   1.11931 0.0563107 0.000666667
 0.979225 -0.153491   1.12141 0.245649 0.000666667
 0.977066 -0.149833   1.12402 0.208654 0.000666667
 0.979344 -0.144285   1.10526 0.158888 0.000666667
 0.989866 -0.147963   1.12242 0.0617259 0.000666667
 0.972969 -0.143121   1.10797 0.21513 0.000666667
0.974721 -0.14148  1.10908 0.158488 0.000666667
 0.989626 -0.152907   1.12561 0.0992935 0.000666667
 0.978143 -0.153505   1.12311 0.242804 0.000666667
 0.980216 -0.153951   1.12304 0.268249 0.000666667
 0.979089 -0.148697    1.1271 0.104795 0.000666667
0.981103 -0.15005  1.12773 0.085848 0.000666667
 0.983905 -0.151421   1.12711 0.105131 0.000666667
 0.979548 -0.152188   1.11061 0.0957981 0.000666667
 0.982237 -0.149334   1.12755 0.101847 0.000666667
0.979517 -0.15219  1.11462 0.140489 0.000666667
 0.984327 -0.152214   1.12966 0.104313 0.000666667
 0.981976 -0.153022   1.12635 0.104394 0.000666667
 0.979584 -0.151577   1.12555 0.187225 0.000666667
 0.987238 -0.152477   1.12488 0.0933192 0.000666667
 0.976608 -0.153157   1.12216 0.191876 0.000666667
 0.974613 -0.153931   1.12605 0.251462 0.000666667
 0.980305 -0.140746   1.10854 0.152005 0.000666667
  0.97952 -0.153878   1.12246 0.20624 0.000666667
 0.977362 -0.155055   1.12216 0.207798 0.000666667
 0.990406 -0.148424   1.12075 0.0528725 0.000666667
 0.975091 -0.152862   1.12316 0.240889 0.000666667
 0.978401 -0.144419   1.10717 0.171194 0.000666667
  1.00014 -0.173941   1.12675 -0.177899 0.000666667
 0.977385 -0.150364   1.12298 0.178404 0.000666667
 0.975093 -0.153673   1.12281 0.149715 0.000666667
 0.971507 -0.146138   1.10505 0.299676 0.000666667
0.987067 -0.15569  1.10959 0.0645878 0.000666667
 0.992517 -0.150327   1.12108 0.0843261 0.000666667
 0.996471 -0.169596   1.12492 -0.193596 0.000666667
  0.97917 -0.138555   1.10847 0.15849 0.000666667
 0.971455 -0.153227   1.11105 0.171358 0.000666667
 0.979537 -0.153972    1.1211 0.248726 0.000666667
  0.98705 -0.153325   1.11252 0.0514161 0.000666667
0.981604 -0.14949  1.12684 0.0991088 0.000666667
 0.979203 -0.152042   1.12081 0.231 0.000666667
 0.989416 -0.147852    1.1223 0.0601308 0.000666667
 0.977253 -0.153758   1.12426 0.238848 0.000666667
 0.976522 -0.150794   1.11367 0.137049 0.000666667
 0.985272 -0.156423    1.1122 0.0347034 0.000666667
  0.98047 -0.148427   1.12777 0.0800026 0.000666667
0.977794 -0.15056   1.1113 0.117619 0.000666667
 0.978318 -0.147378   1.10896 0.214519 0.000666667
 0.973402 -0.140793   1.11198 0.258415 0.000666667
 0.977319 -0.146097    1.1117 0.227457 0.000666667
 0.976084 -0.151642   1.11474 0.14333 0.000666667
 0.988332 -0.152798   1.11416 0.0575788 0.000666667
 0.976919 -0.155044   1.12494 0.233351 0.000666667
 0.971692 -0.151707   1.11124 0.150535 0.000666667
 0.985723 -0.154599   1.11133 0.0710677 0.000666667
 0.987353 -0.153573   1.12341 0.123138 0.000666667
 0.975154 -0.151901   1.11213 0.133593 0.000666667
 0.981246 -0.154502   1.12267 0.235881 0.000666667
 0.977654 -0.151677   1.11176 0.142295 0.000666667
0.977963 -0.1414 1.10625 0.150019 0.000666667
 0.982214 -0.151289   1.12739 0.0948559 0.000666667
 0.982423 -0.141694   1.10804 0.15347 0.000666667
 0.979002 -0.154652   1.12343 0.263086 0.000666667
 0.980172 -0.155173   1.12368 0.225459 0.000666667
 0.982315 -0.149902   1.12619 0.0942016 0.000666667
 0.972488 -0.151419   1.10869 0.19188 0.000666667
 0.986688 -0.151173   1.12404 0.108746 0.000666667
 0.970608 -0.140209   1.11267 0.251493 0.000666667
 0.977074 -0.149379   1.12293 0.246558 0.000666667
 0.977646 -0.140557   1.10736 0.151853 0.000666667
  0.97381 -0.156038   1.12088 0.192221 0.000666667
0.988249 -0.14565  1.11169 0.0235172 0.000666667
 0.987945 -0.153593   1.11353 0.0638177 0.000666667
 0.996202 -0.169666   1.12682 -0.190399 0.000666667
 0.975244 -0.142372   1.10711 0.135813 0.000666667
 0.980522 -0.152849   1.12235 0.241728 0.000666667
 0.988236 -0.148455    1.1108 0.0542306 0.000666667
0.974919 -0.14454  1.10282 0.126953 0.000666667
 0.976409 -0.153798   1.12206 0.188697 0.000666667
 0.971691 -0.151077   1.11194 0.160657 0.000666667
 0.985522 -0.153413   1.11034 0.0961374 0.000666667
 0.978549 -0.149478   1.10954 0.111018 0.000666667
   0.9924 -0.148385   1.11461 0.0224287 0.000666667
 0.988849 -0.145315    1.1103 0.061704 0.000666667
 0.977886 -0.152647   1.12103 0.193986 0.000666667
 0.973374 -0.151933   1.10414 0.204396 0.000666667
  0.97634 -0.140609   1.10882 0.229914 0.000666667
 0.987855 -0.145987   1.11178 0.0462579 0.000666667
 0.988648 -0.147396   1.12545 0.0721114 0.000666667
 0.981534 -0.152799    1.1235 0.230704 0.000666667
 0.979049 -0.145423    1.1048 0.129729 0.000666667
 0.990872 -0.148307   1.12373 0.0714591 0.000666667
 0.972338 -0.152278   1.10888 0.169009 0.000666667
 0.987585 -0.146697   1.11178 0.0503845 0.000666667
  0.99138 -0.152032   1.11245 0.0398196 0.000666667
  0.97423 -0.144651   1.10406 0.14082 0.000666667
0.978908 -0.15266  1.12358 0.240656 0.000666667
 0.978811 -0.155706   1.12525 0.220582 0.000666667
   0.9701 -0.150592   1.11298 0.165411 0.000666667
0.977573 -0.15422  1.12446 0.198943 0.000666667
 0.988892 -0.144793   1.11385 0.0453459 0.000666667
0.998644 -0.17094  1.12968 -0.186904 0.000666667
  0.99798 -0.170452   1.12736 -0.192538 0.000666667
 0.998302 -0.173102   1.12659 -0.187538 0.000666667
 0.978155 -0.151081   1.11065 0.151946 0.000666667
  0.99012 -0.149536   1.12271 0.0657024 0.000666667
 0.977548 -0.150846   1.12685 0.0833238 0.000666667
 0.980824 -0.153381   1.12347 0.217114 0.000666667
  0.98841 -0.147482   1.11348 0.02159 0.000666667
0.977897 -0.15371  1.12876 0.185397 0.000666667
 0.974856 -0.148817    1.1096 0.160773 0.000666667
 0.978116 -0.154162   1.12263 0.243269 0.000666667
 0.990726 -0.147254   1.12144 0.0682834 0.000666667
 0.990204 -0.145324   1.11273 0.0465222 0.000666667
0.977991 -0.14892  1.11281 0.168633 0.000666667
 0.973037 -0.151584   1.10848 0.144755 0.000666667
 0.978569 -0.153212   1.12334 0.252572 0.000666667
 0.986806 -0.154518   1.11293 0.070723 0.000666667
 0.986901 -0.151862   1.12281 0.132085 0.000666667
 0.999244 -0.175536   1.12844 -0.127564 0.000666667
0.989424 -0.15138  1.12197 0.144497 0.000666667
 0.979706 -0.150366   1.11223 0.162451 0.000666667
 0.977826 -0.155589   1.12549 0.210667 0.000666667
 0.999206 -0.173269   1.12336 -0.180474 0.000666667
 0.995208 -0.150332   1.10596 -0.0218367 0.000666667
0.989115 -0.14634  1.11284 0.0801256 0.000666667
 0.977947 -0.152062    1.1222 0.204715 0.000666667
 0.978956 -0.152673   1.12358 0.193059 0.000666667
 0.987215 -0.154961   1.11698 0.0407023 0.000666667
 0.978793 -0.155767    1.1232 0.208119 0.000666667
 0.977014 -0.149382   1.11214 0.148475 0.000666667
 0.989076 -0.147414    1.1112 0.0316148 0.000666667
 0.979109 -0.152105   1.12216 0.21663 0.000666667
 0.975728 -0.143252   1.10839 0.236647 0.000666667
0.976304 -0.15503  1.12334 0.23296 0.000666667
   0.9783 -0.152494   1.12606 0.210074 0.000666667
 0.976654 -0.153881   1.12231 0.209533 0.000666667
0.998372 -0.17099  1.13023 -0.211162 0.000666667
 0.978787 -0.143944   1.11144 0.226689 0.000666667
 0.989718 -0.150708   1.12675 0.0583479 0.000666667
0.976954 -0.14926  1.12412 0.253013 0.000666667
 0.981428 -0.153479   1.12541 0.109824 0.000666667
 0.977299 -0.149702   1.12276 0.243254 0.000666667
 0.978303 -0.144466   1.10575 0.144789 0.000666667
 0.980992 -0.156094   1.12276 0.210514 0.000666667
 0.974699 -0.144591   1.10749 0.172457 0.000666667
 0.979383 -0.153094   1.12192 0.226279 0.000666667
 0.987362 -0.154919    1.1136 0.0522735 0.000666667
 0.979045 -0.152265   1.12077 0.242868 0.000666667
  0.98837 -0.153089   1.11207 0.0493027 0.000666667
 0.998016 -0.173055   1.12795 -0.18477 0.000666667
 0.988711 -0.154303   1.12551 0.126135 0.000666667
 0.981979 -0.153222   1.12905 0.104822 0.000666667
0.993833 -0.15002  1.12179 0.0695515 0.000666667
 0.987138 -0.155345   1.11199 0.0656717 0.000666667
 0.998019 -0.173855   1.12615 -0.186986 0.000666667
 0.990419 -0.146031   1.11149 0.0590118 0.000666667
  0.98979 -0.153275   1.11366 0.0592903 0.000666667
 0.980063 -0.155216   1.12245 0.229236 0.000666667
0.982582 -0.14231  1.11083 0.157315 0.000666667
 0.975876 -0.143124   1.10597 0.141123 0.000666667
 0.997083 -0.173344   1.12496 -0.185587 0.000666667
 0.985064 -0.145061   1.11076 0.142345 0.000666667
 0.979714 -0.141247    1.1064 0.172285 0.000666667
 0.977033 -0.143101   1.10823 0.184325 0.000666667
 0.976626 -0.153996    1.1252 0.26166 0.000666667
 0.997633 -0.173129   1.12515 -0.15906 0.000666667
 0.990816 -0.149535   1.12344 0.133607 0.000666667
 0.988864 -0.154865   1.11166 0.064461 0.000666667
 0.979988 -0.154125   1.12307 0.285793 0.000666667
 0.989044 -0.145859   1.12083 0.0648602 0.000666667
 0.976151 -0.138039   1.10821 0.141116 0.000666667
 0.992304 -0.147721   1.12281 0.0553605 0.000666667
0.979289 -0.15538  1.12458 0.217841 0.000666667
 0.987477 -0.145928   1.11097 0.0686987 0.000666667
 0.988844 -0.152473   1.11959 0.0683747 0.000666667
 0.979498 -0.150988   1.12328 0.173117 0.000666667
 0.977779 -0.149191   1.11104 0.124691 0.000666667
  0.98594 -0.155491   1.11233 0.0464692 0.000666667
 0.978224 -0.154633   1.12279 0.223282 0.000666667
  0.97932 -0.155106      1.12 0.228965 0.000666667
 0.978628 -0.155389   1.12494 0.212962 0.000666667
 0.989146 -0.153644   1.11246 0.0334422 0.000666667
 0.973727 -0.151099   1.10829 0.178661 0.000666667
 0.99051 -0.15345   1.1248 0.135372 0.000666667
 0.985196 -0.147236   1.12364 0.0578416 0.000666667
  0.98854 -0.151219   1.12639 0.153627 0.000666667
  0.97611 -0.149606   1.11384 0.127959 0.000666667
  0.98179 -0.149512   1.12711 0.075701 0.000666667
  0.97999 -0.152788   1.12532 0.230462 0.000666667
 0.980544 -0.145367   1.10842 0.208947 0.000666667
 0.980954 -0.153931   1.12387 0.254023 0.000666667
 0.966431 -0.143648   1.10713 0.309683 0.000666667
 0.98677 -0.15512  1.11721 0.0497388 0.000666667
 0.987442 -0.152349    1.1136 0.0665742 0.000666667
 0.980132 -0.140771   1.10708 0.174595 0.000666667
 0.993475 -0.149357   1.12134 0.0837348 0.000666667
 0.989604 -0.148369   1.12204 0.0649052 0.000666667
 0.981255 -0.149628   1.12635 0.0801684 0.000666667
0.973458 -0.15639  1.11632 0.166524 0.000666667
 0.977328 -0.149283   1.12268 0.178446 0.000666667
 0.989774 -0.152248   1.12194 0.0725098 0.000666667
  0.97693 -0.153744   1.12212 0.187279 0.000666667
 0.986963 -0.152638   1.11252 0.0643789 0.000666667
 0.987601 -0.155083   1.11563 0.0485446 0.000666667
 0.989731 -0.145449   1.11298 0.0374398 0.000666667
0.977813 -0.14384   1.1137 0.227381 0.000666667
 0.975859 -0.149303   1.12329 0.202761 0.000666667
 0.984395 -0.155569   1.11102 0.0462685 0.000666667
 0.986188 -0.153426   1.11442 0.0546025 0.000666667
 0.976712 -0.137689   1.11124 0.164404 0.000666667
0.980051 -0.15182  1.11357 0.1302 0.000666667
 0.975384 -0.156845   1.11598 0.176359 0.000666667
 0.985843 -0.149366   1.12531 0.130476 0.000666667
  0.98304 -0.154359   1.12623 0.0855182 0.000666667
 0.977688 -0.142117   1.10819 0.145783 0.000666667
 0.976992 -0.155779   1.12335 0.223769 0.000666667
 0.991322 -0.149613   1.12488 0.105899 0.000666667
 0.976937 -0.152947   1.11384 0.14474 0.000666667
 0.983548 -0.140966   1.11052 0.160333 0.000666667
 0.974595 -0.142455    1.1115 0.239058 0.000666667
0.986474 -0.15303  1.10993 0.0647376 0.000666667
 0.987107 -0.155489   1.11119 0.00828857 0.000666667
  0.97908 -0.152158    1.1098 0.117161 0.000666667
 0.996365 -0.171476   1.12779 -0.167869 0.000666667
 0.984945 -0.154329   1.11125 0.0586495 0.000666667
 0.972749 -0.155372   1.11006 0.135795 0.000666667
 0.991437 -0.152781   1.12143 0.0582305 0.000666667
 0.989737 -0.151125   1.11253 0.086277 0.000666667
0.986706 -0.15009  1.11302 0.0675748 0.000666667
 0.997337 -0.173707    1.1291 -0.174508 0.000666667
0.988468 -0.1518 1.12133 0.0587253 0.000666667
 0.982156 -0.153374   1.12428 0.231007 0.000666667
 0.998888 -0.172975   1.12883 -0.196052 0.000666667
0.975439 -0.1435 1.10916 0.231715 0.000666667
 0.976999 -0.150814   1.12245 0.226531 0.000666667
  0.96974 -0.151843   1.10563 0.1745 0.000666667
 0.975842 -0.153285   1.12419 0.218342 0.000666667
 0.980705 -0.139206   1.10686 0.171065 0.000666667
0.977231 -0.15037  1.11067 0.144278 0.000666667
 0.976259 -0.145511   1.10538 0.158167 0.000666667
 0.976539 -0.152225   1.12111 0.186538 0.000666667
 0.979836 -0.156317   1.11954 0.225388 0.000666667
 0.974284 -0.154755   1.12003 0.176995 0.000666667
 0.980008 -0.154119   1.12128 0.222223 0.000666667
  0.99156 -0.145634   1.11405 0.0169368 0.000666667
0.988909 -0.14884  1.12314 0.128393 0.000666667
  1.00008 -0.171543   1.12781 -0.202313 0.000666667
 0.990386 -0.149231   1.12448 0.0901173 0.000666667
 0.976652 -0.152223   1.12337 0.237645 0.000666667
 0.981714 -0.141384   1.10985 0.169659 0.000666667
 0.977755 -0.152677   1.12261 0.186079 0.000666667
 0.975665 -0.150135   1.12304 0.185158 0.000666667
 0.985342 -0.144135   1.11198 0.0457624 0.000666667
 0.987937 -0.152084   1.12427 0.15047 0.000666667
 0.988634 -0.150322   1.12625 0.0829939 0.000666667
 0.980829 -0.152315   1.12614 0.227501 0.000666667
  0.98653 -0.146766    1.1128 0.0718756 0.000666667
 0.998341 -0.171753   1.12761 -0.21377 0.000666667
 0.990953 -0.147765   1.11368 0.0510291 0.000666667
 0.988903 -0.153642   1.12161 0.137998 0.000666667
0.988013 -0.15318  1.11243 0.0500399 0.000666667
 0.987443 -0.148375   1.11259 0.0575197 0.000666667
 0.976653 -0.141206   1.10658 0.134155 0.000666667
 0.977414 -0.154494   1.12576 0.223235 0.000666667
 0.999432 -0.171063   1.12791 -0.186193 0.000666667
 0.970109 -0.146448   1.10606 0.301802 0.000666667
 0.978844 -0.142047   1.11308 0.237286 0.000666667
 0.979657 -0.145111   1.10882 0.176613 0.000666667
 0.978816 -0.150397   1.11315 0.148069 0.000666667
 0.977349 -0.142227   1.10887 0.14908 0.000666667
0.975969 -0.14117  1.11149 0.195843 0.000666667
 0.977102 -0.142039    1.1068 0.19592 0.000666667
 0.978893 -0.151715   1.12414 0.178244 0.000666667
0.980128 -0.15516  1.12417 0.221232 0.000666667
 0.974884 -0.156977    1.1151 0.16706 0.000666667
 0.989117 -0.145386   1.11273 0.0832502 0.000666667
 0.980094 -0.144111   1.10977 0.201976 0.000666667
0.990632 -0.1544 1.11308 0.0593606 0.000666667
 0.989101 -0.146578   1.11207 0.018252 0.000666667
0.975074 -0.15478  1.12061 0.242707 0.000666667
 0.979166 -0.142844   1.10506 0.163934 0.000666667
 0.977801 -0.152373   1.12053 0.211471 0.000666667
 0.988454 -0.152765   1.11401 0.04917 0.000666667
 0.990362 -0.148885   1.12395 0.147983 0.000666667
 0.997789 -0.172208   1.12819 -0.187511 0.000666667
 0.987665 -0.151346   1.11208 0.0689681 0.000666667
 0.977996 -0.142419   1.10651 0.220782 0.000666667
 0.990894 -0.150832   1.12204 0.0768671 0.000666667
 0.978494 -0.143752   1.10698 0.166076 0.000666667
 0.976776 -0.144619   1.10661 0.159693 0.000666667
 0.980361 -0.154331   1.12265 0.245462 0.000666667
 0.976295 -0.143371   1.10987 0.22877 0.000666667
 0.992615 -0.149932   1.11975 0.0831971 0.000666667
 0.977292 -0.143241   1.10421 0.144172 0.000666667
0.979374 -0.14198  1.10854 0.154363 0.000666667
 0.989195 -0.145129   1.11248 -0.000112074 0.000666667
 0.988494 -0.153868   1.11354 0.0541817 0.000666667
 0.990427 -0.152559   1.11164 0.079913 0.000666667
0.977986 -0.1521 1.12616 0.215891 0.000666667
 0.972664 -0.153027   1.10702 0.16027 0.000666667
 0.984647 -0.154501   1.11355 0.0493583 0.000666667
 0.976217 -0.153726   1.12424 0.170668 0.000666667
 0.980454 -0.150308   1.12374 0.247199 0.000666667
 0.978901 -0.155296   1.12258 0.235189 0.000666667
 0.991397 -0.150125    1.1218 0.0725209 0.000666667
 0.978876 -0.146976   1.11072 0.217697 0.000666667
 0.990472 -0.148663   1.12066 0.0446498 0.000666667
 0.987494 -0.155134   1.12413 0.111126 0.000666667
 0.982718 -0.151663   1.12794 0.0995681 0.000666667
 0.977804 -0.151717   1.12269 0.228849 0.000666667
 0.989538 -0.150668   1.11941 0.0697357 0.000666667
 0.978722 -0.149771   1.12224 0.172254 0.000666667
 0.984962 -0.152047    1.1219 0.0824151 0.000666667
 0.975072 -0.153515    1.1201 0.183663 0.000666667
0.990961 -0.1495 1.12164 0.067857 0.000666667
 0.996229 -0.173444   1.12588 -0.186131 0.000666667
 0.975009 -0.141139   1.10992 0.135093 0.000666667
 0.979086 -0.156036   1.12416 0.214714 0.000666667
0.967616 -0.14346  1.10597 0.299936 0.000666667
 0.987841 -0.152532   1.11324 0.0479421 0.000666667
 0.978201 -0.143572   1.10591 0.145934 0.000666667
0.992937 -0.14788  1.12374 0.0541293 0.000666667
  1.00183 -0.173715   1.12686 -0.161792 0.000666667
 0.987328 -0.143678   1.11032 0.0619757 0.000666667
 0.978999 -0.155201   1.12183 0.208471 0.000666667
 0.974094 -0.143914   1.10676 0.141917 0.000666667
 0.975414 -0.154559   1.12626 0.240923 0.000666667
 0.980174 -0.140496   1.10862 0.166177 0.000666667
 0.982455 -0.147622   1.12579 0.10569 0.000666667
  0.97821 -0.151273   1.12393 0.191536 0.000666667
 0.979548 -0.143819   1.10745 0.135211 0.000666667
  0.98074 -0.154304   1.12328 0.223012 0.000666667
 0.966758 -0.146708    1.1074 0.297493 0.000666667
 0.982239 -0.137295   1.11109 0.15899 0.000666667
 0.975818 -0.148744   1.12345 0.174865 0.000666667
 0.979299 -0.151106   1.11463 0.129496 0.000666667
 0.982547 -0.154265   1.12332 0.237797 0.000666667
 0.975485 -0.142895   1.11036 0.231105 0.000666667
 0.988654 -0.151145   1.12452 0.119237 0.000666667
 0.978048 -0.154056   1.12024 0.173331 0.000666667
0.972062 -0.15081  1.10573 0.169737 0.000666667
 0.986398 -0.155055   1.11164 0.0902702 0.000666667
 0.988217 -0.153278   1.11265 0.0690248 0.000666667
 0.987521 -0.148271   1.12202 0.0433185 0.000666667
 0.979196 -0.151358   1.11274 0.113641 0.000666667
 0.997662 -0.172495    1.1294 -0.180396 0.000666667
 0.979598 -0.143111   1.11047 0.220742 0.000666667
  0.97774 -0.144108   1.10556 0.17208 0.000666667
0.989055 -0.14852  1.12376 0.132941 0.000666667
 0.989879 -0.148129   1.11955 0.0822486 0.000666667
 0.983273 -0.150702   1.12784 0.100735 0.000666667
0.981003 -0.13988  1.11016 0.162494 0.000666667
 0.991524 -0.142851   1.11646 0.0639866 0.000666667
 0.989218 -0.145579   1.11133 0.0423294 0.000666667
0.992475 -0.14743  1.12183 0.0583985 0.000666667
 0.975163 -0.153336   1.12272 0.145653 0.000666667
 0.987167 -0.153249   1.12451 0.119429 0.000666667
 0.990524 -0.146717   1.11701 0.0438125 0.000666667
 0.975098 -0.153878   1.11886 0.202301 0.000666667
 0.991751 -0.152868   1.11178 0.0513091 0.000666667
 0.980696 -0.150717    1.1235 0.228583 0.000666667
  0.99352 -0.149929   1.12133 0.0564673 0.000666667
 0.977204 -0.155518   1.12284 0.226817 0.000666667
 0.978021 -0.155725   1.12392 0.255794 0.000666667
 0.980674 -0.153411   1.12238 0.243586 0.000666667
 0.987667 -0.146756    1.1141 0.05244 0.000666667
 0.980398 -0.141681   1.10741 0.17076 0.000666667
 0.981119 -0.153086   1.12188 0.23381 0.000666667
 0.986803 -0.155153   1.11283 0.0519957 0.000666667
0.987178 -0.15469  1.11283 0.048508 0.000666667
 0.985713 -0.153363   1.12278 0.114595 0.000666667
 0.974918 -0.150711   1.11363 0.127957 0.000666667
 0.976626 -0.152079   1.12032 0.175221 0.000666667
 0.980185 -0.149511   1.12718 0.100343 0.000666667
 0.971665 -0.153366    1.1104 0.139528 0.000666667
 0.990075 -0.145894   1.11295 0.0701114 0.000666667
  0.98611 -0.153358   1.11497 0.0325245 0.000666667
 0.98153 -0.14101  1.10913 0.17987 0.000666667
  0.98674 -0.153251   1.11352 0.0785422 0.000666667
 0.977921 -0.144911   1.10514 0.15554 0.000666667
 0.989782 -0.147735   1.11946 0.04806 0.000666667
 0.977517 -0.137335   1.10816 0.154646 0.000666667
 0.992806 -0.148924   1.11136 0.0654833 0.000666667
 0.975593 -0.139752   1.10884 0.246424 0.000666667
 0.979078 -0.138504     1.108 0.251701 0.000666667
 0.975155 -0.151471   1.11074 0.140066 0.000666667
 0.992183 -0.149251   1.11916 0.0697068 0.000666667
 0.974693 -0.144328   1.10506 0.138566 0.000666667
 0.977283 -0.150801   1.11021 0.146397 0.000666667
 0.976087 -0.141825    1.1119 0.195989 0.000666667
 0.978201 -0.148264    1.1227 0.250943 0.000666667
 0.989855 -0.144556   1.11179 0.063132 0.000666667
 0.995402 -0.147642   1.12202 0.0543127 0.000666667
 0.975316 -0.139751   1.10948 0.223214 0.000666667
 0.980681 -0.154129   1.12261 0.235273 0.000666667
  0.97632 -0.150353   1.12363 0.220889 0.000666667
 0.979957 -0.144946   1.10786 0.152414 0.000666667
 0.994958 -0.150549   1.10393 -0.0143633 0.000666667
 0.989064 -0.153215   1.11309 0.0747935 0.000666667
 0.976505 -0.154794   1.12243 0.263954 0.000666667
 0.989317 -0.153292   1.11234 0.0474962 0.000666667
 0.979763 -0.154025   1.12451 0.244135 0.000666667
 0.974931 -0.152671   1.12236 0.180941 0.000666667
 0.969631 -0.151941   1.10814 0.161716 0.000666667
 0.976018 -0.151842   1.12603 0.197161 0.000666667
   1.0001 -0.172367   1.12791 -0.177043 0.000666667
 0.977648 -0.142927   1.10827 0.125813 0.000666667
 0.977163 -0.144032   1.11006 0.206456 0.000666667
 0.987834 -0.153634   1.11089 0.0530562 0.000666667
 0.981801 -0.155269   1.12406 0.229298 0.000666667
 0.978147 -0.155383   1.12408 0.230151 0.000666667
 0.999123 -0.172964   1.12577 -0.194116 0.000666667
 0.983403 -0.139273   1.10861 0.155164 0.000666667
 0.990596 -0.152264   1.12413 0.127998 0.000666667
 0.989335 -0.146916   1.11045 0.0767819 0.000666667
 0.977835 -0.149428   1.12206 0.171787 0.000666667
 0.967903 -0.145327   1.10698 0.308563 0.000666667
0.975562 -0.14332  1.10999 0.185483 0.000666667
 0.989919 -0.148852   1.12323 0.0827876 0.000666667
 0.978348 -0.145115    1.1083 0.22652 0.000666667
 0.975954 -0.156812   1.12137 0.279541 0.000666667
 0.978579 -0.147744   1.11469 0.132289 0.000666667
 0.978529 -0.143222   1.10563 0.155576 0.000666667
 0.979537 -0.144364   1.10661 0.127963 0.000666667
 0.982097 -0.149437   1.12588 0.0830926 0.000666667
 0.987853 -0.152672     1.124 0.124382 0.000666667
 0.977384 -0.149256   1.12245 0.228537 0.000666667
 0.981387 -0.154744   1.12458 0.220614 0.000666667
 0.980516 -0.151292   1.11249 0.136749 0.000666667
 0.973152 -0.155737   1.11665 0.181702 0.000666667
 0.971874 -0.142171   1.11135 0.234229 0.000666667
0.972853 -0.14398  1.10783 0.222024 0.000666667
0.980207 -0.14926  1.13019 0.121784 0.000666667
 0.989028 -0.151338   1.12605 0.150544 0.000666667
 0.977882 -0.142173   1.10692 0.166193 0.000666667
 0.978275 -0.150612   1.11444 0.17169 0.000666667
  0.97667 -0.139924   1.11014 0.139803 0.000666667
 0.987322 -0.155059   1.11167 0.0355834 0.000666667
 0.988673 -0.150916    1.1209 0.0724587 0.000666667
 0.974766 -0.154688   1.11108 0.15687 0.000666667
 0.996215 -0.167469   1.12879 -0.14429 0.000666667
 0.972138 -0.139744    1.1127 0.228203 0.000666667
 0.976886 -0.153007    1.1233 0.231599 0.000666667
0.972842 -0.15768  1.11761 0.165018 0.000666667
 0.972811 -0.144532   1.11007 0.228137 0.000666667
 0.977429 -0.145435   1.10463 0.153946 0.000666667
 0.976942 -0.145901    1.1049 0.14816 0.000666667
 0.989207 -0.149561   1.12489 0.065475 0.000666667
 0.975958 -0.140348   1.11179 0.228025 0.000666667
0.977227 -0.14144   1.1044 0.157239 0.000666667
 0.990511 -0.145313   1.10995 0.0367737 0.000666667
0.990725 -0.14966  1.12686 0.0694703 0.000666667
 0.979214 -0.154413   1.12239 0.252187 0.000666667
 0.987143 -0.146169   1.11351 0.0638868 0.000666667
 0.977963 -0.154299   1.12399 0.248461 0.000666667
 0.981385 -0.148914   1.12731 0.0690968 0.000666667
 0.981084 -0.136798   1.10913 0.172725 0.000666667
0.978534 -0.1557 1.12567 0.209599 0.000666667
 0.997599 -0.172149   1.12679 -0.173039 0.000666667
 0.980412 -0.152079   1.11141 0.169904 0.000666667
 0.991679 -0.145223    1.1152 0.0424087 0.000666667
 0.971406 -0.152818   1.10636 0.169759 0.000666667
 0.983163 -0.150622   1.12637 0.0917766 0.000666667
 0.989954 -0.151215    1.1212 0.130404 0.000666667
 0.978109 -0.143626   1.10877 0.137158 0.000666667
 0.982321 -0.153005   1.12524 0.215296 0.000666667
 0.975894 -0.141635   1.10796 0.133298 0.000666667
 0.976943 -0.150864   1.11306 0.132475 0.000666667
 0.979123 -0.152034   1.12321 0.182683 0.000666667
 0.982016 -0.156183   1.12319 0.192405 0.000666667
 0.979053 -0.141392   1.10664 0.162632 0.000666667
 0.989152 -0.154762   1.11392 0.0654586 0.000666667
 0.989327 -0.150782   1.12296 0.141509 0.000666667
 0.983579 -0.145781   1.10813 0.165351 0.000666667
 0.978811 -0.152997    1.1226 0.187132 0.000666667
 0.980258 -0.138352   1.10881 0.180805 0.000666667
 0.987297 -0.149658   1.12392 0.119776 0.000666667
 0.980674 -0.142094   1.10759 0.1689 0.000666667
  0.97666 -0.143125   1.10516 0.157642 0.000666667
 0.989946 -0.146826   1.11566 0.0359438 0.000666667
 0.974968 -0.143507   1.10867 0.197037 0.000666667
  0.99675 -0.170727   1.12556 -0.179026 0.000666667
 0.981551 -0.146862   1.12821 0.0891455 0.000666667
 0.976947 -0.151304   1.11952 0.238773 0.000666667
 0.976397 -0.145495   1.10499 0.158338 0.000666667
 0.977699 -0.144514   1.10452 0.130564 0.000666667
  1.00192 -0.175195   1.12547 -0.144022 0.000666667
 0.999432 -0.174123   1.12863 -0.188048 0.000666667
 0.996769 -0.171586   1.12399 -0.164101 0.000666667
 0.988376 -0.153899   1.11439 0.0676533 0.000666667
0.987726 -0.15432  1.12458 0.131579 0.000666667
 0.989617 -0.151641    1.1231 0.13045 0.000666667
 0.982141 -0.151394   1.12459 0.0890513 0.000666667
0.978162 -0.15232  1.12495 0.18813 0.000666667
 0.983469 -0.148384   1.12663 0.0574099 0.000666667
 0.977159 -0.151613   1.12014 0.190229 0.000666667
 0.985914 -0.147319   1.12392 0.072633 0.000666667
0.976487 -0.14302  1.10615 0.158341 0.000666667
 0.978113 -0.150721   1.12028 0.231266 0.000666667
 0.977157 -0.148106   1.12588 0.245449 0.000666667
  0.98977 -0.154853   1.11208 0.0675696 0.000666667
 0.997689 -0.174308   1.12507 -0.13317 0.000666667
  0.99724 -0.169294   1.12578 -0.17355 0.000666667
  0.98972 -0.145813   1.11082 0.019952 0.000666667
 0.974518 -0.142797   1.10611 0.123008 0.000666667
 0.995103 -0.168763   1.12851 -0.18233 0.000666667
 0.990449 -0.150179    1.1248 0.0699883 0.000666667
 0.976539 -0.141749   1.10706 0.14481 0.000666667
 0.978999 -0.148794   1.11022 0.113536 0.000666667
 0.990624 -0.153701    1.1131 0.0928742 0.000666667
 0.976964 -0.151319    1.1242 0.186484 0.000666667
 0.975923 -0.144285   1.11136 0.224965 0.000666667
  0.97526 -0.156601   1.12165 0.196049 0.000666667
 0.977383 -0.148605   1.11046 0.123819 0.000666667
 0.989262 -0.153157   1.11065 0.0667061 0.000666667
0.976981 -0.15167   1.1223 0.199508 0.000666667
 0.986103 -0.156253   1.11461 0.05277 0.000666667
 0.985301 -0.152348   1.11292 0.0799206 0.000666667
 0.984037 -0.155775   1.11146 0.0335023 0.000666667
 0.995436 -0.165386   1.12733 -0.13889 0.000666667
  0.98783 -0.153415   1.11153 0.0592343 0.000666667
 0.990246 -0.151198   1.11032 0.0544966 0.000666667
 0.990518 -0.153678   1.11279 0.0631089 0.000666667
0.977635 -0.15529  1.12527 0.239443 0.000666667
  0.98107 -0.142631   1.10646 0.175241 0.000666667
 0.986621 -0.154509   1.11243 0.0552771 0.000666667
 0.991248 -0.146351   1.10991 0.0505682 0.000666667
0.979721 -0.15103  1.11501 0.146671 0.000666667
0.986033 -0.15559  1.11051 0.0299803 0.000666667
 0.989106 -0.156458     1.113 0.0430181 0.000666667
 0.976769 -0.141219    1.1081 0.21731 0.000666667
0.975393 -0.15397  1.12204 0.156574 0.000666667
 0.976416 -0.142066   1.10692 0.206188 0.000666667
0.990043 -0.15053  1.11889 0.0568072 0.000666667
 0.978992 -0.147951   1.10984 0.139993 0.000666667
 0.990701 -0.148363   1.12441 0.0583475 0.000666667
 0.975936 -0.143795   1.11166 0.218306 0.000666667
 0.979955 -0.150741   1.12292 0.17705 0.000666667
 0.986491 -0.154021   1.11175 0.0424522 0.000666667
 0.988062 -0.151215   1.12109 0.0907315 0.000666667
 0.980442 -0.149674   1.11463 0.168999 0.000666667
 0.978266 -0.149742   1.12427 0.239483 0.000666667
 0.978212 -0.154486   1.12174 0.218311 0.000666667
 0.981031 -0.149747   1.12878 0.0889357 0.000666667
 0.978908 -0.149662   1.12328 0.21449 0.000666667
 0.998422 -0.173318   1.12613 -0.210499 0.000666667
 0.975332 -0.149407   1.12261 0.199863 0.000666667
 0.976384 -0.152291   1.11324 0.134368 0.000666667
 0.975255 -0.152507   1.11208 0.147233 0.000666667
 0.989374 -0.153537    1.1242 0.129059 0.000666667
 0.970366 -0.151717   1.10765 0.164762 0.000666667
  0.97884 -0.155001   1.12149 0.249544 0.000666667
 0.999265 -0.173899   1.12815 -0.193216 0.000666667
 0.977147 -0.141892    1.1047 0.134491 0.000666667
 0.977687 -0.143941   1.11203 0.217883 0.000666667
 0.987462 -0.151382   1.12555 0.135441 0.000666667
 0.982376 -0.140399   1.11092 0.145322 0.000666667
 0.978112 -0.151656   1.12397 0.190332 0.000666667
0.974802 -0.15677  1.11704 0.165177 0.000666667
 0.977926 -0.153091   1.12065 0.189218 0.000666667
 0.988897 -0.146577   1.11633 0.0199775 0.000666667
 0.977662 -0.145913   1.11022 0.23628 0.000666667
0.977387 -0.15414  1.12129 0.232671 0.000666667
 0.979191 -0.151388   1.12052 0.183375 0.000666667
 0.978746 -0.143065   1.10848 0.153794 0.000666667
 0.976405 -0.152798   1.12079 0.194097 0.000666667
 0.982074 -0.141849   1.10744 0.16654 0.000666667
 0.979091 -0.150714   1.11355 0.108848 0.000666667
 0.979339 -0.153459   1.12172 0.241245 0.000666667
 0.982118 -0.140308   1.11086 0.187461 0.000666667
0.978261 -0.14777  1.12282 0.171733 0.000666667
 0.977593 -0.144346   1.11372 0.225799 0.000666667
 0.981483 -0.151958   1.12664 0.109473 0.000666667
 0.975875 -0.152381   1.12596 0.22785 0.000666667
 0.977129 -0.145074   1.10725 0.125201 0.000666667
 0.975746 -0.141682   1.10776 0.152263 0.000666667
 0.978241 -0.154451   1.12224 0.19728 0.000666667
 0.977635 -0.141578   1.11057 0.114649 0.000666667
 0.979956 -0.152654   1.11201 0.122524 0.000666667
 0.984703 -0.152296   1.11249 0.0591034 0.000666667
 0.987788 -0.147012   1.11298 -0.00815601 0.000666667
  0.98923 -0.144289   1.11149 0.0451405 0.000666667
 0.991304 -0.148532   1.12121 0.0840774 0.000666667
 0.983461 -0.149539   1.12685 0.0866356 0.000666667
 0.988106 -0.147563   1.12275 0.0778327 0.000666667
0.991464 -0.1482 1.11664 0.00177946 0.000666667
 0.989441 -0.146961   1.12127 0.089211 0.000666667
 0.982642 -0.138234   1.10941 0.151977 0.000666667
 0.980978 -0.142841   1.10633 0.139352 0.000666667
 0.979153 -0.149508   1.12311 0.235215 0.000666667
0.991224 -0.14769  1.11209 0.0639414 0.000666667
 0.979681 -0.151807    1.1143 0.115115 0.000666667
 0.998515 -0.171915   1.12704 -0.18026 0.000666667
0.976676 -0.14389  1.10622 0.150981 0.000666667
 0.978932 -0.150368   1.11158 0.155389 0.000666667
 0.975621 -0.141964   1.10873 0.0929879 0.000666667
0.980888 -0.14061  1.10708 0.158245 0.000666667
 0.978157 -0.151627   1.12286 0.235304 0.000666667
 0.976404 -0.140026   1.11106 0.217137 0.000666667
0.989359 -0.15494   1.1132 0.068645 0.000666667
 0.984293 -0.151164   1.12722 0.0915428 0.000666667
 0.976958 -0.143948   1.10758 0.160253 0.000666667
 0.971331 -0.152237   1.10757 0.183924 0.000666667
 0.980444 -0.142323   1.10485 0.15402 0.000666667
 0.985019 -0.152529   1.11186 0.00676814 0.000666667
 0.978716 -0.146837   1.11067 0.234542 0.000666667
    0.988 -0.154144   1.11196 0.0313923 0.000666667
0.977084 -0.14057   1.1079 0.166419 0.000666667
 0.977527 -0.143126   1.10805 0.188346 0.000666667
 0.977072 -0.144104    1.1147 0.22169 0.000666667
 0.978237 -0.155447   1.12328 0.17366 0.000666667
 0.991917 -0.155836   1.10918 0.0478268 0.000666667
  0.98748 -0.153849   1.11163 0.0233994 0.000666667
 0.978119 -0.149555    1.1087 0.137957 0.000666667
 0.977607 -0.142217   1.11066 0.234654 0.000666667
 0.996523 -0.173471    1.1253 -0.168268 0.000666667
 0.988468 -0.153185   1.11368 0.0756146 0.000666667
 0.990045 -0.150894   1.12263 0.145211 0.000666667
 0.989503 -0.149458   1.12303 0.0729909 0.000666667
0.981205 -0.14035  1.10798 0.16133 0.000666667
0.978612 -0.15578  1.12224 0.227249 0.000666667
 0.990608 -0.146118   1.11286 0.0568069 0.000666667
 0.980553 -0.154855   1.12187 0.238369 0.000666667
 0.997527 -0.170901   1.12683 -0.210796 0.000666667
 0.979444 -0.153737   1.12475 0.24664 0.000666667
 0.981164 -0.143475   1.10554 0.1351 0.000666667
 0.986916 -0.147273   1.11247 0.0683549 0.000666667
 0.979342 -0.155296   1.12101 0.235842 0.000666667
 0.997313 -0.174208   1.12356 -0.195695 0.000666667
0.987654 -0.15164  1.12148 0.132596 0.000666667
 0.988102 -0.143828   1.11337 -0.0134961 0.000666667
 0.979362 -0.148841   1.10909 0.106898 0.000666667
  0.98801 -0.147601   1.11028 0.0540878 0.000666667
 0.982098 -0.137974   1.11038 0.150345 0.000666667
 0.968807 -0.144435   1.10673 0.300893 0.000666667
 0.981283 -0.138095   1.10895 0.175483 0.000666667
0.979757 -0.15355  1.12699 0.0911462 0.000666667
 0.991302 -0.148648    1.1219 0.0557869 0.000666667
 0.990742 -0.151836   1.12479 0.110168 0.000666667
 0.980688 -0.154023   1.12496 0.222505 0.000666667
 0.977982 -0.152019   1.12302 0.243238 0.000666667
 0.973017 -0.142237   1.10622 0.135179 0.000666667
 0.989715 -0.154407   1.11555 0.0666447 0.000666667
 0.977001 -0.154858   1.12025 0.1813 0.000666667
 0.972763 -0.152727   1.10461 0.193896 0.000666667
 0.998277 -0.174247   1.12824 -0.195259 0.000666667
 0.985452 -0.151388   1.11008 -0.000174062 0.000666667
 0.984476 -0.149182   1.12837 0.0863828 0.000666667
 0.991403 -0.148271   1.12239 0.0838102 0.000666667
 0.976252 -0.143562   1.10812 0.226358 0.000666667
 0.990919 -0.148152   1.12246 0.0640486 0.000666667
 0.968792 -0.139962   1.11204 0.233688 0.000666667
 0.971865 -0.154025   1.10705 0.158259 0.000666667
 0.974204 -0.152137   1.11123 0.169713 0.000666667
0.979716 -0.15542  1.12307 0.18457 0.000666667
 0.986481 -0.155521    1.1152 0.0664464 0.000666667
 0.988297 -0.148044   1.12235 0.0577503 0.000666667
 0.983123 -0.153249   1.11227 0.0635318 0.000666667
 0.97725 -0.15571  1.12418 0.218831 0.000666667
 0.977401 -0.140042    1.1078 0.145019 0.000666667
 0.983149 -0.150756   1.12893 0.0852811 0.000666667
 0.986812 -0.154026    1.1127 0.0572275 0.000666667
 0.973278 -0.158134   1.11689 0.164372 0.000666667
0.989039 -0.14864  1.11955 0.145253 0.000666667
  0.97613 -0.143032   1.10821 0.146581 0.000666667
 0.998411 -0.171916   1.12629 -0.190005 0.000666667
 0.977935 -0.152286   1.12061 0.21945 0.000666667
 0.999188 -0.173829    1.1279 -0.173524 0.000666667
 0.988852 -0.154292    1.1128 0.0582618 0.000666667
 0.975203 -0.144141    1.1065 0.14618 0.000666667
 0.989172 -0.148679   1.11829 0.0626106 0.000666667
 0.980735 -0.149389   1.12061 0.234923 0.000666667
 0.982194 -0.154254   1.12623 0.117054 0.000666667
 0.997068 -0.171694   1.12768 -0.186549 0.000666667
 0.990493 -0.152243   1.10905 0.030449 0.000666667
 0.986764 -0.155356   1.12516 0.11077 0.000666667
 0.977143 -0.154342   1.12348 0.255853 0.000666667
 0.975779 -0.141979   1.10868 0.244265 0.000666667
 0.976858 -0.150762    1.1185 0.17441 0.000666667
 0.991616 -0.148315    1.1258 0.0811258 0.000666667
 0.979404 -0.144681   1.10459 0.118051 0.000666667
 0.976355 -0.153254   1.12207 0.248964 0.000666667
 0.986034 -0.148279   1.11089 0.0397539 0.000666667
 0.991602 -0.147527   1.12099 0.0960173 0.000666667
 0.978096 -0.143367   1.11192 0.230974 0.000666667
 0.976637 -0.153682   1.12363 0.2376 0.000666667
 0.979734 -0.153856   1.12161 0.218025 0.000666667
 0.989279 -0.147811   1.11945 0.0514115 0.000666667
 0.990712 -0.152053   1.11431 0.0710762 0.000666667
 0.988662 -0.147726   1.10992 0.0336994 0.000666667
 0.975312 -0.158538   1.11527 0.163055 0.000666667
 0.985924 -0.152006   1.11238 0.0356457 0.000666667
 0.990858 -0.148779   1.11827 0.0704526 0.000666667
 0.984299 -0.151485   1.12662 0.108052 0.000666667
 0.97817 -0.15185  1.12106 0.220733 0.000666667
 0.988807 -0.154795   1.11352 0.0687709 0.000666667
  1.00043 -0.174091   1.12806 -0.169592 0.000666667
 0.991887 -0.146454   1.10965 0.0201686 0.000666667
 0.990089 -0.142863   1.10824 0.0472543 0.000666667
  0.97405 -0.143614   1.10785 0.21434 0.000666667
 0.985779 -0.155024   1.11313 0.0610244 0.000666667
 0.999632 -0.173578    1.1285 -0.178083 0.000666667
 0.991273 -0.149737   1.12098 0.0685676 0.000666667
  0.99155 -0.148171   1.12402 0.0905569 0.000666667
 0.976849 -0.155101   1.12318 0.249099 0.000666667
 0.970591 -0.149917   1.10816 0.176822 0.000666667
 0.981052 -0.149127   1.12597 0.101798 0.000666667
 0.986673 -0.151826   1.12131 0.0560782 0.000666667
 0.984221 -0.150331   1.12598 0.0866028 0.000666667
 0.982152 -0.151493    1.1262 0.0930397 0.000666667
 0.982882 -0.148643   1.12794 0.077879 0.000666667
 0.980452 -0.154256   1.12492 0.0935886 0.000666667
 0.979157 -0.146422   1.11062 0.207051 0.000666667
 0.979546 -0.149245   1.12691 0.0815072 0.000666667
 0.982051 -0.155248   1.12296 0.241381 0.000666667
0.984129 -0.15296  1.12555 0.100724 0.000666667
 0.975624 -0.153698   1.12154 0.137529 0.000666667
0.985663 -0.15546  1.11367 0.0597846 0.000666667
   0.9981 -0.174337   1.12806 -0.196245 0.000666667
 0.982275 -0.150619   1.12536 0.0849209 0.000666667
 0.977021 -0.153032   1.12252 0.176187 0.000666667
 0.974097 -0.143994   1.10845 0.2165 0.000666667
 0.986821 -0.153283   1.12637 0.104678 0.000666667
 0.977606 -0.148988   1.11465 0.121946 0.000666667
0.991293 -0.15049  1.12418 0.0926398 0.000666667
 0.977094 -0.151966   1.12034 0.233095 0.000666667
  0.98682 -0.154179    1.1129 0.0492247 0.000666667
0.991362 -0.15208  1.12068 0.0799112 0.000666667
 0.979144 -0.154041    1.1224 0.217972 0.000666667
 0.991491 -0.150097   1.12282 0.0721568 0.000666667
 0.985484 -0.152058   1.11363 0.0642749 0.000666667
0.986686 -0.1462  1.1131 0.0555921 0.000666667
  0.98644 -0.147692   1.11348 0.0488334 0.000666667
 0.977125 -0.144951   1.10416 0.138711 0.000666667
 0.977836 -0.154057   1.12223 0.214919 0.000666667
 0.984052 -0.151373   1.12143 0.0815681 0.000666667
 0.974794 -0.145062   1.10764 0.171255 0.000666667
 0.998325 -0.174067   1.12409 -0.169491 0.000666667
 0.984285 -0.154087   1.11132 0.0500302 0.000666667
 0.971609 -0.152649   1.10896 0.170437 0.000666667
 0.975661 -0.145732   1.10591 0.152708 0.000666667
 0.970665 -0.152477   1.10958 0.16354 0.000666667
0.977938 -0.15096    1.115 0.169122 0.000666667
 0.977466 -0.152571   1.11061 0.134798 0.000666667
 0.971779 -0.149894   1.10942 0.168487 0.000666667
 0.988526 -0.143568   1.11219 -0.00425202 0.000666667
 0.978393 -0.153883   1.12238 0.214361 0.000666667
 0.980132 -0.156291   1.12168 0.226604 0.000666667
 0.974481 -0.151073   1.11111 0.165322 0.000666667
 0.998468 -0.168982   1.12795 -0.187486 0.000666667
0.979283 -0.14799  1.12356 0.247334 0.000666667
 0.981796 -0.153433   1.12866 0.0813784 0.000666667
0.971207 -0.1532 1.10757 0.144816 0.000666667
 0.972204 -0.156842   1.11793 0.160823 0.000666667
 0.978128 -0.150199   1.12274 0.172927 0.000666667
  0.97947 -0.152238   1.12641 0.113626 0.000666667
 0.977469 -0.152266   1.12622 0.22429 0.000666667
 0.989368 -0.143525   1.10714 0.048633 0.000666667
 0.981419 -0.151566   1.12592 0.0820617 0.000666667
 0.975564 -0.152325   1.12247 0.218545 0.000666667
 0.980334 -0.152926   1.12446 0.213874 0.000666667
 0.976521 -0.154397   1.12128 0.216098 0.000666667
0.990857 -0.15453  1.11059 0.0634392 0.000666667
 0.980096 -0.149032   1.12792 0.113338 0.000666667
 0.983387 -0.141495   1.11078 0.134794 0.000666667
 0.977279 -0.150275   1.11898 0.192872 0.000666667
 0.978508 -0.154826   1.12253 0.229934 0.000666667
 0.985967 -0.152903   1.12472 0.10708 0.000666667
0.997985 -0.17354  1.12792 -0.180049 0.000666667
 0.977283 -0.152841    1.1232 0.242794 0.000666667
 0.981056 -0.152269   1.12421 0.247736 0.000666667
 0.989319 -0.147037   1.11327 0.0114267 0.000666667
 0.992706 -0.146164   1.12292 0.0718124 0.000666667
 0.985973 -0.157142   1.11226 0.0788994 0.000666667
 0.975882 -0.152559    1.1253 0.179736 0.000666667
  0.98064 -0.139136    1.1093 0.162206 0.000666667
0.984401 -0.14195  1.11084 0.156849 0.000666667
  0.99694 -0.174194   1.12653 -0.190992 0.000666667
 0.983377 -0.151618   1.12636 0.0835467 0.000666667
0.979418 -0.15007  1.12282 0.184827 0.000666667
 0.988205 -0.152343   1.11298 0.083041 0.000666667
  0.99118 -0.149582   1.12218 0.0783672 0.000666667
 0.979649 -0.155926   1.12329 0.18228 0.000666667
 0.970133 -0.144015   1.10672 0.280418 0.000666667
 0.977406 -0.152074   1.12388 0.270509 0.000666667
 0.989616 -0.151701   1.12306 0.133433 0.000666667
 0.979625 -0.145726   1.10766 0.219115 0.000666667
0.971376 -0.15955  1.11726 0.19594 0.000666667
 0.977529 -0.153705    1.1117 0.157401 0.000666667
 0.970861 -0.144304   1.10231 0.298087 0.000666667
0.981405 -0.15122  1.12639 0.0814307 0.000666667
 0.993367 -0.150007   1.12163 0.0662754 0.000666667
 0.991838 -0.147407   1.12501 0.0637133 0.000666667
 0.977685 -0.150851   1.11132 0.143818 0.000666667
 0.982778 -0.152268   1.12687 0.0909037 0.000666667
 0.979869 -0.151182   1.12534 0.280153 0.000666667
0.977059 -0.14993  1.12184 0.172887 0.000666667
 0.979316 -0.147395   1.11395 0.147636 0.000666667
 0.989537 -0.152687   1.10966 0.0597503 0.000666667
 0.980565 -0.151346   1.12905 0.101279 0.000666667
 0.980374 -0.154222   1.12524 0.232925 0.000666667
 0.980848 -0.140508   1.10787 0.16092 0.000666667
 0.991844 -0.149336   1.11666 -0.0179116 0.000666667
 0.977086 -0.153553   1.12449 0.244503 0.000666667
0.986204 -0.15488   1.1117 0.0486915 0.000666667
 0.988738 -0.147025   1.11168 0.0759243 0.000666667
 0.982477 -0.151124   1.12583 0.0942237 0.000666667
 0.997348 -0.172871   1.12509 -0.159561 0.000666667
 0.981093 -0.149645   1.12529 0.109177 0.000666667
 0.977368 -0.151664    1.1246 0.195694 0.000666667
 0.970975 -0.155592   1.11614 0.184938 0.000666667
 0.984365 -0.153027   1.11163 0.0276966 0.000666667
 0.978965 -0.148542   1.12385 0.240963 0.000666667
0.994122 -0.1678 1.12604 -0.156604 0.000666667
 0.996049 -0.172987   1.12839 -0.182551 0.000666667
 0.993986 -0.149214   1.12248 0.0685783 0.000666667
 0.977275 -0.151264   1.12383 0.242574 0.000666667
 0.977234 -0.143889    1.1049 0.137041 0.000666667
 0.981015 -0.142107   1.11037 0.152249 0.000666667
0.974905 -0.15189  1.11628 0.130769 0.000666667
 0.976688 -0.150814   1.12521 0.253711 0.000666667
  0.99061 -0.146013   1.12134 0.0983906 0.000666667
 0.987955 -0.149181   1.12227 0.147827 0.000666667
0.971758 -0.15134  1.10622 0.160041 0.000666667
 0.993454 -0.148296   1.12505 0.0623148 0.000666667
 0.986161 -0.152899   1.11165 0.0767178 0.000666667
 0.989946 -0.148534   1.12262 0.0931386 0.000666667
 0.978132 -0.152613   1.12774 0.188116 0.000666667
  0.98784 -0.152804   1.11342 0.0552624 0.000666667
 0.976195 -0.154251   1.12138 0.166505 0.000666667
 0.991613 -0.145976   1.11369 -0.00247356 0.000666667
 0.978746 -0.138742   1.10684 0.137642 0.000666667
 0.985526 -0.151183    1.1233 0.0940499 0.000666667
0.990122 -0.15053  1.12138 0.0825315 0.000666667
 0.985262 -0.148954   1.12517 0.138935 0.000666667
  0.97863 -0.143734   1.10585 0.16364 0.000666667
 0.990804 -0.149676    1.1225 0.107888 0.000666667
 0.976816 -0.155068   1.12502 0.222876 0.000666667
 0.990039 -0.146001   1.11139 0.0718574 0.000666667
  0.98774 -0.149674   1.11311 0.079972 0.000666667
0.991109 -0.15198  1.12699 0.102727 0.000666667
 0.981576 -0.150763   1.13013 0.106089 0.000666667
 0.976947 -0.151557   1.12323 0.25469 0.000666667
 0.988006 -0.149539   1.11993 0.0640808 0.000666667
 0.977107 -0.143585   1.11488 0.210686 0.000666667
0.977065 -0.1542 1.12549 0.22763 0.000666667
 0.979029 -0.148169   1.11426 0.119307 0.000666667
 0.990173 -0.148824   1.12363 0.0776149 0.000666667
 0.973265 -0.158356   1.11802 0.191508 0.000666667
0.999982 -0.17504  1.12726 -0.134704 0.000666667
 0.988642 -0.146559   1.11276 0.0249889 0.000666667
  1.00025 -0.177225   1.12664 -0.186043 0.000666667
 0.981086 -0.150674   1.11149 0.110883 0.000666667
 0.979084 -0.153332   1.12234 0.250664 0.000666667
  0.97996 -0.153111   1.12258 0.249562 0.000666667
 0.980664 -0.154862   1.12725 0.0983346 0.000666667
  0.97662 -0.153323   1.11976 0.201142 0.000666667
 0.980384 -0.154435   1.12174 0.231934 0.000666667
 0.980857 -0.150989   1.12277 0.202434 0.000666667
 0.980412 -0.156325   1.12349 0.261413 0.000666667
 0.979806 -0.137699    1.1074 0.14998 0.000666667
 0.988015 -0.150248   1.12314 0.12662 0.000666667
 0.979355 -0.151615   1.12291 0.239726 0.000666667
 0.977947 -0.143323   1.10621 0.218822 0.000666667
 0.988249 -0.154253   1.11541 0.0544819 0.000666667
 0.982464 -0.147193   1.12688 0.0965349 0.000666667
 0.989239 -0.147515   1.11182 0.0621097 0.000666667
 0.996507 -0.172769   1.12532 -0.17243 0.000666667
 0.983251 -0.147801   1.12666 0.0931382 0.000666667
0.992518 -0.14927  1.12518 0.0937996 0.000666667
 0.980951 -0.141134   1.10753 0.150955 0.000666667


==> output_ims_seed52_withold/count_action_3.txt <==
8.54741
 0.993065 -0.148326   1.11372 -0.00278214 0.000666667
 0.990336 -0.149826   1.12201 0.0869231 0.000666667
 0.990405 -0.146121   1.11557 0.0428393 0.000666667
 0.986965 -0.153122   1.12505 0.143145 0.000666667
 0.988098 -0.156161   1.11694 0.0662414 0.000666667
 0.990521 -0.151866   1.11274 0.0611479 0.000666667
 0.992725 -0.148821   1.12147 0.0564005 0.000666667
 0.991027 -0.145472   1.11934 0.0713564 0.000666667
 0.983548 -0.152684   1.12642 0.0990306 0.000666667
 0.988869 -0.152367   1.11181 0.0638736 0.000666667
 0.991458 -0.147028   1.11063 0.0372518 0.000666667
     0.99 -0.147969   1.12163 0.128321 0.000666667
 0.989153 -0.147469   1.11477 0.0806521 0.000666667
 0.990103 -0.147827   1.11202 0.0605898 0.000666667
 0.985236 -0.155459   1.11322 0.0755998 0.000666667
 0.990162 -0.148899   1.12413 0.0473702 0.000666667
 0.989782 -0.151314   1.12375 0.0742673 0.000666667
 0.991613 -0.146726   1.12364 0.0788382 0.000666667
 0.989293 -0.151427    1.1235 0.144423 0.000666667
 0.986932 -0.155642    1.1208 0.136766 0.000666667
 0.988612 -0.151783   1.11308 0.0700064 0.000666667
 0.992107 -0.151109   1.12412 0.0845113 0.000666667
 0.985003 -0.153396   1.11261 0.0340253 0.000666667
 0.991095 -0.150013    1.1223 0.144485 0.000666667
 0.990198 -0.152892   1.11169 0.04604 0.000666667
 0.989345 -0.148014    1.1262 0.0566096 0.000666667
 0.989883 -0.146719   1.11273 0.0486324 0.000666667
  0.99336 -0.144977   1.11336 0.0359647 0.000666667
 0.990448 -0.155806   1.11176 0.0620911 0.000666667
 0.988609 -0.149779   1.12294 0.130451 0.000666667
  0.99032 -0.148629   1.12492 0.0590739 0.000666667
 0.991846 -0.146531   1.11546 0.0567527 0.000666667
 0.989467 -0.152512   1.11813 0.0377165 0.000666667
 0.994083 -0.148775   1.12247 0.0365125 0.000666667
 0.992928 -0.147167   1.11246 0.0240781 0.000666667
0.986257 -0.14601  1.12392 0.0559082 0.000666667
 0.988093 -0.152283   1.12399 0.0908454 0.000666667
 0.986967 -0.155998   1.11397 0.047945 0.000666667
 0.984025 -0.152514   1.12785 0.0844269 0.000666667
 0.992896 -0.146864   1.11059 0.0721689 0.000666667
 0.987861 -0.146794   1.11688 0.0458132 0.000666667
 0.988953 -0.152711   1.11301 0.0634727 0.000666667
 0.988572 -0.147008   1.11863 0.0836878 0.000666667
 0.98586 -0.15013  1.12239 0.0712748 0.000666667
 0.989761 -0.146536   1.12022 0.0125889 0.000666667
 0.993186 -0.151722   1.12272 0.0723505 0.000666667
  0.98906 -0.153699   1.11028 0.0640001 0.000666667
 0.980719 -0.153967   1.12358 0.239923 0.000666667
 0.992918 -0.144393   1.11199 0.0393784 0.000666667
 0.991528 -0.150843   1.11808 0.0737689 0.000666667
 0.990099 -0.149235   1.12588 0.134861 0.000666667
 0.990129 -0.146592   1.11836 0.056663 0.000666667
 0.987023 -0.153823   1.12245 0.127529 0.000666667
 0.988645 -0.152746   1.12049 0.050064 0.000666667
 0.984701 -0.156102   1.11459 0.0485441 0.000666667
 0.992317 -0.147689   1.12486 0.0598468 0.000666667
0.986439 -0.14866  1.12529 0.127784 0.000666667
 0.987714 -0.148339   1.11321 0.065405 0.000666667
  0.99011 -0.153582   1.12562 0.132101 0.000666667
 0.990524 -0.150776   1.12481 0.061383 0.000666667
 0.990862 -0.152064   1.11445 0.0651666 0.000666667
  0.99268 -0.148669   1.12448 0.0384762 0.000666667
 0.987487 -0.156665    1.1126 0.0394914 0.000666667
 0.987471 -0.151808   1.11013 0.047038 0.000666667
 0.986054 -0.153933   1.11096 0.0447724 0.000666667
 0.989352 -0.146327   1.12154 0.0404621 0.000666667
 0.989264 -0.152909   1.11219 0.0726942 0.000666667
 0.988015 -0.153509   1.11031 0.0241235 0.000666667
 0.987455 -0.152458   1.12387 0.140126 0.000666667
 0.986175 -0.155592   1.11316 0.0391329 0.000666667
  0.99057 -0.149486   1.12209 0.0692993 0.000666667
 0.986083 -0.146314   1.11222 0.0267362 0.000666667
 0.991369 -0.145607   1.11197 0.0914222 0.000666667
 0.990731 -0.149434   1.12137 0.158363 0.000666667
 0.981813 -0.151133   1.12594 0.0695806 0.000666667
 0.990258 -0.149764   1.12375 0.0907415 0.000666667
0.989604 -0.14675  1.10917 0.0402856 0.000666667
 0.994018 -0.149533   1.12124 0.0685572 0.000666667
 0.982081 -0.154556   1.12309 0.251009 0.000666667
 0.990191 -0.149933   1.12541 0.100604 0.000666667
 0.988054 -0.153176   1.12264 0.126832 0.000666667
  0.98758 -0.153418   1.11331 0.0540574 0.000666667
 0.987775 -0.151815   1.12637 0.155229 0.000666667
 0.992398 -0.147246   1.11605 0.066079 0.000666667
0.990969 -0.14965  1.12455 0.0721828 0.000666667
 0.987937 -0.152795   1.12689 0.131064 0.000666667
 0.985181 -0.154698   1.11227 0.0668099 0.000666667
 0.992139 -0.148435   1.12051 0.0576623 0.000666667
 0.990765 -0.150097   1.12219 0.0522595 0.000666667
 0.990506 -0.153165   1.11276 0.065249 0.000666667
 0.989359 -0.145265   1.11118 0.0159975 0.000666667
 0.988671 -0.152864   1.11408 0.0726791 0.000666667
 0.985282 -0.152584    1.1142 0.0634498 0.000666667
 0.990335 -0.148947   1.12428 0.0766797 0.000666667
 0.986907 -0.148835   1.11352 0.0556258 0.000666667
 0.986229 -0.154508   1.11151 0.0440419 0.000666667
 0.987651 -0.154613   1.11257 0.061798 0.000666667
 0.986924 -0.151896   1.12075 0.0613668 0.000666667
 0.990924 -0.153152   1.10728 0.0451456 0.000666667
 0.987183 -0.154371   1.11245 0.0722513 0.000666667
 0.984693 -0.153575   1.11339 0.0109584 0.000666667
 0.983277 -0.153718   1.12241 0.233602 0.000666667
 0.987121 -0.150716   1.12446 0.131295 0.000666667
 0.990479 -0.151841    1.1136 0.0855672 0.000666667
 0.991801 -0.144205   1.11169 0.049234 0.000666667
 0.988236 -0.149818   1.12418 0.0806349 0.000666667
 0.988721 -0.146666   1.11965 0.0794342 0.000666667
 0.988973 -0.148997   1.12039 0.107535 0.000666667
 0.987089 -0.155509   1.11296 0.0533146 0.000666667
0.988672 -0.15192  1.12385 0.150815 0.000666667
  0.98258 -0.153074   1.12919 0.0819816 0.000666667
 0.990512 -0.147829   1.11396 0.0290611 0.000666667
 0.991112 -0.146602   1.11157 0.0223464 0.000666667
0.990381 -0.15192  1.11919 0.0823653 0.000666667
 0.987987 -0.154414   1.11412 0.0580588 0.000666667
 0.984264 -0.153578   1.11214 0.0834203 0.000666667
 0.991625 -0.149412   1.11579 0.0646856 0.000666667
 0.988806 -0.149696   1.11195 0.0518741 0.000666667
 0.989583 -0.154072   1.12559 0.090333 0.000666667
  0.98688 -0.152111   1.11339 0.0577357 0.000666667
 0.989743 -0.155437   1.11404 0.0637126 0.000666667
 0.988675 -0.148503   1.11914 0.019616 0.000666667
 0.988025 -0.148823   1.12532 0.0804089 0.000666667
 0.989411 -0.147436   1.11658 0.0620304 0.000666667
 0.986183 -0.152089   1.11591 0.0446491 0.000666667
 0.990343 -0.146787   1.11987 0.0865559 0.000666667
 0.991788 -0.149173   1.12616 0.0879978 0.000666667
 0.989006 -0.153646   1.11286 0.0634103 0.000666667
 0.991458 -0.143587   1.11205 0.047091 0.000666667
 0.989664 -0.147579   1.11316 0.0733664 0.000666667
 0.990524 -0.150234   1.12475 0.161003 0.000666667
  0.99156 -0.145853   1.10962 0.0760417 0.000666667
0.991923 -0.14781  1.12168 0.0967473 0.000666667
 0.983985 -0.154358   1.12633 0.269664 0.000666667
 0.986751 -0.154984   1.11536 0.0404509 0.000666667
 0.988166 -0.149518   1.10947 0.0373472 0.000666667
 0.989923 -0.146722   1.11424 0.0288699 0.000666667
 0.988488 -0.151211   1.11466 0.0652131 0.000666667
 0.990195 -0.147717   1.11297 0.0255852 0.000666667
 0.991211 -0.146929   1.11318 0.071809 0.000666667
 0.987278 -0.152218   1.12398 0.099732 0.000666667
 0.994416 -0.147518   1.11589 0.0134606 0.000666667
 0.989119 -0.145147   1.11542 0.0297249 0.000666667
 0.990666 -0.149111    1.1226 0.0718903 0.000666667
 0.990705 -0.149886   1.11943 0.06424 0.000666667
 0.984554 -0.150704   1.11434 0.0403778 0.000666667
 0.991021 -0.142965   1.11257 0.0431244 0.000666667
 0.992336 -0.148937   1.12141 0.0938659 0.000666667
 0.987187 -0.154549   1.11235 0.0216334 0.000666667
0.985834 -0.15457  1.11313 0.0367578 0.000666667
 0.982251 -0.152269   1.12588 0.244598 0.000666667
  0.99107 -0.147291    1.1242 0.0998114 0.000666667
 0.989129 -0.154331   1.12063 0.0813484 0.000666667
 0.992589 -0.148497   1.12263 0.0574096 0.000666667
 0.992432 -0.145079   1.11365 0.0496728 0.000666667
0.990558 -0.15287  1.12375 0.0736041 0.000666667
 0.988539 -0.154641   1.11547 0.0487151 0.000666667
  0.98715 -0.149148   1.12107 0.0842893 0.000666667
 0.988151 -0.149521   1.11699 -0.012077 0.000666667
 0.986139 -0.154147   1.11141 0.00355768 0.000666667
 0.994328 -0.145655   1.11688 0.0342687 0.000666667
 0.991107 -0.151455   1.12648 0.109365 0.000666667
0.991617 -0.15222  1.11406 0.0355119 0.000666667
0.990618 -0.14884  1.12311 0.0449299 0.000666667
 0.99083 -0.14894   1.1247 0.0573597 0.000666667
 0.989042 -0.147449   1.11369 0.0380117 0.000666667
 0.986678 -0.150978   1.12854 0.103965 0.000666667
 0.985111 -0.154385   1.11134 0.0544286 0.000666667
 0.989664 -0.147551   1.11225 0.0611811 0.000666667
 0.986873 -0.151519   1.12593 0.138416 0.000666667
 0.991963 -0.151151   1.12275 0.0767734 0.000666667
 0.986963 -0.148821    1.1243 0.0551946 0.000666667
 0.988104 -0.154971   1.11567 0.042023 0.000666667
 0.989391 -0.146643   1.12264 0.0950439 0.000666667
 0.985493 -0.155425   1.12415 0.131465 0.000666667
 0.991115 -0.146675   1.11477 0.084763 0.000666667
 0.991149 -0.152013   1.11012 0.0421146 0.000666667
 0.984001 -0.156805   1.10949 0.0481426 0.000666667
 0.985269 -0.150351   1.11252 0.0229098 0.000666667
 0.987459 -0.152864   1.11358 0.0656394 0.000666667
0.989083 -0.1467 1.11395 0.0225419 0.000666667
 0.987687 -0.152653    1.1138 0.0601113 0.000666667
 0.992246 -0.148348   1.12649 0.094151 0.000666667
 0.988847 -0.147292    1.1127 0.0543939 0.000666667
 0.989187 -0.147683   1.10918 0.0364326 0.000666667
 0.990833 -0.153977   1.11267 0.0343112 0.000666667
 0.985548 -0.154139   1.11362 0.050853 0.000666667
 0.988964 -0.155077   1.11237 0.0307008 0.000666667
 0.987196 -0.155744   1.11123 0.0168172 0.000666667
 0.990147 -0.152036   1.12356 0.0532668 0.000666667
 0.981623 -0.154872   1.12045 0.237839 0.000666667
 0.994606 -0.148948    1.1174 -0.00992917 0.000666667
 0.987339 -0.151989   1.12655 0.112562 0.000666667
 0.988085 -0.149006   1.11536 0.0508742 0.000666667
 0.985174 -0.151106   1.12393 0.10955 0.000666667
 0.988717 -0.146978   1.11469 0.0474586 0.000666667
0.989576 -0.14785   1.1209 0.0424921 0.000666667
 0.990857 -0.152086    1.1272 0.11979 0.000666667
 0.983001 -0.152438   1.12657 0.103434 0.000666667
 0.984892 -0.152916   1.12978 0.0976014 0.000666667
0.985719 -0.15339  1.12238 0.0927146 0.000666667
 0.990228 -0.145838   1.12202 0.0535324 0.000666667
0.986761 -0.15655  1.11082 0.0550256 0.000666667
 0.994088 -0.149294   1.11937 0.0919836 0.000666667
 0.988068 -0.153585   1.11098 0.0330072 0.000666667
 0.990072 -0.147912   1.12102 0.0527192 0.000666667
0.984249 -0.15552  1.11258 0.0318247 0.000666667
 0.987807 -0.153169   1.11365 0.0570555 0.000666667
 0.985587 -0.152162   1.11073 0.0649615 0.000666667
 0.987132 -0.154295   1.12254 0.126461 0.000666667
0.980148 -0.15481  1.12223 0.233547 0.000666667
 0.981229 -0.154977   1.12503 0.21969 0.000666667
0.985759 -0.15182   1.1224 0.134643 0.000666667
 0.987933 -0.145441   1.11123 0.0222671 0.000666667
 0.987511 -0.152963     1.114 0.0514431 0.000666667
 0.988284 -0.149704   1.10919 0.0424615 0.000666667
 0.986641 -0.153159   1.11058 0.0965338 0.000666667
 0.993421 -0.149256   1.11434 0.00455686 0.000666667
 0.988759 -0.148073   1.12763 0.070522 0.000666667
 0.990949 -0.150677   1.12356 0.0795733 0.000666667
 0.992142 -0.151528   1.11371 0.0374116 0.000666667
 0.987288 -0.144544   1.11482 0.0446355 0.000666667
 0.987991 -0.148863   1.12245 0.0545031 0.000666667
 0.988236 -0.146286   1.11356 0.0248473 0.000666667
 0.991265 -0.148247   1.12195 0.077259 0.000666667
 0.990782 -0.145625   1.11252 0.0489885 0.000666667
 0.986867 -0.154793   1.11238 0.0773569 0.000666667
 0.987884 -0.153279   1.12283 0.128518 0.000666667
 0.990197 -0.149095     1.123 0.143046 0.000666667
 0.993114 -0.148972   1.10529 -0.0205402 0.000666667
  0.98853 -0.147432   1.11382 0.0780612 0.000666667
 0.986846 -0.153335   1.11671 0.0609462 0.000666667
 0.988634 -0.146976   1.11335 0.0398239 0.000666667
0.990301 -0.15105  1.12698 0.0514874 0.000666667
 0.981488 -0.153391   1.12722 0.101915 0.000666667
   0.9813 -0.156778   1.12247 0.191739 0.000666667
0.987985 -0.15497  1.11488 0.0550265 0.000666667
 0.988972 -0.153988   1.11091 0.0359077 0.000666667
 0.987234 -0.154541   1.12589 0.113324 0.000666667
 0.993111 -0.149393   1.12019 0.081791 0.000666667
0.986454 -0.15521   1.1114 0.068967 0.000666667
 0.991175 -0.146707   1.11403 0.0612668 0.000666667
  0.98879 -0.153142   1.11449 0.0631306 0.000666667
 0.990969 -0.147899   1.12261 0.141453 0.000666667
 0.988475 -0.155296    1.1122 0.0506906 0.000666667
 0.991741 -0.148146   1.12265 0.0529512 0.000666667
 0.989307 -0.152703   1.12088 0.0575497 0.000666667
 0.985529 -0.154776   1.11238 0.0418426 0.000666667
 0.988112 -0.154733   1.11231 0.02577 0.000666667
 0.990604 -0.151401   1.12569 0.116427 0.000666667
 0.987959 -0.150964     1.126 0.154469 0.000666667
 0.986532 -0.155032   1.11685 0.0560837 0.000666667
0.987024 -0.15406  1.11381 0.061781 0.000666667
0.993841 -0.14848  1.12109 0.0823733 0.000666667
 0.988496 -0.149753   1.12219 0.0597486 0.000666667
 0.989425 -0.152082   1.12229 0.0794742 0.000666667
 0.986814 -0.154693   1.11144 0.0787521 0.000666667
 0.987844 -0.154166   1.11554 0.0623645 0.000666667
 0.989956 -0.146148   1.11293 0.0308134 0.000666667
 0.984855 -0.156076   1.11074 0.0450419 0.000666667
 0.984946 -0.152417   1.11529 0.0347406 0.000666667
 0.986552 -0.150287   1.12554 0.149163 0.000666667
 0.984239 -0.153249   1.12822 0.0828755 0.000666667
 0.992377 -0.149367   1.12487 0.108243 0.000666667
 0.985798 -0.154026   1.11044 0.0631588 0.000666667
 0.987822 -0.155632   1.11147 0.0142191 0.000666667
 0.983469 -0.153696   1.11251 0.0608511 0.000666667
0.991965 -0.15229  1.12102 0.0545175 0.000666667
 0.990331 -0.149445   1.11212 0.0742788 0.000666667
 0.987017 -0.150427   1.11145 0.0576176 0.000666667
 0.988731 -0.152718   1.12209 0.0651107 0.000666667
 0.981705 -0.153794   1.12353 0.23876 0.000666667
 0.992371 -0.143226   1.11397 -0.00403037 0.000666667
 0.987318 -0.148481   1.12207 0.143874 0.000666667
 0.989775 -0.149771   1.12458 0.0984975 0.000666667
 0.988356 -0.153684   1.12542 0.131093 0.000666667
 0.986573 -0.150977   1.12583 0.0801121 0.000666667
 0.991353 -0.144441   1.11337 0.055346 0.000666667
 0.988458 -0.154305   1.12039 0.142286 0.000666667
 0.988125 -0.154554    1.1126 0.0662648 0.000666667
 0.987271 -0.147496    1.1132 0.0652879 0.000666667
 0.980045 -0.155348   1.12285 0.200577 0.000666667
 0.990842 -0.144387   1.11147 0.0643566 0.000666667
  0.99098 -0.153853   1.11508 0.0332958 0.000666667
 0.989907 -0.147136   1.11424 0.0318261 0.000666667
 0.987544 -0.152176   1.11484 0.060042 0.000666667
 0.990327 -0.148225   1.12442 0.154956 0.000666667
 0.988143 -0.151633   1.10995 0.0716282 0.000666667
 0.990316 -0.151864   1.12168 0.073486 0.000666667
 0.992835 -0.149071   1.11975 0.0830235 0.000666667
 0.988284 -0.145073   1.11354 0.000762461 0.000666667
 0.988091 -0.154276   1.11396 0.0507126 0.000666667
 0.991068 -0.153212   1.11306 0.0727937 0.000666667
 0.986088 -0.152206   1.11216 0.0394836 0.000666667
 0.990507 -0.149361   1.12093 0.0651557 0.000666667
 0.990515 -0.148315   1.12007 0.0309021 0.000666667
 0.989533 -0.155364   1.12539 0.12631 0.000666667
 0.989956 -0.152103   1.11836 0.0630533 0.000666667
0.984899 -0.15137  1.12336 0.0817101 0.000666667
0.990283 -0.15013   1.1212 0.0730759 0.000666667
 0.987171 -0.153573   1.11405 0.0489801 0.000666667
 0.993255 -0.149607   1.12344 0.0540798 0.000666667
 0.983332 -0.154101   1.12326 0.232006 0.000666667
  0.99014 -0.151303   1.12466 0.111759 0.000666667
 0.986106 -0.156011   1.11139 0.0953111 0.000666667
 0.987853 -0.154532   1.11183 0.0684239 0.000666667
 0.987133 -0.148762   1.12411 0.0515854 0.000666667
 0.988599 -0.148383   1.12291 0.138894 0.000666667
 0.989713 -0.147301   1.11943 0.0801538 0.000666667
 0.989531 -0.144082   1.11662 0.0747579 0.000666667
 0.989127 -0.146878   1.11239 0.0313324 0.000666667
 0.993035 -0.148363   1.12176 0.0496464 0.000666667
  0.98777 -0.152392   1.12556 0.121854 0.000666667
 0.990398 -0.145604   1.11603 0.0444609 0.000666667
  0.99046 -0.152123   1.11322 0.0501169 0.000666667
 0.992878 -0.151317   1.12118 0.0575494 0.000666667
 0.985452 -0.155145   1.11386 0.0786161 0.000666667
 0.988054 -0.153383   1.11109 0.0491516 0.000666667
 0.985234 -0.154664   1.12308 0.10171 0.000666667
 0.990646 -0.146419   1.11191 0.0512306 0.000666667
 0.986056 -0.154861   1.11495 0.0324515 0.000666667
 0.985062 -0.154348   1.11388 0.084116 0.000666667
 0.988566 -0.149777   1.11912 0.0485472 0.000666667
0.992939 -0.14935  1.11085 0.0611524 0.000666667
  0.99452 -0.148684   1.11732 0.0798053 0.000666667
 0.994514 -0.147842   1.12314 0.0764009 0.000666667
 0.990465 -0.152461   1.11211 0.0792511 0.000666667
0.988634 -0.15136  1.11345 0.0323558 0.000666667
0.988189 -0.15325  1.10948 0.070348 0.000666667
  0.98155 -0.155357   1.12602 0.230247 0.000666667
 0.991442 -0.152488   1.12549 0.134362 0.000666667
 0.989415 -0.147792   1.11012 0.0790995 0.000666667
  0.99022 -0.150562   1.12244 0.0865545 0.000666667
 0.987384 -0.154298   1.12285 0.110455 0.000666667
 0.982577 -0.156738   1.12608 0.222214 0.000666667
 0.988427 -0.151871   1.12591 0.160209 0.000666667
 0.987834 -0.156211   1.11056 0.0369655 0.000666667
 0.988063 -0.147817   1.11977 0.0638566 0.000666667
 0.990339 -0.149184   1.12414 0.0705067 0.000666667
 0.991242 -0.149178   1.12547 0.0644841 0.000666667
 0.993503 -0.144884    1.1158 0.0370219 0.000666667
 0.990777 -0.149502   1.12096 0.141177 0.000666667
 0.983118 -0.154202   1.12381 0.219374 0.000666667
 0.980237 -0.154689   1.12225 0.197873 0.000666667
 0.989891 -0.154288   1.11412 0.0643113 0.000666667
 0.987038 -0.150083   1.12198 0.138495 0.000666667
 0.986046 -0.149479   1.12383 0.140523 0.000666667
0.987534 -0.14676  1.11561 0.0101844 0.000666667
 0.989502 -0.154384   1.11412 0.0563625 0.000666667
 0.988259 -0.154616   1.12504 0.121514 0.000666667
 0.990921 -0.151433   1.12286 0.127208 0.000666667
 0.986529 -0.148057   1.12376 0.0664261 0.000666667
0.989794 -0.15632  1.11356 0.071784 0.000666667
 0.989257 -0.147144   1.10962 0.0227829 0.000666667
  0.99194 -0.150319   1.12408 0.0718803 0.000666667
  0.99033 -0.154797   1.11135 0.0871286 0.000666667
 0.988763 -0.152402   1.10951 0.0645728 0.000666667
 0.985632 -0.156528   1.11498 0.062679 0.000666667
 0.984929 -0.152631   1.11208 0.0749852 0.000666667
 0.983574 -0.154273   1.11161 0.0342382 0.000666667
 0.990271 -0.153723   1.11165 0.0563505 0.000666667
 0.990311 -0.151034   1.11101 0.0492844 0.000666667
 0.989862 -0.154499   1.11462 0.0528159 0.000666667
 0.986242 -0.154162    1.1117 0.0595564 0.000666667
 0.991951 -0.147956    1.1107 0.0563734 0.000666667
0.987082 -0.15515  1.10996 0.0257989 0.000666667
 0.988903 -0.155447   1.11389 0.0439806 0.000666667
 0.990994 -0.151925   1.11849 0.046209 0.000666667
 0.991625 -0.147028     1.124 0.0539856 0.000666667
 0.987448 -0.153394   1.11034 0.045137 0.000666667
 0.987212 -0.149765   1.12043 0.0856384 0.000666667
 0.990132 -0.153509   1.12457 0.150432 0.000666667
 0.987799 -0.152016   1.12714 0.144251 0.000666667
 0.989749 -0.144075   1.11724 0.0335452 0.000666667
 0.988059 -0.146561   1.11379 -0.00893956 0.000666667
 0.992158 -0.150084   1.12163 0.0999385 0.000666667
 0.987825 -0.148344   1.12102 0.0720257 0.000666667
 0.990932 -0.148823   1.11838 0.00490025 0.000666667
 0.990339 -0.147371   1.11931 0.0694899 0.000666667
 0.990789 -0.146699   1.11277 0.0674869 0.000666667
 0.988867 -0.155522   1.11253 0.0611135 0.000666667
0.983915 -0.15076  1.12677 0.0985308 0.000666667
  0.98386 -0.154614   1.11183 0.00167634 0.000666667
 0.987275 -0.154281    1.1122 0.0403828 0.000666667
 0.987634 -0.154385   1.11186 0.0110147 0.000666667
 0.989013 -0.153459   1.11477 0.0809334 0.000666667
 0.990023 -0.150596    1.1216 0.132347 0.000666667
 0.988202 -0.149255   1.12339 0.0713725 0.000666667
 0.991431 -0.147343   1.11503 0.0494787 0.000666667
 0.986874 -0.151566   1.12075 0.133377 0.000666667
 0.987026 -0.146784   1.10905 0.0690314 0.000666667
0.991674 -0.14715  1.12388 0.0603965 0.000666667
 0.991571 -0.150476   1.12505 0.0989849 0.000666667
 0.990648 -0.156413   1.11669 0.0704576 0.000666667
 0.985641 -0.150751   1.11057 0.00891908 0.000666667
 0.984815 -0.151411   1.12875 0.0900339 0.000666667
 0.991664 -0.147907   1.12339 0.0695069 0.000666667
0.991359 -0.14714  1.12191 0.076652 0.000666667
 0.987667 -0.155501   1.11553 0.0671317 0.000666667
 0.989361 -0.149225   1.12149 0.0762617 0.000666667
 0.985216 -0.154727   1.11323 0.0574714 0.000666667
 0.989415 -0.148429   1.11854 0.140647 0.000666667
 0.989109 -0.153517   1.11295 0.0446596 0.000666667
 0.987005 -0.147616    1.1178 0.0725002 0.000666667
 0.983532 -0.153901   1.12751 0.105405 0.000666667
 0.990644 -0.152167   1.11022 0.0242435 0.000666667
 0.986341 -0.156447   1.12561 0.0975419 0.000666667
 0.992097 -0.148578   1.12659 0.0794927 0.000666667
 0.990783 -0.146321   1.12049 0.094973 0.000666667
0.989858 -0.1483 1.12072 0.0395806 0.000666667
 0.992057 -0.152861   1.11509 0.0735681 0.000666667
 0.988568 -0.147712   1.10817 0.0289142 0.000666667
0.984669 -0.15205  1.11221 0.0524985 0.000666667
 0.992216 -0.148019   1.11633 0.0773913 0.000666667
 0.984725 -0.153096   1.12778 0.121089 0.000666667
 0.988035 -0.154801   1.11371 0.0626628 0.000666667
   0.9927 -0.147317   1.11023 0.0290861 0.000666667
 0.985327 -0.156723   1.11338 0.0525482 0.000666667
 0.991727 -0.149749   1.12166 0.0770131 0.000666667
 0.989794 -0.146516   1.12375 0.101501 0.000666667
 0.986498 -0.151597   1.12146 0.0645136 0.000666667
   0.9832 -0.151548   1.12396 0.0771895 0.000666667
 0.981531 -0.155216   1.12083 0.239594 0.000666667
 0.985022 -0.154185   1.12418 0.107292 0.000666667
 0.986714 -0.155024   1.11404 0.0657761 0.000666667
 0.988079 -0.152946   1.12633 0.0886271 0.000666667
 0.992234 -0.152106   1.12447 0.0893731 0.000666667
 0.988201 -0.153817    1.1141 0.0636053 0.000666667
  0.99003 -0.151935   1.12001 0.0853217 0.000666667
0.990483 -0.14823  1.12167 0.0726651 0.000666667
 0.984898 -0.151722   1.11437 0.0424618 0.000666667
 0.984585 -0.152683   1.11153 0.0577646 0.000666667
 0.980756 -0.153624   1.12568 0.0826884 0.000666667
 0.991131 -0.154856   1.11075 0.0662326 0.000666667
 0.984775 -0.151718    1.1257 0.0983178 0.000666667
 0.989567 -0.148314   1.11213 0.0259048 0.000666667
 0.991819 -0.146335   1.12302 0.0536367 0.000666667
 0.986142 -0.156153   1.11272 0.0827257 0.000666667
 0.983792 -0.150824   1.12587 0.0851157 0.000666667
 0.989096 -0.152841   1.11337 0.075527 0.000666667
0.990232 -0.15021  1.12245 0.0872243 0.000666667
 0.988774 -0.152634    1.1205 0.122534 0.000666667
 0.993477 -0.150176   1.12153 0.076579 0.000666667
 0.991604 -0.147102    1.1232 0.0736995 0.000666667
 0.983027 -0.152926   1.12646 0.0969249 0.000666667
0.990225 -0.15223  1.11034 0.0667371 0.000666667
  0.99063 -0.149067   1.11663 -0.014 0.000666667
 0.985162 -0.155636   1.11312 0.0445025 0.000666667
 0.987687 -0.147698   1.11207 0.0686703 0.000666667
 0.994403 -0.149556   1.12243 0.0675815 0.000666667
 0.990787 -0.144399   1.12209 0.117276 0.000666667
 0.986145 -0.147845   1.12368 0.138043 0.000666667
 0.993571 -0.148305   1.12484 0.0694575 0.000666667
  0.98568 -0.151708   1.11048 0.0708004 0.000666667
  0.99119 -0.147434   1.12225 0.0884407 0.000666667
 0.987909 -0.153295   1.11341 0.053618 0.000666667
 0.990711 -0.146103   1.11347 0.00198108 0.000666667
 0.984588 -0.150359   1.12187 0.0889243 0.000666667
 0.990712 -0.150526   1.12107 0.0650803 0.000666667
 0.991177 -0.150465   1.12166 0.115319 0.000666667
 0.989464 -0.146734   1.11235 0.0733124 0.000666667
 0.988566 -0.150302   1.11302 0.086717 0.000666667
 0.989128 -0.150772   1.12719 0.107046 0.000666667
 0.988469 -0.150465   1.12151 0.0530631 0.000666667
 0.991034 -0.148688   1.12319 0.0629794 0.000666667
 0.989442 -0.145344   1.11431 0.0340741 0.000666667
 0.979695 -0.155833   1.12895 0.111214 0.000666667
 0.980066 -0.155967   1.12274 0.250399 0.000666667
 0.989048 -0.151171   1.12428 0.146148 0.000666667
   0.9891 -0.155363   1.11539 0.0459827 0.000666667
  0.98994 -0.145909   1.11206 0.0795311 0.000666667
 0.993233 -0.149035   1.12489 0.100304 0.000666667
 0.991911 -0.147499   1.12278 0.0452032 0.000666667
  0.98877 -0.151472   1.12667 0.113197 0.000666667
 0.99104 -0.15227  1.10984 0.0563478 0.000666667
 0.992166 -0.149472   1.12477 0.0907327 0.000666667
 0.986288 -0.152286   1.11142 0.029451 0.000666667
 0.991298 -0.153838   1.11317 0.0693547 0.000666667
 0.986599 -0.150472   1.12465 0.13736 0.000666667
 0.991361 -0.148237   1.11474 0.0520211 0.000666667
 0.992252 -0.150466   1.12189 0.0795579 0.000666667
 0.989336 -0.145654    1.1117 0.0779533 0.000666667
 0.988505 -0.153938   1.11324 0.061838 0.000666667
 0.994074 -0.149839   1.12068 0.0503108 0.000666667
 0.992231 -0.146581   1.11683 0.0100094 0.000666667
0.986762 -0.15503  1.11273 0.07854 0.000666667
 0.984073 -0.155516   1.11203 0.0421489 0.000666667
 0.989932 -0.153005   1.11364 0.0647109 0.000666667
  0.99041 -0.154899   1.11153 0.0495801 0.000666667
 0.989484 -0.150088   1.12231 0.134294 0.000666667
 0.990084 -0.148774   1.12422 0.143498 0.000666667
 0.990959 -0.147011   1.12337 0.0702447 0.000666667
 0.989562 -0.146187   1.11416 0.0164541 0.000666667
 0.993057 -0.147949   1.12135 0.0396835 0.000666667
 0.985868 -0.150571   1.12277 0.0602931 0.000666667
 0.987205 -0.155584   1.11555 0.0520379 0.000666667
0.989813 -0.14581  1.11257 0.0689298 0.000666667
 0.983158 -0.153561    1.1278 0.068169 0.000666667
  0.98785 -0.153592   1.12426 0.113122 0.000666667
0.991564 -0.14842  1.11384 0.0653769 0.000666667
  0.99339 -0.146443   1.12505 0.0609647 0.000666667
 0.981144 -0.155357   1.12243 0.246412 0.000666667
 0.989068 -0.154801    1.1252 0.118441 0.000666667
  0.99102 -0.152607    1.1131 0.0510262 0.000666667
 0.988337 -0.152573   1.12287 0.116713 0.000666667
 0.988616 -0.150927   1.12263 0.0723024 0.000666667
 0.988588 -0.146586   1.11329 0.0058936 0.000666667
 0.987528 -0.152389   1.12586 0.102125 0.000666667
 0.992654 -0.147706   1.12559 0.0961556 0.000666667
 0.993018 -0.151159   1.12235 0.0469873 0.000666667
  0.98471 -0.156203   1.10967 0.0539055 0.000666667
  0.98948 -0.146924   1.12053 0.0607361 0.000666667
 0.987335 -0.154271    1.1117 0.0589008 0.000666667
 0.982194 -0.152855   1.12334 0.211544 0.000666667
 0.989715 -0.151318   1.12723 0.145675 0.000666667
  0.98728 -0.152453    1.1127 0.0508532 0.000666667
 0.987425 -0.152358    1.1121 0.0473554 0.000666667
 0.990336 -0.153998   1.11313 0.0574994 0.000666667
 0.990928 -0.147104   1.12397 0.0450213 0.000666667
 0.994737 -0.147063   1.12234 0.0535819 0.000666667
 0.992205 -0.149054   1.11783 0.0138592 0.000666667
 0.989246 -0.144593   1.12592 0.090705 0.000666667
 0.991255 -0.146904   1.11213 0.0728611 0.000666667
 0.988911 -0.153104   1.11242 0.0445802 0.000666667
 0.987267 -0.154735   1.11348 0.0659437 0.000666667
 0.989681 -0.151904   1.12268 0.130498 0.000666667
 0.983243 -0.151206   1.12703 0.0712726 0.000666667
 0.99305 -0.15101  1.11575 -0.0151715 0.000666667
   0.9929 -0.148817   1.11815 -0.0123919 0.000666667
 0.990292 -0.148682   1.12197 0.0995436 0.000666667
 0.989142 -0.149851   1.12272 0.0786405 0.000666667
  0.98749 -0.154267   1.11455 0.0863042 0.000666667
 0.990626 -0.150618   1.12433 0.0728374 0.000666667
 0.989411 -0.151268   1.12615 0.149105 0.000666667
0.983727 -0.15535  1.12653 0.0881129 0.000666667
 0.985999 -0.156451   1.11348 0.0564134 0.000666667
 0.991278 -0.148793   1.12088 0.0526696 0.000666667
 0.985185 -0.156571   1.11295 0.0482873 0.000666667
0.983181 -0.15183  1.12717 0.0847226 0.000666667
 0.991136 -0.145442   1.11121 0.05639 0.000666667
0.988764 -0.15361  1.12729 0.118244 0.000666667
 0.987687 -0.154269    1.1116 0.052399 0.000666667
 0.989932 -0.146798   1.11144 0.0395848 0.000666667
0.989028 -0.15059  1.12031 0.032386 0.000666667
 0.989423 -0.146036   1.11261 0.0432109 0.000666667
 0.987988 -0.153517   1.12363 0.135906 0.000666667
 0.991335 -0.147064   1.11163 0.0720079 0.000666667
0.989936 -0.15026  1.11796 0.0652341 0.000666667
 0.990549 -0.151504      1.12 0.0849398 0.000666667
   0.9856 -0.149492   1.12016 0.0565148 0.000666667
 0.990583 -0.150628   1.12409 0.0209893 0.000666667
 0.991428 -0.145187   1.11042 0.037001 0.000666667
 0.981357 -0.150636   1.12852 0.089129 0.000666667
0.991681 -0.14757  1.11047 0.0569856 0.000666667
 0.991459 -0.146807   1.12024 0.0386916 0.000666667
 0.987122 -0.153575   1.12065 0.146781 0.000666667
 0.989467 -0.150467   1.12739 0.0796885 0.000666667
0.986167 -0.15235  1.12469 0.104059 0.000666667
 0.987934 -0.149936   1.12155 0.0968133 0.000666667
 0.984894 -0.154503   1.11513 0.0583517 0.000666667
 0.989923 -0.155369    1.1134 0.0559907 0.000666667
0.988864 -0.15278    1.124 0.133688 0.000666667
 0.982577 -0.155497   1.12358 0.183378 0.000666667
 0.989954 -0.149126   1.12365 0.157841 0.000666667
 0.985686 -0.155805   1.11126 0.0403786 0.000666667
 0.984564 -0.154408   1.12361 0.118978 0.000666667
 0.985405 -0.152949    1.1138 0.0674135 0.000666667
 0.990029 -0.148748   1.12347 0.0599783 0.000666667
 0.992019 -0.143577   1.11208 0.0525329 0.000666667
 0.989453 -0.155104   1.11136 0.0530198 0.000666667
 0.989253 -0.147039   1.11972 0.0980172 0.000666667
 0.98663 -0.14657  1.12442 0.0834441 0.000666667
 0.988466 -0.146906   1.12059 0.0902079 0.000666667
0.993969 -0.14845  1.12346 0.0795962 0.000666667
 0.989462 -0.153125    1.1134 0.0661732 0.000666667
 0.980161 -0.155733   1.12306 0.224902 0.000666667
 0.985039 -0.153201   1.11217 0.0539082 0.000666667
 0.980194 -0.155385   1.12415 0.232843 0.000666667
  0.99008 -0.147685   1.12326 0.16223 0.000666667
 0.985992 -0.154247   1.12502 0.10228 0.000666667
 0.987912 -0.152852   1.12278 0.07671 0.000666667
 0.990745 -0.152301   1.12154 0.0732449 0.000666667
 0.983017 -0.153382     1.128 0.0986448 0.000666667
 0.986207 -0.154435   1.11228 0.0776994 0.000666667
 0.989834 -0.148991   1.12207 0.114491 0.000666667
 0.986421 -0.155592    1.1136 0.0476313 0.000666667
 0.986251 -0.150598   1.11312 0.0907439 0.000666667
  0.98962 -0.148591   1.10978 0.0411406 0.000666667
 0.990763 -0.147357   1.12451 0.0701317 0.000666667
  0.98832 -0.154973   1.11317 0.0463481 0.000666667
  0.98849 -0.146639   1.11225 0.0306522 0.000666667
 0.987457 -0.148859   1.10907 0.0195642 0.000666667
 0.989035 -0.147414   1.11187 0.0672299 0.000666667
 0.986601 -0.151353   1.12225 0.0731589 0.000666667
 0.98404 -0.14888  1.12659 0.117369 0.000666667
 0.986889 -0.154791   1.11186 0.0431921 0.000666667
0.988258 -0.14997  1.12209 0.0749323 0.000666667
 0.992299 -0.146897   1.11358 0.0326737 0.000666667
 0.989846 -0.149602   1.12217 0.0558972 0.000666667
 0.989774 -0.154008   1.11283 0.0920773 0.000666667
 0.988717 -0.152377   1.12475 0.135241 0.000666667
 0.981284 -0.155356   1.12817 0.232584 0.000666667
 0.990001 -0.149739   1.12563 0.0297453 0.000666667
 0.991179 -0.149151   1.12358 0.0766167 0.000666667
 0.985329 -0.156428   1.11128 0.062885 0.000666667
 0.981324 -0.151457   1.12513 0.0970759 0.000666667
 0.985105 -0.148313   1.12346 0.0735251 0.000666667
  0.98774 -0.155213    1.1145 0.0341687 0.000666667
 0.987119 -0.150896   1.11215 0.075221 0.000666667
 0.986311 -0.155584   1.11118 0.0557151 0.000666667
0.986691 -0.15638  1.11079 0.0755111 0.000666667
 0.983654 -0.148929   1.12834 0.0840857 0.000666667
 0.986939 -0.155303   1.10932 0.0557105 0.000666667
 0.988478 -0.149559   1.12397 0.134992 0.000666667
 0.984978 -0.157386   1.11165 0.0303345 0.000666667
 0.989537 -0.149946    1.1255 0.0472445 0.000666667
 0.990312 -0.152576   1.12182 0.0861142 0.000666667
 0.994065 -0.147469   1.12378 0.0570863 0.000666667
0.990461 -0.14807  1.11097 0.0338272 0.000666667
  0.98923 -0.150174   1.12498 0.0821995 0.000666667
 0.985752 -0.151319   1.11387 0.0783438 0.000666667
 0.984922 -0.151814   1.11563 0.0355786 0.000666667
 0.990606 -0.152926   1.12006 0.0607466 0.000666667
 0.991021 -0.146196   1.11134 0.0407371 0.000666667
 0.987407 -0.153638   1.11236 0.0756499 0.000666667
 0.986474 -0.154719   1.12459 0.107572 0.000666667
 0.987927 -0.144482   1.11118 0.0326226 0.000666667
 0.990774 -0.148457   1.12319 0.0835876 0.000666667
 0.988702 -0.149084   1.12278 0.150862 0.000666667
 0.990913 -0.146884   1.11226 0.0909645 0.000666667
 0.992927 -0.147334   1.12399 0.0662747 0.000666667
0.990575 -0.14655  1.11233 0.0347367 0.000666667
 0.990018 -0.148898   1.11647 0.0514892 0.000666667
 0.986113 -0.150755   1.12915 0.10341 0.000666667
 0.989595 -0.151285   1.11505 0.0473682 0.000666667
 0.992497 -0.148456   1.11664 -0.00326587 0.000666667
 0.987846 -0.150661   1.11034 0.0318278 0.000666667
 0.990759 -0.149937   1.12342 0.0752168 0.000666667
 0.989314 -0.154014   1.11541 0.0596563 0.000666667
 0.987563 -0.149991    1.1108 0.0412181 0.000666667
 0.989776 -0.157181   1.11098 0.0608392 0.000666667
 0.987775 -0.155503   1.11284 0.0773202 0.000666667
 0.989756 -0.154568    1.1243 0.144403 0.000666667
 0.991484 -0.149059    1.1264 0.0753307 0.000666667
 0.985365 -0.152952   1.12251 0.12996 0.000666667
 0.991611 -0.147856   1.12261 0.0608255 0.000666667
 0.986733 -0.151376   1.10876 -0.0104719 0.000666667
 0.988688 -0.146784   1.12162 0.106598 0.000666667
 0.992024 -0.145907   1.12238 0.055944 0.000666667
 0.989025 -0.148966   1.12157 0.107753 0.000666667
 0.986415 -0.154089   1.12775 0.0898996 0.000666667
 0.990678 -0.150052   1.11244 0.03291 0.000666667
 0.988215 -0.152427   1.12489 0.116931 0.000666667
 0.988969 -0.149332   1.11876 0.153283 0.000666667
0.989362 -0.14785  1.11666 0.0716879 0.000666667
 0.988707 -0.153163   1.12004 0.116571 0.000666667
 0.991481 -0.150755   1.12256 0.114602 0.000666667
 0.987868 -0.145485   1.11067 0.0254528 0.000666667
 0.991328 -0.143987   1.11125 0.0382493 0.000666667
 0.989547 -0.150891   1.12138 0.139964 0.000666667
0.991254 -0.14673  1.11219 0.0859564 0.000666667
 0.987208 -0.154258   1.10971 0.0718133 0.000666667
 0.985155 -0.152242   1.12685 0.0920141 0.000666667
  0.98852 -0.147514   1.11719 0.0252484 0.000666667
0.991338 -0.1504 1.12175 0.105698 0.000666667
0.986495 -0.15487  1.11276 0.0425679 0.000666667
 0.984111 -0.151933   1.12704 0.0924502 0.000666667
 0.988675 -0.151192   1.11277 0.0715612 0.000666667
 0.989131 -0.153199   1.12177 0.155792 0.000666667
  0.99172 -0.144317   1.11513 0.051451 0.000666667
 0.987711 -0.152015   1.11382 0.0463177 0.000666667
 0.982584 -0.153986    1.1264 0.126638 0.000666667
 0.995006 -0.147377   1.12086 0.0469017 0.000666667
 0.994784 -0.147072   1.12465 0.0674862 0.000666667
 0.992424 -0.147596   1.11251 0.0503851 0.000666667
 0.992178 -0.145361   1.11409 0.0285259 0.000666667
 0.993066 -0.146911   1.12031 0.0718704 0.000666667
 0.990256 -0.148424    1.1114 0.0711298 0.000666667
 0.989841 -0.144847    1.1126 0.0191373 0.000666667
 0.991941 -0.150329   1.12542 0.0793398 0.000666667
 0.983649 -0.150805   1.12725 0.0805316 0.000666667
 0.988845 -0.153023   1.11092 0.0546803 0.000666667
 0.986986 -0.147401   1.11968 0.03449 0.000666667
  0.99137 -0.152783   1.11738 0.0538128 0.000666667
 0.983287 -0.152692   1.12494 0.117959 0.000666667
0.986131 -0.1528  1.1238 0.121693 0.000666667
 0.989042 -0.152211    1.1218 0.106952 0.000666667
 0.989397 -0.151016   1.11521 0.0386311 0.000666667
 0.985751 -0.151051   1.11225 0.0636127 0.000666667
 0.987506 -0.156968   1.12556 0.0970787 0.000666667
 0.993278 -0.147026   1.11543 0.0627405 0.000666667
 0.987493 -0.151843    1.1212 0.147167 0.000666667
  0.98961 -0.144427   1.10998 0.0128832 0.000666667
 0.987739 -0.145454   1.11422 0.0355831 0.000666667
 0.987872 -0.146125   1.11386 0.0724438 0.000666667
 0.987701 -0.148226   1.10995 0.00623039 0.000666667
   0.9897 -0.145132   1.11184 0.0274893 0.000666667
 0.986288 -0.151927   1.10966 0.0155829 0.000666667
 0.983467 -0.154281   1.12624 0.11725 0.000666667
 0.988632 -0.151927   1.11095 0.0533867 0.000666667
 0.986916 -0.149012   1.11035 0.0532338 0.000666667
 0.992856 -0.146583   1.12366 0.0484059 0.000666667
 0.993248 -0.152187   1.12088 0.0851416 0.000666667
 0.989614 -0.150028   1.12259 0.0530644 0.000666667
0.985568 -0.15148  1.10981 0.0975152 0.000666667
 0.989858 -0.151171    1.1205 0.0739257 0.000666667
 0.992454 -0.147755   1.11987 0.0953528 0.000666667
 0.988724 -0.152166   1.11367 0.0676683 0.000666667
 0.980978 -0.152934   1.12446 0.119919 0.000666667
 0.985617 -0.147663   1.12479 0.0694163 0.000666667
 0.990992 -0.146439   1.10922 0.025886 0.000666667
 0.985241 -0.154893   1.11786 0.0211568 0.000666667
 0.990684 -0.148979    1.1219 0.0855563 0.000666667
 0.984688 -0.154545   1.12361 0.231813 0.000666667
 0.987274 -0.155487   1.11117 0.0709928 0.000666667
 0.985856 -0.155072   1.11353 0.074605 0.000666667
 0.986432 -0.155691   1.11529 0.0514475 0.000666667
 0.989285 -0.152417   1.11172 0.0830365 0.000666667
  0.98678 -0.155771   1.11307 0.0569117 0.000666667
 0.990809 -0.153187   1.11083 0.0497975 0.000666667
 0.988425 -0.150818   1.12403 0.127597 0.000666667
 0.988914 -0.153138   1.11434 0.0598616 0.000666667
 0.988695 -0.153177   1.10982 0.0480287 0.000666667
 0.988128 -0.152862   1.12035 0.069763 0.000666667
 0.986674 -0.148848   1.12467 0.103255 0.000666667
 0.986085 -0.148303   1.12416 0.0820877 0.000666667
 0.986573 -0.148329   1.11238 0.0741271 0.000666667
 0.988552 -0.147294   1.11317 0.0287257 0.000666667
 0.988853 -0.146164   1.11168 0.080526 0.000666667
 0.989959 -0.148562    1.1194 0.0950126 0.000666667
0.986626 -0.1556 1.11092 0.0252153 0.000666667
 0.985879 -0.152411    1.1099 0.0604156 0.000666667
0.990015 -0.14603  1.12224 0.0680465 0.000666667
 0.990045 -0.153075   1.11084 0.0502114 0.000666667
  0.98773 -0.151354   1.12366 0.151155 0.000666667
0.989096 -0.15508  1.11736 0.0698008 0.000666667
 0.986315 -0.155487   1.10978 0.034878 0.000666667
 0.987483 -0.155978   1.11508 0.0509906 0.000666667
0.986518 -0.15467  1.11034 0.0319834 0.000666667
 0.988753 -0.153034   1.11148 0.0324859 0.000666667
 0.989874 -0.146526   1.12683 0.0772384 0.000666667
 0.986837 -0.156136   1.11751 0.0852002 0.000666667
 0.994359 -0.148771   1.12054 0.0722947 0.000666667
 0.989245 -0.151646   1.11323 0.044431 0.000666667
 0.986723 -0.155246   1.11175 0.0360137 0.000666667
 0.983999 -0.154866   1.12406 0.234796 0.000666667
 0.988044 -0.150323    1.1268 0.0896523 0.000666667
 0.988949 -0.150697   1.12445 0.0516066 0.000666667
 0.989401 -0.147103   1.11273 0.0526276 0.000666667
 0.990109 -0.151268   1.11469 0.0919153 0.000666667
 0.989173 -0.151707   1.12355 0.063192 0.000666667
 0.986434 -0.150167   1.11271 0.0723445 0.000666667
 0.986455 -0.153717   1.12381 0.109512 0.000666667
 0.987385 -0.147427   1.12173 0.0432993 0.000666667
 0.984344 -0.156988    1.1165 0.0619099 0.000666667
 0.987693 -0.152174   1.11506 0.0395588 0.000666667
 0.990236 -0.150734   1.12167 0.0787747 0.000666667
  0.98926 -0.148096   1.11286 0.0155277 0.000666667
  0.98944 -0.156495   1.11165 0.0801147 0.000666667
 0.991042 -0.147998   1.12192 0.154897 0.000666667
 0.993279 -0.144664   1.11046 0.0390761 0.000666667
 0.990432 -0.145984     1.114 0.0511924 0.000666667
 0.990905 -0.153123   1.10965 0.0394925 0.000666667
 0.987601 -0.153081   1.12393 0.124483 0.000666667
 0.982549 -0.151242   1.12557 0.0806612 0.000666667
 0.987973 -0.154662   1.11059 0.0730661 0.000666667
 0.984399 -0.152715    1.1295 0.117313 0.000666667
 0.985287 -0.155636   1.11336 0.0339596 0.000666667
 0.989521 -0.152377   1.12283 0.137125 0.000666667
 0.989689 -0.147106    1.1109 0.0505959 0.000666667
0.983453 -0.15332  1.12178 0.0860992 0.000666667
 0.980974 -0.153875   1.12236 0.217714 0.000666667
 0.990087 -0.149286   1.11433 0.0448244 0.000666667
  0.98969 -0.147457   1.10885 0.0269186 0.000666667
 0.989782 -0.150637   1.12461 0.118095 0.000666667
 0.986222 -0.148628   1.12583 0.129313 0.000666667
 0.984466 -0.155036    1.1117 0.0825973 0.000666667
 0.988372 -0.154526   1.12449 0.126631 0.000666667
 0.988425 -0.152544   1.12706 0.137394 0.000666667
0.984376 -0.15447  1.11292 0.0477937 0.000666667
 0.9915 -0.1499 1.12436 0.131389 0.000666667
  0.98586 -0.154511   1.12509 0.145934 0.000666667
  0.98922 -0.154997   1.11415 0.0604025 0.000666667
0.987749 -0.15462  1.11142 0.0307511 0.000666667
 0.994122 -0.147415    1.1214 0.0591515 0.000666667
 0.989885 -0.149182   1.11654 0.000472094 0.000666667
 0.983456 -0.151478   1.12799 0.0961836 0.000666667
  0.98507 -0.148847   1.11113 0.0540359 0.000666667
 0.991296 -0.149544   1.11891 0.0657687 0.000666667
 0.993129 -0.147944   1.12235 0.0488083 0.000666667
 0.985084 -0.154846   1.11217 0.0841969 0.000666667
 0.992531 -0.147828   1.10916 0.0389875 0.000666667
 0.991033 -0.148177   1.11221 0.0538612 0.000666667
 0.986747 -0.156367    1.1126 0.0744374 0.000666667
 0.988076 -0.157375   1.11253 0.0665529 0.000666667
 0.988493 -0.145385   1.11396 0.0525732 0.000666667
 0.992255 -0.151971   1.12429 0.0645079 0.000666667
 0.988944 -0.148982   1.12365 0.0880812 0.000666667
 0.987925 -0.154145   1.12693 0.138689 0.000666667
 0.982614 -0.152016   1.12428 0.239379 0.000666667
 0.990677 -0.152552   1.11223 0.0372749 0.000666667
 0.990789 -0.148326   1.12569 0.0836086 0.000666667
 0.985246 -0.150473   1.12364 0.132323 0.000666667
 0.979499 -0.153849   1.12376 0.112865 0.000666667
 0.987513 -0.154723   1.12406 0.131482 0.000666667
 0.986528 -0.149935   1.12358 0.129593 0.000666667
  0.98851 -0.152237   1.12493 0.0923361 0.000666667
 0.990151 -0.152181   1.11643 0.0881224 0.000666667
 0.989245 -0.154404    1.1131 0.0462952 0.000666667
 0.989928 -0.151619    1.1192 0.0693825 0.000666667
0.990079 -0.14775   1.1246 0.080073 0.000666667
 0.98576 -0.15472  1.11351 0.0539728 0.000666667
 0.99036 -0.14617  1.12232 0.101524 0.000666667
 0.987989 -0.151233   1.11389 0.054159 0.000666667
0.992925 -0.14569  1.11152 0.0250285 0.000666667
 0.983736 -0.151692   1.12799 0.0945977 0.000666667
 0.980619 -0.155149   1.12681 0.103958 0.000666667
 0.990388 -0.147679   1.12293 0.0673513 0.000666667
 0.987503 -0.152574   1.11524 0.0561198 0.000666667
 0.990124 -0.150889   1.12497 0.114873 0.000666667
 0.992226 -0.145343   1.11514 0.0447455 0.000666667
 0.989499 -0.152415   1.11284 0.0523538 0.000666667
 0.988447 -0.153156   1.11402 0.0612686 0.000666667
 0.989287 -0.148183   1.11943 0.0555262 0.000666667
 0.981465 -0.151988   1.12252 0.22431 0.000666667
 0.990147 -0.146704     1.122 0.0845786 0.000666667
 0.984805 -0.154265   1.11297 0.0467976 0.000666667
0.989103 -0.15232  1.12174 0.0529857 0.000666667
 0.991634 -0.145982   1.12114 0.0383476 0.000666667
 0.983717 -0.154192   1.12779 0.118786 0.000666667
 0.988072 -0.153464   1.11247 0.0763715 0.000666667
 0.991415 -0.152716   1.12256 0.0602385 0.000666667
 0.991067 -0.150315    1.1211 0.0894285 0.000666667
 0.983965 -0.155789    1.1135 0.0300172 0.000666667
 0.986927 -0.153342   1.11184 0.0581972 0.000666667
 0.990373 -0.150866   1.12388 0.0722242 0.000666667
0.987912 -0.14744  1.12515 0.0880095 0.000666667
 0.990514 -0.153269   1.12604 0.104819 0.000666667
  0.98827 -0.144642   1.11466 -0.0136759 0.000666667
 0.984963 -0.149825   1.12793 0.101 0.000666667
 0.989626 -0.146532    1.1131 0.015209 0.000666667
  0.98833 -0.155153   1.11285 0.0413699 0.000666667
 0.987835 -0.150006   1.12326 0.0608472 0.000666667
 0.987828 -0.148645   1.12326 0.0634181 0.000666667
 0.986938 -0.153879   1.11141 0.0724336 0.000666667
0.983767 -0.15223  1.11082 0.0755922 0.000666667
 0.991258 -0.151392   1.12445 0.059529 0.000666667
 0.984246 -0.151276   1.11195 0.055536 0.000666667
 0.982395 -0.150439   1.12592 0.099873 0.000666667
 0.987247 -0.154514   1.11301 0.0630159 0.000666667
 0.981747 -0.154948     1.126 0.229568 0.000666667
 0.985787 -0.155068   1.11013 0.0370581 0.000666667
 0.992875 -0.143974   1.11085 0.0258421 0.000666667
 0.984167 -0.151378   1.12711 0.0656292 0.000666667
  0.99479 -0.150809   1.10511 -0.0257254 0.000666667
 0.990318 -0.154831   1.11216 0.040258 0.000666667
 0.991589 -0.156317   1.11325 0.0633788 0.000666667
  0.99118 -0.151585   1.12442 0.0777348 0.000666667
 0.992226 -0.148853   1.11388 0.0485227 0.000666667
0.992443 -0.14817  1.11543 0.0218469 0.000666667
 0.985449 -0.152943   1.11375 0.0745257 0.000666667
 0.990451 -0.148755   1.12245 0.0828499 0.000666667
 0.986894 -0.155775   1.11438 0.0349413 0.000666667
 0.989166 -0.152052   1.12306 0.0710627 0.000666667
 0.985202 -0.153378   1.11322 0.0692735 0.000666667
 0.981319 -0.153832   1.12957 0.0743075 0.000666667
 0.991639 -0.149455    1.1265 0.0573589 0.000666667
 0.990759 -0.151498   1.12243 0.14361 0.000666667
 0.987114 -0.152923   1.11463 0.0494667 0.000666667
 0.986256 -0.152396   1.12558 0.14507 0.000666667
 0.985256 -0.157376    1.1128 0.0801158 0.000666667
 0.980728 -0.152987    1.1269 0.10151 0.000666667
0.986348 -0.15394  1.11214 0.0218569 0.000666667
 0.982711 -0.156433   1.11128 0.0406547 0.000666667
 0.989804 -0.146546   1.11999 0.0547522 0.000666667
 0.988082 -0.149676   1.12556 0.0750138 0.000666667
 0.991054 -0.151928    1.1227 0.0817128 0.000666667
 0.990772 -0.150364   1.12809 0.0559876 0.000666667
 0.988528 -0.154953    1.1107 0.0574945 0.000666667
 0.982321 -0.155202   1.12103 0.235908 0.000666667
 0.990595 -0.153006     1.124 0.124135 0.000666667
  0.98829 -0.151642   1.11452 0.0727177 0.000666667
  0.99063 -0.151964   1.12705 0.0926961 0.000666667
 0.988404 -0.147177    1.1255 0.0819935 0.000666667
 0.990546 -0.145859   1.10997 0.0587264 0.000666667
0.985715 -0.15163  1.12236 0.158538 0.000666667
 0.992077 -0.149799   1.12107 0.0629347 0.000666667
 0.989634 -0.148826   1.12222 0.056238 0.000666667
 0.989103 -0.145406   1.11068 0.0350564 0.000666667
0.992572 -0.14724  1.12334 0.0772008 0.000666667
0.989846 -0.1501 1.12543 0.0533785 0.000666667
 0.987551 -0.154124   1.11295 0.0320488 0.000666667
0.991466 -0.14769  1.11056 0.0193621 0.000666667
 0.987835 -0.151612   1.11077 0.0432169 0.000666667
  0.99017 -0.150027   1.11689 0.0463518 0.000666667
 0.987567 -0.153642   1.11381 0.0716274 0.000666667
 0.987979 -0.146507   1.12422 0.0715115 0.000666667
0.989082 -0.15264   1.1131 0.0492534 0.000666667
 0.989711 -0.144094   1.11448 0.0173404 0.000666667
  0.99062 -0.148682    1.1232 0.0800137 0.000666667
 0.989484 -0.153654   1.12695 0.12571 0.000666667
 0.985786 -0.153765   1.11206 0.0448608 0.000666667
 0.988212 -0.152484   1.12494 0.0940562 0.000666667
 0.991673 -0.153422   1.11494 0.0868925 0.000666667
 0.987495 -0.144561   1.11154 0.0832673 0.000666667
 0.990623 -0.152381   1.11317 0.0564633 0.000666667
 0.990093 -0.146535   1.11119 0.0625396 0.000666667
 0.991005 -0.149742   1.11726 -0.0187275 0.000666667
 0.990209 -0.145888   1.11149 0.0449519 0.000666667
  0.98918 -0.155206   1.11386 0.0541313 0.000666667
 0.990428 -0.144933    1.1243 0.0888254 0.000666667
 0.990136 -0.145821   1.12154 0.0945172 0.000666667
 0.983044 -0.155839   1.12286 0.211369 0.000666667
  0.98705 -0.150937   1.12434 0.139834 0.000666667
 0.990677 -0.146175   1.11323 0.0564365 0.000666667
0.989535 -0.15461  1.11152 0.0606951 0.000666667
 0.981534 -0.154965   1.12345 0.235746 0.000666667
 0.987964 -0.151291   1.12415 0.126032 0.000666667
 0.991196 -0.144599   1.12033 0.0700457 0.000666667
 0.990658 -0.152133   1.12513 0.124153 0.000666667
   0.9876 -0.146903   1.11166 0.0465416 0.000666667
  0.99313 -0.150542   1.12271 0.0741215 0.000666667
 0.984656 -0.150682    1.1273 0.123493 0.000666667
 0.987504 -0.152924   1.11519 0.0602976 0.000666667
 0.990273 -0.153642    1.1242 0.077935 0.000666667
 0.980244 -0.153571    1.1228 0.225585 0.000666667
 0.989005 -0.151154   1.12261 0.110508 0.000666667
 0.990889 -0.148819   1.12471 0.0833797 0.000666667
 0.993253 -0.146438   1.12246 0.0611116 0.000666667
 0.989036 -0.155823   1.11191 0.0402211 0.000666667
   0.9809 -0.155798   1.12167 0.258137 0.000666667
  0.98906 -0.148909   1.11886 0.0516913 0.000666667
 0.991337 -0.148524   1.12181 0.157461 0.000666667
 0.989385 -0.152703   1.11402 0.0582214 0.000666667
 0.981234 -0.156001    1.1237 0.237701 0.000666667
 0.989595 -0.150451   1.12185 0.104506 0.000666667
 0.987447 -0.148959   1.12259 0.127097 0.000666667
 0.988772 -0.153909   1.11256 0.0507775 0.000666667
 0.990681 -0.146591   1.12668 0.076593 0.000666667
0.990207 -0.1479 1.10866 0.070474 0.000666667
 0.991223 -0.151731   1.12566 0.0534215 0.000666667
 0.987453 -0.155444   1.11113 0.0564602 0.000666667
 0.987307 -0.146469   1.11185 -0.00279664 0.000666667
 0.991307 -0.148655   1.12425 0.0756999 0.000666667
 0.982781 -0.154695    1.1277 0.252336 0.000666667
 0.985075 -0.150933   1.11219 -0.00891478 0.000666667
 0.988286 -0.155141   1.11303 0.067298 0.000666667
 0.989726 -0.150937   1.11244 0.0949554 0.000666667
 0.988761 -0.152119   1.12429 0.0955539 0.000666667
 0.981163 -0.155649    1.1247 0.231552 0.000666667
 0.987387 -0.157419   1.11424 0.0537714 0.000666667
  0.98608 -0.152263   1.12242 0.144213 0.000666667
 0.988611 -0.149103   1.12265 0.0446162 0.000666667
  0.98853 -0.152165   1.12077 0.153582 0.000666667
 0.991118 -0.150334   1.12268 0.0965937 0.000666667
 0.984456 -0.154012   1.11326 0.0287794 0.000666667
 0.990582 -0.150711   1.12295 0.0376542 0.000666667
 0.991312 -0.146592    1.1109 0.0651748 0.000666667
  0.98876 -0.151947   1.11992 0.0766624 0.000666667
 0.992805 -0.145717   1.12524 0.0951044 0.000666667
 0.990893 -0.148037   1.12565 0.0582259 0.000666667
 0.985384 -0.155716   1.11225 0.03437 0.000666667
 0.987298 -0.147504   1.11885 0.0585257 0.000666667
   0.9873 -0.151936   1.11565 0.0363964 0.000666667
 0.98564 -0.15424  1.11191 0.0908893 0.000666667
 0.983079 -0.153626   1.12262 0.225066 0.000666667
 0.991998 -0.149468   1.12147 0.0811349 0.000666667
 0.988742 -0.148561   1.12316 0.114404 0.000666667
 0.990052 -0.149336   1.12387 0.0634736 0.000666667
 0.986676 -0.152155   1.11482 0.0506112 0.000666667
 0.987302 -0.154211   1.11436 0.0605827 0.000666667
0.988252 -0.15061  1.12577 0.0819103 0.000666667
0.986715 -0.15658  1.11157 0.0180996 0.000666667
 0.978701 -0.153508   1.12175 0.225994 0.000666667
 0.993339 -0.149733   1.12386 0.0657754 0.000666667
  0.99196 -0.154307   1.12664 0.105397 0.000666667
 0.988302 -0.144626   1.11183 0.0825503 0.000666667
 0.987249 -0.150243   1.11154 0.0565271 0.000666667
 0.988288 -0.147351   1.11114 0.0536144 0.000666667
 0.990747 -0.147985   1.12272 0.066527 0.000666667
 0.987464 -0.153425   1.11341 0.0490765 0.000666667
   0.9918 -0.147423   1.11352 0.0335515 0.000666667
 0.988161 -0.145791   1.11525 0.0181351 0.000666667
 0.992591 -0.147401   1.12106 0.115132 0.000666667
 0.992897 -0.146266   1.10949 0.0114574 0.000666667
 0.989061 -0.147748   1.12197 0.076475 0.000666667
 0.985139 -0.146748   1.12341 0.0653217 0.000666667
 0.992956 -0.148156    1.1221 0.0987802 0.000666667
0.991333 -0.14953  1.12413 0.0797016 0.000666667
 0.989663 -0.150159   1.12157 0.147175 0.000666667
 0.991526 -0.153418   1.11144 0.0623802 0.000666667
 0.990575 -0.147673   1.11141 0.0379362 0.000666667
 0.986059 -0.150707   1.12417 0.0699182 0.000666667
 0.989208 -0.147055   1.11252 0.0238062 0.000666667
 0.986343 -0.147015   1.12377 0.0553267 0.000666667
 0.986582 -0.148138   1.12281 0.043109 0.000666667
 0.991374 -0.144646   1.10917 0.00298833 0.000666667
 0.991419 -0.149519   1.12547 0.0656451 0.000666667
 0.987653 -0.154384   1.11309 0.0808655 0.000666667
 0.993047 -0.147223   1.11337 0.0542706 0.000666667
 0.987914 -0.154503   1.11599 0.049019 0.000666667
 0.988946 -0.156209   1.11302 0.0707037 0.000666667
 0.981354 -0.156253   1.12346 0.23782 0.000666667
 0.992116 -0.148162   1.12555 0.0611214 0.000666667
 0.990199 -0.151998   1.12441 0.155815 0.000666667
 0.990893 -0.147519   1.11655 0.0250849 0.000666667
 0.987118 -0.149271   1.11355 0.0752666 0.000666667
 0.984662 -0.155751   1.11638 0.0568117 0.000666667
 0.988508 -0.150042   1.11309 0.0863909 0.000666667
 0.988504 -0.156112   1.11195 0.0310356 0.000666667
 0.990018 -0.150124   1.12265 0.106348 0.000666667
 0.993216 -0.150474   1.12101 0.0693759 0.000666667
 0.993759 -0.149179   1.12001 0.0765163 0.000666667
 0.989538 -0.153646   1.11979 0.0547704 0.000666667
 0.987171 -0.149338   1.12258 0.12956 0.000666667
0.987935 -0.15328  1.11032 0.0233996 0.000666667
 0.984452 -0.155078   1.11169 0.0238263 0.000666667
 0.988138 -0.146819   1.11072 0.065726 0.000666667
0.992161 -0.14676  1.11176 0.0410236 0.000666667
 0.990902 -0.150338    1.1222 0.0747037 0.000666667
 0.990549 -0.150062   1.12572 0.0921108 0.000666667
 0.980312 -0.155698   1.12303 0.233605 0.000666667
 0.987423 -0.149791   1.12347 0.139497 0.000666667
 0.984141 -0.150205   1.12584 0.121593 0.000666667
 0.985486 -0.152721   1.12613 0.141954 0.000666667
 0.987892 -0.155743   1.11329 0.0543531 0.000666667
 0.990035 -0.150934    1.1267 0.0610401 0.000666667
 0.987339 -0.153529   1.11159 0.0317985 0.000666667
 0.987739 -0.154569   1.11319 0.0788798 0.000666667
0.989943 -0.15427  1.11261 0.0531412 0.000666667
 0.990354 -0.148113   1.11868 0.0870926 0.000666667
 0.988394 -0.144529   1.10989 0.0128581 0.000666667
 0.991972 -0.145784   1.12195 0.0979791 0.000666667
 0.989518 -0.152001   1.11396 0.053403 0.000666667
 0.990372 -0.145153   1.11159 0.057774 0.000666667
 0.987491 -0.152822   1.12522 0.124667 0.000666667
 0.981343 -0.153389   1.12087 0.23517 0.000666667
 0.985789 -0.154263   1.11403 0.0732774 0.000666667
0.987897 -0.15333  1.11334 0.0558481 0.000666667
 0.987631 -0.151691   1.12022 0.0574634 0.000666667
 0.987036 -0.150739   1.11254 0.00814439 0.000666667
 0.992223 -0.149731   1.11761 -0.0198875 0.000666667
 0.991544 -0.147106   1.11212 0.0489294 0.000666667
0.988006 -0.14654  1.12188 0.0601225 0.000666667
 0.988335 -0.150279    1.1221 0.0716953 0.000666667
 0.990218 -0.150207   1.12714 0.0624574 0.000666667
0.987872 -0.15128  1.12704 0.141518 0.000666667
0.992075 -0.1489 1.12198 0.0655047 0.000666667
 0.988772 -0.155891   1.11178 0.0829315 0.000666667
 0.989444 -0.154875   1.11059 0.017139 0.000666667
 0.988478 -0.150086    1.1243 0.0722167 0.000666667
 0.989787 -0.147386   1.11935 0.0537169 0.000666667
 0.988733 -0.153437   1.11395 0.0688048 0.000666667
 0.985397 -0.155885   1.12525 0.13062 0.000666667
 0.989282 -0.150383   1.12326 0.0495232 0.000666667
 0.985758 -0.154182   1.11508 0.0351184 0.000666667
0.989461 -0.14595  1.11306 0.0301672 0.000666667
  0.99032 -0.147012   1.11137 0.0690103 0.000666667
 0.985577 -0.147256   1.12228 0.0562779 0.000666667
 0.987793 -0.150861    1.1217 0.125254 0.000666667
 0.992121 -0.151551   1.12228 0.0803369 0.000666667
 0.988924 -0.149236   1.12559 0.0733139 0.000666667
 0.990935 -0.152291   1.12781 0.122404 0.000666667
0.984942 -0.1511 1.12743 0.118655 0.000666667
 0.988707 -0.150985   1.12527 0.0686722 0.000666667
 0.988401 -0.153871   1.11379 0.0656899 0.000666667
 0.990777 -0.145155   1.11226 0.0622341 0.000666667
 0.987397 -0.147674   1.11078 0.0376743 0.000666667
 0.987588 -0.147449   1.11078 -0.0263553 0.000666667
 0.989522 -0.147406   1.11368 0.0427279 0.000666667
  0.98954 -0.146401   1.12512 0.0629009 0.000666667
 0.987284 -0.154006    1.1211 0.0395516 0.000666667
 0.989848 -0.146983   1.12124 0.110399 0.000666667
 0.989204 -0.153628   1.11269 0.076804 0.000666667
 0.989186 -0.146834   1.11323 0.0758987 0.000666667
 0.989251 -0.156624   1.11362 0.0714285 0.000666667
0.988575 -0.15281  1.11168 0.0552516 0.000666667
 0.989161 -0.147035   1.10957 0.0742859 0.000666667
 0.984159 -0.157363   1.11357 0.0426022 0.000666667
 0.985437 -0.149482   1.12862 0.0704338 0.000666667
 0.989467 -0.146954   1.11371 0.0448664 0.000666667
 0.992675 -0.153285   1.12209 0.0568759 0.000666667
 0.987564 -0.154043   1.11476 0.0564513 0.000666667
 0.990121 -0.144417   1.11505 0.0458081 0.000666667
 0.990188 -0.145471   1.11282 0.0493197 0.000666667
0.982226 -0.15554  1.12775 0.124552 0.000666667
 0.988905 -0.144635   1.11381 0.0180079 0.000666667
 0.990075 -0.146645   1.12178 0.0998328 0.000666667
  0.98762 -0.153226   1.11435 0.0511406 0.000666667
 0.993916 -0.148521   1.12546 0.0595154 0.000666667
 0.984911 -0.148807    1.1292 0.0880102 0.000666667
 0.985284 -0.150074   1.10946 -0.0058302 0.000666667
 0.990137 -0.147558   1.11878 0.0564613 0.000666667
 0.985182 -0.154621   1.11638 0.0477064 0.000666667
 0.982138 -0.152488   1.12592 0.079108 0.000666667
 0.985935 -0.147316    1.1135 0.0417677 0.000666667
 0.991646 -0.152077      1.12 0.0450456 0.000666667
0.989636 -0.14686  1.10987 0.0924851 0.000666667
 0.988595 -0.145244   1.11008 0.0168136 0.000666667
 0.990209 -0.143208   1.11242 0.0568187 0.000666667
 0.987981 -0.152071   1.12498 0.129562 0.000666667
 0.980763 -0.153836   1.12417 0.245543 0.000666667
 0.985197 -0.153203   1.12106 0.100766 0.000666667
 0.989601 -0.152739    1.1231 0.142614 0.000666667
 0.989103 -0.146104   1.11479 0.035183 0.000666667
 0.983386 -0.154434   1.11128 0.0379225 0.000666667
 0.987143 -0.154692    1.1138 0.065527 0.000666667
 0.988073 -0.146632   1.12598 0.0938202 0.000666667
 0.986409 -0.154458   1.11374 0.0510644 0.000666667
 0.985028 -0.154723    1.1127 0.039851 0.000666667
 0.990991 -0.148789   1.12708 0.0936142 0.000666667
 0.983612 -0.156543    1.1109 0.0403808 0.000666667
 0.983938 -0.156486   1.11045 0.0590152 0.000666667
0.990889 -0.14876  1.11946 0.0189248 0.000666667
 0.989579 -0.154884   1.12093 0.130193 0.000666667
 0.991825 -0.150347   1.12453 0.0585047 0.000666667
 0.990493 -0.145782   1.11122 -0.00269467 0.000666667
 0.990644 -0.146181   1.11093 0.057647 0.000666667
  0.99106 -0.150715   1.12302 0.140635 0.000666667
 0.981624 -0.154487   1.12393 0.215326 0.000666667
 0.987224 -0.154187   1.12379 0.114109 0.000666667
 0.986848 -0.156164   1.11442 0.0575189 0.000666667
 0.989243 -0.152025   1.12112 0.136572 0.000666667
 0.991371 -0.146114   1.12226 0.0692115 0.000666667
 0.991075 -0.149575   1.12372 0.082479 0.000666667
 0.981836 -0.155348   1.12886 0.0909361 0.000666667
 0.992853 -0.149448   1.12078 0.0699423 0.000666667
   0.9912 -0.151092   1.12423 0.083197 0.000666667
 0.985512 -0.154133   1.11079 0.00997211 0.000666667
 0.992034 -0.148308   1.11687 0.0359212 0.000666667
  0.99172 -0.153311   1.11365 0.0555242 0.000666667
0.981771 -0.15609  1.12294 0.246233 0.000666667
0.989311 -0.14948  1.12765 0.0940857 0.000666667
 0.989007 -0.153045   1.12365 0.126292 0.000666667
 0.989624 -0.146899   1.11243 0.0568619 0.000666667
 0.989815 -0.145467   1.11051 0.0564283 0.000666667
 0.988892 -0.148911   1.12393 0.0928018 0.000666667
0.982657 -0.15104  1.12684 0.0914841 0.000666667
 0.991075 -0.151026   1.12108 0.0854999 0.000666667
  0.99001 -0.149771   1.10973 0.0405058 0.000666667
  0.99059 -0.148404    1.1208 0.0408466 0.000666667
 0.989591 -0.150859   1.12635 0.0602468 0.000666667
 0.989003 -0.150649    1.1191 0.0540923 0.000666667
0.987503 -0.15325  1.11327 0.0930657 0.000666667
  0.98663 -0.148896    1.1238 0.0758435 0.000666667
 0.989441 -0.151207   1.12114 0.0889675 0.000666667
 0.991483 -0.147469    1.1215 0.0556121 0.000666667
 0.988014 -0.145072    1.1281 0.083862 0.000666667
0.989895 -0.14646  1.11513 0.0820519 0.000666667
 0.988057 -0.153746   1.11157 0.0583992 0.000666667
0.988192 -0.14779  1.11434 0.0288108 0.000666667
 0.986454 -0.147117    1.1097 0.0238263 0.000666667
 0.985207 -0.154799    1.1104 0.0672176 0.000666667
 0.997256 -0.151198   1.10578 -0.0327915 0.000666667
 0.988548 -0.151384   1.11241 0.060105 0.000666667
 0.987616 -0.153092   1.11285 0.0551824 0.000666667
 0.992565 -0.148259   1.11444 0.0161102 0.000666667
 0.991721 -0.146292   1.12082 0.0289392 0.000666667
 0.989913 -0.149874   1.12143 0.150074 0.000666667
 0.988147 -0.155472   1.11277 0.0768818 0.000666667
 0.980758 -0.155281    1.1278 0.104044 0.000666667
  0.98236 -0.154258   1.12737 0.0928891 0.000666667
 0.990144 -0.148937   1.11156 0.0453057 0.000666667
 0.991086 -0.150324   1.12402 0.119767 0.000666667
 0.987654 -0.151983   1.12663 0.151722 0.000666667
 0.989194 -0.146605     1.117 0.0433925 0.000666667
0.986931 -0.15469  1.11198 0.0455189 0.000666667
 0.991335 -0.148672   1.12179 0.0431761 0.000666667
 0.984809 -0.154689   1.12331 0.135739 0.000666667
 0.990012 -0.151303   1.11033 0.087076 0.000666667
 0.987784 -0.148563   1.12618 0.0804952 0.000666667
 0.987717 -0.151454   1.12397 0.0701587 0.000666667
  0.98404 -0.155075   1.12892 0.0782804 0.000666667
 0.988424 -0.146072   1.12094 0.0865698 0.000666667
   0.9929 -0.145042   1.11318 0.0515773 0.000666667
0.990459 -0.15568  1.11329 0.0548793 0.000666667
 0.987014 -0.153117   1.12703 0.124883 0.000666667
 0.987353 -0.153284   1.12364 0.0915485 0.000666667
 0.990619 -0.152054   1.11574 0.00078736 0.000666667
  0.98514 -0.153683   1.11127 0.0244394 0.000666667
 0.987386 -0.153409   1.11354 0.0572846 0.000666667
 0.986351 -0.154691   1.11422 0.0558067 0.000666667
  0.98851 -0.150196   1.12199 0.0368111 0.000666667
 0.988186 -0.151306   1.12254 0.117848 0.000666667
 0.991791 -0.152186   1.12068 0.136784 0.000666667
  0.98329 -0.150513   1.12799 0.0988064 0.000666667
 0.990329 -0.152021   1.12301 0.117676 0.000666667
 0.994215 -0.146675   1.12415 0.0895103 0.000666667
 0.989803 -0.152734   1.10942 0.0608104 0.000666667
 0.989641 -0.150964   1.11341 0.0862778 0.000666667
 0.987521 -0.156428   1.10994 0.0525247 0.000666667
 0.988805 -0.147054   1.11221 0.0749131 0.000666667
  0.99233 -0.149113   1.12609 0.0658005 0.000666667
 0.989077 -0.153906   1.11377 0.0787191 0.000666667
 0.987201 -0.151307   1.11334 0.0709717 0.000666667
 0.989807 -0.150347   1.12291 0.143704 0.000666667
 0.979723 -0.154851   1.12523 0.20919 0.000666667
  0.98913 -0.151964   1.11028 0.0634771 0.000666667
 0.984728 -0.155947   1.11383 0.0752899 0.000666667
 0.986366 -0.152102   1.11048 0.0923319 0.000666667
 0.989295 -0.146875   1.12296 0.0843699 0.000666667
0.986504 -0.15402  1.11031 0.0223585 0.000666667
0.990487 -0.14955  1.12385 0.0530236 0.000666667
 0.990528 -0.146484   1.11866 0.00395982 0.000666667
 0.991046 -0.148564   1.12519 0.104385 0.000666667
   0.9931 -0.148443   1.12108 0.0577281 0.000666667
 0.987437 -0.154505   1.11564 0.0456515 0.000666667
 0.988313 -0.154167   1.11203 0.0781237 0.000666667
 0.992357 -0.147589    1.1251 0.0659411 0.000666667
0.992771 -0.15192  1.12008 0.0762894 0.000666667
 0.989103 -0.151229   1.11219 0.0533021 0.000666667
 0.989067 -0.155085   1.11205 0.0632146 0.000666667
 0.990336 -0.146885   1.12246 0.0427474 0.000666667
   0.9881 -0.148286   1.11986 0.116218 0.000666667
 0.986505 -0.155794   1.11269 0.0915365 0.000666667
  0.99532 -0.149022   1.11656 0.0117335 0.000666667
 0.988768 -0.155259   1.11338 0.0643757 0.000666667
 0.990468 -0.148833   1.12346 0.063506 0.000666667
0.991325 -0.14648  1.11932 0.0918309 0.000666667
0.986035 -0.15397  1.11187 0.0583086 0.000666667
 0.989335 -0.154383   1.12433 0.0951643 0.000666667
0.988835 -0.14712  1.11404 0.0336523 0.000666667
  0.99076 -0.154608    1.1121 0.0654654 0.000666667
 0.992135 -0.149888   1.12159 0.0609879 0.000666667
 0.979275 -0.156468   1.12242 0.262861 0.000666667
 0.990773 -0.146483   1.11384 0.0360774 0.000666667
 0.989761 -0.150618   1.12126 0.0686705 0.000666667
 0.983521 -0.151351     1.125 0.0879439 0.000666667
0.986808 -0.15156  1.12448 0.119334 0.000666667
 0.989969 -0.153065   1.12496 0.159955 0.000666667
 0.989251 -0.150539   1.11149 0.0537674 0.000666667
 0.984726 -0.155315   1.11221 0.0532652 0.000666667
 0.989574 -0.153749   1.11544 0.0590966 0.000666667
 0.987771 -0.151868   1.12365 0.136227 0.000666667
 0.989626 -0.146553   1.11173 0.0279049 0.000666667
 0.987202 -0.153899   1.11545 0.0512404 0.000666667
 0.990637 -0.148865   1.12373 0.112676 0.000666667
 0.989853 -0.149349   1.11349 0.0337962 0.000666667
 0.983982 -0.151236   1.11151 0.00720091 0.000666667
 0.991192 -0.147497   1.11291 0.0432116 0.000666667
 0.987933 -0.147452   1.11004 0.0448601 0.000666667
 0.985905 -0.154541   1.11324 0.0781334 0.000666667
 0.987296 -0.152175   1.11316 0.0557886 0.000666667
  0.98278 -0.154832   1.12634 0.118021 0.000666667
   0.9867 -0.150382   1.12249 0.060876 0.000666667
 0.988552 -0.153785   1.11386 0.07101 0.000666667
 0.993912 -0.144257   1.11139 0.0397834 0.000666667
 0.990049 -0.150152   1.12444 0.058244 0.000666667
 0.990498 -0.149616   1.12054 0.0734372 0.000666667
 0.991263 -0.149896   1.12153 0.0687024 0.000666667
 0.988808 -0.147682   1.11004 0.0319807 0.000666667
 0.986275 -0.152593   1.11538 0.0729367 0.000666667
 0.990977 -0.150694   1.12487 0.0945673 0.000666667
  0.98882 -0.145856   1.11179 0.0545535 0.000666667
 0.986954 -0.154612   1.11243 0.0454306 0.000666667
 0.992333 -0.144939   1.10994 0.0431679 0.000666667
 0.991365 -0.151467   1.11164 0.0360854 0.000666667
 0.992977 -0.154288    1.1106 0.0747268 0.000666667
 0.991478 -0.148052   1.11121 0.0906017 0.000666667
 0.989728 -0.148475   1.12429 0.0873573 0.000666667
  0.98783 -0.149163   1.11107 0.0614746 0.000666667
 0.991116 -0.154041   1.10936 0.0618878 0.000666667
 0.988136 -0.151629   1.12503 0.134837 0.000666667
 0.990795 -0.146917   1.11868 0.0385715 0.000666667
 0.991759 -0.143504    1.1136 0.0470479 0.000666667
 0.990182 -0.153214   1.11537 0.0585264 0.000666667
 0.991336 -0.150908   1.12392 0.153516 0.000666667
 0.991385 -0.148725   1.12118 0.0546836 0.000666667
 0.988097 -0.150215   1.11307 0.0773997 0.000666667
 0.985769 -0.154142   1.11412 0.0768312 0.000666667
 0.986447 -0.156301   1.11298 0.0794178 0.000666667
0.987931 -0.15447  1.11238 0.0842074 0.000666667
 0.981704 -0.154729   1.12982 0.0885979 0.000666667
 0.992022 -0.147717    1.1177 0.0153829 0.000666667
  0.99184 -0.146827   1.11085 0.0713136 0.000666667
 0.990661 -0.153717   1.11339 0.0267312 0.000666667
 0.986596 -0.154733   1.11471 0.0535379 0.000666667
 0.992098 -0.146151   1.11657 0.0552119 0.000666667
 0.993005 -0.147908   1.12212 0.0918393 0.000666667
 0.986792 -0.151875   1.11166 0.0757347 0.000666667
 0.991011 -0.150183   1.12355 0.138618 0.000666667
 0.989801 -0.154837   1.12446 0.127601 0.000666667
 0.991109 -0.151265   1.12202 0.112961 0.000666667
 0.988116 -0.152038   1.12131 0.126823 0.000666667
 0.989256 -0.146453   1.11905 0.0768992 0.000666667
 0.985249 -0.150596   1.12477 0.0949812 0.000666667
 0.992101 -0.148545   1.11251 0.0267273 0.000666667
 0.987971 -0.153707   1.12553 0.134565 0.000666667
 0.992867 -0.150363   1.12134 0.081582 0.000666667
 0.990343 -0.145882   1.11504 0.034246 0.000666667
 0.987079 -0.154202   1.12008 0.133858 0.000666667
0.991274 -0.14694  1.11773 0.0885109 0.000666667
 0.993802 -0.148447   1.12024 0.0386415 0.000666667
 0.986859 -0.150208   1.11269 0.0946899 0.000666667
  0.98747 -0.153234   1.11207 0.0795821 0.000666667
 0.990595 -0.156175   1.11431 0.0642268 0.000666667
 0.989149 -0.146462   1.11079 0.0379973 0.000666667
 0.991144 -0.154683   1.11374 0.0583858 0.000666667
 0.991365 -0.154329   1.11642 0.0827025 0.000666667
 0.985133 -0.151463   1.12108 0.105312 0.000666667
 0.982344 -0.155127   1.12107 0.230713 0.000666667
 0.990154 -0.147891   1.11647 -0.000486461 0.000666667
 0.990163 -0.148451   1.12294 0.0837165 0.000666667
 0.993737 -0.147118   1.11488 0.0123479 0.000666667
 0.987943 -0.152316   1.12075 0.115818 0.000666667
 0.991612 -0.147013    1.1094 0.0780182 0.000666667
 0.990344 -0.145775   1.11985 0.0821145 0.000666667
 0.989692 -0.148166   1.12304 0.0663814 0.000666667
  0.99087 -0.149615   1.12483 0.139441 0.000666667
 0.991173 -0.147476   1.11013 0.0852791 0.000666667
 0.990464 -0.149127   1.12206 0.0791084 0.000666667
 0.988749 -0.147387   1.12326 0.0775249 0.000666667
 0.987435 -0.147061   1.11194 0.0348296 0.000666667
 0.984496 -0.152042   1.11646 0.0631454 0.000666667
 0.990103 -0.147261    1.1118 0.0348999 0.000666667
 0.989646 -0.149593    1.1232 0.0506466 0.000666667
  0.99002 -0.153838   1.11578 0.0574846 0.000666667
 0.990537 -0.146052   1.11591 0.0394256 0.000666667
 0.988973 -0.149058   1.12742 0.0914186 0.000666667
 0.990111 -0.145082     1.109 0.00939213 0.000666667
 0.990896 -0.151732   1.12603 0.115966 0.000666667
 0.988644 -0.153814   1.11357 0.0497528 0.000666667
 0.985739 -0.153775   1.11321 0.0494923 0.000666667
0.991764 -0.14838  1.11934 0.0821405 0.000666667
 0.991234 -0.149048   1.11964 0.0774475 0.000666667
 0.989687 -0.149946    1.1241 0.0935472 0.000666667
 0.988261 -0.151592    1.1223 0.0815095 0.000666667
 0.991565 -0.151619   1.12363 0.0813656 0.000666667
 0.990468 -0.147292   1.12103 0.0741965 0.000666667
 0.989976 -0.149814   1.12309 0.0701906 0.000666667
  0.98068 -0.153615   1.12274 0.228098 0.000666667
 0.990751 -0.151984   1.12566 0.113084 0.000666667
 0.989487 -0.150298   1.11998 0.0926423 0.000666667
 0.989168 -0.151197   1.12586 0.0628067 0.000666667
 0.988275 -0.150941   1.12291 0.15896 0.000666667
 0.994212 -0.145353   1.11952 0.0903036 0.000666667
0.984103 -0.1549   1.111 -0.00804115 0.000666667
0.987179 -0.15005  1.11364 0.086182 0.000666667
 0.990582 -0.150985   1.12458 0.0551023 0.000666667
 0.982235 -0.154996   1.12905 0.0790133 0.000666667
 0.986734 -0.153024   1.11152 0.058085 0.000666667
 0.986971 -0.150072   1.11213 0.0487654 0.000666667
 0.989327 -0.146267   1.12443 0.0712005 0.000666667
 0.990173 -0.151706   1.12237 0.0574943 0.000666667
 0.992216 -0.146499   1.11869 -0.00108589 0.000666667
0.989237 -0.14764  1.12548 0.0583307 0.000666667
 0.988246 -0.153431   1.10899 0.0260031 0.000666667
 0.990019 -0.145585   1.11168 0.0455629 0.000666667
 0.992725 -0.148196   1.12258 0.0667692 0.000666667
 0.988463 -0.153079    1.1119 0.0409015 0.000666667
 0.989038 -0.152233   1.11234 0.0764904 0.000666667
 0.988933 -0.154266   1.11374 0.0825776 0.000666667
 0.989388 -0.154344   1.11607 0.0532174 0.000666667
 0.992791 -0.147813   1.12037 0.115816 0.000666667
 0.990849 -0.150429   1.12133 0.0858861 0.000666667
 0.989654 -0.144883   1.10915 0.0427456 0.000666667
  0.98809 -0.150308   1.12395 0.0806144 0.000666667
 0.987706 -0.153075   1.12369 0.128623 0.000666667
 0.988545 -0.154389    1.1096 0.00769659 0.000666667
 0.988227 -0.149723   1.12038 0.0659359 0.000666667
0.987028 -0.14892  1.12094 0.0301691 0.000666667
 0.988468 -0.145952   1.11187 0.0751487 0.000666667
 0.987152 -0.153709   1.11055 0.0717438 0.000666667
 0.990755 -0.150198   1.12213 0.0562908 0.000666667
 0.989053 -0.147572   1.11112 0.0281858 0.000666667
 0.987298 -0.154099   1.11109 0.0200678 0.000666667
 0.989393 -0.144626    1.1122 0.064752 0.000666667
 0.987463 -0.156683   1.11236 0.0520039 0.000666667
 0.984818 -0.150664    1.1124 0.0456231 0.000666667
 0.985876 -0.153482   1.11151 0.0607323 0.000666667
 0.986945 -0.149446      1.11 0.059322 0.000666667
 0.989122 -0.150366    1.1163 0.0671846 0.000666667
 0.989005 -0.152421   1.11255 0.0511212 0.000666667
 0.988792 -0.149679   1.12724 0.0510749 0.000666667
 0.991321 -0.154205   1.11231 0.0698718 0.000666667
 0.987421 -0.150505   1.12466 0.127887 0.000666667
 0.986534 -0.151616   1.11555 0.0678147 0.000666667
 0.990629 -0.146035   1.11195 0.0419724 0.000666667
 0.988749 -0.147855   1.11335 0.0288561 0.000666667
 0.986066 -0.151417    1.1127 0.0627602 0.000666667
  0.98362 -0.150941     1.126 0.0996145 0.000666667
 0.988941 -0.151668   1.11357 0.0506233 0.000666667
 0.991062 -0.153739   1.11219 0.0507733 0.000666667
  0.98676 -0.147819   1.10935 0.0331791 0.000666667
 0.990876 -0.152093   1.12646 0.104291 0.000666667
 0.988059 -0.150917   1.11878 0.0772687 0.000666667
 0.991978 -0.147369   1.12347 0.117301 0.000666667
 0.989779 -0.156342   1.11404 0.0667934 0.000666667
0.980862 -0.15484  1.12193 0.223699 0.000666667
0.988191 -0.15191   1.1132 0.0515312 0.000666667
  0.98634 -0.154146    1.1144 0.0420436 0.000666667
 0.987978 -0.143504   1.11479 0.0560561 0.000666667
 0.987987 -0.154501   1.11973 0.0729742 0.000666667
 0.990102 -0.149666   1.12473 0.129648 0.000666667
 0.987573 -0.154928   1.10996 0.0522983 0.000666667
 0.986687 -0.153467   1.12638 0.0946597 0.000666667
0.987768 -0.15164  1.11954 0.0801948 0.000666667
 0.987942 -0.146398   1.12326 0.0649 0.000666667
 0.987237 -0.147858   1.12273 0.0870145 0.000666667
 0.987251 -0.154729   1.11115 0.0336837 0.000666667
  0.99134 -0.145284   1.11304 0.0747135 0.000666667
0.990499 -0.15065  1.12163 0.118179 0.000666667
 0.986129 -0.151292   1.12149 0.0461377 0.000666667
0.992651 -0.14925  1.12413 0.0706213 0.000666667
 0.988973 -0.154168    1.1133 0.0471482 0.000666667
 0.990993 -0.148832   1.12309 0.0555216 0.000666667
 0.987352 -0.151194   1.11217 0.00145986 0.000666667
0.986575 -0.14549  1.11616 0.0691153 0.000666667
 0.987026 -0.154115    1.1229 0.120211 0.000666667
 0.991451 -0.146222   1.11304 0.0462518 0.000666667
 0.986979 -0.154849   1.11461 0.0505955 0.000666667
 0.988963 -0.147166   1.11262 0.0344003 0.000666667
 0.989372 -0.149096   1.12312 0.0254057 0.000666667
 0.992278 -0.149053   1.12758 0.0855562 0.000666667
  0.98996 -0.152913    1.1133 0.0705073 0.000666667
 0.985184 -0.153986   1.11142 0.0839119 0.000666667
 0.991009 -0.145466   1.11268 0.0279056 0.000666667
 0.989898 -0.152162   1.11332 0.0570145 0.000666667
0.992047 -0.14956  1.12369 0.0453865 0.000666667
 0.988362 -0.145669   1.11174 0.0556403 0.000666667
 0.982354 -0.153871   1.12645 0.11702 0.000666667
 0.988862 -0.156484   1.12486 0.136194 0.000666667
 0.988182 -0.153507   1.11189 0.0278406 0.000666667
 0.990794 -0.147514   1.12066 0.0566916 0.000666667
 0.990699 -0.152689   1.12157 0.0693774 0.000666667
 0.988076 -0.152572   1.11573 0.0726273 0.000666667
 0.986027 -0.148293   1.12148 0.0696157 0.000666667
 0.987135 -0.152257   1.11046 0.0223021 0.000666667
 0.986796 -0.157376   1.11557 0.0412155 0.000666667
 0.988696 -0.156671   1.12585 0.125324 0.000666667
 0.982028 -0.154977   1.12343 0.230888 0.000666667
0.991597 -0.15058  1.12334 0.142708 0.000666667
 0.983969 -0.150426   1.12125 0.0934056 0.000666667
 0.986438 -0.154113   1.11266 0.0093169 0.000666667
 0.983752 -0.152132   1.12512 0.0981024 0.000666667
 0.983593 -0.154361   1.10982 0.0549738 0.000666667
 0.987704 -0.147638   1.11514 0.0563106 0.000666667
 0.990653 -0.150754   1.12123 0.0662533 0.000666667
   0.9841 -0.151735   1.12608 0.0811051 0.000666667
  0.98837 -0.152627   1.12441 0.111193 0.000666667
 0.987088 -0.153415   1.11281 0.0413386 0.000666667
 0.987337 -0.146112   1.11569 0.0421599 0.000666667
 0.985932 -0.146464   1.12425 0.0830043 0.000666667
 0.986726 -0.149685   1.11343 0.103201 0.000666667
 0.983316 -0.155315   1.12369 0.244856 0.000666667
 0.980719 -0.155572   1.12456 0.244464 0.000666667
 0.982402 -0.155569     1.124 0.232712 0.000666667
 0.988779 -0.151131    1.1235 0.162423 0.000666667
 0.986367 -0.155161   1.11354 0.0612385 0.000666667
 0.989433 -0.150441   1.12437 0.101165 0.000666667
  0.99361 -0.144751    1.1157 0.0338835 0.000666667
 0.991513 -0.146226   1.12122 0.0422869 0.000666667
 0.990404 -0.147401   1.12204 0.0433018 0.000666667
 0.983943 -0.151529   1.12654 0.0813246 0.000666667
 0.989826 -0.151203   1.12228 0.0787001 0.000666667
  0.98746 -0.152424   1.11289 0.0845643 0.000666667
 0.986345 -0.152479    1.1093 0.0748087 0.000666667
 0.981562 -0.156086   1.12402 0.189418 0.000666667
  0.98199 -0.153619   1.12615 0.0933504 0.000666667
 0.986661 -0.154993      1.11 0.0245342 0.000666667
 0.985321 -0.153067    1.1118 0.0124365 0.000666667
 0.988173 -0.144405   1.11297 0.00602505 0.000666667
 0.985451 -0.154444   1.11292 0.0698422 0.000666667
 0.990745 -0.154962   1.11405 0.0451258 0.000666667
 0.987369 -0.156437    1.1117 0.0311147 0.000666667
 0.988982 -0.145697   1.10879 0.072106 0.000666667
 0.990349 -0.147323   1.12363 0.0460438 0.000666667
 0.987224 -0.154845   1.12441 0.135212 0.000666667
 0.989484 -0.154344   1.12678 0.123077 0.000666667
 0.986539 -0.153524   1.11065 0.0983038 0.000666667
 0.989879 -0.153613   1.11163 0.0604291 0.000666667
 0.984661 -0.157515    1.1122 0.0272755 0.000666667
 0.991235 -0.150266   1.11655 0.0649603 0.000666667
 0.990586 -0.154244   1.11427 0.0495803 0.000666667
 0.988228 -0.153965   1.11441 0.0482688 0.000666667
0.985472 -0.15657  1.11083 0.0262875 0.000666667
 0.993836 -0.149476   1.12247 0.0874864 0.000666667
 0.986924 -0.148128   1.12494 0.0681548 0.000666667
 0.984924 -0.150351   1.12574 0.0965867 0.000666667
 0.990683 -0.151905   1.12157 0.120217 0.000666667
0.987025 -0.15074  1.12698 0.126148 0.000666667
 0.988832 -0.148044   1.11248 0.0177415 0.000666667
 0.986283 -0.155207   1.11058 0.0537208 0.000666667
 0.991664 -0.147764   1.11474 0.0518029 0.000666667
 0.984911 -0.151631   1.12769 0.145041 0.000666667
 0.987773 -0.155602   1.11197 0.0521505 0.000666667
 0.989905 -0.146355   1.11334 0.0713376 0.000666667
 0.987261 -0.153678   1.11478 0.0786731 0.000666667
 0.987793 -0.149154   1.11935 0.0605671 0.000666667
 0.986406 -0.155944     1.114 0.066296 0.000666667
 0.989296 -0.154091   1.12472 0.11711 0.000666667
  0.98033 -0.156853   1.12206 0.263152 0.000666667
 0.988899 -0.151231   1.12345 0.0599397 0.000666667
 0.984946 -0.153223    1.1144 0.0514278 0.000666667
   0.9934 -0.147606   1.12122 0.0562166 0.000666667
  0.98677 -0.157621   1.11165 0.0417248 0.000666667
 0.991662 -0.150247   1.12332 0.0639757 0.000666667
  0.99285 -0.148118   1.12386 0.0810717 0.000666667
 0.991951 -0.145303   1.11374 0.0573469 0.000666667
 0.992486 -0.151337   1.11203 0.029781 0.000666667


==> output_ims_seed52_withold/count_action_4.txt <==
7.64591
 0.990065 -0.149204   1.12228 0.0911808 0.000666667
 0.990006 -0.147707   1.11638 0.0406309 0.000666667
 0.990494 -0.151744   1.11379 0.0441087 0.000666667
 0.982865 -0.151497   1.12729 0.106428 0.000666667
 0.988558 -0.148023   1.11512 0.0888922 0.000666667
0.987891 -0.14809   1.1116 0.032305 0.000666667
 0.990302 -0.150406   1.12398 0.0334592 0.000666667
 0.988946 -0.152252   1.12317 0.0840213 0.000666667
0.989492 -0.14756  1.12634 0.0535242 0.000666667
 0.991854 -0.145786   1.11324 0.0528217 0.000666667
  0.99183 -0.144968   1.11386 0.0245905 0.000666667
 0.986661 -0.152858   1.12459 0.106106 0.000666667
 0.984414 -0.153532   1.12963 0.0870339 0.000666667
 0.988688 -0.147729   1.11739 0.0779045 0.000666667
 0.985617 -0.151019   1.12113 0.0670715 0.000666667
 0.993378 -0.143939   1.11239 0.0559992 0.000666667
 0.992331 -0.151235   1.11858 0.060902 0.000666667
 0.989426 -0.147113   1.11867 0.0579137 0.000666667
 0.988404 -0.152508   1.12396 0.139251 0.000666667
 0.989762 -0.149595   1.12393 0.0679357 0.000666667
 0.989499 -0.151236   1.11763 0.0508339 0.000666667
   0.9886 -0.149969   1.12386 0.0951482 0.000666667
 0.989911 -0.150207   1.12291 0.0610316 0.000666667
 0.987746 -0.153088   1.11371 0.0796192 0.000666667
 0.991972 -0.151803   1.11394 0.0958066 0.000666667
 0.992056 -0.145622   1.11296 0.0596625 0.000666667
 0.988955 -0.146383   1.11953 0.094869 0.000666667
 0.991817 -0.151545   1.11787 0.0859278 0.000666667
 0.990499 -0.152734   1.12397 0.108237 0.000666667
 0.989861 -0.148975    1.1172 0.0503265 0.000666667
 0.991654 -0.142583   1.11008 0.0378598 0.000666667
 0.989014 -0.148588    1.1135 0.0769313 0.000666667
 0.988072 -0.153476    1.1242 0.0763211 0.000666667
0.991958 -0.14838  1.12191 0.0559865 0.000666667
  0.98979 -0.150973   1.11895 0.0480006 0.000666667
0.991569 -0.1437 1.11231 0.0449083 0.000666667
0.988962 -0.15406  1.12162 0.0912658 0.000666667
 0.989582 -0.152679   1.12478 0.0764854 0.000666667
 0.988137 -0.148684   1.12072 0.094964 0.000666667
 0.996099 -0.145979   1.11983 0.0539976 0.000666667
 0.991669 -0.148684   1.12553 0.0482339 0.000666667
 0.987753 -0.148989   1.12726 0.0847048 0.000666667
 0.988488 -0.147402   1.11187 0.0411752 0.000666667
 0.987292 -0.148477   1.12356 0.057964 0.000666667
 0.985913 -0.154651    1.1242 0.137469 0.000666667
 0.990814 -0.151338   1.12477 0.0485182 0.000666667
 0.986626 -0.151209   1.12534 0.116117 0.000666667
 0.988481 -0.146868   1.11493 0.0344144 0.000666667
 0.989073 -0.146994   1.12183 0.0421918 0.000666667
 0.983109 -0.153216   1.12683 0.106698 0.000666667
 0.985202 -0.154374   1.12937 0.0855023 0.000666667
0.986848 -0.15314  1.12226 0.0777785 0.000666667
0.989118 -0.14767  1.12051 0.0570252 0.000666667
0.986378 -0.15379  1.12304 0.131504 0.000666667
 0.985454 -0.150852    1.1218 0.143372 0.000666667
0.984787 -0.15221   1.1094 0.112558 0.000666667
 0.986331 -0.149336   1.12212 0.0470214 0.000666667
 0.989943 -0.146902    1.1108 0.0604805 0.000666667
 0.987152 -0.147837   1.11402 0.0604287 0.000666667
 0.980004 -0.155049   1.12605 0.0912684 0.000666667
  0.98152 -0.157619   1.12338 0.19436 0.000666667
 0.987206 -0.154712    1.1278 0.117661 0.000666667
 0.990599 -0.152891   1.12203 0.0719395 0.000666667
 0.987839 -0.149929   1.12276 0.0682728 0.000666667
0.989451 -0.15241  1.12298 0.0732354 0.000666667
0.984505 -0.15378   1.1278 0.0755018 0.000666667
 0.989936 -0.152234   1.12148 0.0590783 0.000666667
 0.990194 -0.149236   1.11081 0.0738032 0.000666667
 0.989035 -0.153963   1.12271 0.0653742 0.000666667
 0.986868 -0.150351   1.12498 0.0813778 0.000666667
 0.991974 -0.144025   1.11312 0.0499611 0.000666667
 0.987344 -0.147842   1.11409 0.0727335 0.000666667
 0.981212 -0.157394   1.12333 0.201843 0.000666667
 0.988865 -0.152544    1.1205 0.0752813 0.000666667
 0.989719 -0.152649   1.11332 0.0689561 0.000666667
 0.990135 -0.150261   1.11971 0.0625781 0.000666667
  0.98858 -0.150363   1.11896 0.0830724 0.000666667
 0.984091 -0.149719   1.12431 0.0932381 0.000666667
 0.990903 -0.150265   1.12288 0.082549 0.000666667
 0.993319 -0.149825   1.12459 0.0645993 0.000666667
 0.991698 -0.144201    1.1169 0.0419816 0.000666667
0.992337 -0.1515 1.12258 0.0591783 0.000666667
 0.984691 -0.155772   1.12417 0.114033 0.000666667
 0.989938 -0.147962   1.11172 0.0629552 0.000666667
 0.992158 -0.149398   1.10925 0.0559137 0.000666667
 0.989945 -0.151436   1.11138 0.0910166 0.000666667
 0.987333 -0.147699   1.11077 0.0795312 0.000666667
 0.992134 -0.149334   1.12074 0.0753546 0.000666667
 0.987794 -0.156049   1.12467 0.125287 0.000666667
 0.986281 -0.147868   1.12097 0.0641288 0.000666667
 0.992665 -0.145238   1.11469 0.0313656 0.000666667
 0.979923 -0.154719   1.12194 0.204039 0.000666667
 0.989314 -0.155164   1.11332 0.0598814 0.000666667
 0.987361 -0.148098   1.12397 0.0811638 0.000666667
 0.991986 -0.155163   1.11213 0.0755176 0.000666667
 0.992584 -0.146887   1.11076 0.0556548 0.000666667
  0.98947 -0.153802   1.11627 0.0603568 0.000666667
 0.986772 -0.150398   1.12152 0.0878318 0.000666667
 0.988463 -0.146439   1.12218 0.0649567 0.000666667
0.983217 -0.14963   1.1269 0.09163 0.000666667
 0.988934 -0.152967   1.11547 0.0926949 0.000666667
  0.98907 -0.148709   1.12491 0.0746216 0.000666667
0.990628 -0.14698  1.11595 0.0543799 0.000666667
  0.98619 -0.146682   1.10897 0.0793828 0.000666667
 0.989263 -0.156893   1.11858 0.0827731 0.000666667
 0.984604 -0.152856   1.12939 0.109008 0.000666667
 0.991555 -0.149756    1.1207 0.0717568 0.000666667
 0.987887 -0.147081    1.1167 0.0765726 0.000666667
 0.983202 -0.154095   1.12719 0.111359 0.000666667
 0.984236 -0.155035   1.12512 0.0921537 0.000666667
  0.99137 -0.147055   1.12111 0.0404079 0.000666667
 0.992039 -0.152797   1.11595 0.0798764 0.000666667
 0.986251 -0.151601   1.12813 0.118927 0.000666667
0.991352 -0.1509 1.12205 0.0774905 0.000666667
  0.98364 -0.154839   1.12143 0.123928 0.000666667
 0.988378 -0.153297   1.12597 0.0898494 0.000666667
  0.99058 -0.151398   1.11789 0.0870743 0.000666667
  0.98406 -0.151688   1.12481 0.0911019 0.000666667
 0.984243 -0.149265   1.12498 0.0759604 0.000666667
 0.991008 -0.153723   1.11291 0.0887397 0.000666667
 0.988587 -0.150302   1.12317 0.0871244 0.000666667
   0.9829 -0.153443   1.12651 0.0783604 0.000666667
 0.985172 -0.148839   1.12293 0.0967557 0.000666667
0.992021 -0.15003  1.12131 0.0547202 0.000666667
 0.989934 -0.146713   1.11174 0.0810228 0.000666667
 0.988944 -0.149794   1.11342 0.0834023 0.000666667
0.980648 -0.15483  1.12789 0.109302 0.000666667
 0.992285 -0.153951   1.11542 0.0757497 0.000666667
 0.991912 -0.147036   1.11439 0.074011 0.000666667
 0.988224 -0.145176   1.11203 0.0681523 0.000666667
 0.988581 -0.152464    1.1128 0.0613666 0.000666667
 0.994843 -0.147542   1.12062 0.044316 0.000666667
 0.989134 -0.145777   1.11415 0.0730785 0.000666667
 0.988666 -0.154243   1.12385 0.116342 0.000666667
 0.989043 -0.150638   1.12023 0.0715325 0.000666667
 0.986736 -0.152768   1.12587 0.0900706 0.000666667
 0.991904 -0.150771   1.12186 0.0559658 0.000666667
 0.989432 -0.145101   1.11883 0.0543296 0.000666667
 0.990305 -0.149202    1.1235 0.0820494 0.000666667
0.987182 -0.15251  1.11425 0.0786519 0.000666667
 0.984634 -0.156134   1.12617 0.0983764 0.000666667
 0.993307 -0.151985   1.12011 0.0525146 0.000666667
0.983717 -0.15294  1.12728 0.103683 0.000666667
 0.990622 -0.145481   1.11379 0.0409715 0.000666667
 0.989811 -0.145099   1.11392 0.04177 0.000666667
 0.990999 -0.149507   1.11797 0.0535193 0.000666667
 0.989949 -0.150825   1.12103 0.0861442 0.000666667
  0.99191 -0.147511   1.11051 0.0478555 0.000666667
 0.991732 -0.147055    1.1212 0.0464215 0.000666667
 0.990778 -0.150947   1.12751 0.0695213 0.000666667
 0.986111 -0.152228    1.1256 0.102209 0.000666667
 0.989569 -0.148853   1.12112 0.0837191 0.000666667
 0.982873 -0.155715   1.12223 0.173321 0.000666667
 0.984533 -0.155012   1.12306 0.104878 0.000666667
 0.989794 -0.148352   1.12297 0.069588 0.000666667
 0.986751 -0.147541   1.12491 0.083165 0.000666667
 0.988863 -0.153268   1.11307 0.0625705 0.000666667
 0.984158 -0.153163   1.12545 0.0914532 0.000666667
 0.988792 -0.153586   1.12447 0.074832 0.000666667
 0.990312 -0.154079   1.12186 0.071781 0.000666667
 0.983492 -0.153083   1.12727 0.099401 0.000666667
 0.986555 -0.151573   1.11511 0.098527 0.000666667
 0.989561 -0.146972   1.11228 0.0484161 0.000666667
  0.98656 -0.152109   1.12292 0.0703755 0.000666667
 0.987195 -0.149526   1.12254 0.0916785 0.000666667
 0.989796 -0.149468   1.12199 0.0485305 0.000666667
 0.989743 -0.154122   1.11161 0.0993481 0.000666667
 0.979399 -0.152445   1.12481 0.0906773 0.000666667
0.986213 -0.14692  1.12368 0.067021 0.000666667
 0.983939 -0.149537   1.12675 0.0819564 0.000666667
 0.990496 -0.149836   1.12585 0.0433602 0.000666667
 0.989281 -0.153057   1.12227 0.0767661 0.000666667
 0.989313 -0.148871   1.12429 0.0912142 0.000666667
 0.989495 -0.151826   1.11916 0.0597178 0.000666667
 0.985779 -0.154999   1.12504 0.0986829 0.000666667
  0.99104 -0.149045   1.11669 0.0644021 0.000666667
 0.987019 -0.153295   1.12855 0.106004 0.000666667
 0.990745 -0.150166   1.12384 0.0716326 0.000666667
 0.985332 -0.151535   1.12181 0.124827 0.000666667
 0.985015 -0.154538   1.12908 0.0668805 0.000666667
 0.990107 -0.146691   1.11608 0.0758011 0.000666667
 0.991919 -0.144005   1.11121 0.0392918 0.000666667
  0.98534 -0.152218   1.12417 0.0976228 0.000666667
 0.985253 -0.151507   1.12762 0.0958875 0.000666667
  0.98989 -0.153457   1.11244 0.0757543 0.000666667
0.990779 -0.14295  1.11462 0.0519841 0.000666667
 0.983091 -0.154102   1.12867 0.131131 0.000666667
 0.992462 -0.147587   1.11227 0.0585597 0.000666667
 0.991222 -0.144527   1.11496 0.028619 0.000666667
  0.98932 -0.149768   1.11049 0.084004 0.000666667
 0.984158 -0.150206   1.12746 0.0852504 0.000666667
  0.98396 -0.153578   1.12392 0.125196 0.000666667
 0.985083 -0.153641   1.12436 0.12756 0.000666667
 0.988509 -0.151422    1.1206 0.097234 0.000666667
 0.987793 -0.156171   1.12472 0.109034 0.000666667
  0.98857 -0.145207   1.11156 0.0852506 0.000666667
 0.983108 -0.154624   1.12635 0.131591 0.000666667
 0.990521 -0.152486   1.12243 0.0545558 0.000666667
 0.990415 -0.150734   1.12075 0.0782722 0.000666667
 0.980725 -0.153789   1.12376 0.12744 0.000666667
 0.987293 -0.148358   1.12411 0.0743452 0.000666667
 0.989591 -0.152233   1.11024 0.0885621 0.000666667
 0.985004 -0.149734   1.12437 0.084109 0.000666667
 0.988425 -0.146475   1.11019 0.0857195 0.000666667
 0.988364 -0.154731   1.11891 0.0693374 0.000666667
 0.987465 -0.156409   1.11707 0.0681567 0.000666667
 0.987764 -0.149961   1.12711 0.0880963 0.000666667
 0.990939 -0.150292   1.12237 0.0473974 0.000666667
 0.989472 -0.145752   1.11203 0.047753 0.000666667
 0.990396 -0.150397   1.11548 0.0983191 0.000666667
 0.989081 -0.150646   1.12337 0.0771576 0.000666667
  0.98612 -0.153901   1.12259 0.105743 0.000666667
 0.992192 -0.152209   1.12018 0.0891473 0.000666667
 0.991041 -0.156478    1.1117 0.0805695 0.000666667
0.99199  -0.145 1.11036 0.0400691 0.000666667
 0.990034 -0.146609   1.11404 0.0584379 0.000666667
 0.983217 -0.153643   1.12914 0.129825 0.000666667
  0.98583 -0.153508   1.12523 0.142708 0.000666667
 0.982506 -0.150064   1.12671 0.109426 0.000666667
 0.991395 -0.148349    1.1115 0.0473401 0.000666667
  0.98802 -0.146574   1.11512 0.0489172 0.000666667
 0.990872 -0.151163   1.12314 0.0604139 0.000666667
 0.984805 -0.149333   1.12181 0.150194 0.000666667
 0.979375 -0.153111   1.12263 0.117106 0.000666667
 0.988166 -0.148985   1.12268 0.117923 0.000666667
 0.990357 -0.153418   1.12607 0.0896157 0.000666667
 0.990325 -0.152271   1.11674 0.104765 0.000666667
 0.989564 -0.152369    1.1188 0.0750868 0.000666667
 0.983806 -0.151826   1.12771 0.0887489 0.000666667
 0.980542 -0.155684    1.1243 0.10781 0.000666667
 0.99175 -0.14476  1.11518 0.0502857 0.000666667
 0.990382 -0.149086   1.11816 0.0709593 0.000666667
 0.992522 -0.146519   1.12145 0.038339 0.000666667
 0.982592 -0.153946   1.12645 0.122363 0.000666667
0.992191 -0.15343  1.12243 0.066848 0.000666667
 0.991418 -0.150482   1.12359 0.067615 0.000666667
 0.986009 -0.150763   1.12796 0.119339 0.000666667
0.987472 -0.14921  1.12543 0.0548294 0.000666667
 0.988753 -0.146267   1.12359 0.0565289 0.000666667
 0.992498 -0.149401   1.12619 0.0697994 0.000666667
 0.982019 -0.150319   1.12628 0.094195 0.000666667
 0.990543 -0.143167   1.11075 0.0200298 0.000666667
 0.992142 -0.151506   1.12711 0.074993 0.000666667
 0.988992 -0.149064   1.11331 0.0402698 0.000666667
 0.988893 -0.152735   1.12315 0.0662246 0.000666667
 0.980799 -0.152152   1.12698 0.110189 0.000666667
0.988834 -0.14572  1.11795 0.0517699 0.000666667
 0.991559 -0.151297   1.12238 0.0815907 0.000666667
 0.988316 -0.151478   1.11394 0.0612641 0.000666667
  0.98952 -0.147524   1.10761 0.0578049 0.000666667
 0.988939 -0.148821   1.12062 0.0474382 0.000666667
 0.989062 -0.151293   1.12405 0.0396173 0.000666667
 0.988762 -0.153351   1.12355 0.0988108 0.000666667
 0.988697 -0.143696    1.1094 0.0819574 0.000666667
 0.991496 -0.147045   1.11154 0.0780258 0.000666667
 0.991168 -0.145239   1.11134 0.0538217 0.000666667
 0.989202 -0.147564   1.11414 0.050797 0.000666667
  0.98703 -0.150489   1.12506 0.127183 0.000666667
 0.991342 -0.154482   1.12364 0.0739464 0.000666667
 0.989799 -0.146531   1.10991 0.050602 0.000666667
 0.991952 -0.152478   1.12588 0.0558022 0.000666667
 0.988681 -0.150103   1.11244 0.0983249 0.000666667
 0.988609 -0.152024   1.12224 0.0933348 0.000666667
 0.991367 -0.152402   1.12444 0.0251733 0.000666667
 0.990344 -0.146597   1.10913 0.0604445 0.000666667
 0.988001 -0.154192   1.11906 0.0736314 0.000666667
 0.988147 -0.147511   1.11804 0.0653139 0.000666667
 0.990359 -0.149415   1.12409 0.0630139 0.000666667
 0.988055 -0.151854   1.12732 0.0711269 0.000666667
 0.990508 -0.147393   1.11273 0.0225918 0.000666667
 0.987919 -0.147138   1.12196 0.0710667 0.000666667
  0.98436 -0.145928   1.12376 0.0704457 0.000666667
0.986767 -0.15155  1.12439 0.0690814 0.000666667
 0.989743 -0.150063   1.11404 0.0931782 0.000666667
  0.98881 -0.154382   1.12041 0.0409692 0.000666667
 0.988786 -0.146067   1.11169 0.0785191 0.000666667
 0.991147 -0.145796   1.11134 0.0474403 0.000666667
 0.992339 -0.150921   1.12382 0.0744444 0.000666667
0.983991 -0.15054  1.12602 0.127756 0.000666667
 0.984733 -0.154241   1.12559 0.141043 0.000666667
 0.988661 -0.145366   1.10983 0.0541918 0.000666667
 0.986455 -0.155021    1.1246 0.133354 0.000666667
 0.990072 -0.148952    1.1127 0.023333 0.000666667
 0.988436 -0.144972   1.12175 0.0626734 0.000666667
 0.988694 -0.149923   1.12184 0.0625862 0.000666667
 0.988391 -0.155438   1.11207 0.0817716 0.000666667
 0.989475 -0.149481   1.12477 0.0802483 0.000666667
 0.988605 -0.147214   1.11846 0.055015 0.000666667
 0.986316 -0.155632   1.12475 0.133195 0.000666667
 0.988916 -0.151552   1.12305 0.0471719 0.000666667
 0.988778 -0.146821   1.11061 0.0646841 0.000666667
 0.985164 -0.152966   1.12693 0.120074 0.000666667
 0.989493 -0.151543   1.12624 0.0774608 0.000666667
 0.988411 -0.146913   1.11471 0.049998 0.000666667
0.988789 -0.14538  1.11198 0.0880898 0.000666667
 0.990976 -0.145982   1.10904 0.0692722 0.000666667
 0.984514 -0.150318   1.12841 0.0637257 0.000666667
 0.989089 -0.147325   1.11433 0.0448578 0.000666667
0.992862 -0.15243  1.12091 0.0545954 0.000666667
 0.990212 -0.142795   1.11497 0.0509451 0.000666667
 0.990268 -0.144963   1.11307 0.0429579 0.000666667
0.982223 -0.15591  1.13033 0.119781 0.000666667
 0.984731 -0.150321   1.12823 0.0732924 0.000666667
 0.988487 -0.147129   1.11717 0.0397247 0.000666667
 0.992305 -0.154015   1.12244 0.0324398 0.000666667
  0.98919 -0.143688   1.11192 0.047178 0.000666667
 0.986614 -0.152417    1.1202 0.110816 0.000666667
 0.991487 -0.146791   1.11139 0.0498909 0.000666667
 0.986834 -0.155287   1.12257 0.106056 0.000666667
 0.981706 -0.156805    1.1288 0.0926798 0.000666667
 0.990773 -0.146902   1.11237 0.0452103 0.000666667
 0.989142 -0.144942    1.1112 0.0548393 0.000666667
 0.983805 -0.151781   1.12702 0.117952 0.000666667
 0.990308 -0.150684   1.12038 0.0896716 0.000666667
 0.990188 -0.150888    1.1272 0.0844406 0.000666667
 0.988941 -0.151896   1.11308 0.100851 0.000666667
 0.986246 -0.148346   1.12389 0.0749687 0.000666667
 0.989991 -0.150261    1.1197 0.0751882 0.000666667
 0.991774 -0.146633   1.12003 0.0378235 0.000666667
 0.982903 -0.155884   1.12781 0.119982 0.000666667
 0.984062 -0.154439   1.12672 0.0981689 0.000666667
 0.988717 -0.145945   1.11775 0.0460997 0.000666667
 0.990727 -0.149674   1.12196 0.0527258 0.000666667
 0.982691 -0.155937   1.12357 0.138613 0.000666667
 0.990067 -0.150265   1.11076 0.0739514 0.000666667
 0.986766 -0.151373   1.12515 0.0599642 0.000666667
0.984389 -0.15375  1.12804 0.0883778 0.000666667
 0.987217 -0.151601   1.12807 0.111764 0.000666667
 0.986103 -0.152025   1.12399 0.111008 0.000666667
  0.98296 -0.150656   1.12644 0.105445 0.000666667
 0.990672 -0.151977    1.1129 0.0880196 0.000666667
 0.989192 -0.147203   1.11294 0.0790606 0.000666667
 0.980223 -0.154294   1.12647 0.216669 0.000666667
 0.990708 -0.150527   1.12378 0.0534601 0.000666667
 0.988991 -0.145953   1.12322 0.0377083 0.000666667
 0.990177 -0.149417   1.12317 0.0549802 0.000666667
 0.989181 -0.153671   1.12421 0.100229 0.000666667
 0.990935 -0.151689   1.12246 0.0792958 0.000666667
 0.985572 -0.149004   1.12388 0.101428 0.000666667
 0.988562 -0.152242   1.12356 0.134236 0.000666667
 0.990615 -0.146374   1.11106 0.0403952 0.000666667
0.982793 -0.1537 1.12685 0.102473 0.000666667
 0.986991 -0.150969   1.12251 0.0605944 0.000666667
 0.987884 -0.150493   1.12556 0.058372 0.000666667
 0.993638 -0.150494   1.12267 0.0809834 0.000666667
 0.990301 -0.145241   1.11437 0.0487161 0.000666667
 0.992898 -0.144312   1.11014 0.0395356 0.000666667
 0.991479 -0.149245    1.1186 0.0258682 0.000666667
 0.991286 -0.144336   1.11274 0.0422966 0.000666667
0.992964 -0.1478 1.12172 0.0514528 0.000666667
 0.988037 -0.149477   1.11258 0.0794218 0.000666667
 0.989064 -0.147222   1.11923 0.0719283 0.000666667
0.984903 -0.15232  1.12375 0.109881 0.000666667
 0.987237 -0.151089   1.11335 0.105898 0.000666667
 0.991332 -0.155183   1.11622 0.0742967 0.000666667
 0.985254 -0.152526   1.12185 0.100774 0.000666667
 0.987154 -0.152843   1.12002 0.119444 0.000666667
 0.989219 -0.148174   1.12338 0.0568457 0.000666667
  0.99055 -0.151335    1.1214 0.0462565 0.000666667
 0.990404 -0.148033   1.11619 0.0476738 0.000666667
 0.989611 -0.149272   1.12349 0.0896854 0.000666667
 0.989754 -0.151493   1.12121 0.0916984 0.000666667
 0.98896 -0.15063   1.1243 0.0654485 0.000666667
0.988951 -0.15001  1.11948 0.0753406 0.000666667
 0.987996 -0.151189    1.1265 0.0720898 0.000666667
 0.988196 -0.148856   1.11644 0.0883483 0.000666667
 0.990346 -0.150103   1.12451 0.0678395 0.000666667
 0.990076 -0.152935   1.12059 0.0547989 0.000666667
 0.990184 -0.148668   1.12468 0.0756328 0.000666667
  0.98936 -0.144787   1.11116 0.0433107 0.000666667
 0.989092 -0.152946   1.11409 0.0722687 0.000666667
 0.989976 -0.149625   1.12082 0.101471 0.000666667
 0.987931 -0.146372   1.10836 0.04077 0.000666667
0.987254 -0.14953  1.12463 0.0913336 0.000666667
 0.988035 -0.149823   1.12013 0.0642324 0.000666667
 0.990447 -0.145457   1.11128 0.0650996 0.000666667
 0.991051 -0.149487   1.12206 0.0694673 0.000666667
 0.989098 -0.144633    1.1114 0.0649846 0.000666667
 0.988876 -0.148902   1.11696 0.0732247 0.000666667
0.988711 -0.14982   1.1259 0.0511556 0.000666667
0.989597 -0.15511  1.11402 0.0799442 0.000666667
 0.990908 -0.145803   1.11128 0.0443389 0.000666667
 0.982346 -0.149316   1.12538 0.109119 0.000666667
 0.987086 -0.149091   1.11731 0.082538 0.000666667
0.989235 -0.14397  1.11316 0.0571887 0.000666667
 0.986488 -0.152816   1.12652 0.115634 0.000666667
 0.986887 -0.151878   1.11876 0.0744735 0.000666667
 0.987879 -0.148019   1.12368 0.08125 0.000666667
 0.986409 -0.146187   1.11717 0.0783866 0.000666667
 0.986334 -0.155747   1.12376 0.125886 0.000666667
  0.99289 -0.147896    1.1133 0.0363854 0.000666667
 0.992763 -0.149584   1.12358 0.0396759 0.000666667
 0.987048 -0.143926   1.11031 0.0679228 0.000666667
 0.982084 -0.152333   1.12527 0.131497 0.000666667
 0.990731 -0.147373   1.12141 0.0518858 0.000666667
 0.990813 -0.152046   1.12193 0.0852471 0.000666667
 0.982815 -0.150084   1.12238 0.0851366 0.000666667
0.981975 -0.15172  1.12479 0.101214 0.000666667
 0.990218 -0.150592   1.12169 0.077361 0.000666667
 0.984076 -0.151759   1.12629 0.0791098 0.000666667
0.989556 -0.15474  1.12497 0.108841 0.000666667
0.988404 -0.14884  1.11463 0.131535 0.000666667
 0.994379 -0.143742   1.11522 0.0354652 0.000666667
 0.989954 -0.146396   1.12312 0.037525 0.000666667
 0.985929 -0.150984   1.12749 0.089947 0.000666667
 0.988399 -0.151254    1.1197 0.0876361 0.000666667
 0.979756 -0.157513   1.12389 0.193642 0.000666667
 0.982788 -0.154404   1.12933 0.0961335 0.000666667
 0.988741 -0.146125   1.10759 0.0731326 0.000666667
 0.989929 -0.148478   1.12301 0.0397979 0.000666667
 0.986267 -0.151082   1.10913 0.0978037 0.000666667
 0.991032 -0.151272   1.11713 0.0652124 0.000666667
 0.987896 -0.149062   1.12528 0.062993 0.000666667
 0.983711 -0.151086   1.12823 0.105973 0.000666667
 0.990167 -0.147114    1.1134 0.0618155 0.000666667
  0.98971 -0.145181   1.11242 0.0679562 0.000666667
 0.988368 -0.151618   1.12502 0.0440406 0.000666667
 0.991563 -0.150322   1.12261 0.0636505 0.000666667
 0.982858 -0.154059   1.12576 0.0843732 0.000666667
  0.98885 -0.150417   1.12488 0.0713572 0.000666667
 0.991329 -0.150966   1.12561 0.0803959 0.000666667
 0.986821 -0.142884   1.11423 0.0381612 0.000666667
0.988968 -0.14746  1.11244 0.0839744 0.000666667
  0.98924 -0.151031   1.11813 0.0496994 0.000666667
  0.99043 -0.147869   1.12068 0.0555144 0.000666667
 0.989274 -0.151639   1.12329 0.0665484 0.000666667
 0.981527 -0.152939    1.1259 0.101662 0.000666667
 0.991195 -0.147086    1.1113 0.0243085 0.000666667
 0.989606 -0.151317   1.11398 0.0934813 0.000666667
  0.99086 -0.149013   1.12492 0.0520832 0.000666667
 0.989352 -0.150821   1.11668 0.0645828 0.000666667
 0.987992 -0.144733    1.1203 0.0791712 0.000666667
 0.991457 -0.150566   1.12516 0.0891349 0.000666667
 0.988575 -0.147099   1.11364 0.0755196 0.000666667
 0.992368 -0.151682   1.12239 0.0618186 0.000666667
 0.991013 -0.148673   1.11954 0.0727604 0.000666667
0.984683 -0.15033  1.12067 0.0973186 0.000666667
 0.989016 -0.150262   1.11526 0.0333766 0.000666667
   0.9894 -0.153725   1.12086 0.11104 0.000666667
 0.985995 -0.154158   1.11274 0.0581138 0.000666667
 0.987643 -0.150911    1.1128 0.0928081 0.000666667
 0.987455 -0.150756   1.11352 0.0917529 0.000666667
 0.982839 -0.149002   1.12723 0.108514 0.000666667
 0.990555 -0.145568   1.11075 0.0788281 0.000666667
  0.99251 -0.144881   1.11096 0.0295493 0.000666667
 0.99502 -0.14369  1.11086 0.0424091 0.000666667
 0.988281 -0.152804   1.12336 0.0696645 0.000666667
 0.984668 -0.149381   1.12322 0.0842867 0.000666667
0.983747 -0.15399  1.12699 0.0672888 0.000666667
 0.990093 -0.149019   1.12255 0.0628723 0.000666667
 0.986349 -0.152066   1.12723 0.111829 0.000666667
 0.988439 -0.152574   1.12071 0.0889974 0.000666667
 0.991583 -0.153004   1.11428 0.0662322 0.000666667
 0.987707 -0.152495   1.12328 0.0938166 0.000666667
 0.992627 -0.144283   1.11663 0.0390268 0.000666667
 0.992929 -0.148438    1.1104 0.0429651 0.000666667
 0.990018 -0.155197   1.11933 0.0575538 0.000666667
  0.99071 -0.149883   1.12417 0.0586888 0.000666667
  0.98803 -0.150924   1.12215 0.111054 0.000666667
 0.988754 -0.150885   1.11317 0.0983641 0.000666667
 0.983485 -0.153131   1.12734 0.127153 0.000666667
 0.988199 -0.152787   1.12235 0.136406 0.000666667
 0.986271 -0.153635   1.11964 0.0848997 0.000666667
 0.989604 -0.149017   1.12223 0.0931483 0.000666667
  0.98968 -0.152754   1.11987 0.0857057 0.000666667
 0.989321 -0.146731   1.11074 0.0357427 0.000666667
 0.984623 -0.149181   1.12619 0.135126 0.000666667
  0.98889 -0.147549   1.12232 0.0444771 0.000666667
  0.98965 -0.150001   1.12216 0.0876128 0.000666667
 0.989837 -0.149097   1.12065 0.0475818 0.000666667
 0.991385 -0.149012   1.12367 0.103519 0.000666667
 0.990528 -0.151911   1.12143 0.0583161 0.000666667
 0.990854 -0.145967   1.11659 0.0592489 0.000666667
 0.989553 -0.142661   1.11104 0.0655828 0.000666667
 0.988037 -0.150823   1.12766 0.0412796 0.000666667
 0.990008 -0.150569   1.12357 0.0536926 0.000666667
  0.98302 -0.151203   1.12644 0.093953 0.000666667
 0.991859 -0.149928   1.12347 0.0782821 0.000666667
 0.988862 -0.151736   1.12328 0.0366568 0.000666667
0.991292 -0.14584  1.11364 0.0286365 0.000666667
0.987453 -0.14783  1.11718 0.0598194 0.000666667
 0.989953 -0.145982   1.11464 0.0353198 0.000666667
 0.989631 -0.148738   1.12409 0.0926961 0.000666667
 0.991428 -0.150654   1.12109 0.0737322 0.000666667
 0.987958 -0.146896   1.10947 0.0766664 0.000666667
 0.985265 -0.153792   1.12794 0.0888607 0.000666667
 0.989688 -0.153012   1.11844 0.0369732 0.000666667
 0.987818 -0.149347   1.12196 0.0631629 0.000666667
 0.988594 -0.151102   1.11461 0.106077 0.000666667
 0.987448 -0.146743   1.11783 0.0729847 0.000666667
 0.984519 -0.152694    1.1286 0.0826205 0.000666667
  0.98992 -0.150884   1.12062 0.0603857 0.000666667
 0.988156 -0.146783   1.11158 0.0470908 0.000666667
 0.988476 -0.152922   1.12367 0.116604 0.000666667
 0.991609 -0.150074    1.1217 0.0740878 0.000666667
 0.99279 -0.15009   1.1182 0.0544485 0.000666667
 0.989757 -0.153839   1.11405 0.0536344 0.000666667
 0.988265 -0.152551   1.11244 0.0768043 0.000666667
 0.991772 -0.151642   1.11701 0.0820312 0.000666667
 0.990018 -0.147766   1.11312 0.059863 0.000666667
 0.99095 -0.15089  1.12354 0.0567869 0.000666667
 0.988111 -0.145517   1.10731 0.0549689 0.000666667
   0.9842 -0.150706   1.12629 0.104852 0.000666667
 0.990344 -0.145493   1.11182 0.0500926 0.000666667
 0.985326 -0.148786   1.12381 0.0756662 0.000666667
  0.97966 -0.154845   1.12763 0.108546 0.000666667
 0.991805 -0.153414    1.1226 0.0807055 0.000666667
 0.988308 -0.146159   1.12306 0.0742443 0.000666667
 0.988902 -0.151138    1.1256 0.0591712 0.000666667
 0.989183 -0.149421   1.12227 0.0436432 0.000666667
 0.987879 -0.150507   1.12481 0.0668847 0.000666667
 0.984548 -0.149689   1.12388 0.131325 0.000666667
 0.987174 -0.149914   1.12459 0.0848893 0.000666667
 0.990102 -0.155632   1.11266 0.0905443 0.000666667
0.988912 -0.15253   1.1203 0.0868556 0.000666667
  0.99069 -0.144204   1.11457 0.0757889 0.000666667
 0.986047 -0.153528   1.12629 0.146271 0.000666667
 0.988883 -0.150462   1.12534 0.0877067 0.000666667
  0.99203 -0.144834   1.11067 0.0291057 0.000666667
0.985435 -0.15355  1.12322 0.116991 0.000666667
 0.989942 -0.150696   1.12188 0.0494754 0.000666667
 0.990684 -0.151295   1.12581 0.0325012 0.000666667
 0.988468 -0.146802   1.11128 0.0613706 0.000666667
0.991398 -0.15344  1.12274 0.0687645 0.000666667
 0.991503 -0.149826   1.11956 0.07105 0.000666667
 0.988975 -0.144443     1.113 0.057459 0.000666667
 0.986008 -0.152842   1.11217 0.0876431 0.000666667
 0.988898 -0.150037   1.12865 0.0498271 0.000666667
  0.98703 -0.150523   1.12427 0.0805986 0.000666667
 0.991229 -0.149503   1.12163 0.0675652 0.000666667
 0.991304 -0.150363   1.12178 0.0665531 0.000666667
 0.988843 -0.153454   1.12421 0.109691 0.000666667
 0.991826 -0.147202    1.1109 0.0632981 0.000666667
 0.989259 -0.150134   1.12214 0.0819996 0.000666667
 0.990389 -0.150464   1.11973 0.0806899 0.000666667
 0.992476 -0.145864   1.11748 0.0391747 0.000666667
0.983258 -0.15246  1.12644 0.10772 0.000666667
 0.988118 -0.150139   1.12461 0.0656357 0.000666667
 0.990772 -0.147183     1.116 0.0335365 0.000666667
  0.99123 -0.145575    1.1114 0.0569619 0.000666667
 0.990809 -0.152305   1.12153 0.0576226 0.000666667
0.991191 -0.14855  1.11419 0.0525651 0.000666667
  0.99006 -0.149213   1.11922 0.0685543 0.000666667
 0.982332 -0.152872   1.12785 0.0727586 0.000666667
 0.981458 -0.152378   1.12449 0.0996757 0.000666667
 0.988947 -0.146274   1.11315 0.0623518 0.000666667
 0.985356 -0.152037   1.12323 0.0699911 0.000666667
 0.984365 -0.148107     1.122 0.0562158 0.000666667
 0.988219 -0.153116    1.1262 0.0818542 0.000666667
 0.990845 -0.151718   1.12121 0.0672128 0.000666667
 0.987051 -0.147101   1.11635 0.0623939 0.000666667
 0.987424 -0.148398   1.11234 0.0798005 0.000666667
0.990668 -0.14738  1.11165 0.0799248 0.000666667
 0.990589 -0.151939   1.12106 0.0701593 0.000666667
   0.9909 -0.154686   1.11567 0.0813701 0.000666667
 0.988944 -0.151136    1.1289 0.0985825 0.000666667
 0.988472 -0.151254   1.11753 0.0779556 0.000666667
0.983164 -0.15012  1.12469 0.0842387 0.000666667
 0.987715 -0.148676   1.12453 0.0523373 0.000666667
  0.98343 -0.148419   1.12032 0.0939801 0.000666667
0.981659 -0.15263  1.12373 0.0993919 0.000666667
 0.983759 -0.151653   1.12742 0.101034 0.000666667
 0.990394 -0.155036   1.11453 0.0737879 0.000666667
 0.985081 -0.149832   1.12839 0.0835046 0.000666667
 0.987848 -0.149918   1.12229 0.0811204 0.000666667
 0.986813 -0.146885   1.11968 0.0930646 0.000666667
 0.990286 -0.149221   1.12268 0.0854627 0.000666667
 0.987093 -0.151048   1.12101 0.0761026 0.000666667
 0.991391 -0.148925   1.11187 0.0573079 0.000666667
 0.989762 -0.147323   1.11729 0.080375 0.000666667
 0.987411 -0.157125   1.11138 0.0812166 0.000666667
 0.988362 -0.152241    1.1248 0.045143 0.000666667
0.991742 -0.14867  1.12205 0.0632436 0.000666667
 0.988768 -0.152536     1.123 0.123902 0.000666667
 0.986613 -0.153781   1.12335 0.0971108 0.000666667
0.981462 -0.15345  1.12655 0.103395 0.000666667
 0.988057 -0.148163   1.12134 0.0486228 0.000666667
 0.986344 -0.153184   1.11091 0.101352 0.000666667
 0.985242 -0.156701   1.12486 0.142549 0.000666667
 0.988871 -0.147125   1.11304 0.0639922 0.000666667
 0.982994 -0.153387   1.12855 0.0961657 0.000666667
 0.988083 -0.148147    1.1161 0.0577584 0.000666667
 0.990347 -0.145327   1.11361 0.0527201 0.000666667
 0.984532 -0.152778    1.1232 0.0906688 0.000666667
 0.987236 -0.147854   1.12317 0.0496293 0.000666667
 0.988326 -0.153252   1.12428 0.100305 0.000666667
 0.993555 -0.153693   1.11478 0.0797668 0.000666667
 0.991951 -0.151283   1.12186 0.059891 0.000666667
 0.990057 -0.147882   1.11159 0.0666178 0.000666667
 0.989764 -0.146284    1.1121 0.0414682 0.000666667
 0.983503 -0.150057   1.12768 0.0827451 0.000666667
 0.990304 -0.147166   1.11043 0.05216 0.000666667
 0.984662 -0.155794   1.12763 0.110134 0.000666667
 0.990209 -0.147566   1.12194 0.0589107 0.000666667
 0.987526 -0.149981   1.12599 0.09493 0.000666667
 0.990006 -0.153315   1.12565 0.087575 0.000666667
 0.993547 -0.147482   1.11016 0.0457843 0.000666667
 0.990431 -0.146447   1.12386 0.0464318 0.000666667
 0.984126 -0.151504   1.12511 0.106633 0.000666667
 0.982912 -0.152157   1.12672 0.107522 0.000666667
  0.98921 -0.148955   1.12177 0.0901935 0.000666667
 0.989032 -0.151278   1.12426 0.0422031 0.000666667
 0.992335 -0.150235   1.12436 0.0797142 0.000666667
 0.989323 -0.150705   1.12557 0.0865901 0.000666667
 0.987618 -0.153992   1.12436 0.10876 0.000666667
 0.987419 -0.148834   1.11428 0.076253 0.000666667
 0.986339 -0.152574   1.12374 0.088686 0.000666667
 0.985459 -0.149978   1.12613 0.0783944 0.000666667
 0.989879 -0.152095   1.11321 0.062507 0.000666667
 0.991175 -0.151903   1.12458 0.0615745 0.000666667
 0.986787 -0.154602   1.12293 0.134277 0.000666667
0.989863 -0.147 1.1215 0.0442279 0.000666667
  0.9891 -0.15054  1.11466 0.0815629 0.000666667
 0.987646 -0.150564   1.12876 0.0886598 0.000666667
 0.989018 -0.145974    1.1111 0.0599421 0.000666667
 0.991271 -0.146517   1.11029 0.0683773 0.000666667
 0.992409 -0.152023   1.11468 0.0598411 0.000666667
 0.989002 -0.147221   1.11414 0.0441365 0.000666667
 0.988482 -0.148313   1.12612 0.0779429 0.000666667
0.990131 -0.14942   1.1169 0.0748204 0.000666667
 0.989397 -0.147016   1.11259 0.0922875 0.000666667
0.988546 -0.14721  1.11027 0.0872152 0.000666667
 0.980844 -0.156335   1.12093 0.196869 0.000666667
 0.988739 -0.145704   1.11965 0.0548203 0.000666667
 0.993692 -0.152073   1.12541 0.057881 0.000666667
 0.991144 -0.152783   1.11368 0.0816438 0.000666667
  0.99018 -0.152548   1.12362 0.0797169 0.000666667
0.989016 -0.15193  1.12445 0.0726216 0.000666667
 0.989125 -0.147683   1.11989 0.0551084 0.000666667
 0.990041 -0.149691   1.12131 0.0694863 0.000666667
 0.984059 -0.152641   1.12412 0.0980871 0.000666667
 0.987418 -0.154853   1.12268 0.119467 0.000666667
 0.992405 -0.148831   1.12139 0.062497 0.000666667
 0.985456 -0.149386   1.12388 0.148807 0.000666667
 0.992045 -0.149002   1.12056 0.0852927 0.000666667
 0.989045 -0.150041   1.12018 0.0946923 0.000666667
 0.985668 -0.150267   1.12782 0.0966236 0.000666667
0.985384 -0.15616  1.12272 0.130592 0.000666667
 0.983659 -0.154731   1.12409 0.110729 0.000666667
 0.983272 -0.154452   1.12832 0.119266 0.000666667
 0.989312 -0.151414    1.1204 0.0599261 0.000666667
 0.988268 -0.148666   1.12124 0.0452548 0.000666667
 0.991682 -0.144682   1.11615 0.0397803 0.000666667
 0.987286 -0.150487    1.1211 0.106665 0.000666667
  0.99037 -0.151385   1.12041 0.0502137 0.000666667
 0.989918 -0.154974   1.12348 0.0677742 0.000666667
  0.99125 -0.153961   1.11312 0.0570093 0.000666667
 0.993774 -0.152513   1.11327 0.0628846 0.000666667
 0.986549 -0.149154   1.13038 0.124527 0.000666667
 0.991088 -0.152758   1.12295 0.08175 0.000666667
 0.991847 -0.149495   1.12022 0.0502203 0.000666667
 0.988748 -0.154597   1.11757 0.0636593 0.000666667
  0.99107 -0.145321   1.11049 0.0383917 0.000666667
 0.987365 -0.143491   1.11473 0.0367056 0.000666667
  0.98813 -0.149507    1.1197 0.0823517 0.000666667
 0.983619 -0.149686   1.12253 0.0961544 0.000666667
0.986485 -0.14743  1.12349 0.0630874 0.000666667
 0.981088 -0.156678   1.12269 0.167871 0.000666667
 0.981922 -0.153406   1.12925 0.0917506 0.000666667
  0.99269 -0.150151   1.10925 0.0668414 0.000666667
 0.987347 -0.148404   1.12042 0.0913624 0.000666667
 0.993601 -0.143802   1.11057 0.0477115 0.000666667
0.989502 -0.14685   1.1116 0.0748196 0.000666667
0.989823 -0.15599  1.11403 0.0783063 0.000666667
 0.990126 -0.148926   1.11358 0.101552 0.000666667
 0.989855 -0.152168   1.12514 0.0716705 0.000666667
 0.991717 -0.147389   1.12185 0.0499143 0.000666667
 0.988295 -0.146856    1.1225 0.0557689 0.000666667
 0.990771 -0.150434   1.11536 0.0691374 0.000666667
0.987851 -0.14862  1.12392 0.0529763 0.000666667
 0.987395 -0.151772   1.12229 0.0730965 0.000666667
 0.987879 -0.146248   1.11264 0.0645039 0.000666667
 0.985236 -0.154589    1.1227 0.0840735 0.000666667
 0.989701 -0.145813   1.11617 0.0654141 0.000666667
 0.986694 -0.153795   1.12324 0.0972049 0.000666667
 0.990998 -0.148573   1.12119 0.0499756 0.000666667
  0.99033 -0.149467   1.12657 0.0628673 0.000666667
 0.987798 -0.154962   1.12476 0.110615 0.000666667
  0.98625 -0.151344   1.12268 0.128449 0.000666667
 0.989761 -0.145227   1.12286 0.0434044 0.000666667
 0.989355 -0.146776   1.11579 0.0836813 0.000666667
 0.990534 -0.154332   1.11073 0.0786857 0.000666667
 0.990151 -0.148685   1.12118 0.0842047 0.000666667
 0.989634 -0.151174   1.12187 0.0792913 0.000666667
 0.989633 -0.145831   1.10865 0.069777 0.000666667
 0.989829 -0.154019    1.1138 0.0732793 0.000666667
 0.991236 -0.152918   1.11196 0.0764946 0.000666667
 0.988213 -0.153698   1.11267 0.0893312 0.000666667
 0.988868 -0.150686   1.12085 0.103023 0.000666667
 0.988502 -0.147249   1.11858 0.066094 0.000666667
 0.990225 -0.149306   1.12072 0.0860256 0.000666667
 0.988476 -0.147913   1.11285 0.0508629 0.000666667
 0.988292 -0.152183   1.12007 0.0957273 0.000666667
 0.984584 -0.153229   1.12418 0.115204 0.000666667
 0.986394 -0.149312   1.12552 0.0587731 0.000666667
 0.990089 -0.147772   1.11098 0.0431106 0.000666667
 0.985454 -0.152691   1.12089 0.0884116 0.000666667
0.988967 -0.15122  1.11919 0.0763864 0.000666667
 0.987588 -0.152322   1.12252 0.0688616 0.000666667
 0.989854 -0.152918   1.12138 0.0725526 0.000666667
 0.990699 -0.150871   1.12093 0.0713791 0.000666667
 0.988718 -0.146176   1.11608 0.0336015 0.000666667
 0.988693 -0.150535   1.12169 0.0586874 0.000666667
 0.988916 -0.146714   1.11884 0.0790854 0.000666667
 0.988421 -0.151652    1.1202 0.0679338 0.000666667
 0.987849 -0.150276   1.12271 0.134043 0.000666667
 0.989948 -0.153231   1.11358 0.0713731 0.000666667
 0.987326 -0.149388   1.12157 0.11114 0.000666667
 0.987438 -0.150523   1.12133 0.0607095 0.000666667
 0.993438 -0.145143   1.11566 0.0313052 0.000666667
 0.991549 -0.153202   1.11257 0.102679 0.000666667
 0.988313 -0.152572   1.12372 0.0932748 0.000666667
 0.989411 -0.150996   1.12183 0.0914089 0.000666667
 0.987906 -0.144591   1.11201 0.040961 0.000666667
 0.985346 -0.146931   1.12333 0.102544 0.000666667
 0.989262 -0.147517   1.12001 0.0537321 0.000666667
 0.981998 -0.156272   1.12503 0.186526 0.000666667
 0.984476 -0.152418   1.12817 0.096657 0.000666667
 0.991381 -0.144711   1.11535 0.0586343 0.000666667
 0.990034 -0.149649   1.11816 0.0718433 0.000666667
  0.98872 -0.144762   1.11813 0.0442629 0.000666667
 0.991329 -0.148035   1.12259 0.0746236 0.000666667
 0.988637 -0.149827   1.12225 0.0534827 0.000666667
 0.985678 -0.154268   1.12346 0.0957822 0.000666667
 0.989471 -0.144476   1.11199 0.072082 0.000666667
 0.989737 -0.151548   1.12512 0.0581189 0.000666667
 0.988453 -0.148546   1.12116 0.0727076 0.000666667
 0.991183 -0.148885   1.12356 0.0780692 0.000666667
 0.989851 -0.149469   1.12403 0.0646825 0.000666667
 0.989988 -0.144944   1.12107 0.0445692 0.000666667
 0.991185 -0.149651   1.12171 0.0543169 0.000666667
 0.988393 -0.154555   1.12477 0.124276 0.000666667
 0.989253 -0.155601   1.11668 0.0801451 0.000666667
 0.988144 -0.147061   1.11884 0.0873036 0.000666667
 0.986396 -0.147531   1.12418 0.0920635 0.000666667
 0.989158 -0.150532   1.11385 0.0906478 0.000666667
  0.98993 -0.146316   1.11551 0.0473885 0.000666667
 0.990553 -0.148715   1.12245 0.0462521 0.000666667
 0.986312 -0.152126   1.12298 0.115173 0.000666667
 0.990947 -0.148417   1.11958 0.0893764 0.000666667
 0.989727 -0.151131   1.11155 0.072044 0.000666667
 0.986791 -0.151976   1.12799 0.0935666 0.000666667
0.987733 -0.15332  1.12302 0.108448 0.000666667
 0.988915 -0.147306   1.11281 0.0604914 0.000666667
 0.992317 -0.151513   1.11871 0.0734111 0.000666667
 0.992299 -0.148308   1.11188 0.0518724 0.000666667
 0.989564 -0.145551   1.11258 0.0309036 0.000666667
 0.990885 -0.152042   1.12512 0.0466256 0.000666667
 0.985916 -0.156405   1.12396 0.126497 0.000666667
 0.988166 -0.152644   1.12654 0.117138 0.000666667
 0.980697 -0.156436   1.13035 0.106615 0.000666667
 0.989114 -0.150633   1.12713 0.0975007 0.000666667
 0.988365 -0.152279   1.12273 0.0826073 0.000666667
 0.991567 -0.151248   1.12105 0.0841097 0.000666667
 0.988882 -0.145206   1.11438 0.0521212 0.000666667
 0.985944 -0.151992   1.12067 0.111169 0.000666667
 0.988583 -0.144838   1.11208 0.045767 0.000666667
  0.98972 -0.150004   1.11833 0.0626516 0.000666667
 0.991719 -0.151841   1.11137 0.0678159 0.000666667
 0.985816 -0.150239     1.125 0.0864844 0.000666667
 0.989913 -0.154256   1.12361 0.0763424 0.000666667
 0.985688 -0.149339   1.12462 0.1173 0.000666667
 0.991905 -0.151288   1.11312 0.0962988 0.000666667
 0.990154 -0.154075   1.11285 0.0559466 0.000666667
  0.99239 -0.143713    1.1099 0.0506672 0.000666667
 0.991013 -0.149007   1.12274 0.0377728 0.000666667
 0.987643 -0.146361   1.12451 0.0913986 0.000666667
 0.991268 -0.150521    1.1216 0.0677816 0.000666667
 0.982663 -0.151473   1.12629 0.101511 0.000666667
  0.98889 -0.154256   1.12454 0.0878409 0.000666667
 0.987487 -0.151071   1.11312 0.098815 0.000666667
 0.988783 -0.148976   1.11432 0.0326062 0.000666667
 0.989423 -0.150739   1.12314 0.101885 0.000666667
 0.990626 -0.149838   1.12426 0.0493871 0.000666667
 0.989497 -0.149617   1.12341 0.0937915 0.000666667
 0.987389 -0.153224   1.11386 0.0984051 0.000666667
 0.986552 -0.151644   1.11552 0.106061 0.000666667
 0.983342 -0.155494   1.12429 0.168967 0.000666667
0.984546 -0.15628  1.12312 0.134183 0.000666667
 0.982595 -0.150149    1.1278 0.0801754 0.000666667
 0.98555 -0.15072  1.12419 0.0956676 0.000666667
 0.986619 -0.151085   1.12498 0.141189 0.000666667
 0.990638 -0.152258   1.11964 0.0711803 0.000666667
 0.992266 -0.148591   1.12091 0.048847 0.000666667
0.988587 -0.14499  1.11229 0.047149 0.000666667
 0.987674 -0.151431   1.12867 0.0666127 0.000666667
 0.987847 -0.149808    1.1212 0.0587158 0.000666667
 0.989821 -0.150011   1.12202 0.0697905 0.000666667
 0.984841 -0.152664   1.12953 0.0823731 0.000666667
 0.990877 -0.145271   1.11273 0.060266 0.000666667
 0.990333 -0.150036   1.11896 0.0822148 0.000666667
0.990835 -0.14987  1.10965 0.0933148 0.000666667
 0.991403 -0.147869   1.11624 0.0778309 0.000666667
 0.987245 -0.148548   1.11233 0.0906261 0.000666667
0.990422 -0.14719  1.11104 0.0520106 0.000666667
 0.989352 -0.151116   1.12679 0.0673059 0.000666667
 0.979082 -0.155414   1.12381 0.202142 0.000666667
 0.987627 -0.145019   1.11178 0.083871 0.000666667
0.982066 -0.15725  1.12422 0.190559 0.000666667
 0.985411 -0.153209   1.12628 0.0928442 0.000666667
 0.991873 -0.148558   1.12098 0.0481692 0.000666667
 0.989537 -0.151986   1.12339 0.0763553 0.000666667
 0.986756 -0.145224   1.11368 0.0688274 0.000666667
 0.986912 -0.154607   1.12784 0.0997053 0.000666667
 0.987665 -0.152314   1.12473 0.102721 0.000666667
 0.987302 -0.146533   1.12442 0.0706669 0.000666667
  0.98947 -0.152231   1.12448 0.0760472 0.000666667
  0.99324 -0.146249   1.12208 0.0257311 0.000666667
 0.984811 -0.152586   1.12378 0.115413 0.000666667
 0.987782 -0.148082   1.12195 0.0670392 0.000666667
 0.985104 -0.147845   1.12389 0.129526 0.000666667
 0.992119 -0.150349   1.11874 0.0660512 0.000666667
 0.992149 -0.154367   1.11303 0.0666186 0.000666667
 0.989785 -0.144952   1.11055 0.0473768 0.000666667
 0.990131 -0.146657   1.11025 0.0560965 0.000666667
 0.98622 -0.15311  1.12576 0.0873211 0.000666667
 0.988681 -0.146894   1.11384 0.069215 0.000666667
 0.984387 -0.153613   1.12876 0.0972902 0.000666667
 0.991568 -0.149011   1.11448 0.053546 0.000666667
 0.98376 -0.15537  1.12265 0.184265 0.000666667
 0.989915 -0.149912   1.12644 0.0564672 0.000666667
 0.992704 -0.144196    1.1156 0.0453853 0.000666667
 0.986011 -0.151004   1.12039 0.136274 0.000666667
 0.988778 -0.151576   1.12205 0.0720029 0.000666667
 0.984552 -0.151933   1.12465 0.0861459 0.000666667
 0.990895 -0.144729   1.11485 0.048193 0.000666667
 0.989577 -0.152988   1.12112 0.0751332 0.000666667
 0.988467 -0.147167   1.12338 0.0626667 0.000666667
 0.991091 -0.151745   1.11675 0.0397463 0.000666667
 0.985489 -0.148104   1.12443 0.0742363 0.000666667
 0.985266 -0.151254   1.13068 0.103663 0.000666667
 0.985341 -0.152133   1.12712 0.0881804 0.000666667
 0.991192 -0.150749   1.11848 0.0310755 0.000666667
 0.987398 -0.152435   1.12296 0.101265 0.000666667
  0.98491 -0.147908   1.12368 0.0706524 0.000666667
 0.986449 -0.155052   1.12812 0.0911406 0.000666667
 0.989128 -0.151797   1.11415 0.076608 0.000666667
 0.989642 -0.146624   1.11909 0.0676038 0.000666667
 0.991759 -0.153297   1.11944 0.0971836 0.000666667
   0.9899 -0.149497   1.12141 0.0749464 0.000666667
 0.986192 -0.151881   1.12485 0.124673 0.000666667
 0.985569 -0.149594   1.11936 0.0885895 0.000666667
 0.988463 -0.153225   1.11458 0.0668893 0.000666667
 0.983683 -0.151795   1.12597 0.0987033 0.000666667
 0.989256 -0.151597   1.12501 0.0751726 0.000666667
  0.98902 -0.149013   1.11921 0.0702336 0.000666667
  0.97889 -0.154988   1.12915 0.120278 0.000666667
 0.982521 -0.149436   1.12299 0.107353 0.000666667
0.979615 -0.15446  1.12371 0.199404 0.000666667
 0.987921 -0.150987   1.12257 0.0805459 0.000666667
 0.990439 -0.146289   1.11146 0.0435 0.000666667
 0.990767 -0.148976   1.12231 0.0726055 0.000666667
 0.990246 -0.153425   1.11329 0.0611496 0.000666667
 0.988412 -0.149059   1.11195 0.0885312 0.000666667
 0.987096 -0.151148   1.11047 0.0791832 0.000666667
 0.989351 -0.145446   1.11923 0.0682111 0.000666667
 0.986758 -0.148688   1.12536 0.0843193 0.000666667
0.992429 -0.15296  1.12199 0.0713167 0.000666667
 0.987724 -0.147688   1.12211 0.0569673 0.000666667
 0.992341 -0.144711   1.11246 0.0363911 0.000666667
  0.98931 -0.151099   1.11445 0.074461 0.000666667
 0.988286 -0.152003   1.11479 0.0508273 0.000666667
 0.984005 -0.150867    1.1285 0.0940741 0.000666667
 0.983985 -0.152044   1.12947 0.106181 0.000666667
 0.989627 -0.150407   1.12211 0.095932 0.000666667
 0.983603 -0.152454   1.12426 0.121687 0.000666667
 0.989864 -0.147042   1.11317 0.0659227 0.000666667
 0.990498 -0.151898   1.11231 0.0829043 0.000666667
 0.988846 -0.149268   1.11509 0.0792537 0.000666667
 0.985305 -0.151688   1.12826 0.101144 0.000666667
 0.991143 -0.146091   1.12245 0.0707611 0.000666667
 0.990009 -0.146487   1.12028 0.0572235 0.000666667
0.984925 -0.15452  1.12325 0.108933 0.000666667
0.982896 -0.15286  1.12728 0.137109 0.000666667
  0.99028 -0.150428   1.11542 0.106997 0.000666667
 0.981554 -0.153778   1.12813 0.0905354 0.000666667
 0.986009 -0.147565   1.12335 0.0630107 0.000666667
  0.98317 -0.148434   1.13007 0.0993667 0.000666667
 0.987619 -0.146853   1.11415 0.0642755 0.000666667
 0.990028 -0.148512   1.12328 0.0671353 0.000666667
   0.9913 -0.144854   1.11011 0.0542087 0.000666667
 0.986142 -0.148041   1.12498 0.0791665 0.000666667
 0.993164 -0.152141   1.11635 0.0902823 0.000666667
 0.987558 -0.152051   1.12389 0.0997659 0.000666667
  0.98231 -0.151467   1.12508 0.088807 0.000666667
 0.989473 -0.147426    1.1123 0.0545145 0.000666667
0.979492 -0.15474  1.12759 0.101552 0.000666667
 0.988467 -0.146585   1.11065 0.070035 0.000666667
 0.989311 -0.150942   1.12233 0.0604582 0.000666667
0.990632 -0.15143  1.12518 0.0430533 0.000666667
 0.989532 -0.150666   1.11369 0.0975361 0.000666667
 0.987337 -0.150912   1.12479 0.0732036 0.000666667
 0.989714 -0.151036   1.12169 0.0351657 0.000666667
 0.98294 -0.15175  1.12608 0.0866353 0.000666667
 0.989834 -0.146793   1.12295 0.0369571 0.000666667
 0.989795 -0.148394    1.1212 0.04753 0.000666667
 0.991023 -0.151317   1.11996 0.063821 0.000666667
 0.984494 -0.152143   1.12361 0.0805884 0.000666667
 0.987415 -0.150432   1.12324 0.0563892 0.000666667
 0.991851 -0.147541   1.11212 0.0602798 0.000666667
0.982653 -0.15229  1.12689 0.0885934 0.000666667
 0.990004 -0.149353   1.12025 0.0584426 0.000666667
 0.988083 -0.151596   1.12203 0.081687 0.000666667
  0.98604 -0.150059   1.12284 0.12371 0.000666667
 0.985594 -0.149955   1.12677 0.132835 0.000666667
 0.992038 -0.141761   1.11115 0.0449744 0.000666667
 0.982884 -0.153261   1.12877 0.0905913 0.000666667
0.990364 -0.15348  1.12417 0.0746031 0.000666667
 0.987318 -0.148992   1.12256 0.0749268 0.000666667
 0.982329 -0.149081   1.12607 0.0808437 0.000666667
 0.984836 -0.151706   1.12899 0.0876405 0.000666667
 0.992026 -0.146581   1.11133 0.0483406 0.000666667
  0.99098 -0.146161   1.11314 0.057458 0.000666667
 0.978736 -0.152444   1.12146 0.196494 0.000666667
 0.990988 -0.149415   1.12259 0.0737684 0.000666667
 0.982578 -0.153126   1.12363 0.108371 0.000666667
0.986195 -0.14674  1.12416 0.0639955 0.000666667
  0.98839 -0.151041    1.1217 0.0698642 0.000666667
 0.990876 -0.146968    1.1101 0.0550972 0.000666667
 0.988252 -0.147636   1.11715 0.0770543 0.000666667
 0.985525 -0.145502   1.11467 0.0576073 0.000666667
 0.984091 -0.149717   1.12262 0.121996 0.000666667
 0.991747 -0.154348   1.11264 0.0721414 0.000666667
 0.990471 -0.144065   1.11315 0.036714 0.000666667
  0.98805 -0.147671   1.12105 0.0552163 0.000666667
 0.985362 -0.153984   1.12388 0.153925 0.000666667
 0.987877 -0.150235   1.11938 0.0960749 0.000666667
 0.98043 -0.15253  1.12461 0.0975566 0.000666667
 0.984075 -0.155447    1.1277 0.0797106 0.000666667
 0.989464 -0.146098   1.11109 0.0834656 0.000666667
 0.989567 -0.145681   1.11321 0.0513604 0.000666667
 0.991537 -0.144091   1.11002 0.0567815 0.000666667
 0.991236 -0.145612    1.1112 0.0381593 0.000666667
 0.989631 -0.152172   1.12199 0.0801076 0.000666667
 0.989313 -0.147971   1.12224 0.0712189 0.000666667
 0.991341 -0.152974   1.12124 0.0446473 0.000666667
 0.987652 -0.154845    1.1263 0.112933 0.000666667
 0.985742 -0.152653   1.12658 0.122693 0.000666667
 0.987005 -0.152182   1.12363 0.0441811 0.000666667
 0.988052 -0.152936    1.1209 0.0500324 0.000666667
 0.984496 -0.149144   1.12423 0.049061 0.000666667
 0.981733 -0.151858   1.12796 0.0943297 0.000666667
 0.988284 -0.151664   1.12338 0.0443253 0.000666667
 0.992782 -0.145012   1.11404 0.0488503 0.000666667
 0.991892 -0.154803    1.1154 0.0806551 0.000666667
0.990898 -0.14845  1.11068 0.0567225 0.000666667
 0.990376 -0.152639   1.11116 0.0815222 0.000666667
0.988766 -0.15115  1.12482 0.0790816 0.000666667
 0.987466 -0.151712   1.12456 0.0878747 0.000666667
 0.992561 -0.150268   1.12401 0.063787 0.000666667
 0.988487 -0.151631   1.12438 0.113564 0.000666667
 0.984136 -0.154613   1.12618 0.114707 0.000666667
 0.990962 -0.145593   1.11218 0.0413225 0.000666667
 0.990006 -0.146146   1.12143 0.0973807 0.000666667
 0.988458 -0.148769   1.11872 0.0828285 0.000666667
 0.987847 -0.153488    1.1255 0.124838 0.000666667
 0.989626 -0.148311   1.11396 0.110214 0.000666667
 0.991677 -0.144873   1.11357 0.0568461 0.000666667
 0.986876 -0.146215   1.11269 0.065 0.000666667
 0.985255 -0.151243   1.12756 0.130066 0.000666667
 0.992086 -0.147961   1.11104 0.022643 0.000666667
 0.986584 -0.147062   1.11228 0.066511 0.000666667
  0.99176 -0.152181   1.12223 0.0503253 0.000666667
 0.988418 -0.146272   1.12198 0.0521492 0.000666667
 0.982789 -0.149646   1.12892 0.0687064 0.000666667
0.982952 -0.15197  1.12887 0.101769 0.000666667
 0.986393 -0.153805   1.12313 0.119481 0.000666667
 0.987023 -0.154772   1.10994 0.0931769 0.000666667
  0.98523 -0.149979   1.12802 0.110821 0.000666667
 0.985667 -0.149592   1.12466 0.0767833 0.000666667
 0.989482 -0.155705   1.12498 0.0836538 0.000666667
 0.989098 -0.150789   1.12296 0.0445083 0.000666667
 0.989623 -0.150932   1.12034 0.0729988 0.000666667
 0.990029 -0.145552   1.12167 0.0389355 0.000666667
 0.989574 -0.153552   1.11766 0.0483518 0.000666667
 0.989725 -0.146869    1.1207 0.0481035 0.000666667
 0.990637 -0.151033   1.12296 0.0795542 0.000666667
 0.988734 -0.150684   1.12286 0.0865226 0.000666667
 0.989624 -0.149754   1.11787 0.0653628 0.000666667
 0.991079 -0.144333   1.11455 0.0579741 0.000666667
 0.989559 -0.150624   1.12628 0.0586633 0.000666667
 0.987524 -0.152239   1.11226 0.100631 0.000666667
 0.985488 -0.156436   1.12658 0.0786734 0.000666667
  0.99027 -0.148666   1.11953 0.0802649 0.000666667
0.990253 -0.14565  1.11087 0.0661388 0.000666667
  0.99041 -0.149729   1.11338 0.0806149 0.000666667
 0.990741 -0.148088   1.11057 0.0677005 0.000666667
 0.986761 -0.154004   1.11099 0.107475 0.000666667
 0.981995 -0.156239   1.13058 0.0845738 0.000666667
 0.990351 -0.151536   1.12017 0.0831626 0.000666667
 0.984552 -0.151808   1.12506 0.121051 0.000666667
0.986335 -0.15544  1.12785 0.0984843 0.000666667
 0.985208 -0.152896   1.12779 0.13285 0.000666667
 0.987516 -0.146147   1.11378 0.0794728 0.000666667
 0.982808 -0.153255   1.12599 0.127691 0.000666667
 0.995309 -0.145386    1.1154 0.033989 0.000666667
 0.991714 -0.142611   1.11358 0.0622065 0.000666667
 0.988529 -0.148596    1.1226 0.0806399 0.000666667
 0.987498 -0.149619    1.1122 0.0921285 0.000666667
 0.991049 -0.150254   1.12041 0.0798423 0.000666667
 0.993883 -0.144576   1.11472 0.0350136 0.000666667
 0.988593 -0.153147   1.12554 0.106517 0.000666667
 0.984506 -0.152741   1.12535 0.112861 0.000666667
 0.990956 -0.150714   1.11796 0.0514433 0.000666667
0.980608 -0.15563  1.12197 0.187782 0.000666667
 0.983675 -0.154361   1.12524 0.101975 0.000666667
 0.988729 -0.150608   1.12472 0.0778426 0.000666667
 0.985026 -0.151364   1.12931 0.0571425 0.000666667
 0.984729 -0.149969   1.12835 0.0903516 0.000666667
 0.989208 -0.149237   1.10795 0.08577 0.000666667
0.987315 -0.15387  1.11337 0.0944248 0.000666667
0.993095 -0.1456 1.11133 0.0607875 0.000666667
 0.988074 -0.146077    1.1162 0.052739 0.000666667
 0.985333 -0.150951   1.12709 0.106809 0.000666667
 0.991214 -0.151538    1.1225 0.082492 0.000666667
 0.989262 -0.152753   1.12114 0.0897173 0.000666667
 0.989671 -0.151897   1.11367 0.0571891 0.000666667
0.990744 -0.15296  1.12195 0.0771103 0.000666667
0.989902 -0.14806  1.11622 0.0660317 0.000666667
 0.989828 -0.147875   1.11677 0.0699256 0.000666667
 0.988192 -0.150748   1.11394 0.0835405 0.000666667
 0.988169 -0.147523   1.11969 0.0304303 0.000666667
 0.992076 -0.149174   1.12147 0.0547837 0.000666667
 0.987842 -0.151704   1.11931 0.070146 0.000666667
 0.985107 -0.150932   1.12786 0.0864896 0.000666667
 0.989578 -0.147716   1.11745 0.043499 0.000666667
 0.990772 -0.147909   1.11075 0.0550733 0.000666667
 0.990556 -0.148998   1.12167 0.0563206 0.000666667
0.987371 -0.15165  1.12138 0.0616421 0.000666667
 0.989292 -0.146316   1.11171 0.0775567 0.000666667
 0.987322 -0.151897   1.11322 0.0722403 0.000666667
 0.986574 -0.154659   1.12226 0.100799 0.000666667
 0.990995 -0.145179   1.11462 0.048825 0.000666667
 0.982113 -0.153788   1.12671 0.127351 0.000666667
  0.98846 -0.146851   1.12023 0.0801046 0.000666667
0.979159 -0.15607   1.1235 0.202347 0.000666667
0.990695 -0.14538  1.12022 0.0513699 0.000666667
 0.988679 -0.148156    1.1118 0.0647485 0.000666667
0.992445 -0.1519 1.12388 0.0861748 0.000666667
  0.99144 -0.151335   1.12011 0.0785936 0.000666667
 0.992304 -0.147347   1.12066 0.0557456 0.000666667
0.991792 -0.15056  1.12148 0.0397346 0.000666667
 0.978224 -0.153908   1.12587 0.197943 0.000666667
 0.990407 -0.155738   1.11442 0.0759766 0.000666667
0.989916 -0.15257   1.1227 0.0834119 0.000666667
 0.986757 -0.151215   1.11868 0.092589 0.000666667
 0.984246 -0.146788   1.12503 0.106103 0.000666667
 0.982525 -0.151626    1.1221 0.0865128 0.000666667
 0.988409 -0.147627   1.11866 0.101325 0.000666667
  0.99234 -0.146184   1.11247 0.067051 0.000666667
 0.990209 -0.150167   1.12042 0.0539204 0.000666667
 0.984134 -0.152495   1.12406 0.121457 0.000666667
 0.990078 -0.147482   1.12398 0.0335049 0.000666667
 0.985618 -0.149878   1.12586 0.0838079 0.000666667
 0.992866 -0.148928    1.1239 0.0555163 0.000666667
 0.988382 -0.149451   1.12225 0.0685528 0.000666667
   0.9908 -0.151677   1.12417 0.0721089 0.000666667
 0.989932 -0.150951   1.11337 0.0917118 0.000666667
 0.990391 -0.146868   1.12104 0.065854 0.000666667
 0.983355 -0.149922   1.12769 0.0897638 0.000666667
 0.986586 -0.148848    1.1191 0.0555528 0.000666667
 0.991912 -0.151024   1.12375 0.0776572 0.000666667
 0.987533 -0.156272   1.12462 0.113921 0.000666667
 0.986953 -0.154309   1.12354 0.132305 0.000666667
0.987406 -0.14701  1.12397 0.0969451 0.000666667
 0.989547 -0.147116   1.11915 0.0424812 0.000666667
 0.987427 -0.147645   1.12274 0.0720241 0.000666667
 0.989003 -0.147449   1.12109 0.0477092 0.000666667
 0.990518 -0.148485   1.12068 0.056344 0.000666667
 0.988446 -0.145694   1.11196 0.0720907 0.000666667
  0.98988 -0.152486    1.1211 0.0837697 0.000666667
 0.985507 -0.151691   1.12191 0.121681 0.000666667
0.990223 -0.15614  1.11269 0.079103 0.000666667
 0.991739 -0.147451   1.12343 0.0629039 0.000666667
 0.988367 -0.150101   1.12441 0.0740043 0.000666667
0.989843 -0.14547   1.1141 0.0532685 0.000666667
 0.991399 -0.144913   1.11409 0.0164029 0.000666667
 0.991832 -0.148081   1.12132 0.0629558 0.000666667
 0.991867 -0.154798   1.12615 0.0910778 0.000666667
 0.984377 -0.152478   1.12517 0.0798025 0.000666667
0.981903 -0.15392  1.12886 0.0813577 0.000666667
 0.989448 -0.150285   1.12399 0.0643107 0.000666667
 0.984684 -0.152571   1.12728 0.12883 0.000666667
 0.990352 -0.148224   1.11116 0.0507277 0.000666667
 0.988407 -0.149128   1.12411 0.0634963 0.000666667
 0.988378 -0.149547   1.12267 0.0651303 0.000666667
 0.989109 -0.147262   1.11081 0.0829422 0.000666667
0.990468 -0.14819  1.11387 0.0542812 0.000666667
 0.988403 -0.145195   1.11893 0.0530652 0.000666667
  0.99022 -0.145308   1.11382 0.0551825 0.000666667
 0.991852 -0.146886   1.11178 0.0337199 0.000666667
 0.982017 -0.156822   1.12765 0.119846 0.000666667
 0.988284 -0.148306   1.12157 0.0483329 0.000666667
 0.990528 -0.150703   1.12365 0.0623546 0.000666667
  0.98788 -0.145969    1.1143 0.0785478 0.000666667
 0.989298 -0.147358   1.11301 0.0698431 0.000666667
  0.98839 -0.148985   1.12395 0.056801 0.000666667
 0.992014 -0.142087   1.11426 0.0418231 0.000666667
 0.987038 -0.151812   1.12306 0.0915957 0.000666667
 0.991998 -0.149625   1.11515 0.0598483 0.000666667
 0.987976 -0.154341   1.12581 0.122699 0.000666667
0.985765 -0.15499  1.11855 0.0933164 0.000666667
 0.986923 -0.147208   1.11319 0.0644114 0.000666667
  0.98817 -0.148359   1.11452 0.079604 0.000666667
 0.990698 -0.146317   1.11865 0.0508762 0.000666667
 0.987472 -0.152495   1.12349 0.113257 0.000666667
  0.99192 -0.152174   1.12458 0.0700253 0.000666667
 0.982224 -0.149416   1.12844 0.117025 0.000666667
 0.982797 -0.149609   1.12108 0.0891211 0.000666667
 0.990456 -0.147072   1.11233 0.0618889 0.000666667
 0.991352 -0.147869   1.11256 0.0460829 0.000666667
 0.990891 -0.147775   1.11024 0.0719204 0.000666667
 0.990362 -0.149761   1.12334 0.0744156 0.000666667
 0.979715 -0.155442    1.1272 0.0997397 0.000666667
 0.989005 -0.144972   1.11271 0.0491105 0.000666667
 0.985822 -0.150539   1.12211 0.127344 0.000666667
0.990673 -0.14641  1.11016 0.077897 0.000666667
 0.991545 -0.143563   1.11231 0.0380623 0.000666667
 0.984974 -0.155939   1.12624 0.103354 0.000666667
  0.98962 -0.152552   1.12492 0.0493315 0.000666667
 0.990822 -0.146587   1.11912 0.049012 0.000666667
 0.992032 -0.145344   1.11973 0.0368477 0.000666667
  0.99164 -0.145832   1.11385 0.0400912 0.000666667
 0.988058 -0.142363   1.11591 0.0538381 0.000666667
 0.987468 -0.151375   1.12121 0.115344 0.000666667
 0.984691 -0.150898   1.12276 0.0912973 0.000666667
 0.989235 -0.145719   1.11505 0.033342 0.000666667
 0.987124 -0.156465   1.12675 0.0842252 0.000666667
 0.988941 -0.148046    1.1198 0.0639632 0.000666667
 0.986221 -0.153059   1.11434 0.0954405 0.000666667
 0.994193 -0.151203   1.12156 0.0207436 0.000666667
 0.991376 -0.147669   1.11183 0.0570305 0.000666667
 0.983381 -0.150508   1.12577 0.14192 0.000666667
 0.988483 -0.153286   1.11829 0.073634 0.000666667
 0.989079 -0.147814   1.12375 0.0603557 0.000666667
 0.989069 -0.152062    1.1204 0.0754034 0.000666667
 0.987176 -0.150646   1.11298 0.0806443 0.000666667
 0.990271 -0.150469   1.12088 0.0806798 0.000666667
 0.984325 -0.150336    1.1263 0.0734628 0.000666667
  0.99182 -0.145104   1.11418 0.0693836 0.000666667
 0.984987 -0.153489   1.12739 0.114418 0.000666667
 0.988067 -0.149859   1.12129 0.117618 0.000666667
 0.988073 -0.147412   1.11003 0.0772854 0.000666667
 0.988629 -0.147613   1.12128 0.0297757 0.000666667
 0.986677 -0.153532   1.12212 0.10492 0.000666667
 0.988225 -0.148639   1.10927 0.0809771 0.000666667
 0.990531 -0.152316   1.11611 0.0765608 0.000666667
  0.98773 -0.152305   1.11197 0.0851531 0.000666667
0.984796 -0.14826   1.1241 0.102921 0.000666667
 0.992231 -0.144961    1.1224 0.0354531 0.000666667
 0.990384 -0.147968   1.11407 0.0557996 0.000666667
0.988361 -0.15413  1.12484 0.0928149 0.000666667
 0.991624 -0.148909   1.11126 0.0556045 0.000666667
  0.98505 -0.156116   1.12907 0.098471 0.000666667
 0.988749 -0.150098   1.12559 0.051779 0.000666667
 0.986521 -0.150628   1.12013 0.0741477 0.000666667
 0.988364 -0.153617   1.12288 0.0803451 0.000666667
 0.980209 -0.150404   1.12524 0.0997662 0.000666667
 0.992416 -0.149844   1.11356 0.0409992 0.000666667
0.983256 -0.15014  1.12914 0.0870543 0.000666667
 0.985164 -0.148924   1.12105 0.091499 0.000666667
 0.991723 -0.151218   1.12447 0.0647996 0.000666667
 0.988196 -0.158491   1.12592 0.0900502 0.000666667
 0.980757 -0.156468   1.12897 0.122689 0.000666667
 0.988463 -0.150686   1.12457 0.0571388 0.000666667
0.988817 -0.15173  1.12286 0.0692018 0.000666667
 0.989413 -0.149995   1.11547 0.0599675 0.000666667
 0.991211 -0.148245    1.1142 0.0317881 0.000666667
 0.988661 -0.146786   1.11154 0.0578676 0.000666667
 0.992612 -0.151416   1.12241 0.057737 0.000666667
 0.989905 -0.149279   1.12433 0.0915672 0.000666667
 0.988065 -0.154279   1.11428 0.0974726 0.000666667
 0.982876 -0.152477   1.12711 0.0889183 0.000666667
 0.988396 -0.151808   1.12532 0.0814833 0.000666667
 0.988054 -0.149709   1.12784 0.102633 0.000666667
 0.990334 -0.145144   1.11255 0.0731342 0.000666667
 0.990729 -0.148641   1.12278 0.0784879 0.000666667
 0.981932 -0.155845   1.12744 0.114043 0.000666667
 0.991463 -0.149849   1.12223 0.0582844 0.000666667
 0.988027 -0.148297   1.11959 0.0717173 0.000666667
 0.985666 -0.149011   1.12334 0.0762789 0.000666667
 0.983422 -0.155312   1.12678 0.115349 0.000666667
0.988983 -0.15479  1.11132 0.0932584 0.000666667
 0.990269 -0.150683   1.12231 0.0905922 0.000666667
 0.986525 -0.153304   1.12614 0.114143 0.000666667
 0.985399 -0.153866   1.12828 0.0734038 0.000666667
 0.992137 -0.148943   1.12135 0.029166 0.000666667
 0.987989 -0.147028   1.11096 0.0759725 0.000666667
 0.992079 -0.153689   1.11292 0.0588511 0.000666667
 0.985181 -0.151644   1.12511 0.102816 0.000666667
 0.988584 -0.149705   1.12285 0.0767387 0.000666667
  0.98896 -0.150474   1.12513 0.0684133 0.000666667
 0.989375 -0.147305    1.1173 0.0715952 0.000666667
 0.990178 -0.150912   1.12221 0.0663936 0.000666667
  0.98817 -0.155988   1.12225 0.103506 0.000666667
 0.989983 -0.146543   1.11246 0.029028 0.000666667
 0.991745 -0.145355   1.11407 0.0467064 0.000666667
 0.989643 -0.149368   1.11961 0.0877447 0.000666667
 0.987341 -0.153918   1.11302 0.104235 0.000666667
0.989593 -0.15258  1.12177 0.120678 0.000666667
 0.988257 -0.149103   1.11432 0.0780371 0.000666667
 0.991273 -0.151602   1.12148 0.0854415 0.000666667
 0.988421 -0.145653   1.11348 0.08384 0.000666667
0.989042 -0.14526  1.12232 0.0315049 0.000666667
 0.984273 -0.149885    1.1255 0.111216 0.000666667
 0.992925 -0.153461   1.11849 0.0470824 0.000666667
 0.988208 -0.147365   1.11406 0.0792924 0.000666667
 0.990937 -0.148515   1.12469 0.0746087 0.000666667
 0.989082 -0.149203   1.12052 0.0770591 0.000666667
 0.989996 -0.151397   1.11235 0.0699365 0.000666667
 0.993277 -0.146222   1.11195 0.0311308 0.000666667
  0.99087 -0.145433   1.11155 0.0753891 0.000666667
 0.991091 -0.147871   1.10983 0.054047 0.000666667
 0.988423 -0.150247   1.12254 0.075643 0.000666667
  0.98956 -0.146518   1.11249 0.0764155 0.000666667
  0.98931 -0.150797   1.11257 0.102134 0.000666667
0.991124 -0.14785  1.12443 0.0883152 0.000666667
 0.989816 -0.147167   1.11284 0.0693859 0.000666667
 0.992065 -0.144287   1.11181 0.0679242 0.000666667
 0.992204 -0.152891   1.11519 0.051064 0.000666667
 0.990072 -0.152597    1.1127 0.0609471 0.000666667
 0.992756 -0.144873   1.11048 0.0485932 0.000666667
 0.988248 -0.144803   1.11449 0.0439036 0.000666667
 0.982609 -0.152006   1.12733 0.105479 0.000666667
 0.991672 -0.151072   1.12094 0.0728744 0.000666667
 0.986101 -0.146456   1.12394 0.0926419 0.000666667
  0.99086 -0.145503   1.11083 0.0332679 0.000666667
 0.987488 -0.153412   1.12402 0.120313 0.000666667
 0.984832 -0.152111   1.12713 0.102193 0.000666667
 0.994577 -0.146354   1.11533 0.0398954 0.000666667
 0.986995 -0.150738   1.12976 0.105121 0.000666667
 0.988572 -0.145471   1.10829 0.0371223 0.000666667
 0.991717 -0.152937   1.12104 0.0773286 0.000666667
 0.988468 -0.153022   1.11083 0.068668 0.000666667
 0.984354 -0.153136   1.12609 0.0891121 0.000666667
 0.990383 -0.145985   1.11106 0.040206 0.000666667
  0.98824 -0.149728   1.12174 0.0858858 0.000666667
 0.986871 -0.144395   1.11519 0.0800513 0.000666667
 0.986781 -0.151125    1.1286 0.119979 0.000666667
 0.982383 -0.153328   1.12725 0.0930175 0.000666667
 0.988851 -0.146793    1.1191 0.071743 0.000666667
  0.98943 -0.146067   1.11567 0.0429687 0.000666667
 0.985664 -0.149506   1.12609 0.107604 0.000666667
  0.99356 -0.148316   1.12277 0.0412195 0.000666667
 0.993273 -0.147032   1.10977 0.0602817 0.000666667
 0.991327 -0.149714   1.11232 0.0781643 0.000666667
 0.986829 -0.146706   1.11806 0.0673843 0.000666667
 0.990938 -0.144905   1.11187 0.0496479 0.000666667
 0.989141 -0.146982   1.12094 0.0596745 0.000666667
 0.986482 -0.149878   1.11781 0.0589016 0.000666667
 0.990639 -0.147464   1.11982 0.0501158 0.000666667
 0.979466 -0.155345   1.12513 0.106742 0.000666667
 0.988059 -0.151424   1.12542 0.0697767 0.000666667
 0.993287 -0.144762   1.11585 0.057193 0.000666667
 0.993758 -0.143447   1.10999 0.0171725 0.000666667
 0.985521 -0.153923    1.1242 0.0963279 0.000666667
 0.985251 -0.152949   1.11053 0.104823 0.000666667
 0.990514 -0.151301   1.12392 0.0635211 0.000666667
  0.98593 -0.147459   1.12645 0.0853527 0.000666667
 0.981176 -0.157784   1.12356 0.194609 0.000666667
 0.989581 -0.149165   1.12146 0.0765643 0.000666667
 0.982123 -0.153115   1.12649 0.0837377 0.000666667
 0.982878 -0.156258   1.12358 0.178545 0.000666667
  0.99057 -0.153386   1.11907 0.05621 0.000666667
 0.989652 -0.147925   1.11046 0.0643116 0.000666667
 0.989203 -0.152773   1.11039 0.091304 0.000666667
 0.990507 -0.150242   1.12298 0.0676962 0.000666667
 0.986824 -0.148414   1.12103 0.0785609 0.000666667
 0.980567 -0.156285   1.12655 0.0972869 0.000666667
 0.983173 -0.152901   1.12853 0.0953479 0.000666667
 0.989521 -0.148096   1.11249 0.0875371 0.000666667
  0.98446 -0.154234   1.12739 0.122792 0.000666667
   0.9935 -0.148006   1.11359 0.0412618 0.000666667
 0.982879 -0.149148   1.12755 0.0955075 0.000666667
 0.988752 -0.149655   1.12324 0.0695689 0.000666667
 0.989855 -0.151012   1.12526 0.049396 0.000666667
 0.987674 -0.146012   1.11124 0.0841333 0.000666667
 0.987573 -0.150526    1.1246 0.0680705 0.000666667
 0.987359 -0.154163   1.12278 0.118438 0.000666667
  0.98817 -0.154331   1.11434 0.0808857 0.000666667
 0.987862 -0.155479   1.11381 0.0731588 0.000666667
 0.991097 -0.150213   1.12071 0.0755498 0.000666667
 0.988982 -0.152609   1.12399 0.11829 0.000666667
 0.993387 -0.144223   1.11295 0.0291321 0.000666667
  0.98361 -0.146783   1.12187 0.0684704 0.000666667
 0.985566 -0.151956   1.12605 0.0939395 0.000666667
0.986748 -0.14843  1.12276 0.0763672 0.000666667
 0.990524 -0.144378   1.11059 0.0612632 0.000666667
 0.990275 -0.150988   1.11303 0.0640221 0.000666667
 0.990886 -0.150035   1.12304 0.0480992 0.000666667
0.983651 -0.15162  1.12349 0.05647 0.000666667
 0.989693 -0.141904    1.1128 0.0420992 0.000666667
  0.99037 -0.150233   1.12212 0.0608066 0.000666667
 0.988126 -0.148885   1.11926 0.0770987 0.000666667
 0.990894 -0.148427   1.11035 0.0684836 0.000666667
 0.988087 -0.150137    1.1259 0.0588187 0.000666667
  0.98973 -0.149575   1.12359 0.0958541 0.000666667
0.991491 -0.14986  1.11767 0.0567213 0.000666667
 0.986874 -0.153905   1.12023 0.118715 0.000666667
  0.99332 -0.146206    1.1087 0.0502064 0.000666667
 0.983129 -0.152554   1.12795 0.0975788 0.000666667
 0.990778 -0.152389   1.12253 0.0576211 0.000666667
 0.986423 -0.152683    1.1259 0.105901 0.000666667
 0.989084 -0.149519   1.11672 0.0577233 0.000666667
 0.987719 -0.147305   1.12015 0.0591155 0.000666667
 0.991819 -0.148471   1.11497 0.0621921 0.000666667
 0.986979 -0.153106    1.1224 0.105742 0.000666667
 0.985763 -0.152187   1.12487 0.101297 0.000666667
 0.984572 -0.151986   1.12712 0.0912039 0.000666667
 0.988277 -0.153263   1.12741 0.092296 0.000666667
 0.987491 -0.148964   1.11406 0.0838273 0.000666667
 0.984981 -0.150075   1.12526 0.130593 0.000666667
0.990072 -0.15268  1.12113 0.0541523 0.000666667
0.989771 -0.14813  1.11326 0.053432 0.000666667
 0.989368 -0.156411   1.11087 0.0937756 0.000666667
 0.983602 -0.146063   1.12188 0.0524213 0.000666667
 0.991524 -0.145695   1.11448 0.0608208 0.000666667
 0.991628 -0.147101   1.12255 0.0560867 0.000666667
 0.984127 -0.149552   1.12685 0.131917 0.000666667
 0.986991 -0.145967   1.12409 0.0912944 0.000666667
 0.985744 -0.145459    1.1256 0.0851999 0.000666667
 0.989765 -0.147431   1.11482 0.0501259 0.000666667
 0.988887 -0.149717   1.12115 0.0799741 0.000666667
 0.989319 -0.143768    1.1126 0.074277 0.000666667
 0.982792 -0.153869   1.12793 0.0805963 0.000666667
 0.992465 -0.148612    1.1265 0.02963 0.000666667
 0.988266 -0.147483   1.11335 0.0795966 0.000666667
 0.985394 -0.151259   1.12429 0.0896591 0.000666667
 0.986876 -0.153468   1.12206 0.0789411 0.000666667
 0.990698 -0.152339   1.12765 0.0788406 0.000666667
 0.987606 -0.149828   1.12357 0.0848981 0.000666667
 0.985985 -0.153204   1.12716 0.0892291 0.000666667
 0.988266 -0.147655   1.11419 0.0571883 0.000666667
 0.990639 -0.153616   1.11546 0.0684419 0.000666667
 0.989568 -0.153143   1.12046 0.0553816 0.000666667
 0.980353 -0.155176   1.12615 0.200026 0.000666667
 0.992524 -0.150922   1.11157 0.0820981 0.000666667
 0.987063 -0.149693   1.12138 0.0637563 0.000666667
  0.98735 -0.150104   1.12895 0.0986633 0.000666667
 0.988315 -0.149052   1.12132 0.0585195 0.000666667
 0.984201 -0.157409   1.13031 0.0856467 0.000666667
 0.981789 -0.154217   1.12181 0.181596 0.000666667
 0.989897 -0.147177   1.11358 0.0471555 0.000666667
  0.98721 -0.151076   1.11921 0.0653665 0.000666667
0.990729 -0.14542  1.11061 0.0495316 0.000666667
 0.989969 -0.151029    1.1167 0.0700382 0.000666667
0.990042 -0.14438  1.12308 0.0692548 0.000666667
  0.98231 -0.152903   1.12727 0.109649 0.000666667
 0.990991 -0.147015   1.12034 0.0751773 0.000666667
 0.989893 -0.150476   1.12093 0.0564936 0.000666667
 0.992306 -0.149586   1.11377 0.0582967 0.000666667
 0.988309 -0.153067   1.11397 0.0752971 0.000666667
 0.991959 -0.151586   1.12245 0.0717797 0.000666667
 0.987238 -0.153392   1.12741 0.0844785 0.000666667
 0.990636 -0.154101   1.11145 0.104039 0.000666667
 0.993415 -0.146836   1.11674 0.0172825 0.000666667
 0.988998 -0.151218   1.12059 0.0987739 0.000666667
0.989453 -0.14807  1.11456 0.0649598 0.000666667
 0.98472 -0.15112  1.12373 0.0875466 0.000666667
 0.987936 -0.152195   1.12491 0.0742339 0.000666667
 0.990828 -0.146757   1.12102 0.0370588 0.000666667
 0.993299 -0.147336   1.11326 0.0331218 0.000666667
 0.992004 -0.145897   1.11204 0.0498681 0.000666667
 0.990297 -0.146578    1.1139 0.0277564 0.000666667
  0.99016 -0.153404   1.11528 0.0461512 0.000666667
0.983783 -0.15056  1.12763 0.116097 0.000666667
 0.986884 -0.153014   1.12154 0.103339 0.000666667
 0.987351 -0.150526   1.12259 0.054821 0.000666667
 0.988747 -0.146281   1.11257 0.0744896 0.000666667
 0.990451 -0.146415   1.12042 0.0304949 0.000666667
 0.990391 -0.146824    1.1127 0.0548763 0.000666667
 0.992718 -0.149111   1.11121 0.0493929 0.000666667
 0.983001 -0.151269   1.12874 0.0811848 0.000666667
 0.992166 -0.149275   1.10979 0.0849543 0.000666667
 0.986935 -0.149484   1.12403 0.0710787 0.000666667
 0.979485 -0.155835   1.12135 0.193217 0.000666667
 0.984125 -0.151781   1.12826 0.0950806 0.000666667
 0.984793 -0.150515   1.12869 0.0899074 0.000666667
 0.990176 -0.152328   1.11813 0.0852353 0.000666667
 0.987595 -0.148741   1.11762 0.0909391 0.000666667
 0.990029 -0.145044   1.11174 0.0641807 0.000666667
 0.992747 -0.146829   1.11373 0.0457395 0.000666667
 0.990115 -0.146662   1.12027 0.0779741 0.000666667
 0.994488 -0.145379    1.1115 0.0341702 0.000666667
  0.98674 -0.153478   1.12793 0.0866053 0.000666667
 0.989504 -0.147393   1.11512 0.0435398 0.000666667
 0.985935 -0.153918   1.12123 0.120973 0.000666667
 0.988819 -0.148649   1.12283 0.0741177 0.000666667
 0.990041 -0.153238   1.12264 0.0673668 0.000666667
 0.983095 -0.152223   1.12843 0.069955 0.000666667
  0.98939 -0.154797   1.11372 0.0685016 0.000666667
 0.992298 -0.149026   1.11018 0.0744651 0.000666667
 0.990486 -0.149872   1.12863 0.0810214 0.000666667
 0.987597 -0.151987   1.12551 0.122552 0.000666667
 0.989492 -0.145436    1.1124 0.0520122 0.000666667
 0.991491 -0.145692   1.11196 0.0393424 0.000666667
 0.991334 -0.146213   1.11179 0.0568511 0.000666667
  0.99074 -0.153017   1.12151 0.0851815 0.000666667
  0.99037 -0.146399   1.11715 0.0633926 0.000666667
 0.988928 -0.156254    1.1143 0.082887 0.000666667
 0.984445 -0.147634   1.12468 0.0716591 0.000666667
 0.990588 -0.147544   1.11429 0.0636186 0.000666667
0.987394 -0.15236  1.12461 0.101198 0.000666667
 0.989836 -0.152873   1.11368 0.0690141 0.000666667
 0.991004 -0.147788   1.11255 0.0790917 0.000666667
 0.991574 -0.148129    1.1248 0.0468352 0.000666667
 0.989305 -0.148039   1.11078 0.0619517 0.000666667
 0.988743 -0.153595    1.1191 0.0832027 0.000666667
 0.985534 -0.157214   1.12552 0.113135 0.000666667
0.982417 -0.15447  1.12773 0.102056 0.000666667
 0.990038 -0.146012   1.11224 0.0663994 0.000666667
 0.988025 -0.155138    1.1191 0.0815718 0.000666667
  0.98681 -0.151038   1.11278 0.0913376 0.000666667
 0.988858 -0.152265   1.12309 0.0724179 0.000666667
 0.980003 -0.153183   1.12369 0.118709 0.000666667
 0.987973 -0.152112   1.12316 0.0481082 0.000666667
 0.989395 -0.148149   1.11295 0.0810808 0.000666667
 0.989384 -0.151403   1.11748 0.0695437 0.000666667
 0.990327 -0.144289   1.11134 0.0656417 0.000666667
  0.98961 -0.155137   1.11509 0.0916882 0.000666667
0.987242 -0.14568   1.1159 0.0695334 0.000666667
 0.987744 -0.150993   1.11243 0.117095 0.000666667
 0.993402 -0.150105   1.12194 0.0680107 0.000666667
 0.989628 -0.154105   1.11351 0.0592856 0.000666667
 0.984616 -0.154149   1.12365 0.145098 0.000666667
 0.988998 -0.146446   1.11184 0.0576288 0.000666667
 0.987472 -0.152317    1.1255 0.0706904 0.000666667
 0.992151 -0.145959   1.11241 0.0582263 0.000666667
 0.985536 -0.151261   1.12872 0.0932286 0.000666667
 0.992705 -0.151781   1.11587 0.0552428 0.000666667
 0.990678 -0.150923   1.12349 0.0811687 0.000666667
 0.991936 -0.152132   1.12239 0.0509675 0.000666667
 0.980233 -0.150832   1.12425 0.0931357 0.000666667
   0.9893 -0.149365    1.1233 0.0830376 0.000666667
 0.988194 -0.149029   1.11286 0.0941085 0.000666667
  0.99219 -0.149929   1.12144 0.0424839 0.000666667
0.990868 -0.14441  1.11124 0.0449773 0.000666667
 0.988941 -0.147011   1.11331 0.0514136 0.000666667
 0.988678 -0.150918   1.12396 0.105575 0.000666667
 0.987629 -0.150077   1.12264 0.0688286 0.000666667
 0.987489 -0.156088   1.11071 0.0928682 0.000666667
 0.984244 -0.151311   1.12511 0.0872458 0.000666667
 0.985874 -0.150582    1.1239 0.0656347 0.000666667
 0.980476 -0.157126   1.12255 0.192454 0.000666667
 0.986243 -0.146833    1.1226 0.0638189 0.000666667
 0.980286 -0.157184   1.12381 0.196357 0.000666667
 0.983746 -0.152398   1.12391 0.116886 0.000666667
0.989195 -0.15546  1.12671 0.10884 0.000666667
  0.98423 -0.153988   1.12486 0.0898047 0.000666667
 0.993353 -0.147311   1.10837 0.0391891 0.000666667
 0.989248 -0.152279   1.12284 0.0666193 0.000666667
 0.988704 -0.149718   1.12256 0.0727567 0.000666667
 0.985348 -0.147707   1.12186 0.0832371 0.000666667
 0.990765 -0.143787    1.1097 0.0374852 0.000666667
 0.990161 -0.150809   1.12376 0.0342394 0.000666667
  0.98932 -0.149557   1.12149 0.0702255 0.000666667
 0.985705 -0.152017   1.12318 0.140123 0.000666667
 0.991376 -0.142545   1.11289 0.0692393 0.000666667
   0.9916 -0.151567   1.11836 0.0785022 0.000666667
 0.988808 -0.147869   1.10767 0.0686376 0.000666667
 0.990763 -0.153617   1.11286 0.0745409 0.000666667
 0.992613 -0.151273   1.12206 0.0898885 0.000666667
 0.988595 -0.151234   1.12554 0.0332795 0.000666667
 0.990548 -0.147928   1.12149 0.0821322 0.000666667
 0.990188 -0.153748   1.11956 0.0651713 0.000666667
 0.986978 -0.149913   1.12415 0.0574096 0.000666667
 0.986395 -0.146634   1.11227 0.0462578 0.000666667
 0.991834 -0.146821   1.11338 0.0338905 0.000666667
0.991244 -0.14374  1.11285 0.0528496 0.000666667
 0.985026 -0.151708   1.12111 0.149534 0.000666667
 0.989129 -0.150336   1.12029 0.0986661 0.000666667
 0.993643 -0.145789   1.11018 0.0424164 0.000666667
 0.984655 -0.152183   1.12728 0.103908 0.000666667
 0.990058 -0.156208   1.11772 0.0830768 0.000666667
0.987143 -0.14979  1.12386 0.125713 0.000666667
 0.989558 -0.149803   1.12707 0.063795 0.000666667
 0.991318 -0.152316   1.11332 0.0872533 0.000666667
 0.990846 -0.149576    1.1177 0.0787243 0.000666667
 0.986977 -0.152475   1.12498 0.0629138 0.000666667
  0.99073 -0.151741   1.11667 0.0665381 0.000666667
 0.988894 -0.145142   1.11222 0.0371844 0.000666667
 0.986545 -0.147283   1.12995 0.0761933 0.000666667
 0.993297 -0.149349   1.12278 0.0702201 0.000666667
 0.990821 -0.155443   1.11127 0.0683575 0.000666667
 0.991156 -0.147369   1.11887 0.0503761 0.000666667
0.989908 -0.14969  1.11286 0.0765053 0.000666667
 0.978966 -0.155048   1.12526 0.1189 0.000666667
 0.985482 -0.151827    1.1274 0.104438 0.000666667
 0.988907 -0.148277   1.11258 0.0646415 0.000666667
 0.987145 -0.152581   1.12762 0.086069 0.000666667
 0.983746 -0.153789   1.12644 0.117793 0.000666667
 0.989073 -0.149354   1.12337 0.0469786 0.000666667
 0.990095 -0.147851   1.12106 0.05521 0.000666667
 0.989185 -0.153702   1.12541 0.0981551 0.000666667
 0.990072 -0.148367   1.12328 0.027236 0.000666667
 0.987933 -0.149096   1.11342 0.0683286 0.000666667
 0.986485 -0.149521   1.11361 0.10355 0.000666667
  0.98613 -0.152625   1.12505 0.101795 0.000666667
 0.990927 -0.149214   1.12265 0.0493828 0.000666667
 0.990719 -0.154556   1.12056 0.0812184 0.000666667


==> output_ims_seed52_withold/entropy_action_0.txt <==
50.2443
 0.980464 -0.156282   1.09533 -0.00819246 0.000666667
 0.993646 -0.150175   1.12497 -0.19119 0.000666667
 0.973655 -0.161478   1.13446 0.328143 0.000666667
 0.973282 -0.162381   1.14099 0.334244 0.000666667
 0.973807 -0.157842   1.15583 -0.0818375 0.000666667
 0.979525 -0.154858   1.12201 -0.0341333 0.000666667
  1.00712 -0.141828   1.09489 -0.0559917 0.000666667
    1.006 -0.142769    1.0957 -0.0661197 0.000666667
  1.00255 -0.143228    1.0968 -0.0521937 0.000666667
 0.956205 -0.164322   1.10661 -0.0418367 0.000666667
 0.965406 -0.159006    1.1278 -0.016042 0.000666667
 0.981784 -0.157699   1.14236 -0.175022 0.000666667
 0.993159 -0.149531   1.14665 0.0672574 0.000666667
 0.990537 -0.152745   1.16061 0.239689 0.000666667
   1.0235 -0.131551   1.09877 -0.171036 0.000666667
  1.00152 -0.151256   1.12991 0.290558 0.000666667
 1.03092 -0.12775  1.08694 -0.250408 0.000666667
 0.982749 -0.155288   1.09803 0.0771803 0.000666667
 0.973571 -0.155433   1.12474 0.0171932 0.000666667
  0.9828 -0.15137  1.13948 0.0243545 0.000666667
 0.963498 -0.158841   1.10902 -0.133749 0.000666667
  0.96386 -0.156093   1.10188 0.0400261 0.000666667
  1.03062 -0.125749   1.08803 -0.257762 0.000666667
 0.956911 -0.165181   1.13683 0.058766 0.000666667
 0.974255 -0.159039   1.14353 0.184692 0.000666667
  1.02178 -0.138656   1.11573 -0.00594828 0.000666667
 0.982324 -0.150893   1.13189 -0.422137 0.000666667
 0.974804 -0.163808   1.11977 -0.390906 0.000666667
 0.985215 -0.155781   1.11366 -0.155435 0.000666667
  1.01824 -0.143632   1.10035 0.219764 0.000666667
 0.989607 -0.146231   1.13062 -0.0266732 0.000666667
 0.968632 -0.156941   1.09886 -0.298345 0.000666667
 0.990432 -0.147382   1.12407 0.0687234 0.000666667
 0.966686 -0.159892    1.0796 -0.200638 0.000666667
 0.990933 -0.152592   1.15958 0.211167 0.000666667
  1.00017 -0.153985    1.1306 0.270417 0.000666667
 0.979323 -0.154571   1.12388 0.228711 0.000666667
 0.950222 -0.172711   1.14144 0.108553 0.000666667
 0.993749 -0.149868    1.1132 -0.219066 0.000666667
 0.993156 -0.148964   1.14672 0.0498958 0.000666667
 0.983048 -0.155337   1.12115 -0.101016 0.000666667
  1.02198 -0.138585   1.11717 -0.0215325 0.000666667
 0.999278 -0.151267   1.13012 0.300856 0.000666667
 0.939251 -0.173434   1.14371 -0.231898 0.000666667
 0.998051 -0.150273   1.14205 -0.209916 0.000666667
 0.973155 -0.167218    1.1247 0.532293 0.000666667
 0.985502 -0.153996   1.09911 -0.0196204 0.000666667
 0.947638 -0.169378   1.15349 0.0045402 0.000666667
 0.992197 -0.148658    1.1442 -0.0730088 0.000666667
 0.980284 -0.157605    1.0984 0.0629142 0.000666667
 0.968488 -0.164642   1.10912 0.0876413 0.000666667
  0.99827 -0.144645   1.14042 -0.455112 0.000666667
 0.977063 -0.161282   1.09777 -0.107036 0.000666667
 0.969251 -0.162132    1.1337 -0.0876222 0.000666667
 0.964255 -0.155922   1.13537 0.0285142 0.000666667
 0.971962 -0.157174   1.08557 -0.0708972 0.000666667
 0.985329 -0.152293   1.12555 -0.0594733 0.000666667
 0.989708 -0.150906    1.1414 -0.0241752 0.000666667
 0.955243 -0.168958   1.07557 0.0602678 0.000666667
 0.981255 -0.154059    1.1198 -0.113169 0.000666667
 0.992687 -0.148987   1.14791 0.0571314 0.000666667
 0.977591 -0.155509   1.12331 0.241644 0.000666667
  1.00235 -0.152286   1.13195 0.279035 0.000666667
 0.988859 -0.156183   1.10287 -0.164659 0.000666667
 0.969648 -0.163607   1.18157 -0.00021643 0.000666667
 0.988571 -0.151759   1.15967 0.245955 0.000666667
0.958951 -0.1629 1.10536 -0.0412383 0.000666667
0.955896 -0.16495   1.1373 0.0613199 0.000666667
 0.985716 -0.155442   1.11827 -0.05196 0.000666667
 0.995926 -0.140867   1.15044 0.0776774 0.000666667
 0.963095 -0.159835   1.09803 0.172351 0.000666667
 0.974596 -0.159193    1.1033 0.147288 0.000666667
  1.03048 -0.126856   1.08799 -0.252051 0.000666667
 0.985211 -0.149706   1.12499 0.0646843 0.000666667
 0.979525 -0.154095   1.12219 -0.0337298 0.000666667
 0.969078 -0.158685   1.15913 -0.366687 0.000666667
 0.961094 -0.163805   1.12903 0.104622 0.000666667
0.991476 -0.14919  1.14463 -0.0592234 0.000666667
 0.957204 -0.171067   1.09507 0.11711 0.000666667
0.985674 -0.15517  1.08828 0.146399 0.000666667
 0.988879 -0.151489   1.12913 -0.0317792 0.000666667
 0.982674 -0.149546   1.13514 -0.0540224 0.000666667
 1.00182 -0.14936  1.11438 0.301174 0.000666667
 0.962773 -0.164197   1.12846 0.105231 0.000666667
   1.0086 -0.143522   1.09469 -0.074384 0.000666667
  1.01704 -0.137059   1.11018 -0.01665 0.000666667
 0.990223 -0.156105   1.15956 0.237905 0.000666667
 0.983941 -0.150097   1.13563 -0.030322 0.000666667
 0.952297 -0.171941   1.08525 -0.0307539 0.000666667
 0.986506 -0.150445   1.11885 -0.110131 0.000666667
 0.975599 -0.159972   1.14443 0.189204 0.000666667
 0.983278 -0.156234   1.08885 0.15779 0.000666667
  1.00168 -0.151526   1.13124 0.297154 0.000666667
 0.999212 -0.150414   1.13166 0.295778 0.000666667
 0.969733 -0.158841   1.08989 -0.283551 0.000666667
  0.97034 -0.156457   1.08532 -0.0816657 0.000666667
  0.97953 -0.149936   1.12175 0.00390338 0.000666667
 0.983097 -0.150118   1.12819 0.154596 0.000666667
  1.00425 -0.143239   1.09732 -0.0595969 0.000666667
   1.0092 -0.142132   1.14675 -0.050455 0.000666667
 0.969549 -0.158948   1.11851 -0.204764 0.000666667
 0.997575 -0.144642   1.14107 -0.475914 0.000666667
  1.00098 -0.151142   1.13104 0.28546 0.000666667
 0.984349 -0.150167    1.1372 -0.042801 0.000666667
  0.99391 -0.154657   1.12983 0.029685 0.000666667
 0.987824 -0.150822   1.11478 -0.0335985 0.000666667
 1.02631 -0.13097  1.09775 -0.18994 0.000666667
 0.963354 -0.159455    1.1048 -0.0426268 0.000666667
  0.98642 -0.153322   1.11294 -0.1401 0.000666667
 0.992061 -0.139943   1.11133 -0.18515 0.000666667
 0.982759 -0.154959   1.09858 0.0586443 0.000666667
 0.962998 -0.164471   1.12796 0.104544 0.000666667
 0.973974 -0.156143   1.15809 -0.0637352 0.000666667
 0.963264 -0.161037   1.10349 -0.0198168 0.000666667
  0.96797 -0.161781   1.12861 0.0193116 0.000666667
 0.979591 -0.155536   1.12254 -0.0364329 0.000666667
 0.992817 -0.150951   1.12708 -0.18943 0.000666667
 0.997639 -0.150471    1.1428 -0.208487 0.000666667
 0.982224 -0.153521   1.13058 -0.422722 0.000666667
  0.97639 -0.160284    1.1211 0.162938 0.000666667
 0.977627 -0.152215   1.12411 0.247739 0.000666667
 0.991059 -0.149263   1.11332 -0.21598 0.000666667
 0.98278 -0.15091  1.13194 -0.424749 0.000666667
 0.967122 -0.159595   1.07893 -0.211036 0.000666667
 0.966714 -0.155403   1.15152 -0.0731531 0.000666667
 0.979792 -0.160611   1.13723 0.149759 0.000666667
 0.992934 -0.148399   1.12292 0.0753054 0.000666667
 0.988419 -0.153524    1.1591 0.241948 0.000666667
  1.02597 -0.129353   1.09771 -0.180886 0.000666667
  1.00153 -0.139999   1.10621 -0.0403888 0.000666667
  0.99913 -0.153936    1.1314 0.266843 0.000666667
   1.0312 -0.124936   1.08699 -0.256249 0.000666667
  0.98353 -0.157536   1.09896 -0.117159 0.000666667
 0.976725 -0.156753   1.14417 -0.265611 0.000666667
0.987922 -0.15194  1.14201 -0.0035221 0.000666667
  0.99145 -0.152569   1.10649 0.180358 0.000666667
 0.994253 -0.148554   1.12673 -0.190302 0.000666667
 0.988336 -0.151396    1.1138 -0.051262 0.000666667
 0.951847 -0.170732    1.1499 -0.131372 0.000666667
  0.95575 -0.159189   1.12863 -0.0885376 0.000666667
0.978758 -0.1578 1.13622 0.533427 0.000666667
 0.963905 -0.156751   1.13369 0.0144363 0.000666667
  1.00583 -0.144337   1.09791 -0.0658322 0.000666667
 0.974724 -0.156246   1.11942 -0.25377 0.000666667
0.955296 -0.16421  1.13927 0.0322452 0.000666667
 0.991409 -0.151988   1.10875 0.18882 0.000666667
  1.00359 -0.148452   1.13836 -0.0437438 0.000666667
 0.974986 -0.160272   1.12239 0.182839 0.000666667
 0.979677 -0.160054   1.11055 -0.309216 0.000666667
 0.979977 -0.154963   1.12073 -0.0241832 0.000666667
  1.00247 -0.144272   1.14221 0.0228662 0.000666667
  0.98077 -0.158534   1.13634 0.158473 0.000666667
 0.990481 -0.145605   1.11122 0.0350767 0.000666667
 0.986182 -0.152703   1.09645 -0.137373 0.000666667
 0.974971 -0.160971   1.15568 -0.0650955 0.000666667
 0.985522 -0.154659   1.11769 -0.031881 0.000666667
0.948539 -0.17094  1.14087 0.103839 0.000666667
  1.02249 -0.135499   1.12371 0.148913 0.000666667
 0.989016 -0.151176   1.12413 0.126351 0.000666667
 0.968761 -0.161944   1.12875 -0.00268193 0.000666667
 0.972403 -0.156979   1.14206 0.185735 0.000666667
  1.00229 -0.140904   1.10604 -0.037033 0.000666667
  1.02655 -0.138401   1.12433 0.128329 0.000666667
 0.987275 -0.153443   1.11136 0.0223674 0.000666667
0.980169 -0.15454  1.11054 -0.163547 0.000666667
 0.982449 -0.155243   1.09892 0.0770091 0.000666667
 0.972116 -0.151927    1.1123 -0.0296477 0.000666667
 0.996405 -0.142674   1.11794 0.0287417 0.000666667
1.00206 -0.1434 1.10777 -0.0230471 0.000666667
  1.00614 -0.144198   1.15858 -0.0499771 0.000666667
 0.994017 -0.151709   1.14646 0.0415428 0.000666667
 0.968028 -0.164057   1.11064 0.0899852 0.000666667
 0.972298 -0.157097      1.16 -0.063241 0.000666667
 0.966366 -0.159346    1.0791 -0.185558 0.000666667
  0.97474 -0.159302   1.14433 0.179918 0.000666667
 0.999442 -0.144595   1.13467 -0.354097 0.000666667
 0.989934 -0.153159   1.16069 0.232373 0.000666667
 0.979323 -0.158567   1.09106 0.148162 0.000666667
   1.0175 -0.142652   1.10144 0.202966 0.000666667
  1.01204 -0.137299   1.15113 0.181315 0.000666667
 0.924595 -0.162133   1.10927 -0.170094 0.000666667
 0.973831 -0.153241   1.09314 -0.0160677 0.000666667
  0.98178 -0.156885   1.09979 0.0654003 0.000666667
 0.986854 -0.156532   1.11452 -0.0387324 0.000666667
  1.00056 -0.145556   1.13518 -0.359834 0.000666667
0.946702 -0.17181  1.11955 -0.0245434 0.000666667
 0.989859 -0.146791   1.13122 0.0523572 0.000666667
 0.974634 -0.159198   1.14288 0.184005 0.000666667
 0.977701 -0.153625   1.12306 0.253326 0.000666667
  1.02142 -0.138172   1.11662 -0.00122544 0.000666667
 0.972278 -0.155401   1.08524 -0.0932749 0.000666667
 0.990909 -0.146743   1.11345 0.0415239 0.000666667
 1.00823 -0.14134  1.09536 -0.0596596 0.000666667
 0.950177 -0.170201   1.15053 -0.135705 0.000666667
 0.961541 -0.160335   1.09032 0.144919 0.000666667
 0.978375 -0.150475   1.12065 0.0248935 0.000666667
 0.954489 -0.170906   1.08583 -0.0364625 0.000666667
  0.98904 -0.150929   1.14163 -0.0117 0.000666667
 0.972396 -0.153943     1.159 -0.064283 0.000666667
 0.967186 -0.154648     1.151 -0.0491662 0.000666667
 1.02583 -0.12988   1.0987 -0.188137 0.000666667
 0.974809 -0.162381    1.1322 0.32761 0.000666667
 0.975372 -0.162753   1.14213 0.0211725 0.000666667
 0.962494 -0.161002   1.10269 -0.0353108 0.000666667
 0.997727 -0.142442   1.14261 -0.4823 0.000666667
 0.992247 -0.149821   1.12365 0.0691065 0.000666667
  1.02963 -0.127498   1.08819 -0.27848 0.000666667
 0.976565 -0.155087    1.1427 -0.290962 0.000666667
  1.00727 -0.144164   1.15817 -0.0606749 0.000666667
 0.982244 -0.150512   1.11812 0.283826 0.000666667
 0.973939 -0.157552    1.1432 0.200525 0.000666667
 0.952279 -0.164343   1.13907 0.0479575 0.000666667
 0.970763 -0.154558   1.15812 -0.0742109 0.000666667
  1.00962 -0.137843   1.15118 0.187311 0.000666667
  0.98514 -0.155965   1.13058 -0.209583 0.000666667
 0.985722 -0.155359   1.11573 -0.0554192 0.000666667
 0.970569 -0.152035   1.11802 -0.00601805 0.000666667
 0.938575 -0.172094   1.14384 -0.249652 0.000666667
 1.01476 -0.13287  1.11601 0.259701 0.000666667
 0.973024 -0.165886   1.12699 0.537516 0.000666667
 0.982051 -0.156889   1.14192 -0.166011 0.000666667
 0.983151 -0.160397   1.12727 0.0557595 0.000666667
 0.971473 -0.158545    1.0886 0.161119 0.000666667
 0.971945 -0.153718   1.11225 -0.0181914 0.000666667
  1.00036 -0.145719   1.13311 -0.374895 0.000666667
 0.993477 -0.149727   1.14731 0.0464275 0.000666667
 0.967549 -0.162155   1.12674 0.00342818 0.000666667
 0.981448 -0.155559   1.14276 -0.16106 0.000666667
 0.949783 -0.171674   1.13991 0.105162 0.000666667
  0.96141 -0.158432   1.10172 -0.0309027 0.000666667
  0.97967 -0.154086   1.12461 -0.0421967 0.000666667
 0.989807 -0.148182   1.13153 -0.087825 0.000666667
 1.01892 -0.13473  1.10863 -0.00832426 0.000666667
0.997221 -0.14595  1.13665 -0.37167 0.000666667
 0.970355 -0.158254    1.1586 -0.381459 0.000666667
 0.989855 -0.151917   1.12792 -0.0454937 0.000666667
 0.998185 -0.144637   1.14131 -0.477198 0.000666667
 0.970278 -0.161069   1.09783 -0.027539 0.000666667
 0.977427 -0.158058   1.09405 -0.00323832 0.000666667
  0.98402 -0.153362   1.13449 0.326473 0.000666667
  1.00365 -0.141084   1.12574 0.0263129 0.000666667
 0.982517 -0.152371   1.13913 -0.208359 0.000666667
 0.991183 -0.149386   1.12512 -0.274751 0.000666667
 0.994905 -0.153347   1.13819 0.0179023 0.000666667
  1.00378 -0.143468   1.15478 0.0596607 0.000666667
 0.980732 -0.154135   1.12224 -0.0350388 0.000666667
 0.965117 -0.162048   1.12857 -0.00283944 0.000666667
 0.976445 -0.155531   1.09946 -0.275839 0.000666667
 0.972609 -0.162673   1.09809 -0.0408799 0.000666667
 0.981415 -0.154456   1.11805 -0.0962051 0.000666667
 0.978711 -0.153883   1.12523 0.225404 0.000666667
 0.981665 -0.155209   1.09962 0.0613715 0.000666667
 0.990467 -0.149125   1.10667 0.190416 0.000666667
 0.978839 -0.154522   1.12325 -0.0382014 0.000666667
 0.972647 -0.155791   1.15715 -0.0684397 0.000666667
 0.990093 -0.155201   1.13625 -0.0343266 0.000666667
 0.961947 -0.159024   1.10444 -0.0199465 0.000666667
 0.938945 -0.172595   1.14487 -0.233723 0.000666667
 0.976065 -0.156378   1.14081 -0.261078 0.000666667
  1.02502 -0.136534   1.10344 -0.0567453 0.000666667
 0.975656 -0.161304   1.12306 0.191241 0.000666667
 0.991084 -0.148675   1.12149 0.0725834 0.000666667
  0.98603 -0.151302   1.11467 -0.0171971 0.000666667
 0.988689 -0.145832   1.11492 -0.00104712 0.000666667
0.997737 -0.14197  1.13855 -0.478725 0.000666667
 0.972546 -0.155505   1.12615 0.00549612 0.000666667
 0.992598 -0.143771   1.10863 0.00942928 0.000666667
 0.971696 -0.156818   1.10661 0.13761 0.000666667
   0.9895 -0.151876    1.1395 0.0698741 0.000666667
  0.97954 -0.162972   1.08702 0.254495 0.000666667
 0.974592 -0.156953   1.12206 -0.0455121 0.000666667
 0.999031 -0.144976    1.1362 -0.351773 0.000666667
 0.968762 -0.160169   1.12372 0.165531 0.000666667
0.962708 -0.16427  1.11932 -0.60351 0.000666667
 0.989663 -0.144987   1.11254 0.0497979 0.000666667
  1.01517 -0.137868   1.12669 0.402118 0.000666667
 0.982171 -0.156731   1.10097 0.0532551 0.000666667
 0.994385 -0.149194   1.10424 -0.0158733 0.000666667
 0.982653 -0.148536   1.13013 0.139721 0.000666667
 0.974272 -0.151408   1.14559 -0.224772 0.000666667
 0.991628 -0.151152   1.12403 -0.212992 0.000666667
 0.970788 -0.166776   1.12591 0.109636 0.000666667
 0.990963 -0.146676   1.14616 -0.0529458 0.000666667
 0.980276 -0.148111    1.1193 -0.00122745 0.000666667
 0.983303 -0.153935   1.14272 -0.155669 0.000666667
 0.971842 -0.156556   1.11604 0.169177 0.000666667
 0.989359 -0.151458   1.14366 -0.0147756 0.000666667
  1.00976 -0.140937   1.14687 -0.0407988 0.000666667
 0.979199 -0.156609   1.13488 0.539642 0.000666667
 0.982478 -0.152366   1.13328 0.33356 0.000666667
0.989633 -0.14613  1.11308 0.0431948 0.000666667
 0.985517 -0.151248   1.11598 -0.0308582 0.000666667
 0.969839 -0.162838   1.13641 -0.0967367 0.000666667
 0.986401 -0.155113   1.09716 -0.151152 0.000666667
 0.991506 -0.149028   1.14423 -0.0512534 0.000666667
 0.963782 -0.158374    1.1077 -0.123594 0.000666667
  1.0294 -0.12812  1.08811 -0.262389 0.000666667
 0.979538 -0.154793   1.12297 -0.0309602 0.000666667
 0.987782 -0.150198   1.11926 -0.0894255 0.000666667
 0.973096 -0.163799   1.14149 0.324016 0.000666667
0.981495 -0.15518  1.14135 -0.170886 0.000666667
 0.985594 -0.156275   1.07779 -0.226104 0.000666667
 0.974672 -0.152908   1.10862 0.160511 0.000666667
 0.984239 -0.157283   1.09846 0.0583482 0.000666667
 0.955951 -0.170571   1.09552 0.107734 0.000666667
 0.969698 -0.156378   1.08928 -0.29874 0.000666667
 0.989367 -0.150967   1.14806 -0.271259 0.000666667
 0.976081 -0.156065   1.11981 -0.249695 0.000666667
 0.987545 -0.149807   1.11405 -0.0286027 0.000666667
 0.986236 -0.150232   1.14686 -0.284274 0.000666667
 0.986062 -0.156151   1.08742 0.159653 0.000666667
 0.987894 -0.152857   1.12588 0.118404 0.000666667
 0.973668 -0.165487   1.14424 0.243347 0.000666667
 0.989159 -0.144699   1.11203 0.0384027 0.000666667
  0.99054 -0.145649   1.11348 0.0368153 0.000666667
 0.973291 -0.156574   1.09339 0.00117299 0.000666667
 0.996116 -0.143729    1.1398 -0.463727 0.000666667
  1.02023 -0.137785   1.12297 0.154379 0.000666667
 0.966278 -0.160891   1.12356 0.159167 0.000666667
 0.994639 -0.155254   1.14105 0.0839785 0.000666667
 0.994608 -0.149053   1.11256 -0.194777 0.000666667
 0.984687 -0.155461   1.12956 -0.202809 0.000666667
 0.993075 -0.152309   1.14661 0.0381642 0.000666667
 0.938109 -0.172971   1.14473 -0.241994 0.000666667
 0.966565 -0.160895   1.07964 -0.195481 0.000666667
  1.00177 -0.151127   1.13154 0.290631 0.000666667
  1.03041 -0.127026   1.08762 -0.274423 0.000666667
 0.988091 -0.149611   1.14815 -0.280853 0.000666667
  1.02964 -0.138379   1.12316 0.149456 0.000666667
 0.990125 -0.154848   1.10347 -0.140498 0.000666667
 0.981457 -0.155466   1.11377 -0.153283 0.000666667
 0.948395 -0.159489   1.10452 -0.100951 0.000666667
 0.979845 -0.155475   1.09337 0.148423 0.000666667
 0.958293 -0.169266    1.0764 0.0717535 0.000666667
 0.986559 -0.154363   1.09847 -0.00168283 0.000666667
  1.00661 -0.136248   1.11971 -0.0304064 0.000666667
 0.982305 -0.154467   1.09764 0.0624147 0.000666667
 0.976855 -0.149856   1.11313 0.14434 0.000666667
 0.990688 -0.149573    1.1219 0.0787827 0.000666667
 0.989009 -0.151401   1.12391 -0.198267 0.000666667
 0.970935 -0.160362   1.10021 -0.0382721 0.000666667
 0.971696 -0.165835   1.12554 0.549305 0.000666667
 0.966124 -0.160216   1.12235 0.162024 0.000666667
 0.961517 -0.161949   1.09708 0.169576 0.000666667
 0.983844 -0.151532   1.13991 -0.216515 0.000666667
 0.990824 -0.150119   1.12262 0.0644545 0.000666667
  0.96396 -0.166011   1.08858 0.314555 0.000666667
 0.968838 -0.157206   1.12127 -0.200687 0.000666667
 0.975093 -0.166815   1.12674 0.525616 0.000666667
 0.974412 -0.162445   1.13381 0.344165 0.000666667
0.990558 -0.14505  1.13308 -0.105973 0.000666667
 0.985975 -0.153627   1.11613 -0.0313227 0.000666667
 0.964578 -0.160221   1.11731 -0.0747713 0.000666667
 0.987783 -0.153472   1.11231 0.0538842 0.000666667
 0.979295 -0.160457   1.13607 0.153912 0.000666667
 0.962561 -0.162398   1.10773 0.019252 0.000666667
    1.004 -0.145469   1.13943 0.00800238 0.000666667
 0.999514 -0.145133    1.1356 -0.348353 0.000666667
0.974453 -0.16338   1.1326 0.358798 0.000666667
 0.998339 -0.150304   1.14099 0.0414448 0.000666667
 0.957867 -0.163125   1.10578 -0.0477497 0.000666667
 0.969707 -0.152801   1.11865 -0.0267415 0.000666667
 0.989755 -0.151558    1.1408 0.0755116 0.000666667
 0.964876 -0.159256   1.10962 -0.102035 0.000666667
 0.996712 -0.149333   1.14289 0.0511202 0.000666667
 0.974778 -0.156209   1.12207 -0.249145 0.000666667
 0.989189 -0.147657   1.12221 0.0841057 0.000666667
 0.986903 -0.151447   1.09708 -0.154952 0.000666667
 0.983651 -0.152451   1.13326 -0.428704 0.000666667
 0.965697 -0.160013   1.12326 0.179193 0.000666667
 0.970553 -0.156381   1.09116 -0.289582 0.000666667
 0.984091 -0.148814   1.13663 -0.00953529 0.000666667
 0.985755 -0.150085   1.11468 -0.0351084 0.000666667
 0.974892 -0.157274    1.1229 0.0157567 0.000666667
 0.973353 -0.162911   1.13344 0.357601 0.000666667
0.986722 -0.15392  1.09623 -0.136369 0.000666667
0.992073 -0.15026  1.11358 -0.198924 0.000666667
 0.999999 -0.144946    1.1346 -0.358094 0.000666667
0.973053 -0.15804  1.10283 0.13441 0.000666667
 0.987868 -0.152078   1.14802 -0.276953 0.000666667
 0.992968 -0.148917   1.12611 -0.185135 0.000666667
 0.989865 -0.145209   1.13237 0.0761716 0.000666667
  1.00834 -0.139571   1.14725 -0.0417428 0.000666667
 0.993741 -0.150369   1.11156 -0.19996 0.000666667
 0.975788 -0.157278   1.09305 -0.100626 0.000666667
 0.972321 -0.159207   1.10838 0.122571 0.000666667
 0.976098 -0.155499   1.10047 -0.113932 0.000666667
  1.00336 -0.146552   1.10224 0.023646 0.000666667
  0.98917 -0.151522   1.11393 -0.0328025 0.000666667
  0.97545 -0.156636   1.12194 -0.0391919 0.000666667
 0.973955 -0.154784   1.15819 -0.0648995 0.000666667
 0.986817 -0.154144   1.12319 -0.189907 0.000666667
 0.987802 -0.148543    1.1142 0.00345696 0.000666667
  0.98558 -0.157927   1.16276 -0.0599175 0.000666667
 0.973515 -0.155242   1.12455 0.0205474 0.000666667
 0.969054 -0.157695   1.11949 -0.199415 0.000666667
 0.973962 -0.163113   1.13335 0.336354 0.000666667
0.993325 -0.15082   1.1404 0.154666 0.000666667
 0.990415 -0.146788   1.11197 0.0445114 0.000666667
 0.993619 -0.149887   1.12988 -0.0486127 0.000666667
 0.972184 -0.160585   1.11877 0.168125 0.000666667
  1.00076 -0.146369   1.13537 -0.352666 0.000666667
 0.981539 -0.156677   1.09829 0.0675288 0.000666667
 0.983529 -0.144744   1.11408 0.0271939 0.000666667
 0.990985 -0.145399   1.12713 -0.0179209 0.000666667
 0.962993 -0.164775   1.12821 0.0914289 0.000666667
 0.998617 -0.152275   1.07452 -0.121201 0.000666667
0.970207 -0.15913  1.11766 0.152555 0.000666667
 0.998627 -0.147383   1.14428 -0.147587 0.000666667
   1.0152 -0.134298   1.11466 0.242485 0.000666667
 0.988752 -0.151319   1.14348 -0.016876 0.000666667
  1.00825 -0.147136   1.10344 -0.269463 0.000666667
0.962106 -0.16394  1.13037 0.11397 0.000666667
  1.00482 -0.144866   1.15882 -0.0280121 0.000666667
 0.987149 -0.152156   1.11078 0.0588759 0.000666667
 0.971741 -0.159438   1.15694 -0.360064 0.000666667
 0.976379 -0.155832   1.09385 -0.117008 0.000666667
0.985079 -0.15621  1.08746 0.147619 0.000666667
 0.962003 -0.163117   1.13048 0.105248 0.000666667
 0.976961 -0.157419    1.1371 -0.00924508 0.000666667
 0.963189 -0.161417   1.10807 0.0434994 0.000666667
 0.973257 -0.158084   1.10332 0.129925 0.000666667
0.997294 -0.14598  1.14429 -0.152052 0.000666667
 0.964781 -0.159107   1.15919 0.190212 0.000666667
 1.03114 -0.12517  1.08677 -0.247386 0.000666667
 0.992454 -0.149842   1.10648 -0.0124243 0.000666667
 0.978082 -0.158386   1.09449 0.00770202 0.000666667
 0.985515 -0.148323   1.11014 -0.0549775 0.000666667
 0.993798 -0.146083   1.12288 -0.17894 0.000666667
  1.01524 -0.137171   1.12833 0.407703 0.000666667
 0.953964 -0.156924   1.10438 -0.0721916 0.000666667
 0.994887 -0.153753   1.10184 0.262379 0.000666667
0.980187 -0.15407  1.12298 -0.0245194 0.000666667
 0.984709 -0.157912   1.09833 -0.101949 0.000666667
 0.968876 -0.155092   1.11821 -0.184692 0.000666667
 0.998917 -0.153467   1.13102 0.292295 0.000666667
  1.01856 -0.136321   1.12226 0.16055 0.000666667
0.982799 -0.15067  1.11722 0.285545 0.000666667
  0.98252 -0.149019   1.13566 -0.0362689 0.000666667
 0.976101 -0.154525   1.09811 -0.258727 0.000666667
 0.991174 -0.150807   1.12599 -0.282436 0.000666667
 0.980431 -0.155414   1.16361 -0.046684 0.000666667
 0.983831 -0.151978   1.09871 -0.00846903 0.000666667
  0.96896 -0.162277   1.11049 0.0836483 0.000666667
 0.992526 -0.152168    1.1275 -0.209445 0.000666667
  0.97651 -0.155563   1.09243 -0.108866 0.000666667
 0.982251 -0.152372   1.13163 -0.431183 0.000666667
    1.025 -0.131883    1.0973 -0.182617 0.000666667
0.968041 -0.15888  1.11888 -0.202547 0.000666667
 0.983527 -0.152303   1.11886 -0.103145 0.000666667
 0.973476 -0.162999   1.14051 0.306246 0.000666667
 0.986607 -0.148675   1.12509 0.0711669 0.000666667
 0.981995 -0.150947   1.12548 0.110998 0.000666667
  1.00233 -0.143821   1.14173 0.0219906 0.000666667
 1.02535 -0.13068  1.09652 -0.192959 0.000666667
 0.949152 -0.171312   1.15322 0.0100592 0.000666667
 0.989359 -0.153912   1.16119 0.234169 0.000666667
 0.999276 -0.145735   1.13364 -0.363814 0.000666667
  1.00907 -0.149427   1.11277 -0.282818 0.000666667
  1.02517 -0.135916   1.10358 -0.0588541 0.000666667
  1.02324 -0.136529   1.11623 0.0049784 0.000666667
 0.992678 -0.150466   1.12441 -0.185024 0.000666667
  0.95292 -0.170173   1.14963 -0.130982 0.000666667
  1.03011 -0.126586   1.08625 -0.251653 0.000666667
  1.02206 -0.137883   1.11562 0.00283149 0.000666667
 0.991752 -0.148318   1.12122 0.081312 0.000666667
 0.975982 -0.159639    1.1231 0.177977 0.000666667
  1.00641 -0.150331   1.09506 0.174709 0.000666667
  0.94932 -0.172232   1.14161 0.110045 0.000666667
 0.966699 -0.160904   1.12799 0.00826165 0.000666667
  0.98616 -0.152709   1.12795 -0.0556856 0.000666667
0.972708 -0.15993  1.09065 0.140277 0.000666667
  1.00316 -0.145875   1.10238 0.044694 0.000666667
  0.98212 -0.157662    1.1428 -0.164498 0.000666667
 0.940492 -0.172792   1.14316 -0.23318 0.000666667
 0.989665 -0.150286   1.14012 0.0824711 0.000666667
 0.982849 -0.149289   1.13679 -0.0297511 0.000666667
  1.00231 -0.143969   1.14047 0.000650016 0.000666667
 0.981247 -0.151862   1.13225 -0.43499 0.000666667
 0.979987 -0.151254   1.11728 -0.422869 0.000666667
 1.02058 -0.13926  1.13353 -0.180942 0.000666667
  0.98309 -0.155319   1.11995 -0.0850686 0.000666667
0.977829 -0.15421  1.12253 -0.0320968 0.000666667
0.986684 -0.15034  1.14837 -0.281911 0.000666667
  1.00179 -0.146132   1.10259 0.0273969 0.000666667
  1.02439 -0.131853   1.09727 -0.172863 0.000666667
 0.979447 -0.156746   1.09113 0.154482 0.000666667
0.963403 -0.15941  1.10966 0.031347 0.000666667
 0.992502 -0.148923   1.12645 -0.275825 0.000666667
 0.997594 -0.143085   1.13935 -0.454737 0.000666667
 0.990457 -0.148054   1.14461 -0.0707628 0.000666667
 0.980438 -0.160574   1.13669 0.157592 0.000666667
0.998067 -0.15232  1.12882 0.269333 0.000666667
  0.97265 -0.156927   1.08474 -0.0694266 0.000666667
  0.97082 -0.161929   1.09981 -0.034246 0.000666667
  0.96721 -0.161979   1.12213 0.165186 0.000666667
  0.98995 -0.152282   1.12977 -0.030882 0.000666667
  0.98276 -0.152276   1.14096 -0.209299 0.000666667
 0.953348 -0.170288   1.08467 -0.0242644 0.000666667
 0.985496 -0.157594   1.07445 -0.213142 0.000666667
  1.01694 -0.142185   1.10217 0.194603 0.000666667
 1.03271 -0.12532  1.08976 -0.259101 0.000666667
 0.965511 -0.162249   1.11802 -0.0610437 0.000666667
 0.973925 -0.166444   1.12481 0.536875 0.000666667
 0.959588 -0.160522   1.10332 -0.134406 0.000666667
  1.00197 -0.143358    1.0961 -0.0488414 0.000666667
0.986886 -0.15212  1.12402 0.131901 0.000666667
 0.960433 -0.162298   1.09599 0.143828 0.000666667
0.970939 -0.15989  1.09633 -0.238346 0.000666667
 0.996445 -0.141317   1.15005 0.0473255 0.000666667
 0.982579 -0.153604   1.13119 -0.425705 0.000666667
 0.988704 -0.145654   1.15574 -0.0509821 0.000666667
 0.999589 -0.154298   1.07489 -0.127807 0.000666667
 0.946738 -0.172048    1.1194 -0.0301792 0.000666667
 0.992319 -0.149492   1.14691 0.0399571 0.000666667
 0.963922 -0.160066   1.12728 -0.0200244 0.000666667
 0.982846 -0.159253   1.11549 -0.206376 0.000666667
   1.0057 -0.144409   1.15824 -0.0766834 0.000666667
  1.02421 -0.136222   1.10122 -0.0556492 0.000666667
 0.997242 -0.150234   1.07456 -0.120147 0.000666667
  1.00221 -0.145209   1.15673 0.0834291 0.000666667
 0.981667 -0.150849   1.12675 0.0965973 0.000666667
0.986918 -0.15148  1.12627 -0.0635276 0.000666667
 0.993755 -0.149365   1.11211 -0.208911 0.000666667
 0.973844 -0.154519   1.15712 -0.0670423 0.000666667
  1.03091 -0.128112     1.088 -0.264684 0.000666667
 0.975164 -0.161514   1.14405 0.175203 0.000666667
  1.02052 -0.136759   1.12111 0.169006 0.000666667
  1.00371 -0.146256   1.13956 0.0215656 0.000666667
  0.96847 -0.160776   1.12521 0.181741 0.000666667
 0.990603 -0.150301   1.14172 0.0753406 0.000666667
  1.03171 -0.124734   1.08831 -0.261345 0.000666667
 0.972011 -0.161574   1.09914 -0.0639257 0.000666667
 0.986563 -0.151726   1.14637 -0.265428 0.000666667
 0.971176 -0.162218   1.09832 -0.0345943 0.000666667
 0.984196 -0.155881   1.08797 0.130787 0.000666667
  1.03109 -0.127964   1.08647 -0.242686 0.000666667
 0.991776 -0.150903   1.12057 0.0692182 0.000666667
  1.01207 -0.134199   1.09857 -0.0479477 0.000666667
 0.969838 -0.162642   1.12692 0.00412525 0.000666667
 0.990193 -0.146916   1.13102 0.0515002 0.000666667
 0.973793 -0.161447   1.13427 0.346146 0.000666667
 0.996217 -0.146107   1.14329 -0.144392 0.000666667
0.98172 -0.1528 1.16623 -0.043205 0.000666667
 0.947037 -0.165329   1.12989 -0.13554 0.000666667
  1.00253 -0.143581   1.15674 0.0669846 0.000666667
 0.998384 -0.140146   1.11947 0.0402236 0.000666667
 0.958378 -0.158828   1.12421 -0.0528179 0.000666667
 0.974852 -0.162094   1.14173 0.317927 0.000666667
 0.969247 -0.157115   1.09803 -0.293288 0.000666667
 0.989828 -0.151143   1.12438 -0.289512 0.000666667
 0.968118 -0.163063   1.12893 0.0113535 0.000666667
 0.948912 -0.163032   1.13065 -0.133694 0.000666667
 0.983064 -0.155834   1.13349 0.340248 0.000666667
 0.985986 -0.157328   1.07575 -0.207088 0.000666667
  0.97395 -0.154914   1.12115 -0.264787 0.000666667
 0.972832 -0.161438   1.08857 0.135719 0.000666667
  1.01854 -0.142024    1.1013 0.213741 0.000666667
 0.969051 -0.157684   1.09056 -0.294851 0.000666667
 0.990729 -0.148786   1.12611 -0.252093 0.000666667
 0.977075 -0.155943   1.13481 -0.0131051 0.000666667
 0.981699 -0.153821     1.119 -0.0946189 0.000666667
 0.974678 -0.165061   1.12369 0.533613 0.000666667
  0.98068 -0.156009   1.12271 -0.0331221 0.000666667
 0.984979 -0.154399   1.09542 -0.139485 0.000666667
 0.955177 -0.161898   1.12685 -0.053591 0.000666667
 0.970567 -0.161526   1.09936 -0.0451038 0.000666667
  1.00032 -0.150026   1.13633 0.026381 0.000666667
 0.969534 -0.163684   1.18261 -0.0285009 0.000666667
 0.999312 -0.146437   1.13654 -0.355078 0.000666667
  0.93445 -0.164303   1.15576 -0.237495 0.000666667
 0.989594 -0.146738   1.13244 0.065776 0.000666667
 0.975407 -0.159054   1.10426 0.1156 0.000666667
 0.952207 -0.170685   1.11898 -0.0531823 0.000666667
 0.973961 -0.155609   1.10453 0.119539 0.000666667
 0.973606 -0.154277   1.12603 0.00201658 0.000666667
 0.981191 -0.155971    1.1224 -0.00179558 0.000666667
 0.974721 -0.154603   1.11943 -0.269006 0.000666667
 0.978627 -0.157259   1.09164 0.135928 0.000666667
0.986247 -0.15617  1.13028 -0.210522 0.000666667
0.982649 -0.15384  1.16501 -0.0262212 0.000666667
 0.993503 -0.156702   1.09597 0.138219 0.000666667
 0.972379 -0.160406   1.08799 0.133728 0.000666667
 0.980503 -0.151825   1.13969 -0.221209 0.000666667
 0.985505 -0.152071   1.09681 -0.140497 0.000666667
 0.989292 -0.149587   1.12566 -0.27608 0.000666667
   0.9822 -0.151223    1.1313 -0.420053 0.000666667
  0.99186 -0.147758   1.14647 -0.054051 0.000666667
   0.9715 -0.156608   1.15741 -0.072608 0.000666667
 0.968328 -0.160156   1.07881 -0.188328 0.000666667
0.994577 -0.15193  1.13407 0.112616 0.000666667
 0.989587 -0.156775   1.11439 0.208347 0.000666667
0.965679 -0.15626  1.14943 -0.0639071 0.000666667
 0.982635 -0.151041   1.14028 -0.226273 0.000666667
 0.985974 -0.152661   1.12617 -0.0668148 0.000666667
 0.994167 -0.155465   1.14022 0.095013 0.000666667
 0.975952 -0.155644   1.10256 -0.109359 0.000666667
 0.988293 -0.151506    1.1472 -0.279265 0.000666667
  1.00472 -0.142627   1.09369 -0.0753632 0.000666667
   1.0034 -0.152386   1.13213 0.304794 0.000666667
 0.978007 -0.155648   1.09285 0.14917 0.000666667
 0.970791 -0.156435   1.08908 -0.304684 0.000666667
  0.94706 -0.170034   1.15487 0.0149777 0.000666667
   1.0069 -0.148005   1.10063 0.029814 0.000666667
0.982525 -0.15431  1.09766 0.0664184 0.000666667
 0.997124 -0.140613   1.11882 0.0215208 0.000666667
 0.994546 -0.155634   1.10006 0.0338825 0.000666667
  1.01711 -0.137279   1.10885 -0.0150449 0.000666667
0.978245 -0.15513  1.08921 0.140567 0.000666667
  1.00289 -0.147549   1.10239 0.00790281 0.000666667
 0.966413 -0.157176   1.10136 0.0461483 0.000666667
 0.953089 -0.172888   1.11896 -0.0338833 0.000666667
  0.9745 -0.16341  1.13492 0.348338 0.000666667
  1.01907 -0.136409   1.10846 0.000538555 0.000666667
 0.981594 -0.158018   1.10105 0.0713737 0.000666667
 0.989092 -0.151936   1.14041 0.0892682 0.000666667
 0.967762 -0.164574   1.13548 -0.0634487 0.000666667
  1.01972 -0.136226   1.12137 0.153238 0.000666667
 0.969725 -0.163367   1.18116 -0.0155395 0.000666667
 0.972541 -0.156701   1.10702 0.127765 0.000666667
 0.972805 -0.156324   1.10835 0.132945 0.000666667
 0.966295 -0.160715   1.12249 0.167457 0.000666667
  1.01874 -0.136922   1.12132 0.152883 0.000666667
 0.968098 -0.159432   1.07894 -0.178343 0.000666667
  1.00209 -0.146071   1.14016 0.0180435 0.000666667
 0.980998 -0.153913   1.09775 0.0579273 0.000666667
 0.971821 -0.153858   1.12413 0.0270082 0.000666667
 0.964312 -0.161431   1.10764 0.0362805 0.000666667
 0.979579 -0.153337   1.12148 -0.0270422 0.000666667
   1.0253 -0.130026   1.09991 -0.19742 0.000666667
 0.971933 -0.154222   1.15939 -0.0625269 0.000666667
 0.968803 -0.163912   1.11279 0.160406 0.000666667
 0.979695 -0.155486   1.14109 -0.174127 0.000666667
 1.02564 -0.13061  1.09781 -0.178675 0.000666667
0.978763 -0.1508 1.12223 0.262549 0.000666667
0.984266 -0.15205  1.14153 -0.224927 0.000666667
  1.01967 -0.144115   1.08687 -0.156012 0.000666667
 0.962268 -0.161677   1.09623 0.178444 0.000666667
 0.979038 -0.157164    1.0924 0.00749209 0.000666667
  0.96335 -0.160656   1.10328 -0.0126494 0.000666667
 0.972588 -0.152075   1.11231 -0.00634738 0.000666667
  1.02579 -0.135604   1.10079 -0.0535177 0.000666667
 0.966178 -0.161811    1.1199 -0.0850283 0.000666667
 0.965872 -0.158683   1.07902 -0.191965 0.000666667
0.975285 -0.15469  1.11737 -0.253679 0.000666667
 0.966764 -0.163144   1.12929 0.00265064 0.000666667
 0.965088 -0.162108   1.11933 -0.0662115 0.000666667
  1.01864 -0.136313   1.10777 -0.00897089 0.000666667
 0.964847 -0.157071   1.10904 -0.111166 0.000666667
 0.977897 -0.153353   1.12279 0.251702 0.000666667
  0.97059 -0.156166   1.08339 -0.0752813 0.000666667
  1.00064 -0.142495   1.10702 -0.041012 0.000666667
 0.965405 -0.160803   1.12773 0.0140605 0.000666667
 1.02459 -0.13278  1.09713 -0.181559 0.000666667
  0.99172 -0.151555   1.12621 -0.183617 0.000666667
 0.994775 -0.151024   1.12558 -0.187049 0.000666667
 0.991648 -0.149445   1.12492 -0.269952 0.000666667
  1.00347 -0.139675   1.12644 0.188567 0.000666667
 0.985571 -0.151888     1.132 -0.432247 0.000666667
 0.954494 -0.159755   1.12485 -0.0837809 0.000666667
 0.990084 -0.146977   1.11288 -0.0166983 0.000666667
 0.963551 -0.159713   1.10384 -0.0261141 0.000666667
 0.975927 -0.165691   1.12479 0.526666 0.000666667
 0.948033 -0.173048   1.11842 -0.0207892 0.000666667
 0.987526 -0.155715   1.12958 0.00112944 0.000666667
  1.01794 -0.142461   1.08886 -0.16204 0.000666667
 0.993553 -0.154027   1.13505 0.0923918 0.000666667
 0.989353 -0.151883   1.12935 -0.047098 0.000666667
 0.979035 -0.151064   1.12118 0.225582 0.000666667
 0.968309 -0.159227   1.11868 -0.192974 0.000666667
0.963414 -0.16085  1.10227 -0.0288581 0.000666667
  1.00888 -0.142163   1.09356 -0.0714505 0.000666667
 0.969631 -0.156965    1.0885 -0.310924 0.000666667
 0.988716 -0.160351    1.1324 -0.0147847 0.000666667
  1.00723 -0.143019   1.14775 -0.0499351 0.000666667
 0.974428 -0.155108   1.14776 -0.22472 0.000666667
 0.977481 -0.154635   1.09206 -0.107346 0.000666667
 0.979989 -0.156549   1.14181 -0.160792 0.000666667
0.970004 -0.15892  1.15876 -0.353906 0.000666667
 0.996045 -0.143287   1.14112 -0.470773 0.000666667
 0.978568 -0.152122   1.12279 -0.0326461 0.000666667
 0.963801 -0.161269   1.12779 -0.0160493 0.000666667
  1.02499 -0.134758   1.10014 -0.072602 0.000666667
 0.964144 -0.161441   1.10653 0.0318582 0.000666667
 0.969833 -0.155635   1.09077 -0.30587 0.000666667
  0.95143 -0.169925   1.08548 -0.0463389 0.000666667
0.981549 -0.15684  1.14285 -0.194294 0.000666667
 0.976247 -0.157557   1.13412 -0.00850584 0.000666667
 0.984793 -0.155089   1.11615 -0.0366818 0.000666667
 0.993616 -0.149629   1.12125 0.0759537 0.000666667
 0.974304 -0.158352   1.10388 0.136411 0.000666667
   1.0035 -0.142599   1.09777 -0.0535679 0.000666667
0.964742 -0.1616 1.12761 -0.00922795 0.000666667
 0.979886 -0.158517   1.13708 0.151154 0.000666667
 0.958199 -0.158743   1.10251 -0.134196 0.000666667
0.982663 -0.15503  1.12293 -0.0264879 0.000666667
  1.02533 -0.129202   1.09758 -0.194984 0.000666667
 0.990128 -0.151857    1.1235 0.109256 0.000666667
 0.955312 -0.159016   1.12709 -0.071874 0.000666667
 0.969181 -0.157002   1.09099 -0.294232 0.000666667
 0.983675 -0.151728   1.13423 0.325405 0.000666667
 0.970001 -0.158483   1.12063 -0.190632 0.000666667
 0.997547 -0.144454   1.13934 -0.483099 0.000666667
  1.00195 -0.144353   1.13868 0.0342195 0.000666667
 0.995532 -0.143724   1.14095 -0.475034 0.000666667
 0.970232 -0.164563   1.10979 0.116362 0.000666667
  1.02896 -0.137577   1.12158 0.142509 0.000666667
 0.987401 -0.148823   1.11697 -0.10208 0.000666667
 0.972937 -0.168384   1.12485 0.516859 0.000666667
 0.983234 -0.154469   1.11495 -0.0552573 0.000666667
 0.972569 -0.155919   1.12247 0.00764408 0.000666667
 0.954821 -0.164146   1.13743 0.0474521 0.000666667
 0.939217 -0.171607   1.14325 -0.243204 0.000666667
 0.989646 -0.148724   1.11896 -0.0949279 0.000666667
 0.990151 -0.144103   1.11037 0.000463114 0.000666667
 0.972018 -0.157897   1.11544 0.154571 0.000666667
 0.979698 -0.160532     1.136 0.51897 0.000666667
 0.977421 -0.155462   1.13706 -0.0261006 0.000666667
 0.957269 -0.164151   1.10495 -0.0254276 0.000666667
 0.971531 -0.154794    1.1131 -0.0106478 0.000666667
 0.972589 -0.155466   1.09341 -0.0106602 0.000666667
 0.990635 -0.150752   1.10552 0.174183 0.000666667
 0.982756 -0.152727    1.0981 -0.00286246 0.000666667
 1.00906 -0.14326  1.09596 -0.0870793 0.000666667
 0.985497 -0.151131   1.12602 -0.0441744 0.000666667
   1.0087 -0.146576   1.13412 0.0742027 0.000666667
  1.00467 -0.143024   1.15546 0.0823439 0.000666667
  1.00502 -0.144575   1.15682 -0.0609251 0.000666667
 0.98587 -0.15522   1.0979 -0.135089 0.000666667
0.976531 -0.15574  1.10256 -0.104567 0.000666667
 0.990595 -0.144466   1.13351 -0.108267 0.000666667
  1.02429 -0.132182   1.09616 -0.183113 0.000666667
 0.958147 -0.162399   1.10523 -0.0405138 0.000666667
 0.991165 -0.151149   1.10628 0.179554 0.000666667
  1.00468 -0.142391    1.1539 0.0846127 0.000666667
 0.964961 -0.164502   1.10852 0.100474 0.000666667
 0.963991 -0.156901   1.13335 0.0165386 0.000666667
 0.972497 -0.161738   1.08923 0.126555 0.000666667
 0.970002 -0.163301    1.1362 -0.0774941 0.000666667
 0.998699 -0.149114   1.14043 -0.231078 0.000666667
 0.959404 -0.164146   1.10559 -0.0422216 0.000666667
 0.977595 -0.155863   1.09364 -0.104427 0.000666667
 0.989557 -0.156179    1.1059 -0.181263 0.000666667
  0.97571 -0.153026    1.1224 0.244691 0.000666667
 1.00093 -0.14524  1.14211 0.0223788 0.000666667
 0.986553 -0.155914   1.11259 -0.158715 0.000666667
 0.992661 -0.151256    1.1258 -0.216917 0.000666667
 0.967129 -0.162202    1.1121 0.0925968 0.000666667
 0.989083 -0.150665   1.12606 -0.278688 0.000666667
 0.989205 -0.154516   1.16155 0.24066 0.000666667
  1.01129 -0.146403   1.16181 0.235614 0.000666667
  1.01795 -0.141351   1.10153 0.212378 0.000666667
 0.987098 -0.152955   1.09766 -0.146609 0.000666667
 0.970643 -0.159344   1.15837 -0.376095 0.000666667
 0.954996 -0.165962   1.13834 0.0278251 0.000666667
 0.957496 -0.168309   1.07601 0.0621543 0.000666667
 0.964908 -0.161449   1.11563 -0.0797496 0.000666667
  1.02996 -0.127829   1.08915 -0.266265 0.000666667
 0.982364 -0.152601   1.11912 -0.08001 0.000666667
 0.961914 -0.164748    1.0877 0.306299 0.000666667
 0.969423 -0.160977   1.09482 -0.2413 0.000666667
 0.998368 -0.147921   1.14521 -0.149441 0.000666667
0.978468 -0.15796  1.10307 -0.10452 0.000666667
 0.959424 -0.158955    1.1047 -0.113004 0.000666667
  1.00652 -0.137487   1.09572 -0.0614172 0.000666667
  1.00791 -0.137909   1.15176 0.16178 0.000666667
 0.963138 -0.161195   1.09658 0.170657 0.000666667
 0.982917 -0.155998   1.11977 -0.07786 0.000666667
 0.990358 -0.154168   1.16049 0.241108 0.000666667
0.99701 -0.1461 1.13478 -0.363176 0.000666667
 0.972687 -0.163342   1.14129 0.313957 0.000666667
 0.984517 -0.150487   1.13309 -0.413145 0.000666667
 0.970572 -0.164872   1.10243 -0.0915072 0.000666667
 0.975427 -0.156095   1.12303 -0.0373015 0.000666667
 0.958488 -0.162315   1.10576 -0.0278596 0.000666667
 0.983036 -0.152075   1.13972 -0.223363 0.000666667
  1.00276 -0.144531   1.15806 0.0721552 0.000666667
 0.983803 -0.155063   1.11307 -0.124818 0.000666667
0.989763 -0.14305  1.13113 0.0922091 0.000666667
  1.00484 -0.149097   1.10153 0.0469941 0.000666667
 0.965934 -0.160572   1.12825 -0.0117784 0.000666667
 0.974762 -0.155126   1.12045 -0.267703 0.000666667
 0.963399 -0.163376   1.11772 -0.0761837 0.000666667
 0.969987 -0.158437   1.09767 -0.306963 0.000666667
 0.955372 -0.163849   1.13776 0.0229156 0.000666667
 0.989023 -0.152425   1.11475 -0.0255248 0.000666667
 0.973674 -0.164588   1.13308 0.333123 0.000666667
 0.985914 -0.149464   1.13786 -0.0153151 0.000666667
 0.962236 -0.165143   1.08825 0.314946 0.000666667
  1.00456 -0.141274   1.10644 -0.038355 0.000666667
  1.02426 -0.136994   1.10241 -0.0711121 0.000666667
 0.986318 -0.152452   1.12388 0.106344 0.000666667
  1.00236 -0.137227   1.09971 -0.176704 0.000666667
 0.970986 -0.163458   1.18251 -0.0149761 0.000666667
 0.999505 -0.145748   1.13382 -0.36752 0.000666667
 0.973621 -0.166511   1.12515 0.515056 0.000666667
 0.992864 -0.150049     1.129 -0.0458282 0.000666667
 0.984141 -0.154293    1.1167 -0.0549632 0.000666667
 0.997766 -0.142206   1.14714 0.058225 0.000666667
  1.02431 -0.130912   1.09876 -0.178358 0.000666667
 0.989834 -0.148036   1.11443 -0.0102935 0.000666667
 0.958428 -0.163506    1.1062 -0.037222 0.000666667
 0.998537 -0.147774   1.14506 -0.139976 0.000666667
 0.964882 -0.155047   1.15194 -0.0806162 0.000666667
 0.947482 -0.171979   1.11937 -0.0183751 0.000666667
 0.976765 -0.155958   1.14356 -0.277026 0.000666667
 0.988926 -0.149971   1.11817 -0.0951521 0.000666667
 0.982358 -0.155856   1.14051 -0.16507 0.000666667
  1.02365 -0.135293   1.10355 -0.0659606 0.000666667
 0.987628 -0.150432    1.1462 -0.282943 0.000666667
  0.99152 -0.147165   1.12813 -0.0515289 0.000666667
 0.964707 -0.160033   1.12538 0.168681 0.000666667
0.985144 -0.14972  1.12564 0.0752508 0.000666667
 0.988909 -0.154009   1.12436 0.118065 0.000666667
  0.97571 -0.156534   1.13711 -0.0248722 0.000666667
0.964744 -0.15766  1.10874 -0.108398 0.000666667
  1.00168 -0.150185   1.12983 0.276356 0.000666667
  0.98211 -0.159246   1.11332 -0.198165 0.000666667
   1.0195 -0.135647   1.10737 -0.0122917 0.000666667
 0.988292 -0.149053   1.11443 -0.0198894 0.000666667
 0.982812 -0.153001   1.11931 -0.100127 0.000666667
 0.949887 -0.162322   1.12986 -0.104834 0.000666667
  1.00087 -0.151283   1.13065 0.288158 0.000666667
 0.991349 -0.152169   1.15896 0.23638 0.000666667
  1.00788 -0.140326   1.14786 -0.0428289 0.000666667
 0.988444 -0.152644   1.12573 -0.186049 0.000666667
  1.00867 -0.148048    1.1016 -0.25385 0.000666667
 0.984639 -0.150311   1.12575 -0.0661613 0.000666667
1.03003 -0.1272 1.08727 -0.2631 0.000666667
  1.00882 -0.140078   1.14662 -0.0531345 0.000666667
 0.964747 -0.160516    1.0823 -0.218783 0.000666667
 0.987667 -0.146594   1.11437 -0.0309496 0.000666667
0.988697 -0.15373  1.16335 0.232376 0.000666667
  1.01119 -0.137267   1.15159 0.184293 0.000666667
 0.978519 -0.150138     1.122 0.238351 0.000666667
 0.961083 -0.164069   1.13061 0.107182 0.000666667
 0.964267 -0.155713   1.13635 -0.0079873 0.000666667
 0.987349 -0.150509   1.14864 -0.276774 0.000666667
 0.975898 -0.160118   1.14261 0.18117 0.000666667
 0.988556 -0.151408   1.14298 -0.023281 0.000666667
  0.9929 -0.14961  1.08677 0.266375 0.000666667
  1.00408 -0.145633   1.14064 0.0261783 0.000666667
 0.988524 -0.152413   1.12581 -0.20594 0.000666667
 0.968639 -0.164396   1.11068 0.0879819 0.000666667
  1.01631 -0.133904   1.11678 0.241462 0.000666667
  1.00123 -0.145274   1.14049 0.019945 0.000666667
  1.00852 -0.139492   1.14675 -0.0263647 0.000666667
  0.98897 -0.150709   1.14757 -0.26163 0.000666667
 0.974731 -0.156393   1.10361 0.134053 0.000666667
 0.975464 -0.157697   1.13647 -0.0192106 0.000666667
 0.989052 -0.147149   1.11541 -0.0188729 0.000666667
 0.964497 -0.162033   1.10882 0.0207991 0.000666667
 0.969924 -0.159935   1.11917 -0.17697 0.000666667
 0.979157 -0.151803   1.12131 0.0337344 0.000666667
 0.971653 -0.159832   1.09944 -0.325579 0.000666667
 0.975677 -0.158475   1.12247 -0.052451 0.000666667
 0.995098 -0.153271   1.10395 0.202982 0.000666667
 0.961473 -0.163503    1.1279 0.116327 0.000666667
 0.985515 -0.154635   1.13003 -0.214538 0.000666667
 0.985159 -0.156983   1.09885 -0.110278 0.000666667
 0.974065 -0.156688   1.12143 -0.0526866 0.000666667
 0.968566 -0.162545   1.18035 -0.0254104 0.000666667
0.974773 -0.15395  1.14621 -0.18368 0.000666667
 0.967747 -0.157387    1.1198 -0.199889 0.000666667
 0.999441 -0.147124   1.13463 -0.34558 0.000666667
 0.984159 -0.153617   1.09635 -0.0089598 0.000666667
 0.984743 -0.155834   1.13404 0.327532 0.000666667
  0.96451 -0.160439   1.12822 -0.00394751 0.000666667
 0.982125 -0.154071    1.1639 -0.0481194 0.000666667
 0.963347 -0.161727   1.12582 -0.0148954 0.000666667
 0.973131 -0.157135   1.15586 -0.0512961 0.000666667
 0.982389 -0.156004   1.09904 0.0540901 0.000666667
  0.98997 -0.148948   1.14649 -0.0707066 0.000666667
 0.983838 -0.153389   1.14177 -0.213364 0.000666667
  1.00739 -0.142037   1.09687 -0.0619854 0.000666667
 0.989671 -0.153754   1.11331 -0.0366883 0.000666667
 0.995842 -0.151416   1.10481 0.190566 0.000666667
 0.985964 -0.153803   1.09844 -0.148903 0.000666667
 0.989059 -0.152816    1.1062 0.196497 0.000666667
 0.982143 -0.150284   1.13883 0.032313 0.000666667
 0.971967 -0.164384   1.13341 0.319418 0.000666667
 0.982356 -0.155282   1.09763 0.0815564 0.000666667
  1.00097 -0.139408   1.12648 0.17603 0.000666667
 0.957043 -0.168812   1.07597 0.0810242 0.000666667
 0.984825 -0.154009   1.11698 -0.0417677 0.000666667
 0.987544 -0.147647   1.11839 -0.119329 0.000666667
0.955194 -0.1588 1.12514 -0.0789976 0.000666667
 0.988579 -0.146742   1.13292 0.0628249 0.000666667
 0.976474 -0.155824   1.09331 -0.109407 0.000666667
 0.981873 -0.153101   1.12704 0.0749153 0.000666667
  1.00196 -0.146182   1.10284 0.012566 0.000666667
 0.980945 -0.153732   1.11351 -0.150499 0.000666667
   1.0032 -0.143819   1.09539 -0.0624687 0.000666667
 0.978056 -0.156304   1.09416 -0.017301 0.000666667
  1.03146 -0.127469   1.08845 -0.255134 0.000666667
 0.975817 -0.156546   1.12132 -0.0519517 0.000666667
 0.983675 -0.149975   1.13663 -0.0222184 0.000666667
  1.02333 -0.134375   1.10317 -0.0677928 0.000666667
 0.973286 -0.154825    1.1592 -0.0403961 0.000666667
 0.986499 -0.152398   1.11607 -0.0235186 0.000666667
  1.00236 -0.142326   1.15393 0.0633048 0.000666667
 0.969976 -0.163802   1.13687 0.133876 0.000666667
0.962675 -0.16146  1.09784 0.184662 0.000666667
 0.993232 -0.143331   1.12392 -0.151634 0.000666667
 0.972618 -0.154166   1.12399 0.0120756 0.000666667
 0.952191 -0.161406   1.12367 -0.0316263 0.000666667
 0.991449 -0.150023   1.08736 0.259219 0.000666667
 0.979333 -0.156339   1.09252 0.132995 0.000666667
 0.961219 -0.165122   1.12966 0.114269 0.000666667
 0.971457 -0.160436   1.09933 -0.0620724 0.000666667
 0.985668 -0.156124   1.12956 -0.20521 0.000666667
 0.980573 -0.160936   1.13579 0.139423 0.000666667
 0.982239 -0.150964   1.13944 0.00938433 0.000666667
 0.992409 -0.158385   1.09638 0.125804 0.000666667
  1.01829 -0.135996   1.10851 -0.00458091 0.000666667
 0.982708 -0.157633   1.10035 -0.118863 0.000666667
 0.996555 -0.144601   1.12416 -0.175125 0.000666667
 0.973047 -0.158344   1.10394 0.115048 0.000666667
 0.978373 -0.154058   1.12081 -0.0152971 0.000666667
 0.981456 -0.153666   1.16379 -0.0325445 0.000666667
 0.959317 -0.158779   1.12604 -0.0317687 0.000666667
 0.974571 -0.154029   1.12116 -0.273107 0.000666667
 0.993807 -0.147516   1.08952 0.260094 0.000666667
 0.991004 -0.148082   1.14459 -0.081894 0.000666667
 1.00381 -0.14657  1.10205 0.0203415 0.000666667
 0.986077 -0.149513   1.14654 -0.284813 0.000666667
 0.966324 -0.160773   1.12612 0.180057 0.000666667
 0.967055 -0.161634   1.11574 -0.0582306 0.000666667
 1.00984 -0.14073  1.14843 -0.0463159 0.000666667
 0.991522 -0.147459   1.14481 -0.0682111 0.000666667
 0.994573 -0.150165    1.1265 -0.178632 0.000666667
0.989116 -0.15154  1.13977 0.0725428 0.000666667
 0.989089 -0.153251   1.15863 0.239398 0.000666667
 0.968122 -0.163121   1.12783 0.0266807 0.000666667
  0.97752 -0.154245   1.12581 0.234021 0.000666667
 0.970853 -0.159416   1.15616 -0.369064 0.000666667
 0.981654 -0.157561   1.14245 -0.172081 0.000666667
  1.01244 -0.148464   1.16187 0.224733 0.000666667
 0.974138 -0.158452   1.14513 0.191176 0.000666667
0.989711 -0.14555  1.13354 0.0405823 0.000666667
 0.986521 -0.155168   1.13129 -0.211393 0.000666667
 0.955062 -0.164584   1.13644 0.0297642 0.000666667
   0.9628 -0.163657   1.09679 0.154839 0.000666667
 0.971964 -0.161057   1.09919 -0.0406398 0.000666667
  0.96661 -0.154631   1.09908 0.00736987 0.000666667
 0.975615 -0.157043   1.12296 -0.0242265 0.000666667
  1.01835 -0.141519    1.1026 0.2094 0.000666667
 0.995434 -0.149537   1.14094 0.04918 0.000666667
 0.977728 -0.150833    1.1227 0.254387 0.000666667
  0.99001 -0.148085   1.11615 -0.0190468 0.000666667
 0.974675 -0.160306    1.1428 0.194094 0.000666667
  1.00205 -0.143083   1.09787 -0.0556243 0.000666667
 0.993038 -0.151534   1.14674 0.0339643 0.000666667
 0.965674 -0.155511   1.13287 0.0475841 0.000666667
 0.948451 -0.163842   1.12875 -0.113171 0.000666667
 0.985214 -0.152177   1.13774 -0.0278832 0.000666667
 0.964809 -0.165843   1.12795 0.0978393 0.000666667
  1.02416 -0.136784    1.1029 -0.0633366 0.000666667
   1.0226 -0.140459   1.11729 0.00784005 0.000666667
 0.976391 -0.156867   1.10156 -0.123375 0.000666667
  1.02621 -0.136587   1.10381 -0.049309 0.000666667
  0.98018 -0.156083   1.09192 0.136997 0.000666667
  0.99099 -0.152007   1.12667 -0.265018 0.000666667
 0.971379 -0.156874   1.10665 0.130464 0.000666667
0.967304 -0.16601  1.11426 0.151415 0.000666667
 0.986818 -0.152527   1.12757 -0.0566231 0.000666667
  0.98895 -0.153556   1.12566 -0.198348 0.000666667
 0.947623 -0.167261   1.15392 0.0156851 0.000666667
  0.95974 -0.157918   1.14597 -0.08738 0.000666667
 0.961268 -0.158908   1.12396 -0.0371868 0.000666667
 0.964581 -0.159509   1.11773 -0.0724045 0.000666667
  1.03039 -0.125069   1.08776 -0.258625 0.000666667
  1.00618 -0.144586   1.15704 -0.058325 0.000666667
 0.980841 -0.154296   1.12105 -0.026751 0.000666667
   1.0202 -0.136113   1.12358 0.148155 0.000666667
 0.985289 -0.152934   1.09795 0.0140639 0.000666667
  1.01986 -0.140961   1.11896 -0.111975 0.000666667
 0.987613 -0.149914   1.11699 -0.0991542 0.000666667
 0.987324 -0.155868   1.11054 0.0457635 0.000666667
 0.969771 -0.157311   1.08998 -0.30176 0.000666667
 0.985395 -0.148159   1.10694 -0.0414427 0.000666667
 0.957218 -0.168683   1.07611 0.0530133 0.000666667
 0.985121 -0.156608   1.11545 -0.0409406 0.000666667
 0.956554 -0.166613   1.07547 0.0633068 0.000666667
  1.00376 -0.145317   1.13418 -0.36783 0.000666667
  1.01514 -0.137879   1.12421 0.398976 0.000666667
 0.988101 -0.154407   1.12928 0.0114233 0.000666667
 0.972144 -0.155931   1.12367 0.0215867 0.000666667
 0.984241 -0.150171   1.13249 -0.425525 0.000666667
  1.00186 -0.149204   1.11379 0.314618 0.000666667
 0.982625 -0.151198   1.13947 0.00925246 0.000666667
 0.972594 -0.157935   1.08276 -0.0793261 0.000666667
0.966081 -0.16356  1.11713 -0.0827688 0.000666667
 0.984684 -0.153423   1.09894 0.000311055 0.000666667
 0.970844 -0.157697   1.15698 -0.386424 0.000666667
 0.977345 -0.157112   1.12152 -0.267965 0.000666667
 0.983702 -0.152494   1.14072 -0.22214 0.000666667
 0.961946 -0.161809   1.09537 0.173409 0.000666667
  0.96545 -0.157552   1.10892 -0.12101 0.000666667
  0.97403 -0.162793   1.14089 0.310791 0.000666667
 0.941518 -0.163309   1.13091 -0.0701266 0.000666667
 0.992246 -0.148713   1.14466 -0.0712183 0.000666667
  0.96365 -0.160719   1.13022 -0.00661268 0.000666667
 0.978498 -0.153319   1.12216 -0.0471487 0.000666667
  0.97128 -0.159808   1.14349 0.196517 0.000666667
 0.976669 -0.157809   1.10534 0.13217 0.000666667
 0.993766 -0.149997   1.14742 0.0495192 0.000666667
 0.989874 -0.149358   1.12367 -0.266304 0.000666667
  0.98285 -0.156578   1.10051 0.0585132 0.000666667
 0.979494 -0.154241    1.1114 -0.186648 0.000666667
 0.991266 -0.148947   1.12222 0.0695935 0.000666667
 0.967624 -0.160968   1.12127 0.161676 0.000666667
 0.989766 -0.153101   1.12861 -0.0688633 0.000666667
 0.984043 -0.150714   1.12973 0.148503 0.000666667
  1.00943 -0.137805   1.15121 0.174021 0.000666667
 0.990216 -0.148569   1.12141 0.0820863 0.000666667
  0.97765 -0.153381   1.13546 -0.104614 0.000666667
0.986565 -0.15266  1.09796 -0.01073 0.000666667
 0.975186 -0.151665   1.12437 -0.13247 0.000666667
 0.977579 -0.153909   1.12347 0.254376 0.000666667
 0.986371 -0.154501   1.08735 0.160425 0.000666667
 0.984231 -0.149453    1.1269 0.133983 0.000666667
 0.973556 -0.154404   1.12029 -0.0451412 0.000666667
 0.964861 -0.156811   1.10765 -0.117035 0.000666667
0.967258 -0.16408  1.11311 0.164283 0.000666667
 0.987828 -0.144015   1.14022 -0.21046 0.000666667
 0.992645 -0.150835   1.12559 -0.274125 0.000666667
 0.973735 -0.158484   1.14331 0.181865 0.000666667
 0.981956 -0.150972   1.14117 0.0268531 0.000666667
 0.983011 -0.150837   1.13715 -0.025702 0.000666667
  1.00396 -0.147055    1.1025 0.0128136 0.000666667
  1.01346 -0.134084   1.11638 0.245546 0.000666667
 0.976407 -0.158564   1.09997 -0.0997692 0.000666667
 0.964511 -0.160909   1.12848 -0.0126496 0.000666667
 0.985953 -0.156158   1.11391 -0.146226 0.000666667
  1.00697 -0.142973   1.09591 -0.0694319 0.000666667
   0.9601 -0.159221    1.1238 -0.0461516 0.000666667
 0.991517 -0.157829   1.13626 -0.0535043 0.000666667
0.985333 -0.15848  1.11362 -0.191379 0.000666667
 0.977152 -0.159205   1.09407 0.00625136 0.000666667
 0.964045 -0.159959   1.10275 -0.0505319 0.000666667
 0.982512 -0.158286   1.10025 0.0667803 0.000666667
 0.988466 -0.152241   1.09685 -0.136687 0.000666667
 0.967514 -0.164385   1.11316 0.147106 0.000666667
  0.98661 -0.152351   1.12851 -0.0522736 0.000666667
 0.998923 -0.144059   1.14506 -0.153511 0.000666667
 0.974336 -0.161635   1.15504 -0.0461778 0.000666667
 0.970252 -0.157251   1.10799 0.139334 0.000666667
  0.98975 -0.149433    1.1153 -0.00780008 0.000666667
   1.0078 -0.136066   1.15089 0.155488 0.000666667
 0.977719 -0.159733   1.13508 0.537408 0.000666667
 0.984272 -0.146826   1.14292 0.0740529 0.000666667
 0.980312 -0.154426   1.09297 -0.0157258 0.000666667
 0.975025 -0.155396   1.12258 -0.0509118 0.000666667
 0.980222 -0.150929   1.11992 0.0391126 0.000666667
 0.981247 -0.150211   1.12111 0.0305311 0.000666667
 0.982471 -0.149525    1.1412 0.0395711 0.000666667
  0.96238 -0.159775   1.10327 -0.0357596 0.000666667
0.989448 -0.14594  1.13087 -0.0361029 0.000666667
0.993829 -0.14493  1.12354 -0.173123 0.000666667
 0.981594 -0.155395   1.14215 -0.161378 0.000666667
 0.996014 -0.144057   1.15031 0.0562187 0.000666667
  1.02402 -0.135541   1.10285 -0.0593727 0.000666667
 0.988822 -0.151993   1.14502 -0.0112487 0.000666667
 0.987277 -0.155289   1.11226 -0.159844 0.000666667
0.992616 -0.15063  1.08897 0.265086 0.000666667
  1.01564 -0.135052   1.11439 0.239228 0.000666667
 0.962335 -0.162363   1.09572 0.166781 0.000666667
 0.965496 -0.154781   1.10231 0.035273 0.000666667
 0.969968 -0.151539   1.11791 -0.0186634 0.000666667
  0.97563 -0.163433   1.14138 0.309983 0.000666667
 0.950622 -0.171846   1.11879 -0.0427425 0.000666667
 0.950207 -0.169832   1.15044 -0.143509 0.000666667
 0.982234 -0.154206    1.1208 -0.0941688 0.000666667
 0.998771 -0.141557   1.12011 0.0442289 0.000666667
 0.982324 -0.153832   1.16516 -0.0441685 0.000666667
0.985337 -0.1508 1.12494 0.0708137 0.000666667
 0.965022 -0.162166   1.10737 0.0226454 0.000666667
 0.964966 -0.159467   1.10874 -0.115965 0.000666667
  1.00064 -0.149065   1.10329 0.0346184 0.000666667
 0.980378 -0.154518   1.11463 -0.160982 0.000666667
 0.979378 -0.152768   1.11413 -0.152597 0.000666667
   1.0067 -0.147524   1.13909 -0.0357387 0.000666667
 0.992225 -0.151837    1.1265 -0.183196 0.000666667
 0.984636 -0.149262   1.11588 -0.116211 0.000666667
 0.987473 -0.156943   1.12911 -0.0025229 0.000666667
 0.999197 -0.145117   1.14491 -0.134937 0.000666667
 0.988212 -0.151562   1.12497 -0.200206 0.000666667
 0.974655 -0.163107   1.13398 0.351162 0.000666667
 0.988226 -0.150879   1.14329 -0.0112526 0.000666667
 0.987536 -0.149287    1.1165 -0.0975346 0.000666667
  1.00737 -0.136287   1.09737 -0.0945837 0.000666667
 0.966682 -0.163031   1.12797 0.00648003 0.000666667
 0.997742 -0.141178   1.11831 0.043525 0.000666667
 0.982692 -0.150851   1.14139 0.0400149 0.000666667
0.976417 -0.15421  1.11966 -0.252359 0.000666667
 0.992906 -0.150708   1.14617 0.0417809 0.000666667
  0.97965 -0.156885   1.09111 0.13607 0.000666667
 0.963589 -0.159836   1.10795 0.0358285 0.000666667
 0.966224 -0.162602   1.12959 -0.00356775 0.000666667
 0.985457 -0.150612   1.12312 0.0650028 0.000666667
 0.997649 -0.146787    1.1447 -0.154253 0.000666667
  1.01878 -0.136427   1.12144 0.162663 0.000666667
 0.989098 -0.151218   1.14033 0.0688563 0.000666667
 0.988974 -0.149096   1.11743 -0.10192 0.000666667
  1.00822 -0.146375   1.13317 0.0393565 0.000666667
 0.981956 -0.151095   1.12942 0.134901 0.000666667
 0.970526 -0.164987   1.13589 -0.0707462 0.000666667
 0.955025 -0.166457   1.13773 0.0299544 0.000666667
 0.967801 -0.160926    1.0948 -0.246448 0.000666667
 0.986392 -0.149721   1.13113 0.119514 0.000666667
 0.984697 -0.156808   1.09966 -0.102977 0.000666667
 0.982744 -0.155782   1.10125 0.0488982 0.000666667
 0.974365 -0.158368   1.10484 0.130147 0.000666667
 0.980915 -0.155715   1.16325 -0.0270702 0.000666667
 0.988403 -0.151674   1.12388 -0.195203 0.000666667
  1.00647 -0.148044   1.13779 -0.0357442 0.000666667
  1.01955 -0.135118   1.12252 0.167441 0.000666667
 0.981355 -0.153594   1.13176 -0.43905 0.000666667
  0.99061 -0.148913   1.10742 0.170276 0.000666667
 0.996528 -0.146637   1.14078 -0.459431 0.000666667
 1.00855 -0.13995  1.15203 0.181216 0.000666667
 0.992406 -0.145552   1.13431 -0.0798953 0.000666667
 0.948918 -0.172534   1.14011 0.111517 0.000666667
 0.983182 -0.153677   1.14102 -0.222161 0.000666667
 0.988067 -0.150015   1.14174 -0.0187544 0.000666667
 0.987277 -0.154825   1.11776 -0.0436236 0.000666667
 0.959177 -0.162643   1.10429 -0.0331295 0.000666667
 0.974523 -0.157132   1.12287 -0.0334776 0.000666667
 0.989832 -0.151303   1.10891 0.184043 0.000666667
 0.969899 -0.157333   1.11849 -0.189711 0.000666667
  1.00823 -0.147929   1.13032 0.0416502 0.000666667
 0.968417 -0.158035   1.11929 -0.198112 0.000666667
 1.02015 -0.13445  1.12319 0.183327 0.000666667
  1.00971 -0.148589   1.13298 0.058569 0.000666667
 0.967791 -0.164642   1.11368 0.142418 0.000666667
 0.975703 -0.154511   1.12031 -0.251424 0.000666667
 0.985889 -0.156763    1.0749 -0.214684 0.000666667
 0.985302 -0.153045   1.13176 -0.207624 0.000666667
  1.00464 -0.145981   1.14058 0.0315845 0.000666667
 0.981001 -0.159948   1.13744 0.149889 0.000666667
 0.976543 -0.156767   1.09867 -0.120699 0.000666667
 0.951646 -0.161112   1.12349 -0.00399484 0.000666667
 0.994718 -0.153914   1.15655 -0.227715 0.000666667
 0.993573 -0.149527   1.11463 -0.224387 0.000666667
 0.976919 -0.155781   1.09327 -0.101433 0.000666667
 0.985181 -0.154151   1.11593 -0.0169126 0.000666667
  1.00723 -0.144096   1.09503 -0.0599567 0.000666667
  0.95643 -0.168549   1.07543 0.0559316 0.000666667
 0.968434 -0.163268   1.13473 -0.0868197 0.000666667
 0.960057 -0.158848   1.10329 -0.134338 0.000666667
  1.01726 -0.135245   1.10961 -0.0234055 0.000666667
 0.988548 -0.147417   1.11426 -0.0309965 0.000666667
 0.965795 -0.160659   1.12774 -0.00770427 0.000666667
  1.00055 -0.152439   1.13129 0.299645 0.000666667
  0.97425 -0.155734   1.15761 -0.074883 0.000666667
 0.991923 -0.148334   1.13334 0.0512363 0.000666667
 0.968584 -0.160796    1.0968 -0.229583 0.000666667
 0.974482 -0.166496    1.1248 0.521612 0.000666667
 0.956021 -0.164567    1.1375 0.0417592 0.000666667
 0.998029 -0.145771   1.14189 -0.459895 0.000666667
 0.990562 -0.149977   1.12493 -0.247029 0.000666667
 0.966133 -0.161972   1.10698 0.0386322 0.000666667
 0.951703 -0.171189   1.15103 -0.125524 0.000666667
0.985243 -0.14998  1.12719 -0.0629804 0.000666667
 0.977846 -0.158097   1.09162 -0.100063 0.000666667
 0.969478 -0.158522   1.11782 0.169253 0.000666667
 0.999774 -0.145954   1.13278 -0.337462 0.000666667
 0.960928 -0.162589   1.09492 0.191764 0.000666667
  0.96964 -0.152676    1.1043 0.171906 0.000666667
 0.971337 -0.150974   1.11277 -0.0208411 0.000666667
 0.984161 -0.158521   1.11243 -0.224442 0.000666667
 0.990809 -0.149833   1.12574 -0.191201 0.000666667
   0.9994 -0.153224   1.07752 -0.123769 0.000666667
  1.03008 -0.126602   1.08783 -0.266723 0.000666667
 0.971222 -0.154645   1.08548 -0.0788061 0.000666667
 0.982548 -0.153399   1.12057 -0.112831 0.000666667
 0.988409 -0.149194   1.14631 -0.269865 0.000666667
 0.984409 -0.149927   1.13065 0.148427 0.000666667
 0.981429 -0.154345   1.12098 -0.105117 0.000666667
0.998714 -0.14126  1.11983 0.0310918 0.000666667
 0.996328 -0.152273   1.16586 -0.311377 0.000666667
 0.988533 -0.150315   1.10714 0.170975 0.000666667
 1.00397 -0.14434  1.13997 0.0382109 0.000666667
 0.989418 -0.148681    1.1219 0.0727687 0.000666667
 0.989657 -0.149445   1.13048 -0.0485499 0.000666667
 0.975122 -0.154939   1.09865 -0.258871 0.000666667
 0.981557 -0.153349   1.09899 0.0587655 0.000666667
 0.987356 -0.151479   1.11548 -0.0327317 0.000666667
 0.972977 -0.155124   1.09357 0.000284326 0.000666667
 0.971128 -0.159044   1.09788 -0.306608 0.000666667
  1.01688 -0.135185   1.12191 0.163384 0.000666667
 0.975591 -0.162601   1.13277 0.321346 0.000666667
 0.985438 -0.151386   1.12428 0.0935609 0.000666667
 0.982288 -0.151496   1.14169 0.00358591 0.000666667
  1.01881 -0.142285   1.10335 0.203841 0.000666667
 0.982973 -0.157547   1.09691 -0.100065 0.000666667
 0.975704 -0.158264   1.13494 -0.0339324 0.000666667
0.955852 -0.16247  1.13542 0.0464709 0.000666667
 0.963166 -0.163657   1.13098 0.106289 0.000666667
 0.973748 -0.156608   1.10412 0.150169 0.000666667
   1.0065 -0.139656   1.12847 0.00911048 0.000666667
 0.961412 -0.164223   1.08637 0.298479 0.000666667
 0.988817 -0.151177   1.12548 0.119069 0.000666667
  0.97361 -0.161386    1.1339 0.338344 0.000666667
 0.984109 -0.150196   1.13939 0.0251906 0.000666667
 0.986319 -0.150001   1.12482 0.0665361 0.000666667
 0.991957 -0.149653   1.12134 0.0725466 0.000666667
 0.977303 -0.156988   1.09194 -0.00706091 0.000666667
  1.00694 -0.137302   1.12124 0.00126085 0.000666667
 0.982712 -0.151746   1.16579 -0.0609622 0.000666667
 0.966097 -0.158973   1.12291 0.176505 0.000666667
 0.982569 -0.155767   1.09797 0.0719875 0.000666667
 0.977967 -0.155294   1.14168 -0.288125 0.000666667
 0.968902 -0.162689   1.12807 0.0148928 0.000666667
  1.00252 -0.143503   1.15503 0.0589764 0.000666667
  1.01422 -0.136699   1.12547 0.406312 0.000666667
  1.00168 -0.150133   1.11413 0.300498 0.000666667
 0.980212 -0.156767   1.12084 -0.0383566 0.000666667
 0.979962 -0.155404    1.1241 -0.0583208 0.000666667
 0.989111 -0.149939   1.14357 -0.00849315 0.000666667
 0.989531 -0.149096   1.12259 0.062422 0.000666667
 0.994656 -0.149304   1.10587 -0.0274835 0.000666667
 0.957842 -0.171077   1.07608 0.0605963 0.000666667
 0.972191 -0.160811   1.09853 -0.0431219 0.000666667
 0.981012 -0.155656   1.09843 0.053762 0.000666667
 0.979257 -0.149589   1.11741 -0.456555 0.000666667
 0.978346 -0.157928   1.09403 -0.0147375 0.000666667
 0.991899 -0.150175   1.12256 0.0615332 0.000666667
 0.983444 -0.155575   1.11893 -0.097384 0.000666667
 0.976273 -0.156366   1.14288 -0.267345 0.000666667
 0.976178 -0.153195    1.1215 0.203255 0.000666667
  1.00084 -0.151021   1.11379 0.305826 0.000666667
0.979676 -0.1545  1.1142 -0.158406 0.000666667
 0.996557 -0.152036   1.16698 -0.319005 0.000666667
  1.02023 -0.142517   1.10097 0.192273 0.000666667
 0.981671 -0.157403   1.11305 -0.209754 0.000666667
 0.981351 -0.150625   1.12099 0.0411628 0.000666667
  1.01851 -0.135023   1.12158 0.165195 0.000666667
  0.96468 -0.160228   1.10332 -0.0396626 0.000666667
 0.962084 -0.161362   1.09699 0.161464 0.000666667
  0.96561 -0.157229   1.10994 -0.113599 0.000666667
 0.986499 -0.154849   1.11173 -0.132828 0.000666667
 0.965097 -0.162334   1.12367 0.167185 0.000666667
 0.965034 -0.155776   1.09929 -0.00834218 0.000666667
  1.00223 -0.145587   1.10275 0.00704287 0.000666667
 0.986959 -0.153839   1.11214 0.0519803 0.000666667
 0.977154 -0.155626   1.13567 -0.0133684 0.000666667
  0.98645 -0.150475   1.12389 0.0778688 0.000666667
 0.994281 -0.153501   1.10361 0.194993 0.000666667
 0.979688 -0.155296    1.1115 -0.17374 0.000666667
0.988556 -0.1409 1.12646 -0.25407 0.000666667
 0.972245 -0.153529   1.11192 -0.0215573 0.000666667
 0.954614 -0.165847   1.13852 0.0627358 0.000666667
  1.02108 -0.136633   1.12108 0.165172 0.000666667
 0.963575 -0.160447   1.12745 -0.0121272 0.000666667
0.976103 -0.15599    1.137 -0.0274733 0.000666667
  1.02043 -0.135469   1.10751 -0.0130432 0.000666667
 0.991278 -0.147155   1.14613 -0.0543595 0.000666667
 0.981782 -0.154711   1.14301 -0.165434 0.000666667
 0.972503 -0.155612   1.09289 0.0186466 0.000666667
  1.00217 -0.150969   1.13121 0.319499 0.000666667
  1.01875 -0.142538   1.13485 -0.159438 0.000666667
   1.0192 -0.136978   1.10826 -0.0143014 0.000666667
 0.983375 -0.153028   1.13969 0.0165772 0.000666667
 0.983112 -0.152876   1.13303 0.320093 0.000666667
 0.982584 -0.159116   1.09756 -0.0991433 0.000666667
 0.981862 -0.151775   1.12681 0.106035 0.000666667
  0.98653 -0.157124   1.08949 0.15509 0.000666667
 0.938235 -0.172987   1.14243 -0.237938 0.000666667
 0.969181 -0.158475    1.0903 -0.28274 0.000666667
 0.962497 -0.161373   1.10382 -0.0469763 0.000666667
 0.983118 -0.155284   1.11097 -0.161673 0.000666667
 0.984287 -0.149851   1.13575 -0.040503 0.000666667
 0.989617 -0.152084   1.14258 0.0906369 0.000666667
 0.995013 -0.156804    1.1004 0.268368 0.000666667
 0.983793 -0.148858   1.13658 -0.0103452 0.000666667
 0.947607 -0.171314   1.12005 -0.0285113 0.000666667
 0.994723 -0.150542   1.12568 -0.184906 0.000666667
 0.981625 -0.156937     1.099 -0.110292 0.000666667
 0.975083 -0.161853   1.12263 0.167387 0.000666667
 0.997733 -0.146331   1.14554 -0.142866 0.000666667
0.949236 -0.16512  1.13045 -0.0980131 0.000666667
 0.951153 -0.169466   1.15091 -0.150713 0.000666667
 0.978249 -0.157346   1.09249 -0.00383293 0.000666667
  1.01865 -0.136023   1.10611 -0.00314864 0.000666667
  1.00612 -0.149872   1.13859 -0.0182349 0.000666667
 0.981305 -0.157936   1.09898 0.0541165 0.000666667
 0.982404 -0.155235   1.09813 0.0561965 0.000666667
 0.949802 -0.171811   1.14211 0.109344 0.000666667
 0.982317 -0.155505   1.09969 0.0588491 0.000666667
 0.990173 -0.147401   1.11531 -0.00713634 0.000666667
0.976867 -0.15656  1.14277 -0.293357 0.000666667
0.964536 -0.16036   1.1036 -0.0361551 0.000666667
 0.989866 -0.142445   1.11301 -0.00275186 0.000666667
 0.990287 -0.144056   1.11253 0.00765853 0.000666667
 0.986611 -0.152336   1.14713 -0.258162 0.000666667
 0.983368 -0.155416   1.13038 0.324402 0.000666667
  1.02013 -0.137532   1.12357 0.161654 0.000666667
  0.98662 -0.155584   1.12727 0.0157443 0.000666667
0.984595 -0.15019  1.10845 -0.0387251 0.000666667
 0.989588 -0.149479   1.12291 0.0668306 0.000666667
 0.975011 -0.162143   1.08872 0.137065 0.000666667
 0.971133 -0.155158   1.09096 -0.303371 0.000666667
  1.00333 -0.146008   1.14045 0.0206974 0.000666667
 0.990366 -0.146045   1.14459 -0.0613165 0.000666667
 0.984754 -0.152906     1.099 0.00233857 0.000666667
   1.0198 -0.135241   1.10976 0.00414761 0.000666667
 0.976809 -0.154513   1.12116 -0.253697 0.000666667
 1.02758 -0.13756  1.12443 0.130016 0.000666667
 0.972564 -0.165316   1.12409 0.538988 0.000666667
 0.977881 -0.150033   1.11733 -0.45135 0.000666667
 0.976493 -0.154734   1.12204 -0.0422878 0.000666667
  1.00608 -0.139701   1.14639 -0.0431558 0.000666667
 0.979677 -0.158197    1.0934 0.00804475 0.000666667
 0.977723 -0.156905   1.09166 0.131918 0.000666667
 0.974197 -0.153229   1.09967 -0.27311 0.000666667
 0.965683 -0.163215   1.11903 -0.0719855 0.000666667
 0.989151 -0.152226   1.14184 0.0621954 0.000666667
 0.983764 -0.153732   1.11935 -0.107564 0.000666667
 0.961611 -0.164912   1.13122 0.112254 0.000666667
 0.968451 -0.159341   1.11972 -0.201113 0.000666667
 0.987252 -0.143015   1.12593 -0.00837917 0.000666667
 0.988366 -0.145776   1.13086 0.0663979 0.000666667
 0.990314 -0.150602   1.12744 -0.257361 0.000666667
 0.977744 -0.161716   1.08506 0.255613 0.000666667
 0.990512 -0.149791   1.10858 0.16723 0.000666667
 0.982225 -0.156304     1.142 -0.162263 0.000666667
 0.973798 -0.163088   1.13307 0.335912 0.000666667
  1.00185 -0.146048    1.1405 0.00959172 0.000666667
 0.995929 -0.148782   1.14133 0.0630736 0.000666667
 0.971416 -0.166956   1.12391 0.525867 0.000666667
 0.951475 -0.172937   1.11937 -0.0438977 0.000666667
 0.988229 -0.150098   1.12776 -0.0183659 0.000666667
 0.978638 -0.152117   1.11565 -0.457762 0.000666667
 0.963682 -0.159556    1.1026 -0.0142217 0.000666667
 0.981768 -0.156488   1.09113 -0.0133205 0.000666667
0.976543 -0.1546  1.1207 -0.261901 0.000666667
  0.96965 -0.160366   1.09487 -0.236955 0.000666667
0.965122 -0.16205  1.12968 -0.00872293 0.000666667
 0.964739 -0.158422   1.10772 -0.116045 0.000666667
  1.02677 -0.135331   1.10373 -0.0529962 0.000666667
  0.98933 -0.145967   1.11367 0.0429581 0.000666667
 0.969932 -0.167601   1.10254 -0.0820622 0.000666667
 0.970037 -0.158618   1.15861 -0.364544 0.000666667
 0.964304 -0.161632   1.10307 -0.035157 0.000666667
 0.985791 -0.150548   1.11694 -0.112982 0.000666667
  1.00129 -0.145557   1.10265 0.0322631 0.000666667
0.971732 -0.15658  1.11693 0.176781 0.000666667
 0.963974 -0.162416   1.11852 -0.582722 0.000666667
0.958495 -0.16974  1.07502 0.0665852 0.000666667
 0.982642 -0.154146   1.09775 0.0598509 0.000666667
 0.983761 -0.156194   1.12042 -0.110082 0.000666667
 0.990534 -0.147817   1.13262 0.0747662 0.000666667
  1.02078 -0.134544   1.12173 0.182475 0.000666667
 0.973138 -0.157095   1.15914 -0.0671245 0.000666667
 0.975526 -0.155914   1.10031 -0.249608 0.000666667
 0.977857 -0.156494   1.09303 0.161073 0.000666667
  1.00169 -0.146707    1.1035 0.0300378 0.000666667
  1.01972 -0.135122   1.10894 -0.0242891 0.000666667
  1.01186 -0.147319   1.16133 0.242318 0.000666667
 0.971533 -0.156426   1.15641 -0.0695495 0.000666667
  1.02632 -0.138182   1.09946 -0.054076 0.000666667
 0.946183 -0.168787   1.15561 -0.00335719 0.000666667
 0.981473 -0.155553   1.14243 -0.166239 0.000666667
  1.00397 -0.140175   1.12865 0.00507127 0.000666667
 0.983382 -0.156044   1.14301 -0.198894 0.000666667
  0.99664 -0.144886   1.14131 -0.467856 0.000666667
 0.998696 -0.152304   1.07438 -0.130439 0.000666667
 0.981272 -0.154035   1.16404 -0.0279537 0.000666667
 0.994774 -0.149515   1.11128 -0.204132 0.000666667
 0.984133 -0.157052   1.08869 0.160864 0.000666667
 0.955754 -0.164727    1.1372 0.0554464 0.000666667
  1.01726 -0.134054   1.10973 -0.0292582 0.000666667
 0.991267 -0.148291   1.14568 -0.0649069 0.000666667
 0.972064 -0.152597   1.12648 0.044983 0.000666667
 0.971956 -0.159712   1.08864 0.140961 0.000666667
 0.95356 -0.17081  1.08604 -0.0532251 0.000666667
  1.00274 -0.150862   1.11392 0.288919 0.000666667
0.956956 -0.16982  1.07683 0.0699604 0.000666667
 0.949637 -0.168532   1.15078 -0.15541 0.000666667
 0.993525 -0.150488   1.14882 0.0495429 0.000666667
 1.00709 -0.14385  1.09568 -0.0629158 0.000666667
 0.951247 -0.169293   1.14892 -0.125547 0.000666667
  1.02347 -0.138942   1.11713 0.00276462 0.000666667
   1.0103 -0.146904   1.13397 0.0356286 0.000666667
 0.972457 -0.159467    1.1582 -0.380119 0.000666667
 0.961498 -0.164489   1.12983 0.108648 0.000666667
 0.949142 -0.170784   1.14102 0.0904167 0.000666667
  1.00136 -0.147549   1.10335 0.0156482 0.000666667
 0.972349 -0.164578   1.12605 0.531755 0.000666667
0.961987 -0.16414  1.11903 -0.58322 0.000666667
0.973854 -0.15628  1.10302 0.132817 0.000666667
  1.00446 -0.142544   1.09652 -0.0633221 0.000666667
 0.971857 -0.158204    1.0972 -0.29262 0.000666667
 0.988294 -0.153678   1.11326 0.0567211 0.000666667
 0.974977 -0.150099   1.14918 -0.184388 0.000666667
   0.9901 -0.153555   1.12325 -0.194772 0.000666667
 0.992678 -0.152243    1.1465 0.0491327 0.000666667
 0.975266 -0.157254   1.09151 -0.0953961 0.000666667
 0.962637 -0.159208   1.10273 -0.0283419 0.000666667
   0.9728 -0.161598   1.13146 0.337835 0.000666667
0.986772 -0.15136  1.12382 0.130645 0.000666667
 1.00297 -0.14325  1.13961 0.0178799 0.000666667
 0.969314 -0.157771   1.11603 0.162117 0.000666667
  0.96981 -0.156537   1.09914 -0.300566 0.000666667
 0.969917 -0.158199   1.09918 -0.310462 0.000666667
 0.961755 -0.164966   1.08708 0.306883 0.000666667
 0.970537 -0.162118   1.09882 -0.0299976 0.000666667
  1.02138 -0.135577     1.124 0.152901 0.000666667
 0.990215 -0.149316   1.13137 -0.0596707 0.000666667
 0.954069 -0.164085   1.13923 0.0481544 0.000666667
 0.989677 -0.153663   1.10408 -0.0498178 0.000666667
 0.938994 -0.174084   1.14374 -0.247478 0.000666667
  1.02447 -0.136358   1.10221 -0.07224 0.000666667
 0.964107 -0.160918   1.10239 -0.0288902 0.000666667
 0.965584 -0.156609   1.13566 0.0306002 0.000666667
  1.02281 -0.137886   1.11815 0.0185857 0.000666667
 0.998738 -0.141806   1.12828 0.194543 0.000666667
 0.977425 -0.150093   1.12229 0.244182 0.000666667
 0.948711 -0.163781   1.12928 -0.112 0.000666667
 0.971806 -0.158245   1.08797 0.14188 0.000666667
 0.964885 -0.161262   1.11756 -0.0865539 0.000666667
 0.968917 -0.160574   1.09543 -0.222322 0.000666667
 0.969888 -0.158155   1.09943 -0.289436 0.000666667
 0.998485 -0.146112   1.13364 -0.350678 0.000666667
 0.965483 -0.162014   1.11757 -0.0785698 0.000666667
 0.991463 -0.151754   1.12628 -0.208275 0.000666667
 0.955038 -0.167954   1.07561 0.0773282 0.000666667
 0.954689 -0.165607   1.13707 0.0294904 0.000666667
 0.993617 -0.144936   1.12471 -0.169782 0.000666667
  1.00254 -0.151409     1.112 0.298723 0.000666667
  0.95895 -0.169867   1.07817 0.06713 0.000666667
 0.996812 -0.149252   1.14131 -0.226011 0.000666667
 0.963389 -0.155821   1.13298 -0.00300784 0.000666667
 0.967318 -0.163862    1.1094 0.100568 0.000666667
 0.982417 -0.156214   1.13739 0.147657 0.000666667
 0.977382 -0.155931   1.14061 -0.283977 0.000666667
 0.977375 -0.157542   1.09398 -0.100974 0.000666667
  0.98045 -0.159837   1.13574 0.121628 0.000666667
 0.986979 -0.149977   1.12667 0.0724139 0.000666667
 0.965116 -0.161781    1.1272 0.00888302 0.000666667
 0.975873 -0.155547   1.13735 -0.0153916 0.000666667
 0.990301 -0.152315   1.12467 -0.202959 0.000666667
 0.996499 -0.150006   1.14241 0.0603368 0.000666667
 0.983294 -0.154456   1.11878 -0.0890512 0.000666667
 0.969737 -0.163811   1.13801 0.131153 0.000666667
  1.03035 -0.128673   1.08769 -0.253784 0.000666667
  0.97074 -0.161776   1.09615 -0.246022 0.000666667
 0.972576 -0.157622   1.09715 -0.304935 0.000666667
 0.98419 -0.15089  1.10777 -0.0312999 0.000666667
 0.975177 -0.156534   1.13657 -0.0180719 0.000666667
 0.983695 -0.157132   1.08727 0.156902 0.000666667
 0.992663 -0.150042   1.12643 -0.256699 0.000666667
 0.984829 -0.155362   1.11102 -0.160144 0.000666667
 0.990936 -0.145213   1.13197 -0.105724 0.000666667
 0.973216 -0.159725   1.14279 0.195568 0.000666667
0.984694 -0.1496 1.13753 -0.029144 0.000666667
 0.968006 -0.159416   1.11819 -0.194454 0.000666667
0.990024 -0.15048  1.10796 0.174594 0.000666667
0.997478 -0.14587  1.14217 -0.476447 0.000666667
 0.97957 -0.14858  1.11551 -0.465189 0.000666667
0.968582 -0.16221  1.12674 0.00780819 0.000666667
 0.987488 -0.153543   1.11239 0.0635928 0.000666667
 0.980506 -0.156408   1.09858 0.0549606 0.000666667
 0.991809 -0.155024   1.09897 0.0234127 0.000666667
 0.969843 -0.157638   1.11753 0.154275 0.000666667
 0.995804 -0.141302   1.15001 0.0619571 0.000666667
  0.94946 -0.171132   1.15177 -0.141663 0.000666667
 0.976684 -0.157607   1.10173 -0.109366 0.000666667
 0.989891 -0.153424   1.11428 0.23593 0.000666667
  1.03251 -0.125186   1.08758 -0.25933 0.000666667
 0.978358 -0.154572    1.1236 0.239289 0.000666667
0.990459 -0.14928  1.13223 -0.0547144 0.000666667
 0.983247 -0.155796    1.1441 -0.163741 0.000666667
 0.957415 -0.168571   1.07518 0.0765605 0.000666667
 0.993909 -0.150514    1.1053 -0.00210267 0.000666667
 0.946719 -0.165781   1.13059 -0.112392 0.000666667
 0.990291 -0.150846   1.14194 0.0677432 0.000666667
 0.969734 -0.157854   1.15778 -0.362684 0.000666667
  1.00507 -0.139064   1.09603 -0.0579136 0.000666667
 0.964943 -0.161532    1.1075 0.0209845 0.000666667
  1.01892 -0.136899   1.10834 -0.00383503 0.000666667
0.993693 -0.14529  1.12217 -0.169695 0.000666667
  0.97467 -0.151611   1.12543 -0.117938 0.000666667
   0.9763 -0.161321   1.12383 0.193686 0.000666667
   1.0224 -0.135123   1.12267 0.167247 0.000666667
 0.984491 -0.153302    1.0987 0.00087886 0.000666667
 0.976704 -0.153887   1.12099 -0.258143 0.000666667
 0.966412 -0.161739   1.11804 -0.08322 0.000666667
 0.947733 -0.163673   1.12918 -0.105849 0.000666667
 0.976616 -0.155672   1.09339 -0.113395 0.000666667
 0.981475 -0.142456   1.13874 -0.0193656 0.000666667
  0.99356 -0.141794   1.11228 -0.196253 0.000666667
0.976756 -0.15484  1.11989 -0.259226 0.000666667
0.982625 -0.15477  1.09889 0.0716014 0.000666667
 0.971379 -0.160711   1.08945 0.169734 0.000666667
 0.990241 -0.150815   1.10884 0.183526 0.000666667
 0.976738 -0.156393   1.09348 -0.109669 0.000666667
  1.02035 -0.135856   1.12201 0.152919 0.000666667


==> output_ims_seed52_withold/entropy_action_1.txt <==
49.7374
 0.992016 -0.151149   1.12072 0.0698343 0.000666667
 0.987841 -0.151555   1.09773 -0.14501 0.000666667
 0.988393 -0.152213   1.11226 -0.0556153 0.000666667
 0.990162 -0.150629   1.11472 -0.0420092 0.000666667
0.987661 -0.14871  1.11934 -0.123136 0.000666667
 0.982114 -0.149603   1.13066 -0.421385 0.000666667
 0.990265 -0.149024   1.11721 -0.103618 0.000666667
 0.981976 -0.155411   1.14493 -0.168668 0.000666667
 0.988209 -0.153538   1.14042 0.0895744 0.000666667
 0.986729 -0.151049   1.11214 0.0593484 0.000666667
 0.985318 -0.157113   1.07416 -0.210693 0.000666667
 0.982277 -0.155608   1.14016 -0.175395 0.000666667
0.985683 -0.15206  1.14068 -0.228601 0.000666667
 0.984887 -0.156198   1.12964 -0.218623 0.000666667
 0.992209 -0.150349   1.12275 0.0597158 0.000666667
0.986469 -0.1467 1.12579 0.0845438 0.000666667
 0.993109 -0.149774   1.14187 0.146461 0.000666667
 0.987506 -0.153766    1.0964 -0.140583 0.000666667
 0.988153 -0.154752   1.12787 0.00703772 0.000666667
 0.991473 -0.151294   1.12253 0.061627 0.000666667
 0.985216 -0.152385   1.09716 -0.151394 0.000666667
0.980884 -0.15247  1.11508 -0.154007 0.000666667
 0.990852 -0.155035   1.13622 -0.0496113 0.000666667
 0.988817 -0.147639   1.11914 -0.108524 0.000666667
 0.991575 -0.147019   1.12967 0.0582983 0.000666667
 0.987468 -0.147943   1.11812 -0.113558 0.000666667
 0.985764 -0.149936    1.1179 -0.108157 0.000666667
 0.990389 -0.147746   1.12329 0.0726869 0.000666667
 0.980168 -0.155514   1.16233 -0.0321643 0.000666667
 0.989024 -0.150585   1.14247 -0.0338384 0.000666667
 0.985689 -0.149366   1.11603 -0.120134 0.000666667
0.990866 -0.14363  1.11051 0.0333861 0.000666667
 0.994405 -0.155284   1.09887 0.0316168 0.000666667
 0.988723 -0.150984   1.11754 -0.0907714 0.000666667
 0.988393 -0.149352   1.10759 0.186876 0.000666667
 0.983816 -0.153389   1.14238 -0.208078 0.000666667
 0.992335 -0.146976   1.09019 0.270287 0.000666667
 0.989614 -0.145878   1.11453 -0.0102483 0.000666667
 0.986959 -0.155949   1.09571 -0.147346 0.000666667
 0.982848 -0.149998   1.13268 -0.433307 0.000666667
 0.990429 -0.145595   1.11507 -0.0207533 0.000666667
 0.984505 -0.156733   1.10001 -0.0169364 0.000666667
 0.985456 -0.154953   1.09941 -0.155178 0.000666667
 0.983547 -0.153915   1.12812 -0.417478 0.000666667
0.991614 -0.14823  1.10859 0.163465 0.000666667
  0.99224 -0.151158   1.12667 -0.0374268 0.000666667
  0.99123 -0.147429   1.11973 0.0784684 0.000666667
0.983131 -0.15761   1.1412 -0.154693 0.000666667
 0.989214 -0.143656    1.1089 -0.00587799 0.000666667
 0.983867 -0.146145   1.11103 -0.0712584 0.000666667
0.992341 -0.14846   1.1484 0.0449203 0.000666667
0.991673 -0.15051  1.12608 -0.262751 0.000666667
 0.990265 -0.148911   1.12216 0.0699772 0.000666667
 0.990457 -0.145742   1.11035 0.0427202 0.000666667
 0.995953 -0.153103   1.10447 0.187532 0.000666667
 0.981994 -0.151155   1.12086 -0.0810636 0.000666667
 0.992526 -0.149208   1.14615 0.0421595 0.000666667
 0.985903 -0.153542   1.09678 -0.124554 0.000666667
0.984738 -0.1537 1.09675 -0.145121 0.000666667
0.988761 -0.15323  1.14049 0.0742641 0.000666667
 0.981834 -0.154242   1.11508 -0.15818 0.000666667
 0.985228 -0.151756    1.1157 -0.0249173 0.000666667
 0.990057 -0.150628    1.1237 0.115733 0.000666667
 0.986918 -0.150276    1.1484 -0.270386 0.000666667
 0.989007 -0.151863   1.13918 -0.0244947 0.000666667
 0.983211 -0.152182   1.11736 -0.0213917 0.000666667
 0.985952 -0.154275    1.0997 -0.151723 0.000666667
 0.990579 -0.153604   1.12518 -0.17938 0.000666667
 0.984875 -0.154329   1.12251 -0.109741 0.000666667
 0.992348 -0.149498    1.1344 0.0440736 0.000666667
 0.985382 -0.155268   1.11408 -0.0484002 0.000666667
 0.987071 -0.155647   1.11161 -0.143489 0.000666667
 0.983649 -0.152565   1.14044 -0.219742 0.000666667
 0.982276 -0.156017   1.14279 -0.172181 0.000666667
 0.983844 -0.155968   1.11271 -0.151957 0.000666667
 0.986592 -0.149524   1.13983 0.0325354 0.000666667
 0.985101 -0.157779   1.09649 -0.0973058 0.000666667
 0.990459 -0.149067   1.12088 0.102876 0.000666667
  0.98902 -0.152139   1.14207 0.0878675 0.000666667
 0.984265 -0.151668   1.13746 -0.0392324 0.000666667
 0.986208 -0.141337   1.12592 0.0079391 0.000666667
 0.981871 -0.149902   1.14056 -0.204759 0.000666667
  0.98472 -0.149489   1.13231 -0.412405 0.000666667
0.980632 -0.15518  1.14308 -0.165377 0.000666667
 0.988583 -0.146067   1.13215 -0.0455262 0.000666667
 0.989568 -0.150508   1.14149 0.0808197 0.000666667
 0.985989 -0.149907   1.11436 -0.0299777 0.000666667
 0.988637 -0.152716    1.1417 0.0437994 0.000666667
 0.983492 -0.159539   1.14316 -0.171187 0.000666667
 0.988108 -0.156152   1.11359 -0.0586551 0.000666667
  0.98509 -0.150038   1.11652 -0.041135 0.000666667
  0.98813 -0.151323   1.14682 -0.287517 0.000666667
 0.988374 -0.153306   1.09527 -0.128928 0.000666667
 0.983841 -0.155869   1.14303 -0.214397 0.000666667
 0.985616 -0.156757    1.0766 -0.207934 0.000666667
 0.986169 -0.150337   1.13846 -0.0315311 0.000666667
  0.98793 -0.157478   1.12838 -0.0077725 0.000666667
 0.988868 -0.151167   1.14298 0.0852668 0.000666667
 0.984251 -0.155678   1.09825 -0.133639 0.000666667
 0.987791 -0.148367   1.11771 -0.0831894 0.000666667
 0.98791 -0.14186  1.12556 -0.0030048 0.000666667
 0.989864 -0.144593   1.11257 0.0535772 0.000666667
 0.983995 -0.154904    1.1119 -0.134444 0.000666667
 0.984838 -0.152863    1.1159 -0.0393525 0.000666667
 0.986617 -0.152298   1.11604 -0.0505978 0.000666667
0.986692 -0.14789  1.12511 0.0817907 0.000666667
 0.981379 -0.150576   1.13885 -0.225616 0.000666667
 0.987215 -0.157236   1.11395 -0.0413409 0.000666667
 0.993305 -0.153043   1.10444 0.172419 0.000666667
 0.990064 -0.151464   1.14858 -0.25816 0.000666667
0.985161 -0.15242   1.1397 -0.214943 0.000666667
 0.993289 -0.152559   1.10355 0.260155 0.000666667
 0.986367 -0.151287   1.13216 -0.416115 0.000666667
  0.98911 -0.151301   1.14028 0.066174 0.000666667
 0.982323 -0.152927   1.14385 -0.219656 0.000666667
 0.987125 -0.149776   1.11854 -0.0817543 0.000666667
 0.985209 -0.151784   1.12381 0.127752 0.000666667
 0.980412 -0.155315   1.11469 -0.147633 0.000666667
 0.992841 -0.149534   1.11346 -0.195763 0.000666667
 0.992256 -0.151028   1.12092 0.0731493 0.000666667
 0.988318 -0.149853   1.10594 0.164244 0.000666667
 0.983957 -0.155392   1.11441 -0.159894 0.000666667
 0.988409 -0.150125   1.12008 -0.100117 0.000666667
0.984555 -0.14998  1.13321 -0.425325 0.000666667
 0.993649 -0.145811   1.11295 0.039582 0.000666667
 0.999123 -0.152163   1.13048 0.274057 0.000666667
 0.981252 -0.150071   1.11656 -0.452764 0.000666667
 0.987541 -0.144549   1.11241 0.0437458 0.000666667
 0.989494 -0.153843   1.13081 -0.0220461 0.000666667
  0.99015 -0.151935   1.14149 0.068631 0.000666667
 0.984798 -0.155095   1.09859 -0.0243024 0.000666667
 0.987496 -0.150427   1.14257 -0.0135199 0.000666667
0.987722 -0.15052  1.14777 -0.252629 0.000666667
 0.992567 -0.152589   1.08864 0.290604 0.000666667
 0.986447 -0.154439   1.12246 -0.189768 0.000666667
 0.988224 -0.151819   1.11386 -0.044427 0.000666667
0.987665 -0.15211  1.12696 -0.041587 0.000666667
 0.982965 -0.149352   1.13841 -0.0376082 0.000666667
 0.987462 -0.157627   1.07452 -0.225979 0.000666667
 0.982411 -0.150629    1.1331 -0.427227 0.000666667
 0.985492 -0.148897   1.11956 -0.0848229 0.000666667
 0.982741 -0.153523   1.14083 -0.222878 0.000666667
 0.988896 -0.150589   1.12811 0.0801112 0.000666667
 0.987436 -0.160315   1.13253 0.00723781 0.000666667
 0.987375 -0.147809   1.11334 0.00874193 0.000666667
 0.991885 -0.150019   1.12383 0.0593418 0.000666667
 0.986337 -0.153554   1.14124 -0.218121 0.000666667
 0.988003 -0.154747   1.14098 0.0155489 0.000666667
 0.988185 -0.150482    1.1079 0.189569 0.000666667
 0.992206 -0.151723   1.14719 0.0531239 0.000666667
 0.992314 -0.151651   1.10358 0.178412 0.000666667
 0.985737 -0.156665   1.11329 -0.137692 0.000666667
0.987946 -0.15158  1.11596 -0.0243896 0.000666667
0.989599 -0.15218  1.15866 0.251708 0.000666667
  0.98545 -0.149786   1.12571 0.0770351 0.000666667
  1.00056 -0.151171   1.13185 0.28948 0.000666667
 0.981273 -0.152679   1.13056 -0.418975 0.000666667
 0.986709 -0.150503   1.14448 -0.0198592 0.000666667
 0.986388 -0.152413   1.09858 -0.0316837 0.000666667
0.986546 -0.15257  1.12513 -0.0376871 0.000666667
 0.983974 -0.151937   1.14121 -0.219537 0.000666667
 0.991313 -0.147649   1.10612 0.182163 0.000666667
 0.982277 -0.153505   1.14049 -0.228138 0.000666667
 0.989774 -0.148984   1.10826 0.181294 0.000666667
 0.998356 -0.151562   1.13185 0.308638 0.000666667
 0.989691 -0.151435   1.14372 0.0934852 0.000666667
 0.988928 -0.150598   1.13867 0.0674991 0.000666667
 0.984103 -0.152606   1.13422 -0.424289 0.000666667
 0.989367 -0.151003    1.1413 0.0722089 0.000666667
 0.988404 -0.147582   1.11437 -0.0117104 0.000666667
 0.982883 -0.152358   1.14281 -0.216613 0.000666667
  0.98825 -0.151915   1.13037 -0.0257872 0.000666667
 0.985887 -0.152529   1.09697 -0.154863 0.000666667
 0.991481 -0.145995   1.13206 0.0882591 0.000666667
   0.9875 -0.155169   1.12734 0.0300707 0.000666667
 0.990395 -0.151994   1.14222 0.0951893 0.000666667
 0.991952 -0.144932   1.11259 0.0551143 0.000666667
0.986022 -0.15669  1.11515 -0.0636059 0.000666667
 0.992131 -0.150248   1.14669 0.0645668 0.000666667
 0.990388 -0.146074   1.11492 0.0189749 0.000666667
 0.992049 -0.154038   1.12205 -0.20841 0.000666667
 0.988777 -0.160346   1.13406 -0.0259017 0.000666667
 0.993957 -0.157668   1.09619 0.135163 0.000666667
   0.9844 -0.149895   1.11417 -0.12449 0.000666667
 0.987681 -0.156356   1.11506 0.180693 0.000666667
 0.982288 -0.156723   1.14311 -0.158009 0.000666667
 0.987766 -0.147958   1.11455 0.018028 0.000666667
 0.991959 -0.155839   1.10048 0.0131093 0.000666667
 0.987783 -0.150225   1.11793 -0.0998222 0.000666667
 0.991271 -0.149374   1.10742 0.184506 0.000666667
 0.986714 -0.150705   1.11587 -0.0329309 0.000666667
 0.988218 -0.154455   1.11324 -0.042946 0.000666667
 0.986926 -0.156736   1.07516 -0.235442 0.000666667
  0.99022 -0.149808   1.10688 0.184764 0.000666667
 0.985022 -0.151123   1.12616 -0.0583582 0.000666667
 0.993381 -0.150719   1.14771 0.0637922 0.000666667
 0.994715 -0.155381   1.10186 0.279981 0.000666667
 0.992476 -0.156156   1.09868 0.020946 0.000666667
  1.00065 -0.151993   1.13183 0.274396 0.000666667
0.992107 -0.1567 1.13689 -0.0325127 0.000666667
 0.981788 -0.151851   1.13332 -0.41989 0.000666667
 0.984971 -0.155707   1.11406 -0.0331303 0.000666667
 0.984853 -0.148698   1.12483 0.0845505 0.000666667
 0.990622 -0.145895   1.13247 0.0413245 0.000666667
  0.98995 -0.149658   1.10973 0.180972 0.000666667
 0.988641 -0.152695   1.14353 -0.00896613 0.000666667
 0.988768 -0.160364   1.13213 -0.0118636 0.000666667
 0.988688 -0.151984   1.11703 -0.109165 0.000666667
 0.984256 -0.156631   1.11347 -0.190298 0.000666667
 0.987982 -0.151773   1.13971 -0.0170299 0.000666667
 0.980259 -0.151062    1.1145 -0.426902 0.000666667
0.984449 -0.15086  1.12751 -0.0732856 0.000666667
  0.98656 -0.152448   1.12955 -0.0469387 0.000666667
 0.988352 -0.150484   1.11439 -0.0198179 0.000666667
 0.986149 -0.153236   1.11576 -0.0216457 0.000666667
 0.981892 -0.151101   1.13153 -0.430139 0.000666667
  0.98339 -0.150987   1.13993 -0.208604 0.000666667
 0.991205 -0.153473   1.12456 0.118349 0.000666667
 0.990153 -0.154014   1.10314 -0.145942 0.000666667
 0.989526 -0.154311   1.15969 0.208779 0.000666667
 0.990653 -0.149318   1.14359 0.105346 0.000666667
 0.992565 -0.150312   1.08565 0.262291 0.000666667
 0.986581 -0.155814   1.07539 -0.221633 0.000666667
 0.989643 -0.148903   1.12327 0.065902 0.000666667
 0.986811 -0.150398   1.11887 -0.10473 0.000666667
 0.990962 -0.150177   1.10577 0.177829 0.000666667
 0.988519 -0.145057   1.11136 0.0458023 0.000666667
 0.981463 -0.155032    1.1225 -0.0369146 0.000666667
   0.9844 -0.156255    1.1181 -0.0274987 0.000666667
 0.988265 -0.153224    1.0974 -0.135966 0.000666667
 0.987598 -0.142326   1.12438 -0.0024048 0.000666667
 0.982527 -0.158649   1.14418 -0.172183 0.000666667
 0.98721 -0.15318  1.09497 -0.128332 0.000666667
 0.990177 -0.142953   1.11298 -0.00422299 0.000666667
 0.987718 -0.150278   1.12679 -0.0642948 0.000666667
 0.991751 -0.148756   1.12271 0.0717859 0.000666667
  0.99108 -0.150289   1.14705 0.0510479 0.000666667
 0.982183 -0.153534   1.13045 -0.415646 0.000666667
 0.979714 -0.150999   1.11768 -0.423456 0.000666667
 0.988727 -0.150515   1.11648 -0.0874343 0.000666667
 0.981581 -0.142907    1.1376 -0.0343769 0.000666667
 0.983431 -0.155351   1.09763 -0.153549 0.000666667
 0.990102 -0.152051   1.13181 -0.0398329 0.000666667
 0.987247 -0.155575   1.07598 -0.229047 0.000666667
 0.981668 -0.155206   1.11933 -0.0885158 0.000666667
 0.985696 -0.157255    1.1298 -0.194716 0.000666667
 0.985272 -0.153421     1.128 -0.0519119 0.000666667
0.982857 -0.15141  1.14159 -0.221727 0.000666667
 0.985014 -0.152736   1.13324 -0.426415 0.000666667
 0.991891 -0.151615   1.12361 -0.205595 0.000666667
 0.984001 -0.151158     1.132 -0.41452 0.000666667
 0.990743 -0.150387   1.12594 -0.184986 0.000666667
 0.976272 -0.155987   1.14093 -0.280303 0.000666667
  0.99034 -0.150386   1.14403 -0.0607649 0.000666667
 0.981914 -0.155103   1.13244 -0.429267 0.000666667
 0.987394 -0.152674   1.09553 -0.175695 0.000666667
 0.982805 -0.145459   1.11325 0.0266373 0.000666667
 0.980627 -0.158112   1.14234 -0.143323 0.000666667
0.988091  -0.155 1.16239 0.245246 0.000666667
0.993781 -0.14981  1.12268 0.0459516 0.000666667
 0.991044 -0.145795   1.13079 0.0587645 0.000666667
 0.984354 -0.152986   1.13394 -0.423475 0.000666667
 0.988489 -0.154431   1.12899 0.0312603 0.000666667
0.987065 -0.15404  1.12935 -8.84219e-05 0.000666667
 0.987481 -0.149418   1.11295 -0.029418 0.000666667
 0.987394 -0.150489   1.12366 0.104607 0.000666667
 0.989077 -0.154422   1.11296 0.0511915 0.000666667
 0.988183 -0.156921   1.12897 -0.000504233 0.000666667
 0.983899 -0.148342   1.13701 -0.0242238 0.000666667
 0.986425 -0.154493   1.13163 -0.212614 0.000666667
 0.990564 -0.144133   1.11339 0.0317722 0.000666667
0.980244 -0.15014  1.13257 -0.426806 0.000666667
 0.983678 -0.155168   1.11309 -0.138617 0.000666667
 0.992205 -0.151514   1.14934 0.0126556 0.000666667
 0.988268 -0.151341   1.14767 -0.270846 0.000666667
 0.994059 -0.156309   1.10119 0.264905 0.000666667
   0.9844 -0.150509   1.13272 -0.425928 0.000666667
 0.987371 -0.155009     1.113 -0.158318 0.000666667
 0.989295 -0.146032   1.13165 0.0860266 0.000666667
 0.983883 -0.154301   1.09833 -0.00908304 0.000666667
 0.986283 -0.151395   1.11737 -0.114994 0.000666667
 0.982481 -0.150364   1.14028 0.0179665 0.000666667
 0.983812 -0.158776   1.14151 -0.171353 0.000666667
 0.986529 -0.147064   1.11512 -0.00465668 0.000666667
 0.985068 -0.158918   1.11371 -0.165273 0.000666667
0.988789 -0.15533  1.13629 -0.0401632 0.000666667
 0.981628 -0.151777   1.16429 -0.0585676 0.000666667
 0.987549 -0.153422    1.1151 -0.0230125 0.000666667
 0.983406 -0.150633   1.14214 -0.213231 0.000666667
  0.98784 -0.151602   1.12364 -0.0557348 0.000666667
 0.983775 -0.151017   1.14238 -0.21769 0.000666667
 0.983694 -0.148324   1.13865 0.00295073 0.000666667
 0.985985 -0.149092   1.12429 0.0807244 0.000666667
 0.988131 -0.153063    1.0978 -0.159709 0.000666667
 0.993457 -0.148483    1.1063 0.000664939 0.000666667
  0.99269 -0.151876   1.08601 0.272553 0.000666667
 0.984612 -0.150941   1.12559 -0.0374161 0.000666667
  0.98595 -0.152127    1.1463 -0.246507 0.000666667
0.993273 -0.1527 1.10315 0.200742 0.000666667
 0.986023 -0.154973    1.1123 -0.119469 0.000666667
 0.993081 -0.156871   1.09826 0.0310439 0.000666667
   0.9852 -0.155525   1.11475 -0.154329 0.000666667
 0.977132 -0.150929    1.1177 -0.473731 0.000666667
 0.984631 -0.151675   1.14182 -0.22676 0.000666667
 0.993545 -0.157561   1.09423 0.138918 0.000666667
 0.982786 -0.153855   1.11437 -0.157866 0.000666667
 0.988326 -0.149243   1.12287 0.0634846 0.000666667
 0.989987 -0.146765   1.11494 0.00183903 0.000666667
 0.988182 -0.152802   1.12517 -0.215048 0.000666667
0.990701 -0.15255  1.10935 0.171825 0.000666667
 0.989039 -0.151576   1.14118 0.0670842 0.000666667
 0.990314 -0.150584   1.10962 0.174957 0.000666667
0.988032 -0.14691  1.11355 -0.0315275 0.000666667
 0.985526 -0.155667   1.07513 -0.209653 0.000666667
 0.989529 -0.152388   1.11248 0.224008 0.000666667
 0.996674 -0.153223    1.1035 0.21536 0.000666667
 0.992409 -0.150601   1.11976 0.0694631 0.000666667
 0.985333 -0.149486   1.13672 -0.0150639 0.000666667
 0.993802 -0.152442   1.12422 0.0731849 0.000666667
 0.991372 -0.154083   1.10421 -0.151195 0.000666667
 0.981237 -0.153332   1.13862 -0.203333 0.000666667
  0.98521 -0.153415   1.10027 0.0070942 0.000666667
 0.993798 -0.153552   1.13035 0.0157006 0.000666667
 0.991025 -0.148181   1.14571 -0.0683013 0.000666667
 0.985665 -0.151425   1.14648 -0.265132 0.000666667
 0.989272 -0.151187   1.15003 -0.282147 0.000666667
 0.988384 -0.147732   1.13209 0.0804751 0.000666667
 0.984796 -0.148313   1.12546 0.0775283 0.000666667
 0.995293 -0.150349   1.14902 0.0394684 0.000666667
 0.987344 -0.149058   1.11972 -0.0863337 0.000666667
 0.992508 -0.159314   1.09535 0.120981 0.000666667
 0.990243 -0.149558     1.122 0.0651097 0.000666667
 0.990084 -0.149121   1.11648 -0.0257276 0.000666667
  0.98555 -0.146205   1.12499 0.0609107 0.000666667
0.982348 -0.15012   1.1091 -0.0457548 0.000666667
 0.993372 -0.149082   1.14669 0.0463331 0.000666667
 0.989704 -0.150056   1.14489 -0.0349813 0.000666667
 0.985986 -0.155857   1.09896 -0.0152761 0.000666667
 0.990827 -0.149632   1.10862 0.185862 0.000666667
 0.986992 -0.151397   1.11689 -0.0041131 0.000666667
 0.990494 -0.149229   1.12525 0.0797384 0.000666667
 0.983008 -0.149679   1.13564 -0.0111156 0.000666667
  0.98784 -0.156543   1.12873 0.0205166 0.000666667
 0.988277 -0.152329   1.12613 0.120916 0.000666667
 0.988191 -0.143291    1.1271 -0.0183234 0.000666667
 0.990128 -0.146166   1.13171 0.0950306 0.000666667
 0.981829 -0.155986    1.1413 -0.166317 0.000666667
 0.982757 -0.151263   1.13716 -0.0340361 0.000666667
 0.981774 -0.152125   1.13973 -0.233737 0.000666667
0.985713 -0.15211  1.12811 -0.0562687 0.000666667
0.987675 -0.14975  1.14449 -0.271263 0.000666667
 0.979805 -0.154643   1.14185 -0.180849 0.000666667
 0.989732 -0.154052    1.1262 -0.186583 0.000666667
 0.996797 -0.153076   1.10636 0.187979 0.000666667
 0.987138 -0.157288   1.12902 0.00541833 0.000666667
 0.994112 -0.148367   1.12029 0.0754991 0.000666667
 0.989725 -0.147842   1.11404 0.0415806 0.000666667
 0.987376 -0.146367   1.12858 0.087358 0.000666667
  0.98979 -0.149882   1.12117 0.0699244 0.000666667
 0.990931 -0.150432   1.10791 0.186369 0.000666667
 0.985539 -0.153287    1.0996 -0.139304 0.000666667
0.988997 -0.15125  1.14063 -0.0125169 0.000666667
0.987365 -0.15042  1.12548 -0.0566532 0.000666667
 0.987697 -0.148098   1.11561 -0.098766 0.000666667
 0.986404 -0.148532   1.12657 0.0887607 0.000666667
 0.989322 -0.153244   1.12898 -0.076077 0.000666667
  0.98317 -0.155971   1.12891 -0.209276 0.000666667
  0.98414 -0.153281   1.13718 -0.0260702 0.000666667
 0.989679 -0.149486   1.13173 0.0785885 0.000666667
0.986506 -0.15645  1.11319 -0.156977 0.000666667
 0.989931 -0.144922   1.11367 0.0435744 0.000666667
 0.986998 -0.151426   1.14217 -0.0196949 0.000666667
 0.990153 -0.148488   1.12309 0.0772318 0.000666667
0.983648 -0.1509 1.13209 -0.413658 0.000666667
 0.987779 -0.149316   1.11525 -0.0274326 0.000666667
 0.992843 -0.150779   1.09001 0.257493 0.000666667
  0.98685 -0.149437   1.11396 -0.0027354 0.000666667
 0.987682 -0.152343    1.1122 0.0459775 0.000666667
 0.991456 -0.151606   1.10914 0.188792 0.000666667
 0.988975 -0.149116   1.12078 0.0840453 0.000666667
 0.988233 -0.151759   1.14167 -0.0129268 0.000666667
 0.985844 -0.154604    1.0991 -0.12976 0.000666667
 0.991811 -0.149557   1.12453 -0.26798 0.000666667
 0.991038 -0.153331   1.11257 -0.0434266 0.000666667
 0.987683 -0.149214   1.14431 0.00633038 0.000666667
 0.989016 -0.147847   1.11397 0.0532213 0.000666667
 0.983991 -0.154416   1.14336 -0.157604 0.000666667
 0.988448 -0.151609   1.11357 -0.0546599 0.000666667
 0.989687 -0.155554   1.10362 -0.041139 0.000666667
 0.980781 -0.150184   1.13282 -0.445283 0.000666667
 0.989931 -0.148469   1.10678 0.197262 0.000666667
 0.981787 -0.152646   1.09828 -0.013498 0.000666667
0.987766 -0.15121  1.14338 -0.00712379 0.000666667
 0.985203 -0.154564   1.09436 -0.128989 0.000666667
0.990555 -0.15488  1.11209 0.224911 0.000666667
 0.990677 -0.150845   1.13766 0.0685806 0.000666667
 0.985031 -0.159528   1.11356 -0.20678 0.000666667
 0.987309 -0.153417   1.13062 -0.430848 0.000666667
 0.991275 -0.150478   1.14686 -0.0712814 0.000666667
 0.991489 -0.153672   1.12169 -0.186705 0.000666667
 0.992844 -0.153145   1.14048 0.0763717 0.000666667
 0.985269 -0.152913   1.09943 -0.0249414 0.000666667
 0.982695 -0.156599      1.13 -0.415514 0.000666667
 0.988616 -0.145638   1.13335 0.0556185 0.000666667
 0.985628 -0.152239   1.12517 -0.0647165 0.000666667
  0.99209 -0.157747   1.13653 -0.041985 0.000666667
 0.990485 -0.146768   1.11264 0.0500003 0.000666667
 0.983409 -0.151878   1.13967 -0.202951 0.000666667
 0.989502 -0.150286   1.10777 0.162979 0.000666667
 0.985614 -0.151005   1.12577 -0.0727099 0.000666667
 0.994092 -0.149074   1.08798 0.260285 0.000666667
 0.989131 -0.147836   1.12216 0.0749041 0.000666667
 0.984432 -0.150892   1.13964 -0.216937 0.000666667
 0.983822 -0.152549   1.13292 -0.430697 0.000666667
0.983837 -0.15682  1.12972 -0.206778 0.000666667
  0.98533 -0.150332   1.11889 -0.112058 0.000666667
 0.990006 -0.150135   1.12234 0.0860134 0.000666667
 0.992528 -0.148193   1.14763 0.0658516 0.000666667
 0.982878 -0.152809   1.14296 -0.198072 0.000666667
 0.988501 -0.151504   1.12984 -0.0481268 0.000666667
 0.984068 -0.155633   1.14397 -0.146562 0.000666667
 0.989383 -0.149803   1.14189 0.000945144 0.000666667
 0.991669 -0.151915   1.14071 0.0727135 0.000666667
 0.991975 -0.146146   1.11637 -0.00433639 0.000666667
0.990529 -0.15211  1.15998 0.206174 0.000666667
 0.981534 -0.154437   1.14152 -0.161163 0.000666667
 0.989452 -0.149115   1.13093 -0.0507894 0.000666667
 0.986053 -0.149002   1.11662 -0.138037 0.000666667
0.993153 -0.15073  1.11954 0.0778056 0.000666667
 0.995357 -0.155539   1.09782 0.123008 0.000666667
 0.989408 -0.150906   1.15961 0.249478 0.000666667
 0.979419 -0.148813   1.11476 -0.450496 0.000666667
 0.987732 -0.144474   1.13196 0.0285831 0.000666667
 0.994269 -0.157596   1.10116 0.259998 0.000666667
 0.981698 -0.152986   1.13237 -0.439336 0.000666667
 0.986216 -0.148033   1.11476 -0.0278331 0.000666667
 0.990295 -0.148096    1.1078 0.157588 0.000666667
 0.989294 -0.147789   1.12107 0.0834314 0.000666667
 0.983547 -0.154303   1.11093 -0.168132 0.000666667
 0.990468 -0.149128   1.10922 0.17852 0.000666667
 0.988771 -0.146314   1.13235 0.06439 0.000666667
0.986515 -0.15256  1.15013 -0.266325 0.000666667
 0.984739 -0.149229   1.12447 0.0597538 0.000666667
 0.987836 -0.149014   1.14126 -0.00892299 0.000666667
  0.98657 -0.153981   1.11688 -0.0276456 0.000666667
 0.986673 -0.146047   1.13057 0.0675702 0.000666667
 0.990793 -0.155543   1.16138 0.250367 0.000666667
0.98478  -0.152 1.11358 -0.0183985 0.000666667
 0.986832 -0.149793   1.14482 -0.281321 0.000666667
  0.99039 -0.149391   1.14465 -0.0743019 0.000666667
 0.981967 -0.149098   1.13222 -0.416068 0.000666667
 0.990653 -0.143351   1.13396 0.0857493 0.000666667
0.994451 -0.15518  1.13041 0.0288042 0.000666667
 0.979733 -0.149371   1.13227 -0.412954 0.000666667
 0.990924 -0.143263   1.11148 0.0127282 0.000666667
0.994135 -0.15314  1.13052 0.0288288 0.000666667
  0.99279 -0.149607   1.12238 0.070105 0.000666667
 0.988295 -0.153737   1.11022 0.0351381 0.000666667
 0.987901 -0.147919   1.11037 -0.0387512 0.000666667
 0.985399 -0.157204   1.07658 -0.230732 0.000666667
 0.986617 -0.151998   1.11496 -0.0241825 0.000666667
  0.97828 -0.155539   1.14184 -0.260101 0.000666667
 0.988227 -0.149066   1.10609 0.188529 0.000666667
 0.991271 -0.154925   1.10294 -0.0535527 0.000666667
 0.989089 -0.150898   1.14916 -0.290805 0.000666667
 0.981148 -0.158571   1.14183 -0.175501 0.000666667
 0.991065 -0.143523   1.13351 0.047069 0.000666667
  0.98911 -0.149003   1.12265 0.0586777 0.000666667
 0.983874 -0.152012   1.14089 -0.226251 0.000666667
 0.991375 -0.151248   1.11452 -0.0266964 0.000666667
 0.991594 -0.149261   1.11463 -0.000119288 0.000666667
 0.984582 -0.157355   1.07577 -0.206631 0.000666667
    0.988 -0.150316   1.14842 -0.273553 0.000666667
0.986748 -0.15132  1.13288 -0.44532 0.000666667
 0.984068 -0.157312   1.12989 -0.216564 0.000666667
  0.99202 -0.142998   1.13357 -0.101904 0.000666667
 0.985203 -0.149943   1.13655 -0.0340195 0.000666667
 0.989664 -0.152092   1.10727 0.170074 0.000666667
  0.98414 -0.146294   1.10731 -0.041539 0.000666667
 0.984424 -0.152301   1.11637 -0.0414223 0.000666667
 0.988253 -0.151731    1.0971 -0.136616 0.000666667
0.995424 -0.15766  1.09972 0.273938 0.000666667
 0.990304 -0.145501   1.13364 0.0539383 0.000666667
 0.998828 -0.154484   1.13146 0.273742 0.000666667
 0.991036 -0.149854   1.12105 0.0511547 0.000666667
 0.987502 -0.151632    1.1272 -0.0638123 0.000666667
 0.990607 -0.150741   1.13935 0.0990356 0.000666667
 0.983419 -0.152638   1.09668 0.0188733 0.000666667
 0.989391 -0.162431   1.13321 -0.0185841 0.000666667
  0.98122 -0.158919   1.14058 -0.177108 0.000666667
 0.993067 -0.149521   1.10634 -0.00996054 0.000666667
 0.989284 -0.147669   1.11554 -0.00623467 0.000666667
 0.983715 -0.149489   1.13692 -0.0371416 0.000666667
 0.987761 -0.145951   1.11563 -0.0307315 0.000666667
  0.98788 -0.153759   1.12804 -0.0549451 0.000666667
0.982058 -0.15732  1.14222 -0.185319 0.000666667
 0.989077 -0.157209   1.10398 -0.197269 0.000666667
 0.993282 -0.154448   1.14125 0.111699 0.000666667
 0.991584 -0.153674   1.15878 0.192653 0.000666667
 0.982323 -0.155431   1.11045 -0.162945 0.000666667
 0.985324 -0.153718   1.11541 -0.0306219 0.000666667
 0.982899 -0.152605   1.12027 -0.114941 0.000666667
 0.992414 -0.151193   1.10506 0.182321 0.000666667
 0.989795 -0.141959   1.13044 0.0861848 0.000666667
0.988485 -0.15167  1.14165 -0.0175904 0.000666667
 0.993002 -0.148412     1.086 0.281901 0.000666667
 0.985763 -0.154163   1.11242 -0.15694 0.000666667
 0.996191 -0.152611   1.10299 0.18689 0.000666667
  0.99103 -0.148427   1.10802 0.151071 0.000666667
 0.990991 -0.147215   1.11365 0.0481465 0.000666667
 0.979727 -0.148842   1.11617 -0.443174 0.000666667
  0.99119 -0.149061   1.12347 0.0925056 0.000666667
 0.992065 -0.154976   1.16076 0.239066 0.000666667
  0.99259 -0.149361   1.12426 0.0825116 0.000666667
 0.983335 -0.154098   1.16389 -0.0323158 0.000666667
 0.988267 -0.148606   1.11406 -0.0366172 0.000666667
 0.989969 -0.150469   1.10737 0.17837 0.000666667
 0.990563 -0.150456    1.1089 0.171577 0.000666667
 0.989649 -0.146463   1.11761 -0.139313 0.000666667
 0.987815 -0.150384    1.1439 -0.030184 0.000666667
 0.986412 -0.148221    1.1186 -0.100145 0.000666667
 0.983638 -0.149895   1.13444 -0.0600191 0.000666667
 0.990801 -0.150759   1.08635 0.284692 0.000666667
 0.989672 -0.155356   1.10276 -0.0483294 0.000666667
 0.984346 -0.155432   1.11418 -0.163207 0.000666667
 0.993131 -0.149127   1.14701 0.0512611 0.000666667
 0.986959 -0.153365   1.12654 -0.065459 0.000666667
 0.988501 -0.151822   1.12932 -0.0244562 0.000666667
 0.991433 -0.150731   1.14221 0.0644041 0.000666667
 0.994288 -0.155243   1.09805 0.1225 0.000666667
 0.982453 -0.151789   1.14055 -0.209024 0.000666667
 0.982267 -0.151405    1.1332 -0.44011 0.000666667
 0.985624 -0.154678   1.11541 -0.0210202 0.000666667
 0.980108 -0.149651   1.12945 -0.420448 0.000666667
 0.994843 -0.155434   1.14071 0.0739667 0.000666667
 0.984878 -0.154991   1.09527 -0.133172 0.000666667
 0.985524 -0.150502   1.11619 -0.0169237 0.000666667
 0.993448 -0.147593   1.12571 -0.264225 0.000666667
 0.985645 -0.155646   1.09661 -0.143342 0.000666667
    0.987 -0.154206   1.09462 -0.140655 0.000666667
 0.990161 -0.150758   1.08706 0.258417 0.000666667
 0.985525 -0.151428   1.11036 0.0443884 0.000666667
 0.992521 -0.150258   1.08872 0.271209 0.000666667
 0.983443 -0.153391   1.13987 -0.218777 0.000666667
 0.981613 -0.148772    1.1207 0.0334191 0.000666667
 0.988311 -0.150498   1.13078 -0.0695794 0.000666667
 0.984784 -0.157073    1.1187 -0.0558258 0.000666667
  0.98811 -0.144738    1.1153 -0.0116914 0.000666667
 0.986107 -0.155252   1.07596 -0.185613 0.000666667
 0.987004 -0.154558   1.12882 -0.218025 0.000666667
 0.990289 -0.146396   1.11481 -0.0120394 0.000666667
 0.992088 -0.150682   1.10651 0.175057 0.000666667
  0.98091 -0.154552   1.14338 -0.137091 0.000666667
0.995604 -0.15773  1.10017 0.27743 0.000666667
 0.992096 -0.148267   1.12219 0.0663286 0.000666667
 0.990433 -0.145047   1.11212 0.031904 0.000666667
 0.985733 -0.155661   1.12667 0.0160754 0.000666667
 0.993926 -0.150342   1.14754 0.0340608 0.000666667
 0.982585 -0.150661   1.14032 -0.225003 0.000666667
 0.991228 -0.152532   1.14754 0.0618386 0.000666667
 0.988245 -0.145546   1.12253 0.0886399 0.000666667
0.992426 -0.15005  1.12165 0.0728124 0.000666667
 0.982186 -0.151636   1.13503 -0.413904 0.000666667
 0.992204 -0.147208   1.11401 0.0338541 0.000666667
 0.984864 -0.149973   1.12578 -0.0648022 0.000666667
0.990439 -0.15083   1.1417 -0.0165678 0.000666667
 0.989287 -0.155215   1.10435 -0.163544 0.000666667
 0.982174 -0.154388   1.16453 -0.0375415 0.000666667
 0.986679 -0.151701   1.14929 -0.257966 0.000666667
 0.981734 -0.157552   1.14111 -0.169985 0.000666667
 0.993478 -0.152292   1.14676 0.0430629 0.000666667
  0.98926 -0.146135    1.1153 -0.0176799 0.000666667
 0.986832 -0.149931   1.12676 -0.053965 0.000666667
 0.976858 -0.156593   1.12233 -0.276551 0.000666667
 0.989627 -0.153097   1.13039 -0.0194413 0.000666667
 0.987151 -0.151717   1.11335 -0.0551734 0.000666667
 0.990161 -0.152044   1.15963 0.232145 0.000666667
 0.987752 -0.160742   1.13211 -0.0276625 0.000666667
 0.995243 -0.154015   1.10493 0.197198 0.000666667
 0.986947 -0.155435   1.12302 -0.17771 0.000666667
 0.986664 -0.153614   1.11149 0.0230064 0.000666667
 0.985976 -0.151688   1.12727 -0.0404767 0.000666667
 0.986277 -0.151597   1.13904 -0.0266109 0.000666667
 0.981197 -0.151984   1.14003 -0.203153 0.000666667
 0.990738 -0.147988   1.08739 0.267267 0.000666667
  0.98519 -0.156238   1.13045 -0.215878 0.000666667
0.991536 -0.15088  1.12541 0.0605367 0.000666667
 0.989417 -0.154751    1.1259 -0.204104 0.000666667
 0.990317 -0.150263   1.10885 0.16 0.000666667
 0.980878 -0.153437   1.13157 -0.432996 0.000666667
 0.987058 -0.156745   1.11257 -0.159767 0.000666667
 0.987762 -0.151669    1.1173 -0.104248 0.000666667
 0.987488 -0.152453   1.12785 -0.0353201 0.000666667
 0.987015 -0.148189   1.10998 -0.0598747 0.000666667
 0.987909 -0.153577   1.12537 -0.0663027 0.000666667
 0.989669 -0.147552   1.12258 0.0985222 0.000666667
 0.985273 -0.151888   1.13465 -0.415272 0.000666667
 0.988584 -0.152514   1.12879 -0.0470828 0.000666667
 0.988307 -0.151856   1.10742 0.181504 0.000666667
 0.992362 -0.150307   1.12187 0.06663 0.000666667
  0.98799 -0.155747   1.13676 -0.0225576 0.000666667
 0.981439 -0.149069   1.12971 0.142081 0.000666667
 0.981777 -0.160062   1.10007 -0.117632 0.000666667
0.986908 -0.15515  1.11083 0.0188504 0.000666667
0.985362 -0.15364  1.09639 -0.137656 0.000666667
 0.983886 -0.150693    1.1412 -0.227443 0.000666667
 0.985839 -0.155989   1.07346 -0.222053 0.000666667
 0.984622 -0.153646   1.13063 -0.200651 0.000666667
 0.991914 -0.154587    1.0987 0.0372471 0.000666667
 0.986127 -0.149845   1.09825 -0.00869021 0.000666667
0.986572 -0.15563  1.11468 -0.0466533 0.000666667
 0.991452 -0.148132   1.11959 0.0686112 0.000666667
0.986125 -0.15205  1.12507 0.0730749 0.000666667
 0.984901 -0.152379   1.09681 -0.136776 0.000666667
 0.989677 -0.145958   1.13207 0.0725692 0.000666667
 0.988215 -0.154934   1.11249 0.0695668 0.000666667
  0.98291 -0.152021   1.13135 -0.436151 0.000666667
 0.992064 -0.148116   1.12254 0.074469 0.000666667
 0.981674 -0.148441   1.13535 -0.0573915 0.000666667
 0.990001 -0.154171   1.10294 -0.0504084 0.000666667
 0.987439 -0.154943   1.10874 0.18585 0.000666667
  0.98661 -0.151696   1.14212 -0.00480719 0.000666667
 0.993399 -0.149898   1.14725 0.0460331 0.000666667
 0.985226 -0.153001   1.09638 -0.000368044 0.000666667
  0.98498 -0.154817   1.13166 -0.197239 0.000666667
 0.986111 -0.148345   1.13739 0.00218757 0.000666667
 0.984747 -0.152701   1.12516 0.10491 0.000666667
 0.990316 -0.151422   1.14231 -0.0383853 0.000666667
 0.983291 -0.151003   1.14145 -0.237245 0.000666667
 0.990339 -0.151426   1.12425 0.0744066 0.000666667
 0.984373 -0.148673   1.11688 -0.106396 0.000666667
 0.989275 -0.146209   1.11435 -0.0158843 0.000666667
 0.989442 -0.144223   1.13315 0.0711617 0.000666667
  0.98788 -0.152665   1.11153 0.0528039 0.000666667
 0.990109 -0.149387   1.12121 0.0794947 0.000666667
 0.984731 -0.149187   1.12575 -0.0436797 0.000666667
 0.990548 -0.156576   1.11337 0.205186 0.000666667
 0.983413 -0.149292    1.1366 -0.0205361 0.000666667
0.985459 -0.15372  1.09708 -0.125391 0.000666667
0.987653 -0.15051  1.12899 -0.0604164 0.000666667
 0.98979 -0.14745  1.12234 0.0756427 0.000666667
 0.983699 -0.158488    1.1422 -0.166682 0.000666667
 0.993248 -0.147771   1.14802 0.060902 0.000666667
 0.988218 -0.150923   1.11903 -0.0944969 0.000666667
 0.987604 -0.155586   1.12999 -0.2104 0.000666667
0.983223 -0.15306  1.13287 -0.437435 0.000666667
 0.993449 -0.155455   1.10038 0.0393033 0.000666667
 0.981852 -0.150582   1.13978 -0.233465 0.000666667
 0.983347 -0.154475   1.14281 -0.210134 0.000666667
 0.987842 -0.154497    1.1147 -0.160817 0.000666667
 0.982004 -0.150716   1.11727 -0.432584 0.000666667
 0.996892 -0.152185   1.10492 0.191895 0.000666667
 0.985831 -0.155301   1.11484 -0.151927 0.000666667
 0.989517 -0.153344   1.12837 0.00665121 0.000666667
 0.989183 -0.150925   1.13895 0.054336 0.000666667
  0.98411 -0.152603   1.12058 -0.0978387 0.000666667
 0.987528 -0.152456   1.11417 -0.043082 0.000666667
 0.985164 -0.157108   1.13031 -0.210038 0.000666667
 0.990346 -0.146507   1.13189 0.08433 0.000666667
0.989892 -0.15385  1.12897 -0.0740519 0.000666667
  0.99073 -0.144644   1.13127 0.0812511 0.000666667
 0.980978 -0.155221   1.16464 -0.0281466 0.000666667
 0.988584 -0.150906   1.14149 0.0934978 0.000666667
 0.992163 -0.147195    1.1212 0.0907043 0.000666667
0.98342 -0.1552 1.14429 -0.177267 0.000666667
 0.991151 -0.150981   1.08987 0.243781 0.000666667
 0.987144 -0.150835   1.11882 -0.0901325 0.000666667
 0.984641 -0.159014   1.11281 -0.221863 0.000666667
 0.984281 -0.149789   1.13219 -0.413255 0.000666667
 0.991644 -0.144391   1.13202 -0.109997 0.000666667
 0.990467 -0.149804   1.14067 0.102923 0.000666667
 0.989181 -0.145326   1.11233 0.0122924 0.000666667
  0.99071 -0.146408   1.11209 0.0344669 0.000666667
 0.986647 -0.155443   1.11447 -0.129989 0.000666667
 0.989924 -0.149766    1.1412 -0.0171544 0.000666667
 0.986912 -0.154065   1.13227 -0.434437 0.000666667
 0.986672 -0.149405   1.12598 0.0699973 0.000666667
 0.981493 -0.141726   1.13869 -0.021447 0.000666667
 0.988787 -0.157777   1.13823 -0.030406 0.000666667
 0.986877 -0.150732   1.13284 -0.426208 0.000666667
  0.98801 -0.153241   1.09748 -0.133587 0.000666667
  0.98955 -0.149963    1.1195 -0.0955979 0.000666667
 0.986823 -0.153372   1.09768 -0.148267 0.000666667
 0.978813 -0.149594   1.11494 -0.466346 0.000666667
 0.987575 -0.155583     1.117 -0.0228394 0.000666667
 0.989442 -0.150798   1.14283 -0.0194014 0.000666667
0.983967 -0.15608  1.11084 -0.164403 0.000666667
 0.989351 -0.148078   1.11793 -0.0889445 0.000666667
0.991407 -0.15035  1.12176 0.0845245 0.000666667
  0.99004 -0.157597   1.13624 -0.0545215 0.000666667
 0.983226 -0.148088   1.13064 -0.405528 0.000666667
 0.984987 -0.153334    1.1246 -0.0602836 0.000666667
 0.989876 -0.146341   1.11405 0.0397928 0.000666667
   1.0015 -0.152358   1.11251 0.301048 0.000666667
 0.989925 -0.153085   1.14143 0.0876632 0.000666667
 0.989984 -0.150331   1.12341 -0.188234 0.000666667
0.986848 -0.15288  1.13672 -0.026001 0.000666667
 0.975401 -0.156485   1.14365 -0.273101 0.000666667
 0.986724 -0.150381   1.11557 -0.0276313 0.000666667
 0.994109 -0.154151   1.13068 0.0259991 0.000666667
 0.990276 -0.152629   1.14742 0.0378634 0.000666667
 0.986301 -0.154173   1.08672 0.166196 0.000666667
 0.988787 -0.151445   1.11535 -0.0429862 0.000666667
 0.991409 -0.151344   1.14103 0.0678344 0.000666667
 0.989051 -0.151194   1.12893 -0.0413445 0.000666667
 0.984205 -0.156454    1.0988 -0.10715 0.000666667
  0.98491 -0.151675   1.12686 -0.0672989 0.000666667
 0.990715 -0.152982   1.10625 0.199903 0.000666667
 0.984821 -0.153346   1.09708 0.00612788 0.000666667
 0.993058 -0.151503   1.10519 -0.0144227 0.000666667
 0.991942 -0.150034   1.14475 0.06435 0.000666667
 0.985032 -0.149535   1.12409 0.0803011 0.000666667
 0.986326 -0.160536   1.13342 -0.00962508 0.000666667
 0.984261 -0.149059   1.14509 -0.268186 0.000666667
 0.990431 -0.148637   1.11931 -0.101741 0.000666667
 0.980577 -0.153387   1.12342 -0.0162469 0.000666667
 0.987933 -0.149791   1.11614 -0.0207321 0.000666667
 0.987666 -0.144552   1.13139 0.0277057 0.000666667
 0.984685 -0.151782   1.13936 -0.203989 0.000666667
 0.987598 -0.151226   1.11268 -0.0412088 0.000666667
  0.98702 -0.147786   1.12292 0.0787158 0.000666667
 0.985064 -0.158492   1.11317 -0.187632 0.000666667
0.983754 -0.15218    1.141 -0.235833 0.000666667
 0.989442 -0.148511   1.11362 -0.0280717 0.000666667
 0.987736 -0.158226   1.10221 -0.178916 0.000666667
 0.993641 -0.151426   1.14623 0.045516 0.000666667
 0.991982 -0.150291   1.12261 0.0589272 0.000666667
 0.982204 -0.149501   1.13997 0.0107276 0.000666667
0.983835 -0.14826  1.13572 -0.0528909 0.000666667
 0.991755 -0.152017   1.10812 0.169582 0.000666667
 0.986959 -0.158633   1.10059 -0.086406 0.000666667
0.991263 -0.15219  1.10586 0.172463 0.000666667
 0.986571 -0.148759   1.14713 -0.280222 0.000666667
 0.993922 -0.153139   1.09993 0.254148 0.000666667
 0.993995 -0.153264   1.10146 0.277161 0.000666667
 0.987049 -0.151948   1.11333 -0.0325856 0.000666667
 0.992765 -0.154313   1.14303 0.0755418 0.000666667
 0.990462 -0.153455   1.15985 0.21855 0.000666667
 0.991431 -0.151599   1.16085 0.233408 0.000666667
 0.988806 -0.153708   1.10541 -0.0550696 0.000666667
 0.985246 -0.147998   1.10694 -0.0552416 0.000666667
 0.988631 -0.151534   1.12397 -0.193302 0.000666667
  0.98368 -0.155012   1.11445 -0.136524 0.000666667
  0.99488 -0.148941   1.10452 0.00674482 0.000666667
 0.989781 -0.146935   1.13332 0.0702246 0.000666667
  0.98276 -0.153489   1.14057 -0.220622 0.000666667
 0.981497 -0.154926   1.14041 -0.167841 0.000666667
 0.986214 -0.153428   1.11439 0.0406949 0.000666667
 0.989075 -0.154925   1.13062 0.0196072 0.000666667
 0.991225 -0.153525   1.11343 -0.0434515 0.000666667
 0.989552 -0.148487   1.12348 0.0535618 0.000666667
  0.98764 -0.152925   1.12484 0.125177 0.000666667
 0.986935 -0.156971   1.12987 0.00730758 0.000666667
  0.98557 -0.155449   1.11372 -0.128377 0.000666667
 0.987682 -0.151261   1.11706 -0.107104 0.000666667
0.978576 -0.15755  1.14055 -0.170244 0.000666667
 0.984169 -0.155849   1.12857 -0.210142 0.000666667
 0.987167 -0.151467    1.1426 0.010299 0.000666667
 0.989547 -0.148892   1.13126 0.0447267 0.000666667
   0.9878 -0.148892   1.14748 -0.27795 0.000666667
0.989865 -0.14698   1.1312 0.0471343 0.000666667
 0.989305 -0.155776   1.10566 -0.179244 0.000666667
0.985096 -0.15238  1.12822 -0.0518405 0.000666667
   0.9856 -0.153183    1.1281 -0.0534913 0.000666667
 0.982471 -0.148659   1.13697 -0.0177843 0.000666667
 0.989093 -0.152902   1.12475 -0.184586 0.000666667
 0.985002 -0.152615   1.12184 0.100248 0.000666667
 0.980255 -0.150749   1.13962 -0.223247 0.000666667
 0.984526 -0.152611   1.12916 -0.222659 0.000666667
 0.987314 -0.151031   1.14053 -0.0286353 0.000666667
 0.987964 -0.148996   1.12609 0.0835594 0.000666667
  0.98223 -0.150164    1.1278 0.160125 0.000666667
 0.990331 -0.150806   1.11154 0.19009 0.000666667
 0.983898 -0.156277   1.12277 -0.0902055 0.000666667
 0.988403 -0.150888   1.11243 -0.0289201 0.000666667
 0.993036 -0.150807   1.14737 0.0509757 0.000666667
 0.984715 -0.154853   1.13237 -0.19384 0.000666667
 0.984425 -0.158343   1.09874 -0.108314 0.000666667
 0.990238 -0.151429   1.10531 0.189535 0.000666667
 0.992248 -0.149893    1.0892 0.26116 0.000666667
 0.987939 -0.151013    1.1085 0.183674 0.000666667
0.987111 -0.14788  1.13379 0.0530235 0.000666667
 0.988553 -0.145426   1.11628 -0.03538 0.000666667
  0.99908 -0.152814   1.12741 0.271885 0.000666667
 0.996243 -0.151784   1.13328 0.127416 0.000666667
0.981634 -0.14313     1.14 -0.0439124 0.000666667
 0.988046 -0.150407    1.1262 0.0603064 0.000666667
 0.985281 -0.153124    1.1161 -0.0189681 0.000666667
0.983457 -0.15161  1.13647 -0.0330165 0.000666667
 0.991453 -0.147725   1.14592 -0.0704634 0.000666667
 0.987283 -0.150568    1.1085 0.188746 0.000666667
 0.991331 -0.150081   1.11081 0.189898 0.000666667
 0.998473 -0.153268   1.12872 0.257602 0.000666667
 0.989179 -0.148093   1.13123 0.0771042 0.000666667
 0.992036 -0.150979    1.1411 0.0680024 0.000666667
 0.984947 -0.156723   1.16182 -0.0649662 0.000666667
 0.986019 -0.150339   1.11322 -0.0309834 0.000666667
  0.98574 -0.153635   1.12773 -0.0430113 0.000666667
 0.990496 -0.145747   1.12847 -0.027631 0.000666667
 0.989344 -0.143974   1.13027 0.092737 0.000666667
  1.00111 -0.151563   1.11571 0.314631 0.000666667
   1.0016 -0.150775   1.11403 0.300061 0.000666667
 0.983296 -0.157458   1.14229 -0.172914 0.000666667
 0.994311 -0.150853   1.13918 0.137444 0.000666667
 0.984271 -0.148672   1.10883 -0.0326593 0.000666667
0.987627 -0.1526 1.11123 0.0100002 0.000666667
 0.987624 -0.154969   1.12397 -0.1823 0.000666667
 0.985878 -0.155736   1.12767 -0.19056 0.000666667
  0.99063 -0.149159   1.13033 -0.0626757 0.000666667
 0.989914 -0.145727    1.1132 0.0588894 0.000666667
  0.98087 -0.153765   1.13202 -0.435199 0.000666667
0.982427 -0.14845  1.13611 -0.0212684 0.000666667
 0.987258 -0.152332   1.09566 -0.137475 0.000666667
 0.992036 -0.153574   1.14793 0.0430056 0.000666667
 0.988343 -0.152939   1.11388 -0.00991517 0.000666667
 0.985693 -0.152834   1.12254 0.0928075 0.000666667
 0.986696 -0.157959   1.07452 -0.194456 0.000666667
0.988702 -0.15215  1.13973 0.0718252 0.000666667
 0.983992 -0.156435   1.14463 -0.141155 0.000666667
 0.988858 -0.148606   1.14963 -0.295091 0.000666667
 0.984389 -0.154091   1.13314 -0.200509 0.000666667
0.983434 -0.1553 1.12886 -0.21026 0.000666667
 0.990542 -0.151625   1.12274 -0.253273 0.000666667
 0.989583 -0.144141   1.11221 -0.00225688 0.000666667
 0.981709 -0.149474   1.11734 -0.460256 0.000666667
 0.988724 -0.155043   1.11375 0.0558731 0.000666667
 0.991373 -0.149955   1.08921 0.262964 0.000666667
 0.988896 -0.150926   1.11082 0.0279769 0.000666667
 0.987396 -0.157392   1.12976 -0.0121464 0.000666667
 0.988924 -0.151239   1.14039 0.00028743 0.000666667
 0.985371 -0.149794   1.12607 0.0760601 0.000666667
 0.985868 -0.151174   1.11653 -0.0151739 0.000666667
 0.985629 -0.158212   1.12878 -0.0124216 0.000666667
 0.991368 -0.155748   1.09869 0.0151918 0.000666667
 0.978659 -0.156211   1.09213 -0.0943861 0.000666667
 0.994851 -0.141692    1.1519 0.0728638 0.000666667
 0.980812 -0.155823   1.14367 -0.150974 0.000666667
 0.989586 -0.147347     1.114 -0.0381788 0.000666667
  0.98388 -0.153388   1.11861 -0.095478 0.000666667
 0.988197 -0.153128   1.11252 -0.110867 0.000666667
 0.983024 -0.151147   1.14045 -0.217216 0.000666667
 0.988783 -0.149208   1.11382 -0.0358461 0.000666667
 0.984114 -0.154665   1.11228 -0.155098 0.000666667
  0.98785 -0.149274   1.14921 -0.262491 0.000666667
  0.99441 -0.150675   1.14624 0.0379089 0.000666667
 0.988011 -0.151065    1.1453 -0.0217685 0.000666667
 0.985019 -0.154245   1.11634 -0.04422 0.000666667
0.985476 -0.15159   1.1256 0.0768765 0.000666667
 0.988215 -0.151561    1.1249 -0.199913 0.000666667
 0.987939 -0.153779   1.09892 -0.132776 0.000666667
 0.986998 -0.151473   1.09929 -0.0263404 0.000666667
 0.983826 -0.157603   1.09895 -0.100283 0.000666667
  0.99536 -0.152925   1.10379 0.188642 0.000666667
 0.986693 -0.153138   1.09687 -0.162588 0.000666667
 0.985982 -0.154559   1.11632 -0.0544738 0.000666667
 0.986744 -0.149102   1.12535 0.0576275 0.000666667
0.987149 -0.15841  1.10379 -0.16011 0.000666667
0.989538 -0.14838  1.13146 -0.0818594 0.000666667
 0.987943 -0.151177   1.14313 -0.0156383 0.000666667
 0.990601 -0.151345   1.12284 0.074894 0.000666667
 0.983508 -0.156851   1.11319 -0.209548 0.000666667
   0.9887 -0.153949   1.12517 0.103413 0.000666667
 0.991494 -0.149837    1.1216 0.0969641 0.000666667
 0.990582 -0.154034   1.11502 0.233826 0.000666667
 0.987942 -0.153177   1.09761 -0.125306 0.000666667
 0.997267 -0.154614   1.10508 0.205263 0.000666667
 0.985209 -0.156005   1.13035 -0.224754 0.000666667
 0.984344 -0.150053   1.13538 -0.0240491 0.000666667
 0.987261 -0.153947   1.14518 -0.254617 0.000666667
 0.983632 -0.155665   1.10985 -0.161162 0.000666667
  0.98674 -0.153695   1.11508 -0.0559571 0.000666667
 0.985843 -0.152688   1.12879 -0.0326343 0.000666667
 0.988651 -0.150423   1.15956 0.241927 0.000666667
 0.978462 -0.149059   1.11575 -0.452116 0.000666667
 0.985854 -0.153086   1.12654 -0.0440673 0.000666667
 0.989469 -0.146283   1.11068 0.0416244 0.000666667
 0.983678 -0.152774   1.13537 -0.42847 0.000666667
0.987403 -0.15038  1.11613 -0.046763 0.000666667
   0.9861 -0.149853   1.11672 -0.107372 0.000666667
 0.990264 -0.149547    1.1238 0.0557924 0.000666667
 0.989653 -0.150605   1.14094 0.00674306 0.000666667
  0.98644 -0.153342   1.12865 -0.071797 0.000666667
 0.989004 -0.149725   1.11368 -0.021405 0.000666667
 0.985296 -0.149989   1.11686 -0.114248 0.000666667
 0.983525 -0.151604    1.1324 -0.429956 0.000666667
 0.990345 -0.153375   1.14142 0.096229 0.000666667
 0.985826 -0.156582   1.13141 -0.222622 0.000666667
  0.98909 -0.150618    1.1397 0.0875798 0.000666667
 0.985958 -0.154903   1.13135 -0.220641 0.000666667
 0.989377 -0.149162   1.12871 -0.263405 0.000666667
 0.981917 -0.157342   1.09658 0.0808769 0.000666667
 0.992527 -0.148677   1.12827 -0.0377086 0.000666667
0.988219 -0.15354  1.11417 -0.134285 0.000666667
 0.991368 -0.149443   1.12115 0.0737824 0.000666667
0.982219 -0.15105  1.13921 -0.220579 0.000666667
 0.985284 -0.155178   1.07727 -0.218818 0.000666667
 0.984757 -0.150913    1.1265 0.123929 0.000666667
 0.991075 -0.148083   1.14677 -0.0777287 0.000666667
0.984937 -0.14799  1.13574 -0.0377815 0.000666667
 0.986239 -0.156303   1.12995 -0.209303 0.000666667
 0.987989 -0.146138   1.11374 0.0453591 0.000666667
 0.984095 -0.147517   1.13598 -0.0540722 0.000666667
0.989074 -0.15032  1.12434 0.0604532 0.000666667
  0.98619 -0.158147   1.09711 -0.173602 0.000666667
 0.989266 -0.152521   1.12462 -0.206531 0.000666667
 0.986902 -0.152795   1.12543 -0.207377 0.000666667
  0.98807 -0.154757   1.11279 0.0192675 0.000666667
 0.989894 -0.156733   1.11531 0.206241 0.000666667
 0.999239 -0.155249   1.12658 0.274396 0.000666667
 0.989615 -0.149682   1.11819 -0.0984175 0.000666667
 0.983739 -0.148809   1.12591 0.0864368 0.000666667
 0.984495 -0.152681   1.13136 -0.440453 0.000666667
 0.982706 -0.152085   1.13411 -0.431557 0.000666667
 0.99016 -0.14528  1.12148 0.0869907 0.000666667
 0.984611 -0.154046    1.1138 -0.0680696 0.000666667
 0.984603 -0.152905   1.09848 -0.0223711 0.000666667
 0.988506 -0.155376   1.12243 -0.197279 0.000666667
  0.98136 -0.151223   1.13404 -0.432768 0.000666667
  1.00026 -0.152364   1.13155 0.324823 0.000666667
 0.986786 -0.155181   1.11058 -0.154158 0.000666667
 0.986063 -0.153014    1.1273 -0.0703308 0.000666667
 0.982613 -0.154008    1.1324 -0.439302 0.000666667
 0.987536 -0.151702   1.12667 -0.0603351 0.000666667
 0.982109 -0.154004   1.13983 -0.221585 0.000666667
 0.990546 -0.145947    1.1241 0.0755007 0.000666667
0.981956 -0.15563  1.14321 -0.2174 0.000666667
 0.990911 -0.152865   1.12559 -0.201252 0.000666667
 0.989706 -0.148853   1.12233 0.0823642 0.000666667
 0.990388 -0.151044   1.12393 0.127711 0.000666667
 0.994618 -0.155684   1.13619 0.0947477 0.000666667
 0.985792 -0.151621     1.126 0.0642924 0.000666667
 0.988686 -0.150128   1.11569 -0.000149501 0.000666667
 0.988329 -0.146704   1.13371 0.0479694 0.000666667
 0.994442 -0.154161   1.12792 0.0428694 0.000666667
 0.985411 -0.151554   1.12687 -0.0522339 0.000666667
   0.9829 -0.153378   1.14082 -0.196112 0.000666667
 0.983432 -0.149022   1.13552 -0.00623372 0.000666667
 0.987882 -0.150625   1.14127 0.00526018 0.000666667
  1.00129 -0.151466   1.13147 0.283846 0.000666667
 0.989595 -0.152713      1.16 0.225499 0.000666667
 0.989849 -0.149909   1.11532 -0.0343217 0.000666667
 0.989888 -0.149874   1.14191 0.0816782 0.000666667
 0.985344 -0.155734    1.1146 -0.156913 0.000666667
  1.00288 -0.149416   1.11298 0.300326 0.000666667
 0.986016 -0.157721   1.12952 -0.197988 0.000666667
 0.986791 -0.149225   1.12614 -0.0885663 0.000666667
 0.990659 -0.147153   1.12711 -0.0391045 0.000666667
 0.992681 -0.157744   1.09587 0.138014 0.000666667
 0.990054 -0.145514   1.13492 0.0234499 0.000666667
 0.989237 -0.150663   1.12964 -0.0263457 0.000666667
0.990063 -0.15209  1.11435 -0.002977 0.000666667
  0.98026 -0.154355   1.11546 -0.13695 0.000666667
 0.987717 -0.151447   1.11455 -0.0309019 0.000666667
 0.988728 -0.148254    1.1219 0.0680182 0.000666667
0.984132 -0.15586  1.09923 -0.122815 0.000666667
 0.986012 -0.154522   1.13061 -0.224828 0.000666667
 0.984656 -0.151318   1.10885 -0.026502 0.000666667
 0.987721 -0.152492   1.12391 0.117811 0.000666667
 0.987257 -0.147832   1.11469 -0.0436158 0.000666667
 0.990214 -0.149316   1.10961 0.170349 0.000666667
 0.983055 -0.155433   1.11457 -0.0348163 0.000666667
 0.989613 -0.146241   1.11204 0.0450649 0.000666667
0.991085 -0.14958  1.12145 0.060034 0.000666667
 0.990592 -0.153745   1.12512 -0.209456 0.000666667
 0.992741 -0.151044   1.14579 0.0414099 0.000666667
 0.987983 -0.154075   1.10869 0.0243604 0.000666667
 0.991643 -0.152696   1.15881 0.23153 0.000666667
 0.989976 -0.152666   1.13321 -0.0358109 0.000666667
 0.993435 -0.145531   1.13487 -0.0755186 0.000666667
 0.977386 -0.155652   1.14336 -0.295506 0.000666667
 0.990446 -0.143804   1.13189 0.0897891 0.000666667
 0.993313 -0.157043   1.09643 0.148452 0.000666667
 0.989498 -0.152777    1.0979 -0.154117 0.000666667
 0.987249 -0.151361   1.11569 -0.0376815 0.000666667
 0.983332 -0.151797    1.1175 -0.0894514 0.000666667
 0.988229 -0.150306   1.12094 0.0956213 0.000666667
 0.990495 -0.148931   1.13125 0.0403047 0.000666667
 0.990713 -0.150046   1.14241 -0.0154104 0.000666667
 0.982017 -0.155311   1.14388 -0.161622 0.000666667
 0.990684 -0.151879   1.13976 0.141787 0.000666667
 0.987073 -0.151869   1.12282 0.124408 0.000666667
 0.978134 -0.147031   1.11449 -0.465688 0.000666667
   0.9915 -0.148236   1.12251 0.0658784 0.000666667
 0.995849 -0.152001   1.13357 0.115511 0.000666667
 0.990419 -0.151108   1.14093 0.0670095 0.000666667
 0.987149 -0.148697   1.11789 -0.128924 0.000666667
 0.989155 -0.146364   1.11571 -0.010836 0.000666667
 0.98246 -0.14995  1.12464 -0.0761404 0.000666667
 0.988731 -0.152321    1.1162 -0.0180451 0.000666667
 0.987427 -0.150284   1.12719 -0.014317 0.000666667
 0.995112 -0.151985   1.10448 0.198535 0.000666667
0.990346 -0.15011  1.13178 -0.0602665 0.000666667
 0.986714 -0.152993   1.09563 -0.147785 0.000666667
0.984548 -0.15391   1.1418 -0.168949 0.000666667
 0.980312 -0.154517   1.10981 -0.169142 0.000666667
 0.994446 -0.156522   1.09539 0.107563 0.000666667
 0.981937 -0.150739   1.13345 -0.429837 0.000666667
 0.993138 -0.149647   1.12178 0.0655344 0.000666667
 0.987037 -0.152629   1.11227 -0.0672207 0.000666667
 0.994493 -0.151594   1.14653 0.0288421 0.000666667
 0.981145 -0.152939   1.13887 -0.218708 0.000666667
0.991839 -0.15319  1.09912 0.0317836 0.000666667
 0.988026 -0.148701   1.13761 -0.00299099 0.000666667
 0.982806 -0.142213   1.13677 -0.00121908 0.000666667
0.988973 -0.15212  1.14096 0.0695376 0.000666667
 0.990926 -0.154366   1.12859 -0.0353981 0.000666667
 0.985808 -0.152508   1.09789 -0.0251193 0.000666667
 0.989522 -0.151949   1.10904 0.174861 0.000666667
 0.990766 -0.147121   1.11195 0.0528665 0.000666667
 0.989533 -0.148126   1.12244 0.0575763 0.000666667
 0.983719 -0.154155   1.14265 -0.149742 0.000666667
 0.990344 -0.153692    1.1063 0.172328 0.000666667
0.991882 -0.14854  1.12372 0.0658104 0.000666667
 0.982503 -0.150792   1.14087 -0.211606 0.000666667
 0.996022 -0.152032    1.1044 0.200089 0.000666667
 0.990888 -0.151421   1.14128 0.0768377 0.000666667
 0.984042 -0.144931    1.1121 0.0439423 0.000666667
  0.97938 -0.149347   1.11625 -0.478593 0.000666667
 0.986373 -0.145537   1.11542 -0.0413544 0.000666667
0.990933 -0.15548  1.10715 0.201171 0.000666667
 0.992615 -0.153652   1.10031 0.027817 0.000666667
 0.983752 -0.151532   1.13855 -0.223516 0.000666667
 0.991315 -0.148368   1.12303 0.0535082 0.000666667
 0.982669 -0.157051   1.14233 -0.170662 0.000666667
 0.983595 -0.150647   1.13254 -0.429856 0.000666667
 0.988653 -0.151798   1.14275 0.0594684 0.000666667
 0.987135 -0.151569   1.13731 -0.0345393 0.000666667
 0.984134 -0.151448   1.12628 -0.0431909 0.000666667
 0.986558 -0.150364   1.11548 -0.0941951 0.000666667
 0.992229 -0.150681    1.1241 -0.221839 0.000666667
 0.989441 -0.151943   1.12443 -0.213173 0.000666667
  0.98901 -0.154686   1.12394 0.129322 0.000666667
 0.983588 -0.155792   1.14481 -0.160103 0.000666667
 0.985359 -0.149919    1.1159 -0.0458229 0.000666667
 0.991169 -0.148152   1.10958 0.162872 0.000666667
  0.99174 -0.149966   1.08963 0.258793 0.000666667
 0.987173 -0.149847   1.13971 0.0722798 0.000666667
 0.984799 -0.152267   1.13667 -0.0375218 0.000666667
 0.984504 -0.156755   1.07557 -0.217356 0.000666667
 0.982417 -0.159745   1.14529 -0.161841 0.000666667
 0.999515 -0.150323   1.13186 0.291646 0.000666667
 0.984568 -0.154056     1.129 -0.223248 0.000666667
 0.983352 -0.154676   1.12041 -0.093211 0.000666667
 0.993204 -0.148497   1.14686 0.060143 0.000666667
 0.995845 -0.152743    1.1041 0.212546 0.000666667
 0.991763 -0.150183   1.14389 -0.0402145 0.000666667
 0.982259 -0.155103   1.12326 -0.0221896 0.000666667
 0.991402 -0.151692   1.10858 0.18783 0.000666667
 0.987434 -0.151619    1.1439 -0.00149386 0.000666667
 0.991854 -0.150383   1.11948 0.0574349 0.000666667
  0.98113 -0.154418   1.11731 -0.0873782 0.000666667
 0.982715 -0.150603   1.13131 -0.413247 0.000666667
0.992951 -0.1504 1.14827 0.0536208 0.000666667
 0.989452 -0.155595   1.10328 -0.169368 0.000666667
 0.990353 -0.149947   1.13188 -0.0466385 0.000666667
 0.986304 -0.152119   1.13204 -0.438623 0.000666667
 0.990654 -0.156205   1.10743 -0.172533 0.000666667
 0.987624 -0.153202   1.12788 -0.0575116 0.000666667
 0.990619 -0.150989   1.12347 0.0769214 0.000666667
 0.983858 -0.155882   1.11619 -0.0459528 0.000666667
 0.996965 -0.148604   1.14173 0.0409454 0.000666667
 0.990234 -0.146059   1.11342 0.035986 0.000666667
 0.990827 -0.146252   1.10944 0.041844 0.000666667
  0.98358 -0.152369   1.14104 -0.219553 0.000666667
 0.989993 -0.147649   1.13175 0.0586863 0.000666667
0.987024 -0.14597  1.11377 -0.0368016 0.000666667
  0.98711 -0.157775   1.13057 -0.000735311 0.000666667
 0.992545 -0.151251   1.15977 0.225203 0.000666667
0.984243 -0.15478  1.12856 -0.200661 0.000666667
 0.986393 -0.153268    1.0963 -0.137973 0.000666667
 0.986575 -0.150103   1.11477 -0.0280072 0.000666667
 0.99095 -0.14892  1.12289 0.0617753 0.000666667
 0.981786 -0.158646   1.11269 -0.17504 0.000666667
 0.990679 -0.153224   1.14249 0.0828624 0.000666667
   0.9866 -0.151488   1.10966 0.0601096 0.000666667
 0.986704 -0.149902   1.14825 -0.273758 0.000666667
 0.987108 -0.152786   1.12837 -0.0664248 0.000666667
 0.985719 -0.152847   1.14595 -0.274092 0.000666667
 0.987202 -0.152089    1.1222 0.149952 0.000666667
  0.98645 -0.152635   1.12367 -0.173046 0.000666667
 0.989442 -0.150821   1.10403 0.205415 0.000666667
 0.990524 -0.151216   1.14034 0.0530949 0.000666667
0.982938 -0.15271  1.13414 -0.43162 0.000666667
 0.990386 -0.151515   1.14148 -0.0177108 0.000666667
 0.983525 -0.151122   1.13025 -0.439682 0.000666667
 0.987264 -0.154761   1.11328 -0.153051 0.000666667
 0.983985 -0.154901   1.11951 -0.101297 0.000666667
0.998819 -0.15354  1.13061 0.262768 0.000666667
 0.984867 -0.149373   1.13953 -0.201101 0.000666667
 0.981505 -0.155873   1.12206 -0.115078 0.000666667
 0.991403 -0.153066   1.12132 0.0680117 0.000666667
  0.98732 -0.153948   1.09729 -0.148824 0.000666667
  0.98748 -0.148041   1.11333 -0.0302304 0.000666667
0.985464 -0.15535  1.12728 -0.00190095 0.000666667
 0.988724 -0.151582   1.12451 -0.206525 0.000666667
 0.988717 -0.152615   1.12672 -0.179777 0.000666667
 0.989078 -0.145874   1.13172 0.10164 0.000666667
 0.987151 -0.149786    1.1164 -0.0229568 0.000666667
 0.989545 -0.153715   1.12381 -0.19463 0.000666667
 0.980168 -0.152883   1.12227 -0.0172876 0.000666667
 0.990284 -0.149223   1.14302 0.0812683 0.000666667
 0.984437 -0.150858   1.13176 -0.413311 0.000666667
0.985632 -0.15493   1.1288 -0.210232 0.000666667
 0.988233 -0.140603   1.13239 0.104545 0.000666667
 0.984961 -0.151653   1.13754 -0.00371089 0.000666667
 0.992008 -0.147623   1.12804 -0.0422739 0.000666667
 0.984951 -0.153672   1.11475 -0.011567 0.000666667
 0.990756 -0.153669   1.12266 -0.193834 0.000666667
 0.982405 -0.152781   1.13022 -0.428886 0.000666667
 0.986512 -0.156704   1.11284 -0.149113 0.000666667
0.989339 -0.14855  1.11841 -0.107112 0.000666667
 0.981503 -0.155663   1.12288 -0.0417377 0.000666667
 0.989145 -0.150934   1.11492 -0.0108732 0.000666667
 0.990599 -0.146888   1.13067 -0.0264176 0.000666667
  0.98933 -0.154936   1.12366 0.110798 0.000666667
0.986773 -0.15095  1.13656 -0.0194286 0.000666667
 0.994443 -0.152704   1.14553 0.0349722 0.000666667
 0.990587 -0.145071   1.12975 -0.0502313 0.000666667
0.980207 -0.14686  1.11558 -0.446473 0.000666667
 0.989318 -0.152982   1.14272 0.0954583 0.000666667
 0.986347 -0.151617   1.11354 -0.152204 0.000666667
 0.987321 -0.153768   1.11339 -0.148989 0.000666667
 0.989344 -0.150606   1.14206 0.00284334 0.000666667
 0.984513 -0.154646    1.0959 -0.146967 0.000666667
 0.989016 -0.152294   1.12795 -0.0336848 0.000666667
  0.98581 -0.151527   1.13885 0.0238887 0.000666667
 0.982749 -0.152576   1.13428 -0.420669 0.000666667
 0.986113 -0.153246   1.13295 -0.217164 0.000666667
 0.981206 -0.150095   1.13882 0.020607 0.000666667
 0.991227 -0.143636   1.11129 0.0427714 0.000666667
0.990902 -0.14712  1.11111 0.0470914 0.000666667
 0.982356 -0.157356   1.14132 -0.155735 0.000666667
 0.989668 -0.148948   1.14464 -0.0181429 0.000666667
 0.981386 -0.151943   1.11809 -0.11534 0.000666667
0.992593 -0.14923  1.13114 -0.0412271 0.000666667
 0.987187 -0.151528   1.11773 -0.109557 0.000666667
0.993163 -0.15481  1.09945 0.0244116 0.000666667
  0.98968 -0.146639   1.11391 -0.0101189 0.000666667
 0.989746 -0.149533   1.14025 0.0692098 0.000666667
 0.985412 -0.154705   1.09603 0.00294782 0.000666667
0.990813 -0.14894  1.08806 0.26152 0.000666667
 0.990541 -0.154343   1.10295 -0.148366 0.000666667
0.986331 -0.14857  1.12605 0.0773566 0.000666667
 0.983315 -0.145111   1.11519 0.0300538 0.000666667
 0.982697 -0.152436   1.11966 -0.0992288 0.000666667
 0.985463 -0.152602   1.11729 -0.0333949 0.000666667
 0.991065 -0.148784   1.11668 -0.0958168 0.000666667
 0.992136 -0.151194   1.12065 0.0642601 0.000666667
 0.982368 -0.156003   1.12854 -0.199301 0.000666667
 0.989585 -0.150215   1.14689 -0.276993 0.000666667
 0.980279 -0.152185   1.14024 -0.226806 0.000666667
 0.988025 -0.151646   1.14086 0.0700311 0.000666667
 0.991216 -0.152764    1.1232 0.10491 0.000666667
   0.9941 -0.154522   1.13093 0.0354082 0.000666667
 0.989256 -0.149755   1.11986 -0.0970404 0.000666667
0.987273 -0.15316  1.12515 -0.176245 0.000666667
 0.982452 -0.147296   1.13411 -0.0614228 0.000666667
 0.989898 -0.156443   1.10314 -0.145204 0.000666667
 0.987458 -0.144282   1.11256 0.0311022 0.000666667
 0.989532 -0.151402   1.12584 0.122371 0.000666667
  0.99211 -0.147857   1.14474 -0.0693535 0.000666667
 0.992744 -0.148693   1.14443 -0.0512902 0.000666667
 0.983105 -0.150414   1.13698 -0.00178744 0.000666667
 0.985305 -0.153704   1.11436 -0.146054 0.000666667
0.988786 -0.15198  1.12221 0.111552 0.000666667
  0.98965 -0.150397   1.10528 0.177397 0.000666667
 0.979494 -0.152795   1.11398 -0.460867 0.000666667
 0.989394 -0.154683   1.10253 -0.140518 0.000666667
 0.989291 -0.152435   1.14183 -0.00216361 0.000666667
 0.987926 -0.152804   1.12318 -0.190645 0.000666667
  0.98413 -0.151779   1.13587 -0.0481618 0.000666667
 0.983358 -0.155226   1.12178 -0.0883142 0.000666667
 0.988392 -0.148427     1.114 -0.0404966 0.000666667
 0.988299 -0.151445   1.14653 -0.277257 0.000666667
 0.987678 -0.146793   1.11713 -0.108647 0.000666667
 0.985834 -0.157625   1.07529 -0.204725 0.000666667
 0.986965 -0.147699   1.11005 -0.0617256 0.000666667
  0.99129 -0.150861   1.12123 0.0891267 0.000666667
0.990324 -0.14895  1.12429 0.0584548 0.000666667
 0.97797 -0.15584  1.12101 -0.271939 0.000666667
 0.988745 -0.143189   1.13266 0.103164 0.000666667
0.988488 -0.15303   1.1399 0.0635503 0.000666667
  0.98677 -0.153555   1.11165 0.0565409 0.000666667
 0.992721 -0.148964   1.10631 0.176389 0.000666667
 0.989695 -0.153056   1.14516 -0.0212691 0.000666667
 0.988928 -0.146946     1.131 0.0518756 0.000666667
 0.987009 -0.153019   1.09726 -0.140873 0.000666667
 0.987897 -0.152269   1.11059 0.0313827 0.000666667
 0.991718 -0.156995   1.09572 0.125095 0.000666667
  0.98859 -0.151769   1.12594 0.121713 0.000666667
0.995232 -0.15406  1.10136 0.280912 0.000666667
 0.987087 -0.155092    1.1167 -0.052968 0.000666667
  0.98859 -0.151368   1.14095 0.0711317 0.000666667
 0.993231 -0.149635   1.14907 0.0436449 0.000666667
 0.984064 -0.150005    1.1078 -0.0358105 0.000666667
0.984311 -0.15424  1.08773 0.143823 0.000666667
 0.983197 -0.156023   1.14253 -0.168505 0.000666667
0.987213 -0.15719  1.11318 -0.150806 0.000666667
 0.986064 -0.151256   1.10057 -0.00713646 0.000666667
 0.990721 -0.147517   1.13221 0.0650109 0.000666667
 0.983214 -0.159089    1.1148 -0.205718 0.000666667
 0.985377 -0.152022   1.13228 -0.396245 0.000666667
  0.98938 -0.143366   1.11326 -0.00860113 0.000666667
 0.982351 -0.151681   1.16396 -0.0496349 0.000666667
 0.989816 -0.148531   1.12169 0.0815752 0.000666667
 0.981672 -0.149042   1.13535 -0.0229745 0.000666667
 0.990809 -0.151191   1.14663 0.0340795 0.000666667
0.988187 -0.14908  1.11455 -0.0324663 0.000666667
0.985556 -0.15703  1.07613 -0.21157 0.000666667
 0.988248 -0.147616   1.12447 0.0630212 0.000666667
0.982562 -0.1497 1.12939 -0.415672 0.000666667
0.989494 -0.14981  1.13985 0.0639693 0.000666667
 0.993537 -0.155019   1.12936 0.0531756 0.000666667
 0.986215 -0.152383   1.12544 0.065384 0.000666667
 0.987507 -0.152064   1.12734 -0.0472316 0.000666667
 0.991943 -0.143163   1.11067 -0.00617397 0.000666667
0.986647 -0.15274  1.11654 -0.0210313 0.000666667
 0.986845 -0.151509    1.1259 -0.0652159 0.000666667
 0.98925 -0.14431  1.11177 0.0400263 0.000666667
  0.99263 -0.149277   1.12295 0.0796539 0.000666667
 0.996304 -0.151741    1.1042 0.201438 0.000666667
  1.00324 -0.149974   1.11489 0.298249 0.000666667
 0.990092 -0.146596   1.11269 0.0379454 0.000666667
 0.995558 -0.153275   1.10224 0.246919 0.000666667
0.990152 -0.14735  1.13186 0.0493863 0.000666667
0.992245 -0.14851  1.12174 0.0861718 0.000666667
 0.984649 -0.154348   1.14256 -0.219163 0.000666667
 0.978901 -0.147945   1.11638 -0.467697 0.000666667
 0.981063 -0.150651   1.13264 -0.430877 0.000666667
 0.989825 -0.150648   1.12166 0.0432839 0.000666667
 0.983761 -0.149654   1.13707 -0.0155607 0.000666667
 0.990662 -0.152035    1.1397 0.0700154 0.000666667
 0.982013 -0.151336   1.13462 -0.0610922 0.000666667
 0.990064 -0.147142   1.12661 0.0611582 0.000666667
 0.981928 -0.151591   1.13972 -0.224103 0.000666667
 0.984425 -0.150955    1.1252 0.0697207 0.000666667
 0.987792 -0.150521    1.1163 -0.104672 0.000666667
 0.994396 -0.150045   1.13297 0.056419 0.000666667
 0.980227 -0.155391   1.11294 -0.212851 0.000666667
 0.992123 -0.151411   1.12396 -0.183407 0.000666667
 0.981921 -0.149235   1.13375 -0.05923 0.000666667
 0.991091 -0.152246   1.10925 0.197908 0.000666667
 0.983988 -0.153579   1.13402 -0.41219 0.000666667
   0.9815 -0.159242   1.14446 -0.158487 0.000666667
0.982122 -0.15376  1.09646 0.0472838 0.000666667
 0.994891 -0.154212   1.10525 0.208 0.000666667
  0.98223 -0.153409   1.12081 -0.100886 0.000666667
 0.984971 -0.151133   1.12654 -0.0478761 0.000666667
 0.990894 -0.149953   1.14725 0.0422171 0.000666667
0.982138 -0.15339  1.13897 -0.201096 0.000666667
  1.00001 -0.151704   1.12999 0.307777 0.000666667
 0.984116 -0.152251   1.13925 -0.200834 0.000666667
 0.987508 -0.148994   1.11381 -0.00533769 0.000666667
 0.985584 -0.154901   1.11159 -0.123666 0.000666667
 0.988494 -0.155346   1.11019 0.049605 0.000666667
  0.98567 -0.152332   1.09905 -0.145069 0.000666667
 0.984813 -0.149188   1.13587 -0.0252166 0.000666667
 0.981632 -0.152838   1.13344 -0.426899 0.000666667
0.985678 -0.15575   1.1119 -0.173638 0.000666667
 0.986179 -0.149468   1.11944 -0.109663 0.000666667
 0.986897 -0.153645   1.09625 -0.129992 0.000666667
 0.983002 -0.155049   1.09534 0.0715996 0.000666667
 0.993496 -0.155205   1.09618 0.122815 0.000666667
 0.985792 -0.156593   1.07255 -0.21587 0.000666667
 0.987476 -0.150792   1.11432 -0.0231146 0.000666667
 0.989788 -0.154324   1.12524 -0.195055 0.000666667
 0.990156 -0.149752   1.10661 0.179789 0.000666667
  0.98875 -0.151741     1.127 -0.0183183 0.000666667
  1.00116 -0.151838   1.13067 0.304465 0.000666667
 0.982542 -0.157271   1.14169 -0.209707 0.000666667
 0.986218 -0.150298   1.09604 -0.163463 0.000666667
 0.988404 -0.151565   1.09696 -0.126209 0.000666667
   0.9807 -0.155366   1.13058 -0.448934 0.000666667
 0.979645 -0.150448   1.13136 -0.438036 0.000666667
 0.989139 -0.155862   1.12855 0.00527082 0.000666667
 0.987243 -0.155363   1.12296 0.102533 0.000666667
 0.989535 -0.151279   1.10907 0.194699 0.000666667
 0.981265 -0.149925   1.13848 0.0289962 0.000666667
 0.985128 -0.153696    1.1319 -0.198447 0.000666667
 0.991129 -0.149305   1.11896 0.0774023 0.000666667
  0.98627 -0.150318   1.11071 0.0625043 0.000666667
 0.988531 -0.150046   1.14281 -0.0481936 0.000666667
 0.984935 -0.151158   1.13839 -0.204581 0.000666667
 0.986943 -0.153991   1.11224 0.0470902 0.000666667
 0.983965 -0.153543   1.11878 -0.108744 0.000666667
 0.989992 -0.146905   1.13058 0.0415617 0.000666667
 0.979815 -0.152764   1.11571 -0.468736 0.000666667
 0.982648 -0.154851   1.12333 -0.0235459 0.000666667
 0.986531 -0.156493   1.07753 -0.234922 0.000666667
 0.982196 -0.149857   1.13677 -0.0359556 0.000666667
  0.98784 -0.151638   1.12649 -0.0480985 0.000666667
 0.988934 -0.149194    1.1288 -0.00748263 0.000666667
0.987976 -0.15175  1.09723 -0.166941 0.000666667
 0.984687 -0.156614   1.07733 -0.20754 0.000666667
 0.987292 -0.155173   1.11672 -0.0355712 0.000666667
 0.986863 -0.154479   1.11216 0.0666788 0.000666667
 0.981123 -0.153101   1.12127 -0.10698 0.000666667
 0.990654 -0.154214   1.12463 0.119919 0.000666667
 0.989357 -0.150087   1.14187 -0.0188683 0.000666667
 0.985337 -0.148284   1.10649 -0.0331951 0.000666667
 0.985724 -0.151092   1.13847 -0.00224253 0.000666667
 0.986882 -0.151094   1.14752 -0.261086 0.000666667
  0.99144 -0.150192   1.10768 0.180883 0.000666667
 0.983052 -0.153291   1.13026 -0.428567 0.000666667
 0.986451 -0.154584   1.11241 0.078221 0.000666667
 0.992754 -0.155964    1.1409 0.0643128 0.000666667
 0.985005 -0.156215   1.14106 -0.179562 0.000666667
0.990421 -0.15327  1.12776 -0.0813317 0.000666667
 0.983656 -0.153642   1.14215 -0.209608 0.000666667
 0.986273 -0.158393   1.11316 -0.165713 0.000666667
 0.985952 -0.152026   1.11494 -0.0169144 0.000666667
 0.980578 -0.155526   1.14011 -0.167755 0.000666667
 0.991004 -0.148078   1.13998 0.0659851 0.000666667
0.98967 -0.1493 1.10826 0.189396 0.000666667
 0.989884 -0.157461   1.10314 -0.164728 0.000666667
 0.988423 -0.151835   1.14506 -0.0222715 0.000666667
 0.988159 -0.149946   1.11631 -0.0215729 0.000666667
 0.986152 -0.151308   1.12347 0.074776 0.000666667
 0.989511 -0.147601   1.13268 0.0830832 0.000666667
 0.986426 -0.151792   1.09821 -0.15381 0.000666667
 0.985796 -0.153776   1.09568 -0.127484 0.000666667
 0.993012 -0.153521   1.10751 0.183133 0.000666667
 0.991247 -0.149276   1.12298 0.0645812 0.000666667
 0.987063 -0.151324   1.14718 -0.270365 0.000666667
 0.987977 -0.151815   1.11706 -0.0366058 0.000666667
 0.985983 -0.155009   1.12798 -0.207662 0.000666667
 0.992702 -0.149743   1.12011 0.0666613 0.000666667
 0.987395 -0.152289   1.11336 -0.0211419 0.000666667
  0.98774 -0.146799   1.11431 -0.0254575 0.000666667
  0.98638 -0.152866   1.12351 -0.191765 0.000666667
 0.987334 -0.149273   1.11443 -0.0317423 0.000666667
 0.985973 -0.149648   1.10845 -0.0466687 0.000666667
 0.982799 -0.150653   1.13997 0.0357156 0.000666667
 0.989575 -0.151647   1.14277 0.0962085 0.000666667
0.990336 -0.14579  1.11213 0.0427148 0.000666667
 0.983143 -0.151958   1.14179 -0.225778 0.000666667
 0.987421 -0.149656   1.11921 -0.117891 0.000666667
 0.985497 -0.151539   1.12352 0.0693694 0.000666667
 0.989687 -0.146026   1.13504 -0.0959162 0.000666667
 0.982865 -0.150004   1.16555 -0.0466912 0.000666667
 0.989593 -0.144088     1.132 0.0995087 0.000666667
 0.989259 -0.150418    1.1405 0.0878024 0.000666667
  0.98846 -0.145032    1.1333 0.0543185 0.000666667
 0.985573 -0.152575   1.09862 -0.142872 0.000666667
 0.989498 -0.147469   1.11258 0.061887 0.000666667
 0.981415 -0.143528   1.13964 -0.0110493 0.000666667
 0.987045 -0.153793   1.09908 -0.00811145 0.000666667
 0.983988 -0.149373    1.1461 -0.282325 0.000666667
 0.988993 -0.149855   1.12256 0.0593516 0.000666667
 0.986627 -0.151195   1.14206 -0.0345012 0.000666667
 0.984256 -0.153133   1.12853 -0.0625914 0.000666667
 0.986308 -0.152416   1.11745 -0.028685 0.000666667
 0.984368 -0.155897   1.12025 -0.097073 0.000666667
 0.986217 -0.160103   1.11246 -0.199066 0.000666667
 0.981741 -0.158284   1.14352 -0.165466 0.000666667
0.986651 -0.15316  1.12478 0.105668 0.000666667
 0.987787 -0.152904   1.12599 0.126336 0.000666667
 0.981198 -0.154595   1.14062 -0.160627 0.000666667
 0.985168 -0.151124   1.12679 -0.0695894 0.000666667
0.987339 -0.15108   1.1146 -0.0226212 0.000666667
 0.987558 -0.153955   1.12674 0.100281 0.000666667
  0.98754 -0.156039   1.11246 -0.171042 0.000666667
 0.995278 -0.155666   1.10101 0.274731 0.000666667
 0.987949 -0.153549   1.12543 -0.213517 0.000666667
 0.982331 -0.154521   1.13112 -0.444899 0.000666667
  0.98562 -0.151013   1.12581 -0.0755895 0.000666667
 0.987711 -0.156076   1.11248 0.0408994 0.000666667
 0.983784 -0.145864   1.11423 0.014549 0.000666667
 0.989249 -0.151116   1.12374 -0.180815 0.000666667
 0.990144 -0.150387   1.14174 -0.0241028 0.000666667
0.991262 -0.14798  1.12315 0.0673304 0.000666667
 0.985212 -0.152438   1.12468 0.129825 0.000666667
 0.994639 -0.149303   1.14744 0.0822513 0.000666667
0.989608 -0.14494  1.11346 0.0449774 0.000666667
 0.979895 -0.153169   1.16363 -0.0522722 0.000666667
 0.990026 -0.151502    1.1309 -0.0409747 0.000666667
  0.99284 -0.148757   1.08607 0.26337 0.000666667
 0.98629 -0.15412  1.11274 0.0597022 0.000666667
0.989031 -0.14687  1.11589 0.00446294 0.000666667
 0.992596 -0.150809   1.10789 0.177108 0.000666667
 0.985837 -0.150709   1.11628 -0.105609 0.000666667
 0.989731 -0.145342   1.13252 0.0411368 0.000666667
 0.982968 -0.146883   1.13569 -0.0200876 0.000666667
 0.989356 -0.148771    1.1234 0.100566 0.000666667
 0.983967 -0.158212    1.0771 -0.217988 0.000666667
 0.987918 -0.149869   1.14107 -0.0207191 0.000666667
 0.984137 -0.150815   1.14123 -0.21506 0.000666667
 0.987969 -0.150485   1.11432 -0.0340458 0.000666667
 0.990261 -0.149706   1.14033 0.0812417 0.000666667
 0.984723 -0.151788   1.13709 -0.0303507 0.000666667
 0.988482 -0.150584   1.11484 -0.00309004 0.000666667
 0.988948 -0.152125   1.11369 -0.0343866 0.000666667
 0.984596 -0.154087   1.09902 -0.00512691 0.000666667
 0.982825 -0.148066    1.1329 -0.0391098 0.000666667
 0.980218 -0.149908    1.1218 0.0206237 0.000666667
 0.978598 -0.150488    1.1209 0.0175515 0.000666667
0.983828 -0.1525 1.12581 -0.0436002 0.000666667
 0.988876 -0.151792   1.11348 -0.021751 0.000666667
 0.993845 -0.148847   1.10332 0.011271 0.000666667
 0.988961 -0.149849   1.14008 0.0811881 0.000666667
 0.990328 -0.145731   1.11355 0.0540631 0.000666667
 0.986054 -0.154302   1.13807 -0.0383539 0.000666667
 0.986512 -0.153238   1.12836 -0.0697679 0.000666667
 0.990826 -0.147592   1.12411 0.0551185 0.000666667
 0.98185 -0.15118  1.13051 -0.430846 0.000666667
 0.990791 -0.151402   1.10692 0.17376 0.000666667
 0.989532 -0.145925   1.11252 0.048147 0.000666667
 0.984116 -0.153864    1.0981 -0.0134049 0.000666667
 0.991552 -0.152271   1.16027 0.224238 0.000666667
 0.991221 -0.144437   1.11001 0.0285112 0.000666667
 0.985587 -0.152384   1.13578 -0.0334581 0.000666667
 0.993986 -0.150982   1.14573 0.0397737 0.000666667
 0.993725 -0.151277   1.10631 0.000129248 0.000666667
 0.986674 -0.156707   1.16336 -0.057717 0.000666667
 0.981631 -0.155998   1.14102 -0.203924 0.000666667
0.988987 -0.15279  1.12735 -0.203443 0.000666667
 0.995575 -0.151723   1.10659 0.00787184 0.000666667
 0.988976 -0.146923   1.12066 0.0561038 0.000666667
 0.978382 -0.150867   1.11771 -0.435308 0.000666667
  0.98048 -0.151679   1.11581 -0.478135 0.000666667
 0.985568 -0.153465   1.13983 -0.202481 0.000666667
 0.993792 -0.151017   1.12151 0.0856551 0.000666667
 0.983403 -0.154519   1.14083 -0.212819 0.000666667
 0.989699 -0.152619   1.09812 -0.127445 0.000666667
 0.984499 -0.154782   1.11071 -0.170906 0.000666667
 0.988879 -0.146262   1.13177 0.0533573 0.000666667
 0.991693 -0.151414   1.15849 0.235763 0.000666667
 0.983607 -0.156455   1.11837 -0.0517191 0.000666667
 0.986797 -0.152795   1.13679 -0.0334047 0.000666667
 0.988556 -0.150834   1.12382 0.119667 0.000666667
 0.994394 -0.150549   1.14816 0.0441043 0.000666667
0.990324 -0.1491 1.14063 0.105102 0.000666667
   0.9917 -0.148929   1.10688 0.182985 0.000666667
 0.984754 -0.151347   1.12297 0.0617944 0.000666667
 0.991705 -0.151062   1.15778 0.239147 0.000666667
 0.987877 -0.152464   1.14113 0.0881082 0.000666667
  0.98491 -0.149499   1.12552 -0.0715618 0.000666667
 0.985769 -0.148059   1.10967 -0.0558056 0.000666667
 0.989386 -0.151297   1.12355 0.128379 0.000666667
  0.98814 -0.154012   1.10405 -0.145275 0.000666667
 0.986968 -0.153472   1.12384 0.103471 0.000666667
 0.991736 -0.149218    1.1475 0.0212233 0.000666667
 0.984859 -0.154953   1.10897 -0.169075 0.000666667
 0.988574 -0.152701   1.12416 0.121833 0.000666667
 0.982585 -0.156309   1.14416 -0.178965 0.000666667
 0.991699 -0.145566   1.12986 0.0513348 0.000666667
 0.985138 -0.148095   1.12562 -0.0574669 0.000666667
 0.982244 -0.148921   1.13474 -0.0547611 0.000666667
 0.988601 -0.150299   1.14436 -0.269685 0.000666667
 0.988625 -0.150425   1.10621 0.164565 0.000666667
 0.987981 -0.148024   1.11614 0.010683 0.000666667
 0.978656 -0.154165   1.12024 -0.0194556 0.000666667
 0.992763 -0.150372   1.14751 0.0272267 0.000666667
 0.989443 -0.150764   1.14341 -0.0138326 0.000666667
 0.988539 -0.148581   1.11552 0.00913744 0.000666667
  0.98801 -0.151315   1.09784 -0.156118 0.000666667
0.986372 -0.1569 1.12493 0.00826899 0.000666667
 0.994226 -0.155098   1.12975 0.028484 0.000666667
 0.989243 -0.151062   1.14024 0.0831713 0.000666667
 0.985889 -0.152947   1.11562 -0.0353119 0.000666667
 0.988015 -0.155691   1.11677 -0.0590317 0.000666667
 0.985097 -0.149588   1.13668 -0.0469534 0.000666667
0.984277 -0.15066  1.13622 -0.0402064 0.000666667
 0.992172 -0.152018   1.14584 0.0528673 0.000666667
 0.986477 -0.147949   1.14672 -0.286408 0.000666667
 0.989644 -0.152293   1.11421 -0.058616 0.000666667
 0.978935 -0.152296   1.11544 -0.471169 0.000666667
0.990918 -0.15169  1.12607 0.127448 0.000666667
 0.993463 -0.149326   1.11997 0.0705977 0.000666667
0.992134 -0.1493  1.1205 0.0736508 0.000666667
 0.988089 -0.151535   1.14528 -0.00848554 0.000666667
  1.00093 -0.151304   1.12968 0.276508 0.000666667
 0.990527 -0.150661   1.14266 -0.0347895 0.000666667
 0.989165 -0.144588   1.11509 0.0448674 0.000666667
0.989691 -0.14492  1.13078 0.0606359 0.000666667
  0.98722 -0.151634   1.12687 -0.0627017 0.000666667
 0.995698 -0.155269   1.14128 0.0610136 0.000666667
 0.987705 -0.142271   1.13106 0.0968511 0.000666667
 0.987343 -0.153401   1.11491 -0.0265454 0.000666667
  0.98209 -0.155062   1.13115 -0.415986 0.000666667
 0.988037 -0.144924   1.11186 0.0642806 0.000666667
 0.990412 -0.152507   1.14154 0.0823704 0.000666667
 0.990807 -0.153493    1.1229 0.12028 0.000666667
 0.989768 -0.151562   1.10793 0.180157 0.000666667
 0.993255 -0.155184   1.09843 0.023641 0.000666667
0.988017 -0.15109   1.1419 -0.0203051 0.000666667
 0.982539 -0.152885   1.16454 -0.0455836 0.000666667
 0.986913 -0.152673   1.12528 -0.208685 0.000666667
  0.98059 -0.155904   1.16281 -0.0346926 0.000666667
 0.987389 -0.150368   1.14672 -0.280519 0.000666667
  0.98538 -0.156838   1.11663 -0.0593597 0.000666667
 0.986686 -0.154563   1.09844 -0.0442926 0.000666667
 0.991313 -0.152006   1.14087 0.0536696 0.000666667
 0.990856 -0.152722   1.14282 0.0986358 0.000666667
 0.991458 -0.151165   1.12353 -0.207258 0.000666667
 0.992142 -0.149726    1.1217 0.0775102 0.000666667
 0.988206 -0.149495    1.1412 0.0808231 0.000666667
 0.989939 -0.149201   1.14316 -0.0620698 0.000666667
 0.984326 -0.151873   1.12317 0.107827 0.000666667
 0.988712 -0.151416   1.11998 -0.0806672 0.000666667


==> output_ims_seed52_withold/entropy_action_2.txt <==
49.6276
 0.984023 -0.147713   1.10649 -0.0404633 0.000666667
 0.989726 -0.154999   1.11589 0.237829 0.000666667
 0.987412 -0.152233   1.10965 0.0539918 0.000666667
 0.983773 -0.155218   1.11361 -0.149809 0.000666667
  0.98418 -0.156922   1.11216 -0.142867 0.000666667
 0.990219 -0.150511   1.10921 0.177038 0.000666667
 0.989259 -0.149026   1.10961 0.175518 0.000666667
 0.985558 -0.147716   1.10876 -0.0663875 0.000666667
 0.983885 -0.154539   1.11269 -0.159148 0.000666667
 0.988559 -0.154511   1.11333 0.0535071 0.000666667
 0.992223 -0.145645   1.11248 0.0557368 0.000666667
 0.987878 -0.147204   1.11211 0.0398781 0.000666667
 0.986225 -0.152574   1.11067 0.0440398 0.000666667
 0.988507 -0.152864   1.11396 -0.170607 0.000666667
 0.992776 -0.151372   1.10738 0.164399 0.000666667
 0.994616 -0.151048   1.10683 0.170342 0.000666667
 0.987825 -0.151159   1.10803 0.183395 0.000666667
 0.980744 -0.149371   1.10808 -0.0428999 0.000666667
 0.988248 -0.153398   1.11534 -0.0333316 0.000666667
 0.992322 -0.155216   1.10379 -0.0537383 0.000666667
 0.988918 -0.151047   1.11268 -0.0514808 0.000666667
0.990814 -0.14926  1.11068 0.166287 0.000666667
 0.989631 -0.146583    1.1144 -0.0406388 0.000666667
 0.985932 -0.153269   1.11281 -0.0738056 0.000666667
0.986686 -0.14879  1.11191 -0.0547224 0.000666667
 0.986275 -0.157882   1.10236 -0.087015 0.000666667
 0.977036 -0.147573   1.11532 -0.485363 0.000666667
 0.990946 -0.147194   1.11309 0.041043 0.000666667
 0.984973 -0.145757   1.11145 0.0498331 0.000666667
 0.990206 -0.150608   1.10726 0.158675 0.000666667
 0.992227 -0.148905   1.11441 0.0444887 0.000666667
0.993888 -0.14931  1.10804 0.193693 0.000666667
 0.989678 -0.150254   1.10992 0.163887 0.000666667
  0.99012 -0.146292    1.1145 0.0411152 0.000666667
 0.976782 -0.150304   1.11494 -0.459439 0.000666667
  0.98869 -0.147759   1.11581 0.00979344 0.000666667
 0.988397 -0.148521   1.11106 -0.0729775 0.000666667
0.987322 -0.15088  1.12021 0.0997383 0.000666667
 0.991581 -0.149611   1.10848 0.165299 0.000666667
 0.992449 -0.147429   1.11286 0.0581012 0.000666667
 0.983307 -0.156425   1.11235 -0.163468 0.000666667
 0.987931 -0.153401   1.11049 0.059731 0.000666667
 0.993439 -0.152626   1.10711 0.197145 0.000666667
 0.986838 -0.155468   1.11729 -0.0476138 0.000666667
 0.991277 -0.149077   1.11317 0.0703298 0.000666667
 0.995019 -0.154002   1.10651 0.20125 0.000666667
   0.9847 -0.154064   1.11603 -0.0314864 0.000666667
 0.984425 -0.149034   1.10818 -0.025053 0.000666667
 0.994971 -0.154335    1.1053 0.206547 0.000666667
  0.98061 -0.155097   1.11436 -0.212623 0.000666667
 0.981653 -0.150696   1.11289 -0.438552 0.000666667
 0.987735 -0.154468   1.11186 0.0518365 0.000666667
 0.985641 -0.152683   1.11238 -0.0708715 0.000666667
 0.988287 -0.153198   1.11149 0.0594931 0.000666667
 0.986445 -0.148192   1.10862 -0.0619007 0.000666667
 0.986389 -0.152084   1.11534 -0.00497442 0.000666667
  0.98642 -0.152425   1.11602 0.0364977 0.000666667
 0.994277 -0.154326   1.10709 0.188708 0.000666667
 0.989784 -0.146089   1.11219 0.0396529 0.000666667
 0.990827 -0.151844   1.10609 0.179773 0.000666667
 0.98853 -0.14612  1.11549 -0.0514915 0.000666667
 0.987342 -0.148833   1.11837 -0.0820749 0.000666667
 0.988758 -0.144539   1.11534 -0.0295501 0.000666667
 0.988255 -0.151759    1.1067 0.171835 0.000666667
 0.988527 -0.152576   1.11399 -0.0383803 0.000666667
 0.990373 -0.148821   1.12333 0.0670443 0.000666667
   0.9907 -0.153763   1.10276 -0.0488314 0.000666667
 0.989149 -0.151159   1.10816 0.168667 0.000666667
 0.991527 -0.147478   1.10641 0.182344 0.000666667
 0.985944 -0.152489   1.11604 -0.0265451 0.000666667
 0.988182 -0.155261   1.10916 0.0584966 0.000666667
0.987167 -0.14873  1.11044 -0.0504884 0.000666667
  0.98971 -0.149675   1.10777 0.186825 0.000666667
 0.983113 -0.151777   1.11612 -0.420832 0.000666667
  0.98871 -0.150001   1.10755 0.201328 0.000666667
 0.989643 -0.149045   1.10675 0.198672 0.000666667
 0.990836 -0.153048   1.11012 0.18068 0.000666667
 0.985959 -0.154124   1.11186 0.0601897 0.000666667
 0.986367 -0.157567   1.11272 -0.164589 0.000666667
 0.987052 -0.152346   1.11593 -0.0260861 0.000666667
 0.983672 -0.154231   1.11391 -0.163354 0.000666667
 0.980666 -0.154435   1.12106 -0.101409 0.000666667
 0.978596 -0.145939   1.11638 -0.458327 0.000666667
 0.98839 -0.15429  1.10988 0.0288592 0.000666667
0.980213 -0.15663  1.11373 -0.235918 0.000666667
 0.989724 -0.152168   1.10376 -0.171471 0.000666667
 0.994185 -0.151249   1.10746 0.0168629 0.000666667
0.983037 -0.15774  1.11145 -0.164939 0.000666667
 0.991833 -0.144293    1.1121 0.0353171 0.000666667
 0.991578 -0.146319   1.11234 0.0355211 0.000666667
 0.985925 -0.148685   1.10782 -0.0426202 0.000666667
 0.990701 -0.151144   1.10678 0.178402 0.000666667
 0.989463 -0.146335   1.11757 0.0113325 0.000666667
  0.97954 -0.153421   1.11655 -0.478466 0.000666667
0.990826 -0.15092  1.10838 0.16382 0.000666667
 0.989559 -0.145215   1.11645 0.0395614 0.000666667
 0.987669 -0.149543    1.1142 0.00510743 0.000666667
  0.98959 -0.151597   1.10886 0.169182 0.000666667
 0.990822 -0.154726   1.10399 -0.173881 0.000666667
 0.988802 -0.149356   1.10539 0.165606 0.000666667
  0.98443 -0.151947   1.12366 0.0701519 0.000666667
 0.988823 -0.149349   1.11509 -0.0320357 0.000666667
 0.989637 -0.153693    1.1126 0.229711 0.000666667
 0.991662 -0.144555   1.11256 0.0221842 0.000666667
  0.98469 -0.153743   1.11399 -0.039023 0.000666667
  0.99121 -0.148978   1.10562 0.165889 0.000666667
 0.989826 -0.154995   1.10634 0.221067 0.000666667
 0.989871 -0.146972   1.11621 -0.00342253 0.000666667
 0.981004 -0.148873   1.11424 -0.449354 0.000666667
  0.98962 -0.150132   1.11402 0.0404118 0.000666667
 0.991172 -0.143154   1.11257 0.0127014 0.000666667
 0.989397 -0.151101   1.10726 0.191025 0.000666667
 0.991067 -0.147301   1.11549 -0.00840153 0.000666667
 0.989682 -0.148972   1.11002 0.157542 0.000666667
 0.986796 -0.147258    1.1189 -0.0724221 0.000666667
 0.985171 -0.153885   1.11086 -0.163248 0.000666667
 0.989674 -0.144503   1.11278 0.0490115 0.000666667
 0.990844 -0.148068   1.10758 0.16889 0.000666667
 0.991138 -0.154338   1.10628 -0.183522 0.000666667
 0.983689 -0.155556   1.10876 -0.160501 0.000666667
  0.99374 -0.148776   1.11951 0.0771997 0.000666667
 0.979461 -0.149463   1.11554 -0.465618 0.000666667
 0.989606 -0.149733    1.1146 -0.0327474 0.000666667
 0.991516 -0.143175    1.1103 0.0022313 0.000666667
 0.988159 -0.155935    1.1128 0.235395 0.000666667
 0.987679 -0.148083   1.11452 0.0166447 0.000666667
  0.98978 -0.153681   1.11385 0.0486077 0.000666667
0.988869 -0.15322  1.11696 -0.11674 0.000666667
 0.988959 -0.150128   1.10737 0.190945 0.000666667
0.986724 -0.14805  1.11549 -0.0115075 0.000666667
 0.987777 -0.152261   1.11339 -0.0400615 0.000666667
0.985127 -0.14862  1.10643 -0.0268508 0.000666667
 0.993959 -0.154828   1.10027 0.0434277 0.000666667
 0.991382 -0.155109   1.10129 -0.0618057 0.000666667
 0.981871 -0.155092   1.11177 -0.162781 0.000666667
 0.982012 -0.150592   1.11475 -0.472533 0.000666667
 0.987769 -0.150345   1.10785 0.208421 0.000666667
  0.99023 -0.149666   1.11061 0.179274 0.000666667
 0.988537 -0.147178   1.11263 0.0620204 0.000666667
0.988651 -0.14483  1.11622 0.0379402 0.000666667
 0.992609 -0.142549   1.11055 0.00808349 0.000666667
 0.988704 -0.155925   1.10356 -0.0413243 0.000666667
 0.987023 -0.147539    1.1135 -0.0308325 0.000666667
 0.987754 -0.149466   1.11696 -0.0275635 0.000666667
 0.984774 -0.154987   1.11061 -0.136279 0.000666667
 0.994601 -0.152917   1.10311 0.204102 0.000666667
0.982882 -0.14555   1.1148 0.0344904 0.000666667
 0.987264 -0.147248   1.11403 0.0278182 0.000666667
 0.983782 -0.155779   1.11291 -0.144954 0.000666667
 0.983431 -0.156212   1.09815 -0.102397 0.000666667
 0.989228 -0.147037   1.11553 0.0207006 0.000666667
 0.989712 -0.152681   1.11365 0.00904775 0.000666667
 0.993841 -0.144973    1.1114 0.0195178 0.000666667
 0.979056 -0.148744   1.11617 -0.472411 0.000666667
 0.985871 -0.149739   1.11432 -0.0335263 0.000666667
 0.985371 -0.157833   1.10072 -0.0829262 0.000666667
  0.99007 -0.145105   1.11356 0.0582629 0.000666667
 0.986205 -0.144674   1.11688 0.0221317 0.000666667
 0.990103 -0.152922   1.12331 0.0830258 0.000666667
 0.986201 -0.161007   1.11208 -0.206616 0.000666667
 0.981127 -0.150978   1.11668 -0.488594 0.000666667
  0.98671 -0.149572   1.11002 0.0640421 0.000666667
 0.990734 -0.149327   1.10963 0.160419 0.000666667
 0.987879 -0.150707   1.11215 -0.0609462 0.000666667
 0.983365 -0.155466   1.11255 -0.136269 0.000666667
 0.982869 -0.150273   1.11737 -0.454165 0.000666667
 0.988155 -0.145047   1.11671 -0.0102483 0.000666667
 0.984309 -0.146832   1.10598 -0.0607971 0.000666667
0.988947 -0.15174   1.1129 -0.0275686 0.000666667
0.987372 -0.15162   1.1148 -0.0284719 0.000666667
 0.987787 -0.146714   1.11448 -0.0125909 0.000666667
 0.988503 -0.153981   1.11288 -0.0695272 0.000666667
 0.988417 -0.142439    1.1111 0.0387204 0.000666667
 0.989167 -0.147871   1.10674 0.154297 0.000666667
0.979754 -0.14948   1.1149 -0.427937 0.000666667
 0.993697 -0.151979   1.10745 -0.00991496 0.000666667
  1.00066 -0.154449   1.11199 0.302255 0.000666667
 0.990807 -0.151119   1.10511 0.174425 0.000666667
 0.996223 -0.154415   1.10481 0.212232 0.000666667
 0.991638 -0.147099   1.11238 0.0583279 0.000666667
 0.987642 -0.155978   1.10318 -0.156591 0.000666667
 0.990812 -0.156687   1.10725 -0.156933 0.000666667
  0.99247 -0.148939   1.10899 0.187143 0.000666667
 0.981891 -0.155829   1.11164 -0.174681 0.000666667
 0.985705 -0.149256   1.11381 -0.130673 0.000666667
 0.986597 -0.158005    1.1125 -0.145341 0.000666667
 0.985056 -0.151094   1.10956 0.0400693 0.000666667
 0.990686 -0.149373   1.10672 0.188866 0.000666667
 0.976001 -0.150315   1.11531 -0.45396 0.000666667
 0.987889 -0.152172   1.11265 -0.015436 0.000666667
 0.987542 -0.149655     1.115 -0.0195665 0.000666667
 0.990326 -0.146354   1.11304 0.0527942 0.000666667
 0.986829 -0.149428   1.11525 -0.0386509 0.000666667
0.990711 -0.14859  1.10881 0.175596 0.000666667
  0.98732 -0.154958    1.1166 -0.0636762 0.000666667
 0.981865 -0.154586   1.11994 -0.0832676 0.000666667
 0.990567 -0.148347    1.1121 0.0363961 0.000666667
0.989057 -0.15493  1.11413 -0.130723 0.000666667
 0.987801 -0.147256   1.11403 -0.0132971 0.000666667
 0.989865 -0.149314   1.10815 0.160325 0.000666667
 0.987106 -0.153155   1.11241 0.050401 0.000666667
0.987618 -0.15238  1.11463 -0.0253229 0.000666667
 0.988037 -0.149044   1.10486 0.172443 0.000666667
 0.986987 -0.153227    1.1118 -0.0286008 0.000666667
 0.988436 -0.146119   1.11292 -0.00999735 0.000666667
 0.987369 -0.150893   1.11322 -0.0575351 0.000666667
  0.98818 -0.147356   1.11178 0.0835438 0.000666667
 0.985951 -0.150614   1.11427 -0.0501539 0.000666667
  0.98855 -0.148686   1.11748 -0.10348 0.000666667
 0.986044 -0.153336   1.11316 0.0185015 0.000666667
 0.987544 -0.149496   1.11325 -0.05866 0.000666667
 0.986042 -0.149148   1.11459 -0.0298717 0.000666667
 0.989601 -0.146932   1.11291 0.00745501 0.000666667
 0.987742 -0.155198   1.11519 -0.0578509 0.000666667
 0.989534 -0.147385   1.11441 -0.0136981 0.000666667
 0.991456 -0.146357   1.11309 0.0237335 0.000666667
 0.989275 -0.149727   1.11259 -0.0543894 0.000666667
 0.991161 -0.146422   1.11572 0.0297475 0.000666667
 0.989366 -0.152617   1.10758 0.186105 0.000666667
 0.981578 -0.154201   1.11415 -0.154926 0.000666667
 0.987311 -0.149673    1.1158 -0.0498473 0.000666667
 0.990408 -0.145563   1.11001 0.0328647 0.000666667
 0.989549 -0.149881   1.11399 -0.0216559 0.000666667
 0.983368 -0.153736   1.11019 -0.175877 0.000666667
 0.989268 -0.150936    1.1146 0.00762361 0.000666667
 0.988772 -0.145661   1.11746 -0.0355144 0.000666667
 0.986732 -0.151578   1.11628 -0.0962194 0.000666667
 0.989916 -0.146331   1.11331 0.0344486 0.000666667
 0.981762 -0.151544   1.11538 -0.427166 0.000666667
 0.986656 -0.153763   1.11175 0.0254166 0.000666667
 0.991557 -0.143201   1.11326 0.0383537 0.000666667
 0.984327 -0.153801   1.10916 -0.182242 0.000666667
   0.9893 -0.149702   1.11638 -0.112987 0.000666667
 0.995465 -0.154507   1.10432 0.206562 0.000666667
 0.991805 -0.154264   1.10925 0.173306 0.000666667
 0.988964 -0.152212   1.11465 -0.040221 0.000666667
 0.991954 -0.148015   1.10778 0.168334 0.000666667
0.990743 -0.14272  1.11141 0.0435063 0.000666667
0.987949 -0.14934  1.11697 -0.130282 0.000666667
 0.988583 -0.155282   1.11268 0.083448 0.000666667
 0.991469 -0.144561   1.11168 0.0270497 0.000666667
0.985732 -0.15516   1.1155 -0.00472276 0.000666667
0.988541 -0.15163  1.11385 -0.0427462 0.000666667
 0.985812 -0.150259   1.11042 -0.027903 0.000666667
 0.990232 -0.147493   1.11201 0.0496327 0.000666667
 0.985508 -0.149216   1.11872 -0.0934171 0.000666667
 0.989773 -0.151001   1.10888 0.167891 0.000666667
 0.988403 -0.145262   1.11383 0.0206945 0.000666667
 0.989677 -0.150231   1.10752 0.174597 0.000666667
 0.987717 -0.148286   1.10671 0.185706 0.000666667
 0.986959 -0.153694   1.11512 -0.0344055 0.000666667
 0.988603 -0.152619   1.11451 -0.0432204 0.000666667
 0.989249 -0.145344   1.11571 0.0360273 0.000666667
 0.994943 -0.154349   1.10512 0.224958 0.000666667
 0.989523 -0.146554   1.11419 -0.00289305 0.000666667
 0.992554 -0.151592   1.10425 0.179656 0.000666667
 0.982631 -0.155923   1.11257 -0.14503 0.000666667
 0.987545 -0.151319   1.10845 0.0588283 0.000666667
 0.981868 -0.155025   1.11565 -0.145211 0.000666667
 0.990959 -0.148462   1.10809 0.172088 0.000666667
 0.991078 -0.148098   1.11319 0.0530541 0.000666667
 0.993328 -0.154048   1.10494 0.218425 0.000666667
 0.986996 -0.152375   1.10809 0.0529585 0.000666667
 0.985415 -0.154362    1.1135 -0.0329758 0.000666667
0.993223 -0.15104  1.10566 0.00120838 0.000666667
 0.979675 -0.156615   1.11232 -0.203966 0.000666667
 0.990465 -0.147634   1.11372 -0.0166115 0.000666667
 0.991633 -0.151092   1.10902 0.169018 0.000666667
 0.986737 -0.148653   1.12257 0.0610602 0.000666667
 0.987325 -0.143339    1.1132 0.0694936 0.000666667
 0.990913 -0.146757   1.11294 0.0711253 0.000666667
 0.988438 -0.155396   1.11258 -0.04299 0.000666667
  0.99024 -0.148644   1.11327 0.201098 0.000666667
 0.988252 -0.156049   1.11207 0.0379919 0.000666667
 0.988021 -0.149296   1.11372 0.0295213 0.000666667
 0.988701 -0.146386   1.11365 0.0402963 0.000666667
 0.989201 -0.156415   1.10415 -0.139585 0.000666667
 0.987694 -0.154709   1.11174 0.241583 0.000666667
 0.991096 -0.142832    1.1113 0.0151321 0.000666667
 0.987696 -0.153252    1.1103 0.0374082 0.000666667
 0.984465 -0.155433   1.11348 -0.0617112 0.000666667
 0.985071 -0.156508   1.11511 -0.0623936 0.000666667
 0.983021 -0.148453    1.1182 -0.103027 0.000666667
 0.987963 -0.152023   1.12045 -0.0535135 0.000666667
 0.989175 -0.147697   1.10537 0.178343 0.000666667
 0.983889 -0.153529   1.11509 -0.14517 0.000666667
 0.986155 -0.155889   1.11696 -0.0528669 0.000666667
 0.988885 -0.147118    1.1126 0.00258599 0.000666667
0.990405   -0.15 1.10611 0.182952 0.000666667
 0.987019 -0.151208   1.11865 -0.0142823 0.000666667
 0.989281 -0.143976   1.11139 0.0369076 0.000666667
 0.982987 -0.159171   1.11268 -0.216162 0.000666667
  0.99136 -0.148834   1.12165 0.0718298 0.000666667
 0.990536 -0.146621   1.10862 0.145006 0.000666667
0.989774 -0.15575  1.10176 -0.0388498 0.000666667
 0.991217 -0.145261   1.11154 0.0294951 0.000666667
 0.988589 -0.148363   1.11503 -0.0504894 0.000666667
 0.989821 -0.146309   1.11235 0.0672301 0.000666667
 0.985628 -0.153325   1.11591 -0.0284515 0.000666667
 0.989998 -0.144787   1.11241 -0.00214327 0.000666667
 0.987588 -0.146799   1.11564 -0.0478136 0.000666667
 0.979084 -0.152621   1.11643 -0.459969 0.000666667
 0.986655 -0.148997   1.11279 0.00240857 0.000666667
 0.985246 -0.143707   1.11251 0.0480553 0.000666667
 0.990997 -0.148787    1.1083 0.184556 0.000666667
 0.979436 -0.153191   1.11443 -0.452622 0.000666667
 0.988021 -0.145959   1.11481 0.0369511 0.000666667
 0.995919 -0.156749   1.10133 0.279325 0.000666667
 0.992814 -0.146972   1.10771 0.157154 0.000666667
 0.991069 -0.143681   1.11074 0.0484421 0.000666667
 0.989928 -0.150565   1.11547 -0.0137137 0.000666667
 0.988672 -0.144147   1.11204 0.0344148 0.000666667
 0.989958 -0.150168   1.10676 0.157989 0.000666667
 0.988497 -0.158204   1.11345 -0.0403539 0.000666667
 0.977719 -0.147744   1.11558 -0.457395 0.000666667
 0.98535 -0.14865  1.10847 -0.0548405 0.000666667
 0.987978 -0.151241   1.11245 0.0437555 0.000666667
 0.991191 -0.148621   1.11467 0.00459719 0.000666667
 0.990298 -0.148378   1.11749 -0.0928246 0.000666667
 0.985638 -0.153869   1.11575 -0.000618843 0.000666667
 0.992502 -0.150376   1.10553 0.167391 0.000666667
 0.983694 -0.150654   1.11395 -0.0986565 0.000666667
 0.987647 -0.154584   1.10979 0.197115 0.000666667
 0.986633 -0.152307   1.11147 -0.0459436 0.000666667
 0.984151 -0.153966   1.11346 -0.150316 0.000666667
 0.986798 -0.144575   1.11176 0.0796923 0.000666667
 0.990592 -0.149922   1.10699 0.187059 0.000666667
 0.989799 -0.151456   1.11456 0.00592556 0.000666667
 0.985651 -0.160838   1.11205 -0.217523 0.000666667
  0.99585 -0.151256   1.10273 0.203015 0.000666667
 0.985962 -0.152198   1.11767 -0.118667 0.000666667
 0.991422 -0.150109   1.10613 0.144559 0.000666667
 0.990851 -0.148329   1.12357 0.0771011 0.000666667
0.980091 -0.15063   1.1143 -0.441864 0.000666667
 0.987174 -0.157024   1.11359 -0.12618 0.000666667
 0.988898 -0.151795   1.11862 -0.0852064 0.000666667
0.991865 -0.14529  1.11401 0.0575879 0.000666667
 0.990411 -0.151508   1.11345 -0.0308847 0.000666667
  0.99068 -0.147922   1.10733 0.157082 0.000666667
 0.990408 -0.143905   1.11169 0.0104399 0.000666667
 0.985766 -0.152838   1.10962 0.0326989 0.000666667
 0.989371 -0.151159   1.10982 0.204835 0.000666667
 0.989524 -0.157501   1.10261 -0.137005 0.000666667
 0.991961 -0.151882   1.10825 0.164836 0.000666667
 0.988319 -0.153333   1.11756 -0.0477557 0.000666667
 0.990155 -0.145063   1.11351 0.00776066 0.000666667
 0.992218 -0.151095   1.11122 0.182324 0.000666667
 0.992366 -0.145982   1.10944 0.0586121 0.000666667
 0.992317 -0.148424   1.10548 0.00522563 0.000666667
 0.986739 -0.153088    1.1167 -0.0672378 0.000666667
 0.996004 -0.152149   1.10474 0.194112 0.000666667
 0.993842 -0.154519   1.10066 0.256973 0.000666667
 0.988211 -0.147803   1.11516 0.00345815 0.000666667
 0.988326 -0.151308   1.10768 0.183226 0.000666667
 0.990597 -0.150532   1.10607 0.182236 0.000666667
 0.988501 -0.149314   1.11993 -0.102477 0.000666667
 0.993379 -0.155191   1.10815 0.20856 0.000666667
 0.988107 -0.146216   1.11454 0.0373438 0.000666667
 0.991124 -0.147786   1.12035 0.0708866 0.000666667
 0.979289 -0.151026   1.11745 -0.408096 0.000666667
0.985859 -0.15416  1.11487 -0.0104624 0.000666667
 0.994074 -0.148279   1.10716 -0.0020606 0.000666667
 0.992596 -0.147422   1.11221 0.0305879 0.000666667
 0.988508 -0.145517   1.11429 0.00189387 0.000666667
 0.987423 -0.154321   1.10906 0.022219 0.000666667
 0.991301 -0.146485   1.11175 0.0553466 0.000666667
 0.983405 -0.156847   1.11057 -0.145341 0.000666667
 0.991437 -0.147879   1.11339 -0.0395069 0.000666667
 0.997515 -0.153466   1.10588 0.191864 0.000666667
 0.985304 -0.150393   1.11397 -0.0355488 0.000666667
 0.987116 -0.152133    1.1092 0.0679008 0.000666667
 0.989719 -0.152854   1.10934 0.157524 0.000666667
 0.990997 -0.144573   1.11352 0.0286269 0.000666667
 0.988545 -0.149753   1.11214 -0.0285931 0.000666667
 0.989535 -0.146728   1.10939 0.0412073 0.000666667
   0.9898 -0.149965    1.1169 -0.0271981 0.000666667
 0.988456 -0.149275    1.1146 0.0267717 0.000666667
 0.984894 -0.153525   1.11648 -0.0340236 0.000666667
 0.988661 -0.145886   1.11084 0.0562855 0.000666667
   0.9885 -0.145471   1.11752 -0.0502278 0.000666667
 0.991164 -0.144874    1.1145 -0.0275683 0.000666667
 0.993846 -0.146937   1.10671 -0.00422951 0.000666667
 0.984482 -0.155575   1.11562 -0.0212077 0.000666667
 0.983879 -0.144658   1.11443 0.0278176 0.000666667
 0.981265 -0.155823   1.11565 -0.164009 0.000666667
 0.989706 -0.146268   1.11296 -0.00833294 0.000666667
 0.987366 -0.153513   1.11364 0.00392748 0.000666667
 0.989984 -0.145511   1.11512 -0.0117678 0.000666667
 0.986983 -0.155009   1.11147 0.0630915 0.000666667
0.986667 -0.15266  1.11148 0.0564122 0.000666667
 0.991852 -0.144384   1.10997 0.0349372 0.000666667
 0.982113 -0.152694   1.11454 -0.146884 0.000666667
0.986942 -0.15161  1.12103 -0.0918633 0.000666667
 0.985467 -0.152505   1.11434 -0.0337242 0.000666667
 0.988272 -0.151221   1.11554 -0.0367637 0.000666667
 0.992038 -0.153825   1.11384 0.223029 0.000666667
 0.989003 -0.151034    1.1077 0.200452 0.000666667
0.988333 -0.15017  1.11023 0.0426218 0.000666667
  1.00329 -0.150193   1.11563 0.286967 0.000666667
 0.988024 -0.148525   1.11388 -0.0266124 0.000666667
 0.990294 -0.151194   1.11529 -0.00453144 0.000666667
 0.981145 -0.151744    1.1177 -0.434722 0.000666667
 0.987605 -0.153648   1.11231 0.0397766 0.000666667
  0.98606 -0.150284   1.11625 -0.0485377 0.000666667
0.979736 -0.14935  1.11484 -0.448872 0.000666667
 0.989254 -0.153575   1.10782 0.194472 0.000666667
 0.984131 -0.148663   1.10903 -0.0330519 0.000666667
 0.987727 -0.147779   1.11062 -0.0352238 0.000666667
 0.989178 -0.155859   1.10266 -0.165503 0.000666667
 0.988181 -0.151973   1.11049 0.026067 0.000666667
0.989033 -0.15866  1.11208 0.0465936 0.000666667
 0.989731 -0.146119   1.11464 0.0385787 0.000666667
 0.990479 -0.149794   1.10873 0.173669 0.000666667
 0.987857 -0.146988   1.11575 -0.121603 0.000666667
 0.986948 -0.153817   1.11366 -0.0363895 0.000666667
 0.990164 -0.150708    1.1037 0.20731 0.000666667
 0.989542 -0.154374   1.11112 0.0603447 0.000666667
 0.988198 -0.152762   1.10611 -0.0534579 0.000666667
 0.977436 -0.146477   1.11279 -0.472022 0.000666667
 0.985475 -0.154277   1.11371 -0.140016 0.000666667
 0.989941 -0.145221   1.11519 -0.0123225 0.000666667
 0.978154 -0.146487   1.11333 -0.459357 0.000666667
 0.980213 -0.155253   1.11341 -0.210926 0.000666667
 0.989347 -0.148151   1.11362 0.0595454 0.000666667
 0.987968 -0.154439   1.11572 -0.167815 0.000666667
 0.988929 -0.150535   1.11449 -0.020355 0.000666667
0.989812 -0.15251  1.11208 0.237572 0.000666667
  0.98967 -0.148503   1.11178 0.195455 0.000666667
0.987918 -0.15157  1.11583 -0.0448638 0.000666667
0.997151 -0.15533   1.1006 0.204981 0.000666667
 0.990772 -0.147358   1.11477 0.00332538 0.000666667
 0.980449 -0.153963   1.11187 -0.207581 0.000666667
 0.991601 -0.149071   1.10765 0.179701 0.000666667
 0.989999 -0.150588   1.11763 -0.100909 0.000666667
 0.990467 -0.155187   1.11363 0.0564298 0.000666667
 0.991185 -0.150103   1.10911 0.176474 0.000666667
 0.990712 -0.144512   1.10862 0.0431719 0.000666667
 0.991062 -0.143232   1.11369 0.0448441 0.000666667
 0.989821 -0.154487    1.1051 0.168439 0.000666667
0.978439 -0.14875  1.11243 -0.473726 0.000666667
 0.987722 -0.144889    1.1146 -0.0214753 0.000666667
  0.98759 -0.145181   1.11508 -0.0504267 0.000666667
 0.987737 -0.152936   1.11227 0.0108328 0.000666667
 0.978285 -0.150949   1.11516 -0.472214 0.000666667
 0.990215 -0.149772   1.10974 0.168204 0.000666667
0.988938 -0.15363  1.11093 0.0664276 0.000666667
 0.987661 -0.146392   1.11415 -0.0238412 0.000666667
 0.985818 -0.154035   1.11029 -0.168129 0.000666667
 0.982029 -0.159225   1.11262 -0.174647 0.000666667
0.988745 -0.1487 1.11586 -0.0943655 0.000666667
 0.993254 -0.145674   1.11215 0.0369332 0.000666667
 0.991369 -0.147141   1.11118 0.0370645 0.000666667
 0.986744 -0.156596    1.1085 0.042928 0.000666667
 0.985532 -0.154974    1.1153 -0.165074 0.000666667
 0.988258 -0.148302   1.11583 0.0101194 0.000666667
 0.985911 -0.155209   1.11587 -0.13899 0.000666667
 0.987303 -0.156553    1.1131 -0.167412 0.000666667
 0.987696 -0.150746   1.11553 -0.0115652 0.000666667
 0.987244 -0.157924   1.10417 -0.14393 0.000666667
 0.989545 -0.147197   1.11398 -0.00142207 0.000666667
 0.996395 -0.152133   1.10307 0.197335 0.000666667
  0.99221 -0.151919   1.10691 0.185734 0.000666667
 0.990864 -0.152352   1.11231 0.19076 0.000666667
 0.989218 -0.154763   1.11103 0.0425065 0.000666667
 0.990571 -0.154153   1.10411 -0.0505031 0.000666667
 0.988534 -0.146493   1.11714 -0.0408748 0.000666667
  0.99165 -0.148935   1.11018 0.186593 0.000666667
0.983273 -0.15501  1.11336 -0.15115 0.000666667
 0.988413 -0.149993   1.11454 -0.0437672 0.000666667
 0.987653 -0.151556   1.10871 0.182184 0.000666667
  0.99283 -0.154981   1.09796 0.0271103 0.000666667
 0.989482 -0.150235   1.11484 -0.0156301 0.000666667
0.989252 -0.14772  1.11192 -0.0108178 0.000666667
  0.98748 -0.150055   1.11225 -0.0163799 0.000666667
 0.990802 -0.150654   1.11446 -0.19315 0.000666667
 0.992043 -0.146477   1.11507 0.0469899 0.000666667
 0.979058 -0.148382   1.11484 -0.438376 0.000666667
 0.988189 -0.153689    1.1099 0.0271168 0.000666667
 0.990254 -0.151372   1.11489 -0.048793 0.000666667
 0.986948 -0.148068   1.11216 -0.0297349 0.000666667
 0.988688 -0.144894    1.1089 0.0354702 0.000666667
 0.986264 -0.151501     1.112 0.0642773 0.000666667
 0.989006 -0.145981    1.1139 -0.0227311 0.000666667
 0.985844 -0.151129   1.11516 -0.0336299 0.000666667
  1.00194 -0.153833   1.11138 0.30151 0.000666667
 0.989038 -0.149806   1.11404 -0.0387051 0.000666667
 0.994633 -0.148145   1.12077 0.0723395 0.000666667
 1.00056 -0.15381  1.11358 0.286166 0.000666667
 0.988044 -0.154197    1.1144 0.0601975 0.000666667
  0.98467 -0.153719   1.11467 -0.0254695 0.000666667
 0.990534 -0.145669   1.10985 0.164635 0.000666667
 0.987994 -0.150793   1.11034 0.0624774 0.000666667
 0.992311 -0.152284   1.10995 0.186262 0.000666667
 0.988911 -0.147971   1.11072 0.168254 0.000666667
  0.98986 -0.144702   1.11323 0.0431307 0.000666667
 0.991044 -0.150811   1.10837 0.199836 0.000666667
 0.991058 -0.143843   1.11184 -0.0131725 0.000666667
 0.988026 -0.150938   1.11711 -0.0170129 0.000666667
 0.989635 -0.146126   1.11273 0.0347144 0.000666667
 0.987969 -0.152151   1.11278 -0.0746958 0.000666667
 0.984718 -0.154047   1.11317 -0.0250211 0.000666667
 0.988175 -0.156082   1.11425 -0.0529118 0.000666667
0.996169 -0.15141  1.10758 0.0303718 0.000666667
 0.989167 -0.152058   1.11233 0.0496601 0.000666667
 0.991958 -0.149004   1.12153 0.0669462 0.000666667
 0.989266 -0.158415   1.10361 -0.192534 0.000666667
 0.988331 -0.158047   1.11364 -0.190682 0.000666667
 0.986528 -0.144776   1.11044 0.0657084 0.000666667
 0.990793 -0.145932   1.11443 0.0388988 0.000666667
 0.988326 -0.147647   1.11427 -0.0206644 0.000666667
 0.991657 -0.148873    1.1146 0.0362494 0.000666667
0.984197 -0.14856  1.10859 -0.0340683 0.000666667
  0.98896 -0.148534   1.11148 0.0573401 0.000666667
  1.00284 -0.150758   1.11558 0.298316 0.000666667
0.989367 -0.15146  1.10945 0.164232 0.000666667
 0.986921 -0.150634   1.11243 -0.0302435 0.000666667
 0.990854 -0.153863   1.11096 0.170979 0.000666667
 0.992272 -0.145797   1.11005 0.0294623 0.000666667
 0.992285 -0.144937   1.11604 -0.0167578 0.000666667
0.987188 -0.15303  1.11167 0.0820282 0.000666667
0.978985 -0.14885  1.11793 -0.4509 0.000666667
 0.985639 -0.160401   1.11193 -0.193621 0.000666667
 0.988531 -0.145432   1.11237 0.0715868 0.000666667
 0.988029 -0.147954   1.11033 0.0418749 0.000666667
0.986592 -0.14938  1.10868 -0.0390785 0.000666667
 0.993094 -0.148334   1.10681 0.215841 0.000666667
0.984168 -0.15519  1.11363 -0.046213 0.000666667
 0.992063 -0.148588   1.10654 0.191763 0.000666667
 0.984514 -0.160209   1.11277 -0.215168 0.000666667
 0.989669 -0.145135   1.12399 0.0746984 0.000666667
 0.982945 -0.147005    1.1167 0.0260622 0.000666667
  0.98615 -0.153836   1.11198 0.0255816 0.000666667
 0.988268 -0.149191   1.11569 0.00398667 0.000666667
 0.988103 -0.155278   1.10826 0.0442346 0.000666667
 0.990428 -0.155723   1.10556 0.197782 0.000666667
 0.993778 -0.153988    1.1065 0.175539 0.000666667
 0.993123 -0.152017   1.10576 -0.00509284 0.000666667
0.988539 -0.15421  1.11329 0.203907 0.000666667
 0.992547 -0.151263   1.11046 0.0549159 0.000666667
 0.986874 -0.154325   1.11288 0.0544798 0.000666667
 0.991415 -0.149691   1.11544 -0.0336183 0.000666667
 0.988438 -0.145159   1.11084 0.0521895 0.000666667
 0.991935 -0.150825    1.1082 0.181561 0.000666667
 0.996265 -0.151397   1.10655 0.00287999 0.000666667
 0.989412 -0.148837   1.10731 0.143622 0.000666667
 0.990518 -0.153007   1.10885 0.167381 0.000666667
 0.989422 -0.154107   1.11301 0.228675 0.000666667
 0.986716 -0.148029   1.10969 -0.0510773 0.000666667
0.987316 -0.15081  1.11614 -0.0860349 0.000666667
 0.990082 -0.147255   1.11314 0.0587144 0.000666667
 0.986046 -0.153565   1.11677 -0.055365 0.000666667
 0.995052 -0.150219    1.1054 0.205326 0.000666667
 0.990421 -0.151564   1.10822 0.181645 0.000666667
 0.989157 -0.146215   1.11241 0.0261389 0.000666667
 0.988948 -0.147115   1.11406 0.0415115 0.000666667
 0.991071 -0.147437   1.11248 0.0319152 0.000666667
 0.975999 -0.152324   1.11995 -0.437077 0.000666667
 0.987009 -0.152535   1.12064 0.0963679 0.000666667
 0.986448 -0.153569   1.11544 -0.0371306 0.000666667
 0.982136 -0.151097   1.10951 -0.0500281 0.000666667
 0.979335 -0.145907   1.11485 -0.452856 0.000666667
 0.979255 -0.151562   1.11405 -0.421947 0.000666667
 0.988059 -0.144921   1.11164 -0.0134151 0.000666667
 0.991443 -0.153413   1.10803 0.171709 0.000666667
 0.978805 -0.153542   1.11654 -0.454316 0.000666667
 0.991673 -0.144468    1.1143 0.0284875 0.000666667
 0.987258 -0.155425   1.11204 0.0472225 0.000666667
  0.98674 -0.145426   1.11376 0.0582219 0.000666667
0.983287 -0.16089  1.11355 -0.215563 0.000666667
0.991725 -0.15481  1.10494 -0.159555 0.000666667
0.989047 -0.1451 1.11053 0.0327344 0.000666667
0.982469 -0.14591  1.11211 0.0322238 0.000666667
 0.982633 -0.153163   1.11575 -0.160438 0.000666667
 0.990191 -0.152243   1.11301 -0.0450386 0.000666667
 0.986832 -0.146627   1.11502 0.0148754 0.000666667
 0.987976 -0.155158   1.11171 -0.154526 0.000666667
 0.985698 -0.156868   1.09807 -0.0258242 0.000666667
 0.987846 -0.154143   1.11302 -0.0957026 0.000666667
0.989895 -0.14599  1.11155 0.0330087 0.000666667
 0.984953 -0.155817   1.10975 -0.183504 0.000666667
 0.988375 -0.148087    1.1186 -0.130254 0.000666667
0.991209 -0.14491  1.11337 -0.000237174 0.000666667
 0.987643 -0.153066   1.11241 -0.0604874 0.000666667
 0.978234 -0.147943   1.11398 -0.445904 0.000666667
 0.990947 -0.146776   1.11448 0.0670998 0.000666667
 0.989584 -0.151456   1.10762 0.164585 0.000666667
 0.984897 -0.149507   1.11734 -0.0334929 0.000666667
 0.986552 -0.150237   1.11359 0.0713911 0.000666667
  0.98668 -0.157356   1.11256 -0.169954 0.000666667
 0.987535 -0.152775   1.11403 -0.147022 0.000666667
 0.988731 -0.149922   1.11452 -0.0458563 0.000666667
 0.988824 -0.152052   1.11152 0.0495242 0.000666667
 0.983204 -0.155316   1.11633 -0.0597518 0.000666667
 0.990651 -0.151307   1.11395 -0.0634433 0.000666667
 0.991478 -0.149896   1.10905 0.178038 0.000666667
 0.989924 -0.152817   1.11261 0.237722 0.000666667
 0.984946 -0.154763   1.11276 0.0375752 0.000666667
  0.98954 -0.149096   1.11338 -0.017343 0.000666667
 0.984812 -0.153891   1.11259 -0.130918 0.000666667
   0.9883 -0.156128    1.1171 -0.0463865 0.000666667
 0.987303 -0.155127   1.10584 -0.165538 0.000666667
 0.987821 -0.146433   1.11847 -0.0920042 0.000666667
 0.986094 -0.149135    1.1093 -0.0565695 0.000666667
 0.988923 -0.152638   1.11404 -0.134919 0.000666667
 0.979181 -0.150541   1.12156 0.0107164 0.000666667
 0.98556 -0.14551  1.11507 -0.0446159 0.000666667
 0.988236 -0.153069    1.1089 0.190121 0.000666667
 0.989769 -0.153846   1.10133 -0.144337 0.000666667
 0.98613 -0.15156  1.11539 -0.0347878 0.000666667
 0.988139 -0.145362   1.11166 0.0135361 0.000666667
 0.989275 -0.151137    1.1122 -0.0491936 0.000666667
 0.985058 -0.151003   1.11586 -0.105387 0.000666667
 0.987104 -0.148959   1.11367 -0.0411996 0.000666667
 0.994045 -0.150152    1.1032 0.0264771 0.000666667
 0.992727 -0.150426   1.11802 0.0943056 0.000666667
 0.988982 -0.155751   1.11404 -0.0515033 0.000666667
 0.986371 -0.148767   1.11118 -0.0502288 0.000666667
 0.991638 -0.144909   1.10956 0.0491232 0.000666667
 0.988188 -0.154579   1.11417 0.0465534 0.000666667
 0.986485 -0.151369   1.11446 -0.0283574 0.000666667
 0.988491 -0.149371   1.10615 0.182684 0.000666667
 0.985297 -0.156799   1.11037 -0.183547 0.000666667
 0.988575 -0.147695   1.11418 -0.0256276 0.000666667
0.985063 -0.1501 1.11058 0.0633878 0.000666667
 0.988792 -0.151912   1.11394 -0.0361957 0.000666667
 0.986039 -0.150603   1.11515 -0.130764 0.000666667
 0.993516 -0.152664   1.10402 0.18654 0.000666667
0.990588 -0.15585  1.11531 0.211054 0.000666667
 0.989449 -0.149932   1.10696 0.152653 0.000666667
 0.989845 -0.149294   1.10968 0.163902 0.000666667
   0.9908 -0.145877    1.1136 -0.00502009 0.000666667
 0.983725 -0.149528    1.1137 -0.1435 0.000666667
 0.988222 -0.150357   1.11473 -0.0364638 0.000666667
 0.984238 -0.159193   1.11401 -0.206944 0.000666667
 0.990013 -0.157188   1.11528 0.210896 0.000666667
 0.986118 -0.147249   1.10594 -0.028838 0.000666667
 0.991714 -0.150452    1.1086 0.18785 0.000666667
 0.990757 -0.148106   1.10896 0.168987 0.000666667
 0.992184 -0.152289   1.10858 0.172112 0.000666667
 0.989046 -0.152514    1.1163 -0.00623314 0.000666667
 0.987389 -0.155528   1.10842 0.184358 0.000666667
 0.986629 -0.151663   1.11202 -0.0621544 0.000666667
 0.986347 -0.157413   1.11381 -0.160315 0.000666667
 0.990851 -0.148649   1.10711 0.141151 0.000666667
 0.994496 -0.154823   1.09964 0.0326173 0.000666667
 0.990209 -0.145619   1.10941 0.0374511 0.000666667
 0.986875 -0.147486   1.11405 -0.0113019 0.000666667
0.983647 -0.1489 1.11172 -0.042253 0.000666667
 0.994137 -0.153236   1.10268 0.263678 0.000666667
 0.987114 -0.147712   1.11484 0.00634111 0.000666667
 0.987314 -0.149461   1.11739 -0.103568 0.000666667
  0.98463 -0.145533   1.11594 0.00400622 0.000666667
 0.976203 -0.151798   1.11806 -0.464852 0.000666667
 0.989275 -0.151388   1.11369 -0.00392949 0.000666667
 0.985104 -0.155725   1.10863 -0.158944 0.000666667
 0.988316 -0.146709   1.11243 0.0697415 0.000666667
 0.988119 -0.149717   1.11601 -0.0353298 0.000666667
 0.989416 -0.151306    1.1087 0.192087 0.000666667
 0.991026 -0.149256   1.11883 0.0705296 0.000666667
 0.992995 -0.148192   1.10975 0.0417871 0.000666667
 0.988707 -0.150946    1.1064 0.1682 0.000666667
 0.993933 -0.147908   1.10805 0.0092725 0.000666667
 0.989232 -0.142798   1.11073 0.0319346 0.000666667
 0.989842 -0.149938   1.11508 -0.0382383 0.000666667
 0.989806 -0.147727   1.12383 0.0766717 0.000666667
 0.987822 -0.156443   1.11168 -0.183739 0.000666667
 0.983182 -0.156071   1.11245 -0.160457 0.000666667
 0.988305 -0.145888   1.11027 -0.063951 0.000666667
 0.986846 -0.152904   1.11098 0.00529126 0.000666667
 0.978839 -0.155165   1.11371 -0.154539 0.000666667
 0.989896 -0.150746   1.10771 0.180515 0.000666667
 0.989908 -0.144891   1.11214 0.014952 0.000666667
 0.987279 -0.151417   1.11823 -0.0973431 0.000666667
 0.982341 -0.154371   1.11082 -0.154155 0.000666667
 0.990641 -0.152719   1.10801 0.183758 0.000666667
 0.986124 -0.155296   1.11455 -0.0272653 0.000666667
0.986295 -0.15144    1.112 0.0787501 0.000666667
 0.990411 -0.148688   1.11151 -0.0365472 0.000666667
 0.987849 -0.151314   1.11017 0.017176 0.000666667
 0.984629 -0.153788   1.11101 0.00673507 0.000666667
 0.991108 -0.146752   1.11387 0.0471985 0.000666667
 0.992287 -0.154331   1.10911 0.186076 0.000666667
0.990657 -0.15035  1.10844 0.178803 0.000666667
 0.98776 -0.15341  1.10837 0.0226427 0.000666667
 0.981935 -0.147044   1.11413 0.0288213 0.000666667
 0.985478 -0.150388   1.11201 0.0629615 0.000666667
  0.99139 -0.153269   1.10592 0.178592 0.000666667
 0.991018 -0.148131   1.10582 0.198665 0.000666667
 0.979941 -0.154194   1.11221 -0.2269 0.000666667
 0.990626 -0.152473   1.10353 0.179622 0.000666667
 0.990012 -0.146804   1.11278 0.0364405 0.000666667
 0.993078 -0.148148   1.10501 -0.00196376 0.000666667
 0.990042 -0.153155    1.1107 0.00289557 0.000666667
 0.986344 -0.154542   1.11497 -0.159889 0.000666667
 0.991587 -0.144477   1.11367 0.0162499 0.000666667
 0.989706 -0.148833   1.11446 -0.00673378 0.000666667
 0.987654 -0.150401   1.11835 -0.10763 0.000666667
 0.992244 -0.144958   1.11341 0.0811369 0.000666667
 0.986038 -0.151228   1.11635 -0.0777457 0.000666667
 0.979635 -0.157053   1.11229 -0.207043 0.000666667
 0.988004 -0.148056   1.11059 -0.0264939 0.000666667
0.988607 -0.15371  1.11317 -0.117506 0.000666667
 0.976975 -0.146607   1.11655 -0.460339 0.000666667
 0.984791 -0.154752   1.11309 0.0685441 0.000666667
 0.990421 -0.149688   1.12069 0.0692626 0.000666667
0.984149 -0.15367  1.10982 -0.169855 0.000666667
 0.988558 -0.151103   1.11312 -0.0411082 0.000666667
 0.990302 -0.149256   1.11741 -0.126078 0.000666667
 0.987993 -0.148989   1.11451 0.0259913 0.000666667
 0.988181 -0.149705     1.107 0.179633 0.000666667
  0.98601 -0.155769   1.11467 -0.0479483 0.000666667
 0.982593 -0.153073   1.11425 -0.16036 0.000666667
0.987929 -0.15102  1.11283 0.0504983 0.000666667
 0.98152 -0.15272  1.11737 -0.129707 0.000666667
 0.984177 -0.151901   1.11691 -0.0310544 0.000666667
 0.988947 -0.150793    1.1089 0.18394 0.000666667
 0.992013 -0.147765   1.10684 0.160549 0.000666667
 0.991206 -0.147844   1.11615 -0.046274 0.000666667
 0.991355 -0.152984   1.10962 0.19982 0.000666667
0.987501 -0.1483 1.11558 0.0177626 0.000666667
 0.987227 -0.150608   1.11411 -0.0280025 0.000666667
  0.98645 -0.145132   1.11216 0.0351426 0.000666667
 0.984672 -0.151011   1.10934 -0.0239697 0.000666667
 0.984322 -0.152797    1.1103 -0.0178113 0.000666667
 0.979498 -0.148294   1.11593 -0.439464 0.000666667
0.986946 -0.15681   1.1137 0.0424509 0.000666667
 0.978895 -0.147955   1.11617 -0.460212 0.000666667
  0.98904 -0.148228   1.11406 0.0234636 0.000666667
 0.994477 -0.146696   1.10492 0.0317635 0.000666667
 0.986141 -0.157739   1.10337 -0.157655 0.000666667
 0.986627 -0.149576   1.11521 -0.035991 0.000666667
 0.989728 -0.143876    1.1125 0.0381954 0.000666667
 0.998553 -0.152507   1.10493 0.226941 0.000666667
 0.987518 -0.149225   1.11149 0.0446656 0.000666667
 0.987379 -0.151833   1.11099 0.0248592 0.000666667
 0.989464 -0.155303   1.10695 -0.181089 0.000666667
 0.989085 -0.148516   1.11264 0.0640768 0.000666667
 0.992101 -0.150444   1.10794 0.18543 0.000666667
 0.989728 -0.145523   1.11581 0.0384601 0.000666667
 0.990691 -0.154082   1.11214 -0.0345081 0.000666667
 0.989656 -0.149058     1.108 0.194804 0.000666667
 0.984834 -0.156323   1.11314 -0.106652 0.000666667
 0.983973 -0.148987   1.11396 -0.0223072 0.000666667
 0.979694 -0.148818   1.11523 -0.457031 0.000666667
 0.989383 -0.148336   1.10783 0.178145 0.000666667
 0.986504 -0.146641   1.11091 -0.0561418 0.000666667
 0.985211 -0.150281   1.10811 -0.0462013 0.000666667
 0.989571 -0.150027   1.10677 0.177822 0.000666667
 0.992822 -0.150686   1.10785 0.175763 0.000666667
 0.990095 -0.148609   1.10824 0.159911 0.000666667
 0.988089 -0.151025   1.10803 0.177431 0.000666667
 0.993113 -0.151065   1.10689 -0.00299424 0.000666667
0.986358 -0.1492 1.11349 -0.0293076 0.000666667
 0.991578 -0.144193   1.11428 0.0682275 0.000666667
  0.99087 -0.143925   1.11286 0.0491438 0.000666667
 0.988594 -0.156942   1.10414 -0.205366 0.000666667
 0.979858 -0.148986   1.11647 -0.480119 0.000666667
 0.987528 -0.153849   1.11318 -0.097407 0.000666667
0.989021 -0.15014   1.1198 0.0907297 0.000666667
 0.988918 -0.147978   1.11285 -0.0381719 0.000666667
 0.986474 -0.151164    1.1227 0.127635 0.000666667
 0.985446 -0.155902   1.11548 -0.141159 0.000666667
 0.987405 -0.150114   1.11356 0.00371509 0.000666667
 0.991787 -0.154472   1.10678 0.193207 0.000666667
  0.98625 -0.152432   1.11246 0.0735341 0.000666667
 0.98387 -0.14641  1.11156 0.0371473 0.000666667
 0.980619 -0.148497   1.11588 -0.480987 0.000666667
 0.988008 -0.150675   1.11086 0.0453843 0.000666667
 0.987664 -0.155851   1.11537 -0.0695717 0.000666667
 0.994608 -0.151047   1.10295 0.26809 0.000666667
 0.979984 -0.147666   1.11618 -0.463957 0.000666667
 0.983934 -0.144855   1.10873 -0.0380804 0.000666667
 0.987032 -0.150124   1.10631 0.186582 0.000666667
0.980962 -0.15243   1.1162 -0.484412 0.000666667
 0.984627 -0.155926    1.1132 0.0422726 0.000666667
 0.979303 -0.152251   1.11244 -0.466117 0.000666667
 0.991979 -0.152385   1.11285 -0.0389414 0.000666667
 0.984519 -0.149149   1.11438 -0.114632 0.000666667
 0.982454 -0.154054   1.11727 -0.0129724 0.000666667
0.989199 -0.15012  1.11935 -0.108123 0.000666667
 0.988693 -0.142162   1.11307 -0.00338879 0.000666667
 0.984638 -0.155339   1.11349 -0.139104 0.000666667
 0.982488 -0.145518   1.11269 0.00994467 0.000666667
 0.990043 -0.147372   1.11601 -0.0213741 0.000666667
 0.991309 -0.149426   1.11452 -0.0224353 0.000666667
 0.992564 -0.145605   1.11257 0.0523549 0.000666667
 0.991674 -0.151962    1.1059 0.18104 0.000666667
 0.987534 -0.150344   1.11405 -0.0483657 0.000666667
 0.990464 -0.146751   1.11622 0.000331273 0.000666667
 0.986876 -0.153229   1.11121 0.00935329 0.000666667
 0.978291 -0.146689   1.11595 -0.474579 0.000666667
 0.985545 -0.153413   1.11605 -0.0230775 0.000666667
 0.992172 -0.155076   1.10165 -0.0534256 0.000666667
 0.984691 -0.147905   1.11547 -0.114765 0.000666667
 0.996112 -0.152823   1.10361 0.18112 0.000666667
 0.989624 -0.149574   1.10793 0.163924 0.000666667
  0.98699 -0.153155    1.1095 0.0573996 0.000666667
 0.984832 -0.153031   1.11337 0.0879446 0.000666667
 0.984702 -0.153677   1.11166 -0.165493 0.000666667
 0.986565 -0.151809   1.11309 -0.0684003 0.000666667
 0.986016 -0.153561   1.11663 -0.0215529 0.000666667
 0.985767 -0.148149   1.10791 -0.0462585 0.000666667
  1.00254 -0.149293   1.11177 0.29902 0.000666667
  0.99062 -0.150837   1.10834 0.171081 0.000666667
 0.990489 -0.152178    1.1109 0.16622 0.000666667
 0.988914 -0.153587   1.11297 0.0371275 0.000666667
 0.984242 -0.144618   1.11382 -0.0193328 0.000666667
 0.990209 -0.148612   1.10831 0.213726 0.000666667
 0.986452 -0.145147   1.11541 -0.0262782 0.000666667
 0.990668 -0.150406   1.10947 0.185853 0.000666667
0.990523 -0.14562    1.112 0.0493557 0.000666667
 0.988422 -0.155466   1.10361 -0.150794 0.000666667
 0.989356 -0.150357   1.10663 0.153567 0.000666667
 0.984927 -0.156463   1.11148 -0.128858 0.000666667
  0.98989 -0.147346   1.11306 -0.0268666 0.000666667
 0.985281 -0.157406   1.11075 -0.16598 0.000666667
 0.97943 -0.14832  1.11739 -0.47966 0.000666667
 0.988443 -0.144519    1.1119 0.0130648 0.000666667
 0.986738 -0.155266   1.11083 -0.167175 0.000666667
 0.985828 -0.151337   1.10871 -0.0259151 0.000666667
 0.990445 -0.148761   1.10945 0.187376 0.000666667
0.981197 -0.15086  1.11711 -0.467653 0.000666667
 0.988579 -0.151671   1.11184 -0.0119369 0.000666667
 0.988999 -0.147725    1.1127 0.0420086 0.000666667
 0.988125 -0.148395   1.11401 -0.0454554 0.000666667
 0.987843 -0.152047   1.11196 -0.0315549 0.000666667
0.987752 -0.14995  1.11536 -0.0300759 0.000666667
 0.988502 -0.152123   1.11305 -0.0369229 0.000666667
 0.983566 -0.148612   1.11617 -0.109908 0.000666667
 0.993352 -0.149684   1.10268 0.178618 0.000666667
 0.991048 -0.146865   1.10959 0.0461051 0.000666667
 0.989425 -0.150974   1.11319 -0.0232768 0.000666667
 0.979367 -0.152336   1.11686 -0.462991 0.000666667
 0.989484 -0.144425   1.11326 0.0346892 0.000666667
 0.987885 -0.148646   1.11402 -0.0156083 0.000666667
 0.989765 -0.141712   1.11268 -0.0167373 0.000666667
  0.99095 -0.145607   1.11283 0.0384809 0.000666667
  0.98735 -0.148373   1.11316 -0.0125965 0.000666667
 0.988699 -0.146634   1.11256 0.0846234 0.000666667
 0.992947 -0.143688   1.11265 0.0471469 0.000666667
 0.987523 -0.146597   1.11268 0.0263273 0.000666667
  0.98597 -0.151256    1.1157 -0.108677 0.000666667
 0.990303 -0.150329   1.11472 -0.0352214 0.000666667
 0.987201 -0.154602   1.11355 -0.165398 0.000666667
 0.987131 -0.155099   1.11043 -0.152143 0.000666667
  0.99029 -0.146925    1.1177 -0.104756 0.000666667
 0.992844 -0.145971   1.11261 0.0595467 0.000666667
0.988132 -0.14801  1.11616 0.00103906 0.000666667
 0.991275 -0.150598   1.10441 0.182773 0.000666667
 0.987263 -0.148481   1.11168 -0.0431598 0.000666667
 0.986903 -0.151603   1.11514 -0.0242938 0.000666667
0.987617 -0.15451  1.11409 -0.0416594 0.000666667
 0.995645 -0.152295    1.1039 0.194654 0.000666667
 0.987715 -0.155065   1.10991 0.0413237 0.000666667
 0.990221 -0.154588   1.10632 0.207681 0.000666667
 0.990946 -0.149174   1.10775 0.181416 0.000666667
 0.994301 -0.147771   1.11039 0.1748 0.000666667
 0.986227 -0.155483   1.10953 -0.151056 0.000666667
 0.992991 -0.151505   1.10763 0.18495 0.000666667
 0.996363 -0.153591   1.10373 0.227058 0.000666667
 0.988467 -0.152809   1.11419 0.0429724 0.000666667
 0.979178 -0.147532    1.1161 -0.455945 0.000666667
 0.989783 -0.152151   1.11421 0.010714 0.000666667
 0.991806 -0.147301   1.10782 0.150611 0.000666667
0.987085 -0.15279  1.11723 -0.017463 0.000666667
0.980134 -0.15342   1.1158 -0.4741 0.000666667
 0.989684 -0.155558   1.11358 -0.005309 0.000666667
 0.990825 -0.145944   1.11466 -0.0152939 0.000666667
 0.989072 -0.147918   1.11393 0.0552201 0.000666667
 0.988301 -0.152712   1.10369 0.222656 0.000666667
 0.989522 -0.149931   1.10952 0.167119 0.000666667
 0.992922 -0.151648   1.10569 0.175462 0.000666667
    0.992 -0.149937   1.10891 0.15832 0.000666667
 0.989976 -0.150672   1.10963 0.160164 0.000666667
  0.98912 -0.142487   1.11116 0.0445111 0.000666667
 0.99023 -0.14594  1.11225 0.0100741 0.000666667
 0.990594 -0.149527   1.10822 0.175949 0.000666667
 0.985819 -0.151631   1.11356 -0.0453333 0.000666667
  0.98341 -0.153242   1.11323 -0.144322 0.000666667
 0.990972 -0.143092   1.11005 0.0270236 0.000666667
 0.988726 -0.152812   1.11049 0.195923 0.000666667
 0.991812 -0.147503   1.10854 0.165906 0.000666667
 0.990389 -0.150553    1.1089 0.191654 0.000666667
 0.985572 -0.148999   1.11732 -0.0290113 0.000666667
 0.988469 -0.152859   1.10995 0.0467091 0.000666667
 0.990363 -0.153954   1.10473 0.171414 0.000666667
  0.98917 -0.150807   1.11809 -0.0419812 0.000666667
 0.978407 -0.148343   1.11606 -0.423397 0.000666667
 0.985325 -0.156988   1.11338 -0.16505 0.000666667
0.993558 -0.15029  1.10604 -0.0108587 0.000666667
0.986634 -0.15415  1.10725 0.198149 0.000666667
 0.996773 -0.151147    1.1029 0.214092 0.000666667
 0.987719 -0.157149    1.1109 -0.172691 0.000666667
 0.986445 -0.157429   1.11597 -0.0465951 0.000666667
 0.988831 -0.152967   1.11485 -0.0315526 0.000666667
 0.980885 -0.153028   1.11191 -0.158605 0.000666667
 0.992947 -0.152489   1.10677 0.171395 0.000666667
 0.986288 -0.153186   1.11395 0.0399741 0.000666667
 0.976545 -0.148299   1.11582 -0.464531 0.000666667
 0.987099 -0.150583   1.11255 -0.151108 0.000666667
0.993112 -0.14691  1.11287 0.0328216 0.000666667
 0.978312 -0.146502   1.11531 -0.470691 0.000666667
 0.989287 -0.150181   1.10562 0.169695 0.000666667
 0.989496 -0.144892   1.11098 0.0240003 0.000666667
 0.986288 -0.153445   1.11076 -0.174202 0.000666667
 0.981636 -0.153338   1.11789 -0.103844 0.000666667
  0.98882 -0.150981   1.11385 -0.00573839 0.000666667
 0.988275 -0.151917   1.10872 0.177816 0.000666667
 0.989064 -0.155905   1.11346 0.0273777 0.000666667
 0.991987 -0.152161   1.11027 0.200506 0.000666667
 0.989667 -0.151669   1.10751 0.197357 0.000666667
 0.994223 -0.149296   1.11954 0.0759402 0.000666667
 0.987642 -0.153125   1.10987 0.0268738 0.000666667
 0.988889 -0.150452   1.11332 -0.0251315 0.000666667
  0.98774 -0.144653   1.11436 -0.0148502 0.000666667
 0.989526 -0.147288   1.11505 0.00725398 0.000666667
 0.989809 -0.147504   1.11293 0.0576357 0.000666667
 0.991198 -0.145911   1.10955 0.0283233 0.000666667
 0.990285 -0.145132   1.11439 0.0497287 0.000666667
 0.984535 -0.152564   1.11522 -0.0391772 0.000666667
 0.996059 -0.152515   1.10338 0.225991 0.000666667
 0.988649 -0.153875   1.11375 -0.147741 0.000666667
 0.985922 -0.148929   1.11683 -0.0928131 0.000666667
  0.98412 -0.154946   1.11498 -0.029381 0.000666667
 0.985312 -0.153641   1.11141 -0.177488 0.000666667
 0.991806 -0.152244   1.12231 -0.254356 0.000666667
  0.98411 -0.152264   1.11917 -0.114549 0.000666667
  0.98752 -0.150051   1.10705 0.205647 0.000666667
 0.989946 -0.148973   1.11591 -0.0387999 0.000666667
 0.989931 -0.148439   1.10641 0.184603 0.000666667
 0.984732 -0.150614   1.10662 -0.0330433 0.000666667
 0.987749 -0.154416    1.1095 0.192312 0.000666667
  0.98827 -0.145348   1.11773 -0.038174 0.000666667
 0.988768 -0.151607    1.1189 -0.118699 0.000666667
  0.98637 -0.155868   1.11299 -0.148974 0.000666667
  0.98595 -0.153997   1.11481 -0.00719643 0.000666667
 0.988274 -0.156187   1.11362 0.0505359 0.000666667
 0.989757 -0.150133   1.11038 0.183698 0.000666667
 0.990306 -0.152538   1.11227 -0.0456815 0.000666667
  0.98698 -0.155625   1.11368 -0.156703 0.000666667
 0.991683 -0.148954    1.1072 0.181842 0.000666667
 0.989045 -0.147834   1.11359 0.0626826 0.000666667
0.990714 -0.14669  1.11271 0.0278376 0.000666667
 0.986409 -0.151255   1.11546 -0.0273135 0.000666667
 0.983944 -0.144788    1.1125 0.0225096 0.000666667
 0.994684 -0.153583   1.10411 0.160606 0.000666667
 0.988819 -0.150858   1.11366 -0.0441942 0.000666667
 0.990528 -0.150862   1.10841 0.174552 0.000666667
 0.988688 -0.149183   1.10868 0.184842 0.000666667
 0.998986 -0.155372   1.10442 0.205782 0.000666667
 0.986569 -0.152982   1.11005 0.0624639 0.000666667
 0.989344 -0.149641   1.11692 -0.0502286 0.000666667
  0.99002 -0.146782   1.11714 -0.123709 0.000666667
0.987896 -0.14921  1.11137 -0.0229136 0.000666667
 0.989476 -0.150312   1.10753 0.18018 0.000666667
 0.989012 -0.152136   1.11469 -0.0153692 0.000666667
 0.984868 -0.155187   1.11162 -0.128278 0.000666667
0.979471 -0.14983  1.11506 -0.462558 0.000666667
 0.990619 -0.147342   1.11275 0.0526661 0.000666667
 0.990769 -0.144674   1.11376 0.0443367 0.000666667
 0.989407 -0.146545     1.113 0.0487671 0.000666667
0.990514 -0.14417  1.11072 -0.00707787 0.000666667
 0.988783 -0.147615   1.11441 -0.0276383 0.000666667
0.983712 -0.15395  1.11209 -0.192368 0.000666667
 0.987259 -0.154253   1.11061 -0.157548 0.000666667
 0.978423 -0.150704   1.11656 -0.482764 0.000666667
 0.986677 -0.158504   1.11405 -0.0453854 0.000666667
 0.986623 -0.155619   1.11092 -0.141866 0.000666667
 0.995437 -0.153272    1.1047 0.201828 0.000666667
 0.992608 -0.144854   1.11176 0.0546314 0.000666667
 0.981007 -0.153652   1.11573 -0.0986957 0.000666667
 0.984026 -0.155222   1.10936 -0.174819 0.000666667
 0.990904 -0.153587   1.11284 0.229584 0.000666667
 0.982005 -0.153721   1.11474 -0.172864 0.000666667
 0.983369 -0.156228   1.11219 -0.142665 0.000666667
 0.988801 -0.148449   1.11543 -0.0216909 0.000666667
 0.983352 -0.146752   1.11099 -0.0553999 0.000666667
 0.985366 -0.148609    1.1073 -0.043558 0.000666667
0.986823 -0.15199  1.11201 0.0603907 0.000666667
  0.99237 -0.150322   1.10662 0.198846 0.000666667
 0.990159 -0.147005   1.10685 0.166688 0.000666667
 0.987138 -0.148729   1.11134 -0.0284552 0.000666667
 0.988657 -0.149255   1.10769 0.177015 0.000666667
 0.988804 -0.145214   1.11418 0.0293728 0.000666667
 0.977974 -0.153253   1.11645 -0.45758 0.000666667
 0.989399 -0.150546   1.11126 -0.0277399 0.000666667
 0.990448 -0.149899   1.11018 0.167868 0.000666667
 0.992217 -0.152434   1.11045 0.198689 0.000666667
 0.983363 -0.146538   1.10899 -0.0608915 0.000666667
 0.989335 -0.151566   1.10871 0.159862 0.000666667
 0.986292 -0.150222   1.11106 0.0435137 0.000666667
   0.9857 -0.147647   1.11429 -0.0364458 0.000666667
 0.990288 -0.149275   1.10751 0.188503 0.000666667
0.988007 -0.15212  1.11155 0.0490758 0.000666667
 0.988653 -0.151079   1.11282 0.220688 0.000666667
 0.990717 -0.144865   1.11267 0.0511861 0.000666667
 0.986675 -0.154768   1.11151 0.015226 0.000666667
 0.991649 -0.147616    1.1149 0.0303992 0.000666667
 0.989475 -0.147179   1.11241 -0.0359476 0.000666667
 0.981072 -0.151888   1.11655 -0.155163 0.000666667
 0.990167 -0.148384   1.11066 0.0266947 0.000666667
 0.995247 -0.149115   1.10432 0.0131067 0.000666667
  0.99117 -0.147166   1.11428 -0.00888331 0.000666667
0.993609 -0.15235  1.10604 0.158341 0.000666667
 0.980351 -0.154268   1.10928 -0.161496 0.000666667
  0.98801 -0.153819   1.11478 0.0579755 0.000666667
 0.989672 -0.152973   1.11284 0.216215 0.000666667
   0.9844 -0.154366   1.11379 -0.13417 0.000666667
 0.991214 -0.145412   1.11377 0.0565119 0.000666667
 0.989781 -0.145509    1.1129 0.0640086 0.000666667
0.990697 -0.14597  1.11187 0.0249434 0.000666667
 0.984446 -0.158203   1.11349 -0.215951 0.000666667
  0.97957 -0.149114   1.11567 -0.483412 0.000666667
0.989121 -0.14666  1.11614 0.00324813 0.000666667
 0.990025 -0.156932   1.10651 -0.182902 0.000666667
  0.98562 -0.155285   1.11166 -0.111454 0.000666667
 0.991651 -0.150621   1.10748 0.21963 0.000666667
 0.989443 -0.143439    1.1139 0.0708534 0.000666667
 0.989241 -0.148392   1.11266 0.175589 0.000666667
 0.978808 -0.150325   1.11648 -0.466828 0.000666667
 0.985684 -0.155006   1.10897 -0.17918 0.000666667
 0.986828 -0.155866   1.11584 0.0408102 0.000666667
0.984208 -0.15283  1.11676 -0.0255171 0.000666667
 0.993918 -0.146816   1.11313 0.053411 0.000666667
 0.985532 -0.152532   1.11129 0.0168155 0.000666667
 0.989345 -0.155417   1.10315 -0.0567881 0.000666667
 0.98842 -0.14732  1.11507 0.0385295 0.000666667
 0.991416 -0.154432   1.10653 0.205223 0.000666667
 0.99712 -0.15506  1.10685 0.207152 0.000666667
 0.985321 -0.150009   1.11422 -0.131819 0.000666667
 0.988711 -0.155803   1.11227 -0.0481356 0.000666667
  0.99114 -0.150175   1.11045 0.179608 0.000666667
 0.993006 -0.149225   1.10467 0.00252838 0.000666667
  0.98948 -0.155838   1.11313 0.0481812 0.000666667
 0.991479 -0.150027   1.10859 0.17251 0.000666667
 0.989581 -0.150397   1.11539 -0.00241924 0.000666667
 0.987391 -0.146615   1.11362 0.0464009 0.000666667
0.990264 -0.15024  1.10585 0.176234 0.000666667
0.984943 -0.15096  1.11521 -0.0177456 0.000666667
 0.983749 -0.147093    1.1078 -0.0389061 0.000666667
 0.989121 -0.149708   1.11475 -0.0200827 0.000666667
 0.983309 -0.154737   1.11115 -0.151468 0.000666667
 0.982454 -0.153057   1.11735 -0.0774453 0.000666667
 0.981239 -0.151845   1.11404 -0.153913 0.000666667
 0.984671 -0.147481   1.10988 -0.0612743 0.000666667
  0.98644 -0.156348   1.11118 -0.158714 0.000666667
0.990483 -0.15414  1.11345 0.214023 0.000666667
 0.991362 -0.146099   1.11081 0.0341061 0.000666667
 0.989468 -0.146981   1.11386 0.00481366 0.000666667
 0.989716 -0.144485   1.11413 0.0590332 0.000666667
   0.9909 -0.149893   1.11478 -0.0268726 0.000666667
 0.990298 -0.146675   1.11189 -0.0235216 0.000666667
 0.991991 -0.148593   1.10884 0.169643 0.000666667
  1.00459 -0.149335   1.11347 0.297275 0.000666667
0.991499 -0.14873  1.12073 0.0667735 0.000666667
 0.990106 -0.155974   1.10416 -0.160952 0.000666667
  1.00316 -0.149774   1.11287 0.304832 0.000666667
  0.98922 -0.145769   1.11628 0.00715089 0.000666667
 0.988573 -0.143435   1.11463 0.0103809 0.000666667
 0.984377 -0.149298   1.10622 -0.043456 0.000666667
 0.982463 -0.147258   1.11156 -0.0751065 0.000666667
 0.986273 -0.152043   1.11017 0.0235234 0.000666667
 0.990253 -0.148694   1.10861 0.191994 0.000666667
 0.985185 -0.150067   1.11316 -0.0213179 0.000666667
0.988189 -0.14629  1.11298 0.0218842 0.000666667
 0.989026 -0.143295   1.11059 0.0471689 0.000666667
 0.987966 -0.153036   1.11623 -0.0514724 0.000666667
 0.984479 -0.155686   1.11415 -0.0413452 0.000666667
0.990195 -0.14772   1.1066 0.198344 0.000666667
 0.987185 -0.146259   1.11597 -0.0124236 0.000666667
0.980231 -0.15376  1.11358 -0.447348 0.000666667
 0.986549 -0.155739   1.10494 -0.0376543 0.000666667
 0.990592 -0.145487   1.11188 0.0490711 0.000666667
 0.986225 -0.147892   1.11504 -0.032952 0.000666667
  0.99053 -0.153072   1.10726 0.191791 0.000666667
 0.978812 -0.151158   1.11771 -0.429549 0.000666667
 0.989561 -0.150198   1.10703 0.15931 0.000666667
 0.983163 -0.157227   1.09889 -0.0138513 0.000666667
 0.991158 -0.151867   1.10377 0.170024 0.000666667
 0.987378 -0.155391   1.11213 0.0149007 0.000666667
 0.987114 -0.150229    1.1142 0.0178151 0.000666667
0.988432 -0.15154  1.11419 -0.00750021 0.000666667
 0.994298 -0.149755   1.10342 0.0275994 0.000666667
 0.992355 -0.158114   1.09506 0.141442 0.000666667
 0.978352 -0.150399   1.11502 -0.48115 0.000666667
0.987813 -0.1524 1.10943 0.0391585 0.000666667
 0.992328 -0.151777   1.10689 0.171348 0.000666667
 0.988261 -0.146586   1.11634 -0.0355308 0.000666667
 0.990888 -0.152527    1.1142 -0.035381 0.000666667
0.991819 -0.14804  1.10673 0.167188 0.000666667
 0.989239 -0.155723   1.11279 0.0527287 0.000666667
 0.990153 -0.147372   1.11577 -0.005912 0.000666667
 0.984674 -0.149234    1.1259 0.0912823 0.000666667
 0.989234 -0.149047   1.11362 0.0506731 0.000666667
 0.997882 -0.152148   1.10572 0.213951 0.000666667
 0.990276 -0.148425   1.10941 0.181068 0.000666667
 0.988584 -0.150071   1.11448 0.0137556 0.000666667
 0.983199 -0.145937   1.11559 -0.00190005 0.000666667
 0.987571 -0.153905   1.10656 -0.0790088 0.000666667
 0.984801 -0.156724   1.11371 -0.046465 0.000666667
  0.99271 -0.155229    1.0995 0.0328244 0.000666667
 0.982368 -0.155247    1.1151 -0.154954 0.000666667
 0.990246 -0.146159   1.11528 -0.0156955 0.000666667
 0.982045 -0.150418   1.10971 -0.0488468 0.000666667
 0.990858 -0.146516   1.11459 -0.0256951 0.000666667
0.989093 -0.14994  1.11726 -0.0408612 0.000666667
 0.984591 -0.157572   1.11664 -0.0629759 0.000666667
 0.987065 -0.156923   1.11399 -0.0572072 0.000666667
 0.988339 -0.150598   1.10489 0.216875 0.000666667
 0.989168 -0.150683   1.10917 0.0309851 0.000666667
 0.992068 -0.153336   1.10927 0.199797 0.000666667
 0.991071 -0.148954   1.11187 0.215649 0.000666667
 0.987461 -0.151559   1.11609 -0.0219994 0.000666667
 0.991169 -0.146805   1.10977 0.0509609 0.000666667
  0.99078 -0.153683   1.10849 0.194298 0.000666667
 0.987557 -0.150317   1.11304 0.054634 0.000666667
 0.988908 -0.142214   1.11278 0.00780006 0.000666667
 0.987485 -0.146595   1.11348 -0.0133722 0.000666667
 0.989438 -0.156091   1.10945 0.189499 0.000666667
 0.996619 -0.153631    1.1048 0.188015 0.000666667
 0.993382 -0.147822   1.11453 0.0267616 0.000666667
 0.990406 -0.150158   1.11519 -0.0108005 0.000666667
 0.987432 -0.150637   1.11595 -0.0939039 0.000666667
 0.991496 -0.149061   1.10555 0.169595 0.000666667
 0.987752 -0.156272   1.10554 -0.160822 0.000666667
 0.988425 -0.152983   1.11456 -0.0513 0.000666667
0.987806 -0.14905  1.12535 0.0776489 0.000666667
 0.987657 -0.149038   1.11496 -0.0332359 0.000666667
 0.985595 -0.156267   1.11393 -0.156145 0.000666667
  0.98665 -0.145943   1.11269 -0.0243108 0.000666667
 0.985195 -0.146187   1.11354 0.00799521 0.000666667
  0.99301 -0.157518   1.10235 0.258261 0.000666667
 0.984253 -0.145966   1.11421 0.017622 0.000666667
 0.988491 -0.151688    1.1162 -0.0159757 0.000666667
 0.988562 -0.145886   1.11129 0.0452098 0.000666667
 0.987252 -0.146329   1.11013 -0.0725404 0.000666667
 0.985709 -0.152421   1.11619 -0.036577 0.000666667
 0.987899 -0.144476   1.11294 0.0491613 0.000666667
 0.988911 -0.145198   1.11419 -0.0362156 0.000666667
 0.986462 -0.153031   1.11079 0.0594629 0.000666667
 0.986326 -0.154085   1.11604 -0.0590685 0.000666667
 0.989929 -0.148916   1.10619 0.184776 0.000666667
 0.988781 -0.153943   1.10498 -0.0585873 0.000666667
 0.992494 -0.149984   1.10651 0.187106 0.000666667
 0.996549 -0.152827   1.10359 0.190952 0.000666667
0.989602 -0.1567 1.10646 -0.177913 0.000666667
 0.990931 -0.152433   1.10796 0.170843 0.000666667
 0.985089 -0.158753   1.11314 -0.22625 0.000666667
0.985654 -0.15041  1.11678 -0.0974355 0.000666667
 0.985365 -0.148773   1.10676 -0.0386266 0.000666667
0.985614 -0.15426  1.11184 -0.157366 0.000666667
 0.978919 -0.149339   1.11553 -0.467308 0.000666667
 0.995179 -0.145991   1.11374 0.0363905 0.000666667
 0.984342 -0.155548   1.11341 -0.156664 0.000666667
 0.985335 -0.151711   1.11586 -0.0637229 0.000666667
 0.979711 -0.148482   1.11419 -0.474292 0.000666667
 0.991494 -0.147197   1.10686 0.143551 0.000666667
 0.989145 -0.155052   1.10243 -0.0405549 0.000666667
 0.989734 -0.143939   1.10878 -0.0195723 0.000666667
 0.990214 -0.152738   1.11699 -0.0427814 0.000666667
 0.980623 -0.154893   1.11742 -0.0936825 0.000666667
 0.982552 -0.144884    1.1117 0.0346007 0.000666667
 0.992387 -0.148933   1.10644 0.170585 0.000666667
 0.990332 -0.144891   1.11641 0.0329166 0.000666667
 0.989986 -0.151691   1.11098 0.211648 0.000666667
 0.988227 -0.153825   1.10758 0.17685 0.000666667
 0.995236 -0.156694   1.09989 0.248064 0.000666667
 0.986752 -0.148873    1.1253 0.0573824 0.000666667
 0.987392 -0.153954   1.11337 -0.0596042 0.000666667
 0.988012 -0.153153   1.11283 -0.156284 0.000666667
 0.986917 -0.149129   1.11385 -0.0342449 0.000666667
 0.987693 -0.148865   1.10977 -0.0620457 0.000666667
 0.989989 -0.151306   1.10973 0.166454 0.000666667
 0.990664 -0.147529   1.10876 0.176342 0.000666667
0.988896 -0.14583  1.11582 -0.010264 0.000666667
0.988153 -0.15502  1.11265 0.0851659 0.000666667
 0.991414 -0.147873   1.10941 0.168337 0.000666667
0.991963 -0.14731  1.11193 0.157134 0.000666667
 0.989546 -0.144109   1.11208 -0.00555115 0.000666667
 0.985216 -0.143625   1.11199 0.0506745 0.000666667
 0.985304 -0.154824   1.11026 -0.118474 0.000666667
 0.985965 -0.157656    1.1148 -0.178381 0.000666667
 0.988555 -0.153569    1.1057 -0.0602306 0.000666667
 0.991095 -0.143675   1.11033 0.0272614 0.000666667
 0.991001 -0.150554   1.10993 0.184523 0.000666667
 0.987508 -0.151644   1.11556 -0.0148079 0.000666667
 0.989025 -0.146877   1.11718 -0.0217 0.000666667
 0.989709 -0.145676    1.1117 0.0258696 0.000666667
 0.990625 -0.145325   1.11173 0.0551126 0.000666667
  0.98721 -0.155052   1.10675 -0.172189 0.000666667
 0.990149 -0.146535   1.11179 0.0342954 0.000666667
 0.988974 -0.157429    1.1138 -0.065998 0.000666667
 0.988392 -0.155512    1.1118 0.0637121 0.000666667
 0.98289 -0.15744  1.11496 -0.196276 0.000666667
 0.997017 -0.152318   1.10472 0.225346 0.000666667
 0.990952 -0.153074   1.11344 0.0051971 0.000666667
 0.989448 -0.148587   1.11899 -0.0832607 0.000666667
 0.984074 -0.158708   1.11505 -0.224073 0.000666667
 0.994785 -0.149927    1.1071 0.183424 0.000666667
 0.990036 -0.145464   1.11413 -0.0226967 0.000666667
 0.988847 -0.149027   1.11359 -0.0324275 0.000666667
 0.982502 -0.148856   1.11734 -0.44682 0.000666667
 0.989528 -0.148063   1.10782 0.164074 0.000666667
 0.987466 -0.150029    1.1067 0.179917 0.000666667
 0.985132 -0.149117   1.11456 -0.0360021 0.000666667
 0.986396 -0.146145   1.11501 0.0434078 0.000666667
 0.991342 -0.144704   1.11172 0.0498492 0.000666667
  0.98067 -0.154315   1.11088 -0.176213 0.000666667
  0.99398 -0.157594   1.10095 0.260116 0.000666667
 0.985319 -0.153101   1.10938 0.0291485 0.000666667
 0.983363 -0.145473   1.11192 0.0382197 0.000666667
  0.99023 -0.149534    1.1131 -0.0295767 0.000666667
 0.995787 -0.150547   1.10311 0.194901 0.000666667
 0.988535 -0.150783   1.11311 -0.00398767 0.000666667
 0.990582 -0.146285   1.11645 -0.00644096 0.000666667
 0.989763 -0.153354   1.10567 -0.0637754 0.000666667
  1.00182 -0.151912   1.11381 0.287957 0.000666667
 0.989116 -0.156319   1.11409 0.214053 0.000666667
 0.991004 -0.152235   1.10937 0.194616 0.000666667
 0.981108 -0.146175    1.1167 -0.438015 0.000666667
 0.990209 -0.141609   1.11229 0.00299229 0.000666667
  0.99042 -0.149487   1.10935 0.180067 0.000666667
 0.989882 -0.144536   1.11743 -0.000241265 0.000666667
0.979462 -0.15328  1.11544 -0.430652 0.000666667
  0.98846 -0.149303   1.10656 0.180815 0.000666667
 0.992991 -0.150944   1.11048 0.178946 0.000666667
 0.984152 -0.149594    1.1172 -0.439443 0.000666667
 0.988714 -0.151825   1.10686 0.155278 0.000666667
 0.980173 -0.148122   1.11704 -0.427819 0.000666667
 0.988787 -0.146819   1.11311 -0.04405 0.000666667
 0.986521 -0.155241   1.11411 -0.161281 0.000666667
 0.987548 -0.151263   1.10764 0.180542 0.000666667
 0.986439 -0.151033   1.11336 -0.0720952 0.000666667
 0.989727 -0.145783   1.11437 0.0499108 0.000666667
 0.98338 -0.15566  1.11015 -0.168359 0.000666667
 0.988385 -0.145786   1.11651 0.00735434 0.000666667
 0.987656 -0.152552   1.10964 0.0337247 0.000666667
 0.991625 -0.150502   1.12061 0.0791052 0.000666667
 0.988092 -0.155525   1.11599 -0.0313683 0.000666667
 0.993211 -0.151403   1.10364 0.169106 0.000666667
 0.985617 -0.149185   1.11648 -0.150254 0.000666667
 0.988607 -0.149577   1.11394 -0.0174715 0.000666667
 0.986792 -0.151824   1.11229 0.055049 0.000666667
0.988771 -0.14938  1.10791 0.175641 0.000666667
  0.98992 -0.152231   1.10897 0.178914 0.000666667
 0.990965 -0.154314    1.1103 0.214125 0.000666667
 0.986707 -0.158639   1.11418 -0.207046 0.000666667
  0.98515 -0.158878   1.11154 -0.144142 0.000666667
  0.98964 -0.146162   1.11521 0.0179913 0.000666667
 0.989288 -0.142636   1.11064 0.051936 0.000666667
 0.987758 -0.151108   1.10709 0.190364 0.000666667
 0.997344 -0.154368    1.1042 0.216275 0.000666667
 0.992454 -0.145976   1.11125 0.0586829 0.000666667
  0.98506 -0.148316   1.10841 -0.0187582 0.000666667
 0.986382 -0.160944   1.11391 -0.212637 0.000666667
  0.98468 -0.149502   1.11217 0.063431 0.000666667
 0.989618 -0.149048   1.11522 -0.0642462 0.000666667
 0.987263 -0.153661   1.11165 0.0690034 0.000666667
 0.988789 -0.147364   1.11898 -0.0912793 0.000666667
0.987424 -0.15185  1.11405 -0.0226163 0.000666667
 0.988964 -0.151003   1.10667 0.178871 0.000666667
  0.99106 -0.149822   1.10678 0.184163 0.000666667
 0.988407 -0.147165   1.11113 -0.0363158 0.000666667
 0.983644 -0.154445    1.1145 -0.164609 0.000666667
 0.991695 -0.144223   1.11382 0.0415746 0.000666667
 0.990124 -0.147413   1.11352 0.0527273 0.000666667
0.985128 -0.14468  1.11249 0.0493725 0.000666667
 0.987496 -0.152134   1.10894 0.19787 0.000666667
 0.991257 -0.147049    1.1153 0.0274273 0.000666667
 0.986945 -0.145312   1.11176 0.0662958 0.000666667
 0.987682 -0.152173   1.11156 0.0362843 0.000666667
 0.989155 -0.144189   1.11101 0.046622 0.000666667
 0.992002 -0.153845   1.11166 -0.0447454 0.000666667
 0.992555 -0.147766   1.11002 0.0368074 0.000666667
 0.980136 -0.152576   1.11651 -0.475342 0.000666667
 0.988575 -0.152201   1.11611 -0.0373671 0.000666667
 0.990188 -0.143764   1.10861 0.015009 0.000666667
 0.987122 -0.147741   1.11661 -0.087626 0.000666667
 0.989766 -0.150266   1.11154 0.171022 0.000666667
 0.984323 -0.154965   1.11204 -0.15297 0.000666667
 0.981049 -0.159464   1.10148 -0.111896 0.000666667
 0.990664 -0.142874   1.11133 0.0298252 0.000666667
 0.988683 -0.150647   1.10893 0.162233 0.000666667
0.990668 -0.14395  1.11312 0.0545184 0.000666667
 0.989326 -0.142259   1.11256 -0.000828045 0.000666667
 0.986977 -0.154002   1.11753 -0.100526 0.000666667
 0.987109 -0.146287   1.11373 0.0047955 0.000666667
 0.986407 -0.145678   1.11309 -0.0194732 0.000666667
0.990134 -0.14944  1.10902 0.178441 0.000666667
0.990679 -0.15558   1.1078 0.218599 0.000666667
 0.989392 -0.143979   1.11048 0.0252449 0.000666667
 0.986987 -0.155894   1.11403 -0.149526 0.000666667
 0.989557 -0.151314   1.10821 0.175436 0.000666667
 0.989704 -0.146109   1.11641 0.010389 0.000666667
 0.987319 -0.150898   1.11663 -0.0317388 0.000666667
 0.981662 -0.151471   1.10912 -0.0554073 0.000666667
 0.994281 -0.148177   1.10388 0.0118634 0.000666667
 0.990472 -0.152131   1.10862 0.186308 0.000666667
 0.987938 -0.143665   1.11284 0.0599288 0.000666667
 0.986266 -0.150741   1.11846 -0.0989251 0.000666667
0.986195 -0.14561  1.10738 -0.0631959 0.000666667
 0.980561 -0.150886   1.11344 -0.428969 0.000666667
 0.989524 -0.154509   1.11422 0.0224382 0.000666667
 0.980336 -0.151566   1.11886 -0.426906 0.000666667
 0.989446 -0.150324   1.11141 0.18854 0.000666667
 0.987264 -0.150885    1.1152 -0.0343074 0.000666667
  0.99075 -0.149761   1.10793 0.176417 0.000666667
 0.978721 -0.150356   1.11728 -0.432419 0.000666667
 0.976195 -0.150459   1.11735 -0.454762 0.000666667
0.988565 -0.15053  1.11156 0.180291 0.000666667
 0.991743 -0.145273   1.11251 0.0149639 0.000666667
0.991764 -0.15201  1.10959 0.19111 0.000666667
 0.990594 -0.147219   1.11229 0.047134 0.000666667
 0.991222 -0.150422   1.11257 0.183681 0.000666667
  0.98754 -0.150689   1.11705 -0.0437917 0.000666667
 0.986314 -0.152695   1.11491 -0.0342289 0.000666667
 0.986403 -0.150029   1.11138 0.0631005 0.000666667
 0.982939 -0.156265   1.11502 -0.150232 0.000666667
 0.979297 -0.153089   1.11546 -0.437423 0.000666667
 0.990848 -0.144085   1.11048 0.0153063 0.000666667
0.992777 -0.15109  1.12037 0.0575787 0.000666667
 0.984504 -0.148604   1.10701 -0.0414543 0.000666667
 0.981012 -0.150445   1.11649 -0.460728 0.000666667
  0.98512 -0.154952   1.11332 -0.152826 0.000666667
 0.988763 -0.148434   1.11304 -0.0361405 0.000666667
 0.984754 -0.153533   1.11056 -0.13873 0.000666667
 0.992312 -0.151376    1.1158 -0.0250689 0.000666667
 0.988407 -0.145219   1.11562 -0.00484681 0.000666667
 0.997921 -0.153641   1.10465 0.199746 0.000666667
 0.988799 -0.148049   1.11322 -0.0482494 0.000666667
 0.987842 -0.144433   1.11039 0.0562813 0.000666667
 0.987242 -0.155399   1.11289 -0.157981 0.000666667
 0.981825 -0.151811   1.10929 -0.0573446 0.000666667
 0.991599 -0.144625   1.11217 0.0358052 0.000666667
 0.979684 -0.147116   1.11627 -0.44413 0.000666667
 0.997351 -0.152742   1.10535 0.210088 0.000666667
 0.985223 -0.143516   1.11154 0.0302613 0.000666667
0.991222 -0.14457  1.11303 0.0292313 0.000666667
 0.988355 -0.147008   1.11083 0.0462882 0.000666667
 0.987404 -0.155567   1.11202 0.0412922 0.000666667
 0.986555 -0.154404   1.12305 -0.188747 0.000666667
 0.988436 -0.155108   1.10417 -0.139798 0.000666667
 0.988957 -0.155974   1.11192 0.0173668 0.000666667
 0.992058 -0.150878   1.11035 0.168151 0.000666667
 0.988598 -0.148533   1.10711 0.161905 0.000666667
 0.995348 -0.151772   1.10594 0.196047 0.000666667
 0.983447 -0.155009   1.11125 -0.137551 0.000666667
 0.994298 -0.153503   1.10286 0.190521 0.000666667
  0.98841 -0.150008   1.11498 -0.00888151 0.000666667
   1.0028 -0.151664   1.11268 0.301805 0.000666667
 0.984989 -0.154011   1.11625 -0.00601033 0.000666667
  0.98962 -0.149816   1.11604 -0.00298878 0.000666667
 0.988261 -0.150572   1.10749 0.194035 0.000666667
 0.983775 -0.148623   1.10935 -0.0289222 0.000666667
 0.988118 -0.152147   1.11694 -0.112795 0.000666667
 0.982701 -0.144569   1.10997 0.0306583 0.000666667
 0.976829 -0.149206    1.1147 -0.448977 0.000666667
 0.987796 -0.144858   1.11212 0.0467271 0.000666667
 0.991998 -0.151796   1.10404 0.189238 0.000666667
 0.989309 -0.149608   1.11282 -0.0220904 0.000666667
 0.989976 -0.150405   1.11429 -0.0180459 0.000666667
 0.989253 -0.144774    1.1125 0.0272694 0.000666667
 0.990318 -0.152423   1.10321 -0.157427 0.000666667
 0.987433 -0.147487   1.11338 -0.0467113 0.000666667
 0.987059 -0.149268   1.10974 -0.0557271 0.000666667
 0.99165 -0.14234  1.11322 0.0121619 0.000666667
 0.987179 -0.147733   1.11631 -0.00443642 0.000666667
 0.987472 -0.152767   1.11073 0.0586275 0.000666667
0.992462 -0.15332  1.10675 0.190325 0.000666667
 0.982325 -0.151437   1.11471 -0.107284 0.000666667
 0.989568 -0.148101    1.1118 -0.0379266 0.000666667
 0.990548 -0.143643   1.10999 0.0386832 0.000666667
 0.992464 -0.146682   1.10981 0.0418882 0.000666667
 0.992808 -0.149212   1.10526 0.169535 0.000666667
  0.98667 -0.155274   1.11479 -0.0326461 0.000666667
   0.9897 -0.148489   1.10695 0.172714 0.000666667
 0.979015 -0.148591   1.11542 -0.466613 0.000666667
 0.987046 -0.151152    1.1145 0.0478824 0.000666667
 0.983915 -0.149827   1.11701 -0.110275 0.000666667
 0.980135 -0.154795   1.11271 -0.214923 0.000666667
   0.9801 -0.149342   1.11451 -0.459274 0.000666667
 0.989273 -0.144558    1.1153 -0.0127478 0.000666667
 0.996486 -0.150951   1.10652 0.0192083 0.000666667
 0.987299 -0.155007   1.11156 -0.12581 0.000666667
 0.986281 -0.150115   1.11613 -0.124441 0.000666667
0.991958 -0.15425   1.1074 0.177267 0.000666667
 0.990806 -0.143168   1.11105 0.0224336 0.000666667
 0.988873 -0.154774   1.10498 -0.152631 0.000666667
 0.990905 -0.151742   1.10666 0.166987 0.000666667
 0.991363 -0.154968   1.10645 -0.157957 0.000666667
 0.990244 -0.144777   1.11303 0.0505396 0.000666667
 0.986916 -0.151357   1.11099 0.0724024 0.000666667
 0.977631 -0.150532   1.11618 -0.421206 0.000666667
 0.986034 -0.151256   1.11413 -0.0243579 0.000666667
 0.990712 -0.152212   1.11014 0.18533 0.000666667
 0.991775 -0.155965   1.10669 0.197202 0.000666667
 0.989795 -0.149904   1.10949 0.184885 0.000666667
 0.990007 -0.145083   1.10978 0.0451036 0.000666667
 0.986461 -0.151668   1.11122 -0.0257025 0.000666667
 0.980733 -0.149447   1.11838 -0.446561 0.000666667
 0.989522 -0.145091   1.11656 -0.0269285 0.000666667
  0.98944 -0.146998   1.12032 0.0781864 0.000666667
 0.988906 -0.145793   1.11356 -0.00433071 0.000666667
 0.991143 -0.148667   1.11432 0.0186115 0.000666667
0.987487 -0.15403  1.11255 0.0550717 0.000666667
 0.990908 -0.144125   1.11336 0.0599446 0.000666667
0.989484 -0.15256  1.11242 -0.00882698 0.000666667
 0.990727 -0.151555   1.11194 0.0440357 0.000666667
 0.982094 -0.149632   1.10844 -0.0359015 0.000666667
 0.988793 -0.149496   1.11595 -0.0317091 0.000666667
 0.988841 -0.153501   1.11148 0.0460942 0.000666667
0.991029 -0.15242  1.10905 0.145484 0.000666667
 0.983589 -0.152865   1.11456 -0.139996 0.000666667
 0.987766 -0.154071   1.11294 0.00904436 0.000666667
 0.987718 -0.148443   1.11309 -0.0259688 0.000666667
 0.983661 -0.155371   1.11131 -0.163037 0.000666667
 0.989378 -0.144991   1.11527 -0.0028547 0.000666667
 0.984754 -0.153768   1.11627 -0.0168966 0.000666667
 0.988369 -0.149179   1.10789 0.175156 0.000666667
 0.987275 -0.151628    1.1132 -0.0372492 0.000666667
 0.989457 -0.150709   1.11832 -0.116876 0.000666667
0.991596 -0.14738  1.10876 0.129216 0.000666667
 0.985651 -0.146949   1.11652 -0.148281 0.000666667
 0.993771 -0.151852   1.10301 0.254751 0.000666667
 0.990064 -0.146579   1.11471 -0.0143916 0.000666667
 0.980245 -0.154444   1.10941 -0.165619 0.000666667
 0.985223 -0.148896   1.10845 -0.0142257 0.000666667
  0.98416 -0.160186   1.11087 -0.175271 0.000666667
 0.989506 -0.147742   1.11397 0.0556198 0.000666667
 0.990615 -0.151256   1.11338 -0.0449911 0.000666667
  0.98899 -0.148793   1.11001 0.189433 0.000666667
 0.989828 -0.150795   1.10783 0.187888 0.000666667
0.993385 -0.15512   1.1038 0.183326 0.000666667
 0.987002 -0.148182   1.11423 -0.123002 0.000666667
  0.98634 -0.146863    1.1193 -0.111617 0.000666667
 0.989613 -0.149852   1.11283 -0.0153695 0.000666667
 0.990363 -0.152637   1.09809 -0.127176 0.000666667
  0.99306 -0.153905   1.10434 0.245962 0.000666667
 0.987773 -0.146162    1.1103 0.065786 0.000666667
 0.990533 -0.145502   1.11297 0.0514624 0.000666667
 0.989515 -0.145162   1.11253 0.0679747 0.000666667
 0.984966 -0.151988   1.10788 0.0792231 0.000666667
 0.993408 -0.151539    1.1041 -0.010677 0.000666667
0.987621 -0.15061  1.11777 -0.113521 0.000666667
 0.988204 -0.152085   1.11495 -0.0245829 0.000666667
 0.988961 -0.152808   1.10777 0.187089 0.000666667
 0.990346 -0.150466   1.10907 0.176178 0.000666667
  0.99634 -0.148823   1.10509 0.000757661 0.000666667
 0.986502 -0.154401   1.11299 -0.0789803 0.000666667
 0.987367 -0.156928   1.11251 -0.142806 0.000666667
0.991626 -0.15034  1.10859 0.164187 0.000666667
 0.979048 -0.147139   1.11629 -0.446628 0.000666667
 0.978991 -0.149903   1.11619 -0.431498 0.000666667
 0.982345 -0.153445    1.1107 -0.165667 0.000666667
 0.986423 -0.147902   1.10886 -0.0390958 0.000666667
 0.986806 -0.145705   1.11395 0.0508257 0.000666667
 0.988744 -0.144189   1.11217 0.0452606 0.000666667
  0.99683 -0.151739   1.10229 0.19135 0.000666667
 0.986891 -0.144734   1.11382 -0.0347166 0.000666667
 0.978393 -0.147898   1.11622 -0.474168 0.000666667
 0.996038 -0.153871   1.10108 0.271818 0.000666667
 0.979394 -0.149749   1.11432 -0.467035 0.000666667
 0.989405 -0.148413   1.10975 0.174253 0.000666667
 0.986898 -0.150524   1.11183 0.0650744 0.000666667
 0.982877 -0.154136   1.12059 -0.0883246 0.000666667
 0.984085 -0.148817    1.1076 -0.0351848 0.000666667
 0.984672 -0.158719   1.11368 -0.150076 0.000666667
 0.980749 -0.150324   1.11335 -0.444477 0.000666667
 0.990483 -0.143448     1.111 0.0297346 0.000666667
 0.987767 -0.145173     1.112 0.0443429 0.000666667
 0.989834 -0.153748   1.10983 0.182394 0.000666667
 0.991951 -0.147334   1.11443 0.0305837 0.000666667
 0.983648 -0.155632   1.11224 -0.128958 0.000666667
 0.979769 -0.153735   1.11454 -0.472027 0.000666667
 0.992576 -0.145873   1.11236 0.0628458 0.000666667
 0.988131 -0.149914   1.11556 -0.0403045 0.000666667
 0.980702 -0.151432   1.10883 -0.0375359 0.000666667
  0.99624 -0.153225   1.10593 0.189252 0.000666667
 0.984371 -0.155082   1.11217 -0.145163 0.000666667
 0.988471 -0.149665   1.11715 -0.107823 0.000666667
 0.991663 -0.152794   1.10365 0.151126 0.000666667
 0.989984 -0.150332   1.10923 0.159509 0.000666667
 0.989057 -0.144386   1.11258 0.00884264 0.000666667
0.982528 -0.15018  1.11117 -0.132197 0.000666667
 0.987086 -0.155161   1.11124 -0.141349 0.000666667
0.986056 -0.15524  1.11495 -0.0491473 0.000666667
 0.988474 -0.151879   1.11585 -0.0179453 0.000666667
 0.986103 -0.155077   1.10989 -0.151036 0.000666667
 0.987007 -0.147398   1.11801 -0.113227 0.000666667
 0.986559 -0.148825   1.11112 -0.0380233 0.000666667
 0.988226 -0.152753   1.11301 -0.0364789 0.000666667
 0.992271 -0.142535   1.11091 -0.000727759 0.000666667
 0.984954 -0.149144   1.11348 -0.127028 0.000666667
 0.989109 -0.149119   1.10692 0.191317 0.000666667
0.991535 -0.14951  1.10715 0.179667 0.000666667
 0.990452 -0.145347   1.11272 0.0180939 0.000666667
 0.987145 -0.157646   1.11418 -0.0313317 0.000666667
 0.987658 -0.154699   1.11571 -0.0187408 0.000666667
 0.988029 -0.153769   1.11599 -0.135079 0.000666667
 0.984531 -0.155637   1.11161 -0.140392 0.000666667


==> output_ims_seed52_withold/entropy_action_3.txt <==
47.7694
 0.991426 -0.141888   1.11518 0.0517016 0.000666667
 0.992072 -0.144698     1.116 0.0334263 0.000666667
  0.99328 -0.145298   1.10997 0.0229823 0.000666667
 0.987987 -0.147907    1.1111 0.0771551 0.000666667
0.989699 -0.14978  1.12012 0.0648246 0.000666667
 0.986618 -0.151932   1.12414 0.122348 0.000666667
 0.993654 -0.150819   1.10594 -0.00726765 0.000666667
 0.988236 -0.146129   1.12049 0.0574498 0.000666667
0.989104 -0.14324   1.1118 0.0423831 0.000666667
 0.992742 -0.151212   1.12209 0.0779314 0.000666667
 0.990352 -0.144438   1.11181 0.0395328 0.000666667
 0.988639 -0.145981   1.12035 0.0766456 0.000666667
 0.989681 -0.147807   1.11395 0.0420442 0.000666667
 0.989497 -0.146021   1.11086 0.0203917 0.000666667
 0.988569 -0.145917     1.114 0.0353619 0.000666667
 0.991275 -0.145686   1.11212 0.0696614 0.000666667
 0.991712 -0.147244   1.11304 0.0398045 0.000666667
 0.987281 -0.149966   1.11837 0.0942001 0.000666667
 0.991538 -0.142861   1.11186 0.0189162 0.000666667
 0.991016 -0.145096   1.11219 0.0377011 0.000666667
0.989784 -0.14478  1.11712 0.0552805 0.000666667
 0.990923 -0.147357   1.11258 0.0599685 0.000666667
0.988626 -0.14389  1.11519 0.0393302 0.000666667
0.990012 -0.14916  1.11374 0.0396202 0.000666667
 0.995463 -0.151425   1.10579 0.0316599 0.000666667
 0.994648 -0.144944   1.11244 0.0221642 0.000666667
 0.990297 -0.144935   1.11303 0.0593875 0.000666667
  0.98952 -0.145107   1.11163 0.0267758 0.000666667
 0.988228 -0.145962   1.10772 0.0425171 0.000666667
  0.99132 -0.147533    1.1126 0.0273438 0.000666667
 0.991628 -0.145706   1.11471 0.0283727 0.000666667
 0.992205 -0.150036   1.10662 0.00378423 0.000666667
 0.986571 -0.149289   1.11266 0.0581954 0.000666667
 0.988646 -0.142951   1.11263 0.0426235 0.000666667
0.994049 -0.14709  1.11266 0.0273796 0.000666667
 0.987861 -0.146476   1.11101 0.0554012 0.000666667
 0.990721 -0.145651   1.11209 0.0309271 0.000666667
  0.99087 -0.155189   1.11326 0.0483582 0.000666667
 0.991974 -0.146485   1.11292 0.0640607 0.000666667
 0.98851 -0.14532  1.10939 0.0242415 0.000666667
 0.986144 -0.143311   1.11222 0.0735767 0.000666667
 0.990572 -0.146693   1.11078 0.062424 0.000666667
 0.990704 -0.145437   1.11321 0.0520951 0.000666667
 0.990995 -0.144922   1.11204 0.0545143 0.000666667
 0.987408 -0.142267   1.11118 0.0580009 0.000666667
 0.990271 -0.142685   1.10997 3.46842e-05 0.000666667
 0.992573 -0.142971    1.1129 0.0611027 0.000666667
 0.988263 -0.147719   1.11404 0.0737452 0.000666667
0.992922 -0.14807   1.1137 0.0101428 0.000666667
 0.989632 -0.145317   1.11401 0.0569209 0.000666667
 0.989078 -0.144172   1.11544 0.0494328 0.000666667
 0.992814 -0.143535   1.11492 0.051383 0.000666667
 0.991692 -0.147257   1.11287 0.0361916 0.000666667
 0.993802 -0.146344   1.11137 0.0224291 0.000666667
 0.988573 -0.154072   1.11132 0.067029 0.000666667
 0.989016 -0.153823   1.11035 0.0488224 0.000666667
  0.99225 -0.145361   1.11209 0.0540374 0.000666667
 0.991923 -0.146002   1.11104 0.030736 0.000666667
 0.990775 -0.145081   1.11438 0.0121059 0.000666667
0.991228 -0.14633  1.11552 0.0507628 0.000666667
 0.990149 -0.143514   1.11375 0.0388308 0.000666667
 0.987798 -0.149029   1.10748 0.0502189 0.000666667
 0.989061 -0.147678   1.11176 0.0405112 0.000666667
 0.992434 -0.144306   1.11217 0.0446963 0.000666667
 0.992444 -0.143168   1.11051 0.0291346 0.000666667
 0.991133 -0.146982   1.11306 0.0584568 0.000666667
 0.987902 -0.145502    1.1127 0.0416199 0.000666667
0.989775 -0.15302  1.11032 0.0569288 0.000666667
    0.991 -0.142125   1.11472 0.0601951 0.000666667
 0.994051 -0.147473   1.10621 0.000953216 0.000666667
 0.991694 -0.142413   1.10893 0.0119889 0.000666667
 0.990493 -0.150009    1.1131 0.0744077 0.000666667
0.989903 -0.14435   1.1119 0.0417338 0.000666667
  0.99032 -0.145951   1.11237 0.0644216 0.000666667
 0.988145 -0.147793   1.11519 -0.0216556 0.000666667
 0.994852 -0.149194   1.10349 0.00226635 0.000666667
 0.989684 -0.143925   1.11312 0.0691511 0.000666667
 0.989769 -0.144301   1.11413 0.0360575 0.000666667
  0.98788 -0.145585   1.11363 0.0739652 0.000666667
  0.98826 -0.148308   1.11245 0.0531631 0.000666667
 0.992969 -0.147328   1.11268 0.0202756 0.000666667
 0.991544 -0.144902   1.11183 0.0294419 0.000666667
 0.988985 -0.143814    1.1113 0.0529778 0.000666667
 0.990612 -0.148123   1.11431 0.0458395 0.000666667
 0.997278 -0.150553   1.10652 0.0260072 0.000666667
 0.990713 -0.145844   1.11294 0.0371722 0.000666667
 0.995025 -0.148675   1.10341 0.0300694 0.000666667
 0.992816 -0.145785    1.1137 0.0381582 0.000666667
 0.988155 -0.147658   1.11358 0.0435743 0.000666667
 0.990969 -0.144586   1.11243 0.0380507 0.000666667
 0.993128 -0.147931    1.1165 0.0435672 0.000666667
 0.992353 -0.157579   1.09509 0.150285 0.000666667
 0.990463 -0.144724   1.11279 0.0413094 0.000666667
 0.991106 -0.142464   1.10952 0.0221981 0.000666667
 0.99342 -0.14757  1.11515 0.0285904 0.000666667
 0.988561 -0.147045   1.11343 0.0744846 0.000666667
 0.988059 -0.145784   1.11465 0.0839481 0.000666667
0.985338 -0.1441 1.10964 0.0534005 0.000666667
 0.993753 -0.149425    1.1049 0.0471837 0.000666667
 0.990502 -0.147845   1.10589 0.00366683 0.000666667
 0.988109 -0.143513   1.11188 0.0417223 0.000666667
0.993904 -0.14638  1.11098 0.0490621 0.000666667
0.991313 -0.14744  1.10854 0.0491733 0.000666667
 0.993327 -0.149199   1.11934 0.0747173 0.000666667
 0.993992 -0.151177   1.10578 -0.003898 0.000666667
 0.988558 -0.145588   1.11307 0.0940821 0.000666667
 0.992264 -0.142894   1.11086 0.0696128 0.000666667
 0.991696 -0.145982   1.11234 0.0620751 0.000666667
 0.991767 -0.144242   1.10912 -0.016419 0.000666667
 0.988816 -0.146254   1.11325 0.0432372 0.000666667
  0.99144 -0.148298   1.11523 0.0385568 0.000666667
 0.988592 -0.150013   1.12098 0.105682 0.000666667
 0.990015 -0.146022   1.11198 0.0493521 0.000666667
 0.994406 -0.150681    1.1049 0.00968254 0.000666667
 0.987235 -0.144937   1.11138 0.0480701 0.000666667
 0.991166 -0.143083   1.11114 0.0267163 0.000666667
 0.992304 -0.148015   1.11547 0.0509963 0.000666667
  0.99072 -0.144261   1.11116 0.020014 0.000666667
 0.991323 -0.141069   1.11012 -0.00303798 0.000666667
 0.989956 -0.143698   1.10994 0.0506981 0.000666667
 0.993562 -0.146906   1.10989 0.0298278 0.000666667
 0.991386 -0.154356   1.09839 0.0448791 0.000666667
 0.990312 -0.146932   1.11255 0.0274433 0.000666667
 0.991316 -0.145217   1.11028 0.038671 0.000666667
 0.989399 -0.148612   1.11272 0.0658134 0.000666667
 0.988971 -0.142908   1.11155 0.0452122 0.000666667
 0.990593 -0.141353   1.10942 0.0219871 0.000666667
 0.996236 -0.147838    1.1054 -0.00309336 0.000666667
 0.992711 -0.151368   1.11126 0.0647641 0.000666667
 0.994968 -0.145177   1.11237 0.00975572 0.000666667
 0.988088 -0.148347   1.11146 0.0908994 0.000666667
 0.987632 -0.142904   1.11064 0.051748 0.000666667
 0.991837 -0.149331    1.1042 0.0155659 0.000666667
0.996119 -0.15535  1.09946 0.0340456 0.000666667
 0.987686 -0.144029   1.11356 0.0751946 0.000666667
  0.99247 -0.145149   1.10999 0.0398876 0.000666667
 0.993158 -0.146229   1.11143 0.0366816 0.000666667
 0.987179 -0.145587   1.11425 0.0594224 0.000666667
 0.990819 -0.146423   1.11543 0.0521113 0.000666667
 0.988888 -0.144597   1.11442 0.0702306 0.000666667
 0.993318 -0.146092   1.10683 -0.010211 0.000666667
 0.992646 -0.147511   1.10576 0.0156246 0.000666667
 0.990196 -0.146232   1.11203 0.041997 0.000666667
 0.987856 -0.148599   1.12461 0.0733236 0.000666667
 0.995856 -0.151149   1.10848 0.0256799 0.000666667
0.991348 -0.14528  1.11196 0.0420165 0.000666667
 0.992457 -0.141672   1.11279 -0.000454698 0.000666667
 0.987923 -0.144076   1.11265 0.0669942 0.000666667
 0.992708 -0.144767   1.11168 0.0259725 0.000666667
 0.995547 -0.151274   1.10519 0.00591859 0.000666667
   0.9889 -0.145175   1.11402 0.0217428 0.000666667
 0.990513 -0.144579   1.11182 0.031297 0.000666667
0.989224 -0.14508  1.11012 0.00949892 0.000666667
0.987596 -0.15294  1.11265 0.0482925 0.000666667
 0.989966 -0.150069   1.11519 0.0618921 0.000666667
 0.993562 -0.156833    1.0983 0.036102 0.000666667
 0.992211 -0.142932    1.1103 0.0309425 0.000666667
 0.990716 -0.144843   1.11289 0.0534021 0.000666667
 0.992322 -0.149891   1.11084 0.0235706 0.000666667
 0.991674 -0.141489   1.11246 0.00844838 0.000666667
 0.994644 -0.148863   1.10315 -0.00901076 0.000666667
 0.990714 -0.149078    1.1125 0.0758623 0.000666667
 0.990028 -0.141491   1.10955 0.0621398 0.000666667
  0.98803 -0.143643    1.1138 0.0370518 0.000666667
 0.992661 -0.142885   1.11314 0.0414355 0.000666667
 0.990866 -0.144311   1.11109 0.0238225 0.000666667
 0.993533 -0.144324   1.11213 0.0348949 0.000666667
 0.989673 -0.146525    1.1112 0.0445848 0.000666667
 0.991154 -0.147251   1.11161 0.0463591 0.000666667
 0.990023 -0.144328   1.11237 0.0509863 0.000666667
 0.990282 -0.144448    1.1148 0.0546109 0.000666667
 0.988704 -0.145201   1.11318 0.0932579 0.000666667
 0.988972 -0.143078   1.11485 0.0468276 0.000666667
 0.994002 -0.147046   1.10872 -0.00815893 0.000666667
 0.990845 -0.146137   1.10994 0.0342731 0.000666667
0.990329 -0.1452 1.11052 0.0699589 0.000666667
 0.992191 -0.145303   1.11347 0.0664947 0.000666667
  0.98776 -0.140336   1.11308 0.0375434 0.000666667
 0.986475 -0.152423   1.11176 0.0844174 0.000666667
 0.991309 -0.143813    1.1121 0.0361617 0.000666667
0.988846 -0.14844  1.11095 0.035899 0.000666667
 0.990305 -0.148228   1.11217 0.0501359 0.000666667
 0.990597 -0.148404   1.11508 -0.0010184 0.000666667
 0.992257 -0.140814   1.11266 0.0244066 0.000666667
 0.988434 -0.146579   1.12087 0.077263 0.000666667
 0.990999 -0.147235   1.11268 0.0441771 0.000666667
 0.989045 -0.144639   1.11058 0.0255648 0.000666667
 0.986842 -0.143959   1.11339 0.0591431 0.000666667
 0.990248 -0.147946   1.11242 0.00925386 0.000666667
 0.990312 -0.143526   1.11179 0.043668 0.000666667
 0.991849 -0.149474   1.11476 0.0584523 0.000666667
 0.991197 -0.145646   1.10991 0.0628141 0.000666667
 0.986865 -0.146034   1.11144 0.0608368 0.000666667
 0.984803 -0.142253   1.11314 0.0465074 0.000666667
 0.990125 -0.145134    1.1111 0.0221464 0.000666667
 0.988013 -0.144665   1.11347 -0.00341367 0.000666667
  0.98812 -0.145369   1.10814 0.0141733 0.000666667
 0.99259 -0.14747   1.1094 0.0179789 0.000666667
0.994541 -0.15084   1.1081 0.0078558 0.000666667
 0.990604 -0.143071    1.1135 0.0609571 0.000666667
 0.990783 -0.146043   1.11193 0.031603 0.000666667
 0.991697 -0.147311   1.11056 0.0463824 0.000666667
 0.991991 -0.148363   1.11044 0.020451 0.000666667
 0.992186 -0.148546   1.11524 0.0354066 0.000666667
 0.989188 -0.145634    1.1143 0.0391301 0.000666667
 0.989849 -0.155141    1.1147 0.0835762 0.000666667
  0.99217 -0.146102   1.11384 0.0319838 0.000666667
 0.991728 -0.145158   1.10991 0.0372702 0.000666667
 0.989714 -0.146958   1.11257 0.058626 0.000666667
  0.99091 -0.149528   1.11384 0.010985 0.000666667
 0.992226 -0.145848   1.11137 0.0353004 0.000666667
0.988352 -0.15301  1.11422 0.0541891 0.000666667
 0.990125 -0.144749   1.11386 0.0681218 0.000666667
 0.991045 -0.145364   1.11116 -0.00639627 0.000666667
 0.992162 -0.148038   1.11175 0.0357892 0.000666667
 0.996308 -0.151537   1.10577 0.00154515 0.000666667
0.992381 -0.15088  1.11456 0.0362548 0.000666667
0.992437 -0.14972  1.10479 0.00856443 0.000666667
 0.994341 -0.145425   1.11121 0.018875 0.000666667
 0.989161 -0.142932   1.11328 0.057697 0.000666667
 0.986373 -0.149132   1.11127 0.0711992 0.000666667
 0.990075 -0.146215   1.11331 0.0447215 0.000666667
 0.991856 -0.147065   1.11385 -0.0103539 0.000666667
 0.992704 -0.145699   1.11329 0.03637 0.000666667
 0.987665 -0.143466   1.11202 0.0461638 0.000666667
  0.98961 -0.142842   1.11289 0.0181706 0.000666667
 0.990897 -0.144869   1.11349 0.0398768 0.000666667
 0.990598 -0.144828   1.11255 0.0210752 0.000666667
 0.994113 -0.156177   1.09802 0.023916 0.000666667
 0.992929 -0.145042   1.11457 0.0506381 0.000666667
 0.989879 -0.146862   1.11217 0.0564828 0.000666667
 0.989855 -0.154561   1.11215 0.0432219 0.000666667
 0.988801 -0.143581   1.11749 0.0337105 0.000666667
 0.989112 -0.148071   1.11155 0.0676706 0.000666667
0.995001 -0.15063   1.1079 0.0327384 0.000666667
  0.99482 -0.149088   1.10539 0.0260903 0.000666667
 0.992413 -0.146702   1.11547 0.0547592 0.000666667
 0.988208 -0.144581   1.11189 0.050781 0.000666667
0.989095 -0.14326  1.10906 0.0583179 0.000666667
 0.989689 -0.148331   1.11385 0.0350041 0.000666667
 0.990888 -0.144778   1.11255 0.029657 0.000666667
 0.990954 -0.153811   1.09841 0.0191681 0.000666667
 0.993201 -0.142561   1.11177 0.0229986 0.000666667
 0.993054 -0.149395   1.10581 -0.00182183 0.000666667
 0.988107 -0.147973   1.11539 0.062139 0.000666667
 0.991015 -0.156269   1.10184 -0.0565182 0.000666667
  0.98771 -0.143999   1.11324 0.0435308 0.000666667
 0.989199 -0.144361   1.11334 0.0207467 0.000666667
 0.990577 -0.148607   1.11382 0.0572561 0.000666667
 0.991911 -0.144594   1.11017 0.0173475 0.000666667
 0.990304 -0.146426   1.11125 0.0439661 0.000666667
 0.991437 -0.143306     1.111 0.0214344 0.000666667
 0.988906 -0.150646    1.1101 0.0488902 0.000666667
 0.989325 -0.146705   1.11115 0.0342811 0.000666667
 0.990164 -0.145976   1.11142 0.035562 0.000666667
 0.991401 -0.145018   1.11629 0.0247796 0.000666667
 0.990256 -0.146112   1.11365 0.0507936 0.000666667
 0.988914 -0.144756   1.10827 0.0141514 0.000666667
 0.988221 -0.143444   1.11153 0.0357222 0.000666667
 0.989255 -0.146829   1.11256 0.0705482 0.000666667
 0.989905 -0.152964   1.11207 0.0679551 0.000666667
 0.995578 -0.150815   1.10421 0.0135705 0.000666667
 0.993741 -0.144253   1.11052 0.00228874 0.000666667
 0.990806 -0.145366   1.10767 0.0592607 0.000666667
0.988934 -0.14857  1.11524 0.0568003 0.000666667
 0.989465 -0.143376   1.11351 0.0483312 0.000666667
0.991643 -0.14329  1.11312 0.0164391 0.000666667
 0.990482 -0.143954   1.11416 0.00366552 0.000666667
  0.99214 -0.146695   1.11485 0.013386 0.000666667
 0.989231 -0.147768   1.11474 -0.0119082 0.000666667
  0.98985 -0.145876   1.11275 0.0611409 0.000666667
 0.987203 -0.147226   1.10904 0.0776749 0.000666667
  0.99025 -0.143124   1.11234 0.0311557 0.000666667
 0.989482 -0.145591   1.11199 0.0281968 0.000666667
 0.987103 -0.145509   1.11224 0.0615492 0.000666667
 0.990717 -0.143749    1.1103 0.0382632 0.000666667
 0.991367 -0.145083   1.11469 0.0270965 0.000666667
 0.995252 -0.148698   1.11365 0.0183708 0.000666667
 0.990054 -0.144703   1.11322 0.0798158 0.000666667
 0.988455 -0.146034    1.1097 0.0538026 0.000666667
 0.991025 -0.145593   1.10849 0.0389072 0.000666667
 0.990361 -0.148072   1.11004 0.0392268 0.000666667
 0.987906 -0.153215   1.10984 0.0285405 0.000666667
 0.992073 -0.143393   1.11326 0.0521408 0.000666667
 0.992526 -0.147107   1.10943 0.0320485 0.000666667
 0.991745 -0.143629    1.1116 0.0440799 0.000666667
 0.993292 -0.147428   1.10754 0.0184283 0.000666667
 0.990865 -0.147171   1.11197 0.0624912 0.000666667
 0.992835 -0.151312   1.12129 0.0574589 0.000666667
 0.990299 -0.143144   1.10915 0.043036 0.000666667
0.989888 -0.14322  1.11112 0.0524411 0.000666667
 0.989767 -0.148283   1.11344 0.0505434 0.000666667
0.988178 -0.14736  1.11382 0.0678789 0.000666667
 0.991688 -0.144216   1.11424 0.0417713 0.000666667
 0.989558 -0.145528   1.11643 -0.0103174 0.000666667
 0.991783 -0.146114   1.11192 0.0518404 0.000666667
 0.991846 -0.144876   1.11251 0.0268625 0.000666667
 0.989113 -0.144527   1.11162 0.0574696 0.000666667
 0.989302 -0.146018   1.11558 0.0703023 0.000666667
 0.987285 -0.146806   1.11284 0.038964 0.000666667
 0.989012 -0.148831   1.11478 0.0335031 0.000666667
 0.989779 -0.143949   1.11274 0.0318405 0.000666667
 0.992013 -0.143959   1.11054 -0.00772372 0.000666667
 0.991042 -0.144281   1.11315 0.0382183 0.000666667
 0.994556 -0.155051   1.09947 0.0310569 0.000666667
 0.990386 -0.147445   1.11346 0.0532146 0.000666667
 0.991245 -0.144114   1.11146 0.0234836 0.000666667
 0.990044 -0.144567   1.11695 0.0477876 0.000666667
 0.989292 -0.147512    1.1116 0.0052209 0.000666667
 0.990298 -0.145157   1.11015 0.0343637 0.000666667
 0.991004 -0.146707   1.11039 0.0269883 0.000666667
 0.987241 -0.145591   1.11193 0.0760608 0.000666667
 0.989925 -0.144485   1.11244 0.0353065 0.000666667
  0.99008 -0.144395   1.11442 0.055822 0.000666667
 0.989818 -0.145369   1.11424 0.0456298 0.000666667
 0.989674 -0.143062   1.10853 0.0428523 0.000666667
 0.991253 -0.141769   1.11185 0.0150446 0.000666667
 0.986739 -0.141773   1.11365 0.0129854 0.000666667
0.990706 -0.14541  1.11278 0.0512214 0.000666667
 0.988818 -0.155079   1.11121 0.0753464 0.000666667
 0.991217 -0.144867   1.11643 -0.0125722 0.000666667
 0.992614 -0.146777   1.11336 0.0533868 0.000666667
 0.990249 -0.144037    1.1133 0.0625346 0.000666667
 0.990403 -0.146565   1.11319 0.0491195 0.000666667
 0.989008 -0.148443   1.11373 0.0519433 0.000666667
 0.991001 -0.146104   1.11153 0.0435265 0.000666667
 0.992807 -0.146414   1.10939 0.0413345 0.000666667
 0.99483 -0.14514  1.10854 -0.00275287 0.000666667
 0.989607 -0.145587   1.11229 0.0555887 0.000666667
 0.990639 -0.145005     1.109 0.0368135 0.000666667
  0.98908 -0.145355   1.11235 0.0833377 0.000666667
0.988829 -0.15024  1.11228 0.0420475 0.000666667
 0.990508 -0.144408   1.11554 0.0449866 0.000666667
 0.988933 -0.142389   1.11072 0.0369237 0.000666667
 0.995272 -0.150995   1.10852 0.0286824 0.000666667
 0.988961 -0.147145   1.11225 0.0336068 0.000666667
 0.987036 -0.148875   1.11041 0.0634504 0.000666667
 0.992248 -0.155503   1.09948 0.0260448 0.000666667
 0.993491 -0.146253   1.11115 0.0226715 0.000666667
 0.993202 -0.144055   1.11472 0.0459507 0.000666667
 0.989852 -0.144502   1.11373 0.0376812 0.000666667
 0.988747 -0.155475   1.11325 0.0382403 0.000666667
 0.985657 -0.142708   1.11079 0.0834161 0.000666667
 0.994109 -0.148571   1.10697 0.00399288 0.000666667
 0.989394 -0.145118   1.11073 0.0254303 0.000666667
0.994031 -0.15159  1.10461 -0.0157265 0.000666667
 0.991918 -0.144548   1.10996 0.0459802 0.000666667
0.991225 -0.15105  1.11388 0.0528109 0.000666667
 0.989911 -0.145196   1.11444 0.0468947 0.000666667
 0.99292 -0.14678   1.1133 0.0341832 0.000666667
 0.995698 -0.146881   1.11093 0.0184687 0.000666667
 0.987493 -0.145618   1.11241 0.0598884 0.000666667
 0.991312 -0.145618   1.11219 0.0583136 0.000666667
 0.988108 -0.146525   1.11383 0.0512448 0.000666667
 0.990118 -0.146211   1.11511 0.0528406 0.000666667
0.995101 -0.14997  1.10422 -0.00792142 0.000666667
 0.988243 -0.145579    1.1112 0.00755377 0.000666667
 0.987518 -0.151945   1.11825 0.106716 0.000666667
 0.989465 -0.148639   1.11208 0.0731754 0.000666667
 0.990438 -0.143559   1.11141 0.0254981 0.000666667
 0.992637 -0.144504   1.11659 0.023733 0.000666667
 0.991117 -0.146798   1.11133 0.0677392 0.000666667
 0.991482 -0.147149   1.11029 0.0321005 0.000666667
 0.991027 -0.145344   1.11444 0.0591736 0.000666667
 0.992067 -0.145821   1.11226 0.0374346 0.000666667
 0.991426 -0.146806   1.11417 0.0434832 0.000666667
 0.991287 -0.141906   1.11348 0.0502012 0.000666667
  0.99113 -0.144079   1.10898 0.0572142 0.000666667
 0.990345 -0.143466    1.1112 0.0262106 0.000666667
 0.990487 -0.147767   1.11248 0.0275965 0.000666667
0.990056 -0.14408  1.11255 0.0268167 0.000666667
 0.991433 -0.146343   1.11051 0.057345 0.000666667
 0.991044 -0.142424   1.10771 0.0119407 0.000666667
 0.990433 -0.147952   1.11254 0.0272368 0.000666667
 0.993475 -0.148314   1.12148 0.0625318 0.000666667
 0.989215 -0.145772   1.11156 0.0417829 0.000666667
 0.992459 -0.145291   1.11012 0.0413341 0.000666667
 0.992432 -0.143687   1.11422 0.00631437 0.000666667
 0.990518 -0.145855   1.11494 0.0319685 0.000666667
 0.995069 -0.147342   1.10516 0.0139332 0.000666667
 0.993454 -0.151813   1.10523 -0.0141562 0.000666667
 0.991877 -0.141676   1.11093 -0.018531 0.000666667
 0.993324 -0.150699   1.11077 0.0600156 0.000666667
  0.99033 -0.147421   1.11508 0.0813702 0.000666667
 0.991904 -0.142688    1.1104 0.0623075 0.000666667
  0.99559 -0.151377   1.10768 -0.0139043 0.000666667
 0.990311 -0.146592   1.11259 0.0471402 0.000666667
 0.988921 -0.146447   1.11529 -0.0313019 0.000666667
 0.991563 -0.145229    1.1116 0.0450888 0.000666667
 0.989817 -0.141004   1.11211 -0.00288482 0.000666667
 0.991973 -0.145743   1.11247 0.0469068 0.000666667
0.990174 -0.15643  1.11056 0.0521696 0.000666667
 0.991242 -0.141666   1.11408 0.0280941 0.000666667
 0.988195 -0.144708   1.10932 0.08328 0.000666667
 0.994199 -0.148995   1.10767 0.0216721 0.000666667
 0.990441 -0.142896   1.11044 0.0357287 0.000666667
 0.989159 -0.143442    1.1108 0.0362842 0.000666667
 0.994742 -0.152716   1.10653 -0.0179538 0.000666667
 0.991197 -0.144328   1.11456 0.0646585 0.000666667
 0.988794 -0.149824   1.12116 0.0562933 0.000666667
 0.991239 -0.146622   1.11355 0.0411245 0.000666667
 0.993094 -0.144168   1.11442 0.0151593 0.000666667
 0.989058 -0.153501   1.11096 0.0799155 0.000666667
 0.989839 -0.143702    1.1149 0.0631934 0.000666667
 0.989783 -0.142463   1.11176 0.0317359 0.000666667
0.990319 -0.14178  1.11157 0.0383542 0.000666667
 0.988976 -0.143435   1.11258 0.0378688 0.000666667
 0.991768 -0.148753    1.1051 -0.00675978 0.000666667
 0.992577 -0.141361   1.11266 0.00941393 0.000666667
 0.986702 -0.149365    1.1119 0.0385381 0.000666667
 0.990616 -0.145876    1.1127 0.0372559 0.000666667
 0.991767 -0.149672   1.11496 0.0341879 0.000666667
 0.990324 -0.144614   1.11117 0.0402959 0.000666667
 0.991446 -0.147316   1.11511 0.0497453 0.000666667
 0.988493 -0.144099   1.11107 0.0536483 0.000666667
 0.989969 -0.145604   1.11466 0.0478478 0.000666667
 0.991547 -0.144429    1.1114 0.0578771 0.000666667
 0.992328 -0.142262   1.11381 0.0456896 0.000666667
 0.988519 -0.143927   1.10911 0.0435903 0.000666667
 0.986667 -0.150729   1.12203 0.107135 0.000666667
 0.988846 -0.147327   1.11268 0.0268075 0.000666667
  0.99202 -0.151157   1.11577 -0.00423935 0.000666667
 0.992061 -0.145488   1.11153 0.0415321 0.000666667
 0.988832 -0.147441   1.11383 0.0586811 0.000666667
 0.989679 -0.143985   1.11281 0.0601067 0.000666667
0.991843 -0.15039  1.11303 0.0523354 0.000666667
  0.99362 -0.146403   1.11449 0.0501467 0.000666667
 0.992177 -0.143463   1.11019 0.0362292 0.000666667
0.994113 -0.14527  1.11369 0.0221477 0.000666667
 0.988567 -0.145008   1.11965 -0.00280084 0.000666667
 0.987074 -0.147286   1.11318 0.0719091 0.000666667
 0.990965 -0.149127   1.11887 0.0789839 0.000666667
 0.986345 -0.145926   1.11192 0.0456126 0.000666667
 0.990194 -0.143888   1.11219 0.011056 0.000666667
 0.986776 -0.144711   1.11431 0.0529865 0.000666667
  0.99328 -0.151909   1.10826 0.00552118 0.000666667
 0.988778 -0.144354   1.11316 0.0552215 0.000666667
 0.989524 -0.155811   1.11194 0.00737609 0.000666667
 0.989955 -0.141701   1.11533 0.0117975 0.000666667
0.989662 -0.14737   1.1126 0.0444219 0.000666667
  0.99059 -0.145855    1.1134 0.0301556 0.000666667
0.993968 -0.14842  1.10773 -0.0113554 0.000666667
 0.996311 -0.150667   1.10613 0.00703483 0.000666667
0.991601 -0.14432  1.11378 -0.0170291 0.000666667
 0.990465 -0.144955   1.10928 0.0476372 0.000666667
0.992518 -0.14206  1.11417 0.0187252 0.000666667
 0.993163 -0.146136   1.11303 0.0417091 0.000666667
 0.990799 -0.145449   1.11341 0.0130545 0.000666667
 0.990836 -0.144507   1.10882 0.0288703 0.000666667
 0.988979 -0.148213   1.11229 0.0480367 0.000666667
 0.991542 -0.144844    1.1135 0.00766877 0.000666667
0.993092 -0.14733  1.11505 0.0282645 0.000666667
0.990175 -0.14832  1.12419 0.0965996 0.000666667
0.98889 -0.1485 1.11168 0.0460114 0.000666667
 0.988092 -0.147832   1.11468 0.050601 0.000666667
 0.988095 -0.145543   1.11329 0.0684349 0.000666667
 0.988746 -0.141901   1.11169 0.0715372 0.000666667
 0.988718 -0.148302   1.11247 0.0407796 0.000666667
 0.992633 -0.148588   1.11033 0.0354057 0.000666667
 0.989247 -0.143617   1.11159 0.0536679 0.000666667
 0.987272 -0.147815   1.11393 0.0433333 0.000666667
 0.989933 -0.148374   1.11474 0.0393173 0.000666667
 0.987625 -0.141589   1.11299 0.0853818 0.000666667
 0.988028 -0.145736   1.11162 0.0431751 0.000666667
 0.990128 -0.146909    1.1097 0.0463906 0.000666667
  0.99089 -0.144124   1.11265 0.0419988 0.000666667
 0.991439 -0.143811   1.11333 0.0314993 0.000666667
 0.990859 -0.142194   1.11252 0.0101428 0.000666667
 0.989421 -0.146679   1.11141 0.0264226 0.000666667
 0.990183 -0.145132   1.11378 0.0757581 0.000666667
 0.989175 -0.150151   1.11599 0.036021 0.000666667
 0.989195 -0.146824   1.11026 0.0543107 0.000666667
 0.992552 -0.145209   1.11268 0.00687233 0.000666667
 0.991274 -0.148188   1.11608 0.0310583 0.000666667
 0.989383 -0.146987     1.115 0.0207009 0.000666667
 0.989533 -0.143766   1.11363 0.0297596 0.000666667
  0.99278 -0.149153   1.11272 0.0866332 0.000666667
 0.989425 -0.145584   1.11497 0.0560585 0.000666667
0.988803 -0.14701  1.11153 0.0305595 0.000666667
 0.992118 -0.150577   1.10783 0.0173191 0.000666667
 0.990526 -0.150506   1.11182 0.0493604 0.000666667
 0.988289 -0.147578   1.11295 0.0588357 0.000666667
  0.99068 -0.155143   1.12369 0.0808406 0.000666667
 0.986496 -0.145132   1.11076 0.033483 0.000666667
 0.992738 -0.149245   1.12068 0.0618606 0.000666667
 0.989239 -0.146385   1.11161 0.065977 0.000666667
 0.991055 -0.148087   1.11378 0.0346156 0.000666667
 0.988816 -0.145937    1.1136 0.0406048 0.000666667
0.988695 -0.14658  1.11175 0.0597563 0.000666667
 0.992894 -0.145239   1.10906 0.029895 0.000666667
 0.990269 -0.144439   1.11386 0.0494826 0.000666667
 0.989805 -0.142884   1.11251 0.076395 0.000666667
 0.986734 -0.145197   1.11011 0.0618939 0.000666667
 0.991734 -0.148724   1.11055 0.0550142 0.000666667
 0.990114 -0.144967   1.11434 0.0371482 0.000666667
 0.991073 -0.147728   1.11329 0.0553339 0.000666667
 0.987947 -0.145719   1.11032 0.0447773 0.000666667
 0.988462 -0.146334   1.11188 0.0775729 0.000666667
 0.988625 -0.149062   1.11302 0.0530344 0.000666667
0.991062 -0.14233  1.11026 0.0382333 0.000666667
 0.992966 -0.145893   1.11562 0.047387 0.000666667
 0.990855 -0.142727   1.11138 0.0530335 0.000666667
 0.988768 -0.151166   1.11234 0.0556515 0.000666667
 0.990888 -0.148224   1.12122 0.0795273 0.000666667
 0.987569 -0.142861   1.11199 0.0117759 0.000666667
 0.985344 -0.147952    1.1134 0.0494706 0.000666667
 0.989297 -0.146132    1.1102 0.041228 0.000666667
  0.99452 -0.150489   1.10111 0.0195185 0.000666667
 0.991918 -0.144506   1.11091 0.0356162 0.000666667
0.987812 -0.15589  1.10995 0.0582244 0.000666667
 0.988981 -0.146396   1.10809 0.0574585 0.000666667
0.988415 -0.14411  1.11054 0.0514137 0.000666667
 0.992487 -0.147883   1.11335 0.0185223 0.000666667
0.989983 -0.14798  1.11189 0.0638062 0.000666667
0.989345 -0.15255  1.11142 0.0563694 0.000666667
 0.990959 -0.145826   1.10984 0.032463 0.000666667
 0.991656 -0.149133   1.11541 0.0368851 0.000666667
   0.9918 -0.143553   1.11284 0.018152 0.000666667
 0.989366 -0.143396   1.11205 -0.00840106 0.000666667
  0.98874 -0.143382   1.11194 0.0442368 0.000666667
 0.995887 -0.150449   1.10682 0.0163287 0.000666667
 0.989897 -0.147065   1.11622 0.0385287 0.000666667
 0.990302 -0.145733   1.11303 0.0660834 0.000666667
 0.986627 -0.144548   1.11131 0.0945603 0.000666667
0.993616 -0.15011  1.10706 0.0104624 0.000666667
 0.990332 -0.145281   1.11178 0.0383219 0.000666667
 0.990551 -0.148514   1.11276 0.0637542 0.000666667
 0.985825 -0.153038   1.12405 0.0538832 0.000666667
 0.989278 -0.154935   1.11011 0.0676396 0.000666667
 0.988493 -0.145597   1.11126 0.0490952 0.000666667
 0.993811 -0.144273   1.11088 -0.00894917 0.000666667
 0.989066 -0.143779   1.11274 0.0636415 0.000666667
 0.987412 -0.144657   1.11315 0.0795142 0.000666667
 0.992901 -0.152161   1.10846 0.0243808 0.000666667
 0.995238 -0.150866   1.10363 -0.0199645 0.000666667
 0.991253 -0.148262   1.10996 0.0527866 0.000666667
 0.991173 -0.147391   1.11181 0.0740853 0.000666667
 0.989155 -0.143589   1.11034 0.0472005 0.000666667
 0.987219 -0.144397   1.11026 0.0483502 0.000666667
 0.987175 -0.146536   1.11307 0.0426616 0.000666667
 0.990867 -0.142933   1.11391 0.00315766 0.000666667
 0.992403 -0.142861   1.11355 0.00598838 0.000666667
  0.98975 -0.146496   1.10927 0.0571784 0.000666667
 0.988572 -0.146289   1.11154 0.0783119 0.000666667
 0.989639 -0.145853   1.11305 0.0317995 0.000666667
 0.988118 -0.148788   1.11233 0.0504632 0.000666667
  0.98912 -0.142935   1.11396 0.0652202 0.000666667
 0.990379 -0.145138   1.11296 0.0607351 0.000666667
 0.988848 -0.150131   1.11112 0.0279479 0.000666667
 0.990565 -0.141597   1.11232 0.038514 0.000666667
 0.985753 -0.150188   1.11295 0.0804752 0.000666667
 0.989482 -0.146519   1.11468 0.0552732 0.000666667
 0.994331 -0.156088   1.09745 0.0209254 0.000666667
 0.990571 -0.145152   1.11174 0.0452821 0.000666667
0.989156 -0.14973  1.11073 0.0370901 0.000666667
  0.99621 -0.151716   1.10664 0.0399975 0.000666667
 0.990623 -0.143794   1.11328 0.0526906 0.000666667
 0.991513 -0.150347    1.1117 -0.012886 0.000666667
 0.992207 -0.155091   1.09962 0.022347 0.000666667
 0.990052 -0.146932   1.11214 0.00425458 0.000666667
  0.98626 -0.149758   1.12503 0.0483633 0.000666667
 0.993086 -0.144179   1.11225 0.0232912 0.000666667
 0.988822 -0.145151   1.11708 0.0420745 0.000666667
 0.991727 -0.144352   1.11127 0.00147207 0.000666667
   0.9885 -0.146214   1.11103 0.0747595 0.000666667
 0.987923 -0.142998   1.11353 0.0776385 0.000666667
 0.991554 -0.153977   1.10108 0.0352967 0.000666667
  0.99012 -0.149892    1.1118 0.0365534 0.000666667
 0.991112 -0.148203   1.11208 0.0424921 0.000666667
 0.990574 -0.146808   1.11014 0.0240264 0.000666667
 0.991489 -0.144609   1.11556 0.0231948 0.000666667
  0.99403 -0.151656   1.10809 -0.0228402 0.000666667
 0.991355 -0.146117   1.11356 0.0308365 0.000666667
 0.987892 -0.145605   1.10962 0.0613001 0.000666667
 0.989431 -0.144726   1.11437 0.0479205 0.000666667
 0.993129 -0.146813   1.11647 0.0260755 0.000666667
 0.989172 -0.148628    1.1136 0.0898572 0.000666667
  0.99066 -0.146032   1.11287 0.0499684 0.000666667
0.993378 -0.14737  1.11337 0.0152083 0.000666667
 0.987355 -0.146696    1.1127 0.0685151 0.000666667
 0.993596 -0.150455   1.10447 0.0286857 0.000666667
 0.989909 -0.145364   1.10833 0.0358843 0.000666667
 0.991198 -0.143523   1.11101 0.0355019 0.000666667
 0.987839 -0.143594   1.11351 0.0590381 0.000666667
 0.990317 -0.147909    1.1123 0.0482924 0.000666667
 0.992437 -0.146568    1.1115 0.0361777 0.000666667
 0.992387 -0.145479   1.11038 0.0373571 0.000666667
 0.988188 -0.144313   1.11393 0.0721526 0.000666667
 0.986823 -0.153583   1.11216 0.0763744 0.000666667
0.990192 -0.14668  1.11435 0.0532696 0.000666667
0.993442 -0.14664  1.10539 0.0346352 0.000666667
 0.988918 -0.143562   1.11321 0.0603638 0.000666667
 0.990888 -0.150244   1.11363 0.0716482 0.000666667
 0.992028 -0.141943   1.10986 0.0233901 0.000666667
 0.994368 -0.145163   1.11031 0.0224523 0.000666667
 0.990049 -0.141998   1.11364 0.0489273 0.000666667
 0.989116 -0.144539   1.11215 0.0441905 0.000666667
 0.988022 -0.146922   1.11525 0.0593552 0.000666667
   0.9907 -0.146678   1.11154 0.0594364 0.000666667
0.988718 -0.14449  1.11652 0.0289577 0.000666667
 0.989893 -0.143325   1.11203 0.0323167 0.000666667
 0.991811 -0.146519   1.11511 0.0476103 0.000666667
  0.98977 -0.149012    1.1158 0.0527388 0.000666667
 0.992027 -0.144858   1.11181 0.0570132 0.000666667
0.990767 -0.15062  1.11991 0.107688 0.000666667
 0.991259 -0.145776   1.11269 0.0439132 0.000666667
 0.990018 -0.141759   1.11095 0.0325397 0.000666667
 0.994148 -0.144516   1.11356 0.0289064 0.000666667
 0.993849 -0.149565   1.10454 0.0126741 0.000666667
  0.98688 -0.144661   1.11233 0.05028 0.000666667
 0.987402 -0.149276   1.11883 0.122065 0.000666667
   0.9932 -0.142628   1.11286 0.0309075 0.000666667
 0.991632 -0.148251   1.10321 -0.009205 0.000666667
 0.992867 -0.148801     1.111 0.0281457 0.000666667
  0.99288 -0.142717   1.11183 0.0230965 0.000666667
 0.986855 -0.148971   1.11346 0.0672002 0.000666667
 0.991774 -0.144022   1.11377 0.0311832 0.000666667
 0.993665 -0.147944   1.11225 0.0337649 0.000666667
 0.987588 -0.150096   1.11252 0.0376194 0.000666667
 0.990568 -0.147353   1.11242 0.0733912 0.000666667
0.988244 -0.14838  1.11277 0.0334375 0.000666667
 0.991797 -0.146283   1.11178 0.0778576 0.000666667
 0.990393 -0.144367   1.11838 0.0503211 0.000666667
 0.987416 -0.149505   1.11208 0.0650722 0.000666667
 0.992663 -0.145023   1.10986 0.047847 0.000666667
0.990662 -0.14511  1.10985 0.0733336 0.000666667
  0.99152 -0.148633   1.11511 0.053934 0.000666667
 0.990023 -0.144087   1.11219 0.0325748 0.000666667
 0.990149 -0.147305   1.11426 0.0783244 0.000666667
  0.99108 -0.145725   1.10989 0.0478675 0.000666667
 0.989346 -0.144987   1.11403 0.0547416 0.000666667
 0.989357 -0.152591   1.11213 0.0441394 0.000666667
 0.994748 -0.151064   1.10305 -0.00921788 0.000666667
 0.989326 -0.146526   1.11106 0.0276084 0.000666667
 0.988825 -0.146459   1.11171 0.0832991 0.000666667
 0.987504 -0.146348   1.11034 0.0446367 0.000666667
 0.986112 -0.143781   1.11457 0.0608678 0.000666667
  0.98902 -0.145778   1.11338 0.0862555 0.000666667
 0.992309 -0.146123    1.1133 0.0414217 0.000666667
 0.985562 -0.145062   1.11074 0.0459993 0.000666667
 0.987362 -0.156019   1.09668 -0.0225189 0.000666667
 0.991149 -0.147342   1.11385 0.0220249 0.000666667
 0.987749 -0.151434   1.11104 0.0687407 0.000666667
 0.989317 -0.145774   1.11238 0.0462013 0.000666667
 0.990671 -0.148674    1.1132 0.0347674 0.000666667
 0.989782 -0.143898   1.10941 0.0450661 0.000666667
  0.98814 -0.144991   1.11271 0.0577984 0.000666667
 0.989734 -0.147321    1.1116 0.0460629 0.000666667
 0.990555 -0.144968   1.11321 0.065587 0.000666667
 0.989921 -0.142467   1.11003 0.0319062 0.000666667
 0.991818 -0.146295   1.11227 0.0433182 0.000666667
 0.989217 -0.146039   1.11655 0.0395554 0.000666667
 0.986148 -0.143192   1.11256 0.0669942 0.000666667
 0.996486 -0.149166   1.10676 0.0010148 0.000666667
 0.989841 -0.145012   1.11291 0.0481839 0.000666667
0.994212 -0.14744    1.105 0.00537684 0.000666667
 0.986272 -0.143673   1.11258 0.0684326 0.000666667
 0.993804 -0.151654   1.10698 -0.0207795 0.000666667
 0.992682 -0.145358   1.11342 0.0469412 0.000666667
 0.990979 -0.149991   1.11818 0.0975888 0.000666667
 0.989628 -0.147643    1.1174 0.000579839 0.000666667
  0.98728 -0.143567   1.11163 -0.0112512 0.000666667
 0.992853 -0.146393   1.11059 0.0288362 0.000666667
 0.992989 -0.143305   1.11402 0.0339312 0.000666667
 0.989718 -0.146738   1.11291 0.0487288 0.000666667
  0.98734 -0.147703   1.11232 0.062864 0.000666667
 0.989756 -0.145114   1.11491 0.00933754 0.000666667
0.987477 -0.14641  1.11268 0.0465732 0.000666667
 0.992088 -0.146114   1.10975 0.0500322 0.000666667
 0.990958 -0.146352   1.11286 0.0536292 0.000666667
 0.993236 -0.145301   1.10976 0.0376521 0.000666667
0.988652 -0.14883  1.12343 0.0677088 0.000666667
 0.990556 -0.150274   1.11317 0.0359806 0.000666667
  0.98991 -0.142536   1.10984 0.0294467 0.000666667
 0.986516 -0.151086   1.10722 0.062873 0.000666667
 0.989728 -0.147574    1.1138 0.0439952 0.000666667
 0.988047 -0.149674   1.11504 0.0129833 0.000666667
 0.991989 -0.146033   1.10979 0.0486765 0.000666667
 0.990109 -0.142005    1.1099 0.029905 0.000666667
 0.990041 -0.146225   1.10958 0.0647042 0.000666667
 0.990328 -0.148293   1.11071 0.0790471 0.000666667
  0.99129 -0.144984   1.11157 0.0576459 0.000666667
 0.992322 -0.147829   1.11206 0.0164904 0.000666667
 0.990654 -0.146198   1.11146 0.0293679 0.000666667
 0.991201 -0.141965   1.10835 0.0374157 0.000666667
 0.990963 -0.146169   1.11282 0.0264766 0.000666667
 0.995637 -0.149596   1.10568 0.00739443 0.000666667
0.988247 -0.14937  1.11214 0.048138 0.000666667
 0.987617 -0.143217   1.11052 0.0614698 0.000666667
 0.991029 -0.143411   1.11199 0.0130442 0.000666667
 0.987285 -0.147001    1.1141 0.0420454 0.000666667
 0.989917 -0.149071   1.12062 0.0532544 0.000666667
 0.988268 -0.146606   1.11317 0.0654066 0.000666667
 0.991344 -0.145217   1.10999 0.0468241 0.000666667
 0.989652 -0.143062   1.11067 0.0146379 0.000666667
 0.995936 -0.150567   1.10664 0.00557559 0.000666667
 0.990637 -0.144918   1.11899 -0.0171325 0.000666667
0.992337 -0.15232   1.1054 -0.010065 0.000666667
 0.987149 -0.149541   1.11132 0.0448349 0.000666667
 0.989196 -0.146685   1.11401 0.0550611 0.000666667
 0.993693 -0.151681   1.10617 -0.0131148 0.000666667
 0.988787 -0.148129   1.11535 0.0580509 0.000666667
0.990516 -0.14372  1.11391 0.0632913 0.000666667
 0.992651 -0.150129   1.10293 0.0231449 0.000666667
 0.993392 -0.148123    1.1045 0.0421792 0.000666667
 0.994465 -0.147729   1.10716 0.0349366 0.000666667
 0.989524 -0.146758   1.11231 0.0363143 0.000666667
 0.989678 -0.147482   1.11407 0.0568016 0.000666667
 0.989953 -0.144147    1.1147 0.0417131 0.000666667
0.990374 -0.15111  1.11342 0.0494069 0.000666667
 0.992541 -0.144992   1.11228 0.0232819 0.000666667
0.989743 -0.14611  1.11644 0.0276727 0.000666667
 0.992754 -0.147125   1.11126 0.0473432 0.000666667
 0.992446 -0.146145   1.11171 0.0488644 0.000666667
 0.985961 -0.145885   1.10999 0.0659045 0.000666667
 0.990085 -0.146093   1.12323 0.0819114 0.000666667
 0.987314 -0.148939   1.11374 0.0109004 0.000666667
 0.989715 -0.146604   1.11324 0.0394728 0.000666667
 0.985658 -0.152878   1.11383 0.0919623 0.000666667
 0.994888 -0.150912   1.10336 0.0261929 0.000666667
 0.988917 -0.145305   1.11372 0.0223354 0.000666667
  0.98999 -0.142965   1.11251 0.0219713 0.000666667
 0.992495 -0.146594   1.10993 0.0441013 0.000666667
  0.99125 -0.148581   1.11202 -0.0389214 0.000666667
 0.993002 -0.148551   1.10942 0.0415828 0.000666667
0.990472 -0.1442 1.11179 0.0348516 0.000666667
  0.98746 -0.145171    1.1085 0.0314538 0.000666667
0.988594 -0.14893  1.11888 0.0730654 0.000666667
 0.990042 -0.145093   1.11172 0.0123812 0.000666667
0.989411 -0.14365  1.10927 0.0472928 0.000666667
  0.99043 -0.142297   1.11013 0.0697081 0.000666667
0.987583 -0.15017  1.11648 0.00191953 0.000666667
 0.993326 -0.146294   1.10654 0.00232158 0.000666667
 0.992449 -0.148079   1.11222 0.0513577 0.000666667
 0.993531 -0.143951   1.10851 0.0462481 0.000666667
0.990183 -0.1471 1.11052 0.0367108 0.000666667
 0.991684 -0.147023   1.11218 0.0712626 0.000666667
 0.988439 -0.145581   1.11365 0.039387 0.000666667
0.987561 -0.14783  1.12371 0.0557568 0.000666667
0.991826 -0.14418  1.11277 0.0406164 0.000666667
 0.989707 -0.145628    1.1152 0.0288143 0.000666667
0.986727 -0.1425 1.11416 0.0426191 0.000666667
 0.989594 -0.146009   1.11722 0.0336368 0.000666667
 0.994274 -0.148763   1.10923 0.0406205 0.000666667
  0.98962 -0.148026   1.11551 0.0394353 0.000666667
 0.988009 -0.142169    1.1112 -0.0122876 0.000666667
 0.989517 -0.145904   1.11224 0.0667577 0.000666667
 0.989916 -0.143809    1.1086 -0.0122035 0.000666667
 0.989711 -0.146733   1.11553 0.0668147 0.000666667
  0.98993 -0.145301   1.11352 0.0369632 0.000666667
 0.989849 -0.150788   1.11119 0.0391479 0.000666667
 0.992826 -0.145163   1.11302 0.0163817 0.000666667
  0.99164 -0.151922   1.11092 0.0499499 0.000666667
 0.988998 -0.144552   1.11422 0.0291883 0.000666667
 0.990114 -0.142615    1.1121 0.0202809 0.000666667
 0.989799 -0.143638   1.11432 0.0496013 0.000666667
   0.9924 -0.146623   1.10796 0.0312996 0.000666667
 0.989559 -0.146417   1.11237 0.0334876 0.000666667
 0.992129 -0.147744   1.11407 -0.00520344 0.000666667
  0.99325 -0.144328   1.11352 0.0367169 0.000666667
 0.993746 -0.153546   1.10063 0.0364392 0.000666667
 0.990759 -0.144792   1.11312 0.0257619 0.000666667
 0.987832 -0.155386   1.11186 0.0926655 0.000666667
 0.988988 -0.146406   1.11507 0.0617116 0.000666667
 0.986486 -0.151841   1.11084 0.0216164 0.000666667
 0.990872 -0.143924   1.11438 0.0429261 0.000666667
 0.991781 -0.147934   1.10976 0.0531411 0.000666667
 0.992994 -0.141719   1.11348 0.00794006 0.000666667
 0.988705 -0.149312   1.11371 0.0486619 0.000666667
 0.988815 -0.150242    1.1249 0.0442015 0.000666667
 0.990495 -0.145246   1.10993 0.00169224 0.000666667
0.989962 -0.14768  1.11241 0.0431967 0.000666667
 0.987279 -0.155074   1.11443 0.0841442 0.000666667
0.991092 -0.14408  1.11182 0.0292743 0.000666667
 0.991566 -0.149895   1.11493 0.0528022 0.000666667
 0.990173 -0.143014   1.10942 0.0160262 0.000666667
 0.989867 -0.144745   1.11263 0.046214 0.000666667
 0.990551 -0.147411   1.11419 0.0635142 0.000666667
 0.989758 -0.148394   1.11391 0.0399038 0.000666667
 0.990116 -0.144342   1.10844 0.0436135 0.000666667
 0.993232 -0.150124   1.10263 0.0142457 0.000666667
 0.991806 -0.142684   1.11101 0.0311272 0.000666667
 0.990197 -0.146164   1.11622 0.0322194 0.000666667
 0.989083 -0.145595   1.11961 0.0968848 0.000666667
 0.994738 -0.149065   1.10391 0.0141517 0.000666667
 0.989341 -0.145332   1.11571 0.046313 0.000666667
  0.98886 -0.146251   1.11481 0.0252091 0.000666667
 0.992604 -0.154509   1.09783 0.00690649 0.000666667
 0.992495 -0.146466   1.11458 0.0548387 0.000666667
 0.988412 -0.145143   1.11098 0.0509097 0.000666667
 0.989417 -0.147425   1.11422 0.0673025 0.000666667
 0.992171 -0.145683   1.11485 -0.0232796 0.000666667
 0.986565 -0.153092   1.11201 0.0608891 0.000666667
 0.986727 -0.143966   1.11246 0.0559171 0.000666667
 0.986844 -0.143776   1.11344 0.0871159 0.000666667
 0.987539 -0.147247   1.11229 0.0740775 0.000666667
 0.990536 -0.147183   1.11502 0.0311334 0.000666667
 0.988782 -0.145689   1.11223 0.0220315 0.000666667
 0.994118 -0.154345   1.09976 0.0400235 0.000666667
 0.985715 -0.153068   1.11231 0.0518687 0.000666667
0.989711 -0.14552  1.11491 0.0449071 0.000666667
 0.987484 -0.145664   1.11502 0.0337047 0.000666667
 0.987712 -0.145291   1.11173 0.0622509 0.000666667
 0.991415 -0.148299   1.11212 0.0231202 0.000666667
 0.990498 -0.145423   1.11272 0.060475 0.000666667
 0.992092 -0.145137   1.11234 0.0364258 0.000666667
 0.988881 -0.142507   1.11303 0.0472306 0.000666667
 0.990556 -0.146491   1.11255 0.0287861 0.000666667
 0.989189 -0.147407   1.11188 0.0506247 0.000666667
 0.991099 -0.147097   1.11422 0.0291593 0.000666667
 0.989355 -0.143797   1.11246 0.021196 0.000666667
 0.990475 -0.143905   1.10865 0.0120512 0.000666667
 0.988765 -0.153011    1.1108 0.05343 0.000666667
   0.9895 -0.148408   1.11223 0.0283866 0.000666667
 0.986004 -0.149474   1.12535 0.0909994 0.000666667
 0.988317 -0.152065   1.11036 0.0556178 0.000666667
   0.9896 -0.145714   1.11492 0.0210265 0.000666667
 0.989638 -0.141956   1.11039 0.0190641 0.000666667
 0.993364 -0.146995   1.11214 0.0277896 0.000666667
 0.992625 -0.142572   1.11138 0.0512321 0.000666667
 0.994638 -0.148537   1.10976 0.0526577 0.000666667
 0.985112 -0.146196   1.11135 0.0663169 0.000666667
 0.989252 -0.145591   1.11176 0.0726595 0.000666667
 0.992573 -0.146877   1.11508 0.012771 0.000666667
 0.989641 -0.146574   1.10879 0.0351438 0.000666667
 0.988836 -0.145532   1.11184 0.0570539 0.000666667
 0.990258 -0.146308   1.11442 0.0411678 0.000666667
 0.990223 -0.145968   1.11413 0.0545905 0.000666667
0.989708 -0.14722  1.11326 0.0323529 0.000666667
 0.989566 -0.147631    1.1122 0.0672316 0.000666667
 0.992289 -0.145739   1.11576 0.0324217 0.000666667
  0.98916 -0.147526   1.11406 0.0168337 0.000666667
 0.990914 -0.147311   1.11283 0.0459073 0.000666667
 0.997142 -0.151657   1.10683 -0.01611 0.000666667
  0.99189 -0.148207   1.11413 0.0516587 0.000666667
 0.989209 -0.147326   1.11204 0.0339183 0.000666667
   0.9874 -0.146585   1.11189 0.0747485 0.000666667
 0.989335 -0.142089   1.11117 0.019135 0.000666667
 0.989297 -0.150644   1.12635 0.0603351 0.000666667
 0.990417 -0.142941   1.11275 0.0289485 0.000666667
 0.990897 -0.146806   1.11144 0.00432006 0.000666667
0.993141 -0.14951  1.11499 0.0357589 0.000666667
  0.99061 -0.144775   1.11195 0.0343615 0.000666667
 0.991036 -0.145382   1.11554 0.0528805 0.000666667
 0.988611 -0.143909   1.11162 0.0574903 0.000666667
0.989321 -0.14345  1.11307 0.0370228 0.000666667
 0.990988 -0.143824   1.11054 -0.00819165 0.000666667
   0.9879 -0.147785   1.11405 0.0564493 0.000666667
  0.99057 -0.145054    1.1123 0.0257044 0.000666667
 0.987469 -0.154506   1.11104 0.0558059 0.000666667
 0.988153 -0.155432   1.11476 0.0675559 0.000666667
0.995757 -0.14897  1.10619 -0.00237008 0.000666667
 0.993523 -0.144385   1.11287 0.0494822 0.000666667
 0.989737 -0.149603   1.11451 0.0605828 0.000666667
 0.991712 -0.142158   1.10927 0.0360041 0.000666667
 0.992313 -0.143823   1.11034 0.0278657 0.000666667
 0.988036 -0.143795   1.11471 0.0251262 0.000666667
  0.98945 -0.145824    1.1134 0.0621773 0.000666667
 0.987598 -0.145323   1.11427 0.0600977 0.000666667
 0.989252 -0.147943   1.11481 -0.00455586 0.000666667
 0.990584 -0.145536   1.11212 0.0669239 0.000666667
 0.993088 -0.148911   1.11074 0.0348403 0.000666667
0.990474 -0.14699   1.1123 0.0536714 0.000666667
 0.989464 -0.144627   1.10947 0.0280809 0.000666667
 0.991123 -0.144971   1.11388 0.0708847 0.000666667
 0.993031 -0.149491    1.1029 0.0251534 0.000666667
 0.987639 -0.148898   1.11434 0.0263536 0.000666667
 0.990925 -0.145342   1.11476 0.0699943 0.000666667
 0.991615 -0.148827   1.11408 0.0228709 0.000666667
 0.986903 -0.150873   1.12267 0.12067 0.000666667
 0.987278 -0.147131   1.11325 0.0823461 0.000666667
 0.991294 -0.144541   1.11293 0.037597 0.000666667
 0.992472 -0.143116    1.1141 0.0210894 0.000666667
 0.990725 -0.146303   1.11527 0.0675429 0.000666667
0.992132 -0.14436  1.11143 0.0588881 0.000666667
 0.986968 -0.147787   1.12448 0.0611238 0.000666667
 0.993093 -0.156642   1.09858 0.0193872 0.000666667
 0.989057 -0.144773   1.11312 0.0666078 0.000666667
0.987543 -0.14408  1.10984 0.0581609 0.000666667
 0.987264 -0.152962   1.11106 0.0691578 0.000666667
 0.990328 -0.144778   1.11025 0.0402371 0.000666667
 0.990198 -0.150087   1.11374 0.0257431 0.000666667
 0.995926 -0.152812   1.10849 -0.0173084 0.000666667
 0.990533 -0.142471   1.11076 0.0219473 0.000666667
 0.987424 -0.155912   1.11201 0.0660974 0.000666667
 0.989333 -0.145705   1.11022 0.0600602 0.000666667
 0.990284 -0.146019    1.1133 0.0295276 0.000666667
 0.990004 -0.140647   1.10908 0.0376839 0.000666667
 0.992081 -0.147776   1.11195 0.0347844 0.000666667
  0.99087 -0.147232   1.10943 0.0313468 0.000666667
 0.990648 -0.143477   1.11409 0.0446012 0.000666667
 0.986703 -0.149948   1.11329 0.0743598 0.000666667
 0.992854 -0.143983   1.11048 0.0350122 0.000666667
 0.990633 -0.152512   1.11392 0.0159243 0.000666667
 0.991902 -0.145144     1.112 0.055773 0.000666667
 0.988181 -0.142232   1.11509 0.0716476 0.000666667
 0.988948 -0.146669   1.11473 0.0198111 0.000666667
 0.994609 -0.151919   1.10672 0.0274835 0.000666667
  0.99011 -0.143676   1.11401 0.0511538 0.000666667
0.990588 -0.1445 1.11179 0.0134188 0.000666667
 0.991052 -0.143265   1.11133 0.0355897 0.000666667
 0.990543 -0.160329   1.11091 0.0500239 0.000666667
 0.995189 -0.148642   1.10391 0.0363556 0.000666667
 0.991105 -0.145241    1.1127 0.0443804 0.000666667
0.988119 -0.14499  1.10966 0.0488984 0.000666667
 0.989685 -0.143707   1.11001 0.0404578 0.000666667
 0.989396 -0.144704   1.11108 0.0226269 0.000666667
 0.987915 -0.146865   1.11114 0.0319322 0.000666667
 0.986689 -0.149208   1.11109 0.0490007 0.000666667
 0.991501 -0.141162   1.11293 -0.014875 0.000666667
 0.990996 -0.143769   1.11064 0.0575077 0.000666667
 0.988638 -0.156125   1.11231 0.0733241 0.000666667
 0.990876 -0.146737   1.11214 0.0439175 0.000666667
 0.989665 -0.146232   1.11283 0.0648508 0.000666667
 0.990369 -0.145913   1.11662 0.0350792 0.000666667
  0.99329 -0.143656   1.11141 0.00814563 0.000666667
 0.987923 -0.145453   1.11132 0.0415272 0.000666667
0.991927 -0.14319  1.10958 0.0436071 0.000666667
 0.987315 -0.147358   1.11431 0.0852894 0.000666667
 0.996915 -0.151251    1.1069 0.0256067 0.000666667
 0.993544 -0.149343   1.10662 0.00349884 0.000666667
 0.988626 -0.146251   1.10897 0.0293827 0.000666667
 0.990684 -0.149073   1.11942 0.0463857 0.000666667
 0.986821 -0.143212   1.11173 0.0756602 0.000666667
 0.989689 -0.146061   1.11498 0.0523628 0.000666667
 0.989152 -0.144511   1.11325 0.0416072 0.000666667
 0.986341 -0.143029   1.11201 0.0499214 0.000666667
 0.992157 -0.147201   1.11203 0.0296611 0.000666667
 0.988875 -0.155264   1.11348 0.0652521 0.000666667
 0.989939 -0.145947   1.11226 0.0513189 0.000666667
 0.989882 -0.148704   1.11406 0.0580525 0.000666667
 0.991619 -0.153543   1.11398 0.0552071 0.000666667
 0.991719 -0.147703   1.11531 0.0278267 0.000666667
 0.990537 -0.146552   1.11458 0.0708452 0.000666667
 0.992336 -0.147283   1.11211 0.0291395 0.000666667
 0.990251 -0.144003   1.11234 0.00914403 0.000666667
  0.98892 -0.146719   1.11089 0.0195436 0.000666667
0.988186 -0.14386  1.11302 0.0465187 0.000666667
  0.98872 -0.146854   1.11148 0.0523244 0.000666667
 0.989735 -0.144849   1.11499 0.0431157 0.000666667
 0.986321 -0.144326   1.11196 0.0439351 0.000666667
 0.991048 -0.145256   1.11124 0.0475986 0.000666667
 0.991494 -0.145022   1.11257 0.0438157 0.000666667
 0.989501 -0.147418   1.11264 0.0840553 0.000666667
 0.992802 -0.143949   1.11145 0.0208923 0.000666667
 0.989657 -0.144342   1.11185 0.0490448 0.000666667
  0.99213 -0.144569   1.11097 0.0458882 0.000666667
0.988837 -0.14827  1.11192 0.0639428 0.000666667
 0.988557 -0.146883   1.11212 0.0186233 0.000666667
 0.989334 -0.143575   1.11326 0.0592884 0.000666667
 0.991231 -0.145781   1.11217 0.0525679 0.000666667
 0.988169 -0.147104   1.11453 0.0536833 0.000666667
 0.991476 -0.144364   1.11339 0.0397828 0.000666667
 0.989915 -0.145051    1.1134 0.0310456 0.000666667
 0.991717 -0.143474   1.11319 0.0379079 0.000666667
 0.995877 -0.153222   1.10482 -0.00320561 0.000666667
0.990441 -0.14291  1.11244 0.005659 0.000666667
 0.992021 -0.141749   1.11209 0.00893455 0.000666667
 0.990009 -0.144034   1.11341 0.0219164 0.000666667
 0.990856 -0.142661   1.11062 0.0198092 0.000666667
 0.990646 -0.143397   1.11182 0.0171128 0.000666667
 0.991158 -0.148259   1.11563 0.0471816 0.000666667
 0.993188 -0.147294   1.11079 0.0497376 0.000666667
   0.9971 -0.149111   1.10538 -0.0100978 0.000666667
 0.988633 -0.147159   1.11252 0.0846408 0.000666667
 0.987813 -0.146719    1.1134 0.0645636 0.000666667
 0.988533 -0.144421    1.1152 0.0558864 0.000666667
  0.98953 -0.143688    1.1129 0.0416391 0.000666667
 0.990363 -0.144906   1.11192 0.0641059 0.000666667
 0.988795 -0.144576   1.11259 0.0534717 0.000666667
 0.989153 -0.146018   1.11962 0.0705262 0.000666667
 0.989749 -0.145773   1.11321 0.0495122 0.000666667
 0.989958 -0.145752   1.11101 0.0618454 0.000666667
  0.99241 -0.144239   1.11438 0.0312243 0.000666667
 0.994017 -0.148785    1.1031 0.0220605 0.000666667
 0.988253 -0.154038   1.11144 0.0896609 0.000666667
 0.989803 -0.146096   1.11117 0.0374421 0.000666667
 0.987944 -0.151547    1.1217 0.0976937 0.000666667
 0.991779 -0.154842   1.09896 0.00412161 0.000666667
 0.988862 -0.146147   1.11071 0.0913852 0.000666667
 0.990278 -0.147868    1.1153 0.0564679 0.000666667
 0.993886 -0.148252   1.10758 -0.00673995 0.000666667
 0.994268 -0.147015   1.10557 -0.00723132 0.000666667
 0.991929 -0.145208   1.11063 0.0196423 0.000666667
0.988101 -0.15207  1.11197 0.0560121 0.000666667
 0.988227 -0.151206   1.11283 0.068293 0.000666667
 0.991541 -0.151063   1.10938 0.0545157 0.000666667
 0.992352 -0.147597   1.11196 0.0391335 0.000666667
 0.989436 -0.146315   1.11102 0.0562925 0.000666667
   0.9905 -0.146789   1.11317 0.0338991 0.000666667
 0.988669 -0.146171   1.11064 0.0325712 0.000666667
 0.992182 -0.146925   1.11287 0.0806194 0.000666667
 0.987046 -0.147053   1.11132 0.052884 0.000666667
 0.989814 -0.145717   1.11064 0.0380899 0.000666667
 0.989885 -0.143353   1.10804 0.0545595 0.000666667
 0.988255 -0.146401   1.11545 0.0476878 0.000666667
 0.995988 -0.149615   1.10999 0.0112254 0.000666667
 0.993182 -0.151323    1.1093 0.0581583 0.000666667
 0.993055 -0.145177   1.11285 0.0334616 0.000666667
 0.986103 -0.145521   1.11122 0.0730636 0.000666667
 0.992026 -0.144414   1.11068 0.0244207 0.000666667
 0.987605 -0.152871   1.10865 0.0582369 0.000666667
0.992559 -0.14816  1.12087 0.0679378 0.000666667
 0.987641 -0.143326   1.11084 0.0572036 0.000666667
 0.990813 -0.147094    1.1136 0.0643093 0.000666667
 0.989506 -0.146675   1.11188 0.0557364 0.000666667
 0.992138 -0.144949    1.1101 0.0334377 0.000666667
 0.990012 -0.148654   1.11359 0.0449739 0.000666667
0.991482 -0.14707  1.11354 0.062968 0.000666667
0.985408 -0.15324  1.12229 0.0712693 0.000666667
 0.988559 -0.142497   1.11005 0.0700822 0.000666667
 0.988747 -0.143775   1.11334 0.043973 0.000666667
 0.989544 -0.141924   1.11223 0.0139579 0.000666667
 0.992382 -0.145142   1.11335 0.0356996 0.000666667
 0.990572 -0.146547   1.11215 0.0452614 0.000666667
 0.990609 -0.145523   1.11325 0.0416941 0.000666667
 0.989329 -0.142893   1.11144 0.0307429 0.000666667
 0.990868 -0.141788    1.1103 0.0427637 0.000666667
0.989057 -0.14514  1.11576 0.0398013 0.000666667
 0.990966 -0.143861   1.11108 0.0618045 0.000666667
 0.991095 -0.147061    1.1118 0.0602436 0.000666667
 0.992522 -0.145944   1.11344 0.0594741 0.000666667
 0.989371 -0.144068   1.10984 0.0505525 0.000666667
 0.988076 -0.145635   1.11295 0.0745861 0.000666667
 0.993837 -0.148162   1.10409 -0.00258017 0.000666667
 0.990566 -0.146038   1.11487 0.0643251 0.000666667
 0.986481 -0.145174   1.11233 0.0616614 0.000666667
 0.989631 -0.144647   1.11541 0.0213019 0.000666667
 0.992232 -0.146652   1.11171 0.0516399 0.000666667
  0.99066 -0.143916   1.11218 0.0696799 0.000666667
 0.991475 -0.145793   1.11266 0.0754316 0.000666667
 0.992556 -0.147517   1.11366 0.0168059 0.000666667
 0.990259 -0.157528   1.11509 0.0601687 0.000666667
 0.992121 -0.143955   1.11121 0.0322658 0.000666667
 0.990121 -0.146674   1.11316 0.0391582 0.000666667
 0.992298 -0.147734   1.11234 0.0160343 0.000666667
 0.992006 -0.144301   1.11156 0.0563037 0.000666667
 0.991395 -0.147706   1.11297 0.0384353 0.000666667
 0.986269 -0.144482   1.11311 0.0566288 0.000666667
 0.990294 -0.142977   1.10919 0.0225035 0.000666667
 0.993617 -0.150434   1.10739 0.0158943 0.000666667
 0.989975 -0.148221   1.11417 0.0203274 0.000666667
 0.990472 -0.142639   1.11131 0.0395411 0.000666667
0.991174 -0.15169  1.10525 -0.012855 0.000666667
 0.991267 -0.145417   1.11723 -0.0133372 0.000666667
 0.989799 -0.149601   1.11181 0.0289553 0.000666667
 0.989625 -0.142985   1.11117 0.029645 0.000666667
 0.989773 -0.147193   1.11163 0.0395881 0.000666667
 0.992554 -0.155146   1.09775 0.0303957 0.000666667
 0.994732 -0.152818   1.10617 -0.00492423 0.000666667
 0.988014 -0.145491   1.11096 0.0631923 0.000666667
 0.992844 -0.148747   1.10948 0.0432773 0.000666667
 0.992521 -0.144775   1.11277 0.0421029 0.000666667
  0.99119 -0.145266    1.1145 0.0335655 0.000666667
 0.988949 -0.146373   1.11181 0.0536776 0.000666667
 0.993533 -0.143405   1.11213 0.0170763 0.000666667
0.988934 -0.14625  1.11242 0.0553284 0.000666667
 0.995013 -0.151253   1.10368 0.0356139 0.000666667
 0.991679 -0.144958   1.11158 0.00432818 0.000666667
 0.991416 -0.141846   1.11379 0.0640913 0.000666667
 0.990661 -0.143691   1.11493 0.0443674 0.000666667
 0.991607 -0.144259   1.11036 0.0234216 0.000666667
0.989336 -0.14859  1.10967 0.0463153 0.000666667
 0.989567 -0.145814   1.11176 0.0220337 0.000666667
 0.990838 -0.147119   1.11224 0.0369669 0.000666667
 0.990899 -0.148997   1.11285 0.0295089 0.000666667
 0.995804 -0.145957   1.10745 -0.00163185 0.000666667
 0.987593 -0.142444   1.11182 0.0221805 0.000666667
 0.991507 -0.147094   1.11378 0.0634967 0.000666667
 0.991269 -0.144505   1.11213 0.0354344 0.000666667
 0.989851 -0.146568    1.1133 -0.00426532 0.000666667
 0.992253 -0.144152   1.11507 0.0720698 0.000666667
 0.988576 -0.145204   1.11441 0.0188866 0.000666667
 0.992144 -0.144025   1.11157 -0.0136896 0.000666667
 0.986721 -0.150062   1.11903 0.0880807 0.000666667
 0.991927 -0.144373    1.1127 0.0196494 0.000666667
 0.990685 -0.144099   1.11214 -0.00597362 0.000666667
 0.990119 -0.147496   1.11136 0.0280799 0.000666667
 0.988828 -0.155664   1.11354 0.0442969 0.000666667
 0.991421 -0.145794   1.11238 0.00830534 0.000666667
 0.991196 -0.145678   1.11215 0.030317 0.000666667
 0.988016 -0.146381   1.10919 0.0731118 0.000666667
 0.988662 -0.150275   1.12043 0.0965662 0.000666667
 0.989859 -0.155921   1.11273 0.0368584 0.000666667
 0.991526 -0.143639   1.11362 0.0164362 0.000666667
 0.989951 -0.146897   1.11179 0.0384779 0.000666667
 0.992248 -0.146661   1.11015 0.0245103 0.000666667
 0.989611 -0.146736   1.11481 -0.00628838 0.000666667
 0.990818 -0.143917   1.11325 0.0273108 0.000666667
 0.987791 -0.145359   1.11224 0.0721948 0.000666667
 0.987092 -0.142124   1.11283 0.0721109 0.000666667
 0.991331 -0.146377     1.112 0.0296559 0.000666667
 0.991207 -0.144639   1.11563 0.057353 0.000666667
0.994988 -0.14897  1.10569 0.0200234 0.000666667
 0.990531 -0.145854   1.11488 0.0439456 0.000666667
 0.987524 -0.149292    1.1211 0.0906863 0.000666667
 0.990115 -0.155024   1.10863 0.0612977 0.000666667
   0.9904 -0.144839   1.11324 0.0260755 0.000666667
0.994325 -0.14819  1.10471 0.0238489 0.000666667
 0.988036 -0.144648   1.11243 0.0236851 0.000666667
 0.988814 -0.145056   1.10895 0.0409118 0.000666667
 0.993011 -0.149298   1.10891 0.000337455 0.000666667
   0.9905 -0.144413   1.11044 0.0586723 0.000666667
 0.989962 -0.144628   1.11686 0.0393682 0.000666667
 0.989375 -0.147516   1.11649 0.0169475 0.000666667
 0.987789 -0.143104   1.11546 0.00656987 0.000666667
 0.991062 -0.150007   1.12036 0.0754735 0.000666667
0.992204 -0.14495  1.11175 0.0560918 0.000666667
  0.99176 -0.142165   1.11187 0.0307959 0.000666667
 0.989778 -0.156844   1.11264 0.0462744 0.000666667
 0.990153 -0.147418   1.11349 0.0603565 0.000666667
 0.991515 -0.143352   1.11451 0.0330654 0.000666667
 0.991891 -0.144388   1.11111 0.0400777 0.000666667
 0.987656 -0.146737   1.11096 0.0519913 0.000666667
 0.988755 -0.153749   1.10938 0.0392413 0.000666667
 0.992852 -0.143069   1.11019 -0.0151846 0.000666667
 0.988352 -0.146745   1.11355 0.0581987 0.000666667
 0.989736 -0.144842    1.1158 0.044817 0.000666667
 0.988981 -0.142627   1.11239 0.00682091 0.000666667
 0.988536 -0.148526   1.11445 0.0328319 0.000666667
 0.991294 -0.146017   1.11621 0.0153455 0.000666667
 0.985726 -0.144642   1.11028 0.0270076 0.000666667
 0.990887 -0.144221     1.111 0.063519 0.000666667
0.991944 -0.14311  1.11124 -0.0121852 0.000666667
 0.992499 -0.146695    1.1133 0.0962632 0.000666667
 0.990536 -0.146572   1.11432 0.0516405 0.000666667
  0.99254 -0.148155   1.10516 0.0195116 0.000666667
 0.991966 -0.143294   1.11242 0.0101962 0.000666667
 0.986019 -0.151469   1.12309 0.135212 0.000666667
 0.988608 -0.146283   1.12033 0.0859873 0.000666667
0.988286 -0.15433  1.10986 0.0619404 0.000666667
 0.989171 -0.152469   1.11147 0.0699155 0.000666667
 0.993615 -0.146013   1.11044 0.0416334 0.000666667
 0.991119 -0.144978   1.10996 0.00576038 0.000666667
 0.990286 -0.144579   1.11279 0.0156929 0.000666667
 0.989506 -0.144752   1.10985 0.0567677 0.000666667
 0.988631 -0.145739   1.11047 0.0651495 0.000666667
 0.986249 -0.146252   1.11392 0.0480238 0.000666667
 0.992394 -0.145399   1.11284 0.0349106 0.000666667
 0.990021 -0.143535   1.11286 0.0470969 0.000666667
 0.989902 -0.146053   1.11274 0.0602232 0.000666667
 0.988832 -0.146487   1.11022 0.0474742 0.000666667
 0.989909 -0.147054   1.11338 0.0581081 0.000666667
 0.991716 -0.141582   1.11122 0.0497029 0.000666667
  0.98957 -0.154439   1.11042 0.0696797 0.000666667
 0.993267 -0.147087   1.11258 0.0183378 0.000666667
  0.99398 -0.147614   1.11387 0.0362753 0.000666667
 0.990689 -0.155229   1.11218 0.0700225 0.000666667
0.991026 -0.14445   1.1119 0.0401566 0.000666667
 0.988031 -0.146894   1.11515 0.0727848 0.000666667
  0.98864 -0.145151   1.11083 0.0274541 0.000666667
  0.98882 -0.147531   1.11175 0.0769962 0.000666667
 0.987998 -0.147471   1.11309 0.0241404 0.000666667
 0.989677 -0.146605   1.11925 0.06593 0.000666667
  0.99092 -0.143231   1.10926 0.00949147 0.000666667
   0.9908 -0.140782   1.11414 0.00290744 0.000666667
 0.989269 -0.148159   1.11261 0.0503003 0.000666667
 0.988613 -0.146219   1.11211 0.0520941 0.000666667
 0.992369 -0.145412   1.10998 0.0361948 0.000666667
 0.990493 -0.145922   1.11372 0.0511917 0.000666667
 0.989431 -0.145586   1.11227 0.0311729 0.000666667
 0.988265 -0.145086   1.11384 0.0677637 0.000666667
 0.988604 -0.143622   1.11145 0.0325443 0.000666667
 0.989681 -0.141988    1.1126 0.011138 0.000666667
 0.987314 -0.146273   1.10994 0.0722822 0.000666667
 0.993645 -0.154859   1.10022 0.0535711 0.000666667
0.989852 -0.14722  1.11145 0.0560617 0.000666667
 0.988343 -0.151247   1.11078 0.0774111 0.000666667
 0.990924 -0.144965   1.11052 0.0384044 0.000666667
  0.99139 -0.145938   1.11198 0.024699 0.000666667
0.989944 -0.14776  1.11339 0.0506299 0.000666667
 0.989006 -0.144633   1.11303 0.0661581 0.000666667
 0.987972 -0.149057   1.11107 0.0474737 0.000666667
 0.991259 -0.144931   1.11219 0.035625 0.000666667
  0.98966 -0.147442   1.11051 0.0406294 0.000666667
 0.988904 -0.148146   1.11522 0.0453804 0.000666667
  0.99034 -0.143172    1.1128 0.0132592 0.000666667
  0.98667 -0.151049   1.11339 0.0304587 0.000666667
 0.987697 -0.142195   1.11117 0.0486258 0.000666667
 0.990889 -0.143339   1.11597 0.0398657 0.000666667
 0.991719 -0.149145   1.11198 0.0627736 0.000666667
 0.990191 -0.145185   1.10905 0.0293038 0.000666667
 0.990047 -0.145967   1.11511 0.0485943 0.000666667
 0.989881 -0.145798   1.11154 0.0194151 0.000666667
 0.988558 -0.147689   1.11307 0.0504821 0.000666667
 0.990857 -0.143888   1.11332 0.0483465 0.000666667
0.990121 -0.14915  1.11311 0.0569573 0.000666667
 0.996932 -0.151205   1.10553 -0.00231841 0.000666667
 0.986185 -0.153027   1.12406 0.124139 0.000666667
 0.991734 -0.146794   1.11267 0.0203944 0.000666667
 0.990704 -0.145811   1.11378 0.0434266 0.000666667
 0.988433 -0.151452   1.10963 0.04588 0.000666667
 0.990911 -0.147613   1.11098 0.0363537 0.000666667
 0.992273 -0.145614    1.1113 0.0202891 0.000666667
 0.997207 -0.149722   1.10582 0.0254971 0.000666667
0.986061 -0.14422  1.11127 0.042442 0.000666667
  0.98752 -0.151813   1.10992 0.0445922 0.000666667
 0.993248 -0.144573   1.11421 0.06066 0.000666667
 0.988883 -0.145433   1.11322 0.0606174 0.000666667
0.988647 -0.14318  1.11293 0.0378035 0.000666667
 0.995962 -0.152353    1.1082 0.00848737 0.000666667
 0.990169 -0.146056   1.11139 0.0563351 0.000666667
 0.990978 -0.146544   1.11107 0.0616667 0.000666667
 0.991289 -0.146896   1.11079 0.0549066 0.000666667
 0.990859 -0.148647   1.11102 0.0476861 0.000666667
 0.991182 -0.149364   1.11875 0.0605586 0.000666667
 0.993306 -0.148805   1.10531 0.00929855 0.000666667
 0.988723 -0.143724   1.10887 0.0725422 0.000666667
0.991136 -0.147 1.1109 0.0442041 0.000666667
 0.988753 -0.144417   1.11085 0.00430953 0.000666667
 0.989359 -0.146339   1.11372 0.0311597 0.000666667
 0.989965 -0.141828   1.11098 0.0397323 0.000666667
 0.992745 -0.149083   1.10426 0.0289213 0.000666667
 0.99163 -0.14375  1.10764 0.0460602 0.000666667
0.990566 -0.14189  1.11333 -0.00197702 0.000666667
 0.991443 -0.144526   1.11185 0.0631411 0.000666667
 0.983574 -0.151691   1.11025 0.0553357 0.000666667
 0.989295 -0.147192   1.11474 0.0472799 0.000666667
 0.991292 -0.151213   1.10507 -0.00530982 0.000666667
0.989539 -0.14606  1.11654 0.0324008 0.000666667
  0.99081 -0.144903   1.11303 0.0487887 0.000666667
 0.990115 -0.141849   1.11096 -0.00888226 0.000666667
 0.989645 -0.144716   1.11279 0.0156861 0.000666667
 0.991524 -0.147085   1.11328 0.0578525 0.000666667
 0.986854 -0.144463   1.11173 0.075004 0.000666667
 0.991915 -0.147732   1.10863 -0.0271051 0.000666667
 0.991056 -0.145428   1.11362 0.0742105 0.000666667
 0.987187 -0.148858    1.1221 0.0517727 0.000666667
0.990688 -0.14573  1.11423 0.0573666 0.000666667
 0.990248 -0.147161   1.11275 0.0486142 0.000666667
 0.992462 -0.145904   1.10943 -0.000411187 0.000666667
 0.991986 -0.152614   1.11267 -0.00535983 0.000666667
  0.99062 -0.145576   1.11454 0.00879614 0.000666667
0.990953 -0.14617  1.10791 0.0506187 0.000666667
 0.992202 -0.143843   1.10966 0.0414899 0.000666667
 0.988242 -0.147035   1.11545 -0.000752291 0.000666667
 0.993135 -0.149222   1.10692 -0.00589058 0.000666667
 0.991549 -0.144687   1.11372 0.0495649 0.000666667
 0.993151 -0.149297   1.11329 0.0278761 0.000666667
 0.990153 -0.143472   1.10977 0.0585412 0.000666667
 0.991017 -0.146685   1.10947 0.0252984 0.000666667
0.989015 -0.15562  1.11116 0.0795268 0.000666667
0.988769 -0.14682  1.11056 0.0533936 0.000666667
 0.988193 -0.142833   1.11193 0.0535074 0.000666667
 0.985325 -0.144138   1.11068 0.0423512 0.000666667
 0.992882 -0.153808   1.10633 0.0319415 0.000666667
 0.990869 -0.145483   1.10974 0.0418331 0.000666667
 0.991322 -0.144051   1.11185 0.0462992 0.000666667
 0.992037 -0.145903   1.10951 0.0252468 0.000666667
 0.990391 -0.143379   1.11241 0.0660472 0.000666667
0.995157 -0.14454  1.11227 -0.000477455 0.000666667
0.995122 -0.15025  1.10477 0.0281999 0.000666667
0.991257 -0.14633  1.11133 0.0261271 0.000666667
  0.99047 -0.144034   1.11372 0.0627091 0.000666667
 0.989694 -0.145691   1.11045 0.0596273 0.000666667
 0.987016 -0.146497   1.11234 0.0657825 0.000666667
 0.988657 -0.145338   1.11648 0.0326835 0.000666667
 0.988219 -0.152312   1.11271 0.0527298 0.000666667
 0.988244 -0.148077   1.11196 0.0729493 0.000666667
 0.993166 -0.146835   1.11155 0.049785 0.000666667
 0.996234 -0.146946   1.10658 0.0022487 0.000666667
 0.995007 -0.146879   1.10533 0.0397929 0.000666667
 0.988734 -0.155994   1.11117 0.0477804 0.000666667
 0.990353 -0.143488   1.11078 0.033321 0.000666667
 0.988558 -0.142461   1.11216 0.0737463 0.000666667
 0.986653 -0.145776     1.114 -0.0184919 0.000666667
 0.988625 -0.145655    1.1093 0.0357683 0.000666667
 0.989253 -0.142455   1.11105 0.0707278 0.000666667
 0.990005 -0.153557   1.11119 0.0663742 0.000666667
 0.990276 -0.146803   1.11308 0.0393868 0.000666667
 0.986445 -0.151195   1.12392 0.119763 0.000666667
 0.988475 -0.153095   1.10744 0.0421241 0.000666667
 0.987496 -0.156233   1.10811 0.0642159 0.000666667
 0.987716 -0.149159   1.11179 0.0580884 0.000666667
 0.992301 -0.149487   1.11451 0.0344423 0.000666667
0.993273 -0.15013   1.1043 0.000473775 0.000666667
0.985276 -0.14153  1.11226 0.0263242 0.000666667
 0.988074 -0.148639   1.11154 0.0905567 0.000666667
 0.988579 -0.145304     1.111 0.0817627 0.000666667
 0.988342 -0.146907   1.11328 0.0574305 0.000666667
 0.989052 -0.147702   1.11389 0.0591083 0.000666667
 0.991831 -0.144179    1.1128 0.0570571 0.000666667
 0.990814 -0.147265   1.11173 0.0700192 0.000666667
 0.987589 -0.146628   1.11369 0.0818142 0.000666667
 0.987217 -0.142532   1.11103 0.0337322 0.000666667
 0.989742 -0.143806   1.11422 0.0156404 0.000666667
 0.991645 -0.146321   1.11049 0.0562839 0.000666667
 0.995238 -0.151183   1.10374 -0.00930844 0.000666667
 0.991339 -0.144665   1.11026 0.010568 0.000666667
 0.990073 -0.145987   1.11635 0.0250369 0.000666667
 0.991043 -0.145639   1.11269 -0.0161681 0.000666667
 0.992853 -0.148601   1.10355 0.0162797 0.000666667
 0.992279 -0.143912    1.1106 0.0412822 0.000666667
0.997182 -0.1511 1.10708 0.0175751 0.000666667
 0.984845 -0.146133   1.11422 0.052779 0.000666667
 0.992966 -0.150428   1.11633 0.0423249 0.000666667
  0.99174 -0.143022   1.11254 0.0565669 0.000666667
 0.995939 -0.148886    1.1049 0.0118133 0.000666667
 0.990549 -0.145276   1.11248 0.0443313 0.000666667
 0.988498 -0.143107   1.11093 0.0441667 0.000666667
0.993522 -0.14619  1.11193 0.036801 0.000666667
 0.991117 -0.146266   1.11292 -0.00586851 0.000666667
 0.990505 -0.144498   1.11671 0.0301759 0.000666667
 0.988156 -0.143965   1.11311 0.0647322 0.000666667
 0.989775 -0.146996   1.11437 0.070093 0.000666667
 0.989776 -0.143448   1.11128 0.0303936 0.000666667
 0.989462 -0.143653   1.11264 0.0359841 0.000666667
 0.994886 -0.149046   1.10522 0.00963013 0.000666667
 0.989501 -0.144856    1.1142 0.0374134 0.000666667
 0.989487 -0.145184   1.11457 0.0333657 0.000666667
 0.989681 -0.143265   1.11036 0.0603513 0.000666667
 0.991834 -0.141622    1.1093 0.0333092 0.000666667
 0.989604 -0.143443   1.11358 0.0169319 0.000666667
  0.98972 -0.142726     1.109 0.0424278 0.000666667
 0.988934 -0.147457   1.11233 0.0460261 0.000666667
 0.992168 -0.144238   1.10985 0.0241317 0.000666667
 0.987439 -0.145925   1.11533 0.0335549 0.000666667
  0.98722 -0.144147   1.11367 0.0649854 0.000666667
 0.987549 -0.146523   1.11261 0.086907 0.000666667
 0.988375 -0.143327   1.11135 0.0578144 0.000666667
 0.992784 -0.146345   1.10909 0.0399973 0.000666667
 0.990754 -0.146353   1.11322 0.0466411 0.000666667
 0.987112 -0.142661   1.11222 0.030926 0.000666667
 0.991961 -0.147139   1.11319 0.0284277 0.000666667
   0.9895 -0.146461   1.11079 0.0487869 0.000666667
 0.987419 -0.147448   1.11195 0.0764078 0.000666667
 0.988604 -0.145642   1.11266 0.0504064 0.000666667
  0.99039 -0.143749   1.10765 0.0199782 0.000666667
 0.988167 -0.147793   1.11189 0.00132592 0.000666667
 0.989978 -0.145261   1.11019 0.03125 0.000666667
0.991193 -0.14443  1.11397 0.0430489 0.000666667
 0.989264 -0.144144   1.11241 0.0463566 0.000666667
0.996075 -0.15201  1.09852 0.0219055 0.000666667
 0.993561 -0.149971   1.10739 -0.00365218 0.000666667
  0.99048 -0.145875   1.11412 0.0569721 0.000666667
 0.993317 -0.146318    1.1132 0.0525301 0.000666667
0.989957 -0.14448  1.11473 0.0407014 0.000666667
0.990873 -0.14497  1.11171 0.0549449 0.000666667
 0.995487 -0.147345   1.10411 0.00623236 0.000666667
 0.990327 -0.143239   1.11296 0.0443705 0.000666667
 0.990981 -0.145628   1.11098 0.0362844 0.000666667
 0.989884 -0.142812   1.11046 -0.0125234 0.000666667
 0.988746 -0.143625   1.11224 0.0628199 0.000666667
 0.993583 -0.145886   1.11148 0.0382235 0.000666667
  0.99433 -0.149541   1.10628 0.00828692 0.000666667
 0.992989 -0.146962   1.11303 0.0160303 0.000666667
 0.992431 -0.149608   1.11188 0.0929452 0.000666667
 0.990314 -0.144418   1.11148 0.0281873 0.000666667
 0.989626 -0.144176   1.11255 0.0517991 0.000666667
 0.988834 -0.145739   1.11209 0.0672699 0.000666667
 0.991885 -0.151039   1.10904 0.0613827 0.000666667
  0.99135 -0.150102   1.12061 0.0556375 0.000666667
 0.987301 -0.151368   1.10903 0.0892005 0.000666667
 0.990244 -0.143931   1.11277 0.0339957 0.000666667
 0.991073 -0.147037   1.11523 0.0767774 0.000666667
  0.98648 -0.150464   1.12314 0.13341 0.000666667
 0.990724 -0.148293   1.11381 0.071022 0.000666667
 0.990122 -0.153829   1.11302 0.0481682 0.000666667
0.987817 -0.15433  1.11124 0.071975 0.000666667
 0.992684 -0.146579   1.11438 0.0312839 0.000666667
 0.988833 -0.142205   1.11072 0.0485009 0.000666667
 0.988549 -0.143786    1.1164 0.0300511 0.000666667
 0.989206 -0.152006   1.11104 0.028127 0.000666667
 0.987173 -0.150012   1.11025 0.0303043 0.000666667
 0.988107 -0.146359   1.11286 0.0336157 0.000666667
0.988284 -0.15038  1.11204 0.0547367 0.000666667
 0.990866 -0.145542    1.1126 0.0350581 0.000666667
 0.990167 -0.149331   1.11357 0.0547624 0.000666667
 0.991549 -0.146687   1.11483 0.0357241 0.000666667
 0.990508 -0.145672   1.11064 0.0284977 0.000666667
0.989954 -0.14664  1.11441 0.0334838 0.000666667
 0.991371 -0.143355    1.1129 0.0368659 0.000666667
 0.988905 -0.142441    1.1107 0.00916328 0.000666667
 0.990192 -0.144573   1.11399 0.0286695 0.000666667
 0.988963 -0.146107   1.11415 0.0364054 0.000666667
 0.991607 -0.143591   1.10819 0.0459816 0.000666667
 0.990507 -0.145019   1.11555 0.0626306 0.000666667
 0.99118 -0.14784  1.11598 0.0320104 0.000666667
 0.989727 -0.145849   1.11492 0.00491442 0.000666667
 0.989892 -0.143913   1.10992 0.0516716 0.000666667
 0.988204 -0.145495   1.11282 0.0518574 0.000666667
 0.989801 -0.144091   1.11274 0.0640925 0.000666667
 0.992331 -0.149096   1.11271 0.0408231 0.000666667
 0.992182 -0.142878   1.10959 0.0236501 0.000666667
0.991646 -0.14568  1.11418 0.0693056 0.000666667
 0.995225 -0.153053   1.10004 0.057243 0.000666667
 0.991906 -0.147841    1.1114 0.0480254 0.000666667
 0.993847 -0.152556   1.10609 0.005302 0.000666667
 0.993688 -0.155251   1.10164 0.04888 0.000666667
 0.992032 -0.144226   1.11372 0.0672111 0.000666667
 0.996785 -0.148534    1.1047 0.00546351 0.000666667
 0.989811 -0.144553   1.10811 0.0254866 0.000666667
 0.988971 -0.146285   1.11202 0.0386813 0.000666667
 0.988854 -0.144146   1.11144 0.0159083 0.000666667
 0.992957 -0.147139   1.11216 0.0318245 0.000666667
 0.988756 -0.142798   1.11054 -0.00818258 0.000666667
 0.996156 -0.151072   1.10636 0.0352488 0.000666667
 0.991563 -0.143972   1.11329 0.0351 0.000666667
  0.99106 -0.147609   1.10966 0.0476172 0.000666667
 0.991412 -0.144454   1.11367 0.0529589 0.000666667
 0.993924 -0.146498   1.10767 -0.00820825 0.000666667
0.987702 -0.14811  1.11186 0.0656515 0.000666667
 0.988727 -0.146781   1.11476 0.0375113 0.000666667
 0.985804 -0.143233    1.1108 0.066039 0.000666667
 0.990295 -0.147127   1.11196 0.048761 0.000666667
 0.990364 -0.147708   1.11284 0.0513721 0.000666667
 0.990174 -0.144171   1.11361 0.0147537 0.000666667
0.987801 -0.14213  1.10924 0.0525188 0.000666667
 0.989154 -0.148271    1.1244 0.090221 0.000666667
 0.989933 -0.146578   1.10984 0.0254895 0.000666667
0.988703 -0.14615  1.11057 0.0634783 0.000666667
 0.993465 -0.150308   1.10464 0.0103412 0.000666667
 0.989137 -0.145475   1.11217 0.0520627 0.000666667
 0.987646 -0.149721   1.10834 0.061177 0.000666667
 0.991042 -0.149403    1.1197 0.0643415 0.000666667
 0.989417 -0.150621    1.1102 0.0374562 0.000666667
 0.988978 -0.143344   1.11163 0.0333693 0.000666667
 0.993186 -0.148843   1.11193 0.0139498 0.000666667
 0.990605 -0.148182   1.11371 0.0487709 0.000666667
 0.993169 -0.148545   1.11579 0.0249539 0.000666667
 0.989552 -0.148395   1.11391 0.035142 0.000666667
 0.991352 -0.144705   1.11311 0.0466465 0.000666667
 0.988981 -0.145177   1.11682 0.0198419 0.000666667
 0.990495 -0.149596   1.12002 0.0647613 0.000666667
 0.988125 -0.144458   1.10797 0.0524583 0.000666667
 0.992353 -0.145969   1.11271 0.025467 0.000666667
 0.987932 -0.143515   1.10889 0.0225216 0.000666667
 0.987122 -0.152691    1.1199 0.098815 0.000666667
 0.991398 -0.146932   1.11198 0.0627347 0.000666667
  0.99202 -0.151203   1.10842 0.0306355 0.000666667
0.990484 -0.14356  1.10934 0.0390764 0.000666667
 0.988127 -0.152902   1.12144 0.0952333 0.000666667
 0.989497 -0.144824   1.11702 0.0281556 0.000666667
  0.98881 -0.148675   1.11622 0.0421385 0.000666667
 0.987126 -0.150577    1.1122 0.0833737 0.000666667
0.990263 -0.14657  1.10912 0.0586708 0.000666667
 0.990458 -0.155647    1.1139 0.0361387 0.000666667
 0.992398 -0.142103   1.10996 0.0278 0.000666667
 0.993457 -0.141365   1.10957 0.0379112 0.000666667
0.985146 -0.15335  1.12091 0.107145 0.000666667
 0.992183 -0.149056   1.10645 -0.0141013 0.000666667
0.99141 -0.1488  1.1134 0.0553809 0.000666667
 0.986062 -0.151078   1.11963 0.119152 0.000666667
 0.987094 -0.149794   1.12667 0.0792026 0.000666667
  0.98971 -0.141981   1.10928 0.0134354 0.000666667
 0.993298 -0.155874   1.09652 0.0180958 0.000666667
  0.99053 -0.149676   1.11337 0.0167371 0.000666667
  0.98691 -0.143709   1.11411 0.02668 0.000666667
 0.991558 -0.148716   1.11252 0.0175942 0.000666667
0.993195 -0.14614  1.11239 0.0576971 0.000666667
 0.989635 -0.143046   1.11246 0.0481309 0.000666667
 0.988662 -0.153422   1.11145 0.094517 0.000666667
 0.992074 -0.147116   1.11249 0.0475303 0.000666667
 0.991067 -0.146887   1.11356 0.0282522 0.000666667
 0.991197 -0.149756   1.12285 0.0621033 0.000666667
 0.989179 -0.151859     1.113 0.0713728 0.000666667
 0.99128 -0.14769  1.11138 0.0402695 0.000666667
 0.988428 -0.143844   1.11093 0.054444 0.000666667
 0.988714 -0.142644    1.1106 0.0292557 0.000666667
 0.990023 -0.145197   1.10873 0.0453319 0.000666667
 0.987823 -0.146725   1.11107 0.0304642 0.000666667
 0.996197 -0.149274   1.10803 0.0166641 0.000666667
  0.98844 -0.145694   1.11235 0.05948 0.000666667
 0.989012 -0.146122   1.11534 0.0529894 0.000666667
 0.991851 -0.146647     1.111 0.0191033 0.000666667
 0.993472 -0.148755   1.11166 0.0237427 0.000666667
 0.995607 -0.150653   1.10514 0.00769218 0.000666667
0.991723 -0.14603  1.11421 0.0276819 0.000666667
 0.986749 -0.152566   1.12001 0.0965738 0.000666667
0.991232 -0.14526  1.11209 0.0431959 0.000666667
 0.989897 -0.147254   1.11257 0.041521 0.000666667
 0.987817 -0.147172   1.11242 0.0557785 0.000666667
 0.995062 -0.148544   1.10435 0.00576758 0.000666667
 0.988946 -0.144693   1.11269 0.0419549 0.000666667
 0.993412 -0.149422   1.11222 0.0609254 0.000666667
 0.986728 -0.148942   1.11259 0.0231264 0.000666667
 0.995397 -0.151501   1.10733 0.0314037 0.000666667
 0.988441 -0.146035   1.11063 0.0258296 0.000666667
 0.992576 -0.143838   1.11136 0.0355098 0.000666667
 0.994759 -0.150918   1.10802 0.0356475 0.000666667
 0.987024 -0.149339   1.10989 0.0457904 0.000666667
  0.98792 -0.144046   1.10934 0.022181 0.000666667
 0.990375 -0.143801   1.11235 0.00728953 0.000666667
 0.992066 -0.145656   1.11223 0.0676972 0.000666667
0.989562 -0.14559  1.11374 0.0457195 0.000666667
 0.992975 -0.146909   1.11723 0.0305755 0.000666667
 0.989636 -0.146686   1.11054 0.0478414 0.000666667
 0.989416 -0.144669   1.11138 0.0596849 0.000666667
 0.990754 -0.146489   1.11304 0.0594014 0.000666667
 0.990114 -0.144268   1.10984 0.0415431 0.000666667
 0.987553 -0.146312   1.11074 0.0577036 0.000666667
 0.987725 -0.144619    1.1115 0.0935249 0.000666667
 0.990808 -0.145326   1.11402 0.0624781 0.000666667
 0.984738 -0.153955   1.11171 0.035402 0.000666667
 0.994623 -0.148109   1.10539 -0.00111427 0.000666667
 0.987195 -0.145305   1.11334 0.0260106 0.000666667
 0.992098 -0.147398   1.11366 0.0413442 0.000666667
 0.990375 -0.148817   1.11227 0.0349534 0.000666667
 0.994331 -0.155669   1.09657 0.0397366 0.000666667
0.994295 -0.15573  1.10088 0.0313159 0.000666667


==> output_ims_seed52_withold/entropy_action_4.txt <==
47.0955
 0.993986 -0.148473   1.10541 0.0173991 0.000666667
 0.994114 -0.149091   1.10717 -0.00895172 0.000666667
 0.988347 -0.147894   1.12357 0.0528812 0.000666667
 0.990347 -0.146733   1.11137 0.0394143 0.000666667
 0.995909 -0.149452   1.10896 0.0416802 0.000666667
 0.986999 -0.152556   1.12271 0.129632 0.000666667
 0.985863 -0.152671     1.112 0.0596143 0.000666667
 0.985386 -0.151036   1.12458 0.12798 0.000666667
 0.990451 -0.154568   1.12321 0.0769269 0.000666667
 0.991101 -0.151202   1.11268 -0.00325663 0.000666667
 0.992126 -0.148814   1.11305 0.0367413 0.000666667
 0.990833 -0.147669   1.11267 0.0918685 0.000666667
0.996231 -0.14806  1.10806 0.0117629 0.000666667
 0.990385 -0.148509   1.11763 0.067171 0.000666667
 0.988785 -0.150004   1.11413 0.0430664 0.000666667
 0.991931 -0.149639   1.10907 0.0329764 0.000666667
 0.987987 -0.148659   1.11305 0.0364469 0.000666667
 0.985372 -0.152138   1.12351 0.0566722 0.000666667
 0.994659 -0.147035   1.11531 0.0232699 0.000666667
 0.996933 -0.147994   1.10389 -0.00091509 0.000666667
0.992943 -0.14749  1.11457 0.056494 0.000666667
0.988492 -0.1471 1.11122 0.0793056 0.000666667
  0.99256 -0.151538   1.11645 0.0331842 0.000666667
0.989006 -0.15409  1.10994 0.0725878 0.000666667
 0.996079 -0.153376    1.0994 0.0495646 0.000666667
 0.991645 -0.149928    1.1055 0.00934907 0.000666667
 0.989562 -0.150926   1.11613 0.0540776 0.000666667
 0.993213 -0.148052   1.11225 0.00643115 0.000666667
  0.99359 -0.150812   1.10547 0.0409479 0.000666667
 0.996093 -0.149369   1.10537 -0.0112499 0.000666667
0.990343 -0.15076  1.12162 0.103009 0.000666667
 0.987148 -0.152962   1.11285 0.0153372 0.000666667
 0.992728 -0.147048   1.11639 0.0700762 0.000666667
 0.994602 -0.150736   1.11637 0.00883571 0.000666667
 0.986875 -0.150698    1.1259 0.0699609 0.000666667
0.993679 -0.15104  1.10561 -0.0181946 0.000666667
 0.992931 -0.150283   1.10478 0.015553 0.000666667
 0.988631 -0.149948   1.11149 0.0412558 0.000666667
 0.987722 -0.150244   1.12796 0.0759875 0.000666667
0.992589 -0.14972  1.11774 0.0554522 0.000666667
 0.989672 -0.151549   1.10907 0.0592366 0.000666667
0.988848 -0.14714  1.11306 0.0526052 0.000666667
 0.990763 -0.151007    1.1206 0.0511206 0.000666667
 0.987049 -0.153753   1.11094 0.0621913 0.000666667
 0.987745 -0.156591   1.11138 0.0858729 0.000666667
 0.998325 -0.150895   1.10698 0.0362826 0.000666667
 0.993437 -0.148716   1.11141 0.0383649 0.000666667
 0.992261 -0.148143   1.11625 0.0378838 0.000666667
 0.988064 -0.152256   1.11104 0.052182 0.000666667
 0.988696 -0.152687   1.11301 0.0502842 0.000666667
0.990201 -0.14599  1.11136 0.0346345 0.000666667
 0.987762 -0.149447   1.11434 0.035839 0.000666667
 0.986097 -0.149073   1.12403 0.125271 0.000666667
 0.993428 -0.152316   1.10639 -0.00406301 0.000666667
  0.99266 -0.150499    1.1109 -0.0206316 0.000666667
  0.98764 -0.153311   1.11017 0.0627522 0.000666667
 0.985304 -0.146869   1.12254 0.0679318 0.000666667
 0.985629 -0.153097   1.12012 0.108807 0.000666667
 0.989549 -0.148551   1.11257 0.0502254 0.000666667
  0.98858 -0.147565   1.11696 0.0469333 0.000666667
 0.989384 -0.153217   1.11246 0.0884138 0.000666667
 0.987584 -0.148485   1.12428 0.077356 0.000666667
 0.990002 -0.151725   1.11271 0.0651269 0.000666667
 0.985835 -0.152185   1.10731 0.0924976 0.000666667
 0.989143 -0.149229   1.11254 0.025473 0.000666667
 0.997285 -0.150963   1.10423 0.0425798 0.000666667
 0.988365 -0.149395    1.1134 0.0578966 0.000666667
 0.988849 -0.149864   1.12035 0.111124 0.000666667
  0.99356 -0.149324   1.11921 0.0752772 0.000666667
 0.985991 -0.149941   1.12149 0.130573 0.000666667
 0.991928 -0.147896    1.1211 0.0614953 0.000666667
 0.986085 -0.156725   1.09646 -0.0122235 0.000666667
 0.993319 -0.150247   1.10553 0.0324438 0.000666667
  0.98812 -0.151522   1.11873 0.0910854 0.000666667
0.993754 -0.14709  1.10788 -0.00284504 0.000666667
 0.987699 -0.150367   1.11825 0.118768 0.000666667
 0.989472 -0.146025   1.12314 0.0492103 0.000666667
 0.991319 -0.149769   1.11494 0.0525189 0.000666667
 0.989939 -0.149973    1.1139 0.0317373 0.000666667
 0.983194 -0.152342   1.12154 0.112921 0.000666667
 0.989997 -0.148976   1.11196 0.0640227 0.000666667
0.987753 -0.14794   1.1111 0.0378741 0.000666667
   0.9942 -0.149656   1.10782 0.0232328 0.000666667
 0.990898 -0.145184   1.11512 0.00996849 0.000666667
 0.992463 -0.154137   1.09811 0.0525745 0.000666667
  0.98687 -0.148469   1.12254 0.055062 0.000666667
 0.997957 -0.149932   1.10413 0.0054233 0.000666667
 0.992894 -0.149405   1.10446 0.0221533 0.000666667
 0.987907 -0.146749   1.11129 0.0485424 0.000666667
 0.994652 -0.145056   1.11284 0.0433886 0.000666667
 0.988718 -0.152184   1.12253 0.0844682 0.000666667
 0.988902 -0.149201   1.11319 0.03683 0.000666667
 0.988106 -0.156897   1.11061 0.0570204 0.000666667
 0.994539 -0.151945   1.10434 -0.00601386 0.000666667
 0.986886 -0.154939   1.12054 0.11555 0.000666667
 0.988943 -0.149592   1.11276 0.0587831 0.000666667
 0.989821 -0.147273   1.11279 -0.00916957 0.000666667
 0.990474 -0.153056   1.09851 0.0284341 0.000666667
 0.994819 -0.147634    1.1044 0.00949753 0.000666667
 0.987473 -0.151137   1.10968 0.0992938 0.000666667
 0.990555 -0.146857   1.11271 0.0393657 0.000666667
 0.990307 -0.146038   1.11628 -0.0245518 0.000666667
 0.986954 -0.155103   1.11246 0.0376021 0.000666667
 0.990975 -0.147533   1.11104 -0.00987473 0.000666667
 0.993192 -0.151528   1.10733 0.0305738 0.000666667
 0.991483 -0.146899    1.1101 0.0371531 0.000666667
  0.98531 -0.148338   1.11393 0.0662906 0.000666667
 0.985744 -0.152978   1.12487 0.0487598 0.000666667
 0.993568 -0.151067   1.11135 0.0518907 0.000666667
 0.985873 -0.147845   1.12248 0.0452208 0.000666667
0.989757 -0.15027  1.11456 0.0644108 0.000666667
0.991558 -0.14789  1.11177 0.0751885 0.000666667
  0.98707 -0.150521   1.11105 0.0441644 0.000666667
 0.995691 -0.151897   1.10835 0.0272479 0.000666667
  0.98486 -0.148111   1.11262 0.0152673 0.000666667
 0.990559 -0.149574   1.10798 0.0625347 0.000666667
 0.992075 -0.150137    1.1143 0.0545942 0.000666667
 0.992783 -0.149934   1.10754 0.022399 0.000666667
 0.989394 -0.152238    1.1126 0.0436327 0.000666667
 0.988919 -0.149415   1.11202 0.069786 0.000666667
 0.990311 -0.150169   1.11754 0.0958109 0.000666667
 0.990178 -0.146519   1.11412 0.0342946 0.000666667
 0.990659 -0.151322   1.11134 0.05117 0.000666667
 0.988448 -0.148947   1.11984 0.0863926 0.000666667
 0.991216 -0.153433   1.11179 0.0871661 0.000666667
 0.993333 -0.147929    1.1125 0.048888 0.000666667
 0.996364 -0.149934   1.10585 -0.00712505 0.000666667
  0.99398 -0.149589   1.11024 0.00213247 0.000666667
  0.99496 -0.146126   1.11118 0.00524941 0.000666667
  0.98781 -0.149847   1.11192 0.0526109 0.000666667
 0.994493 -0.148612   1.10832 0.00316295 0.000666667
 0.986859 -0.149429   1.11163 0.0746397 0.000666667
 0.990983 -0.148796   1.11171 0.0377982 0.000666667
 0.990641 -0.146155   1.11122 0.0582836 0.000666667
 0.989953 -0.148203   1.11188 -0.0400247 0.000666667
 0.989794 -0.146416   1.11242 0.0575886 0.000666667
0.992166 -0.14673  1.11199 0.030699 0.000666667
 0.989895 -0.148543   1.11026 0.0510199 0.000666667
  0.98976 -0.150323   1.11369 0.0637481 0.000666667
0.991586 -0.14339  1.11302 0.0623807 0.000666667
 0.996372 -0.146124    1.1151 0.0367866 0.000666667
 0.991855 -0.150575    1.1125 0.0014482 0.000666667
 0.988894 -0.149083   1.11254 0.0545615 0.000666667
  0.99492 -0.153616   1.10401 0.0107535 0.000666667
 0.991425 -0.151584   1.10945 0.0457608 0.000666667
 0.988229 -0.148322   1.12682 0.0911871 0.000666667
 0.987787 -0.149026   1.11093 0.0213657 0.000666667
 0.988731 -0.148525   1.12148 0.121911 0.000666667
 0.988898 -0.147528   1.11404 0.0474617 0.000666667
 0.989692 -0.148617   1.11357 0.0398768 0.000666667
 0.989921 -0.148974   1.10957 0.0565965 0.000666667
  0.99088 -0.149396   1.11459 0.0254406 0.000666667
 0.987178 -0.148108    1.1106 0.0934429 0.000666667
0.988081 -0.15014  1.12653 0.0897573 0.000666667
 0.990836 -0.147198   1.11368 0.0457575 0.000666667
 0.996427 -0.150174   1.10633 0.0414984 0.000666667
 0.987432 -0.148903   1.12087 0.0834266 0.000666667
 0.990913 -0.148761   1.11224 0.0432896 0.000666667
 0.992293 -0.146477   1.11331 0.0484685 0.000666667
 0.989328 -0.148857   1.12556 0.104598 0.000666667
 0.989886 -0.149747   1.11397 0.0156388 0.000666667
 0.997059 -0.149543   1.10526 0.00803208 0.000666667
 0.986285 -0.150115   1.11191 0.0347624 0.000666667
 0.989015 -0.146552    1.1158 -0.00866306 0.000666667
 0.991319 -0.146786   1.11329 0.0133252 0.000666667
 0.986031 -0.147984    1.1129 0.023246 0.000666667
 0.989477 -0.147591   1.11435 0.0534955 0.000666667
 0.988847 -0.152903   1.11024 0.0330332 0.000666667
 0.989949 -0.148449   1.11283 0.0473433 0.000666667
 0.992772 -0.146503   1.10852 -0.00154208 0.000666667
 0.989689 -0.147349   1.11416 -0.0109403 0.000666667
 0.99498 -0.14738  1.10706 0.0139677 0.000666667
0.991882 -0.14738  1.11115 0.0165376 0.000666667
 0.992043 -0.150589   1.10779 0.0054836 0.000666667
 0.990191 -0.151895    1.1121 0.0479526 0.000666667
 0.987586 -0.153122   1.11274 0.0889477 0.000666667
 0.996041 -0.150311   1.10602 0.00772923 0.000666667
 0.986273 -0.153107    1.1149 0.0617843 0.000666667
 0.987737 -0.148316   1.11293 0.0533907 0.000666667
 0.990241 -0.149228   1.11292 0.0336359 0.000666667
 0.988731 -0.147098   1.11533 0.0499172 0.000666667
 0.994486 -0.150418   1.10595 0.00864691 0.000666667
 0.987604 -0.150797   1.11534 0.0510229 0.000666667
 0.991242 -0.146825   1.11187 0.0341122 0.000666667
  0.98837 -0.146383   1.11136 0.0584447 0.000666667
  0.99034 -0.149856   1.11445 0.0165767 0.000666667
 0.993325 -0.148593   1.10733 -0.00955298 0.000666667
 0.993544 -0.150375   1.10352 -0.0116381 0.000666667
 0.993731 -0.149686   1.10525 0.0221766 0.000666667
 0.988104 -0.147894   1.12229 0.0491495 0.000666667
 0.995375 -0.150434   1.10632 0.0361944 0.000666667
 0.990164 -0.146487   1.11167 0.0414753 0.000666667
 0.992759 -0.150077   1.11136 0.0408077 0.000666667
 0.989969 -0.149535   1.11405 0.0304223 0.000666667
 0.990525 -0.149346   1.11444 -0.00673185 0.000666667
 0.989607 -0.147758   1.11124 0.0505609 0.000666667
 0.989563 -0.153278   1.11262 0.0845167 0.000666667
0.987053 -0.1551 1.10933 0.0566847 0.000666667
 0.991957 -0.148639   1.10925 0.0366914 0.000666667
 0.992126 -0.149363    1.1143 0.0267075 0.000666667
 0.991008 -0.152435   1.12281 0.0898041 0.000666667
 0.988686 -0.149841    1.1214 0.0813181 0.000666667
 0.987173 -0.150809    1.1204 0.114105 0.000666667
 0.992622 -0.151033   1.11564 0.0503782 0.000666667
 0.988935 -0.149241   1.11434 0.00847929 0.000666667
 0.989074 -0.148566   1.12188 0.0836867 0.000666667
 0.988903 -0.148002   1.11358 0.0738158 0.000666667
 0.989114 -0.144979   1.11172 0.0232374 0.000666667
0.988859 -0.15578  1.11256 0.00508323 0.000666667
 0.988798 -0.146727   1.11265 0.0567994 0.000666667
 0.987047 -0.153013   1.12316 0.137734 0.000666667
 0.991779 -0.152336   1.10557 0.00517047 0.000666667
 0.991902 -0.148528   1.11387 0.0129519 0.000666667
 0.985216 -0.153207   1.11124 0.105465 0.000666667
0.994463 -0.15751  1.09945 0.0265157 0.000666667
  0.99118 -0.151093   1.12097 0.0662812 0.000666667
  0.99736 -0.151105   1.10594 0.015821 0.000666667
0.988665 -0.1487 1.12329 0.0807066 0.000666667
 0.993029 -0.149957    1.1067 0.000878811 0.000666667
   0.9929 -0.149454   1.11609 0.0463486 0.000666667
 0.989089 -0.146037   1.11324 -0.00287992 0.000666667
 0.986922 -0.152743   1.12052 0.0959663 0.000666667
 0.991375 -0.150046   1.12018 0.0626682 0.000666667
0.988449 -0.14799  1.11091 0.0609905 0.000666667
 0.991315 -0.149126   1.11582 0.0507592 0.000666667
 0.987357 -0.153376     1.108 0.0547389 0.000666667
 0.988331 -0.147887   1.11359 0.0196033 0.000666667
 0.988369 -0.149289   1.12071 0.106487 0.000666667
  0.99221 -0.148736   1.11183 0.0658102 0.000666667
 0.988695 -0.150463   1.12049 0.0946983 0.000666667
 0.992246 -0.149571    1.1154 0.024698 0.000666667
 0.987914 -0.148754    1.1127 0.0638885 0.000666667
 0.989247 -0.147328    1.1117 0.0396401 0.000666667
 0.989587 -0.147144   1.12463 0.0738234 0.000666667
 0.993542 -0.149492   1.10799 0.00465719 0.000666667
 0.993793 -0.150979    1.1058 -0.00316869 0.000666667
 0.988471 -0.150839   1.10982 0.0779445 0.000666667
 0.987668 -0.148802   1.11914 0.139542 0.000666667
  0.98923 -0.145738   1.11354 0.0669638 0.000666667
 0.985506 -0.151317    1.1117 0.0211079 0.000666667
 0.990672 -0.148915   1.10868 0.00262071 0.000666667
 0.989526 -0.155784   1.10867 0.0606032 0.000666667
 0.987727 -0.149528    1.1102 0.0451019 0.000666667
 0.989891 -0.149388    1.1144 0.0429628 0.000666667
0.984993 -0.14948  1.11304 0.0429887 0.000666667
 0.994035 -0.150396   1.10301 0.0290909 0.000666667
  0.98789 -0.152463   1.11464 0.0596928 0.000666667
 0.986283 -0.152967   1.12203 0.11157 0.000666667
 0.996889 -0.151279    1.1062 0.0333018 0.000666667
 0.991103 -0.152443   1.11536 0.0494596 0.000666667
 0.989143 -0.146882   1.11331 0.00156833 0.000666667
 0.989339 -0.145209   1.11479 0.027123 0.000666667
 0.989518 -0.152126   1.11046 0.0209565 0.000666667
 0.995385 -0.149966   1.10906 0.057997 0.000666667
 0.991887 -0.149096   1.10672 -0.00168448 0.000666667
 0.988436 -0.145897   1.11347 0.00664807 0.000666667
 0.993346 -0.150896   1.10711 -0.00902478 0.000666667
 0.993801 -0.150981   1.10669 0.0114496 0.000666667
 0.987563 -0.152544   1.11199 0.0930881 0.000666667
  0.99512 -0.150797   1.10345 0.00888175 0.000666667
 0.990799 -0.147491   1.11168 0.0615072 0.000666667
 0.990573 -0.146812   1.11508 0.0492604 0.000666667
 0.989475 -0.150881   1.11044 0.0759268 0.000666667
 0.990245 -0.145846   1.11138 0.0340231 0.000666667
 0.989994 -0.156134   1.11474 0.0386047 0.000666667
  0.99003 -0.148628   1.11378 0.0347695 0.000666667
 0.989864 -0.152807   1.10908 0.0286975 0.000666667
 0.992837 -0.148318   1.11278 0.0692453 0.000666667
 0.985596 -0.153297   1.12277 0.113826 0.000666667
0.990027 -0.15508  1.11312 0.0377296 0.000666667
 0.985585 -0.150701   1.10666 0.0562104 0.000666667
0.988246 -0.15427  1.10933 0.0638735 0.000666667
 0.990755 -0.148622   1.11239 0.0460495 0.000666667
 0.985265 -0.150652   1.11475 0.0786139 0.000666667
0.989923 -0.14798   1.1139 0.0740978 0.000666667
 0.987766 -0.149428   1.11118 0.059337 0.000666667
 0.989606 -0.150491   1.11499 0.0396794 0.000666667
 0.990299 -0.150254   1.11865 0.059603 0.000666667
0.992144 -0.14744  1.11022 0.0472023 0.000666667
 0.990485 -0.151135   1.11394 0.0600519 0.000666667
 0.990351 -0.148047    1.1139 0.03404 0.000666667
 0.991919 -0.148357   1.11266 0.0280246 0.000666667
 0.995924 -0.148351   1.11295 0.0100362 0.000666667
 0.992837 -0.147714   1.11576 0.00958744 0.000666667
  0.98628 -0.153681   1.12475 0.0510393 0.000666667
0.985741 -0.1507 1.12228 0.11055 0.000666667
 0.987466 -0.148095   1.12359 0.0521957 0.000666667
 0.986998 -0.150987   1.11896 0.0925336 0.000666667
 0.996828 -0.150232    1.1035 0.0180224 0.000666667
 0.989133 -0.149098   1.11566 0.0542023 0.000666667
 0.990936 -0.146727   1.11402 0.0123702 0.000666667
  0.98998 -0.147479   1.12372 0.105451 0.000666667
 0.992901 -0.146668    1.1121 0.0259344 0.000666667
 0.989583 -0.147061   1.11253 -0.00184965 0.000666667
 0.990001 -0.148579   1.11394 0.0371031 0.000666667
 0.992978 -0.146796     1.107 0.0184603 0.000666667
 0.990357 -0.146468   1.11519 0.0198765 0.000666667
 0.985847 -0.152242   1.11231 0.0233675 0.000666667
 0.993182 -0.149552   1.10342 0.0246537 0.000666667
 0.988141 -0.147284   1.11317 0.0165131 0.000666667
 0.989689 -0.153935   1.11202 0.0619651 0.000666667
 0.990208 -0.148966   1.12196 0.071104 0.000666667
 0.986318 -0.150797   1.12594 0.0846537 0.000666667
 0.996953 -0.151845   1.10555 -0.00168985 0.000666667
 0.994457 -0.146967    1.1136 0.020022 0.000666667
 0.990283 -0.149147   1.11164 0.0138207 0.000666667
 0.988042 -0.147346   1.11431 0.0726639 0.000666667
  0.98938 -0.152639   1.11193 0.0705217 0.000666667
 0.985301 -0.149447   1.12415 0.0501479 0.000666667
  0.98829 -0.146544   1.11275 0.034602 0.000666667
 0.993283 -0.147592   1.10835 -0.0356364 0.000666667
    0.989 -0.146175   1.11498 0.0695857 0.000666667
  0.98894 -0.150233    1.1146 0.06413 0.000666667
  0.99071 -0.149715   1.11526 0.0388312 0.000666667
 0.989074 -0.150634   1.11161 0.0255155 0.000666667
  0.99382 -0.148037   1.11135 0.0531292 0.000666667
 0.988226 -0.148453   1.12374 0.0859373 0.000666667
 0.986283 -0.152613   1.11451 0.0880966 0.000666667
 0.992869 -0.147254    1.1113 0.0388749 0.000666667
 0.991951 -0.147937   1.11114 0.0322454 0.000666667
 0.991591 -0.148453   1.11294 0.017353 0.000666667
0.986293 -0.15183  1.11098 0.060677 0.000666667
 0.985086 -0.153805   1.11191 0.0534241 0.000666667
0.988143 -0.14768  1.11113 0.00310582 0.000666667
 0.992888 -0.148964   1.10389 0.00617199 0.000666667
 0.993461 -0.147954   1.11236 0.0386725 0.000666667
 0.994487 -0.150056   1.10622 0.00922259 0.000666667
 0.987217 -0.150755    1.1101 0.0267844 0.000666667
 0.988042 -0.146649   1.11762 0.00664381 0.000666667
 0.986055 -0.150678   1.11388 0.0495442 0.000666667
 0.992719 -0.147364   1.11346 0.0325881 0.000666667
 0.991527 -0.147504   1.11202 0.0349592 0.000666667
 0.989593 -0.149441    1.1165 -0.0120194 0.000666667
 0.991123 -0.148041   1.11145 0.0535859 0.000666667
 0.993269 -0.149621   1.10676 -0.0133577 0.000666667
 0.991757 -0.149755   1.11473 0.0289938 0.000666667
 0.987433 -0.151346   1.11054 0.0175568 0.000666667
 0.990992 -0.150312   1.11425 0.0322131 0.000666667
0.990124  -0.149 1.11418 -0.00741355 0.000666667
 0.987681 -0.146681    1.1085 0.0634075 0.000666667
 0.989914 -0.145915    1.1154 0.0470081 0.000666667
 0.996628 -0.151944   1.10793 0.0243919 0.000666667
 0.993021 -0.150683   1.11976 0.069316 0.000666667
 0.990147 -0.152335   1.10919 0.0387378 0.000666667
 0.990358 -0.154187   1.11231 0.0529966 0.000666667
 0.992231 -0.147571   1.10933 0.0202694 0.000666667
 0.989358 -0.149085   1.11214 0.0417823 0.000666667
 0.992283 -0.146912   1.11363 0.0294902 0.000666667
 0.987551 -0.148338   1.11153 0.0463264 0.000666667
0.992593 -0.14997  1.11369 0.0290383 0.000666667
 0.992582 -0.149436   1.10987 0.0564282 0.000666667
0.992173 -0.14851  1.10246 -0.0110057 0.000666667
 0.990634 -0.147181   1.11569 0.0155504 0.000666667
0.993811 -0.15005  1.10919 0.061812 0.000666667
 0.991854 -0.149778   1.10376 0.000442869 0.000666667
 0.988713 -0.150384   1.11251 0.0533944 0.000666667
 0.988147 -0.148843   1.11394 0.0391656 0.000666667
0.994415 -0.1497  1.1048 -0.00963916 0.000666667
 0.987156 -0.148904   1.11305 0.0461316 0.000666667
 0.990978 -0.149522   1.10382 0.0101823 0.000666667
0.987752 -0.14958  1.11271 0.0559987 0.000666667
 0.991357 -0.147957   1.11451 -0.000209967 0.000666667
 0.989453 -0.148551   1.11229 0.0451055 0.000666667
0.994906 -0.15189   1.1048 -0.0228208 0.000666667
 0.989012 -0.152571   1.11315 0.0524143 0.000666667
   0.9925 -0.146221   1.10766 -0.0335643 0.000666667
 0.995676 -0.152056   1.10431 0.0132254 0.000666667
 0.988939 -0.147636   1.11791 0.0787864 0.000666667
 0.992102 -0.149102   1.11359 0.0247761 0.000666667
  0.99104 -0.147062   1.11559 0.0143834 0.000666667
 0.989753 -0.153633   1.11057 0.041584 0.000666667
 0.994407 -0.147291   1.10927 0.0138248 0.000666667
 0.991153 -0.150675   1.11161 0.0318667 0.000666667
 0.993749 -0.148778   1.10752 0.0115043 0.000666667
 0.994596 -0.150894   1.10399 0.0294046 0.000666667
 0.992206 -0.150814   1.10533 -0.0172608 0.000666667
 0.990231 -0.154789   1.10851 0.0597003 0.000666667
0.992246 -0.14747  1.11417 0.0309544 0.000666667
 0.988453 -0.149497   1.11866 0.128572 0.000666667
 0.991103 -0.145729   1.11415 0.0743153 0.000666667
 0.986683 -0.155804   1.11563 0.0771783 0.000666667
 0.990173 -0.156582   1.11073 0.00938781 0.000666667
 0.996924 -0.148936   1.10434 -0.00657025 0.000666667
 0.987964 -0.150795   1.11516 0.0137183 0.000666667
 0.991175 -0.149447   1.11308 0.0419055 0.000666667
 0.991987 -0.148903   1.10846 -0.00516662 0.000666667
  0.99335 -0.151113     1.119 0.05207 0.000666667
 0.991714 -0.149078   1.11001 0.0409553 0.000666667
 0.995595 -0.150506   1.10899 0.0280536 0.000666667
 0.997719 -0.150331   1.10437 -0.0247617 0.000666667
 0.990541 -0.151435   1.10991 0.023139 0.000666667
 0.988968 -0.149572   1.10879 0.0510273 0.000666667
 0.988018 -0.150724   1.11247 0.0553325 0.000666667
 0.991661 -0.146822   1.11118 0.0395902 0.000666667
 0.986994 -0.150126   1.11268 0.0556092 0.000666667
 0.991151 -0.148725   1.11462 0.0504702 0.000666667
0.992913 -0.14991  1.11674 0.0362441 0.000666667
 0.989326 -0.148385   1.11261 0.0465341 0.000666667
 0.993121 -0.149082   1.12296 0.0615055 0.000666667
 0.991439 -0.150865    1.1202 0.0681631 0.000666667
 0.986308 -0.148642   1.12424 0.0772107 0.000666667
 0.990235 -0.148137   1.11476 0.033238 0.000666667
 0.991818 -0.148115   1.10828 0.0482769 0.000666667
 0.991821 -0.151364   1.12107 0.0631902 0.000666667
 0.989667 -0.145911   1.10995 0.022331 0.000666667
  0.98788 -0.148321   1.10984 0.00422764 0.000666667
 0.987791 -0.150268   1.12009 0.120654 0.000666667
  0.99409 -0.149913   1.10861 0.00249292 0.000666667
 0.990331 -0.150394   1.10819 0.0212403 0.000666667
 0.988111 -0.152789   1.11089 0.0789495 0.000666667
 0.991108 -0.151413   1.10488 0.00976698 0.000666667
 0.995039 -0.148613   1.10199 -0.0134291 0.000666667
  0.98822 -0.154779   1.11549 0.0720792 0.000666667
 0.993857 -0.149708   1.10819 -0.0199709 0.000666667
 0.992773 -0.151731   1.10604 -0.00729084 0.000666667
 0.989753 -0.148309   1.12312 0.0835795 0.000666667
 0.987121 -0.149104   1.12241 0.143713 0.000666667
 0.987671 -0.154199   1.11318 0.0973299 0.000666667
 0.993013 -0.148375    1.1145 0.0014763 0.000666667
 0.990296 -0.147757   1.10485 -0.0118156 0.000666667
 0.990542 -0.156889   1.10981 0.0805876 0.000666667
 0.989464 -0.156272   1.11345 0.0497696 0.000666667
 0.994153 -0.151075   1.10302 0.019543 0.000666667
 0.995414 -0.154794   1.09543 0.0384178 0.000666667
 0.988464 -0.155156   1.11148 0.0942478 0.000666667
 0.987197 -0.151115   1.11034 0.0706799 0.000666667
 0.990147 -0.146241   1.11065 0.044026 0.000666667
 0.990476 -0.146686   1.11552 -0.0252759 0.000666667
 0.988631 -0.152758   1.12209 0.146169 0.000666667
 0.990703 -0.154941   1.11464 0.0440462 0.000666667
 0.990555 -0.151942   1.10924 0.0448838 0.000666667
 0.989052 -0.149403   1.11557 0.0192204 0.000666667
 0.992657 -0.148548   1.11281 0.0231368 0.000666667
 0.991818 -0.145886   1.11265 0.0549867 0.000666667
 0.989837 -0.149115   1.11361 0.0622343 0.000666667
 0.986161 -0.150282   1.12148 0.105834 0.000666667
  0.99108 -0.149314   1.11778 0.0980939 0.000666667
 0.991284 -0.149837   1.11561 0.0353684 0.000666667
 0.992345 -0.148859   1.11092 0.0225931 0.000666667
 0.991126 -0.156416   1.11134 0.0534863 0.000666667
 0.993414 -0.150395   1.10405 0.0175069 0.000666667
 0.992211 -0.147874   1.11455 0.0478346 0.000666667
 0.993018 -0.151863   1.10898 0.0546602 0.000666667
 0.996483 -0.149829   1.10574 -0.011102 0.000666667
 0.992885 -0.150708   1.11598 0.03698 0.000666667
 0.992422 -0.147318   1.11551 0.0227182 0.000666667
 0.990622 -0.149353   1.11535 0.0504143 0.000666667
 0.987707 -0.151924   1.11183 0.0660498 0.000666667
  0.99317 -0.148007   1.11165 0.0341558 0.000666667
 0.989626 -0.149599   1.11023 0.0754072 0.000666667
 0.993365 -0.148602   1.10982 0.0490458 0.000666667
 0.988409 -0.147437   1.11304 0.0635689 0.000666667
 0.987176 -0.151807   1.12496 0.131877 0.000666667
 0.985575 -0.149997   1.12279 0.0937097 0.000666667
 0.989813 -0.150205   1.11277 0.0818359 0.000666667
 0.991174 -0.151868   1.11356 0.0602976 0.000666667
   0.9938 -0.149127   1.11152 0.0242859 0.000666667
 0.991112 -0.150266   1.11303 0.062865 0.000666667
 0.994626 -0.150594   1.10725 0.0342433 0.000666667
 0.988584 -0.145825   1.11155 0.0164767 0.000666667
 0.986228 -0.153343   1.11143 0.0617593 0.000666667
  0.99128 -0.149539   1.11426 0.0377337 0.000666667
 0.988687 -0.148065   1.11488 -0.0286174 0.000666667
 0.990887 -0.148223   1.11336 0.0319456 0.000666667
 0.989373 -0.148357   1.11463 0.0614329 0.000666667
 0.992025 -0.150671   1.10328 0.0197363 0.000666667
   0.9929 -0.148296   1.10805 -0.0337959 0.000666667
 0.988298 -0.146456   1.11229 0.0391602 0.000666667
 0.992027 -0.148012   1.10857 0.0366912 0.000666667
 0.988583 -0.150621   1.11458 0.0905663 0.000666667
0.989478 -0.14675  1.11311 0.055296 0.000666667
 0.992195 -0.148149   1.10604 -0.000247817 0.000666667
 0.995851 -0.147076   1.10617 -0.0088347 0.000666667
 0.989796 -0.146867   1.11223 0.0470674 0.000666667
 0.985906 -0.148943   1.11997 0.120817 0.000666667
 0.988963 -0.147546    1.1135 0.0434326 0.000666667
 0.990037 -0.149332   1.11383 0.0630985 0.000666667
 0.984548 -0.148595   1.11294 0.0484099 0.000666667
 0.991809 -0.148329    1.1113 -0.0411685 0.000666667
 0.988482 -0.156421   1.11494 0.0340791 0.000666667
 0.986769 -0.151565    1.1214 0.110262 0.000666667
 0.992953 -0.154828   1.09713 0.00454956 0.000666667
 0.987968 -0.148991   1.11274 0.0667441 0.000666667
 0.988026 -0.153373   1.10983 0.0828057 0.000666667
 0.996381 -0.149736   1.10788 0.0351032 0.000666667
 0.992194 -0.148483   1.11402 0.0258101 0.000666667
 0.992846 -0.149945   1.10066 0.0234982 0.000666667
 0.992124 -0.154019   1.11153 0.0511517 0.000666667
 0.990727 -0.150248   1.11261 0.0411309 0.000666667
 0.989436 -0.149118   1.11186 0.012666 0.000666667
 0.996101 -0.150682   1.10463 0.020731 0.000666667
0.981372 -0.15059  1.11017 0.0514622 0.000666667
 0.993615 -0.146547   1.11424 0.00325987 0.000666667
 0.995013 -0.150062   1.10654 0.00869559 0.000666667
 0.990433 -0.148448   1.11387 -0.0428737 0.000666667
0.985426 -0.15111  1.11181 0.0302259 0.000666667
 0.988601 -0.151716   1.10857 0.0507473 0.000666667
 0.994934 -0.149647   1.10778 0.0104103 0.000666667
 0.991695 -0.146639   1.11125 0.0620555 0.000666667
 0.989756 -0.151916   1.11949 0.0869088 0.000666667
 0.986826 -0.150286   1.12404 0.0404019 0.000666667
  0.99045 -0.149505   1.10953 0.0244338 0.000666667
 0.993026 -0.149186   1.11081 0.0172129 0.000666667
 0.988301 -0.147758   1.11355 0.0415453 0.000666667
   0.9892 -0.149684   1.11475 0.0559979 0.000666667
 0.995016 -0.150106   1.11289 0.0188578 0.000666667
 0.989481 -0.149005   1.11182 0.0609163 0.000666667
 0.990539 -0.150298   1.11365 -0.017729 0.000666667
 0.991002 -0.146038    1.1137 0.0377065 0.000666667
 0.987889 -0.156686   1.11591 0.0614635 0.000666667
 0.988794 -0.145728     1.112 0.0488992 0.000666667
 0.992889 -0.149587    1.1142 0.0215688 0.000666667
 0.986618 -0.150215   1.11242 0.0911841 0.000666667
 0.990738 -0.146945    1.1097 -0.0396583 0.000666667
 0.990529 -0.150533   1.12325 0.0595485 0.000666667
 0.993482 -0.149853   1.10624 0.00262335 0.000666667
 0.992675 -0.148816   1.12311 0.0794296 0.000666667
0.988214 -0.1483 1.11365 0.064104 0.000666667
 0.993777 -0.147494   1.10814 0.0434151 0.000666667
 0.994606 -0.149604   1.10684 0.0196425 0.000666667
 0.993746 -0.150837   1.10607 0.0125146 0.000666667
 0.989335 -0.149968   1.11478 0.0377044 0.000666667
 0.991486 -0.150451   1.11496 0.0286503 0.000666667
  0.98976 -0.151477   1.12007 0.0988128 0.000666667
 0.991304 -0.148017    1.1118 0.0260902 0.000666667
 0.991829 -0.149835   1.11264 0.0589826 0.000666667
 0.989327 -0.152954    1.1072 0.0453291 0.000666667
0.986935 -0.1495  1.1144 0.028973 0.000666667
 0.990521 -0.154694   1.11517 0.0497678 0.000666667
 0.989937 -0.155192   1.11329 0.0497597 0.000666667
 0.991919 -0.150214   1.11048 0.0586633 0.000666667
0.987071 -0.14629  1.11436 0.052374 0.000666667
 0.989974 -0.149881   1.11257 0.0554833 0.000666667
 0.987998 -0.151408   1.10978 0.0424715 0.000666667
 0.989645 -0.151748   1.12096 0.111444 0.000666667
 0.987632 -0.149838   1.10817 0.0478537 0.000666667
 0.993477 -0.152494    1.1106 0.0778481 0.000666667
 0.987275 -0.149123   1.10701 0.0379989 0.000666667
  0.98887 -0.149918    1.1149 0.0136581 0.000666667
 0.988344 -0.148221   1.11984 0.0792954 0.000666667
 0.988843 -0.151233   1.11733 0.0469774 0.000666667
 0.987412 -0.149867   1.11109 0.0390382 0.000666667
 0.990995 -0.150001   1.10774 0.0316281 0.000666667
   0.9862 -0.151228   1.12141 0.112343 0.000666667
 0.994394 -0.148221   1.10786 -0.0198631 0.000666667
 0.995176 -0.149546   1.10948 0.0266706 0.000666667
 0.98766 -0.15446  1.10938 0.0469917 0.000666667
  0.98906 -0.150857   1.10999 0.0168772 0.000666667
 0.991192 -0.145681   1.11068 0.0663758 0.000666667
 0.993298 -0.146547   1.11314 0.0116854 0.000666667
  0.98804 -0.148912   1.11332 0.0218855 0.000666667
 0.989501 -0.156219    1.1131 0.0357809 0.000666667
 0.989607 -0.149065   1.11324 0.0536287 0.000666667
 0.993274 -0.151898   1.11323 0.025303 0.000666667
 0.989156 -0.147919   1.10981 0.0393145 0.000666667
 0.990652 -0.150765   1.10929 0.0427757 0.000666667
 0.993486 -0.152221   1.11017 0.0506717 0.000666667
 0.987262 -0.148959   1.10871 0.0318197 0.000666667
 0.992511 -0.148923    1.1122 0.0328405 0.000666667
 0.988021 -0.149892   1.12202 0.117193 0.000666667
 0.994215 -0.151667   1.10892 0.0082222 0.000666667
 0.993381 -0.152461   1.10622 -1.11647e-06 0.000666667
 0.994743 -0.148589   1.10734 0.0256971 0.000666667
 0.991265 -0.149842   1.10939 0.0603574 0.000666667
 0.989924 -0.148945   1.11197 0.0618836 0.000666667
 0.988104 -0.152424    1.1091 0.0341832 0.000666667
 0.995927 -0.150509   1.10713 0.036364 0.000666667
0.987155 -0.14393  1.11165 0.0803464 0.000666667
 0.990605 -0.151372     1.112 0.0627925 0.000666667
 0.990287 -0.148573   1.11332 0.0517873 0.000666667
 0.998163 -0.150846    1.1098 0.00224238 0.000666667
 0.988956 -0.149544   1.11232 0.0520418 0.000666667
 0.988122 -0.147661     1.114 0.0483735 0.000666667
 0.992117 -0.149111   1.11371 0.102576 0.000666667
 0.990614 -0.147615   1.11213 0.019476 0.000666667
 0.988842 -0.149468   1.11059 0.0683519 0.000666667
 0.988899 -0.147186   1.11005 0.0361109 0.000666667
 0.988748 -0.147891   1.10859 0.0473884 0.000666667
  0.98952 -0.150508     1.112 0.0396961 0.000666667
 0.989785 -0.147043   1.11402 0.088204 0.000666667
 0.990314 -0.150222   1.11376 0.0417747 0.000666667
 0.993966 -0.151419   1.10367 0.0218212 0.000666667
  0.98622 -0.147876   1.11198 0.0269985 0.000666667
  0.99449 -0.149496   1.10761 0.0170323 0.000666667
 0.993474 -0.145444   1.11279 0.0124252 0.000666667
 0.990001 -0.150464   1.12297 0.0918575 0.000666667
 0.987679 -0.148788    1.1248 0.074549 0.000666667
 0.994053 -0.148132   1.11111 0.0240587 0.000666667
 0.991745 -0.145479   1.11209 0.0508178 0.000666667
 0.993657 -0.150242   1.10664 0.0185597 0.000666667
 0.995854 -0.151548    1.1055 0.0143506 0.000666667
 0.988508 -0.153255    1.1153 0.0665495 0.000666667
0.990564 -0.14767  1.11221 0.013732 0.000666667
 0.992355 -0.148027   1.12188 0.0560461 0.000666667
  0.98565 -0.150098   1.11296 0.03576 0.000666667
 0.989703 -0.147771   1.11249 0.0795356 0.000666667
 0.986365 -0.152096   1.11072 0.065231 0.000666667
 0.995263 -0.148331   1.10341 0.0402597 0.000666667
 0.989294 -0.148063   1.11331 0.0112384 0.000666667
 0.991485 -0.149405   1.11991 0.11576 0.000666667
 0.985695 -0.152874    1.1139 0.105301 0.000666667
 0.994249 -0.147677   1.10515 -0.00388625 0.000666667
0.990888 -0.14796  1.11371 0.0324246 0.000666667
 0.989128 -0.152524   1.11224 0.0554254 0.000666667
 0.991101 -0.150155   1.11509 0.025779 0.000666667
 0.993739 -0.147645   1.11187 0.0199667 0.000666667
 0.989798 -0.146461   1.11544 0.0304471 0.000666667
 0.992085 -0.148154   1.11211 0.0805681 0.000666667
 0.988045 -0.153642   1.10854 0.0747705 0.000666667
 0.986326 -0.150974   1.10782 0.0637639 0.000666667
 0.985401 -0.152343   1.12493 0.120057 0.000666667
 0.987987 -0.149701   1.12678 0.0759698 0.000666667
 0.991508 -0.151885   1.10842 0.0252986 0.000666667
 0.990616 -0.146278   1.11551 0.0705794 0.000666667
 0.987655 -0.149993   1.11123 0.0922743 0.000666667
 0.997173 -0.147558   1.10847 0.0132019 0.000666667
 0.993568 -0.148051   1.12228 0.0579409 0.000666667
 0.990214 -0.152809   1.11276 0.0467789 0.000666667
0.994753 -0.15194  1.10551 0.027462 0.000666667
 0.990039 -0.152107   1.11624 0.0788333 0.000666667
 0.992328 -0.150558     1.108 0.0485548 0.000666667
 0.989048 -0.155771   1.11257 0.0524082 0.000666667
 0.993481 -0.152229   1.10746 -0.0366069 0.000666667
 0.990802 -0.149883   1.11247 0.0151408 0.000666667
 0.994634 -0.150044   1.10838 0.0505385 0.000666667
  0.98631 -0.153378   1.12354 0.11304 0.000666667
 0.986975 -0.154804   1.11255 0.0558335 0.000666667
 0.991178 -0.149428   1.11187 0.0146218 0.000666667
 0.991546 -0.150166    1.1215 0.0656095 0.000666667
 0.989392 -0.146496   1.11193 0.0267695 0.000666667
 0.992543 -0.144934   1.11224 0.0312142 0.000666667
 0.995434 -0.150034   1.10517 0.00288231 0.000666667
 0.993614 -0.149477   1.11209 0.0117219 0.000666667
 0.989294 -0.150221   1.11996 0.0676962 0.000666667
 0.994002 -0.151123   1.10386 0.0246544 0.000666667
 0.988798 -0.150233   1.10894 0.0422553 0.000666667
 0.990624 -0.157233   1.11185 0.0627193 0.000666667
 0.990931 -0.150451   1.12255 0.0750442 0.000666667
 0.988743 -0.149575   1.11358 0.0609365 0.000666667
  0.99558 -0.149846    1.1049 0.0320091 0.000666667
 0.992735 -0.148922    1.1149 0.0363448 0.000666667
 0.986584 -0.147925   1.11229 0.0508707 0.000666667
0.993451 -0.15017   1.1116 0.0504621 0.000666667
 0.991655 -0.148766   1.11303 0.0725632 0.000666667
  0.99337 -0.146673   1.11365 0.0362941 0.000666667
 0.990388 -0.147716   1.11313 0.01467 0.000666667
  0.99299 -0.146541   1.10613 0.0242931 0.000666667
 0.987525 -0.148871   1.11221 0.0467093 0.000666667
 0.985634 -0.150007     1.114 0.0622782 0.000666667
0.989064 -0.15029  1.11182 0.0232439 0.000666667
 0.987618 -0.149224   1.12562 0.0863864 0.000666667
 0.987394 -0.154886   1.11276 0.0750561 0.000666667
 0.990865 -0.147966   1.10543 -0.0195246 0.000666667
 0.991059 -0.149876   1.11468 0.0288076 0.000666667
 0.988743 -0.150804   1.12408 0.0447763 0.000666667
 0.993623 -0.148146    1.1137 0.0175941 0.000666667
 0.986613 -0.152858   1.10909 0.02594 0.000666667
  0.99114 -0.144409   1.11224 -0.00838102 0.000666667
 0.988422 -0.154627   1.11126 0.0525511 0.000666667
 0.988455 -0.157091   1.11126 0.0473256 0.000666667
 0.990006 -0.148434    1.1158 0.040902 0.000666667
 0.989272 -0.150058   1.11436 0.0400138 0.000666667
 0.989033 -0.156402   1.11185 0.0566978 0.000666667
 0.989123 -0.149616   1.12459 0.0750794 0.000666667
0.989037 -0.14887  1.11533 0.0181522 0.000666667
 0.992697 -0.149069   1.11021 0.00799676 0.000666667
 0.985666 -0.154513   1.12286 0.14142 0.000666667
 0.988796 -0.150376   1.10811 0.0492088 0.000666667
 0.989145 -0.155367   1.11246 0.0804572 0.000666667
 0.988104 -0.149253    1.1218 0.0929052 0.000666667
0.986805 -0.1507 1.11157 0.0542292 0.000666667
 0.997935 -0.149766   1.10464 -0.00240725 0.000666667
 0.990478 -0.145509    1.1128 0.040742 0.000666667
 0.989333 -0.153616   1.11419 0.0359385 0.000666667
 0.990892 -0.148919   1.11538 0.0528187 0.000666667
 0.988989 -0.148551   1.11134 0.0306465 0.000666667
 0.991899 -0.154458   1.09765 0.00607505 0.000666667
0.989582 -0.14965  1.12108 0.0515775 0.000666667
 0.985462 -0.152882   1.11173 0.0662611 0.000666667
 0.989812 -0.146872    1.1162 -0.018092 0.000666667
 0.984896 -0.153466   1.12347 0.0470844 0.000666667
  0.98927 -0.148573   1.11797 0.0538566 0.000666667
 0.986552 -0.151719   1.12265 0.154145 0.000666667
  0.99037 -0.146823   1.11412 0.0259432 0.000666667
 0.988818 -0.146418   1.11251 0.0533266 0.000666667
 0.991206 -0.150108   1.11746 0.0963399 0.000666667
 0.990897 -0.149791   1.11329 0.0282365 0.000666667
 0.991789 -0.145177   1.11753 0.00250072 0.000666667
 0.991667 -0.149894   1.11439 0.0613765 0.000666667
   0.9922 -0.149127   1.10689 0.00145459 0.000666667
 0.992347 -0.147965   1.11316 0.0440591 0.000666667
 0.997263 -0.148403     1.107 -0.0263409 0.000666667
 0.986504 -0.153141   1.11212 0.0691228 0.000666667
 0.990045 -0.156025   1.11164 0.0451845 0.000666667
 0.988903 -0.149072   1.11582 -0.00438475 0.000666667
 0.991115 -0.146973   1.11507 0.0614387 0.000666667
 0.988808 -0.154764   1.11095 0.00531712 0.000666667
  0.98689 -0.149394   1.11361 0.0308134 0.000666667
 0.992041 -0.149199   1.10659 0.00621449 0.000666667
0.992855 -0.14893   1.1134 -0.055258 0.000666667
 0.996609 -0.149749   1.10612 0.0127444 0.000666667
 0.990673 -0.148107   1.11641 0.0298694 0.000666667
 0.990165 -0.149433   1.11439 0.0299209 0.000666667
  0.98736 -0.148927   1.12525 0.0499631 0.000666667
  0.98886 -0.149002   1.11442 0.0323192 0.000666667
 0.993729 -0.150614   1.10205 -0.00347634 0.000666667
 0.991736 -0.148006   1.11276 0.0185024 0.000666667
 0.990028 -0.154343    1.1134 0.0677164 0.000666667
 0.986247 -0.152763   1.12011 0.0795976 0.000666667
 0.996423 -0.150587   1.10775 0.00789013 0.000666667
 0.991271 -0.148751   1.10367 0.00570267 0.000666667
 0.996341 -0.151059   1.09931 0.0260754 0.000666667
   0.9895 -0.148767   1.11274 0.0513375 0.000666667
  0.99026 -0.150914   1.11165 0.0304598 0.000666667
 0.990359 -0.149478    1.1165 0.0311401 0.000666667
 0.986111 -0.150131   1.11142 0.0317707 0.000666667
 0.994313 -0.150352   1.10539 -0.00288986 0.000666667
 0.991855 -0.147106   1.11092 0.0568756 0.000666667
 0.989497 -0.157434   1.11484 0.0563082 0.000666667
 0.994357 -0.149606   1.11122 0.061514 0.000666667
 0.994855 -0.152767   1.10847 0.0340489 0.000666667
 0.992104 -0.148841    1.1092 0.0493821 0.000666667
 0.993503 -0.145946    1.1173 0.0511013 0.000666667
 0.991901 -0.154272    1.1065 0.0499692 0.000666667
 0.995343 -0.151229   1.11534 0.0496381 0.000666667
 0.991556 -0.146677   1.10996 0.0323939 0.000666667
 0.990131 -0.150556   1.12004 0.0622887 0.000666667
 0.988547 -0.149243   1.11374 0.0400315 0.000666667
 0.988788 -0.155248   1.10802 0.0646871 0.000666667
 0.988242 -0.151092   1.11707 0.0513453 0.000666667
 0.989266 -0.148394   1.11246 0.0917158 0.000666667
0.986176 -0.15474  1.10932 0.0754161 0.000666667
 0.985692 -0.149247   1.12466 0.126294 0.000666667
 0.990638 -0.148461   1.11996 0.0594543 0.000666667
 0.990794 -0.152734   1.11266 0.0669139 0.000666667
 0.989301 -0.150392    1.1141 0.0645047 0.000666667
 0.996731 -0.151143   1.10378 -0.00810804 0.000666667
 0.988887 -0.156187    1.1134 0.0406235 0.000666667
 0.988636 -0.146216   1.11385 0.101636 0.000666667
 0.988736 -0.151537   1.11914 0.0853839 0.000666667
 0.986916 -0.149717   1.11098 -0.00177531 0.000666667
0.987936 -0.14824  1.11105 0.0721117 0.000666667
 0.992504 -0.148428   1.10494 0.014776 0.000666667
 0.996161 -0.151898   1.10444 -0.00249683 0.000666667
 0.990393 -0.149217   1.11183 0.0393447 0.000666667
 0.991909 -0.147973   1.11135 0.0157801 0.000666667
 0.991187 -0.156704   1.09489 0.129796 0.000666667
 0.989692 -0.153811   1.11016 0.0486265 0.000666667
 0.987709 -0.148846   1.11357 0.0714575 0.000666667
 0.990521 -0.147645   1.11529 -0.00150372 0.000666667
 0.988072 -0.149482   1.12279 0.127625 0.000666667
 0.991453 -0.147988   1.11506 0.0408496 0.000666667
 0.991616 -0.150934   1.10388 0.0163697 0.000666667
  0.98835 -0.152749   1.11062 0.0520606 0.000666667
 0.994048 -0.156072   1.09778 0.000196218 0.000666667
 0.989117 -0.153596   1.10995 0.058317 0.000666667
 0.988118 -0.149493   1.12403 0.0502051 0.000666667
 0.991154 -0.153155   1.11422 0.0897813 0.000666667
 0.991113 -0.147365   1.11047 0.0417901 0.000666667
 0.992578 -0.147195   1.10852 0.0160496 0.000666667
 0.986236 -0.150197   1.12386 0.10992 0.000666667
 0.986062 -0.152277   1.11406 0.0516182 0.000666667
 0.989202 -0.149989   1.11369 0.0773934 0.000666667
 0.990943 -0.152987   1.10838 0.0545512 0.000666667
 0.991672 -0.149128   1.10982 0.0292443 0.000666667
 0.988489 -0.150253   1.12549 0.0735803 0.000666667
 0.993381 -0.150232   1.11357 0.0305321 0.000666667
 0.985202 -0.151715   1.11913 0.088314 0.000666667
 0.991429 -0.150988   1.10576 -0.0118879 0.000666667
 0.988692 -0.147463   1.11056 0.053004 0.000666667
 0.992531 -0.147305   1.11151 0.0117066 0.000666667
 0.994779 -0.151106   1.10851 -0.0283859 0.000666667
 0.990211 -0.150044   1.11234 0.00814488 0.000666667
 0.992718 -0.148232   1.11144 0.0131576 0.000666667
0.994217 -0.15039  1.11517 0.0338993 0.000666667
 0.990957 -0.148757   1.11373 0.0750395 0.000666667
 0.989615 -0.148973   1.11443 0.0455365 0.000666667
 0.994585 -0.146388   1.10487 -0.00855325 0.000666667
 0.989512 -0.151375   1.12419 0.0290635 0.000666667
  0.98845 -0.156652    1.1113 0.0491223 0.000666667
 0.992587 -0.149094   1.11207 0.036435 0.000666667
 0.987877 -0.148563   1.11167 -0.00653025 0.000666667
0.993622 -0.14651  1.11538 0.0103176 0.000666667
 0.995058 -0.151245   1.10801 -0.00395547 0.000666667
0.992532 -0.1491  1.1044 0.011527 0.000666667
0.986129 -0.15226  1.12089 0.0980982 0.000666667
 0.991496 -0.148931   1.11298 0.0268658 0.000666667
  0.98824 -0.146939   1.11454 0.0696816 0.000666667
 0.990371 -0.155035   1.10927 0.0626041 0.000666667
 0.988333 -0.153502   1.11153 0.0393428 0.000666667
 0.993969 -0.149429   1.11097 0.00405823 0.000666667
 0.992651 -0.147434   1.10905 0.0281531 0.000666667
 0.986936 -0.149905   1.11093 0.0556776 0.000666667
0.985448 -0.1541 1.12346 0.119945 0.000666667
 0.993788 -0.148924   1.10529 0.045337 0.000666667
 0.985404 -0.149416   1.12116 0.117614 0.000666667
 0.994597 -0.149748   1.10386 0.00985429 0.000666667
 0.986672 -0.151532   1.11166 0.0628677 0.000666667
 0.991762 -0.155091   1.11269 0.0547497 0.000666667
 0.992118 -0.146735   1.11772 0.0345781 0.000666667
 0.989802 -0.150585   1.11314 0.0903161 0.000666667
 0.987664 -0.147031   1.11419 0.0515209 0.000666667
 0.987253 -0.154124   1.11016 0.046209 0.000666667
 0.992335 -0.148431   1.10728 0.046982 0.000666667
0.994678 -0.15072  1.10288 0.0407213 0.000666667
 0.991922 -0.155296   1.09604 0.0576629 0.000666667
 0.987085 -0.151891   1.12326 0.127926 0.000666667
0.987422 -0.14939  1.11264 0.0561682 0.000666667
 0.986382 -0.151683   1.11909 0.103614 0.000666667
 0.987936 -0.156777   1.10933 0.0789585 0.000666667
 0.988874 -0.149635   1.11045 0.0284092 0.000666667
 0.992177 -0.150392   1.10931 0.0627319 0.000666667
 0.987209 -0.154533   1.11069 0.0562423 0.000666667
 0.988076 -0.147203   1.11142 0.0517019 0.000666667
 0.990797 -0.148982   1.12059 0.0746578 0.000666667
 0.990687 -0.149036   1.11469 0.0173312 0.000666667
0.996706 -0.14854  1.10212 -0.0132693 0.000666667
0.990257 -0.15111  1.11207 0.0276028 0.000666667
 0.993721 -0.147839   1.11775 0.0291496 0.000666667
  0.98947 -0.146801   1.11667 -0.022994 0.000666667
 0.993259 -0.151279   1.10958 0.0576954 0.000666667
  0.98943 -0.148099   1.11237 0.0415179 0.000666667
 0.987806 -0.150007   1.10951 0.0414834 0.000666667
 0.987431 -0.149328   1.11327 0.0901109 0.000666667
 0.990043 -0.147358   1.11292 0.0731319 0.000666667
 0.990313 -0.149945   1.11432 -0.00564023 0.000666667
 0.989385 -0.149312   1.11463 0.0569732 0.000666667
 0.985944 -0.150903   1.12029 0.11121 0.000666667
 0.990464 -0.151136    1.1111 0.039418 0.000666667
 0.992507 -0.148715   1.12138 0.0799642 0.000666667
 0.986662 -0.151454   1.12652 0.0573737 0.000666667
 0.995563 -0.149216    1.1053 0.00270617 0.000666667
 0.989638 -0.148167   1.11463 0.059348 0.000666667
  0.98922 -0.153471   1.11095 0.0792557 0.000666667
 0.995425 -0.150023   1.11063 -0.00479107 0.000666667
 0.986797 -0.144713   1.11282 -0.0137562 0.000666667
 0.988144 -0.150597   1.12682 0.0612985 0.000666667
 0.987358 -0.149982   1.11262 0.0245461 0.000666667
 0.986951 -0.148882   1.11913 0.126678 0.000666667
 0.987531 -0.151088   1.11206 0.0259553 0.000666667
0.991717 -0.1491 1.11135 0.028252 0.000666667
 0.988526 -0.147446   1.11579 -0.0116191 0.000666667
 0.993619 -0.148365   1.10399 -0.0208591 0.000666667
  0.98999 -0.148256   1.11479 0.0477251 0.000666667
 0.990869 -0.148106   1.11452 -0.00784557 0.000666667
 0.989773 -0.148467   1.11472 0.0911057 0.000666667
 0.988159 -0.149123   1.11824 0.0485437 0.000666667
 0.990304 -0.146584    1.1127 -0.0141272 0.000666667
 0.986906 -0.154231   1.11226 0.0261128 0.000666667
 0.993142 -0.148073   1.11489 0.0340277 0.000666667
 0.987687 -0.149083   1.11117 0.0656062 0.000666667
  0.99016 -0.146023   1.11134 0.0468482 0.000666667
 0.989811 -0.152976   1.10821 0.0313862 0.000666667
 0.992408 -0.149792   1.11167 0.0161343 0.000666667
 0.991122 -0.150963   1.11929 0.101052 0.000666667
 0.989856 -0.148059   1.11231 0.0413875 0.000666667
 0.989402 -0.158118   1.11005 0.0565666 0.000666667
 0.991674 -0.148829   1.11179 0.0263625 0.000666667
 0.990391 -0.146095   1.11157 0.0466869 0.000666667
 0.991915 -0.147221   1.11211 0.0463659 0.000666667
 0.993655 -0.152592   1.10136 0.0400959 0.000666667
 0.984527 -0.151901   1.12496 0.12064 0.000666667
  0.99326 -0.147838   1.10318 0.0217013 0.000666667
 0.987771 -0.147513   1.11525 0.0539247 0.000666667
 0.988178 -0.152669   1.11402 0.0772191 0.000666667
 0.986102 -0.150177    1.1122 0.0382871 0.000666667
 0.994672 -0.148835   1.10562 0.000931347 0.000666667
 0.992771 -0.150477   1.11018 0.0656257 0.000666667
 0.990382 -0.147344   1.11333 0.0410316 0.000666667
 0.995406 -0.149336   1.10595 0.014794 0.000666667
 0.992872 -0.148152    1.1122 0.0274985 0.000666667
 0.992894 -0.152635   1.11591 0.0415916 0.000666667
 0.989587 -0.149421    1.1107 0.04155 0.000666667
 0.990908 -0.148781   1.11397 0.0308962 0.000666667
 0.990112 -0.147828   1.11534 0.0458994 0.000666667
 0.991359 -0.148772   1.11011 0.0536346 0.000666667
 0.988116 -0.147378   1.11453 -0.0170607 0.000666667
 0.990042 -0.150212    1.1118 0.0544576 0.000666667
 0.989662 -0.146024   1.11366 0.0630871 0.000666667
 0.988713 -0.147578   1.11388 -0.00206396 0.000666667
 0.988658 -0.145927   1.11601 -0.0282373 0.000666667
0.989851 -0.14927  1.11227 0.0434412 0.000666667
 0.991931 -0.150125   1.11524 0.0180547 0.000666667
 0.985374 -0.151131   1.11268 0.0790185 0.000666667
 0.990006 -0.152416   1.11265 0.0408788 0.000666667
 0.992024 -0.146409   1.10967 0.0455132 0.000666667
 0.995104 -0.150142   1.10404 0.0616835 0.000666667
0.992763 -0.14614  1.11506 0.0439203 0.000666667
 0.989679 -0.152218   1.11267 0.051789 0.000666667
 0.994886 -0.149174   1.10314 0.0052844 0.000666667
 0.991344 -0.148895   1.11184 0.0217655 0.000666667
 0.990926 -0.150729    1.1184 0.0679837 0.000666667
 0.995533 -0.154798   1.09821 0.0335832 0.000666667
 0.990039 -0.148632   1.11419 0.0447993 0.000666667
 0.992582 -0.148012   1.11125 0.0130023 0.000666667
 0.991738 -0.156674   1.11344 0.084823 0.000666667
 0.989626 -0.150164   1.11244 0.0254047 0.000666667
 0.986092 -0.146079    1.1107 0.0603402 0.000666667
  0.98508 -0.148505   1.11292 0.0433797 0.000666667
 0.994889 -0.149957   1.10464 -0.0150082 0.000666667
 0.985873 -0.149532   1.11946 0.0945798 0.000666667
 0.991037 -0.149496   1.10493 0.0182915 0.000666667
0.989757 -0.15483  1.11121 0.0538192 0.000666667
 0.987277 -0.153598    1.1209 0.100739 0.000666667
 0.997335 -0.150003   1.10452 0.0191719 0.000666667
 0.994375 -0.150394   1.11912 0.0666246 0.000666667
 0.992041 -0.154108   1.11368 0.0524254 0.000666667
0.996356 -0.14928  1.10616 -0.00818838 0.000666667
 0.987396 -0.148675    1.1088 0.071507 0.000666667
 0.985611 -0.149089   1.11183 0.0477072 0.000666667
 0.993335 -0.150432   1.10453 0.0262384 0.000666667
 0.992281 -0.147332   1.11241 0.0475184 0.000666667
  0.98754 -0.147827   1.11393 0.0640052 0.000666667
 0.994936 -0.152537   1.10566 -0.00274673 0.000666667
 0.991438 -0.148864   1.11531 0.0305803 0.000666667
 0.990761 -0.150063   1.12277 0.0711886 0.000666667
 0.992111 -0.149358   1.11119 0.0970548 0.000666667
 0.991795 -0.148553   1.11913 0.0736512 0.000666667
 0.983603 -0.153278   1.11344 0.0514886 0.000666667
 0.990687 -0.145816   1.11199 0.0503991 0.000666667
 0.994219 -0.147815   1.10425 0.018631 0.000666667
 0.989834 -0.154637   1.11128 0.0401936 0.000666667
  0.99118 -0.150313   1.11505 0.042682 0.000666667
 0.993525 -0.149121   1.11097 0.0301404 0.000666667
 0.990361 -0.150607   1.11481 0.00846334 0.000666667
0.993441 -0.15027  1.11326 0.0478 0.000666667
 0.986828 -0.150491   1.11183 0.0944404 0.000666667
 0.988942 -0.149515   1.11401 0.0507257 0.000666667
 0.989546 -0.150758   1.11072 0.0417284 0.000666667
 0.992378 -0.149007   1.11854 0.0975 0.000666667
 0.992587 -0.148543   1.10487 -0.0060172 0.000666667
 0.992963 -0.149744   1.10057 0.0210733 0.000666667
 0.993324 -0.148564   1.11208 0.0919515 0.000666667
 0.990798 -0.150342   1.12023 0.0735664 0.000666667
  0.98672 -0.148372   1.12348 0.0676958 0.000666667
 0.988567 -0.151495   1.11002 0.0453325 0.000666667
 0.991241 -0.148945   1.11248 0.066298 0.000666667
  0.98881 -0.149768    1.1095 0.0224367 0.000666667
 0.987768 -0.147975   1.11516 0.0326518 0.000666667
 0.990437 -0.151825   1.11357 0.089878 0.000666667
 0.993589 -0.144239   1.11279 0.0767275 0.000666667
 0.989632 -0.155676   1.11388 0.0775614 0.000666667
 0.989917 -0.154395   1.11204 0.0585204 0.000666667
0.987053 -0.15194  1.11177 0.0850511 0.000666667
 0.988052 -0.153448   1.11303 0.0666383 0.000666667
 0.988522 -0.151133   1.11271 0.0510686 0.000666667
 0.994439 -0.150928   1.10679 0.0242318 0.000666667
 0.986851 -0.154677   1.12402 0.134338 0.000666667
  0.99005 -0.155265   1.11394 0.0466361 0.000666667
 0.993152 -0.148566   1.10881 0.0181064 0.000666667
 0.997975 -0.150251    1.1061 0.021088 0.000666667
 0.988059 -0.153564   1.10878 0.0530738 0.000666667
 0.987816 -0.148681   1.12371 0.0629584 0.000666667
 0.992254 -0.148322   1.10841 0.0150845 0.000666667
 0.992826 -0.150252    1.1207 0.0470104 0.000666667
 0.987161 -0.153226   1.11454 0.0484277 0.000666667
 0.989045 -0.147474    1.1217 0.0521288 0.000666667
 0.99411 -0.15086  1.10684 0.0360744 0.000666667
0.987801 -0.15103  1.11222 0.0593952 0.000666667
  0.99606 -0.148084   1.10551 -0.0192026 0.000666667
  0.98763 -0.149819   1.12388 0.0916277 0.000666667
 0.997658 -0.147676   1.10608 0.0271722 0.000666667
0.988257 -0.15292  1.10914 0.032191 0.000666667
 0.992131 -0.147886   1.11461 0.0237661 0.000666667
0.995005 -0.14956  1.10554 0.0417815 0.000666667
 0.992813 -0.148839   1.11038 0.0446003 0.000666667
 0.993974 -0.149205   1.11626 0.038104 0.000666667
 0.995473 -0.150908   1.10736 0.00776638 0.000666667
 0.991478 -0.147914   1.11136 0.0367837 0.000666667
 0.993814 -0.147196   1.11596 0.0437503 0.000666667
 0.991097 -0.147958   1.10967 0.0824372 0.000666667
 0.993327 -0.147804   1.11515 0.000420639 0.000666667
0.990341 -0.14932  1.11602 0.0502016 0.000666667
 0.991516 -0.150705   1.11521 0.0516095 0.000666667
 0.993751 -0.154117   1.10244 0.0430622 0.000666667
 0.990563 -0.147679   1.11105 0.0531328 0.000666667
 0.989609 -0.147183   1.11544 0.0292788 0.000666667
   0.9852 -0.149404   1.12433 0.1248 0.000666667
 0.992337 -0.149212   1.11079 0.0631028 0.000666667
 0.989515 -0.146986   1.11233 0.0632695 0.000666667
 0.995104 -0.151449   1.10325 -0.0170526 0.000666667
 0.989613 -0.148854   1.11629 0.0616012 0.000666667
 0.992525 -0.151432    1.1034 0.0135064 0.000666667
 0.992666 -0.150024   1.11013 0.00522844 0.000666667
 0.986961 -0.153437   1.11186 0.079299 0.000666667
 0.992883 -0.148771   1.10679 0.0100875 0.000666667
 0.991175 -0.149037   1.11501 0.0247099 0.000666667
 0.997449 -0.150332    1.1063 0.0547372 0.000666667
0.994177 -0.14969  1.11048 0.0557954 0.000666667
0.985253 -0.15388  1.11303 0.0218505 0.000666667
 0.987893 -0.146714    1.1133 0.0657745 0.000666667
 0.992501 -0.150208   1.11226 0.0204348 0.000666667
 0.993889 -0.150748   1.10904 0.0309382 0.000666667
 0.991668 -0.150457   1.12183 0.0331381 0.000666667
 0.987517 -0.151698   1.12013 0.088348 0.000666667
 0.989338 -0.151333   1.11044 0.0411429 0.000666667
 0.985423 -0.153056   1.12345 0.0910669 0.000666667
 0.992213 -0.148489   1.11404 0.0453674 0.000666667
 0.991376 -0.146183   1.11406 0.0357634 0.000666667
   0.9898 -0.149869   1.10903 0.0433874 0.000666667
0.992981 -0.14897  1.10676 -0.0346518 0.000666667
 0.987334 -0.150049    1.1154 0.0123374 0.000666667
 0.988839 -0.149314   1.11279 0.0553352 0.000666667
 0.989021 -0.150416   1.11146 0.0665665 0.000666667
  0.99327 -0.149886   1.11163 0.0406881 0.000666667
 0.984751 -0.152206   1.12018 0.0649058 0.000666667
 0.990861 -0.156125   1.11195 0.0553981 0.000666667
0.988604 -0.14752  1.11271 0.0252997 0.000666667
 0.990074 -0.155514   1.11314 0.0493483 0.000666667
 0.986009 -0.152332   1.11363 0.116142 0.000666667
 0.989321 -0.148536   1.11544 0.0367896 0.000666667
 0.990363 -0.149458   1.11514 0.0138456 0.000666667
 0.988184 -0.151679   1.11252 0.0179114 0.000666667
 0.987827 -0.150968   1.11172 0.0471417 0.000666667
 0.989405 -0.155559   1.11297 0.0777348 0.000666667
 0.993492 -0.150209   1.10647 0.0161815 0.000666667
  0.98859 -0.149393    1.1138 0.00559373 0.000666667
0.991881 -0.1497 1.11008 0.0214502 0.000666667
 0.992959 -0.148958   1.11973 0.0777282 0.000666667
 0.987724 -0.149721   1.11461 -0.000775441 0.000666667
 0.987155 -0.149865   1.11723 -0.0030908 0.000666667
 0.986593 -0.150305   1.11028 0.0365422 0.000666667
 0.990335 -0.147938   1.10962 0.0259081 0.000666667
 0.986419 -0.153901   1.11112 0.0681874 0.000666667
 0.992373 -0.148576   1.11416 0.0226875 0.000666667
0.993731 -0.14907  1.11049 0.015191 0.000666667
  0.98911 -0.148154   1.11226 0.0302809 0.000666667
 0.989427 -0.148591   1.11332 0.046789 0.000666667
0.992078 -0.14874  1.11398 0.0305093 0.000666667
 0.988581 -0.150223   1.11305 0.0679593 0.000666667
 0.988152 -0.148548   1.11308 0.047653 0.000666667
0.988957 -0.15492   1.1096 0.0710227 0.000666667
 0.991161 -0.149314   1.11071 0.0262348 0.000666667
 0.987226 -0.153089   1.10902 0.0648701 0.000666667
 0.987514 -0.150439   1.11072 0.0443507 0.000666667
 0.987632 -0.149045   1.11023 0.0427597 0.000666667
 0.988052 -0.149115   1.11324 0.0360174 0.000666667
 0.992363 -0.149151   1.11382 0.0544813 0.000666667
 0.988266 -0.143882   1.11412 -0.0162679 0.000666667
 0.988966 -0.148121   1.11466 0.0573329 0.000666667
 0.985693 -0.148625   1.11368 0.0134341 0.000666667
 0.993066 -0.148902   1.11172 0.0388149 0.000666667
 0.987756 -0.147911   1.11156 0.0363202 0.000666667
 0.988714 -0.154136   1.11138 0.0391006 0.000666667
0.995566 -0.14959  1.10515 0.01067 0.000666667
 0.991975 -0.149514   1.10553 0.0430687 0.000666667
 0.988526 -0.147715   1.11463 0.0255181 0.000666667
 0.9913 -0.1474 1.11522 0.0489388 0.000666667
 0.996268 -0.149683   1.10731 -0.00138512 0.000666667
 0.986177 -0.154423    1.1244 0.0604809 0.000666667
 0.991201 -0.146971   1.11575 0.0434297 0.000666667
 0.990595 -0.149273    1.1123 0.0278587 0.000666667
 0.991446 -0.155333   1.11255 0.0366838 0.000666667
 0.989433 -0.149854   1.11344 0.0367398 0.000666667
 0.991143 -0.148025   1.11375 0.0214322 0.000666667
 0.986889 -0.155781   1.11299 0.0913983 0.000666667
 0.994028 -0.149154   1.11251 0.0180307 0.000666667
 0.989827 -0.147953   1.11472 0.0260213 0.000666667
 0.993106 -0.151124   1.11282 0.00898582 0.000666667
 0.997872 -0.149578   1.10566 0.0352374 0.000666667
  0.98694 -0.150579   1.11282 0.0338681 0.000666667
 0.996615 -0.149881   1.10487 0.0421895 0.000666667
 0.986968 -0.150809     1.112 0.0558032 0.000666667
 0.987348 -0.154459   1.11134 0.0778971 0.000666667
 0.992185 -0.148436      1.11 0.0418748 0.000666667
 0.991388 -0.146713   1.11327 0.0586457 0.000666667
 0.987713 -0.151278   1.11354 0.0758796 0.000666667
 0.989266 -0.145402   1.11311 0.0270685 0.000666667
 0.987083 -0.146645   1.11178 0.100676 0.000666667
 0.992593 -0.149776    1.1169 0.104077 0.000666667
 0.997727 -0.150666    1.1078 0.0293821 0.000666667
 0.991192 -0.150723    1.1142 0.0285045 0.000666667
 0.989364 -0.147777   1.11264 0.0513261 0.000666667
 0.983853 -0.147114   1.11368 0.0514754 0.000666667
 0.991222 -0.148209   1.11291 0.048689 0.000666667
 0.993173 -0.152694   1.10123 0.0155563 0.000666667
 0.995832 -0.150663   1.10662 0.0263296 0.000666667
 0.989587 -0.147106   1.11476 0.063713 0.000666667
 0.986423 -0.150464   1.11902 0.116416 0.000666667
 0.994417 -0.148805    1.1136 0.0181011 0.000666667
0.991393 -0.14848  1.11428 0.0754003 0.000666667
0.992389 -0.14893  1.11172 0.0823914 0.000666667
 0.986637 -0.156973   1.11109 0.0978304 0.000666667
 0.988781 -0.150039   1.11336 0.0574642 0.000666667
 0.990656 -0.147943   1.11503 0.0187744 0.000666667
 0.995995 -0.149224   1.10774 0.0174334 0.000666667
 0.991902 -0.148298   1.11296 0.0442365 0.000666667
 0.995146 -0.148594   1.10881 0.00750015 0.000666667
 0.991385 -0.148456   1.11333 0.0324835 0.000666667
 0.989024 -0.150646   1.12174 0.0994706 0.000666667
 0.988022 -0.146619   1.11256 0.0399939 0.000666667
 0.994289 -0.149787   1.11068 0.0441307 0.000666667
0.992101 -0.14999   1.1053 0.0241987 0.000666667
 0.986186 -0.148679   1.11394 0.0102444 0.000666667
 0.988268 -0.149607   1.12706 0.0630831 0.000666667
 0.993238 -0.147636   1.10787 0.00259342 0.000666667
 0.995357 -0.148525   1.10724 0.00247464 0.000666667
0.985024 -0.14762  1.11146 -0.00961293 0.000666667
0.989701 -0.1457  1.1123 0.0669702 0.000666667
0.989084 -0.14944  1.11422 0.0641533 0.000666667
 0.993433 -0.149696    1.1118 0.0393437 0.000666667
 0.988637 -0.155141   1.11158 0.0249678 0.000666667
 0.991614 -0.145377   1.11248 0.0573884 0.000666667
 0.986991 -0.151948   1.11898 0.113316 0.000666667
 0.990221 -0.147888   1.11536 -0.0181615 0.000666667
 0.990303 -0.146135   1.10679 0.0140859 0.000666667
 0.988255 -0.152411   1.11135 0.0468902 0.000666667
   0.9948 -0.149002   1.10389 0.0304744 0.000666667
 0.993811 -0.150241   1.10455 -0.0020038 0.000666667
0.989562 -0.14802  1.11668 0.0530878 0.000666667
 0.985622 -0.150099   1.12159 0.0954471 0.000666667
 0.990975 -0.146898   1.11446 0.0254008 0.000666667
 0.989905 -0.150287   1.12647 0.0426954 0.000666667
 0.989455 -0.147718   1.11524 0.0229913 0.000666667
 0.991677 -0.150675   1.10792 0.0682 0.000666667
 0.991445 -0.149072   1.11448 0.056065 0.000666667
 0.996316 -0.152005   1.10765 0.0363237 0.000666667
 0.990035 -0.155267   1.11439 0.0399968 0.000666667
 0.987857 -0.150436   1.11246 0.0685914 0.000666667
 0.987183 -0.149563   1.11986 0.104774 0.000666667
  0.99218 -0.151334   1.11491 0.0475956 0.000666667
 0.986624 -0.152102   1.11591 0.075991 0.000666667
 0.984225 -0.150615   1.11371 0.0271661 0.000666667
0.987459 -0.15634  1.10529 0.0659875 0.000666667
 0.986439 -0.152148   1.12023 0.122325 0.000666667
 0.990035 -0.155474   1.11208 0.0416382 0.000666667
 0.992923 -0.150637   1.10857 0.0300312 0.000666667
 0.98567 -0.15491  1.12217 0.0966896 0.000666667
 0.992046 -0.147274    1.1077 -0.0256558 0.000666667
 0.992292 -0.149764   1.11463 0.0213189 0.000666667
 0.992115 -0.147991   1.11024 0.0292065 0.000666667
 0.990188 -0.147288   1.11151 0.0339832 0.000666667
  0.99459 -0.150917   1.11021 0.0433376 0.000666667
 0.994422 -0.153389   1.09874 0.0451642 0.000666667
 0.988365 -0.149448   1.12037 0.110146 0.000666667
 0.994281 -0.147157   1.11519 0.0340436 0.000666667
 0.992691 -0.147639   1.10367 0.0469467 0.000666667
 0.987593 -0.151609   1.10918 0.043901 0.000666667
 0.986453 -0.151632   1.12176 0.0898781 0.000666667
 0.989361 -0.152877   1.10976 0.0556064 0.000666667
 0.988777 -0.148336   1.11228 0.0187081 0.000666667
0.990611 -0.15075  1.11373 0.0357272 0.000666667
 0.989545 -0.145199   1.11263 0.0458041 0.000666667
 0.992482 -0.151458   1.10331 0.0113905 0.000666667
 0.991583 -0.148506   1.11659 0.0471788 0.000666667
  0.99172 -0.149983   1.10982 0.0256577 0.000666667
 0.99309 -0.15016  1.12033 0.0647607 0.000666667
 0.985436 -0.149014   1.11259 0.0261695 0.000666667
 0.987912 -0.148234   1.12554 0.076998 0.000666667
 0.990573 -0.154544   1.10925 0.0537133 0.000666667
 0.988707 -0.155142   1.11574 0.0769837 0.000666667
0.997996 -0.15178  1.10585 0.0333171 0.000666667
 0.990811 -0.147292   1.11522 0.0110222 0.000666667
 0.994366 -0.146832   1.10643 0.0141403 0.000666667
 0.997324 -0.149519   1.10732 0.00744257 0.000666667
 0.985911 -0.150946   1.12306 0.120293 0.000666667
 0.993279 -0.152199    1.1041 0.00421231 0.000666667
 0.990262 -0.150517   1.11255 0.0205398 0.000666667
 0.987386 -0.147131   1.11167 0.0550484 0.000666667
0.991282 -0.15124  1.11137 -0.0127437 0.000666667
 0.988966 -0.145466   1.11471 0.0884227 0.000666667
 0.989958 -0.150577   1.11691 0.0377101 0.000666667
 0.989535 -0.155526     1.107 0.0708125 0.000666667
 0.992191 -0.150154   1.10983 0.0588021 0.000666667
 0.990405 -0.147187   1.11258 0.0368406 0.000666667
0.990019 -0.1485 1.12445 0.0981163 0.000666667
 0.996693 -0.152366   1.10458 -0.00596077 0.000666667
 0.994018 -0.148329   1.11188 0.0215844 0.000666667
 0.987996 -0.149998   1.12348 0.0517358 0.000666667
  0.99299 -0.148314   1.11883 0.0879181 0.000666667
 0.995758 -0.149743   1.10318 0.0255589 0.000666667
 0.987066 -0.147095   1.11548 0.00310514 0.000666667
0.988931 -0.14725  1.10635 0.0589818 0.000666667
 0.987285 -0.151275   1.11215 0.0274034 0.000666667
 0.988492 -0.149113   1.11204 0.0374492 0.000666667
 0.992226 -0.147312   1.10843 0.01609 0.000666667
 0.991721 -0.144178   1.11492 -0.00508117 0.000666667
 0.99056 -0.14794  1.11362 0.0386047 0.000666667
 0.990945 -0.148041   1.11347 0.0198896 0.000666667
 0.991976 -0.152345   1.11379 -0.00210952 0.000666667
 0.988888 -0.151037   1.11105 0.056239 0.000666667
 0.990153 -0.155252   1.11426 0.0881088 0.000666667
 0.986838 -0.150695   1.12499 0.106702 0.000666667
 0.988721 -0.147594   1.11459 0.0276214 0.000666667
 0.991052 -0.146859   1.12181 0.0808068 0.000666667
 0.987032 -0.151658   1.12357 0.0969579 0.000666667
0.996533 -0.14923  1.10919 0.0198212 0.000666667
0.993253 -0.15068  1.10951 -0.00655307 0.000666667
 0.992858 -0.148127   1.10477 0.0197558 0.000666667
 0.988287 -0.148919   1.12098 0.0709712 0.000666667
 0.990148 -0.148726   1.11185 0.017831 0.000666667
 0.988393 -0.150971   1.11082 0.0311088 0.000666667
0.990666 -0.15343   1.1139 0.0501217 0.000666667
 0.990954 -0.150397   1.11417 0.0156261 0.000666667
 0.985595 -0.153348   1.11534 0.093398 0.000666667
 0.993087 -0.147771   1.11462 0.0258181 0.000666667
 0.993355 -0.149784   1.10822 -0.0104 0.000666667
 0.991927 -0.154979    1.0995 0.00775579 0.000666667
 0.989727 -0.149067    1.1108 0.0826468 0.000666667
 0.995428 -0.150089   1.10553 0.0534643 0.000666667
0.988361 -0.14793  1.11536 0.050556 0.000666667
 0.985637 -0.152652   1.10653 0.0633112 0.000666667
 0.993429 -0.152497   1.10787 -0.00442545 0.000666667
 0.989328 -0.151867   1.10959 0.109596 0.000666667
 0.988699 -0.149703   1.12628 0.0750491 0.000666667
 0.992002 -0.148959   1.10693 0.00151472 0.000666667
 0.990606 -0.148577     1.114 0.0140585 0.000666667
0.991307 -0.14894  1.10947 0.0238047 0.000666667
 0.993441 -0.147557   1.10508 0.0164405 0.000666667
 0.994842 -0.148067    1.1059 0.0132313 0.000666667
 0.992609 -0.146877   1.10942 0.0195498 0.000666667
 0.984725 -0.149992    1.1149 0.0907032 0.000666667
 0.992676 -0.150764    1.1081 0.0544968 0.000666667
 0.993758 -0.150427   1.10065 0.0097884 0.000666667
 0.989372 -0.149883   1.11425 0.0375981 0.000666667
 0.987522 -0.150496   1.11358 0.0738181 0.000666667
0.991593 -0.15281  1.10686 0.0220671 0.000666667
   0.9893 -0.148397   1.11457 0.0380297 0.000666667
 0.993023 -0.149949   1.10629 -0.00940724 0.000666667
 0.990104 -0.149281   1.11406 0.0400755 0.000666667
 0.995105 -0.150297   1.10571 -0.0318941 0.000666667
 0.990227 -0.149133   1.11408 0.0235418 0.000666667
 0.986845 -0.154196   1.11103 0.0658342 0.000666667
  0.98645 -0.153244   1.12351 0.0594938 0.000666667
 0.991978 -0.150463   1.11798 0.0916785 0.000666667
  0.98511 -0.150981   1.11061 0.0365205 0.000666667
 0.991304 -0.155383   1.11031 0.0785705 0.000666667
 0.991458 -0.146037   1.11255 0.0423925 0.000666667
  0.99237 -0.149508   1.11527 0.0413284 0.000666667
 0.983554 -0.149907    1.1132 0.0998476 0.000666667
 0.992871 -0.153725   1.11309 0.0253081 0.000666667
 0.990878 -0.152072   1.11066 0.0760752 0.000666667
 0.987917 -0.147959   1.11878 -0.00488749 0.000666667
0.994631 -0.15707  1.09803 0.0392448 0.000666667
 0.993051 -0.148539   1.10515 -0.000934459 0.000666667
  0.99055 -0.150774   1.11319 0.062995 0.000666667
 0.992924 -0.146516    1.1125 0.0240202 0.000666667
 0.991781 -0.147602    1.1136 0.0245811 0.000666667
 0.988586 -0.150807   1.11172 0.051747 0.000666667
 0.988067 -0.152126   1.11002 0.0107614 0.000666667
 0.993842 -0.151457   1.10924 -0.000833507 0.000666667
 0.992577 -0.151812   1.12225 0.0966131 0.000666667
 0.995939 -0.149944   1.10064 0.0193607 0.000666667
 0.993289 -0.150031   1.10571 -0.0201876 0.000666667
 0.991744 -0.147288   1.10655 -0.00721216 0.000666667
 0.988251 -0.147146   1.11531 0.0371291 0.000666667
  0.98852 -0.147177   1.11261 0.0185519 0.000666667
 0.989763 -0.153659   1.09679 0.00612027 0.000666667
 0.988515 -0.150775   1.12405 0.131741 0.000666667
 0.987282 -0.152541   1.11455 0.0953581 0.000666667
 0.987234 -0.147999   1.12038 0.120395 0.000666667
 0.987686 -0.148514   1.11847 0.0785186 0.000666667
 0.988004 -0.149241   1.11573 0.00437368 0.000666667
 0.992426 -0.148903   1.11132 0.0234741 0.000666667
 0.992569 -0.147583   1.11459 0.0481504 0.000666667
 0.990719 -0.155215    1.0998 0.0389568 0.000666667
 0.986427 -0.148802   1.12133 0.0844562 0.000666667
 0.989472 -0.148197   1.11444 0.0131292 0.000666667
 0.996285 -0.152846   1.10862 0.0282956 0.000666667
 0.991076 -0.151393   1.11994 0.0675253 0.000666667
 0.994679 -0.152029   1.10502 0.0312306 0.000666667
0.991595 -0.15026  1.11231 0.062066 0.000666667
 0.987633 -0.147939   1.11236 0.0517393 0.000666667
 0.987685 -0.152865   1.11147 0.0865607 0.000666667
 0.991951 -0.150377   1.11561 0.0138302 0.000666667
 0.986572 -0.152532   1.11756 0.0882846 0.000666667
 0.988953 -0.150265   1.12777 0.057402 0.000666667
0.991645 -0.15195  1.11658 0.0907928 0.000666667
 0.991289 -0.149969   1.12096 0.0625926 0.000666667
  0.98814 -0.150394   1.11207 0.0735972 0.000666667
 0.986421 -0.150824   1.12258 0.145211 0.000666667
 0.986926 -0.155326   1.12177 0.0528785 0.000666667
 0.987857 -0.149305    1.1052 0.0535998 0.000666667
 0.991547 -0.147096   1.11645 0.0390593 0.000666667
 0.988737 -0.152853   1.11932 0.0900574 0.000666667
 0.989581 -0.148686   1.11605 0.0396141 0.000666667
 0.987012 -0.148585   1.11154 0.0351849 0.000666667
 0.993376 -0.148597   1.11571 0.0170258 0.000666667
 0.994021 -0.149349   1.10704 0.0358543 0.000666667
 0.989143 -0.152168    1.1126 0.0660782 0.000666667
0.991799 -0.1505 1.11304 0.026495 0.000666667
 0.992471 -0.147732   1.11127 0.0153021 0.000666667
 0.989167 -0.153156   1.10776 0.0387027 0.000666667
 0.987847 -0.152323   1.11966 0.100691 0.000666667
 0.990168 -0.148614   1.11557 0.0533264 0.000666667
 0.991763 -0.148792   1.11095 0.0303357 0.000666667
 0.986207 -0.145424   1.11387 -0.0251948 0.000666667
  0.99318 -0.154775   1.09864 0.0479025 0.000666667
 0.985955 -0.148717   1.11172 0.0417306 0.000666667
 0.989341 -0.147156   1.12303 0.0726979 0.000666667
 0.986334 -0.151839    1.1097 0.0518834 0.000666667
 0.992063 -0.156733   1.10256 -0.0452898 0.000666667
  0.99445 -0.148801   1.10411 0.0177997 0.000666667
 0.987183 -0.152539   1.12227 0.123018 0.000666667
 0.991216 -0.148818   1.10753 -0.0243038 0.000666667
 0.992378 -0.150701   1.10473 0.0139215 0.000666667
 0.988605 -0.156072   1.11121 0.0707406 0.000666667
 0.991568 -0.148281   1.10507 0.0118948 0.000666667
 0.992489 -0.150146   1.10764 0.0132042 0.000666667
 0.988078 -0.146275   1.11234 0.026234 0.000666667
 0.989178 -0.152088   1.11164 0.0787412 0.000666667
 0.994935 -0.150842   1.10488 0.0174229 0.000666667
0.988176 -0.15113   1.1081 0.0270727 0.000666667
 0.993393 -0.149132   1.10448 0.0213063 0.000666667
 0.992507 -0.153049   1.11202 0.0265363 0.000666667
0.984596 -0.15087  1.11283 0.0349269 0.000666667
 0.990308 -0.156762   1.11191 0.0597403 0.000666667
  0.99265 -0.148841   1.10547 0.000410165 0.000666667
 0.988374 -0.150412   1.12484 0.0581417 0.000666667
 0.987745 -0.150272   1.11192 0.0291496 0.000666667
 0.993409 -0.149659   1.11185 0.072248 0.000666667
 0.991715 -0.154646   1.09971 0.0340635 0.000666667
 0.993138 -0.152256   1.10924 0.037415 0.000666667
 0.996287 -0.154751   1.10046 0.0168256 0.000666667
  0.99159 -0.151549   1.11411 0.0448907 0.000666667
 0.99092 -0.15019  1.10953 0.049076 0.000666667
  0.99237 -0.150282   1.11132 0.0570593 0.000666667
 0.990013 -0.148976   1.11072 0.0553708 0.000666667
 0.987835 -0.154006   1.11317 0.0731098 0.000666667
 0.986416 -0.150319   1.11856 0.117097 0.000666667
 0.988242 -0.156594   1.11325 0.067982 0.000666667
 0.988132 -0.146345   1.11153 0.0449164 0.000666667
 0.990645 -0.150463   1.12074 0.0758763 0.000666667
  0.99775 -0.148741   1.10631 0.000420878 0.000666667
0.992191 -0.14777  1.11044 0.0162103 0.000666667
 0.986265 -0.153044   1.11334 0.0734843 0.000666667
0.992535 -0.14756  1.10987 0.048243 0.000666667
0.992506 -0.1494 1.11599 0.0355944 0.000666667
 0.988625 -0.146564   1.11523 0.0272662 0.000666667
 0.987964 -0.152878   1.10897 0.0686033 0.000666667
0.985091 -0.1497 1.10902 0.0586454 0.000666667
 0.992429 -0.149984   1.12308 0.0501275 0.000666667
 0.991025 -0.149667   1.11163 0.0411271 0.000666667
 0.996242 -0.147722   1.10664 -0.00168647 0.000666667
 0.993487 -0.149443   1.10578 -0.00883519 0.000666667
 0.986494 -0.146804   1.11195 0.0919854 0.000666667
0.990718 -0.14845  1.11183 0.0707383 0.000666667
 0.993036 -0.148615   1.11454 0.0401831 0.000666667
  0.99025 -0.147432   1.11039 0.061649 0.000666667
 0.990361 -0.146701   1.11045 0.0507895 0.000666667
 0.985843 -0.149169    1.1106 0.0229043 0.000666667
0.995857 -0.14879  1.10655 0.0101686 0.000666667
 0.988653 -0.153486   1.12222 0.089982 0.000666667
 0.986259 -0.152158   1.12027 0.0953358 0.000666667
 0.986894 -0.157539   1.09732 -0.0207215 0.000666667
  0.98526 -0.154218   1.12306 0.128794 0.000666667
 0.989821 -0.151277   1.11281 0.0719949 0.000666667
 0.990481 -0.150546   1.12357 0.0571913 0.000666667
 0.989351 -0.148876    1.1153 0.0328012 0.000666667
 0.994371 -0.150626   1.10563 0.0067152 0.000666667
  0.98876 -0.154876   1.11163 0.0426002 0.000666667
 0.989369 -0.146364   1.11395 0.0422362 0.000666667
 0.988137 -0.153466   1.11409 0.053498 0.000666667
 0.98443 -0.15429  1.11026 0.0458961 0.000666667
   0.9878 -0.152656   1.11024 0.0558439 0.000666667
 0.987396 -0.149229    1.1207 0.118636 0.000666667
0.989528 -0.14761  1.11571 0.0355785 0.000666667
 0.991895 -0.147132   1.11347 0.0368556 0.000666667
  0.99017 -0.149042   1.12021 0.0501038 0.000666667
 0.986489 -0.149795   1.11162 0.0462791 0.000666667
  0.99362 -0.152195   1.11164 0.0701401 0.000666667
 0.987507 -0.150378   1.11066 0.0435446 0.000666667
 0.993126 -0.148883   1.10644 0.0173597 0.000666667
 0.994339 -0.148836   1.12289 0.0788878 0.000666667
0.990025 -0.1492 1.12083 0.0706377 0.000666667
 0.991966 -0.147751   1.11085 0.0307016 0.000666667
 0.992785 -0.148647   1.10482 0.0126883 0.000666667
 0.991886 -0.152689   1.12151 0.0821092 0.000666667
 0.991072 -0.150111   1.10824 0.0378495 0.000666667
 0.987964 -0.149439   1.12585 0.0360593 0.000666667
 0.991339 -0.150501    1.1047 -0.0164031 0.000666667
  0.99228 -0.156785   1.09827 0.00342482 0.000666667
 0.994462 -0.149961   1.10447 0.00909598 0.000666667
 0.985361 -0.150647   1.11299 0.0359668 0.000666667
 0.992131 -0.147336   1.11044 0.0495341 0.000666667
 0.990004 -0.156158   1.10949 0.0668359 0.000666667
 0.995261 -0.151866   1.10512 -0.0164846 0.000666667
0.991058 -0.15116  1.11285 -0.0059159 0.000666667
 0.987102 -0.148755   1.12393 0.0726976 0.000666667
 0.991411 -0.150571   1.10615 -0.0118029 0.000666667
 0.993024 -0.149739   1.11402 0.0267544 0.000666667
 0.986091 -0.150177   1.12212 0.0764821 0.000666667
  0.98726 -0.146097   1.11366 0.039359 0.000666667
 0.992601 -0.147675   1.11225 0.0208323 0.000666667
 0.993776 -0.146838   1.10649 0.026023 0.000666667
0.988502 -0.15554  1.11272 0.0684099 0.000666667
 0.995956 -0.149714   1.10717 0.000599797 0.000666667
0.987736 -0.1536 1.11903 0.113259 0.000666667
 0.986422 -0.150798   1.11035 0.0339076 0.000666667
 0.989236 -0.149843   1.11267 0.0405516 0.000666667
 0.995019 -0.148742   1.10586 0.00276209 0.000666667
 0.989083 -0.150654   1.11073 0.0128718 0.000666667
 0.985653 -0.151289   1.11233 0.0613109 0.000666667
 0.988314 -0.148137   1.11328 0.0533654 0.000666667
  0.98673 -0.148171   1.11999 0.0667848 0.000666667
 0.987218 -0.151452   1.12461 0.0518367 0.000666667
 0.989809 -0.146156   1.11298 0.0656457 0.000666667
 0.985914 -0.152763   1.11928 0.100356 0.000666667
 0.990299 -0.154121   1.11243 0.0411095 0.000666667
 0.986957 -0.150434   1.11172 0.0689775 0.000666667
0.996519 -0.14919  1.10738 0.0309436 0.000666667
 0.990819 -0.154227   1.10807 0.0593116 0.000666667
 0.987515 -0.151456   1.11144 0.0831259 0.000666667
 0.991861 -0.147901   1.11371 0.0245548 0.000666667
  0.98894 -0.144872   1.11175 0.0327272 0.000666667
 0.990551 -0.148899   1.11234 0.0451148 0.000666667
  0.99367 -0.150263    1.1065 0.00126371 0.000666667
 0.989847 -0.147214   1.11552 0.0317711 0.000666667
 0.990781 -0.148766   1.11332 0.0547071 0.000666667
 0.990176 -0.147401   1.11814 0.0410576 0.000666667
  0.99622 -0.151671   1.10868 -0.00401617 0.000666667
 0.99255 -0.14954  1.11607 0.0449573 0.000666667
 0.997813 -0.150739   1.10572 0.0497259 0.000666667
 0.990075 -0.150117   1.11536 0.015407 0.000666667
 0.992399 -0.147694   1.11347 0.0145442 0.000666667
 0.990434 -0.150515   1.11799 0.0521979 0.000666667
 0.988512 -0.153993   1.11138 0.104979 0.000666667
 0.985427 -0.152544   1.11343 0.0902252 0.000666667
 0.986698 -0.150094   1.11382 0.0938823 0.000666667
0.994952 -0.14897  1.10436 0.00588867 0.000666667
 0.986908 -0.149031   1.11877 0.130294 0.000666667
 0.991659 -0.150042   1.11433 0.0284643 0.000666667
 0.989055 -0.149399   1.11927 0.0532178 0.000666667
 0.994592 -0.147806   1.10951 -0.0122873 0.000666667
 0.992723 -0.149246   1.11117 -0.0507699 0.000666667
 0.987913 -0.149172   1.11011 0.0824181 0.000666667
 0.993494 -0.146895   1.11392 0.0127663 0.000666667
 0.988877 -0.149331   1.11164 0.0607452 0.000666667
  0.98865 -0.151374   1.12104 0.102232 0.000666667
 0.989961 -0.147144   1.11638 0.041377 0.000666667
 0.988458 -0.149018   1.11104 0.0334811 0.000666667
  0.98926 -0.153883   1.11117 0.0737695 0.000666667
 0.993277 -0.153033   1.11364 0.0495548 0.000666667
 0.996659 -0.149959    1.1077 0.0443673 0.000666667
 0.991985 -0.153432    1.1115 -0.00372495 0.000666667
 0.990415 -0.146967   1.11387 0.0370177 0.000666667
  0.98781 -0.150629   1.11045 0.0543443 0.000666667
0.991757 -0.14968  1.11418 0.0591288 0.000666667
 0.991514 -0.146477   1.11322 -0.0102987 0.000666667
 0.988512 -0.150639   1.11863 0.101399 0.000666667
 0.994976 -0.156024   1.10017 0.0175388 0.000666667
 0.994364 -0.147857   1.10713 -0.0154507 0.000666667
 0.991798 -0.147823   1.11448 0.0307101 0.000666667
 0.992438 -0.152121   1.10468 -0.00667444 0.000666667
 0.991435 -0.149378   1.11252 0.043579 0.000666667
 0.987858 -0.149509   1.11303 0.0495036 0.000666667
 0.990692 -0.150518   1.11437 0.0399288 0.000666667
0.989117 -0.14641  1.11084 0.02448 0.000666667
 0.993168 -0.150105   1.10729 0.0202642 0.000666667
 0.990498 -0.147786   1.11289 0.0507707 0.000666667
 0.990555 -0.149093   1.11335 0.0626435 0.000666667
 0.992121 -0.148385   1.10974 -0.00549891 0.000666667
 0.995586 -0.149941   1.10599 0.00048909 0.000666667
 0.984253 -0.153821   1.11225 0.032141 0.000666667
 0.987287 -0.148858   1.11499 0.0721502 0.000666667
 0.993698 -0.150684   1.10708 0.0101785 0.000666667
0.989338 -0.14696  1.11306 0.0158523 0.000666667
 0.993282 -0.149876   1.11088 0.0550743 0.000666667
 0.987909 -0.146447   1.11365 0.0260709 0.000666667
 0.992951 -0.150543   1.11098 0.0566679 0.000666667
 0.994901 -0.153808   1.09997 0.034762 0.000666667
 0.988561 -0.149979   1.11391 0.0160047 0.000666667
 0.987447 -0.147479   1.11485 -0.0046573 0.000666667
 0.992715 -0.149279   1.12279 0.0644007 0.000666667
  0.99517 -0.153708   1.10024 0.03487 0.000666667
 0.990372 -0.153658   1.10573 0.05941 0.000666667
 0.990361 -0.145811    1.1147 -0.0171067 0.000666667
 0.986569 -0.150463    1.1178 0.1037 0.000666667
 0.992616 -0.150138   1.12179 0.0548607 0.000666667
 0.992207 -0.150278   1.10941 0.0711581 0.000666667
0.991791 -0.1472 1.11171 -0.00205774 0.000666667
 0.991748 -0.148228   1.10825 0.0294975 0.000666667
 0.985294 -0.154458   1.11229 0.0781132 0.000666667
 0.993512 -0.147512   1.11413 0.00715761 0.000666667
 0.989672 -0.147972    1.1143 0.0706751 0.000666667
 0.985712 -0.149508   1.11398 0.057182 0.000666667
 0.987688 -0.153051   1.11176 0.0852787 0.000666667
 0.988955 -0.149165   1.11153 0.0267786 0.000666667
 0.988279 -0.154986   1.12324 0.102493 0.000666667
 0.992009 -0.147197   1.11037 0.0150041 0.000666667
 0.992124 -0.145262   1.11193 0.0344954 0.000666667
 0.992259 -0.147014   1.10566 0.00980067 0.000666667
 0.997241 -0.147862   1.11182 0.0468731 0.000666667
 0.994261 -0.147772   1.10779 -0.00449739 0.000666667
 0.989231 -0.146543   1.11252 0.0289969 0.000666667
 0.991769 -0.147694   1.11455 0.050253 0.000666667
0.996385 -0.14883  1.10533 0.000560823 0.000666667
 0.994016 -0.148218   1.10705 0.00638225 0.000666667
 0.990586 -0.146392   1.11485 0.0525947 0.000666667
 0.989034 -0.149437   1.11362 0.069729 0.000666667
 0.992818 -0.147473   1.10505 0.0100192 0.000666667
 0.994582 -0.148421   1.10788 -0.0145484 0.000666667
 0.985136 -0.149297   1.11154 0.0701346 0.000666667
 0.987827 -0.150389   1.11158 0.0502175 0.000666667
 0.996726 -0.149555   1.10635 0.0155381 0.000666667
0.990136 -0.15196  1.11448 0.0246747 0.000666667
 0.994206 -0.150945   1.10429 0.000386013 0.000666667
 0.992041 -0.149778   1.11226 0.0320843 0.000666667
 0.994463 -0.149937   1.10863 0.0404819 0.000666667
 0.988351 -0.152003   1.11361 0.0793082 0.000666667


==> output_ims_seed52_withold/initial_distribution.txt <==
0
 0.979269 -0.144912   1.15151 -0.211841 0.000666667
   1.01179 -0.0972846    1.13209 -0.0731967 0.000666667
 0.963435 -0.147688   1.14059 0.144821 0.000666667
 0.972699 -0.122285   1.05981 -0.182605 0.000666667
  1.03981 -0.152728   1.17113 -0.114671 0.000666667
 0.992646 -0.108095   1.17539 -0.103526 0.000666667
 0.984302 -0.137566   1.08437 0.0328286 0.000666667
0.980217 -0.15096  1.12123 0.0152379 0.000666667
 0.966387 -0.130388   1.14467 -0.144344 0.000666667
 0.985761 -0.174623   1.14291 -0.0596027 0.000666667
 0.955034 -0.164676   1.13846 0.042138 0.000666667
 0.983052 -0.146211   1.14768 -0.121884 0.000666667
 0.966266 -0.153185    1.1216 -0.328192 0.000666667
 0.974021 -0.157675   1.10368 0.131233 0.000666667
 0.968083 -0.145244   1.12806 0.149198 0.000666667
 0.965257 -0.169378    1.1371 0.0346686 0.000666667
  0.968167 -0.0949928    1.13089 0.0325121 0.000666667
   1.02748 -0.0982941    1.13655 -0.332654 0.000666667
 0.971486 -0.144728    1.1061 0.309999 0.000666667
 0.997102 -0.142147   1.14883 0.0633981 0.000666667
 0.965384 -0.131105   1.10989 0.093072 0.000666667
 0.975631 -0.141455   1.12153 -0.0523124 0.000666667
 0.982921 -0.116088   1.09791 0.0142259 0.000666667
 0.953211 -0.127246   1.09844 -0.282688 0.000666667
 0.963623 -0.178588   1.12107 -0.362921 0.000666667
 0.969907 -0.104133   1.11936 -0.0135843 0.000666667
  0.95731 -0.161064     1.135 0.245181 0.000666667
 0.991183 -0.119994   1.08551 0.00354504 0.000666667
  1.00029 -0.141536   1.09799 0.345011 0.000666667
 0.943748 -0.153554   1.12062 0.0373658 0.000666667
 0.975295 -0.172112   1.11881 0.370699 0.000666667
 0.927581 -0.136776   1.11351 -0.19586 0.000666667
 0.991241 -0.148281   1.14552 -0.0667375 0.000666667
0.963781 -0.13843  1.14182 0.259132 0.000666667
 0.983555 -0.123335   1.11828 0.363939 0.000666667
 1.00726 -0.18533  1.11952 0.179743 0.000666667
 0.981637 -0.150527   1.12013 0.0329958 0.000666667
 0.987638 -0.141019   1.09436 0.352972 0.000666667
  0.987794 -0.0983138    1.11966 0.498104 0.000666667
 0.949088 -0.158149   1.06165 0.0988677 0.000666667
 0.970539 -0.128993   1.13728 -0.310452 0.000666667
 0.951893 -0.148717   1.08908 -0.0998724 0.000666667
  1.00175 -0.150327   1.11326 0.294223 0.000666667
 0.975903 -0.154942    1.1206 -0.25676 0.000666667
 0.965015 -0.125676    1.0977 -0.101214 0.000666667
 0.993086 -0.125662   1.13759 0.0620345 0.000666667
  0.94869 -0.140156   1.12342 -0.184599 0.000666667
  1.02239 -0.155859   1.12794 0.0844015 0.000666667
 0.956798 -0.143401   1.10057 0.0378391 0.000666667
  1.00714 -0.132592   1.10967 0.169396 0.000666667
  0.999018 -0.0959819    1.12588 -0.205852 0.000666667
  0.960046 -0.0980578    1.09261 -0.0496366 0.000666667
 0.980102 -0.126292   1.10188 -0.135119 0.000666667
 0.973515 -0.116821   1.10607 -0.202422 0.000666667
 0.963171 -0.164451   1.11931 -0.596951 0.000666667
 0.944596 -0.125235   1.15817 0.221943 0.000666667
 0.978126 -0.111471   1.14187 -0.132436 0.000666667
 0.988618 -0.115656   1.13022 -0.198039 0.000666667
 0.950572 -0.141002   1.14178 -0.00529124 0.000666667
  1.00962 -0.116479   1.09452 0.0959702 0.000666667
 0.993417 -0.120405   1.17432 -0.13259 0.000666667
 0.980283 -0.134846   1.12856 -0.542637 0.000666667
 0.982798 -0.152327   1.14047 -0.221631 0.000666667
0.990905 -0.12567  1.08818 0.231821 0.000666667
 0.974624 -0.128938   1.12909 -0.279405 0.000666667
0.944745 -0.12109  1.12904 -0.0568856 0.000666667
    0.9986 -0.0832978    1.11922 0.0892014 0.000666667
 0.984948 -0.122085   1.14363 0.271637 0.000666667
 0.980475 -0.140883   1.09535 -0.134929 0.000666667
 0.972574 -0.135786   1.13852 0.238604 0.000666667
 0.989904 -0.154713   1.10452 -0.149141 0.000666667
 0.967092 -0.124251   1.10914 -0.00906337 0.000666667
 0.958987 -0.123641   1.15012 0.155775 0.000666667
 0.975364 -0.129263   1.13091 0.106859 0.000666667
 0.984566 -0.113305   1.12235 0.371213 0.000666667
 0.925891 -0.106893   1.15545 0.11433 0.000666667
0.988884 -0.14473   1.1259 -0.0213157 0.000666667
  0.95993 -0.134134   1.09499 0.0169137 0.000666667
  0.953097 -0.0993673    1.13486 -0.107866 0.000666667
 0.971457 -0.131191   1.12913 0.0767096 0.000666667
 0.982741 -0.175236   1.10942 0.087778 0.000666667
0.975833 -0.11906  1.10083 0.132234 0.000666667
  0.98669 -0.126899   1.13568 0.171221 0.000666667
  1.02153 -0.152734   1.14796 -0.0790782 0.000666667
 0.945023 -0.150323   1.13989 0.0784285 0.000666667
0.977423 -0.10974  1.11601 0.0526955 0.000666667
 0.982634 -0.150913   1.14028 0.0196932 0.000666667
  1.01714 -0.123321   1.13774 0.317856 0.000666667
 0.965843 -0.147458   1.11879 -0.104789 0.000666667
 0.961026 -0.153672   1.10141 0.0592001 0.000666667
 0.944535 -0.144269   1.11527 0.15785 0.000666667
 0.974068 -0.162937   1.13368 0.33902 0.000666667
 0.968302 -0.150965   1.12801 0.180461 0.000666667
 0.962558 -0.121495   1.09409 -0.261129 0.000666667
 0.980617 -0.164217   1.13705 0.0953269 0.000666667
 0.995007 -0.144509   1.12274 -0.167926 0.000666667
 0.931204 -0.131357   1.09869 0.090842 0.000666667
 0.943277 -0.123979   1.11668 0.0897161 0.000666667
 0.955025 -0.136069   1.07968 -0.0273315 0.000666667
 0.982801 -0.152241   1.13241 -0.428757 0.000666667
 0.959558 -0.154733   1.11205 0.0759326 0.000666667
  0.98004 -0.147369   1.07225 -0.0998983 0.000666667
  0.939056 -0.0859998    1.13374 -0.055419 0.000666667
 0.977597 -0.137566   1.10114 -0.0614941 0.000666667
 0.950014 -0.159205   1.10056 -0.118361 0.000666667
 0.981542 -0.110944   1.11878 0.036615 0.000666667
 0.932778 -0.127199   1.12161 0.130553 0.000666667
 0.998278 -0.169574   1.12734 0.202914 0.000666667
 0.976705 -0.123817   1.12707 0.130005 0.000666667
  0.980017 -0.0994895    1.09918 0.0889923 0.000666667
  0.97175 -0.126954    1.1455 -0.133199 0.000666667
 0.949359 -0.122975   1.13055 0.243108 0.000666667
  1.00163 -0.153126   1.13857 -0.0237532 0.000666667
0.946992 -0.12368  1.14402 0.201539 0.000666667
 0.974397 -0.123111     1.111 0.0581502 0.000666667
 0.956916 -0.147272   1.11955 0.0584545 0.000666667
 0.946469 -0.156518   1.11708 -0.117546 0.000666667
  0.981662 -0.0978662    1.13312 0.119264 0.000666667
 0.966556 -0.107038   1.11125 0.18962 0.000666667
 0.943984 -0.118991   1.11021 -0.00483835 0.000666667
  1.02956 -0.102496   1.11901 0.126219 0.000666667
 0.985692 -0.167206   1.13546 0.0287106 0.000666667
 0.988493 -0.141469   1.11886 -0.0914627 0.000666667
 0.956671 -0.133686   1.10567 -0.0770422 0.000666667
  0.979201 -0.0825391    1.10659 0.0354669 0.000666667
  1.00156 -0.141274   1.10628 -0.0415551 0.000666667
 0.962134 -0.136719   1.12234 0.201318 0.000666667
0.954396 -0.13356  1.11131 -0.0858627 0.000666667
 0.967739 -0.150216   1.09746 0.173655 0.000666667
 0.967286 -0.126515   1.15415 -0.0258386 0.000666667
  1.01535 -0.125249   1.15799 -0.334179 0.000666667
 0.978266 -0.136979   1.12757 -0.253412 0.000666667
  1.00277 -0.115163   1.11867 0.177762 0.000666667
 0.969627 -0.125962    1.1129 -0.150256 0.000666667
  1.00035 -0.105676    1.1174 -0.142514 0.000666667
0.993498 -0.12032  1.11936 -0.00930503 0.000666667
 0.971825 -0.134884   1.12298 -0.161633 0.000666667
 0.973013 -0.143899   1.13621 -0.112109 0.000666667
 0.989509 -0.146862    1.1039 0.275519 0.000666667
0.972671 -0.14198  1.12774 0.22741 0.000666667
 0.995621 -0.130994   1.11886 -0.3058 0.000666667
 0.959691 -0.135002    1.0999 0.0254977 0.000666667
  0.98795 -0.143834   1.08402 -0.297146 0.000666667
 0.958285 -0.150242   1.13744 -0.212352 0.000666667
 0.982911 -0.156762    1.0987 -0.111466 0.000666667
 0.981134 -0.121317   1.12114 0.179634 0.000666667
 0.992872 -0.150457   1.14649 0.0482551 0.000666667
   0.9578 -0.133907   1.14532 0.446774 0.000666667
 0.989416 -0.136943    1.1123 -0.322474 0.000666667
  0.95735 -0.135052   1.10278 0.0316259 0.000666667
  1.02094 -0.116937   1.10974 -0.225147 0.000666667
 1.01411 -0.12432  1.16208 0.202712 0.000666667
  0.94561 -0.139023   1.13358 0.0944623 0.000666667
 0.978057 -0.141698   1.12598 -0.132389 0.000666667
 0.969617 -0.165772   1.12775 0.10654 0.000666667
0.963731 -0.15266  1.07342 -0.0546734 0.000666667
 0.985919 -0.136872   1.10298 -0.231217 0.000666667
 0.982037 -0.156506   1.09946 0.0613567 0.000666667
 0.96136 -0.12883  1.13082 -0.211398 0.000666667
  1.01273 -0.113175   1.12535 0.0592441 0.000666667
 0.989649 -0.106955   1.09854 0.17541 0.000666667
 0.981336 -0.146293   1.12662 -0.189956 0.000666667
 0.989981 -0.129017   1.08813 0.233802 0.000666667
  0.93184 -0.142358   1.09598 0.138396 0.000666667
0.968023 -0.14553  1.10331 -0.173284 0.000666667
  0.965269 -0.0989721    1.10284 0.0785809 0.000666667
  1.01163 -0.131424   1.13658 -0.0166618 0.000666667
 0.981113 -0.124335    1.1383 0.144233 0.000666667
  0.96583 -0.125526    1.1328 0.378685 0.000666667
 0.961511 -0.134125   1.10524 0.234192 0.000666667
  1.01415 -0.147278   1.13752 -0.0958266 0.000666667
  1.02078 -0.119268   1.11908 -0.120433 0.000666667
  0.968594 -0.0819348     1.0972 0.120099 0.000666667
 0.949198 -0.143003   1.12993 -0.0373495 0.000666667
  0.95251 -0.122217   1.14528 -0.0270267 0.000666667
 0.969521 -0.118648   1.11693 -0.0966687 0.000666667
 0.958579 -0.163306   1.10553 -0.0362957 0.000666667
0.963081 -0.17025  1.11358 -0.11089 0.000666667
 0.982558 -0.119417   1.14866 0.297697 0.000666667
  1.00495 -0.135173    1.1356 0.288489 0.000666667
 0.982038 -0.133538   1.11015 -0.0398491 0.000666667
0.981399 -0.14087  1.11874 -0.0225829 0.000666667
 0.983075 -0.114443   1.10072 0.208113 0.000666667
 0.951176 -0.128999   1.14332 -0.0270246 0.000666667
 0.985037 -0.119947    1.1294 -0.120346 0.000666667
  0.96604 -0.146517   1.11121 0.086512 0.000666667
 0.984767 -0.109907     1.091 0.14039 0.000666667
0.934271 -0.13038  1.14277 0.215447 0.000666667
 0.962623 -0.142801    1.1234 0.225501 0.000666667
  0.97213 -0.132457   1.09123 -0.165245 0.000666667
 0.974669 -0.105835   1.11797 0.0780495 0.000666667
 0.958223 -0.150187   1.11356 0.669088 0.000666667
 0.986104 -0.157007   1.16261 -0.0466022 0.000666667
 0.970737 -0.169172   1.11249 0.112199 0.000666667
 0.937342 -0.156975   1.13511 0.121456 0.000666667
 1.00729 -0.15656  1.13294 -0.122056 0.000666667
 0.982348 -0.151202   1.11802 0.292794 0.000666667
 0.952948 -0.149856   1.12628 0.00893624 0.000666667
 0.944424 -0.119484   1.11107 0.214851 0.000666667
  0.98722 -0.115341   1.12917 0.190912 0.000666667
 0.957265 -0.125665   1.14873 0.193202 0.000666667
0.930815 -0.16648  1.08732 0.0603711 0.000666667
 0.965547 -0.161755    1.1176 -0.0736113 0.000666667
  0.95674 -0.156663   1.14399 0.0514282 0.000666667
  0.99022 -0.127977   1.11249 0.160735 0.000666667
 0.947284 -0.140443   1.08355 -0.532389 0.000666667
 0.954851 -0.121786   1.13367 -0.290577 0.000666667
 0.972035 -0.149719   1.13763 -0.0351833 0.000666667
 0.942407 -0.141501   1.10621 0.269982 0.000666667
 0.998824 -0.116369   1.11379 -0.0520417 0.000666667
  0.97899 -0.156805   1.09256 0.14321 0.000666667
 0.981311 -0.130949   1.11922 0.075303 0.000666667
 0.988927 -0.114874   1.11698 0.152968 0.000666667
0.953624 -0.12655  1.10956 -0.0179733 0.000666667
 0.966408 -0.132645   1.12718 -0.0714614 0.000666667
0.922416 -0.14099  1.15152 -0.11657 0.000666667
 0.964752 -0.147031     1.151 -0.0844119 0.000666667
0.97621 -0.1143 1.10984 -0.202934 0.000666667
 0.973359 -0.128447   1.10699 -0.243235 0.000666667
  0.96715 -0.156864   1.15945 0.179589 0.000666667
  0.973592 -0.0882309    1.12727 0.441667 0.000666667
 0.966598 -0.149803   1.13975 -0.293046 0.000666667
 0.966989 -0.123126   1.12416 -0.214343 0.000666667
 0.964197 -0.156311   1.13447 0.00610896 0.000666667
 0.949729 -0.153892   1.07628 0.376839 0.000666667
1.00021 -0.1497 1.13596 0.00115421 0.000666667
 0.95312 -0.12974  1.11862 0.00709634 0.000666667
 0.953902 -0.129712   1.12672 -0.527793 0.000666667
 0.967502 -0.119688   1.12301 -0.135898 0.000666667
0.960158 -0.1323 1.15533 0.0807627 0.000666667
 0.985368 -0.114372   1.11639 -0.201415 0.000666667
 0.961254 -0.132689   1.13431 0.204189 0.000666667
 0.957637 -0.108063   1.10724 -0.102061 0.000666667
 0.983956 -0.111633   1.11756 -0.335003 0.000666667
 0.975807 -0.117053   1.15125 -0.17842 0.000666667
  0.970286 -0.0958322    1.12034 -0.0344811 0.000666667
  0.990635 -0.0964592    1.11374 0.260793 0.000666667
 0.982139 -0.130399   1.07961 -0.209673 0.000666667
    0.957 -0.175449   1.06617 -0.162239 0.000666667
 0.936668 -0.115689   1.08989 -0.3854 0.000666667
 0.946988 -0.172365   1.11888 -0.0233302 0.000666667
 0.952189 -0.161134   1.12432 -0.015491 0.000666667
 0.981795 -0.109252   1.11267 -0.280287 0.000666667
 0.976542 -0.117226    1.1271 0.0661702 0.000666667
 0.966951 -0.141432   1.06862 0.166457 0.000666667
 0.951137 -0.128669   1.10451 -0.250734 0.000666667
  0.97899 -0.166138   1.11556 0.0610037 0.000666667
 0.967867 -0.146559   1.10157 0.107187 0.000666667
 0.976638 -0.137514   1.12377 -0.0657242 0.000666667
 0.974258 -0.116681   1.10691 -0.113175 0.000666667
 0.920423 -0.166016   1.10468 -0.0400918 0.000666667
  1.00199 -0.163768   1.11826 0.186692 0.000666667
  0.96125 -0.104839   1.14828 0.262911 0.000666667
 0.988006 -0.140166   1.08841 -0.410215 0.000666667
 0.943697 -0.130938   1.08351 -0.437303 0.000666667
 0.942541 -0.144368   1.11212 -0.104724 0.000666667
 0.957055 -0.140078   1.11761 -0.130039 0.000666667
 0.937596 -0.140322   1.16935 -0.0195305 0.000666667
 0.981679 -0.101503   1.15133 0.245525 0.000666667
 0.992023 -0.120972   1.13657 0.0699778 0.000666667
 0.943482 -0.113459    1.0959 0.08104 0.000666667
0.968248 -0.12742  1.12117 -0.137631 0.000666667
 0.958861 -0.151738   1.12283 -0.203383 0.000666667
   1.0058 -0.148826   1.13852 -0.0320391 0.000666667
 0.987248 -0.102876   1.15633 0.432882 0.000666667
 0.962182 -0.171513   1.15154 0.210935 0.000666667
  0.95611 -0.138041   1.11367 -0.0122171 0.000666667
  1.01003 -0.176736   1.08171 0.0365462 0.000666667
 0.943351 -0.109955   1.11624 -0.0697849 0.000666667
 0.974718 -0.140123   1.09263 -0.0346739 0.000666667
 0.956204 -0.108332   1.13625 0.223717 0.000666667
 0.949726 -0.150182   1.11625 0.490207 0.000666667
 0.990116 -0.130665   1.12139 -0.448612 0.000666667
0.975455 -0.12497  1.10379 0.0613653 0.000666667
 0.959547 -0.172504   1.11075 0.112872 0.000666667
 0.971885 -0.171204   1.09988 0.156692 0.000666667
 0.955516 -0.178823   1.11326 -0.226942 0.000666667
  0.94729 -0.124491   1.13144 0.0141404 0.000666667
  0.948819 -0.0879796     1.0948 0.12979 0.000666667
 0.973406 -0.122554   1.12256 0.0741996 0.000666667
 0.985182 -0.156044   1.08823 0.149687 0.000666667
 0.992026 -0.149492   1.08788 0.261723 0.000666667
  0.97846 -0.163669   1.08555 0.26107 0.000666667
 0.975787 -0.137043   1.12098 -0.307446 0.000666667
 0.955961 -0.116526     1.122 0.092233 0.000666667
 0.990299 -0.193958   1.13373 -0.045284 0.000666667
 0.966573 -0.119099   1.10548 -0.269168 0.000666667
 0.927715 -0.115811   1.12718 -0.124092 0.000666667
  0.98037 -0.180115   1.14031 0.354824 0.000666667
 0.988757 -0.151214   1.14252 -0.0143505 0.000666667
 0.949403 -0.137326   1.14849 -0.253477 0.000666667
 0.965357 -0.140953   1.13609 0.235971 0.000666667
  0.995411 -0.0723649    1.09618 0.157647 0.000666667
 0.974825 -0.156521   1.12219 -0.0426874 0.000666667
 0.977071 -0.143072   1.10974 0.223454 0.000666667
 0.940888 -0.142415   1.14759 0.174975 0.000666667
  0.98492 -0.126613   1.13021 0.117731 0.000666667
 0.965489 -0.154776   1.09781 0.0067274 0.000666667
 0.986069 -0.107192   1.10752 0.00391604 0.000666667
 0.982739 -0.124678   1.12848 0.0305049 0.000666667
 0.985465 -0.149269   1.10865 -0.0453916 0.000666667
 0.979045 -0.136916    1.1076 -0.355943 0.000666667
0.961994 -0.14245  1.12442 -0.101489 0.000666667
 0.983425 -0.143011   1.13695 -0.01183 0.000666667
 0.980227 -0.134983   1.13361 -0.153562 0.000666667
  0.94842 -0.157721   1.14161 -0.0136612 0.000666667
  0.9713 -0.13565  1.10373 0.0210534 0.000666667
 0.990595 -0.181648    1.1217 0.121424 0.000666667
 0.966107 -0.134894     1.133 -0.0933632 0.000666667
 0.963037 -0.141063   1.13883 -0.276469 0.000666667
0.972438 -0.17084  1.09722 -0.13664 0.000666667
 0.975481 -0.111559   1.10659 -0.231389 0.000666667
 0.997453 -0.122008   1.11101 -0.0910288 0.000666667
 0.952136 -0.171506   1.11944 -0.0441521 0.000666667
 0.987123 -0.144933   1.15472 -0.0387657 0.000666667
0.978228 -0.16187  1.09777 -0.124843 0.000666667
 0.983113 -0.138923   1.07994 -0.220548 0.000666667
 0.995048 -0.132853   1.12414 0.0392954 0.000666667
0.992256 -0.15515  1.09945 0.0203432 0.000666667
 0.980913 -0.143718   1.12691 0.265198 0.000666667
 0.968608 -0.137179   1.09339 -0.282947 0.000666667
0.996496 -0.13062  1.10269 -0.152062 0.000666667
 0.970149 -0.129314   1.13346 0.0432849 0.000666667
 0.946303 -0.133117   1.13929 0.510509 0.000666667
  1.00995 -0.100878   1.12902 0.313943 0.000666667
 0.987654 -0.118362   1.13137 0.282277 0.000666667
  1.00436 -0.126937   1.11042 -0.108926 0.000666667
  0.962105 -0.0714616    1.09923 -0.0513689 0.000666667
 0.963851 -0.166066   1.10183 0.00100905 0.000666667
 0.956487 -0.139236   1.06294 0.204688 0.000666667
 0.997879 -0.112426   1.08194 0.0230861 0.000666667
 0.987149 -0.151076   1.14744 -0.278152 0.000666667
 0.973439 -0.122827   1.13252 0.468943 0.000666667
 0.957934 -0.142382   1.10746 -0.152166 0.000666667
 0.957478 -0.124937    1.1287 0.306286 0.000666667
  1.01101 -0.147219   1.16271 0.242115 0.000666667
 0.980727 -0.130517   1.13855 0.230158 0.000666667
0.981242 -0.12422  1.10604 -0.132669 0.000666667
 0.964134 -0.140426   1.12928 0.0315095 0.000666667
  0.98545 -0.139821   1.11732 -0.198874 0.000666667
0.973466 -0.15504  1.12439 0.0184787 0.000666667
 0.988987 -0.151813   1.12835 -0.0364931 0.000666667
   1.0193 -0.139357   1.13417 -0.173647 0.000666667
 0.982369 -0.167434   1.08778 -0.0271456 0.000666667
 0.989348 -0.105665    1.0965 0.173957 0.000666667
 0.984292 -0.124602   1.12638 0.0125428 0.000666667
 0.981454 -0.137596   1.11337 0.198442 0.000666667
 0.964707 -0.100009   1.11131 0.151412 0.000666667
0.934365 -0.12647  1.10775 -0.164601 0.000666667
 0.988251 -0.132882   1.12249 -0.0380401 0.000666667
 0.968088 -0.137688   1.13828 -0.238425 0.000666667
 0.970255 -0.128282   1.10314 0.0594785 0.000666667
 0.993107 -0.128579   1.13579 0.320281 0.000666667
 0.968508 -0.145639   1.11571 0.0770889 0.000666667
 0.980634 -0.139175   1.13212 0.111192 0.000666667
  1.00665 -0.137307    1.0974 -0.0579919 0.000666667
 0.963393 -0.176826   1.14037 -0.000650525 0.000666667
 0.97324 -0.12774  1.10334 0.0992116 0.000666667
 0.937084 -0.126485   1.12167 -0.189777 0.000666667
  0.97961 -0.145091   1.13692 0.123268 0.000666667
  0.992598 -0.0987218    1.07661 0.526893 0.000666667
 0.998153 -0.126383   1.10015 -0.0274653 0.000666667
 0.965768 -0.119577   1.12267 0.0529668 0.000666667
  0.985054 -0.0968929    1.13045 -0.0708726 0.000666667
 0.966863 -0.151067   1.09916 0.041828 0.000666667
 0.990168 -0.144343   1.13212 0.0927881 0.000666667
 0.974703 -0.145619   1.11925 -0.0868007 0.000666667
 0.929367 -0.153688   1.12651 0.148308 0.000666667
 0.953474 -0.150071   1.11424 0.177527 0.000666667
 0.986621 -0.121964   1.12806 0.336825 0.000666667
 0.990192 -0.146793   1.13175 0.0565971 0.000666667
 0.975141 -0.132025   1.13883 0.0661422 0.000666667
 0.934329 -0.119404   1.17889 0.0492614 0.000666667
  1.00009 -0.153915   1.12938 0.269231 0.000666667
 0.998203 -0.119576   1.10394 0.426067 0.000666667
 0.935316 -0.123756   1.12318 0.0236363 0.000666667
  1.00692 -0.135925   1.10681 0.232668 0.000666667
    0.973 -0.128478    1.1464 0.108469 0.000666667
 0.969993 -0.118992   1.14141 0.064188 0.000666667
 0.926405 -0.136658   1.12182 -0.252774 0.000666667
 0.958917 -0.152359   1.12904 0.0572703 0.000666667
  1.00261 -0.119624   1.12776 -0.44868 0.000666667
   1.0108 -0.159282   1.09219 -0.0599073 0.000666667
  0.98916 -0.123412   1.13354 -0.26238 0.000666667
 0.959564 -0.110023   1.11567 0.1528 0.000666667
0.974336 -0.16367  1.14114 0.0137469 0.000666667
  1.00935 -0.124208   1.11114 -0.156343 0.000666667
 0.949932 -0.154061   1.09124 -0.0475932 0.000666667
0.973113 -0.14972   1.1081 -0.43245 0.000666667
 0.980331 -0.161689   1.11535 0.191057 0.000666667
 0.962702 -0.167566   1.09809 -0.0814961 0.000666667
 0.941886 -0.109817   1.13866 0.076042 0.000666667
 0.978042 -0.150851    1.1122 0.12706 0.000666667
 0.974149 -0.135685    1.1189 -0.200198 0.000666667
 0.985626 -0.126778   1.14388 0.24758 0.000666667
 0.948928 -0.143388   1.08539 0.0322082 0.000666667
 0.993173 -0.149943   1.12597 -0.187796 0.000666667
 0.971297 -0.172514   1.12993 0.033173 0.000666667
 0.988597 -0.128298   1.14009 0.124899 0.000666667
 0.978134 -0.144997   1.17197 -0.194472 0.000666667
 0.961965 -0.164467    1.1296 0.104939 0.000666667
 0.969833 -0.164855   1.13679 0.1395 0.000666667
  0.99709 -0.114901   1.09222 -0.338943 0.000666667
 0.956843 -0.101381   1.11216 -0.113571 0.000666667
 0.974732 -0.184131   1.08446 -0.204748 0.000666667
 0.973033 -0.166367   1.12506 0.529047 0.000666667
 0.973021 -0.155878   1.15746 -0.0700073 0.000666667
 0.980935 -0.141569   1.14564 0.154305 0.000666667
  0.96892 -0.128227   1.09894 0.226515 0.000666667
 0.969462 -0.147804   1.09167 -0.200261 0.000666667
 0.977009 -0.142957   1.10626 0.15068 0.000666667
 0.978721 -0.121878   1.12721 0.0436784 0.000666667
 0.978325 -0.158974   1.13524 0.532838 0.000666667
 0.965796 -0.127216   1.07757 -0.143136 0.000666667
 0.977248 -0.118096   1.10344 -0.205266 0.000666667
 0.936638 -0.131247   1.13146 0.161704 0.000666667
 0.975438 -0.137153   1.12228 0.0166865 0.000666667
 0.971364 -0.122207   1.12158 0.199342 0.000666667
0.962018 -0.13755  1.15188 0.206534 0.000666667
 0.946187 -0.115502   1.12634 0.0490774 0.000666667
 0.987638 -0.124236   1.12345 -0.156819 0.000666667
 0.967799 -0.108059   1.08413 -0.273016 0.000666667
 0.988939 -0.138169   1.10508 0.0674007 0.000666667
 0.972139 -0.142909   1.12091 -0.178026 0.000666667
 0.969035 -0.132313   1.10463 -0.227757 0.000666667
 0.994352 -0.119041   1.13692 -0.0747713 0.000666667
 0.984371 -0.112393   1.11145 0.838651 0.000666667
  0.98664 -0.172559   1.07693 0.0336126 0.000666667
 0.976248 -0.145429   1.09803 0.16817 0.000666667
  0.969589 -0.0977187    1.17777 0.137678 0.000666667
 0.961647 -0.160527   1.08989 0.142686 0.000666667
 0.942876 -0.124949   1.09714 -0.18876 0.000666667
 0.998209 -0.125911   1.10699 0.296475 0.000666667
  0.97995 -0.169436   1.11235 -0.21864 0.000666667
 0.993943 -0.115978   1.15575 0.381446 0.000666667
0.981758 -0.13057  1.12535 0.00262863 0.000666667
  0.95791 -0.126035    1.1155 -0.0667891 0.000666667
  0.96907 -0.169518   1.09766 -0.0443756 0.000666667
 0.991713 -0.121382   1.10899 -0.119851 0.000666667
 0.991895 -0.117783   1.13273 0.143128 0.000666667
 0.983156 -0.129184   1.13696 0.210399 0.000666667
 0.976797 -0.131814   1.12744 0.211934 0.000666667
 0.971095 -0.126349   1.11263 0.166284 0.000666667
 0.976726 -0.126649   1.11991 0.135529 0.000666667
 0.993892 -0.150053   1.11341 -0.217879 0.000666667
 0.969972 -0.136837   1.13569 0.358967 0.000666667
  0.986592 -0.0873336    1.15463 0.182908 0.000666667
  1.02303 -0.163895    1.1093 -0.383631 0.000666667
 0.940303 -0.148183   1.10261 0.41288 0.000666667
 0.988573 -0.111649   1.09311 -0.260617 0.000666667
  0.99977 -0.136881   1.14119 0.388015 0.000666667
 0.974407 -0.122893   1.11689 0.0235886 0.000666667
 1.01023 -0.11733  1.10456 -0.351357 0.000666667
 0.946185 -0.114718   1.15215 -0.0348137 0.000666667
 0.948387 -0.116217    1.1007 -0.182758 0.000666667
 0.989554 -0.113766   1.08662 0.308193 0.000666667
 0.989447 -0.111873   1.12047 -0.092327 0.000666667
 0.994161 -0.155121   1.10075 0.262319 0.000666667
 0.968464 -0.150244    1.1152 0.168492 0.000666667
 0.949359 -0.139997   1.13418 -0.248827 0.000666667
 0.969474 -0.138883   1.09144 0.480705 0.000666667
 0.964203 -0.101212    1.0927 0.0838103 0.000666667
 0.959341 -0.126727   1.08589 0.414352 0.000666667
 0.952849 -0.143501   1.11789 -0.450631 0.000666667
  0.95191 -0.123113   1.10036 0.093394 0.000666667
   1.01157 -0.0984929       1.13 0.015478 0.000666667
  0.960528 -0.0789082    1.11405 0.131771 0.000666667
 0.959661 -0.157176   1.14505 -0.0694863 0.000666667
  1.00628 -0.148367    1.1001 0.0539205 0.000666667
 0.975406 -0.128229   1.12207 -0.236619 0.000666667
  0.97572 -0.147268   1.11856 -0.245007 0.000666667
 0.974019 -0.159714   1.14384 0.187112 0.000666667
 0.965571 -0.155559   1.10255 0.0410148 0.000666667
0.979563 -0.11617  1.12887 0.0632241 0.000666667
 0.989422 -0.163943   1.12811 0.15928 0.000666667
 0.990192 -0.109831   1.11634 -0.062709 0.000666667
  1.00937 -0.161872   1.11065 -0.00976637 0.000666667
 0.972322 -0.143744   1.13137 0.164157 0.000666667
  1.00335 -0.143535   1.09737 -0.0594486 0.000666667
 0.965479 -0.155146   1.13342 0.0313788 0.000666667
 0.982462 -0.154125   1.11992 -0.0954869 0.000666667
 0.991884 -0.119108   1.11038 -0.015264 0.000666667
 0.966355 -0.118251   1.10413 -0.0476911 0.000666667
 0.960653 -0.124421   1.10667 0.078755 0.000666667
 0.985584 -0.112234   1.11974 0.0759432 0.000666667
  0.97871 -0.134519   1.12955 -0.0496815 0.000666667
 0.950768 -0.170038   1.15003 -0.135326 0.000666667
0.989069 -0.11171  1.16349 -0.235178 0.000666667
 0.987273 -0.177586   1.10683 -0.0696369 0.000666667
  0.93491 -0.119138   1.11897 0.216165 0.000666667
 0.975315 -0.160721   1.12249 0.18435 0.000666667
 0.980029 -0.132854    1.1228 -0.256097 0.000666667
 0.966224 -0.151253   1.11255 -0.335587 0.000666667
 0.957301 -0.156967    1.0831 0.205749 0.000666667
 0.944209 -0.109775   1.12733 -0.166077 0.000666667
  0.96286 -0.108081   1.13198 -0.279098 0.000666667
 0.979914 -0.154612   1.12231 -0.0308514 0.000666667
 0.973191 -0.135064   1.10691 -0.149783 0.000666667
  1.05914 -0.161816   1.10746 0.0460841 0.000666667
  1.00115 -0.124642   1.15006 -0.333467 0.000666667
 0.948414 -0.163738   1.09699 0.296331 0.000666667
  1.02035 -0.135854    1.1226 0.158583 0.000666667
 0.958442 -0.158545   1.10355 -0.12757 0.000666667
  0.927777 -0.0945369    1.13414 0.1758 0.000666667
  1.00463 -0.130282   1.07906 0.221375 0.000666667
  0.98547 -0.111175   1.11674 -0.21234 0.000666667
 0.962946 -0.122222   1.14419 -0.373013 0.000666667
 0.969388 -0.191456   1.10539 -0.0699244 0.000666667
 0.976773 -0.131417   1.13746 -0.0479122 0.000666667
  0.970992 -0.0935004    1.12864 -0.0443292 0.000666667
 0.977838 -0.117935    1.1029 0.174069 0.000666667
 0.983599 -0.129731   1.09845 -0.26084 0.000666667
 0.982313 -0.119301   1.13586 0.0461353 0.000666667
 0.972021 -0.152508   1.10816 0.168585 0.000666667
 0.966672 -0.148235   1.10279 0.153914 0.000666667
  0.96501 -0.145289   1.16586 0.0627691 0.000666667
 0.980109 -0.138217   1.13711 -0.520296 0.000666667
 0.974088 -0.169949   1.12845 -0.201884 0.000666667
 0.964688 -0.125712   1.11309 -0.0626956 0.000666667
 0.952672 -0.146464   1.09565 -0.0465273 0.000666667
0.970341 -0.10567  1.12007 0.0821129 0.000666667
 0.947468 -0.126367   1.12157 0.111159 0.000666667
0.981816 -0.15414  1.16461 -0.0390464 0.000666667
 0.995618 -0.131068   1.09204 -0.0637287 0.000666667
 0.998621 -0.120611   1.13153 -0.33959 0.000666667
 0.996578 -0.136474   1.14834 0.126772 0.000666667
  1.00933 -0.148744    1.1356 0.0179001 0.000666667
 0.972265 -0.141195    1.1266 -0.306573 0.000666667
 0.939904 -0.142646   1.15932 -0.345051 0.000666667
  1.02508 -0.171869   1.11587 -0.0417919 0.000666667
 1.00435 -0.10047  1.12145 0.0705753 0.000666667
0.983108 -0.11715   1.1301 0.0271577 0.000666667
0.991834 -0.12161  1.11804 -0.0175643 0.000666667
  1.01282 -0.150066   1.09451 0.330889 0.000666667
 0.954533 -0.122125     1.137 -0.0167757 0.000666667
 0.993933 -0.141739   1.11097 -0.181839 0.000666667
 0.989239 -0.136048   1.12267 -0.251789 0.000666667
 0.966495 -0.120963   1.10992 -0.164198 0.000666667
 0.975233 -0.128634   1.10965 0.352012 0.000666667
 0.963161 -0.160232   1.10301 -0.0300397 0.000666667
 0.962742 -0.127392   1.10303 -0.127634 0.000666667
 0.975105 -0.167115   1.08555 -0.19948 0.000666667
  0.94631 -0.144681   1.09729 -0.131555 0.000666667
 0.939107 -0.137671    1.1305 0.0599817 0.000666667
 0.969586 -0.162972    1.1818 -0.0149294 0.000666667
 0.948239 -0.100291    1.1423 -0.0407114 0.000666667
 0.959364 -0.112437   1.15232 -0.279373 0.000666667
 0.944693 -0.126132   1.10198 0.108988 0.000666667
 0.979932 -0.111006   1.13015 0.102307 0.000666667
  0.959652 -0.0954489    1.11856 -0.0949075 0.000666667
0.985036 -0.1829 1.11303 -0.189081 0.000666667
  0.97976 -0.134706   1.13203 -0.181433 0.000666667
 0.986996 -0.141368   1.12553 -0.417324 0.000666667
  1.0208 -0.12242  1.11427 0.0550837 0.000666667
 0.971909 -0.145476   1.11692 -0.238268 0.000666667
  0.981466 -0.0953435    1.11567 0.359764 0.000666667
 0.957195 -0.168901   1.07586 0.0628379 0.000666667
 0.948404 -0.161171   1.12249 0.291191 0.000666667
  0.994123 -0.0961973    1.12775 -0.141801 0.000666667
 0.978958 -0.172084   1.14779 -0.121362 0.000666667
 0.999746 -0.115075    1.1344 0.317377 0.000666667
 0.998938 -0.117815   1.08673 0.0214288 0.000666667
 0.979692 -0.122405   1.14059 -0.157841 0.000666667
 0.998498 -0.118132   1.14976 0.0847637 0.000666667
 0.948334 -0.145037   1.12513 -0.360366 0.000666667
 0.961607 -0.102341   1.13388 0.290058 0.000666667
 0.972514 -0.131025   1.13226 0.479317 0.000666667
0.964192 -0.13569  1.13139 -0.0759886 0.000666667
 0.967701 -0.142668   1.15254 0.24124 0.000666667
  0.94255 -0.108447   1.12213 0.00760745 0.000666667
 0.944164 -0.135249   1.08633 0.154019 0.000666667
  1.00415 -0.135447   1.12838 -0.205639 0.000666667
 0.942624 -0.132073   1.14039 -0.1593 0.000666667
 0.989064 -0.118524   1.10118 0.155701 0.000666667
 0.998193 -0.146388   1.14486 -0.14183 0.000666667
 0.968891 -0.161226   1.09486 -0.231144 0.000666667
 0.958343 -0.109913   1.12988 -0.0420069 0.000666667
 0.985763 -0.124267   1.11782 -0.17811 0.000666667
 0.967289 -0.145134   1.13342 -0.233101 0.000666667
 0.947302 -0.114416   1.11998 -0.183758 0.000666667
 0.983539 -0.149393   1.10096 0.388824 0.000666667
 0.953466 -0.142337    1.1459 -0.0341592 0.000666667
 0.959799 -0.139866    1.1143 0.102974 0.000666667
0.952413 -0.15607   1.1116 0.100765 0.000666667
 0.975448 -0.145939   1.11186 0.048926 0.000666667
 0.958044 -0.134184   1.11432 -0.157067 0.000666667
 0.976769 -0.135306   1.11488 0.0963028 0.000666667
 0.992304 -0.163117   1.11916 -0.122807 0.000666667
 1.00282 -0.14324  1.15537 0.0719158 0.000666667
 0.959944 -0.116054   1.11551 -0.0734632 0.000666667
 0.968919 -0.104681   1.12492 0.397227 0.000666667
 0.969669 -0.156393   1.09026 -0.295837 0.000666667
 0.954241 -0.148286   1.11057 -0.149532 0.000666667
 0.987083 -0.131278   1.10511 0.208228 0.000666667
 0.960548 -0.130439   1.12111 0.194352 0.000666667
0.972975 -0.14407  1.15644 -0.462701 0.000666667
 0.971993 -0.120011   1.11753 -0.206632 0.000666667
 0.988889 -0.118684   1.13683 -0.277674 0.000666667
 0.987679 -0.119945   1.10577 -0.0880555 0.000666667
 0.949079 -0.106026   1.12363 -0.0975672 0.000666667
 0.952237 -0.135541     1.085 0.0229146 0.000666667
  1.02558 -0.184294   1.09852 0.28364 0.000666667
 0.97053 -0.13353  1.16929 -0.114961 0.000666667
 0.992447 -0.130251   1.12612 -0.0104959 0.000666667
 0.985174 -0.109672   1.09311 -0.468862 0.000666667
0.948744 -0.15085  1.10642 -0.267082 0.000666667
 0.966398 -0.124737   1.11004 -0.0938998 0.000666667
 0.989957 -0.171994   1.15977 0.0483593 0.000666667
  1.00263 -0.118925   1.12399 -0.00636535 0.000666667
 0.963742 -0.150774   1.12204 0.172187 0.000666667
 0.955697 -0.121613   1.14328 0.224269 0.000666667
 0.971337 -0.103526   1.11949 0.103678 0.000666667
 0.957369 -0.103709   1.13033 0.146485 0.000666667
 0.963062 -0.118129    1.1329 0.123691 0.000666667
 0.995642 -0.153395    1.1344 0.0969296 0.000666667
  1.00668 -0.149897     1.096 0.176639 0.000666667
 0.998741 -0.127712   1.10246 0.267475 0.000666667
 0.972151 -0.167229   1.12792 -0.274502 0.000666667
 0.947683 -0.142919   1.11638 -0.085428 0.000666667
 0.982749 -0.141118   1.14399 0.086027 0.000666667
 0.967578 -0.113828   1.15162 0.0944295 0.000666667
 0.977947 -0.126737   1.11334 -0.350939 0.000666667
 0.970565 -0.159727   1.15819 -0.368696 0.000666667
 0.963204 -0.141722   1.15882 0.184725 0.000666667
 1.00383 -0.15021    1.131 -0.335779 0.000666667
 0.970491 -0.115379   1.07784 -0.11866 0.000666667
 0.984822 -0.135942   1.11757 -0.111047 0.000666667
 0.982375 -0.146789   1.11034 0.0430627 0.000666667
 0.967546 -0.133608   1.11196 -0.0322488 0.000666667
 0.971774 -0.108239   1.11969 -0.501607 0.000666667
 0.964852 -0.135248   1.09624 -0.313603 0.000666667
 0.961807 -0.100247   1.13455 0.173013 0.000666667
 0.945464 -0.130431   1.11223 0.0910488 0.000666667
 0.983085 -0.168112   1.12281 -0.14605 0.000666667
 0.962834 -0.156648   1.14142 0.238374 0.000666667
 0.988441 -0.133168   1.09536 -0.0972818 0.000666667
 0.971493 -0.124392   1.14053 -0.082154 0.000666667
 0.995632 -0.137487   1.11542 0.195498 0.000666667
 0.981875 -0.155794   1.14223 -0.169974 0.000666667
 0.954032 -0.149742   1.14607 -0.232758 0.000666667
 0.990887 -0.140863   1.08548 -0.11016 0.000666667
 0.970786 -0.165843   1.10374 -0.0851243 0.000666667
0.979027 -0.13434  1.10132 0.0652316 0.000666667
 0.964398 -0.148902   1.10934 -0.0142836 0.000666667
 0.960135 -0.119624   1.15058 -0.127486 0.000666667
 0.976315 -0.137409   1.16008 -0.5584 0.000666667
  0.96368 -0.123323   1.07576 -0.293349 0.000666667
 0.999507 -0.160273   1.17055 -0.224444 0.000666667
0.969331 -0.14508  1.12532 0.190912 0.000666667
 0.949585 -0.171822   1.14129 0.103554 0.000666667
  0.95651 -0.122725   1.11499 -0.0871421 0.000666667
 0.999746 -0.145945   1.13452 -0.360437 0.000666667
 0.963569 -0.133887   1.12121 -0.285937 0.000666667
 0.947727 -0.119341    1.1281 -0.0145195 0.000666667
  1.00685 -0.137411   1.12108 -0.0124071 0.000666667
 0.944673 -0.109551   1.06392 0.163913 0.000666667
0.975273 -0.12188  1.12389 -0.176917 0.000666667
 0.995459 -0.153537   1.15761 -0.22658 0.000666667
 0.970778 -0.136619   1.11169 -0.0594483 0.000666667
 0.981908 -0.125632   1.14673 -0.194921 0.000666667
  0.96622 -0.132171   1.12272 0.0951817 0.000666667
  1.01322 -0.162894   1.12186 -0.234858 0.000666667
 0.984041 -0.143228   1.11142 0.384563 0.000666667
 0.966663 -0.150921   1.10745 -0.210098 0.000666667
 0.990568 -0.119853   1.10546 0.0957236 0.000666667
 0.973172 -0.123594   1.11638 -0.170151 0.000666667
  0.966846 -0.0966993    1.13613 -0.123202 0.000666667
 0.996897 -0.176942   1.10418 0.130862 0.000666667
 0.940756 -0.134549   1.11354 -0.178669 0.000666667
  0.98948 -0.159708   1.08883 -0.256613 0.000666667
 0.934161 -0.155724    1.1105 0.183454 0.000666667
 0.930638 -0.122541   1.11516 -0.209174 0.000666667
  1.00219 -0.159156    1.1166 -0.183503 0.000666667
0.992961 -0.13289  1.11191 -0.158128 0.000666667
 0.966632 -0.131596   1.09048 0.121571 0.000666667
 0.97668 -0.13348  1.12813 -0.188834 0.000666667
  0.955489 -0.0966214    1.12017 0.0717144 0.000666667
  0.951653 -0.0995614    1.10424 0.156204 0.000666667
 0.957626 -0.140232   1.10059 -0.0795581 0.000666667
 0.963879 -0.126465   1.11274 0.0540583 0.000666667
 0.959961 -0.136457   1.10798 -0.183009 0.000666667
 0.995262 -0.141455   1.11641 -0.204704 0.000666667
 0.957533 -0.122323   1.12567 -0.1004 0.000666667
 0.976895 -0.132869   1.15089 0.123369 0.000666667
  1.0176 -0.11008  1.14256 0.375564 0.000666667
 0.971469 -0.127985   1.11234 0.22741 0.000666667
 0.983678 -0.134362   1.11505 -0.0126806 0.000666667
 0.983267 -0.129354    1.1269 0.0907324 0.000666667
 0.948408 -0.163727   1.12953 -0.116213 0.000666667
  1.01865 -0.142133   1.08809 -0.152224 0.000666667
  1.02508 -0.135991   1.10254 -0.0610742 0.000666667
 0.944658 -0.137956   1.10708 0.232706 0.000666667
 0.956223 -0.126164   1.06578 0.027938 0.000666667
 0.977067 -0.134011   1.13966 -0.167369 0.000666667
  1.0053 -0.12197  1.08951 0.129244 0.000666667
 0.982446 -0.149251   1.08314 0.287651 0.000666667
 0.947536 -0.158749      1.13 -0.21732 0.000666667
  0.99069 -0.148618   1.13056 -0.0488103 0.000666667
  0.997925 -0.0762525    1.11911 0.164113 0.000666667
 0.987667 -0.144465   1.09089 -0.193489 0.000666667
 0.967917 -0.135171   1.09611 -0.204875 0.000666667
0.986835 -0.16039  1.07986 -0.0815143 0.000666667
 0.980448 -0.117458   1.08952 0.0908647 0.000666667
 0.955496 -0.125507   1.13236 -0.0267602 0.000666667
 0.955251 -0.153559   1.11297 -0.196729 0.000666667
0.974444 -0.13793  1.11045 0.13705 0.000666667
 0.946548 -0.138049   1.09098 -0.108001 0.000666667
 0.993522 -0.107188   1.09996 -0.0823645 0.000666667
  0.96124 -0.173071   1.11195 0.040071 0.000666667
 0.995342 -0.168777   1.11799 -0.170729 0.000666667
 0.960455 -0.117425   1.09475 0.0747127 0.000666667
 0.961947 -0.123693   1.12069 -0.0423267 0.000666667
 0.972537 -0.159845   1.08874 0.146448 0.000666667
0.969219 -0.15067  1.15015 -0.108105 0.000666667
 0.980456 -0.159975   1.11097 -0.31516 0.000666667
 0.985945 -0.126023   1.08821 0.263227 0.000666667
 0.958563 -0.145563   1.10279 0.0448996 0.000666667
  1.00245 -0.126014   1.12651 0.483565 0.000666667
 0.986841 -0.155257   1.12956 0.00942945 0.000666667
  1.00784 -0.172862   1.16017 0.214515 0.000666667
 0.965541 -0.151964   1.09763 -0.000296969 0.000666667
 0.978948 -0.115634   1.07549 -0.214971 0.000666667
 0.985227 -0.125128   1.09951 -0.379309 0.000666667
 0.972625 -0.136716   1.14783 0.102144 0.000666667
  1.01918 -0.118671   1.12213 0.0303232 0.000666667
 0.976321 -0.134836    1.1159 0.0176848 0.000666667
  0.98847 -0.158711   1.11313 -0.0624215 0.000666667
 0.955307 -0.137504    1.1281 -0.0932071 0.000666667
 0.997312 -0.119277   1.14322 -0.151348 0.000666667
 0.987434 -0.124972   1.10474 -0.0163625 0.000666667
 0.978251 -0.130907   1.10308 -0.0662027 0.000666667
 1.00696 -0.13408  1.12518 -0.492682 0.000666667
 0.980554 -0.142776   1.15538 -0.203798 0.000666667
 0.996781 -0.136787   1.10445 -0.00501639 0.000666667
  0.97047 -0.101547   1.14915 0.21391 0.000666667
 0.960151 -0.135733   1.10412 -0.0947315 0.000666667
 0.977631 -0.167426   1.13383 0.0794416 0.000666667
 0.952886 -0.170632   1.08552 -0.0369231 0.000666667
 0.982898 -0.120408   1.13045 -0.0424899 0.000666667
 0.956338 -0.146923   1.08987 0.117895 0.000666667
  1.00784 -0.147545   1.10225 -0.264486 0.000666667
 0.959644 -0.130217   1.12195 -0.0307975 0.000666667
 0.955805 -0.138991   1.09652 -0.0826811 0.000666667
 0.967259 -0.151467   1.09445 0.281893 0.000666667
 0.976572 -0.111673   1.08611 -0.183341 0.000666667
  1.00446 -0.167633   1.09867 0.141535 0.000666667
  0.98953 -0.122572   1.08696 0.121681 0.000666667
 0.969636 -0.118557    1.0989 0.150488 0.000666667
 0.979208 -0.142285   1.11359 0.044372 0.000666667
 0.938818 -0.105135   1.10429 0.188775 0.000666667
 0.993714 -0.112304   1.11819 0.284523 0.000666667
 0.997966 -0.121062   1.06317 0.270054 0.000666667
  0.973291 -0.0976779    1.11187 0.264066 0.000666667
 0.945735 -0.120056   1.13776 0.165143 0.000666667
0.943083 -0.13401  1.11723 -0.0985936 0.000666667
 0.976223 -0.104728   1.12696 -0.310513 0.000666667
  1.00179 -0.121544   1.09671 0.183259 0.000666667
 0.997626 -0.134517   1.12126 0.0675752 0.000666667
 0.994427 -0.134841   1.13044 0.259807 0.000666667
0.981162 -0.12731   1.1172 0.245449 0.000666667
 0.988257 -0.109025   1.15227 0.383423 0.000666667
 0.934432 -0.164043   1.15468 -0.248443 0.000666667
  1.01539 -0.151174   1.12202 0.110142 0.000666667
  0.95568 -0.132888   1.09845 0.212759 0.000666667
 0.950583 -0.138676   1.11704 0.315757 0.000666667
  1.00889 -0.119476    1.1183 0.00719726 0.000666667
 0.98892 -0.10816  1.15244 0.0537001 0.000666667
  1.01793 -0.147567   1.09611 0.111309 0.000666667
 0.978991 -0.135983   1.12297 -0.3799 0.000666667
  1.00194 -0.133755   1.11318 -0.145075 0.000666667
 0.970245 -0.151741   1.11867 -0.0171144 0.000666667
 0.953293 -0.142403   1.12242 0.119059 0.000666667
 0.977717 -0.154203    1.1233 0.237735 0.000666667
  0.937398 -0.0953916    1.12938 -0.0767198 0.000666667
 0.999894 -0.166526   1.09364 0.185404 0.000666667
 0.966471 -0.116273   1.09657 -0.190482 0.000666667
 0.991061 -0.145165   1.13408 -0.090504 0.000666667
 0.956344 -0.147103   1.10482 0.265941 0.000666667
 0.981928 -0.144159   1.11256 0.0281507 0.000666667
 0.997051 -0.150117   1.14249 0.0475665 0.000666667
 0.939406 -0.142354   1.10914 -0.508288 0.000666667
 0.979027 -0.126538   1.10398 0.264942 0.000666667
 0.983647 -0.114045   1.11582 0.0861262 0.000666667
  0.96343 -0.127015   1.09996 -0.0631313 0.000666667
 0.987349 -0.131096   1.11096 -0.0310851 0.000666667
 0.971934 -0.115493   1.12045 0.0834499 0.000666667
 0.976094 -0.109605   1.12212 0.0308271 0.000666667
   1.0398 -0.153201    1.1894 -0.296897 0.000666667
  0.98701 -0.161068   1.11629 -0.269641 0.000666667
 0.989442 -0.106296   1.09789 0.265965 0.000666667
 0.979973 -0.122715   1.12923 0.000695341 0.000666667
 0.969168 -0.121845   1.11387 -0.187226 0.000666667
 0.952973 -0.157098   1.10251 -0.0484987 0.000666667
0.930156 -0.11693  1.11155 0.352654 0.000666667
 0.950145 -0.135259   1.12263 -0.362189 0.000666667
 0.975778 -0.144962     1.105 -0.0776631 0.000666667
 0.974714 -0.154498   1.10001 -0.259477 0.000666667
  1.00045 -0.110115   1.08469 -0.00975828 0.000666667
 0.963102 -0.118017   1.15554 0.232341 0.000666667
 0.993208 -0.110639   1.12172 0.0509999 0.000666667
 0.955916 -0.170919    1.0962 0.109249 0.000666667
  0.97235 -0.142274   1.11874 0.296566 0.000666667
  1.01173 -0.132745   1.09856 -0.0441003 0.000666667
  0.968434 -0.0998528    1.13816 -0.0637834 0.000666667
  1.00449 -0.154651   1.09862 0.170864 0.000666667
   0.9785 -0.134449   1.11149 -0.15808 0.000666667
 0.989659 -0.159032    1.1334 -0.0242596 0.000666667
 0.998073 -0.126375   1.11739 0.00843253 0.000666667
 0.953754 -0.147113    1.1119 -0.192604 0.000666667
 0.970491 -0.158189   1.09785 -0.30508 0.000666667
 0.971725 -0.157421    1.1075 0.126801 0.000666667
 0.940788 -0.154254   1.15844 0.34373 0.000666667
 0.993026 -0.128169   1.13794 -0.0229266 0.000666667
 0.969891 -0.112022   1.09746 -0.153106 0.000666667
 0.999648 -0.140973   1.12828 0.193959 0.000666667
 0.983416 -0.112497   1.10699 0.200386 0.000666667
0.979704 -0.13711  1.11062 0.0769701 0.000666667
 0.969789 -0.099532   1.14188 0.308968 0.000666667
 0.952126 -0.117738   1.11211 0.0792232 0.000666667
0.980787 -0.12875  1.08972 0.13094 0.000666667
  0.99156 -0.124269   1.08951 -0.267496 0.000666667
  1.01212 -0.132435   1.10823 -0.0583536 0.000666667
 0.978988 -0.150642   1.12229 0.247844 0.000666667
 0.969563 -0.133158   1.08851 -0.146632 0.000666667
 0.982577 -0.131923   1.09054 0.00687049 0.000666667
 0.961393 -0.151943   1.12474 0.259841 0.000666667
 0.984258 -0.150203   1.13599 -0.02938 0.000666667
 0.977662 -0.138846   1.10182 -0.00685691 0.000666667
  0.966838 -0.0905072    1.11972 -0.133375 0.000666667
  0.978194 -0.0961875    1.14648 -0.0727236 0.000666667
 0.948404 -0.160057   1.10435 -0.114125 0.000666667
 0.978106 -0.129124   1.15846 0.245256 0.000666667
   0.97363 -0.0935843    1.12328 -0.0404424 0.000666667
  1.01849 -0.162194   1.11074 -0.282686 0.000666667
 0.973757 -0.142905    1.1217 0.133685 0.000666667
 0.966262 -0.139525   1.12885 -0.220849 0.000666667
 0.959113 -0.124034   1.15137 -0.0228237 0.000666667
0.994035 -0.12292  1.11386 0.128506 0.000666667
 0.936332 -0.137777   1.15456 0.138359 0.000666667
 0.972249 -0.152867   1.11248 -0.0279175 0.000666667
0.954955 -0.13874  1.12826 -0.150227 0.000666667
 0.988863 -0.152026   1.12502 -0.200421 0.000666667
 0.967264 -0.117963   1.11539 0.0142851 0.000666667
 0.975113 -0.143068   1.13922 0.158721 0.000666667
 0.990038 -0.122601   1.11849 0.119851 0.000666667
 0.950955 -0.138752    1.1501 -0.052245 0.000666667
 0.967469 -0.164647    1.1137 0.153781 0.000666667
  0.96909 -0.112825   1.14151 -0.29466 0.000666667
  1.02527 -0.166174   1.11581 -0.0501649 0.000666667
0.974564 -0.12207  1.14299 0.143219 0.000666667
 0.986385 -0.153382   1.09677 -0.136814 0.000666667
 0.992956 -0.141071   1.13302 0.0525411 0.000666667
 0.956686 -0.145775   1.11491 0.226975 0.000666667
 0.989822 -0.162896   1.12412 0.105972 0.000666667
 0.966466 -0.131777   1.10008 0.157707 0.000666667
 0.985757 -0.155606   1.11236 -0.154478 0.000666667
 0.982131 -0.108867   1.10861 0.249697 0.000666667
 0.989273 -0.119052   1.10945 -0.196141 0.000666667
 0.939424 -0.152012   1.14035 0.368932 0.000666667
   1.00307 -0.0975374    1.10945 0.015982 0.000666667
  0.98402 -0.140877   1.09627 -0.0807183 0.000666667
  1.00027 -0.129694   1.14588 0.0910748 0.000666667
 0.982231 -0.155059   1.09836 0.0682546 0.000666667
 0.956047 -0.117786   1.12942 -0.370277 0.000666667
     0.941 -0.0960841    1.08609 -0.0698892 0.000666667
 0.971877 -0.147711   1.13051 -0.109812 0.000666667
  0.954814 -0.0975557    1.11007 -0.136934 0.000666667
  1.02458 -0.142906   1.14522 0.130456 0.000666667
 0.938472 -0.157233   1.10321 0.100895 0.000666667
 0.961924 -0.101444   1.11758 0.278222 0.000666667
 0.975698 -0.147662   1.15939 -0.0118449 0.000666667
 0.982105 -0.118125   1.12246 -0.123856 0.000666667
  0.97895 -0.123853   1.15282 -0.0157685 0.000666667
  0.97875 -0.146006    1.1095 0.0541535 0.000666667
 0.972362 -0.154748    1.0934 0.00275133 0.000666667
0.985321 -0.16156   1.1155 0.0568337 0.000666667
  0.99217 -0.126489   1.10315 -0.108382 0.000666667
  1.00099 -0.151452   1.13098 0.297765 0.000666667
 0.948949 -0.123212   1.11983 -0.330442 0.000666667
  1.00829 -0.126634   1.12777 -0.027256 0.000666667
 0.976838 -0.156338   1.09301 -0.104556 0.000666667
 0.982026 -0.119083   1.09248 0.00354744 0.000666667
 0.930527 -0.140008   1.17257 -0.0190227 0.000666667
0.993518 -0.15892  1.13322 -0.0318258 0.000666667
 0.962124 -0.161896   1.09618 0.16518 0.000666667
  1.00249 -0.146902   1.10238 0.0228329 0.000666667
 0.977638 -0.112047   1.09218 0.212205 0.000666667
 0.965398 -0.168109   1.09567 -0.0937968 0.000666667
 0.976142 -0.162388   1.16835 -0.0137324 0.000666667
 0.996261 -0.140114   1.10714 -0.0287919 0.000666667
  1.02017 -0.145434   1.14689 0.238987 0.000666667
 0.979423 -0.133518   1.11952 0.0134307 0.000666667
 0.949671 -0.148965   1.09882 -0.0417413 0.000666667
  0.99861 -0.151881   1.07465 -0.11812 0.000666667
 0.965425 -0.130639    1.1105 -0.0261031 0.000666667
 0.968432 -0.162295   1.12843 0.00886416 0.000666667
  0.97785 -0.143602   1.14279 0.284517 0.000666667
 0.945929 -0.131044   1.11865 0.313555 0.000666667
  0.94594 -0.103698   1.11417 -0.0941181 0.000666667
 0.987935 -0.111608   1.11327 0.367945 0.000666667
   0.98871 -0.0943558    1.14198 0.611398 0.000666667
 0.973048 -0.131276   1.13701 -0.159092 0.000666667
 0.920329 -0.124963   1.10569 0.0985976 0.000666667
 0.985897 -0.112131   1.14603 -0.0514829 0.000666667
 0.958426 -0.124106    1.1369 -0.250477 0.000666667
 0.956901 -0.151023   1.10959 0.102007 0.000666667
 0.990415 -0.149998   1.12592 -0.266165 0.000666667
 0.951005 -0.129629   1.13326 -0.312016 0.000666667
   1.0051 -0.157325   1.11578 0.0200893 0.000666667
 0.970233 -0.126861   1.09157 -0.197533 0.000666667
 0.978402 -0.137407   1.11029 -0.312645 0.000666667
 0.964827 -0.125136   1.11781 -0.231513 0.000666667
 0.990497 -0.139597   1.08698 -0.0910447 0.000666667
 0.944994 -0.142726   1.09801 0.544355 0.000666667
 0.993188 -0.126269   1.13597 0.350734 0.000666667
 0.994465 -0.122128   1.08574 0.0799927 0.000666667
  1.00062 -0.133496   1.16018 -0.23751 0.000666667
 0.947139 -0.169885   1.15418 0.00304743 0.000666667
 0.989511 -0.132196   1.12832 0.311672 0.000666667
 0.958809 -0.130292   1.14689 0.276688 0.000666667
 0.978958 -0.134785   1.11842 -0.109252 0.000666667
0.960223 -0.11573    1.126 -0.309734 0.000666667
 0.957691 -0.127723    1.1149 0.0214758 0.000666667
 0.989621 -0.130329    1.1266 0.02126 0.000666667
 0.996673 -0.121035   1.09393 -0.174888 0.000666667
 0.975619 -0.123956   1.12873 -0.135 0.000666667
 0.992095 -0.156417   1.13595 -0.0371117 0.000666667
  0.95089 -0.133316   1.12214 0.113569 0.000666667
  0.980586 -0.0979117    1.09574 -0.0570852 0.000666667
 0.977224 -0.164176   1.11106 0.127133 0.000666667
 0.938644 -0.125965   1.09632 -0.283833 0.000666667
 0.987165 -0.141956   1.13821 0.29334 0.000666667
 0.974061 -0.139281   1.10391 -0.0855272 0.000666667
 0.960641 -0.128603   1.13224 -0.108954 0.000666667
  0.95401 -0.118303   1.12807 0.1687 0.000666667
 0.965647 -0.145387   1.09879 -0.209415 0.000666667
 0.971622 -0.128662   1.12629 -0.181933 0.000666667
 0.994305 -0.135063   1.17484 -0.0658582 0.000666667
 0.998361 -0.111033   1.12366 0.326879 0.000666667
  1.03103 -0.126619   1.08777 -0.258003 0.000666667
 0.989101 -0.123214   1.10312 0.110928 0.000666667
  0.98929 -0.147746   1.11489 -0.0159554 0.000666667
 0.957056 -0.115651   1.12567 0.211611 0.000666667
0.943876 -0.12289  1.12719 -0.0203032 0.000666667
 0.998543 -0.111744   1.10385 0.0299981 0.000666667
 0.984363 -0.146778   1.14303 0.0643766 0.000666667
 0.965069 -0.160851   1.12821 -0.010902 0.000666667
  0.96808 -0.102378   1.14254 0.251719 0.000666667
 0.968501 -0.150091     1.131 -0.070341 0.000666667
 0.940423 -0.163924   1.13008 -0.0732283 0.000666667
 0.985856 -0.105752   1.12045 -0.160232 0.000666667
 0.957681 -0.109945   1.06661 0.299562 0.000666667
  0.99619 -0.103514   1.13146 -0.24749 0.000666667
0.969174 -0.14082   1.1175 -0.346776 0.000666667
0.989317 -0.17468  1.13748 0.0785745 0.000666667
 0.983069 -0.137577   1.07455 0.00691977 0.000666667
 0.975921 -0.163473   1.11817 -0.383726 0.000666667
0.983659 -0.15049  1.12934 0.14021 0.000666667
 0.953366 -0.129054   1.10852 -0.10523 0.000666667
   1.0331 -0.161371   1.13489 -0.251513 0.000666667
  1.01538 -0.166147   1.08281 -0.212164 0.000666667
 0.958914 -0.144209   1.12665 -0.0857546 0.000666667
 0.980962 -0.133673   1.13878 -0.164682 0.000666667
  0.96596 -0.129081   1.14184 0.0508226 0.000666667
 0.974321 -0.163047   1.14153 0.316045 0.000666667
  1.00246 -0.100097   1.10415 -0.124484 0.000666667
 0.974116 -0.103627   1.09993 0.399167 0.000666667
  0.96659 -0.129033   1.08276 0.248387 0.000666667
 0.965157 -0.126452    1.1063 -0.113027 0.000666667
 0.988887 -0.110868   1.13209 0.294898 0.000666667
  1.01188 -0.110059   1.11325 0.1362 0.000666667
 0.977168 -0.152522   1.12193 0.192597 0.000666667
 0.974141 -0.149168   1.11265 -0.195752 0.000666667
 0.985452 -0.155811   1.13077 -0.201967 0.000666667
 0.968001 -0.109952   1.10625 0.351232 0.000666667
0.960934 -0.13705  1.10599 0.27371 0.000666667
 0.992964 -0.166799   1.13379 -0.346297 0.000666667
 0.965165 -0.138681   1.11906 0.114866 0.000666667
 0.966083 -0.154127   1.12181 0.175168 0.000666667
 0.954267 -0.129177   1.09108 0.256339 0.000666667
  0.95539 -0.139852   1.13607 -0.00838688 0.000666667
  0.97572 -0.156939   1.13667 -0.0205731 0.000666667
 0.977597 -0.107916    1.0652 -0.0994009 0.000666667
 0.989286 -0.130215   1.12038 -0.0890246 0.000666667
 0.955257 -0.149723    1.1381 -0.22688 0.000666667
 0.990671 -0.136156   1.12831 -0.03941 0.000666667
 0.933986 -0.108796   1.13632 0.000350096 0.000666667
 0.948609 -0.141932   1.12266 0.0977278 0.000666667
  0.98718 -0.072674   1.11145 0.165673 0.000666667
  1.00056 -0.117403   1.11953 -0.302726 0.000666667
 0.974729 -0.163939   1.09625 -0.0662623 0.000666667
 0.966345 -0.121001   1.12035 -0.00616201 0.000666667
 0.959321 -0.140376   1.14686 -0.0734101 0.000666667
 0.99621 -0.15192  1.10508 0.188594 0.000666667
 0.947157 -0.143356   1.08429 0.513715 0.000666667
0.956774 -0.15273  1.12518 -0.171624 0.000666667
 0.974242 -0.164248   1.14361 0.237688 0.000666667
0.979201 -0.14359  1.13165 0.0185726 0.000666667
 0.943432 -0.116178   1.11687 -0.266547 0.000666667
  0.97605 -0.140259   1.11547 0.0499729 0.000666667
 0.974428 -0.152723   1.14686 -0.215843 0.000666667
 0.975803 -0.117737   1.13996 0.211497 0.000666667
 0.980471 -0.100363   1.08777 0.443534 0.000666667
 0.969403 -0.111415   1.12689 -0.0337419 0.000666667
  1.01229 -0.122544   1.10464 -0.10116 0.000666667
 0.983452 -0.121129   1.13328 -0.214032 0.000666667
 0.984266 -0.118741   1.09291 -0.0037458 0.000666667
 0.988295 -0.135056   1.10842 0.148516 0.000666667
 0.988315 -0.130942   1.12381 0.163898 0.000666667
 0.960222 -0.123953   1.11599 0.0690353 0.000666667
 0.976629 -0.122357   1.13737 -0.0737271 0.000666667
0.965712 -0.15581  1.15187 -0.0773405 0.000666667
0.940356 -0.12077  1.13608 -0.0632707 0.000666667
  1.01023 -0.133708    1.0812 -0.322244 0.000666667
 0.977139 -0.141436   1.12088 0.0815956 0.000666667
 0.983938 -0.139038   1.12217 -0.25975 0.000666667
 0.986285 -0.156659   1.07568 -0.220479 0.000666667
 0.978656 -0.148339   1.10471 0.282128 0.000666667
 0.980372 -0.103084    1.1168 0.0774522 0.000666667
 0.961896 -0.142697   1.13041 -0.189655 0.000666667
0.967358 -0.10559  1.08494 0.246206 0.000666667
 0.975713 -0.135839   1.09528 -0.217244 0.000666667
  1.02813 -0.137945   1.12408 0.136302 0.000666667
 0.998899 -0.180338    1.0988 -0.42169 0.000666667
 0.975101 -0.119635   1.08379 0.0555257 0.000666667
 0.963283 -0.126383   1.08727 -0.236021 0.000666667
  0.98692 -0.171282   1.14694 0.209179 0.000666667
 0.999122 -0.185079    1.1286 -0.133549 0.000666667
 0.956436 -0.110914   1.10951 0.0492861 0.000666667
 0.944281 -0.149987   1.11735 -0.0829054 0.000666667
 0.973006 -0.177109   1.12173 -0.349463 0.000666667
 0.95573 -0.11888  1.10928 0.0510014 0.000666667
 0.984502 -0.137674   1.11077 -0.0455683 0.000666667
 0.989794 -0.155437   1.11614 0.231255 0.000666667
 0.952487 -0.156769   1.09849 -0.133425 0.000666667
 0.997281 -0.140206   1.14161 0.129453 0.000666667
 0.965936 -0.135028   1.10234 -0.024108 0.000666667
  1.01687 -0.108366    1.1395 -0.133107 0.000666667
  1.02379 -0.178345   1.09145 0.115138 0.000666667
 0.976009 -0.139997   1.12443 0.0598032 0.000666667
 0.956934 -0.151926   1.11935 0.0969505 0.000666667
 0.963551 -0.130931   1.14222 -0.33139 0.000666667
 0.981863 -0.115476   1.11265 0.20891 0.000666667
 0.937176 -0.131015   1.11792 0.0337187 0.000666667
 0.987319 -0.174179   1.15419 -0.0269353 0.000666667
 0.986627 -0.116918   1.12143 0.172959 0.000666667
 0.969463 -0.152894    1.1034 0.164975 0.000666667
  1.0093 -0.14072   1.1469 -0.0472781 0.000666667
 0.955472 -0.159754   1.12606 -0.073174 0.000666667
 0.952862 -0.119313     1.086 -0.370927 0.000666667
 0.991299 -0.136516   1.10431 -0.0615374 0.000666667
  1.00905 -0.150096    1.1157 -0.227962 0.000666667
  0.91389 -0.128851   1.10742 -0.150179 0.000666667
 0.991105 -0.148731   1.12238 0.071405 0.000666667
 0.971975 -0.132664   1.16103 -0.0201859 0.000666667
0.941175 -0.11118  1.09161 -0.440398 0.000666667
   0.9862 -0.142993    1.1448 -0.00719932 0.000666667
 0.959492 -0.157263   1.16324 0.350578 0.000666667
 0.986597 -0.132322   1.09348 -0.243078 0.000666667
 0.946609 -0.147743   1.15417 -0.0832517 0.000666667
 0.973787 -0.184578   1.10778 -0.199458 0.000666667
 0.947122 -0.139113    1.1165 0.562103 0.000666667
  1.00716 -0.142828   1.09479 -0.0650761 0.000666667
  1.00018 -0.130152   1.11495 -0.144011 0.000666667
 0.930279 -0.140569   1.12677 0.0263363 0.000666667
 0.980495 -0.139544   1.10342 0.300595 0.000666667
  0.980426 -0.0926908    1.14875 0.25015 0.000666667
 0.970246 -0.123192   1.12218 0.160226 0.000666667
  0.96244 -0.152752   1.14503 0.110501 0.000666667
 0.974286 -0.130572   1.10797 0.593853 0.000666667
  1.00446 -0.162638   1.10655 0.0490644 0.000666667
 0.976505 -0.175478   1.08766 -0.245377 0.000666667
 0.980158 -0.159319   1.13708 0.14856 0.000666667
  0.99402 -0.137577   1.13995 -0.279675 0.000666667
   1.0119 -0.122843   1.07597 0.0949333 0.000666667
 0.961196 -0.108182   1.11556 -0.0474309 0.000666667
 0.978003 -0.110867   1.09577 -0.132978 0.000666667
 0.934811 -0.165435   1.10585 -0.102621 0.000666667
 0.959731 -0.129871   1.14006 0.0454053 0.000666667
 0.940762 -0.137979   1.07902 0.268357 0.000666667
 0.994779 -0.119042   1.11213 0.0202678 0.000666667
 0.941193 -0.124222   1.09132 -0.095461 0.000666667
 0.983624 -0.158765   1.11347 -0.204546 0.000666667
 0.994257 -0.154938   1.12951 0.0323448 0.000666667
 0.979465 -0.111848   1.10396 0.0415682 0.000666667
 0.997234 -0.140928   1.12939 -0.365092 0.000666667
 0.956755 -0.129308   1.10573 0.246808 0.000666667
  1.00035 -0.125131   1.11881 -0.207598 0.000666667
 0.948623 -0.136127   1.12989 0.303891 0.000666667
 0.940347 -0.117941   1.14351 0.419468 0.000666667
 0.975114 -0.145745   1.11483 0.0562079 0.000666667
   1.0027 -0.145604   1.14092 0.0226593 0.000666667
 0.985601 -0.154556   1.11581 -0.0427484 0.000666667
 0.960886 -0.138506   1.09647 -0.325985 0.000666667
 0.968359 -0.179903   1.13597 0.107812 0.000666667
 0.994848 -0.154216   1.13781 0.0161195 0.000666667
  0.962656 -0.0918078    1.12611 0.129579 0.000666667
 0.984711 -0.139849   1.13613 0.0736573 0.000666667
 0.945427 -0.151524   1.10511 -0.173534 0.000666667
 0.971989 -0.139215   1.12609 -0.0693887 0.000666667
 0.993139 -0.128347   1.13001 -0.224076 0.000666667
 0.943668 -0.140757   1.10962 -0.284534 0.000666667
 0.981293 -0.108855    1.1136 -0.0178342 0.000666667
 0.964414 -0.169425   1.13481 -0.0415958 0.000666667
 0.966322 -0.131847   1.15224 0.191767 0.000666667
 0.991631 -0.128735   1.11267 -0.0775657 0.000666667
 0.980657 -0.153946   1.11378 -0.160512 0.000666667
 0.956832 -0.108378   1.16045 -0.140449 0.000666667
  0.94672 -0.138607   1.13203 -0.0359293 0.000666667
0.979334 -0.13284  1.12821 0.29655 0.000666667
   0.9778 -0.152661   1.13543 -0.0923461 0.000666667
 0.986406 -0.189992   1.11471 0.179861 0.000666667
 0.997755 -0.102904   1.14257 -0.319417 0.000666667
 0.976015 -0.139558   1.11452 0.41626 0.000666667
 0.976931 -0.121237   1.10367 0.341297 0.000666667
 0.988373 -0.159485    1.1252 -0.106669 0.000666667
 0.950544 -0.146637   1.09637 -0.114538 0.000666667
0.968023 -0.1047 1.10657 -0.40567 0.000666667
 0.976821 -0.141087   1.08507 0.134272 0.000666667
  0.94948 -0.126032   1.09812 0.0479437 0.000666667
 0.969052 -0.102765   1.10415 -0.312896 0.000666667
 0.997347 -0.150463   1.16502 -0.291607 0.000666667
 0.974758 -0.148722   1.11822 0.269643 0.000666667
 0.972951 -0.140142   1.13369 0.149152 0.000666667
  0.98222 -0.127915   1.12526 0.135145 0.000666667
 0.985107 -0.121846   1.08801 -0.189326 0.000666667
 0.992067 -0.126524   1.12613 -0.125541 0.000666667
 0.970179 -0.163043   1.13549 -0.0778809 0.000666667
 0.954456 -0.134049   1.10163 -0.269822 0.000666667
  1.00511 -0.159874   1.11233 -0.0189473 0.000666667
 0.974259 -0.131386   1.14962 -0.0450864 0.000666667
  1.02055 -0.124389   1.11116 0.170171 0.000666667
 1.01846 -0.14244  1.10174 0.207079 0.000666667
 0.966934 -0.114305   1.13821 0.172976 0.000666667
 0.985765 -0.141296   1.15346 0.381784 0.000666667
  0.955092 -0.0999022    1.12668 -0.0501855 0.000666667
  0.94118 -0.134925   1.08496 -0.310069 0.000666667
0.967096 -0.13955  1.11136 -0.256215 0.000666667
 0.994919 -0.131287   1.04771 -0.127966 0.000666667
   1.0007 -0.129749   1.12793 -0.150579 0.000666667
 0.968139 -0.124186   1.12705 -0.101413 0.000666667
 0.975354 -0.120655   1.09119 -0.161928 0.000666667
 0.990849 -0.141544   1.15489 0.10801 0.000666667
 1.00765 -0.12348  1.15058 0.0398391 0.000666667
  0.95856 -0.170796   1.09247 -0.196444 0.000666667
 0.983798 -0.127338   1.13243 -0.415744 0.000666667
0.970306 -0.13929  1.14672 0.126196 0.000666667
 0.990202 -0.127931   1.14015 0.231456 0.000666667
0.981229 -0.15998   1.1274 0.048535 0.000666667
  0.977845 -0.0977472    1.12062 0.156251 0.000666667
  0.98635 -0.126216   1.13064 -0.131376 0.000666667
 0.969526 -0.151221   1.11926 -0.0726361 0.000666667
 0.963003 -0.151628   1.10083 -0.0196702 0.000666667
  0.953235 -0.0931902    1.10621 -0.222791 0.000666667
  0.98588 -0.125092    1.1339 0.185958 0.000666667
 0.990414 -0.133076    1.1319 -0.0271631 0.000666667
  0.98889 -0.137616   1.14815 0.277502 0.000666667
0.937632 -0.12724  1.11454 -0.0822576 0.000666667
 0.969521 -0.113764   1.12065 -0.22711 0.000666667
0.940997  -0.148 1.10701 0.0633349 0.000666667
  0.97317 -0.118124   1.12046 -0.196091 0.000666667
 0.986647 -0.143645   1.11813 -0.137148 0.000666667
 0.959382 -0.124646   1.13323 -0.0540054 0.000666667
 0.973984 -0.105213   1.08447 -0.0751207 0.000666667
 0.997566 -0.141594   1.11957 0.0385014 0.000666667
 0.974986 -0.108537   1.15429 -0.167535 0.000666667
 0.97663 -0.13425  1.11119 0.274651 0.000666667
 0.940671 -0.157268   1.12579 0.191641 0.000666667
 0.965546 -0.145844   1.12287 -0.0915734 0.000666667
0.955329 -0.13521  1.11131 -0.12087 0.000666667
 0.984505 -0.166998   1.12475 0.45316 0.000666667
 0.963914 -0.143144   1.15354 0.286347 0.000666667
 0.963556 -0.136137   1.14607 -0.423452 0.000666667
 0.988652 -0.142417    1.0882 0.00354137 0.000666667
0.973433 -0.12606   1.1043 -0.223436 0.000666667
 0.990919 -0.144107   1.11106 -0.00553669 0.000666667
  1.00146 -0.139329   1.12647 0.188215 0.000666667
 1.00875 -0.10665  1.11131 0.283557 0.000666667
  0.96497 -0.127362   1.08502 0.190144 0.000666667
 0.960773 -0.100017   1.09883 -0.574972 0.000666667
  1.00208 -0.117366   1.08481 0.248676 0.000666667
  0.963767 -0.0964977    1.11389 0.164774 0.000666667
 0.983399 -0.128437   1.08366 -0.243068 0.000666667
  0.966697 -0.0951908    1.12946 0.139556 0.000666667
  1.01517 -0.134834   1.11469 0.247643 0.000666667
 0.962405 -0.139163   1.13515 -0.159497 0.000666667
  1.00706 -0.126283    1.1508 -0.210108 0.000666667
  0.98646 -0.122645   1.12642 -0.110598 0.000666667
 0.983614 -0.161249   1.14121 -0.120318 0.000666667
 0.980405 -0.128688   1.07605 -0.0130706 0.000666667
 0.966069 -0.128927   1.12555 0.106608 0.000666667
 0.949254 -0.148156   1.09923 -0.163674 0.000666667
  0.97653 -0.128263   1.06121 -0.0740197 0.000666667
  1.02228 -0.138218   1.11691 0.00195771 0.000666667
 0.965113 -0.162393   1.08168 0.238403 0.000666667
 0.980819 -0.133708   1.11721 0.101247 0.000666667
 0.978864 -0.146535   1.09433 0.370163 0.000666667
   1.0071 -0.116471   1.07937 -0.0283997 0.000666667
 0.957916 -0.116067   1.11958 -0.0629698 0.000666667
 0.948447 -0.139161   1.12569 -0.159448 0.000666667
 0.983653 -0.154354   1.13317 0.329411 0.000666667
   0.9987 -0.111686   1.12409 -0.0854878 0.000666667
 0.965073 -0.146682   1.13271 0.0129131 0.000666667
 0.994042 -0.149588   1.10545 -0.0141033 0.000666667
 0.955222 -0.140682   1.10532 -0.116013 0.000666667
 0.976427 -0.156737   1.14189 -0.280964 0.000666667
 0.963549 -0.124629    1.1497 0.174734 0.000666667
 0.971357 -0.170826   1.09626 0.419297 0.000666667
 0.990701 -0.159827   1.09318 0.279432 0.000666667
0.993032 -0.16869  1.12796 0.159921 0.000666667
0.990683 -0.1184  1.1332 -0.124137 0.000666667
 0.996844 -0.128791   1.10874 -0.268148 0.000666667
 0.973765 -0.147073   1.10531 0.0611822 0.000666667
 0.959476 -0.120392   1.15529 -0.0453519 0.000666667
 0.951022 -0.117346   1.09718 0.0900225 0.000666667
 0.986148 -0.118188   1.10185 0.350605 0.000666667
 0.965537 -0.112773   1.14845 -0.222099 0.000666667
0.975173 -0.12573  1.10917 0.270121 0.000666667
 0.939878 -0.112359   1.11293 -0.261565 0.000666667
  0.99331 -0.111807   1.12734 -0.0768732 0.000666667
0.996359 -0.1227  1.0938 0.0642362 0.000666667
  1.00598 -0.129012   1.12029 -0.144058 0.000666667
0.966557 -0.16101   1.1238 0.167473 0.000666667
 0.970183 -0.145221   1.10005 -0.0750763 0.000666667
0.990219 -0.15576  1.10588 -0.0544446 0.000666667
0.990374 -0.14591  1.11247 0.0416889 0.000666667
 0.950788 -0.105022   1.09288 0.0187965 0.000666667
 0.974852 -0.131051   1.13245 -0.0593679 0.000666667
 0.964596 -0.132795   1.11932 0.269156 0.000666667
 0.960738 -0.128422   1.10496 -0.489104 0.000666667
 0.946214 -0.114723   1.12582 0.127541 0.000666667
 0.987652 -0.151048   1.11435 -0.0330278 0.000666667
   0.9599 -0.119628   1.12344 0.191578 0.000666667
  0.983804 -0.0903801    1.05937 -0.0852467 0.000666667
 0.938227 -0.118652   1.11959 -0.0742417 0.000666667
 0.999119 -0.123567   1.13761 -0.251191 0.000666667
0.966457 -0.15312  1.14334 0.270334 0.000666667
 0.989006 -0.152281   1.12402 0.123326 0.000666667
  0.95862 -0.148095   1.07791 -0.116698 0.000666667
 0.984941 -0.118818   1.17076 0.0180356 0.000666667
 0.978839 -0.163263   1.12125 -0.134246 0.000666667
 0.943221 -0.117806   1.12718 0.0267695 0.000666667
 0.939427 -0.156264   1.12659 0.127601 0.000666667
 0.972035 -0.156929   1.08418 -0.0784024 0.000666667
 0.974368 -0.102182   1.13165 -0.0668854 0.000666667
 0.975609 -0.146812   1.13906 -0.163755 0.000666667
 0.987672 -0.129153   1.12857 0.193132 0.000666667
 0.974384 -0.142568   1.11127 -0.251039 0.000666667
 0.978838 -0.157411   1.09314 -0.00321259 0.000666667
 0.953199 -0.123978   1.08088 -0.328775 0.000666667
  1.00469 -0.172898   1.09874 -0.39143 0.000666667
 0.946724 -0.139222   1.11354 0.204042 0.000666667
 0.970002 -0.151797    1.0953 0.227242 0.000666667
 0.949497 -0.146551   1.13023 -0.0869732 0.000666667
 0.985931 -0.151539   1.12713 -0.0526214 0.000666667
  0.99744 -0.144048   1.14039 -0.467779 0.000666667
  1.00581 -0.134737   1.14035 0.0039517 0.000666667
 1.00546 -0.11634  1.11789 0.312278 0.000666667
 1.00918 -0.13007   1.0848 0.181888 0.000666667
 0.967221 -0.122922    1.0682 -0.137702 0.000666667
 0.977287 -0.136144   1.11195 0.256007 0.000666667
  0.952338 -0.0983226    1.12964 -0.11734 0.000666667
 0.965829 -0.120645   1.13973 0.232833 0.000666667
 0.967492 -0.135368   1.12123 -0.0155157 0.000666667
 0.953878 -0.116216   1.11107 -0.251389 0.000666667
 0.967237 -0.143052    1.0861 0.109241 0.000666667
 0.964652 -0.133269   1.12503 -0.016448 0.000666667
 0.979747 -0.132253   1.11246 0.39777 0.000666667
 0.954071 -0.127762   1.11253 -0.0458238 0.000666667
 0.980606 -0.140424   1.11526 0.0093213 0.000666667
 0.915995 -0.110524   1.11959 -0.172661 0.000666667
 0.947438 -0.129366   1.12994 -0.11887 0.000666667
0.955664 -0.13087  1.09408 0.003087 0.000666667
 0.912015 -0.130015   1.12345 0.266168 0.000666667
  0.98831 -0.127066   1.13408 0.0634355 0.000666667
  1.00452 -0.159928   1.12035 0.0329128 0.000666667
  0.98718 -0.149426   1.11758 -0.0988244 0.000666667
  1.00462 -0.165441   1.13332 -0.0546676 0.000666667
 0.992125 -0.114382   1.10147 0.145773 0.000666667
 0.986945 -0.136466    1.1119 -0.104201 0.000666667
  1.01467 -0.165209   1.10023 0.0221651 0.000666667
 0.999563 -0.132819   1.09935 -0.201049 0.000666667
 0.978157 -0.108549   1.10861 -0.0198334 0.000666667
 0.968658 -0.175026   1.10322 -0.134322 0.000666667
 0.952426 -0.149003   1.09955 0.0908923 0.000666667
 0.975078 -0.132863   1.11234 0.0366497 0.000666667
  1.02506 -0.131794   1.09758 -0.182671 0.000666667
 0.989311 -0.138869   1.14047 0.139951 0.000666667
 0.999821 -0.129355    1.1275 -0.0650902 0.000666667
 0.976005 -0.082715   1.14686 0.0150613 0.000666667
 0.982165 -0.151581   1.12747 0.0908787 0.000666667
 0.993625 -0.152519   1.14038 0.139212 0.000666667
 0.954309 -0.107463   1.10435 -0.104084 0.000666667
 0.925559 -0.164316   1.10975 -0.180264 0.000666667
 0.970611 -0.140886   1.09514 0.110618 0.000666667
 0.981296 -0.127413   1.12015 -0.12466 0.000666667
 0.975463 -0.126042   1.10779 -0.169085 0.000666667
0.989525 -0.15316  1.16023 0.235763 0.000666667
   1.0055 -0.140404   1.12768 0.0153766 0.000666667
  0.99135 -0.162487   1.14001 -0.334883 0.000666667
 0.999191 -0.127164   1.09009 -0.0887167 0.000666667
  1.03832 -0.158621   1.11719 0.0583754 0.000666667
 0.978395 -0.144165   1.09963 -0.150783 0.000666667
 0.983996 -0.170389   1.12888 -0.278054 0.000666667
 0.988585 -0.130627   1.11718 0.133203 0.000666667
 0.966139 -0.147771   1.07064 0.0321285 0.000666667
  1.02062 -0.142857   1.11989 -0.113212 0.000666667
 0.923071 -0.158581   1.10958 0.328075 0.000666667
  0.973217 -0.0885709    1.13047 -0.0905135 0.000666667
 0.946823 -0.125214    1.1256 -0.127161 0.000666667
 0.986427 -0.126879   1.13136 -0.137981 0.000666667
  1.00567 -0.129622   1.14581 -0.189596 0.000666667
 0.986612 -0.143444   1.08202 -0.0579691 0.000666667
 0.992003 -0.118993   1.12298 0.0611481 0.000666667
 0.973109 -0.141681   1.13423 -0.253755 0.000666667
 0.989951 -0.131674   1.12211 -0.427238 0.000666667
 1.02667 -0.14927  1.10663 0.202526 0.000666667
 0.957767 -0.155369   1.10099 0.287459 0.000666667
  0.986218 -0.0825389    1.12995 -0.429805 0.000666667
 0.970981 -0.158542   1.11709 0.158979 0.000666667
 0.968067 -0.138951   1.10077 0.104162 0.000666667
 0.998952 -0.119359   1.17296 0.0805666 0.000666667
 0.928806 -0.132427    1.1175 0.139524 0.000666667
 0.959633 -0.110704   1.11247 0.315132 0.000666667
  0.997827 -0.0929145    1.08406 0.263697 0.000666667
 0.973748 -0.138668   1.12819 0.27334 0.000666667
 0.964999 -0.152237   1.08185 0.1426 0.000666667
  0.96667 -0.131289   1.13661 0.327193 0.000666667
 0.981239 -0.118265   1.09917 -0.186953 0.000666667
0.971788 -0.10824   1.1014 -0.0732191 0.000666667
  1.01006 -0.147677    1.1134 -0.290689 0.000666667
 0.953175 -0.180796    1.1625 -0.110896 0.000666667
 0.980614 -0.169972   1.09697 -0.185037 0.000666667
  1.00943 -0.146668   1.13284 0.0505151 0.000666667
  0.97238 -0.112817   1.15397 -0.0284939 0.000666667
 0.976456 -0.145364   1.10934 0.0166373 0.000666667
 0.967293 -0.151621   1.09866 0.122721 0.000666667
 0.962348 -0.123141   1.12176 0.0749138 0.000666667
 0.945241 -0.108071   1.13322 0.0249387 0.000666667
 0.960332 -0.132423   1.10636 0.236181 0.000666667
0.997884 -0.1385   1.087 -0.119854 0.000666667
0.987657 -0.1533 1.11238 0.0496994 0.000666667
 0.960725 -0.131527   1.13438 -0.276559 0.000666667
0.997593 -0.13625  1.11219 -0.0118467 0.000666667
  1.00403 -0.149691   1.11909 -0.13172 0.000666667
 0.931967 -0.154407   1.15871 -0.0769346 0.000666667
 0.993072 -0.170747   1.13274 -0.0330557 0.000666667
 0.962633 -0.151225   1.09286 0.256279 0.000666667
 0.933426 -0.128836   1.15152 -0.194795 0.000666667
   1.0093 -0.131789    1.1267 0.100821 0.000666667
 0.917673 -0.124648   1.09373 -0.0727431 0.000666667
  1.00593 -0.122822   1.10568 -0.219621 0.000666667
 0.984332 -0.142757   1.13324 0.108983 0.000666667
 0.943306 -0.121936   1.11092 0.472049 0.000666667
 1.00114 -0.13743  1.09904 -0.170631 0.000666667
0.974875 -0.12971  1.13219 0.134183 0.000666667
 0.960492 -0.139215   1.14068 -0.38884 0.000666667
 0.977006 -0.138296   1.12274 -0.0474503 0.000666667
 0.984541 -0.103121   1.09113 -0.0827345 0.000666667
 0.984851 -0.144858    1.1411 0.20066 0.000666667
 0.990102 -0.154132   1.16367 -0.318236 0.000666667
  0.984666 -0.0877803    1.15671 0.19285 0.000666667
 0.954299 -0.131617   1.12805 -0.136117 0.000666667
0.955739 -0.13125  1.10985 0.0610621 0.000666667
 0.958299 -0.135288   1.13499 0.15073 0.000666667
  1.00024 -0.107339   1.14424 -0.256543 0.000666667
 0.958038 -0.147811   1.11583 0.432349 0.000666667
 0.989745 -0.151767   1.14068 0.0790525 0.000666667
 0.954167 -0.129336   1.11548 -0.256146 0.000666667
  0.951085 -0.0967866    1.09721 0.162938 0.000666667
 0.969254 -0.135984   1.15321 -0.260157 0.000666667
 0.976819 -0.145102   1.12425 0.0197705 0.000666667
 0.974067 -0.129898   1.10814 0.112217 0.000666667
 0.993849 -0.156469   1.09521 0.136364 0.000666667
 0.976476 -0.111822   1.10558 -0.101521 0.000666667
 0.936726 -0.130019   1.13063 -0.078712 0.000666667
 0.989021 -0.141098   1.13113 -0.244891 0.000666667
 0.968927 -0.157998   1.11919 -0.189626 0.000666667
 1.00756 -0.15875  1.13796 0.0780339 0.000666667
 0.967608 -0.122662   1.14693 0.00733622 0.000666667
 0.984861 -0.153456   1.09821 -0.0101892 0.000666667
 0.964678 -0.123463   1.12802 0.542781 0.000666667
 0.930627 -0.144869   1.11831 0.0665376 0.000666667
 0.996918 -0.124959   1.13787 0.105636 0.000666667
 0.985204 -0.130328   1.10259 0.1108 0.000666667
  1.00108 -0.109446   1.09687 0.0865424 0.000666667
 0.982556 -0.140567   1.10871 0.148143 0.000666667
0.983649 -0.12686  1.08668 -0.154529 0.000666667
 0.990666 -0.150659   1.10702 0.182016 0.000666667
 0.980104 -0.133624   1.14056 0.256162 0.000666667
 0.989315 -0.127525   1.11892 -0.181851 0.000666667
0.956689 -0.12987  1.10121 -0.333031 0.000666667
 0.966737 -0.160028   1.07913 -0.196572 0.000666667
 0.939109 -0.172596   1.14381 -0.230012 0.000666667
 0.960247 -0.159024   1.12436 -0.0433411 0.000666667
  0.96755 -0.133458   1.13727 0.212326 0.000666667
 0.980724 -0.132388   1.11798 -0.0885709 0.000666667
  0.957024 -0.0878637    1.11041 -0.177445 0.000666667
 0.966675 -0.146833   1.09556 -0.048297 0.000666667
0.973224 -0.14297  1.07779 -0.0127634 0.000666667
 0.963062 -0.134098   1.08673 0.00451895 0.000666667
  0.98833 -0.140672   1.11716 0.0237127 0.000666667
   1.02005 -0.0941885    1.12074 0.122541 0.000666667
 0.972815 -0.140041   1.13126 -0.179323 0.000666667
 0.996779 -0.139134    1.1256 0.251969 0.000666667
 0.976434 -0.157028   1.10179 -0.106295 0.000666667
 0.962981 -0.126604    1.1024 -0.0111195 0.000666667
 0.918358 -0.133449   1.11735 -0.0371754 0.000666667
0.974802 -0.14001  1.11146 0.252269 0.000666667
 0.990544 -0.125188   1.13028 -0.19883 0.000666667
 0.964849 -0.126558     1.127 -0.436527 0.000666667
 0.984282 -0.115476   1.12708 0.0581301 0.000666667
 0.997993 -0.150592   1.14144 -0.210799 0.000666667
 0.997572 -0.135029   1.13278 -0.146284 0.000666667
 0.989943 -0.131474   1.08272 -0.107509 0.000666667
 0.994841 -0.135297    1.0981 -0.0151688 0.000666667
0.994874 -0.15525  1.14049 0.0967877 0.000666667
 1.00087 -0.13703  1.12849 -0.0448151 0.000666667
  0.94914 -0.146048   1.09664 0.107337 0.000666667
  0.947743 -0.0907367    1.11977 -0.012535 0.000666667
 0.985607 -0.134088   1.11036 0.0975727 0.000666667
  1.01698 -0.157165    1.0878 -0.0968181 0.000666667
 0.916765 -0.125358   1.08679 0.00722669 0.000666667
 0.965988 -0.111801   1.15677 -0.117344 0.000666667
0.982573 -0.13586  1.07243 -0.0406373 0.000666667
 0.990893 -0.135741   1.11673 0.00929965 0.000666667
 0.968267 -0.131625   1.12294 0.125002 0.000666667
 0.979669 -0.122466   1.14032 -0.354983 0.000666667
 0.971096 -0.161402   1.09839 -0.0408718 0.000666667
 0.996205 -0.174106   1.10684 -0.00983364 0.000666667
 0.929089 -0.150546   1.12964 0.410384 0.000666667
    0.935 -0.159623   1.14072 0.259562 0.000666667
 0.989455 -0.130079   1.10185 -0.407396 0.000666667
0.955508 -0.15083  1.12451 0.233904 0.000666667
 0.945721 -0.115445   1.11097 -0.0960222 0.000666667
 0.944496 -0.146049   1.14696 0.278506 0.000666667
0.989209 -0.10946  1.14816 0.00176847 0.000666667
 0.942806 -0.116814   1.06444 0.0402679 0.000666667
   0.99833 -0.0983048    1.10269 -0.300571 0.000666667
0.988972 -0.13342  1.13596 0.14929 0.000666667
  1.00586 -0.144574   1.15774 -0.0577001 0.000666667
 0.985871 -0.132861   1.06731 0.0202635 0.000666667
  1.00534 -0.170428   1.12064 0.142732 0.000666667
 0.997299 -0.173103   1.12742 -0.17563 0.000666667
 0.974098 -0.135948   1.16559 0.0064122 0.000666667
 0.958906 -0.119834   1.14843 -0.194791 0.000666667
0.961362 -0.16415  1.08747 0.310058 0.000666667
  0.95979 -0.151601   1.12114 0.269637 0.000666667
 0.962291 -0.141119   1.14436 -0.028093 0.000666667
  0.98038 -0.142436   1.11421 0.27136 0.000666667
 0.969833 -0.146436   1.09363 0.32656 0.000666667
1.00901 -0.1378 1.15098 0.180554 0.000666667
 0.974963 -0.115692   1.12671 -0.165263 0.000666667
 0.986305 -0.128369   1.11815 -0.00367573 0.000666667
0.979698 -0.14927  1.11681 -0.453209 0.000666667
0.986848 -0.12037   1.1013 0.0769303 0.000666667
 0.960687 -0.115399   1.07459 0.0617244 0.000666667
0.945129 -0.15328  1.12674 0.0877453 0.000666667
 0.985854 -0.142344   1.10523 -0.178965 0.000666667
  0.97925 -0.128022   1.08836 -0.139083 0.000666667
 0.989526 -0.141656   1.12575 -0.272473 0.000666667
 0.963696 -0.161435   1.10768 0.026557 0.000666667
 0.973781 -0.116222   1.09725 -0.105773 0.000666667
 0.975093 -0.122954   1.11501 0.107345 0.000666667
 0.988308 -0.143351   1.14275 -0.199989 0.000666667
  0.97874 -0.147997   1.15665 -0.184404 0.000666667
  0.992427 -0.0986553    1.11284 -0.00792358 0.000666667
0.972796 -0.13726  1.14715 -0.164768 0.000666667
  0.96298 -0.155027   1.10307 0.141529 0.000666667
 0.973982 -0.151195   1.12557 -0.122985 0.000666667
 0.965566 -0.141886   1.15575 0.211406 0.000666667
 0.990188 -0.143059   1.18546 0.229171 0.000666667
 0.942287 -0.140609   1.14456 0.227282 0.000666667
 0.958673 -0.119695   1.13438 -0.345127 0.000666667
 0.975498 -0.121569   1.15177 -0.282115 0.000666667
 0.968177 -0.163536    1.1102 0.0941721 0.000666667
 0.975195 -0.106314   1.11976 0.134449 0.000666667
 0.975883 -0.143117   1.16329 0.140235 0.000666667
  0.96474 -0.158828   1.10812 -0.111934 0.000666667
 0.974461 -0.160869    1.1553 -0.0507984 0.000666667
  0.95949 -0.121137   1.11785 0.334954 0.000666667
0.992226 -0.1517 1.12763 -0.207351 0.000666667
 0.946458 -0.127886   1.12723 0.0464994 0.000666667
 0.946086 -0.147355   1.13107 0.266789 0.000666667
 0.961178 -0.137789   1.09756 0.289209 0.000666667
 0.960333 -0.100979   1.11484 -0.350352 0.000666667
 0.962356 -0.136257   1.12989 -0.378678 0.000666667
 0.983318 -0.106705    1.1166 -0.0700953 0.000666667
 0.990523 -0.129687   1.12437 -0.131225 0.000666667
 0.947064 -0.193007   1.13519 -0.0535869 0.000666667
   1.0124 -0.110748   1.12875 -0.0567204 0.000666667
  0.97099 -0.135251   1.10353 -0.145009 0.000666667
 0.965922 -0.114404    1.1481 0.148769 0.000666667
 0.985849 -0.149812    1.1252 0.066659 0.000666667
 0.962335 -0.121595   1.11433 -0.0548555 0.000666667
 1.01853 -0.13567  1.10833 -0.0127732 0.000666667
   1.0143 -0.137346   1.12603 0.405749 0.000666667
 0.943576 -0.111562   1.10579 -0.407177 0.000666667
  1.01212 -0.119037   1.11937 -0.428876 0.000666667
 0.946588 -0.119473   1.13418 -0.349585 0.000666667


==> output_ims_seed52_withold/naive_action_0.txt <==
0.033459
0.989208 -0.1097 1.15171 0.381664 0.000666667
 0.992318 -0.120904   1.11871 -0.0199196 0.000666667
 0.994109 -0.140865   1.13166 0.0366094 0.000666667
 0.993979 -0.129692   1.09282 -0.0549489 0.000666667
 0.985987 -0.168435   1.13477 0.0484791 0.000666667
 0.989292 -0.144648   1.18599 0.234289 0.000666667
 0.989021 -0.154011    1.1286 -0.000585581 0.000666667
  0.99107 -0.127608   1.10394 -0.0913889 0.000666667
 0.997762 -0.120951   1.11084 -0.0862998 0.000666667
  0.97847 -0.144165   1.13224 0.0324507 0.000666667
  0.999878 -0.0959095    1.12607 -0.206834 0.000666667
 0.992088 -0.128601   1.13652 0.314769 0.000666667
 0.989347 -0.126915   1.11678 -0.170187 0.000666667
 0.986593 -0.157782   1.11236 -0.15826 0.000666667
 0.989885 -0.144273   1.11115 0.00322043 0.000666667
 0.986043 -0.125034     1.146 0.233174 0.000666667
0.993749 -0.14933  1.10409 -0.0220873 0.000666667
  0.98364 -0.141187   1.15507 0.382286 0.000666667
 0.974555 -0.172068   1.11941 0.365828 0.000666667
 0.986898 -0.157486   1.11344 -0.0733015 0.000666667
 0.998114 -0.113863   1.12402 -0.0810347 0.000666667
 0.986376 -0.126029   1.10465 -0.0163258 0.000666667
 0.991728 -0.117032    1.1329 0.142808 0.000666667
 0.993392 -0.129198   1.13492 0.311192 0.000666667
 0.985007 -0.138248   1.12012 -0.255585 0.000666667
0.992488 -0.11198  1.10076 0.130369 0.000666667
 0.995679 -0.127626   1.10879 -0.27679 0.000666667
 0.987684 -0.143958   1.08933 -0.197476 0.000666667
  0.98529 -0.141499   1.15386 0.389219 0.000666667
 0.986446 -0.171713   1.14681 0.198005 0.000666667
 0.992943 -0.125416   1.13729 0.350037 0.000666667
  0.98747 -0.170274   1.13617 0.0277381 0.000666667
 0.989152 -0.156123   1.11681 0.22899 0.000666667
 0.996574 -0.113966   1.09097 -0.339545 0.000666667
 0.998226 -0.125783   1.10137 -0.034441 0.000666667
 0.994188 -0.149975   1.11357 -0.228948 0.000666667
 0.983196 -0.130278    1.1243 0.00265176 0.000666667
 0.986469 -0.128472   1.12787 0.202116 0.000666667
 0.988615 -0.141334   1.08689 0.0144921 0.000666667
 0.989467 -0.138905   1.14792 0.278762 0.000666667
 0.988704 -0.128486   1.08708 0.235432 0.000666667
 0.983934 -0.166787   1.12267 -0.157961 0.000666667
 0.991691 -0.142292   1.11003 -0.187885 0.000666667
 0.982253 -0.167485   1.08558 -0.0331775 0.000666667
 0.98522 -0.15606  1.08812 0.167297 0.000666667
 0.990133 -0.124548   1.09012 -0.274701 0.000666667
 0.985013 -0.156203   1.11198 -0.15029 0.000666667
 0.994186 -0.126733   1.13693 0.34438 0.000666667
 0.990038 -0.123055   1.11944 -0.03352 0.000666667
 0.991562 -0.145364    1.1332 0.0869758 0.000666667
 0.986769 -0.144075   1.12024 -0.138038 0.000666667
  1.00137 -0.124199   1.11732 -0.206218 0.000666667
0.997614 -0.11686  1.08715 0.019301 0.000666667
 0.990979 -0.152153    1.1267 -0.19376 0.000666667
  1.0022 -0.11996  1.12753 -0.450945 0.000666667
 0.991017 -0.120365     1.108 -0.128816 0.000666667
0.991437 -0.14188  1.08474 -0.107978 0.000666667
  0.99516 -0.130332   1.09129 -0.0624762 0.000666667
0.992942 -0.14978  1.11361 -0.229405 0.000666667
 0.979499 -0.170042   1.11386 -0.221202 0.000666667
 0.991451 -0.119948   1.08475 0.00324024 0.000666667
 0.993139 -0.118671   1.10947 -0.0253207 0.000666667
 0.990825 -0.139033   1.15548 0.0918773 0.000666667
0.987708 -0.13669  1.10573 0.0583013 0.000666667
 0.992668 -0.128492   1.11142 -0.0726938 0.000666667
 0.984824 -0.183265   1.11202 -0.194444 0.000666667
 0.996325 -0.104194   1.13169 -0.241426 0.000666667
  1.00054 -0.128487   1.12852 -0.136689 0.000666667
 0.989675 -0.127414   1.11257 0.172549 0.000666667
  0.98548 -0.126295   1.13376 0.182286 0.000666667
  1.00352 -0.102612    1.1048 -0.116051 0.000666667
 0.987483 -0.143477    1.0847 -0.282725 0.000666667
 0.986933 -0.119261   1.10164 0.350016 0.000666667
   0.99938 -0.0954706    1.12779 -0.206569 0.000666667
 0.991338 -0.149575   1.12291 0.0835016 0.000666667
 0.994872 -0.142029   1.11705 -0.204162 0.000666667
0.974837 -0.16617  1.13409 0.0772815 0.000666667
 0.981473 -0.137525   1.11384 0.195295 0.000666667
 0.986757 -0.159375   1.11477 -0.0627518 0.000666667
 0.988837 -0.138148   1.10421 0.0731758 0.000666667
 0.996448 -0.133833   1.12429 0.0547464 0.000666667
 0.988807 -0.103417   1.09625 0.180125 0.000666667
 0.997902 -0.140729   1.14175 0.130798 0.000666667
  0.992503 -0.0979561    1.07684 0.518494 0.000666667
 0.992687 -0.126183   1.12445 -0.102639 0.000666667
 0.993719 -0.108559   1.12127 0.0621044 0.000666667
 0.976394 -0.120484   1.10439 0.338485 0.000666667
 0.993454 -0.112699   1.11959 0.281869 0.000666667
 0.982108 -0.144412   1.11202 0.0474566 0.000666667
 0.987134 -0.188385   1.11525 0.188117 0.000666667
 0.999347 -0.112263   1.10493 0.0403191 0.000666667
 0.985451 -0.118245   1.09334 0.00602871 0.000666667
 0.995813 -0.125743   1.13742 0.108779 0.000666667
 0.984471 -0.143772   1.13207 0.123894 0.000666667
 0.990188 -0.105926   1.09714 0.262601 0.000666667
 0.988112 -0.121771   1.10199 0.0898964 0.000666667
 0.976167 -0.118631   1.14056 0.201577 0.000666667
0.989862 -0.1559 1.11659 0.217459 0.000666667
 0.995841 -0.145299   1.14444 -0.138586 0.000666667
 0.997883 -0.124141   1.10065 -0.0342926 0.000666667
 0.981979 -0.151453   1.13965 0.0149302 0.000666667
 0.985383 -0.162006   1.07851 -0.0800738 0.000666667
 0.986472 -0.157383   1.07553 -0.229677 0.000666667
 0.992722 -0.117712   1.13141 0.164676 0.000666667
  0.98877 -0.158915   1.12502 -0.0993601 0.000666667
 0.975271 -0.172884   1.11975 0.376121 0.000666667
 0.978092 -0.157055   1.10041 -0.103385 0.000666667
 0.987637 -0.141265   1.11717 0.0109099 0.000666667
 0.995179 -0.118895   1.13727 -0.0598345 0.000666667
 0.981994 -0.168064   1.08868 -0.0245155 0.000666667
  1.00132 -0.137944   1.12698 -0.0535537 0.000666667
 0.999388 -0.124792   1.11792 -0.201094 0.000666667
0.99221 -0.1169 1.13404 -0.126393 0.000666667
  0.987878 -0.0978475    1.11894 0.504061 0.000666667
 0.984249 -0.120859   1.14263 0.277645 0.000666667
 0.980958 -0.151295   1.12231 0.00440083 0.000666667
 0.978961 -0.180034   1.14244 0.360638 0.000666667
  0.99667 -0.139092   1.11777 -0.199181 0.000666667
 0.991959 -0.128771   1.13785 -0.0294436 0.000666667
 0.990256 -0.120923   1.10415 0.101542 0.000666667
 0.989501 -0.112084   1.16138 -0.236573 0.000666667
 0.985027 -0.119075   1.17055 0.0297011 0.000666667
 0.990819 -0.141244   1.08848 -0.082547 0.000666667
 0.987628 -0.145171   1.12542 -0.0316667 0.000666667
 0.990729 -0.150128   1.12393 0.0662797 0.000666667
 0.985667 -0.139788   1.15483 0.362391 0.000666667
 0.990114 -0.149131   1.12116 0.0607093 0.000666667
0.994049 -0.13447  1.17595 -0.0467418 0.000666667
 0.983339 -0.148376   1.12806 0.0838393 0.000666667
 0.989205 -0.107019   1.09818 0.185663 0.000666667
 0.984028 -0.113971   1.10044 0.207113 0.000666667
 0.989047 -0.130165   1.12749 0.0259112 0.000666667
 0.983605 -0.152525   1.14171 -0.227207 0.000666667
 0.993018 -0.107816   1.17549 -0.0983964 0.000666667
 0.978528 -0.163806   1.10943 0.121695 0.000666667
 0.997172 -0.103073   1.13283 -0.264979 0.000666667
 0.990078 -0.114077   1.11402 0.144872 0.000666667
0.986744 -0.15008  1.11709 -0.0798186 0.000666667
 0.989449 -0.119937   1.11179 -0.203457 0.000666667
0.982435 -0.1451 1.14178 0.207458 0.000666667
 0.984121 -0.152474   1.09752 -0.0145343 0.000666667
 0.988808 -0.137577   1.11206 -0.317797 0.000666667
 0.982635 -0.168201   1.12296 -0.137072 0.000666667
 0.999312 -0.145542   1.13365 -0.366742 0.000666667
 0.999048 -0.114743   1.09329 -0.328402 0.000666667
 0.996145 -0.133321   1.10384 -0.163371 0.000666667
 0.985521 -0.156226   1.12935 -0.00189275 0.000666667
 0.987765 -0.130265   1.11616 0.124754 0.000666667
 0.987335 -0.120026   1.09915 0.15685 0.000666667
  0.98665 -0.119821   1.10135 0.344597 0.000666667
 0.98682 -0.12055  1.10693 -0.0929413 0.000666667
 0.988553 -0.143617   1.13424 0.0822766 0.000666667
 0.989712 -0.153366   1.11254 0.0277079 0.000666667
 0.995635 -0.140758   1.12815 -0.368585 0.000666667
 0.992751 -0.125819   1.10131 -0.116738 0.000666667
0.988767 -0.14614  1.13175 0.0421483 0.000666667
 0.989053 -0.163125   1.12773 0.15804 0.000666667
  0.99069 -0.127965   1.12243 -0.132213 0.000666667
 0.987753 -0.134593   1.10772 0.139905 0.000666667
 0.993695 -0.133845   1.11364 -0.1581 0.000666667
0.991564 -0.13343  1.13249 -0.0315672 0.000666667
   0.9964 -0.122362   1.09379 0.0695051 0.000666667
 0.986595 -0.149487   1.11676 -0.0830364 0.000666667
  0.99592 -0.152421   1.14267 0.0630955 0.000666667
 0.983168 -0.167011    1.0872 -0.0312293 0.000666667
 0.978159 -0.159474   1.13583 0.542699 0.000666667
 0.979565 -0.181675   1.13936 0.355096 0.000666667
 0.995221 -0.126974   1.13291 0.351232 0.000666667
 0.994797 -0.160165   1.13308 -0.0255958 0.000666667
 0.982741 -0.174118   1.10921 0.100256 0.000666667
 0.989294 -0.154835   1.11392 0.250131 0.000666667
 0.994665 -0.141664   1.11137 -0.174033 0.000666667
 0.989058 -0.096143   1.11365 0.267172 0.000666667
   0.9848 -0.182499   1.11311 -0.191928 0.000666667
 0.987097 -0.140539   1.11922 -0.110587 0.000666667
 0.990731 -0.155085   1.13597 -0.0320943 0.000666667
 0.997625 -0.129666   1.11992 -0.302414 0.000666667
 0.989851 -0.118372   1.10605 0.117277 0.000666667
 0.987244 -0.156948   1.16453 -0.0537085 0.000666667
 0.987437 -0.157158   1.07457 -0.217854 0.000666667
 0.988511 -0.152634   1.12617 -0.199406 0.000666667
  0.993263 -0.0969956    1.11388 0.257062 0.000666667
 0.988243 -0.151519   1.14153 -0.0211072 0.000666667
 0.978269 -0.169459   1.11244 -0.223566 0.000666667
 0.982962 -0.155747   1.13342 0.33543 0.000666667
 0.990501 -0.126899   1.08836 0.236612 0.000666667
 0.989551 -0.146735   1.10492 0.250693 0.000666667
 0.984922 -0.138693   1.11698 -0.2051 0.000666667
 0.988178 -0.157298   1.08985 -0.259201 0.000666667
 0.978558 -0.153629   1.11436 -0.150403 0.000666667
 0.978863 -0.171714    1.1471 -0.121804 0.000666667
 0.985787 -0.139338   1.12592 -0.42429 0.000666667
 0.981667 -0.114774   1.11415 0.214628 0.000666667
 0.979249 -0.144962   1.15119 -0.215552 0.000666667
 0.989245 -0.138582   1.10481 0.0666194 0.000666667
 0.993521 -0.110337   1.12083 0.0454175 0.000666667
  0.98588 -0.137246   1.10156 -0.225138 0.000666667
  0.98765 -0.135037   1.10794 0.143262 0.000666667
 0.988074 -0.116089   1.13096 0.190232 0.000666667
 0.976537 -0.150011   1.11098 0.119173 0.000666667
  0.99477 -0.141648   1.11582 -0.192484 0.000666667
 0.997763 -0.126559   1.11675 0.00947188 0.000666667
0.989556 -0.10867  1.14721 0.0019072 0.000666667
   0.9879 -0.109452   1.15299 0.393057 0.000666667
 0.998357 -0.139281   1.08595 -0.117222 0.000666667
0.984076 -0.14689  1.14855 -0.116597 0.000666667
 0.984979 -0.120794    1.1297 -0.120928 0.000666667
 0.988426 -0.160324   1.12419 -0.0959429 0.000666667
  1.00072 -0.116433   1.12081 -0.312054 0.000666667
   0.9766 -0.165144   1.13498 0.0854006 0.000666667
 0.978509 -0.139473   1.13373 0.104564 0.000666667
  0.98204 -0.150509   1.12146 0.0271038 0.000666667
 0.990007 -0.143829   1.13127 0.102367 0.000666667
 0.987302 -0.171748   1.14742 0.212788 0.000666667
 0.986575 -0.125576   1.10379 -0.0182647 0.000666667
 0.986501 -0.130339   1.10512 0.20539 0.000666667
 0.98721 -0.12187  1.12766 0.325981 0.000666667
 0.990744 -0.145635   1.13359 0.0995366 0.000666667
  1.00062 -0.126439   1.08971 -0.080476 0.000666667
  0.986485 -0.0754673    1.11286 0.170491 0.000666667
 0.983279 -0.137971   1.08514 0.0438207 0.000666667
  0.98377 -0.169894   1.12734 -0.268945 0.000666667
0.991361 -0.16001  1.09241 0.276621 0.000666667
 0.993385 -0.133254     1.114 -0.161812 0.000666667
 0.996647 -0.131824   1.10287 -0.142045 0.000666667
 0.988149 -0.151994   1.14365 -0.0251979 0.000666667
 0.989549 -0.115646   1.11539 0.158494 0.000666667
 0.981172 -0.153829   1.11867 -0.0808746 0.000666667
 0.999828 -0.131236   1.11542 -0.142648 0.000666667
  0.98643 -0.136358   1.10617 0.0710927 0.000666667
  0.99893 -0.113756    1.1353 0.313785 0.000666667
 0.988356 -0.140839   1.12568 -0.268934 0.000666667
 0.992533 -0.118869   1.12253 0.0579996 0.000666667
  0.98782 -0.154708   1.11211 0.0402982 0.000666667
 0.975705 -0.134729   1.11512 0.0111316 0.000666667
 0.992161 -0.126605   1.12616 -0.125483 0.000666667
0.988964 -0.13939  1.08906 -0.0909234 0.000666667
  1.00079 -0.106254   1.11745 -0.137818 0.000666667
 0.990622 -0.154585   1.11543 0.235091 0.000666667
 0.992678 -0.121582   1.13746 0.0768473 0.000666667
 0.986717 -0.170652   1.14749 0.227726 0.000666667
 0.992894 -0.106384   1.09761 -0.0871848 0.000666667
 0.992653 -0.128212   1.11184 -0.0682274 0.000666667
  0.999026 -0.0834479    1.11849 0.0836494 0.000666667
 0.992154 -0.156029   1.10022 0.0217775 0.000666667
   1.00273 -0.0980028    1.10388 -0.123611 0.000666667
 0.982632 -0.140425   1.10879 0.145587 0.000666667
  0.98797 -0.157025   1.11501 -0.0544024 0.000666667
 0.988405 -0.156531   1.11695 0.234227 0.000666667
 0.991497 -0.113704   1.10243 0.142436 0.000666667
 0.988647 -0.107659   1.14813 0.00452529 0.000666667
 0.994049 -0.140253    1.1304 0.0595761 0.000666667
 0.992271 -0.113461   1.11555 0.306079 0.000666667
 0.997921 -0.134819   1.10444 0.0110734 0.000666667
 0.989204 -0.095524    1.1442 0.592195 0.000666667
 0.999495 -0.109759   1.14409 -0.242311 0.000666667
 0.988412 -0.158116   1.13466 -0.0286272 0.000666667
 0.989558 -0.130042   1.08809 0.243334 0.000666667
 0.994295 -0.151131   1.12642 -0.190493 0.000666667
 0.982629 -0.113131   1.11229 0.207571 0.000666667
  0.99229 -0.134703   1.11711 0.0261976 0.000666667
  0.98895 -0.111483   1.12024 -0.101252 0.000666667
 0.989479 -0.104555   1.09637 0.179486 0.000666667
 0.975371 -0.166285   1.10926 0.125584 0.000666667
 0.991491 -0.148625   1.12051 0.0802185 0.000666667
 0.978093 -0.135392   1.11142 -0.317677 0.000666667
 0.989882 -0.133209   1.13401 -0.0393674 0.000666667
 0.994389 -0.108847   1.17505 -0.12059 0.000666667
0.985735 -0.1556  1.1127 -0.151078 0.000666667
 0.981818 -0.127471   1.12612 0.131968 0.000666667
0.971412 -0.16378  1.13426 -0.0564671 0.000666667
0.988679 -0.10925  1.13224 0.289255 0.000666667
 0.989945 -0.112963   1.09197 -0.264267 0.000666667
   0.99865 -0.0980954    1.10342 -0.287718 0.000666667
 0.986433 -0.133099   1.12129 -0.0442673 0.000666667
 0.997343 -0.138356   1.10511 -0.00559554 0.000666667
 0.998385 -0.138152   1.08665 -0.123361 0.000666667
  0.98614 -0.140147   1.11787 -0.200603 0.000666667
 0.984163 -0.153758   1.09981 0.00780862 0.000666667
 0.992058 -0.149492   1.12332 0.0911724 0.000666667
 0.994618 -0.128201   1.13493 0.33634 0.000666667
 0.998655 -0.135949    1.1408 0.380485 0.000666667
  1.00047 -0.123655   1.09537 0.188154 0.000666667
 0.995326 -0.130717   1.10297 -0.151822 0.000666667
 0.998663 -0.135004   1.14936 0.127026 0.000666667
 0.995706 -0.130151   1.09142 -0.060462 0.000666667
 0.993302 -0.130121   1.12652 -0.0111519 0.000666667
0.997543 -0.10383  1.14053 -0.311623 0.000666667
 0.996998 -0.125689   1.11709 0.00999445 0.000666667
 0.983424 -0.129284   1.12779 0.140948 0.000666667
 0.985384 -0.156976   1.07721 -0.235766 0.000666667
 0.993077 -0.148408   1.12496 -0.183658 0.000666667
  0.98365 -0.158097   1.11536 -0.197501 0.000666667
 0.988998 -0.133496   1.10994 0.165757 0.000666667
 0.997336 -0.120201   1.11227 -0.100785 0.000666667
 0.990171 -0.129496    1.0865 0.222721 0.000666667
 0.992545 -0.125521   1.08915 0.223445 0.000666667
 0.979516 -0.180556   1.14119 0.356016 0.000666667
   1.0022 -0.120026   1.09676 0.169249 0.000666667
  0.99116 -0.148594   1.12751 -0.284021 0.000666667
 0.995023 -0.127264   1.10572 -0.105455 0.000666667
  0.99198 -0.146667   1.11242 0.0304702 0.000666667
 0.983429 -0.113572   1.11882 0.0676759 0.000666667
 0.986974 -0.151035   1.11355 -0.0139889 0.000666667
 0.994205 -0.109918   1.12365 0.0621171 0.000666667
 0.990032 -0.106127   1.09564 0.182966 0.000666667
  1.00104 -0.110433   1.09653 0.0994487 0.000666667
 0.993034 -0.141021    1.0871 -0.107334 0.000666667
 0.982705 -0.151289   1.14002 0.0120698 0.000666667
 0.987077 -0.108564   1.15181 0.382307 0.000666667
 0.997178 -0.129078   1.10297 -0.1407 0.000666667
0.982414 -0.15182   1.1274 0.101303 0.000666667
 0.988698 -0.109489   1.14942 -0.00696307 0.000666667
 0.979285 -0.140151   1.10423 0.302232 0.000666667
0.994094 -0.12804  1.12987 -0.230702 0.000666667
0.992581 -0.10692  1.17535 -0.0963598 0.000666667
  0.999771 -0.0969495    1.10141 -0.289518 0.000666667
 0.995407 -0.128314   1.10783 -0.263087 0.000666667
0.996054 -0.14419  1.12172 -0.159401 0.000666667
 0.999775 -0.117615   1.08715 0.0292035 0.000666667
 0.993781 -0.110382   1.11869 0.300398 0.000666667
 0.984943 -0.111459   1.12027 0.0475818 0.000666667
 0.986354 -0.125402   1.08853 0.27635 0.000666667
  0.99626 -0.140814   1.13091 -0.359099 0.000666667
 0.992481 -0.141774   1.11776 -0.218649 0.000666667
 0.994253 -0.143245   1.12253 -0.150645 0.000666667
 0.984893 -0.147665      1.11 -0.0476352 0.000666667
0.998868 -0.14086  1.14165 0.121181 0.000666667
 0.989829 -0.109009   1.11801 -0.0471088 0.000666667
 0.983942 -0.147879   1.14265 0.0680502 0.000666667
 0.987951 -0.132316   1.12315 -0.0487932 0.000666667
 0.996925 -0.139301   1.12634 0.247064 0.000666667
 0.994317 -0.131283   1.12416 0.0321601 0.000666667
 0.995175 -0.127446   1.13077 -0.212647 0.000666667
 0.989894 -0.131786   1.12124 -0.440586 0.000666667
 0.991195 -0.134803   1.11666 0.0115565 0.000666667
  0.98933 -0.117768   1.13282 -0.118686 0.000666667
 0.990637 -0.118374     1.134 -0.124192 0.000666667
 0.989158 -0.144842   1.14289 -0.195202 0.000666667
 0.983388 -0.148404   1.13523 -0.0415413 0.000666667
 0.992356 -0.149921   1.12522 -0.190095 0.000666667
 0.985363 -0.152392   1.12452 0.0567947 0.000666667
 0.989805 -0.122075   1.11703 0.113792 0.000666667
 0.988839 -0.137198   1.10487 0.0435085 0.000666667
 0.990672 -0.163385   1.12442 0.104638 0.000666667
 0.989583 -0.152305   1.12401 -0.1856 0.000666667
 0.987112 -0.145273   1.15363 -0.0457653 0.000666667
 0.984568 -0.149031   1.13488 -0.0233208 0.000666667
 0.989521 -0.159839   1.12782 -0.114264 0.000666667
0.992593 -0.12986  1.12237 -0.459827 0.000666667
 0.993702 -0.136975   1.13994 -0.275125 0.000666667
 0.994854 -0.137101    1.1144 0.194197 0.000666667
 0.984705 -0.161154    1.1409 -0.127851 0.000666667
 0.996058 -0.130242   1.04749 -0.141479 0.000666667
  0.99724 -0.094217   1.08333 0.267392 0.000666667
 0.996331 -0.121538     1.141 -0.164718 0.000666667
 0.990128 -0.153297   1.16313 -0.295824 0.000666667
 0.986766 -0.130305   1.10518 0.205495 0.000666667
 0.998378 -0.140449   1.13033 -0.359197 0.000666667
 0.982024 -0.117146   1.09021 0.0800809 0.000666667
 0.995669 -0.135961   1.11306 -0.0166999 0.000666667
0.989026 -0.13908   1.1055 0.0735784 0.000666667
 0.990158 -0.135799   1.14838 0.267478 0.000666667
 0.992034 -0.125085   1.13411 0.349999 0.000666667
 0.988837 -0.150342   1.12616 0.117587 0.000666667
 0.988865 -0.130636   1.12071 -0.433952 0.000666667
  0.989159 -0.0871044    1.15505 0.182139 0.000666667
 0.998751 -0.117615   1.08544 -0.0005482 0.000666667
  0.999935 -0.0986315    1.10374 -0.292567 0.000666667
  0.98684 -0.171767   1.14705 0.209495 0.000666667
 0.997958 -0.112594   1.12351 -0.0919982 0.000666667
 0.986335 -0.125401   1.13709 0.173716 0.000666667
 0.988287 -0.150791   1.12705 -0.0363797 0.000666667
 0.988246 -0.159516   1.11493 -0.0603091 0.000666667
 0.985955 -0.134591   1.11008 0.090784 0.000666667
 0.983155 -0.114869   1.11205 0.206958 0.000666667
 0.987529 -0.135842   1.10913 0.148688 0.000666667
 0.987236 -0.130634   1.11046 -0.031286 0.000666667
0.995129 -0.12699  1.12993 -0.23174 0.000666667
 0.993412 -0.140653    1.1105 -0.161974 0.000666667
 0.981857 -0.176832   1.10955 0.089675 0.000666667
0.986307 -0.18927  1.11523 0.188729 0.000666667
 0.986732 -0.132019   1.11055 -0.0444002 0.000666667
  1.00274 -0.164314   1.11788 0.161118 0.000666667
 0.992811 -0.128523   1.12893 -0.224272 0.000666667
 0.995427 -0.135859   1.09596 -0.0146287 0.000666667
0.990487 -0.11861  1.10379 0.0972132 0.000666667
 0.994093 -0.122133   1.11322 0.123185 0.000666667
 0.989049 -0.142577   1.11774 0.0268683 0.000666667
 0.989531 -0.107552   1.09746 0.169082 0.000666667
 0.990946 -0.117222   1.13204 0.159026 0.000666667
 0.983076 -0.153914    1.1187 -0.0963029 0.000666667
   1.0026 -0.120885   1.09809 0.181007 0.000666667
0.985491 -0.15026  1.11415 -0.0346845 0.000666667
 0.983455 -0.170793    1.1285 -0.287312 0.000666667
  0.980395 -0.0954406     1.1148 0.352817 0.000666667
 0.982047 -0.113375   1.10159 0.225902 0.000666667
 0.989833 -0.144729   1.12538 -0.0211477 0.000666667
 0.990455 -0.130328   1.11981 -0.436823 0.000666667
 0.993754 -0.136804   1.09867 -0.00703302 0.000666667
  0.98297 -0.119002    1.1488 0.276692 0.000666667
  0.987631 -0.0874406    1.15765 0.188565 0.000666667
 0.979089 -0.132351   1.14081 0.269342 0.000666667
0.982511 -0.12037  1.14812 0.303444 0.000666667
 0.991846 -0.122197   1.11854 -0.0223191 0.000666667
 0.995902 -0.139157   1.10746 -0.0335349 0.000666667
 0.994385 -0.131546   1.09095 -0.0588511 0.000666667
  0.99168 -0.127159   1.10261 -0.107097 0.000666667
    0.999 -0.117691   1.11964 -0.288342 0.000666667
  0.98808 -0.151317   1.11274 0.0539679 0.000666667
 0.987064 -0.122239   1.12444 -0.119179 0.000666667
 0.986449 -0.135926   1.11088 -0.0996618 0.000666667
    0.999 -0.126069   1.10052 -0.0278991 0.000666667
 0.985978 -0.124227   1.12978 0.109645 0.000666667
 0.986587 -0.151102   1.12661 -0.0575386 0.000666667
 0.986545 -0.179557   1.10588 -0.0722817 0.000666667
 0.988739 -0.107915   1.15215 0.402494 0.000666667
 0.991105 -0.151525   1.12644 0.123763 0.000666667
 0.991264 -0.160555   1.09303 0.278431 0.000666667
  0.98499 -0.137541    1.1102 -0.0529199 0.000666667
 0.989727 -0.122965   1.11926 0.111489 0.000666667
 0.990697 -0.144184   1.11179 -0.00688705 0.000666667
 0.991866 -0.150713   1.14129 0.0678398 0.000666667
 0.987046 -0.150846    1.1178 -0.0983832 0.000666667
 0.987363 -0.156776   1.16209 -0.0554382 0.000666667
 0.999902 -0.103561   1.14183 -0.288073 0.000666667
  1.00091 -0.106122   1.14453 -0.24979 0.000666667
 0.998103 -0.111474   1.12447 -0.079851 0.000666667
 0.984238 -0.155919   1.08674 0.146187 0.000666667
 0.992411 -0.132281   1.12375 0.0481988 0.000666667
 0.997803 -0.111146   1.08357 0.0273052 0.000666667
 0.989529 -0.103839   1.09512 0.161287 0.000666667
0.998555 -0.12411  1.11816 -0.215596 0.000666667
0.992317 -0.15725  1.09503 0.114003 0.000666667
 0.998427 -0.110708   1.12323 -0.0851631 0.000666667
 0.993015 -0.140979   1.11208 -0.175245 0.000666667
 0.982429 -0.116171   1.11192 0.19261 0.000666667
 0.987889 -0.145213   1.14362 -0.195227 0.000666667
  0.98895 -0.132236   1.12748 0.316329 0.000666667
 0.983088 -0.150671   1.14125 0.026786 0.000666667
  0.997758 -0.0760684    1.11827 0.185478 0.000666667
0.982678 -0.15396   1.1433 -0.167359 0.000666667
 0.984435 -0.155561   1.13364 0.336601 0.000666667
 0.982681 -0.150903    1.1402 0.0173513 0.000666667
 0.987939 -0.115129   1.12814 0.202231 0.000666667
 0.987389 -0.132653    1.1228 -0.0423147 0.000666667
 0.988558 -0.151981   1.12649 -0.213141 0.000666667
 0.990034 -0.156089   1.11671 0.223042 0.000666667
0.989235 -0.12089  1.11119 -0.200661 0.000666667
 0.985798 -0.125109   1.12551 -0.107842 0.000666667
  1.00672 -0.132765   1.12635 -0.487208 0.000666667
 0.996827 -0.122904   1.09257 -0.176264 0.000666667
 0.979899 -0.132322   1.14062 0.263004 0.000666667
 0.988685 -0.113943   1.13246 -0.215358 0.000666667
 0.983392 -0.151775   1.13949 -0.233751 0.000666667
 0.981088 -0.110343    1.1059 0.260393 0.000666667
 0.989177 -0.157553   1.13327 -0.0134578 0.000666667
 0.986451 -0.146559   1.14064 0.188523 0.000666667
  0.991786 -0.0983231    1.07855 0.510779 0.000666667
  0.98778 -0.168047   1.13433 0.0138591 0.000666667
 0.985986 -0.190685   1.11335 0.165515 0.000666667
 0.984642 -0.153012     1.098 -0.12811 0.000666667
 0.992687 -0.113954    1.1017 0.162281 0.000666667
 0.996221 -0.143783   1.12358 -0.174832 0.000666667
 0.984822 -0.153801   1.11474 -0.0608588 0.000666667
 0.996713 -0.121637   1.09301 0.0789523 0.000666667
 0.987986 -0.152377   1.12642 -0.0498876 0.000666667
 0.997802 -0.127517   1.10925 -0.274931 0.000666667
 0.978577 -0.120929   1.12651 0.0374355 0.000666667
 0.987676 -0.123845   1.12399 -0.159529 0.000666667
 0.979944 -0.168394   1.11415 -0.22946 0.000666667
 0.983091 -0.129347   1.13646 0.201045 0.000666667
 0.984416 -0.129744    1.1025 0.103036 0.000666667
 0.981706 -0.166622     1.086 -0.0410618 0.000666667
0.968276 -0.18141  1.13587 0.0887699 0.000666667
 0.989561 -0.113209   1.08507 0.315156 0.000666667
 0.992246 -0.111845   1.12839 -0.0876475 0.000666667
 0.996613 -0.131238   1.09262 -0.0662464 0.000666667
 0.992602 -0.145889   1.13244 -0.0929043 0.000666667
 0.991108 -0.131695   1.12132 -0.44869 0.000666667
 0.995179 -0.135484   1.11418 0.19385 0.000666667
  0.97844 -0.164228   1.08243 0.26385 0.000666667
 0.986363 -0.126463    1.1354 0.175976 0.000666667
0.988555 -0.11575  1.13075 -0.216991 0.000666667
 0.991843 -0.121781     1.138 0.0681742 0.000666667
0.987581 -0.13129  1.10627 0.220821 0.000666667
  0.99286 -0.137621   1.10448 -0.0589918 0.000666667
 0.994413 -0.119419   1.17557 -0.124408 0.000666667
  0.996126 -0.0726229     1.0967 0.168497 0.000666667
  1.00665 -0.130098   1.12006 -0.135673 0.000666667
 0.987754 -0.144605   1.15669 -0.0268685 0.000666667
 0.991561 -0.125332   1.13009 -0.209603 0.000666667
 0.984825 -0.160589    1.1143 0.0582665 0.000666667
 0.983812 -0.136551   1.11622 -0.0105509 0.000666667
 0.991476 -0.121193   1.11684 -0.0171869 0.000666667
 0.993973 -0.149489   1.12677 -0.199108 0.000666667
 0.991646 -0.149591   1.08794 0.267158 0.000666667
 0.990887 -0.105887   1.09769 0.271096 0.000666667
 0.990109 -0.136285   1.11666 0.00792121 0.000666667
 0.987325 -0.114704   1.12824 0.201246 0.000666667
 0.985988 -0.160182   1.11713 -0.271889 0.000666667
 0.989219 -0.106128   1.09908 0.279957 0.000666667
  0.99832 -0.151398   1.16466 -0.287642 0.000666667
0.988651 -0.15502  1.16287 -0.318507 0.000666667
 0.985017 -0.141993   1.10496 -0.170705 0.000666667
 0.992409 -0.149275   1.11243 -0.21834 0.000666667
 0.991878 -0.121089   1.11865 -0.0124352 0.000666667
 0.996381 -0.136161   1.08583 -0.136555 0.000666667
 0.988686 -0.144436   1.12639 -0.0223284 0.000666667
0.987895 -0.10997   1.1148 0.379804 0.000666667
 0.987177 -0.121406   1.10273 0.080574 0.000666667
 0.992752 -0.131588   1.04867 -0.121349 0.000666667
 0.984362 -0.135487   1.11044 0.107605 0.000666667
1.00074  -0.112 1.09482 0.0923166 0.000666667
   0.9911 -0.163491   1.12289 0.114723 0.000666667
0.983248 -0.15311  1.13324 0.32918 0.000666667
 0.995899 -0.150287   1.14726 0.0550881 0.000666667
  0.993998 -0.0986779    1.07509 0.529336 0.000666667
  1.00723 -0.124159   1.15217 -0.198894 0.000666667
 0.991882 -0.126803   1.12572 -0.128974 0.000666667
 0.990583 -0.152338   1.16227 0.239032 0.000666667
0.990223 -0.15074  1.12393 0.0600147 0.000666667
  0.988208 -0.0952935     1.1413 0.619723 0.000666667
0.985147 -0.1558 1.08881 0.145212 0.000666667
 0.992733 -0.149484   1.14484 -0.0771132 0.000666667
 0.993701 -0.136968   1.14066 -0.280922 0.000666667
 0.986654 -0.143582   1.15556 -0.0303273 0.000666667
  0.991189 -0.0952974    1.11403 0.261042 0.000666667
 0.998009 -0.151584   1.16353 -0.293312 0.000666667
 0.990716 -0.151439   1.12532 -0.259741 0.000666667
 0.984398 -0.134142   1.06665 0.0221848 0.000666667
 0.990398 -0.121795   1.10488 0.104333 0.000666667
  0.98627 -0.143114   1.08052 -0.0513222 0.000666667
 0.994919 -0.134943   1.17643 -0.0804777 0.000666667
 0.999516 -0.131295   1.10048 -0.208066 0.000666667
  0.98529 -0.117467   1.17234 0.00599144 0.000666667
 0.983765 -0.126153   1.13713 0.211807 0.000666667
 0.982922 -0.117764   1.09291 -0.00298037 0.000666667
 0.985867 -0.112469   1.14627 -0.0643792 0.000666667
  0.991003 -0.0978883    1.07589 0.531405 0.000666667
  0.98948 -0.148426   1.13167 0.0591727 0.000666667
 0.994212 -0.154536   1.12952 0.0456816 0.000666667
 0.988496 -0.129667   1.12129 0.139582 0.000666667
0.979461 -0.16639  1.11758 0.0549603 0.000666667
 0.996898 -0.139115   1.12134 0.0351733 0.000666667
 0.988862 -0.141916   1.18671 0.238884 0.000666667
  0.993963 -0.0951062    1.12878 -0.132527 0.000666667
 0.997666 -0.137514   1.08511 -0.113649 0.000666667
 0.98687 -0.13655  1.11108 -0.116907 0.000666667
 0.983634 -0.109125   1.09094 0.137238 0.000666667
 0.990374 -0.135826    1.1133 -0.313687 0.000666667
 0.984896 -0.156431   1.12911 0.0138711 0.000666667
 0.995021 -0.120503   1.11989 -0.00934018 0.000666667
 0.996266 -0.138335   1.10295 0.00286061 0.000666667
 0.985962 -0.177591   1.10598 -0.069616 0.000666667
 0.991777 -0.125504   1.12551 -0.127674 0.000666667
 0.985706 -0.139654   1.11636 0.0200714 0.000666667
 0.988183 -0.132997   1.09434 -0.0909764 0.000666667
 0.991537 -0.146345   1.13267 0.0574399 0.000666667
 0.963199 -0.177474   1.14067 0.00544329 0.000666667
 0.988281 -0.143301   1.18548 0.229635 0.000666667
  0.988921 -0.0945752    1.14121 0.598059 0.000666667
 0.979889 -0.169693   1.09756 -0.195848 0.000666667
 0.996851 -0.140801   1.12994 -0.359198 0.000666667
 0.992466 -0.127498   1.11207 0.1706 0.000666667
 0.999796 -0.126722   1.11678 0.0130918 0.000666667
  1.00266 -0.124373   1.14989 -0.352059 0.000666667
0.992716 -0.10622  1.17454 -0.0871933 0.000666667
0.984032 -0.14061   1.1216 -0.264595 0.000666667
 0.993765 -0.124966   1.13697 0.0490652 0.000666667
 0.999342 -0.123891   1.13686 -0.249707 0.000666667
  0.98537 -0.145201   1.13946 0.183255 0.000666667
 0.986252 -0.135411   1.10881 0.117883 0.000666667
 0.994885 -0.153018   1.15658 -0.222635 0.000666667
  1.00047 -0.120134   1.13146 -0.34228 0.000666667
0.981522 -0.14215  1.15443 -0.197366 0.000666667
  0.999486 -0.0962369    1.12522 -0.191976 0.000666667
0.981534 -0.10407  1.11722 0.0654983 0.000666667
 0.984904 -0.154999   1.09782 -0.0311233 0.000666667
 0.991376 -0.162487   1.14083 -0.354009 0.000666667
   0.9995 -0.102096   1.14153 -0.33762 0.000666667
 0.993367 -0.126809   1.13676 0.341514 0.000666667
 0.973881 -0.163124   1.13496 0.343811 0.000666667
  1.00088 -0.123814   1.13715 -0.262571 0.000666667
 0.986598 -0.150821   1.12782 -0.0423715 0.000666667
 0.990068 -0.119965   1.10671 0.0753675 0.000666667
  0.97748 -0.132583   1.12674 0.199322 0.000666667
  0.98851 -0.142119   1.09384 0.346484 0.000666667
 0.992577 -0.130222   1.12509 -0.0106076 0.000666667
 0.989116 -0.152669    1.1237 0.119035 0.000666667
 0.986319 -0.143358   1.11869 -0.147653 0.000666667
 0.985991 -0.156207   1.11236 -0.160253 0.000666667
  0.99205 -0.151083   1.10766 0.172063 0.000666667
 0.981962 -0.143795   1.11167 0.0208711 0.000666667
   0.9912 -0.147829   1.11689 -0.022922 0.000666667
 0.996712 -0.142603   1.14881 0.0498331 0.000666667
 0.978657 -0.152514   1.13603 -0.0908336 0.000666667
 0.976142 -0.163249   1.13313 0.34192 0.000666667
  0.99616 -0.153168   1.12996 0.0233033 0.000666667
 0.993919 -0.147445    1.1266 -0.184784 0.000666667
 0.995617 -0.152455    1.1399 0.140446 0.000666667
 0.990421 -0.142779   1.13155 0.0858328 0.000666667
0.988721 -0.10818  1.09898 0.285214 0.000666667
 0.990734 -0.145006   1.13359 -0.0802426 0.000666667
 0.989386 -0.154535   1.16362 -0.325167 0.000666667
0.986393 -0.10277  1.15699 0.447326 0.000666667
 0.987359 -0.128371   1.13411 0.056283 0.000666667
 0.988722 -0.104298    1.1546 0.419588 0.000666667
  1.00248 -0.096009    1.1091 0.024282 0.000666667
 0.994961 -0.134673   1.13196 0.27101 0.000666667
 0.989743 -0.122441   1.10229 0.116143 0.000666667
    0.9873 -0.0933804    1.14098 0.597866 0.000666667
 0.993921 -0.124657   1.13846 0.0508661 0.000666667
  1.00086 -0.109011   1.08653 -0.00469327 0.000666667
 0.995445 -0.156115   1.09646 0.143408 0.000666667
  0.992794 -0.0985271    1.11354 -0.00422245 0.000666667
0.985066 -0.13979  1.11036 -0.0330858 0.000666667
 0.990507 -0.148381   1.13001 -0.0613206 0.000666667
  0.988477 -0.0968415    1.14149 0.600632 0.000666667
 0.987691 -0.133628   1.12852 0.31254 0.000666667
 0.992399 -0.149782   1.14623 -0.0733104 0.000666667
 0.987579 -0.129153   1.13906 0.120408 0.000666667
  1.00343 -0.134467   1.15927 -0.235454 0.000666667
 0.994554 -0.150017   1.11583 -0.205495 0.000666667
 0.992235 -0.108095   1.09823 0.172025 0.000666667
 0.987449 -0.126303   1.14244 0.2456 0.000666667
 0.992795 -0.107433   1.17717 -0.111973 0.000666667
 0.984545 -0.154622   1.08721 0.168331 0.000666667
 0.988857 -0.160356   1.08843 -0.268178 0.000666667
 0.984586 -0.113693   1.11615 -0.211836 0.000666667
 0.985218 -0.156828   1.12989 0.0151634 0.000666667
 0.986959 -0.160877   1.08068 -0.0828372 0.000666667
 0.988999 -0.135315   1.11036 0.14121 0.000666667
 0.990713 -0.150757   1.10795 0.170439 0.000666667
 0.981364 -0.128866    1.0889 0.132227 0.000666667
 0.997815 -0.121369   1.06282 0.284195 0.000666667
 0.990444 -0.115928   1.12892 -0.187915 0.000666667
  0.995539 -0.0732415    1.09686 0.15674 0.000666667
 0.988195 -0.150147   1.14756 -0.270069 0.000666667
 0.997976 -0.124565   1.13845 -0.264417 0.000666667
 0.982422 -0.155255   1.09871 0.0577306 0.000666667
 0.986431 -0.125654   1.10544 -0.0224317 0.000666667
 0.991012 -0.144039   1.11148 0.00583918 0.000666667
 0.997242 -0.128406   1.12003 -0.312902 0.000666667
 0.988343 -0.129285   1.12722 -0.0149375 0.000666667
 0.994589 -0.135493   1.13947 -0.273546 0.000666667
  1.00255 -0.100973   1.10266 -0.125888 0.000666667
 0.978501 -0.144162   1.15185 -0.208282 0.000666667
 0.989478 -0.155033   1.11587 0.237192 0.000666667
 0.997668 -0.117848    1.1195 -0.31218 0.000666667
 0.989919 -0.123786     1.132 -0.187681 0.000666667
  0.986502 -0.0727746    1.11194 0.163281 0.000666667
 0.992303 -0.128559   1.13624 0.327056 0.000666667
 0.981489 -0.153056   1.11902 -0.104591 0.000666667
 0.992753 -0.119349   1.17722 -0.13448 0.000666667
 0.985252 -0.150603   1.13534 -0.0298894 0.000666667
 0.994796 -0.121431    1.0936 -0.170025 0.000666667
 0.985281 -0.140975   1.11817 -0.207644 0.000666667
0.990964 -0.1307 1.12625 -0.0221038 0.000666667
 0.983066 -0.123514   1.12087 0.357972 0.000666667
 0.983224 -0.175977   1.10896 0.0968977 0.000666667
 0.991959 -0.155572   1.13457 -0.0403921 0.000666667
 0.989622 -0.150293   1.14103 -0.0130262 0.000666667
0.999614 -0.10764  1.14435 -0.263826 0.000666667
  0.98887 -0.157084   1.11124 -0.0559073 0.000666667
 0.983358 -0.160788   1.11323 -0.224484 0.000666667
  1.00027 -0.123951   1.14948 -0.339759 0.000666667
  0.97944 -0.146729   1.09331 0.372786 0.000666667
 0.987856 -0.140999   1.09397 0.360648 0.000666667
 0.988267 -0.152433   1.12555 -0.214276 0.000666667
 0.991141 -0.136355   1.11678 0.0190073 0.000666667
 0.983992 -0.173675   1.11037 0.0879821 0.000666667
0.986243 -0.14456  1.15305 -0.0312361 0.000666667
 0.977749 -0.162318   1.09724 -0.136521 0.000666667
  0.996965 -0.0827617    1.11852 0.0991195 0.000666667
  0.993693 -0.0953502    1.12919 -0.146356 0.000666667
0.982487 -0.15264  1.11804 0.308381 0.000666667
 0.984752 -0.121572   1.08883 -0.181986 0.000666667
0.986132 -0.15565  1.11117 -0.138118 0.000666667
 0.989786 -0.106621    1.0967 0.163181 0.000666667
 0.993499 -0.130141   1.13093 -0.231385 0.000666667
 0.992805 -0.119815    1.1234 0.0621034 0.000666667
 0.990086 -0.146562   1.13107 0.0438605 0.000666667
0.990165 -0.12816  1.13902 0.221871 0.000666667
 0.994819 -0.135687   1.17509 -0.0566035 0.000666667
 0.979718 -0.129626   1.13753 0.213521 0.000666667
 0.986693 -0.130101   1.12731 0.187112 0.000666667
 0.991245 -0.163984   1.12602 0.109496 0.000666667
 0.972135 -0.150577   1.13748 -0.0527545 0.000666667
 0.986671 -0.142776   1.11876 -0.144197 0.000666667
 0.988047 -0.158422   1.12707 -0.121326 0.000666667
 0.986067 -0.138135   1.08447 0.0225653 0.000666667
 0.986703 -0.161688   1.11549 -0.252757 0.000666667
 0.983195 -0.158168   1.11247 -0.22326 0.000666667
 0.988579 -0.138032    1.1131 -0.314454 0.000666667
 0.985947 -0.119184   1.10224 0.347648 0.000666667
 0.984518 -0.139076    1.0985 -0.0826803 0.000666667
  0.998423 -0.0835326     1.1187 0.0889801 0.000666667
0.986026 -0.17397  1.14316 -0.0522019 0.000666667
 0.988466 -0.106254   1.09673 0.257784 0.000666667
0.988948 -0.15291  1.12793 -0.0348949 0.000666667
 0.979761 -0.153913   1.12377 -0.0388684 0.000666667
0.991971 -0.11933  1.12067 -0.00533779 0.000666667
0.994761 -0.1117 1.11724 0.291494 0.000666667
 0.989318 -0.145964    1.1366 -0.0883292 0.000666667
 0.988876 -0.174007   1.13792 0.0606724 0.000666667
 0.986912 -0.123211   1.12553 -0.0962379 0.000666667
 0.989121 -0.133279   1.09587 -0.107126 0.000666667
  0.986421 -0.0986393     1.1181 0.502977 0.000666667
 0.995384 -0.141015   1.11654 -0.189887 0.000666667
 0.994889 -0.118569   1.14535 -0.152433 0.000666667
 0.991983 -0.136979   1.10427 -0.0596899 0.000666667
 0.985763 -0.157109   1.16177 -0.060446 0.000666667
 0.988591 -0.114887   1.11727 0.15675 0.000666667
 0.998916 -0.123818   1.13762 -0.253214 0.000666667
0.982157 -0.11234  1.10707 0.206394 0.000666667
 0.992411 -0.098297   1.11239 -0.00238399 0.000666667
 0.995957 -0.140421   1.10701 -0.04165 0.000666667
 0.996239 -0.104708   1.13116 -0.249944 0.000666667
 0.990773 -0.119689   1.11799 -0.0199875 0.000666667
 0.990614 -0.136898   1.12908 -0.043092 0.000666667
0.984166 -0.13644  1.07354 0.0161199 0.000666667
 0.982774 -0.160677   1.12733 0.0346853 0.000666667
  0.988049 -0.0856569     1.1577 0.181629 0.000666667
 0.984933 -0.124902   1.12672 0.0184588 0.000666667
 0.984793 -0.141763   1.15178 0.404126 0.000666667
 0.988423 -0.128414   1.14128 0.114764 0.000666667
 0.993603 -0.113953    1.1563 0.393723 0.000666667
 0.993764 -0.155119   1.12971 0.0388738 0.000666667
 0.988754 -0.128819   1.11153 0.174899 0.000666667
 0.996923 -0.154871   1.13737 0.0288598 0.000666667
 0.990084 -0.136253   1.10343 -0.0724343 0.000666667
 0.984554 -0.162372   1.14143 -0.118216 0.000666667
 0.989642 -0.142727    1.1188 -0.0838373 0.000666667
 0.987118 -0.140873    1.1384 0.312064 0.000666667
0.989572 -0.11108  1.14938 0.00300165 0.000666667
 0.984784 -0.167616   1.12532 0.466542 0.000666667
 0.990226 -0.119981   1.11074 -0.00963001 0.000666667
 0.988841 -0.133536   1.13299 -0.0393959 0.000666667
 0.980275 -0.157278   1.12693 0.0559469 0.000666667
 0.995873 -0.102032   1.14177 -0.320275 0.000666667
 0.995621 -0.120565   1.08557 0.0798308 0.000666667
 0.978488 -0.166142   1.11615 0.0645309 0.000666667
 0.992755 -0.126364    1.1342 0.338707 0.000666667
 0.981717 -0.149779   1.14051 0.0127699 0.000666667
0.992995 -0.10673  1.10078 -0.0941098 0.000666667
 0.974908 -0.169653   1.12579 -0.194725 0.000666667
 0.980413 -0.131666   1.12154 0.0788104 0.000666667
  1.00134 -0.123737   1.14966 -0.335004 0.000666667
 0.985324 -0.112874   1.12646 0.0584525 0.000666667
 0.997971 -0.138937   1.08614 -0.118466 0.000666667
0.982303 -0.1332 1.11842 0.0968644 0.000666667
 0.980117 -0.109704   1.11933 0.0510995 0.000666667
 0.987413 -0.144087   1.14629 -0.00359707 0.000666667
 0.985017 -0.122984   1.12695 -0.10497 0.000666667
0.994316 -0.15481  1.10107 0.271343 0.000666667
 0.986828 -0.156045   1.08625 0.165813 0.000666667
 0.979574 -0.144735   1.15251 -0.197831 0.000666667
 0.982202 -0.167608   1.12403 -0.140735 0.000666667
 0.992199 -0.120042   1.08356 0.0113595 0.000666667
 0.988731 -0.132437    1.1099 -0.0225362 0.000666667
 0.990001 -0.139165   1.08654 -0.103913 0.000666667
 0.985878 -0.174492   1.14346 -0.0597145 0.000666667
 0.979708 -0.135333   1.10123 0.062048 0.000666667
 0.991785 -0.108801   1.17347 -0.104922 0.000666667
 0.981649 -0.151625   1.11748 0.288599 0.000666667
 0.993593 -0.131405   1.12656 -0.00773607 0.000666667
 0.995464 -0.118469   1.11123 0.0250065 0.000666667
 0.983072 -0.154541   1.14248 -0.16476 0.000666667
 0.981231 -0.171767   1.09706 -0.189605 0.000666667
 0.984581 -0.161877   1.11626 0.0729126 0.000666667
  0.99531 -0.154439   1.10107 0.26612 0.000666667
 0.980267 -0.166166   1.11453 0.0668735 0.000666667
 0.987226 -0.154595   1.11337 0.0396145 0.000666667
 0.998099 -0.112155   1.10417 0.029229 0.000666667
 0.986809 -0.142845   1.08325 -0.0534394 0.000666667
 0.990338 -0.136545    1.1224 -0.246198 0.000666667
 0.998958 -0.124358   1.11766 -0.203855 0.000666667
 0.989199 -0.146635   1.10485 0.280509 0.000666667
 0.992199 -0.144213   1.13419 -0.108138 0.000666667
  0.99581 -0.143227   1.10728 -0.0267044 0.000666667
 0.995518 -0.139949   1.10642 -0.038872 0.000666667
 0.989343 -0.150296   1.12467 -0.261487 0.000666667
  0.98622 -0.152263   1.11877 -0.094016 0.000666667
 0.984307 -0.112829   1.11462 0.0896091 0.000666667
 0.987904 -0.131116   1.11871 -0.0906083 0.000666667
 0.986784 -0.119912    1.1008 0.335096 0.000666667
 0.992813 -0.143751   1.18509 0.22028 0.000666667
 0.982582 -0.151205   1.14011 -0.231469 0.000666667
0.990705 -0.12712  1.13892 0.238622 0.000666667
 0.990827 -0.127229   1.08817 0.244172 0.000666667
 0.987456 -0.150281   1.14889 -0.255022 0.000666667
 0.993657 -0.122812   1.11258 0.116223 0.000666667
0.990603 -0.1542 1.16197 0.23133 0.000666667
 0.980017 -0.181725   1.14015 0.354584 0.000666667
 0.990296 -0.160979   1.14152 -0.324338 0.000666667
 0.985474 -0.126791    1.1432 0.24739 0.000666667
 0.994817 -0.142701   1.11583 -0.218611 0.000666667
0.980239 -0.16743  1.10945 -0.223843 0.000666667
 0.981626 -0.160379   1.12586 0.0380256 0.000666667
 0.998357 -0.144582   1.13975 -0.457602 0.000666667
  0.98701 -0.145305   1.15369 -0.052547 0.000666667
 0.982148 -0.167335    1.1241 -0.152471 0.000666667
0.980298 -0.18045  1.13942 0.346347 0.000666667
 0.987416 -0.140877   1.12487 -0.419906 0.000666667
 0.987402 -0.151352   1.12663 -0.0557473 0.000666667
 0.990443 -0.145043   1.11108 -0.00552572 0.000666667
0.988076 -0.1429 1.08612 0.00373326 0.000666667
 0.988251 -0.119567   1.13133 0.259557 0.000666667
  1.00053 -0.129852     1.129 -0.0680768 0.000666667
  0.994386 -0.0941251    1.12429 -0.148704 0.000666667
 0.983007 -0.151679   1.13925 -0.22297 0.000666667
 0.985705 -0.133557    1.0657 0.0247163 0.000666667
 0.990524 -0.137665   1.10288 -0.0659574 0.000666667
0.993819 -0.12107  1.11948 0.00741436 0.000666667
0.981157 -0.15624  1.12406 -0.0132719 0.000666667
 0.990217 -0.145166   1.13168 0.101736 0.000666667
 0.994205 -0.151946   1.13964 0.147581 0.000666667
 0.996726 -0.130211   1.09206 -0.056365 0.000666667
 0.983987 -0.142441   1.14521 0.0920932 0.000666667
 0.997082 -0.119106   1.14529 -0.157112 0.000666667
  1.01161 -0.119648    1.1188 -0.43005 0.000666667
 0.992506 -0.124775    1.1025 -0.10485 0.000666667
 0.980018 -0.132691   1.11283 0.398136 0.000666667
 0.996968 -0.115528   1.09178 -0.330942 0.000666667
 0.991241 -0.147037   1.14565 -0.0887579 0.000666667
 0.990008 -0.161111   1.08819 -0.255327 0.000666667
 0.986481 -0.117379     1.131 0.261496 0.000666667
 1.00164 -0.11683  1.11957 -0.294141 0.000666667
 0.997291 -0.129137   1.10881 -0.265994 0.000666667
 0.984954 -0.150077    1.1379 -0.044149 0.000666667
 0.984278 -0.149867   1.14336 0.0590348 0.000666667
 0.988282 -0.142499   1.08336 -0.0516834 0.000666667
 0.987341 -0.109675   1.14772 0.00146645 0.000666667
 0.995253 -0.155346   1.10005 0.251882 0.000666667
 0.990769 -0.132725   1.13188 -0.0250008 0.000666667
  1.00083 -0.120981   1.17451 0.0726509 0.000666667
 0.991827 -0.128844   1.11297 -0.0830013 0.000666667
 0.995223 -0.132473   1.12436 0.0483285 0.000666667
 0.974378 -0.163266   1.14034 0.0243091 0.000666667
 0.996417 -0.143836   1.13979 -0.479824 0.000666667
 0.997232 -0.119418   1.14258 -0.148208 0.000666667
  1.00117 -0.117893   1.11816 -0.315961 0.000666667
 0.991419 -0.125244    1.1404 0.215897 0.000666667
 0.984213 -0.148452   1.14259 0.0675131 0.000666667
 0.983125 -0.146285   1.14565 0.0732054 0.000666667
 0.979649 -0.172128   1.14691 -0.120935 0.000666667
 0.987701 -0.114571   1.11621 0.164214 0.000666667
 0.985969 -0.126429   1.14346 0.243696 0.000666667
 0.984329 -0.144203   1.11258 0.0362171 0.000666667
 0.988139 -0.164593   1.12738 0.159909 0.000666667
 0.997959 -0.131951   1.09949 -0.188463 0.000666667
 0.986642 -0.110119   1.15194 0.379846 0.000666667
 0.991138 -0.159626   1.09286 0.276272 0.000666667
 0.985352 -0.118808   1.17152 0.0240709 0.000666667
 0.986128 -0.124387   1.12697 -0.110132 0.000666667
 0.989319 -0.158589   1.09289 0.278629 0.000666667
 0.980211 -0.137984   1.07402 0.0115981 0.000666667
 0.989433 -0.157108   1.11201 -0.0675091 0.000666667
 0.989815 -0.136143   1.12835 -0.0655501 0.000666667
 0.988966 -0.141593   1.09363 0.351613 0.000666667
 0.990076 -0.128963   1.11937 -0.0842635 0.000666667
    0.987 -0.128867   1.12868 0.200765 0.000666667
 0.989784 -0.153798   1.12474 0.132422 0.000666667
0.982187 -0.16182  1.11514 0.206728 0.000666667
 0.991887 -0.112534   1.13087 0.29739 0.000666667
  0.98707 -0.120994   1.10195 0.104789 0.000666667
  0.982342 -0.0946655    1.11542 0.348801 0.000666667
 0.986831 -0.154833   1.09499 -0.155458 0.000666667
 0.989992 -0.123323    1.1183 0.132227 0.000666667
 0.984997 -0.139858   1.13757 0.086758 0.000666667
  1.00218 -0.123665   1.11768 -0.221434 0.000666667
  1.00074 -0.109481    1.0826 -0.00202334 0.000666667
  0.98549 -0.154622   1.11417 -0.0454604 0.000666667
 0.989695 -0.161787    1.1275 0.173383 0.000666667
 0.991053 -0.118017   1.10548 0.0963168 0.000666667
 0.985788 -0.141025   1.15252 0.391878 0.000666667
 0.990739 -0.150174   1.12471 -0.272347 0.000666667
 0.994568 -0.112649    1.1163 0.287117 0.000666667
 0.994095 -0.131566   1.11721 -0.301074 0.000666667
  0.99549 -0.121253   1.17305 -0.131314 0.000666667
 0.971568 -0.173644   1.13167 0.0365159 0.000666667
 0.984666 -0.133189   1.06636 0.0273095 0.000666667
 0.991345 -0.122704   1.08824 -0.274898 0.000666667
0.988306 -0.15198  1.11349 -0.0425025 0.000666667
 0.983571 -0.139352   1.08595 0.0211822 0.000666667
0.986064 -0.12775  1.13135 -0.157931 0.000666667
 0.982258 -0.125257    1.1478 -0.186048 0.000666667
 0.992452 -0.118644   1.12557 0.0347004 0.000666667
 0.998721 -0.128053   1.08993 -0.0745035 0.000666667
 0.995692 -0.123188   1.09315 0.0626827 0.000666667
  0.99197 -0.148012   1.13084 -0.0584152 0.000666667
 0.988193 -0.130265   1.12237 0.167389 0.000666667
 0.981461 -0.151678   1.11836 0.301092 0.000666667
 0.985915 -0.160973   1.11637 0.0646539 0.000666667
  0.99402 -0.127463   1.12989 -0.233288 0.000666667
  0.99374 -0.123049   1.08516 0.080948 0.000666667
  0.99277 -0.121574   1.11654 -0.0206487 0.000666667
 0.983728 -0.166915   1.12162 -0.144655 0.000666667
 0.989328 -0.135226   1.10856 0.149704 0.000666667
 0.989434 -0.152663   1.14162 0.0870531 0.000666667
 0.985604 -0.178068   1.10505 -0.0583912 0.000666667
 0.991387 -0.144759   1.11127 0.0397298 0.000666667
 0.981859 -0.155501    1.1433 -0.177848 0.000666667
 0.989686 -0.152203   1.12419 0.136195 0.000666667
 0.988652 -0.114647   1.11795 0.156345 0.000666667
  0.998703 -0.0949098    1.12589 -0.197082 0.000666667
 0.997427 -0.121792    1.1099 -0.0742906 0.000666667
  0.98885 -0.141889   1.11994 -0.0741651 0.000666667
  0.98791 -0.133682   1.13568 0.144183 0.000666667
 0.992531 -0.127426   1.13817 -0.0089837 0.000666667
 0.976443 -0.170571   1.11946 0.367591 0.000666667
 0.983762 -0.115705   1.11522 0.0633982 0.000666667
 0.988724 -0.158099   1.13399 -0.0101411 0.000666667
 0.983223 -0.148609   1.10011 0.393045 0.000666667
 0.981951 -0.151548   1.14076 0.0221628 0.000666667
 0.989039 -0.141108   1.12601 -0.266854 0.000666667
 0.984295 -0.147094    1.1424 0.0723114 0.000666667
 0.989303 -0.130384   1.12673 0.0284263 0.000666667
 0.984563 -0.150176   1.13603 -0.0356659 0.000666667
  0.99993 -0.137413   1.11311 -0.00976077 0.000666667
 0.983022 -0.140647   1.10938 0.160221 0.000666667
0.989556 -0.10807  1.15085 0.388092 0.000666667
  1.00623 -0.130731   1.14551 -0.195088 0.000666667
 0.993809 -0.130773   1.12411 -0.0174806 0.000666667
 0.989815 -0.152514   1.12625 -0.0325345 0.000666667
 0.989386 -0.133834   1.09408 -0.0845954 0.000666667
 0.988801 -0.172486   1.07845 0.0279956 0.000666667
 0.988151 -0.135667   1.11232 -0.116005 0.000666667
  0.98852 -0.142062   1.14239 -0.186624 0.000666667
 0.990787 -0.117285   1.10176 0.154543 0.000666667
 0.994441 -0.113158   1.11884 0.290814 0.000666667
 0.990899 -0.128794   1.11256 0.152556 0.000666667
 0.987713 -0.104731   1.15572 0.427894 0.000666667
 0.996226 -0.102822    1.1314 -0.24896 0.000666667
 0.993406 -0.155303   1.10062 0.260134 0.000666667
 0.988421 -0.126744   1.14016 0.222961 0.000666667
 0.995336 -0.142234     1.116 -0.208361 0.000666667
 0.997957 -0.111464   1.10387 0.0256448 0.000666667
 0.990945 -0.152767   1.16432 -0.318864 0.000666667
 0.989016 -0.124407    1.1303 -0.199568 0.000666667
 0.995909 -0.141797   1.11811 0.0428359 0.000666667
  0.990123 -0.0965366    1.11441 0.243252 0.000666667
 0.993328 -0.137572   1.13818 -0.295777 0.000666667
 0.991138 -0.136355   1.12796 -0.0275691 0.000666667
 0.997159 -0.114222   1.09138 -0.338499 0.000666667
  1.00171 -0.105372   1.11648 -0.137064 0.000666667
 0.988022 -0.152709   1.14147 -0.000592865 0.000666667
0.981572 -0.13341  1.10928 -0.047644 0.000666667
 0.992643 -0.162232   1.11972 -0.126932 0.000666667
  0.98571 -0.155676   1.11303 -0.170627 0.000666667
  0.99072 -0.122051    1.1339 -0.258084 0.000666667
 0.983425 -0.143077    1.1107 0.396448 0.000666667
 0.990092 -0.151167   1.13914 0.0964014 0.000666667
 0.995185 -0.130018   1.11842 -0.296376 0.000666667
 0.981327 -0.168358   1.09703 -0.186267 0.000666667
  0.99703 -0.103358   1.13065 -0.266501 0.000666667
  0.984769 -0.0897876    1.15666 0.204603 0.000666667
  1.00135 -0.117713   1.12036 -0.306854 0.000666667
 0.989252 -0.125485   1.12999 -0.190203 0.000666667
 0.990738 -0.121068   1.11794 -0.0284479 0.000666667
 0.983782 -0.160275   1.11397 -0.201329 0.000666667
  0.986686 -0.0881576    1.15555 0.182131 0.000666667
 0.995813 -0.117597   1.13612 -0.0693086 0.000666667
 0.982644 -0.141841   1.14303 0.0993805 0.000666667
 0.990215 -0.141561   1.11188 -0.0107072 0.000666667
  0.99768 -0.110875   1.10224 0.0199787 0.000666667
  1.00065 -0.106373   1.11713 -0.145517 0.000666667
 0.988104 -0.150668   1.12623 -0.206027 0.000666667
0.979667 -0.17444  1.14706 -0.124195 0.000666667
 0.988385 -0.139604   1.10542 0.0568102 0.000666667
  0.998055 -0.0920606    1.08423 0.267962 0.000666667
0.988378 -0.12953  1.11801 0.136096 0.000666667
  0.99057 -0.107101   1.15288 0.0411748 0.000666667
 0.982692 -0.151305   1.13151 -0.426424 0.000666667
  0.98202 -0.151853   1.14085 -0.231485 0.000666667
 0.990578 -0.152771   1.15848 0.227992 0.000666667
 0.990658 -0.152139   1.14198 0.0908152 0.000666667
  0.98121 -0.153728   1.12132 -0.0359524 0.000666667
 0.990284 -0.160639   1.13278 -0.0234017 0.000666667
  0.98598 -0.117525   1.10179 0.326617 0.000666667
 0.993035 -0.148596   1.10472 0.000298342 0.000666667
 0.997518 -0.130994   1.14477 0.0858552 0.000666667
 0.98397 -0.15197  1.12878 0.132068 0.000666667
 0.981661 -0.167258   1.12325 -0.147506 0.000666667
  0.988505 -0.0972397    1.11933 0.47751 0.000666667
 0.987218 -0.173881   1.07699 0.0220736 0.000666667
 0.982007 -0.149639    1.1217 0.0295135 0.000666667
 0.991457 -0.154722   1.10654 -0.148138 0.000666667
 0.995646 -0.134973   1.12408 0.0510005 0.000666667
 0.974751 -0.165697   1.14198 0.224205 0.000666667
 0.998704 -0.140683   1.13038 -0.36746 0.000666667
 0.988467 -0.135102   1.13444 0.140729 0.000666667
 0.995184 -0.141901   1.10977 -0.160197 0.000666667
 0.992995 -0.153131    1.1281 -0.203948 0.000666667
 0.994444 -0.135765   1.09828 -0.0182306 0.000666667
0.98816 -0.1424 1.11806 -0.144922 0.000666667
 0.989173 -0.153149   1.12419 0.124388 0.000666667
 0.999459 -0.129416    1.1144 -0.126047 0.000666667
 0.994843 -0.118225   1.11081 0.0248177 0.000666667
 0.990616 -0.108992   1.09904 0.194495 0.000666667
 0.984761 -0.125978   1.14371 0.255927 0.000666667
 0.980287 -0.153533   1.16399 -0.0295712 0.000666667
 0.998944 -0.124555   1.13731 -0.237852 0.000666667
 0.993952 -0.156516   1.13965 0.102661 0.000666667
 0.991805 -0.132672     1.049 -0.121485 0.000666667
 0.991533 -0.140331   1.13099 -0.245484 0.000666667
 0.980834 -0.154466   1.11269 -0.156712 0.000666667
 0.981012 -0.148123   1.12677 -0.193245 0.000666667
0.988888 -0.11522  1.13046 -0.216775 0.000666667
 0.988213 -0.128644   1.14229 0.141411 0.000666667
 0.993298 -0.118965   1.13758 -0.0694717 0.000666667
0.991991 -0.11964  1.13237 -0.103264 0.000666667
0.992598 -0.15324  1.13774 0.0252377 0.000666667
 0.988012 -0.151128   1.14741 -0.276782 0.000666667
 0.987236 -0.152432   1.12402 0.12451 0.000666667
   0.9889 -0.131852   1.12455 0.158683 0.000666667
 0.990156 -0.142303   1.18745 0.228303 0.000666667
 0.985472 -0.153027   1.12803 -0.0678907 0.000666667
 0.993691 -0.135283   1.17511 -0.0704159 0.000666667
 0.979837 -0.144902      1.15 -0.208814 0.000666667
 0.978782 -0.135191   1.10032 0.0589578 0.000666667
 0.989876 -0.108701   1.14742 -0.0037266 0.000666667
 0.988257 -0.108501   1.15206 0.0555688 0.000666667
 0.988846 -0.125572   1.13578 0.0660491 0.000666667
 0.994414 -0.124008   1.11435 0.124008 0.000666667
   0.9958 -0.140927   1.11856 0.0620034 0.000666667
0.985196 -0.16166  1.11603 0.0564354 0.000666667
 0.977906 -0.164019   1.11169 0.116589 0.000666667
 0.980644 -0.129144   1.11766 0.24818 0.000666667
 0.985612 -0.155548   1.13393 -0.180874 0.000666667
 0.983853 -0.141827   1.13724 -0.00509521 0.000666667
 0.986517 -0.127903   1.13152 -0.129688 0.000666667
 0.987616 -0.140297   1.11673 0.0315261 0.000666667
 0.993145 -0.124809   1.13752 0.0441033 0.000666667
  0.99578 -0.144011   1.12232 -0.153762 0.000666667
 0.993776 -0.142481   1.11206 -0.171677 0.000666667
 0.989842 -0.122975   1.08734 0.102733 0.000666667
 0.982971 -0.139313   1.14403 0.0828865 0.000666667
 0.995565 -0.116245   1.15654 0.382535 0.000666667
 0.987908 -0.144348   1.14168 -0.197506 0.000666667
  0.98873 -0.136802   1.11154 -0.319132 0.000666667
 0.986657 -0.154282   1.16169 0.236048 0.000666667
 0.988156 -0.154833   1.11292 0.0659416 0.000666667
 0.990354 -0.147123   1.13257 -0.0866359 0.000666667
 0.984842 -0.121708    1.1442 0.267959 0.000666667
 0.999977 -0.117715   1.08474 0.0138442 0.000666667
 0.992688 -0.134942   1.17421 -0.0583394 0.000666667
 0.987587 -0.157315   1.07475 -0.223412 0.000666667
 0.990012 -0.115605   1.11658 0.156192 0.000666667
 0.984424 -0.115402   1.16949 0.00412868 0.000666667
  0.99958 -0.136717   1.14138 0.379939 0.000666667
0.992762 -0.11938   1.1247 0.0650229 0.000666667
 0.985795 -0.151299    1.1172 -0.097318 0.000666667
 0.983734 -0.146727   1.10126 0.384929 0.000666667
 0.990725 -0.141366   1.15508 0.106878 0.000666667
 0.985398 -0.102995   1.15614 0.436115 0.000666667
 0.992342 -0.113435    1.1019 0.167479 0.000666667
 0.982981 -0.141124   1.14613 0.16512 0.000666667
 0.993886 -0.134128   1.13081 0.255627 0.000666667
  0.99018 -0.150385   1.10654 0.181833 0.000666667
 0.980975 -0.163922   1.13731 0.0994083 0.000666667
   1.0028 -0.120439   1.13064 -0.446421 0.000666667
 0.985517 -0.156032   1.11131 -0.170838 0.000666667
  0.987564 -0.0988115    1.12116 0.495986 0.000666667
 0.983662 -0.167098   1.12391 0.446888 0.000666667
 0.993333 -0.115971   1.15497 0.369891 0.000666667
 0.984776 -0.149917   1.12613 0.0695193 0.000666667
 0.983302 -0.119996   1.13031 -0.0471252 0.000666667
 0.987872 -0.149252   1.12572 0.0598481 0.000666667
0.991147  -0.152 1.12702 -0.0465227 0.000666667
 0.991094 -0.151176    1.1401 0.0845998 0.000666667
  0.99399 -0.133158   1.17457 -0.0591794 0.000666667
 0.984325 -0.142491   1.13688 -0.00696235 0.000666667
 0.994854 -0.122901   1.08625 0.0842868 0.000666667
 0.990264 -0.145389   1.13274 0.0859528 0.000666667
0.987205 -0.14958  1.14233 -0.00191169 0.000666667
  0.99434 -0.127243   1.13695 0.328991 0.000666667
  0.99048 -0.121617     1.087 0.135572 0.000666667
 0.987817 -0.130535   1.12342 0.165931 0.000666667
 0.994504 -0.154133   1.13753 0.00717397 0.000666667
  0.99607 -0.130265   1.04788 -0.125387 0.000666667
 0.992466 -0.145762   1.11227 0.0314255 0.000666667
  1.00246 -0.124496   1.15015 -0.336639 0.000666667
 0.979214 -0.156545   1.09104 0.139757 0.000666667
 0.984449 -0.171632   1.12983 -0.278468 0.000666667
 0.979168 -0.163488   1.13842 0.0901307 0.000666667
 0.987295 -0.100941    1.1565 0.42633 0.000666667
  0.991199 -0.0988467    1.11299 -0.0110918 0.000666667
 0.986141 -0.141292   1.11754 -0.109676 0.000666667
 0.988977 -0.126479   1.13492 0.0634802 0.000666667
  1.00015 -0.139243   1.08682 -0.10785 0.000666667
  0.99809 -0.138558   1.08664 -0.111526 0.000666667
 0.990697 -0.156066   1.10574 -0.0502491 0.000666667
 0.995043 -0.135776     1.115 0.208637 0.000666667
 0.991156 -0.113108    1.1209 -0.0961727 0.000666667
 0.991287 -0.124924   1.12585 -0.134654 0.000666667
 0.996293 -0.132232   1.09443 -0.0591158 0.000666667
   0.99841 -0.0957369    1.12575 -0.180272 0.000666667
 0.990372 -0.146952   1.11442 -0.0109306 0.000666667
  0.98359 -0.150898   1.10103 0.411843 0.000666667
 0.997832 -0.119712    1.1436 -0.148629 0.000666667
 0.979009 -0.171757   1.14741 -0.129034 0.000666667
  1.00264 -0.120307   1.12791 -0.440426 0.000666667
 0.996622 -0.103647   1.13235 -0.253703 0.000666667
 0.987718 -0.111103   1.11366 0.356275 0.000666667
 0.977109 -0.143477   1.16958 -0.199798 0.000666667
  0.98211 -0.119241   1.17154 0.0120334 0.000666667
 0.986087 -0.143822   1.15669 -0.0347738 0.000666667
 0.990311 -0.140737   1.15431 0.0956929 0.000666667
0.984765 -0.13203  1.06545 0.0242375 0.000666667
 0.989293 -0.150696   1.14193 0.0854677 0.000666667
 0.992825 -0.151339   1.12816 -0.208356 0.000666667
 0.986606 -0.175796   1.14525 -0.0701258 0.000666667
 0.989253 -0.126866    1.1397 0.136986 0.000666667
 0.995959 -0.129611   1.09163 -0.0687899 0.000666667
 0.989014 -0.095326   1.14036 0.6078 0.000666667
  0.999718 -0.0968506    1.10247 -0.28812 0.000666667
 0.988466 -0.124766   1.13459 -0.254792 0.000666667
  1.00025 -0.123197   1.13809 -0.270842 0.000666667
 0.990881 -0.122811   1.09016 -0.263831 0.000666667
 0.992643 -0.128315   1.13666 -0.0274272 0.000666667
 0.979057 -0.179297   1.13977 0.342814 0.000666667
 0.986971 -0.153147   1.09579 -0.14434 0.000666667
 0.986395 -0.152514    1.0982 -0.0165292 0.000666667
 0.995279 -0.116888    1.1122 0.0300649 0.000666667
 0.989178 -0.128886   1.11198 0.161927 0.000666667
 0.989513 -0.126316   1.12816 -0.190296 0.000666667
 0.981247 -0.151132   1.13995 -0.203355 0.000666667
 0.983934 -0.136693   1.11278 0.216623 0.000666667
  0.98842 -0.158245   1.12525 -0.104172 0.000666667
  0.98829 -0.127078   1.13948 0.12824 0.000666667
 0.992479 -0.107491   1.17653 -0.107664 0.000666667
  1.00399 -0.125666   1.12755 0.486556 0.000666667
 0.983502 -0.182031   1.11451 -0.198048 0.000666667
 0.996831 -0.140467   1.12428 0.246513 0.000666667
0.983782 -0.13732  1.10895 -0.0396961 0.000666667
 0.997132 -0.125485   1.13571 0.0928856 0.000666667
   0.99634 -0.0923606    1.08382 0.264128 0.000666667
 0.991464 -0.148953    1.1469 -0.0845701 0.000666667
 0.993424 -0.141817   1.11641 -0.20567 0.000666667
 0.990264 -0.146925   1.13146 0.0695651 0.000666667
 0.997425 -0.138102   1.12636 0.269433 0.000666667
 0.989964 -0.110411   1.11802 -0.0769405 0.000666667
 0.979126 -0.171693   1.14836 -0.121127 0.000666667
 0.988047 -0.141648   1.09437 0.354531 0.000666667
 0.985635 -0.157984   1.16294 -0.0363726 0.000666667
 0.983256 -0.160745   1.11378 -0.189424 0.000666667
 0.997456 -0.122692   1.13874 -0.236824 0.000666667
 0.986127 -0.181245   1.11465 -0.180003 0.000666667
  0.98103 -0.162133   1.11675 0.194294 0.000666667
 0.986443 -0.152507   1.09706 -0.141912 0.000666667
 0.989407 -0.117111   1.10798 -0.187632 0.000666667
 0.999455 -0.131475   1.15882 -0.223737 0.000666667
 0.991741 -0.144467   1.13428 -0.0965535 0.000666667
 0.993101 -0.149711   1.10384 -0.00530901 0.000666667
   0.9898 -0.125048   1.08839 0.243287 0.000666667
 0.987476 -0.159185   1.08089 -0.0824718 0.000666667
 0.988936 -0.156969   1.11665 0.229222 0.000666667
  0.99256 -0.125454   1.13539 0.374132 0.000666667
  1.00008 -0.130498   1.12786 -0.0725393 0.000666667
 0.994872 -0.150062   1.11385 -0.204588 0.000666667
 0.987416 -0.150667   1.14864 -0.265576 0.000666667
0.992701 -0.12764  1.13527 0.317058 0.000666667
 0.988928 -0.123088   1.08679 0.125474 0.000666667
 0.997339 -0.118298     1.144 -0.148662 0.000666667
 0.988073 -0.109212   1.13337 0.296101 0.000666667
 0.990208 -0.124977   1.11208 0.170469 0.000666667
 0.989759 -0.131017   1.12493 0.00849566 0.000666667
 0.979382 -0.154474   1.12188 -0.0498446 0.000666667
  0.994356 -0.0979455     1.1276 -0.126163 0.000666667
 0.994953 -0.137271   1.14009 -0.272059 0.000666667
 0.995001 -0.138861   1.11701 0.206894 0.000666667
0.994282 -0.12801  1.12898 -0.229779 0.000666667
 0.995514 -0.139677   1.14317 0.145078 0.000666667
 0.997845 -0.115974   1.08744 0.0253558 0.000666667
 0.998621 -0.141154   1.10609 -0.0252825 0.000666667
 0.972913 -0.165411   1.14299 0.23016 0.000666667
0.991871 -0.11866  1.13131 -0.123883 0.000666667
 0.983432 -0.165769   1.08681 -0.0138334 0.000666667
 0.981068 -0.143726    1.1274 0.273611 0.000666667
   0.9849 -0.155523   1.12936 0.0184502 0.000666667
 0.994693 -0.154294   1.13825 0.0188673 0.000666667
 0.998194 -0.111451   1.10507 0.0343845 0.000666667
 0.991739 -0.127077   1.13915 0.224743 0.000666667
 0.994644 -0.130394   1.11777 -0.325714 0.000666667
0.990259 -0.12304  1.08805 0.125587 0.000666667
  0.99628 -0.120223   1.14313 -0.142924 0.000666667
 0.978114 -0.166818   1.11469 0.0414593 0.000666667
 0.998971 -0.135617    1.1199 0.0495999 0.000666667
  1.00092 -0.150995   1.13264 0.288314 0.000666667
 0.990516 -0.143733   1.13512 -0.0941061 0.000666667
  0.993774 -0.0714765    1.09603 0.171319 0.000666667
 0.991433 -0.135755   1.12728 -0.0333463 0.000666667
 0.998817 -0.118174   1.10436 0.420104 0.000666667
 0.992078 -0.136606   1.10408 -0.0576876 0.000666667
 0.991871 -0.098651   1.11417 -0.0045334 0.000666667
 0.985078 -0.126992   1.13088 -0.136964 0.000666667
 0.989138 -0.142234   1.09214 0.337726 0.000666667
 0.990272 -0.136984   1.11587 0.0206142 0.000666667
 0.986689 -0.139633   1.13287 -0.253693 0.000666667
 0.998495 -0.136813   1.12718 -0.0503775 0.000666667
   1.0036 -0.117351   1.08431 0.236058 0.000666667
 0.991539 -0.145609   1.11275 -0.00560212 0.000666667
 0.997431 -0.122834   1.10994 -0.0914544 0.000666667
 0.988791 -0.112124   1.16349 -0.232173 0.000666667
 0.993856 -0.119625   1.11962 0.00220246 0.000666667
 0.991769 -0.118595   1.11123 -0.0164361 0.000666667
 0.980966 -0.139618   1.11538 0.0230035 0.000666667
 0.998284 -0.130381   1.10216 -0.156593 0.000666667
 0.991023 -0.119189   1.13132 0.147151 0.000666667
  0.98886 -0.122593   1.11826 0.113867 0.000666667
0.989789 -0.11034   1.1162 -0.0474901 0.000666667
 0.985043 -0.171956   1.07699 0.0377614 0.000666667
 0.983035 -0.154032   1.16604 -0.00523873 0.000666667
 0.991028 -0.162722   1.12195 0.116462 0.000666667
 0.982311 -0.173817   1.14634 -0.116493 0.000666667
 0.986763 -0.115635   1.12921 0.182499 0.000666667
 0.983755 -0.142072   1.13383 0.122292 0.000666667
 0.990505 -0.148708   1.14351 -0.0696258 0.000666667
 0.980268 -0.130574   1.13759 0.226597 0.000666667
 0.997088 -0.103681   1.14267 -0.319993 0.000666667
 0.988962 -0.151179   1.12888 -0.0258918 0.000666667
 0.990679 -0.146273   1.14545 -0.0822544 0.000666667
 0.997043 -0.128199   1.10926 -0.272363 0.000666667
  0.985714 -0.0872638    1.15746 0.187839 0.000666667
 0.996309 -0.139396    1.1241 0.25862 0.000666667
 0.987423 -0.151691   1.11399 -0.0120726 0.000666667
 0.984067 -0.126352    1.0906 0.266167 0.000666667
 0.990517 -0.137938   1.10375 -0.0610706 0.000666667
  0.99334 -0.130596   1.12991 -0.239924 0.000666667
 0.991044 -0.141006   1.08711 -0.0746481 0.000666667
 0.987774 -0.142366   1.11995 -0.0938795 0.000666667
  1.00147 -0.125908   1.11896 -0.213305 0.000666667
 0.991047 -0.123363   1.11788 0.1212 0.000666667
 0.989445 -0.127559   1.13491 0.0592697 0.000666667
0.986448 -0.17489  1.14336 -0.0562728 0.000666667
 0.982847 -0.156496   1.10066 0.0592294 0.000666667
 0.984805 -0.157112   1.11225 -0.191283 0.000666667
   0.9908 -0.130031   1.12676 0.000632191 0.000666667
 0.995676 -0.113996   1.09196 -0.355601 0.000666667
  0.987528 -0.0891437    1.15366 0.184672 0.000666667
 0.993023 -0.154872    1.1025 0.266324 0.000666667
 0.988028 -0.153853   1.15844 0.228992 0.000666667
 0.990883 -0.139703   1.08742 -0.0823408 0.000666667
  0.989923 -0.0945204    1.11198 0.284816 0.000666667
  0.98658 -0.155798   1.12999 -0.186252 0.000666667
   0.9914 -0.151922    1.1263 -0.20068 0.000666667
 0.980517 -0.153791   1.11393 -0.149846 0.000666667
 0.992758 -0.131847   1.11138 -0.156351 0.000666667
 0.990372 -0.105776   1.09672 0.175164 0.000666667
 0.988032 -0.141347   1.12548 -0.26278 0.000666667
 0.982704 -0.148164   1.11018 0.0393962 0.000666667
   0.9962 -0.150223   1.14182 0.0318868 0.000666667
 0.982348 -0.158978   1.11248 -0.189929 0.000666667
 0.990807 -0.144227   1.13078 0.0915069 0.000666667
 0.985869 -0.154928   1.09624 -0.135751 0.000666667
 0.993408 -0.127586   1.13693 0.346045 0.000666667
 0.995518 -0.169475   1.11735 -0.172753 0.000666667
 0.991361 -0.151116   1.12614 -0.258891 0.000666667
  0.99105 -0.144061   1.13139 0.0986598 0.000666667
 0.990137 -0.137147   1.13987 0.153847 0.000666667
 0.980191 -0.114972   1.08865 0.0952747 0.000666667
 0.996082 -0.137004   1.14778 0.122415 0.000666667
 0.992455 -0.127039   1.13846 0.346289 0.000666667
 0.986797 -0.120068   1.10511 -0.0962072 0.000666667
 0.992595 -0.151906   1.10708 0.181315 0.000666667
 0.991593 -0.126729   1.11286 -0.0805214 0.000666667
 0.990546 -0.150398   1.14209 0.0780947 0.000666667
 0.981714 -0.140939   1.14547 0.0762438 0.000666667
 0.991797 -0.125877   1.12558 -0.114125 0.000666667
  1.00022 -0.117466   1.08711 0.0222561 0.000666667
 0.988344 -0.142409   1.14331 -0.199824 0.000666667
 0.983061 -0.149547   1.13628 -0.0307659 0.000666667
 0.993123 -0.128556    1.1302 -0.22204 0.000666667
  1.00139 -0.181932   1.09943 -0.404374 0.000666667
 0.979375 -0.162362   1.12215 -0.13442 0.000666667
 0.989436 -0.121265   1.11928 -0.0283313 0.000666667
  1.00374 -0.117537   1.11937 -0.300451 0.000666667
 0.997803 -0.119502    1.1501 0.086504 0.000666667
 0.995226 -0.155519   1.12963 0.0217782 0.000666667
 0.980479 -0.164712   1.13623 0.101653 0.000666667
 0.980324 -0.143195   1.14538 0.159319 0.000666667
  1.00036 -0.132162   1.09918 -0.225275 0.000666667
  1.00098 -0.147568   1.13553 -0.00392728 0.000666667
 0.988273 -0.144694   1.12541 -0.0404545 0.000666667
0.995901 -0.11594  1.09122 -0.332909 0.000666667
 0.995405 -0.124535   1.13799 0.111255 0.000666667
 0.985555 -0.174308    1.1423 -0.0493803 0.000666667
  0.98799 -0.132668   1.08319 -0.0997131 0.000666667
0.983125 -0.12757  1.13583 0.218142 0.000666667
  0.98586 -0.156391   1.13103 -0.211035 0.000666667
0.998989 -0.1092 1.08378 -0.010258 0.000666667
 0.979898 -0.154719   1.11285 -0.147272 0.000666667
 0.987811 -0.102855   1.09589 0.17657 0.000666667
 0.990986 -0.126565   1.11213 0.14184 0.000666667
 0.983014 -0.154339   1.13352 0.326842 0.000666667
 0.987829 -0.171914     1.147 0.209351 0.000666667
 0.984184 -0.136948    1.1178 -0.102584 0.000666667
 0.999534 -0.113632    1.0838 0.0455143 0.000666667
 0.997512 -0.148372   1.14437 -0.147679 0.000666667
 0.990236 -0.106584   1.14838 0.00761642 0.000666667
0.989322 -0.1263 1.08926 0.229129 0.000666667
 0.982271 -0.150122   1.14111 0.0162955 0.000666667
 0.988594 -0.143155   1.13648 0.301553 0.000666667
 0.981066 -0.109049   1.10972 0.247032 0.000666667
 0.995524 -0.121327   1.09245 -0.194795 0.000666667
 0.996831 -0.103713   1.13138 -0.265199 0.000666667
 0.992291 -0.109823   1.17553 -0.109768 0.000666667
  0.994762 -0.0952476    1.12806 -0.13685 0.000666667
 0.999458 -0.125042   1.13749 -0.247486 0.000666667
 0.983892 -0.148398   1.10792 -0.0383313 0.000666667
 0.991029 -0.126647    1.1028 -0.119584 0.000666667
 0.988779 -0.108164   1.15125 0.0628902 0.000666667
 0.998406 -0.110939   1.12274 -0.0799864 0.000666667
 0.998349 -0.115218   1.09311 -0.322342 0.000666667
 0.997272 -0.115304   1.11361 -0.0629524 0.000666667
 0.997552 -0.111212   1.12358 -0.0800878 0.000666667
0.976097 -0.16873  1.13505 0.0581338 0.000666667
  0.98405 -0.150052    1.1407 0.0136156 0.000666667
 0.994704 -0.145185   1.12304 -0.175881 0.000666667
 0.985681 -0.156938   1.16278 -0.0488876 0.000666667
 0.988911 -0.102848   1.15383 0.446022 0.000666667
 0.988122 -0.136307   1.10587 0.0857376 0.000666667
 0.990493 -0.145071   1.13457 -0.0704451 0.000666667
 0.982954 -0.168925   1.12247 -0.138982 0.000666667
 0.987267 -0.158107   1.16239 -0.0607164 0.000666667
  0.988889 -0.0970609    1.12147 0.509097 0.000666667
 0.982684 -0.100398   1.14848 0.26513 0.000666667
 0.984002 -0.152201    1.1266 -0.0525703 0.000666667
 0.994579 -0.117518   1.13583 -0.0533399 0.000666667
 0.989091 -0.129064   1.12051 -0.0825935 0.000666667
0.994381 -0.12701  1.13813 0.0687623 0.000666667
 0.987134 -0.125066   1.13576 0.185114 0.000666667
 0.988873 -0.152635   1.15853 0.222586 0.000666667
 0.987901 -0.111674   1.16407 -0.243153 0.000666667
 0.997991 -0.102715   1.14286 -0.335782 0.000666667
 0.995748 -0.123968   1.09324 0.0598608 0.000666667
  0.997975 -0.0841065    1.12132 0.0920712 0.000666667
 0.984005 -0.113823   1.11507 0.846223 0.000666667
 1.01093 -0.13513  1.08024 -0.319478 0.000666667
 0.986332 -0.124376    1.0875 0.258597 0.000666667
 0.984112 -0.157865   1.11353 -0.204742 0.000666667
 0.989467 -0.109821   1.13242 0.306175 0.000666667
  0.98393 -0.142451   1.13278 0.117975 0.000666667
 1.00024 -0.10455  1.11686 -0.146796 0.000666667
0.991611 -0.12607  1.08988 0.246179 0.000666667
 0.988162 -0.112306   1.11893 -0.0795372 0.000666667
 0.985268 -0.167328   1.13746 0.0394341 0.000666667
 0.990756 -0.122835   1.10907 -0.118969 0.000666667
  0.98401 -0.150368   1.13543 -0.0324365 0.000666667
 0.999362 -0.106383   1.11655 -0.152879 0.000666667
 0.996098 -0.122297   1.09444 0.0683991 0.000666667
 0.988108 -0.158841   1.08786 -0.253578 0.000666667
 0.980045 -0.154225   1.16604 -0.025296 0.000666667
0.987828 -0.14429   1.0817 -0.0664612 0.000666667
 0.989896 -0.144816    1.1306 0.0522618 0.000666667
 0.986119 -0.158075   1.13153 -0.207724 0.000666667
 0.988438 -0.154083   1.11233 0.0539276 0.000666667
 0.983296 -0.155525   1.09948 -0.010162 0.000666667
 0.989745 -0.125383   1.13243 -0.263391 0.000666667
 0.986968 -0.130274   1.11102 -0.0621141 0.000666667
  1.00467 -0.149953   1.13194 -0.314432 0.000666667
 0.994777 -0.131035   1.04815 -0.137499 0.000666667
 0.989497 -0.105794   1.09863 0.283229 0.000666667
 0.980223 -0.146628   1.10844 0.0504908 0.000666667
0.989061 -0.10954  1.15073 0.382036 0.000666667
  0.99642 -0.140591   1.12938 -0.371116 0.000666667
  0.99318 -0.133834    1.1001 -0.0145494 0.000666667
 0.994019 -0.132619   1.09138 -0.0731997 0.000666667
 0.994313 -0.118894   1.13797 -0.094616 0.000666667
 0.992804 -0.145874   1.13246 0.052173 0.000666667
 0.980311 -0.155254   1.11359 -0.162855 0.000666667
 0.987476 -0.148527   1.12468 0.0757209 0.000666667
0.982009 -0.15146  1.11924 0.0361835 0.000666667
 0.995028 -0.141053   1.11116 -0.18415 0.000666667
 0.994614 -0.097758   1.12767 -0.155312 0.000666667
 0.989469 -0.113571   1.11613 0.156568 0.000666667
 0.994659 -0.139894   1.11254 -0.182111 0.000666667
0.998378 -0.12336  1.13883 -0.238922 0.000666667
 0.992909 -0.123263   1.09052 -0.278429 0.000666667
  0.99054 -0.121276   1.13773 0.0616986 0.000666667
 0.987162 -0.117012   1.10259 0.358001 0.000666667
 0.990127 -0.145381   1.09254 -0.20344 0.000666667
  0.99972 -0.117096   1.11957 -0.304599 0.000666667
 0.988872 -0.112478   1.11342 0.359892 0.000666667
 0.984968 -0.112058   1.10946 0.836099 0.000666667
 0.980082 -0.139969   1.09433 -0.1301 0.000666667
 0.986221 -0.137035   1.11017 -0.117356 0.000666667
 0.982736 -0.141268   1.09504 -0.16034 0.000666667
 0.978849 -0.144695   1.17168 -0.193859 0.000666667
 0.986595 -0.143018   1.11665 -0.14211 0.000666667
 0.988058 -0.150666   1.12531 -0.202966 0.000666667
 0.988596 -0.139664   1.11929 -0.103516 0.000666667
 0.987778 -0.109832   1.14828 0.00171535 0.000666667
  1.00087 -0.151128   1.13266 0.300985 0.000666667
 0.989589 -0.147166   1.10367 0.283751 0.000666667
 0.990478 -0.149208    1.1068 0.17589 0.000666667
  0.998998 -0.0980495    1.10293 -0.311339 0.000666667
   0.9834 -0.147153   1.11166 0.0500904 0.000666667
 0.986291 -0.124819   1.13563 0.169244 0.000666667
0.988162 -0.12076  1.10691 -0.0996444 0.000666667
 0.990938 -0.144472   1.13295 0.0894166 0.000666667
 0.991626 -0.144557   1.13255 0.0803673 0.000666667
 0.991204 -0.111736   1.09369 -0.245796 0.000666667
   0.9929 -0.159602   1.13347 -0.032374 0.000666667
  0.98806 -0.133768   1.10928 0.141646 0.000666667
 0.981617 -0.158014   1.09724 -0.11345 0.000666667
 0.983418 -0.156076   1.14066 -0.165513 0.000666667
  0.997212 -0.0996808     1.1029 -0.308265 0.000666667
  1.00044 -0.129822   1.14639 0.0848531 0.000666667
 0.988905 -0.130162   1.11956 -0.0927835 0.000666667
 0.983212 -0.167728   1.08609 -0.0247586 0.000666667
    0.988 -0.152009   1.11348 0.0423758 0.000666667
 0.990464 -0.148894   1.14494 -0.0635895 0.000666667
 0.992038 -0.156112   1.09929 0.0276929 0.000666667
 0.992117 -0.119873   1.13658 0.0491944 0.000666667
 0.986451 -0.126291    1.1434 0.227085 0.000666667
 0.981996 -0.164555   1.13746 0.106404 0.000666667
 0.979322 -0.165592   1.11578 0.0620146 0.000666667
  0.993535 -0.0987571    1.11274 -0.0256855 0.000666667
 0.994208 -0.149358   1.10534 -0.00278112 0.000666667
 0.988181 -0.109569   1.15168 0.375648 0.000666667
 0.995072 -0.118244   1.13636 -0.0726606 0.000666667
0.996626 -0.12162  1.09307 0.0737487 0.000666667
 0.984391 -0.155256   1.13311 0.316445 0.000666667
  0.992721 -0.0973098    1.07788 0.521296 0.000666667
 0.995287 -0.132234   1.11848 -0.294563 0.000666667
 0.989623 -0.123696   1.08921 0.223608 0.000666667
  0.986716 -0.0851261    1.15309 0.196688 0.000666667
 0.986916 -0.141772   1.09574 0.354312 0.000666667
 0.996918 -0.130006   1.10507 -0.161133 0.000666667
 0.980576 -0.159906   1.12543 0.0212588 0.000666667
 0.987913 -0.124702   1.13321 -0.258548 0.000666667
 0.982735 -0.128749   1.13601 0.198327 0.000666667
  0.99774 -0.101168   1.10475 -0.319686 0.000666667
 0.995341 -0.130408   1.04722 -0.113229 0.000666667
 0.990412 -0.154643   1.15805 0.222629 0.000666667
0.991192 -0.12727  1.13968 0.237119 0.000666667
 0.989157 -0.146335   1.13149 0.0442543 0.000666667
 0.988937 -0.143723   1.12698 -0.28051 0.000666667
 0.987271 -0.154891   1.11643 -0.0500041 0.000666667
 0.999863 -0.114792   1.11236 -0.0606029 0.000666667
 0.983487 -0.146406   1.14791 -0.120372 0.000666667
 0.984974 -0.143979   1.10961 0.379147 0.000666667
 0.981162 -0.147924   1.07135 -0.104982 0.000666667
 0.977945 -0.159436   1.09591 -0.13109 0.000666667
 0.999404 -0.128623   1.08923 -0.100349 0.000666667
 0.985146 -0.155369   1.08772 0.144818 0.000666667
0.989134 -0.14665  1.11709 -0.000301737 0.000666667
 0.999562 -0.109636   1.12373 -0.0824491 0.000666667
 0.997127 -0.127229   1.09993 -0.038489 0.000666667
 0.997397 -0.120303   1.14304 -0.145209 0.000666667
 0.989984 -0.145073   1.13268 0.110085 0.000666667
  0.99459 -0.122697   1.08483 0.0943193 0.000666667
 0.985024 -0.155056   1.13036 -0.202896 0.000666667
 0.981988 -0.149312   1.08303 0.283609 0.000666667
0.992878 -0.12762  1.12847 -0.214012 0.000666667
  0.986085 -0.0987042     1.1193 0.500813 0.000666667
0.986146 -0.14212  1.10448 -0.171997 0.000666667
 0.986725 -0.128396   1.10982 -0.0226025 0.000666667
0.997368 -0.13915  1.08523 -0.116913 0.000666667
 0.990224 -0.118687   1.10432 0.102679 0.000666667
0.989652 -0.15995  1.13329 -0.0151589 0.000666667
 0.987919 -0.158216   1.11158 -0.048579 0.000666667
 0.987704 -0.128022   1.12822 0.196792 0.000666667
 0.989978 -0.131848   1.13433 -0.036996 0.000666667
 0.981785 -0.150496   1.12729 0.0783823 0.000666667
 0.976767 -0.151192   1.11153 0.136333 0.000666667
0.992601 -0.12758  1.13887 -0.0104587 0.000666667
 0.990493 -0.135963   1.11525 0.0149789 0.000666667
 0.984625 -0.146668   1.14969 -0.106303 0.000666667
  1.00574 -0.121876   1.09063 0.150211 0.000666667
 0.987267 -0.159702   1.11411 -0.0596516 0.000666667
  0.98699 -0.155451   1.13081 0.0162466 0.000666667
 0.981737 -0.149482   1.11868 0.0116186 0.000666667
 0.979223 -0.167014   1.11464 0.059458 0.000666667
0.986489 -0.16628  1.13704 0.0109063 0.000666667
 0.987462 -0.142998   1.14255 -0.200888 0.000666667
 0.984358 -0.140306   1.13571 0.0649815 0.000666667
  0.994475 -0.0971591    1.12657 -0.148564 0.000666667
  0.98751 -0.143442   1.14262 -0.196778 0.000666667
  1.00533 -0.123266   1.10687 -0.212415 0.000666667
  0.993463 -0.0943846    1.12791 -0.124907 0.000666667
  0.98934 -0.107034   1.09851 0.308006 0.000666667
 0.992189 -0.128918   1.11208 -0.0740386 0.000666667
0.993424 -0.1093 1.17575 -0.111897 0.000666667
 0.975835 -0.169598   1.11847 0.360904 0.000666667
 0.998754 -0.138948   1.12373 0.251413 0.000666667
 0.980306 -0.178054   1.14065 0.340235 0.000666667
  0.991982 -0.0973326    1.11374 -0.000508369 0.000666667
 0.983912 -0.147566   1.14326 0.0526346 0.000666667
 0.983611 -0.144636   1.13254 0.108394 0.000666667
 0.983677 -0.149201    1.1369 -0.0436597 0.000666667
 0.984691 -0.146982   1.10885 -0.0405567 0.000666667
 0.989589 -0.129315   1.13971 0.233017 0.000666667
 0.999347 -0.125296   1.15067 -0.329954 0.000666667
 0.988068 -0.110817   1.09399 -0.259313 0.000666667
 0.989428 -0.123637   1.10303 0.108166 0.000666667
 0.983231 -0.119811   1.13653 0.0297832 0.000666667


==> output_ims_seed52_withold/naive_action_1.txt <==
0.03361
 0.987934 -0.146008   1.14284 -0.19046 0.000666667
 0.987863 -0.143427   1.11778 -0.14199 0.000666667
 0.993117 -0.146876     1.115 -0.0252471 0.000666667
 0.987345 -0.136838   1.08463 0.0214923 0.000666667
0.988362 -0.14039   1.1257 -0.404675 0.000666667
 0.989743 -0.153966   1.12652 -0.0318838 0.000666667
 0.994295 -0.131215   1.13076 -0.240875 0.000666667
 0.989992 -0.144146    1.1334 0.0814918 0.000666667
   0.9803 -0.148631   1.11938 0.0222383 0.000666667
 0.994805 -0.150184   1.14677 0.0462694 0.000666667
0.989478 -0.13912  1.08829 -0.0872127 0.000666667
 0.994116 -0.149583   1.14746 0.0663619 0.000666667
 0.990345 -0.153175   1.11246 0.0450555 0.000666667
 0.987795 -0.144742   1.15397 -0.0480928 0.000666667
 0.986654 -0.152709   1.11856 -0.109518 0.000666667
 0.985097 -0.142328   1.09723 -0.166342 0.000666667
 0.999669 -0.147475   1.14444 -0.126986 0.000666667
0.990739 -0.15227  1.12636 -0.0574861 0.000666667
 0.987517 -0.149653   1.12553 0.0744976 0.000666667
0.999074 -0.13686  1.12711 -0.0400476 0.000666667
 0.987921 -0.147557   1.11718 -0.073594 0.000666667
 0.988331 -0.139933   1.11971 -0.0817175 0.000666667
 0.983489 -0.147717   1.14753 -0.143599 0.000666667
 0.987909 -0.141351    1.1335 -0.266312 0.000666667
 0.983352 -0.149307    1.1409 -0.23456 0.000666667
 0.996661 -0.140296   1.13016 -0.354553 0.000666667
 0.986361 -0.141094   1.10327 -0.163143 0.000666667
 0.987263 -0.142674   1.08415 -0.0607807 0.000666667
 0.999448 -0.151875   1.13082 0.294419 0.000666667
 0.986043 -0.151278   1.11253 0.0588193 0.000666667
 0.988539 -0.142125   1.10962 0.0313652 0.000666667
0.989141 -0.14144   1.1425 -0.176439 0.000666667
0.995134 -0.15431  1.09911 0.249448 0.000666667
0.982526 -0.15083  1.14012 0.0291593 0.000666667
 0.978295 -0.156766   1.09166 0.134859 0.000666667
  0.98554 -0.151461   1.12756 -0.0474129 0.000666667
 0.983697 -0.151714   1.13554 -0.0173622 0.000666667
 0.984165 -0.148552   1.10944 -0.0466708 0.000666667
 0.981151 -0.154547   1.16629 0.00155655 0.000666667
 0.995678 -0.141176   1.11143 -0.172021 0.000666667
 0.995385 -0.141411   1.12941 -0.386399 0.000666667
 0.995331 -0.149903   1.14795 0.0501415 0.000666667
 0.988508 -0.144159   1.13157 0.0941604 0.000666667
 0.992862 -0.128744   1.13682 -0.0114051 0.000666667
 0.994612 -0.155961   1.10094 0.269038 0.000666667
 0.984585 -0.146083   1.10651 -0.0203483 0.000666667
  0.98734 -0.140618   1.12649 -0.422853 0.000666667
  0.99039 -0.140804   1.13021 0.0914179 0.000666667
 0.998079 -0.143459    1.1374 -0.456175 0.000666667
 0.993509 -0.140486    1.1096 -0.17475 0.000666667
 0.997525 -0.148828    1.1468 0.0472462 0.000666667
 0.991032 -0.141646   1.08462 -0.101302 0.000666667
 0.991853 -0.144501   1.09325 -0.195127 0.000666667
 0.985973 -0.145378   1.15492 -0.0406603 0.000666667
 0.983714 -0.149231   1.13516 -0.0197976 0.000666667
 0.986403 -0.141615   1.10582 -0.169448 0.000666667
 0.990875 -0.147468   1.11632 -0.0382666 0.000666667
  0.99433 -0.141318   1.11671 -0.202649 0.000666667
 0.996435 -0.148685   1.14094 0.0384505 0.000666667
 0.995773 -0.140158   1.11743 0.0569394 0.000666667
 0.981078 -0.148871   1.13971 0.0279224 0.000666667
 0.985971 -0.138654   1.13337 -0.255445 0.000666667
 0.993573 -0.144577   1.13273 -0.100702 0.000666667
 0.987891 -0.142371   1.14441 -0.19385 0.000666667
  1.00136 -0.149783   1.13406 0.294908 0.000666667
  0.9835 -0.14025  1.09653 -0.164334 0.000666667
 0.987897 -0.151765   1.14236 -0.0313181 0.000666667
 0.999224 -0.145323   1.13441 -0.355711 0.000666667
 0.993524 -0.142984   1.11432 -0.228545 0.000666667
  0.98873 -0.146589   1.13141 0.0293535 0.000666667
  1.00003 -0.139274   1.14268 0.134295 0.000666667
 0.984128 -0.150739   1.13709 -0.038672 0.000666667
 0.991182 -0.146649   1.13284 0.061951 0.000666667
 0.989652 -0.151185   1.14023 0.0700616 0.000666667
 0.993279 -0.154615   1.09864 0.250769 0.000666667
 0.991845 -0.147681   1.11668 -0.0147617 0.000666667
 0.986381 -0.151193   1.12397 -0.0500133 0.000666667
 0.992481 -0.150917   1.10745 0.175594 0.000666667
 0.990552 -0.149392    1.1412 0.0915347 0.000666667
 0.996598 -0.141746   1.11732 0.0591636 0.000666667
0.984959 -0.14663  1.14171 0.0763276 0.000666667
 0.987243 -0.147823   1.13206 0.0693266 0.000666667
 0.986935 -0.149411   1.14658 -0.272164 0.000666667
 0.989962 -0.144289   1.14317 -0.191869 0.000666667
 0.989389 -0.142473   1.13162 0.121528 0.000666667
 0.984629 -0.145781   1.11314 0.0242693 0.000666667
 0.996268 -0.157223   1.09477 0.121724 0.000666667
 0.992381 -0.141459    1.1103 -0.183332 0.000666667
 0.992898 -0.145115   1.13159 0.0965415 0.000666667
  0.98369 -0.146146     1.111 0.0468032 0.000666667
 0.992736 -0.142796   1.08567 -0.108058 0.000666667
 0.989671 -0.147733   1.13517 -0.0806512 0.000666667
  1.0001 -0.15232  1.12995 0.286019 0.000666667
 0.994286 -0.129314   1.11847 -0.293994 0.000666667
 0.983091 -0.154518   1.13291 0.312023 0.000666667
 0.983591 -0.151292   1.14012 0.0232032 0.000666667
 0.986052 -0.141507    1.1168 -0.113725 0.000666667
 0.989424 -0.149518    1.1379 0.0955292 0.000666667
 0.991767 -0.154413   1.16244 0.223421 0.000666667
  0.98924 -0.147175   1.13109 0.0594556 0.000666667
 0.992873 -0.149266   1.12519 -0.197387 0.000666667
 0.994917 -0.150325   1.11311 -0.2155 0.000666667
 0.989484 -0.151197   1.10587 0.175171 0.000666667
 0.990706 -0.142112   1.08769 0.0143967 0.000666667
 0.988744 -0.138334   1.10202 -0.0598195 0.000666667
 0.971359 -0.151799   1.13827 -0.0664734 0.000666667
 0.993665 -0.141245    1.1108 -0.151299 0.000666667
 0.986242 -0.155386   1.11419 0.026647 0.000666667
 0.988991 -0.144551   1.11616 0.0432566 0.000666667
 0.995845 -0.153739   1.12891 0.0512002 0.000666667
 0.983052 -0.155633   1.09825 0.064055 0.000666667
 0.994803 -0.155514   1.10081 0.239499 0.000666667
 0.991723 -0.150011   1.14066 0.0633755 0.000666667
 0.993332 -0.151829   1.12645 -0.194653 0.000666667
 0.978479 -0.145325   1.15301 -0.192528 0.000666667
  0.98682 -0.154693   1.16138 0.222943 0.000666667
  0.99261 -0.146529   1.13188 -0.0990141 0.000666667
 0.989045 -0.138022   1.08921 -0.097157 0.000666667
 0.983113 -0.150281   1.14332 0.0603294 0.000666667
 0.977097 -0.151972   1.11182 0.147375 0.000666667
 0.984514 -0.141396   1.10517 -0.167654 0.000666667
 0.995035 -0.142684   1.14065 -0.472755 0.000666667
 0.994829 -0.155101    1.1393 0.0159072 0.000666667
 0.986134 -0.142921    1.1422 -0.203522 0.000666667
 0.986305 -0.150351   1.14194 -0.00339237 0.000666667
 0.992379 -0.140136   1.11843 -0.229576 0.000666667
 0.994809 -0.141605   1.11582 -0.186483 0.000666667
 0.985394 -0.141419   1.10503 -0.172744 0.000666667
 0.997631 -0.141935   1.10875 -0.024209 0.000666667
 0.991546 -0.143348   1.13017 0.100838 0.000666667
 0.990685 -0.148795   1.12063 0.0808266 0.000666667
 0.998165 -0.130467   1.10103 -0.145862 0.000666667
  0.98554 -0.148212   1.14226 0.0462137 0.000666667
 0.993483 -0.143069    1.1326 0.0741604 0.000666667
  0.99524 -0.147932   1.12602 -0.193019 0.000666667
 0.995015 -0.140693   1.10676 -0.0220666 0.000666667
  0.98509 -0.147633   1.10723 -0.0579719 0.000666667
 0.993242 -0.141992   1.11174 -0.17073 0.000666667
 0.989482 -0.143812    1.1278 -0.0340175 0.000666667
 0.991017 -0.140119   1.11903 -0.10564 0.000666667
 0.992932 -0.143505   1.11109 0.0548097 0.000666667
0.977164 -0.15088   1.1129 0.141037 0.000666667
 0.999632 -0.138646   1.12524 -0.0496268 0.000666667
 0.977924 -0.157177   1.09144 0.153164 0.000666667
 0.986732 -0.155642   1.11288 -0.0514287 0.000666667
 0.991002 -0.149005   1.10447 -0.00867033 0.000666667
   0.9981 -0.149703   1.16587 -0.277022 0.000666667
  0.98552 -0.142711   1.11733 -0.210646 0.000666667
 0.996522 -0.154081   1.10003 0.251353 0.000666667
 0.977063 -0.149965   1.11032 0.124267 0.000666667
 0.983912 -0.141107   1.09657 -0.161175 0.000666667
 0.984318 -0.152527   1.11793 -0.0928391 0.000666667
  0.98629 -0.142598   1.08292 -0.056327 0.000666667
 0.991148 -0.146294   1.13353 0.102037 0.000666667
0.988725 -0.14454  1.08139 -0.0741546 0.000666667
 0.998549 -0.149354   1.16562 -0.283199 0.000666667
 0.987539 -0.141683   1.13331 -0.253088 0.000666667
 0.986927 -0.156164   1.16212 -0.0607632 0.000666667
 0.984161 -0.150628   1.13632 -0.0294379 0.000666667
 0.990408 -0.155073   1.09833 0.0309331 0.000666667
 0.987527 -0.135295   1.11096 -0.329778 0.000666667
 0.984918 -0.140688   1.11738 -0.217923 0.000666667
 0.983713 -0.151645   1.13786 -0.222984 0.000666667
 0.989451 -0.148636    1.1291 -0.0821326 0.000666667
 0.978563 -0.156079   1.09142 0.142504 0.000666667
 0.993115 -0.149225   1.10411 -0.00812507 0.000666667
 0.985221 -0.137554   1.12024 -0.246397 0.000666667
0.992099 -0.14561  1.13024 0.0567253 0.000666667
  0.99085 -0.147349   1.13374 0.0745829 0.000666667
 0.98943 -0.15078   1.1082 0.16921 0.000666667
 0.990784 -0.151456   1.14404 0.0792943 0.000666667
 0.994422 -0.156168   1.10114 0.261657 0.000666667
 0.988257 -0.146005   1.10633 0.250001 0.000666667
 0.988926 -0.138228    1.1129 -0.314206 0.000666667
 0.988192 -0.143365   1.14165 -0.204038 0.000666667
 0.986917 -0.144809   1.09046 -0.199899 0.000666667
 0.99711 -0.14423  1.12132 -0.159511 0.000666667
 0.991062 -0.144718   1.13349 0.103118 0.000666667
  0.99005 -0.154287   1.11466 0.236368 0.000666667
0.980571 -0.15441  1.11433 -0.126587 0.000666667
 0.994483 -0.144702   1.10744 -0.03149 0.000666667
 0.983557 -0.150494   1.12582 -0.0518645 0.000666667
 0.988025 -0.144797   1.13413 -0.0596323 0.000666667
 0.989318 -0.139982   1.08685 -0.0969264 0.000666667
  0.99117 -0.151188   1.10832 0.155711 0.000666667
 0.996611 -0.153117   1.12846 0.020471 0.000666667
0.988789 -0.14369  1.11196 -0.00103157 0.000666667
 0.990119 -0.149057   1.14513 -0.0597838 0.000666667
 0.987731 -0.138712   1.11393 -0.32011 0.000666667
0.984865 -0.15678  1.16047 -0.0602507 0.000666667
 0.991645 -0.149474     1.145 -0.0784669 0.000666667
 0.986514 -0.151063    1.0985 -0.0240352 0.000666667
 0.982774 -0.152279   1.11881 0.042278 0.000666667
 0.984742 -0.149584   1.13986 -0.0320324 0.000666667
 0.992278 -0.153359   1.12396 0.13827 0.000666667
 0.991439 -0.153629    1.1139 0.25408 0.000666667
 0.984021 -0.151206   1.12513 0.0448876 0.000666667
0.984575 -0.14593  1.14846 -0.105681 0.000666667
 0.984977 -0.147882   1.14713 -0.113877 0.000666667
  0.97856 -0.150464    1.1122 0.123284 0.000666667
 0.985451 -0.157687    1.0869 0.153602 0.000666667
 0.985259 -0.148172   1.13537 -0.0429427 0.000666667
 0.994803 -0.147135   1.11405 -0.234373 0.000666667
 0.992993 -0.143831   1.11224 -0.176688 0.000666667
 0.982485 -0.152228   1.11685 0.308129 0.000666667
 0.995976 -0.139544   1.11795 -0.185265 0.000666667
0.987409 -0.14115  1.12614 -0.258301 0.000666667
 0.978236 -0.153989   1.11364 -0.15813 0.000666667
 0.981644 -0.156705   1.13298 0.321689 0.000666667
0.985808 -0.14186  1.10574 -0.183604 0.000666667
 0.995596 -0.154523   1.10129 0.250266 0.000666667
 0.996258 -0.138662   1.12128 0.0367873 0.000666667
 0.997091 -0.137494   1.12583 0.264897 0.000666667
0.995166 -0.14192  1.12875 -0.360938 0.000666667
 0.990299 -0.151303    1.1291 -0.032057 0.000666667
 0.997019 -0.140415   1.13092 -0.362648 0.000666667
 0.988994 -0.153157   1.11309 0.0290824 0.000666667
 0.990835 -0.155023   1.11462 0.224592 0.000666667
 0.980921 -0.153529   1.16496 -0.0190113 0.000666667
 0.989379 -0.153811   1.14147 0.091736 0.000666667
 0.981546 -0.144837   1.11298 0.0597697 0.000666667
 0.992867 -0.149539   1.12426 -0.193529 0.000666667
 0.991431 -0.161083   1.09193 0.275922 0.000666667
 0.976823 -0.150856   1.11124 0.131151 0.000666667
   0.9883 -0.153716   1.16194 0.223065 0.000666667
 0.985519 -0.147781   1.13398 -0.0256486 0.000666667
 0.994268 -0.151514   1.14013 0.154984 0.000666667
 0.990524 -0.150442   1.12423 0.0688294 0.000666667
 0.99563 -0.13449  1.12419 0.0580578 0.000666667
0.994848 -0.13972  1.11621 -0.194508 0.000666667
 0.995833 -0.145275    1.1237 -0.180742 0.000666667
 0.983372 -0.153311   1.13421 0.320806 0.000666667
 0.995282 -0.155891   1.09677 0.133212 0.000666667
 0.989419 -0.145182   1.13397 0.0903699 0.000666667
0.992792 -0.14645  1.13446 -0.0844077 0.000666667
  0.98912 -0.143654   1.09071 -0.19988 0.000666667
  0.98879 -0.153634   1.16107 -0.0363377 0.000666667
 0.986657 -0.142193   1.11648 0.0144679 0.000666667
 0.986981 -0.156607   1.16081 -0.0487057 0.000666667
 0.994896 -0.143682   1.11397 -0.223045 0.000666667
 0.986423 -0.141549   1.11783 -0.112677 0.000666667
   0.9848 -0.150942   1.12731 -0.045268 0.000666667
   0.9885 -0.134188    1.1123 -0.10069 0.000666667
 0.990981 -0.131377   1.12021 -0.451608 0.000666667
 0.987901 -0.140633   1.13782 0.302801 0.000666667
 0.990315 -0.145776   1.13499 0.0895274 0.000666667
 0.991854 -0.153128   1.12806 -0.0476486 0.000666667
 0.987031 -0.140411    1.1167 -0.0920807 0.000666667
 0.985866 -0.151275   1.11755 -0.0849952 0.000666667
 0.991844 -0.145711   1.09228 -0.224283 0.000666667
  0.98438 -0.148902   1.11218 0.0489792 0.000666667
 0.997206 -0.141488   1.12975 -0.370247 0.000666667
 0.989923 -0.141421   1.08824 -0.0947548 0.000666667
 0.983674 -0.147902   1.10992 -0.0550271 0.000666667
 0.995206 -0.138815   1.10772 -0.0256342 0.000666667
 0.989568 -0.152226     1.163 0.240269 0.000666667
 0.991693 -0.142045   1.12023 -0.0806037 0.000666667
  1.00005 -0.151357    1.1328 0.303707 0.000666667
 0.98582 -0.14808  1.14477 0.0567462 0.000666667
1.00224 -0.1504 1.13315 0.293929 0.000666667
 0.993465 -0.154222   1.13693 0.0139937 0.000666667
 0.991793 -0.143237   1.13141 0.10762 0.000666667
 0.981167 -0.146271   1.10824 0.0547309 0.000666667
 0.986251 -0.153841   1.08864 0.147418 0.000666667
  0.98941 -0.147063   1.13679 -0.0992091 0.000666667
 0.989129 -0.141668    1.1186 -0.0764346 0.000666667
 0.990116 -0.154613    1.1235 0.124512 0.000666667
 0.990091 -0.148904   1.14409 -0.0586836 0.000666667
  0.98811 -0.152004   1.12704 -0.190613 0.000666667
 0.986766 -0.142641   1.12482 -0.420814 0.000666667
 0.989616 -0.138404    1.1122 -0.31773 0.000666667
 0.996096 -0.140273   1.13137 -0.369339 0.000666667
  0.98884 -0.146072   1.13284 0.0913674 0.000666667
 0.985562 -0.151589   1.11476 0.00753577 0.000666667
 0.993108 -0.157771   1.10055 0.263297 0.000666667
  0.99633 -0.143147   1.12144 -0.14454 0.000666667
  1.00046 -0.139498   1.12602 -0.047252 0.000666667
  0.98527 -0.141686    1.1051 -0.167596 0.000666667
 0.989519 -0.137032   1.12167 -0.25216 0.000666667
 0.992219 -0.149393   1.12685 -0.193837 0.000666667
 0.986443 -0.152233   1.14984 -0.262521 0.000666667
0.986751 -0.15713  1.08701 0.162669 0.000666667
 0.979498 -0.142982    1.1114 0.00709753 0.000666667
 0.982996 -0.152195   1.13306 0.330927 0.000666667
 0.996604 -0.141177   1.11053 -0.167667 0.000666667
  0.97932 -0.140623   1.14493 0.0812844 0.000666667
0.983302 -0.13898  1.08388 0.00299873 0.000666667
0.994242 -0.14899  1.10262 -0.0105383 0.000666667
 0.987712 -0.151409   1.14206 -0.0080612 0.000666667
  0.99817 -0.136722   1.12961 -0.0380993 0.000666667
 0.991207 -0.140937   1.08913 -0.0938712 0.000666667
 0.986884 -0.152575   1.14136 -0.0174188 0.000666667
 0.989203 -0.153653   1.11127 0.0375373 0.000666667
 0.985934 -0.142785   1.11918 -0.134931 0.000666667
 0.991669 -0.142362   1.12392 -0.263438 0.000666667
 0.987315 -0.145241   1.12417 -0.0333725 0.000666667
 0.991664 -0.146152   1.13282 0.0474167 0.000666667
 0.987933 -0.144635   1.12044 -0.151621 0.000666667
 0.993436 -0.155697   1.10292 0.27839 0.000666667
 0.990172 -0.146083   1.14579 -0.0872065 0.000666667
 0.985451 -0.148983   1.11553 -0.0455346 0.000666667
 0.991438 -0.143417    1.1323 0.0812574 0.000666667
0.988732 -0.13504  1.11161 -0.30782 0.000666667
 0.996144 -0.152247   1.12733 -0.198542 0.000666667
 0.980272 -0.152198   1.12107 -0.000360241 0.000666667
 0.987611 -0.142746   1.11635 -0.00498165 0.000666667
  0.98995 -0.144294   1.14225 -0.189936 0.000666667
 0.982761 -0.152465   1.11959 0.30369 0.000666667
 0.984009 -0.140841   1.13464 0.00172612 0.000666667
  0.99129 -0.150026   1.12121 0.0762405 0.000666667
 0.989226 -0.143628    1.1196 -0.0704871 0.000666667
 0.996773 -0.141221   1.13011 -0.331469 0.000666667
 0.992325 -0.142654   1.11238 -0.186748 0.000666667
 0.995091 -0.149436   1.12526 -0.199508 0.000666667
 0.988323 -0.153949   1.15669 0.230995 0.000666667
 0.984811 -0.144126    1.0872 -0.204783 0.000666667
 0.989387 -0.151011   1.13894 0.115332 0.000666667
 0.986155 -0.143822   1.14324 -0.209635 0.000666667
 0.988039 -0.152262   1.12589 -0.0436634 0.000666667
   0.9899 -0.144991   1.13533 0.107868 0.000666667
 0.981282 -0.146491   1.12796 0.0756058 0.000666667
 0.995663 -0.142549   1.12913 -0.38735 0.000666667
 0.994765 -0.152138   1.14131 0.171637 0.000666667
 0.991659 -0.144611   1.13193 0.08976 0.000666667
 0.983906 -0.146001   1.14514 0.0728549 0.000666667
 0.991596 -0.143606   1.10974 -0.203449 0.000666667
 0.99093 -0.15121  1.14147 0.0735764 0.000666667
 0.989228 -0.154895   1.16439 -0.303805 0.000666667
0.983068 -0.13866  1.10877 -0.02975 0.000666667
 0.987363 -0.143714   1.12035 -0.147725 0.000666667
 0.984262 -0.141886   1.13313 0.124416 0.000666667
 0.995661 -0.151595   1.15603 -0.201731 0.000666667
 0.988888 -0.158053   1.09406 0.283363 0.000666667
  0.98603 -0.155237   1.16112 -0.0571688 0.000666667
 0.992649 -0.137827   1.14151 -0.27643 0.000666667
0.984505 -0.14168  1.13296 0.143391 0.000666667
 0.984245 -0.142528   1.13285 0.130727 0.000666667
 0.987783 -0.146447   1.14366 -0.207724 0.000666667
0.996812 -0.13918  1.12988 -0.368972 0.000666667
 0.994205 -0.139553   1.13315 0.042311 0.000666667
 0.976413 -0.151884   1.11098 0.147336 0.000666667
 0.983105 -0.151103   1.14266 0.01018 0.000666667
 0.987859 -0.143522   1.08341 -0.0545895 0.000666667
0.996487 -0.14049   1.1116 -0.162926 0.000666667
 0.997243 -0.141873   1.14254 0.121319 0.000666667
0.988581 -0.14164    1.143 -0.174229 0.000666667
 0.994425 -0.149685   1.10299 -0.0301319 0.000666667
0.993751 -0.14285  1.10586 -0.0326986 0.000666667
 0.994779 -0.141713   1.11429 -0.226499 0.000666667
0.981101 -0.15342  1.16525 -0.0352952 0.000666667
 0.993663 -0.148888   1.10539 0.00163039 0.000666667
 0.992788 -0.148356   1.10455 0.00909444 0.000666667
 0.985625 -0.146416   1.10893 -0.033044 0.000666667
 0.983608 -0.147678   1.13875 0.0823412 0.000666667
 0.989481 -0.153053   1.12283 0.128302 0.000666667
 0.993063 -0.150334   1.10698 0.171122 0.000666667
 0.982384 -0.149414   1.14069 0.030371 0.000666667
 0.990662 -0.151692   1.12339 0.126997 0.000666667
 0.984498 -0.149553    1.1017 0.402039 0.000666667
 0.988103 -0.150065   1.14182 0.0734598 0.000666667
 0.989605 -0.143023   1.13363 -0.106761 0.000666667
 0.993062 -0.137598   1.10363 -0.0614024 0.000666667
0.986785 -0.15048  1.11295 -0.00457233 0.000666667
 0.989986 -0.153528   1.14318 0.0780155 0.000666667
0.993944 -0.15007   1.1147 -0.25026 0.000666667
 0.989428 -0.140803   1.14251 -0.182576 0.000666667
 0.989487 -0.152535   1.12501 0.127926 0.000666667
 0.986377 -0.139928   1.12583 -0.427525 0.000666667
 0.991194 -0.150091   1.12063 0.0715165 0.000666667
 0.990949 -0.147619   1.14404 -0.0650588 0.000666667
  0.99521 -0.139616   1.11223 -0.178878 0.000666667
 0.989453 -0.143471   1.11281 0.0498384 0.000666667
 0.989288 -0.143256   1.12716 -0.27288 0.000666667
0.991375 -0.14318  1.11864 -0.226204 0.000666667
0.987124 -0.14263  1.08279 -0.0715213 0.000666667
 0.985948 -0.150854   1.12599 0.084752 0.000666667
 0.992979 -0.141473    1.1124 -0.165128 0.000666667
  0.99587 -0.151017   1.14564 0.0591896 0.000666667
 0.987228 -0.150229   1.12703 -0.0374573 0.000666667
 0.989594 -0.137292   1.12352 -0.249286 0.000666667
 0.987031 -0.143911   1.12604 -0.0294944 0.000666667
 0.997007 -0.142231   1.13164 -0.365256 0.000666667
 0.982253 -0.150908   1.10121 0.408729 0.000666667
 0.978806 -0.145184   1.15053 -0.203756 0.000666667
 0.990005 -0.141624    1.0902 0.33873 0.000666667
0.983867 -0.14735  1.14271 0.0485765 0.000666667
 0.991108 -0.146033   1.13156 0.104315 0.000666667
 0.991677 -0.144203   1.13011 0.105971 0.000666667
 0.991387 -0.151455    1.1249 -0.0271822 0.000666667
  0.98631 -0.149881    1.1469 -0.251621 0.000666667
  0.99126 -0.149422   1.14265 0.0896186 0.000666667
 0.992902 -0.141286   1.11228 -0.180076 0.000666667
 0.989002 -0.150997   1.14879 -0.263737 0.000666667
 0.981851 -0.151194   1.11774 0.0292626 0.000666667
0.993788 -0.14988  1.10261 -0.0296629 0.000666667
 0.994717 -0.150417   1.11334 -0.222599 0.000666667
 0.985812 -0.150121   1.11307 -0.000899907 0.000666667
 0.987628 -0.152566   1.11235 0.0570893 0.000666667
 0.983504 -0.153719   1.11849 -0.105597 0.000666667
 0.989538 -0.147292   1.13127 -0.0589929 0.000666667
 0.994317 -0.144363   1.12196 -0.156463 0.000666667
 0.984092 -0.148934   1.10802 -0.0447013 0.000666667
 0.990773 -0.147199   1.14467 -0.0928281 0.000666667
 0.992746 -0.148752   1.14474 -0.0695254 0.000666667
 0.988463 -0.151966   1.11352 0.0419411 0.000666667
 0.991299 -0.147139   1.11127 0.0187154 0.000666667
 0.991171 -0.149983   1.10827 0.189585 0.000666667
 0.982221 -0.151418    1.1222 0.0101671 0.000666667
 0.984702 -0.124608   1.12844 -0.113307 0.000666667
 0.990129 -0.147328    1.1435 -0.179175 0.000666667
 0.992119 -0.139198   1.13131 -0.224116 0.000666667
 0.989868 -0.146419   1.13295 0.0936733 0.000666667
 0.994829 -0.139839   1.12863 -0.379412 0.000666667
 0.990544 -0.151576   1.15784 0.220123 0.000666667
 0.988319 -0.145488   1.12677 -0.0212528 0.000666667
 0.989621 -0.146945   1.13273 0.0443486 0.000666667
0.997081 -0.15642   1.1356 0.0294972 0.000666667
 0.981452 -0.150757   1.13857 0.0203354 0.000666667
 0.987751 -0.144569   1.08427 -0.291449 0.000666667
 0.987844 -0.142935   1.12056 -0.112652 0.000666667
 0.992579 -0.150654   1.08683 0.277148 0.000666667
  0.98943 -0.153278    1.1293 -0.0248165 0.000666667
0.985951 -0.13712   1.1008 -0.22036 0.000666667
  0.98765 -0.150415   1.12899 -0.0267457 0.000666667
0.996661 -0.14121  1.12785 -0.373226 0.000666667
 0.988464 -0.152154   1.11287 0.0456356 0.000666667
 0.988942 -0.132192   1.12149 -0.434511 0.000666667
 0.992383 -0.145205   1.11121 0.0379384 0.000666667
 0.990041 -0.144877   1.12578 -0.285199 0.000666667
  0.98935 -0.154175   1.12803 -0.0384689 0.000666667
 0.988583 -0.156015   1.11714 0.21751 0.000666667
 0.994657 -0.152002   1.14076 0.13418 0.000666667
 0.988426 -0.149023   1.13149 0.0408395 0.000666667
 0.985438 -0.139163   1.11628 -0.212826 0.000666667
 0.986243 -0.155047   1.11211 -0.151997 0.000666667
 0.980523 -0.143921    1.1453 0.155426 0.000666667
 0.983618 -0.136406   1.11759 -0.254037 0.000666667
 0.997772 -0.138969   1.08446 -0.116674 0.000666667
 0.983947 -0.148504   1.13508 -0.0432443 0.000666667
0.988683 -0.13957  1.10295 0.0635093 0.000666667
 0.990415 -0.143797   1.13441 -0.124387 0.000666667
 0.992197 -0.146851   1.13206 -0.101285 0.000666667
 0.997741 -0.140764   1.12874 -0.366318 0.000666667
 0.979197 -0.164277   1.08265 0.297774 0.000666667
 0.990415 -0.144565   1.13409 -0.0987351 0.000666667
 0.987086 -0.144313   1.08388 -0.297275 0.000666667
 0.991069 -0.139029   1.11121 -0.179047 0.000666667
 0.989519 -0.153142   1.15815 0.215748 0.000666667
 0.996866 -0.143315   1.12251 -0.160628 0.000666667
 0.985886 -0.153035   1.09641 0.00123591 0.000666667
 0.987659 -0.141522   1.14426 -0.202392 0.000666667
 0.991032 -0.149158   1.12721 0.12037 0.000666667
 0.997216 -0.153339   1.16519 -0.290166 0.000666667
 0.990286 -0.147093   1.13282 -0.0964044 0.000666667
 0.995629 -0.142786   1.11424 -0.178939 0.000666667
0.986787 -0.15052  1.11352 -0.00886187 0.000666667
 0.981768 -0.151592   1.11743 0.288283 0.000666667
 0.982015 -0.147665   1.08377 0.280056 0.000666667
 0.995713 -0.137566   1.14043 -0.274887 0.000666667
 0.987102 -0.140442   1.11684 0.0129709 0.000666667
 0.991242 -0.154199   1.16348 -0.310115 0.000666667
 0.990531 -0.144243   1.13378 0.0933151 0.000666667
 0.989778 -0.145023   1.13213 0.116759 0.000666667
 0.988742 -0.151443    1.1474 -0.275992 0.000666667
0.989093 -0.14898  1.13051 -0.0436764 0.000666667
  0.98553 -0.139382   1.12622 -0.407882 0.000666667
 0.998252 -0.135855   1.14221 0.393801 0.000666667
  0.9894 -0.14474   1.1305 0.0887746 0.000666667
 0.983454 -0.148278   1.14275 0.0551157 0.000666667
 0.986999 -0.157655   1.11664 0.220118 0.000666667
 0.993952 -0.143947   1.13432 -0.088777 0.000666667
0.990366 -0.1444 1.13113 0.108113 0.000666667
 0.987359 -0.150627   1.14266 0.0154877 0.000666667
 0.992744 -0.143503   1.11209 0.0333918 0.000666667
  0.99075 -0.149041   1.12484 0.0691432 0.000666667
 0.979783 -0.152734   1.16611 -0.0277892 0.000666667
  0.99078 -0.131784    1.1329 -0.0305488 0.000666667
 0.976284 -0.137797   1.11055 -0.30331 0.000666667
  0.98788 -0.150585   1.12809 -0.0240356 0.000666667
0.983548 -0.14589  1.14218 0.042667 0.000666667
 0.988997 -0.140981   1.12548 -0.257468 0.000666667
 0.992825 -0.137044   1.10378 -0.0353988 0.000666667
 0.996763 -0.153984   1.10082 0.255183 0.000666667
 0.992864 -0.149563   1.14815 -0.0705945 0.000666667
   0.9882 -0.144812   1.13103 0.104994 0.000666667
 0.989018 -0.140684   1.12545 -0.27478 0.000666667
 0.982946 -0.147585   1.14275 0.0690099 0.000666667
 0.985555 -0.137778   1.11784 -0.105521 0.000666667
 0.984593 -0.152244   1.11387 -0.0333837 0.000666667
 0.989169 -0.145409   1.12502 -0.055672 0.000666667
  0.98672 -0.150943   1.11318 0.0321437 0.000666667
0.992385 -0.13562  1.11423 -0.307114 0.000666667
0.995478 -0.15604  1.09944 0.259963 0.000666667
 0.995528 -0.143874   1.11818 -0.18216 0.000666667
 0.991391 -0.153539   1.16291 -0.337435 0.000666667
 0.990085 -0.153317   1.16312 -0.284473 0.000666667
 0.983983 -0.155232   1.08779 0.157987 0.000666667
 0.992951 -0.138128   1.13856 -0.29682 0.000666667
 0.986893 -0.150485   1.12432 0.126283 0.000666667
 0.972436 -0.150488   1.13699 -0.0566043 0.000666667
 0.992487 -0.154227   1.10241 0.276054 0.000666667
 0.982139 -0.151452   1.13922 0.0315876 0.000666667
 0.990305 -0.143737   1.13043 0.105964 0.000666667
 0.995313 -0.141878   1.12339 -0.16103 0.000666667
 0.996427 -0.154262   1.12899 0.0191837 0.000666667
 0.989022 -0.145607   1.13103 0.127579 0.000666667
  1.00689 -0.132593    1.1274 -0.480851 0.000666667
 0.986784 -0.142755   1.08837 -0.190378 0.000666667
 0.992139 -0.153401   1.12585 0.133743 0.000666667
 0.981334 -0.152175   1.14094 -0.226697 0.000666667
 0.982713 -0.150542   1.12175 0.0151911 0.000666667
 0.987879 -0.142148   1.08354 -0.283687 0.000666667
 0.995777 -0.144873    1.1225 -0.169985 0.000666667
 0.988096 -0.141997   1.08201 -0.0553823 0.000666667
 0.980386 -0.150348   1.08349 0.286103 0.000666667
   0.9906 -0.146751   1.12927 0.059646 0.000666667
0.983082 -0.15072   1.1419 -0.230349 0.000666667
 0.985443 -0.150687   1.11268 -0.0176381 0.000666667
 0.992919 -0.144765   1.11019 -0.177874 0.000666667
 0.985498 -0.149659   1.11722 -0.083091 0.000666667
 0.984993 -0.149179   1.14358 0.0714312 0.000666667
0.985832 -0.15673  1.08584 0.173242 0.000666667
 0.995274 -0.140017   1.13194 -0.359617 0.000666667
 0.988835 -0.145309   1.13707 -0.097223 0.000666667
 0.994416 -0.142065   1.11714 0.0606491 0.000666667
 0.995006 -0.151854   1.13847 0.135311 0.000666667
 0.990742 -0.150025   1.14069 0.0765042 0.000666667
 0.993599 -0.141191   1.13077 0.0471897 0.000666667
 0.990539 -0.154594   1.16463 -0.31943 0.000666667
  0.99669 -0.144523   1.12393 -0.182253 0.000666667
 0.990173 -0.146042   1.12967 0.0411584 0.000666667
 0.987597 -0.140996   1.12635 -0.268152 0.000666667
 0.995261 -0.143783    1.1399 -0.47844 0.000666667
 0.992492 -0.149459   1.11412 -0.218996 0.000666667
 0.989611 -0.149445   1.13227 0.0594928 0.000666667
 0.988976 -0.142026   1.12113 -0.0929079 0.000666667
 0.988861 -0.147209   1.13487 -0.0900964 0.000666667
 0.989401 -0.156773   1.11542 0.199262 0.000666667
 0.994318 -0.155021   1.09935 0.252417 0.000666667
 0.992276 -0.160714   1.09321 0.285434 0.000666667
 0.995133 -0.142239   1.12177 -0.146927 0.000666667
 0.990963 -0.147753   1.14557 -0.0826969 0.000666667
 0.993577 -0.139806   1.11058 -0.183645 0.000666667
 0.978951 -0.143536   1.15256 -0.208564 0.000666667
 0.990298 -0.148211   1.12808 -0.0764261 0.000666667
 0.987706 -0.140453   1.11482 0.0194444 0.000666667
 0.989812 -0.145386   1.13202 0.056732 0.000666667
 0.984287 -0.141008   1.13345 0.0763691 0.000666667
 0.990056 -0.150639   1.16525 -0.336658 0.000666667
 0.993267 -0.141264   1.11784 -0.214262 0.000666667
0.984217 -0.14866  1.14951 -0.117898 0.000666667
 0.988803 -0.153747   1.16412 -0.293791 0.000666667
 0.984779 -0.139643    1.1171 -0.198099 0.000666667
 0.995514 -0.142191   1.10656 -0.0349541 0.000666667
 0.991576 -0.150581   1.13088 -0.063117 0.000666667
 0.981989 -0.142599   1.14333 0.103034 0.000666667
 0.988214 -0.154451   1.15886 0.220793 0.000666667
 0.990846 -0.151977   1.12643 0.132056 0.000666667
 0.991386 -0.143355   1.13129 0.0982569 0.000666667
 0.992348 -0.145217   1.13133 -0.0799774 0.000666667
 0.986777 -0.149424   1.12866 -0.0335812 0.000666667
 0.985212 -0.150152   1.10785 -0.0413774 0.000666667
 0.989201 -0.146937   1.12944 0.0585511 0.000666667
 0.987671 -0.135538   1.11081 -0.12821 0.000666667
 0.990633 -0.139152   1.11514 -0.323595 0.000666667
0.989822 -0.15239  1.12598 -0.037485 0.000666667
 0.990158 -0.141943   1.12002 -0.0773941 0.000666667
 0.982307 -0.153128   1.12537 0.0968854 0.000666667
 0.989147 -0.143752   1.08224 -0.0622221 0.000666667
0.987748 -0.13653  1.11209 -0.320762 0.000666667
 0.990815 -0.154424   1.16344 -0.327986 0.000666667
   0.9931 -0.142284   1.12367 -0.145403 0.000666667
  0.98064 -0.151497   1.11763 0.317676 0.000666667
  0.98594 -0.142064   1.09048 -0.206718 0.000666667
 0.981624 -0.147345   1.07168 -0.118731 0.000666667
 0.979391 -0.157761   1.13415 0.555146 0.000666667
 0.992388 -0.148882   1.11291 -0.195145 0.000666667
 0.987276 -0.143763   1.08364 -0.269618 0.000666667
 0.984122 -0.141845    1.1442 0.179754 0.000666667
 0.987576 -0.143384    1.0823 -0.0766376 0.000666667
0.988212 -0.14461  1.14213 -0.19589 0.000666667
 0.984713 -0.138167   1.11797 -0.212946 0.000666667
0.994765 -0.14229  1.12272 -0.154145 0.000666667
 0.981746 -0.142047   1.14308 0.109892 0.000666667
 0.995919 -0.152259   1.13979 0.149616 0.000666667
 0.985341 -0.157775   1.16284 -0.0580307 0.000666667
0.989742 -0.14189  1.11855 -0.0900611 0.000666667
 0.987209 -0.144438   1.12071 -0.0829083 0.000666667
 0.995299 -0.139592   1.10809 -0.0386877 0.000666667
 0.990401 -0.145142   1.11207 0.0527965 0.000666667
 0.999846 -0.146829   1.13464 -0.349104 0.000666667
 0.985742 -0.150681   1.13633 -0.0146584 0.000666667
 0.987764 -0.154823   1.11282 0.0805046 0.000666667
 0.98394 -0.14883   1.1482 -0.113228 0.000666667
 0.990331 -0.149017   1.11753 -0.0271289 0.000666667
 0.991203 -0.135059   1.12172 -0.248689 0.000666667
 0.994639 -0.151038   1.12591 -0.189364 0.000666667
 0.999844 -0.148395   1.13167 -0.37587 0.000666667
0.981513 -0.15086  1.13141 -0.419188 0.000666667
 0.992298 -0.151257   1.12408 0.0755139 0.000666667
 0.993772 -0.144824   1.14556 -0.130307 0.000666667
 0.997632 -0.140049   1.08616 -0.114925 0.000666667
 0.991678 -0.150959   1.14125 0.06454 0.000666667
  0.98965 -0.150454   1.12586 -0.261034 0.000666667
 0.990138 -0.149522   1.10614 0.196286 0.000666667
 0.987715 -0.146921   1.14032 0.20766 0.000666667
 0.983816 -0.154394   1.11327 -0.162173 0.000666667
 0.991315 -0.146905   1.14711 -0.0820968 0.000666667
 0.986848 -0.157851   1.16202 -0.0486044 0.000666667
 0.987983 -0.150956   1.12508 -0.0622565 0.000666667
0.991748 -0.14865  1.13058 -0.0472851 0.000666667
 0.987692 -0.140738    1.1216 -0.113089 0.000666667
 0.985162 -0.138772   1.11622 -0.203074 0.000666667
 0.988284 -0.151317   1.12846 -0.028328 0.000666667
 0.991325 -0.151092   1.10796 0.160901 0.000666667
  0.98038 -0.152415   1.12296 -0.00537417 0.000666667
0.990366 -0.15502  1.11535 0.22355 0.000666667
 0.980885 -0.150965   1.12525 0.0674036 0.000666667
 0.984179 -0.144902   1.14744 -0.116134 0.000666667
0.981329 -0.14901  1.08349 0.31939 0.000666667
  0.98374 -0.140749   1.09852 -0.0901675 0.000666667
 0.989548 -0.151057   1.12623 0.104867 0.000666667
 0.994588 -0.149688   1.11395 -0.229438 0.000666667
 0.988107 -0.156748    1.1161 0.240626 0.000666667
 0.995085 -0.140922   1.10955 -0.189545 0.000666667
 0.989492 -0.146804   1.10446 0.251108 0.000666667
 0.998006 -0.139704   1.13001 -0.366101 0.000666667
 0.982396 -0.152736   1.13848 0.0130551 0.000666667
 0.980412 -0.150337   1.12043 0.0340538 0.000666667
 0.995192 -0.140976   1.11757 0.0488869 0.000666667
 0.985172 -0.158415   1.16326 -0.0290263 0.000666667
 0.995379 -0.149203   1.11392 -0.19119 0.000666667
 0.985704 -0.147986    1.1274 -0.0372418 0.000666667
 0.985627 -0.139232    1.1195 -0.247589 0.000666667
 0.982505 -0.151886    1.1225 0.0398054 0.000666667
0.987133 -0.14289   1.1174 -0.147354 0.000666667
 0.989978 -0.143997   1.13361 -0.11072 0.000666667
 0.989696 -0.152636    1.1414 0.0944765 0.000666667
 0.985127 -0.148405   1.14238 0.0633425 0.000666667
 0.996644 -0.142009   1.12786 -0.355941 0.000666667
 0.983637 -0.152086   1.14125 0.00769703 0.000666667
 0.987683 -0.153643   1.11331 0.243245 0.000666667
 0.977001 -0.159303   1.13695 0.544892 0.000666667
 0.986705 -0.144766   1.11819 -0.154247 0.000666667
 0.991226 -0.141574   1.13041 0.0762924 0.000666667
0.997325 -0.13973  1.08569 -0.133726 0.000666667
  1.00165 -0.146077    1.1339 -0.36722 0.000666667
 0.988204 -0.156456   1.11311 -0.0458918 0.000666667
 0.987591 -0.155284   1.16427 -0.331662 0.000666667
 0.989362 -0.150208   1.10643 0.170096 0.000666667
 0.985695 -0.147439   1.14124 0.092197 0.000666667
 0.990154 -0.153338   1.12279 0.12242 0.000666667
0.996332 -0.14146  1.11637 -0.209976 0.000666667
 0.989919 -0.144557   1.13513 0.0772991 0.000666667
 0.989797 -0.131893   1.13501 -0.0519083 0.000666667
 0.991536 -0.143633    1.1116 -0.00292458 0.000666667
 0.986807 -0.151578   1.12511 0.124147 0.000666667
 0.987653 -0.146349    1.1323 0.0450252 0.000666667
 0.980175 -0.152647    1.1643 -0.035708 0.000666667
 0.993287 -0.151854   1.13979 0.13632 0.000666667
  0.99268 -0.146689   1.13126 -0.0903469 0.000666667
 0.988096 -0.154191   1.11167 0.0333453 0.000666667
 0.988844 -0.154968   1.11379 0.0373845 0.000666667
 0.984817 -0.150021   1.11299 -0.0050381 0.000666667
 0.983193 -0.137701   1.10056 -0.0892018 0.000666667
 0.993094 -0.147324   1.12317 -0.178469 0.000666667
 0.996372 -0.149644   1.14772 0.0540956 0.000666667
 0.990203 -0.144255   1.13171 0.105685 0.000666667
 0.987683 -0.143722    1.1438 -0.200829 0.000666667
 0.989905 -0.149503    1.1067 0.182438 0.000666667
0.997065 -0.14151  1.12903 -0.384112 0.000666667
 0.982468 -0.147795   1.11061 0.0469636 0.000666667
 0.989553 -0.147879   1.13188 -0.099125 0.000666667
 0.991336 -0.135152   1.11731 0.0161695 0.000666667
 0.984781 -0.146485   1.14223 0.0689023 0.000666667
 0.991212 -0.138046   1.11514 0.0318619 0.000666667
 0.990282 -0.145429   1.13405 -0.0633618 0.000666667
 0.997507 -0.151266   1.16433 -0.279144 0.000666667
0.995024 -0.15427  1.13729 0.13653 0.000666667
 0.989065 -0.156108    1.1619 -0.318579 0.000666667
 0.984035 -0.155676   1.08971 0.149006 0.000666667
  0.98335 -0.141195   1.14534 0.155184 0.000666667
 0.994837 -0.140063   1.12883 -0.372466 0.000666667
  0.98576 -0.146741   1.11005 -0.0470735 0.000666667
 0.988712 -0.149364   1.12362 0.0666414 0.000666667
 0.990232 -0.154847   1.11559 0.234753 0.000666667
 0.988156 -0.144924   1.14476 -0.177049 0.000666667
 0.990604 -0.148734   1.11687 -0.0153045 0.000666667
 0.985468 -0.150773   1.14394 0.00717384 0.000666667
 0.986953 -0.143072   1.11296 0.04015 0.000666667
0.988176 -0.15319   1.1419 -0.0325678 0.000666667
 0.983193 -0.148819   1.13604 -0.0473132 0.000666667
 0.990271 -0.158149   1.11316 -0.0699184 0.000666667
 0.979293 -0.139732   1.13236 0.0968059 0.000666667
 0.983392 -0.149568   1.14265 0.0502756 0.000666667
 0.988433 -0.154285   1.15869 0.218844 0.000666667
 0.987149 -0.155023    1.1119 0.0602035 0.000666667
 0.991121 -0.144847   1.13111 0.100352 0.000666667
  0.99601 -0.155684   1.09916 0.252293 0.000666667
 0.987696 -0.150474   1.12906 -0.0466136 0.000666667
0.995433 -0.1356  1.1387 -0.290002 0.000666667
 0.988537 -0.144238    1.1417 -0.178068 0.000666667
  0.99094 -0.144704   1.11122 -0.00492894 0.000666667
 0.988198 -0.149103   1.12444 0.0737286 0.000666667
 0.980475 -0.151051   1.12274 0.034021 0.000666667
 0.971128 -0.151237   1.13752 -0.0429785 0.000666667
 0.988182 -0.143775   1.14377 -0.200437 0.000666667
 0.984632 -0.150591    1.1359 -0.0418058 0.000666667
0.981726 -0.13737  1.08517 0.0296043 0.000666667
 0.988517 -0.148943   1.14343 -0.060847 0.000666667
 0.993095 -0.141138   1.13233 0.0332923 0.000666667
 0.990552 -0.154485   1.16462 -0.324006 0.000666667
  0.99095 -0.145004   1.13437 0.0610347 0.000666667
 0.983859 -0.150358   1.13493 -0.0156308 0.000666667
 0.982045 -0.154622    1.0988 -0.0164864 0.000666667
 0.984127 -0.146609   1.10996 0.0519155 0.000666667
 0.996121 -0.138363   1.12167 0.0386801 0.000666667
 0.997259 -0.140478   1.08574 -0.112782 0.000666667
 0.984075 -0.150329   1.10081 0.419284 0.000666667
 0.990214 -0.143937   1.11082 -0.000488035 0.000666667
 0.980613 -0.146458    1.1476 -0.118964 0.000666667
  0.98552 -0.154088   1.11834 -0.115693 0.000666667
 0.991678 -0.144418   1.13239 0.101045 0.000666667
 0.990757 -0.138479   1.08732 -0.0576279 0.000666667
 0.987741 -0.152338   1.12462 0.123591 0.000666667
 0.985331 -0.154025   1.11653 -0.0927345 0.000666667
 0.992906 -0.149814   1.14589 -0.0586682 0.000666667
 0.987478 -0.151061   1.11664 -0.102278 0.000666667
 0.991777 -0.143454   1.13668 -0.0944148 0.000666667
 0.992338 -0.153765   1.13934 0.103714 0.000666667
0.986391 -0.15339  1.12815 0.000577163 0.000666667
 0.983383 -0.153291   1.16658 0.0108402 0.000666667
 0.994967 -0.144037   1.10685 -0.0164446 0.000666667
 0.987065 -0.152096    1.1294 -0.0787751 0.000666667
 0.989303 -0.152958   1.16252 -0.283703 0.000666667
 0.981416 -0.141674   1.11021 0.0212922 0.000666667
 0.988552 -0.141377   1.11832 -0.142026 0.000666667
 0.980629 -0.154265   1.12105 -0.0312038 0.000666667
 0.980548 -0.153449   1.11935 0.305371 0.000666667
 0.983257 -0.150187   1.12725 0.0700401 0.000666667
 0.992692 -0.150514   1.11537 -0.233498 0.000666667
 0.988742 -0.150066   1.10571 0.187052 0.000666667
 0.996682 -0.142101    1.1149 -0.196656 0.000666667
 0.986556 -0.144201   1.09095 -0.212105 0.000666667
 0.994812 -0.151248   1.14026 0.164018 0.000666667
  0.98817 -0.142702   1.13447 0.0783195 0.000666667
 0.987338 -0.144823   1.12539 -0.0143474 0.000666667
 0.983192 -0.143553    1.1465 0.0993811 0.000666667
 0.998847 -0.150443   1.16332 -0.289121 0.000666667
 0.997452 -0.154803   1.09752 0.148607 0.000666667
 0.982633 -0.146253    1.1136 0.053446 0.000666667
  0.98601 -0.157187   1.16029 -0.0642464 0.000666667
 0.989002 -0.138041   1.11213 -0.311008 0.000666667
 0.995136 -0.156201   1.09936 0.262955 0.000666667
 0.990049 -0.145547   1.13082 0.0397804 0.000666667
 0.989764 -0.145172   1.11655 0.0206029 0.000666667
 0.982416 -0.143306   1.11145 0.0579764 0.000666667
 0.987337 -0.140848   1.11587 0.0180338 0.000666667
 0.990266 -0.147825   1.14414 -0.068454 0.000666667
 0.986801 -0.140044   1.11813 0.011344 0.000666667
 0.987507 -0.139712   1.11872 -0.10003 0.000666667
 0.988866 -0.147042   1.13175 0.0775401 0.000666667
 0.993448 -0.146947   1.12645 -0.175601 0.000666667
 0.991885 -0.140185   1.08748 -0.0811986 0.000666667
 0.991044 -0.160586   1.09104 0.283774 0.000666667
 0.998109 -0.137855   1.08696 -0.137611 0.000666667
 0.989445 -0.153251   1.11871 0.21499 0.000666667
 0.987135 -0.145799   1.12466 -0.0292592 0.000666667
 0.991845 -0.146494   1.11231 0.0487317 0.000666667
 0.986124 -0.146857    1.1321 0.132518 0.000666667
 1.00183 -0.13047  1.12781 -0.0673742 0.000666667
 0.988221 -0.150755   1.12669 -0.0682803 0.000666667
 0.983311 -0.142965   1.13586 0.00529514 0.000666667
 0.995221 -0.156877   1.09947 0.259307 0.000666667
 0.987198 -0.154444   1.15818 0.229701 0.000666667
 0.988019 -0.149608    1.1241 -0.260533 0.000666667
0.984186 -0.14201  1.13704 0.00201484 0.000666667
 0.995698 -0.140946    1.1282 -0.364731 0.000666667
 0.987352 -0.151792   1.12674 -0.0784707 0.000666667
 0.981069 -0.158748   1.12401 0.062825 0.000666667
 0.987572 -0.140895   1.11814 -0.100041 0.000666667
  0.98892 -0.146528   1.10454 0.253473 0.000666667
 0.989608 -0.147899   1.14793 -0.087893 0.000666667
  0.99151 -0.145969   1.13093 0.0827129 0.000666667
 0.995682 -0.142584   1.11494 -0.19561 0.000666667
 0.993388 -0.138215   1.11152 -0.160618 0.000666667
 0.990129 -0.147422   1.13085 0.049794 0.000666667
0.987097 -0.13731  1.11343 -0.321948 0.000666667
 0.990703 -0.130721    1.1209 -0.45628 0.000666667
 0.990239 -0.150958   1.12341 0.0693832 0.000666667
0.986463 -0.14948  1.12239 0.0660975 0.000666667
 0.988003 -0.154186   1.11117 0.0396268 0.000666667
 0.988388 -0.148962   1.12468 0.068157 0.000666667
 0.989264 -0.139885   1.08852 -0.0839216 0.000666667
 0.990127 -0.157383   1.11165 -0.0589131 0.000666667
 0.996495 -0.153755   1.14258 0.0362308 0.000666667
0.997145 -0.14019  1.08508 -0.121116 0.000666667
 0.985295 -0.157421   1.16112 -0.0355937 0.000666667
 0.994345 -0.155248   1.09619 0.145507 0.000666667
 0.987183 -0.139749   1.13402 -0.243939 0.000666667
 0.984741 -0.147541   1.14177 0.0632141 0.000666667
 0.990209 -0.144037   1.13252 0.119493 0.000666667
 0.982116 -0.150758   1.14106 0.0196711 0.000666667
 0.995831 -0.142341    1.1397 -0.479392 0.000666667
 0.982883 -0.140416   1.09562 -0.142126 0.000666667
 0.985729 -0.137207    1.1237 -0.435887 0.000666667
 0.986296 -0.152012   1.12757 -0.0500394 0.000666667
 0.986324 -0.140485   1.11821 -0.110364 0.000666667
 0.984809 -0.149827   1.11877 -0.080851 0.000666667
 0.999017 -0.139539   1.14063 0.12967 0.000666667
 0.996094 -0.143304    1.1299 0.0396547 0.000666667
 0.992644 -0.156249   1.09984 0.253863 0.000666667
0.983309 -0.15385  1.11713 -0.0872742 0.000666667
 0.983049 -0.139567   1.14411 0.139741 0.000666667
   0.9896 -0.146525   1.09279 -0.19198 0.000666667
 0.978714 -0.146544   1.15112 -0.211094 0.000666667
 0.995322 -0.152666   1.13942 0.142311 0.000666667
 0.987259 -0.145035   1.14079 -0.196209 0.000666667
 0.989663 -0.144162   1.12528 -0.0169855 0.000666667
 0.985655 -0.149449   1.13851 -0.0498761 0.000666667
 0.990366 -0.142053   1.13067 -0.248022 0.000666667
 0.993605 -0.151247   1.13864 0.00883486 0.000666667
 0.989359 -0.151733    1.1421 -0.0198116 0.000666667
 0.983476 -0.149746   1.13496 -0.0333891 0.000666667
   0.9827 -0.153803   1.13342 0.330869 0.000666667
 0.983641 -0.150828   1.09759 0.0122614 0.000666667
 0.988863 -0.144867   1.12871 0.0600429 0.000666667
 0.986258 -0.155571   1.11207 -0.154395 0.000666667
 0.988127 -0.157141   1.16128 -0.060907 0.000666667
 0.998271 -0.145953   1.13525 -0.383054 0.000666667
  0.98233 -0.151434   1.14008 0.0385168 0.000666667
 0.986052 -0.133735   1.06502 0.0232157 0.000666667
 0.990838 -0.144899   1.13381 0.106604 0.000666667
 0.990608 -0.144846   1.12574 -0.00501437 0.000666667
 0.996478 -0.152828   1.14062 0.147669 0.000666667
 0.990547 -0.145109   1.13578 -0.106456 0.000666667
 0.979826 -0.144587   1.15232 -0.200986 0.000666667
 0.987007 -0.150452   1.12509 -0.195405 0.000666667
 0.988953 -0.153391   1.15695 0.235753 0.000666667
 0.985199 -0.155229   1.11158 -0.128146 0.000666667
0.981244 -0.15281  1.13288 0.338534 0.000666667
 0.999338 -0.150669   1.16462 -0.295552 0.000666667
 0.982852 -0.149577    1.1008 0.400065 0.000666667
0.981173 -0.14958  1.12836 -0.206131 0.000666667
 0.984577 -0.150527    1.1375 -0.0577766 0.000666667
 0.986868 -0.142802   1.08669 0.00855033 0.000666667
 0.986929 -0.152088   1.14816 -0.26227 0.000666667
 0.987719 -0.143361   1.14262 -0.182111 0.000666667
 0.990131 -0.152415   1.10946 0.175075 0.000666667
 0.990641 -0.147746   1.10816 0.163617 0.000666667
  0.99065 -0.154047   1.12566 -0.0414975 0.000666667
 0.992971 -0.145342   1.13171 0.0512721 0.000666667
 0.985527 -0.140365   1.11609 -0.107101 0.000666667
 0.990965 -0.144595   1.11173 -0.0173213 0.000666667
0.991141 -0.14686  1.11156 0.0144675 0.000666667
 0.985902 -0.150376   1.11656 -0.0741057 0.000666667
    0.991 -0.144557    1.1343 0.094145 0.000666667
 0.981515 -0.149705   1.12879 0.0832847 0.000666667
  0.98899 -0.141285   1.14288 -0.191005 0.000666667
 0.991416 -0.142466   1.11128 -0.157518 0.000666667
 0.988064 -0.143762   1.12542 -0.0568189 0.000666667
 0.983476 -0.151734   1.09701 -0.0152287 0.000666667
  1.00196 -0.149869   1.13347 0.278653 0.000666667
 0.988382 -0.143463   1.14409 -0.190498 0.000666667
 0.984401 -0.144017   1.11271 0.0456338 0.000666667
 0.983259 -0.152508   1.14071 0.00580938 0.000666667
 0.990867 -0.150833   1.14046 0.0534453 0.000666667
  0.99057 -0.151228   1.16127 -0.284621 0.000666667
 0.989358 -0.154752   1.12471 0.140897 0.000666667
 0.987684 -0.140415   1.12466 -0.255182 0.000666667
 0.99485 -0.14134  1.11696 -0.201676 0.000666667
 0.997114 -0.139932   1.13028 -0.343645 0.000666667
 0.992229 -0.131553   1.11683 -0.292533 0.000666667
  0.98753 -0.147843   1.14413 0.00224722 0.000666667
 0.988682 -0.145711   1.08996 -0.189959 0.000666667
 0.994636 -0.141879   1.11494 -0.215911 0.000666667
 0.992211 -0.145799    1.1334 0.0499288 0.000666667
 0.990291 -0.144612   1.13192 0.111586 0.000666667
0.985131 -0.14337  1.13284 0.143163 0.000666667
0.978102 -0.15046   1.1117 0.123678 0.000666667
 0.98863 -0.14484  1.13435 -0.0917648 0.000666667
 0.996336 -0.136972   1.11874 -0.207743 0.000666667
  0.98994 -0.143109   1.11133 0.00649194 0.000666667
 0.986046 -0.143249   1.11943 -0.154062 0.000666667
 0.991475 -0.144361   1.11279 0.0460038 0.000666667
 0.986046 -0.142183   1.11642 -0.147744 0.000666667
 0.989615 -0.149979   1.13907 0.0789925 0.000666667
 0.980546 -0.146539   1.12849 0.272581 0.000666667
 0.990616 -0.144991   1.14666 -0.0849106 0.000666667
 0.985239 -0.158129   1.16511 -0.0314162 0.000666667
0.981596 -0.15305  1.12148 -0.0903519 0.000666667
  0.98789 -0.149666   1.14221 -0.0157787 0.000666667
 0.996061 -0.137108   1.14052 -0.300909 0.000666667
 0.991745 -0.147618   1.11125 0.0329187 0.000666667
 0.989002 -0.143365   1.08446 -0.301503 0.000666667
 0.984729 -0.152613   1.13314 0.342467 0.000666667
 0.990559 -0.150815   1.12255 0.0806562 0.000666667
 0.997482 -0.136989   1.12602 0.249469 0.000666667
 0.99703 -0.14955  1.14359 -0.151396 0.000666667
    0.989 -0.145023   1.14248 -0.200213 0.000666667
 0.989463 -0.153913   1.16337 -0.327147 0.000666667
  0.98362 -0.153352   1.16535 -0.00797534 0.000666667
 0.982641 -0.136375   1.11585 -0.0215683 0.000666667
 0.984423 -0.150276   1.13963 0.0133235 0.000666667
 0.98374 -0.14991   1.1269 0.125761 0.000666667
 0.977283 -0.159184   1.13601 0.563549 0.000666667
 0.988291 -0.149067   1.11596 -0.0714849 0.000666667
 0.987707 -0.156101   1.16198 -0.0482827 0.000666667
 0.996854 -0.139849   1.13087 -0.362559 0.000666667
 0.994239 -0.140421   1.10992 -0.165618 0.000666667
0.986606 -0.14237  1.12554 -0.0338263 0.000666667
  0.99586 -0.144243   1.12149 -0.153618 0.000666667
 0.995354 -0.136284   1.14045 -0.284483 0.000666667
 0.989468 -0.135927   1.12857 -0.0721827 0.000666667
 0.989406 -0.145751   1.11523 -0.0173497 0.000666667
 0.981731 -0.151833   1.13913 0.0245755 0.000666667
 0.984379 -0.140378   1.11988 -0.242005 0.000666667
 0.992312 -0.140543   1.08684 -0.0841779 0.000666667
 0.977799 -0.154155   1.12102 -0.056864 0.000666667
 0.981966 -0.149381   1.14039 0.00365552 0.000666667
 0.988176 -0.143887   1.11711 -0.1127 0.000666667
0.975394 -0.14993  1.11117 0.115278 0.000666667
 0.990527 -0.148679   1.12266 0.0866034 0.000666667
 0.986823 -0.139829   1.12747 -0.406278 0.000666667
 0.991172 -0.152028   1.12624 -0.240857 0.000666667
 0.996008 -0.143035   1.14112 -0.485052 0.000666667
 0.989545 -0.138537   1.12512 -0.259418 0.000666667
 0.982406 -0.150187   1.11844 0.0366379 0.000666667
 0.990257 -0.145101   1.13137 0.0996351 0.000666667
 0.981162 -0.148602   1.11742 0.0306373 0.000666667
 0.986784 -0.140206   1.11589 0.0353304 0.000666667
 0.993801 -0.137152   1.13986 -0.284203 0.000666667
 0.984708 -0.142729   1.13727 -0.00812383 0.000666667
 0.992856 -0.148555    1.0874 0.267153 0.000666667
1.00046 -0.1367 1.12703 -0.0534878 0.000666667
 0.999119 -0.141671   1.14033 0.125996 0.000666667
 0.984321 -0.142137   1.13546 -0.00147938 0.000666667
  0.99932 -0.136751   1.12732 -0.0518609 0.000666667
0.986641 -0.15181  1.09602 -0.147555 0.000666667
 0.981104 -0.142072   1.14586 0.0988792 0.000666667
 0.979493 -0.147353   1.10783 0.042743 0.000666667
 0.991634 -0.150165   1.12932 -0.281016 0.000666667
 0.981426 -0.146584   1.09288 0.358805 0.000666667
 0.983676 -0.156052   1.13318 0.306549 0.000666667
 0.992753 -0.153067   1.16269 -0.313859 0.000666667
 0.976817 -0.151565   1.11231 0.115221 0.000666667
 0.990303 -0.147589   1.11545 -0.0350397 0.000666667
 0.995865 -0.150346   1.14653 0.0407615 0.000666667
 0.986211 -0.137917   1.10074 -0.242711 0.000666667
0.991447 -0.14593  1.13494 -0.0888381 0.000666667
  0.98124 -0.148839   1.12624 -0.199713 0.000666667
0.983998 -0.15131  1.11518 -0.032317 0.000666667
  1.00185 -0.150978   1.13205 0.278061 0.000666667
0.991951 -0.15127  1.10611 -0.0125061 0.000666667
 0.982399 -0.149822   1.13975 0.0167553 0.000666667
0.983429 -0.14814  1.14253 0.0448727 0.000666667
 0.989469 -0.144658   1.13217 0.0779278 0.000666667
 0.993372 -0.148083   1.12481 -0.199819 0.000666667
 0.984575 -0.159334    1.1149 -0.0670079 0.000666667
 0.982271 -0.153636   1.16735 -0.0235727 0.000666667
 0.990655 -0.150586   1.10797 0.166969 0.000666667
 0.993083 -0.145868   1.13312 -0.117555 0.000666667
 0.991391 -0.147046   1.13302 0.0407508 0.000666667
 0.986452 -0.153048   1.12531 0.11789 0.000666667
 0.987606 -0.142041   1.12571 -0.264806 0.000666667
 0.988509 -0.154297   1.11163 0.0448538 0.000666667
 0.989468 -0.152015   1.16487 -0.320023 0.000666667
 0.994809 -0.140513    1.1167 -0.191006 0.000666667
 0.988549 -0.141984   1.11981 -0.150179 0.000666667
 0.977069 -0.159464   1.13708 0.538457 0.000666667
 0.994773 -0.146395   1.12386 -0.166751 0.000666667
 0.996796 -0.144877   1.12126 -0.158242 0.000666667
 0.988925 -0.150251    1.1261 -0.208347 0.000666667
 0.988724 -0.143781   1.12806 -0.0203273 0.000666667
0.990568 -0.1424 1.14297 -0.200468 0.000666667
 0.988571 -0.139733    1.1194 -0.0671725 0.000666667
  0.9885 -0.14317  1.11865 -0.147753 0.000666667
 0.993503 -0.148624   1.10491 -0.039843 0.000666667
  0.99151 -0.142475   1.08991 -0.0926221 0.000666667
0.982561 -0.14875  1.11822 0.00900008 0.000666667
 0.990647 -0.146325   1.14559 -0.0808263 0.000666667
  0.98069 -0.151427   1.11883 0.315679 0.000666667
 0.983898 -0.141166   1.13711 -0.00686281 0.000666667
 0.988712 -0.141941   1.13355 0.0870742 0.000666667
 0.985029 -0.141132   1.11855 -0.193463 0.000666667
0.988836 -0.14936  1.14598 -0.0474264 0.000666667
 0.983886 -0.153106   1.11735 0.318056 0.000666667
 0.988147 -0.152886   1.11331 0.0324052 0.000666667
 0.988907 -0.149745   1.12841 -0.0285322 0.000666667
 0.990104 -0.151609   1.14839 -0.275618 0.000666667
0.988756 -0.15348  1.16338 -0.315838 0.000666667
 0.989981 -0.155333   1.11746 0.20372 0.000666667
   0.9831 -0.150402   1.12863 0.140325 0.000666667
 0.987101 -0.143144   1.12022 -0.144098 0.000666667
 0.993796 -0.141673   1.11621 -0.210035 0.000666667
 0.983195 -0.137623   1.14305 0.0881745 0.000666667
 0.994193 -0.139403   1.11374 -0.183105 0.000666667
 0.988806 -0.151951   1.11432 0.0418353 0.000666667
0.997223 -0.14314  1.12298 -0.162587 0.000666667
 0.990773 -0.152508   1.14096 0.0676468 0.000666667
 0.998748 -0.140326   1.14109 0.121377 0.000666667
 0.985007 -0.149994   1.11382 0.0503566 0.000666667
 0.989619 -0.146116   1.13124 0.0639691 0.000666667
 0.978741 -0.153768   1.16745 -0.00837685 0.000666667
0.990023 -0.14924  1.11989 0.0449934 0.000666667
 0.990569 -0.157046   1.11709 0.222614 0.000666667
 0.986686 -0.150353   1.14271 -0.00727079 0.000666667
 0.994549 -0.139932   1.11552 -0.18731 0.000666667
0.984193 -0.14912  1.09954 0.401216 0.000666667
 0.983154 -0.147411   1.11261 0.0631279 0.000666667
 0.983333 -0.150079   1.14084 0.0237325 0.000666667
 0.988682 -0.146863   1.13062 0.0477789 0.000666667
 0.991472 -0.144899   1.11252 0.0217165 0.000666667
 0.992921 -0.143929   1.13326 -0.101906 0.000666667
 0.99553 -0.13658  1.08822 -0.128254 0.000666667
 0.980626 -0.137596   1.09438 -0.129342 0.000666667
 0.982904 -0.153023    1.1284 0.0954853 0.000666667
 0.991682 -0.150611   1.12253 0.0677404 0.000666667
 0.987338 -0.153602   1.09806 -0.028999 0.000666667
0.988336 -0.1426 1.12576 -0.247848 0.000666667
 0.989303 -0.150186   1.14191 0.0914452 0.000666667
 0.987763 -0.152345   1.13994 -0.0328394 0.000666667
 0.986693 -0.147989   1.12577 0.0562737 0.000666667
 0.992122 -0.146286    1.1345 -0.0882909 0.000666667
  0.99276 -0.151857   1.14602 -0.0877098 0.000666667
 0.987949 -0.151544   1.12627 -0.204026 0.000666667
0.984914 -0.14559  1.14994 -0.0998294 0.000666667
 0.990102 -0.151845   1.14215 0.0791677 0.000666667
  0.99271 -0.152225   1.12637 -0.198171 0.000666667
 0.988287 -0.158549   1.11495 -0.0570203 0.000666667
 0.993552 -0.149667   1.12368 -0.213613 0.000666667
 0.993608 -0.139754   1.10942 -0.181072 0.000666667
 0.981736 -0.151617   1.12141 0.0452078 0.000666667
 0.993738 -0.150175   1.10461 -0.0237276 0.000666667
  0.99609 -0.146424   1.14568 -0.139048 0.000666667
 0.990309 -0.143294   1.11109 0.0091931 0.000666667
0.989964 -0.15178  1.16334 -0.285461 0.000666667
  1.00103 -0.149798   1.13349 0.291754 0.000666667
 0.996049 -0.149685   1.11286 -0.2019 0.000666667
 0.988072 -0.146124   1.14026 0.181606 0.000666667
 0.986958 -0.150309   1.14774 -0.245083 0.000666667
 0.987966 -0.139756   1.10396 0.0582811 0.000666667
 0.988448 -0.150731   1.16326 0.238883 0.000666667
 0.985497 -0.139024   1.10976 -0.0237992 0.000666667
 0.982044 -0.144749   1.11144 0.013514 0.000666667
 0.995135 -0.150076   1.11331 -0.195122 0.000666667
 0.987187 -0.144852   1.14304 -0.196484 0.000666667
0.992592 -0.14909  1.13037 -0.0574486 0.000666667
 0.988037 -0.142758   1.13541 0.0853542 0.000666667
 0.989556 -0.143272   1.08665 -0.00726455 0.000666667
 0.995379 -0.149621   1.14706 0.0645792 0.000666667
 0.992154 -0.149312   1.12116 0.0755434 0.000666667
 0.999394 -0.144719   1.13348 -0.361673 0.000666667
 0.989865 -0.155856    1.1172 0.229325 0.000666667
 0.992122 -0.146158   1.11458 0.0387417 0.000666667
 0.991953 -0.139181   1.13102 -0.261443 0.000666667
  0.99289 -0.144178   1.13271 0.113015 0.000666667
0.989302 -0.1487 1.13248 0.041817 0.000666667
 0.996158 -0.142887   1.11138 -0.15886 0.000666667
  0.99086 -0.152491   1.12394 0.130443 0.000666667
  0.98656 -0.136891   1.11097 -0.112018 0.000666667
 0.993099 -0.141703   1.13533 -0.0959692 0.000666667
 0.985268 -0.149662   1.12664 0.0700377 0.000666667
0.996213 -0.14933  1.14211 0.030691 0.000666667
 0.980991 -0.151117   1.11972 0.284171 0.000666667
 0.990836 -0.151297   1.12511 -0.205997 0.000666667
 0.997205 -0.144079    1.1221 -0.146465 0.000666667
0.995749 -0.14196  1.11466 -0.190098 0.000666667
 0.997549 -0.154212    1.1291 0.0224706 0.000666667
 0.992383 -0.145647   1.11136 0.032465 0.000666667
 0.986653 -0.156698   1.16304 -0.0430985 0.000666667
 0.975355 -0.149365   1.11022 0.114652 0.000666667
 0.991443 -0.150352   1.09013 0.252275 0.000666667
 0.989205 -0.143252   1.12703 -0.275532 0.000666667
0.985093 -0.15058  1.12846 0.133146 0.000666667
  0.98123 -0.150814     1.127 0.0975437 0.000666667
0.991352 -0.13217  1.04931 -0.114691 0.000666667
 0.991663 -0.140919   1.08734 -0.127517 0.000666667
0.991085 -0.14634  1.12667 -0.017959 0.000666667
 0.987795 -0.151965   1.14276 -0.0199851 0.000666667
 0.991282 -0.151157   1.16256 -0.319319 0.000666667
 0.987387 -0.150983    1.1125 -0.0206962 0.000666667
   0.9893 -0.150145   1.10662 0.180124 0.000666667
 0.983781 -0.136904   1.10939 -0.0393491 0.000666667
 0.983804 -0.146186   1.14944 -0.125044 0.000666667
 0.991282 -0.145226   1.14593 -0.0844571 0.000666667
 0.981859 -0.153005   1.14047 0.0213141 0.000666667
0.985237 -0.14504  1.14111 0.177973 0.000666667
 0.993096 -0.149112   1.14495 -0.089407 0.000666667
0.995714 -0.14377  1.11672 -0.216361 0.000666667
 0.991517 -0.144629   1.13391 -0.109626 0.000666667
 0.992926 -0.149011   1.10503 -0.00604091 0.000666667
 0.994178 -0.143036   1.10859 -0.0490236 0.000666667
  0.99473 -0.138266   1.10613 -0.00733347 0.000666667
 0.998482 -0.141325   1.13082 -0.364539 0.000666667
 0.996672 -0.151477   1.13969 0.133985 0.000666667
 0.989198 -0.145173   1.11195 0.0256452 0.000666667
  0.99165 -0.152138   1.13943 0.093986 0.000666667
 0.992483 -0.141184   1.10816 -0.158933 0.000666667
 0.987897 -0.142499   1.09006 -0.184939 0.000666667
 0.990623 -0.145194   1.13154 -0.0645775 0.000666667
 0.983139 -0.147947   1.14885 -0.121803 0.000666667
 0.989147 -0.146039   1.13152 0.0800847 0.000666667
  0.98989 -0.154795   1.15762 0.221075 0.000666667
  0.97969 -0.143623   1.13299 0.0315626 0.000666667
0.979465 -0.1367 1.07442 0.00487506 0.000666667
 0.978351 -0.154374   1.12287 -0.0433312 0.000666667
  0.98825 -0.148763   1.14215 0.09196 0.000666667
 0.988383 -0.143908   1.12773 -0.271438 0.000666667
0.982086 -0.15473  1.16671 -0.00426057 0.000666667
 0.989411 -0.149495   1.12488 0.0704364 0.000666667
 0.980916 -0.142856    1.1114 0.037739 0.000666667
 0.985617 -0.142329    1.1054 -0.169287 0.000666667
 0.987532 -0.152617   1.13913 -0.00277361 0.000666667
 0.985203 -0.138378   1.11613 -0.200921 0.000666667
 0.987638 -0.157332   1.11539 0.221996 0.000666667
 0.982251 -0.141182   1.09397 -0.126825 0.000666667
 0.985861 -0.158356   1.16182 -0.0516613 0.000666667
 0.987497 -0.143749   1.08191 -0.0535902 0.000666667
 0.983269 -0.133725     1.119 0.0808512 0.000666667
0.997215 -0.14425  1.14401 -0.150197 0.000666667
 0.978341 -0.144869   1.15115 -0.232605 0.000666667
 0.986206 -0.139296   1.11777 -0.197254 0.000666667
 0.991047 -0.145345   1.11001 -0.0189465 0.000666667
0.981631 -0.14367  1.11174 0.0416344 0.000666667
 0.991774 -0.149133   1.12877 -0.0482097 0.000666667
 0.995571 -0.136267   1.13939 -0.278508 0.000666667
 0.980561 -0.152281   1.11815 0.321194 0.000666667
 0.978433 -0.144936    1.1513 -0.206295 0.000666667
  0.99128 -0.151781    1.1398 0.0788423 0.000666667
 0.994744 -0.136887   1.13918 -0.291725 0.000666667
  0.99508 -0.150185   1.12593 -0.208393 0.000666667
 0.994719 -0.148587   1.10515 -0.0281283 0.000666667
 0.989084 -0.149722   1.10719 0.16912 0.000666667
 0.988034 -0.139307   1.10161 -0.205793 0.000666667
 0.989675 -0.135342   1.12241 -0.252045 0.000666667
 0.983565 -0.150666   1.13967 -0.230525 0.000666667
 0.984775 -0.155463    1.1346 0.347128 0.000666667
 0.989876 -0.152557   1.13819 0.0937259 0.000666667
 0.991743 -0.145056   1.14407 -0.0792738 0.000666667
 0.983561 -0.141753   1.13406 0.131253 0.000666667
 0.996513 -0.140462    1.1187 0.0545517 0.000666667
0.982538 -0.14877  1.14164 0.0186126 0.000666667
 0.991937 -0.145343   1.11355 0.0209865 0.000666667
  0.99149 -0.153422   1.16273 -0.306891 0.000666667
 0.987453 -0.143156   1.08364 -0.0567034 0.000666667
  0.98278 -0.149278   1.12782 0.095208 0.000666667
 0.992904 -0.150044    1.1482 -0.0869482 0.000666667
 0.991857 -0.142697   1.11202 -0.199002 0.000666667
  1.00615 -0.134546   1.12584 -0.477484 0.000666667
 0.986181 -0.149056   1.11742 -0.102853 0.000666667
0.996868 -0.15248  1.13821 0.141764 0.000666667
 0.997859 -0.143141   1.14346 0.136001 0.000666667
 0.979563 -0.142357   1.15513 -0.18444 0.000666667
0.986484 -0.14015  1.11681 0.0131729 0.000666667
  0.98508 -0.152526   1.12531 0.0553609 0.000666667
 0.990101 -0.137389   1.11245 -0.339031 0.000666667
 0.985928 -0.156507   1.16338 -0.0285348 0.000666667
 0.985639 -0.138827   1.12619 -0.407719 0.000666667
 0.984705 -0.154166   1.09736 -0.0219937 0.000666667
0.990363 -0.15558  1.09975 0.0419635 0.000666667
 0.983256 -0.150309   1.12165 0.0374864 0.000666667
 0.995366 -0.142251   1.11665 -0.203157 0.000666667
 0.989607 -0.158491   1.09297 0.263121 0.000666667
 0.993227 -0.147725   1.13189 -0.0682977 0.000666667
 0.985002 -0.154564   1.08631 0.171761 0.000666667
 0.987725 -0.150148   1.11229 0.0596659 0.000666667
 0.985655 -0.149755   1.14907 -0.252378 0.000666667
 0.986133 -0.150744   1.09903 -0.0121143 0.000666667
 0.989501 -0.152689   1.14114 0.0803729 0.000666667
  0.98694 -0.142164   1.08569 0.00399411 0.000666667
 0.985402 -0.149324   1.11344 -0.025335 0.000666667
 0.993878 -0.139261   1.11281 -0.145574 0.000666667
  0.99194 -0.147704   1.11689 -0.0161819 0.000666667
 0.978129 -0.145295   1.15153 -0.222587 0.000666667
 0.980978 -0.153682   1.16397 -0.0326789 0.000666667
 0.994212 -0.140745   1.13121 0.0268394 0.000666667
   0.9931 -0.139652   1.13038 0.013073 0.000666667
  0.98922 -0.145874   1.13532 -0.0783816 0.000666667
 0.983036 -0.148911    1.1262 0.0638244 0.000666667
0.982839 -0.14863   1.1409 0.052524 0.000666667
  1.00036 -0.151415    1.1312 0.297177 0.000666667
 0.991222 -0.144312     1.113 0.0235351 0.000666667
  0.98539 -0.141825   1.08303 -0.0473845 0.000666667
 0.982799 -0.149653   1.14237 0.0112725 0.000666667
 0.980229 -0.149105   1.07056 -0.0984881 0.000666667
 0.980958 -0.155169    1.1211 -0.0510341 0.000666667
 0.990094 -0.146488   1.11735 -0.00715966 0.000666667
 0.994845 -0.139138   1.10654 -0.0356931 0.000666667
 0.980904 -0.154367   1.16672 -0.0214902 0.000666667
 0.991039 -0.154917    1.1351 -0.057846 0.000666667
 0.992141 -0.142221     1.116 -0.200129 0.000666667
 0.977506 -0.144272   1.15094 -0.207594 0.000666667
 0.989642 -0.145752   1.10542 0.287434 0.000666667
 0.994364 -0.139151    1.1309 0.0337936 0.000666667
 0.983845 -0.151601   1.14219 0.0123446 0.000666667
 0.986618 -0.148859   1.12541 0.0706036 0.000666667
0.991542 -0.15371  1.11537 0.264849 0.000666667
 0.993373 -0.150451   1.10237 -0.00231285 0.000666667
 0.996506 -0.141406   1.12779 -0.355123 0.000666667
 0.987768 -0.150246    1.1263 -0.19799 0.000666667
 0.987628 -0.155205   1.16465 -0.0673931 0.000666667
 0.986139 -0.151213   1.13796 -0.0596233 0.000666667
 0.989177 -0.154784   1.11575 0.228696 0.000666667
 0.984798 -0.148152   1.14145 0.0622125 0.000666667
 0.987514 -0.153319   1.12588 -0.0349538 0.000666667
 0.995253 -0.138712   1.14372 0.140629 0.000666667
 0.982823 -0.140429    1.1329 0.122652 0.000666667
 0.990914 -0.148047   1.14588 -0.0531667 0.000666667
  0.98345 -0.149896   1.13739 -0.0290785 0.000666667
 0.985529 -0.146213   1.10825 -0.0199063 0.000666667
 0.997541 -0.145154    1.1392 -0.479808 0.000666667
 0.995923 -0.151585   1.14046 0.128911 0.000666667
 0.984959 -0.146186   1.10148 0.39541 0.000666667
 0.980972 -0.138293   1.11607 0.0210999 0.000666667
 0.984492 -0.154517   1.13395 0.35086 0.000666667
  0.99987 -0.150973   1.13168 0.284234 0.000666667
 0.990331 -0.149114   1.13358 -0.0954915 0.000666667
 0.990874 -0.144901   1.13035 0.0889918 0.000666667
 0.987095 -0.157384   1.16304 -0.049605 0.000666667
 0.987466 -0.150572   1.12529 -0.0507081 0.000666667
 0.983787 -0.149258   1.11045 0.0446498 0.000666667
 0.988164 -0.140702   1.12737 -0.25612 0.000666667
 0.990418 -0.149253   1.12146 0.0520575 0.000666667
 0.988798 -0.152569   1.14116 -0.0239522 0.000666667
  0.98302 -0.153764   1.16755 -0.0304641 0.000666667
 0.992165 -0.145233   1.13311 0.0798906 0.000666667
 0.997797 -0.139296   1.10519 0.0200658 0.000666667
 0.990781 -0.148284   1.10653 0.190427 0.000666667
 0.989453 -0.148874    1.1315 0.0731943 0.000666667
  0.98191 -0.147715   1.10127 0.372557 0.000666667
 0.996021 -0.152165   1.14322 0.0233117 0.000666667
0.990866 -0.15025  1.12442 0.0786094 0.000666667
 0.986015 -0.150987    1.1179 -0.073886 0.000666667
 0.994592 -0.143196   1.11485 -0.229495 0.000666667
0.987864 -0.14352  1.14325 -0.196195 0.000666667
0.993676 -0.14985  1.10611 -0.00850868 0.000666667
 0.995661 -0.142397   1.12891 -0.367215 0.000666667
 0.995406 -0.141734   1.11743 -0.182426 0.000666667
 0.989973 -0.146785   1.11204 0.0305827 0.000666667
 0.993816 -0.145978   1.12112 -0.170085 0.000666667
  0.99384 -0.142833   1.11024 -0.186153 0.000666667
 0.998881 -0.139509   1.08519 -0.119958 0.000666667
0.991153 -0.15108  1.12674 -0.267106 0.000666667
 0.987521 -0.142447   1.11524 -0.140012 0.000666667
 0.992055 -0.143466    1.1096 0.0106375 0.000666667
 0.982776 -0.151341   1.14274 -0.230551 0.000666667
 0.981435 -0.150246   1.12139 -0.0117975 0.000666667
 0.984888 -0.150753   1.14215 0.080611 0.000666667
 0.979326 -0.144266   1.15328 -0.204564 0.000666667
 0.995381 -0.142557   1.12012 0.0560504 0.000666667
 0.982213 -0.151027   1.12775 0.136277 0.000666667
 0.984014 -0.146741   1.10904 -0.0344473 0.000666667
 0.981335 -0.148439   1.07462 -0.109387 0.000666667
0.993528 -0.14204  1.11728 -0.198925 0.000666667
 0.994397 -0.136364   1.14128 -0.294361 0.000666667
 0.982039 -0.150238   1.12985 -0.425774 0.000666667
 0.994113 -0.152882   1.13738 0.02532 0.000666667
 0.987824 -0.141051   1.10611 -0.162508 0.000666667
 0.992888 -0.151026   1.10722 0.179473 0.000666667
 0.987707 -0.141775   1.12586 -0.257824 0.000666667
   0.9908 -0.151024   1.12388 -0.273397 0.000666667
 0.992691 -0.151012   1.10842 0.172302 0.000666667
 0.985621 -0.139414   1.12502 -0.422264 0.000666667
 0.998331 -0.144902    1.1398 -0.445755 0.000666667
 0.986489 -0.155127   1.13022 0.021789 0.000666667
0.992682 -0.14085  1.11097 -0.167357 0.000666667
 0.985612 -0.144059   1.14114 -0.179636 0.000666667
 0.997034 -0.140044   1.11726 -0.186906 0.000666667
 0.988064 -0.142541   1.14084 -0.224836 0.000666667
 0.989844 -0.154906   1.11456 0.245961 0.000666667
 0.985779 -0.155265   1.16333 0.231485 0.000666667
 0.991582 -0.145497   1.13385 0.0281655 0.000666667
 0.993047 -0.144828   1.11202 0.0389768 0.000666667
 0.990116 -0.150373   1.12292 0.0729622 0.000666667
  0.99307 -0.146073   1.11277 0.0399414 0.000666667
 0.987373 -0.148331   1.12241 0.0613391 0.000666667
 0.987452 -0.151278   1.11198 -0.0139132 0.000666667
 0.983368 -0.152256   1.14288 -0.234137 0.000666667
 0.985837 -0.140494   1.11737 -0.120279 0.000666667
 0.986424 -0.145583   1.15794 -0.0259841 0.000666667
 0.993896 -0.137896   1.13961 -0.306743 0.000666667
 0.984594 -0.151898   1.12811 0.134288 0.000666667
 0.989085 -0.134112   1.11179 -0.125703 0.000666667
 0.988319 -0.143797   1.12561 -0.0170881 0.000666667
   0.9966 -0.141882   1.11449 -0.212278 0.000666667
 0.991708 -0.148422    1.1454 -0.0741962 0.000666667
 0.985736 -0.140014   1.11708 0.0254142 0.000666667
 0.989881 -0.140902    1.1259 -0.26225 0.000666667
 0.984912 -0.148744   1.14346 0.0785019 0.000666667
 0.984719 -0.149748   1.13529 -0.0261953 0.000666667
 0.987622 -0.143631   1.08214 -0.053808 0.000666667
 0.989625 -0.143872   1.13174 0.110262 0.000666667
 0.985113 -0.142546   1.08398 -0.279127 0.000666667
 0.987355 -0.154707   1.16635 -0.0378505 0.000666667
 0.993005 -0.136215   1.12841 -0.0508602 0.000666667
 0.980912 -0.145658   1.10907 0.0561186 0.000666667
 0.986907 -0.153335   1.14343 0.00894906 0.000666667
 0.984364 -0.139149   1.11704 -0.207155 0.000666667
0.984866 -0.14842  1.11011 -0.0519064 0.000666667
  0.98512 -0.140878   1.13658 -0.00712095 0.000666667
0.988781 -0.14487  1.13127 0.0963793 0.000666667
 0.986664 -0.137701   1.11933 -0.261821 0.000666667
 0.984104 -0.150444   1.12821 0.0780254 0.000666667
 0.981674 -0.149676   1.11948 0.00330441 0.000666667
 0.993968 -0.142595   1.11701 -0.206905 0.000666667
 0.994625 -0.151024   1.15722 -0.243528 0.000666667
 0.986098 -0.143321   1.08221 -0.050897 0.000666667
 0.984847 -0.149179   1.12748 -0.0574309 0.000666667
 0.995303 -0.153605   1.10102 0.270183 0.000666667
 0.991988 -0.148919   1.13038 -0.0588918 0.000666667
 0.982767 -0.147518    1.1444 0.0767268 0.000666667
0.983719 -0.15196  1.12716 0.112861 0.000666667
 0.990318 -0.152863    1.1616 -0.307024 0.000666667
 0.991256 -0.144276   1.13361 0.0662539 0.000666667
 0.994809 -0.142871   1.10891 -0.148769 0.000666667
 0.991792 -0.141497   1.11595 -0.202131 0.000666667
 0.991336 -0.148558    1.1162 -0.0373464 0.000666667
0.978375 -0.14531  1.13161 0.0196841 0.000666667
 0.988141 -0.155334   1.16297 -0.29912 0.000666667
  0.98979 -0.158405   1.11821 0.234278 0.000666667
 0.977896 -0.144871   1.15156 -0.20514 0.000666667
 0.987623 -0.141648   1.10477 -0.157026 0.000666667
 0.991871 -0.151971   1.12755 0.116761 0.000666667
 0.986097 -0.143223   1.11729 -0.131107 0.000666667
 0.989425 -0.142242   1.11971 -0.0738581 0.000666667
0.996771 -0.15304  1.10183 0.269513 0.000666667
 0.993541 -0.135989   1.13777 -0.287336 0.000666667
 0.984403 -0.153387   1.11776 0.308959 0.000666667
  0.99734 -0.140236   1.13189 0.0371426 0.000666667
 0.992816 -0.156823   1.09339 0.102889 0.000666667
  0.99045 -0.135361   1.11665 0.0199727 0.000666667
 0.989532 -0.137304   1.08701 -0.10011 0.000666667
 0.985156 -0.143989   1.13209 0.124712 0.000666667
 0.981927 -0.153831   1.16688 -0.0329265 0.000666667
 0.988473 -0.153522   1.12319 0.123789 0.000666667
  0.99457 -0.142716   1.11007 -0.165379 0.000666667
 0.990583 -0.153423   1.14169 0.0803017 0.000666667
0.993533 -0.14119  1.11254 -0.162614 0.000666667
 0.990472 -0.148904   1.14454 -0.0648514 0.000666667
 0.987479 -0.152768   1.12439 0.132467 0.000666667
 0.990837 -0.143398   1.13193 0.060975 0.000666667
 0.978203 -0.149186   1.11237 0.106711 0.000666667
 0.981661 -0.152696   1.12672 0.0984316 0.000666667
 0.988832 -0.155341   1.11507 0.252443 0.000666667
 0.987864 -0.157486   1.11596 -0.078668 0.000666667
 0.983101 -0.154852   1.16755 -0.0168986 0.000666667
 0.994061 -0.151167   1.12537 -0.211628 0.000666667
 0.980076 -0.148687   1.12227 0.0354784 0.000666667
 0.997623 -0.144542   1.14457 -0.139181 0.000666667
 0.983583 -0.144797   1.14784 -0.110629 0.000666667
 0.992419 -0.149724   1.10823 0.185402 0.000666667
 0.983771 -0.152292   1.12926 0.114929 0.000666667
 0.981944 -0.152679   1.13466 0.326829 0.000666667
 0.977713 -0.144782   1.14989 -0.208963 0.000666667
 0.984832 -0.143549   1.13132 0.0900802 0.000666667
 0.988435 -0.150435   1.11386 -0.00685779 0.000666667
 0.990039 -0.143675   1.12715 -0.0267933 0.000666667
 0.99525 -0.14218  1.11107 -0.19353 0.000666667
 0.999305 -0.141279   1.13038 -0.376357 0.000666667
 0.994319 -0.145182   1.13191 0.0759806 0.000666667
 0.99222 -0.13589  1.14192 -0.2714 0.000666667
  0.98964 -0.153273    1.1253 -0.209319 0.000666667
 0.989168 -0.138137   1.11296 -0.300799 0.000666667
 0.989352 -0.147491   1.13283 0.101147 0.000666667
0.992176 -0.14372  1.13388 -0.106076 0.000666667
 0.997199 -0.140994   1.13246 -0.359984 0.000666667
 0.985037 -0.153378   1.09819 -0.0295653 0.000666667
 0.989908 -0.148881   1.13025 -0.0641281 0.000666667
 0.990394 -0.150709   1.10794 0.173033 0.000666667
  1.00055 -0.148307   1.13583 -0.0111927 0.000666667
 0.977626 -0.159013   1.13655 0.531786 0.000666667
 0.991857 -0.146389   1.14598 -0.0770905 0.000666667
0.984045 -0.14467  1.10111 0.408531 0.000666667
 0.987507 -0.144762   1.15303 -0.0380244 0.000666667
 0.980998 -0.150739   1.13848 0.00682385 0.000666667
 0.997171 -0.137453    1.0867 -0.104065 0.000666667
 0.991556 -0.146974   1.13336 0.0949434 0.000666667
 0.989403 -0.149446   1.12177 0.0333825 0.000666667
 0.976227 -0.148531   1.11011 0.121171 0.000666667
 0.987664 -0.144494   1.14214 -0.215034 0.000666667
 0.980224 -0.155613   1.09212 0.136758 0.000666667
  0.99218 -0.152086   1.10491 0.163372 0.000666667
 0.991658 -0.146983   1.14525 -0.0845954 0.000666667
 0.998328 -0.137806   1.10402 -0.00177665 0.000666667
 0.99714 -0.15092  1.16295 -0.306274 0.000666667
 0.981835 -0.147465   1.13472 -0.0376193 0.000666667
  0.99048 -0.143272   1.11857 -0.0875014 0.000666667
 0.996278 -0.150596   1.14367 -0.151828 0.000666667
 0.981824 -0.151447   1.12807 0.130466 0.000666667
 0.987354 -0.143117   1.08548 0.0257556 0.000666667
 0.994317 -0.154308   1.13026 0.0289464 0.000666667
 0.991488 -0.151683   1.10871 0.164319 0.000666667
 0.993503 -0.156647   1.10302 0.27215 0.000666667
  0.98835 -0.137341   1.11164 -0.317137 0.000666667
 0.989046 -0.156201    1.1169 0.229071 0.000666667
 0.985364 -0.156485   1.16197 -0.0352056 0.000666667
 0.986343 -0.140484   1.12648 -0.2611 0.000666667
 0.984826 -0.141903   1.10467 -0.183563 0.000666667
 0.989031 -0.153273   1.14235 0.0129266 0.000666667
 0.992263 -0.144996   1.13419 -0.109957 0.000666667
 0.987238 -0.147851   1.10984 -0.0413636 0.000666667
0.988522 -0.14269  1.14236 -0.19375 0.000666667
0.992901 -0.15528  1.10302 0.264511 0.000666667
 0.986215 -0.143559   1.13085 0.10622 0.000666667
  0.98952 -0.145206   1.15572 -0.0362182 0.000666667
 0.983061 -0.152652   1.13048 -0.434252 0.000666667
 0.983384 -0.152389   1.13984 0.0019649 0.000666667
 0.986902 -0.151564   1.11733 -0.103234 0.000666667
 0.991436 -0.145684   1.13342 0.0825719 0.000666667
 0.986621 -0.150033   1.11801 -0.0709076 0.000666667
 0.980373 -0.140817    1.0933 -0.16072 0.000666667
 0.990372 -0.143614   1.12661 -0.27186 0.000666667
 0.990306 -0.142451   1.08479 -0.118148 0.000666667
 0.989648 -0.153267   1.12427 0.138173 0.000666667
 0.993873 -0.149824   1.14582 -0.088403 0.000666667
 0.991299 -0.143975   1.11246 -0.00152364 0.000666667
 0.981629 -0.151824   1.11789 0.29163 0.000666667
 0.994577 -0.140199    1.1173 -0.183673 0.000666667
 0.983631 -0.151835   1.11809 0.304455 0.000666667
 0.990828 -0.144561   1.13505 -0.0915557 0.000666667
  0.99426 -0.149789   1.12551 -0.195684 0.000666667
 1.00061 -0.15135  1.13178 0.295884 0.000666667
 0.993918 -0.155784   1.09955 0.256496 0.000666667
 0.991171 -0.148381   1.14578 -0.0555974 0.000666667
 0.982201 -0.139458   1.11672 0.0279513 0.000666667
 0.981876 -0.148578   1.14914 -0.116621 0.000666667
 0.986934 -0.151091   1.11683 -0.0960402 0.000666667
 0.983511 -0.155658   1.13454 0.341276 0.000666667
 0.992988 -0.146871   1.13042 0.0548737 0.000666667
 0.989234 -0.147373   1.10439 0.244375 0.000666667
 0.979972 -0.144721   1.13107 0.0339411 0.000666667
 0.986526 -0.151362   1.12461 0.111055 0.000666667
 0.990784 -0.139839   1.11724 -0.125474 0.000666667
 0.994888 -0.143732   1.11623 -0.218362 0.000666667
 0.991976 -0.144752    1.1457 -0.0896011 0.000666667
 0.989152 -0.149146   1.12429 0.0545979 0.000666667
0.977159 -0.13591  1.11136 -0.324482 0.000666667
 0.994232 -0.141011   1.11658 -0.184749 0.000666667
0.995048 -0.14438  1.12334 -0.180208 0.000666667
 0.991965 -0.146474   1.12021 0.0795958 0.000666667
 0.998977 -0.140733   1.14245 0.119778 0.000666667
 0.984095 -0.147805    1.1411 0.0606892 0.000666667
 0.984957 -0.142382   1.10366 -0.174936 0.000666667
 0.987605 -0.156152   1.16202 -0.0631498 0.000666667
 0.985398 -0.142279   1.11856 -0.13965 0.000666667
 0.990876 -0.138818   1.08765 -0.084411 0.000666667
 0.987335 -0.148616   1.14222 -0.0181392 0.000666667
 0.992642 -0.140995   1.11795 -0.215021 0.000666667
0.984501 -0.13988  1.12163 -0.281458 0.000666667
 0.988313 -0.152399    1.1264 -0.0412105 0.000666667
 0.995681 -0.140816   1.11623 -0.193115 0.000666667
 0.981835 -0.147852   1.13476 -0.0339565 0.000666667
 0.982831 -0.141303   1.12288 -0.264136 0.000666667
 0.986357 -0.153589   1.12177 0.0521622 0.000666667
 0.995349 -0.135405   1.13796 -0.270588 0.000666667
 0.988343 -0.141278   1.12501 -0.276564 0.000666667
 0.991974 -0.150115   1.14515 -0.0858615 0.000666667
 0.981171 -0.148653   1.08278 0.27275 0.000666667
 0.993772 -0.155618   1.10028 0.253093 0.000666667
 0.984618 -0.152324   1.12436 -0.0505566 0.000666667
 0.993464 -0.144203   1.13154 -0.0950492 0.000666667
 0.979997 -0.150462   1.12133 0.0272854 0.000666667
 0.991476 -0.144146   1.13226 0.0871689 0.000666667
  0.99234 -0.145957   1.13428 0.0713791 0.000666667
   0.9898 -0.145706   1.11208 0.0348191 0.000666667
 0.983672 -0.151661   1.09737 -0.012715 0.000666667
 0.998086 -0.140288   1.08589 -0.111127 0.000666667
 0.996051 -0.145337   1.12324 -0.165719 0.000666667
 0.986214 -0.141994     1.117 -0.161234 0.000666667
 0.984454 -0.157609   1.13374 0.330284 0.000666667
 0.981558 -0.149264   1.11891 0.0251835 0.000666667
 0.989631 -0.143439   1.13277 0.0644012 0.000666667
 0.993097 -0.153775   1.12869 -0.214343 0.000666667
0.992445 -0.15872  1.09468 0.281655 0.000666667
 0.983097 -0.150036   1.13432 -0.0296058 0.000666667
 0.982138 -0.149312   1.08264 0.280708 0.000666667
   0.9842 -0.144386   1.13296 0.105635 0.000666667
 0.991601 -0.145664   1.13325 0.0522688 0.000666667
0.982952 -0.15104  1.11819 0.00620539 0.000666667
 0.984246 -0.140576   1.13774 0.084048 0.000666667
 0.990547 -0.149125   1.14533 -0.0705089 0.000666667
 0.992291 -0.144399   1.11326 -0.00357311 0.000666667
 0.980437 -0.144144    1.1521 -0.21565 0.000666667
 0.980427 -0.148698   1.08308 0.275354 0.000666667
 0.999231 -0.141712   1.13032 -0.378948 0.000666667
 0.981612 -0.155006    1.1661 -0.00491344 0.000666667
 0.979488 -0.144704   1.15056 -0.200781 0.000666667
 0.986245 -0.150069   1.09978 0.420252 0.000666667
 0.979489 -0.154965   1.11526 -0.146929 0.000666667
 0.989877 -0.161356   1.12763 0.185747 0.000666667
 0.983301 -0.142634   1.12323 -0.268848 0.000666667
 0.992503 -0.145439   1.11061 0.0370544 0.000666667
0.991409 -0.14092  1.08743 -0.0879399 0.000666667
 0.986969 -0.142336   1.12677 -0.258947 0.000666667
 0.993296 -0.140914   1.13331 0.0253376 0.000666667
 0.989389 -0.146129   1.13529 -0.0965703 0.000666667
0.983228 -0.14329  1.13287 0.131089 0.000666667
 0.994315 -0.153225   1.13888 0.150833 0.000666667
 0.993768 -0.131262   1.11928 -0.288228 0.000666667


==> output_ims_seed52_withold/naive_action_2.txt <==
0.019653
 0.983407 -0.145403   1.11228 0.0044381 0.000666667
0.990424 -0.13635  1.11213 -0.346148 0.000666667
 0.981186 -0.143465   1.11078 0.0623213 0.000666667
 0.998429 -0.138894   1.11708 -0.165361 0.000666667
 0.996444 -0.143263   1.11607 -0.207237 0.000666667
0.990782 -0.14418  1.11157 0.0142911 0.000666667
 0.986266 -0.145991   1.11007 -0.0379568 0.000666667
 0.994585 -0.139829   1.11189 -0.160295 0.000666667
 0.996803 -0.141801   1.10925 -0.160383 0.000666667
 0.987168 -0.150818    1.1135 0.00180432 0.000666667
 0.98998 -0.15215  1.10809 0.181158 0.000666667
0.996205 -0.14203   1.1199 0.0712508 0.000666667
 0.996459 -0.153529   1.10206 0.272461 0.000666667
 0.986874 -0.155591   1.11223 -0.14317 0.000666667
 0.992065 -0.147424   1.10649 0.000608415 0.000666667
 0.995087 -0.143038   1.11706 -0.169972 0.000666667
  0.99129 -0.141162   1.10936 -0.187635 0.000666667
 0.977684 -0.149587   1.11193 0.128657 0.000666667
 0.985364 -0.150595   1.10791 -0.0428733 0.000666667
 0.993178 -0.146076   1.11131 0.0479583 0.000666667
 0.989359 -0.137894   1.11334 -0.319329 0.000666667
 0.989416 -0.152155   1.11324 -0.0264798 0.000666667
 0.987495 -0.144171   1.10394 -0.154657 0.000666667
  0.99175 -0.150455   1.10574 0.195919 0.000666667
0.992898 -0.15205  1.10579 -0.00816455 0.000666667
 0.986096 -0.145941   1.11938 -0.137718 0.000666667
  0.99308 -0.149596   1.10526 -0.0496457 0.000666667
 0.994803 -0.141924   1.10963 -0.16754 0.000666667
 0.992388 -0.151794   1.10425 0.150711 0.000666667
 0.978387 -0.134089   1.11187 -0.331738 0.000666667
 0.988122 -0.141061   1.11471 0.0227515 0.000666667
 0.988904 -0.155659   1.11529 0.255079 0.000666667
 0.992133 -0.143659   1.11147 -0.193326 0.000666667
 0.978857 -0.151959   1.11079 0.1418 0.000666667
  0.98938 -0.148921   1.10625 0.178973 0.000666667
  0.98961 -0.152733   1.11392 0.0269877 0.000666667
 0.984804 -0.147063   1.11392 0.00963357 0.000666667
0.988054 -0.14493  1.11784 -0.119139 0.000666667
0.987624 -0.15924  1.11641 0.237876 0.000666667
 0.993969 -0.140495   1.11325 -0.148611 0.000666667
 0.977843 -0.152163   1.11308 0.135607 0.000666667
 0.985938 -0.140736   1.11578 -0.146112 0.000666667
 0.988975 -0.141545    1.1097 0.0216431 0.000666667
 0.985474 -0.142158   1.11994 -0.150766 0.000666667
 0.988112 -0.151459   1.10725 0.193886 0.000666667
 0.995654 -0.149363   1.10429 -0.0329668 0.000666667
 0.992536 -0.151396   1.10716 0.159701 0.000666667
 0.988961 -0.156918   1.11575 0.190465 0.000666667
 0.990408 -0.156426   1.11554 0.253747 0.000666667
 0.991774 -0.145095   1.10931 0.035861 0.000666667
  0.99031 -0.144856   1.11621 0.0168819 0.000666667
 0.986251 -0.150422   1.10222 0.386226 0.000666667
 0.994594 -0.149595   1.10434 -0.0449921 0.000666667
 0.994261 -0.144148   1.10793 -0.0644804 0.000666667
0.996035 -0.14985    1.114 -0.205352 0.000666667
 0.995472 -0.141974   1.11257 -0.236311 0.000666667
 0.992575 -0.144039   1.11191 0.0314927 0.000666667
0.982338 -0.14303   1.1113 0.0188277 0.000666667
 0.982258 -0.154065   1.11344 -0.167018 0.000666667
 0.991401 -0.149174   1.10625 0.177508 0.000666667
 0.989742 -0.150499    1.1093 0.156734 0.000666667
 0.997319 -0.140623   1.11107 -0.206307 0.000666667
 0.993261 -0.148325   1.11408 -0.201572 0.000666667
 0.989046 -0.147493    1.1083 0.177697 0.000666667
  0.99294 -0.141467   1.11364 -0.171109 0.000666667
 0.986913 -0.140349   1.11383 0.0405556 0.000666667
0.992134 -0.14341  1.10974 -0.216691 0.000666667
 0.990722 -0.149583   1.10826 0.147286 0.000666667
 0.993951 -0.139258   1.10955 -0.183974 0.000666667
 0.992374 -0.154973   1.09998 0.277585 0.000666667
  0.99365 -0.156288   1.10309 0.276138 0.000666667
 0.988069 -0.141313   1.10528 -0.149581 0.000666667
 0.984664 -0.145967   1.11073 -0.0278874 0.000666667
 0.983521 -0.141593   1.10516 -0.186917 0.000666667
 0.985986 -0.138981   1.11718 0.0270011 0.000666667
0.987271 -0.1445  1.1188 -0.111568 0.000666667
 0.984252 -0.149206   1.11706 -0.0520766 0.000666667
 0.986195 -0.153354   1.11219 -0.137528 0.000666667
 0.983788 -0.149964    1.1006 0.393278 0.000666667
 0.991836 -0.146461   1.10545 0.252872 0.000666667
 0.991853 -0.151816    1.1092 0.17792 0.000666667
 0.988482 -0.139519    1.1027 0.062045 0.000666667
 0.994974 -0.140341   1.11442 -0.16994 0.000666667
 0.988216 -0.142255   1.12078 -0.0831254 0.000666667
 0.995476 -0.142219   1.11199 -0.178556 0.000666667
 0.996087 -0.140379    1.1174 -0.191888 0.000666667
 0.990584 -0.154487   1.11489 0.222915 0.000666667
0.987407 -0.1342 1.11261 -0.129902 0.000666667
  0.98093 -0.147687   1.11832 0.0241307 0.000666667
0.990227 -0.15025  1.12224 0.0801434 0.000666667
 0.988539 -0.133382   1.11121 -0.121102 0.000666667
 0.987418 -0.143204   1.10584 -0.17251 0.000666667
 0.995535 -0.142037   1.11145 -0.160953 0.000666667
 0.982034 -0.146839   1.10906 0.0439821 0.000666667
 0.995127 -0.151282   1.11318 -0.204618 0.000666667
  0.99072 -0.151023   1.10917 0.195427 0.000666667
0.994184 -0.14152  1.11616 -0.201159 0.000666667
 0.988711 -0.154069   1.11118 0.0636263 0.000666667
 0.990076 -0.137335   1.11448 -0.287903 0.000666667
 0.994511 -0.141406   1.11732 -0.214901 0.000666667
  0.98909 -0.150295   1.10593 0.174558 0.000666667
 0.984403 -0.147696   1.11485 -0.0584474 0.000666667
 0.992173 -0.140618   1.10956 -0.132952 0.000666667
 0.996111 -0.141569   1.11015 -0.170943 0.000666667
 0.986883 -0.153125   1.11082 0.0424964 0.000666667
 0.995682 -0.143611   1.10481 -0.0338344 0.000666667
 0.980621 -0.143942   1.11226 0.0508798 0.000666667
 0.988696 -0.135126     1.111 -0.31629 0.000666667
 0.988554 -0.139329   1.11336 -0.310815 0.000666667
 0.977097 -0.149557   1.11043 0.10506 0.000666667
 0.993568 -0.144741   1.11538 -0.214441 0.000666667
 0.988683 -0.141867   1.11878 -0.088226 0.000666667
  0.99246 -0.144345    1.1108 0.0368945 0.000666667
 0.984841 -0.148297   1.11137 -0.0580088 0.000666667
 0.989758 -0.158061   1.11373 -0.0445354 0.000666667
0.984967 -0.15105  1.11241 -0.00689443 0.000666667
 0.985061 -0.149577   1.11343 0.045988 0.000666667
  0.99537 -0.156308    1.1002 0.24486 0.000666667
 0.989137 -0.154934   1.11484 0.247436 0.000666667
 0.98308 -0.15221   1.1192 0.00607779 0.000666667
 0.982507 -0.142192   1.11258 0.0495807 0.000666667
 0.988723 -0.146691   1.10261 0.245222 0.000666667
 0.994012 -0.143055   1.11191 -0.173217 0.000666667
 0.980956 -0.140123   1.11611 0.0084545 0.000666667
 0.994879 -0.142621    1.1083 -0.026695 0.000666667
 0.990199 -0.143469   1.11163 0.00633476 0.000666667
 0.991223 -0.141473   1.11081 -0.154835 0.000666667
 0.980268 -0.143938   1.11375 0.0681198 0.000666667
0.986884 -0.15306  1.11198 0.0360945 0.000666667
 0.995742 -0.139635   1.11513 -0.197214 0.000666667
 0.989774 -0.146628   1.10486 0.242081 0.000666667
 0.992317 -0.143676   1.11259 0.0351516 0.000666667
 0.988133 -0.151607   1.11397 0.0338127 0.000666667
 0.993846 -0.140722   1.10927 -0.181433 0.000666667
 0.977566 -0.150234   1.11178 0.115126 0.000666667
 0.992443 -0.140736   1.10688 -0.172439 0.000666667
 0.988368 -0.135354   1.11174 -0.332341 0.000666667
 0.990316 -0.141354   1.11171 -0.191023 0.000666667
 0.983258 -0.148184   1.11009 0.0682176 0.000666667
 0.988232 -0.145792   1.10493 0.249317 0.000666667
  0.98564 -0.155028   1.11449 0.0787623 0.000666667
 0.989182 -0.149203   1.10517 0.160054 0.000666667
 0.985157 -0.140405   1.10431 -0.175899 0.000666667
 0.992751 -0.148887   1.10755 0.162849 0.000666667
 0.981286 -0.153463   1.09932 0.411079 0.000666667
 0.996134 -0.142525   1.11515 -0.182577 0.000666667
 0.985181 -0.138399   1.11863 -0.202398 0.000666667
 0.976676 -0.151241   1.11223 0.153099 0.000666667
 0.993123 -0.151284   1.10671 -0.0308112 0.000666667
 0.982149 -0.152703   1.11624 -0.141337 0.000666667
 0.984548 -0.149763   1.10785 -0.0351364 0.000666667
 0.987626 -0.137056   1.12301 -0.25931 0.000666667
 0.993585 -0.144801   1.11112 0.0413021 0.000666667
 0.992333 -0.146753    1.1113 -0.00228511 0.000666667
  0.98638 -0.142571   1.10575 -0.181121 0.000666667
0.984697 -0.14 1.105 -0.170685 0.000666667
 0.987026 -0.133126   1.11291 -0.107698 0.000666667
 0.984823 -0.150257   1.11221 -0.00288784 0.000666667
  0.99051 -0.148541   1.12116 0.0715964 0.000666667
 0.984531 -0.156486   1.11276 -0.124373 0.000666667
 0.992471 -0.143428   1.11128 0.00730956 0.000666667
 0.991795 -0.147959   1.11394 -0.218815 0.000666667
0.990449 -0.14421  1.11167 -0.00268572 0.000666667
 0.989567 -0.155309   1.11496 0.233048 0.000666667
 0.983033 -0.147104    1.1191 0.00208713 0.000666667
 0.992942 -0.136857   1.10373 -0.0250496 0.000666667
 0.989294 -0.151521   1.11466 0.0434554 0.000666667
 0.988217 -0.132877   1.11135 -0.128071 0.000666667
 0.993616 -0.145654   1.11117 0.0218757 0.000666667
 0.983928 -0.147023   1.10794 -0.02945 0.000666667
0.997487 -0.14874  1.11287 -0.204621 0.000666667
 0.986155 -0.148822   1.10937 -0.0495719 0.000666667
 0.989529 -0.154618   1.10904 0.0391371 0.000666667
 0.991647 -0.144896   1.10939 0.0349137 0.000666667
 0.985092 -0.148936   1.10998 -0.0346332 0.000666667
0.990109 -0.14468  1.10916 -0.0154219 0.000666667
 0.986455 -0.151832   1.11733 -0.0867559 0.000666667
 0.990348 -0.150306   1.11695 -0.0130415 0.000666667
 0.995306 -0.139609   1.11126 -0.16331 0.000666667
 0.988189 -0.153463   1.11357 0.0520314 0.000666667
  0.99544 -0.139847   1.11139 -0.168069 0.000666667
 0.990407 -0.158257   1.11315 -0.0887261 0.000666667
 0.98764 -0.13517  1.11174 -0.103297 0.000666667
 0.993785 -0.144103    1.1266 -0.00839518 0.000666667
 0.994458 -0.147639   1.11412 0.0342586 0.000666667
 0.993097 -0.148196   1.10351 -0.0376636 0.000666667
  0.99275 -0.147902   1.11391 -0.250182 0.000666667
  0.99425 -0.140764   1.11161 -0.153453 0.000666667
 0.994875 -0.144387   1.10741 -0.00855184 0.000666667
 0.983563 -0.148418    1.1112 0.0503514 0.000666667
  0.98941 -0.131118   1.11567 -0.310095 0.000666667
 0.991551 -0.145931   1.11264 0.0165579 0.000666667
 0.994161 -0.142209    1.1129 -0.163188 0.000666667
 0.991857 -0.144616   1.10938 0.0429458 0.000666667
 0.990559 -0.145863   1.11744 -0.00787434 0.000666667
 0.987108 -0.135836   1.11025 -0.34471 0.000666667
 0.994858 -0.139685   1.11325 -0.190239 0.000666667
  0.98715 -0.139649   1.11837 0.0112883 0.000666667
 0.996346 -0.140952   1.10941 -0.164588 0.000666667
  0.98902 -0.158869   1.11893 0.233143 0.000666667
 0.994604 -0.140451   1.11675 -0.199049 0.000666667
 0.995264 -0.141038   1.10663 -0.0138047 0.000666667
 0.983272 -0.148494   1.10933 -0.0486608 0.000666667
 0.987016 -0.153218   1.11319 -0.115515 0.000666667
0.984739 -0.14091  1.11732 -0.212527 0.000666667
 0.993416 -0.140423   1.10749 -0.171553 0.000666667
 0.991897 -0.142744   1.10688 0.0264796 0.000666667
 0.980659 -0.147846   1.12195 0.0430727 0.000666667
 0.977589 -0.148731   1.11269 0.0980999 0.000666667
  0.98904 -0.155792   1.11573 0.233338 0.000666667
 0.993572 -0.131657   1.11671 -0.320753 0.000666667
  0.98638 -0.154233    1.1121 0.0377123 0.000666667
 0.98473 -0.14541  1.11314 0.000443279 0.000666667
 0.984317 -0.149413   1.10984 -0.0537752 0.000666667
 0.991127 -0.134527   1.11238 -0.126169 0.000666667
  0.99234 -0.137371    1.1041 -0.0282228 0.000666667
 0.986342 -0.155173   1.11265 0.238469 0.000666667
 0.994003 -0.154466   1.10379 0.258916 0.000666667
 0.997425 -0.142114   1.11695 0.0734335 0.000666667
 0.994428 -0.143657   1.10734 -0.038449 0.000666667
 0.988187 -0.137623   1.11313 -0.325486 0.000666667
0.995831 -0.14844  1.11509 -0.244388 0.000666667
 0.995762 -0.143439   1.11103 -0.16501 0.000666667
 0.986381 -0.150589   1.11201 -0.00770268 0.000666667
0.988892 -0.1477 1.10392 0.248984 0.000666667
 0.982935 -0.143695    1.1118 0.0344059 0.000666667
 0.995054 -0.139469   1.10909 -0.185591 0.000666667
 0.993213 -0.144375   1.11277 -0.179881 0.000666667
 0.994162 -0.148701   1.11746 -0.0491783 0.000666667
 0.987961 -0.137394   1.11923 -0.116597 0.000666667
 0.994624 -0.149252    1.1054 0.0232818 0.000666667
  0.99023 -0.145599   1.10745 0.276884 0.000666667
 0.982462 -0.144895   1.11045 0.0444099 0.000666667
 0.996968 -0.142598   1.10882 -0.0153055 0.000666667
 0.990971 -0.154246   1.11419 0.267621 0.000666667
  0.99279 -0.147694   1.11249 0.0578026 0.000666667
 0.984041 -0.148184   1.11172 0.0408261 0.000666667
 0.992987 -0.148341   1.10424 -0.0169201 0.000666667
0.992948 -0.14741   1.1094 0.0287679 0.000666667
 0.984745 -0.155846   1.11352 -0.149426 0.000666667
0.991714 -0.14351  1.11009 -0.201094 0.000666667
0.994056 -0.1408  1.1112 -0.167678 0.000666667
 0.986488 -0.141037   1.10442 -0.154219 0.000666667
0.984924 -0.15037  1.11444 0.00219949 0.000666667
 0.994034 -0.139912   1.11835 -0.227855 0.000666667
 0.988179 -0.140878   1.10527 -0.147064 0.000666667
 0.985801 -0.147985    1.1091 0.0456794 0.000666667
 0.990248 -0.144644   1.11137 0.0144331 0.000666667
 0.992163 -0.149578   1.11638 -0.240202 0.000666667
 0.986317 -0.150189   1.11275 -0.00805585 0.000666667
 0.984987 -0.151936   1.10109 0.416473 0.000666667
 0.994876 -0.143907    1.1092 -0.181089 0.000666667
 0.989155 -0.154387   1.11949 0.227638 0.000666667
 0.994251 -0.141328   1.10543 0.00228154 0.000666667
 0.991338 -0.146687   1.11222 0.0173129 0.000666667
 0.981175 -0.153861    1.1203 -0.0584965 0.000666667
  0.97879 -0.153516     1.115 -0.150639 0.000666667
 0.990481 -0.140473   1.11454 -0.201446 0.000666667
 0.986584 -0.142471   1.11106 0.041416 0.000666667
 0.997109 -0.142753   1.12176 -0.156564 0.000666667
  0.98991 -0.146804   1.11099 0.165476 0.000666667
 0.993821 -0.140648   1.11169 -0.174276 0.000666667
 0.975896 -0.136109   1.11075 -0.311583 0.000666667
 0.992558 -0.140324   1.11366 -0.176696 0.000666667
 0.995315 -0.140039   1.11114 -0.171132 0.000666667
0.992001 -0.14035  1.10942 -0.155493 0.000666667
 0.987613 -0.140086    1.1174 -0.089268 0.000666667
 0.988394 -0.152614   1.11257 0.0540036 0.000666667
 0.985197 -0.151229    1.1119 0.0397098 0.000666667
 0.986067 -0.155694   1.11169 -0.0391955 0.000666667
 0.984549 -0.139619     1.118 -0.13095 0.000666667
 0.987893 -0.136862   1.11158 -0.333094 0.000666667
 0.984469 -0.138937    1.1093 -0.0317332 0.000666667
 0.987347 -0.142044    1.1191 -0.101696 0.000666667
  0.99107 -0.146569   1.11235 0.0225541 0.000666667
 0.989156 -0.154794   1.11411 0.0238491 0.000666667
0.991022 -0.14649  1.11119 0.0295109 0.000666667
 0.998005 -0.140053   1.11338 -0.157739 0.000666667
 0.992389 -0.148127   1.11307 -0.194568 0.000666667
 0.994316 -0.150856   1.11562 -0.261538 0.000666667
 0.992249 -0.147278   1.10985 0.189279 0.000666667
 0.985977 -0.149616   1.11487 -0.0104378 0.000666667
 0.990276 -0.143155   1.11174 0.00669432 0.000666667
 0.984879 -0.151783   1.11221 -0.051534 0.000666667
 0.992518 -0.141479   1.11741 0.0619854 0.000666667
 0.984777 -0.148898   1.11342 0.0143976 0.000666667
 0.997877 -0.142619   1.11437 -0.217228 0.000666667
 0.985472 -0.138919   1.11556 -0.20379 0.000666667
0.983827 -0.13814   1.1172 -0.193821 0.000666667
 0.994321 -0.147277   1.11234 0.0178295 0.000666667
 0.987218 -0.155106   1.11531 0.259081 0.000666667
0.986239 -0.14307  1.11911 -0.161834 0.000666667
 0.991586 -0.154339   1.10135 0.270618 0.000666667
 0.988282 -0.137035   1.11125 -0.307986 0.000666667
 0.984376 -0.147459   1.10893 -0.0321338 0.000666667
 0.989003 -0.151634   1.10829 0.159243 0.000666667
 0.994772 -0.142664   1.11152 -0.185523 0.000666667
 0.991513 -0.142725   1.11304 0.0259968 0.000666667
 0.996118 -0.141399   1.11305 -0.170583 0.000666667
 0.986087 -0.146607   1.10851 -0.0172434 0.000666667
 0.997367 -0.143501   1.11127 -0.142805 0.000666667
 0.992152 -0.152128   1.10893 0.159204 0.000666667
 0.996575 -0.143177   1.11538 -0.208006 0.000666667
 0.990462 -0.138887   1.11851 -0.117877 0.000666667
 0.980152 -0.155494   1.11514 -0.123685 0.000666667
 0.983403 -0.152527   1.11649 0.309845 0.000666667
 0.989348 -0.151883    1.1128 0.0341275 0.000666667
 0.987395 -0.135047    1.1107 -0.14535 0.000666667
 0.997955 -0.138609   1.10489 0.0124446 0.000666667
 0.993748 -0.143003   1.11016 0.0349339 0.000666667
 0.991475 -0.143964   1.11188 0.0213994 0.000666667
0.987434 -0.14168  1.11711 0.0233928 0.000666667
 0.992083 -0.147046   1.11045 0.0362598 0.000666667
 0.987264 -0.150817   1.11417 0.0642345 0.000666667
 0.987383 -0.144424   1.11778 -0.152236 0.000666667
 0.991482 -0.146508   1.11153 0.0538613 0.000666667
 0.983849 -0.148346   1.10949 -0.0785787 0.000666667
 0.987792 -0.150483   1.11449 0.000940103 0.000666667
 0.980489 -0.154069   1.11642 -0.139359 0.000666667
 0.990672 -0.152507   1.10911 0.168916 0.000666667
 0.985522 -0.139137   1.11887 -0.259133 0.000666667
 0.988898 -0.151683   1.10844 0.176549 0.000666667
 0.990913 -0.148127   1.10781 0.188915 0.000666667
0.99289 -0.1513 1.10751 0.163466 0.000666667
 0.996538 -0.140071   1.11937 0.0600145 0.000666667
 0.996659 -0.138064   1.11972 -0.196567 0.000666667
 0.987405 -0.156877   1.11265 -0.0495835 0.000666667
 0.976157 -0.138824   1.11062 -0.304376 0.000666667
 0.981552 -0.140957   1.10938 0.0343968 0.000666667
  0.99418 -0.148916   1.10385 -0.0232461 0.000666667
  0.99399 -0.143755   1.10819 -0.0553746 0.000666667
0.987063 -0.14116  1.11513 0.0225858 0.000666667
 0.989358 -0.146347   1.10543 0.29835 0.000666667
 0.991111 -0.148226   1.11202 0.0100671 0.000666667
 0.997654 -0.141265   1.11103 -0.165644 0.000666667
0.985895 -0.14924  1.11699 -0.0858385 0.000666667
 0.984395 -0.147601   1.11098 0.0516881 0.000666667
 0.995061 -0.144305   1.11454 -0.247572 0.000666667
 0.974441 -0.151832   1.10964 0.0936359 0.000666667
 0.997184 -0.143373   1.12187 -0.160731 0.000666667
 0.982884 -0.149517   1.09603 0.00218101 0.000666667
 0.988944 -0.157776   1.11979 0.232299 0.000666667
 0.988892 -0.140156    1.1198 -0.0897847 0.000666667
 0.985464 -0.141937    1.1049 -0.187006 0.000666667
0.994707 -0.13979  1.11631 -0.180832 0.000666667
 0.993362 -0.141756    1.1104 -0.187815 0.000666667
 0.990383 -0.157431   1.11288 -0.077354 0.000666667
 0.986795 -0.149391   1.11353 -0.000510075 0.000666667
0.982991 -0.13821  1.11787 -0.197316 0.000666667
0.993127 -0.14508  1.11095 0.0342738 0.000666667
 0.990897 -0.142305   1.11541 -0.20896 0.000666667
 0.986965 -0.150611   1.11543 -0.000894775 0.000666667
 0.977923 -0.151403    1.1138 0.145629 0.000666667
 0.989364 -0.137202   1.11254 -0.310321 0.000666667
 0.991571 -0.144751   1.11078 0.0327336 0.000666667
 0.986144 -0.151797   1.11864 -0.101902 0.000666667
0.988151 -0.14383  1.12042 -0.0716939 0.000666667
0.989738 -0.15467  1.11634 0.203357 0.000666667
 0.987975 -0.151785   1.11285 0.0625059 0.000666667
  0.98446 -0.149326    1.1087 0.0497587 0.000666667
  0.98931 -0.148377   1.10816 0.188579 0.000666667
0.982038 -0.14371  1.11186 0.019562 0.000666667
 0.986076 -0.153343   1.11125 -0.127452 0.000666667
 0.985261 -0.137627   1.11033 -0.129616 0.000666667
0.99763 -0.1415  1.1094 -0.0206698 0.000666667
 0.993346 -0.142073   1.11077 -0.193973 0.000666667
 0.989767 -0.143143   1.11112 -0.000646373 0.000666667
 0.995073 -0.150249   1.10578 -0.0544042 0.000666667
 0.984533 -0.138976   1.10027 -0.087925 0.000666667
 0.985202 -0.147608   1.10846 -0.0243981 0.000666667
 0.994534 -0.142364   1.10847 -0.0520486 0.000666667
 0.996068 -0.137528   1.11997 -0.222326 0.000666667
 0.990715 -0.152361   1.11253 0.0490544 0.000666667
 0.992795 -0.143799   1.11432 0.0176458 0.000666667
 0.988682 -0.144706   1.11062 -7.63888e-05 0.000666667
 0.989835 -0.148415    1.1077 0.190838 0.000666667
 0.994671 -0.141992   1.11054 -0.201735 0.000666667
 0.992349 -0.144707   1.11252 -0.00311159 0.000666667
 0.982178 -0.152083   1.11756 0.318731 0.000666667
 0.993257 -0.140232   1.11267 -0.169552 0.000666667
 0.990269 -0.150879   1.10688 0.174624 0.000666667
 0.984871 -0.142982   1.11564 -0.156547 0.000666667
 0.995349 -0.144495   1.11653 -0.222111 0.000666667
 0.991953 -0.148696   1.11382 -0.223129 0.000666667
 0.996337 -0.140661   1.10924 -0.149746 0.000666667
  0.99544 -0.140978   1.11632 -0.204446 0.000666667
 0.986007 -0.143118   1.10491 -0.202703 0.000666667
  0.98311 -0.146273   1.10637 -0.0206908 0.000666667
 0.992234 -0.151147   1.10787 0.161347 0.000666667
 0.992937 -0.141068   1.11611 -0.167983 0.000666667
 0.987983 -0.153211   1.11268 0.0543025 0.000666667
0.993743 -0.15107  1.10298 -0.0281197 0.000666667
0.987353 -0.15246  1.11267 0.0499189 0.000666667
 0.981972 -0.152002   1.11919 0.326256 0.000666667
 0.996309 -0.142501   1.11432 -0.187519 0.000666667
 0.989293 -0.153243   1.11172 0.160859 0.000666667
 0.989172 -0.154377   1.11103 0.0128526 0.000666667
 0.982578 -0.150613   1.10131 0.421327 0.000666667
 0.995511 -0.152224     1.112 -0.235714 0.000666667
 0.986053 -0.144737   1.10451 -0.195863 0.000666667
 0.979997 -0.156316   1.09915 -0.0162416 0.000666667
 0.980053 -0.145789   1.10839 0.0782535 0.000666667
 0.991089 -0.148782   1.10665 0.168218 0.000666667
 0.988322 -0.152998   1.11427 0.0604966 0.000666667
 0.990622 -0.143532   1.11164 0.0132773 0.000666667
 0.991311 -0.134358    1.1173 0.024292 0.000666667
0.990781 -0.13534  1.11492 0.0259463 0.000666667
 0.983818 -0.144597   1.10549 -0.022198 0.000666667
0.987162 -0.15111  1.11334 0.0814303 0.000666667
 0.987053 -0.148547   1.11444 0.0129317 0.000666667
 0.993925 -0.143333    1.1078 -0.0547387 0.000666667
 0.993095 -0.145695   1.11494 0.0303591 0.000666667
 0.990551 -0.156546   1.11341 -0.0581463 0.000666667
0.982301 -0.14365   1.1101 0.0462232 0.000666667
 0.984653 -0.138713   1.10014 -0.24103 0.000666667
 0.991396 -0.148939   1.10589 0.171383 0.000666667
 0.991581 -0.141803   1.11477 -0.183068 0.000666667
 0.992702 -0.146679   1.11357 0.0148137 0.000666667
 0.991687 -0.144675   1.11162 0.0394186 0.000666667
 0.988036 -0.151482   1.11267 0.0248638 0.000666667
 0.977698 -0.151606   1.11134 0.123036 0.000666667
 0.979046 -0.142652   1.11121 0.0135332 0.000666667
 0.989382 -0.147207   1.10533 0.256282 0.000666667
 0.989329 -0.147473   1.10719 0.213932 0.000666667
 0.989836 -0.149833   1.10546 0.178345 0.000666667
 0.989813 -0.144734   1.11534 0.0343787 0.000666667
0.985106 -0.14214  1.10342 -0.174926 0.000666667
 0.985306 -0.149409   1.11381 -0.0110546 0.000666667
  0.98293 -0.144777   1.10722 -0.0281228 0.000666667
0.983663 -0.14806  1.11382 -0.00966737 0.000666667
 0.995916 -0.140548   1.11547 -0.190511 0.000666667
 0.991812 -0.142022   1.11654 -0.194484 0.000666667
 0.996861 -0.140905   1.11385 -0.226646 0.000666667
 0.994655 -0.138927   1.11029 -0.175482 0.000666667
 0.982824 -0.152357    1.1016 0.389321 0.000666667
 0.993808 -0.144186   1.10828 -0.0411837 0.000666667
 0.994064 -0.139374   1.11332 -0.16811 0.000666667
 0.988782 -0.157132   1.11459 -0.0735806 0.000666667
 0.987198 -0.141013   1.10088 0.0765663 0.000666667
 0.984518 -0.141338   1.11901 -0.136152 0.000666667
 0.992249 -0.156365    1.0986 0.236651 0.000666667
 0.982719 -0.144175   1.11381 0.0134899 0.000666667
   0.9893 -0.137057   1.11177 -0.314579 0.000666667
 0.980718 -0.143896   1.11097 0.0217317 0.000666667
0.989858 -0.14584  1.10661 0.242229 0.000666667
 0.996669 -0.141377   1.10826 -0.0241186 0.000666667
0.995591 -0.1433 1.11578 -0.176477 0.000666667
 0.991506 -0.151389   1.10921 0.187323 0.000666667
 0.984718 -0.139702    1.1087 -0.0478515 0.000666667
 0.990522 -0.148668   1.10757 0.1598 0.000666667
 0.99389 -0.15034   1.1151 -0.237632 0.000666667
 0.989092 -0.153948   1.11226 0.0498258 0.000666667
 0.991912 -0.150485   1.10871 0.184548 0.000666667
 0.995874 -0.141725   1.11705 -0.215028 0.000666667
 0.985676 -0.155301   1.11045 -0.131203 0.000666667
 0.992671 -0.150363   1.10597 0.00297753 0.000666667
 0.994619 -0.142175   1.10581 -0.0325808 0.000666667
 0.982549 -0.148884   1.10876 -0.0401567 0.000666667
 0.990246 -0.148528   1.10743 0.194117 0.000666667
  0.99107 -0.144543   1.11059 -0.00495356 0.000666667
 0.993156 -0.141797   1.10761 -0.154184 0.000666667
 0.995098 -0.143857   1.10708 -0.0363549 0.000666667
 0.985403 -0.136186    1.1092 -0.045451 0.000666667
 0.989496 -0.143535   1.11124 0.0548191 0.000666667
 0.985886 -0.141788   1.10532 -0.169799 0.000666667
 0.976528 -0.149621   1.11163 0.1058 0.000666667
 0.988876 -0.138508   1.12048 -0.0754291 0.000666667
 0.989604 -0.139771   1.11067 -0.173884 0.000666667
 0.997285 -0.143383   1.11534 -0.202652 0.000666667
  0.98674 -0.134975   1.10943 -0.120301 0.000666667
 0.994724 -0.142225    1.1154 -0.226536 0.000666667
0.986931 -0.15549  1.11394 -0.160788 0.000666667
 0.996674 -0.141383    1.1078 -0.0518084 0.000666667
 0.985516 -0.151185   1.11336 -0.00593328 0.000666667
 0.991776 -0.152108   1.10825 0.187323 0.000666667
 0.987907 -0.152842   1.10826 0.158045 0.000666667
0.987817 -0.13333  1.11268 -0.109905 0.000666667
0.995264 -0.14159  1.11069 -0.146513 0.000666667
  0.97482 -0.150261   1.11255 0.105146 0.000666667
 0.994895 -0.150575   1.11345 -0.17799 0.000666667
 0.986682 -0.141935   1.10548 -0.160769 0.000666667
 0.988186 -0.142705   1.11911 -0.156102 0.000666667
 0.99321 -0.13889  1.10834 -0.176164 0.000666667
 0.994173 -0.142308   1.11231 -0.16462 0.000666667
 0.992869 -0.146611    1.1115 0.018518 0.000666667
 0.991524 -0.142655   1.10993 0.0104895 0.000666667
 0.983796 -0.142096   1.10456 -0.162098 0.000666667
 0.992899 -0.145656   1.11417 -0.0425846 0.000666667
0.985901 -0.14986  1.11157 -0.00924527 0.000666667
 0.992887 -0.143546   1.11344 -0.156999 0.000666667
 0.994428 -0.151232   1.10391 -0.00986001 0.000666667
 0.989376 -0.139877   1.10366 0.055979 0.000666667
  0.98809 -0.150376   1.10471 0.177193 0.000666667
 0.983946 -0.138363   1.11843 -0.24489 0.000666667
 0.987916 -0.140364   1.12076 -0.148727 0.000666667
  0.99019 -0.151076   1.10644 0.16874 0.000666667
 0.992099 -0.135334   1.11388 -0.311128 0.000666667
0.991604 -0.14348   1.1137 0.00742712 0.000666667
 0.981927 -0.138415   1.10881 -0.026035 0.000666667
 0.978949 -0.150718   1.11293 0.12202 0.000666667
 0.989743 -0.155316   1.11355 0.240748 0.000666667
 0.994104 -0.147105   1.11267 0.030345 0.000666667
 0.987777 -0.149819   1.11244 0.00470137 0.000666667
  0.99314 -0.149837   1.10805 0.18223 0.000666667
 0.982611 -0.150109   1.11104 0.047408 0.000666667
 0.992524 -0.137747   1.10429 -0.0446485 0.000666667
 0.991247 -0.152424   1.11035 0.18333 0.000666667
 0.992193 -0.149547   1.11369 -0.197419 0.000666667
 0.988363 -0.150489   1.10547 0.183886 0.000666667
  0.99078 -0.140845   1.11823 -0.0659551 0.000666667
 0.988081 -0.137707   1.10158 -0.214441 0.000666667
 0.985856 -0.142162   1.10572 -0.151262 0.000666667
 0.992433 -0.150513   1.11612 -0.230017 0.000666667
 0.986866 -0.140585   1.11859 -0.152065 0.000666667
 0.990451 -0.149389   1.10799 0.172302 0.000666667
 0.987411 -0.155337   1.11253 0.0808228 0.000666667
 0.990345 -0.153655   1.11417 0.230034 0.000666667
 0.988928 -0.139565   1.11358 -0.293376 0.000666667
 0.990938 -0.150515   1.10594 0.192381 0.000666667
 0.994311 -0.147439   1.10348 -0.0200855 0.000666667
 0.990311 -0.148123   1.11528 -0.0314184 0.000666667
 0.986786 -0.154527   1.11211 -0.127 0.000666667
 0.982158 -0.147634   1.10673 0.0402966 0.000666667
 0.982456 -0.142641   1.11109 0.0434429 0.000666667
0.991028 -0.14631  1.11181 0.0287699 0.000666667
 0.985649 -0.138409   1.10931 -0.0191012 0.000666667
0.992732 -0.14915  1.10801 0.177406 0.000666667
 0.990135 -0.155498   1.11535 -0.0490098 0.000666667
 0.982637 -0.145602   1.10176 0.363186 0.000666667
 0.982396 -0.146455   1.11059 0.0400902 0.000666667
 0.982892 -0.147473   1.11129 0.0555329 0.000666667
 0.988789 -0.137468    1.1114 -0.298108 0.000666667
 0.983536 -0.139037   1.11824 -0.23952 0.000666667
 0.984715 -0.139639   1.10911 -0.0135382 0.000666667
 0.988783 -0.149059   1.11579 -0.00538233 0.000666667
 0.996746 -0.141738   1.11119 -0.197609 0.000666667
 0.990522 -0.144286   1.11669 0.0315792 0.000666667
 0.989813 -0.155082    1.1157 0.247768 0.000666667
 0.985965 -0.139987   1.11718 -0.123607 0.000666667
  0.98813 -0.143347   1.11714 -0.104385 0.000666667
 0.991183 -0.143111   1.12026 -0.0761435 0.000666667
 0.989269 -0.141829   1.11776 -0.129646 0.000666667
 0.989824 -0.143724   1.11349 -0.00952633 0.000666667
 0.992073 -0.145666   1.11341 0.0343235 0.000666667
 0.981062 -0.147274   1.11702 0.0471504 0.000666667
 0.995443 -0.149989   1.11313 -0.223073 0.000666667
 0.986105 -0.137785   1.10936 -0.0432851 0.000666667
 0.992104 -0.141649   1.11144 -0.186803 0.000666667
 0.991534 -0.142894   1.11142 -0.145774 0.000666667
 0.992357 -0.140773     1.111 -0.174228 0.000666667
 0.992543 -0.151999   1.10936 0.148591 0.000666667
  0.99385 -0.145959   1.11053 0.0299602 0.000666667
 0.985416 -0.140513   1.11702 -0.107193 0.000666667
 0.991443 -0.149502   1.10955 0.165991 0.000666667
   0.9863 -0.150975   1.11236 -0.0228759 0.000666667
 0.983897 -0.145454   1.10743 -0.0435247 0.000666667
 0.983871 -0.148406    1.1095 0.0533462 0.000666667
 0.996128 -0.141849   1.10958 -0.183255 0.000666667
 0.981567 -0.153712   1.12185 -0.0330009 0.000666667
 0.987036 -0.151289   1.11346 -0.000265658 0.000666667
 0.990305 -0.147595   1.11042 0.0226145 0.000666667
 0.985581 -0.153711   1.11582 -0.1069 0.000666667
 0.980119 -0.144751   1.10827 0.0550178 0.000666667
 0.992901 -0.147886   1.11212 -0.203503 0.000666667
 0.994701 -0.139579   1.11054 -0.188381 0.000666667
 0.990818 -0.155366   1.11559 0.222987 0.000666667
0.996111 -0.14383  1.10806 -0.142894 0.000666667
 0.995358 -0.151118   1.11377 -0.231333 0.000666667
 0.991888 -0.142397   1.11244 -0.152256 0.000666667
 0.990036 -0.149642     1.109 0.19328 0.000666667
 0.987635 -0.156668   1.11698 -0.0887424 0.000666667
 0.988632 -0.136641   1.11307 -0.306638 0.000666667
 0.987352 -0.151042   1.11786 -0.0728128 0.000666667
 0.987019 -0.135354   1.11377 -0.321773 0.000666667
0.991727 -0.13821  1.10428 -0.0673774 0.000666667
 0.995644 -0.142169   1.10991 -0.196282 0.000666667
 0.989806 -0.156092   1.11576 0.236005 0.000666667
 0.977639 -0.135858   1.11034 -0.311613 0.000666667
 0.990271 -0.142555   1.11054 -0.0148452 0.000666667
 0.987196 -0.137929   1.11167 -0.107894 0.000666667
 0.985029 -0.154714   1.11134 -0.143958 0.000666667
 0.985655 -0.150839    1.1157 -0.0803945 0.000666667
 0.991013 -0.139408     1.109 -0.145087 0.000666667
 0.983399 -0.148923   1.10987 0.0532768 0.000666667
 0.996527 -0.142483   1.11074 -0.157514 0.000666667
 0.984164 -0.150025   1.11428 -0.0156542 0.000666667
 0.988683 -0.152151   1.11386 0.0340481 0.000666667
 0.983371 -0.149005   1.10982 -0.0342809 0.000666667
 0.991147 -0.145997   1.11195 0.0321344 0.000666667
  0.98767 -0.141932   1.11647 -0.0108378 0.000666667
 0.992612 -0.149981   1.10901 0.207471 0.000666667
 0.98251 -0.15032  1.12047 0.0241926 0.000666667
 0.983581 -0.141855   1.10975 0.0197652 0.000666667
 0.982127 -0.146929   1.11156 0.04964 0.000666667
  0.99135 -0.146989   1.10967 -0.0226322 0.000666667
 0.98822 -0.15172  1.11296 0.058483 0.000666667
 0.995437 -0.142735   1.11532 -0.183321 0.000666667
 0.996265 -0.150734   1.11231 -0.199881 0.000666667
 0.98555 -0.15705  1.11299 -0.156696 0.000666667
 0.994706 -0.139568   1.11414 -0.178798 0.000666667
 0.984834 -0.151055   1.11167 0.0502677 0.000666667
 0.980378 -0.142508   1.10754 0.0104089 0.000666667
  0.98988 -0.142479   1.11945 -0.0733488 0.000666667
  0.98849 -0.142748   1.10938 0.0133772 0.000666667
 0.990197 -0.141147   1.11533 0.021177 0.000666667
 0.985917 -0.144243   1.10764 -0.017917 0.000666667
 0.992638 -0.141462   1.11026 -0.178966 0.000666667
 0.985641 -0.151003   1.11669 -0.0758004 0.000666667
 0.993476 -0.149829   1.10443 -0.0169066 0.000666667
 0.998657 -0.130609   1.10042 -0.155046 0.000666667
 0.984482 -0.152631    1.1155 0.318929 0.000666667
  0.99251 -0.145866    1.1116 0.0561707 0.000666667
0.986228 -0.13861  1.11006 -0.110151 0.000666667
 0.986612 -0.150291   1.11833 -0.0840713 0.000666667
0.987893 -0.15629  1.11546 0.231766 0.000666667
 0.993111 -0.143453   1.11294 -0.170401 0.000666667
 0.978878 -0.145986   1.10725 0.0276476 0.000666667
 0.976881 -0.151495   1.11077 0.139075 0.000666667
 0.996647 -0.141891   1.11067 -0.150698 0.000666667
 0.988582 -0.149581   1.10657 0.155372 0.000666667
0.982671 -0.14793  1.11352 0.052146 0.000666667
 0.982512 -0.153596   1.12382 0.00997535 0.000666667
 0.995513 -0.141345   1.11165 -0.182275 0.000666667
 0.992763 -0.150878   1.10467 0.168216 0.000666667
 0.988789 -0.145675   1.11191 0.0383181 0.000666667
 0.990482 -0.150074   1.10662 0.176142 0.000666667
0.986083 -0.16095  1.11619 -0.0859718 0.000666667
 0.986417 -0.141258   1.11544 0.0260432 0.000666667
 0.975826 -0.150341   1.10977 0.107699 0.000666667
  0.99311 -0.141723   1.11367 -0.158847 0.000666667
 0.992735 -0.155639   1.10249 0.272676 0.000666667
  0.99134 -0.154397   1.11357 0.257197 0.000666667
0.994734 -0.14194  1.11568 -0.245689 0.000666667
 0.987268 -0.138334   1.11164 -0.112521 0.000666667
 0.989596 -0.136129   1.11402 -0.334731 0.000666667
 0.989563 -0.153157   1.10987 0.181923 0.000666667
 0.989054 -0.148086    1.1045 0.240422 0.000666667
0.983147 -0.13958   1.1078 -0.0368512 0.000666667
 0.992224 -0.149176    1.1154 -0.217062 0.000666667
 0.988092 -0.154373   1.11428 0.253248 0.000666667
 0.988861 -0.138994   1.11393 -0.317529 0.000666667
 0.995333 -0.143966   1.11975 0.0665732 0.000666667
  0.99586 -0.157511   1.10284 0.284809 0.000666667
 0.995502 -0.139725   1.11386 -0.18525 0.000666667
 0.994114 -0.144109   1.10646 -0.0227217 0.000666667
 0.992963 -0.143044   1.12057 -0.219588 0.000666667
 0.987603 -0.153758   1.11103 0.0349995 0.000666667
  0.98968 -0.153026    1.1147 0.0244452 0.000666667
 0.988435 -0.138353   1.10424 0.0305905 0.000666667
  0.98964 -0.154518   1.11477 0.252896 0.000666667
 0.987362 -0.154571   1.11361 0.242734 0.000666667
 0.990452 -0.135821   1.11523 0.0257019 0.000666667
 0.981953 -0.142681    1.1127 0.050921 0.000666667
 0.983814 -0.155385   1.09715 -0.0260559 0.000666667
 0.984238 -0.149389   1.10968 -0.0309999 0.000666667
 0.990802 -0.135175   1.11752 0.012647 0.000666667
  0.99142 -0.144682   1.11127 -0.00332371 0.000666667
 0.976578 -0.137311   1.11219 -0.322871 0.000666667
 0.985701 -0.145545   1.10919 -0.0210674 0.000666667
 0.980769 -0.142521   1.11156 0.0134798 0.000666667
  0.98771 -0.156456   1.11401 -0.0394849 0.000666667
 0.975009 -0.149664   1.11189 0.113044 0.000666667
0.980855 -0.14789  1.11858 0.0229904 0.000666667
 0.989398 -0.134807   1.11224 -0.317199 0.000666667
  0.97858 -0.149419   1.11369 0.0961439 0.000666667
 0.984848 -0.147789    1.1092 -0.0489873 0.000666667
   0.9852 -0.155517   1.11058 -0.155015 0.000666667
 0.989444 -0.157641   1.11078 -0.0669601 0.000666667
 0.982036 -0.147533   1.11734 0.0161135 0.000666667
 0.992808 -0.151832   1.10641 0.18619 0.000666667
 0.990627 -0.148697   1.10752 0.193851 0.000666667
 0.991916 -0.150319   1.10892 0.170095 0.000666667
 0.994522 -0.142962   1.11011 -0.14601 0.000666667
 0.992732 -0.152055   1.10772 0.173594 0.000666667
 0.993244 -0.140308   1.11336 -0.172874 0.000666667
 0.985966 -0.152822   1.11583 -0.0659484 0.000666667
0.996353 -0.14134  1.11418 -0.165476 0.000666667
 0.990492 -0.157014   1.11737 0.223406 0.000666667
 0.991634 -0.134626   1.11395 -0.300084 0.000666667
 0.992942 -0.144207   1.11135 0.0159003 0.000666667
 0.977659 -0.153555   1.11319 0.138671 0.000666667
 0.980869 -0.148096    1.1184 0.0403475 0.000666667
  0.98853 -0.156331   1.11468 -0.0388835 0.000666667
 0.984338 -0.140825   1.11659 -0.0986236 0.000666667
 0.985087 -0.143589   1.11732 -0.217917 0.000666667
 0.993773 -0.142842   1.11084 -0.170017 0.000666667
 0.993387 -0.139877   1.11383 -0.203409 0.000666667
 0.987692 -0.143551   1.11673 -0.139909 0.000666667
 0.993746 -0.142908   1.11158 -0.178819 0.000666667
  0.98423 -0.140341   1.11632 -0.0938716 0.000666667
 0.989633 -0.150676   1.10479 0.169363 0.000666667
 0.987019 -0.150905   1.11693 -0.0649518 0.000666667
 0.989687 -0.156796   1.10926 -0.0663168 0.000666667
 0.989713 -0.134817   1.11146 -0.126769 0.000666667
 0.983072 -0.138891   1.10873 -0.0328314 0.000666667
0.986276 -0.14677  1.10971 -0.0186719 0.000666667
 0.989039 -0.134852   1.11043 -0.313228 0.000666667
 0.99163 -0.15243  1.11087 0.15755 0.000666667
 0.986221 -0.148929   1.10786 -0.0565908 0.000666667
 0.987539 -0.157149   1.11539 0.227468 0.000666667
0.993501 -0.14762  1.10565 0.000868543 0.000666667
 0.988466 -0.151813   1.11243 0.0402103 0.000666667
  0.99371 -0.143465   1.11225 -0.19519 0.000666667
 0.996928 -0.139826    1.1194 -0.186458 0.000666667
 0.980471 -0.141459   1.11239 -0.000701362 0.000666667
 0.985352 -0.159396   1.11549 -0.0643725 0.000666667
  0.98296 -0.149381    1.1092 -0.0452902 0.000666667
 0.993612 -0.149365   1.10387 -0.0282285 0.000666667
 0.989327 -0.151727   1.11353 0.0506174 0.000666667
0.992874 -0.14309  1.11696 -0.206011 0.000666667
 0.994091 -0.144022   1.10738 -0.0250052 0.000666667
 0.994559 -0.142629   1.11711 -0.207299 0.000666667
 0.989575 -0.144128   1.11609 0.0355715 0.000666667
 0.988549 -0.154325   1.11417 0.236906 0.000666667
 0.983525 -0.147633   1.11023 0.0469729 0.000666667
 0.993394 -0.140615   1.11776 -0.198895 0.000666667
 0.984393 -0.159554   1.11539 -0.0741757 0.000666667
 0.983887 -0.150364   1.10875 -0.0522561 0.000666667
  0.98764 -0.151586   1.11493 0.0614267 0.000666667
 0.989842 -0.148573   1.11316 -0.0408233 0.000666667
 0.996098 -0.141722   1.11368 -0.223224 0.000666667
 0.985112 -0.150764   1.11329 0.0428042 0.000666667
 0.993417 -0.149077   1.10789 -0.0154097 0.000666667
 0.985249 -0.148845   1.10804 -0.0326951 0.000666667
 0.988783 -0.137435   1.11333 -0.339813 0.000666667
 0.990135 -0.141768   1.10962 -0.014549 0.000666667
 0.994235 -0.139099   1.11788 -0.191382 0.000666667
 0.990119 -0.146781   1.10334 0.239678 0.000666667
 0.995762 -0.141105   1.10936 -0.0329393 0.000666667
 0.991257 -0.140045   1.11289 -0.188542 0.000666667
 0.982538 -0.149841   1.11703 0.0107415 0.000666667
 0.990911 -0.153482   1.11767 0.233534 0.000666667
 0.984194 -0.139694   1.11835 -0.1144 0.000666667
 0.991151 -0.149308   1.10558 -0.0418633 0.000666667
0.987164 -0.1552 1.11307 0.0564086 0.000666667
 0.985314 -0.137099   1.11662 -0.201792 0.000666667
 0.980434 -0.142838   1.11196 0.0353472 0.000666667
 0.986742 -0.141757   1.10291 0.0649085 0.000666667
  0.98848 -0.138816   1.11234 -0.299542 0.000666667
 0.987966 -0.141513   1.11676 -0.00155192 0.000666667
 0.990998 -0.142007   1.11035 0.00389953 0.000666667
 0.987053 -0.154337   1.11475 0.0383897 0.000666667
 0.992372 -0.139763   1.11214 -0.185291 0.000666667
 0.991505 -0.141789   1.10879 -0.171905 0.000666667
 0.987691 -0.150699   1.11553 0.0592668 0.000666667
 0.987438 -0.154923   1.11165 0.0504421 0.000666667
 0.992901 -0.150432   1.10321 -0.0378387 0.000666667
 0.992316 -0.141323   1.11287 -0.178347 0.000666667
 0.982762 -0.154614   1.11755 -0.077345 0.000666667
 0.979107 -0.154373   1.11303 -0.156598 0.000666667
 0.995042 -0.140726   1.11377 -0.213796 0.000666667
 0.992961 -0.143645   1.11228 -0.000204434 0.000666667
 0.992081 -0.154736   1.11446 0.238674 0.000666667
 0.983782 -0.148211   1.11275 0.0379276 0.000666667
 0.989358 -0.141969   1.11551 0.000697058 0.000666667
 0.987236 -0.145914   1.10619 0.268361 0.000666667
 0.98755 -0.15058  1.11397 -0.00391969 0.000666667
 0.993035 -0.151444   1.11499 0.24225 0.000666667
 0.985364 -0.151144   1.11156 -0.00463711 0.000666667
  0.97824 -0.142548   1.11191 0.021904 0.000666667
 0.989592 -0.145553    1.1133 0.013686 0.000666667
0.996225 -0.14408  1.11495 -0.182484 0.000666667
  0.99649 -0.149072   1.11557 -0.179262 0.000666667
 0.994345 -0.142751   1.11172 0.0650822 0.000666667
 0.992364 -0.137243   1.11229 -0.340657 0.000666667
 0.986517 -0.142269   1.11524 -0.156843 0.000666667
0.997516 -0.14242   1.1123 -0.142056 0.000666667
 0.978245 -0.151986   1.11311 0.105312 0.000666667
 0.991557 -0.151697   1.10811 0.170932 0.000666667
 0.985325 -0.156248   1.11086 -0.144675 0.000666667
0.988432 -0.14526  1.11852 -0.0034394 0.000666667
 0.996005 -0.138728   1.12224 0.0462075 0.000666667
 0.992268 -0.151311   1.11035 0.182632 0.000666667
 0.985066 -0.153542   1.11632 -0.0846509 0.000666667
 0.985366 -0.140624   1.11861 -0.212408 0.000666667
 0.995475 -0.143464   1.11351 -0.177294 0.000666667
0.987539 -0.14139  1.11691 0.0234912 0.000666667
 0.993559 -0.139413   1.10737 -0.0313234 0.000666667
 0.995606 -0.140023   1.11602 -0.175814 0.000666667
 0.975638 -0.152046   1.11189 0.145588 0.000666667
 0.987687 -0.135793   1.11101 -0.320928 0.000666667
 0.985209 -0.149078   1.11412 0.0687892 0.000666667
 0.979508 -0.154764   1.11525 -0.164568 0.000666667
 0.990225 -0.154288   1.11694 0.276351 0.000666667
 0.995926 -0.138471    1.1174 -0.168356 0.000666667
 0.993914 -0.143478   1.11215 0.0140067 0.000666667
 0.997009 -0.144714   1.11153 -0.151813 0.000666667
 0.990403 -0.148559   1.10682 0.147637 0.000666667
0.985801 -0.15166  1.11676 -0.0973809 0.000666667
 0.991491 -0.150739   1.10757 0.186051 0.000666667
 0.986249 -0.143376   1.11639 -0.211012 0.000666667
 0.991884 -0.143267   1.11335 0.0420943 0.000666667
  0.98567 -0.150744   1.11285 0.0612473 0.000666667
  0.99049 -0.146718   1.11114 0.0212428 0.000666667
 0.983944 -0.149458   1.09863 0.391181 0.000666667
 0.993179 -0.142567   1.10936 -0.0640071 0.000666667
 0.984353 -0.148203   1.11277 0.0379816 0.000666667
0.989374 -0.14902  1.10648 0.161469 0.000666667
 0.984783 -0.145116     1.101 0.407743 0.000666667
 0.983225 -0.148811   1.11304 0.0543539 0.000666667
  0.98931 -0.138759   1.11669 -0.322913 0.000666667
 0.982032 -0.153264   1.11676 0.30795 0.000666667
 0.988926 -0.152557   1.11526 0.0140345 0.000666667
 0.987006 -0.154568   1.11229 0.0712263 0.000666667
0.983282 -0.14645  1.10906 -0.0148923 0.000666667
 0.994421 -0.156617   1.10325 0.255216 0.000666667
 0.991355 -0.151105   1.10995 0.172709 0.000666667
0.987551 -0.1541  1.1145 -0.042938 0.000666667
 0.990321 -0.138102   1.11107 -0.313238 0.000666667
 0.997561 -0.141919   1.11278 -0.175096 0.000666667
0.995003 -0.14255   1.1163 0.0585589 0.000666667
 0.995475 -0.144022   1.11366 -0.194384 0.000666667
 0.976618 -0.150457   1.11219 0.140987 0.000666667
 0.993717 -0.142648   1.10873 -0.200893 0.000666667
 0.991775 -0.148273   1.11328 -0.187368 0.000666667
 0.985817 -0.151346     1.116 0.0186868 0.000666667
 0.986766 -0.145659   1.10933 -0.0300402 0.000666667
 0.985756 -0.137124   1.11034 -0.0160287 0.000666667
 0.992113 -0.134922   1.11691 0.020053 0.000666667
 0.990175 -0.154752   1.11401 0.0346618 0.000666667
 0.991999 -0.143102   1.10564 -0.0507519 0.000666667
 0.994788 -0.149415   1.10332 -0.0339968 0.000666667
 0.977568 -0.150774   1.11222 0.13457 0.000666667
 0.985529 -0.156134   1.11188 -0.0325786 0.000666667
 0.986662 -0.149196   1.11539 -0.0805184 0.000666667
 0.997859 -0.130867   1.10217 -0.134329 0.000666667
 0.994289 -0.142579   1.11605 -0.217419 0.000666667
 0.989328 -0.156238   1.11561 0.23498 0.000666667
 0.987686 -0.146583   1.10549 0.236375 0.000666667
 0.995092 -0.150183   1.10098 -0.023034 0.000666667
 0.980378 -0.151416   1.12082 0.00411483 0.000666667
 0.986329 -0.140126   1.10271 0.0705568 0.000666667
 0.988767 -0.158441   1.11653 0.229308 0.000666667
 0.985557 -0.149894    1.1139 0.0270355 0.000666667
 0.986013 -0.139358   1.11745 -0.214936 0.000666667
 0.984619 -0.148643   1.10714 -0.0676853 0.000666667
 0.992779 -0.156953   1.11219 -0.0548588 0.000666667
0.992983 -0.14184   1.1188 -0.206918 0.000666667
 0.989121 -0.148677   1.10768 0.186868 0.000666667
 0.984589 -0.153748   1.11825 0.301812 0.000666667
 0.984064 -0.148211   1.11192 -0.038599 0.000666667
 0.989041 -0.151829   1.11506 0.0450387 0.000666667
 0.983223 -0.145457   1.11187 0.0422283 0.000666667
 0.985501 -0.159871   1.11599 -0.0693734 0.000666667
 0.996613 -0.150631   1.11204 -0.204635 0.000666667
 0.987339 -0.142886   1.11245 0.0434638 0.000666667
 0.993443 -0.154831   1.10377 0.2751 0.000666667
 0.988228 -0.142116   1.11803 -0.146872 0.000666667
 0.989151 -0.154741   1.11405 0.269171 0.000666667
 0.990264 -0.152681   1.11371 0.0336313 0.000666667
 0.993074 -0.146225   1.10974 0.00993069 0.000666667
 0.992077 -0.151564   1.10776 0.174109 0.000666667
 0.996724 -0.144766    1.1058 -0.0122142 0.000666667
 0.992105 -0.148803   1.10538 0.00671052 0.000666667
 0.994384 -0.140666   1.11426 -0.202873 0.000666667
 0.982122 -0.137657   1.11507 -0.0181113 0.000666667
 0.992063 -0.145333    1.1119 0.0254061 0.000666667
 0.991724 -0.147715   1.10569 0.166071 0.000666667
 0.989515 -0.147771   1.10683 0.172359 0.000666667
 0.990236 -0.145727   1.11341 0.0495045 0.000666667
 0.983779 -0.154123   1.11526 0.301142 0.000666667
  0.98499 -0.138244   1.10891 -0.0289695 0.000666667
 0.986104 -0.155855   1.11115 -0.163878 0.000666667
  0.98132 -0.149225   1.11908 0.0282541 0.000666667
 0.994432 -0.138937   1.11042 -0.171373 0.000666667
 0.994511 -0.154528   1.10008 0.265578 0.000666667
0.985232 -0.14898  1.11349 -0.0100737 0.000666667
0.986303 -0.14167  1.11679 -0.0887352 0.000666667
 0.989199 -0.137061   1.11252 -0.313631 0.000666667
 0.992261 -0.144813   1.11077 0.0673471 0.000666667
 0.993862 -0.143813   1.11244 -0.0118421 0.000666667
 0.989523 -0.138395   1.11171 -0.30854 0.000666667
 0.988024 -0.152691    1.1212 0.0615469 0.000666667
 0.980726 -0.145085   1.10787 0.0538743 0.000666667
 0.986328 -0.142669   1.11596 -0.208845 0.000666667
   0.9858 -0.138582   1.11632 -0.205421 0.000666667
 0.979699 -0.146944   1.10782 0.0434985 0.000666667
 0.987653 -0.156249   1.11641 -0.0980096 0.000666667
 0.981187 -0.138894   1.11625 -0.00103061 0.000666667
0.986243 -0.13896  1.10205 -0.163208 0.000666667
0.984087 -0.1504  1.1099 0.038921 0.000666667
 0.992768 -0.141111   1.11233 -0.167112 0.000666667
 0.995567 -0.146458   1.11522 -0.223756 0.000666667
0.989139 -0.14915  1.10348 0.188483 0.000666667
 0.992131 -0.144775   1.11345 0.0565258 0.000666667
0.995271 -0.14253  1.11819 -0.190255 0.000666667
 0.978281 -0.151333   1.10926 0.116992 0.000666667
 0.984282 -0.147891   1.11078 0.0579632 0.000666667
 0.978732 -0.151411    1.1109 0.105219 0.000666667
 0.985113 -0.155113   1.11205 -0.159483 0.000666667
 0.995114 -0.142418   1.11074 -0.169173 0.000666667
 0.989374 -0.133942   1.11302 -0.119097 0.000666667
 0.989801 -0.148172   1.10442 0.24551 0.000666667
 0.988979 -0.142854   1.11774 -0.13676 0.000666667
 0.991321 -0.141735   1.11233 -0.169158 0.000666667
 0.992738 -0.150621   1.11468 -0.226602 0.000666667
  0.98134 -0.144204   1.11121 0.043056 0.000666667
 0.991294 -0.143586   1.11432 -0.177275 0.000666667
 0.979885 -0.140284   1.11365 0.0453488 0.000666667
 0.985201 -0.150003   1.10711 -0.0581285 0.000666667
 0.996523 -0.142433   1.10788 -0.00397022 0.000666667
0.984835 -0.14735  1.10785 -0.018634 0.000666667
 0.989298 -0.151263   1.11026 0.178972 0.000666667
 0.977058 -0.134931   1.11156 -0.320617 0.000666667
 0.977353 -0.150062   1.11317 0.129051 0.000666667
 0.988471 -0.138168   1.11234 -0.333767 0.000666667
 0.981824 -0.149054   1.11353 0.0504761 0.000666667
 0.983085 -0.145625   1.11003 0.0502697 0.000666667
 0.986765 -0.139771   1.11927 -0.200008 0.000666667
 0.990769 -0.156064   1.11524 0.252233 0.000666667
 0.984406 -0.154975   1.11234 -0.132502 0.000666667
 0.987199 -0.148919   1.11252 0.0670145 0.000666667
 0.994146 -0.149766   1.10412 -0.03636 0.000666667
 0.994683 -0.142158   1.11023 -0.174046 0.000666667
 0.985909 -0.142953   1.10345 -0.17667 0.000666667
 0.978542 -0.152424   1.11139 0.13319 0.000666667
0.983879 -0.15119  1.10925 -0.0495884 0.000666667
 0.985195 -0.147134    1.1097 0.0665287 0.000666667
   0.9879 -0.156251   1.11207 -0.0435622 0.000666667
 0.994944 -0.147707   1.11242 -0.21431 0.000666667
 0.982426 -0.139802   1.10994 -0.0369619 0.000666667
 0.990675 -0.141457   1.11106 -0.196168 0.000666667
 0.986246 -0.142386   1.10392 -0.166183 0.000666667
 0.989866 -0.146283   1.11449 0.0113185 0.000666667
 0.989992 -0.152297   1.11374 0.243643 0.000666667
  0.99068 -0.138789   1.11109 -0.304463 0.000666667
 0.993077 -0.155006    1.1025 0.271879 0.000666667
 0.993898 -0.140012   1.11465 -0.192447 0.000666667
 0.986284 -0.151446   1.11388 -0.00690868 0.000666667
  0.98739 -0.133677   1.11202 -0.29912 0.000666667
 0.992063 -0.147143   1.11529 -0.0180368 0.000666667
 0.988971 -0.138088   1.11205 -0.300222 0.000666667
 0.981397 -0.139431   1.11669 0.022581 0.000666667
 0.993787 -0.148922   1.11294 -0.191895 0.000666667
0.995665 -0.14238  1.10622 -0.0377988 0.000666667
 0.994409 -0.142201   1.11159 0.067714 0.000666667
 0.989138 -0.157445    1.1148 0.222536 0.000666667
 0.993958 -0.144505   1.11598 -0.198006 0.000666667
  0.99334 -0.141312    1.1125 -0.150336 0.000666667
  0.99149 -0.143107   1.11031 0.0115469 0.000666667
 0.993986 -0.150034   1.10274 -0.00603046 0.000666667
 0.989416 -0.144469   1.11078 -0.0213648 0.000666667
0.996346 -0.1401 1.11635 0.065596 0.000666667
 0.988788 -0.153567    1.1124 0.0478438 0.000666667
 0.994153 -0.141092   1.11121 -0.136437 0.000666667
0.992353 -0.14462  1.11296 -0.0333663 0.000666667
  0.99566 -0.142838   1.11181 -0.19305 0.000666667
 0.986116 -0.151109   1.11167 0.054086 0.000666667
 0.988825 -0.154886   1.11815 0.225447 0.000666667
 0.986794 -0.158447   1.11695 0.221528 0.000666667
0.996371 -0.13943  1.10883 -0.0359582 0.000666667
 0.987987 -0.154831   1.11122 0.038824 0.000666667
 0.995097 -0.149523   1.11367 -0.195903 0.000666667
0.986551 -0.15272  1.09976 -0.0193413 0.000666667
  0.98433 -0.147138   1.10754 -0.0428451 0.000666667
 0.990131 -0.157952   1.11257 -0.0667974 0.000666667
 0.994762 -0.139457   1.10528 -0.035668 0.000666667
0.984724 -0.14077  1.11656 0.0434497 0.000666667
 0.988149 -0.149044   1.10553 0.167772 0.000666667
 0.990429 -0.149047   1.10544 0.206335 0.000666667
 0.984669 -0.151342   1.11487 0.0151594 0.000666667
 0.980734 -0.141526   1.11176 0.0414506 0.000666667
 0.991267 -0.148596   1.11207 0.0268805 0.000666667
 0.980422 -0.152216   1.11816 0.325462 0.000666667
 0.985219 -0.154902   1.11821 -0.110867 0.000666667
 0.990116 -0.138526   1.11137 -0.29968 0.000666667
 0.979318 -0.152396   1.11275 -0.14882 0.000666667
 0.989017 -0.135827   1.11074 -0.329381 0.000666667
 0.988568 -0.154392   1.11697 0.244013 0.000666667
 0.993664 -0.148706   1.11516 -0.234154 0.000666667
 0.992505 -0.150395   1.10574 0.192491 0.000666667
 0.992202 -0.144128    1.1126 0.0154004 0.000666667
 0.994658 -0.149639   1.10079 -0.0279535 0.000666667
  0.99064 -0.147862   1.10677 0.170297 0.000666667
 0.986084 -0.152586   1.11176 0.0404731 0.000666667
 0.993076 -0.150408   1.10808 0.178932 0.000666667
 0.984857 -0.149132   1.11539 -0.0431221 0.000666667
 0.995912 -0.157889   1.10056 0.265041 0.000666667
 0.991592 -0.150981   1.11645 -0.0484211 0.000666667
 0.985239 -0.136817   1.10157 -0.229298 0.000666667
  0.98924 -0.143346   1.10979 0.00164865 0.000666667
 0.992971 -0.149848   1.10723 0.182264 0.000666667
  0.99092 -0.143532   1.11296 -0.0040533 0.000666667
 0.996143 -0.138412   1.11361 -0.187786 0.000666667
 0.989858 -0.138085   1.11293 -0.338053 0.000666667
 0.994768 -0.148593    1.1115 -0.194552 0.000666667
 0.989278 -0.151821   1.10589 0.164994 0.000666667
 0.987124 -0.142406   1.12014 -0.0994196 0.000666667
  0.99397 -0.140505   1.11605 -0.190252 0.000666667
 0.994575 -0.143412   1.11299 -0.220232 0.000666667
 0.994236 -0.149551    1.1137 -0.204347 0.000666667
 0.991772 -0.150586   1.10804 0.189353 0.000666667
 0.995662 -0.146572   1.11273 0.0557385 0.000666667
 0.991706 -0.143158   1.11304 -0.168378 0.000666667
  0.98915 -0.143415   1.12158 -0.148798 0.000666667
 0.974182 -0.137831    1.1101 -0.303622 0.000666667
  0.98427 -0.149928   1.11169 0.0490238 0.000666667
 0.993076 -0.150072   1.11562 -0.25087 0.000666667
 0.995762 -0.140409   1.11635 -0.23094 0.000666667
 0.993262 -0.143164   1.10917 -0.0540088 0.000666667
 0.980342 -0.143005   1.11135 0.00672292 0.000666667
 0.987531 -0.150699   1.11629 -0.106503 0.000666667
 0.989672 -0.148841   1.10673 0.181851 0.000666667
 0.995486 -0.149515   1.11372 -0.221912 0.000666667
 0.995826 -0.152441   1.10226 0.265307 0.000666667
 0.990248 -0.155039   1.11421 0.0526768 0.000666667
 0.996382 -0.148522   1.11312 -0.208868 0.000666667
 0.986373 -0.142606   1.11358 0.0354292 0.000666667
 0.986337 -0.149315   1.11704 -0.0717391 0.000666667
 0.985791 -0.155226   1.11139 -0.0567926 0.000666667
 0.986037 -0.154743   1.11229 -0.146615 0.000666667
 0.994773 -0.139596   1.11111 -0.16362 0.000666667
 0.973992 -0.147821   1.10921 0.117653 0.000666667
 0.993481 -0.144581   1.11134 0.0323879 0.000666667
 0.976973 -0.149301   1.11134 0.111541 0.000666667
 0.989309 -0.139021   1.11278 -0.297063 0.000666667
 0.991714 -0.146912   1.11506 -0.0291006 0.000666667
 0.987062 -0.140389   1.10465 -0.150293 0.000666667
 0.991308 -0.140781   1.11221 -0.18989 0.000666667
 0.998728 -0.131956   1.09947 -0.151612 0.000666667
  0.98879 -0.146928   1.10908 -0.020109 0.000666667
0.986006 -0.15729  1.11588 0.0450263 0.000666667
 0.994811 -0.144512   1.11696 -0.236805 0.000666667
 0.992145 -0.140356   1.10926 -0.180543 0.000666667
 0.993253 -0.140589   1.11169 -0.138898 0.000666667
 0.990165 -0.151719   1.10911 0.160219 0.000666667
 0.988532 -0.141828   1.12104 -0.106918 0.000666667
 0.983695 -0.143737   1.11339 0.032086 0.000666667
 0.989129 -0.144542    1.1094 0.00463997 0.000666667
0.991314 -0.14947  1.10707 0.17298 0.000666667
 0.997148 -0.139648    1.1167 0.0507157 0.000666667
 0.999177 -0.131583   1.09987 -0.139687 0.000666667
  0.99077 -0.155535   1.10156 0.285919 0.000666667
 0.985393 -0.155882   1.11164 -0.129983 0.000666667
 0.996645 -0.155894   1.10001 0.277313 0.000666667
 0.994094 -0.148319   1.10199 -0.0432945 0.000666667
 0.991552 -0.146913    1.1107 0.0199026 0.000666667
 0.988636 -0.150709   1.10498 0.193134 0.000666667
0.983351 -0.14811  1.11132 0.0594551 0.000666667
 0.994978 -0.138909   1.11291 -0.178203 0.000666667
 0.983698 -0.153106   1.11626 -0.0848394 0.000666667
 0.995812 -0.141004   1.11543 -0.211864 0.000666667
 0.990819 -0.140364   1.11453 -0.200197 0.000666667
 0.992037 -0.145795   1.10983 0.0203997 0.000666667
 0.992864 -0.145556   1.11188 -0.0198666 0.000666667
 0.986803 -0.141695   1.11642 0.0215211 0.000666667
0.993359 -0.14855  1.10373 -0.0453302 0.000666667
 0.990504 -0.150609   1.10625 -0.00254856 0.000666667
 0.992347 -0.145251   1.11127 0.0470984 0.000666667
  0.97644 -0.150155   1.11065 0.0968959 0.000666667
 0.999405 -0.140969   1.11247 -0.222047 0.000666667
 0.985396 -0.142298   1.11171 0.0477168 0.000666667
 0.988076 -0.149947   1.10878 0.178941 0.000666667
   0.9777 -0.149658   1.11256 0.126295 0.000666667
 0.994036 -0.140274    1.1164 -0.202649 0.000666667
 0.991879 -0.144619   1.11126 -0.189268 0.000666667
 0.985065 -0.143435   1.10475 -0.154014 0.000666667
 0.989195 -0.152164   1.11199 0.0308121 0.000666667
 0.985073 -0.148959   1.10933 -0.0372843 0.000666667
 0.975562 -0.148779   1.10941 0.117486 0.000666667
 0.990192 -0.144641   1.11634 0.0190318 0.000666667
 0.986487 -0.145101   1.11986 -0.148469 0.000666667
 0.995577 -0.138763   1.11754 0.0777072 0.000666667
 0.978472 -0.150902   1.11088 0.138139 0.000666667
 0.991518 -0.140289   1.11191 -0.181472 0.000666667
 0.98229 -0.14455  1.11216 0.00123055 0.000666667
 0.982894 -0.149674   1.10209 0.412487 0.000666667
 0.984309 -0.137588   1.11751 -0.106298 0.000666667
 0.986519 -0.136237   1.10933 -0.0309874 0.000666667
 0.990985 -0.152692   1.11034 0.0485645 0.000666667
  0.98766 -0.155342   1.11023 -0.113137 0.000666667
 0.992345 -0.136259   1.11395 -0.302006 0.000666667
0.988989 -0.14117  1.10961 0.0482607 0.000666667
 0.991009 -0.151369   1.10824 0.162182 0.000666667
 0.984807 -0.154568   1.11234 -0.159568 0.000666667
 0.987531 -0.142235   1.11349 0.019775 0.000666667
 0.996061 -0.142074   1.11103 -0.153545 0.000666667
  0.99343 -0.143049   1.10936 -0.196823 0.000666667
 0.986156 -0.140197   1.11704 -0.0936499 0.000666667
 0.983653 -0.137074   1.10098 -0.0871265 0.000666667
 0.990571 -0.138059   1.11223 -0.318605 0.000666667
 0.990022 -0.138712   1.11374 -0.304255 0.000666667
 0.994866 -0.141531   1.10857 -0.156701 0.000666667
 0.986611 -0.135756   1.11171 -0.324184 0.000666667
  0.97627 -0.148255   1.11039 0.11539 0.000666667
 0.983348 -0.151557   1.11977 0.312515 0.000666667
 0.990023 -0.140973    1.1186 -0.0745635 0.000666667
 0.996257 -0.143212   1.11124 -0.148943 0.000666667
 0.989486 -0.150391   1.11337 0.0426752 0.000666667
 0.990767 -0.148935    1.1206 0.0182954 0.000666667
 0.975137 -0.148867   1.11147 0.127635 0.000666667
 0.992841 -0.142097   1.10926 -0.193275 0.000666667
 0.989698 -0.157231   1.11297 -0.047758 0.000666667
 0.984413 -0.140536   1.11903 -0.105546 0.000666667
  0.99013 -0.155046   1.11226 0.228575 0.000666667
 0.980404 -0.141825   1.11164 0.0207267 0.000666667
 0.986562 -0.150648   1.11244 0.0543017 0.000666667
 0.988543 -0.146176   1.11355 0.0371862 0.000666667
 0.991607 -0.146607   1.10556 0.285673 0.000666667
 0.983122 -0.147077   1.11193 0.0514013 0.000666667
 0.986911 -0.150762   1.10696 -0.051892 0.000666667
 0.980075 -0.153662   1.11277 -0.144094 0.000666667
 0.987806 -0.144502   1.11589 0.0432548 0.000666667
 0.984501 -0.141648   1.10662 -0.192175 0.000666667
  0.98429 -0.150042   1.11203 0.0121487 0.000666667
 0.993725 -0.139584   1.11011 -0.168131 0.000666667
  0.99121 -0.142374   1.11338 -0.19299 0.000666667
 0.985252 -0.144204   1.11226 0.0474849 0.000666667
 0.987654 -0.146895   1.10524 0.252271 0.000666667
 0.991513 -0.148414    1.1048 -0.0142654 0.000666667
 0.980237 -0.145066   1.11049 0.0555081 0.000666667
  0.99063 -0.148485   1.12285 0.0904578 0.000666667
 0.989254 -0.147674   1.11028 0.0137607 0.000666667
   0.9925 -0.148621   1.10472 0.00358483 0.000666667
  0.98904 -0.154149   1.11377 0.0326235 0.000666667
 0.992513 -0.140884   1.11884 -0.20774 0.000666667
 0.988248 -0.139007   1.11356 -0.319633 0.000666667
 0.988414 -0.137042   1.11377 -0.312572 0.000666667
   0.9881 -0.153396   1.11058 0.0483054 0.000666667
 0.985762 -0.138377   1.11885 -0.249362 0.000666667
 0.993429 -0.150073   1.10654 -0.00524717 0.000666667
 0.987026 -0.152602   1.11157 0.0129525 0.000666667
 0.994101 -0.138251   1.11031 -0.184409 0.000666667
 0.985054 -0.138528   1.10545 -0.186796 0.000666667
 0.992223 -0.149794    1.1121 -0.195514 0.000666667
 0.993007 -0.141766     1.111 -0.176225 0.000666667
 0.987966 -0.151075   1.11454 -0.00334729 0.000666667
  0.99664 -0.139597   1.11194 -0.178134 0.000666667
  0.99326 -0.141059   1.11953 -0.174599 0.000666667
 0.987629 -0.154469   1.11193 0.0310165 0.000666667
  0.98964 -0.143077   1.11275 0.0472697 0.000666667
 0.988138 -0.141092   1.11506 -0.152051 0.000666667
 0.985202 -0.146806   1.10928 -0.0398966 0.000666667
 0.991541 -0.138244   1.11346 -0.321996 0.000666667
 0.994913 -0.145488   1.10573 -0.0204721 0.000666667
 0.986042 -0.141339   1.11786 -0.213948 0.000666667
 0.996143 -0.150679   1.11314 -0.195455 0.000666667
 0.991985 -0.143117    1.1093 -0.191012 0.000666667
 0.996969 -0.155308   1.09956 0.248545 0.000666667
 0.994629 -0.141666   1.11553 0.0517825 0.000666667
  0.98171 -0.146483   1.11421 0.0662015 0.000666667
 0.983677 -0.154366   1.11187 -0.152148 0.000666667
 0.987031 -0.140755    1.1158 0.0336879 0.000666667
 0.978434 -0.149859   1.11046 0.134815 0.000666667
 0.989469 -0.138077   1.11284 -0.364237 0.000666667
 0.987885 -0.156397   1.11152 -0.0435228 0.000666667
 0.990828 -0.142717   1.11305 -0.00751603 0.000666667
0.990341 -0.15083  1.11435 -0.212601 0.000666667
  0.98673 -0.158362   1.11511 0.224622 0.000666667
 0.990379 -0.152911   1.10667 0.15474 0.000666667
  0.98414 -0.152911   1.11284 -0.152053 0.000666667
 0.982917 -0.149421   1.11009 -0.0476549 0.000666667
 0.977101 -0.136266   1.11224 -0.320754 0.000666667
 0.992975 -0.143659   1.11303 -0.00136087 0.000666667
 0.992824 -0.142745   1.11596 -0.192204 0.000666667
  0.98337 -0.147312   1.10924 -0.0540482 0.000666667
 0.979131 -0.155094   1.11483 -0.152609 0.000666667
 0.993726 -0.144485   1.10696 -0.0201868 0.000666667
   0.9799 -0.144915   1.10761 0.0502986 0.000666667
 0.978528 -0.149746    1.1117 0.120071 0.000666667
 0.988097 -0.131695   1.11177 -0.12555 0.000666667
0.989627 -0.14356  1.08993 -0.204954 0.000666667
 0.996212 -0.143431   1.11894 -0.181615 0.000666667
 0.987474 -0.155168   1.11708 -0.100771 0.000666667
 0.987363 -0.145892   1.11684 -0.0679857 0.000666667
 0.988516 -0.141962   1.11044 0.0324741 0.000666667
 0.987632 -0.140239   1.11494 0.0261009 0.000666667
 0.989651 -0.135022   1.11602 0.0209893 0.000666667
 0.996442 -0.145651   1.10594 -0.039932 0.000666667
 0.986515 -0.143392   1.10398 -0.16726 0.000666667
 0.990837 -0.150355   1.11133 -0.199231 0.000666667
0.993495 -0.14034  1.11047 -0.14782 0.000666667
 0.990643 -0.146962    1.1177 0.0333088 0.000666667
 0.992745 -0.146222   1.11183 0.0351922 0.000666667
 0.990637 -0.146376   1.10496 0.248842 0.000666667
 0.994935 -0.139444   1.10853 -0.0313394 0.000666667
 0.985072 -0.142142   1.11798 -0.109658 0.000666667
 0.995132 -0.150354   1.11285 -0.208959 0.000666667
0.996239 -0.15441  1.10061 0.261117 0.000666667
 0.992598 -0.143513   1.11238 0.0219603 0.000666667
0.976976 -0.15054  1.11257 0.121403 0.000666667
 0.989441 -0.151112   1.10495 0.166758 0.000666667
 0.997885 -0.140349   1.10851 -0.0160209 0.000666667
 0.994586 -0.141182   1.10776 -0.044854 0.000666667
0.989223 -0.15363  1.11483 0.24261 0.000666667
 0.987953 -0.146903   1.11706 -0.0732863 0.000666667
  0.99464 -0.150764   1.11391 -0.228067 0.000666667
0.994015 -0.14656   1.1143 -0.0261062 0.000666667
 0.990503 -0.147601   1.11595 -0.010481 0.000666667
 0.988533 -0.143749   1.11153 0.048524 0.000666667
 0.993635 -0.140438   1.11591 -0.18712 0.000666667
 0.991076 -0.144333   1.11262 0.0560198 0.000666667
  0.98081 -0.139848    1.1162 0.0125206 0.000666667
 0.997444 -0.152063   1.09861 0.241466 0.000666667
 0.994417 -0.147386   1.10647 0.179816 0.000666667
 0.990086 -0.137627   1.12027 -0.101486 0.000666667
 0.986688 -0.140935   1.10643 -0.195563 0.000666667
0.995281 -0.14146  1.11591 -0.188104 0.000666667
 0.986782 -0.140779   1.12067 -0.118835 0.000666667
  0.99298 -0.144101   1.11212 0.0277041 0.000666667
 0.991011 -0.146148   1.11766 0.00339663 0.000666667
 0.989788 -0.133892   1.11127 -0.294019 0.000666667
  0.99171 -0.146213    1.1115 0.0228198 0.000666667
  0.99215 -0.153682   1.10303 0.157915 0.000666667
0.984772 -0.15181   1.1135 0.0615632 0.000666667
  0.98186 -0.152021   1.11755 0.314969 0.000666667
   0.9911 -0.150167   1.10795 0.163932 0.000666667
  0.98632 -0.148889   1.11777 -0.0646096 0.000666667
 0.994193 -0.141612   1.11158 -0.163258 0.000666667
 0.994468 -0.142596   1.11532 -0.241109 0.000666667
 0.995156 -0.139593   1.10802 -0.0178679 0.000666667
 0.989674 -0.156889   1.11506 0.234243 0.000666667
 0.991459 -0.144968   1.11249 0.0280811 0.000666667
 0.994825 -0.138515   1.10895 -0.0148288 0.000666667
 0.986293 -0.141075   1.11609 0.0280352 0.000666667
0.984135 -0.13695  1.10783 -0.0499426 0.000666667
 0.995112 -0.139567   1.11762 0.0601309 0.000666667
  0.98452 -0.146205   1.11184 0.0769906 0.000666667
 0.984219 -0.150611   1.11345 -0.0169898 0.000666667
 0.996453 -0.138311   1.12407 0.0454418 0.000666667
 0.988678 -0.151592    1.1157 -0.0040244 0.000666667
 0.989079 -0.144782   1.11284 0.00555465 0.000666667
 0.988772 -0.144754   1.11361 0.0514438 0.000666667
 0.985779 -0.155178   1.11082 0.0436761 0.000666667
 0.990527 -0.140798   1.11098 -0.181936 0.000666667
 0.989167 -0.141088   1.10998 0.0396793 0.000666667
  0.98988 -0.155264   1.11242 0.0429241 0.000666667
 0.992073 -0.139844   1.11293 -0.323633 0.000666667
 0.986226 -0.137634   1.11661 -0.210732 0.000666667
  0.98872 -0.143801    1.1041 -0.16349 0.000666667
 0.995899 -0.139672   1.11214 -0.158298 0.000666667
 0.998379 -0.143547   1.11278 -0.152608 0.000666667
 0.994621 -0.128594   1.11973 -0.296016 0.000666667
 0.989759 -0.147218   1.10406 0.261113 0.000666667
0.993427 -0.14035  1.11026 -0.152575 0.000666667
 0.997756 -0.141725   1.10955 -0.174193 0.000666667
 0.995362 -0.141396   1.11724 -0.20242 0.000666667
  0.99341 -0.149022   1.11319 -0.196431 0.000666667
 0.993765 -0.150459   1.11304 -0.203198 0.000666667
 0.994746 -0.144604   1.10864 -0.148534 0.000666667
 0.989326 -0.142617   1.11274 -0.0180979 0.000666667
 0.993888 -0.142648   1.11025 -0.165902 0.000666667
0.987197 -0.14099  1.10309 0.0659691 0.000666667
   0.9936 -0.140032   1.11522 -0.176951 0.000666667
 0.993318 -0.152021   1.11445 -0.233042 0.000666667
0.988403 -0.1462 1.11035 -0.0126252 0.000666667
 0.990166 -0.148872    1.1052 0.00457027 0.000666667
 0.992707 -0.154967   1.10214 0.29158 0.000666667
 0.984243 -0.143116   1.11837 -0.199277 0.000666667
 0.993461 -0.140979   1.11529 -0.187205 0.000666667
 0.987669 -0.144468     1.117 -0.000878525 0.000666667
 0.990303 -0.148004   1.10923 0.157373 0.000666667
 0.986658 -0.146868   1.10988 -0.0469189 0.000666667
 0.986077 -0.145762   1.10835 -0.0403015 0.000666667
 0.993784 -0.141721   1.11721 0.0703627 0.000666667
 0.994028 -0.143664   1.10525 -0.0115051 0.000666667
 0.989048 -0.150476   1.10635 0.167155 0.000666667
 0.991456 -0.145498   1.11366 0.0266736 0.000666667
 0.989566 -0.145151   1.11022 0.0288511 0.000666667
0.988478 -0.14952  1.10641 0.198081 0.000666667
0.980386 -0.14684  1.10857 0.0484687 0.000666667
 0.980142 -0.149925    1.1125 0.118308 0.000666667
 0.990697 -0.150575   1.12398 0.0653686 0.000666667
 0.986222 -0.155243   1.11474 0.0427981 0.000666667
 0.990914 -0.139595   1.11036 -0.187328 0.000666667
 0.994346 -0.150347   1.10382 0.00179846 0.000666667
 0.985619 -0.149958   1.11205 -0.0294442 0.000666667
  0.99436 -0.144784   1.10775 -0.163326 0.000666667
 0.978305 -0.150631   1.11211 0.143457 0.000666667
 0.976838 -0.151949   1.11434 0.108953 0.000666667
 0.977057 -0.149646   1.11056 0.121239 0.000666667
 0.984868 -0.151572   1.11267 -3.9279e-05 0.000666667
 0.992996 -0.145801   1.11243 0.0282203 0.000666667
  0.99129 -0.145236    1.1058 0.287332 0.000666667
 0.987807 -0.150761   1.11253 0.0630387 0.000666667
  0.99439 -0.138546   1.11429 -0.149141 0.000666667
 0.991787 -0.143855    1.1118 0.0112599 0.000666667
 0.992808 -0.148567   1.11255 0.0212108 0.000666667
0.987431 -0.15447  1.11157 -0.0601107 0.000666667
 0.991746 -0.148438   1.10633 0.188575 0.000666667
 0.984796 -0.150908   1.11499 -0.0231519 0.000666667
 0.988459 -0.157238   1.11604 0.187048 0.000666667
 0.983484 -0.146728   1.10747 -0.0556524 0.000666667
 0.986076 -0.145247   1.11441 0.00747258 0.000666667
 0.995283 -0.146735   1.12385 -0.171438 0.000666667
  0.99344 -0.140633   1.11153 -0.167611 0.000666667
 0.990498 -0.149116   1.11769 -0.0151665 0.000666667
 0.991734 -0.141803    1.1093 -0.178559 0.000666667
 0.983666 -0.141673   1.10419 -0.185252 0.000666667
 0.995438 -0.146865   1.10935 -0.0349198 0.000666667
0.998757 -0.13788  1.10394 0.0111832 0.000666667
 0.988215 -0.157593   1.11616 0.210976 0.000666667
  0.99449 -0.145636   1.10587 -0.0413497 0.000666667
 0.992555 -0.140333   1.10833 -0.169677 0.000666667
 0.997214 -0.142228   1.11775 -0.182579 0.000666667
 0.992199 -0.144505   1.11626 -0.02113 0.000666667
 0.994517 -0.143959   1.11115 -0.138513 0.000666667
 0.991509 -0.144725   1.11269 0.0519903 0.000666667
 0.991322 -0.143233    1.1112 -0.190924 0.000666667
  0.98576 -0.145468   1.11721 -0.144711 0.000666667
 0.990971 -0.133192   1.11291 -0.121633 0.000666667
 0.994591 -0.141566   1.11029 -0.143843 0.000666667
 0.986037 -0.139622   1.10518 -0.165493 0.000666667
 0.988113 -0.154741   1.11067 0.033787 0.000666667
 0.987785 -0.139928   1.12421 -0.258782 0.000666667
0.98253 -0.1465 1.10857 -0.0348506 0.000666667
 0.987909 -0.152173   1.11494 0.0432072 0.000666667
  0.98916 -0.151179   1.10641 0.19072 0.000666667
 0.988924 -0.154778   1.11147 0.0198062 0.000666667
 0.981154 -0.154827   1.12243 -0.0647915 0.000666667
0.992676 -0.14628  1.11132 0.0211327 0.000666667
 0.987633 -0.138734   1.11286 -0.329313 0.000666667
 0.980953 -0.141429   1.11111 0.0421709 0.000666667
 0.986628 -0.144615   1.11788 -0.1447 0.000666667
 0.977276 -0.149686   1.10994 0.113323 0.000666667
   0.9901 -0.146093   1.11724 0.000248872 0.000666667
 0.983016 -0.138103    1.1152 0.0272008 0.000666667
0.998434 -0.14041  1.10928 -0.163688 0.000666667
 0.988829 -0.154855   1.11485 0.258796 0.000666667
 0.976102 -0.137955   1.10936 -0.317482 0.000666667
 0.996753 -0.139365   1.11534 -0.202599 0.000666667
 0.982686 -0.147198   1.10909 0.0488435 0.000666667
 0.987073 -0.141794   1.11569 0.00613637 0.000666667
 0.993556 -0.146065   1.11329 0.0340686 0.000666667
 0.994254 -0.150339   1.10575 0.0152288 0.000666667
 0.996623 -0.127929   1.10068 -0.147046 0.000666667
 0.988224 -0.154804   1.11162 0.0265741 0.000666667
 0.989723 -0.156653   1.11109 -0.0697258 0.000666667
 0.981887 -0.144187   1.10943 0.0675532 0.000666667
 0.988315 -0.152012   1.12532 0.135037 0.000666667
 0.991008 -0.155685   1.11477 0.236795 0.000666667
 0.988745 -0.148647   1.10562 0.182896 0.000666667
 0.990577 -0.148851    1.1038 0.00716518 0.000666667
 0.989402 -0.152023   1.10924 0.185401 0.000666667
0.996272 -0.13775  1.10627 -0.0136912 0.000666667
 0.986439 -0.151105    1.1127 -0.013585 0.000666667
 0.996819 -0.144102   1.12271 -0.134638 0.000666667
 0.986015 -0.148824   1.11378 -0.00667701 0.000666667
 0.993949 -0.139926   1.11642 -0.186237 0.000666667
 0.988023 -0.143907    1.1096 0.0211033 0.000666667
 0.984073 -0.137018   1.11741 -0.254317 0.000666667
 0.993561 -0.141883    1.1105 -0.166389 0.000666667
 0.984635 -0.146793   1.10634 -0.0558251 0.000666667
0.976286 -0.14956  1.11098 0.165771 0.000666667
0.993835 -0.14274  1.11504 -0.206656 0.000666667
 0.989618 -0.137947    1.1135 -0.302166 0.000666667
 0.988141 -0.150492   1.11503 0.0289718 0.000666667
 0.984984 -0.143264   1.10397 -0.177632 0.000666667
 0.990396 -0.144345   1.11052 0.000219944 0.000666667
0.995835 -0.14198  1.11738 -0.202579 0.000666667
 0.986494 -0.154076   1.11189 0.0576163 0.000666667
 0.988416 -0.139446   1.10273 0.0695998 0.000666667
0.992213 -0.14489  1.11006 0.0046687 0.000666667
 0.976541 -0.147864   1.10989 0.114742 0.000666667
 0.986336 -0.155615   1.11373 0.242869 0.000666667
 0.984908 -0.150342   1.10788 -0.0315766 0.000666667
0.989027 -0.14662  1.11236 0.0398021 0.000666667
 0.988688 -0.144535   1.10541 0.287857 0.000666667
 0.993959 -0.143008   1.11034 -0.175147 0.000666667
 0.991719 -0.151467   1.10904 0.150891 0.000666667
 0.992094 -0.151162    1.1083 0.165155 0.000666667
 0.982319 -0.149152   1.11071 0.0338651 0.000666667
 0.989656 -0.145685   1.10366 0.25918 0.000666667
 0.995449 -0.141248   1.10916 -0.174472 0.000666667
 0.985274 -0.151151    1.1159 0.0110841 0.000666667
 0.991362 -0.144591   1.10898 0.0285283 0.000666667
 0.993455 -0.140486   1.11768 -0.189511 0.000666667
 0.985185 -0.149245   1.10191 0.403843 0.000666667
0.984718 -0.15032  1.11607 -0.0849987 0.000666667
 0.985549 -0.147677   1.10934 -0.0186126 0.000666667
0.988266 -0.15534  1.11674 0.261734 0.000666667
 0.994767 -0.140822   1.10699 -0.179143 0.000666667
 0.999085 -0.141552   1.11848 0.0663018 0.000666667
 0.990947 -0.152344   1.10768 0.15353 0.000666667
 0.983642 -0.147114   1.11231 0.0401349 0.000666667
 0.996292 -0.142148   1.10719 -0.0362897 0.000666667
  0.98878 -0.133623   1.11237 -0.0978231 0.000666667
 0.996743 -0.141026   1.10842 -0.178493 0.000666667
  0.99171 -0.149657    1.1068 0.138934 0.000666667
 0.989235 -0.154571   1.11217 0.0263268 0.000666667
 0.986884 -0.142283   1.11557 -0.130798 0.000666667
0.986169 -0.1376 1.11591 -0.00638673 0.000666667
 0.989569 -0.138944     1.113 -0.332544 0.000666667
0.988702 -0.15719  1.11224 -0.0733276 0.000666667
 0.987966 -0.150154   1.10826 0.172919 0.000666667
 0.98771 -0.14005  1.11335 -0.288935 0.000666667
 0.993093 -0.141331   1.11563 -0.199646 0.000666667
 0.996002 -0.143061   1.11636 -0.21981 0.000666667
0.993848 -0.15176   1.1229 -0.217489 0.000666667
 0.990591 -0.144471   1.11146 -0.0296942 0.000666667
 0.987889 -0.155513   1.11361 -0.139813 0.000666667
 0.995296 -0.139207   1.11742 -0.178101 0.000666667
 0.993718 -0.147189   1.11097 0.0522758 0.000666667
 0.988121 -0.156306   1.11725 0.227983 0.000666667
 0.984501 -0.145691    1.1104 -0.0592735 0.000666667
 0.992243 -0.149783   1.10857 0.179936 0.000666667
 0.983394 -0.140763   1.10897 -0.0132308 0.000666667
 0.983534 -0.145402   1.11017 0.0394117 0.000666667
  0.98988 -0.146059   1.11729 -0.0251893 0.000666667
 0.995604 -0.141744   1.11566 -0.188814 0.000666667
 0.982855 -0.151086   1.11798 -0.109663 0.000666667
 0.985527 -0.156376   1.11321 0.032352 0.000666667
 0.993041 -0.148491   1.10501 -0.00405106 0.000666667
 0.990952 -0.149906   1.10815 0.17287 0.000666667
 0.992393 -0.138613   1.10842 -0.174746 0.000666667
 0.992404 -0.145054    1.1135 0.0436858 0.000666667
0.992173 -0.14199  1.10923 -0.135 0.000666667
 0.979403 -0.153326   1.11425 -0.166827 0.000666667
0.985846 -0.1505 1.10064 0.433062 0.000666667
  0.99381 -0.140853    1.1096 -0.165522 0.000666667
 0.993241 -0.143345   1.10997 -0.1877 0.000666667
 0.991739 -0.142496   1.11215 -0.143631 0.000666667
 0.988191 -0.155373    1.1112 0.050481 0.000666667
  0.99427 -0.139957   1.11079 -0.188004 0.000666667
 0.978589 -0.134455   1.11315 -0.328962 0.000666667
0.992541 -0.15125  1.10563 -0.0155375 0.000666667
 0.992472 -0.142987   1.11348 0.0580748 0.000666667
 0.994201 -0.139861   1.11283 -0.193709 0.000666667
 0.982768 -0.146136    1.1091 0.0460581 0.000666667
 0.980072 -0.146234   1.11042 0.017158 0.000666667
 0.988668 -0.154557   1.11799 0.196432 0.000666667
 0.986294 -0.141086   1.11842 0.0069489 0.000666667
 0.985415 -0.151109   1.11844 -0.100713 0.000666667
   0.9882 -0.146187   1.10671 0.279096 0.000666667
 0.985047 -0.140306   1.10633 -0.169227 0.000666667
 0.991953 -0.141829   1.11293 -0.170371 0.000666667
 0.993372 -0.147277   1.10658 0.200726 0.000666667
 0.995428 -0.139678   1.11038 -0.163123 0.000666667
 0.990118 -0.145804    1.1113 0.0503708 0.000666667
 0.989317 -0.148967   1.11771 -0.0848268 0.000666667
 0.987791 -0.155925   1.11065 0.0607694 0.000666667
 0.990865 -0.145158   1.11617 -0.0226581 0.000666667
 0.984848 -0.138318   1.10992 -0.0216931 0.000666667
 0.987913 -0.144793   1.11637 -0.111927 0.000666667
0.994712 -0.15421  1.10172 0.242314 0.000666667
 0.981646 -0.147082   1.11459 0.0595253 0.000666667
 0.993754 -0.150713   1.11507 -0.235916 0.000666667
 0.979664 -0.144648   1.10742 0.0622008 0.000666667
 0.991904 -0.151122   1.10638 0.177394 0.000666667
 0.986545 -0.151133   1.11731 -0.11228 0.000666667
 0.987761 -0.140096   1.11561 0.0331916 0.000666667
 0.991047 -0.139127   1.11847 -0.100235 0.000666667
 0.992241 -0.147647   1.11066 0.0401577 0.000666667
  0.98933 -0.154941   1.11556 0.225565 0.000666667
 0.985386 -0.139188   1.11095 -0.0463249 0.000666667
 0.991859 -0.141708   1.11202 -0.000522096 0.000666667
0.990057 -0.14879   1.1063 0.201026 0.000666667
 0.989229 -0.136729   1.11348 -0.305583 0.000666667
 0.984418 -0.158812   1.11499 -0.048559 0.000666667
 0.987059 -0.138711   1.11751 -0.170875 0.000666667
 0.988247 -0.147107   1.11657 -0.0246282 0.000666667
 0.986001 -0.149099   1.11321 -0.0136515 0.000666667
 0.988246 -0.138182   1.11267 -0.316832 0.000666667
 0.974095 -0.149409   1.10915 0.091569 0.000666667
 0.989753 -0.146242   1.10322 0.263908 0.000666667
 0.993284 -0.146649   1.11203 0.0361752 0.000666667
 0.992656 -0.145272   1.11351 0.0262466 0.000666667
 0.984942 -0.145316    1.1078 -0.0127425 0.000666667
 0.980517 -0.152472   1.11804 0.308745 0.000666667
0.985249 -0.1382 1.10868 -0.0231357 0.000666667
 0.986152 -0.139541   1.11659 0.0119958 0.000666667
 0.994013 -0.149021   1.10559 -0.00378062 0.000666667
 0.982559 -0.145001   1.10974 0.053721 0.000666667
 0.981197 -0.141666   1.11059 0.0401402 0.000666667
 0.992961 -0.144984   1.11543 -0.0181036 0.000666667
 0.984634 -0.151019   1.11314 0.0154483 0.000666667
 0.992144 -0.142887   1.11379 -0.176043 0.000666667
 0.996583 -0.142412   1.10614 -0.0345174 0.000666667
0.997626 -0.14163  1.11115 -0.169932 0.000666667
 0.993119 -0.145576   1.11427 0.0390479 0.000666667
 0.987402 -0.156782   1.11715 -0.0645379 0.000666667
  0.98402 -0.139786   1.10683 -0.180185 0.000666667
 0.990418 -0.136368   1.11517 0.0071689 0.000666667
 0.992969 -0.149384   1.10542 0.179247 0.000666667
  0.98962 -0.151436   1.11363 0.0312999 0.000666667
  0.99492 -0.147418   1.11316 -0.228605 0.000666667
 0.991694 -0.143935   1.11072 0.0431386 0.000666667
 0.992304 -0.149616   1.11469 -0.267666 0.000666667
 0.985238 -0.148252   1.10886 -0.038754 0.000666667
 0.975872 -0.136934   1.11114 -0.305331 0.000666667
  0.98559 -0.147001   1.10982 -0.0507195 0.000666667
 0.981987 -0.145616   1.10789 0.0390189 0.000666667
  0.99458 -0.141257   1.11281 -0.148396 0.000666667
0.988687 -0.14093  1.11452 0.0214357 0.000666667
 0.990696 -0.146404   1.10624 0.197496 0.000666667
0.995359 -0.14177  1.11571 -0.216048 0.000666667
 0.995418 -0.137814   1.11169 -0.145525 0.000666667
 0.992791 -0.141427   1.11188 -0.189453 0.000666667
 0.991642 -0.145871   1.11156 0.0324385 0.000666667
 0.983326 -0.136651   1.11092 -0.0410525 0.000666667
 0.994384 -0.152632   1.11356 -0.21716 0.000666667
 0.978249 -0.152032   1.11288 0.151693 0.000666667
 0.982431 -0.148157   1.11076 -0.0607355 0.000666667
 0.982562 -0.147869   1.10988 -0.0326495 0.000666667
 0.993118 -0.143723   1.11085 0.022883 0.000666667
  0.99348 -0.147813   1.10889 0.211917 0.000666667
 0.976116 -0.150714   1.11143 0.11117 0.000666667
 0.991712 -0.141702    1.1102 -0.198127 0.000666667
 0.988809 -0.154397   1.12683 0.1409 0.000666667
 0.983395 -0.146871     1.109 -0.0335088 0.000666667


==> output_ims_seed52_withold/positions.txt <==
 0.99 -0.15  1.11 0.08
 0.975 -0.135   1.12 0


==> output_ims_seed52_withold/random_action_0.txt <==
0.056292
 0.979108 -0.143686   1.12637 0.259291 0.000666667
0.942601 -0.10728  1.11978 0.0101596 0.000666667
  0.97609 -0.142623   1.13904 0.153517 0.000666667
 0.993574 -0.150779   1.10535 0.0151302 0.000666667
 0.972845 -0.142988   1.13623 -0.245794 0.000666667
 0.987145 -0.158821   1.07329 -0.22885 0.000666667
 0.943746 -0.107073   1.13372 0.0326165 0.000666667
 0.980165 -0.149289   1.08178 0.287383 0.000666667
 0.960932 -0.132606   1.15659 0.0965743 0.000666667
 0.994883 -0.153723   1.12985 0.0307642 0.000666667
 0.937915 -0.105293   1.10447 0.170658 0.000666667
0.984397 -0.14876  1.13446 -0.0464049 0.000666667
 0.976552 -0.145139   1.10862 0.0108539 0.000666667
 0.939683 -0.110481   1.11231 -0.250823 0.000666667
 0.967371 -0.132822   1.12264 0.0840275 0.000666667
 0.964669 -0.132807   1.14208 -0.326801 0.000666667
 0.987689 -0.151057   1.14894 -0.300499 0.000666667
0.958912 -0.12569  1.08509 0.400943 0.000666667
 0.969661 -0.147316    1.0996 -0.080057 0.000666667
 0.960267 -0.135637   1.09996 0.0199032 0.000666667
 0.989226 -0.154321   1.10029 -0.16349 0.000666667
 0.964133 -0.133976   1.08745 0.00447216 0.000666667
 0.984824 -0.150121   1.12577 0.0737679 0.000666667
 0.988625 -0.147558   1.11311 -0.0236907 0.000666667
  1.00061 -0.159553   1.11738 -0.19105 0.000666667
  1.00127 -0.152502   1.13264 0.303867 0.000666667
  0.95181 -0.120167   1.11078 0.0872313 0.000666667
 0.987129 -0.156676   1.07444 -0.194485 0.000666667
 0.957372 -0.128219   1.11606 -0.0609516 0.000666667
 0.946865 -0.125422   1.13339 0.0374485 0.000666667
 0.978121 -0.144663   1.09537 0.362318 0.000666667
 0.987732 -0.151396   1.12448 -0.1895 0.000666667
 0.959569 -0.124823   1.13271 -0.0614781 0.000666667
0.952831 -0.12358  1.10051 0.101276 0.000666667
 0.964519 -0.135523   1.13164 -0.0624291 0.000666667
 0.966069 -0.129941   1.13751 0.318716 0.000666667
 0.966748 -0.132622   1.13742 0.213104 0.000666667
 0.962587 -0.142979   1.15749 0.179499 0.000666667
0.951403 -0.13034  1.14394 -0.0380505 0.000666667
 0.989202 -0.154749   1.11761 0.246338 0.000666667
 0.951929 -0.137945   1.11775 0.321851 0.000666667
  0.98889 -0.165342   1.13001 0.152442 0.000666667
 0.978222 -0.140869   1.12674 -0.123968 0.000666667
 0.966726 -0.125178   1.09899 -0.103091 0.000666667
 0.975969 -0.136849   1.12203 0.0122629 0.000666667
 0.995465 -0.153493   1.13782 0.0332985 0.000666667
   1.0058 -0.147708    1.1003 -0.272892 0.000666667
 0.988575 -0.143335   1.08428 -0.296042 0.000666667
 0.988455 -0.140251   1.08864 -0.426776 0.000666667
   1.0017 -0.158978   1.11613 -0.197482 0.000666667
 0.956323 -0.134491    1.1073 -0.0652174 0.000666667
  1.00223 -0.161259    1.1073 0.0420394 0.000666667
  1.00593 -0.158609   1.13826 0.0978379 0.000666667
 0.960091 -0.127657   1.08442 0.418083 0.000666667
 0.971122 -0.135656   1.10339 0.0164548 0.000666667
0.974342 -0.14599  1.10432 0.042022 0.000666667
 0.958613 -0.136562   1.13454 0.143443 0.000666667
 0.979505 -0.148222   1.07175 -0.0909844 0.000666667
 0.951525 -0.117034   1.09639 0.100755 0.000666667
 0.986174 -0.141976   1.11789 -0.0896938 0.000666667
 0.971188 -0.145791    1.1246 0.216174 0.000666667
 0.955592 -0.122401   1.14204 0.2419 0.000666667
 0.978207 -0.141941   1.13122 0.0136552 0.000666667
 0.980036 -0.151924   1.11858 0.0276005 0.000666667
 0.960608 -0.121441   1.11944 0.329053 0.000666667
 0.975932 -0.141893   1.16132 0.156901 0.000666667
 0.966282 -0.132915   1.13761 0.307169 0.000666667
  0.98722 -0.150666    1.1149 -0.044241 0.000666667
 0.978725 -0.134985   1.12775 0.199052 0.000666667
 0.995931 -0.153092   1.13449 0.0920129 0.000666667
 0.966336 -0.137214    1.1216 0.106817 0.000666667
 0.980071 -0.135349   1.11229 -0.166402 0.000666667
 0.972056 -0.136876   1.14789 0.100986 0.000666667
  1.01368 -0.164601   1.09926 0.0239748 0.000666667
 0.960048 -0.130006   1.10653 -0.502512 0.000666667
 0.956959 -0.130014   1.10237 -0.316518 0.000666667
 0.990457 -0.140747   1.08514 -0.112503 0.000666667
 0.959269 -0.124546   1.10661 0.0806268 0.000666667
 0.951872 -0.116536   1.09829 0.0852771 0.000666667
 0.958763 -0.124836   1.14994 0.16132 0.000666667
  0.99119 -0.148928   1.12192 0.0706146 0.000666667
 0.968823 -0.133309   1.10534 -0.231459 0.000666667
 0.989786 -0.148138   1.14662 -0.0807904 0.000666667
 0.957218 -0.125671   1.11521 0.0171709 0.000666667
  0.96144 -0.137676   1.13548 -0.154298 0.000666667
 0.954446 -0.133134   1.10138 -0.2459 0.000666667
 0.971264 -0.135706   1.11148 -0.0691696 0.000666667
 0.976734 -0.145492   1.10286 -0.070231 0.000666667
 0.965482 -0.127261   1.07671 -0.153979 0.000666667
 0.989504 -0.148043   1.11564 -0.0216994 0.000666667
 0.979559 -0.149178   1.15596 -0.17713 0.000666667
0.960316 -0.13466  1.13467 0.191808 0.000666667
 0.956095 -0.134451   1.10385 0.016186 0.000666667
 0.993266 -0.148764    1.0872 0.26823 0.000666667
 0.977828 -0.151438   1.11129 0.115991 0.000666667
0.959804 -0.12709  1.13102 -0.200782 0.000666667
 0.989369 -0.140901   1.13142 -0.237635 0.000666667
 0.977115 -0.145661   1.09978 0.162514 0.000666667
 0.979571 -0.140691   1.09711 -0.137601 0.000666667
 0.982387 -0.136637   1.07524 -0.00459401 0.000666667
 0.962108 -0.141516   1.12478 -0.103238 0.000666667
0.956004 -0.13042  1.09522 -0.00762788 0.000666667
0.987449 -0.15065  1.11438 -0.036183 0.000666667
 0.988263 -0.140245   1.09577 0.361286 0.000666667
 0.975857 -0.148089   1.11731 -0.237044 0.000666667
  1.01387 -0.166328    1.0845 -0.235295 0.000666667
 0.981149 -0.145273   1.12636 0.286057 0.000666667
 0.96383 -0.13902  1.13988 -0.271345 0.000666667
 0.954064 -0.134666   1.10288 -0.265002 0.000666667
 0.971889 -0.139593     1.132 0.145772 0.000666667
0.947219 -0.12909  1.12644 0.0410158 0.000666667
 0.977264 -0.134788   1.13946 -0.175175 0.000666667
 0.959653 -0.122605   1.13782 -0.235851 0.000666667
 0.977203 -0.134221   1.11226 -0.161973 0.000666667
 0.978698 -0.142996   1.10891 0.233799 0.000666667
 0.928828 -0.094474   1.13471 0.169005 0.000666667
 0.989612 -0.147806   1.13056 0.0504759 0.000666667
 0.999768 -0.153244     1.127 0.239748 0.000666667
  1.01425 -0.165291   1.08432 -0.20838 0.000666667
 0.961478 -0.134737   1.13495 0.221725 0.000666667
 0.942966 -0.118029   1.11674 -0.273817 0.000666667
  1.00937 -0.157919   1.13852 0.084358 0.000666667
 0.951348 -0.123286   1.09948 0.08665 0.000666667
  1.01468 -0.165962     1.083 -0.197209 0.000666667
 0.980297 -0.140613   1.12797 -0.116119 0.000666667
  0.96849 -0.139697   1.11749 -0.337077 0.000666667
 0.979032 -0.144022    1.1555 -0.201209 0.000666667
 0.954952 -0.132942   1.09696 0.208544 0.000666667
 0.980657 -0.136205   1.13757 -0.502952 0.000666667
 0.969732 -0.134983   1.09526 -0.201075 0.000666667
 0.986331 -0.144717   1.15596 -0.0347759 0.000666667
  0.95993 -0.130633   1.14124 0.0569946 0.000666667
 0.970355 -0.137842   1.15364 -0.247301 0.000666667
 0.977866 -0.134492    1.1289 -0.195585 0.000666667
 0.962563 -0.135597   1.14601 -0.434646 0.000666667
 0.985864 -0.143426   1.09069 -0.202865 0.000666667
   1.0036 -0.165332   1.13588 -0.0576878 0.000666667
 0.977451 -0.134751   1.12011 -0.106813 0.000666667
 0.937379 -0.119602   1.11878 -0.0600888 0.000666667
 0.976734 -0.138139   1.12343 -0.0433245 0.000666667
 0.973851 -0.146394   1.10412 -0.0721462 0.000666667
 0.972272 -0.133811   1.10719 -0.15798 0.000666667
 0.946413 -0.142285   1.11579 -0.0782334 0.000666667
 0.954023 -0.130765   1.09448 0.0119471 0.000666667
 0.969178 -0.134669   1.09602 -0.19823 0.000666667
 0.999732 -0.149697   1.13619 0.00120976 0.000666667
 0.987011 -0.140535   1.08967 -0.414567 0.000666667
  1.00528 -0.165724   1.13423 -0.0497051 0.000666667
 0.978253 -0.132219   1.11198 -0.159042 0.000666667
0.981373 -0.14165  1.11526 0.00789342 0.000666667
 0.979417 -0.141259   1.11653 -0.00644183 0.000666667
 0.966005 -0.126894   1.08721 0.187551 0.000666667
 0.975674 -0.129361   1.12861 -0.272904 0.000666667
 0.944975 -0.119391   1.12866 -0.0452326 0.000666667
  0.94319 -0.114314   1.09438 0.0521182 0.000666667
 0.955823 -0.125503   1.06845 0.0359239 0.000666667
 0.941105 -0.110417   1.09206 -0.456648 0.000666667
 0.978643 -0.144778   1.17135 -0.190323 0.000666667
 0.983384 -0.149316   1.12983 0.144342 0.000666667
 0.986268 -0.142829   1.15542 0.379013 0.000666667
 0.964729 -0.129089   1.14436 -0.147407 0.000666667
 0.964061 -0.124999   1.12754 0.537733 0.000666667
 0.987794 -0.143981   1.08407 -0.308008 0.000666667
 0.942477 -0.112145   1.09665 0.0562107 0.000666667
   0.9559 -0.129286   1.09186 0.00973553 0.000666667
 0.992065 -0.150407   1.08872 0.263572 0.000666667
 0.985942 -0.135891   1.10216 -0.233449 0.000666667
 0.950278 -0.118822   1.09663 0.102565 0.000666667
 0.941597 -0.113957   1.11374 -0.259475 0.000666667
  0.99548 -0.154296   1.14042 0.0986611 0.000666667
 0.985126 -0.154926    1.0983 -0.00322017 0.000666667
 0.942954 -0.125473   1.09629 -0.174378 0.000666667
   0.9439 -0.112378   1.10621 -0.409387 0.000666667
 0.995165 -0.147715   1.10584 -0.012319 0.000666667
 0.976403 -0.143007   1.10588 0.168073 0.000666667
 0.979945 -0.141869   1.11482 0.0022288 0.000666667
 0.969964 -0.139999   1.14515 0.130822 0.000666667
 0.986245 -0.144078   1.12612 -0.0171828 0.000666667
 0.975463 -0.138259   1.12085 0.0140498 0.000666667
 0.967112 -0.142407   1.15595 0.204057 0.000666667
 0.951483 -0.129735   1.13194 -0.310587 0.000666667
  1.01638 -0.166303   1.08295 -0.209061 0.000666667
 0.984891 -0.138891   1.11749 -0.198865 0.000666667
  0.96493 -0.132368    1.1207 0.102223 0.000666667
 0.984102 -0.145812   1.14793 -0.12968 0.000666667
 0.947425 -0.125406   1.13194 0.0254538 0.000666667
  0.97493 -0.140134   1.12433 0.0662908 0.000666667
 0.995739 -0.154331   1.14276 0.0953371 0.000666667
 0.964758 -0.136096    1.1319 -0.0763554 0.000666667
 0.990911 -0.162462   1.12365 0.100868 0.000666667
 0.975096 -0.140343   1.11668 0.0334995 0.000666667
 0.979271 -0.136941   1.10676 -0.355439 0.000666667
 0.962941 -0.138603   1.13589 -0.155428 0.000666667
0.971462 -0.13067  1.13802 -0.145529 0.000666667
 0.975812 -0.144986   1.11053 0.217511 0.000666667
  0.96251 -0.127676   1.10263 -0.150958 0.000666667
 0.986877 -0.145072   1.09018 -0.180303 0.000666667
 0.991218 -0.147508   1.11135 0.057012 0.000666667
 0.952474 -0.129289   1.11903 -0.00722707 0.000666667
 0.989977 -0.139307   1.13211 -0.255455 0.000666667
   0.9773 -0.137256   1.12386 -0.0518767 0.000666667
 0.960635 -0.139387   1.14726 -0.0720362 0.000666667
 0.987487 -0.144582   1.09069 -0.189103 0.000666667
 0.973529 -0.126726   1.14531 0.0982332 0.000666667
  0.927703 -0.0955089    1.13457 0.164248 0.000666667
 0.976117 -0.145971   1.11952 -0.246953 0.000666667
 0.994477 -0.140895   1.11111 -0.176157 0.000666667
  0.95727 -0.140508   1.11746 -0.128096 0.000666667
  1.00125 -0.166119   1.09393 0.182561 0.000666667
  1.01483 -0.165076   1.09874 0.0337637 0.000666667
 0.966292 -0.147347   1.11753 -0.0945807 0.000666667
0.970073 -0.13604  1.13781 0.369486 0.000666667
 0.953187 -0.122514   1.09996 0.081379 0.000666667
 0.974478 -0.146123   1.10419 0.0437596 0.000666667
  0.97796 -0.145045   1.14369 0.293789 0.000666667
0.966546 -0.1254 1.07723 -0.149443 0.000666667
 0.987959 -0.151727   1.12317 -0.203585 0.000666667
0.953094 -0.12353  1.08136 -0.339859 0.000666667
 0.982717 -0.159152   1.12752 0.0540577 0.000666667
 0.982048 -0.144857   1.15557 -0.205475 0.000666667
 0.967099 -0.140275   1.06917 0.170899 0.000666667
 0.993935 -0.154674   1.12912 0.0349478 0.000666667
  0.98562 -0.141078   1.14333 -0.00922995 0.000666667
 0.972341 -0.142556   1.11127 -0.247793 0.000666667
 0.960363 -0.140896   1.11402 0.0885159 0.000666667
  0.98803 -0.148455   1.11591 -0.00875864 0.000666667
 0.965195 -0.142956   1.15232 0.247599 0.000666667
 0.990127 -0.153779   1.14329 0.0850213 0.000666667
 0.969703 -0.128762   1.10405 0.0522037 0.000666667
 0.982572 -0.141992   1.12756 0.271403 0.000666667
 0.947631 -0.125639    1.0973 0.0376003 0.000666667
 0.981155 -0.141835   1.11429 0.256057 0.000666667
 0.965752 -0.132422   1.12482 0.10123 0.000666667
 0.982228 -0.140917   1.10903 0.135294 0.000666667
  0.94321 -0.108984   1.13664 0.0660087 0.000666667
  0.97749 -0.146094   1.10009 -0.168467 0.000666667
 0.975988 -0.138244   1.10385 -0.0810169 0.000666667
  0.98326 -0.149516   1.10174 0.381683 0.000666667
 0.98104 -0.15545  1.09901 0.0840761 0.000666667
 0.961078 -0.135753   1.10261 -0.101218 0.000666667
 0.945421 -0.108787   1.06456 0.170343 0.000666667
 0.966525 -0.136147   1.13501 -0.0994369 0.000666667
0.953241 -0.12692  1.14196 -0.0235707 0.000666667
 0.984202 -0.157061    1.0891 0.151191 0.000666667
 0.952667 -0.119937   1.08615 -0.364939 0.000666667
  1.00582 -0.160675   1.11201 -0.0384053 0.000666667
 0.989826 -0.147757   1.11537 -0.0138612 0.000666667
  1.00403 -0.156365   1.11659 0.0230272 0.000666667
 0.944275 -0.119692   1.11241 0.223703 0.000666667
 0.993831 -0.149057   1.11385 -0.223053 0.000666667
 0.965513 -0.146034   1.10003 -0.214341 0.000666667
 0.961726 -0.132961   1.13453 0.201577 0.000666667
 0.942811 -0.114926   1.11721 -0.284287 0.000666667
 0.960396 -0.130059   1.13051 -0.218965 0.000666667
 0.982449 -0.145518    1.1108 0.387859 0.000666667
 0.927143 -0.107653   1.15177 0.103504 0.000666667
 0.957519 -0.129339   1.10556 0.249401 0.000666667
 0.977376 -0.140839   1.11359 0.0433261 0.000666667
 0.984042 -0.154037   1.09959 -0.0199159 0.000666667
 0.946832 -0.115294   1.11074 -0.111425 0.000666667
 0.975931 -0.146492   1.11341 0.0512012 0.000666667
 0.965474 -0.130631   1.13621 0.34024 0.000666667
 0.940917 -0.106225   1.10406 0.201356 0.000666667
 0.965059 -0.127077   1.10592 -0.126477 0.000666667
 0.965086 -0.137189   1.14422 -0.427131 0.000666667
  0.96075 -0.142683   1.14421 -0.0358785 0.000666667
 0.957557 -0.134079    1.1047 -0.0828362 0.000666667
 0.955531 -0.137982   1.12966 -0.095222 0.000666667
 0.981692 -0.154299   1.11387 -0.148849 0.000666667
 0.997191 -0.151222   1.10593 0.18569 0.000666667
 0.990641 -0.153885   1.12808 -0.0529737 0.000666667
 0.967923 -0.145886   1.12765 0.151699 0.000666667
 0.959298 -0.123606   1.15033 -0.0128668 0.000666667
 0.961816 -0.122263   1.14321 -0.374801 0.000666667
 0.971352 -0.135348   1.10468 0.0180426 0.000666667
 0.967747 -0.139289   1.11142 -0.242809 0.000666667
0.961998 -0.13465  1.09832 0.0253099 0.000666667
 0.976301 -0.138018   1.12114 -0.30858 0.000666667
 0.980027 -0.135582   1.12748 -0.252474 0.000666667
0.986164 -0.14868  1.10964 -0.0453164 0.000666667
  0.94041 -0.120772   1.13655 -0.0813496 0.000666667
 0.966788 -0.141135   1.06653 0.171819 0.000666667
  0.97246 -0.142299   1.16445 0.131815 0.000666667
 0.995018 -0.154532   1.12918 0.0469146 0.000666667
 0.952369 -0.129116   1.10803 -0.115806 0.000666667
 0.978702 -0.154066   1.12389 0.237771 0.000666667
 0.990463 -0.152996   1.14147 0.0791953 0.000666667
 0.985998 -0.150174   1.12513 0.0545806 0.000666667
  0.98149 -0.150526   1.11956 0.0235565 0.000666667
 0.966488 -0.140359    1.1283 0.0261644 0.000666667
 0.993118 -0.150981   1.11203 -0.212547 0.000666667
 0.975988 -0.145748   1.10735 -0.0833689 0.000666667
 0.957562 -0.127045   1.06699 0.0371718 0.000666667
 0.956889 -0.124543   1.14862 0.195499 0.000666667
   0.9606 -0.132136   1.10668 0.245099 0.000666667
 0.942865 -0.115924   1.11804 -0.254324 0.000666667
0.997052 -0.15163  1.14359 -0.213011 0.000666667
 0.945077 -0.110958   1.10506 -0.397729 0.000666667
  1.01801 -0.162143   1.11096 -0.300139 0.000666667
 0.975821 -0.144663   1.10492 -0.0805391 0.000666667
 0.965254 -0.146539   1.16546 0.0588192 0.000666667
 0.986259 -0.142119   1.14509 -0.00476229 0.000666667
  1.00063 -0.150882   1.13428 -0.00119064 0.000666667
 0.956444 -0.127443   1.11408 0.0143365 0.000666667
 0.988117 -0.153114   1.15966 0.231854 0.000666667
 0.946301 -0.113028   1.11163 -0.0985218 0.000666667
0.972906 -0.14274  1.12082 -0.173287 0.000666667
 0.948254 -0.119332   1.12909 -0.0252944 0.000666667
 0.987877 -0.145071   1.14148 -0.211804 0.000666667
 0.958492 -0.133387   1.13394 -0.277218 0.000666667
 0.961523 -0.123889   1.12166 0.0910329 0.000666667
 1.00434 -0.15116  1.13219 -0.324408 0.000666667
  1.00269 -0.149517   1.11977 -0.130972 0.000666667
 0.955781 -0.132169   1.09516 -0.00121685 0.000666667
 0.988825 -0.153661   1.10479 -0.156121 0.000666667
 0.976851 -0.144694   1.10469 -0.0586136 0.000666667
 0.988672 -0.142194   1.12587 -0.269839 0.000666667
 0.997099 -0.150919   1.14248 0.0346368 0.000666667
 0.954848 -0.125771   1.11288 -0.043957 0.000666667
 0.987225 -0.151217   1.12511 -0.194137 0.000666667
 0.969504 -0.140838   1.14811 0.134313 0.000666667
 0.954166 -0.128723   1.11157 -0.0497683 0.000666667
 0.970759 -0.136726   1.12243 -0.154631 0.000666667
   0.9549 -0.119728   1.10991 0.0424228 0.000666667
0.957789 -0.12559  1.11507 -0.039225 0.000666667
0.980366 -0.13688  1.12806 -0.537274 0.000666667
 0.947657 -0.124489   1.12957 0.014553 0.000666667
 0.969671 -0.137175   1.13577 0.37986 0.000666667
 0.964244 -0.134287   1.12437 0.0027354 0.000666667
 0.968372 -0.133856   1.09649 -0.196809 0.000666667
 0.976787 -0.147229   1.15908 -0.00286222 0.000666667
 0.990342 -0.142298   1.08985 -0.00084771 0.000666667
0.989561 -0.14593  1.13328 -0.0903634 0.000666667
 0.960428 -0.131598   1.12307 -0.0474185 0.000666667
  1.00728 -0.160282   1.12236 0.0450214 0.000666667
  0.97524 -0.129346   1.10943 0.348314 0.000666667
  0.94497 -0.120766   1.12907 -0.0372793 0.000666667
 0.994664 -0.154554   1.13859 0.0174115 0.000666667
0.972441 -0.14066   1.1281 -0.319071 0.000666667
  1.00693 -0.157499   1.13673 0.0753578 0.000666667
0.982032 -0.14874  1.11285 0.0586538 0.000666667
 0.984638 -0.142804   1.10598 -0.182757 0.000666667
 0.979046 -0.139176   1.13169 0.104316 0.000666667
 0.945928 -0.120606   1.12994 -0.0661827 0.000666667
 0.957239 -0.126235   1.14788 0.18967 0.000666667
 0.988353 -0.151422   1.12656 0.135849 0.000666667
0.993434 -0.1508 1.13919 0.138883 0.000666667
  1.01203 -0.162896   1.12271 -0.241863 0.000666667
 0.976606 -0.147565   1.10948 0.0186654 0.000666667
 0.985312 -0.151316   1.12869 -0.0539652 0.000666667
 0.965262 -0.142646   1.15438 0.207882 0.000666667
 0.964146 -0.146905    1.1326 0.0207077 0.000666667
  0.96344 -0.126227   1.11365 0.0586712 0.000666667
  0.97015 -0.136076   1.11224 -0.0612091 0.000666667
 0.979262 -0.136547   1.10905 -0.328556 0.000666667
 0.963418 -0.134702   1.12983 -0.0785568 0.000666667
 0.974096 -0.141068   1.09188 -0.0237254 0.000666667
 0.983839 -0.143703   1.13437 0.0931599 0.000666667
   0.9777 -0.137531   1.16094 -0.543092 0.000666667
 0.982639 -0.151511   1.12769 0.0976897 0.000666667
 0.978089 -0.138148   1.10344 -0.0547548 0.000666667
 0.960014 -0.132433   1.09367 0.0247102 0.000666667
 0.963627 -0.137248   1.14316 0.252242 0.000666667
0.944922 -0.11199  1.10569 -0.414815 0.000666667
0.969445 -0.14076  1.09183 0.470867 0.000666667
 0.954719 -0.134436   1.07866 -0.0389812 0.000666667
 0.976312 -0.143439   1.10576 0.144868 0.000666667
  0.96077 -0.133818   1.13386 0.220643 0.000666667
 0.987143 -0.143253   1.14175 -0.194147 0.000666667
  1.00693 -0.159583   1.13801 0.074438 0.000666667
 0.977562 -0.145888   1.10848 0.0402479 0.000666667
 0.961096 -0.139273   1.11326 0.11001 0.000666667
 0.989648 -0.151169   1.14099 0.0582429 0.000666667
 0.954836 -0.131373   1.09897 0.218629 0.000666667
 0.944807 -0.118987    1.1095 -0.00323335 0.000666667
0.976635 -0.15253  1.12172 0.182901 0.000666667
 0.951729 -0.127474   1.09854 -0.275856 0.000666667
  0.96672 -0.138515   1.10095 0.10346 0.000666667
  0.95272 -0.117241   1.09719 0.0993185 0.000666667
 1.00598 -0.14878  1.11946 -0.129152 0.000666667
 0.959506 -0.128227   1.13226 -0.112109 0.000666667
 0.988036 -0.154468   1.16038 0.226601 0.000666667
 0.971877 -0.150257   1.13688 -0.0407763 0.000666667
   0.9585 -0.120683   1.13462 -0.338504 0.000666667
 0.965256 -0.134921   1.12444 -0.000124398 0.000666667
 0.991779 -0.148533    1.1218 0.0769375 0.000666667
 0.965393 -0.129496   1.14036 0.0362507 0.000666667
 0.962536 -0.128715   1.13288 -0.092682 0.000666667
  0.94373 -0.119965   1.13013 -0.0497675 0.000666667
 0.983201 -0.143637   1.11329 0.021253 0.000666667
 0.998895 -0.152251   1.14073 -0.207177 0.000666667
 0.951165 -0.120505   1.14435 -0.0194778 0.000666667
 0.984199 -0.137749   1.07935 -0.202671 0.000666667
 0.950847 -0.118401   1.08597 -0.37885 0.000666667
  0.99124 -0.140983    1.0876 -0.105796 0.000666667
 0.951259 -0.130342   1.11985 -0.0135124 0.000666667
 0.945958 -0.125717   1.10165 0.09793 0.000666667
 0.946449 -0.106484   1.13361 0.0138885 0.000666667
 0.964794 -0.131084   1.11771 0.268186 0.000666667
 0.978071 -0.150337   1.10572 0.282816 0.000666667
 0.954581 -0.129561   1.11009 -0.112083 0.000666667
 0.944471 -0.122411    1.1275 -0.000869701 0.000666667
 0.981967 -0.151897   1.11997 0.0279014 0.000666667
 0.977443 -0.151283   1.12118 0.185629 0.000666667
 0.947315 -0.122263   1.11922 -0.335057 0.000666667
 0.964314 -0.135127   1.13256 -0.077641 0.000666667
  1.00362 -0.161988   1.12056 0.0399202 0.000666667
 0.975065 -0.159269   1.12373 0.189712 0.000666667
 0.948034 -0.114092   1.15024 -0.0316866 0.000666667
 0.989959 -0.147676   1.13086 -0.049243 0.000666667
 0.961241 -0.131398   1.13427 -0.283876 0.000666667
 0.992691 -0.149719   1.14522 -0.0749406 0.000666667
 0.967344 -0.133353    1.1357 0.208226 0.000666667
0.960047 -0.13254  1.15562 0.0783302 0.000666667
 0.983079 -0.144299   1.13624 -0.0187504 0.000666667
 0.952382 -0.128085   1.09889 -0.276175 0.000666667
 0.996199 -0.144344    1.1421 -0.469838 0.000666667
 0.944332 -0.109992   1.06229 0.158923 0.000666667
  0.98824 -0.152493   1.12394 0.124718 0.000666667
0.987398 -0.14215  1.14299 -0.196594 0.000666667
 0.960223 -0.121982   1.11851 0.336452 0.000666667
0.963868 -0.12614  1.08759 -0.246439 0.000666667
 0.965885 -0.128081   1.09791 -0.0976311 0.000666667
 0.984812 -0.149133   1.13658 -0.0278703 0.000666667
 0.987548 -0.152274   1.11306 -0.0335073 0.000666667
 0.959609 -0.122784   1.10569 0.0983953 0.000666667
 0.968882 -0.140076   1.14814 0.127898 0.000666667
 0.978925 -0.150053   1.09495 0.366522 0.000666667
 0.966039 -0.140259   1.13807 0.215736 0.000666667
 0.959998 -0.122623   1.15191 0.164368 0.000666667
 0.972939 -0.135741   1.13883 0.247948 0.000666667
  1.00672 -0.156813   1.13901 0.0448289 0.000666667
   0.9846 -0.150002   1.10098 0.373516 0.000666667
 0.971966 -0.136354   1.14844 0.0863526 0.000666667
   0.9645 -0.141066     1.156 0.197703 0.000666667
 0.954971 -0.125415   1.10812 -0.0354057 0.000666667
 0.977015 -0.141627    1.1073 0.14521 0.000666667
 0.969361 -0.129671   1.09916 0.218901 0.000666667
 0.974645 -0.145419   1.13855 -0.161065 0.000666667
 0.993219 -0.150437   1.12849 -0.195143 0.000666667
 0.980019 -0.148687   1.12184 0.0143978 0.000666667
 0.983987 -0.151641   1.12611 -0.0465068 0.000666667
 0.955322 -0.129192   1.10209 -0.342113 0.000666667
  1.00678 -0.159645   1.11996 0.025046 0.000666667
 0.967938 -0.130229    1.1442 -0.138136 0.000666667
 0.986715 -0.139359   1.08924 -0.404793 0.000666667
0.952841 -0.12873  1.10888 -0.106202 0.000666667
 0.969546 -0.129189    1.0996 0.245077 0.000666667
 0.981783 -0.150233   1.12725 0.0962039 0.000666667
 0.976783 -0.145361   1.11184 0.0557002 0.000666667
 0.955667 -0.129157   1.10609 0.245361 0.000666667
  1.01701 -0.157694   1.08921 -0.0791878 0.000666667
 0.940121 -0.119588   1.13583 -0.07595 0.000666667
0.950501 -0.1274 1.14457 -0.0276562 0.000666667
 0.963673 -0.126687   1.09963 -0.0759781 0.000666667
 0.965428 -0.132957   1.11108 -0.0429177 0.000666667
 0.961616 -0.121743   1.12361 0.0722753 0.000666667
  1.00488 -0.152571   1.09975 0.183264 0.000666667
 0.960135 -0.136051   1.09977 0.0199174 0.000666667
 0.971383 -0.144503   1.10071 -0.0651139 0.000666667
 0.979119 -0.147627   1.10961 0.0493132 0.000666667
 0.971586 -0.135126   1.14594 -0.169543 0.000666667
0.984705   -0.14 1.11713 -0.191558 0.000666667
 0.943617 -0.114588   1.11561 -0.27767 0.000666667
 0.977685 -0.137419   1.10024 -0.0814683 0.000666667
 0.961278 -0.131452   1.14215 -0.341567 0.000666667
 0.983502 -0.150227   1.13038 0.130289 0.000666667
 0.951303 -0.125291   1.13032 0.247255 0.000666667
0.959408 -0.1233 1.13671 -0.246113 0.000666667
 0.974439 -0.124818   1.11747 0.0229908 0.000666667
  1.01779 -0.162149   1.10968 -0.276074 0.000666667
 0.989483 -0.146567   1.12887 0.0597966 0.000666667
 0.981064 -0.140683   1.09632 -0.142802 0.000666667
  1.00422 -0.155397   1.09789 0.167553 0.000666667
 0.955216 -0.137755   1.12726 -0.0921021 0.000666667
 0.970178 -0.146761   1.09165 0.308596 0.000666667
 0.991335 -0.145282   1.13496 -0.0989397 0.000666667
 0.968694 -0.140643   1.10089 0.10199 0.000666667
  0.94525 -0.115286    1.1109 -0.0923762 0.000666667
  0.97962 -0.143877   1.12644 0.285735 0.000666667
 0.963641 -0.142005   1.15223 0.279883 0.000666667
 0.995217 -0.153307   1.15674 -0.223488 0.000666667
 0.967003 -0.131644   1.12538 -0.0828977 0.000666667
 0.993482 -0.157358   1.09315 0.135154 0.000666667
 0.988541 -0.144302   1.15207 -0.0326125 0.000666667
  0.95156 -0.129066   1.10577 -0.258649 0.000666667
 0.961589 -0.127527   1.13072 -0.113907 0.000666667
 0.988758 -0.144014   1.12619 -0.0330798 0.000666667
 0.970349 -0.140659    1.0946 0.100451 0.000666667
 0.977982 -0.138534   1.11377 0.00828037 0.000666667
 0.971697 -0.141384   1.12735 -0.309509 0.000666667
 0.970337 -0.141279    1.0942 0.110051 0.000666667
  0.97903 -0.147256   1.15635 -0.178491 0.000666667
 0.990872 -0.151978   1.12607 -0.26203 0.000666667
 0.947961 -0.124712   1.13074 0.0020176 0.000666667
0.975009 -0.14383  1.13925 0.15685 0.000666667
 0.970857 -0.135949   1.10535 -0.130052 0.000666667
 0.959802 -0.134786   1.09367 0.00360614 0.000666667
 0.950228 -0.124294   1.12078 -0.338664 0.000666667
 0.977555 -0.138263   1.12104 -0.066619 0.000666667
 0.982441 -0.151022   1.08353 0.291762 0.000666667
 0.985506 -0.137067   1.11159 -0.093818 0.000666667
 0.981958 -0.140524    1.1079 0.140374 0.000666667
 0.993221 -0.155808   1.09518 0.137343 0.000666667
 0.955792 -0.131678    1.0946 0.00344199 0.000666667
 0.977811 -0.135328   1.12397 -0.373008 0.000666667
 0.970356 -0.128875   1.13419 0.0371368 0.000666667
 0.945753 -0.128445   1.12731 0.0528253 0.000666667
 0.990851 -0.150274   1.10635 0.17175 0.000666667
 0.945165 -0.119728   1.11053 0.0180306 0.000666667
  1.01371 -0.164797   1.09891 0.0108082 0.000666667
 0.974008 -0.132153   1.13299 -0.0581463 0.000666667
 0.960165 -0.140637   1.11352 0.0969532 0.000666667
 0.986752 -0.157594    1.1632 -0.0359553 0.000666667
 0.970629 -0.127176   1.11315 0.161823 0.000666667
  0.95736 -0.116411   1.12675 0.20735 0.000666667
 0.991257 -0.143511   1.11201 -0.0131144 0.000666667
 0.966219 -0.139934   1.09953 0.0927579 0.000666667
  0.99362 -0.153671   1.14253 0.0966019 0.000666667
 0.951375 -0.129781   1.13517 -0.319398 0.000666667
 0.924807 -0.108135   1.15561 0.116841 0.000666667
 0.963685 -0.136222   1.12276 0.204866 0.000666667
 0.973862 -0.141458   1.11881 0.302254 0.000666667
 0.98551 -0.15181  1.11613 -0.0258321 0.000666667
0.987705 -0.1539 1.11293 0.0483986 0.000666667
0.990505 -0.14984  1.08679 0.27125 0.000666667
 0.981941 -0.149599   1.11736 0.0321577 0.000666667
 0.972211 -0.139779   1.14838 -0.160327 0.000666667
 0.976208 -0.157349   1.13511 -0.00819353 0.000666667
 0.976571 -0.141919   1.11907 0.0810699 0.000666667
 0.948708 -0.124268   1.13029 0.0141203 0.000666667
 0.976638 -0.144779   1.11041 0.0188252 0.000666667
0.987674 -0.14505  1.09185 -0.184237 0.000666667
 0.990749 -0.147968   1.11414 -0.00126417 0.000666667
 0.977797 -0.143797   1.11085 0.0502967 0.000666667
 0.948302 -0.140874   1.12407 -0.18646 0.000666667
0.976094 -0.13769   1.1236 -0.0595936 0.000666667
 0.980025 -0.148095    1.1556 -0.179039 0.000666667
 0.976775 -0.157934   1.14191 -0.276767 0.000666667
0.961946 -0.13811  1.15326 0.224569 0.000666667
0.953195 -0.1276 1.10902 -0.1025 0.000666667
0.956839 -0.13739  1.09904 0.0483491 0.000666667
 0.951166 -0.137665   1.14779 -0.264817 0.000666667
0.976254 -0.12643  1.11347 -0.340092 0.000666667
  0.96472 -0.135849   1.13105 -0.0711853 0.000666667
 0.968948 -0.140426   1.14594 0.127343 0.000666667
 0.985194 -0.138479   1.08284 0.0285353 0.000666667
0.985125 -0.15618  1.13028 -0.210612 0.000666667
 0.960182 -0.130802   1.14118 0.0416921 0.000666667
 0.977398 -0.137618   1.10887 -0.318479 0.000666667
 0.962213 -0.132251   1.13364 0.183665 0.000666667
  0.99603 -0.156359   1.12934 0.0157182 0.000666667
 0.962002 -0.122471   1.14406 -0.38065 0.000666667
0.946004 -0.10503  1.12544 -0.104014 0.000666667
 0.972353 -0.138183   1.14728 -0.170323 0.000666667
 0.976257 -0.157088   1.13838 -0.00986251 0.000666667
 0.978067 -0.132936   1.13219 -0.172824 0.000666667
 0.962812 -0.142052    1.1238 0.219563 0.000666667
 0.979848 -0.134555   1.12674 -0.526869 0.000666667
 0.981989 -0.146267   1.14994 -0.134443 0.000666667
 0.994953 -0.156752   1.09579 0.159854 0.000666667
 0.952013 -0.117644   1.11012 0.0828191 0.000666667
  1.01301 -0.163998   1.12329 -0.236344 0.000666667
 0.976165 -0.135561    1.1201 -0.311565 0.000666667
 0.952615 -0.139411   1.12828 -0.135044 0.000666667
 0.958889 -0.134962   1.10017 0.0433676 0.000666667
 0.989178 -0.143761   1.08353 -0.288599 0.000666667
 0.945767 -0.131542   1.11304 0.0833852 0.000666667
  0.98824 -0.158458   1.12529 -0.0910958 0.000666667
 0.976496 -0.136534   1.12125 0.0383063 0.000666667
 0.948553 -0.124199   1.11894 -0.338704 0.000666667
 0.958714 -0.123347   1.11627 0.0657351 0.000666667
 0.954624 -0.130662    1.1192 -0.00215169 0.000666667
 0.943692 -0.109816   1.11507 -0.0711116 0.000666667
 0.926118 -0.106322   1.15557 0.116851 0.000666667
0.964855 -0.14109  1.13787 -0.280423 0.000666667
0.943388 -0.12063  1.11058 -0.00662517 0.000666667
  1.00736 -0.159279   1.13377 -0.131797 0.000666667
  1.02439 -0.177621   1.09093 0.105618 0.000666667
 0.946063 -0.116849   1.11037 -0.107375 0.000666667
 0.950036 -0.117186   1.09654 0.080173 0.000666667
0.977245 -0.14553  1.09715 0.166078 0.000666667
 0.987113 -0.143501   1.08246 -0.0638432 0.000666667
 0.953828 -0.128293   1.11722 -0.258856 0.000666667
 0.943909 -0.109905   1.13721 0.058194 0.000666667
 0.958885 -0.124189   1.13384 -0.0673941 0.000666667
 0.963302 -0.130784   1.10883 -0.0273678 0.000666667
 0.966842 -0.132949   1.15174 0.201381 0.000666667
 0.979517 -0.148723   1.10444 0.284771 0.000666667
 0.991147 -0.157185   1.13412 -0.020321 0.000666667
 0.989522 -0.146321   1.13254 0.0672554 0.000666667
 0.978751 -0.140712   1.11348 0.0439213 0.000666667
  0.96538 -0.130497   1.12445 0.111398 0.000666667
 0.967279 -0.131754   1.09047 0.105115 0.000666667
0.959321 -0.12472  1.13753 -0.262045 0.000666667
 0.967853 -0.150978   1.09751 0.04608 0.000666667
  0.96402 -0.125366   1.10543 -0.136184 0.000666667
 0.980825 -0.138075    1.1101 -0.324305 0.000666667
  0.96508 -0.132119   1.11939 0.278639 0.000666667
 0.962568 -0.136464   1.14551 -0.411904 0.000666667
0.989484 -0.15283  1.14319 -0.0173975 0.000666667
 0.942514 -0.116856   1.06408 0.0338779 0.000666667
 0.946644 -0.117544   1.10088 -0.184624 0.000666667
0.993678 -0.1493 1.12573 -0.190762 0.000666667
 0.974052 -0.147654   1.11885 -0.216786 0.000666667
 0.945897 -0.115756   1.12671 0.036357 0.000666667
  1.00498 -0.169434    1.1203 0.146063 0.000666667
  1.00174 -0.152914   1.13995 -0.0356399 0.000666667
 0.973957 -0.142626   1.11044 -0.244218 0.000666667
 0.974336 -0.138214   1.12678 0.279661 0.000666667
 0.969057 -0.131188   1.12362 0.127584 0.000666667
 0.983567 -0.146169   1.14348 0.0463059 0.000666667
0.991972 -0.1494 1.08925 0.265905 0.000666667
 0.983402 -0.148025   1.14839 -0.125026 0.000666667
 0.976658 -0.137656   1.10281 -0.00517868 0.000666667
 0.981951 -0.156634   1.09925 0.0632205 0.000666667
  0.96386 -0.133141   1.08679 0.00220706 0.000666667
 0.970504 -0.140182   1.14582 0.127008 0.000666667
 0.973987 -0.142415   1.13314 -0.26873 0.000666667
 0.978955 -0.137022   1.10935 -0.323849 0.000666667
 0.963143 -0.136516   1.13003 -0.364155 0.000666667
 0.965847 -0.134374   1.10085 -0.00729279 0.000666667
 0.979834 -0.144918    1.0998 -0.147578 0.000666667
  1.00023 -0.148568   1.11204 0.299222 0.000666667
 0.961487 -0.138273   1.12297 0.197266 0.000666667
0.975093 -0.14587  1.11924 -0.0843393 0.000666667
 0.944059 -0.110665   1.12717 -0.168748 0.000666667
 0.974642 -0.137574   1.12165 -0.0520989 0.000666667
  0.96802 -0.135615   1.12077 -0.0199343 0.000666667
 0.975454 -0.138505   1.16056 -0.567236 0.000666667
 0.951966 -0.133271   1.12333 0.098536 0.000666667
0.997628 -0.15023  1.16481 -0.293076 0.000666667
 0.976253 -0.142326   1.11193 0.235275 0.000666667
 0.977973 -0.139584    1.1031 0.000706274 0.000666667
 0.971016 -0.135225   1.10395 0.0277929 0.000666667
 0.946261 -0.128954   1.12684 0.0388417 0.000666667
 0.980299 -0.138216   1.10375 0.286256 0.000666667
0.954009 -0.13021  1.09133 0.247052 0.000666667
 0.963733 -0.136197   1.09658 -0.312584 0.000666667
 0.978705 -0.135929   1.11708 -0.0978802 0.000666667
 0.971799 -0.129536   1.10467 0.0658897 0.000666667
 0.970797 -0.135496   1.10325 -0.160416 0.000666667
0.986084 -0.14623  1.14361 0.0700557 0.000666667
 0.961324 -0.131793   1.15606 0.0906442 0.000666667
 0.974993 -0.136304   1.11784 -0.209137 0.000666667
 0.959141 -0.130487   1.14811 0.27068 0.000666667
  0.97215 -0.142887   1.12581 -0.300482 0.000666667
 0.989839 -0.154526   1.10388 -0.156131 0.000666667
 0.955423 -0.130505   1.10931 0.0646188 0.000666667
 0.959829 -0.134044    1.1069 0.2427 0.000666667
  1.01551 -0.164538   1.10168 0.0137935 0.000666667
0.999009 -0.15133  1.07532 -0.126847 0.000666667
 0.979143 -0.139347     1.116 0.0117309 0.000666667
  0.94631 -0.114306   1.15312 -0.0355815 0.000666667
 0.925762 -0.107893   1.15371 0.118267 0.000666667
 0.945513 -0.103314   1.11364 -0.094672 0.000666667
 0.955844 -0.129652   1.10989 0.0422419 0.000666667
0.974123 -0.13602  1.16519 -0.00913972 0.000666667
   0.9458 -0.124208   1.13185 0.0395593 0.000666667
0.954395 -0.13408  1.11098 -0.0649684 0.000666667
 0.956985 -0.130855   1.09984 -0.332805 0.000666667
 0.986108 -0.161648   1.11568 -0.27229 0.000666667
0.966238 -0.13358  1.13298 -0.0826551 0.000666667
0.978337 -0.15101   1.1219 0.251647 0.000666667
0.957894 -0.12639  1.12926 0.31753 0.000666667
0.944476 -0.12196    1.127 -0.0152399 0.000666667
 0.977144 -0.145078   1.09678 0.146668 0.000666667
 0.972196 -0.145302   1.13301 0.157757 0.000666667
0.997532 -0.14923   1.1645 -0.278287 0.000666667
 0.989941 -0.148219   1.12525 -0.289395 0.000666667
 0.961767 -0.142031   1.15927 0.170492 0.000666667
 0.972425 -0.134164   1.10793 -0.153765 0.000666667
 0.946072 -0.121248   1.12769 -0.0171094 0.000666667
 0.951631 -0.122888   1.10159 0.0880694 0.000666667
 0.964565 -0.132817   1.12272 0.0918304 0.000666667
 0.989719 -0.132426   1.12359 -0.417005 0.000666667
 0.985987 -0.143311   1.08425 -0.0590135 0.000666667
0.975388 -0.14043  1.12388 -0.0550703 0.000666667
 0.976253 -0.144904   1.12276 0.0203279 0.000666667
 0.946949 -0.120037   1.12789 -0.00593087 0.000666667
 0.959322 -0.128875   1.10636 0.242461 0.000666667
0.987085 -0.15008  1.10719 -0.0433745 0.000666667
 0.977708 -0.127762   1.08876 -0.13284 0.000666667
 0.962242 -0.129602   1.12919 -0.209794 0.000666667
 0.995706 -0.154031   1.13566 0.109897 0.000666667
 0.956775 -0.133071   1.09521 -0.0022125 0.000666667
 0.972421 -0.141866   1.07736 -0.0161441 0.000666667
0.982496 -0.13862  1.10875 0.138001 0.000666667
  0.94312 -0.116192   1.11668 -0.262542 0.000666667
 0.960769 -0.130623   1.10514 -0.472443 0.000666667
 0.946826 -0.109021   1.12597 -0.176575 0.000666667
 0.948139 -0.119601   1.12741 -0.0184385 0.000666667
  1.00295 -0.150244   1.13161 -0.32926 0.000666667
  1.00517 -0.156541   1.11693 0.0170623 0.000666667
 0.973359 -0.151871   1.12349 -0.149383 0.000666667
  0.97834 -0.142855   1.14131 0.299075 0.000666667
 0.974386 -0.139758   1.09252 -0.03275 0.000666667
0.964489 -0.13194  1.12712 -0.00190946 0.000666667
 0.954711 -0.133535   1.11297 -0.124335 0.000666667
 0.998914 -0.139505     1.127 0.25373 0.000666667
 0.982198 -0.151759   1.13283 -0.432951 0.000666667
 0.975286 -0.142495   1.12138 0.103893 0.000666667
 0.956552 -0.126656   1.13275 -0.0269622 0.000666667
 0.976267 -0.139655   1.11541 0.415538 0.000666667
 0.993123 -0.150832   1.10537 -0.0440227 0.000666667
 0.998545 -0.143206   1.13995 -0.462056 0.000666667
 0.986081 -0.151904   1.12677 0.0725521 0.000666667
 0.991866 -0.143422   1.13621 -0.0636093 0.000666667
 0.971925 -0.136582   1.10282 0.0232982 0.000666667
 0.944037 -0.111296   1.12681 -0.165006 0.000666667
  1.01344 -0.162809   1.12144 -0.229618 0.000666667
 0.954066 -0.126668   1.09901 -0.281308 0.000666667
 0.996497 -0.141929   1.14307 0.119182 0.000666667
 0.973856 -0.137737   1.16582 0.0120586 0.000666667
0.981168 -0.1436 1.15627 -0.188975 0.000666667
0.967659 -0.13408  1.13677 0.206019 0.000666667
  0.96698 -0.124523    1.1094 -0.0184881 0.000666667
 0.977074 -0.147477   1.13634 -0.175716 0.000666667
 0.990195 -0.151189   1.14094 0.0570259 0.000666667
  0.927943 -0.0953485    1.13364 0.177185 0.000666667
 0.989383 -0.151899   1.12769 -0.0413641 0.000666667
 0.946495 -0.124151   1.13091 0.0186491 0.000666667
  1.00286 -0.161151   1.11487 -0.184473 0.000666667
 0.958598 -0.133839   1.10303 0.0228596 0.000666667
 0.976739 -0.140976   1.12526 -0.136282 0.000666667
 0.959609 -0.126364   1.13176 -0.113724 0.000666667
 0.974078 -0.135773   1.11903 -0.208305 0.000666667
 0.982307 -0.153999   1.09917 0.0851656 0.000666667
 0.992254 -0.147161   1.14496 -0.0782536 0.000666667
 0.977641 -0.136938    1.1123 0.255422 0.000666667
 0.987011 -0.157852   1.11335 -0.0583743 0.000666667
 0.979772 -0.149905   1.12245 0.247905 0.000666667
 0.993731 -0.149343   1.10638 -0.0219066 0.000666667
 0.976073 -0.142579   1.16331 0.147448 0.000666667
 0.983299 -0.154303   1.09826 0.0627497 0.000666667
 0.943358 -0.125697   1.09861 -0.181118 0.000666667
 0.977227 -0.144489   1.09943 -0.156636 0.000666667
 0.97984 -0.14557    1.101 -0.125539 0.000666667
 0.974216 -0.136683   1.16511 0.00806907 0.000666667
   0.9551 -0.126817   1.06547 0.0238522 0.000666667
 0.989994 -0.150098   1.13979 0.0824249 0.000666667
 0.957865 -0.127738   1.11513 -0.00364063 0.000666667
 0.958519 -0.122496   1.11488 -0.0858628 0.000666667
 0.970925 -0.144549   1.13564 -0.105766 0.000666667
 0.979438 -0.141881   1.11335 0.270387 0.000666667
 0.964033 -0.134208   1.11998 -0.284755 0.000666667
 0.962997 -0.138265   1.12142 0.195133 0.000666667
 0.959523 -0.123596   1.14993 0.164167 0.000666667
0.973723 -0.13535  1.12056 -0.316858 0.000666667
 0.988525 -0.147326   1.10378 0.274884 0.000666667
    1.006 -0.155596   1.13409 -0.106574 0.000666667
 0.965141 -0.140911   1.13556 0.241495 0.000666667
 0.968003 -0.133028   1.12788 -0.0647415 0.000666667
 0.976533 -0.147123   1.11126 0.0471186 0.000666667
  1.00452 -0.155859   1.09781 0.168958 0.000666667
 0.960393 -0.129635   1.13078 -0.214763 0.000666667
 0.995327 -0.154857    1.1421 0.0970688 0.000666667
 0.978489 -0.127247   1.08827 -0.141734 0.000666667
 0.992105 -0.156545   1.13572 -0.034163 0.000666667
  0.96983 -0.134489   1.12297 -0.151223 0.000666667
 0.979527 -0.133366   1.11191 -0.153908 0.000666667
 0.992351 -0.149145   1.12616 -0.257201 0.000666667
  1.01139 -0.158396   1.09165 -0.045964 0.000666667
 0.974955 -0.144895   1.16261 0.137839 0.000666667
0.990889 -0.15139  1.10707 0.179369 0.000666667
 0.972895 -0.140424   1.13121 -0.17251 0.000666667
 0.976525 -0.143701   1.14339 0.271761 0.000666667
 0.972134 -0.129952   1.13627 -0.150023 0.000666667
 0.988866 -0.149062   1.12326 0.0528099 0.000666667
 0.960415 -0.121807   1.11759 0.326951 0.000666667
 0.992706 -0.142489   1.11705 -0.224632 0.000666667
 0.959406 -0.143429   1.10976 -0.146785 0.000666667
 0.985018 -0.141467   1.14521 0.000434511 0.000666667
 0.986057 -0.141243   1.12494 -0.410337 0.000666667
 0.947092 -0.113378   1.15074 -0.0358339 0.000666667
  0.97679 -0.141702   1.11044 0.200893 0.000666667
  1.00126 -0.154131   1.13737 -0.0166991 0.000666667
 0.958017 -0.123238   1.14971 0.167521 0.000666667
  0.97707 -0.140323   1.10254 -0.0178177 0.000666667
 0.935189 -0.115648   1.08949 -0.412164 0.000666667
 0.960942 -0.135666   1.10428 0.240091 0.000666667
 0.957694 -0.130963   1.10972 0.0478575 0.000666667
 0.983301 -0.137898   1.08307 0.0239911 0.000666667
  1.00784 -0.155927   1.13199 -0.114673 0.000666667
 0.958917 -0.132296   1.10679 0.2255 0.000666667
  0.95923 -0.131497   1.10547 0.231999 0.000666667
  1.00539 -0.156375    1.1166 0.0284438 0.000666667
 0.975516 -0.143097   1.16305 0.134242 0.000666667
 0.965681 -0.131023   1.09053 0.126404 0.000666667
 0.976924 -0.136903   1.11098 -0.299969 0.000666667
 0.993954 -0.154269   1.15742 -0.216456 0.000666667
 0.971526 -0.131982   1.13109 0.0630977 0.000666667
 0.972019 -0.138667   1.13481 0.161177 0.000666667
 0.991669 -0.143526   1.11193 5.58706e-05 0.000666667
 0.954663 -0.127329   1.09704 -0.268892 0.000666667
 0.995547 -0.153428   1.13822 0.0157429 0.000666667
 0.947795 -0.120024    1.1282 -0.00596474 0.000666667
  0.96563 -0.129786   1.10995 -0.0173549 0.000666667
 0.973804 -0.142779   1.12902 0.232901 0.000666667
 0.965005 -0.126621   1.12813 -0.446079 0.000666667
 0.979613 -0.143487   1.15279 -0.20634 0.000666667
 0.946017 -0.115849   1.15358 -0.0490086 0.000666667
0.982332 -0.1425 1.11342 0.0258858 0.000666667
 1.01361 -0.16737  1.08337 -0.218749 0.000666667
 0.985334 -0.149767   1.12272 0.0710838 0.000666667
 0.973031 -0.140709   1.10329 -0.0787703 0.000666667
  1.00557 -0.150425   1.12963 -0.340755 0.000666667
 0.987553 -0.142351   1.12543 -0.405021 0.000666667
 0.944574 -0.108087   1.13235 0.0259266 0.000666667
 0.961515 -0.137291   1.15284 0.190962 0.000666667
 0.981177 -0.150355   1.11715 0.315761 0.000666667
 0.955571 -0.122203   1.13329 -0.274898 0.000666667
 0.989959 -0.147399   1.10334 0.253905 0.000666667
 0.956326 -0.121305   1.14418 0.240954 0.000666667
 0.957129 -0.119936   1.12361 -0.111105 0.000666667
 0.957372 -0.114526   1.12644 0.211744 0.000666667
 0.997778 -0.140593   1.13001 -0.37922 0.000666667
 0.968348 -0.131186   1.13882 0.215831 0.000666667
 0.993762 -0.158934   1.13214 -0.00835631 0.000666667
 0.963738 -0.128459   1.10188 -0.00576172 0.000666667
 0.971915 -0.134112   1.08856 -0.14438 0.000666667
 0.963458 -0.122576   1.07519 -0.306246 0.000666667
  0.936906 -0.0939351    1.12836 -0.0865587 0.000666667
 0.962648 -0.134409   1.08576 -0.0315727 0.000666667
  1.00713 -0.146529   1.13839 -0.0189728 0.000666667
  0.95542 -0.124773    1.1333 -0.0376182 0.000666667
 0.966389 -0.141116   1.15473 0.218673 0.000666667
0.955608 -0.1187 1.10756 0.0452766 0.000666667
 0.957672 -0.127667     1.107 0.233737 0.000666667
  1.02281 -0.164049   1.11121 -0.372224 0.000666667
 0.962913 -0.137861   1.15195 0.217809 0.000666667
 0.982319 -0.141429   1.11951 -0.0181062 0.000666667
 0.945631 -0.120113   1.13817 0.171822 0.000666667
 0.986255 -0.152654   1.11358 0.0568147 0.000666667
 0.986762 -0.145212   1.08321 -0.0689034 0.000666667
   1.0002 -0.146569   1.13647 -0.341968 0.000666667
  1.00615 -0.166616   1.13046 -0.0303483 0.000666667
 0.974522 -0.142538   1.11609 0.0464624 0.000666667
 0.977598 -0.144253   1.09892 -0.151501 0.000666667
 0.960779 -0.133449   1.15509 0.0676329 0.000666667
 0.961769 -0.128503    1.1298 -0.204539 0.000666667
0.974277 -0.13747  1.16501 0.0126237 0.000666667
 0.961051 -0.138191   1.09808 0.295717 0.000666667
 0.972858 -0.138052   1.12826 0.266803 0.000666667
 0.988057 -0.151823   1.14225 -0.00453187 0.000666667
0.983652 -0.1409 1.14437 0.0909376 0.000666667
 0.979629 -0.136305   1.12309 -0.378795 0.000666667
 0.949084 -0.123829    1.1195 -0.331598 0.000666667
 0.985919 -0.151063   1.12812 -0.0570127 0.000666667
 0.972926 -0.137015   1.12568 0.269441 0.000666667
  0.936544 -0.0955234    1.12816 -0.064098 0.000666667
 0.974485 -0.143121   1.16321 0.115572 0.000666667
 0.987462 -0.150174   1.11373 -0.0422561 0.000666667
 0.974032 -0.153002   1.14779 -0.208987 0.000666667
  0.97593 -0.144438   1.10564 -0.076185 0.000666667
 0.983714 -0.138672   1.10813 0.147163 0.000666667
 0.964341 -0.126016   1.08656 0.213334 0.000666667
 0.969475 -0.126934   1.09305 -0.193718 0.000666667
  1.01304 -0.163171   1.12044 -0.242818 0.000666667
 0.967782 -0.143664   1.15218 0.229339 0.000666667
 0.96688 -0.13119  1.13659 0.323566 0.000666667
 0.979207 -0.136361   1.10981 -0.305606 0.000666667
 0.948907 -0.135633   1.12191 -0.382498 0.000666667
 0.942777 -0.109369   1.11709 -0.069146 0.000666667
  0.96119 -0.139307    1.0985 0.280904 0.000666667
 0.981792 -0.144307   1.11266 0.0345333 0.000666667
 0.965743 -0.131042   1.11134 -0.0390976 0.000666667
 0.975494 -0.143449   1.12107 0.13067 0.000666667
 0.999918 -0.150534   1.16703 -0.291611 0.000666667
 0.988457 -0.144087   1.09024 -0.182352 0.000666667
  0.97348 -0.143766    1.0768 -0.00436266 0.000666667
 0.977828 -0.148963   1.10414 0.270978 0.000666667
 0.988264 -0.141377   1.13051 -0.229053 0.000666667
 0.978344 -0.143576   1.14203 0.28544 0.000666667
 0.955335 -0.123392   1.08089 -0.333858 0.000666667
 0.967181 -0.126215    1.1545 -0.0354018 0.000666667
 0.976137 -0.140548   1.08538 0.143503 0.000666667
 0.979266 -0.137973   1.11209 -0.318305 0.000666667
 0.961966 -0.132065   1.13452 -0.27307 0.000666667
  0.96137 -0.139018   1.13464 -0.160544 0.000666667
 0.996178 -0.153161   1.13715 0.0155617 0.000666667
 0.973277 -0.144744   1.11998 -0.0744306 0.000666667
  1.00427 -0.167576   1.10042 0.157805 0.000666667
 0.969317 -0.134719   1.10289 -0.163001 0.000666667
  0.98189 -0.138468   1.13669 -0.532103 0.000666667
 0.979391 -0.150492   1.12121 0.013591 0.000666667
 0.960532 -0.140149   1.11386 0.0874535 0.000666667
 0.942015 -0.111446   1.12706 -0.162571 0.000666667
 0.960017 -0.128677   1.12084 0.187333 0.000666667
 0.957086 -0.132301   1.09385 -0.010542 0.000666667
 0.975181 -0.130777   1.13236 -0.0752875 0.000666667
 0.963908 -0.140516   1.15712 0.200364 0.000666667
 0.978624 -0.143743   1.15422 -0.203985 0.000666667
 0.967871 -0.144703   1.11563 0.0718331 0.000666667
 0.946348 -0.116173   1.11109 -0.0898788 0.000666667
  0.97927 -0.140113   1.14551 0.160308 0.000666667
 0.964732 -0.128875   1.12472 0.0972367 0.000666667
 0.973203 -0.134618   1.11862 -0.206024 0.000666667
 0.980609 -0.135924   1.11041 0.0686056 0.000666667
  0.95887 -0.124365   1.13635 -0.250695 0.000666667
 0.971943 -0.142831   1.12051 0.284699 0.000666667
0.996142 -0.15352  1.16575 -0.276393 0.000666667
  0.99114 -0.148243   1.12179 0.0609554 0.000666667
 0.977573 -0.135722   1.11033 0.0974687 0.000666667
 0.998203 -0.152117   1.16631 -0.297878 0.000666667
 0.960829 -0.136393   1.10371 -0.0893175 0.000666667
 0.960744 -0.133264   1.15662 0.0858162 0.000666667
 0.959444 -0.131114   1.10499 0.234654 0.000666667
  1.00416 -0.162439   1.10605 0.0505788 0.000666667
 0.969328 -0.144762   1.11625 0.0846093 0.000666667
 0.970131 -0.128768   1.10256 0.0587138 0.000666667
 0.984993 -0.143187   1.13309 0.126504 0.000666667
 0.984487 -0.125832   1.08742 0.267496 0.000666667
  1.00798 -0.158199   1.13156 -0.115897 0.000666667
 0.981202 -0.149198   1.14159 0.0176141 0.000666667
 0.980952 -0.144321   1.13288 0.0177 0.000666667
0.959729  -0.124 1.13619 -0.250343 0.000666667
 0.975613 -0.144829   1.13826 0.161197 0.000666667
 0.940468 -0.126233   1.09763 -0.284236 0.000666667
 0.990229 -0.142974   1.13306 -0.0827296 0.000666667
 0.959621 -0.139533   1.11402 0.0820661 0.000666667
 0.980211 -0.141415   1.13305 0.104013 0.000666667
 0.985001 -0.153679    1.0964 -0.13042 0.000666667
 0.95938 -0.12462  1.15076 -0.0458522 0.000666667
 0.958685 -0.135749   1.10926 -0.182862 0.000666667
0.989686 -0.15281  1.16152 0.217268 0.000666667
 0.965866 -0.131763   1.10983 0.0883781 0.000666667
 0.967796 -0.122908   1.06803 -0.125746 0.000666667
  1.01046 -0.159695   1.09097 -0.0498732 0.000666667
 0.976302 -0.136365   1.16372 0.0102012 0.000666667
 0.977924 -0.146573    1.1043 0.301911 0.000666667
 0.988724 -0.155143   1.11626 0.225619 0.000666667
 0.960303 -0.132716   1.15471 0.0693755 0.000666667
0.984504 -0.14858  1.10877 -0.0570963 0.000666667
 0.990083 -0.145848   1.11141 0.0479758 0.000666667
0.943519 -0.11138  1.10606 -0.403809 0.000666667
 0.959982 -0.120385   1.15067 -0.122834 0.000666667
 0.986463 -0.153831   1.09686 -0.137288 0.000666667
 0.988623 -0.142877   1.14351 -0.194656 0.000666667
  1.00542 -0.158435   1.11242 -0.0240218 0.000666667
  0.96987 -0.130518   1.13702 -0.290883 0.000666667
  1.00868 -0.160254   1.13622 0.0616399 0.000666667
  0.94145 -0.131178   1.08347 -0.430428 0.000666667
 0.945286 -0.119322   1.13844 0.155294 0.000666667
 0.938827 -0.111029   1.08981 -0.450285 0.000666667
 0.972238 -0.153861   1.10859 0.187223 0.000666667
 0.996518 -0.148882    1.1418 -0.214139 0.000666667
 0.967807 -0.136136   1.15265 -0.248521 0.000666667
  0.96383 -0.135103   1.12011 -0.296304 0.000666667
 0.951475 -0.118246   1.11222 0.08997 0.000666667
 0.961456 -0.127643   1.13274 -0.21282 0.000666667
 0.940249 -0.112541   1.11417 -0.256638 0.000666667
 0.963632 -0.133994   1.12077 -0.278078 0.000666667
 0.986727 -0.149606   1.11559 -0.0951006 0.000666667
 0.966042 -0.152364    1.1216 0.192084 0.000666667
  0.95438 -0.118917   1.12912 0.165472 0.000666667
 0.958858 -0.123614   1.14989 0.170387 0.000666667
 0.963485 -0.126958   1.10284 -0.0238586 0.000666667
 0.984229 -0.139812   1.09622 -0.0792916 0.000666667
0.981027 -0.14265  1.09561 -0.133944 0.000666667
 0.994999 -0.144896   1.12418 -0.161731 0.000666667
 0.962129 -0.135462   1.10548 0.253773 0.000666667
 0.982466 -0.147782   1.08335 0.286309 0.000666667
 0.976155 -0.146723   1.16081 -0.00245194 0.000666667
  0.95166 -0.119697   1.11414 0.073977 0.000666667
  0.96199 -0.122668   1.12062 0.0713351 0.000666667
 0.974776 -0.141781   1.09318 -0.0371016 0.000666667
 0.948062 -0.119006   1.12766 -0.0117469 0.000666667
 0.953741 -0.116785   1.12636 0.156601 0.000666667
   1.0227 -0.165446    1.1105 -0.390128 0.000666667
 0.956025 -0.129915   1.10914 0.0623951 0.000666667
 0.991249 -0.148369    1.1306 -0.0652941 0.000666667
 0.984538 -0.147379   1.14283 0.065253 0.000666667
 0.976654 -0.141956   1.12265 -0.0624974 0.000666667
 0.980351 -0.138807   1.13303 0.11037 0.000666667
0.965093 -0.13565  1.10209 -0.0240104 0.000666667
 0.991605 -0.155809   1.09823 0.0335069 0.000666667
 0.978338 -0.136091   1.10911 -0.356703 0.000666667
0.985757 -0.14445  1.11815 -0.124713 0.000666667
  0.97464 -0.135259   1.12312 0.00662467 0.000666667
  1.01074 -0.162181   1.12337 -0.226983 0.000666667
0.992588 -0.15041  1.14583 0.0589178 0.000666667
 0.968702 -0.135944   1.13635 0.362757 0.000666667
 0.976039 -0.142198   1.08527 0.123978 0.000666667
 0.961393 -0.133165    1.1058 0.223 0.000666667
0.988993 -0.16336  1.12557 0.109638 0.000666667
 0.992022 -0.146819    1.1449 -0.07602 0.000666667
  0.97305 -0.138934   1.10271 -0.0923765 0.000666667
 0.973479 -0.140017   1.11202 0.219072 0.000666667
 0.975004 -0.141651   1.11625 0.417358 0.000666667
 0.977485 -0.145303   1.09626 0.173884 0.000666667
 0.968455 -0.146266   1.10323 -0.179363 0.000666667
  1.00502 -0.161657   1.10635 0.0431003 0.000666667
 0.945031 -0.116839   1.11666 -0.294017 0.000666667
 0.960788 -0.123962    1.1058 0.086871 0.000666667
 0.973994 -0.139348   1.11172 0.259721 0.000666667
 0.990083 -0.145495   1.11169 0.0605662 0.000666667
 0.979237 -0.144031   1.13744 0.115714 0.000666667
 0.977469 -0.143583   1.10642 0.132816 0.000666667
  0.97865 -0.157345   1.09241 0.149546 0.000666667
 0.942705 -0.114858   1.11732 -0.25942 0.000666667
0.955089 -0.13499  1.10103 -0.268796 0.000666667
 0.948405 -0.113903   1.11916 -0.175009 0.000666667
 0.943028 -0.118434   1.10942 -0.0149625 0.000666667
 0.945523 -0.124882   1.10499 0.100895 0.000666667
 0.990888 -0.153866   1.16088 0.249425 0.000666667
 0.979374 -0.135394   1.13103 -0.163844 0.000666667
 0.989075 -0.155465   1.10464 -0.0426704 0.000666667
 0.997367 -0.145869   1.14284 -0.138043 0.000666667
 0.997626 -0.139337   1.12882 -0.355808 0.000666667
 0.983318 -0.139407   1.08093 -0.239207 0.000666667
  1.00114 -0.164426     1.117 0.174751 0.000666667
 0.974655 -0.144812   1.13791 0.153513 0.000666667
 0.944347 -0.117902   1.11592 -0.285741 0.000666667
0.953982 -0.12963  1.09158 0.270629 0.000666667
 0.972572 -0.134189   1.12245 -0.137643 0.000666667
0.958029 -0.13499  1.10327 0.055668 0.000666667
 0.963813 -0.135592   1.14725 -0.422453 0.000666667
0.946625 -0.11402  1.12757 0.0408339 0.000666667
  1.01036 -0.163202   1.11099 -0.007266 0.000666667
 0.968573 -0.149926   1.13216 -0.0588349 0.000666667
 0.990006 -0.155397   1.10637 -0.144578 0.000666667
0.946228 -0.12103  1.12794 -0.0143123 0.000666667
 0.989953 -0.140678   1.12539 -0.412924 0.000666667
  0.99293 -0.154777    1.1271 0.043582 0.000666667
 0.954488 -0.117585   1.12848 0.178392 0.000666667
 0.979467 -0.142087   1.11319 0.0330156 0.000666667
 0.967091 -0.148774   1.10373 0.166501 0.000666667
0.977832 -0.13506    1.108 -0.37533 0.000666667
 0.960597 -0.122952   1.12407 0.18934 0.000666667
0.960088 -0.13539  1.10891 -0.17567 0.000666667
 0.985833 -0.142481   1.08467 -0.295829 0.000666667
 0.985208 -0.138282   1.11282 -0.0806535 0.000666667
 0.991714 -0.150635     1.125 -0.269759 0.000666667
  1.01549 -0.164987   1.09827 0.0105074 0.000666667
 0.972814 -0.131333    1.1493 -0.0375623 0.000666667
 0.976673 -0.145702   1.10962 0.00822258 0.000666667
 0.954358 -0.122096   1.13622 -0.0239911 0.000666667
 0.979456 -0.143205   1.11262 0.0524943 0.000666667
 0.963855 -0.139806   1.12952 0.0375361 0.000666667
 0.978126 -0.145121   1.09818 -0.15435 0.000666667
0.956604 -0.12069  1.11406 -0.0850147 0.000666667
  0.97564 -0.140634   1.11519 0.436192 0.000666667
 0.983584 -0.137898   1.12295 -0.270329 0.000666667
0.990204 -0.14818   1.1051 0.183143 0.000666667
 0.960137 -0.134644   1.09974 0.0300796 0.000666667
 0.957386 -0.132413    1.0953 0.00705083 0.000666667
0.989392 -0.13928     1.14 0.143136 0.000666667
 0.978105 -0.137474   1.13585 -0.540262 0.000666667
 0.980114 -0.145584   1.12762 -0.200388 0.000666667
 0.975208 -0.147538   1.13925 -0.172762 0.000666667
 0.963535 -0.129602   1.13125 -0.221705 0.000666667
 0.997385 -0.153071   1.14079 -0.200157 0.000666667
 0.977359 -0.148717   1.10444 0.286537 0.000666667
  1.02555 -0.171255    1.1163 -0.058582 0.000666667
 0.994576 -0.148962   1.12622 -0.17611 0.000666667
 0.980675 -0.141291     1.094 -0.134713 0.000666667
0.942755 -0.11296  1.10484 -0.411332 0.000666667
 0.988874 -0.140087    1.0882 -0.405631 0.000666667
 0.963911 -0.134026   1.12049 -0.270376 0.000666667
 0.971846 -0.142964   1.07791 0.00043 0.000666667
0.973309 -0.12945  1.13245 0.485018 0.000666667
 0.955721 -0.130795    1.1107 0.0504836 0.000666667
 1.02337 -0.16449  1.10813 -0.395416 0.000666667
 0.944268 -0.122151   1.11593 0.0915077 0.000666667
0.961323 -0.13137  1.13318 0.2139 0.000666667
 0.988645 -0.150944   1.12581 -0.19379 0.000666667
  1.01367 -0.162923   1.12042 -0.233137 0.000666667
  1.00155 -0.158199   1.11722 -0.183568 0.000666667
  0.96111 -0.120473   1.13339 0.110609 0.000666667
   0.9446 -0.110898   1.11629 -0.0657812 0.000666667
  1.00956 -0.161539    1.1116 -0.0118967 0.000666667
 0.940116 -0.112354   1.08995 -0.42872 0.000666667
 0.951322 -0.128873   1.10804 -0.102459 0.000666667
 0.953361 -0.117792   1.12581 0.174157 0.000666667
 0.944543 -0.115927   1.11133 -0.0970549 0.000666667
 0.955078 -0.122577   1.14433 0.231274 0.000666667
0.952336 -0.12909  1.10889 -0.0877219 0.000666667
 0.971196 -0.137554   1.13558 0.364829 0.000666667
 0.977989 -0.135492   1.10151 0.0627619 0.000666667
 0.964546 -0.127138    1.1282 -0.434398 0.000666667
 0.959106 -0.126698   1.11443 -0.0637962 0.000666667
 0.978577 -0.151354   1.12211 0.258859 0.000666667
 0.943995 -0.118589   1.10997 -0.00528569 0.000666667
 0.973703 -0.131386   1.13754 -0.135871 0.000666667
 0.959109 -0.118583   1.11839 0.343804 0.000666667
  1.00719 -0.152426   1.09932 0.164575 0.000666667
 0.971268 -0.129192   1.13353 0.0501344 0.000666667
 0.970712 -0.146479   1.11533 -0.208025 0.000666667
0.954436 -0.13943  1.12749 -0.0852717 0.000666667
0.988383 -0.14182  1.09356 0.345608 0.000666667
  0.99063 -0.150982   1.13925 0.101525 0.000666667
 0.977212 -0.143882   1.12439 0.0249053 0.000666667
 0.959701 -0.130236   1.11964 0.190811 0.000666667
 0.979404 -0.131089   1.12156 -0.256338 0.000666667
 0.952705 -0.119931   1.08639 -0.367985 0.000666667
   1.0151 -0.168057   1.08159 -0.211957 0.000666667
 1.01761 -0.16115  1.11318 -0.272661 0.000666667
 0.977461 -0.138234   1.10804 -0.329946 0.000666667
 0.960463 -0.136769   1.10487 0.264455 0.000666667
 0.988991 -0.152326   1.14125 -0.0153496 0.000666667
 0.981764 -0.147968   1.08314 0.281888 0.000666667
 0.978538 -0.142531   1.14395 0.280046 0.000666667
 0.981494 -0.151213   1.12011 0.0423915 0.000666667
 0.955655 -0.125597   1.06604 0.0494889 0.000666667
 0.960322 -0.129522     1.121 0.199098 0.000666667
 0.965194 -0.130879    1.1104 0.0846219 0.000666667
 0.988894 -0.142384   1.12596 -0.270884 0.000666667
0.982558 -0.14913  1.09959 0.387275 0.000666667
 0.974467 -0.143363   1.13611 -0.103028 0.000666667
 0.981946 -0.142551   1.15658 -0.201104 0.000666667
 0.988878 -0.142163   1.08648 -0.0016671 0.000666667
 0.986791 -0.142942   1.10392 -0.180429 0.000666667
 0.989721 -0.151537   1.14077 0.0626956 0.000666667
 0.996322 -0.152789   1.15896 -0.245072 0.000666667
 0.974901 -0.141868   1.16286 0.155225 0.000666667
 0.943112 -0.110381   1.11412 -0.0907556 0.000666667
 0.975249 -0.138115   1.09709 -0.219762 0.000666667
 0.979646 -0.146032   1.15621 -0.161806 0.000666667
 0.986057 -0.157557   1.16489 -0.0410016 0.000666667
 0.973144 -0.138141   1.14706 -0.170047 0.000666667
  0.96317 -0.139415   1.13498 -0.169004 0.000666667
 0.974663 -0.138741   1.09178 -0.031372 0.000666667
 0.946751 -0.116027   1.12522 0.142888 0.000666667
  0.98612 -0.156017   1.08933 0.148625 0.000666667
 0.976349 -0.143543   1.11281 0.044443 0.000666667
 0.982753 -0.148993   1.13592 -0.0223082 0.000666667
 0.961484 -0.134713   1.10373 0.237216 0.000666667
 0.963058 -0.135002   1.12201 -0.285317 0.000666667
0.990118 -0.14527  1.11042 0.0189009 0.000666667
 0.951171 -0.126215   1.09769 0.0546109 0.000666667
  1.00561 -0.157578   1.11604 0.0060444 0.000666667
 0.968702 -0.146149   1.10472 -0.18894 0.000666667
  0.94515 -0.122981    1.1286 -0.0497947 0.000666667
 0.974593 -0.142735   1.12106 -0.1816 0.000666667
 0.973681 -0.139544   1.10379 -0.0749187 0.000666667
 0.969994 -0.134037   1.16942 -0.116042 0.000666667
 0.958901 -0.131443   1.14768 0.270479 0.000666667
 0.987908 -0.141401   1.11553 0.0227297 0.000666667
  1.00235 -0.163261    1.1192 0.184628 0.000666667
 0.958338 -0.134156   1.11439 -0.150713 0.000666667
 0.964951 -0.138026   1.11942 0.104015 0.000666667
 0.970566 -0.144413   1.09819 -0.0766232 0.000666667
0.985972 -0.14157  1.09348 0.340276 0.000666667
  1.01862 -0.162084   1.11153 -0.300471 0.000666667
 0.995808 -0.151627   1.14207 -0.208355 0.000666667
 0.951024 -0.124744   1.10013 0.0895657 0.000666667
 0.975491 -0.140332   1.11737 0.0459024 0.000666667
 0.927337 -0.095445   1.13516 0.190331 0.000666667
 0.970048 -0.138776   1.14745 0.140082 0.000666667
 0.974928 -0.131586    1.1126 0.0454697 0.000666667
 0.960885 -0.129804   1.13335 -0.11526 0.000666667
 0.967798 -0.129856   1.14629 -0.154236 0.000666667
 0.988931 -0.140958    1.0868 -0.0885182 0.000666667
 0.981063 -0.145826   1.13727 0.103979 0.000666667
0.988454 -0.14165  1.08918 -0.398318 0.000666667
  1.00398 -0.159288   1.11212 -0.0173835 0.000666667
 0.942082 -0.118491   1.12759 0.0235023 0.000666667
  0.96351 -0.127928   1.10352 -0.112394 0.000666667
 0.954556 -0.137771   1.12847 -0.0947678 0.000666667
  1.01473 -0.165063   1.09994 0.0191373 0.000666667
 0.973547 -0.147903   1.11201 -0.20615 0.000666667
 0.987817 -0.140605   1.15314 0.368779 0.000666667
 0.994023 -0.150625   1.11649 -0.224748 0.000666667
 0.990564 -0.142832   1.11045 -0.00964894 0.000666667
 0.953992 -0.121458   1.13394 -0.294726 0.000666667
 0.987256 -0.141826   1.08876 -0.415407 0.000666667
 0.963956 -0.146299   1.13205 0.0144269 0.000666667
 0.960649 -0.129328   1.14786 0.261533 0.000666667
 0.958476 -0.128816   1.12097 -0.0374582 0.000666667
 0.963802 -0.123109   1.07591 -0.302944 0.000666667
 0.959474 -0.134541   1.10368 -0.0896187 0.000666667
0.982582 -0.15689  1.09943 0.0696237 0.000666667
 0.973607 -0.144066   1.12278 0.114494 0.000666667
0.945044 -0.10927  1.12701 -0.161204 0.000666667
 0.959184 -0.132654   1.15538 0.0856052 0.000666667
 0.979241 -0.143182   1.11525 0.273269 0.000666667
 0.977597 -0.142536   1.11462 0.0386179 0.000666667
 0.981585 -0.151318   1.13899 0.0090455 0.000666667
 0.980544 -0.151394   1.12123 0.0205362 0.000666667
0.99525 -0.1501 1.11424 -0.219045 0.000666667
 0.953804 -0.125685   1.08309 -0.326423 0.000666667
 0.988812 -0.151022   1.14205 -0.00935387 0.000666667
 0.980674 -0.140081   1.13312 0.124721 0.000666667
 0.959964 -0.123842   1.13255 -0.0621628 0.000666667
 0.987371 -0.150648   1.12918 -0.0357525 0.000666667
 0.978042 -0.140409   1.12045 0.0723874 0.000666667
 0.956093 -0.141098   1.10602 -0.105788 0.000666667
 0.949569 -0.128388   1.10385 -0.256868 0.000666667
 0.978472 -0.155984   1.09518 -0.106208 0.000666667
  1.00103 -0.154127   1.13873 -0.0265841 0.000666667
 0.942598 -0.119153   1.11103 -0.00122292 0.000666667
 0.980297 -0.144437   1.15181 -0.206089 0.000666667
 0.960547 -0.119057   1.13398 -0.345572 0.000666667
 0.962833 -0.130805   1.14398 -0.341062 0.000666667
 0.978719 -0.132029   1.11188 0.409334 0.000666667
 0.959892 -0.135079    1.0959 0.0170261 0.000666667
  1.03264 -0.160957   1.13297 -0.256828 0.000666667
0.946259 -0.11392  1.12491 0.0541718 0.000666667
 0.943794 -0.120413   1.11008 -0.0152377 0.000666667
 1.0246 -0.1719 1.11341 -0.0449724 0.000666667
 0.972891 -0.142349   1.12129 0.144317 0.000666667
 0.989645 -0.142279   1.12582 -0.264572 0.000666667
 0.953525 -0.118822   1.08585 -0.371394 0.000666667
 0.955682 -0.126071   1.12633 0.323235 0.000666667
0.937549 -0.12112  1.12069 -0.068844 0.000666667
 0.983281 -0.145731   1.14761 -0.114647 0.000666667
 0.976251 -0.129109    1.1118 0.352864 0.000666667
 0.942194 -0.124254   1.12774 -0.0348897 0.000666667
 0.998226 -0.149989   1.14119 0.0615208 0.000666667
 0.985675 -0.154175   1.11513 -0.0276695 0.000666667
 0.966808 -0.131984    1.0912 0.108284 0.000666667
 0.965917 -0.125256   1.12919 0.533734 0.000666667
 0.947365 -0.120238   1.13453 -0.341073 0.000666667
 0.966757 -0.129872   1.14319 -0.151296 0.000666667
  1.00398 -0.159249   1.11437 -0.0158065 0.000666667
 0.968163 -0.138481   1.10133 0.106657 0.000666667
 0.968255 -0.132055   1.10479 -0.246399 0.000666667
  0.98656 -0.143598    1.0803 -0.0651957 0.000666667
 0.971186 -0.136482   1.10198 0.00299454 0.000666667
 0.956252 -0.132922   1.09796 0.201849 0.000666667
 0.989888 -0.160614   1.09382 0.269907 0.000666667
  0.97633 -0.135203   1.12888 -0.1828 0.000666667
 0.971993 -0.131459   1.12853 0.0720926 0.000666667
 0.961509 -0.137731   1.12263 0.200697 0.000666667
  0.95543 -0.115449    1.1222 0.089898 0.000666667
 0.963129 -0.139292   1.14158 0.26824 0.000666667
 0.987923 -0.140496   1.08714 -0.385247 0.000666667
 0.967535 -0.141875   1.15314 0.230939 0.000666667
0.976127 -0.13883  1.11053 0.141752 0.000666667
 0.982268 -0.145634   1.12623 -0.17818 0.000666667
 0.960274 -0.138863   1.13486 -0.149953 0.000666667
  0.98331 -0.150233    1.1183 0.299138 0.000666667
0.990521 -0.15646  1.13687 -0.0379555 0.000666667
 0.973083 -0.143878    1.0786 -0.0127194 0.000666667
 0.953099 -0.137127   1.08534 0.0197744 0.000666667
 0.985992 -0.139194   1.12669 -0.420589 0.000666667
 0.955234 -0.117136   1.10917 0.0454239 0.000666667
  0.96954 -0.131828   1.13855 0.220497 0.000666667
 0.981992 -0.150103   1.12186 0.0219337 0.000666667
 0.946988 -0.119484    1.1275 -0.0362472 0.000666667
 0.960217 -0.136648   1.10748 -0.171186 0.000666667
  1.00006 -0.165958   1.09496 0.200807 0.000666667
 0.993306 -0.158951   1.13556 -0.0228851 0.000666667
  1.00068 -0.153252   1.12938 0.273358 0.000666667
 0.972975 -0.135214   1.14906 0.0987165 0.000666667
 0.990964 -0.139706    1.1302 -0.244949 0.000666667
  1.00853 -0.162076    1.1125 -0.00573229 0.000666667
 0.959928 -0.135069   1.10132 0.0414019 0.000666667
 0.949773 -0.128493   1.10442 -0.262599 0.000666667
 0.964344 -0.142539   1.15581 0.214735 0.000666667
 0.973764 -0.142706   1.12103 0.141643 0.000666667
 0.966771 -0.133128   1.13785 0.21153 0.000666667
 0.990867 -0.153738   1.12642 -0.204112 0.000666667
0.979599 -0.14974  1.11143 0.128822 0.000666667
 0.972883 -0.136854   1.14726 0.1064 0.000666667
 0.999257 -0.151869   1.07502 -0.102416 0.000666667
 0.984731 -0.154029   1.09616 -0.147563 0.000666667
 0.957544 -0.135409   1.10043 0.0268381 0.000666667
  1.01394 -0.163204   1.12194 -0.249385 0.000666667
  1.00045 -0.154179   1.12799 0.26732 0.000666667
 0.968509 -0.151468   1.09905 0.138805 0.000666667
  1.00575 -0.162134   1.10575 0.0606378 0.000666667
 0.977133 -0.136196   1.12325 -0.0344621 0.000666667
 0.992112 -0.157452    1.1383 -0.0405778 0.000666667
 0.986598 -0.150217   1.14279 -0.0146134 0.000666667
0.970188 -0.14298  1.12062 -0.171412 0.000666667
 0.992505 -0.155163   1.09597 0.145 0.000666667
 0.980499 -0.140731   1.11567 0.018465 0.000666667
   0.9915 -0.151119   1.12857 -0.205156 0.000666667
 0.978763 -0.142633   1.11292 0.0434006 0.000666667
 0.962734 -0.135085   1.12245 0.214045 0.000666667
 0.980264 -0.144982   1.15084 -0.212981 0.000666667
  1.00556 -0.158149   1.11629 0.0338563 0.000666667
 0.957462 -0.130705   1.10485 0.266298 0.000666667
  0.936697 -0.0939952    1.12963 -0.0690982 0.000666667
 0.988036 -0.152544    1.1238 -0.206183 0.000666667
0.978946 -0.1411 1.14706 0.161015 0.000666667
0.972848 -0.1429 1.12594 -0.315984 0.000666667
  1.02488 -0.166666   1.11706 -0.0523464 0.000666667
  0.96872 -0.131761    1.0897 -0.144543 0.000666667
 0.991625 -0.148088   1.12338 0.0636319 0.000666667
 0.973239 -0.138064   1.12237 0.0254725 0.000666667
0.953755 -0.12891  1.11482 -0.254121 0.000666667
 0.968531 -0.127665   1.12247 -0.132531 0.000666667
  0.94771 -0.126215   1.13318 0.0130061 0.000666667
0.990038 -0.15251  1.12561 -0.267557 0.000666667
 0.988945 -0.147539   1.11366 -0.0127164 0.000666667
0.965016 -0.12526  1.12635 0.539702 0.000666667
 0.98156 -0.13894  1.13069 0.101801 0.000666667
 0.975772 -0.142625   1.16547 0.125207 0.000666667
 0.945074 -0.117109   1.12668 0.0729714 0.000666667
 0.950949 -0.121734   1.14663 -0.021744 0.000666667
   0.9539 -0.138731    1.1353 -0.00350526 0.000666667
 0.946816 -0.115432   1.12559 0.14432 0.000666667
 0.974411 -0.138262   1.10385 -0.0893897 0.000666667
 0.955604 -0.122509   1.13417 -0.291434 0.000666667
 0.980528 -0.143963    1.1331 0.0285088 0.000666667
0.974484 -0.13461  1.11972 -0.181665 0.000666667
 0.994051 -0.141323   1.13254 0.0667223 0.000666667
 0.975783 -0.140127   1.11628 0.0568843 0.000666667
 0.988026 -0.144024   1.09007 -0.193431 0.000666667
   1.0105 -0.161047   1.11086 -0.0312168 0.000666667
0.976356 -0.13899  1.11468 0.0388438 0.000666667
 0.959297 -0.130333   1.14624 0.291608 0.000666667
0.946842 -0.11846  1.12704 -0.013325 0.000666667
 0.989841 -0.152199   1.14351 -0.013049 0.000666667
0.975184 -0.13926  1.12369 -0.0509856 0.000666667
 0.956722 -0.127678   1.06606 0.0285583 0.000666667
 0.942064 -0.109188   1.12684 -0.159154 0.000666667
 0.943789 -0.118334   1.11086 -0.00135272 0.000666667
0.953819 -0.12909  1.11623 -0.271062 0.000666667
  0.97236 -0.127793   1.11232 0.234295 0.000666667
  0.99145 -0.152237   1.14081 0.0865167 0.000666667
  0.95688 -0.128662   1.10432 0.242037 0.000666667
0.960032 -0.13342  1.10738 0.233678 0.000666667
0.976182 -0.14313  1.14004 0.171283 0.000666667
 0.977631 -0.143813   1.11014 0.230656 0.000666667
  1.00201 -0.160837   1.11955 0.0434838 0.000666667
 0.980182 -0.146107   1.15251 -0.206057 0.000666667
0.973996 -0.14594  1.11116 0.0354869 0.000666667
 0.989104 -0.146619   1.13312 0.0627353 0.000666667
0.979078 -0.1484  1.0952 0.38302 0.000666667
 0.943296 -0.122897    1.1269 -0.0179477 0.000666667
  1.00225 -0.152194   1.13748 -0.0280632 0.000666667
  1.01194 -0.159228   1.09396 -0.0589909 0.000666667
  0.94201 -0.111946    1.1065 -0.405332 0.000666667
 0.967478 -0.133126   1.13683 0.221752 0.000666667
 0.990455 -0.150669   1.12452 -0.254982 0.000666667
 0.997289 -0.151738   1.14161 -0.224027 0.000666667
 0.976952 -0.140091   1.12462 0.0555818 0.000666667
 0.960644 -0.138458   1.09844 -0.324018 0.000666667
  0.97187 -0.133576   1.16939 -0.100247 0.000666667
 0.988692 -0.133216   1.13509 0.141222 0.000666667
 0.956821 -0.133735   1.10341 0.0334897 0.000666667
 0.985603 -0.142816   1.14538 -0.0127039 0.000666667
 0.960696 -0.129836   1.13968 0.0511488 0.000666667
  0.97681 -0.132478   1.13819 -0.0488852 0.000666667
 0.983795 -0.154711   1.13197 0.313102 0.000666667
  1.00186 -0.151481     1.113 0.287424 0.000666667
 0.973326 -0.129808   1.10659 -0.24203 0.000666667
 0.938323 -0.095779   1.12989 -0.0766755 0.000666667
0.946002 -0.12801  1.12665 0.0298639 0.000666667
 0.953256 -0.124337   1.09976 0.0963486 0.000666667
 0.953682 -0.123575   1.08063 -0.313728 0.000666667
 0.990885 -0.149187   1.14631 0.0477385 0.000666667
 0.972238 -0.135236   1.10487 -0.162314 0.000666667
 0.986007 -0.154194   1.13241 0.318542 0.000666667
 0.954959 -0.137418   1.09324 -0.0800056 0.000666667
 0.979779 -0.166468    1.1158 0.0534232 0.000666667
 0.951328 -0.128319   1.10442 -0.252853 0.000666667
 0.954377 -0.125283   1.14943 0.194759 0.000666667
 0.945623 -0.107465   1.13177 0.0171038 0.000666667
 0.984845 -0.142734   1.09271 -0.195678 0.000666667
 0.990666 -0.139766   1.10522 0.0822898 0.000666667
 0.961273 -0.133961   1.10517 0.227647 0.000666667
  1.01007 -0.160803   1.11109 -0.00565422 0.000666667
 0.983245 -0.148317   1.14821 -0.126515 0.000666667
 0.966185 -0.124924   1.13307 0.3861 0.000666667
  0.96785 -0.134751   1.13674 0.208839 0.000666667
 0.977184 -0.144898   1.17132 -0.178871 0.000666667
 0.995786 -0.153138   1.15672 -0.228373 0.000666667
 0.986962 -0.140797   1.12432 -0.428735 0.000666667
 0.941883 -0.122375    1.1171 0.078242 0.000666667
0.981087 -0.13544  1.12816 -0.55254 0.000666667
 0.980651 -0.141717   1.09524 -0.134594 0.000666667
 0.993978 -0.148798   1.10465 -0.0154068 0.000666667
 0.989604 -0.142817   1.08827 0.0361058 0.000666667
 0.984137 -0.140442   1.11835 -0.186322 0.000666667
 0.975831 -0.141743   1.12209 0.137753 0.000666667
 0.961819 -0.136285   1.15235 0.18793 0.000666667
 0.973305 -0.137214   1.14757 -0.160725 0.000666667
 0.989216 -0.152882   1.10444 -0.150087 0.000666667
0.987674 -0.15363  1.12683 -0.0416814 0.000666667
 0.995919 -0.153271   1.13613 0.110427 0.000666667
 0.976118 -0.142971   1.16452 0.130282 0.000666667
 0.973666 -0.141883   1.12725 0.229797 0.000666667
 0.986593 -0.148239   1.10895 -0.0410683 0.000666667
  1.02389 -0.163157    1.1074 -0.374698 0.000666667
 0.986081 -0.140781   1.12599 -0.418313 0.000666667
 0.985564 -0.149841   1.11067 -0.0583766 0.000666667
  0.97372 -0.144565   1.11178 0.0428096 0.000666667
 0.978367 -0.141652   1.11573 0.0470112 0.000666667
 0.958418 -0.124639    1.1342 -0.059386 0.000666667
 0.971125 -0.132328   1.12834 0.0995139 0.000666667
 0.990334 -0.148919   1.12592 -0.26158 0.000666667
 0.964471 -0.126169   1.12008 -0.242133 0.000666667
 0.954213 -0.121099   1.13816 -0.0219575 0.000666667
 0.988763 -0.145066   1.15492 -0.0239356 0.000666667
 0.965588 -0.126443   1.12667 -0.442418 0.000666667
 0.991518 -0.154936   1.09985 0.0102207 0.000666667
  1.00437 -0.160038   1.11173 -0.0139075 0.000666667
 0.966239 -0.128983   1.12502 0.1092 0.000666667
 0.969788 -0.135073   1.10258 0.023952 0.000666667
 0.971025 -0.153903   1.10803 0.152573 0.000666667
 0.984308 -0.142775   1.11193 0.370818 0.000666667
 0.982413 -0.150206   1.10074 0.374174 0.000666667
  0.94461 -0.123499   1.12568 -0.0156144 0.000666667
  0.96106 -0.131867   1.13738 -0.276534 0.000666667
 0.963281 -0.142225   1.15902 0.179196 0.000666667
 0.980626 -0.139627   1.09774 -0.142088 0.000666667
 0.960294 -0.123849   1.13371 -0.0539503 0.000666667
 0.946713 -0.112763   1.12039 -0.152478 0.000666667
 0.995144 -0.156753   1.14132 0.0975226 0.000666667
 0.971073 -0.135825   1.10263 0.0368603 0.000666667
 0.947322 -0.115987   1.12608 0.118262 0.000666667
 0.964368 -0.134672   1.12348 -0.0180014 0.000666667
 0.986662 -0.143874   1.15469 -0.044416 0.000666667
 0.964875 -0.133993   1.11916 0.260219 0.000666667
 0.994186 -0.157702   1.13294 -0.031161 0.000666667
 0.979899 -0.150526   1.12076 0.0476363 0.000666667
 0.944546 -0.109934   1.13345 0.00833117 0.000666667
  0.99372 -0.150271   1.12671 -0.180028 0.000666667
0.977253 -0.14169  1.12689 -0.14115 0.000666667
  0.95235 -0.131117   1.11032 -0.106681 0.000666667
 0.978732 -0.144197   1.15533 -0.199749 0.000666667
    0.946 -0.119888   1.12898 -0.0585423 0.000666667
 0.986088 -0.142979   1.08536 -0.288471 0.000666667
 0.990334 -0.160237    1.0918 0.279941 0.000666667
 0.965991 -0.135432    1.1333 -0.0721993 0.000666667
 0.961982 -0.135829   1.10419 -0.096023 0.000666667
 0.995142 -0.157781   1.10116 0.26089 0.000666667
  1.00569 -0.159035   1.11692 0.018982 0.000666667
  0.96208 -0.134178   1.08621 0.00167568 0.000666667
 0.976002 -0.147322   1.11435 0.0538627 0.000666667
 0.985458 -0.144778   1.13964 0.197087 0.000666667
 0.976527 -0.145768   1.11237 0.0578203 0.000666667
 0.999854 -0.154026   1.12932 0.280449 0.000666667
 0.984982 -0.139964   1.11711 -0.190898 0.000666667
 0.975918 -0.143767   1.16178 0.146922 0.000666667
 0.988567 -0.143454   1.12598 -0.0184037 0.000666667
  1.00198 -0.149916   1.11569 0.300075 0.000666667
 0.964873 -0.139259   1.12025 0.114461 0.000666667
 0.961533 -0.133827   1.13507 0.195206 0.000666667
 0.991357 -0.151325   1.10538 -0.155077 0.000666667
  1.00531 -0.161236   1.10695 0.0420902 0.000666667
 0.956323 -0.131229   1.11186 0.0754583 0.000666667
  0.99065 -0.147626   1.13184 0.0644274 0.000666667
  0.94743 -0.121196   1.12874 -0.0254761 0.000666667
 0.951927 -0.121013     1.144 -0.0149033 0.000666667
 0.984715 -0.147338   1.14425 0.0591285 0.000666667
 0.962844 -0.139796      1.16 0.191791 0.000666667
 0.984829 -0.131889   1.06476 0.0308006 0.000666667
 0.962571 -0.124379   1.11679 0.0516992 0.000666667
 0.966839 -0.130477   1.14248 0.0562962 0.000666667
 0.984772 -0.137854   1.11629 -0.104088 0.000666667
 0.973181 -0.137689   1.15004 0.0991589 0.000666667
 0.972082 -0.139983   1.13157 -0.184836 0.000666667
 0.981562 -0.131911   1.11565 0.0947026 0.000666667
 0.983321 -0.143209   1.11294 0.375554 0.000666667
 0.949327 -0.122707   1.12148 -0.330738 0.000666667
 0.973721 -0.138334   1.12735 0.275491 0.000666667
 0.952985 -0.117389   1.09755 0.0811286 0.000666667
  0.99674 -0.149957   1.14414 0.02876 0.000666667
0.945981 -0.11472  1.11924 -0.19384 0.000666667
 0.973471 -0.130887   1.16064 -0.0169911 0.000666667
 0.977997 -0.153571   1.11941 0.203657 0.000666667
  0.97718 -0.144734   1.10941 0.013869 0.000666667
 0.998068 -0.142214   1.13969 -0.475354 0.000666667
 0.956259 -0.138527   1.11303 -0.010029 0.000666667
  1.02529 -0.166014   1.11624 -0.0444338 0.000666667
 0.973452 -0.149281   1.13816 -0.0232124 0.000666667
 0.990154 -0.147692   1.12123 0.0649116 0.000666667
 0.954801 -0.124653   1.06654 0.022189 0.000666667
 0.973353 -0.136471    1.1075 -0.159563 0.000666667
 0.941833 -0.110875   1.09268 -0.463963 0.000666667
  1.00712 -0.146904   1.10114 0.0496917 0.000666667
 0.990373 -0.147048   1.10285 0.279466 0.000666667
 0.961686 -0.135096   1.12332 0.218516 0.000666667
 0.979223 -0.144059   1.10043 -0.156208 0.000666667
 0.990919 -0.155385   1.11491 0.249066 0.000666667
  0.96765 -0.144258   1.13322 -0.246623 0.000666667
 0.988101 -0.144133   1.08029 -0.051687 0.000666667
 0.965494 -0.134108   1.12168 -0.283211 0.000666667
 0.962533 -0.129067   1.10526 -0.496769 0.000666667
 0.984038 -0.145999   1.14244 0.0704143 0.000666667
 0.985285 -0.160807   1.11531 0.0612974 0.000666667
 0.965652 -0.130843   1.11158 -0.0327419 0.000666667
 0.946409 -0.122939   1.14176 0.211315 0.000666667
 0.973546 -0.150116   1.10868 -0.425511 0.000666667
 0.944455 -0.112921   1.09632 0.0759195 0.000666667
 0.960894 -0.130266   1.13132 -0.0930358 0.000666667
 0.987975 -0.154393   1.16101 0.236093 0.000666667
0.960313 -0.13086  1.12213 0.197872 0.000666667
 0.985896 -0.156298   1.07611 -0.233512 0.000666667
 0.954873 -0.128839   1.09101 0.256628 0.000666667
 0.982445 -0.145647   1.11047 0.0402946 0.000666667
  0.97293 -0.141142   1.11263 0.25459 0.000666667
 0.958986 -0.132858   1.11525 -0.150649 0.000666667
 0.967299 -0.138648   1.13823 -0.230634 0.000666667
 0.978514 -0.142644   1.13134 0.0124217 0.000666667
 0.977062 -0.133962   1.11072 -0.172579 0.000666667
 0.946327 -0.126497   1.12511 -0.137373 0.000666667
  0.95727 -0.135488   1.09699 0.00520448 0.000666667
 0.996991 -0.145601   1.14614 -0.141021 0.000666667
 0.964187 -0.123811   1.13369 0.37144 0.000666667
0.972617 -0.1356  1.1372 0.23659 0.000666667
  0.99073 -0.158883   1.13289 -0.00963422 0.000666667
  0.97836 -0.133058   1.12932 -0.175918 0.000666667
 0.958151 -0.129982   1.12049 0.199994 0.000666667


==> output_ims_seed52_withold/random_action_1.txt <==
0.0644
 0.964441 -0.134235   1.12347 -0.0017993 0.000666667
 0.993745 -0.154103   1.12824 0.0392678 0.000666667
0.947207 -0.12595  1.09713 0.0263759 0.000666667
 0.973455 -0.142528    1.1263 -0.30897 0.000666667
 0.982848 -0.137641   1.10936 0.155254 0.000666667
 0.976428 -0.144311   1.10437 -0.0409996 0.000666667
  1.00564 -0.158905   1.13316 -0.116385 0.000666667
 0.971622 -0.133503   1.10613 -0.154387 0.000666667
  1.00441 -0.154042   1.11605 0.0288685 0.000666667
 0.994297 -0.148277   1.10466 -0.00490898 0.000666667
 0.971438 -0.143217   1.13689 -0.103187 0.000666667
  0.98953 -0.148741    1.1157 -0.0180199 0.000666667
 0.945175 -0.115472   1.11792 -0.196077 0.000666667
 0.977254 -0.139422   1.10115 -0.0136325 0.000666667
  0.98435 -0.154744   1.10085 0.0614605 0.000666667
 0.955476 -0.127905   1.08987 0.0278904 0.000666667
 0.976926 -0.135526   1.10872 -0.168476 0.000666667
  1.00685 -0.149092   1.11812 -0.123965 0.000666667
 0.976126 -0.146224   1.10017 0.151964 0.000666667
 0.976945 -0.144677   1.10946 0.025846 0.000666667
0.943814 -0.11492  1.11762 -0.252308 0.000666667
 0.94969 -0.13623  1.12324 -0.389829 0.000666667
 0.986603 -0.147487   1.11587 -0.0762453 0.000666667
 0.958449 -0.135001   1.09923 0.0400029 0.000666667
 0.977689 -0.144131   1.10679 0.131211 0.000666667
0.961257 -0.13312  1.10309 0.235561 0.000666667
  1.01772 -0.159067   1.09044 -0.0739706 0.000666667
 0.990534 -0.153547   1.13861 0.105395 0.000666667
 0.944412 -0.122416   1.12751 0.00353035 0.000666667
 0.973907 -0.146961   1.11217 0.0445811 0.000666667
 0.976488 -0.137934    1.1083 -0.305233 0.000666667
 0.960928 -0.138039   1.13591 -0.161604 0.000666667
 0.986804 -0.155043   1.16061 0.217229 0.000666667
 0.987859 -0.143814   1.08124 -0.0618285 0.000666667
 0.986544 -0.151226   1.12853 -0.0627803 0.000666667
 0.979636 -0.143818   1.13826 0.113417 0.000666667
 0.958962 -0.134159   1.15548 0.0645562 0.000666667
  1.00515 -0.159188   1.11735 0.0160419 0.000666667
  0.97824 -0.140951   1.14314 0.26474 0.000666667
 0.940186 -0.118634   1.11684 -0.278518 0.000666667
 0.945532 -0.121385   1.12765 -0.0143577 0.000666667
 0.953577 -0.118684   1.08593 -0.373638 0.000666667
 0.979383 -0.147436   1.10882 0.0503395 0.000666667
  0.92652 -0.107963   1.15559 0.116081 0.000666667
 0.978224 -0.141899   1.12258 -0.0546962 0.000666667
 0.966008 -0.133272   1.12057 -0.283021 0.000666667
  0.98755 -0.151212   1.12532 -0.190366 0.000666667
 0.947743 -0.121336    1.1199 -0.3259 0.000666667
 0.948503 -0.120272   1.12604 -0.0240254 0.000666667
 0.965401 -0.142596   1.15546 0.221871 0.000666667
 0.993133 -0.149866   1.14542 -0.0751992 0.000666667
 0.986091 -0.139774   1.09011 -0.421188 0.000666667
  1.01237 -0.160929   1.11149 -0.0405097 0.000666667
 0.964969 -0.149474   1.13193 0.00986214 0.000666667
 0.959113 -0.135696   1.11583 -0.169039 0.000666667
 0.993363 -0.149322   1.10515 0.0111324 0.000666667
 0.990709 -0.150294   1.09019 0.259849 0.000666667
 0.984205 -0.157929   1.16443 -0.0360176 0.000666667
 0.961215 -0.135443   1.10243 -0.11166 0.000666667
 0.992531 -0.150437   1.12882 -0.224526 0.000666667
0.954335 -0.12408  1.12956 0.238353 0.000666667
 0.995348 -0.152943   1.13629 0.110246 0.000666667
 0.947404 -0.129006   1.13402 -0.0123645 0.000666667
 0.982014 -0.137174   1.12245 -0.268908 0.000666667
 0.995269 -0.152647   1.15703 -0.228897 0.000666667
 0.942238 -0.125993    1.0981 -0.192919 0.000666667
 0.977643 -0.143533   1.16258 0.15431 0.000666667
 0.987215 -0.146846   1.14097 0.216362 0.000666667
  1.01819 -0.163037   1.11044 -0.262645 0.000666667
 0.960155 -0.139092   1.09809 0.29015 0.000666667
 0.955784 -0.125134   1.14905 0.199628 0.000666667
 0.985259 -0.138936   1.12863 -0.416721 0.000666667
 0.975175 -0.142896   1.12142 0.114868 0.000666667
 0.978455 -0.135329   1.10822 -0.366308 0.000666667
 0.977509 -0.142405    1.1415 0.285956 0.000666667
 0.989389 -0.143841   1.12479 -0.266509 0.000666667
 0.951306 -0.129311   1.10504 -0.257618 0.000666667
0.956242 -0.13463  1.10548 0.0357293 0.000666667
 0.956288 -0.136379   1.13085 -0.0889352 0.000666667
 0.994541 -0.153606   1.13886 0.0198793 0.000666667
 0.993481 -0.149794   1.11305 -0.227147 0.000666667
 0.964818 -0.141443   1.13475 0.248953 0.000666667
 0.978982 -0.135707   1.12579 0.210374 0.000666667
 0.969423 -0.137603   1.13712 0.374522 0.000666667
 0.986578 -0.139791   1.12511 -0.411217 0.000666667
 0.945054 -0.118561   1.12934 -0.0607751 0.000666667
 0.942523 -0.119484   1.10958 -0.00918084 0.000666667
 0.974099 -0.145523   1.11096 -0.226968 0.000666667
0.993741 -0.15577  1.14234 0.118905 0.000666667
  1.00105 -0.150543   1.13408 0.00206242 0.000666667
  0.94408 -0.121529   1.12993 -0.0482457 0.000666667
 0.972638 -0.142434   1.13322 -0.28006 0.000666667
  0.98412 -0.151998   1.12629 0.0798837 0.000666667
 0.984138 -0.143724   1.11854 -0.115654 0.000666667
 0.976712 -0.136615   1.09736 -0.243617 0.000666667
 0.978632 -0.144613   1.09445 0.200838 0.000666667
 0.991972 -0.155054   1.12862 0.047581 0.000666667
  0.96472 -0.126156   1.10626 -0.123921 0.000666667
 0.974897 -0.139018   1.12161 -0.308364 0.000666667
0.959374 -0.13433  1.10419 -0.0718498 0.000666667
 0.944903 -0.125433   1.10361 0.0901538 0.000666667
 0.982737 -0.137847   1.12327 -0.263735 0.000666667
 0.983235 -0.138875   1.09619 -0.0966931 0.000666667
 0.977812 -0.134053   1.11173 -0.141985 0.000666667
 0.964531 -0.141434   1.13823 -0.270799 0.000666667
0.963175 -0.13485  1.12307 -0.277469 0.000666667
 0.960378 -0.143204   1.15724 0.166523 0.000666667
0.945715 -0.12242  1.12903 -0.0257311 0.000666667
 0.952482 -0.121761   1.10008 0.0886182 0.000666667
0.944576 -0.1138 1.09788 0.0859099 0.000666667
 0.948161 -0.122886   1.11682 -0.334769 0.000666667
 0.969532 -0.141518   1.09215 0.46484 0.000666667
 0.973945 -0.138603   1.12798 -0.313491 0.000666667
  0.97578 -0.144367   1.10791 -0.00244113 0.000666667
 0.968554 -0.134919   1.12189 -0.15378 0.000666667
 0.974211 -0.137932   1.12265 0.0172175 0.000666667
 0.991833 -0.158464   1.13404 0.00236673 0.000666667
 0.990331 -0.147914   1.10255 0.291935 0.000666667
0.961297 -0.1381 1.13429 -0.163196 0.000666667
 0.971399 -0.136909   1.10096 0.00428168 0.000666667
  0.96776 -0.141101   1.09917 0.0806273 0.000666667
  1.00134 -0.153122   1.13822 -0.0332802 0.000666667
 0.975345 -0.137728   1.11766 -0.212173 0.000666667
  0.94198 -0.118657   1.11001 0.00769647 0.000666667
 0.962686 -0.138104   1.15217 0.205739 0.000666667
0.942255 -0.11951  1.11317 -0.00464472 0.000666667
 0.947228 -0.124079   1.13134 0.0436789 0.000666667
 0.952753 -0.127056    1.1171 -0.259478 0.000666667
0.957301 -0.13389  1.10236 -0.0819151 0.000666667
 0.954908 -0.137605   1.12965 -0.096171 0.000666667
0.987175 -0.13907  1.09074 -0.398444 0.000666667
 0.950652 -0.130231   1.13442 -0.31949 0.000666667
 0.985756 -0.141629   1.08758 -0.390474 0.000666667
 0.962384 -0.140054   1.12033 0.19448 0.000666667
 0.979879 -0.135379   1.10906 -0.332161 0.000666667
0.996545 -0.14882  1.16426 -0.300803 0.000666667
 0.985117 -0.136495   1.08006 -0.210345 0.000666667
 0.987917 -0.150165   1.11523 0.00318739 0.000666667
 0.981422 -0.142403   1.13224 0.136837 0.000666667
0.961328 -0.13585  1.08666 -0.0047681 0.000666667
 0.975851 -0.146204    1.1019 -0.0638762 0.000666667
 0.960316 -0.133053   1.13395 0.215936 0.000666667
 0.988054 -0.147291   1.11547 -0.0146114 0.000666667
 0.952558 -0.129988   1.10006 -0.253475 0.000666667
 0.994656 -0.157255   1.10105 0.249104 0.000666667
 0.989697 -0.147433   1.13041 0.050297 0.000666667
 0.981769 -0.141255   1.11458 0.0122981 0.000666667
 0.984787 -0.145757   1.11909 -0.125183 0.000666667
 0.980897 -0.144431   1.14861 -0.143542 0.000666667
0.978026 -0.14578  1.10307 -0.0646434 0.000666667
 0.974319 -0.146786   1.10203 0.0387256 0.000666667
 0.973812 -0.137402   1.12186 -0.0381582 0.000666667
  1.00239 -0.148237   1.11732 0.298497 0.000666667
 0.974931 -0.147825   1.11808 -0.222211 0.000666667
 0.979498 -0.147026   1.15503 -0.192913 0.000666667
 0.976093 -0.147816    1.1117 0.0655218 0.000666667
 0.970095 -0.148549   1.10057 -0.0754409 0.000666667
 0.989525 -0.139055   1.08462 -0.0182058 0.000666667
 0.998703 -0.153278   1.16711 -0.282771 0.000666667
 0.984448 -0.140456   1.11789 -0.177578 0.000666667
  1.00359 -0.150006   1.12007 -0.129961 0.000666667
  1.00659 -0.158681   1.11808 0.0318548 0.000666667
0.940214 -0.11957  1.13685 -0.0756241 0.000666667
 0.980455 -0.143062   1.09646 -0.147672 0.000666667
 0.987496 -0.154762   1.16002 0.245615 0.000666667
 0.980972 -0.144521   1.13516 0.0345878 0.000666667
 0.984159 -0.141121   1.11793 -0.186604 0.000666667
  1.00829 -0.157194   1.13689 0.0359485 0.000666667
 0.959692 -0.139004    1.1352 -0.16467 0.000666667
 0.965623 -0.130065   1.11012 0.0994864 0.000666667
 0.961901 -0.121768   1.11782 0.323837 0.000666667
  0.98553 -0.143034   1.08382 -0.0641816 0.000666667
0.955411 -0.12911  1.10561 0.249493 0.000666667
 0.959313 -0.135361   1.09627 0.0117259 0.000666667
 0.964316 -0.136044   1.14394 0.257902 0.000666667
 0.958831 -0.132453   1.09649 0.00359239 0.000666667
0.950152 -0.11964  1.12727 -0.0158504 0.000666667
 0.997362 -0.152671   1.13902 0.00666414 0.000666667
 0.977012 -0.132598   1.11151 -0.168182 0.000666667
 0.959938 -0.142575   1.11579 0.0740757 0.000666667
 0.962979 -0.143034   1.15467 0.216708 0.000666667
 0.955972 -0.121666   1.14258 0.249035 0.000666667
0.980487 -0.15005  1.08342 0.280929 0.000666667
 0.979263 -0.151323   1.11249 0.135938 0.000666667
  0.96386 -0.136694   1.09727 -0.301837 0.000666667
 0.990587 -0.154451   1.12901 -0.0338605 0.000666667
 0.960126 -0.135009   1.10145 0.0531184 0.000666667
 0.952441 -0.129227   1.10603 -0.264646 0.000666667
 0.974626 -0.141233   1.12483 -0.047395 0.000666667
 0.957696 -0.136488    1.1339 0.15438 0.000666667
 0.968122 -0.129493   1.12299 -0.142011 0.000666667
 0.978524 -0.141645   1.10287 -0.0298261 0.000666667
 0.989035 -0.153558   1.11632 0.243083 0.000666667
 0.959602 -0.135141   1.09501 0.00650875 0.000666667
 0.945784 -0.125255   1.10215 0.0951691 0.000666667
 0.984423 -0.144039   1.14932 -0.128948 0.000666667
 0.941275 -0.111489    1.0931 -0.470973 0.000666667
  0.97226 -0.141299   1.12899 -0.317199 0.000666667
 0.986011 -0.142163   1.11281 0.384969 0.000666667
 0.981976 -0.140487   1.11936 -0.0161451 0.000666667
 0.962363 -0.135169   1.10569 0.247013 0.000666667
 0.988429 -0.144443   1.08018 -0.0567658 0.000666667
 0.977868 -0.139078   1.10834 -0.324512 0.000666667
 0.938325 -0.120155   1.11976 -0.0641067 0.000666667
 0.983156 -0.148281    1.0837 0.285426 0.000666667
 0.966714 -0.146455   1.16369 0.0500865 0.000666667
 0.942601 -0.119141   1.11213 -0.0200926 0.000666667
  0.97921 -0.142196   1.11344 0.255567 0.000666667
   1.0051 -0.156226   1.11627 0.0113713 0.000666667
 0.968839 -0.139212   1.09991 0.111477 0.000666667
 0.972286 -0.139853   1.14606 0.143944 0.000666667
 0.965905 -0.142337   1.06739 0.181234 0.000666667
 0.963529 -0.125637    1.1302 -0.443418 0.000666667
 0.992717 -0.155462   1.15684 -0.218278 0.000666667
 0.960218 -0.138623   1.09784 0.303566 0.000666667
 0.980708 -0.149843   1.11839 0.292079 0.000666667
0.969602 -0.1391 1.11223 -0.235483 0.000666667
  0.99057 -0.147431   1.12183 0.0436859 0.000666667
 0.966904 -0.138714   1.10253 0.104604 0.000666667
 0.985391 -0.143432   1.08321 -0.0656542 0.000666667
 0.963276 -0.139656   1.13399 -0.156751 0.000666667
0.981337 -0.14841  1.08267 0.290143 0.000666667
  0.96295 -0.140132   1.12051 0.110629 0.000666667
 0.976676 -0.137447    1.1205 -0.0691425 0.000666667
 0.953515 -0.127225   1.11522 -0.260784 0.000666667
 0.974762 -0.142346   1.12168 -0.183943 0.000666667
 0.978555 -0.138987   1.11059 -0.300839 0.000666667
 0.979676 -0.148495   1.08372 0.271141 0.000666667
 0.988483 -0.150549   1.08739 0.297718 0.000666667
 0.984496 -0.145314   1.14283 0.0723196 0.000666667
 0.978538 -0.145979   1.09925 -0.151571 0.000666667
 0.978606 -0.141106   1.12583 0.272118 0.000666667
 0.975134 -0.146742   1.11721 -0.07743 0.000666667
  0.97531 -0.140768   1.11639 0.0169932 0.000666667
 0.975097 -0.136078    1.1215 0.0572769 0.000666667
  0.99667 -0.153049   1.13613 0.105777 0.000666667
 0.956895 -0.121919   1.11298 -0.0868887 0.000666667
 0.954156 -0.126986   1.11059 -0.0573949 0.000666667
 0.989695 -0.139635     1.094 0.33554 0.000666667
 0.985162 -0.143483   1.11881 -0.112138 0.000666667
 0.961444 -0.135499   1.10583 0.237103 0.000666667
 0.961879 -0.142195   1.12497 -0.100671 0.000666667
0.953371 -0.12492  1.08209 -0.344453 0.000666667
 0.948706 -0.123805   1.12344 -0.331048 0.000666667
0.979732 -0.14028  1.12779 -0.120773 0.000666667
 0.963789 -0.139099   1.15774 0.196611 0.000666667
 0.965531 -0.128657   1.12368 0.119513 0.000666667
 0.991566 -0.144032   1.11169 -0.00636826 0.000666667
 0.973121 -0.141938   1.12239 -0.17458 0.000666667
 0.980635 -0.144788   1.11102 0.0240294 0.000666667
 0.952401 -0.126357   1.12939 0.231036 0.000666667
 0.988461 -0.145829   1.09057 -0.191333 0.000666667
 0.989553 -0.142794     1.111 -0.0353063 0.000666667
  0.97192 -0.143982   1.12358 0.112993 0.000666667
   0.9606 -0.135777   1.10457 -0.0969045 0.000666667
 0.977809 -0.146929    1.1088 0.00107732 0.000666667
 0.971758 -0.139838   1.13339 0.151495 0.000666667
 0.999211 -0.152292   1.13775 -0.0384241 0.000666667
 0.977665 -0.143153   1.10799 0.148712 0.000666667
 0.985376 -0.144728   1.07989 -0.0635677 0.000666667
 0.944395 -0.117422   1.11657 -0.297411 0.000666667
 0.973254 -0.142881   1.12167 0.137852 0.000666667
 0.942259 -0.115008   1.11575 -0.281264 0.000666667
 0.946779 -0.130995   1.12737 0.0614261 0.000666667
 0.970349 -0.145243   1.13502 -0.111317 0.000666667
 0.977423 -0.145019   1.10496 -0.072613 0.000666667
0.972829 -0.14853  1.13955 -0.172044 0.000666667
 0.975481 -0.139182   1.09368 -0.0290997 0.000666667
0.977536 -0.13755  1.10408 -0.00822645 0.000666667
 0.945961 -0.110731   1.10571 -0.3821 0.000666667
 0.958622 -0.140002   1.11513 0.0649599 0.000666667
 0.969706 -0.136596   1.09594 -0.195911 0.000666667
 0.957719 -0.128077   1.12001 -0.0321898 0.000666667
 0.978688 -0.137119   1.10804 -0.371861 0.000666667
 0.955117 -0.134506   1.09772 0.187642 0.000666667
 0.973846 -0.140281    1.0921 -0.0246034 0.000666667
 0.979143 -0.144694    1.1507 -0.219775 0.000666667
0.979239 -0.15094   1.1227 0.251252 0.000666667
 0.988218 -0.152267   1.16026 0.239421 0.000666667
 0.988862 -0.147281   1.12932 0.0775101 0.000666667
 0.982843 -0.144981   1.14622 -0.106354 0.000666667
 0.988475 -0.142948   1.12707 -0.271086 0.000666667
 0.979792 -0.133128   1.11352 -0.138539 0.000666667
 0.954586 -0.131728    1.0933 0.00488336 0.000666667
 0.962894 -0.143041   1.13673 -0.275323 0.000666667
 0.962177 -0.123585    1.1051 0.0906107 0.000666667
  0.97765 -0.142838   1.08688 0.16448 0.000666667
 0.967394 -0.141151   1.15358 0.23462 0.000666667
 0.970973 -0.135294   1.10911 -0.164876 0.000666667
 0.971995 -0.140743   1.12092 -0.177629 0.000666667
 0.943353 -0.119345   1.10985 -0.0122181 0.000666667
  0.99006 -0.147871   1.13226 0.0679555 0.000666667
 0.985131 -0.143475   1.08534 -0.0694736 0.000666667
 0.972708 -0.145731   1.13376 0.144902 0.000666667
  1.01685 -0.159022   1.08905 -0.0897031 0.000666667
  1.02441 -0.166172   1.11557 -0.0428773 0.000666667
 0.985784 -0.144418   1.08626 -0.0530722 0.000666667
 0.95491 -0.12761  1.09083 0.236406 0.000666667
 0.971182 -0.137714   1.12803 0.289171 0.000666667
0.992309 -0.15154  1.12409 -0.260325 0.000666667
  0.98665 -0.145717   1.08949 -0.179659 0.000666667
 0.945806 -0.115211   1.12541 0.0361591 0.000666667
  1.00732 -0.158943   1.13592 0.110013 0.000666667
  1.00906 -0.157509   1.13133 -0.131806 0.000666667
 0.994165 -0.156673   1.14169 0.102903 0.000666667
  0.98204 -0.147994   1.08481 0.299493 0.000666667
 0.975789 -0.139349   1.12445 0.0630658 0.000666667
 0.968804 -0.135352   1.13548 0.365358 0.000666667
 0.986114 -0.145769   1.09126 -0.2184 0.000666667
 0.977679 -0.136043   1.12373 -0.0443438 0.000666667
  0.98954 -0.148752   1.08627 0.284373 0.000666667
 0.975167 -0.128286   1.13224 0.475573 0.000666667
 0.959669 -0.127316   1.11464 -0.080092 0.000666667
0.969841 -0.13296  1.13572 0.214452 0.000666667
 0.955129 -0.132507   1.09651 0.201087 0.000666667
 0.956952 -0.127654   1.10479 0.270874 0.000666667
 0.989677 -0.154984   1.11266 0.245768 0.000666667
 0.944429 -0.126104   1.09591 -0.172841 0.000666667
 0.962671 -0.136082   1.13586 0.201349 0.000666667
  0.99245 -0.151214   1.12483 -0.265116 0.000666667
 0.946804 -0.125355   1.10564 0.096461 0.000666667
 0.972749 -0.141936   1.12046 0.13539 0.000666667
 0.992763 -0.147995   1.10655 -0.0180107 0.000666667
 0.985967 -0.136851   1.11089 -0.0834344 0.000666667
   1.0077 -0.157819    1.1331 -0.121 0.000666667
 0.959733 -0.128831   1.12202 0.176765 0.000666667
 0.981706 -0.150441   1.12163 -0.00284744 0.000666667
 0.950691 -0.123762    1.1001 0.0807537 0.000666667
  0.94686 -0.116859   1.12388 0.149516 0.000666667
 0.969289 -0.143386   1.09911 -0.0604042 0.000666667
  1.00065 -0.162367   1.10536 0.0582382 0.000666667
 0.990015 -0.146664   1.13221 0.0693001 0.000666667
 0.969658 -0.141459   1.09578 0.121434 0.000666667
 0.940642 -0.119943   1.13564 -0.0687894 0.000666667
 0.943535 -0.124061   1.12777 -0.00952914 0.000666667
 0.972334 -0.136502    1.1186 -0.295753 0.000666667
 0.991587 -0.158825   1.13778 -0.0368423 0.000666667
  1.00278 -0.150893   1.13185 -0.338965 0.000666667
 0.960231 -0.133077    1.1021 -0.0836288 0.000666667
 0.949861 -0.125915   1.13162 0.0197473 0.000666667
 0.987456 -0.141932   1.12679 -0.410609 0.000666667
 0.992219 -0.159487   1.13232 -0.0184522 0.000666667
 0.952365 -0.129038    1.1092 -0.0855902 0.000666667
 0.980043 -0.134406   1.11615 -0.0900101 0.000666667
 0.972599 -0.135707   1.10752 -0.150125 0.000666667
 0.965229 -0.131963   1.10187 -0.010394 0.000666667
 0.983647 -0.148117   1.14293 0.0671645 0.000666667
 0.986647 -0.146816   1.10993 -0.0604532 0.000666667
 0.968629 -0.145982   1.12802 0.148823 0.000666667
 0.987133 -0.150537   1.13003 -0.0296367 0.000666667
 0.979376 -0.142277    1.1121 0.0541506 0.000666667
   1.0077 -0.157609   1.13917 0.079562 0.000666667
 0.985186 -0.157642   1.16363 -0.0384263 0.000666667
 0.951872 -0.128373   1.10716 -0.119281 0.000666667
 0.975683 -0.134777   1.12176 -0.319296 0.000666667
  1.00424 -0.162087   1.11922 0.0208036 0.000666667
0.989981 -0.14367   1.1092 -0.00235089 0.000666667
 0.939551 -0.119978   1.13592 -0.0865632 0.000666667
  0.96109 -0.135355   1.10466 0.247487 0.000666667
 0.980802 -0.134017   1.12812 -0.516254 0.000666667
 0.965838 -0.135349     1.131 -0.0526691 0.000666667
 0.98743 -0.13965  1.09005 -0.445123 0.000666667
 0.991707 -0.156141   1.13363 -0.0304592 0.000666667
 0.989398 -0.150176   1.14088 0.0809096 0.000666667
 0.958417 -0.132679   1.10482 -0.0894346 0.000666667
 0.985681 -0.145274   1.14437 0.0701692 0.000666667
 0.982063 -0.149532   1.11233 0.0518062 0.000666667
 0.951798 -0.127961   1.10846 -0.089659 0.000666667
0.969082 -0.13929  1.13825 -0.240246 0.000666667
 0.944795 -0.122119   1.12801 -0.0315337 0.000666667
 0.943542 -0.117286   1.11502 -0.27551 0.000666667
 0.979312 -0.144702   1.13567 0.0956297 0.000666667
 0.971574 -0.139282   1.10437 -0.0976685 0.000666667
 0.979186 -0.146454   1.11105 0.0540417 0.000666667
 0.943879 -0.121723    1.1254 0.00404147 0.000666667
0.976388 -0.14084   1.1271 -0.144363 0.000666667
 0.988268 -0.145558   1.13267 0.0799016 0.000666667
 0.963987 -0.134712   1.12381 -0.0173421 0.000666667
 0.954043 -0.130584   1.10964 -0.115 0.000666667
 0.991421 -0.150691   1.08903 0.265013 0.000666667
 0.987843 -0.146106   1.09082 -0.199615 0.000666667
 0.942872 -0.115561   1.11876 -0.250064 0.000666667
 0.985627 -0.151134    1.1279 -0.0603871 0.000666667
  0.98806 -0.140198   1.12489 -0.426428 0.000666667
  1.00515 -0.151093   1.12841 -0.336897 0.000666667
 0.943796 -0.128788   1.12818 0.0780253 0.000666667
 0.978486 -0.146029   1.09716 -0.17368 0.000666667
0.996407 -0.15097  1.14313 -0.205214 0.000666667
 0.973998 -0.143281   1.11403 0.0356945 0.000666667
 0.986958 -0.142099    1.1265 -0.429544 0.000666667
 0.976756 -0.146851   1.15893 0.00342195 0.000666667
 0.999629 -0.152422   1.12728 0.2439 0.000666667
 0.981625 -0.140539   1.09343 -0.130552 0.000666667
0.991547 -0.15343  1.12645 -0.259882 0.000666667
 0.976107 -0.136987   1.10308 0.000842498 0.000666667
 0.991071 -0.154261   1.12778 -0.038866 0.000666667
  0.97869 -0.135261    1.1083 -0.330395 0.000666667
 0.981316 -0.147846   1.10303 0.273139 0.000666667
   1.0014 -0.161436   1.11853 0.0437438 0.000666667
  0.97448 -0.147775   1.10423 -0.0757015 0.000666667
 0.951222 -0.124328   1.12049 -0.327921 0.000666667
  1.01034 -0.159242   1.13822 0.0876013 0.000666667
 0.979754 -0.142931   1.13186 0.00454556 0.000666667
 0.982041 -0.141759   1.11761 -0.00623501 0.000666667
  0.97464 -0.143222   1.07747 -0.00451845 0.000666667
 0.960006 -0.125718   1.13299 -0.0690531 0.000666667
 0.970589 -0.130645   1.13428 0.0199101 0.000666667
 0.981234 -0.138011   1.12166 -0.378569 0.000666667
 0.965174 -0.147047   1.16663 0.0543649 0.000666667
 0.967976 -0.139654   1.10108 0.0883423 0.000666667
 0.976531 -0.145835   1.11148 0.0618721 0.000666667
  0.98536 -0.141434   1.11788 -0.0727318 0.000666667
  0.99488 -0.154125   1.13019 0.0439726 0.000666667
 0.984465 -0.138703   1.11704 -0.187999 0.000666667
 0.990398 -0.149294   1.12706 -0.251049 0.000666667
  0.96931 -0.135523   1.13607 0.358364 0.000666667
 0.966996 -0.139776   1.15415 0.212635 0.000666667
  0.97731 -0.142682   1.11593 0.0643309 0.000666667
0.966442 -0.13074  1.13865 0.327256 0.000666667
 0.973228 -0.150896   1.13653 -0.0308703 0.000666667
 0.952063 -0.130624   1.10376 -0.25932 0.000666667
  0.98748 -0.146103   1.11271 -0.00396924 0.000666667
 0.977331 -0.135495   1.10814 -0.374622 0.000666667
 0.953031 -0.126308   1.06554 0.00954319 0.000666667
 0.992269 -0.142571   1.11099 0.00547857 0.000666667
 0.974342 -0.141251   1.12777 0.207001 0.000666667
  0.98082 -0.149483   1.11863 0.018496 0.000666667
 0.952025 -0.128204   1.10884 -0.103771 0.000666667
 0.964582 -0.141512   1.15421 0.214079 0.000666667
  1.00009 -0.160664   1.10692 0.0507478 0.000666667
  0.96431 -0.128986   1.13061 -0.193161 0.000666667
 0.977306 -0.144848    1.1117 0.23187 0.000666667
0.975478 -0.14082  1.09139 -0.0446568 0.000666667
  1.00036 -0.149478   1.13435 -0.00382056 0.000666667
 0.977716 -0.141712   1.12692 0.0664917 0.000666667
 0.964993 -0.142027   1.16016 0.185246 0.000666667
 0.958463 -0.139473   1.11483 0.0901492 0.000666667
 0.991328 -0.148519   1.11646 -0.0228474 0.000666667
 0.97053 -0.13678  1.10505 0.0122997 0.000666667
 0.979301 -0.135654   1.11673 -0.093642 0.000666667
 0.942472 -0.115267   1.11752 -0.292251 0.000666667
 0.989979 -0.148517   1.11471 -0.0117086 0.000666667
 0.995007 -0.149506   1.11438 -0.225187 0.000666667
  1.00062 -0.152963   1.12969 0.289775 0.000666667
 0.988568 -0.151275   1.14008 0.064 0.000666667
  0.94591 -0.122482   1.14252 0.212873 0.000666667
 0.988471 -0.147552   1.12375 0.0389133 0.000666667
0.976774 -0.13786  1.12348 -0.0475333 0.000666667
 0.986188 -0.153745   1.16132 0.239979 0.000666667
 0.984382 -0.150662   1.12692 -0.0421933 0.000666667
  1.00443 -0.166421    1.1356 -0.0574755 0.000666667
  0.95341 -0.130153   1.11907 -0.0018787 0.000666667
 0.979545 -0.141992   1.11286 0.0572068 0.000666667
 0.988623 -0.142432   1.08797 -0.42894 0.000666667
 0.974524 -0.143372   1.11619 0.0537234 0.000666667
 0.941721 -0.127374   1.09484 -0.159348 0.000666667
  1.01227 -0.159155   1.09087 -0.0416335 0.000666667
  0.96067 -0.136275   1.09961 0.0175647 0.000666667
0.954203 -0.13029  1.09564 0.00602894 0.000666667
 0.976529 -0.143326   1.10577 0.130389 0.000666667
 0.956267 -0.133316   1.10653 -0.0747296 0.000666667
 0.970372 -0.140775   1.14886 0.136988 0.000666667
 0.960447 -0.138187   1.09751 0.279866 0.000666667
  1.00581 -0.159069   1.13342 -0.130159 0.000666667
 0.959834 -0.130768   1.10608 0.241724 0.000666667
0.981143 -0.1505 1.11973 0.01911 0.000666667
 0.995793 -0.140531    1.1119 -0.180459 0.000666667
 0.952551 -0.129106   1.10794 -0.115951 0.000666667
 0.977678 -0.143742   1.09947 -0.14176 0.000666667
 0.968984 -0.132293   1.12562 -0.0654178 0.000666667
 0.966064 -0.143052   1.15525 0.201578 0.000666667
  0.96056 -0.137265   1.13358 -0.150103 0.000666667
  0.97919 -0.142573   1.11527 0.0446764 0.000666667
 0.951459 -0.119235   1.10921 0.0758096 0.000666667
 0.956098 -0.131744   1.10892 0.0465984 0.000666667
 0.988389 -0.140507   1.08634 0.00206361 0.000666667
 0.990148 -0.145298   1.11148 0.0556343 0.000666667
0.975419 -0.14181  1.11658 0.0710155 0.000666667
 0.991188 -0.144448   1.11123 0.038471 0.000666667
 0.999025 -0.152376   1.13311 0.289819 0.000666667
 0.982302 -0.140556    1.1135 0.264518 0.000666667
0.993174 -0.14972  1.12832 -0.204736 0.000666667
 0.961514 -0.131388   1.13138 0.215899 0.000666667
  0.98748 -0.142335   1.08837 -0.426053 0.000666667
 0.947582 -0.126693   1.12384 -0.152003 0.000666667
 0.943473 -0.115619   1.11688 -0.258043 0.000666667
 0.960298 -0.138157    1.1338 -0.148783 0.000666667
 0.955053 -0.124387   1.11195 -0.0441821 0.000666667
  0.97785 -0.144459   1.11011 0.21787 0.000666667
0.975763 -0.13731  1.10874 -0.322389 0.000666667
 0.985201 -0.141487   1.08527 -0.294589 0.000666667
  0.95748 -0.128193   1.10663 0.252349 0.000666667
 0.993228 -0.151115   1.10684 0.191964 0.000666667
 0.951587 -0.123898   1.12058 -0.352762 0.000666667
 0.946368 -0.123006   1.12977 0.0162329 0.000666667
 0.945114 -0.123847   1.10829 0.0926314 0.000666667
0.971999 -0.14181  1.16384 0.124315 0.000666667
  0.98328 -0.149122   1.14346 0.0676629 0.000666667
 0.966555 -0.134843   1.12142 0.0011568 0.000666667
 0.946486 -0.126904   1.12774 0.0258254 0.000666667
 0.961268 -0.138982   1.11224 0.0946549 0.000666667
 0.960243 -0.135384   1.09659 -0.00204458 0.000666667
 0.978447 -0.137722   1.10468 -0.0830476 0.000666667
 0.976836 -0.142731   1.13819 0.159096 0.000666667
 0.952518 -0.129972   1.08937 0.234069 0.000666667
 0.988337 -0.150353   1.11474 -0.0499414 0.000666667
  0.95367 -0.118006   1.09647 0.0866164 0.000666667
  0.96982 -0.135061   1.12295 -0.146563 0.000666667
 0.978478 -0.137718   1.12358 -0.374558 0.000666667
0.981704 -0.14845   1.1396 0.0103518 0.000666667
0.959683 -0.12758  1.08536 0.432167 0.000666667
0.955651 -0.12666  1.12422 0.326697 0.000666667
  0.96429 -0.143673    1.1319 -0.228848 0.000666667
 0.986928 -0.142119   1.12564 -0.408105 0.000666667
0.963824 -0.14098  1.15669 0.193615 0.000666667
 0.987955 -0.154332   1.12898 -0.0291746 0.000666667
 0.971928 -0.138179   1.13385 0.142809 0.000666667
 0.984955 -0.150502   1.10261 0.378383 0.000666667
0.993307 -0.1493 1.10554 -0.0111529 0.000666667
 0.994345 -0.151065   1.11585 -0.215079 0.000666667
 0.976037 -0.147555   1.11056 0.0535049 0.000666667
 0.973582 -0.135972   1.11809 -0.219305 0.000666667
 0.992195 -0.149618   1.08955 0.278281 0.000666667
 0.955606 -0.128703   1.11199 -0.0611141 0.000666667
 0.975354 -0.135203   1.11753 -0.222152 0.000666667
 0.957631 -0.135777   1.10814 -0.185353 0.000666667
 0.979422 -0.148022   1.10526 0.28325 0.000666667
0.998557 -0.15227  1.11545 -0.234257 0.000666667
 0.951582 -0.128437   1.13558 -0.318619 0.000666667
0.958372 -0.13486  1.10385 0.0546954 0.000666667
 0.980378 -0.150005   1.14204 0.0165711 0.000666667
 0.970696 -0.133911   1.10299 0.0141949 0.000666667
 0.985943 -0.148317   1.11608 -0.0972472 0.000666667
 0.927555 -0.105565   1.15269 0.121514 0.000666667
 0.978558 -0.140956   1.12657 -0.12326 0.000666667
 0.972696 -0.142008   1.12002 -0.165942 0.000666667
 0.978381 -0.144308    1.1091 0.00644877 0.000666667
 0.964469 -0.128098   1.10267 0.00812184 0.000666667
 0.951199 -0.138847   1.14736 -0.237411 0.000666667
  0.99133 -0.141707   1.10869 0.0214426 0.000666667
  1.00029 -0.153421   1.12989 0.264653 0.000666667
  0.97421 -0.145914   1.13779 -0.157675 0.000666667
  1.01581 -0.156576   1.08906 -0.0693887 0.000666667
 0.971963 -0.139328   1.11415 0.247311 0.000666667
  0.96493 -0.138374   1.12341 0.195 0.000666667
 0.963304 -0.138642   1.15297 0.220859 0.000666667
 0.947863 -0.136504   1.12188 -0.368274 0.000666667
 0.960545 -0.138539    1.1349 -0.159386 0.000666667
  0.96217 -0.133069   1.12152 -0.283193 0.000666667
  1.00164 -0.152089   1.13272 -0.0153794 0.000666667
 0.972447 -0.145771   1.10174 -0.0743166 0.000666667
 0.975415 -0.152794   1.14637 -0.217151 0.000666667
  1.00678 -0.152954   1.10035 0.192467 0.000666667
 0.960996 -0.130351   1.12515 -0.0423294 0.000666667
  0.97838 -0.137878   1.10906 -0.325659 0.000666667
 0.984881 -0.148183    1.1097 -0.037146 0.000666667
0.954259 -0.12999  1.09242 0.244707 0.000666667
 0.975644 -0.144828   1.10444 0.0493377 0.000666667
  0.96891 -0.144086   1.12117 -0.170922 0.000666667
  1.01583 -0.167547   1.08533 -0.238557 0.000666667
  1.00099 -0.153868   1.12807 0.253746 0.000666667
 0.990208 -0.141024   1.08853 0.0205409 0.000666667
 0.979006 -0.146456   1.10618 0.304574 0.000666667
 0.968945 -0.133629   1.10528 -0.246493 0.000666667
 0.967062 -0.140466   1.10019 0.085924 0.000666667
 0.959937 -0.136509   1.10318 0.0409235 0.000666667
   1.0031 -0.153258   1.13957 -0.0133196 0.000666667
 0.960403 -0.136631   1.10488 0.251324 0.000666667
 0.964387 -0.134165   1.10916 -0.0396345 0.000666667
 0.984545 -0.144731   1.13477 0.0860048 0.000666667
 0.983927 -0.148634   1.12034 0.0166541 0.000666667
0.983535 -0.15035  1.13456 -0.0299816 0.000666667
0.997267 -0.15448  1.14009 0.0963923 0.000666667
 0.980617 -0.137587   1.12755 -0.547386 0.000666667
 0.987008 -0.150559   1.11469 -0.0334896 0.000666667
 0.959609 -0.142785   1.14304 -0.021765 0.000666667
  1.00245 -0.148857   1.13088 -0.327107 0.000666667
 0.974072 -0.141129    1.1163 0.0615577 0.000666667
 0.963669 -0.136998   1.11996 -0.30941 0.000666667
 0.958329 -0.135332   1.09878 0.0467746 0.000666667
 0.952636 -0.130307   1.12075 -0.0155146 0.000666667
 0.995105 -0.152975   1.13663 0.119232 0.000666667
 0.994471 -0.150366    1.1457 0.056201 0.000666667
 0.963409 -0.136419   1.12978 -0.0649163 0.000666667
 0.948454 -0.119579    1.1278 0.0193097 0.000666667
0.975116 -0.14461  1.10545 0.147938 0.000666667
  0.97694 -0.138664   1.10908 0.140525 0.000666667
  0.97742 -0.142898   1.14146 0.269813 0.000666667
0.985951 -0.14221  1.08245 -0.290391 0.000666667
  1.00579 -0.157167   1.09828 0.149554 0.000666667
 0.989166 -0.145513   1.13311 -0.0911347 0.000666667
 0.977606 -0.147449   1.10907 0.0218507 0.000666667
 0.965734 -0.143144    1.1523 0.240527 0.000666667
 0.989141 -0.143634    1.0889 0.0317953 0.000666667
 0.987773 -0.142443   1.08953 -0.219794 0.000666667
 0.978026 -0.142113   1.12366 0.0367977 0.000666667
 0.944972 -0.124301   1.12455 0.0130788 0.000666667
 0.974882 -0.146185   1.11444 0.0704577 0.000666667
 0.993707 -0.151814   1.10559 -0.0403525 0.000666667
 0.976079 -0.141038   1.12206 0.136665 0.000666667
 0.973635 -0.139513   1.13477 0.168933 0.000666667
0.991441 -0.1479 1.14383 -0.0815562 0.000666667
 0.957274 -0.129901   1.11037 0.0460051 0.000666667
  0.98738 -0.150316   1.12636 -0.195628 0.000666667
  0.97268 -0.136588   1.13583 0.372586 0.000666667
0.995959 -0.14928   1.1176 -0.225379 0.000666667
 0.947379 -0.126736   1.13464 -0.00410709 0.000666667
0.960651 -0.13484  1.10429 -0.0941517 0.000666667
 0.977177 -0.149875    1.1117 0.102113 0.000666667
  0.96303 -0.135794    1.1227 0.219016 0.000666667
 0.975628 -0.138937   1.12152 -0.0593371 0.000666667
 0.968126 -0.135305   1.10317 -0.158979 0.000666667
  1.01757 -0.157316    1.0894 -0.0790986 0.000666667
 0.957463 -0.126401   1.11585 0.0239042 0.000666667
 0.956033 -0.126158   1.14757 0.196149 0.000666667
 0.972448 -0.136823   1.12123 -0.311353 0.000666667
 0.942124 -0.122748   1.11579 0.0988894 0.000666667
 0.955579 -0.132003   1.09531 -0.000522917 0.000666667
  0.95896 -0.139824    1.1351 0.150257 0.000666667
 0.945695 -0.125269   1.13254 0.0606614 0.000666667
 0.983612 -0.150916   1.12041 0.0197173 0.000666667
0.966004 -0.13631  1.13076 -0.0825726 0.000666667
 0.957193 -0.136911   1.13462 0.152875 0.000666667
 0.961911 -0.134191   1.10445 0.228232 0.000666667
 0.998249 -0.153828   1.14027 -0.204017 0.000666667
 0.970288 -0.134674   1.11836 -0.208515 0.000666667
0.944656 -0.11459   1.1156 -0.277041 0.000666667
 0.978627 -0.144348   1.13616 0.104277 0.000666667
 0.995009 -0.154642   1.15694 -0.236045 0.000666667
 1.00502 -0.16597  1.13433 -0.0565348 0.000666667
 0.959706 -0.135308   1.13374 0.204235 0.000666667
 0.948787 -0.129847   1.10466 -0.250408 0.000666667
 0.989361 -0.149593   1.13959 0.0734478 0.000666667
 0.954422 -0.133702   1.11037 -0.0697019 0.000666667
 0.984809 -0.155091    1.0959 -0.130826 0.000666667
 0.957876 -0.129814   1.10487 0.222425 0.000666667
0.955337 -0.13015  1.12034 0.0105333 0.000666667
 0.957055 -0.139754   1.10433 -0.11861 0.000666667
  0.95858 -0.134494   1.09599 0.018245 0.000666667
 0.973063 -0.139012   1.10205 -0.0940787 0.000666667
 0.951581 -0.127567    1.1091 -0.108663 0.000666667
 0.974473 -0.141321   1.12467 -0.0575074 0.000666667
 0.985818 -0.152361   1.12864 -0.0634467 0.000666667
 0.977844 -0.144499   1.12402 0.0408494 0.000666667
 0.977659 -0.141315   1.12668 -0.15307 0.000666667
 0.971584 -0.141713   1.09475 0.109969 0.000666667
 0.974606 -0.136673   1.12196 -0.0456857 0.000666667
 0.993199 -0.151761   1.12359 -0.26572 0.000666667
 0.987062 -0.144303    1.0819 -0.299807 0.000666667
 0.975991 -0.142567   1.16665 0.129504 0.000666667
 0.960938 -0.141095   1.11462 0.0889985 0.000666667
 0.941394 -0.121913   1.13701 -0.0580317 0.000666667
0.991454 -0.15108  1.14669 0.0513095 0.000666667
 0.961885 -0.130175   1.10644 -0.504441 0.000666667
0.990335 -0.15749  1.09738 0.0216757 0.000666667
 0.977126 -0.144651    1.1007 -0.162533 0.000666667
 0.964891 -0.146672   1.16549 0.0501346 0.000666667
 0.979751 -0.141728   1.11627 0.00478863 0.000666667
  1.00522 -0.161441   1.10596 0.0623147 0.000666667
 0.971395 -0.143403   1.12527 -0.307268 0.000666667
   0.9679 -0.139953    1.1003 0.0972772 0.000666667
 0.965205 -0.139169   1.11929 0.105098 0.000666667
 0.995933 -0.153492   1.13905 0.0636158 0.000666667
 0.955315 -0.130676   1.09154 0.0220204 0.000666667
 0.989496 -0.150345   1.14112 -0.0056143 0.000666667
 0.980159 -0.147584   1.10378 0.279172 0.000666667
 0.962146 -0.135638   1.14656 -0.400914 0.000666667
  0.98929 -0.155352    1.1011 -0.185259 0.000666667
 0.975187 -0.126511   1.11217 -0.344078 0.000666667
0.981415 -0.14908  1.11888 0.0233387 0.000666667
 0.990895 -0.151107    1.1054 -0.144461 0.000666667
 0.925396 -0.108316   1.15303 0.136356 0.000666667
 0.939985 -0.121856   1.13525 -0.0740248 0.000666667
 0.957169 -0.134389   1.10404 -0.0930766 0.000666667
 0.991053 -0.141549   1.08777 -0.104244 0.000666667
 0.968748 -0.141619    1.0937 0.111281 0.000666667
 0.974309 -0.137334   1.12466 0.00655792 0.000666667
 0.994324 -0.159332    1.1352 -0.00292954 0.000666667
 0.977832 -0.133396   1.10972 -0.172015 0.000666667
 0.966717 -0.150184   1.10417 0.160625 0.000666667
 0.961761 -0.138522   1.09682 0.305869 0.000666667
 0.977335 -0.144935   1.09953 -0.184421 0.000666667
0.988372 -0.14124   1.1283 -0.214483 0.000666667
 0.998487 -0.143268   1.13995 -0.452662 0.000666667
 0.965601 -0.125707   1.13223 0.394291 0.000666667
0.981016 -0.13905   1.1101 -0.31379 0.000666667
 0.982705 -0.144424   1.11055 0.372323 0.000666667
 0.964682 -0.135844   1.14783 -0.419468 0.000666667
 0.944157 -0.123522   1.11265 0.0695723 0.000666667
0.966443 -0.13197  1.11105 0.0888302 0.000666667
 0.954828 -0.124812   1.12423 0.306298 0.000666667
 0.954588 -0.129269   1.11709 -0.247578 0.000666667
 0.991288 -0.147976   1.11451 -0.00161945 0.000666667
 0.965084 -0.126955   1.12858 -0.440882 0.000666667
 0.962997 -0.127973   1.10271 -0.122736 0.000666667
 0.987662 -0.153888   1.11717 0.233285 0.000666667
  0.98983 -0.140135   1.12544 -0.398272 0.000666667
  0.99714 -0.151463   1.14291 -0.217419 0.000666667
 0.983187 -0.148895    1.1295 0.157258 0.000666667
 0.982059 -0.146124   1.12753 -0.175887 0.000666667
 0.982741 -0.139092   1.11895 -0.0338108 0.000666667
  1.00839 -0.161629   1.11092 -0.00265135 0.000666667
 0.962024 -0.134353     1.094 -0.00134207 0.000666667
 0.958355 -0.134291   1.10066 0.0266538 0.000666667
 0.980561 -0.148623   1.15567 -0.186496 0.000666667
 1.00889 -0.15873  1.13249 -0.117661 0.000666667
 0.972901 -0.144641   1.13546 -0.10195 0.000666667
  0.99448 -0.152525   1.14119 -0.22102 0.000666667
  0.95916 -0.134557   1.09643 0.00401693 0.000666667
 0.985325 -0.151718   1.12931 -0.0599557 0.000666667
  1.00721 -0.159095   1.13293 -0.122373 0.000666667
 0.955637 -0.131259   1.10483 0.269287 0.000666667
0.964762 -0.13255  1.11169 -0.0701188 0.000666667
 0.988333 -0.153756   1.10448 -0.171949 0.000666667
0.993467 -0.15452  1.16132 0.233898 0.000666667
  1.00266 -0.150222   1.11564 0.303721 0.000666667
 0.951378 -0.131095   1.10798 -0.11663 0.000666667
 0.983532 -0.148422   1.12353 0.0797434 0.000666667
 0.954153 -0.137361   1.13633 -0.00225896 0.000666667
 0.966853 -0.133214   1.12263 0.0931007 0.000666667
 0.974873 -0.138631   1.12329 -0.0288299 0.000666667
 0.975164 -0.137307   1.10314 -0.0831615 0.000666667
 0.975935 -0.141953   1.12271 -0.0537361 0.000666667
 0.993036 -0.148133   1.12075 0.074781 0.000666667
0.957716 -0.12942  1.14636 0.286091 0.000666667
 0.977976 -0.143936   1.11111 0.221523 0.000666667
0.987996 -0.14017  1.08789 -0.422678 0.000666667
  0.97462 -0.143731    1.1224 0.117139 0.000666667
  0.99212 -0.151931   1.08805 0.264794 0.000666667
0.988098 -0.14428  1.09062 -0.178924 0.000666667
 0.962742 -0.126927   1.10419 -0.106314 0.000666667
 0.961902 -0.141372   1.12535 -0.0976904 0.000666667
 0.967122 -0.131565   1.12661 -0.00397752 0.000666667
 0.977727 -0.148707   1.10458 0.270282 0.000666667
 0.950807 -0.138122   1.14668 -0.253907 0.000666667
0.983372 -0.13982  1.11679 -0.191386 0.000666667
 0.997218 -0.152233   1.14115 -0.225822 0.000666667
 0.987045 -0.141673   1.08908 -0.209888 0.000666667
  0.96692 -0.141034   1.09802 0.0856675 0.000666667
  1.00449 -0.157813   1.11688 0.0262681 0.000666667
 0.975827 -0.144959   1.11319 0.0330524 0.000666667
 0.974775 -0.136334   1.12591 0.283813 0.000666667
  1.00469 -0.158976   1.11218 -0.0282392 0.000666667
 0.951809 -0.131101   1.14405 -0.0177717 0.000666667
 0.946083 -0.121071   1.12863 -0.0357971 0.000666667
 0.986331 -0.148797   1.11619 -0.0922771 0.000666667
 0.936957 -0.115149   1.08932 -0.423024 0.000666667
 0.975886 -0.146574    1.1234 0.0235601 0.000666667
 0.958215 -0.131986   1.09248 0.0254101 0.000666667
 0.964281 -0.124036   1.13306 0.38478 0.000666667
 0.988377 -0.152079   1.13057 -0.0604962 0.000666667
 0.972864 -0.141939   1.13658 -0.252421 0.000666667
 0.962722 -0.136813   1.13524 -0.16304 0.000666667
 0.952875 -0.131449   1.12383 0.100556 0.000666667
 0.989018 -0.146668     1.112 -5.01491e-05 0.000666667
  0.96658 -0.140665   1.12578 0.0204064 0.000666667
0.986917 -0.13407   1.1029 -0.238671 0.000666667
 0.971458 -0.143777   1.11916 -0.07452 0.000666667
 0.988622 -0.146393   1.08251 -0.0759838 0.000666667
   1.0035 -0.149866   1.13004 -0.342093 0.000666667
 0.963421 -0.139438   1.13034 0.0370813 0.000666667
 0.973251 -0.141614   1.13404 -0.269154 0.000666667
 0.971817 -0.144906   1.13753 -0.0873939 0.000666667
0.985183 -0.1493 1.10282 0.403108 0.000666667
 0.944649 -0.116726   1.11539 -0.274052 0.000666667
 0.994889 -0.148047   1.10689 -0.0386026 0.000666667
  1.00594 -0.155565   1.09684 0.1832 0.000666667
 0.990217 -0.156504   1.13624 -0.0418132 0.000666667
  0.95302 -0.139714   1.12734 -0.140194 0.000666667
 0.942319 -0.113552   1.11445 -0.271178 0.000666667
 0.991847 -0.140577   1.08347 -0.12272 0.000666667
 0.954687 -0.128794   1.09661 0.00311941 0.000666667
 0.983095 -0.149599   1.11321 0.0510342 0.000666667
 0.983598 -0.147782   1.14722 -0.129688 0.000666667
 0.992535 -0.150153   1.13956 0.102828 0.000666667
0.989786 -0.14418   1.1432 -0.191324 0.000666667
 1.01791 -0.15761  1.08944 -0.0874387 0.000666667
 0.947348 -0.125876   1.12913 0.0295081 0.000666667
 0.962024 -0.136211   1.13465 -0.156046 0.000666667
  1.01253 -0.157592   1.09014 -0.0448974 0.000666667
 0.973582 -0.143837   1.16284 0.123975 0.000666667
  0.93644 -0.119016   1.11917 -0.0576252 0.000666667
 0.959779 -0.130294   1.10374 -0.4863 0.000666667
 0.97891 -0.13845  1.10429 0.288881 0.000666667
 0.978441 -0.144263   1.09525 0.357945 0.000666667
 0.996306 -0.156525   1.09793 0.181719 0.000666667
 0.984499 -0.149067    1.1019 0.395537 0.000666667
0.972178 -0.13687  1.11864 -0.209886 0.000666667
 0.976917 -0.140154   1.11436 0.434666 0.000666667
  0.97779 -0.149162   1.06955 -0.10455 0.000666667
 0.978064 -0.137913   1.10777 -0.334437 0.000666667
 0.955808 -0.129501   1.10257 -0.312271 0.000666667
0.970973 -0.14187  1.10258 -0.0928575 0.000666667
0.959808 -0.13491  1.13409 -0.277529 0.000666667
 0.941796 -0.115833   1.11755 -0.283299 0.000666667
0.956138 -0.12624  1.12531 0.319613 0.000666667
  0.99305 -0.156004   1.12884 0.045221 0.000666667
 0.987592 -0.144553    1.0916 -0.191227 0.000666667
 0.976159 -0.144848   1.11119 0.0332156 0.000666667
 0.959818 -0.128612   1.12119 -0.0487924 0.000666667
 0.95951 -0.13849  1.11535 0.0673356 0.000666667
 0.980661 -0.149049   1.14319 0.0242059 0.000666667
    0.977 -0.145388   1.10015 0.156892 0.000666667
 0.989599 -0.156481   1.11707 0.243543 0.000666667
 0.964791 -0.141886   1.13062 0.0301846 0.000666667
 0.974953 -0.144157   1.07851 -0.012139 0.000666667
 0.977942 -0.142909   1.16496 0.127607 0.000666667
  1.00678 -0.159952   1.12008 0.0317483 0.000666667
 0.973776 -0.140069   1.13144 -0.171785 0.000666667
 0.973408 -0.144136   1.07597 -0.00864569 0.000666667
  0.96832 -0.138009   1.13859 -0.234678 0.000666667
 0.974042 -0.141166   1.11046 0.229899 0.000666667
 0.979869 -0.136797   1.10465 -0.361253 0.000666667
 0.984127 -0.149277   1.10038 0.371372 0.000666667
 0.986242 -0.151963   1.14798 -0.312995 0.000666667
 0.987008 -0.151798   1.14209 0.0112588 0.000666667
 0.954857 -0.130152   1.09184 0.0119268 0.000666667
 0.945207 -0.120076   1.13931 0.155234 0.000666667
 0.959225 -0.126789   1.11335 -0.0462411 0.000666667
 0.978348 -0.134839   1.13965 -0.175682 0.000666667
0.985484 -0.15405  1.09875 -0.153807 0.000666667
 0.993342 -0.152891   1.14169 0.0843231 0.000666667
 0.989791 -0.156205   1.10486 -0.0440357 0.000666667
 0.951393 -0.132064    1.1104 -0.113159 0.000666667
 0.955645 -0.131562   1.10039 -0.263087 0.000666667
 0.959973 -0.138234   1.13636 -0.130529 0.000666667
 0.963539 -0.136162   1.12074 -0.303053 0.000666667
 0.987345 -0.144837   1.09096 -0.199292 0.000666667
 0.954675 -0.138386   1.13549 -0.00313843 0.000666667
 0.978523 -0.142121   1.11525 0.0135766 0.000666667
  1.01014 -0.162109   1.11134 -0.018137 0.000666667
 0.984302 -0.154259   1.13093 0.318222 0.000666667
 0.989904 -0.158996   1.13334 -0.0181595 0.000666667
  1.01791 -0.161824   1.11346 -0.264796 0.000666667
 0.959405 -0.133012   1.10677 0.221672 0.000666667
 0.959735 -0.137152   1.09968 0.00767324 0.000666667
 0.969604 -0.146314   1.13622 -0.0957459 0.000666667
 0.990479 -0.152955   1.10059 0.00431972 0.000666667
 0.967808 -0.132895   1.09734 -0.200082 0.000666667
 0.961737 -0.139636   1.11344 0.103548 0.000666667
 0.980375 -0.142201   1.11443 0.0257257 0.000666667
 0.987716 -0.141259   1.08812 -0.40906 0.000666667
0.996004 -0.15416  1.13526 0.115615 0.000666667
0.963576 -0.13563  1.12255 0.20657 0.000666667
 0.992173 -0.154849    1.0952 0.158719 0.000666667
 0.984711 -0.141729   1.11113 0.382919 0.000666667
 0.963428 -0.139514   1.15933 0.195179 0.000666667
  0.97971 -0.137188   1.11736 0.0126499 0.000666667
 0.947583 -0.123671   1.12784 -0.0428141 0.000666667
0.997075 -0.15429  1.13364 0.0921295 0.000666667
 0.965111 -0.134714   1.10108 -0.021594 0.000666667
  0.99161 -0.148661   1.13188 -0.0710995 0.000666667
 0.984889 -0.144385   1.09004 -0.204338 0.000666667
  0.98899 -0.141661   1.08678 -0.381925 0.000666667
 0.956283 -0.136441   1.10735 -0.0625589 0.000666667
 0.968541 -0.138421   1.11287 -0.258553 0.000666667
 0.964919 -0.140666   1.15504 0.184435 0.000666667
 0.962234 -0.137261   1.15338 0.226501 0.000666667
 0.981684 -0.141679   1.11295 -0.00168036 0.000666667
 0.974612 -0.140875   1.12142 0.127279 0.000666667
 0.972744 -0.141698   1.12012 0.155438 0.000666667
 0.986223 -0.150679   1.11032 -0.059923 0.000666667
 0.959714 -0.140855   1.11328 0.0888981 0.000666667
 0.962136 -0.131531   1.13376 0.237103 0.000666667
 0.980062 -0.143259   1.11177 0.0596384 0.000666667
 0.944395 -0.114258   1.10604 -0.400696 0.000666667
 0.958123 -0.128246   1.14746 0.263561 0.000666667
 0.972615 -0.151144   1.13663 -0.0318009 0.000666667
 0.969649 -0.147539   1.10134 -0.0732198 0.000666667
 0.977022 -0.133734   1.10977 -0.176587 0.000666667
 0.958949 -0.135822    1.1331 0.140966 0.000666667
 0.989741 -0.144811   1.09256 -0.187038 0.000666667
 0.955592 -0.127705   1.12712 0.326185 0.000666667
 0.969097 -0.136651   1.13594 0.355762 0.000666667
 0.989192 -0.153378   1.12434 0.131724 0.000666667
  0.96195 -0.138502   1.09872 0.299432 0.000666667
 0.944368 -0.121202   1.11056 -0.0364652 0.000666667
 1.00369 -0.15994  1.11114 -0.0144285 0.000666667
 0.986096 -0.140838   1.11822 -0.0823286 0.000666667
 0.975642 -0.136114   1.11951 -0.170626 0.000666667
 0.977683 -0.145805   1.09922 -0.151192 0.000666667
 0.976535 -0.138081   1.10771 -0.314699 0.000666667
 0.976554 -0.145184   1.10701 -0.10214 0.000666667
 0.976996 -0.145885   1.09588 0.16172 0.000666667
 0.941734 -0.120056   1.13704 -0.0896315 0.000666667
 0.982826 -0.145934   1.11157 0.0362284 0.000666667
 0.977114 -0.140673     1.107 0.163318 0.000666667
0.974506 -0.1411 1.09165 -0.0309099 0.000666667
 0.965212 -0.124084   1.12839 0.529793 0.000666667
 0.979711 -0.136844   1.10586 -0.349496 0.000666667
 0.982713 -0.141254   1.11837 0.00187693 0.000666667
 0.965479 -0.126698   1.12832 -0.432888 0.000666667
  1.00763 -0.158697    1.1323 -0.137044 0.000666667
 0.981044 -0.151006   1.11952 0.0211479 0.000666667
  0.93599 -0.120632   1.11762 -0.066829 0.000666667
 0.954448 -0.129579     1.105 0.246104 0.000666667
 0.989321 -0.146115   1.11057 0.0555743 0.000666667
  1.00667 -0.157501   1.11696 0.0216223 0.000666667
 0.951261 -0.127502    1.1086 -0.095153 0.000666667
  0.99665 -0.156357    1.1415 0.0975716 0.000666667
 0.988023 -0.144463    1.1326 -0.0936192 0.000666667
 0.974587 -0.143108   1.12253 0.114313 0.000666667
 0.968573 -0.144881   1.11487 0.069229 0.000666667
 0.997671 -0.153503    1.1425 -0.199949 0.000666667
 0.960574 -0.136297   1.10379 -0.100024 0.000666667
 1.00027 -0.15499  1.12923 0.274471 0.000666667
 0.963907 -0.139803   1.12061 0.106268 0.000666667
 0.979259 -0.148773   1.08152 0.294017 0.000666667
  1.00557 -0.149577   1.12945 -0.320712 0.000666667
 0.968774 -0.140642   1.09612 0.112351 0.000666667
 0.957638 -0.134474   1.11492 -0.167242 0.000666667
 0.962205 -0.142327   1.12408 0.213089 0.000666667
 0.962619 -0.133954   1.08859 -0.00812124 0.000666667
 0.975842 -0.136944   1.16053 -0.566256 0.000666667
 0.982516 -0.145691   1.10043 -0.152065 0.000666667
 0.972486 -0.136212   1.14826 -0.156248 0.000666667
 0.986073 -0.143543   1.08217 -0.0288147 0.000666667
 0.976747 -0.135838   1.12096 -0.111931 0.000666667
 0.972335 -0.140982   1.13025 -0.179772 0.000666667
 0.975541 -0.141744   1.11957 0.0671711 0.000666667
 0.989258 -0.151598   1.14096 -0.00822829 0.000666667
 0.978362 -0.147025   1.09309 0.383102 0.000666667
 0.976481 -0.142952   1.11457 0.0328336 0.000666667
 0.977328 -0.140934   1.10472 -0.00127365 0.000666667
 0.951064 -0.126138   1.12999 0.25283 0.000666667
  1.00015 -0.150391   1.11273 0.278973 0.000666667
 0.962546 -0.133778   1.09963 0.0231964 0.000666667
 0.987377 -0.141785   1.12704 -0.277245 0.000666667
 0.995878 -0.148767    1.1064 -0.00395388 0.000666667
 0.999909 -0.153095   1.12695 0.278839 0.000666667
 0.990756 -0.146605    1.1114 0.0461761 0.000666667
0.971214 -0.14281  1.11911 0.299442 0.000666667
 0.952651 -0.122708   1.10217 0.119038 0.000666667
 0.959312 -0.131885   1.14865 0.27283 0.000666667
 0.973793 -0.144967   1.10236 0.054753 0.000666667
 0.994925 -0.152272   1.13805 0.0418012 0.000666667
 0.976492 -0.128687   1.13053 -0.264806 0.000666667
 0.995528 -0.153396   1.13039 0.0595014 0.000666667
 0.965119 -0.142994   1.15676 0.212215 0.000666667
 0.960224 -0.132755   1.15663 0.0959886 0.000666667
 0.970121 -0.136748   1.13504 0.388467 0.000666667
 0.974293 -0.136251   1.12974 0.276312 0.000666667
 0.961928 -0.130357   1.10589 -0.498891 0.000666667
 0.971578 -0.140243   1.12936 -0.332387 0.000666667
 0.945955 -0.126316   1.09784 0.0355409 0.000666667
  0.95096 -0.138078   1.14884 -0.262987 0.000666667
 0.986156 -0.148199     1.138 -0.0250208 0.000666667
0.944976 -0.12153  1.13189 -0.0734145 0.000666667
  0.94352 -0.114918   1.11441 -0.270338 0.000666667
 0.985661 -0.144714   1.12594 -0.0192016 0.000666667
 0.982258 -0.138248   1.10858 0.145463 0.000666667
 0.951228 -0.129231   1.10474 -0.24943 0.000666667
 0.950436 -0.123323   1.09869 0.0859971 0.000666667
 0.983772 -0.145048   1.11379 0.379297 0.000666667
 0.982677 -0.138648   1.09567 -0.135062 0.000666667
0.985926 -0.15595  1.08998 0.131953 0.000666667
  1.00435 -0.158647   1.11294 -0.020094 0.000666667
 0.965989 -0.135338   1.12201 0.00867301 0.000666667
 0.992407 -0.156982   1.13428 -0.0311831 0.000666667
 0.977064 -0.140788   1.11694 0.396653 0.000666667
 0.994721 -0.154267   1.13682 0.107764 0.000666667
  0.99028 -0.139811   1.10408 0.081992 0.000666667
 0.966837 -0.132332   1.13755 0.319764 0.000666667
 0.951126 -0.138834   1.14807 -0.266599 0.000666667
 0.998524 -0.152876   1.12632 0.240692 0.000666667
  1.00131 -0.155521   1.12901 0.274059 0.000666667
 0.986506 -0.136045   1.10248 -0.244295 0.000666667
 0.987698 -0.147469   1.12258 0.0419628 0.000666667
 0.972191 -0.134656   1.10757 -0.158853 0.000666667
 0.994116 -0.155043   1.13815 0.0133179 0.000666667
 0.988412 -0.150393    1.1397 0.0682051 0.000666667
 0.963092 -0.127232   1.12809 -0.439361 0.000666667
 0.972258 -0.140906   1.11871 0.290286 0.000666667
0.950293 -0.12977  1.10589 -0.254898 0.000666667
 0.991696 -0.152232   1.10774 0.193095 0.000666667
 0.964295 -0.144056   1.15975 0.177539 0.000666667
 0.945372 -0.109916   1.12661 -0.149273 0.000666667
 0.964486 -0.131185   1.11076 -0.0162895 0.000666667
 0.943809 -0.119832   1.11183 -0.00791549 0.000666667
 0.947761 -0.111702   1.12101 -0.167721 0.000666667
 0.961184 -0.137077   1.13387 -0.175881 0.000666667
 0.959363 -0.134301   1.10305 -0.081837 0.000666667
  1.00362 -0.148826   1.12014 -0.119759 0.000666667
  1.00638 -0.146953   1.10212 0.0526042 0.000666667
 0.962477 -0.135486   1.14577 -0.398605 0.000666667
0.982066 -0.14173  1.11989 -0.0161434 0.000666667
 0.963839 -0.134188   1.13543 0.226824 0.000666667
0.954824 -0.13237  1.10214 -0.255335 0.000666667
  1.03137 -0.160599   1.13364 -0.26311 0.000666667
  0.99511 -0.152388   1.13675 0.0976299 0.000666667
 0.989776 -0.133094   1.12391 -0.407967 0.000666667
  0.96895 -0.139347    1.1487 0.118613 0.000666667
 0.969187 -0.138758   1.13538 0.364844 0.000666667
 0.962059 -0.129985   1.10494 -0.473444 0.000666667
 0.985706 -0.142977   1.08497 -0.270758 0.000666667
 0.951558 -0.124876   1.13238 0.0407834 0.000666667
  0.95859 -0.135293   1.10754 -0.161995 0.000666667
 0.981113 -0.146924   1.14115 0.0149506 0.000666667
 0.955805 -0.122703   1.14333 0.212252 0.000666667
  0.95658 -0.137619   1.12847 -0.0739455 0.000666667
 0.986126 -0.158181    1.1648 -0.0515245 0.000666667
 0.979635 -0.143622   1.10943 0.237534 0.000666667
 0.981532 -0.145498   1.12631 -0.173367 0.000666667
 0.975749 -0.140015   1.12335 -0.0711357 0.000666667
 0.993289 -0.149419   1.10808 -0.0255221 0.000666667
 0.957409 -0.126675   1.10844 0.237864 0.000666667
 0.961445 -0.142137   1.12332 0.221457 0.000666667
 0.946525 -0.118533   1.12837 -0.00854136 0.000666667
 0.962574 -0.139472   1.09722 0.286637 0.000666667
  1.00491 -0.159738   1.13365 -0.127645 0.000666667
 0.976954 -0.137973   1.12397 -0.0582529 0.000666667
 0.979739 -0.144674   1.13805 0.116506 0.000666667
 0.993567 -0.157267   1.13801 -0.0501264 0.000666667
 0.987823 -0.153719   1.16063 0.217712 0.000666667
 0.964886 -0.130663   1.10944 0.0856539 0.000666667
0.962702 -0.12676  1.13143 -0.204592 0.000666667
  1.00563 -0.149888   1.12883 -0.354824 0.000666667
  0.96151 -0.140407   1.11396 0.0855692 0.000666667
0.987118 -0.14343  1.12611 -0.266912 0.000666667
 0.974958 -0.143074   1.11575 0.413139 0.000666667
 0.954963 -0.122308   1.10047 0.124226 0.000666667
 0.973335 -0.138453   1.11095 0.26206 0.000666667
 0.962063 -0.135901    1.1198 -0.311567 0.000666667
 0.939652 -0.120336   1.13668 -0.0894438 0.000666667
 0.988642 -0.154234    1.1044 -0.147592 0.000666667
 0.956967 -0.128863    1.1101 0.0536275 0.000666667
 0.978334 -0.142228   1.11326 0.0312874 0.000666667
 0.981959 -0.139019   1.09723 -0.134242 0.000666667
 0.948574 -0.129663   1.12705 0.0430425 0.000666667
 0.972823 -0.149664   1.13634 -0.0326333 0.000666667
 0.986563 -0.150978   1.10763 -0.0413159 0.000666667
0.964462 -0.1345 1.12848 -0.0809109 0.000666667
  0.99128 -0.157089   1.13645 -0.0109091 0.000666667
 0.954937 -0.132707    1.1003 -0.268887 0.000666667
 0.977297 -0.143443   1.11311 0.0442334 0.000666667
 0.964827 -0.124414    1.1265 0.538022 0.000666667
 0.975726 -0.143613   1.12066 0.0190255 0.000666667
 0.975784 -0.142982   1.16281 0.127945 0.000666667
 0.973938 -0.150671   1.12365 -0.142275 0.000666667
 0.975061 -0.147292   1.11345 0.0537714 0.000666667
 0.977268 -0.134818   1.12922 -0.192118 0.000666667
 0.987993 -0.153542   1.15996 0.232712 0.000666667
 0.973348 -0.141908   1.12218 0.149465 0.000666667
 0.996272 -0.151431   1.10516 0.175358 0.000666667
 0.958779 -0.129638   1.10643 0.248866 0.000666667
 0.942871 -0.119496   1.12989 -0.0498386 0.000666667
 0.972398 -0.143891   1.07752 -0.0126987 0.000666667
  1.00744 -0.157567   1.14034 0.075901 0.000666667
 0.975713 -0.150294   1.12093 0.184093 0.000666667
 0.951054 -0.128223   1.10716 -0.120795 0.000666667
 0.953998 -0.127784   1.11525 -0.2781 0.000666667
0.942845 -0.11623   1.1152 -0.293568 0.000666667
 0.998418 -0.148098   1.14166 0.0693174 0.000666667
 0.960391 -0.134179   1.10587 0.262586 0.000666667
 0.991155 -0.156414   1.12767 -0.055906 0.000666667
 0.966909 -0.140496   1.12868 0.0293586 0.000666667
  1.00632 -0.155528    1.1341 -0.101851 0.000666667
 0.988591 -0.140243   1.08722 -0.374822 0.000666667
 0.977186 -0.146984   1.11012 0.011024 0.000666667
0.965228 -0.14169  1.15399 0.197677 0.000666667
 0.990399 -0.154203   1.09935 0.0343187 0.000666667
 0.958673 -0.132911   1.10592 0.21184 0.000666667
 0.973669 -0.144642   1.11305 0.031652 0.000666667
 0.985786 -0.149099   1.13545 -0.0471115 0.000666667
 0.96441 -0.13426  1.12226 -0.0180047 0.000666667
 0.985542 -0.148289   1.10034 0.372629 0.000666667
 0.995639 -0.154056   1.13809 0.00823429 0.000666667
 0.966073 -0.133273   1.12086 -0.270243 0.000666667
 0.980614 -0.143525   1.12604 0.266882 0.000666667
 0.960299 -0.141543   1.14364 -0.038082 0.000666667
   1.0083 -0.158859    1.1338 -0.134201 0.000666667
 0.962028 -0.135005     1.123 0.226541 0.000666667
 0.985479 -0.152754   1.16007 0.240193 0.000666667
 0.990931 -0.137584   1.13025 -0.2438 0.000666667
 0.958341 -0.128918   1.06782 0.0283173 0.000666667
  0.93996 -0.120315   1.13719 -0.0822455 0.000666667
0.933817 -0.11387  1.08976 -0.431684 0.000666667
 0.956098 -0.135331   1.10338 -0.254809 0.000666667
 0.955165 -0.127485   1.10113 0.247348 0.000666667
 0.966691 -0.142168   1.15288 0.239131 0.000666667
 0.945156 -0.125819   1.09566 0.0344406 0.000666667
 0.994658 -0.152393   1.13672 0.0960042 0.000666667
  1.00645 -0.157182   1.11775 0.0180119 0.000666667
  0.97108 -0.135521   1.10167 -0.156975 0.000666667
 0.985926 -0.142093   1.10642 -0.199534 0.000666667
 0.994783 -0.157905   1.14153 0.0908611 0.000666667
 0.965172 -0.124833   1.10566 -0.131324 0.000666667
 0.958013 -0.131203   1.10109 -0.343371 0.000666667
 0.947925 -0.122265   1.12691 -0.0122416 0.000666667
 0.982247 -0.142322   1.10884 0.138013 0.000666667
 0.972833 -0.144127   1.12338 0.14595 0.000666667
 0.945702 -0.114501     1.119 -0.200922 0.000666667
 0.993764 -0.154424   1.14336 0.0975851 0.000666667
 0.970021 -0.138461   1.12248 -0.152881 0.000666667
 0.989961 -0.149458   1.12417 0.0653713 0.000666667
  0.96561 -0.142771   1.11531 0.0686756 0.000666667
 0.967707 -0.140571   1.11265 -0.242817 0.000666667
 0.956446 -0.135213   1.10521 0.0383498 0.000666667
 0.989554 -0.148553   1.13059 0.0470097 0.000666667
 0.960496 -0.136047   1.10559 -0.0957682 0.000666667
 0.973438 -0.141804   1.07862 -0.000539433 0.000666667
  1.00709 -0.160903   1.11144 -0.0276274 0.000666667
 0.976048 -0.145862   1.10926 -0.0155718 0.000666667
  0.98993 -0.141215   1.12526 -0.286522 0.000666667
  1.00977 -0.158952   1.09224 -0.0431548 0.000666667
 0.974718 -0.138697   1.12409 -0.0720162 0.000666667
 0.979387 -0.139586   1.11265 0.0402561 0.000666667
 0.992372 -0.156484   1.13461 -0.0258522 0.000666667
 0.956538 -0.133476   1.09708 -0.000103507 0.000666667
 0.982488 -0.148597   1.08442 0.289512 0.000666667
 0.971918 -0.139321   1.10238 -0.102564 0.000666667
 0.978757 -0.131994   1.12247 -0.273216 0.000666667
  1.00091 -0.153142   1.13742 0.00743462 0.000666667
 0.982447 -0.137093   1.07707 -0.00755827 0.000666667
 0.981025 -0.144257   1.13298 0.0142434 0.000666667
  0.98621 -0.149925   1.10991 -0.0634115 0.000666667
 0.953831 -0.132412   1.09514 0.00842408 0.000666667
 0.970268 -0.134217   1.10233 0.0340295 0.000666667
 0.956389 -0.137818   1.09914 0.0461354 0.000666667
 0.997854 -0.152278   1.16515 -0.281533 0.000666667
 0.946771 -0.120393   1.13581 -0.337274 0.000666667
 0.949261 -0.124794   1.13089 0.0258642 0.000666667
 0.958543 -0.135581   1.10587 -0.0779664 0.000666667
 0.974938 -0.136462   1.11917 -0.294981 0.000666667
0.987114 -0.15126  1.14289 -0.0179378 0.000666667
 0.959388 -0.134534   1.13533 -0.278376 0.000666667
 0.962704 -0.136369   1.15303 0.214001 0.000666667
 0.981889 -0.142008   1.12839 0.279775 0.000666667
 0.960135 -0.134489   1.10803 -0.18225 0.000666667
 0.997476 -0.155478   1.14284 0.0931229 0.000666667
 0.992444 -0.150618   1.10824 -0.0233096 0.000666667
 0.973988 -0.141684   1.11641 0.0270517 0.000666667
0.983216 -0.15303   1.1009 -0.0189465 0.000666667
  0.96189 -0.136781    1.0998 0.0039831 0.000666667
 0.970916 -0.134266   1.10506 -0.1496 0.000666667
 0.996274 -0.154699   1.13712 0.0242661 0.000666667
 0.990767 -0.143847   1.13106 -0.0914989 0.000666667
 0.986889 -0.148835   1.11619 -0.0128807 0.000666667
 0.989703 -0.143834   1.11025 -0.00684877 0.000666667
  0.96978 -0.136833   1.10479 -0.17794 0.000666667
 0.973818 -0.142884   1.09337 -0.0204789 0.000666667
   0.9602 -0.132591   1.10581 0.238425 0.000666667
  1.01541 -0.166386   1.09715 0.0216271 0.000666667
 0.973994 -0.139211   1.12445 0.0881891 0.000666667
0.974733 -0.14727  1.10446 0.0518185 0.000666667
 0.990461 -0.145084   1.10324 0.238224 0.000666667
0.960733 -0.13883  1.16079 0.194003 0.000666667
  1.01628 -0.156524   1.09007 -0.0886329 0.000666667
0.985799 -0.14887  1.10926 -0.0341246 0.000666667
  0.98005 -0.144926   1.10172 -0.126195 0.000666667
 0.989726 -0.147252   1.12116 0.0442417 0.000666667
 0.978463 -0.150602   1.10494 0.288425 0.000666667
0.968522 -0.13451  1.12822 -0.0790015 0.000666667
 0.977284 -0.142793   1.10486 0.153112 0.000666667
 0.974288 -0.141194   1.11631 0.0478466 0.000666667
 0.984107 -0.154096   1.10008 -0.0131789 0.000666667
 0.963427 -0.129017   1.13069 -0.219138 0.000666667
  0.97469 -0.142939   1.16272 0.119811 0.000666667
  1.01469 -0.164484   1.09803 0.0379179 0.000666667
0.986045 -0.14523  1.08105 -0.0821403 0.000666667
  0.97767 -0.144561   1.15451 -0.187678 0.000666667
 0.978265 -0.145401   1.09733 -0.146931 0.000666667
0.980839 -0.14118  1.09408 -0.145418 0.000666667
 0.990141 -0.158856   1.13325 -0.00509603 0.000666667
 0.941226 -0.124103   1.12746 -0.0390907 0.000666667
  1.00501 -0.167925   1.13517 -0.0443533 0.000666667
 0.944723 -0.113981   1.10433 -0.392019 0.000666667
 0.961448 -0.138478   1.09738 0.268441 0.000666667
  0.97483 -0.138064   1.12227 -0.046908 0.000666667
0.987457 -0.14136  1.08514 -0.308859 0.000666667
 0.942957 -0.119031     1.117 -0.260715 0.000666667
 0.954299 -0.137119    1.0935 -0.058511 0.000666667
0.982871 -0.15175  1.14007 -0.0108724 0.000666667
0.947371 -0.12406  1.13349 0.0400043 0.000666667
 0.984816 -0.140425   1.08957 -0.420228 0.000666667
 0.959317 -0.131887   1.10404 0.0115105 0.000666667
 0.937748 -0.105736   1.10425 0.172589 0.000666667
 0.954473 -0.125668   1.09721 -0.251932 0.000666667
 0.976633 -0.134058   1.11025 0.0913432 0.000666667
 0.969427 -0.134765   1.10532 -0.24626 0.000666667
0.969558 -0.13625  1.13743 0.362443 0.000666667
 0.952642 -0.129198   1.09918 -0.272294 0.000666667
0.985626 -0.14982  1.12429 0.0578407 0.000666667
  1.00689 -0.161511   1.12217 0.0369514 0.000666667
 0.942839 -0.119223   1.12675 0.0172105 0.000666667
0.987564 -0.15276  1.14982 -0.297039 0.000666667
 0.975964 -0.134543   1.12085 -0.328348 0.000666667
 0.985931 -0.148964   1.11099 -0.0536597 0.000666667
 1.02424 -0.16535   1.1081 -0.397836 0.000666667
 0.940884 -0.125333     1.096 -0.172954 0.000666667
 0.979564 -0.145586    1.1321 0.0246052 0.000666667
 0.981035 -0.151372   1.12025 0.0190113 0.000666667
 0.955078 -0.135044   1.07831 -0.0470026 0.000666667
  0.98889 -0.155708   1.16055 0.232389 0.000666667
 0.971887 -0.141084   1.13065 -0.182966 0.000666667
 0.972845 -0.132829   1.10396 -0.140541 0.000666667
 0.942413 -0.116933   1.11131 0.00381471 0.000666667
 0.984127 -0.143577   1.13272 0.116599 0.000666667
 1.00265 -0.14972  1.11483 0.287654 0.000666667
 0.997532 -0.141388   1.12982 -0.347171 0.000666667
 0.945781 -0.125042   1.12436 -0.128549 0.000666667
 0.969838 -0.136006   1.15258 -0.236961 0.000666667
 0.982585 -0.145851   1.12611 -0.180225 0.000666667
0.964646 -0.13402  1.12457 0.00673567 0.000666667
 0.966056 -0.142917   1.15195 0.263037 0.000666667
  1.01262 -0.157951   1.09201 -0.0370634 0.000666667
 0.936286 -0.121109   1.12095 -0.0631219 0.000666667
 0.998545 -0.152217   1.13051 0.281967 0.000666667
 0.984391 -0.144207   1.09278 -0.185311 0.000666667
 0.991466 -0.141657   1.12897 -0.249377 0.000666667
 0.951314 -0.128264   1.09969 -0.283956 0.000666667
 0.959482 -0.133096   1.10852 0.228768 0.000666667
 0.979057 -0.148003    1.0961 0.357014 0.000666667
  1.00028 -0.153183   1.12482 0.236267 0.000666667
 0.960629 -0.130499   1.14723 0.264388 0.000666667
 1.00583 -0.15889  1.13918 0.105432 0.000666667
 0.990484 -0.160797   1.09376 0.269281 0.000666667
 0.943134 -0.124257   1.12612 -0.00466134 0.000666667
  0.96022 -0.124335   1.14921 0.153429 0.000666667
 0.991327 -0.148388   1.12167 0.0481314 0.000666667
 0.984389 -0.143103   1.11229 0.0205334 0.000666667
 0.982476 -0.149992   1.13989 0.0135701 0.000666667
 0.997282 -0.152752   1.13567 0.108645 0.000666667
  1.00746 -0.158995   1.12011 0.0230736 0.000666667
 0.978945 -0.146759   1.15309 -0.209435 0.000666667
 0.977363 -0.135637   1.12141 0.0355354 0.000666667
  1.00656 -0.160568   1.13874 0.0720428 0.000666667
0.975887 -0.13734  1.11051 0.152101 0.000666667
 0.972049 -0.141533   1.07696 -0.0110964 0.000666667
 0.981883 -0.142314   1.11366 0.035714 0.000666667
 0.984377 -0.149765   1.13057 0.137145 0.000666667
 0.962917 -0.135457   1.13342 0.235556 0.000666667
 0.946928 -0.119169   1.13388 -0.343289 0.000666667
 0.976838 -0.149545   1.10539 0.279102 0.000666667
  1.00695 -0.155432   1.14022 0.0532682 0.000666667
 0.992532 -0.159082   1.13595 -0.0176769 0.000666667
 0.983888 -0.137854   1.12767 -0.424753 0.000666667
0.972313 -0.13967  1.13197 0.13698 0.000666667
  1.00414 -0.156346   1.09945 0.15304 0.000666667
 0.985609 -0.136308   1.12081 -0.267257 0.000666667
 0.978936 -0.135627   1.11593 -0.0936266 0.000666667
 0.965658 -0.137269   1.12237 0.110481 0.000666667
 0.960038 -0.134843   1.09373 -0.0178689 0.000666667
0.975606 -0.14034  1.11073 0.185463 0.000666667
0.961077 -0.14377  1.15889 0.176691 0.000666667
 0.978294 -0.144744     1.127 -0.198846 0.000666667
 0.993143 -0.150563   1.12942 -0.206401 0.000666667
 0.954619 -0.128795    1.1011 -0.33975 0.000666667
 0.987338 -0.154946   1.12603 -0.0533999 0.000666667
 0.961135 -0.136258   1.10499 0.268759 0.000666667
 0.988322 -0.142946    1.1252 -0.014526 0.000666667
 0.989981 -0.144518   1.09131 -0.191139 0.000666667
 0.988175 -0.144096   1.07923 -0.0969221 0.000666667
 0.965034 -0.132565   1.13872 0.315709 0.000666667
 0.947068 -0.128998   1.12684 0.0244689 0.000666667
 0.983302 -0.142453    1.1118 0.0330629 0.000666667
 0.975012 -0.141384   1.09034 -0.0385488 0.000666667
 0.977359 -0.143179   1.11233 0.0488805 0.000666667
 0.962134 -0.132436   1.13252 -0.266087 0.000666667
 0.965007 -0.140341   1.13774 0.200875 0.000666667
 0.989704 -0.148467   1.11469 -0.00158998 0.000666667
 0.943046 -0.122661   1.12653 0.00644831 0.000666667
 0.959439 -0.138479   1.11395 0.0700066 0.000666667
  0.94341 -0.124836   1.09733 -0.180787 0.000666667
 0.982388 -0.134594   1.12903 -0.566603 0.000666667
  1.00557 -0.159691   1.13716 0.105002 0.000666667
 0.970832 -0.135532   1.11078 -0.0657531 0.000666667
 0.961346 -0.142198   1.11343 0.0954409 0.000666667
 0.977092 -0.138788   1.10937 -0.355467 0.000666667
 0.978861 -0.136643   1.11163 -0.326688 0.000666667
 0.983752 -0.148191   1.14369 0.0738285 0.000666667
 0.965712 -0.146479   1.16308 0.0720469 0.000666667
 0.967327 -0.144578   1.13386 -0.254755 0.000666667
 0.992529 -0.147853   1.09037 0.258578 0.000666667
 0.966486 -0.132973   1.12191 0.082699 0.000666667
 0.982311 -0.150111    1.1207 0.0219446 0.000666667
   1.0046 -0.156175   1.09666 0.166564 0.000666667
 0.973585 -0.140755   1.07817 -0.00950712 0.000666667
 0.952294 -0.130791   1.14278 -0.0495464 0.000666667
 0.988889 -0.140083   1.08952 -0.41346 0.000666667
 0.976078 -0.143122    1.1627 0.157476 0.000666667
 0.955303 -0.137892   1.11514 -0.00294849 0.000666667
 0.976438 -0.144141   1.14275 0.269131 0.000666667
 0.981903 -0.136341   1.12087 -0.27946 0.000666667
 0.977081 -0.140589   1.13034 0.00731437 0.000666667
 0.952443 -0.130107   1.11547 -0.240601 0.000666667
 0.968223 -0.132522   1.10474 -0.225687 0.000666667
 0.978513 -0.138479   1.11249 -0.329009 0.000666667
 0.964435 -0.135328   1.12221 -0.0237108 0.000666667
 0.975563 -0.144607    1.1387 0.151489 0.000666667
 0.965568 -0.137917   1.14439 -0.455695 0.000666667
  0.96521 -0.138954   1.12784 0.0305439 0.000666667
 0.997317 -0.153263   1.07367 -0.0983051 0.000666667
 0.995854 -0.149634   1.14142 -0.220882 0.000666667
 0.998594 -0.152347    1.1659 -0.31763 0.000666667
 0.945213 -0.123821   1.13019 0.0247307 0.000666667
 0.976201 -0.144462   1.14343 0.290286 0.000666667
 1.00716 -0.15983  1.13888 0.0748478 0.000666667
 0.999907 -0.153729   1.12649 0.234315 0.000666667
 0.966399 -0.142895   1.13421 -0.245596 0.000666667
 0.985477 -0.152583   1.12547 0.0785945 0.000666667
 0.962837 -0.135588   1.08707 -0.0366019 0.000666667
 0.970262 -0.133856   1.10298 -0.251176 0.000666667
  1.00304 -0.157657   1.11575 0.0162081 0.000666667
 0.964595 -0.131613   1.12261 0.0894165 0.000666667
  0.96151 -0.136455   1.09857 0.291592 0.000666667
 0.979899 -0.149094   1.15719 -0.162228 0.000666667
 1.00337 -0.15751  1.11605 0.0301152 0.000666667
 0.962865 -0.128644   1.10511 -0.491712 0.000666667
 0.974001 -0.140804   1.10477 -0.068421 0.000666667
 0.963799 -0.134514   1.12216 -0.285526 0.000666667
 0.982883 -0.137993   1.08112 -0.241386 0.000666667
 0.976943 -0.144762    1.1024 -0.0788695 0.000666667
  1.00124 -0.153238   1.13958 -0.0372286 0.000666667
 0.955736 -0.132546   1.09548 0.000202069 0.000666667
0.960476 -0.14044  1.14341 -0.0302648 0.000666667
 0.986129 -0.141593   1.09029 -0.416795 0.000666667
 0.961428 -0.142865   1.12367 0.237443 0.000666667
 0.987118 -0.154835   1.12632 -0.0532782 0.000666667
 0.949412 -0.124762   1.11908 -0.340071 0.000666667
 0.980398 -0.144276   1.15141 -0.209989 0.000666667
  1.00085 -0.153355   1.12772 0.254666 0.000666667
 0.974749 -0.144126   1.11168 0.223344 0.000666667
0.969154 -0.13292  1.09782 -0.199488 0.000666667
 0.979669 -0.148288   1.07316 -0.0958629 0.000666667
  0.97792 -0.135897   1.12423 -0.382435 0.000666667
0.941633 -0.12508  1.09766 -0.162344 0.000666667
 0.973219 -0.141965   1.16401 0.12101 0.000666667
  1.01782 -0.157567   1.09103 -0.0885654 0.000666667
 0.996057 -0.149753    1.1027 -0.000539897 0.000666667
  0.96164 -0.138729   1.12343 0.186349 0.000666667
 0.956809 -0.132506   1.10886 -0.057884 0.000666667
  1.00172 -0.151746   1.13327 -0.358523 0.000666667
 0.959267 -0.135893   1.10791 -0.180631 0.000666667
 0.944597 -0.110396   1.12795 -0.166502 0.000666667
 0.980679 -0.144056   1.10838 0.225777 0.000666667
 0.96229 -0.14056  1.14129 0.267834 0.000666667
  0.97575 -0.137119   1.11954 0.00175604 0.000666667
 0.973815 -0.140971   1.09299 -0.0361149 0.000666667
 0.994013 -0.151968    1.1298 0.0180095 0.000666667
 0.987735 -0.139821   1.15266 0.373409 0.000666667
 0.998146 -0.148852   1.16484 -0.288174 0.000666667
  0.95528 -0.130038   1.09319 0.00311716 0.000666667
  0.96957 -0.133772   1.10257 -0.164539 0.000666667
 0.947439 -0.125877   1.13032 0.014312 0.000666667
 0.975983 -0.146034   1.11029 0.213154 0.000666667
0.964979 -0.13573  1.12168 -0.29547 0.000666667
 0.994605 -0.153998   1.12959 0.0316781 0.000666667
 0.968683 -0.135624   1.13535 0.354844 0.000666667
 0.959311 -0.134149   1.10363 0.241754 0.000666667
 0.947396 -0.122364   1.12959 -0.0168685 0.000666667
 0.942824 -0.118501   1.11611 -0.268068 0.000666667
  1.01333 -0.164685   1.09868 0.0208087 0.000666667
 0.989963 -0.145322   1.13329 -0.0805907 0.000666667
  0.94958 -0.125286   1.12253 -0.341536 0.000666667
   1.0125 -0.164777   1.09844 0.0317967 0.000666667
 0.960325 -0.140243   1.11402 0.109091 0.000666667
 0.987339 -0.143911   1.09077 -0.183719 0.000666667
 0.964475 -0.133092   1.12558 -0.00186927 0.000666667
  1.00336 -0.161782   1.11358 -0.176056 0.000666667
 0.978023 -0.134935   1.11153 -0.166687 0.000666667
0.975553 -0.14166   1.1648 0.134546 0.000666667
 0.965684 -0.138774   1.12222 0.112809 0.000666667
 0.964689 -0.127577   1.10278 -0.0273107 0.000666667
 0.988001 -0.145001   1.11417 -0.0142326 0.000666667
0.988781 -0.14497  1.08512 -0.302538 0.000666667
 0.972539 -0.135194   1.10344 0.0204043 0.000666667
0.960409 -0.12806   1.1043 -0.476748 0.000666667
 0.956354 -0.125774   1.06436 0.0345826 0.000666667
 0.961864 -0.137576    1.1085 -0.191052 0.000666667
   0.9808 -0.148977   1.15704 -0.186451 0.000666667
 0.990787 -0.153889   1.10438 -0.156392 0.000666667
 0.973138 -0.143323   1.07681 -0.0141644 0.000666667
 0.956767 -0.131351   1.10166 -0.331826 0.000666667
 0.952949 -0.135016   1.07822 -0.042286 0.000666667
 0.974719 -0.139112    1.1161 0.0591674 0.000666667
 0.990412 -0.146693   1.12125 0.0783609 0.000666667
  0.99442 -0.155183   1.14213 0.0999088 0.000666667
 0.977379 -0.141966   1.12395 -0.133732 0.000666667
 0.959808 -0.138596   1.10668 0.275271 0.000666667
 0.972252 -0.142576   1.12049 0.297473 0.000666667
 0.985644 -0.150099   1.12485 -0.188286 0.000666667
 0.943245 -0.131388    1.1124 0.0905595 0.000666667
 0.970312 -0.133958   1.09598 -0.211084 0.000666667
  0.97484 -0.143319   1.12888 0.215733 0.000666667
0.96341 -0.1353 1.13361 -0.0695545 0.000666667
 0.938175 -0.105742   1.10636 0.172972 0.000666667
 0.975087 -0.149194   1.11516 0.0713288 0.000666667
 0.980526 -0.143302   1.12538 0.291683 0.000666667
 0.989248 -0.143762   1.08597 -0.298422 0.000666667
  1.00714 -0.158842   1.11605 0.0233887 0.000666667
 0.958465 -0.137059    1.0994 0.0411185 0.000666667
 0.957686 -0.133043   1.11278 -0.155641 0.000666667
 0.997924 -0.153872   1.12935 0.268992 0.000666667
 0.975585 -0.144208    1.1091 -0.00707568 0.000666667
 0.978786 -0.136456    1.1085 -0.304247 0.000666667
 0.965116 -0.125771   1.12668 -0.44441 0.000666667
  0.95668 -0.131567   1.09901 -0.334755 0.000666667
 0.985513 -0.143829   1.11726 -0.114205 0.000666667
 0.977907 -0.139757   1.10328 -0.00748395 0.000666667
 0.986979 -0.150045   1.10702 -0.0335686 0.000666667
 0.984747 -0.143363    1.0836 -0.0651392 0.000666667
 0.976622 -0.142087   1.12192 0.140865 0.000666667
 0.944464 -0.108423   1.13681 0.0668877 0.000666667
 0.974485 -0.143591    1.1203 0.135727 0.000666667
0.957414 -0.1348 1.10524 -0.0924238 0.000666667
 0.960451 -0.132368   1.12395 -0.0458219 0.000666667
 0.985151 -0.142651   1.10687 -0.172421 0.000666667
 0.988867 -0.144525   1.12755 -0.0242716 0.000666667
  0.96167 -0.139713   1.14039 0.256838 0.000666667
 0.975289 -0.139654   1.12274 -0.047158 0.000666667
 0.962449 -0.138301   1.14157 0.269593 0.000666667
 0.957359 -0.138818    1.1138 -0.0118259 0.000666667
 0.958536 -0.130315   1.10404 0.26209 0.000666667
 0.977257 -0.148197   1.11338 0.0399563 0.000666667
 0.986996 -0.144174   1.08169 -0.0717093 0.000666667
 0.936176 -0.117188   1.08817 -0.402521 0.000666667
 0.958204 -0.134714   1.10109 0.0427131 0.000666667
 0.991263 -0.147179   1.10419 0.259566 0.000666667
 0.980666 -0.136949   1.11006 -0.322339 0.000666667
 0.986886 -0.144393   1.13925 0.212227 0.000666667
 0.976326 -0.144627   1.14117 0.173726 0.000666667
 0.964434 -0.126463   1.12039 -0.255921 0.000666667
 0.963296 -0.133824   1.08748 0.00676396 0.000666667
 0.976802 -0.136729   1.10941 -0.30375 0.000666667
 0.978246 -0.135242   1.12141 0.00702616 0.000666667
 0.951614 -0.129221   1.10331 -0.255722 0.000666667
 0.990575 -0.149341   1.12401 0.0499754 0.000666667
0.951759 -0.12345  1.09994 0.0824516 0.000666667
 0.924158 -0.107145   1.15625 0.119119 0.000666667
 0.953214 -0.131197   1.11108 -0.108248 0.000666667
 0.975397 -0.135547   1.11724 -0.20009 0.000666667
 0.960751 -0.129042   1.11987 0.211082 0.000666667
  0.96401 -0.137435   1.12942 -0.351392 0.000666667
 0.960868 -0.139977   1.11217 0.073303 0.000666667
 0.944822 -0.119077    1.1267 0.0622947 0.000666667
 0.947905 -0.121619   1.12805 -0.0410794 0.000666667
 0.977004 -0.142447   1.11866 0.0912468 0.000666667
 0.959346 -0.142601   1.14343 -0.022749 0.000666667
 0.951998 -0.128795   1.11029 -0.0937123 0.000666667
 0.976709 -0.144461   1.09901 -0.157513 0.000666667
 0.980276 -0.154234   1.11869 0.213893 0.000666667
 0.985339 -0.147918   1.10864 -0.0497491 0.000666667
 0.977617 -0.146951   1.11237 0.0627406 0.000666667
 0.979906 -0.137282   1.12328 -0.378652 0.000666667
0.975949 -0.14228  1.11624 0.0471307 0.000666667
  0.94425 -0.123072   1.12558 -0.0210718 0.000666667
 0.974305 -0.142419   1.12864 0.24203 0.000666667
 0.968829 -0.139634   1.10177 0.106662 0.000666667
 0.997579 -0.149769   1.14475 0.0398644 0.000666667
 0.972147 -0.143448   1.12632 -0.30159 0.000666667
  1.00182 -0.153848   1.12804 0.256109 0.000666667
 0.984823 -0.151574   1.11423 0.0515035 0.000666667
 1.00271 -0.15505  1.09882 0.182246 0.000666667
 0.954277 -0.135103   1.10168 -0.272657 0.000666667
 0.991424 -0.143086   1.12519 -0.254455 0.000666667
  0.99252 -0.149367   1.12221 0.0854662 0.000666667
 0.975405 -0.137243   1.12314 -0.0306195 0.000666667
 0.972458 -0.142201   1.10317 -0.0753057 0.000666667
 0.983347 -0.147761   1.10116 0.363168 0.000666667
 0.954005 -0.124963    1.1484 0.201803 0.000666667
  1.02222 -0.163148   1.11129 -0.347977 0.000666667
 0.961123 -0.134918   1.10154 -0.107936 0.000666667
 0.948921 -0.129732   1.13514 -0.307047 0.000666667
0.952926 -0.12133  1.10993 0.0934262 0.000666667
  1.00662 -0.156056   1.13201 -0.115395 0.000666667
 0.975209 -0.141352   1.13349 -0.273176 0.000666667
 0.988697 -0.147894   1.13229 -0.0526201 0.000666667
 0.977518 -0.142249   1.13244 0.0080962 0.000666667
 0.988156 -0.149623    1.1213 0.069723 0.000666667
0.982687 -0.1379 1.07887 -0.246219 0.000666667
 0.980465 -0.139623   1.09839 -0.129241 0.000666667
 0.955953 -0.137676   1.13459 0.00304294 0.000666667
 0.986728 -0.150805   1.12971 -0.0514235 0.000666667
0.960996 -0.12913   1.1204 0.187958 0.000666667
0.960933 -0.13645  1.10041 -0.33764 0.000666667
 0.975814 -0.145118   1.10403 -0.0658342 0.000666667
 0.958856 -0.135281   1.13447 0.142882 0.000666667
  1.00255 -0.160982   1.11515 -0.186269 0.000666667
 0.988778 -0.154331   1.16136 0.216215 0.000666667
 0.951032 -0.125349   1.14361 -0.0299154 0.000666667
 0.968171 -0.137243   1.11968 -0.0261945 0.000666667
0.960239 -0.13957  1.11407 0.0944064 0.000666667
 0.985043 -0.137948   1.11776 -0.0957346 0.000666667
 0.990599 -0.156605   1.09851 0.0299721 0.000666667
 0.973263 -0.136735    1.1235 -0.0339225 0.000666667
  0.97521 -0.136646   1.10896 -0.315321 0.000666667
 0.983405 -0.145823   1.11022 0.39469 0.000666667
 0.994588 -0.154531   1.13679 0.00690915 0.000666667
 0.960921 -0.128651   1.12979 -0.172641 0.000666667
 0.945163 -0.115517   1.11003 -0.118655 0.000666667
 0.973421 -0.144582   1.10327 -0.0659663 0.000666667
 0.943048 -0.113697   1.11902 -0.271777 0.000666667
 0.985939 -0.149059   1.11163 -0.0318996 0.000666667
 0.983946 -0.149453   1.10803 -0.0584742 0.000666667
 0.942279 -0.122189   1.12624 -0.01509 0.000666667
 0.960495 -0.131211   1.10671 -0.503913 0.000666667
 0.973669 -0.144947   1.16357 0.116984 0.000666667
 0.989086 -0.145162   1.09134 -0.190848 0.000666667
 0.987311 -0.153219   1.15919 0.251471 0.000666667


==> output_ims_seed52_withold/random_action_2.txt <==
0.049733
 0.986876 -0.151334   1.11156 -0.0581074 0.000666667
 0.976677 -0.139851   1.11101 -0.346984 0.000666667
   0.9845 -0.148259   1.12407 0.0463296 0.000666667
  0.98599 -0.150279   1.11123 -0.0703952 0.000666667
 0.988902 -0.150444   1.11563 -0.0504443 0.000666667
 0.980992 -0.140069   1.09667 -0.10466 0.000666667
 0.979415 -0.136658    1.1274 -0.561051 0.000666667
 0.984973 -0.141452   1.11708 -0.182308 0.000666667
 0.984927 -0.153419   1.10111 -0.00778356 0.000666667
 0.990576 -0.153522   1.10028 0.0383892 0.000666667
 0.979407 -0.136755   1.11227 -0.33988 0.000666667
0.991019 -0.14938  1.14013 0.0884894 0.000666667
 0.971703 -0.141135   1.13047 -0.307487 0.000666667
 0.994665 -0.158445   1.14038 0.0954328 0.000666667
0.974368 -0.14649  1.11909 -0.0863772 0.000666667
 0.98525 -0.13909  1.12068 -0.177942 0.000666667
0.987737 -0.15386  1.12356 0.138315 0.000666667
 0.979869 -0.132813   1.11639 -0.0811195 0.000666667
 0.987577 -0.141344   1.08995 -0.42348 0.000666667
 0.971382 -0.144741   1.11906 -0.0840635 0.000666667
 0.990039 -0.144609   1.08887 0.0167965 0.000666667
 0.986591 -0.146227   1.08626 -0.0423817 0.000666667
 0.990635 -0.139317   1.15209 0.38077 0.000666667
 0.989685 -0.146915   1.10966 0.0631733 0.000666667
 0.988239 -0.151379   1.12541 0.144073 0.000666667
 0.989611 -0.149263   1.13937 0.0905194 0.000666667
 0.983965 -0.141785    1.0918 -0.132305 0.000666667
 0.987136 -0.143655   1.13179 -0.0997336 0.000666667
 0.985832 -0.151739   1.12878 -0.0556519 0.000666667
  0.98876 -0.156856   1.09971 0.0302848 0.000666667
 0.986458 -0.148874   1.10712 -0.0250745 0.000666667
 0.977293 -0.137371   1.10898 -0.336813 0.000666667
 0.988907 -0.149485    1.1245 0.0587814 0.000666667
 0.987981 -0.151797   1.14041 0.0182677 0.000666667
 0.987286 -0.141404   1.12893 -0.220538 0.000666667
 0.985656 -0.157386   1.16262 -0.054778 0.000666667
 0.975572 -0.137755   1.12304 -0.063189 0.000666667
 0.987661 -0.144994   1.11418 -0.0225133 0.000666667
 0.989839 -0.146483   1.13117 0.0687396 0.000666667
 0.985893 -0.153516   1.12729 -0.0611108 0.000666667
 0.975331 -0.145472   1.13678 -0.151927 0.000666667
 0.990685 -0.149604   1.12468 0.0578853 0.000666667
    0.987 -0.149506   1.11072 -0.0698088 0.000666667
 0.983191 -0.142914   1.10806 0.132142 0.000666667
 0.988907 -0.147866   1.11501 -0.0161722 0.000666667
 0.986826 -0.150099   1.11471 0.0105475 0.000666667
 0.975493 -0.141322   1.12686 -0.161445 0.000666667
  0.97932 -0.131469   1.11449 -0.14275 0.000666667
 0.978127 -0.150693   1.11084 0.131643 0.000666667
 0.983424 -0.144427    1.1466 -0.105824 0.000666667
  1.0003 -0.15294  1.12714 0.26685 0.000666667
 0.980357 -0.142753   1.09541 -0.1681 0.000666667
 0.976245 -0.137872   1.12211 -0.0399529 0.000666667
  0.98839 -0.154154   1.10155 0.0409562 0.000666667
 0.974055 -0.143933   1.13336 -0.294261 0.000666667
 0.971597 -0.143081   1.12739 -0.312767 0.000666667
 0.986507 -0.143409   1.11923 -0.106367 0.000666667
 0.983054 -0.149876   1.14543 0.0843642 0.000666667
 0.991848 -0.148366   1.12226 0.0364774 0.000666667
 0.985801 -0.142165   1.11255 0.0371294 0.000666667
 0.959158 -0.126646   1.08742 0.434501 0.000666667
0.998445 -0.15488  1.12502 0.249002 0.000666667
 0.980074 -0.139541    1.1098 -0.301786 0.000666667
 0.987515 -0.139642   1.15187 0.372421 0.000666667
 0.972511 -0.134139   1.10568 -0.15921 0.000666667
 0.989402 -0.145819   1.11098 0.0374272 0.000666667
 0.982395 -0.154222   1.09925 -0.0442698 0.000666667
 0.986716 -0.154663   1.12924 -0.0322979 0.000666667
 0.990242 -0.154086   1.09899 -0.00810851 0.000666667
 0.981604 -0.137839    1.1079 0.144534 0.000666667
 0.979375 -0.143112   1.11268 0.0256708 0.000666667
 0.984557 -0.151243   1.12543 0.0722763 0.000666667
 0.986035 -0.155282   1.10233 0.0682728 0.000666667
 0.992405 -0.156152   1.09841 0.0292866 0.000666667
 0.986246 -0.154426   1.12639 -0.0617396 0.000666667
 0.982294 -0.148863   1.11883 0.0430081 0.000666667
 0.990315 -0.157168   1.12616 -0.0531408 0.000666667
 0.980481 -0.145972   1.10886 0.046107 0.000666667
  0.97975 -0.136271   1.11081 -0.316371 0.000666667
 0.991842 -0.152733   1.12569 -0.259468 0.000666667
 0.980768 -0.138293   1.09793 -0.135458 0.000666667
 0.977609 -0.139068   1.11301 -0.334518 0.000666667
 0.988254 -0.149191   1.11155 0.00823299 0.000666667
 0.989536 -0.150879    1.1057 -0.152532 0.000666667
 0.992444 -0.145659   1.11311 0.0651671 0.000666667
 0.977351 -0.145081   1.11135 0.223042 0.000666667
 0.98841 -0.15329   1.1027 -0.139929 0.000666667
 0.988691 -0.144825   1.08909 0.0229384 0.000666667
 0.983864 -0.149244    1.1301 0.140093 0.000666667
0.974327 -0.14517  1.11196 -0.235709 0.000666667
 0.988588 -0.148416   1.10403 0.275436 0.000666667
 0.983688 -0.146351   1.11413 0.372758 0.000666667
 0.985198 -0.147176    1.1127 0.0174104 0.000666667
 0.987328 -0.152521   1.08785 0.293665 0.000666667
0.981805 -0.14301  1.14655 -0.108955 0.000666667
 0.975641 -0.136559   1.10922 -0.297712 0.000666667
 0.976024 -0.131939   1.11052 -0.175994 0.000666667
  0.98099 -0.140185   1.11588 0.00270672 0.000666667
 0.987894 -0.154786   1.16088 0.219442 0.000666667
 0.983958 -0.146903   1.14338 0.0804739 0.000666667
 0.989504 -0.147491   1.11576 -0.019361 0.000666667
 0.977597 -0.138226   1.12469 -0.0724056 0.000666667
 0.990342 -0.154052   1.13938 0.107782 0.000666667
 0.987209 -0.147992   1.11092 -0.0547423 0.000666667
 0.988944 -0.154691   1.12822 -0.0442434 0.000666667
 0.984908 -0.143056   1.08839 -0.0425512 0.000666667
 0.996011 -0.154415   1.13744 0.106462 0.000666667
 0.974312 -0.138813   1.12737 -0.325903 0.000666667
0.968898 -0.13582  1.10444 -0.245394 0.000666667
 0.981278 -0.148662   1.15635 -0.185293 0.000666667
 0.989047 -0.146147   1.11143 0.0533043 0.000666667
 0.989737 -0.146168    1.1267 -0.0187624 0.000666667
 0.982609 -0.138013   1.12366 -0.262553 0.000666667
 0.993477 -0.148258   1.12254 0.0779885 0.000666667
 0.978421 -0.147652   1.15559 -0.189458 0.000666667
 0.978692 -0.141814   1.11582 -0.000137106 0.000666667
 0.977481 -0.135422   1.12377 -0.0612923 0.000666667
 0.987365 -0.151268   1.12732 -0.197197 0.000666667
 0.974089 -0.137192   1.11587 -0.209405 0.000666667
 0.995528 -0.155471    1.1441 0.108771 0.000666667
 0.981422 -0.143533   1.10969 0.14024 0.000666667
 0.986566 -0.138703   1.13162 -0.430537 0.000666667
 0.995799 -0.154957   1.12893 0.0327617 0.000666667
 0.992946 -0.157844   1.13997 0.11477 0.000666667
 0.983567 -0.148091   1.14251 0.0731156 0.000666667
 0.991849 -0.151399   1.10623 -0.0387752 0.000666667
 0.974832 -0.134643   1.12068 -0.318783 0.000666667
 0.985806 -0.146805   1.10975 -0.051343 0.000666667
 0.981882 -0.151135   1.11901 0.02697 0.000666667
 0.976187 -0.145272    1.1065 -0.110511 0.000666667
0.980399 -0.13671  1.11145 -0.321456 0.000666667
  0.99257 -0.151116   1.12313 -0.272197 0.000666667
 0.986022 -0.145006   1.08194 -0.0806762 0.000666667
 0.982924 -0.140274   1.11883 -0.180514 0.000666667
 0.991353 -0.156705   1.12832 -0.0759652 0.000666667
 0.984166 -0.144744   1.13509 0.0740245 0.000666667
0.993988 -0.15372  1.16137 0.246407 0.000666667
 0.982903 -0.136616   1.12359 -0.262507 0.000666667
 0.978219 -0.135484   1.10794 -0.341119 0.000666667
 0.990398 -0.156997    1.1353 -0.000962463 0.000666667
0.970029 -0.13412  1.10188 -0.240645 0.000666667
 0.981371 -0.149808   1.13557 -0.0302103 0.000666667
 0.972566 -0.136169   1.10462 -0.141002 0.000666667
 0.985573 -0.148538   1.11554 -0.0763566 0.000666667
 0.977825 -0.140841   1.12764 -0.14047 0.000666667
 0.982265 -0.148093   1.15627 -0.188102 0.000666667
 0.991017 -0.147265   1.11608 0.0163265 0.000666667
 0.983016 -0.152949   1.16121 0.240503 0.000666667
 0.984873 -0.144503   1.08999 -0.202965 0.000666667
 0.987976 -0.153812   1.10417 -0.159386 0.000666667
 0.977842 -0.137716   1.11182 -0.292146 0.000666667
 0.983733 -0.140868   1.11334 0.261059 0.000666667
 0.986651 -0.145038   1.12692 -0.0143785 0.000666667
 0.974516 -0.138049   1.12249 -0.0240145 0.000666667
 0.974284 -0.136131   1.10827 -0.313501 0.000666667
  0.97612 -0.141068    1.1232 0.0209766 0.000666667
 0.989068 -0.147221   1.12973 0.081714 0.000666667
 0.979032 -0.146171   1.10101 -0.114296 0.000666667
 0.976081 -0.144248   1.10916 -0.208904 0.000666667
 0.985718 -0.140963   1.08984 -0.196946 0.000666667
 0.986137 -0.143213   1.08353 -0.0608588 0.000666667
 0.985782 -0.146971   1.11167 -0.0464392 0.000666667
 0.984433 -0.148075   1.13727 -0.0231524 0.000666667
 0.985486 -0.143399    1.0862 -0.0454978 0.000666667
 0.984536 -0.148783   1.12764 -0.0245657 0.000666667
 0.971843 -0.136866   1.11734 -0.292552 0.000666667
 0.990103 -0.156318   1.12893 -0.0332703 0.000666667
 0.983698 -0.148897   1.11929 0.00945028 0.000666667
 0.984502 -0.149304   1.10293 0.376525 0.000666667
 0.979242 -0.135313   1.10821 -0.360318 0.000666667
 0.985305 -0.147815     1.117 -0.0928925 0.000666667
0.994018 -0.14986  1.12292 0.0785934 0.000666667
 0.976941 -0.140509   1.12177 -0.0702405 0.000666667
 0.978599 -0.144404   1.09817 -0.144062 0.000666667
  0.98622 -0.148072   1.10609 0.405925 0.000666667
 0.974216 -0.133857   1.11658 -0.242043 0.000666667
  0.99133 -0.143895   1.10975 -0.00463596 0.000666667
0.994115 -0.15982   1.1346 0.00158933 0.000666667
 0.989884 -0.148991   1.11371 0.00227593 0.000666667
0.989387 -0.14717   1.1287 0.066602 0.000666667
 0.982394 -0.144892   1.12506 -0.168769 0.000666667
 0.989971 -0.153372   1.13016 -0.0421814 0.000666667
 0.978374 -0.138008   1.10437 -0.0845988 0.000666667
 1.00005 -0.15361  1.12746 0.264799 0.000666667
 0.988062 -0.147308   1.12286 0.0407656 0.000666667
 0.975228 -0.137386   1.10827 -0.313697 0.000666667
 0.987104 -0.139835   1.10626 -0.213938 0.000666667
 0.982735 -0.138641   1.11037 -0.307334 0.000666667
 0.989657 -0.148261   1.12424 0.0757912 0.000666667
 0.984168 -0.141273   1.11143 0.0272931 0.000666667
 0.965812 -0.126119   1.12767 -0.429773 0.000666667
 0.979973 -0.135561   1.11554 -0.109024 0.000666667
 0.989804 -0.156932   1.16115 0.224126 0.000666667
 0.986291 -0.155057    1.0984 -0.156134 0.000666667
 0.985692 -0.142416   1.08231 -0.0793159 0.000666667
 0.992066 -0.155478   1.13114 0.0611002 0.000666667
 0.994833 -0.155589   1.14239 0.0934348 0.000666667
 0.990066 -0.160683    1.0979 0.0268556 0.000666667
  0.99743 -0.153025   1.13512 0.137742 0.000666667
 0.984571 -0.146219    1.1207 -0.120473 0.000666667
 0.988433 -0.152376   1.13167 -0.0378775 0.000666667
 0.988741 -0.143349    1.1152 -0.0314797 0.000666667
0.987247 -0.14392  1.11619 -0.124505 0.000666667
 0.977835 -0.141513   1.10306 -0.0735898 0.000666667
 0.978812 -0.144492   1.15272 -0.207073 0.000666667
 0.973173 -0.147319   1.13869 -0.141586 0.000666667
 0.989071 -0.144336   1.10837 -0.0160664 0.000666667
 0.988947 -0.147749   1.08621 0.278262 0.000666667
   0.9808 -0.140131    1.0983 -0.11274 0.000666667
0.983297 -0.14723  1.14282 0.0648372 0.000666667
0.981871 -0.13787  1.10955 0.14869 0.000666667
 0.972056 -0.140727   1.13227 -0.281014 0.000666667
 0.969278 -0.142848     1.124 -0.291293 0.000666667
  1.00349 -0.149256   1.11393 0.287449 0.000666667
 0.984398 -0.152355    1.1271 -0.0386225 0.000666667
 0.989527 -0.156585   1.11476 0.241584 0.000666667
 0.976709 -0.145924   1.11124 0.0380622 0.000666667
 0.988527 -0.145593   1.08338 -0.0715642 0.000666667
0.985201 -0.1444 1.08733 -0.0568927 0.000666667
 0.988667 -0.151348   1.13951 0.00111648 0.000666667
 0.989143 -0.143339   1.08515 -0.309702 0.000666667
    0.979 -0.131618   1.12097 -0.267028 0.000666667
 0.988012 -0.148108   1.12468 0.0247115 0.000666667
 0.986236 -0.150152   1.12479 -0.203186 0.000666667
 0.989507 -0.144859   1.07985 -0.0675935 0.000666667
 0.985073 -0.149599   1.12218 0.0109319 0.000666667
0.988072 -0.15623  1.16073 0.244761 0.000666667
0.984773 -0.15334  1.10086 -0.022229 0.000666667
  1.00214 -0.147809   1.11743 0.303258 0.000666667
 0.988647 -0.154044   1.16212 0.203334 0.000666667
 0.978311 -0.133361   1.10988 -0.17938 0.000666667
 0.988998 -0.148336   1.13272 0.0711512 0.000666667
 0.989757 -0.155803   1.11633 0.234288 0.000666667
 0.979683 -0.136646   1.10685 -0.360815 0.000666667
 0.976475 -0.136057   1.16014 -0.57394 0.000666667
 0.982584 -0.141991   1.11204 0.0471508 0.000666667
0.982455 -0.14224  1.10905 0.13872 0.000666667
 0.986907 -0.145869   1.13335 0.0695259 0.000666667
 0.989648 -0.140334   1.15318 0.375155 0.000666667
0.981995 -0.13654  1.12003 -0.287817 0.000666667
0.993834 -0.15316  1.15714 -0.200231 0.000666667
  0.98626 -0.150142   1.12955 -0.0472249 0.000666667
0.989627 -0.14007   1.1034 0.0830287 0.000666667
 0.988467 -0.140338   1.08544 0.00487291 0.000666667
 0.990843 -0.143892   1.11251 0.0661111 0.000666667
 0.989157 -0.145783   1.13147 -0.0638164 0.000666667
 0.987338 -0.155644   1.16074 0.220499 0.000666667
 0.98621 -0.14622  1.07771 -0.0598428 0.000666667
 0.978749 -0.140836   1.10477 -0.0366342 0.000666667
 0.985427 -0.144023   1.09077 -0.203951 0.000666667
 0.977611 -0.144285   1.09554 -0.146844 0.000666667
0.978506 -0.13318  1.10808 -0.165027 0.000666667
 0.976368 -0.138513   1.10825 -0.293095 0.000666667
 0.988445 -0.153674   1.10548 -0.159715 0.000666667
 0.990328 -0.146669   1.13411 0.0650821 0.000666667
0.988027 -0.15193  1.14088 0.0782544 0.000666667
 0.981923 -0.148935   1.13945 0.00264071 0.000666667
 1.00168 -0.15522  1.12928 0.274176 0.000666667
 0.984116 -0.141816   1.11681 -0.187646 0.000666667
 0.979191 -0.135401   1.11062 -0.340564 0.000666667
  0.98125 -0.137212   1.10971 -0.31087 0.000666667
 0.994462 -0.153103   1.13867 0.0359325 0.000666667
 0.993635 -0.149548    1.1205 0.0643179 0.000666667
  0.97664 -0.147816    1.0997 -0.143965 0.000666667
 0.982817 -0.140443   1.09314 -0.128399 0.000666667
 0.967719 -0.136667   1.09629 -0.190264 0.000666667
 0.990588 -0.152267   1.10593 0.194919 0.000666667
 0.981428 -0.144137   1.10248 -0.121834 0.000666667
 0.984883 -0.150209   1.11077 -0.0742852 0.000666667
 0.978136 -0.145707   1.12744 -0.206409 0.000666667
 0.990233 -0.150372    1.1392 0.057272 0.000666667
 0.977841 -0.137971    1.1083 -0.368552 0.000666667
 0.983754 -0.151249   1.12101 0.0187186 0.000666667
0.982706 -0.13945  1.11909 -0.0199113 0.000666667
 0.987775 -0.152331    1.1105 -0.069691 0.000666667
 0.987237 -0.148118   1.11597 -0.0208663 0.000666667
  0.96992 -0.132411   1.10068 -0.155256 0.000666667
 0.988441 -0.150088   1.14057 0.000151108 0.000666667
0.997703 -0.14939   1.1468 0.046235 0.000666667
 0.977166 -0.136395   1.12185 0.0134203 0.000666667
 0.980296 -0.134053   1.11061 -0.341196 0.000666667
 0.981021 -0.137777   1.07733 -0.244364 0.000666667
 0.993267 -0.151408   1.14174 0.0836549 0.000666667
  0.98903 -0.142873   1.10933 0.00669618 0.000666667
 0.974541 -0.137119   1.10733 -0.325622 0.000666667
 0.990642 -0.146511   1.12297 0.0305539 0.000666667
 0.979222 -0.146005   1.15124 -0.208489 0.000666667
 0.997961 -0.154001   1.13474 0.109976 0.000666667
 0.985048 -0.154843   1.10066 -0.0238923 0.000666667
 0.996964 -0.153605   1.13108 0.280597 0.000666667
 0.997414 -0.154974   1.09774 0.191698 0.000666667
  0.99331 -0.150854   1.14067 0.103632 0.000666667
 0.980878 -0.141648   1.09353 -0.13818 0.000666667
 0.994528 -0.156643    1.1029 0.230905 0.000666667
 0.989349 -0.147644   1.11558 0.0113409 0.000666667
0.978306 -0.13347  1.11289 -0.13698 0.000666667
 0.989215 -0.141786    1.0802 -0.0692911 0.000666667
  0.98519 -0.151129   1.10914 -0.0360062 0.000666667
 0.991848 -0.149352   1.10648 0.189258 0.000666667
0.988261 -0.14312  1.12485 -0.021072 0.000666667
 0.986066 -0.144922   1.08497 -0.0698922 0.000666667
 0.992328 -0.147043    1.0921 0.242534 0.000666667
 0.979515 -0.138696   1.12204 -0.367527 0.000666667
 0.980212 -0.140639   1.09363 -0.131063 0.000666667
 0.994191 -0.154933   1.13121 0.031613 0.000666667
 0.991747 -0.148058   1.12046 0.0646312 0.000666667
0.983284 -0.14395  1.11098 0.0364611 0.000666667
 0.975713 -0.135521   1.12166 0.0027008 0.000666667
 0.996758 -0.153298   1.12883 0.262191 0.000666667
 0.983943 -0.149937   1.10853 -0.0685236 0.000666667
 0.989129 -0.151336   1.14164 0.0605274 0.000666667
 0.992508 -0.149115   1.10427 0.0060585 0.000666667
 0.97971 -0.13657  1.10764 -0.319487 0.000666667
0.988993 -0.14575  1.11023 0.0613323 0.000666667
 0.986975 -0.139088   1.15373 0.370859 0.000666667
  0.98171 -0.141775   1.11552 0.271228 0.000666667
 0.989481 -0.143338   1.12968 -0.0848759 0.000666667
 0.982089 -0.150028   1.10127 0.363132 0.000666667
 0.986045 -0.142964   1.11207 0.371047 0.000666667
 0.974659 -0.137358   1.11815 -0.290555 0.000666667
 0.991922 -0.157957   1.13157 -0.0225818 0.000666667
  0.98879 -0.153904   1.10365 -0.199525 0.000666667
 0.972367 -0.137629   1.11988 -0.306849 0.000666667
 0.990904 -0.157356   1.11675 0.232732 0.000666667
0.980595 -0.14163  1.11573 0.0136737 0.000666667
  0.97585 -0.137755   1.12335 -0.0322183 0.000666667
 0.994539 -0.147604   1.10692 -0.0174778 0.000666667
0.990453 -0.15364  1.09979 0.00307878 0.000666667
 0.996114 -0.151606   1.10506 0.190565 0.000666667
 0.990679 -0.148585   1.13224 0.0475483 0.000666667
 0.978566 -0.134306   1.10907 -0.378016 0.000666667
 0.988957 -0.146004   1.13184 0.0905039 0.000666667
 0.992125 -0.154236   1.12969 -0.0249351 0.000666667
 0.974069 -0.142079   1.13722 -0.235793 0.000666667
 0.982433 -0.140752   1.09277 -0.12624 0.000666667
 0.987514 -0.143422    1.1184 -0.0731287 0.000666667
0.992406 -0.15239  1.12822 -0.225301 0.000666667
 0.974455 -0.142115   1.10542 -0.0851548 0.000666667
 0.985149 -0.149251    1.1092 -0.0415956 0.000666667
0.990499 -0.15821  1.13508 -0.0355836 0.000666667
 0.989711 -0.157345   1.13718 -0.00332898 0.000666667
  1.00132 -0.152942   1.12871 0.254601 0.000666667
 0.984646 -0.137987   1.10928 -0.0915639 0.000666667
 0.979545 -0.149311   1.12316 0.243342 0.000666667
 0.975227 -0.141358   1.09079 -0.0369625 0.000666667
 0.978424 -0.133899   1.10593 -0.36838 0.000666667
 0.986059 -0.154158   1.08923 0.131904 0.000666667
 0.978609 -0.135199   1.11147 -0.142383 0.000666667
0.977516 -0.13871  1.12063 -0.0757494 0.000666667
0.975981 -0.13629  1.16051 -0.569816 0.000666667
 0.987511 -0.144706   1.08248 -0.290203 0.000666667
 0.988097 -0.146596    1.1204 0.0698378 0.000666667
 0.984475 -0.148961   1.12603 -0.0341663 0.000666667
0.994806 -0.15419  1.13607 0.113034 0.000666667
 0.990096 -0.143993   1.13065 -0.0811534 0.000666667
 0.983433 -0.140503   1.11616 -0.188213 0.000666667
 0.981362 -0.133959   1.12729 -0.518257 0.000666667
 0.986834 -0.146039   1.13984 0.216885 0.000666667
0.981458 -0.15446  1.13008 0.322275 0.000666667
 0.994998 -0.152877   1.13661 0.104377 0.000666667
0.981951 -0.14786  1.08242 0.30316 0.000666667
 0.991893 -0.158859   1.13749 -0.0285909 0.000666667
 0.979898 -0.147457   1.15493 -0.171891 0.000666667
 0.979737 -0.139607   1.10884 -0.316248 0.000666667
 0.985192 -0.145066   1.14327 0.0682167 0.000666667
0.996778 -0.15544  1.14313 0.0941317 0.000666667
0.990849 -0.14926  1.08961 0.263402 0.000666667
 0.989343 -0.149386   1.11483 -0.00677447 0.000666667
 0.991941 -0.139727   1.10376 0.0887279 0.000666667
 0.977025 -0.139904   1.10858 -0.356274 0.000666667
 0.985139 -0.144026   1.08669 -0.0335541 0.000666667
 0.986676 -0.144445    1.0868 -0.0321081 0.000666667
 0.985702 -0.146477   1.09387 -0.187495 0.000666667
 0.984456 -0.155546   1.10078 0.0525402 0.000666667
 0.994696 -0.157658   1.14197 0.0736448 0.000666667
 0.980044 -0.139096   1.10456 -0.378217 0.000666667
 0.989944 -0.147279    1.1345 -0.0426937 0.000666667
0.983433 -0.14692  1.12777 -0.182934 0.000666667
 0.990002 -0.149415   1.13096 0.053173 0.000666667
 0.98321 -0.14462  1.11097 0.0231027 0.000666667
 0.980376 -0.144337   1.11043 0.244238 0.000666667
 0.991608 -0.156648   1.13406 -0.0320087 0.000666667
 0.980578 -0.136354   1.10966 -0.324808 0.000666667
 0.980443 -0.142423   1.09709 -0.151163 0.000666667
 0.980201 -0.146839   1.07341 -0.0948722 0.000666667
0.981977 -0.14696  1.12782 -0.173315 0.000666667
   0.9774 -0.144475   1.13503 0.0985495 0.000666667
 0.981237 -0.136581    1.1224 -0.267059 0.000666667
 0.986896 -0.144583   1.09168 -0.18 0.000666667
0.991641 -0.15808  1.09784 0.0199695 0.000666667
  0.97844 -0.141574   1.11796 0.0781831 0.000666667
  0.98755 -0.148323   1.11513 -0.0880767 0.000666667
 0.975745 -0.140858   1.11457 0.439808 0.000666667
 0.989547 -0.156356   1.10282 -0.179702 0.000666667
   1.0019 -0.156173   1.12848 0.280923 0.000666667
 0.980173 -0.140203   1.12038 -0.00409156 0.000666667
0.990493 -0.14428  1.08857 0.0277527 0.000666667
 0.985576 -0.144758   1.13335 -0.090691 0.000666667
 0.989667 -0.147689   1.11612 -0.0181787 0.000666667
  0.98733 -0.141309   1.08825 -0.217843 0.000666667
 0.976069 -0.145927   1.10911 -0.00239391 0.000666667
 0.982069 -0.148614   1.08449 0.267834 0.000666667
 0.978641 -0.136096   1.10928 -0.362504 0.000666667
  1.00177 -0.152416   1.12305 0.205526 0.000666667
 0.975662 -0.135962   1.10263 -0.0907891 0.000666667
 0.985437 -0.144227    1.1394 0.204477 0.000666667
 0.980988 -0.139747   1.09881 -0.146974 0.000666667
 0.977348 -0.137731   1.10986 -0.320334 0.000666667
 0.978495 -0.144672   1.09982 -0.103482 0.000666667
 0.975064 -0.144756    1.1125 0.0282037 0.000666667
 0.988315 -0.149316    1.1398 0.0742273 0.000666667
  0.97685 -0.145336   1.10884 -0.0082851 0.000666667
 0.996268 -0.153386   1.13111 0.0572178 0.000666667
  0.99223 -0.157945   1.13636 -0.0246819 0.000666667
0.995512 -0.15455  1.13943 0.0610306 0.000666667
 0.987648 -0.152536   1.12961 -0.0668928 0.000666667
 0.978418 -0.147271   1.15201 -0.199419 0.000666667
 0.986403 -0.155357   1.12574 -0.0674261 0.000666667
 0.988873 -0.147297   1.12923 -0.250543 0.000666667
 0.975959 -0.137029   1.10899 -0.303037 0.000666667
 0.978468 -0.137342   1.10705 -0.338852 0.000666667
 0.993044 -0.152498   1.13704 0.104693 0.000666667
 0.975167 -0.136521   1.12034 -0.118467 0.000666667
0.987284 -0.14379  1.12826 -0.0231448 0.000666667
0.991153 -0.1544 1.15702 -0.210293 0.000666667
 0.991325 -0.151551   1.13918 0.000345766 0.000666667
 0.985743 -0.147773   1.11045 -0.081554 0.000666667
 0.983635 -0.144535   1.14679 -0.0897276 0.000666667
 0.979692 -0.138712   1.11063 -0.300811 0.000666667
0.987348 -0.15238  1.12617 -0.195056 0.000666667
 0.979827 -0.141714   1.11615 -0.00617061 0.000666667
 0.998158 -0.153336   1.13344 0.301196 0.000666667
 0.985083 -0.148914   1.10901 -0.0112512 0.000666667
 0.978999 -0.141184    1.1255 -0.123874 0.000666667
 0.991593 -0.148034   1.11655 -0.0187935 0.000666667
0.979887 -0.13944  1.11092 -0.292284 0.000666667
 0.980895 -0.145998   1.13582 0.0367958 0.000666667
 0.980598 -0.137949   1.10357 -0.358636 0.000666667
 0.988118 -0.150126   1.14182 0.0969362 0.000666667
 0.989153 -0.145938   1.11131 0.0647003 0.000666667
 0.997104 -0.152312   1.10709 0.175852 0.000666667
 0.971874 -0.143204    1.1244 -0.318216 0.000666667
 0.989747 -0.150446   1.13972 0.0795188 0.000666667
 0.982135 -0.142038   1.13234 0.0263133 0.000666667
 0.992285 -0.156926    1.1347 -0.0229782 0.000666667
  0.98014 -0.146043    1.1102 0.0362149 0.000666667
 0.978626 -0.140922   1.12747 -0.137173 0.000666667
 0.990038 -0.156926   1.09719 0.0364384 0.000666667
   0.9921 -0.157316   1.13457 -0.00882172 0.000666667
 0.976561 -0.142614   1.11095 -0.013587 0.000666667
 0.986533 -0.148654   1.11031 -0.063339 0.000666667
 0.987226 -0.145769    1.0888 -0.203202 0.000666667
 0.986616 -0.151106   1.13834 0.0572349 0.000666667
 0.999976 -0.157306   1.13061 0.267252 0.000666667
   0.9869 -0.151313   1.13167 -0.0521586 0.000666667
  1.00155 -0.152774   1.12833 0.256697 0.000666667
 0.990777 -0.157593   1.10374 -0.0386361 0.000666667
 0.988636 -0.152135   1.10055 0.0299908 0.000666667
 0.975417 -0.135533   1.11134 -0.132276 0.000666667
0.983724 -0.14255  1.13338 0.122875 0.000666667
  0.98641 -0.143774   1.08233 -0.0135187 0.000666667
  0.98698 -0.150066   1.10888 -0.073125 0.000666667
 0.991556 -0.147394   1.13231 0.075298 0.000666667
 0.989644 -0.148018   1.11452 0.00350537 0.000666667
 0.985918 -0.148036   1.13712 -0.0371868 0.000666667
 0.986059 -0.141761   1.12693 -0.256261 0.000666667
 0.988965 -0.140049   1.09404 0.344834 0.000666667
 0.987699 -0.156481   1.12756 -0.0502377 0.000666667
 0.984681 -0.142053   1.11232 0.376497 0.000666667
 0.982552 -0.141812   1.11961 -0.00552031 0.000666667
 0.976637 -0.134601   1.12176 -0.321902 0.000666667
  0.98771 -0.151782   1.14719 -0.316371 0.000666667
  0.99331 -0.146895   1.09073 0.246681 0.000666667
 0.990939 -0.140753   1.10895 0.00855227 0.000666667
 0.986764 -0.153238   1.15954 0.268225 0.000666667
 0.993309 -0.146167   1.10513 0.2575 0.000666667
 0.991197 -0.153293   1.09945 0.00187332 0.000666667
 0.981025 -0.143784   1.14794 -0.132553 0.000666667
 0.986582 -0.142673    1.1075 -0.160495 0.000666667
 0.991696 -0.147371   1.11166 0.042231 0.000666667
 0.981201 -0.137855   1.11873 -0.00535183 0.000666667
  0.98177 -0.137129   1.12398 -0.290748 0.000666667
0.978751 -0.1395 1.11298 -0.336381 0.000666667
 0.992328 -0.147624   1.12312 0.0398973 0.000666667
 0.984602 -0.141884    1.1181 -0.105379 0.000666667
 0.987724 -0.142355   1.12585 -0.416414 0.000666667
 0.988132 -0.144126   1.08047 -0.0770742 0.000666667
 0.993989 -0.156413   1.12894 0.0230444 0.000666667
 0.980044 -0.136191   1.11811 0.00912081 0.000666667
 0.980042 -0.149628   1.08032 0.291523 0.000666667
 0.988882 -0.147714    1.1109 -0.0699351 0.000666667
 0.987125 -0.145966   1.11079 0.0553022 0.000666667
 0.976403 -0.143286   1.13129 0.00188409 0.000666667
 0.99555 -0.15369  1.13116 0.0704982 0.000666667
 0.993097 -0.153713   1.15974 0.227418 0.000666667
 0.984562 -0.150743   1.10193 0.403439 0.000666667
 0.987589 -0.144445   1.11465 -0.0259367 0.000666667
 0.976341 -0.137261   1.12131 -0.0798693 0.000666667
 0.978179 -0.139784   1.10901 -0.338204 0.000666667
 0.983475 -0.136419   1.07712 -0.0104555 0.000666667
 0.974109 -0.141052   1.11658 0.00650963 0.000666667
0.990712 -0.15574  1.09814 0.0154744 0.000666667
 0.976067 -0.151932   1.14725 -0.215151 0.000666667
 0.972763 -0.141725   1.12751 -0.316451 0.000666667
 0.982314 -0.145764   1.12445 -0.188171 0.000666667
 0.976267 -0.135767   1.10695 -0.379751 0.000666667
 0.995512 -0.156047   1.14057 0.0922858 0.000666667
 0.976096 -0.139676   1.10874 -0.348289 0.000666667
0.988635 -0.1505 1.12079 0.0775278 0.000666667
 0.976052 -0.136307   1.11995 -0.21897 0.000666667
 0.982468 -0.146294   1.12749 -0.176362 0.000666667
 0.979309 -0.141604   1.12642 -0.153805 0.000666667
 0.989464 -0.155884   1.10197 -0.197888 0.000666667
 0.999905 -0.151433   1.12622 0.243806 0.000666667
 0.964513 -0.133196   1.11991 -0.281863 0.000666667
 0.981039 -0.137764   1.07711 -0.0104732 0.000666667
 0.978333 -0.134668    1.1395 -0.158276 0.000666667
0.972604 -0.14148  1.13423 -0.251538 0.000666667
 0.986567 -0.149766   1.13634 -0.0469884 0.000666667
 0.995389 -0.153188   1.13648 0.111916 0.000666667
0.982863 -0.14429  1.13155 -0.000755539 0.000666667
 0.992571 -0.155366   1.12677 0.0403301 0.000666667
 0.991407 -0.138155   1.09296 0.297556 0.000666667
 0.972454 -0.142014   1.16457 0.0971772 0.000666667
   0.9825 -0.137275   1.12326 -0.237288 0.000666667
 0.979937 -0.147459   1.11182 0.0538484 0.000666667
  0.98678 -0.139155   1.12609 -0.442319 0.000666667
 0.990411 -0.153861   1.12783 -0.265306 0.000666667
 0.985274 -0.144916   1.09271 -0.171787 0.000666667
0.995203 -0.15532  1.14154 0.105804 0.000666667
 0.981637 -0.143561   1.12527 0.302649 0.000666667
  1.00431 -0.156013   1.09973 0.148691 0.000666667
 0.988072 -0.150929   1.10241 -0.170078 0.000666667
  0.98999 -0.147344    1.0876 0.263071 0.000666667
 0.990289 -0.145335   1.12136 0.0238426 0.000666667
0.988182 -0.15616  1.10666 -0.0550272 0.000666667
 0.978958 -0.137912   1.10902 -0.333357 0.000666667
  0.98254 -0.144435   1.11069 0.0302798 0.000666667
0.974335 -0.14529  1.13742 -0.16993 0.000666667
   1.0048 -0.167596    1.1354 -0.0396199 0.000666667
 0.991368 -0.147222   1.11198 0.0438185 0.000666667
 0.994059 -0.156283   1.13459 0.0332539 0.000666667
 0.977044 -0.144449   1.10136 -0.143019 0.000666667
  0.98221 -0.136292   1.07682 -0.00186237 0.000666667
 0.981363 -0.150802   1.11763 0.020256 0.000666667
 0.988401 -0.144304   1.10956 -0.00609538 0.000666667
 0.978876 -0.138859   1.10712 -0.370377 0.000666667
0.988029 -0.15106  1.14301 -0.0174658 0.000666667
 0.98792 -0.14192  1.12403 -0.00286573 0.000666667
 0.972374 -0.136005   1.12192 -0.316005 0.000666667
  0.98438 -0.145576   1.08525 -0.056126 0.000666667
  1.00286 -0.153392   1.13056 0.270992 0.000666667
 0.983664 -0.138278   1.08006 -0.247998 0.000666667
  0.98531 -0.147765   1.10068 0.402786 0.000666667
 0.985154 -0.142542   1.10614 -0.19872 0.000666667
 0.983628 -0.157065   1.16375 -0.0338202 0.000666667
 0.999665 -0.153602   1.12824 0.284279 0.000666667
 0.976156 -0.137134   1.11821 -0.221479 0.000666667
 0.991647 -0.149141    1.0893 0.267094 0.000666667
  0.98445 -0.143996    1.1177 -0.137755 0.000666667
 0.985953 -0.136008   1.12106 -0.287477 0.000666667
  0.98712 -0.141379   1.08045 -0.0522495 0.000666667
0.975215 -0.13953  1.12569 -0.0874338 0.000666667
 0.995555 -0.151443   1.13781 0.108395 0.000666667
0.997078 -0.15662  1.14039 0.0683436 0.000666667
 0.988854 -0.151212   1.13918 -0.00166109 0.000666667
 0.980753 -0.142204   1.11251 0.045675 0.000666667
 0.988785 -0.139525   1.15393 0.372709 0.000666667
 0.975556 -0.145623   1.11286 0.0278002 0.000666667
 0.993061 -0.158475   1.13651 -0.00715276 0.000666667
 0.986579 -0.147503   1.11493 0.00271753 0.000666667
 0.998029 -0.156927   1.14166 0.0979084 0.000666667
 0.985644 -0.148735   1.11597 0.00910284 0.000666667
0.982278 -0.14657  1.11049 0.397436 0.000666667
 0.984519 -0.140756   1.11909 -0.173273 0.000666667
 0.996154 -0.152278   1.13315 0.10428 0.000666667
 0.991383 -0.156942   1.13629 -0.0428361 0.000666667
 0.979782 -0.142698   1.11613 0.0222618 0.000666667
 0.975845 -0.135418    1.1194 -0.302219 0.000666667
 0.971617 -0.134363   1.10659 -0.151266 0.000666667
 0.987315 -0.152885   1.15939 0.231798 0.000666667
 0.990996 -0.150137   1.08592 0.28581 0.000666667
 0.990586 -0.140843   1.10418 0.0766755 0.000666667
 0.993786 -0.147056   1.09189 0.251907 0.000666667
 0.979806 -0.148681   1.07454 -0.114978 0.000666667
 0.976474 -0.145147   1.15444 -0.197471 0.000666667
 0.984767 -0.153006   1.12871 -0.0631989 0.000666667
  0.98826 -0.146658   1.10918 -0.0629525 0.000666667
 0.983158 -0.146765   1.14774 -0.121368 0.000666667
  0.98199 -0.144647   1.12663 -0.182124 0.000666667
 0.970788 -0.143148   1.12534 -0.301594 0.000666667
 0.992244 -0.142289   1.10991 0.0330408 0.000666667
 0.975253 -0.138819   1.12439 -0.011447 0.000666667
 0.999751 -0.155116   1.12773 0.288358 0.000666667
 0.978356 -0.142546   1.11462 0.0232667 0.000666667
 0.986749 -0.144716   1.08561 -0.0417771 0.000666667
 0.976981 -0.142131   1.12271 -0.0582672 0.000666667
 0.974983 -0.134561   1.12069 -0.33492 0.000666667
 0.990702 -0.160409   1.13253 -0.023813 0.000666667
 0.988567 -0.144089   1.12872 -0.0158234 0.000666667
0.985306 -0.1473  1.1186 -0.124108 0.000666667
 0.985087 -0.144125   1.08457 -0.0780521 0.000666667
 0.982827 -0.147698   1.12133 0.00518489 0.000666667
 0.986581 -0.143156   1.07978 -0.0691682 0.000666667
0.989443 -0.15169  1.14702 -0.291354 0.000666667
 0.982568 -0.143717   1.14887 -0.154964 0.000666667
 0.989685 -0.153079   1.09916 0.0343145 0.000666667
 0.992421 -0.147115   1.08865 0.269848 0.000666667
  0.98005 -0.136572   1.10627 -0.362228 0.000666667
 0.980557 -0.147946   1.15568 -0.181458 0.000666667
 0.990519 -0.154193   1.10023 0.0282576 0.000666667
  0.98784 -0.143396   1.12651 -0.00967278 0.000666667
 0.983901 -0.150021   1.13492 -0.0438529 0.000666667
0.976991 -0.14697  1.09691 -0.147861 0.000666667
  0.97729 -0.144194   1.09863 -0.155929 0.000666667
 0.975178 -0.136679   1.09691 -0.260949 0.000666667
 0.992975 -0.152533   1.13806 0.104233 0.000666667
 0.982143 -0.146362   1.09972 -0.152401 0.000666667
 0.985831 -0.141022    1.1184 -0.168694 0.000666667
 0.990591 -0.144513   1.13416 -0.0886882 0.000666667
 0.984555 -0.144734   1.12537 -0.00248676 0.000666667
 0.973639 -0.140266    1.1242 -0.0626328 0.000666667
 0.981045 -0.141063   1.09378 -0.139768 0.000666667
 0.980824 -0.141882   1.11339 0.0554303 0.000666667
 0.978663 -0.136213   1.10877 -0.3087 0.000666667
 0.990442 -0.148844   1.11669 -0.00886161 0.000666667
0.983144 -0.14259  1.08439 -0.0644105 0.000666667
 0.985317 -0.140865   1.10534 -0.194446 0.000666667
  0.99135 -0.156277   1.09477 0.1386 0.000666667
 0.980952 -0.140466   1.09559 -0.142741 0.000666667
 0.988993 -0.144143   1.08893 0.0133677 0.000666667
 0.984785 -0.140229   1.11874 -0.0858163 0.000666667
 0.979769 -0.137921   1.11101 -0.320133 0.000666667
 0.978063 -0.135357   1.11638 -0.0952669 0.000666667
 0.986944 -0.152317   1.12782 -0.0722004 0.000666667
 0.979275 -0.135844    1.1247 -0.371241 0.000666667
0.984265 -0.13614  1.12131 -0.272621 0.000666667
 0.984794 -0.149015   1.12045 0.0229587 0.000666667
0.985379 -0.15138   1.1261 -0.0651244 0.000666667
 0.987277 -0.152328   1.16007 0.251137 0.000666667
 0.985857 -0.147008   1.10859 -0.0393723 0.000666667
 0.979542 -0.136309   1.11544 -0.073478 0.000666667
 0.996667 -0.154514   1.10084 0.25687 0.000666667
 0.977308 -0.145239   1.12639 -0.200609 0.000666667
 0.982185 -0.142205   1.09439 -0.135536 0.000666667
 0.981751 -0.150798   1.12094 0.0196703 0.000666667
 0.986439 -0.135495   1.10358 -0.244739 0.000666667
 0.996481 -0.152242   1.13667 0.098912 0.000666667
 0.986654 -0.150737   1.10649 -0.0260709 0.000666667
 0.991474 -0.145038   1.10252 0.228421 0.000666667
0.976268 -0.13595  1.10897 -0.291467 0.000666667
  0.98604 -0.152491   1.14885 -0.313567 0.000666667
 0.990173 -0.149206   1.14042 -0.000264239 0.000666667
 0.977812 -0.133902   1.13012 -0.212687 0.000666667
 0.992131 -0.160226   1.13417 0.00670648 0.000666667
 0.985624 -0.143015   1.11114 0.396291 0.000666667
 0.994242 -0.153437   1.14264 0.0763507 0.000666667
 0.979807 -0.136606   1.11723 0.0169347 0.000666667
 0.977358 -0.146148   1.15111 -0.21318 0.000666667
 0.991515 -0.155452   1.14192 0.108805 0.000666667
 0.979638 -0.142918   1.09649 -0.14398 0.000666667
 0.97994 -0.14548  1.15216 -0.213444 0.000666667
0.989804 -0.14519   1.1312 0.0952879 0.000666667
 0.986742 -0.153459    1.0977 -0.156222 0.000666667
  1.00478 -0.157609    1.1001 0.165586 0.000666667
  0.98763 -0.142034   1.12429 -0.0141332 0.000666667
 0.973352 -0.141005   1.13672 -0.254542 0.000666667
 0.987543 -0.155978   1.16076 0.220174 0.000666667
 0.987961 -0.141464   1.15108 0.364316 0.000666667
 0.992507 -0.150391   1.08943 0.280516 0.000666667
  0.98918 -0.139559   1.15321 0.36872 0.000666667
 0.985846 -0.149583   1.12624 -0.0574411 0.000666667
 0.987441 -0.153753   1.16266 0.226821 0.000666667
  0.99143 -0.155501   1.09485 0.153258 0.000666667
 0.976082 -0.134921   1.12185 -0.311995 0.000666667
 0.976063 -0.135543   1.10803 -0.315695 0.000666667
   0.9926 -0.145827   1.11036 0.0473414 0.000666667
 0.985174 -0.147202   1.10801 -0.0301094 0.000666667
 0.988985 -0.146556   1.11116 0.0653754 0.000666667
 0.990345 -0.148291   1.11549 -0.0129778 0.000666667
 0.987285 -0.153049   1.10513 -0.199504 0.000666667
 0.979062 -0.145592   1.13377 0.0262505 0.000666667
  0.98663 -0.153287    1.1285 -0.061426 0.000666667
0.973614 -0.14069  1.13256 -0.155963 0.000666667
 0.991809 -0.146639   1.09005 0.256938 0.000666667
 0.986128 -0.143931   1.12825 -0.278114 0.000666667
 0.981271 -0.134155   1.10806 -0.333694 0.000666667
0.991654 -0.15448  1.12843 0.050331 0.000666667
 0.998225 -0.151271   1.13164 0.29188 0.000666667
 0.990792 -0.154407   1.12572 -0.0395079 0.000666667
 0.982422 -0.136919   1.12011 -0.27665 0.000666667
 0.976609 -0.137506   1.10843 -0.345117 0.000666667
 0.984867 -0.141963   1.11228 0.364752 0.000666667
  0.98082 -0.145646   1.13415 0.047536 0.000666667
 0.998369 -0.152878   1.12611 0.305096 0.000666667
  0.97141 -0.143348     1.125 -0.295231 0.000666667
0.973332 -0.13737  1.10367 -0.100795 0.000666667
 0.990886 -0.152869   1.12539 -0.263499 0.000666667
 0.978473 -0.139858   1.10688 -0.324002 0.000666667
 0.980322 -0.146391    1.1553 -0.188024 0.000666667
 0.987707 -0.145064   1.08505 -0.0582845 0.000666667
 0.978578 -0.137185   1.10523 -0.344453 0.000666667
 0.975466 -0.152377    1.1443 -0.221447 0.000666667
0.987363 -0.14437  1.14537 -0.200499 0.000666667
 0.998315 -0.153515    1.1284 0.264987 0.000666667
 0.982996 -0.143752   1.08979 -0.190011 0.000666667
0.975955 -0.12687  1.13272 0.464884 0.000666667
 0.985981 -0.149642   1.11001 -0.0497419 0.000666667
 0.980872 -0.145368   1.12779 -0.18023 0.000666667
 0.989412 -0.149805   1.14003 0.0870807 0.000666667
 0.985869 -0.147511   1.11508 -0.105169 0.000666667
 0.980279 -0.133809   1.12796 -0.521823 0.000666667
 0.975287 -0.137759   1.11771 -0.205782 0.000666667
 0.980796 -0.145192   1.10177 -0.127139 0.000666667
 0.988219 -0.154816   1.12724 -0.0715814 0.000666667
 0.983874 -0.145059   1.07767 -0.0658665 0.000666667
 0.984157 -0.150584   1.10974 -0.0797609 0.000666667
 0.980509 -0.137997   1.10806 0.15537 0.000666667
0.989133 -0.15142  1.13959 -0.00632854 0.000666667
 0.989504 -0.140378   1.08915 0.00993642 0.000666667
 0.976781 -0.141254   1.10126 -0.0146786 0.000666667
 0.977481 -0.137649   1.10783 -0.287326 0.000666667
 0.982074 -0.147029   1.12273 0.090438 0.000666667
 0.984845 -0.156267   1.16293 -0.0557807 0.000666667
 0.985387 -0.151951   1.12836 -0.0620068 0.000666667
 0.984465 -0.144774   1.11929 -0.100905 0.000666667
 0.985311 -0.148484   1.11188 -0.0337518 0.000666667
 0.993963 -0.152895   1.14402 0.080024 0.000666667
 0.989048 -0.155411   1.12638 -0.0618159 0.000666667
  0.98866 -0.141979   1.08088 -0.0669788 0.000666667
 0.978766 -0.135591   1.12475 -0.367004 0.000666667
 0.976134 -0.136847   1.10943 -0.313049 0.000666667
 0.997166 -0.155815   1.14118 0.0851766 0.000666667
 0.986803 -0.148165   1.11542 -0.0928391 0.000666667
 0.988522 -0.138824   1.10521 0.093738 0.000666667
 0.992122 -0.159783   1.13259 -0.0106161 0.000666667
 0.970572 -0.139895   1.12161 -0.141601 0.000666667
 0.989329 -0.147908   1.12331 0.0333025 0.000666667
 0.983515 -0.143677   1.13477 0.114924 0.000666667
 0.984014 -0.145355   1.08638 -0.0389991 0.000666667
 0.991734 -0.149613   1.11217 -0.213382 0.000666667
 0.980803 -0.149106   1.14494 0.0370531 0.000666667
 0.983779 -0.152413   1.14081 -0.0193347 0.000666667
 0.978563 -0.137496   1.10513 -0.0575926 0.000666667
 0.985152 -0.147156   1.09983 0.375688 0.000666667
 0.985431 -0.142831   1.08396 -0.0691642 0.000666667
 0.993337 -0.153475   1.12767 0.0432772 0.000666667
 0.981984 -0.138234   1.11046 -0.330977 0.000666667
 0.988479 -0.140355    1.1522 0.362947 0.000666667
 0.984218 -0.145788   1.12567 -0.187509 0.000666667
 0.972715 -0.136427   1.12121 -0.308171 0.000666667
 0.976681 -0.137155   1.09709 -0.236732 0.000666667
 0.985923 -0.153992   1.10026 0.0527938 0.000666667
 0.995507 -0.156982   1.14312 0.0979578 0.000666667
 0.990595 -0.148903    1.1251 0.0480922 0.000666667
 0.992868 -0.155039   1.12681 0.0558861 0.000666667
 0.983059 -0.136241   1.11979 -0.256743 0.000666667
 0.981822 -0.139047   1.08267 -0.246183 0.000666667
 0.978568 -0.137347   1.11174 -0.345355 0.000666667
 0.976502 -0.136066   1.10709 -0.306239 0.000666667
 0.977138 -0.142585   1.15355 -0.2016 0.000666667
0.973943 -0.13854  1.12222 -0.326626 0.000666667
 0.985457 -0.142319   1.13212 0.126071 0.000666667
 0.974722 -0.145605   1.11107 -0.225504 0.000666667
  0.97781 -0.149102   1.08337 0.312133 0.000666667
 0.989014 -0.143685   1.11069 -0.0305666 0.000666667
 0.976483 -0.142699    1.1038 -0.0402653 0.000666667
 0.989233 -0.144364   1.12699 -0.27945 0.000666667
  1.00052 -0.150937   1.11227 0.276518 0.000666667
 0.977928 -0.134732   1.13065 -0.19421 0.000666667
 0.975413 -0.134322   1.12994 -0.195499 0.000666667
 0.983308 -0.148571   1.14774 -0.143079 0.000666667
 0.984925 -0.147893   1.10873 -0.0308539 0.000666667
 0.978385 -0.134082   1.13886 -0.169568 0.000666667
 0.994342 -0.149569   1.10403 0.0101889 0.000666667
 0.978725 -0.130476    1.1112 -0.155965 0.000666667
 0.992735 -0.156249   1.13312 -0.0423722 0.000666667
 0.994639 -0.152742   1.14038 0.00528603 0.000666667
 0.976013 -0.136451   1.11977 -0.189853 0.000666667
 0.991546 -0.150375    1.0869 0.268381 0.000666667
 0.996926 -0.154116   1.14128 0.0870831 0.000666667
 0.982103 -0.139093   1.11982 -0.0223211 0.000666667
   0.9946 -0.158542   1.13579 -0.00106399 0.000666667
 0.978157 -0.135842   1.10675 -0.370177 0.000666667
 0.975665 -0.135125   1.11733 -0.204474 0.000666667
0.988417 -0.15122  1.12503 -0.19518 0.000666667
 0.978721 -0.139171   1.10183 -0.0252342 0.000666667
 0.979627 -0.142078   1.09703 -0.150848 0.000666667
 0.982473 -0.143519   1.11499 0.0387384 0.000666667
 0.989833 -0.142699    1.0897 0.0341663 0.000666667
 0.990921 -0.154221   1.12946 -0.0165386 0.000666667
 0.988572 -0.150384   1.13984 -0.004812 0.000666667
 0.986784 -0.143086   1.08346 -0.0634428 0.000666667
 0.992086 -0.158497   1.13706 -0.0402006 0.000666667
 0.973994 -0.137172   1.11562 -0.210847 0.000666667
 0.977447 -0.143631   1.11283 0.0437728 0.000666667
 0.977884 -0.141036   1.12878 -0.112744 0.000666667
  1.00246 -0.153049   1.12775 0.276583 0.000666667
 0.983928 -0.151951   1.12143 0.0259143 0.000666667
0.980757 -0.13461  1.11933 -0.261147 0.000666667
 0.98798 -0.14486  1.09085 -0.20275 0.000666667
  0.98741 -0.144128   1.12588 -0.0225427 0.000666667
    0.985 -0.147543   1.11192 -0.0521751 0.000666667
 0.992641 -0.155909   1.14343 0.101476 0.000666667
 0.984469 -0.153487   1.10075 -0.000308452 0.000666667
 0.981432 -0.145342   1.14612 -0.0951299 0.000666667
 0.987058 -0.139509   1.08976 -0.20741 0.000666667
  0.98635 -0.149497   1.11129 -0.0711503 0.000666667
0.981741 -0.14067  1.11721 0.00570589 0.000666667
0.994277 -0.1523 1.13722 0.118272 0.000666667
 0.989806 -0.149427   1.11474 -0.00170269 0.000666667
 0.985091 -0.142091    1.1125 0.361296 0.000666667
 0.987678 -0.150021   1.10864 -0.0463639 0.000666667
 0.967791 -0.136927   1.09405 -0.213644 0.000666667
 0.982237 -0.137898    1.0802 -0.239159 0.000666667
 0.974869 -0.136513   1.16123 -0.572202 0.000666667
 0.988035 -0.147618   1.13185 0.0535318 0.000666667
  0.99115 -0.146999   1.10187 0.296136 0.000666667
 0.977738 -0.133927   1.12028 -0.100649 0.000666667
 0.989102 -0.147433   1.08683 0.281468 0.000666667
 0.993601 -0.148467   1.10362 -0.015458 0.000666667
 0.987593 -0.150554   1.14501 0.0046521 0.000666667
 0.990242 -0.148414   1.12159 0.050012 0.000666667
 0.983024 -0.137037    1.0794 -0.238403 0.000666667
 0.988941 -0.153282    1.1232 0.1232 0.000666667
 0.986915 -0.153563   1.15054 -0.295042 0.000666667
 0.980612 -0.144235   1.10269 -0.113023 0.000666667
 0.974058 -0.143661    1.1092 -0.00184102 0.000666667
 0.988464 -0.150735   1.14003 -0.0107739 0.000666667
 0.983938 -0.156856   1.16301 -0.0327711 0.000666667
  0.98598 -0.141472   1.11807 -0.166234 0.000666667
 0.985488 -0.152555   1.09926 -0.148922 0.000666667
  0.98458 -0.142565   1.08403 -0.0781319 0.000666667
 0.994409 -0.151382   1.10618 0.20121 0.000666667
0.994236 -0.15377  1.13936 0.00902902 0.000666667
 0.986491 -0.152837   1.14226 0.0195941 0.000666667
 0.974074 -0.146699   1.11361 0.0356972 0.000666667
 0.975103 -0.148637   1.11209 0.0504206 0.000666667
 0.995115 -0.155936   1.14195 0.119374 0.000666667
 0.987983 -0.147927   1.11692 -0.0659936 0.000666667
 0.983025 -0.152472   1.10109 -0.0248619 0.000666667
 0.977303 -0.144622   1.15477 -0.193267 0.000666667
 0.984732 -0.140215   1.11227 0.400286 0.000666667
0.978417 -0.13827  1.11036 -0.301745 0.000666667
 0.993546 -0.155275   1.14367 0.0927401 0.000666667
 0.989248 -0.156708   1.15938 0.254315 0.000666667
 0.985491 -0.146591   1.10795 -0.0610834 0.000666667
 0.989711 -0.149207   1.11534 -0.0199141 0.000666667
 0.984007 -0.138928   1.11619 -0.185558 0.000666667
 0.987855 -0.150958   1.11718 -0.102606 0.000666667
 0.978395 -0.145323   1.09952 -0.143427 0.000666667
  0.98617 -0.144501    1.1394 0.197674 0.000666667
0.988963 -0.1453  1.1345 -0.0966958 0.000666667
  0.98968 -0.146924   1.11521 0.011137 0.000666667
 0.988743 -0.152355   1.16124 0.233804 0.000666667
0.975712 -0.1491 1.11851 -0.220261 0.000666667
 0.990208 -0.155601    1.1088 0.20671 0.000666667
 0.982671 -0.145637   1.12681 -0.160922 0.000666667
 0.990755 -0.157443   1.13672 -0.0476642 0.000666667
   0.9756 -0.139484   1.12301 -0.0785131 0.000666667
 0.987647 -0.156833   1.09915 -0.181495 0.000666667
 0.991753 -0.154075   1.14227 0.0760569 0.000666667
 0.98737 -0.15185  1.13089 -0.0248874 0.000666667
0.979722 -0.14435  1.10299 -0.13294 0.000666667
0.992997 -0.15124   1.1081 0.200022 0.000666667
0.982523 -0.14835  1.12857 -0.176175 0.000666667
  1.00021 -0.152937   1.12504 0.238969 0.000666667
 0.992144 -0.157656   1.13762 -0.0427374 0.000666667
  0.98629 -0.154088   1.09672 -0.156935 0.000666667
 0.988785 -0.151465   1.14072 0.0629373 0.000666667
 0.988372 -0.155248   1.10172 -0.198975 0.000666667
 0.981788 -0.140787   1.09538 -0.132728 0.000666667
 0.989738 -0.149592   1.11648 -0.019834 0.000666667
 0.994752 -0.158889   1.13789 -0.0557281 0.000666667
 0.979581 -0.136134   1.10488 -0.083345 0.000666667
 0.980239 -0.151773   1.11194 0.146953 0.000666667
 0.981246 -0.140706   1.09446 -0.132417 0.000666667
 0.976894 -0.142577   1.11679 0.0575448 0.000666667
   0.9759 -0.138488   1.16116 -0.559856 0.000666667
 0.979617 -0.141489   1.11132 0.0558186 0.000666667
 0.979245 -0.136956   1.10607 -0.353187 0.000666667
 0.993899 -0.156662   1.14197 0.112629 0.000666667
 0.974371 -0.143494   1.13257 -0.276101 0.000666667
 0.966526 -0.143404   1.13549 -0.240914 0.000666667
 0.983227 -0.137744   1.08188 -0.246367 0.000666667
 0.993203 -0.151521   1.13801 0.0386128 0.000666667
 0.978926 -0.145248   1.09627 -0.141043 0.000666667
 0.994142 -0.156638   1.14247 0.107412 0.000666667
0.986941 -0.15578  1.15902 0.220415 0.000666667
 0.979293 -0.144601   1.15533 -0.19274 0.000666667
 0.989821 -0.140295   1.08576 0.00954639 0.000666667
0.979414 -0.1366 1.10655 -0.344671 0.000666667
 0.979956 -0.134908   1.13956 -0.174586 0.000666667
 0.979598 -0.145687   1.13157 0.0111162 0.000666667
0.976156 -0.1342 1.12165 -0.340721 0.000666667
 0.973046 -0.141035   1.12088 -0.143405 0.000666667
 0.981996 -0.149996    1.1392 0.00166238 0.000666667
 0.998034 -0.152024   1.12494 0.242198 0.000666667
 0.977673 -0.137256   1.10845 -0.314362 0.000666667
 0.989651 -0.158099   1.13399 -0.01956 0.000666667
 0.973584 -0.128905   1.11264 -0.352012 0.000666667
0.988189 -0.14586  1.12879 0.0759193 0.000666667
   0.9945 -0.152756   1.13702 0.0966456 0.000666667
 0.973396 -0.134916   1.11867 -0.219591 0.000666667
 0.983844 -0.136558   1.07968 -0.250206 0.000666667
 0.997161 -0.147633   1.14462 0.0258801 0.000666667
 0.989431 -0.144855   1.13337 -0.0715361 0.000666667
 0.987978 -0.150727   1.13886 0.0534908 0.000666667
 0.985266 -0.149778   1.10364 0.399004 0.000666667
 0.990596 -0.139517   1.10376 0.0969701 0.000666667
  0.99654 -0.154166    1.1357 0.109496 0.000666667
0.987775 -0.1531 1.10373 -0.139055 0.000666667
 0.975034 -0.139854   1.12016 -0.0538269 0.000666667
 0.990328 -0.152122   1.15927 0.238221 0.000666667
 0.992579 -0.150407   1.08937 0.262333 0.000666667
0.991089 -0.1463 1.11171 0.0687499 0.000666667
0.991088 -0.14675  1.10374 0.240707 0.000666667
 0.976676 -0.143239    1.1025 -0.076795 0.000666667
   0.9825 -0.137612   1.09908 -0.128916 0.000666667
 0.992706 -0.153146   1.14133 0.0841511 0.000666667
 0.986551 -0.143558   1.08239 -0.0518621 0.000666667
0.994054 -0.15386  1.14279 0.0930077 0.000666667
 0.990538 -0.156209   1.10184 -0.190076 0.000666667
0.988382 -0.15502   1.1271 -0.0500886 0.000666667
 0.976634 -0.137536   1.11902 -0.0171232 0.000666667
 0.961291 -0.128349   1.10695 -0.508155 0.000666667
 0.985253 -0.139926   1.11687 -0.180295 0.000666667
 0.980737 -0.138207   1.11219 0.0323233 0.000666667
 0.978969 -0.139752   1.10867 -0.332124 0.000666667
 0.984903 -0.148915   1.13931 -0.022394 0.000666667
 0.986469 -0.144786   1.08372 -0.0602465 0.000666667
 0.980117 -0.136988   1.10943 -0.324519 0.000666667
 0.985641 -0.152333   1.12873 -0.0726601 0.000666667
 0.997452 -0.151651   1.14184 -0.195411 0.000666667
 0.969885 -0.141367   1.12499 -0.304202 0.000666667
0.987251 -0.15113  1.11156 -0.0670248 0.000666667
 0.980121 -0.139233   1.09815 -0.135379 0.000666667
 0.988236 -0.157669   1.09808 0.0311782 0.000666667
0.989042 -0.14223  1.07993 -0.0872122 0.000666667
 0.993537 -0.161107   1.13527 0.0118247 0.000666667
 0.982121 -0.146523   1.12753 -0.177767 0.000666667
  0.98829 -0.145637   1.11727 -0.0267716 0.000666667
 0.986342 -0.146817   1.10955 -0.0481535 0.000666667
 0.991346 -0.153447   1.12828 -0.0458344 0.000666667
 0.979045 -0.149024   1.08127 0.296624 0.000666667
  0.98985 -0.144009   1.10396 0.240843 0.000666667
 0.987852 -0.145067   1.11416 -0.00542725 0.000666667
 0.976878 -0.146429   1.10278 -0.166019 0.000666667
 0.989265 -0.144341   1.11149 0.0634504 0.000666667
 0.990576 -0.146469   1.13083 0.0360884 0.000666667
 0.986209 -0.153434   1.14235 0.030322 0.000666667
 0.989874 -0.148151    1.1232 0.0594578 0.000666667
 0.98981 -0.14038  1.09356 0.348667 0.000666667
 0.994913 -0.154367   1.13678 0.122295 0.000666667
 0.980066 -0.140497   1.11565 0.0288904 0.000666667
 0.984476 -0.152883   1.12707 -0.0598944 0.000666667
 0.990396 -0.143095   1.13091 -0.0680713 0.000666667
 0.977286 -0.138073   1.10952 -0.290273 0.000666667
 0.991236 -0.153803   1.09881 -0.00187563 0.000666667
 0.986762 -0.149701   1.12386 -0.168293 0.000666667
 0.977874 -0.137146    1.1114 -0.310933 0.000666667
 0.984868 -0.148807   1.12081 0.0187548 0.000666667
 0.996417 -0.154999   1.14088 0.054771 0.000666667
  0.97779 -0.137221   1.12253 -0.371896 0.000666667
 0.994843 -0.156376   1.14198 0.121104 0.000666667
 0.984898 -0.143849   1.14326 0.0810628 0.000666667
 0.980138 -0.143458   1.14856 -0.213657 0.000666667
   1.0033 -0.154529    1.0976 0.178703 0.000666667
 0.985596 -0.141913   1.08455 -0.0750136 0.000666667
 0.980753 -0.138105   1.10875 0.155468 0.000666667
 0.991498 -0.160251   1.13309 -0.00500872 0.000666667
 0.992275 -0.151085   1.12303 0.0415078 0.000666667
 0.982622 -0.149196   1.10328 0.390851 0.000666667
 0.977297 -0.145585   1.09586 -0.183504 0.000666667
 0.981453 -0.149447    1.1561 -0.163081 0.000666667
 0.979111 -0.133829   1.11149 -0.143211 0.000666667
 0.960348 -0.126606   1.08563 0.432476 0.000666667
0.978655 -0.13641  1.12285 0.00980571 0.000666667
 0.976559 -0.138094   1.10465 -0.0664703 0.000666667
 0.983428 -0.142683   1.11204 0.0305179 0.000666667
 0.978487 -0.147781   1.08281 0.273771 0.000666667
 0.981097 -0.139167   1.10618 -0.347422 0.000666667
  0.98558 -0.142593   1.08497 -0.28474 0.000666667
 0.974277 -0.135566   1.12005 -0.323981 0.000666667
 0.988487 -0.140062   1.15255 0.364424 0.000666667
  0.99386 -0.156907   1.14411 0.0969529 0.000666667
 0.988426 -0.146616   1.13194 0.0691869 0.000666667
0.982555 -0.14777  1.08277 0.289918 0.000666667
 0.985429 -0.151725   1.10659 -0.0556495 0.000666667
 0.995382 -0.156579   1.14268 0.0979368 0.000666667
 0.991872 -0.147979   1.13228 0.0502541 0.000666667
 0.984284 -0.136981   1.12796 -0.406912 0.000666667
 0.972253 -0.135086    1.1061 -0.15644 0.000666667
 0.982527 -0.139588   1.10776 -0.322406 0.000666667
 0.978077 -0.144306   1.09984 -0.184319 0.000666667
 0.969494 -0.136108   1.15198 -0.227038 0.000666667
 0.978782 -0.141359   1.11614 0.0272109 0.000666667
    0.962 -0.128085   1.10447 -0.497836 0.000666667
 0.980948 -0.132708   1.11318 -0.143175 0.000666667
 0.996785 -0.153876   1.13982 0.0978587 0.000666667
  1.00046 -0.151891   1.13281 0.28026 0.000666667
 0.983758 -0.147871   1.11993 -0.117641 0.000666667
 0.98901 -0.14619  1.09172 -0.206297 0.000666667
 0.994144 -0.149375   1.10605 -0.00476075 0.000666667
0.988223 -0.14755   1.1168 -0.0879047 0.000666667
  0.99095 -0.151025   1.13845 0.104103 0.000666667
 0.989374 -0.144757   1.11405 -0.00532332 0.000666667
 0.985085 -0.143993   1.11806 -0.110532 0.000666667
 0.978977 -0.145508   1.10123 -0.166473 0.000666667
 0.980038 -0.136139   1.10724 -0.323525 0.000666667
 0.988221 -0.152528   1.13213 -0.0393762 0.000666667
 0.990951 -0.154952   1.13849 0.0928714 0.000666667
  0.98453 -0.151049   1.12897 -0.0384858 0.000666667
  0.98298 -0.136156   1.12109 -0.289465 0.000666667
 0.987682 -0.148028   1.12386 0.0475638 0.000666667
 0.989441 -0.152967   1.11578 0.23981 0.000666667
 0.990505 -0.143826   1.11195 -0.0505056 0.000666667
 0.978668 -0.137209   1.11833 0.00421848 0.000666667
 0.988093 -0.150601   1.10637 -0.0282427 0.000666667
 0.978518 -0.138103   1.10807 -0.374547 0.000666667
 0.975813 -0.136983   1.10914 -0.304643 0.000666667
 0.988681 -0.144946   1.11465 -0.019407 0.000666667
  0.98391 -0.137226   1.09697 -0.0936787 0.000666667
 0.989618 -0.154305   1.09995 0.0535717 0.000666667
 0.986514 -0.137901   1.12153 -0.246744 0.000666667
  1.00098 -0.153503   1.12862 0.250643 0.000666667
 0.977266 -0.135933   1.12962 -0.198226 0.000666667
 0.986726 -0.148742   1.10972 -0.0226993 0.000666667
 0.994178 -0.151559   1.08975 0.270381 0.000666667
 0.985171 -0.140604   1.08517 -0.303561 0.000666667
0.983915 -0.14854  1.11281 0.0517842 0.000666667
 0.990698 -0.138617   1.09395 0.335227 0.000666667
 0.979783 -0.143285   1.11561 0.0552314 0.000666667
 0.983953 -0.150043   1.13437 -0.0340325 0.000666667
 0.982972 -0.137054   1.11012 0.151533 0.000666667
 0.975839 -0.128813   1.13136 -0.269407 0.000666667
 0.990873 -0.139722   1.08561 -0.0199142 0.000666667
 0.988684 -0.151886    1.1413 -0.0210098 0.000666667
 0.979048 -0.138303   1.11365 -0.331302 0.000666667
 0.990769 -0.147395    1.1302 0.0515617 0.000666667
 0.993143 -0.141641   1.10857 0.00326801 0.000666667
0.977411 -0.14426  1.10863 0.00553405 0.000666667
 0.991691 -0.143918   1.10403 0.253354 0.000666667
 0.991976 -0.141115   1.09044 0.0248135 0.000666667
 0.976327 -0.132838   1.11405 -0.143489 0.000666667
 0.981326 -0.142773   1.11041 0.0525549 0.000666667
 0.976499 -0.137447   1.09617 -0.263604 0.000666667
 0.978876 -0.134082   1.12135 0.0389906 0.000666667
 0.990522 -0.141714   1.10894 0.00932364 0.000666667
 0.979276 -0.146045    1.1088 0.0321651 0.000666667
  0.98092 -0.149611   1.14234 0.0277344 0.000666667
 0.987837 -0.146502   1.11084 -0.0605867 0.000666667
 0.987863 -0.151111   1.12948 -0.0320308 0.000666667
 0.987584 -0.151078   1.13146 -0.0316123 0.000666667
 0.969708 -0.135989   1.09582 -0.189206 0.000666667
0.984897 -0.14794  1.10879 -0.054225 0.000666667
 0.978297 -0.135904   1.11161 -0.31288 0.000666667
 0.971865 -0.144056   1.12564 -0.318271 0.000666667
 0.989377 -0.150373   1.12944 -0.0494076 0.000666667
 0.985223 -0.145264   1.10638 -0.164784 0.000666667
 0.989805 -0.144868   1.10846 -0.012196 0.000666667
 0.984811 -0.149713   1.11424 0.0563832 0.000666667
0.991721 -0.14812  1.12138 0.0356452 0.000666667
 0.987288 -0.143469   1.08208 -0.0586389 0.000666667
 0.976029 -0.137884    1.1095 -0.316049 0.000666667
  0.97263 -0.142665   1.09373 -0.021778 0.000666667
0.983436 -0.14546  1.14545 -0.101543 0.000666667
 0.982546 -0.138645   1.11384 0.0134264 0.000666667
  0.97725 -0.140709   1.11279 0.0371119 0.000666667
 0.984031 -0.139909   1.09713 -0.129412 0.000666667
 0.988219 -0.148941   1.13261 -0.0480047 0.000666667
 0.983581 -0.150405   1.08446 0.302449 0.000666667
0.977022 -0.13885  1.10955 -0.306448 0.000666667
 0.976422 -0.137528    1.1622 -0.577022 0.000666667
 0.984407 -0.141422   1.12179 0.00324754 0.000666667
  1.00206 -0.154607   1.13754 0.000688248 0.000666667
 0.986355 -0.150011   1.12623 -0.0695979 0.000666667
 0.986827 -0.147914   1.10903 -0.0262201 0.000666667
 0.980648 -0.149561   1.08154 0.29864 0.000666667
 0.979787 -0.146744   1.15248 -0.190226 0.000666667
 0.997956 -0.154487     1.129 0.268344 0.000666667
 0.987747 -0.154763   1.12555 -0.0553241 0.000666667
 0.975387 -0.126255   1.11388 -0.352259 0.000666667
 0.986125 -0.148984   1.10943 -0.0260081 0.000666667
 0.990946 -0.150028   1.12288 0.0513686 0.000666667
 0.985492 -0.156226   1.09546 -0.125676 0.000666667
 0.974233 -0.143313   1.07927 -0.0213992 0.000666667
 0.973482 -0.139327   1.12616 -0.0844709 0.000666667
 0.985964 -0.141988   1.09004 -0.417939 0.000666667
 0.972438 -0.138933   1.13236 -0.163235 0.000666667
0.989067 -0.14756   1.1306 0.0585571 0.000666667
 0.975946 -0.147022   1.11628 -0.211379 0.000666667
 0.959483 -0.127337   1.08561 0.418273 0.000666667
0.986358 -0.14778  1.11563 -0.0837956 0.000666667
0.988442 -0.14476  1.08914 0.0357117 0.000666667
 0.988099 -0.143346   1.08989 -0.177125 0.000666667
 0.996271 -0.153029   1.13915 0.0561585 0.000666667
  1.00164 -0.152128   1.12882 0.277086 0.000666667
  0.99305 -0.149974   1.12233 0.081191 0.000666667
 0.981026 -0.138841    1.0974 -0.140819 0.000666667
 0.978515 -0.143817   1.12751 -0.197576 0.000666667
 0.976123 -0.136397   1.10786 -0.313309 0.000666667
 0.983452 -0.144462   1.11823 -0.111395 0.000666667
 0.988427 -0.140294   1.12558 -0.000520201 0.000666667
 0.994527 -0.153672   1.13127 0.0673411 0.000666667
  0.98541 -0.146641   1.11788 -0.0840548 0.000666667
 0.980823 -0.143733   1.11075 0.0287034 0.000666667
 0.977715 -0.135728   1.10821 -0.388143 0.000666667
 0.993816 -0.148369   1.10404 -0.0103813 0.000666667
 0.977307 -0.135597    1.1199 0.00971438 0.000666667
 0.992146 -0.152188   1.09998 0.0146147 0.000666667
 0.982399 -0.137749   1.10918 -0.324886 0.000666667
 0.988924 -0.144138   1.09091 -0.18103 0.000666667
 0.990053 -0.152654    1.1002 0.00587846 0.000666667
 0.977842 -0.145152   1.09936 -0.200904 0.000666667
 0.991559 -0.160748   1.13134 -0.00924762 0.000666667
 0.978461 -0.134975   1.10917 -0.38616 0.000666667
 0.979947 -0.142815   1.11279 0.0464172 0.000666667
 0.988173 -0.149749   1.13969 0.0684199 0.000666667
 0.990787 -0.144263   1.13105 0.0636939 0.000666667
 0.987207 -0.148835   1.11902 0.0652778 0.000666667
 0.986805 -0.153939   1.16214 0.203599 0.000666667
 0.982985 -0.144671   1.11022 0.378568 0.000666667
 0.985605 -0.150498   1.10706 -0.0264835 0.000666667
 0.981796 -0.140191   1.09696 -0.129239 0.000666667
 0.990975 -0.149096   1.13969 0.101534 0.000666667
  1.00672 -0.158455   1.13634 0.0962129 0.000666667
0.981304 -0.13897  1.12314 -0.287916 0.000666667
0.978826 -0.13708  1.10825 -0.326429 0.000666667
 0.979124 -0.136103   1.10886 -0.341412 0.000666667
 0.986815 -0.151618   1.12913 -0.0562962 0.000666667
 0.993348 -0.159012   1.13557 -0.0453356 0.000666667
  0.98857 -0.148236   1.12715 -0.253861 0.000666667
  1.00128 -0.150948   1.12575 0.239792 0.000666667
 0.984772 -0.139636   1.11597 -0.177164 0.000666667
 0.994008 -0.152033   1.13827 0.0444595 0.000666667
 0.985019 -0.139932   1.11693 -0.0735644 0.000666667
 0.984767 -0.147671   1.10678 -0.0644922 0.000666667
  0.98045 -0.143368   1.13829 0.102185 0.000666667
 0.967409 -0.133137   1.09691 -0.196523 0.000666667
0.986996 -0.14546  1.08383 -0.0761093 0.000666667
  0.97916 -0.136423   1.10669 -0.351065 0.000666667
 0.991166 -0.150677   1.14569 0.0501342 0.000666667
 0.999695 -0.151098    1.1283 0.238432 0.000666667
 0.978635 -0.147044   1.09434 0.364962 0.000666667
 0.981774 -0.149766   1.12062 -0.00229915 0.000666667
 0.986363 -0.145337   1.09122 -0.194629 0.000666667
 0.980199 -0.149667   1.15505 -0.185749 0.000666667
 0.983815 -0.144654   1.08146 -0.0379198 0.000666667
 0.980889 -0.140589   1.10928 0.131702 0.000666667
 0.974705 -0.136072   1.10428 0.0120973 0.000666667
  0.98995 -0.146855   1.11341 0.0490443 0.000666667
 0.976535 -0.145597   1.12605 -0.212918 0.000666667
 0.980405 -0.143447   1.12077 -0.0263072 0.000666667
 0.990605 -0.146689   1.10264 0.256935 0.000666667
 0.989969 -0.146436   1.12226 0.027143 0.000666667
 0.978428 -0.137205   1.12303 -0.0590411 0.000666667
0.981158 -0.14485  1.09928 -0.138087 0.000666667
 0.983784 -0.136391   1.07945 -0.251073 0.000666667
 0.992167 -0.154761   1.09484 0.150612 0.000666667
 0.988748 -0.145142   1.13251 0.076232 0.000666667
 0.989214 -0.153831   1.11655 0.236835 0.000666667
 0.992308 -0.156491    1.1332 -0.0177614 0.000666667
 0.989823 -0.147469   1.12366 0.0325725 0.000666667
 0.998811 -0.152896   1.13837 -0.0374383 0.000666667
 0.977194 -0.143528   1.09937 -0.150591 0.000666667
 0.985726 -0.151642   1.11536 -0.0411301 0.000666667
 0.988589 -0.149904   1.14164 0.0759989 0.000666667
 0.978146 -0.136414   1.11204 -0.331815 0.000666667
 0.979351 -0.151118   1.11963 0.0320318 0.000666667
 0.989316 -0.158524   1.13254 -0.00432877 0.000666667
0.989183 -0.14582  1.13189 0.0786426 0.000666667
 0.986568 -0.133231   1.10435 -0.237741 0.000666667
 0.990575 -0.148252   1.12153 0.0416076 0.000666667
  0.97645 -0.128487   1.12962 -0.272747 0.000666667
 0.991831 -0.157755   1.13848 -0.0350166 0.000666667
 0.981754 -0.149699   1.08326 0.274161 0.000666667
 0.993799 -0.156047     1.143 0.121004 0.000666667
 0.995634 -0.153678   1.12972 0.0536964 0.000666667
 0.990567 -0.144629   1.11265 -0.0388414 0.000666667
 0.99933 -0.15356   1.1306 0.261576 0.000666667
0.983439 -0.13967  1.09528 -0.107863 0.000666667
 0.975874 -0.137643   1.10691 -0.319437 0.000666667
 0.987678 -0.144569   1.11411 -0.00176236 0.000666667
0.979653 -0.13801  1.12717 -0.136769 0.000666667
  0.99816 -0.151835   1.13039 0.286744 0.000666667
 0.989291 -0.147279   1.13244 -0.0744159 0.000666667
 0.992852 -0.151239   1.10864 -0.0209839 0.000666667
 0.987539 -0.143182   1.12554 -0.000553489 0.000666667
 0.988283 -0.148219   1.13151 -0.0578536 0.000666667
 0.987365 -0.151108   1.11525 -0.0599362 0.000666667
 0.990762 -0.159036    1.1349 -0.0287654 0.000666667
 0.990553 -0.158484   1.13242 -0.0266893 0.000666667
 0.986988 -0.155871   1.09062 0.134056 0.000666667
  0.97411 -0.137445   1.10766 -0.30526 0.000666667
 0.978489 -0.144874   1.10293 -0.0660893 0.000666667
 0.976504 -0.137779   1.11707 -0.221393 0.000666667
 0.986062 -0.143083   1.12485 -0.269903 0.000666667
 0.984006 -0.137246   1.09418 -0.140095 0.000666667
 0.987774 -0.144633   1.14269 0.0717271 0.000666667
 0.984747 -0.149766   1.10125 0.378519 0.000666667
  0.97261 -0.140524   1.11871 -0.175547 0.000666667
 0.981537 -0.148197   1.10218 0.371894 0.000666667
 0.997115 -0.155239   1.13335 0.0989395 0.000666667
 0.979001 -0.149158   1.07418 -0.0927116 0.000666667
 0.984168 -0.149987   1.14441 0.0582065 0.000666667
 0.982299 -0.132956   1.12731 -0.512281 0.000666667
 0.994147 -0.157385   1.13507 -0.0333619 0.000666667
  0.98174 -0.143835   1.13308 0.0209436 0.000666667
 0.974771 -0.137957   1.12182 -0.296619 0.000666667
0.984383 -0.14942  1.10983 -0.0621612 0.000666667
  0.98634 -0.136042   1.08301 -0.206118 0.000666667
  1.00027 -0.151904   1.12804 0.240531 0.000666667
 0.975364 -0.127213   1.13125 0.475126 0.000666667
0.984586 -0.15127  1.12153 0.0321053 0.000666667
  0.98963 -0.141751   1.08848 0.0194685 0.000666667
 0.983022 -0.148485   1.12887 0.165997 0.000666667
 0.985239 -0.142177   1.11234 0.389808 0.000666667
 0.983917 -0.157677   1.16351 -0.0277024 0.000666667
  0.99527 -0.153352   1.13187 0.0677987 0.000666667
 0.990687 -0.150039     1.117 -0.0184493 0.000666667
 0.974824 -0.138909   1.12791 -0.307976 0.000666667
 0.982327 -0.148584   1.11879 0.000487222 0.000666667
 0.973525 -0.140873   1.13184 -0.170585 0.000666667
 0.976211 -0.139211   1.10835 -0.339268 0.000666667
0.990277 -0.14532  1.08321 -0.0870641 0.000666667
 0.995211 -0.154047   1.14325 0.0994623 0.000666667
 0.979906 -0.146307    1.1406 0.0172534 0.000666667
 0.971073 -0.143094   1.10103 -0.0728343 0.000666667
 0.979464 -0.147526   1.14133 0.0130313 0.000666667
 0.983488 -0.152852   1.10045 -0.0189008 0.000666667
 0.989345 -0.155872   1.12636 -0.0697549 0.000666667
 0.995227 -0.159112   1.09979 0.263724 0.000666667
 0.975531 -0.135441   1.11901 -0.319446 0.000666667
 0.981011 -0.132596   1.12828 -0.510645 0.000666667
 0.983392 -0.147464    1.1236 0.0775803 0.000666667
 0.959964 -0.126874   1.08526 0.422601 0.000666667
 0.985697 -0.142485   1.08153 -0.0689814 0.000666667
 0.993417 -0.151489   1.10926 -0.00838423 0.000666667
 0.988185 -0.146433   1.11061 -0.0662839 0.000666667
 0.975748 -0.133161   1.12159 -0.33551 0.000666667
 0.989496 -0.148364   1.11564 -0.0122602 0.000666667
 0.998535 -0.155388   1.14357 0.110015 0.000666667
 0.983114 -0.139214   1.11666 -0.192724 0.000666667
  0.98503 -0.149103   1.10756 -0.0686901 0.000666667
0.991967 -0.15314  1.08841 0.267217 0.000666667
 0.977652 -0.137715   1.10934 -0.345269 0.000666667
0.991113 -0.14711  1.12125 0.0487049 0.000666667
 0.990512 -0.155434   1.13491 -0.0434473 0.000666667
0.987714 -0.13918  1.15192 0.362942 0.000666667
 0.983466 -0.139709   1.11933 -0.196938 0.000666667
 0.987834 -0.145958   1.14112 0.194127 0.000666667
 0.999688 -0.151868   1.12859 0.297276 0.000666667
  0.97836 -0.135925    1.1085 -0.309528 0.000666667
 0.985256 -0.151903   1.14811 -0.319503 0.000666667
 0.989931 -0.140415   1.13008 -0.257207 0.000666667
 0.977788 -0.139332   1.12165 -0.385214 0.000666667
 0.984929 -0.150071   1.13074 -0.0433698 0.000666667
 0.987791 -0.149164   1.12683 -0.202203 0.000666667
 0.998208 -0.153301   1.13273 0.274537 0.000666667
 0.977044 -0.143199   1.09977 -0.142007 0.000666667
 0.990421 -0.144568   1.09274 -0.183674 0.000666667
 0.982338 -0.141834   1.12063 -0.00784462 0.000666667
   0.9731 -0.128453   1.13147 0.468982 0.000666667
 0.986249 -0.155217   1.10524 -0.162281 0.000666667
 0.990193 -0.156114   1.13669 -0.05621 0.000666667
0.986517  -0.151 1.12478 0.0607859 0.000666667
 0.978493 -0.138111   1.10944 -0.343872 0.000666667
 0.994522 -0.152244    1.1363 0.0882389 0.000666667
 0.975961 -0.139965   1.12276 -0.0840432 0.000666667
 0.988223 -0.145476   1.11439 -0.0154422 0.000666667
 0.988219 -0.154584   1.12564 0.150138 0.000666667
0.983334 -0.15207  1.12066 0.0119319 0.000666667
 0.984546 -0.147328    1.1095 -0.0634499 0.000666667
 0.982358 -0.141048   1.12136 -0.0189525 0.000666667
 0.979316 -0.135944   1.10886 -0.335246 0.000666667
 0.989119 -0.147576   1.13158 -0.0476542 0.000666667
0.979407 -0.14673  1.15382 -0.217507 0.000666667
 0.973073 -0.146944   1.11138 -0.227692 0.000666667
 0.989103 -0.159426   1.13424 -0.0199502 0.000666667
 0.975301 -0.136824   1.10836 -0.313673 0.000666667
 0.980664 -0.143967   1.10928 0.00689778 0.000666667
 0.989241 -0.153893   1.12451 0.132011 0.000666667
 0.991347 -0.147392   1.11528 0.0083869 0.000666667
 0.987264 -0.148898   1.12267 0.0805669 0.000666667
 0.986773 -0.144263   1.12384 -0.00752323 0.000666667
 0.979632 -0.138723   1.11292 -0.33045 0.000666667
 0.986294 -0.139871   1.11873 -0.180255 0.000666667
 0.999008 -0.152693   1.13219 0.260146 0.000666667
  0.98921 -0.144591   1.08992 0.0220297 0.000666667
 0.985392 -0.149096   1.11603 -0.101516 0.000666667
 0.976311 -0.143917   1.10895 0.040635 0.000666667
 0.990642 -0.153157   1.09964 -0.180012 0.000666667
 0.989659 -0.155952   1.14083 0.109986 0.000666667
0.985735 -0.14835  1.10861 -0.0488001 0.000666667
 0.996614 -0.152594   1.14183 0.0552179 0.000666667
 0.990815 -0.145305   1.10129 0.261509 0.000666667
  0.99026 -0.146876   1.13391 0.076021 0.000666667
 0.985457 -0.147636   1.10872 -0.0499189 0.000666667
 0.977648 -0.147856   1.08224 0.295891 0.000666667
 0.987087 -0.140507   1.11975 -0.0706025 0.000666667
 0.975259 -0.137476   1.10797 -0.301311 0.000666667
 0.990104 -0.148042   1.11603 -0.0142913 0.000666667
 0.981715 -0.146378   1.12761 -0.163967 0.000666667
 0.991345 -0.154351   1.12681 -0.267119 0.000666667
0.981137 -0.14315  1.11719 -0.0221537 0.000666667
 0.982449 -0.159436    1.1645 -0.0384884 0.000666667
  1.00186 -0.154985   1.12869 0.273842 0.000666667
 0.992593 -0.150853   1.10606 -0.0359381 0.000666667
 0.990325 -0.152116   1.14618 0.0365303 0.000666667
 0.992564 -0.153299   1.10546 -0.0398 0.000666667
 0.978219 -0.133886   1.11091 -0.186219 0.000666667
 0.986221 -0.150461   1.10925 -0.0375338 0.000666667
 0.978455 -0.134657   1.10836 -0.373173 0.000666667
  0.98746 -0.149023   1.11526 0.00181124 0.000666667
 0.994811 -0.150318   1.10488 0.215332 0.000666667
 0.978617 -0.138545   1.09989 -0.016295 0.000666667
 0.986455 -0.150256   1.11469 -0.0410814 0.000666667
 0.988766 -0.143745   1.09103 -0.170095 0.000666667
 0.976865 -0.138297   1.10779 -0.169258 0.000666667
 0.988391 -0.150555   1.12577 0.0660595 0.000666667
 0.988464 -0.139708   1.08562 -0.0126987 0.000666667
 0.997673 -0.152873   1.12524 0.230535 0.000666667
 0.979256 -0.137309   1.11188 -0.327408 0.000666667
   0.9829 -0.148651   1.14322 0.0766879 0.000666667
 0.987775 -0.149266   1.13145 0.0567641 0.000666667
 0.995096 -0.150904    1.1066 -0.0286869 0.000666667
0.976694 -0.13722  1.10777 -0.295186 0.000666667
 0.992222 -0.153306   1.09984 0.029952 0.000666667
 0.974914 -0.139265   1.12413 -0.0615775 0.000666667
 0.995834 -0.157024   1.10236 0.25053 0.000666667
 0.976434 -0.136573   1.12473 -0.0493924 0.000666667
 0.988659 -0.156875   1.09933 0.0425377 0.000666667
 0.977516 -0.137505   1.12364 -0.0178603 0.000666667
  0.99365 -0.143286   1.10959 -0.000736728 0.000666667
0.986226 -0.15424  1.09549 -0.137051 0.000666667
 0.984244 -0.143679   1.11749 -0.113235 0.000666667
 0.973429 -0.134376    1.1198 -0.227372 0.000666667
 0.986695 -0.152497   1.14862 -0.319594 0.000666667
0.982319 -0.14608  1.12426 -0.172797 0.000666667
 0.980554 -0.148045   1.13935 0.00898405 0.000666667
 0.981751 -0.141119   1.09297 -0.134115 0.000666667
 0.976733 -0.130792   1.13012 -0.272057 0.000666667
 0.993489 -0.152685   1.14349 0.10575 0.000666667
0.975782 -0.13757  1.10284 -0.00865517 0.000666667
  0.98641 -0.145515   1.08099 -0.101887 0.000666667
  0.98634 -0.147614   1.11293 -0.0278853 0.000666667
 0.987839 -0.141959   1.08082 -0.0583231 0.000666667
 0.982873 -0.151465   1.10132 -0.0243063 0.000666667
 0.982387 -0.155031   1.10205 -0.0019738 0.000666667
0.976048 -0.14203  1.10374 -0.0634126 0.000666667
  0.98873 -0.145107   1.13188 -0.0928123 0.000666667
 0.991135 -0.147479   1.10121 0.316934 0.000666667
 0.978656 -0.145166   1.09913 -0.157743 0.000666667
 0.977514 -0.138446    1.1119 -0.296773 0.000666667
 0.992773 -0.157544   1.13883 -0.0513444 0.000666667
0.987248 -0.14312  1.09085 -0.181474 0.000666667
 0.987437 -0.141593    1.0857 -0.304179 0.000666667
 0.975452 -0.145648    1.1106 0.00974912 0.000666667
 0.990095 -0.156182   1.09983 0.0275291 0.000666667
 0.975288 -0.137589   1.16067 -0.55827 0.000666667
 0.979431 -0.141973   1.11654 -0.0121653 0.000666667
 0.988512 -0.157401   1.11161 0.230081 0.000666667
 0.980035 -0.136476   1.12088 -0.25442 0.000666667
 0.990218 -0.150296   1.14752 0.0532173 0.000666667
   0.9784 -0.149799   1.15519 -0.17738 0.000666667
0.980941 -0.15064  1.14231 -0.00490728 0.000666667
 0.989797 -0.156961   1.13507 -0.0188934 0.000666667
 0.990094 -0.139298   1.10494 0.0872268 0.000666667
 0.993778 -0.152521   1.14329 0.0918242 0.000666667
 0.989026 -0.151949   1.13174 -0.0624174 0.000666667
0.979757 -0.14115  1.13243 -0.0153251 0.000666667
 0.993613 -0.148962   1.10494 -0.00849642 0.000666667
 0.975155 -0.144528   1.10709 0.0161972 0.000666667
 0.980335 -0.144596   1.10126 -0.12876 0.000666667
 0.985879 -0.144353   1.08171 -0.0296238 0.000666667
 0.995176 -0.157899   1.14003 0.106798 0.000666667
 0.991355 -0.145142   1.10356 0.237831 0.000666667
 0.992678 -0.155277   1.13359 -0.0289076 0.000666667
0.987385 -0.14716  1.11415 -0.0114983 0.000666667
 0.98341 -0.13911  1.08002 -0.267938 0.000666667
 0.992625 -0.151231   1.12799 -0.245037 0.000666667
 0.988328 -0.144289   1.13344 0.0933959 0.000666667
 0.982467 -0.140979   1.11335 -0.00168559 0.000666667
 0.987185 -0.139773   1.08991 -0.412401 0.000666667
  0.99313 -0.157115    1.1383 -0.0518566 0.000666667
 0.984364 -0.150158   1.12832 -0.0700357 0.000666667
 0.988782 -0.152375   1.12464 0.13487 0.000666667
 0.995438 -0.154703   1.13808 0.0173645 0.000666667
 0.978505 -0.144752   1.10006 -0.165659 0.000666667
 0.995516 -0.148128   1.10249 0.0136607 0.000666667
 0.990774 -0.158064   1.09754 0.0305268 0.000666667
 0.992185 -0.151308    1.0893 0.253086 0.000666667
 0.985135 -0.151921   1.12992 -0.0649239 0.000666667
 0.982851 -0.140386   1.11821 -0.00850197 0.000666667
 0.989778 -0.149664   1.13949 0.0516714 0.000666667
 0.989746 -0.148837   1.11589 -0.00765605 0.000666667
0.97899 -0.1352 1.10771 -0.333138 0.000666667
 0.977317 -0.135203   1.10846 -0.352038 0.000666667
 0.980041 -0.147271   1.14411 0.0183315 0.000666667
 0.987662 -0.148477   1.12507 -0.17126 0.000666667
 0.993497 -0.157291    1.1332 -0.0283197 0.000666667
  0.97337 -0.142236   1.12519 -0.290428 0.000666667
 0.979364 -0.134181   1.10902 -0.322836 0.000666667
 0.979351 -0.138547   1.12435 -0.384076 0.000666667
0.984464 -0.14552  1.11889 -0.117158 0.000666667
 0.985235 -0.149711   1.14281 0.0726887 0.000666667
 0.991311 -0.155471   1.12699 -0.0515019 0.000666667
0.980248 -0.14788  1.15587 -0.202503 0.000666667
 0.986155 -0.143655   1.11764 -0.097582 0.000666667
 0.982544 -0.134183   1.12145 -0.282546 0.000666667
 0.995088 -0.157936   1.10049 0.24312 0.000666667
0.993486 -0.15605  1.12772 0.0390276 0.000666667
0.987718 -0.15529  1.12688 -0.0560027 0.000666667
 0.982637 -0.141883   1.11905 -0.193198 0.000666667
  0.97901 -0.141768   1.09592 -0.151519 0.000666667
0.979066 -0.13588   1.1062 -0.335742 0.000666667
0.973385 -0.15281  1.14549 -0.207917 0.000666667
 0.980878 -0.137277   1.11086 -0.3373 0.000666667
 0.988823 -0.150254   1.13003 0.0512271 0.000666667
 0.997415 -0.153525   1.14233 0.116747 0.000666667
 0.976896 -0.141739   1.12005 0.0895252 0.000666667
 0.989938 -0.142591   1.10811 -0.0232094 0.000666667
 0.968694 -0.135734    1.1052 -0.250468 0.000666667
0.986138 -0.145 1.1268 -0.0170813 0.000666667
 0.976463 -0.137025   1.11018 -0.375074 0.000666667
 0.978903 -0.135649    1.1072 -0.38306 0.000666667
 0.980114 -0.135266   1.11654 -0.0850632 0.000666667
 0.989075 -0.144011   1.13267 -0.0866701 0.000666667
 0.991839 -0.158906   1.13534 -0.00976397 0.000666667
 0.973884 -0.143596   1.13299 -0.260863 0.000666667
 0.968106 -0.133264   1.10696 -0.239534 0.000666667
 0.991049 -0.153977   1.12848 -0.0428903 0.000666667
 0.992491 -0.149662   1.08936 0.275618 0.000666667
 0.989506 -0.158939    1.1326 -0.0177324 0.000666667
 0.978194 -0.137988   1.12298 -0.386851 0.000666667
 0.973409 -0.137501   1.12727 -0.317533 0.000666667
 0.980546 -0.138299   1.10357 -0.366402 0.000666667
  0.98566 -0.140382   1.11668 -0.178097 0.000666667
 0.977628 -0.134579   1.10857 -0.395851 0.000666667
 0.978085 -0.133522   1.10819 -0.177651 0.000666667
 0.97556 -0.13508  1.11747 -0.218718 0.000666667
 0.989659 -0.147663    1.1194 0.0263193 0.000666667
 0.992378 -0.157377   1.13996 -0.0440289 0.000666667
 0.988993 -0.144487   1.08884 0.0181226 0.000666667
  0.97964 -0.139233   1.10792 -0.322012 0.000666667
 0.976569 -0.132218   1.11104 -0.163642 0.000666667
  1.00015 -0.155251   1.12512 0.226409 0.000666667
 0.987767 -0.155811   1.12657 -0.0516117 0.000666667
 0.981531 -0.139541   1.12054 -0.0174085 0.000666667
 0.991683 -0.155991   1.12723 0.0448743 0.000666667
 0.987276 -0.151869   1.08835 0.294794 0.000666667
 0.982843 -0.139348    1.0972 -0.128716 0.000666667
  0.99279 -0.156054   1.12929 0.0455713 0.000666667
 0.984848 -0.143887   1.08359 -0.0491311 0.000666667
 0.983526 -0.146238   1.14687 0.0772005 0.000666667
 0.976195 -0.134133   1.11956 -0.21694 0.000666667
 0.977579 -0.145312   1.15075 -0.216802 0.000666667
0.981117 -0.1473 1.15842 -0.178701 0.000666667
0.983659 -0.13822  1.08085 -0.237797 0.000666667
  0.98816 -0.140081   1.15304 0.382341 0.000666667
 0.980154 -0.142987    1.1315 -0.0131645 0.000666667
 0.986829 -0.154935   1.11344 0.233307 0.000666667
 0.985201 -0.142352   1.08485 -0.0566767 0.000666667
  0.98018 -0.140626   1.11042 -0.306785 0.000666667
 0.975559 -0.147248   1.11739 -0.233693 0.000666667
 0.980568 -0.145427   1.12566 -0.159846 0.000666667
 0.986358 -0.148345   1.11622 -0.0912845 0.000666667
 0.975261 -0.140855   1.12038 -0.311808 0.000666667
0.974119 -0.13597   1.1184 -0.214645 0.000666667
 0.987649 -0.142755   1.08994 -0.213906 0.000666667
   0.9877 -0.157322   1.10129 -0.182972 0.000666667
 0.982646 -0.145193   1.11165 0.401953 0.000666667
 0.992379 -0.148714   1.14034 0.0957471 0.000666667
 0.979247 -0.132688   1.11196 -0.12766 0.000666667
 0.987272 -0.155468   1.12664 -0.0568618 0.000666667
 0.979699 -0.148756   1.15886 -0.159908 0.000666667
0.973891 -0.13648  1.12798 -0.328664 0.000666667
 0.988138 -0.146786   1.13346 -0.0495338 0.000666667
 0.998066 -0.154933   1.12988 0.253958 0.000666667
 0.986771 -0.149273   1.11041 -0.0632704 0.000666667
 0.98831 -0.14178  1.08397 -0.00523913 0.000666667
 0.975319 -0.136937   1.15872 -0.564596 0.000666667
 0.999588 -0.151786    1.1257 0.240833 0.000666667
 0.980951 -0.147417   1.14012 0.0164929 0.000666667
 0.978724 -0.142556   1.11817 0.00758975 0.000666667
 0.989668 -0.149705   1.08435 0.308569 0.000666667
 0.987743 -0.142614   1.08828 -0.229228 0.000666667
0.987333 -0.1545  1.1192 0.241866 0.000666667
 0.976611 -0.137249   1.09707 -0.25459 0.000666667
 0.996079 -0.154049   1.13702 0.105322 0.000666667
 0.980615 -0.144336   1.12496 -0.161614 0.000666667
 0.984365 -0.143885   1.11709 -0.131509 0.000666667
 0.987045 -0.146482   1.11413 -0.0114075 0.000666667
 0.978327 -0.145355   1.09976 -0.160207 0.000666667
 0.989081 -0.153108    1.1618 0.213743 0.000666667
 0.989123 -0.144823   1.10955 -0.000939782 0.000666667
 0.989037 -0.159783   1.13456 -0.0308847 0.000666667
0.991001 -0.14645  1.12043 0.0404785 0.000666667
 0.980323 -0.149402   1.15411 -0.187146 0.000666667


==> output_ims_seed52_withold/random_action_3.txt <==
0.066259
 0.990266 -0.152277   1.12801 -0.255918 0.000666667
 0.973781 -0.140272   1.12569 -0.0762943 0.000666667
 0.995438 -0.157256   1.10078 0.238915 0.000666667
 0.982761 -0.152578   1.08091 0.269292 0.000666667
 0.988453 -0.145496   1.13424 0.077491 0.000666667
 0.980644 -0.145708   1.12141 -0.0196304 0.000666667
 0.974992 -0.139911   1.12312 -0.346543 0.000666667
 0.988713 -0.150188    1.1396 0.0708416 0.000666667
 0.984416 -0.155672   1.10113 -0.0236582 0.000666667
 0.990191 -0.142029    1.0902 -0.221014 0.000666667
 0.992231 -0.155361   1.13332 -0.0263675 0.000666667
 0.992582 -0.155884   1.14162 0.116922 0.000666667
 0.977643 -0.138916   1.10852 -0.337943 0.000666667
 0.985689 -0.148111   1.13972 -0.0343642 0.000666667
 0.988922 -0.148247   1.12328 0.0282967 0.000666667
0.973164 -0.14026  1.13662 -0.244213 0.000666667
0.975042 -0.13777  1.10522 -0.305627 0.000666667
 0.982983 -0.147545   1.14383 0.0810892 0.000666667
  0.99393 -0.147819   1.10258 0.010991 0.000666667
 0.991937 -0.158752   1.13835 -0.0362857 0.000666667
 0.986889 -0.150163   1.13191 -0.0531987 0.000666667
   0.9839 -0.152745   1.13636 -0.0317782 0.000666667
 0.972801 -0.138625   1.12169 -0.132569 0.000666667
 0.991926 -0.145287   1.08938 0.0235484 0.000666667
 0.989135 -0.147143    1.1282 -0.252915 0.000666667
 0.978188 -0.141633   1.09609 -0.166908 0.000666667
 0.977103 -0.139032   1.12346 -0.0669324 0.000666667
  0.98819 -0.140913   1.08685 -0.311147 0.000666667
  0.97461 -0.134896    1.1208 -0.112943 0.000666667
 0.997763 -0.152256   1.12736 0.23328 0.000666667
 0.990271 -0.156224   1.09596 0.134819 0.000666667
 0.989421 -0.146762   1.10907 -0.0683508 0.000666667
  0.97894 -0.134774   1.10743 -0.357837 0.000666667
 0.992077 -0.154604   1.09993 0.024021 0.000666667
 0.983002 -0.147619   1.14283 0.0963995 0.000666667
 0.974375 -0.135009   1.11864 -0.310689 0.000666667
 0.980475 -0.146458   1.11208 0.0586847 0.000666667
 0.991634 -0.154281   1.09759 0.0226489 0.000666667
 0.988557 -0.146385   1.11269 0.0735435 0.000666667
 0.988792 -0.148556   1.12232 0.0520694 0.000666667
 0.967436 -0.141056   1.13709 -0.228178 0.000666667
 0.993784 -0.150127   1.09104 0.276361 0.000666667
 0.989974 -0.153603   1.12844 -0.280444 0.000666667
 0.986335 -0.148166   1.12424 0.0512663 0.000666667
0.99358 -0.1524 1.15666 -0.205981 0.000666667
 0.995282 -0.155005   1.13122 0.0130348 0.000666667
0.981075 -0.14132  1.09394 -0.139588 0.000666667
 0.996861 -0.154773   1.14342 0.0771576 0.000666667
 0.979374 -0.137016   1.09974 -0.0117371 0.000666667
 0.992319 -0.159949   1.13702 -0.0129776 0.000666667
 0.982158 -0.137202   1.11811 -0.293212 0.000666667
0.996089 -0.1536 1.13389 0.0948042 0.000666667
 0.991206 -0.149867   1.08621 0.267775 0.000666667
 0.976792 -0.139823   1.12248 -0.0604505 0.000666667
 0.974059 -0.142844   1.10952 -0.00887958 0.000666667
 0.977948 -0.141359   1.12464 -0.129558 0.000666667
0.979209 -0.13836   1.1058 -0.380652 0.000666667
 0.983299 -0.144603   1.11476 0.370004 0.000666667
 0.989947 -0.156109    1.1075 0.219082 0.000666667
 0.987806 -0.153166   1.15938 0.220753 0.000666667
 0.981533 -0.145725   1.10921 0.0158828 0.000666667
 0.994948 -0.152571   1.14323 0.0703406 0.000666667
  0.99008 -0.149192   1.12778 0.0600328 0.000666667
 0.990405 -0.148674   1.11489 -0.0274613 0.000666667
 0.979407 -0.138449    1.1101 -0.292374 0.000666667
 0.995111 -0.153565   1.12978 0.0615686 0.000666667
 0.970255 -0.140564   1.13374 -0.275301 0.000666667
 0.981798 -0.146553    1.1231 -0.178968 0.000666667
 0.986944 -0.142312   1.08479 -0.0517079 0.000666667
 0.980903 -0.132378   1.10938 -0.338997 0.000666667
 0.976887 -0.138845   1.10965 -0.286345 0.000666667
  0.99115 -0.154164   1.10004 -0.190517 0.000666667
 0.988749 -0.150955   1.13959 0.054838 0.000666667
 0.961863 -0.128543   1.10366 -0.49587 0.000666667
 0.983665 -0.142375   1.09161 -0.116981 0.000666667
 0.987493 -0.149854   1.13137 -0.0669297 0.000666667
 0.994308 -0.154933   1.14059 0.0522134 0.000666667
 0.987599 -0.156212   1.10221 -0.180845 0.000666667
 0.992247 -0.145072    1.0928 -0.194455 0.000666667
0.981784 -0.1324  1.1286 -0.511278 0.000666667
  1.00126 -0.155998   1.12819 0.279307 0.000666667
 0.975874 -0.136631   1.11905 -0.302559 0.000666667
0.979458 -0.13592   1.1126 -0.352392 0.000666667
 0.991593 -0.152409   1.08826 0.260526 0.000666667
 0.991668 -0.149371   1.08878 0.277856 0.000666667
0.989386 -0.14434  1.09084 0.0364651 0.000666667
 0.979464 -0.146657   1.13348 0.0280404 0.000666667
 0.980177 -0.143158   1.11332 0.0590442 0.000666667
  0.97741 -0.142425   1.11614 0.0162942 0.000666667
  0.97633 -0.137874   1.10798 -0.317205 0.000666667
 0.991828 -0.160057   1.13211 -0.0281452 0.000666667
 0.980867 -0.142825   1.11504 -0.00922067 0.000666667
 0.994184 -0.154718    1.1393 0.0411342 0.000666667
 0.982753 -0.150619   1.13574 -0.0372572 0.000666667
 0.987857 -0.156507   1.16101 0.245968 0.000666667
  1.00034 -0.153593   1.12757 0.272983 0.000666667
 0.992536 -0.152284   1.10034 0.0123552 0.000666667
0.977154 -0.14455  1.09465 -0.199459 0.000666667
 0.987823 -0.156182    1.1613 0.242105 0.000666667
 0.991498 -0.156263   1.12748 0.0568886 0.000666667
 0.997549 -0.151213   1.14101 -0.187332 0.000666667
 0.984158 -0.144643   1.12407 -0.0143779 0.000666667
 0.988964 -0.150338    1.1393 -0.00926288 0.000666667
  0.99144 -0.157318   1.09832 0.0116125 0.000666667
  0.99114 -0.156079   1.13788 0.105839 0.000666667
 0.984474 -0.150918   1.11213 -0.06418 0.000666667
  1.00197 -0.155789   1.12521 0.221677 0.000666667
 0.982248 -0.151751   1.12098 0.0168633 0.000666667
 0.972567 -0.139337   1.13475 -0.253811 0.000666667
0.977939 -0.13734  1.12775 -0.571259 0.000666667
 0.987678 -0.144923   1.14432 -0.211452 0.000666667
 0.973451 -0.137484   1.11783 -0.30525 0.000666667
 0.990989 -0.148332   1.14148 0.0902429 0.000666667
0.995149 -0.14998  1.12428 0.0786828 0.000666667
 0.989982 -0.148405   1.14041 0.0658972 0.000666667
 0.981695 -0.140709   1.11114 -0.299298 0.000666667
  0.99002 -0.151708   1.09906 0.00104372 0.000666667
 0.985839 -0.157289   1.09614 -0.124224 0.000666667
 0.983994 -0.144094    1.1329 0.00695608 0.000666667
 0.984459 -0.153247   1.10109 -0.0274441 0.000666667
 0.994565 -0.149392   1.10451 0.0135423 0.000666667
 0.978936 -0.139327   1.10589 -0.378635 0.000666667
 0.989854 -0.145343   1.13349 0.0773803 0.000666667
 0.972048 -0.137719   1.12615 -0.32239 0.000666667
 0.987974 -0.144249    1.0904 0.0285109 0.000666667
 0.976808 -0.143284   1.09874 -0.159122 0.000666667
0.985781 -0.15101  1.13997 0.0576114 0.000666667
 0.984622 -0.141085   1.11217 0.386236 0.000666667
 0.985802 -0.143649   1.13742 0.216756 0.000666667
 0.997139 -0.152326   1.13279 0.110109 0.000666667
0.988731 -0.13863  1.12401 0.00855156 0.000666667
0.980506 -0.1458 1.10158 -0.141769 0.000666667
 0.979442 -0.146079   1.09742 -0.160544 0.000666667
 0.989453 -0.156297   1.12497 -0.0750542 0.000666667
 0.977585 -0.148676   1.15533 -0.197223 0.000666667
 0.974033 -0.140125   1.10815 -0.346657 0.000666667
 0.984671 -0.148092   1.11233 -0.0673913 0.000666667
  0.98734 -0.146697   1.13492 0.0552485 0.000666667
 0.972919 -0.134709   1.11735 -0.204591 0.000666667
 0.989011 -0.145567   1.13074 -0.0757287 0.000666667
  0.98565 -0.135692   1.08488 -0.214311 0.000666667
  0.98376 -0.149904   1.08553 0.293578 0.000666667
 0.991145 -0.149062   1.12112 0.0423997 0.000666667
 0.979059 -0.145859   1.10095 -0.156812 0.000666667
 0.980447 -0.142309   1.11824 0.0160616 0.000666667
  0.97628 -0.139932   1.10919 -0.335984 0.000666667
 0.976379 -0.135472   1.12021 -0.21498 0.000666667
 0.978757 -0.137712   1.11183 -0.273526 0.000666667
0.993087 -0.14786   1.1154 -0.227136 0.000666667
 0.991012 -0.145424   1.11289 0.0407696 0.000666667
0.968912 -0.13682  1.10787 -0.237743 0.000666667
 0.987473 -0.150357   1.11536 0.0119656 0.000666667
 0.995215 -0.158101   1.13409 -0.0101986 0.000666667
0.985976 -0.14599  1.08367 -0.0935946 0.000666667
 0.990305 -0.146558   1.13148 0.0625907 0.000666667
 0.960352 -0.128937   1.10794 -0.480907 0.000666667
 0.986486 -0.149531   1.11591 -0.0845081 0.000666667
 0.978367 -0.136022   1.10755 -0.307189 0.000666667
 0.971563 -0.145766   1.11928 -0.07797 0.000666667
  0.97854 -0.145347   1.13455 0.0131003 0.000666667
  0.98601 -0.150878   1.10776 -0.00235508 0.000666667
  0.98818 -0.145817   1.13336 -0.0463161 0.000666667
 0.996037 -0.151939   1.13962 0.0590976 0.000666667
 0.973601 -0.135703   1.11864 -0.218356 0.000666667
 0.974536 -0.143646    1.0933 -0.00703421 0.000666667
 0.979236 -0.146944   1.09643 -0.151802 0.000666667
 0.995863 -0.152606   1.13932 0.0365713 0.000666667
 0.990101 -0.153282   1.12862 -0.0409729 0.000666667
 0.987208 -0.154056    1.1615 0.226376 0.000666667
 0.978282 -0.134173   1.10919 -0.393316 0.000666667
  0.97607 -0.140313   1.10875 -0.354465 0.000666667
 0.994328 -0.159229   1.09888 0.254363 0.000666667
 0.985039 -0.140319   1.08827 -0.0376875 0.000666667
 0.991358 -0.149227   1.12181 0.071789 0.000666667
 0.991912 -0.150155   1.14653 0.0417348 0.000666667
 0.987832 -0.149291   1.10971 -0.0602078 0.000666667
0.995687 -0.15528  1.13635 0.0256168 0.000666667
 0.987374 -0.141744   1.08798 -0.223082 0.000666667
 0.979271 -0.139933    1.1153 0.031086 0.000666667
 0.985155 -0.149347   1.13637 -0.0176699 0.000666667
0.984868 -0.15397   1.1281 -0.0361861 0.000666667
 0.979029 -0.139453   1.11939 -0.0101051 0.000666667
 0.979514 -0.139308   1.12464 -0.130903 0.000666667
 0.993823 -0.158492   1.10062 0.252069 0.000666667
 0.978477 -0.143578   1.09961 -0.102955 0.000666667
 0.990055 -0.154558    1.1077 0.198858 0.000666667
 0.974227 -0.137889   1.10706 -0.304338 0.000666667
 0.985952 -0.144947   1.12608 -0.188658 0.000666667
 0.990096 -0.146083   1.12153 0.0316421 0.000666667
 0.979591 -0.136081   1.10923 -0.330248 0.000666667
  0.96523 -0.133433   1.12051 -0.299596 0.000666667
   0.9868 -0.151562   1.14977 -0.326812 0.000666667
0.979646 -0.13753  1.11025 -0.320532 0.000666667
 0.974446 -0.140275    1.1378 -0.240337 0.000666667
 0.987652 -0.144028   1.12401 -0.0133746 0.000666667
  1.00263 -0.154067   1.12582 0.287762 0.000666667
 0.974627 -0.134645   1.12072 -0.347352 0.000666667
 0.981836 -0.136589   1.12292 -0.291395 0.000666667
 0.993406 -0.147029   1.10686 -0.0100186 0.000666667
 0.983978 -0.143625   1.11819 -0.093177 0.000666667
 0.976417 -0.131945   1.11108 -0.161974 0.000666667
 0.992286 -0.147436   1.13332 0.0337334 0.000666667
 0.984646 -0.141665   1.11953 -0.0200373 0.000666667
0.986003 -0.15049  1.12538 -0.0620214 0.000666667
 0.978759 -0.138666    1.1109 -0.337455 0.000666667
0.976091 -0.14487  1.13512 -0.169867 0.000666667
 0.988019 -0.150348   1.13768 -0.0282521 0.000666667
 0.979675 -0.140344   1.12883 -0.143425 0.000666667
0.979037 -0.13636   1.1187 -0.265422 0.000666667
 0.981657 -0.138394   1.10847 0.139599 0.000666667
 0.986123 -0.147266   1.11277 -0.0401003 0.000666667
 0.975139 -0.139343    1.1184 -0.1974 0.000666667
0.982808 -0.15003  1.15528 -0.171706 0.000666667
 0.987639 -0.144055   1.12618 -0.013675 0.000666667
 0.977487 -0.148585   1.08121 0.301258 0.000666667
 0.976732 -0.134929   1.12984 -0.203196 0.000666667
 0.987961 -0.148686   1.14171 0.0798712 0.000666667
  0.99639 -0.150787   1.13702 0.128268 0.000666667
 0.987137 -0.146833    1.1153 -0.0303183 0.000666667
    0.988 -0.148577    1.1332 -0.0581623 0.000666667
 0.974551 -0.144664   1.10663 0.028777 0.000666667
 0.993334 -0.152028   1.14216 0.0948554 0.000666667
 0.998026 -0.152638   1.12961 0.244162 0.000666667
 0.995517 -0.154718   1.13672 0.107238 0.000666667
 0.986234 -0.151381   1.15809 0.210898 0.000666667
 0.985426 -0.142795   1.12832 -0.268838 0.000666667
 0.979945 -0.137898    1.1123 -0.3413 0.000666667
 0.997088 -0.157159   1.14145 0.104728 0.000666667
 0.989859 -0.146829   1.11535 0.0205075 0.000666667
  0.97264 -0.136288   1.10574 -0.33108 0.000666667
 0.985952 -0.155568   1.16432 -0.0584849 0.000666667
  1.00048 -0.152651   1.12681 0.247084 0.000666667
  1.00101 -0.150828   1.12899 0.278703 0.000666667
 0.975829 -0.145018   1.10731 0.0329762 0.000666667
 0.985917 -0.138898   1.11892 -0.20328 0.000666667
 0.988993 -0.149364   1.12723 -0.263672 0.000666667
 0.976509 -0.141347   1.09986 -0.160205 0.000666667
 0.996109 -0.151115   1.13699 0.0909188 0.000666667
 0.974996 -0.129801   1.12848 -0.2528 0.000666667
 0.986483 -0.151653   1.13236 -0.0631738 0.000666667
0.985898 -0.14521  1.13965 0.228631 0.000666667
 0.981974 -0.138303   1.12404 -0.290548 0.000666667
 0.980753 -0.145093    1.1155 0.01851 0.000666667
 0.988721 -0.153841   1.09929 -0.0156659 0.000666667
 0.990196 -0.149675   1.12014 0.0442075 0.000666667
 0.983452 -0.137077   1.12439 -0.297389 0.000666667
  1.00364 -0.156151    1.0999 0.152355 0.000666667
 0.987441 -0.154586    1.1246 -0.0576808 0.000666667
 0.988138 -0.145787   1.14047 0.210307 0.000666667
 0.989256 -0.142598   1.09086 -0.221123 0.000666667
0.992937 -0.15433  1.12775 0.0573323 0.000666667
 0.975116 -0.141722   1.09893 -0.0124287 0.000666667
 0.976716 -0.139146    1.1082 -0.325927 0.000666667
 0.987964 -0.148372   1.11127 -0.0658546 0.000666667
0.989098 -0.15429   1.0998 -0.00811439 0.000666667
 0.979761 -0.138589   1.10681 -0.348863 0.000666667
 0.987325 -0.150558   1.11687 -0.0931149 0.000666667
 0.989194 -0.152841   1.12607 -0.278154 0.000666667
0.994008 -0.15143  1.13545 0.144551 0.000666667
 0.998305 -0.156952   1.12979 0.245939 0.000666667
 0.987698 -0.157325   1.11173 0.230566 0.000666667
 0.975317 -0.145183   1.09715 -0.15413 0.000666667
 0.980115 -0.146585   1.13417 0.0541682 0.000666667
 0.987894 -0.149361   1.10439 0.272245 0.000666667
  0.96862 -0.135438   1.09744 -0.177759 0.000666667
 0.985456 -0.151543   1.10702 -0.0735021 0.000666667
 0.972318 -0.140048   1.12078 -0.128727 0.000666667
 0.994513 -0.156632   1.14488 0.110824 0.000666667
  0.98436 -0.145496    1.1257 -0.0126821 0.000666667
 0.984314 -0.153193     1.128 -0.0354327 0.000666667
 0.980884 -0.147554   1.12404 -0.172465 0.000666667
 0.977683 -0.145395   1.09843 -0.135369 0.000666667
 0.984464 -0.147446   1.10944 -0.0564576 0.000666667
 0.981207 -0.138486   1.10948 -0.312081 0.000666667
 0.984119 -0.148927   1.10561 -0.0878614 0.000666667
 0.992597 -0.151505   1.10867 -0.0131551 0.000666667
  0.98551 -0.141903   1.12557 -0.253892 0.000666667
 0.992493 -0.151919   1.13927 0.110347 0.000666667
 0.987397 -0.142674   1.07893 -0.0659907 0.000666667
  0.98412 -0.158323   1.16316 -0.0222472 0.000666667
0.988653 -0.15083  1.12531 0.132019 0.000666667
 0.986607 -0.147089   1.11561 -0.0988381 0.000666667
  0.97515 -0.136542   1.11993 -0.336922 0.000666667
 0.985273 -0.150776   1.12467 0.0422336 0.000666667
 0.985624 -0.141889   1.09094 -0.412057 0.000666667
 0.990628 -0.154317   1.14164 0.0967606 0.000666667
 0.976031 -0.135872   1.10803 -0.335524 0.000666667
 0.989455 -0.142885   1.11043 -0.0209773 0.000666667
 0.986753 -0.144437   1.09081 -0.168278 0.000666667
 0.998656 -0.156193   1.14493 0.0925966 0.000666667
 0.985731 -0.148993   1.13977 0.0565003 0.000666667
 0.980095 -0.136096   1.11229 -0.331017 0.000666667
 0.989119 -0.148875   1.13946 0.0904541 0.000666667
 0.981253 -0.141507   1.11279 0.0709251 0.000666667
 0.980843 -0.147702    1.1598 -0.163952 0.000666667
 0.980393 -0.146465   1.10283 -0.0603649 0.000666667
 0.986651 -0.148449   1.11327 -0.0720364 0.000666667
 0.984306 -0.142009    1.1468 -0.0932561 0.000666667
 0.987795 -0.151298   1.08835 0.285521 0.000666667
 0.977044 -0.143607   1.09429 -0.141807 0.000666667
 0.986558 -0.144515   1.13426 -0.0683188 0.000666667
 0.979424 -0.144433   1.12677 -0.146085 0.000666667
 0.982501 -0.146805   1.12217 0.09174 0.000666667
  0.98367 -0.150483   1.08345 0.301584 0.000666667
 0.994898 -0.152887    1.1394 0.0963183 0.000666667
 0.989601 -0.157325    1.1254 -0.0507186 0.000666667
 0.984118 -0.145549   1.12114 -0.107906 0.000666667
 0.988192 -0.154916   1.12769 -0.0503638 0.000666667
 0.979239 -0.148907   1.07386 -0.0790742 0.000666667
0.994601 -0.1578 1.14481 0.0927943 0.000666667
 0.983692 -0.147919   1.14471 0.0742537 0.000666667
 0.980113 -0.138801   1.12011 -0.0116727 0.000666667
 0.982436 -0.134713   1.11118 -0.328809 0.000666667
 0.992507 -0.151919   1.14326 0.0909547 0.000666667
 0.978758 -0.151631   1.11164 0.144137 0.000666667
 0.990692 -0.153213   1.10014 -0.00178824 0.000666667
 0.991146 -0.151267   1.15914 0.228006 0.000666667
  0.97858 -0.135982   1.10736 -0.297194 0.000666667
  0.98423 -0.148835   1.10956 -0.0127158 0.000666667
 0.977553 -0.139799   1.11069 -0.281975 0.000666667
 0.992615 -0.140687   1.11143 0.023815 0.000666667
 0.978079 -0.143309   1.11318 0.00524533 0.000666667
 0.978858 -0.149246   1.07525 -0.112205 0.000666667
 0.987805 -0.145921   1.11154 0.0584382 0.000666667
  0.98075 -0.147267   1.11208 0.0622904 0.000666667
 0.998196 -0.150741   1.13161 0.278957 0.000666667
 0.998309 -0.152453   1.12673 0.245428 0.000666667
 0.990001 -0.149213   1.11481 -0.00663956 0.000666667
 0.974887 -0.136451   1.09603 -0.259924 0.000666667
  0.98938 -0.154333   1.09843 -0.00137205 0.000666667
0.998876 -0.15325  1.13332 0.241157 0.000666667
 0.989253 -0.156848    1.1124 0.221836 0.000666667
 0.990762 -0.148699   1.11334 -0.00294856 0.000666667
 0.983762 -0.146692   1.10802 -0.0450242 0.000666667
0.977458 -0.13929  1.11054 -0.303699 0.000666667
 0.977448 -0.135947   1.10545 -0.314357 0.000666667
 0.985985 -0.149014   1.10958 -0.0917952 0.000666667
 0.988895 -0.148503   1.11435 -0.0618272 0.000666667
  0.98889 -0.146179   1.12102 0.0294814 0.000666667
 0.983818 -0.148931   1.10894 -0.0574876 0.000666667
 0.979025 -0.138474   1.10485 -0.0480324 0.000666667
 0.994877 -0.156046   1.14119 0.0452996 0.000666667
 0.990608 -0.153252   1.10069 0.0406916 0.000666667
   0.9916 -0.142785   1.10881 0.0196689 0.000666667
 0.981771 -0.132811    1.1255 -0.529379 0.000666667
  0.99339 -0.153674   1.09451 0.163006 0.000666667
 0.994456 -0.151528   1.10386 0.194133 0.000666667
 0.985765 -0.146807   1.10808 -0.00802141 0.000666667
 0.977292 -0.139592   1.10536 -0.326499 0.000666667
  0.98328 -0.147455   1.12007 0.0382961 0.000666667
 0.988751 -0.148143   1.13978 0.0802942 0.000666667
 0.981062 -0.137169    1.1108 -0.342137 0.000666667
 0.991158 -0.154235   1.09977 0.0224427 0.000666667
 0.978994 -0.146293   1.15814 -0.190494 0.000666667
 0.976912 -0.137789   1.10892 -0.296583 0.000666667
 0.992063 -0.145291   1.09015 0.274843 0.000666667
 0.985382 -0.144297   1.11866 -0.121443 0.000666667
 0.997503 -0.155804   1.12875 0.256066 0.000666667
 0.975945 -0.141007   1.12302 -0.088792 0.000666667
0.980867 -0.14025  1.12859 -0.143119 0.000666667
 0.984396 -0.150086   1.12513 0.078642 0.000666667
 0.989391 -0.152597   1.11754 0.239704 0.000666667
 0.990104 -0.154295   1.09892 0.023496 0.000666667
 0.978737 -0.141202   1.13297 -0.0326859 0.000666667
 0.988653 -0.148564   1.12326 0.0405733 0.000666667
 0.980589 -0.140804   1.09329 -0.118715 0.000666667
 0.988804 -0.147902    1.1217 0.0577677 0.000666667
 0.988779 -0.144466   1.11587 -0.141358 0.000666667
  0.98655 -0.140236   1.08973 -0.399864 0.000666667
0.985377 -0.14731  1.11017 -0.0447299 0.000666667
 0.980872 -0.139992   1.11434 0.00509653 0.000666667
 0.977955 -0.138516   1.11026 -0.293181 0.000666667
   0.9815 -0.145369   1.14614 -0.0974556 0.000666667
0.993841 -0.15172  1.10504 0.202721 0.000666667
 0.978089 -0.136055   1.11461 -0.113124 0.000666667
  0.98478 -0.147627    1.1432 0.0816714 0.000666667
 0.994564 -0.152537   1.16131 0.257499 0.000666667
 0.974234 -0.141465   1.12098 -0.0613934 0.000666667
  0.98716 -0.150044   1.13803 0.0623419 0.000666667
 0.997511 -0.154852    1.1332 0.0965693 0.000666667
 0.986335 -0.142143   1.12697 -0.0353498 0.000666667
 0.982714 -0.136941   1.11892 -0.263721 0.000666667
 0.988809 -0.145987   1.10997 0.0713173 0.000666667
 0.979776 -0.146214   1.12777 -0.209703 0.000666667
 0.978392 -0.144862   1.10362 -0.0791613 0.000666667
 0.973598 -0.142778   1.10446 -0.0304318 0.000666667
 0.978359 -0.148985   1.07567 -0.128565 0.000666667
 0.977548 -0.135892   1.11743 -0.175922 0.000666667
 0.976617 -0.147686   1.09692 -0.147686 0.000666667
 0.995294 -0.155911   1.14462 0.100497 0.000666667
 0.989329 -0.147981   1.12702 -0.263043 0.000666667
0.980579 -0.13983  1.10242 -0.327467 0.000666667
 0.994987 -0.152585   1.13798 0.11147 0.000666667
  0.98021 -0.146009   1.10193 -0.158226 0.000666667
0.979066 -0.13998  1.11026 -0.309093 0.000666667
  0.98825 -0.144465   1.13528 -0.0952561 0.000666667
 0.990497 -0.160776   1.13312 -0.0232981 0.000666667
 0.990549 -0.153999   1.12348 0.127115 0.000666667
 0.983652 -0.134436   1.12099 -0.285281 0.000666667
 0.987699 -0.142293   1.12429 -0.00832568 0.000666667
 0.984686 -0.148516   1.12071 -0.118717 0.000666667
  0.97832 -0.145997    1.1086 0.00305067 0.000666667
  1.00032 -0.151734   1.11319 0.291407 0.000666667
 0.984631 -0.147591    1.1089 -0.0698552 0.000666667
 0.979713 -0.136228   1.10671 -0.35102 0.000666667
 0.986513 -0.150661   1.11139 -0.0684187 0.000666667
 0.986706 -0.148175   1.10679 -0.018492 0.000666667
 0.983123 -0.150967   1.12597 0.0726549 0.000666667
 0.989112 -0.143469   1.11027 -0.0179012 0.000666667
0.989074 -0.13962  1.10353 0.0743593 0.000666667
 0.978079 -0.136774   1.10844 -0.311716 0.000666667
  0.98367 -0.138518   1.11956 -0.16218 0.000666667
 0.977914 -0.133464   1.12017 -0.00306857 0.000666667
 0.975975 -0.137332   1.10872 -0.294981 0.000666667
 0.988035 -0.148615   1.14213 0.0166544 0.000666667
0.975599 -0.14036  1.10695 -0.0757551 0.000666667
 0.980672 -0.145728   1.13071 -0.000215371 0.000666667
 0.986381 -0.143263   1.09013 -0.172671 0.000666667
 0.958314 -0.125357   1.08836 0.419263 0.000666667
  0.97502 -0.136005   1.11575 -0.192193 0.000666667
0.984885 -0.14526  1.11109 0.03462 0.000666667
 0.975366 -0.137976   1.10768 -0.320402 0.000666667
  1.00118 -0.151351   1.12613 0.248482 0.000666667
 0.977712 -0.140908   1.10868 -0.347117 0.000666667
 0.987387 -0.146237   1.09188 -0.210257 0.000666667
 0.989847 -0.150331   1.14217 0.0969603 0.000666667
 0.97675 -0.13721  1.11027 -0.295386 0.000666667
 0.987844 -0.141017   1.08652 -0.206414 0.000666667
 0.987486 -0.145015   1.14151 0.186066 0.000666667
 0.991677 -0.147299   1.09193 0.246762 0.000666667
 0.993558 -0.150051   1.10529 0.223582 0.000666667
  0.99455 -0.154257   1.13239 0.0641375 0.000666667
  0.98645 -0.147516   1.12756 -0.214473 0.000666667
 0.988366 -0.153482   1.11921 0.256715 0.000666667
 0.988786 -0.151643   1.12903 -0.0283293 0.000666667
 0.986613 -0.142001   1.08856 -0.215453 0.000666667
  0.98866 -0.147967    1.1169 -0.0813173 0.000666667
 0.979414 -0.146789   1.15254 -0.202601 0.000666667
0.974525 -0.14543  1.13723 -0.158378 0.000666667
 0.984644 -0.142782   1.08321 -0.080727 0.000666667
 0.992807 -0.158591   1.13872 0.114706 0.000666667
 0.980092 -0.146681   1.10097 -0.114005 0.000666667
 0.987637 -0.152258   1.14125 0.085168 0.000666667
 0.988923 -0.142632    1.1323 -0.0839818 0.000666667
 0.993109 -0.152937   1.13846 0.035298 0.000666667
0.986611 -0.14298  1.08101 -0.00768054 0.000666667
 0.974856 -0.150184   1.11248 0.0382813 0.000666667
 0.989259 -0.149696   1.14083 0.0689787 0.000666667
 0.975481 -0.134197   1.12175 -0.346812 0.000666667
 0.983967 -0.147371   1.10093 0.368749 0.000666667
 0.969368 -0.135171   1.10486 -0.246598 0.000666667
  0.99304 -0.156872    1.1333 -0.0143134 0.000666667
 0.992156 -0.155028   1.12882 0.048003 0.000666667
 0.989278 -0.151935   1.14628 -0.292842 0.000666667
 0.992507 -0.154799   1.10051 0.0282407 0.000666667
 0.978124 -0.143348   1.13739 0.0986263 0.000666667
 0.993044 -0.155896    1.1334 -0.0425162 0.000666667
 0.986707 -0.153046   1.08695 0.289202 0.000666667
0.978581 -0.14714  1.08423 0.320112 0.000666667
 0.980396 -0.143727    1.1019 -0.113399 0.000666667
 0.991051 -0.145021   1.11302 0.0471144 0.000666667
 0.973432 -0.137823   1.12159 -0.312854 0.000666667
 0.985623 -0.147825   1.11302 -0.0249113 0.000666667
0.973055 -0.13383  1.11968 -0.230843 0.000666667
 0.985487 -0.149207   1.10784 -0.0794994 0.000666667
 0.995936 -0.154268   1.12861 0.259008 0.000666667
 0.992846 -0.149756   1.10546 -0.0417503 0.000666667
  0.99155 -0.152689   1.12756 -0.041897 0.000666667
  1.00245 -0.151797   1.12189 0.204953 0.000666667
 0.991975 -0.159068   1.13196 -0.0430696 0.000666667
 0.981728 -0.139212   1.08242 -0.244369 0.000666667
 0.988153 -0.140453   1.08761 -0.227795 0.000666667
 0.988496 -0.147094   1.10898 -0.0629041 0.000666667
 0.988394 -0.143636   1.12638 -0.0280877 0.000666667
 0.976648 -0.146539   1.12556 -0.198566 0.000666667
0.980387 -0.14101  1.12683 -0.162995 0.000666667
 0.987594 -0.151104   1.14278 0.0505936 0.000666667
 0.977466 -0.142521   1.12876 -0.112007 0.000666667
  1.00278 -0.153849   1.12803 0.278573 0.000666667
 0.990478 -0.156444   1.11513 0.240462 0.000666667
 0.972321 -0.137059   1.12223 -0.310304 0.000666667
 0.986576 -0.151563     1.116 -0.0280561 0.000666667
 0.979722 -0.143259   1.13147 -0.0344478 0.000666667
 0.984779 -0.147466   1.12382 0.00311817 0.000666667
 0.975627 -0.134945   1.12271 0.00433364 0.000666667
 0.987037 -0.141409   1.12597 -0.418082 0.000666667
 0.977446 -0.136264   1.10969 -0.325018 0.000666667
 0.977138 -0.145987   1.09901 -0.15401 0.000666667
 0.992301 -0.157108   1.13292 -0.0168114 0.000666667
 0.977193 -0.145049   1.09799 -0.173428 0.000666667
 0.981133 -0.143634    1.1118 0.0386358 0.000666667
 0.981446 -0.145911   1.12914 -0.167085 0.000666667
 0.985328 -0.146991   1.10755 -0.0831246 0.000666667
 0.977898 -0.140317   1.12945 -0.129487 0.000666667
0.986617 -0.14186  1.11839 -0.176232 0.000666667
 0.984372 -0.141128   1.11703 -0.174554 0.000666667
  0.98534 -0.149513   1.10773 -0.0414956 0.000666667
  0.98891 -0.154021    1.1416 0.0377909 0.000666667
 0.994106 -0.150863   1.12187 0.090654 0.000666667
 0.979332 -0.139688   1.11255 0.0531827 0.000666667
 0.979859 -0.144725    1.1093 0.0349546 0.000666667
 0.999552 -0.153108   1.13006 0.257615 0.000666667
 0.985455 -0.153199   1.12976 -0.0595096 0.000666667
 0.987069 -0.146974   1.11625 -0.0417429 0.000666667
 0.985422 -0.148904   1.10982 -0.0543345 0.000666667
  0.98395 -0.151322   1.12735 -0.0941846 0.000666667
 0.992695 -0.155015    1.1388 0.0972916 0.000666667
 0.986294 -0.141357   1.12781 -0.266975 0.000666667
 0.991508 -0.153528   1.15647 -0.228975 0.000666667
 0.992025 -0.153543   1.12904 -0.018252 0.000666667
 0.962606 -0.128231   1.10836 -0.49251 0.000666667
 0.985389 -0.150068   1.12681 -0.0668546 0.000666667
 0.982539 -0.146361   1.14126 0.0669754 0.000666667
 0.987776 -0.141839   1.08779 -0.2124 0.000666667
 0.988673 -0.147893   1.11611 0.00875314 0.000666667
 0.988222 -0.151297   1.13892 -0.0161234 0.000666667
 0.982877 -0.142207   1.10991 0.125996 0.000666667
 0.981745 -0.136016   1.11166 -0.33247 0.000666667
 0.989641 -0.140762   1.12961 -0.0875105 0.000666667
0.979378 -0.1477  1.1593 -0.152676 0.000666667
 0.995067 -0.150433   1.13661 0.0753836 0.000666667
 0.979604 -0.138208   1.10363 -0.379861 0.000666667
 0.991789 -0.151249   1.10807 -0.0191689 0.000666667
 0.988541 -0.153811   1.16184 0.205094 0.000666667
 0.984494 -0.142934   1.08022 -0.0584739 0.000666667
 0.976119 -0.137154   1.16114 -0.567704 0.000666667
 0.988127 -0.146615   1.13333 0.075058 0.000666667
0.982167 -0.13763  1.11173 -0.295289 0.000666667
 0.984354 -0.144977   1.10595 -0.176598 0.000666667
 0.980576 -0.143812   1.11496 -0.0371889 0.000666667
 0.975465 -0.144052   1.10365 -0.0286822 0.000666667
 0.980084 -0.148416   1.07565 -0.13358 0.000666667
  0.98202 -0.146158    1.1101 0.0576944 0.000666667
 0.975806 -0.142599    1.1087 0.0227333 0.000666667
 0.997458 -0.153769   1.13664 0.10517 0.000666667
 0.973071 -0.134524    1.1066 -0.138303 0.000666667
 0.996093 -0.157853    1.1034 0.246512 0.000666667
  0.97084 -0.142689   1.10018 -0.0818795 0.000666667
 0.992126 -0.154013   1.10069 0.0143179 0.000666667
 0.974146 -0.137085   1.10671 -0.298281 0.000666667
 0.993162 -0.157888   1.13837 -0.041612 0.000666667
0.988429 -0.15804  1.11122 0.229189 0.000666667
 0.989322 -0.151225   1.13932 -0.0172729 0.000666667
 0.985954 -0.149312   1.12236 0.0700811 0.000666667
 0.983894 -0.140655   1.09146 -0.192402 0.000666667
 0.998882 -0.150718   1.10695 0.177745 0.000666667
 0.999492 -0.151521   1.12848 0.237975 0.000666667
 0.985972 -0.150887   1.10369 0.386079 0.000666667
 0.978384 -0.140433   1.12734 -0.107434 0.000666667
 0.978101 -0.137493   1.11032 -0.292094 0.000666667
   1.0002 -0.154448   1.12783 0.262435 0.000666667
 0.989815 -0.151351   1.12453 -0.197777 0.000666667
 0.978325 -0.143852    1.1288 -0.202714 0.000666667
 0.993516 -0.147407   1.10454 -0.023103 0.000666667
0.976295 -0.14645  1.09757 -0.167492 0.000666667
  0.98957 -0.150347   1.13097 -0.0392098 0.000666667
 0.98109 -0.14436    1.097 -0.153826 0.000666667
 0.983963 -0.138226    1.0792 -0.248239 0.000666667
 0.987998 -0.153355   1.11006 -0.0714194 0.000666667
 0.987463 -0.147929   1.13184 -0.0760139 0.000666667
 0.982531 -0.140025   1.10925 -0.326939 0.000666667
 0.982975 -0.143273   1.08423 -0.0863103 0.000666667
  0.98391 -0.146008    1.1454 -0.0789441 0.000666667
 0.982978 -0.147555   1.12164 -0.132834 0.000666667
  0.97939 -0.137699   1.10452 -0.329472 0.000666667
 0.983595 -0.149652   1.13601 -0.0248069 0.000666667
 0.997746 -0.153117   1.13919 0.105193 0.000666667
0.984212 -0.13853   1.0791 -0.248687 0.000666667
0.991756 -0.14827  1.12279 0.0392193 0.000666667
 0.985729 -0.142251   1.08151 -0.0152252 0.000666667
0.990854 -0.14878  1.11634 -0.0083958 0.000666667
 0.977912 -0.145898   1.12621 -0.195963 0.000666667
  0.98447 -0.149781   1.12894 -0.055787 0.000666667
 0.977205 -0.133399   1.10905 -0.394483 0.000666667
 0.985502 -0.151502   1.14042 0.0707826 0.000666667
 0.994199 -0.151969   1.13665 0.103935 0.000666667
  0.98081 -0.141952   1.11537 0.269457 0.000666667
 0.987175 -0.151968   1.12821 -0.0506551 0.000666667
 0.988674 -0.144288    1.0893 0.00387292 0.000666667
 0.978463 -0.143764   1.09944 -0.168619 0.000666667
0.988212 -0.14551   1.0827 -0.0176383 0.000666667
 0.973065 -0.136872   1.12052 -0.304921 0.000666667
 0.987414 -0.157919   1.09883 -0.178795 0.000666667
 0.977295 -0.134476   1.10842 -0.403618 0.000666667
 0.977016 -0.144148   1.10011 -0.158294 0.000666667
 0.988549 -0.147267    1.1164 -0.0165705 0.000666667
 0.982109 -0.140345   1.09755 -0.141968 0.000666667
 0.987437 -0.145463   1.10736 -0.174143 0.000666667
 0.986113 -0.146243     1.108 -0.0453154 0.000666667
0.972353 -0.13646  1.10476 -0.115465 0.000666667
 0.990116 -0.145623   1.13023 0.0764761 0.000666667
 0.972615 -0.143134     1.093 -0.0235454 0.000666667
 0.977992 -0.143409   1.11728 -0.00281539 0.000666667
 0.987216 -0.153297   1.11188 0.224372 0.000666667
 0.982107 -0.135144   1.11167 -0.325539 0.000666667
 0.985026 -0.138959   1.12091 -0.268739 0.000666667
 0.971691 -0.144986   1.12351 -0.311628 0.000666667
 0.974721 -0.147097   1.11514 -0.246059 0.000666667
  0.98502 -0.149146   1.10072 0.3982 0.000666667
 0.999251 -0.152606   1.12686 0.287724 0.000666667
 0.983818 -0.145216   1.14601 -0.0912478 0.000666667
 0.990815 -0.154006   1.12818 -0.0333725 0.000666667
 0.965134 -0.127172   1.12838 -0.441148 0.000666667
 0.983873 -0.140538   1.11812 -0.1987 0.000666667
 0.992425 -0.144939   1.10918 0.0155929 0.000666667
 0.990085 -0.155364   1.10783 0.196683 0.000666667
 0.988836 -0.148601   1.13452 0.0773376 0.000666667
 0.996603 -0.155468   1.14272 0.109398 0.000666667
0.976386 -0.14353  1.09834 -0.144004 0.000666667
 0.983848 -0.147182   1.14235 0.0639296 0.000666667
0.996447 -0.15102  1.10396 0.208731 0.000666667
 0.984566 -0.150433   1.10837 -0.0609869 0.000666667
 0.982573 -0.141769   1.08912 -0.190045 0.000666667
 0.988468 -0.149546    1.1099 -0.07 0.000666667
 0.975954 -0.134726   1.12156 -0.339834 0.000666667
 0.985751 -0.148722    1.1262 -0.0554398 0.000666667
 0.988828 -0.151053   1.14268 0.0620748 0.000666667
 0.986461 -0.144765   1.08302 -0.0296704 0.000666667
 0.985429 -0.150408   1.11335 0.0101114 0.000666667
0.987754 -0.14678  1.13413 -0.0551029 0.000666667
 0.987869 -0.150642   1.11587 -0.0505532 0.000666667
0.970809 -0.14429  1.12352 -0.32802 0.000666667
  0.98491 -0.149196   1.10996 -0.0876367 0.000666667
 0.988109 -0.147003   1.13138 -0.0336096 0.000666667
0.986489 -0.14361  1.09007 -0.170766 0.000666667
 0.980697 -0.133996   1.10915 -0.355218 0.000666667
 0.978025 -0.136671   1.10798 -0.322575 0.000666667
 0.990064 -0.148419   1.11537 -0.0153394 0.000666667
 0.973569 -0.136535    1.1079 -0.299947 0.000666667
 0.977219 -0.142837    1.1198 0.00907292 0.000666667
 0.984938 -0.151986   1.10597 -0.0432794 0.000666667
 0.992886 -0.156354   1.12617 0.0644857 0.000666667
 0.977785 -0.138032   1.10853 -0.341824 0.000666667
 0.989889 -0.148582   1.13303 -0.0785146 0.000666667
 0.977095 -0.138265   1.10902 -0.3218 0.000666667
 0.983497 -0.134418   1.12019 -0.255245 0.000666667
 0.971358 -0.135659    1.1211 -0.301426 0.000666667
 0.980762 -0.148691   1.10211 0.384517 0.000666667
 0.981415 -0.144311    1.1095 0.0321138 0.000666667
 0.994789 -0.155089   1.14073 0.0353136 0.000666667
 0.988499 -0.150724   1.10196 -0.187895 0.000666667
 0.977926 -0.149573   1.08303 0.322065 0.000666667
 0.977627 -0.139005   1.10881 -0.29996 0.000666667
 0.984433 -0.144491   1.09136 -0.214363 0.000666667
  0.98072 -0.133007   1.11136 -0.347988 0.000666667
 0.988111 -0.147046    1.1263 -0.272016 0.000666667
 0.991636 -0.147554     1.134 -0.0485398 0.000666667
 0.973222 -0.137258   1.12157 -0.305721 0.000666667
 0.979226 -0.145244   1.15396 -0.203233 0.000666667
 0.978714 -0.138198   1.10977 -0.326616 0.000666667
 0.971377 -0.142317   1.10018 -0.0708866 0.000666667
 0.983841 -0.148574   1.11924 0.0216357 0.000666667
 0.973613 -0.144622   1.10678 0.0221492 0.000666667
 0.979212 -0.148346   1.14625 0.0306437 0.000666667
 0.978064 -0.134604   1.10647 -0.337447 0.000666667
 0.989978 -0.144536   1.11397 -0.018632 0.000666667
 0.980331 -0.140383   1.11041 -0.312483 0.000666667
 0.982515 -0.143388   1.10949 0.132162 0.000666667
 0.987884 -0.149011   1.12201 0.0895547 0.000666667
  0.98139 -0.138128   1.11219 -0.308014 0.000666667
 0.994167 -0.158277   1.13918 0.118596 0.000666667
  0.98584 -0.145592   1.09377 -0.205425 0.000666667
 0.974663 -0.145413   1.13738 -0.171572 0.000666667
 0.988026 -0.149329   1.12358 0.058996 0.000666667
 0.994145 -0.152186    1.1392 0.0533673 0.000666667
0.989124 -0.14962  1.13193 0.0412125 0.000666667
 0.977187 -0.143708   1.10017 -0.148004 0.000666667
 0.987252 -0.156157   1.10728 -0.0655969 0.000666667
  0.99044 -0.144536   1.11237 0.0748102 0.000666667
 0.986815 -0.143001   1.11778 -0.169205 0.000666667
 0.988593 -0.147355   1.13168 -0.0648234 0.000666667
 0.978542 -0.138327   1.11151 -0.360596 0.000666667
 0.988277 -0.146144   1.09069 -0.175865 0.000666667
0.988167 -0.1504 1.12224 0.0511655 0.000666667
 0.991642 -0.152725   1.10654 -0.0300255 0.000666667
   0.9815 -0.148019   1.08459 0.280247 0.000666667
 0.975955 -0.139921   1.11987 0.0975013 0.000666667
0.980893 -0.1416 1.11079 0.0274654 0.000666667
 0.987554 -0.149124   1.11101 -0.0684107 0.000666667
 0.990446 -0.153945   1.09944 0.0243765 0.000666667
 0.985466 -0.139173   1.11809 -0.175652 0.000666667
 0.982097 -0.150233   1.10092 0.370191 0.000666667
 0.988976 -0.147408   1.13145 0.0928449 0.000666667
 0.981628 -0.138031   1.10365 -0.367653 0.000666667
 0.986337 -0.144377   1.08683 -0.0251329 0.000666667
 0.986405 -0.147907   1.10953 -0.0808345 0.000666667
 0.98977 -0.14756  1.11703 -0.0204022 0.000666667
 0.990188 -0.149183   1.15023 0.0582832 0.000666667
 0.988549 -0.153132   1.10587 -0.134649 0.000666667
 0.974838 -0.138425   1.12284 -0.0164902 0.000666667
0.990884 -0.14764  1.12224 0.0510436 0.000666667
0.988787 -0.14762  1.08539 0.300757 0.000666667
 0.976935 -0.135037   1.10747 -0.355936 0.000666667
 0.986439 -0.145815   1.11588 -0.0208261 0.000666667
 0.985676 -0.143834   1.08099 -0.0809363 0.000666667
 0.978071 -0.139051   1.10863 -0.376224 0.000666667
 0.973821 -0.134104   1.13146 -0.194781 0.000666667
 0.988477 -0.156265   1.09961 0.0327497 0.000666667
 0.979028 -0.130305   1.12299 -0.260864 0.000666667
 0.991042 -0.145373   1.09404 -0.205568 0.000666667
  0.98187 -0.145916   1.15497 -0.211556 0.000666667
 0.977684 -0.135896   1.10637 -0.278529 0.000666667
 0.979885 -0.149688   1.11075 0.115234 0.000666667
 0.987759 -0.154883   1.12657 0.151212 0.000666667
 0.990139 -0.139929   1.13175 -0.246162 0.000666667
 0.978997 -0.144647   1.13894 0.0219456 0.000666667
 0.974895 -0.140759   1.13333 -0.257945 0.000666667
 0.991537 -0.145583     1.132 -0.0966386 0.000666667
 0.988724 -0.143838    1.0886 0.0303399 0.000666667
 0.982768 -0.147113   1.12769 -0.179211 0.000666667
 0.991155 -0.155947   1.12704 0.0437754 0.000666667
 0.987696 -0.145817   1.08435 -0.0781829 0.000666667
  0.98681 -0.144388   1.08286 -0.0419493 0.000666667
 0.977128 -0.138274   1.11286 -0.30615 0.000666667
 0.988177 -0.146919   1.11042 -0.016024 0.000666667
 0.996133 -0.148634    1.1231 0.0856795 0.000666667
0.982089 -0.1496 1.13919 0.00635712 0.000666667
   0.9877 -0.146229    1.0893 -0.217341 0.000666667
 0.975748 -0.143932   1.12911 0.000684359 0.000666667
 0.992717 -0.154719    1.0961 0.145536 0.000666667
 0.996736 -0.156625   1.13945 0.0734085 0.000666667
 0.993206 -0.155262   1.14191 0.110359 0.000666667
0.990927 -0.15157  1.13781 0.0777184 0.000666667
 0.987616 -0.149434   1.12639 -0.208562 0.000666667
 0.973268 -0.138611   1.12272 -0.313122 0.000666667
 0.993292 -0.156592   1.14261 0.101908 0.000666667
 0.982854 -0.140888   1.10793 -0.338485 0.000666667
0.988242 -0.14886  1.12998 0.0637321 0.000666667
0.983516 -0.14935  1.10883 -0.072763 0.000666667
  0.97378 -0.141834   1.13815 -0.230404 0.000666667
 0.98832 -0.14769  1.13804 0.0667386 0.000666667
 0.982615 -0.149037   1.15515 -0.156272 0.000666667
 0.990115 -0.144875   1.11086 -0.0403016 0.000666667
 0.988939 -0.151123   1.14114 0.0687602 0.000666667
 0.973086 -0.134149    1.1043 -0.149858 0.000666667
 0.974394 -0.136082   1.10785 -0.318365 0.000666667
 0.989773 -0.148382   1.12356 0.0303045 0.000666667
 0.985459 -0.148947   1.11053 -0.0589356 0.000666667
 0.981863 -0.146284   1.10864 0.409015 0.000666667
 0.983148 -0.142735   1.10905 0.0311459 0.000666667
 0.980425 -0.136791   1.12337 -0.362975 0.000666667
 0.974049 -0.142953   1.10444 -0.0930344 0.000666667
 0.986986 -0.142863   1.13284 -0.0908634 0.000666667
 0.987236 -0.149251   1.11408 0.0241422 0.000666667
 0.978661 -0.133891   1.10839 -0.3644 0.000666667
0.968356 -0.13262  1.09679 -0.20778 0.000666667
 0.986077 -0.151444   1.12483 -0.0864865 0.000666667
0.977144 -0.14359  1.12719 -0.140284 0.000666667
  0.99814 -0.154356   1.12847 0.292281 0.000666667
 0.989463 -0.146908   1.11638 -0.0949325 0.000666667
 0.986637 -0.148851   1.13375 -0.0629399 0.000666667
 0.996935 -0.151004   1.14196 0.0527548 0.000666667
  0.98911 -0.146171   1.13245 -0.064034 0.000666667
 0.986583 -0.154519   1.15077 -0.294417 0.000666667
 0.994535 -0.155725   1.10225 0.228494 0.000666667
 0.981291 -0.143002   1.13059 -0.00954459 0.000666667
  0.99247 -0.149293    1.1129 0.0417183 0.000666667
 0.972926 -0.140625   1.13461 -0.24149 0.000666667
 0.976995 -0.145575   1.15277 -0.187908 0.000666667
 0.985327 -0.150354   1.12832 -0.0435576 0.000666667
  0.99127 -0.147371   1.11456 -0.013479 0.000666667
 0.982254 -0.140649   1.09752 -0.119074 0.000666667
 0.988254 -0.150064   1.11244 -0.00259509 0.000666667
 0.967769 -0.138067   1.09604 -0.208955 0.000666667
 0.984557 -0.148473   1.13655 -0.0326662 0.000666667
 0.986571 -0.154097   1.12946 -0.0342643 0.000666667
 0.991196 -0.150065   1.12575 0.0607877 0.000666667
 0.985989 -0.151706   1.10745 -0.00493597 0.000666667
0.987215 -0.14245   1.0772 -0.0702221 0.000666667
 0.988211 -0.151498   1.11551 -0.0548554 0.000666667
  0.98633 -0.153631   1.16147 0.246557 0.000666667
 0.977752 -0.136848   1.12293 -0.365617 0.000666667
  0.97084 -0.138524    1.1192 -0.302059 0.000666667
 0.982471 -0.135335   1.12141 -0.263424 0.000666667
 0.993259 -0.150241   1.14612 0.0416904 0.000666667
 0.991358 -0.153995   1.09779 -0.00417631 0.000666667
 0.973649 -0.137617   1.12775 -0.327165 0.000666667
 0.984141 -0.155102   1.09985 0.0709957 0.000666667
 0.993441 -0.149617   1.10372 -0.00278289 0.000666667
 0.996605 -0.156971   1.13958 0.0735123 0.000666667
 0.976268 -0.136806   1.12002 -0.183851 0.000666667
  0.99113 -0.154256    1.0985 -0.0166378 0.000666667
  1.00217 -0.151711    1.1276 0.259575 0.000666667
0.987122 -0.14765  1.12143 0.0841282 0.000666667
0.972621 -0.13828  1.12032 -0.305162 0.000666667
  1.00133 -0.151783   1.12895 0.262921 0.000666667
 0.989927 -0.149072   1.12034 0.038859 0.000666667
 0.990333 -0.151173   1.12829 -0.216385 0.000666667
 0.983129 -0.145795   1.11727 -0.106699 0.000666667
 0.988796 -0.151672   1.13081 -0.0449605 0.000666667
 0.986082 -0.141654    1.0848 -0.299508 0.000666667
 0.984065 -0.147632   1.11247 0.0594598 0.000666667
 0.975886 -0.139215   1.12846 -0.32305 0.000666667
 0.971953 -0.134589   1.12015 -0.236461 0.000666667
 0.988538 -0.150925   1.11544 0.00589454 0.000666667
 0.977212 -0.137998   1.10886 -0.288969 0.000666667
  0.98891 -0.147113   1.13179 0.0542746 0.000666667
0.982479 -0.14825  1.11773 0.0515991 0.000666667
 0.986985 -0.143047   1.14526 -0.204231 0.000666667
0.981476 -0.14993  1.11835 0.0214943 0.000666667
 0.990504 -0.147451   1.11086 0.039678 0.000666667
 0.987301 -0.147968   1.10935 0.000580468 0.000666667
 0.991859 -0.152006   1.09101 0.271472 0.000666667
 0.983729 -0.145785   1.11464 0.387645 0.000666667
 0.989181 -0.159491   1.16186 0.224256 0.000666667
 0.998919 -0.151772   1.11123 0.272756 0.000666667
 0.981754 -0.144332   1.11203 0.0356917 0.000666667
 0.989076 -0.147991   1.13176 -0.0591858 0.000666667
 0.974684 -0.135844   1.11576 -0.206786 0.000666667
 0.994913 -0.152436    1.1293 0.253427 0.000666667
 0.99475 -0.15207  1.08984 0.281079 0.000666667
 0.977254 -0.143616    1.0999 -0.179443 0.000666667
 0.988544 -0.143646   1.13134 -0.0973843 0.000666667
 0.976982 -0.146414   1.10854 0.235834 0.000666667
 0.979789 -0.137502   1.12276 -0.36579 0.000666667
 0.986526 -0.148433   1.10845 -0.0378285 0.000666667
 0.988534 -0.150748   1.14144 -0.0219661 0.000666667
 0.984559 -0.147036   1.13903 -0.0143438 0.000666667
 0.989023 -0.143364   1.08841 0.0086488 0.000666667
  0.98635 -0.150519   1.10073 -0.172822 0.000666667
 0.977963 -0.142127   1.11295 0.01398 0.000666667
 0.987819 -0.145428   1.11114 0.0581465 0.000666667
0.989346 -0.15335  1.12004 0.130352 0.000666667
 0.975195 -0.141792   1.12742 -0.149724 0.000666667
 0.983609 -0.145812   1.12634 -0.187551 0.000666667
 0.989604 -0.149616    1.1238 0.0674518 0.000666667
 0.983427 -0.143865   1.11691 -0.126378 0.000666667
 0.984591 -0.148813   1.11561 0.059566 0.000666667
0.982811 -0.13816   1.0816 -0.267205 0.000666667
 0.992655 -0.148049   1.09172 0.23592 0.000666667
 0.980795 -0.141493   1.11618 0.271304 0.000666667
 0.984273 -0.145754   1.12524 -0.16607 0.000666667
 0.985113 -0.148109   1.10835 -0.0738468 0.000666667
  0.99846 -0.152949    1.1323 0.282342 0.000666667
 0.994296 -0.149744    1.0881 0.274364 0.000666667
 0.983563 -0.149386   1.11342 0.0616224 0.000666667
 0.980937 -0.147996   1.11082 0.0633923 0.000666667
0.988341 -0.14667   1.1227 0.0317903 0.000666667
 0.974278 -0.134595   1.11272 -0.128558 0.000666667
  0.97569 -0.137366   1.10899 -0.307697 0.000666667
 0.982107 -0.140149   1.12019 -0.0296445 0.000666667
0.975263 -0.13539  1.10755 -0.335466 0.000666667
0.987121 -0.14764  1.12603 0.0414749 0.000666667
 0.985139 -0.149396   1.10967 -0.0344182 0.000666667
 0.981595 -0.138311   1.10301 -0.375084 0.000666667
 0.977757 -0.137988   1.10858 -0.314449 0.000666667
 0.997874 -0.149881   1.14151 -0.185992 0.000666667
 0.994878 -0.153174   1.14254 0.0971665 0.000666667
 0.989519 -0.152457   1.12344 0.132783 0.000666667
 0.979383 -0.142276   1.13213 -0.0134101 0.000666667
  0.99057 -0.143471    1.1257 -0.30119 0.000666667
  0.99152 -0.155914   1.12825 -0.0310415 0.000666667
 0.984235 -0.137885   1.09724 -0.0974918 0.000666667
 0.987705 -0.152207   1.14516 -0.0005907 0.000666667
 0.984384 -0.150129   1.10187 0.372802 0.000666667
 0.99016 -0.14568  1.10987 0.0510001 0.000666667
 0.980022 -0.140652    1.0945 -0.0905039 0.000666667
  0.99349 -0.146626   1.10473 0.236279 0.000666667
 0.985246 -0.149062    1.1164 0.0233476 0.000666667
 0.989104 -0.147939   1.10953 0.0710383 0.000666667
  1.00063 -0.153582   1.12858 0.283138 0.000666667
 0.980595 -0.141379   1.11036 0.150425 0.000666667
 0.991222 -0.156755   1.11664 0.235845 0.000666667
 0.978772 -0.138145    1.1222 -0.368535 0.000666667
 0.988633 -0.149924    1.1392 0.0594432 0.000666667
  0.99027 -0.144067   1.08818 0.0208685 0.000666667
 0.980519 -0.138332   1.11346 -0.326374 0.000666667
  0.97591 -0.141046   1.11754 -0.00375116 0.000666667
 0.979146 -0.134466   1.10725 -0.3215 0.000666667
 0.992045 -0.149811   1.12417 0.0479612 0.000666667
 0.974276 -0.136233   1.10973 -0.280419 0.000666667
 0.981725 -0.132156   1.12667 -0.509083 0.000666667
 0.989336 -0.147387   1.13068 0.0856412 0.000666667
 0.983434 -0.156156   1.16518 -0.0188032 0.000666667
 0.991931 -0.151957   1.13966 -0.0101681 0.000666667
 0.983139 -0.144272   1.11682 -0.136305 0.000666667
 0.982419 -0.140182   1.11966 -0.00886495 0.000666667
 0.982717 -0.145151   1.12826 -0.177111 0.000666667
 0.989719 -0.146557   1.11695 0.0102026 0.000666667
 0.979352 -0.144339       1.1 -0.16692 0.000666667
 0.991996 -0.154673   1.12706 -0.0625783 0.000666667
 0.993855 -0.148707   1.10361 -0.00890679 0.000666667
  0.99311 -0.154263   1.09692 0.0236896 0.000666667
 0.992337 -0.152447   1.08993 0.251973 0.000666667
 0.991207 -0.156851   1.13716 -0.0373962 0.000666667
 0.996085 -0.156165   1.10367 0.254333 0.000666667
 0.978567 -0.140426   1.12631 -0.14275 0.000666667
 0.979963 -0.145348   1.10029 -0.108773 0.000666667
 0.998824 -0.152083    1.1408 -0.204292 0.000666667
 0.986689 -0.147509   1.12345 0.0183207 0.000666667
 0.983311 -0.148581   1.12436 0.048204 0.000666667
 0.986519 -0.147514   1.09059 -0.205024 0.000666667
0.989668 -0.14723  1.14134 0.107059 0.000666667
  0.97264 -0.135646   1.12856 -0.320875 0.000666667
 0.994449 -0.149195   1.10464 -0.0190706 0.000666667
  0.97859 -0.136303    1.1067 -0.367263 0.000666667
  0.98794 -0.146984   1.13538 -0.0599189 0.000666667
 0.987411 -0.145504   1.09213 -0.20564 0.000666667
 0.973152 -0.142748   1.12378 -0.304207 0.000666667
 0.984214 -0.144067   1.08434 -0.067709 0.000666667
  0.99752 -0.154855   1.13303 0.12303 0.000666667
 0.985213 -0.148287   1.13813 -0.0176769 0.000666667
 0.985106 -0.150314   1.10895 -0.0533759 0.000666667
 0.989695 -0.145656    1.1322 0.0942234 0.000666667
 0.975055 -0.139427   1.16184 -0.552658 0.000666667
 0.976834 -0.136903   1.10881 -0.189605 0.000666667
 0.988422 -0.140989   1.09059 -0.42475 0.000666667
 0.988486 -0.146081   1.12804 -0.244752 0.000666667
 0.980958 -0.149758   1.15604 -0.196947 0.000666667
 0.979909 -0.143222   1.10159 -0.109494 0.000666667
 0.975425 -0.143903   1.13204 -0.279507 0.000666667
 0.986801 -0.146078   1.11066 -0.0665737 0.000666667
 0.974398 -0.139534   1.11925 -0.0467266 0.000666667
0.990753 -0.14929  1.13996 0.103637 0.000666667
 0.971652 -0.135963   1.11757 -0.302457 0.000666667
 0.986009 -0.146651    1.1164 -0.0748248 0.000666667
 0.976988 -0.133804   1.11228 -0.136882 0.000666667
0.978921 -0.14263  1.11469 0.0290418 0.000666667
 0.986115 -0.146939   1.10947 -0.104273 0.000666667
 0.978663 -0.144292   1.09871 -0.148277 0.000666667
 0.991911 -0.152963   1.09904 -0.000612108 0.000666667
 0.990966 -0.151765   1.12694 0.0645083 0.000666667
 0.989903 -0.142626   1.08124 -0.284184 0.000666667
 0.991007 -0.152546   1.12563 -0.283509 0.000666667
 0.982076 -0.138394   1.08028 -0.22038 0.000666667
 0.986694 -0.147454   1.10963 -0.0408514 0.000666667
 0.989349 -0.147517   1.11044 -0.0644779 0.000666667
  0.99334 -0.147772   1.12466 0.0412407 0.000666667
 0.983033 -0.135401   1.12196 -0.315645 0.000666667
 0.992828 -0.155911   1.14482 0.112905 0.000666667
 0.988256 -0.152928   1.09947 0.04055 0.000666667
 0.974526 -0.145526   1.11147 0.0178664 0.000666667
   0.9814 -0.136774   1.10224 -0.355164 0.000666667
 0.991034 -0.148812    1.1211 0.0339543 0.000666667
 0.978533 -0.139492   1.10982 -0.287661 0.000666667
 0.976076 -0.132436   1.11912 -0.123322 0.000666667
  0.97662 -0.144049   1.12734 -0.186522 0.000666667
0.984698 -0.14234  1.11679 -0.202266 0.000666667
 0.983473 -0.137895   1.11282 0.009117 0.000666667
 0.974777 -0.146348   1.13606 -0.173222 0.000666667
 0.978015 -0.142934   1.11812 0.0546615 0.000666667
 0.984433 -0.147622   1.11566 -0.0913082 0.000666667
 0.972197 -0.140361   1.13262 -0.24154 0.000666667
 0.975914 -0.147627   1.11187 0.0377921 0.000666667
 0.984308 -0.149512   1.11886 0.00115151 0.000666667
 0.989286 -0.146618   1.13304 0.09206 0.000666667
  0.97441 -0.145127   1.13324 -0.298956 0.000666667
0.989391 -0.14453  1.10914 0.0109321 0.000666667
 0.997488 -0.147351   1.14549 0.0350692 0.000666667
 0.976629 -0.137002   1.10534 -0.36425 0.000666667
 0.997011 -0.151962   1.13505 0.10794 0.000666667
 0.976561 -0.144862   1.09844 -0.15545 0.000666667
 0.989181 -0.144487   1.13135 0.112683 0.000666667
 0.980362 -0.148966    1.1111 0.140332 0.000666667
 0.978848 -0.135765   1.10812 -0.333016 0.000666667
 0.977918 -0.136594   1.11091 -0.367569 0.000666667
 0.976755 -0.135328   1.10803 -0.315622 0.000666667
 0.980215 -0.139135   1.10568 -0.344882 0.000666667
 0.987322 -0.146866   1.11406 -0.030104 0.000666667
 0.972365 -0.143195   1.10095 -0.0839082 0.000666667
0.994488 -0.1538 1.13684 0.0953546 0.000666667
 0.988596 -0.153219   1.12624 -0.0545762 0.000666667
 0.982191 -0.133472   1.12664 -0.518406 0.000666667
 0.980948 -0.148751   1.08259 0.289492 0.000666667
  0.98037 -0.135745   1.10372 -0.335365 0.000666667
 0.996274 -0.153248   1.13044 0.0716315 0.000666667
 0.994493 -0.150116   1.10675 0.197036 0.000666667
  0.98523 -0.150273   1.10933 -0.0513009 0.000666667
 0.989181 -0.152938   1.09845 -0.0101011 0.000666667
  0.97863 -0.139676   1.12285 -0.36824 0.000666667
 0.989486 -0.145252   1.11021 0.0674974 0.000666667
 0.989434 -0.154456   1.12319 0.118529 0.000666667
 0.986293 -0.149294    1.1253 -0.0683974 0.000666667
 0.982425 -0.147525   1.10046 -0.164222 0.000666667
 0.979886 -0.143288   1.11362 0.0538878 0.000666667
 0.994583 -0.154799   1.13782 0.107024 0.000666667
 0.989439 -0.155746   1.10038 0.0230074 0.000666667
 0.988645 -0.149868   1.11833 -0.100692 0.000666667
 0.989881 -0.144927   1.10217 0.213673 0.000666667
 0.978757 -0.137446    1.1085 -0.333461 0.000666667
 0.988678 -0.155758   1.16042 0.211579 0.000666667
 0.986875 -0.149324   1.11619 -0.0769102 0.000666667
 0.978328 -0.136095    1.1071 -0.386148 0.000666667
  0.98695 -0.149738   1.14084 0.0657644 0.000666667
 0.989365 -0.145341   1.12672 -0.0338685 0.000666667
 0.969725 -0.136283   1.10483 -0.247228 0.000666667
 0.983495 -0.148914   1.10751 -0.0408856 0.000666667
  0.99186 -0.148885   1.13966 0.086898 0.000666667
 0.989856 -0.144115   1.10669 -0.022359 0.000666667
  0.98813 -0.148534   1.11758 0.0217416 0.000666667
 0.988233 -0.143291   1.09049 -0.209971 0.000666667
 0.984571 -0.147562   1.12129 0.0277202 0.000666667
 0.973836 -0.140446   1.12145 -0.0872527 0.000666667
 0.984345 -0.141171   1.11738 -0.181916 0.000666667
 0.976533 -0.143861    1.0966 -0.128673 0.000666667
 0.977218 -0.147999   1.09846 -0.150735 0.000666667
  0.97505 -0.140277   1.12339 -0.058723 0.000666667
 0.978129 -0.137376   1.12104 -0.36517 0.000666667
 0.986061 -0.152867   1.10458 -0.14759 0.000666667
 0.976242 -0.133584   1.12232 -0.34112 0.000666667
 0.987837 -0.142521   1.07964 -0.0587054 0.000666667
 0.976665 -0.135182   1.12246 -0.301373 0.000666667
 0.998563 -0.153056   1.13254 0.313487 0.000666667
 0.985945 -0.148505   1.09953 0.38883 0.000666667
  0.99638 -0.151581   1.13269 0.104159 0.000666667
 0.981553 -0.143684   1.13225 0.0401878 0.000666667
 0.990761 -0.148357   1.11919 0.0269796 0.000666667
 0.988046 -0.149647   1.13044 0.0473204 0.000666667
 0.988683 -0.149788   1.14284 -0.00922908 0.000666667
 0.986898 -0.152248   1.12855 -0.0765276 0.000666667
0.991493 -0.15111  1.13814 0.0891993 0.000666667
 0.975224 -0.138365   1.12235 -0.281522 0.000666667
 0.987606 -0.150944    1.1433 -0.0330165 0.000666667
  1.00195 -0.153144   1.12928 0.269097 0.000666667
0.989445 -0.15221  1.10423 -0.151087 0.000666667
  0.98205 -0.142672   1.10762 0.125276 0.000666667
 0.974466 -0.137666   1.10895 -0.305834 0.000666667
0.986174 -0.1378 1.12125 -0.241237 0.000666667
 0.978473 -0.146936   1.15776 -0.180762 0.000666667
0.976914 -0.13858  1.12358 -0.0218658 0.000666667
 0.983795 -0.142326   1.12061 -0.0147245 0.000666667
 0.977481 -0.136519   1.12164 -0.363173 0.000666667
 0.986538 -0.143396   1.08847 -0.0626823 0.000666667
 0.993792 -0.150708    1.1354 0.105036 0.000666667
0.982892 -0.13561  1.10911 -0.318556 0.000666667
 0.981588 -0.149212   1.10114 0.368104 0.000666667
 0.989594 -0.148737   1.13198 0.0484289 0.000666667
 0.985865 -0.144367   1.12108 -0.124955 0.000666667
 0.996187 -0.158057   1.13945 0.0887402 0.000666667
 0.976037 -0.136622   1.10753 -0.314006 0.000666667
 0.987877 -0.152893   1.09953 0.0151442 0.000666667
 0.981162 -0.140594   1.10689 -0.336537 0.000666667
 0.985865 -0.147705    1.1113 -0.0801199 0.000666667
 0.991811 -0.155497    1.0948 0.135552 0.000666667
 0.969562 -0.133104   1.10383 -0.262269 0.000666667
 0.996665 -0.155372   1.14366 0.109433 0.000666667
 0.977934 -0.136562    1.1116 -0.286096 0.000666667
 0.984757 -0.149024   1.13686 -0.0517237 0.000666667
  0.98686 -0.149827   1.12352 0.0712655 0.000666667
 0.990694 -0.150477   1.10662 -0.0407159 0.000666667
 0.982092 -0.138414   1.12311 -0.280706 0.000666667
 0.980205 -0.140462   1.11018 -0.286404 0.000666667
    1.005 -0.168557   1.13636 -0.0467499 0.000666667
 0.995945 -0.154345   1.13653 0.102136 0.000666667
 0.988573 -0.154128   1.10437 -0.161121 0.000666667
 0.977944 -0.138332   1.11228 -0.340383 0.000666667
 0.989899 -0.145612   1.13376 0.11017 0.000666667
0.994065 -0.15323  1.14326 0.111806 0.000666667
 0.99849 -0.15496  1.13032 0.261034 0.000666667
 0.983561 -0.140887   1.12162 0.0134988 0.000666667
 0.997242 -0.156504   1.14507 0.109256 0.000666667
 0.977115 -0.145998   1.10234 -0.149215 0.000666667
 0.983542 -0.143384   1.08039 -0.032952 0.000666667
 0.993111 -0.146099   1.10358 -0.0222309 0.000666667
 0.995813 -0.160232   1.14082 0.102566 0.000666667
   1.0024 -0.155809   1.13675 0.00573186 0.000666667
 0.979295 -0.137474   1.12725 -0.154439 0.000666667
 0.981415 -0.138057   1.10985 -0.331403 0.000666667
0.977896 -0.14299  1.10004 -0.14586 0.000666667
 0.977258 -0.135474   1.11727 -0.103646 0.000666667
0.985043 -0.1537  1.1479 -0.311413 0.000666667
 1.00245 -0.14909  1.11617 0.305889 0.000666667
   0.9873 -0.148646   1.11507 -0.0050957 0.000666667
 0.982706 -0.139248   1.11964 -0.289296 0.000666667
 0.985232 -0.145704   1.11958 -0.127372 0.000666667
 0.981724 -0.147865    1.1592 -0.167712 0.000666667
  0.99026 -0.157231   1.09382 0.153864 0.000666667
 0.984223 -0.146829   1.08222 -0.0350095 0.000666667
 0.984872 -0.149796   1.12999 -0.0676966 0.000666667
 0.985933 -0.144617    1.1262 -0.00147805 0.000666667
  0.98735 -0.154697    1.0975 -0.156268 0.000666667
 0.979456 -0.148683   1.14539 0.0297767 0.000666667
 0.984378 -0.149492   1.11411 0.0585416 0.000666667
 0.994231 -0.155195   1.13172 0.0380624 0.000666667
0.979908 -0.14246  1.12127 -0.015129 0.000666667
 0.984405 -0.139966   1.11625 -0.185358 0.000666667
 0.988985 -0.149998   1.12293 0.0498357 0.000666667
 0.979522 -0.135564   1.11295 -0.34444 0.000666667
  0.98855 -0.150875   1.13173 0.0591583 0.000666667
 0.991824 -0.153319   1.09981 0.00990575 0.000666667
 0.991189 -0.153556    1.0997 0.024564 0.000666667
 0.989479 -0.149381   1.11419 -0.000293191 0.000666667
 0.993385 -0.157594   1.13987 0.126432 0.000666667
 0.972673 -0.141248   1.12201 -0.149548 0.000666667
 0.985664 -0.150807   1.10791 -0.0490955 0.000666667
 0.976218 -0.138211   1.10863 -0.34754 0.000666667
0.972819 -0.13591  1.10723 -0.306117 0.000666667
 0.973918 -0.140628   1.12473 -0.0581059 0.000666667
  0.98957 -0.149372   1.11665 -0.000975364 0.000666667
 0.984121 -0.147688   1.10817 -0.0487294 0.000666667
0.977562 -0.14752  1.15569 -0.19813 0.000666667
   1.0005 -0.151838   1.13845 -0.0505023 0.000666667
 0.980785 -0.133356    1.1223 -0.267626 0.000666667
 0.985251 -0.151437   1.12987 -0.0330391 0.000666667
 0.985694 -0.150871   1.12657 -0.0548864 0.000666667
 0.989282 -0.141059   1.10922 0.00535992 0.000666667
 0.975282 -0.145014   1.13739 -0.171992 0.000666667
 0.993448 -0.151095   1.10438 0.0124882 0.000666667
 0.985678 -0.147106   1.11073 -0.0349512 0.000666667
 0.981846 -0.140296   1.09152 -0.119882 0.000666667
 0.997549 -0.151373   1.13693 0.0939278 0.000666667
 0.977143 -0.137137   1.10745 -0.306487 0.000666667
 0.991518 -0.157902   1.13848 0.113257 0.000666667
 0.971777 -0.144245   1.12635 -0.302922 0.000666667
 0.980104 -0.145084   1.10125 -0.119792 0.000666667
  0.98554 -0.143686    1.1433 0.0591684 0.000666667
  1.00063 -0.152573   1.13402 0.278321 0.000666667
 0.971549 -0.135905   1.11802 -0.292021 0.000666667
 0.988998 -0.156009    1.0903 0.135981 0.000666667
 0.994576 -0.147358   1.08851 0.250243 0.000666667
 0.991078 -0.150342    1.1292 -0.240459 0.000666667
0.980855 -0.14272  1.11439 0.264962 0.000666667
 0.984958 -0.139868   1.11843 -0.1733 0.000666667
0.979511 -0.13967   1.1214 -0.371063 0.000666667
 0.984067 -0.139374   1.10526 -0.336139 0.000666667
 0.979915 -0.144854    1.1279 -0.188117 0.000666667
 0.984861 -0.145337   1.13943 0.191194 0.000666667
0.987725 -0.14722  1.08682 0.276857 0.000666667
 0.986435 -0.142995   1.12718 -0.0158076 0.000666667
 0.988278 -0.152629   1.11094 -0.0709534 0.000666667
0.982801 -0.1398 1.11676 -0.204917 0.000666667
 0.996032 -0.152983   1.13876 0.107624 0.000666667
 0.986607 -0.151604   1.11642 -0.0713909 0.000666667
 0.998266 -0.154864   1.12832 0.301001 0.000666667
 0.974062 -0.138914   1.12167 -0.328289 0.000666667
0.980925 -0.14518   1.1253 -0.17442 0.000666667
 0.976089 -0.130908   1.11146 -0.1519 0.000666667
 0.992681 -0.150894   1.08927 0.266109 0.000666667
 0.997501 -0.155202   1.13023 0.2485 0.000666667
 0.985652 -0.147449   1.10944 -0.0496307 0.000666667
  0.99319 -0.154335   1.14206 0.0691726 0.000666667
 0.984881 -0.147945   1.10903 -0.0463513 0.000666667
 0.973576 -0.140092   1.13087 -0.170997 0.000666667
 1.00368 -0.15347  1.09692 0.173078 0.000666667
 0.987784 -0.151259   1.12087 0.071907 0.000666667
 0.975537 -0.140801   1.10277 -0.015575 0.000666667
 0.977789 -0.140557   1.10769 -0.340795 0.000666667
 0.980387 -0.140046   1.11421 -0.341969 0.000666667
   0.9852 -0.144675   1.12406 -0.253179 0.000666667
 0.985726 -0.146241    1.1242 0.0856775 0.000666667
 0.979638 -0.138818   1.10827 -0.351248 0.000666667
 0.985898 -0.141914   1.11294 0.383586 0.000666667
 0.989596 -0.152148   1.13886 0.0649078 0.000666667
 0.974999 -0.136274   1.11996 -0.213702 0.000666667
 0.988983 -0.144822   1.13447 0.0982693 0.000666667
 0.974264 -0.135998   1.10315 -0.101337 0.000666667
 0.981654 -0.140936   1.11623 -0.0152485 0.000666667
 0.99183 -0.14996  1.12268 0.0737895 0.000666667
 0.980933 -0.152258   1.11122 0.167596 0.000666667
 0.989487 -0.157543   1.09944 0.0380882 0.000666667
 0.973285 -0.138809   1.11775 -0.216645 0.000666667
0.990617 -0.14995  1.11608 -0.0249867 0.000666667
 0.977674 -0.135674   1.10668 -0.3865 0.000666667
 0.981676 -0.138252   1.11042 -0.309765 0.000666667
 0.992205 -0.151318   1.10862 -0.0405506 0.000666667
  0.97476 -0.145148   1.13184 0.0130723 0.000666667
 0.982821 -0.153197   1.10003 -0.0385273 0.000666667
 0.989113 -0.147404   1.10822 0.0573928 0.000666667
 0.990315 -0.145585    1.1338 0.0709816 0.000666667
 0.996323 -0.154792   1.14212 0.0848836 0.000666667
 0.975706 -0.131278   1.11187 -0.177022 0.000666667
 0.982178 -0.147528    1.1211 0.00979811 0.000666667
 0.988467 -0.150947   1.12868 -0.0409378 0.000666667
 0.978926 -0.137938   1.11027 -0.354197 0.000666667
 0.991142 -0.154633    1.1155 0.238396 0.000666667
0.975991 -0.13555  1.10717 -0.389036 0.000666667
 0.989512 -0.153502     1.102 0.0364595 0.000666667
 0.987815 -0.152321    1.1087 -0.0460555 0.000666667
 0.978917 -0.144318   1.10842 -0.00699238 0.000666667
  0.99412 -0.154137   1.14531 0.0910378 0.000666667
0.989391 -0.1466  1.1202 0.0787284 0.000666667
 0.993127 -0.149046   1.10598 -0.0075884 0.000666667
 0.993454 -0.150597   1.12033 0.0457606 0.000666667
 0.982162 -0.144562   1.11074 0.366776 0.000666667
 0.996488 -0.154017   1.13206 0.283911 0.000666667
   0.9961 -0.154305   1.14343 0.100464 0.000666667
  0.97461 -0.138773   1.12122 -0.0613899 0.000666667
 0.978414 -0.140027   1.12707 -0.120503 0.000666667
 0.987651 -0.150869   1.12207 0.0721828 0.000666667
 0.973507 -0.147237   1.11038 -0.256407 0.000666667
 0.996349 -0.151383    1.1049 0.205628 0.000666667
 0.981022 -0.148464    1.0743 -0.114735 0.000666667
0.988781 -0.1532 1.16235 0.219459 0.000666667
 0.985602 -0.146996   1.13851 -0.0190187 0.000666667
 0.989534 -0.147213   1.11413 -0.00925152 0.000666667
 0.982518 -0.151441   1.12015 0.0304869 0.000666667
 0.981531 -0.142436   1.11202 0.0592541 0.000666667
 0.988184 -0.155052    1.1149 0.238709 0.000666667
 0.978671 -0.133652   1.10835 -0.401922 0.000666667
 0.977616 -0.136168    1.1083 -0.35663 0.000666667
 0.975617 -0.146011   1.10162 -0.16661 0.000666667
 0.978627 -0.138534   1.10864 -0.309725 0.000666667
 0.980295 -0.143134   1.10987 0.130913 0.000666667
 0.982431 -0.154782   1.13008 0.318533 0.000666667
 0.986181 -0.144639   1.11066 0.40224 0.000666667
 0.981229 -0.145845   1.13971 0.0106999 0.000666667
 0.986787 -0.141783    1.0907 -0.437588 0.000666667
 0.985122 -0.152079   1.12807 -0.0739964 0.000666667
 0.971259 -0.135717   1.11777 -0.302783 0.000666667
 0.981969 -0.150926   1.08364 0.287786 0.000666667
 0.982354 -0.148495   1.15717 -0.202036 0.000666667
0.990421 -0.14525  1.13068 0.0712392 0.000666667
 0.987937 -0.145083   1.08606 -0.0759453 0.000666667
 0.976765 -0.138958   1.11778 -0.202239 0.000666667
  1.00354 -0.149332   1.11339 0.286392 0.000666667
 0.992449 -0.158686   1.13756 0.116518 0.000666667
 0.992726 -0.147786   1.13348 0.0765373 0.000666667
 0.993715 -0.154801   1.12771 0.0461903 0.000666667
 0.988799 -0.142809   1.12574 -0.288969 0.000666667
 0.980144 -0.139643   1.10176 0.000519748 0.000666667
 0.987557 -0.144621   1.10933 -0.00877495 0.000666667
 0.977667 -0.137904   1.10806 -0.308241 0.000666667
 0.980359 -0.139252   1.12477 -0.26019 0.000666667
 0.979533 -0.136112   1.10516 -0.342069 0.000666667
  0.98528 -0.151025   1.12694 -0.199494 0.000666667
 0.994561 -0.153727   1.13721 0.119014 0.000666667
 0.992478 -0.156906   1.13827 -0.0392061 0.000666667
 0.98454 -0.14315  1.13792 0.214647 0.000666667
 0.985298 -0.150852   1.12573 0.0543363 0.000666667
 0.976343 -0.135996   1.10935 -0.310396 0.000666667
 0.974924 -0.138345   1.12496 -0.0185285 0.000666667
0.986942 -0.15177  1.11198 -0.0668172 0.000666667
 0.992818 -0.150155   1.09012 0.268122 0.000666667
 0.974328 -0.143833   1.13492 -0.264572 0.000666667
 0.979441 -0.142431   1.11641 0.00147744 0.000666667
 0.977817 -0.138431    1.1077 -0.330575 0.000666667
 0.987312 -0.146543   1.12394 0.0469709 0.000666667
 0.983328 -0.140385    1.1129 0.00921617 0.000666667
 0.988843 -0.143178   1.08185 -0.0495545 0.000666667
 0.984762 -0.155676   1.16219 0.19956 0.000666667
  0.98872 -0.149185   1.13859 0.089432 0.000666667
 0.998764 -0.150982   1.12567 0.303906 0.000666667
0.986512 -0.15032  1.12716 -0.0683728 0.000666667
 0.983689 -0.147145   1.11245 -0.0513075 0.000666667
 0.985139 -0.143181   1.11749 -0.107195 0.000666667
 0.978204 -0.146054   1.09933 -0.156908 0.000666667
 0.981397 -0.150148    1.1377 -0.00799659 0.000666667
 0.978223 -0.138035   1.10799 -0.377142 0.000666667
 0.987022 -0.143374   1.12812 -0.2827 0.000666667
 0.981775 -0.144293   1.10829 0.148284 0.000666667
 0.982623 -0.153546   1.14039 -0.0209282 0.000666667
  0.98615 -0.141853   1.11968 -0.171901 0.000666667
 0.986214 -0.145664   1.11011 -0.0580469 0.000666667
  0.98628 -0.147627    1.1105 -0.0833623 0.000666667
0.991227 -0.14968  1.13984 0.054533 0.000666667
 0.995393 -0.153776   1.13786 0.0489945 0.000666667
 0.977507 -0.150841   1.08217 0.2982 0.000666667
0.983674 -0.14709  1.11092 -0.0506263 0.000666667
  0.99096 -0.147061   1.11681 0.0226042 0.000666667
 0.974782 -0.138215   1.11603 -0.217591 0.000666667
 0.966334 -0.143399   1.13779 -0.247082 0.000666667
 0.979473 -0.147596   1.10794 0.0225281 0.000666667
0.980044 -0.14612  1.14128 0.00891432 0.000666667
 0.986043 -0.147585   1.11611 -0.0629607 0.000666667
0.986607 -0.14917  1.11712 -0.10604 0.000666667
 0.979443 -0.135091   1.10727 -0.339257 0.000666667
 0.988973 -0.144008   1.08349 -0.288938 0.000666667
 0.987823 -0.153131   1.13821 0.0745206 0.000666667
 0.996289 -0.151908    1.1069 0.185809 0.000666667
 0.992922 -0.149643   1.10284 -0.0103593 0.000666667
 0.979276 -0.145363   1.15353 -0.23807 0.000666667
 0.966728 -0.144154   1.13494 -0.254146 0.000666667
 0.988028 -0.146925   1.12076 0.0893846 0.000666667
 0.979802 -0.137118   1.07748 -0.0224866 0.000666667
 0.989046 -0.151439   1.13386 -0.0716426 0.000666667
  0.97778 -0.137232   1.11085 -0.286896 0.000666667
 0.989194 -0.151971   1.12314 0.102011 0.000666667
 0.982807 -0.140038   1.09975 -0.165113 0.000666667
 0.988148 -0.149279   1.11508 -0.0791083 0.000666667
 0.984283 -0.140065   1.11821 -0.0990423 0.000666667
 0.992212 -0.151509   1.12408 -0.277853 0.000666667
 0.979824 -0.143529   1.11544 0.0260538 0.000666667
 0.985884 -0.146592    1.0933 -0.182964 0.000666667
 0.993479 -0.156343   1.14393 0.0955852 0.000666667
 0.975574 -0.135625   1.11699 -0.21079 0.000666667
 0.987499 -0.144887   1.11104 -0.026555 0.000666667
 0.986207 -0.152334   1.10182 0.0366437 0.000666667
  1.00041 -0.152783    1.1297 0.280029 0.000666667
 0.986008 -0.150754   1.14792 -0.329531 0.000666667
 0.995669 -0.150754    1.1371 0.120486 0.000666667
 0.987498 -0.140127   1.12914 -0.229646 0.000666667
 0.974375 -0.142319   1.13721 -0.239686 0.000666667
   0.9861 -0.150364   1.14552 0.0209171 0.000666667
 0.987238 -0.153904   1.13235 -0.0508822 0.000666667
 0.987923 -0.148238   1.11614 0.00698429 0.000666667
 0.979588 -0.137631   1.10246 -0.362538 0.000666667
 0.982899 -0.139912   1.11759 -0.186696 0.000666667
 0.979294 -0.134375   1.10917 -0.311519 0.000666667
0.985657 -0.14681   1.1099 -0.059658 0.000666667
 0.987775 -0.152444    1.0883 0.300936 0.000666667
0.973689 -0.13409  1.11923 -0.22293 0.000666667
 0.977225 -0.137081   1.10913 -0.384705 0.000666667
 0.990958 -0.148976   1.12219 0.0658074 0.000666667
  0.97404 -0.137501   1.12106 -0.33223 0.000666667
0.974806 -0.14616  1.11175 0.0208616 0.000666667
 0.987415 -0.140598   1.10709 -0.203425 0.000666667
0.999455 -0.1532 1.13337 0.312625 0.000666667
0.989784 -0.14676  1.12256 0.034024 0.000666667
 0.988719 -0.150749   1.14022 0.0791175 0.000666667
 0.986385 -0.146274   1.12609 -0.0232076 0.000666667
 0.985829 -0.148615   1.10779 -0.0416574 0.000666667
 0.984943 -0.153793   1.12815 -0.0657527 0.000666667
 0.993379 -0.150948   1.14108 0.0967326 0.000666667
 0.993632 -0.151845   1.10251 0.0227175 0.000666667
 0.985414 -0.147179   1.11751 -0.112914 0.000666667
 0.976234 -0.146225   1.12521 -0.2027 0.000666667
 0.977734 -0.135527   1.10797 -0.325278 0.000666667
 0.972948 -0.136847   1.10875 -0.319924 0.000666667
 0.974571 -0.139797   1.11023 -0.346886 0.000666667
 0.976117 -0.140016    1.1087 -0.321581 0.000666667
 0.975239 -0.148254   1.11692 -0.232009 0.000666667
  0.98492 -0.155952   1.09709 -0.14513 0.000666667
 0.985732 -0.143815    1.1283 0.00341151 0.000666667
 0.990771 -0.151511   1.14017 -0.0152878 0.000666667
 0.991716 -0.148535   1.12016 0.0611847 0.000666667
 0.978648 -0.144033   1.11489 0.0522754 0.000666667
 0.991262 -0.152049   1.10699 -0.0508401 0.000666667
 0.975538 -0.142297    1.1116 -0.02007 0.000666667
  0.98747 -0.152861   1.16046 0.216198 0.000666667
 0.973638 -0.142907   1.13255 -0.274835 0.000666667
 0.975924 -0.144943   1.10896 -0.213254 0.000666667
 0.987376 -0.139602   1.12933 -0.220492 0.000666667
 0.978957 -0.138272   1.10767 -0.370469 0.000666667
 0.989617 -0.148769   1.11496 -0.0197504 0.000666667
 0.973929 -0.142341   1.13849 -0.239465 0.000666667
 0.980619 -0.138245   1.10768 0.158007 0.000666667
 0.979538 -0.147102   1.13986 0.0117637 0.000666667
 0.976546 -0.139831   1.12087 -0.0719414 0.000666667
  0.98014 -0.143102   1.11189 0.0487197 0.000666667
 0.997934 -0.153746   1.12406 0.217656 0.000666667
 0.979742 -0.146999   1.11229 0.065743 0.000666667
  0.98483 -0.153166   1.12295 0.00710772 0.000666667
 0.975954 -0.143784   1.13536 0.0985934 0.000666667
0.989047 -0.15074  1.13861 0.0441078 0.000666667
 0.976848 -0.136623   1.11152 -0.340455 0.000666667
 0.983327 -0.147894   1.11915 0.00428817 0.000666667
 0.976737 -0.135264   1.10713 -0.306221 0.000666667
 0.999558 -0.153005   1.13316 0.24831 0.000666667
0.978028 -0.13674  1.11872 -0.0167284 0.000666667
 0.995259 -0.152694   1.13616 0.101355 0.000666667
 0.990802 -0.148732   1.11253 -0.209486 0.000666667
 0.990128 -0.144318    1.0844 -0.106317 0.000666667
0.974862 -0.13739  1.10299 -0.096286 0.000666667
 0.997473 -0.151513   1.14122 -0.192013 0.000666667
 0.988688 -0.152856   1.13097 -0.0598623 0.000666667
 0.987628 -0.147673   1.13369 -0.041345 0.000666667
0.979665 -0.14546  1.09503 -0.16037 0.000666667
 0.991883 -0.153872   1.13017 -0.0158083 0.000666667
 0.981223 -0.141867   1.09519 -0.153305 0.000666667
 0.994865 -0.149814   1.12396 0.0822624 0.000666667
 0.977747 -0.134693   1.13003 -0.196653 0.000666667
0.994286 -0.15322  1.14184 0.0634165 0.000666667
 0.983227 -0.145095   1.12716 -0.155925 0.000666667
 0.988751 -0.146681   1.13219 0.0868566 0.000666667
 0.978636 -0.145564   1.09979 -0.155196 0.000666667
 0.995312 -0.156764   1.09885 0.250412 0.000666667
 0.979199 -0.135726   1.10669 -0.349604 0.000666667
 0.997101 -0.155206   1.14065 0.0625458 0.000666667
 0.994799 -0.155312   1.09994 0.237077 0.000666667
 0.982342 -0.147768   1.12331 0.0651356 0.000666667
 0.991319 -0.148214   1.11772 0.0625144 0.000666667
 0.987593 -0.151815   1.11695 -0.105477 0.000666667
 0.980846 -0.149135   1.07486 -0.118655 0.000666667
0.967924 -0.1387  1.0972 -0.177017 0.000666667
 0.984042 -0.158188   1.16562 -0.0394424 0.000666667
 0.972527 -0.139355   1.12537 -0.0947185 0.000666667
 0.986845 -0.148666    1.1235 0.0344859 0.000666667
 0.989123 -0.144247   1.10932 0.021528 0.000666667
 0.976624 -0.137911   1.11136 -0.301371 0.000666667
 0.996149 -0.156003   1.13928 0.081224 0.000666667
  0.98008 -0.139053   1.10416 -0.347535 0.000666667
 0.982154 -0.141557   1.10796 0.11037 0.000666667
 0.978191 -0.139075   1.12095 -0.379852 0.000666667
 0.981666 -0.154768   1.13053 0.308344 0.000666667
  0.98417 -0.142885   1.14757 -0.0953686 0.000666667
  0.98552 -0.142565   1.08178 -0.0870334 0.000666667
 0.986477 -0.153831    1.1121 0.239358 0.000666667
 0.994528 -0.146206   1.11326 0.0596835 0.000666667
  0.98844 -0.155735   1.15773 0.230397 0.000666667
 0.985212 -0.143651   1.11816 -0.109873 0.000666667
 0.997145 -0.153589   1.12816 0.0253663 0.000666667
 0.999749 -0.152082   1.12864 0.284442 0.000666667
  0.99937 -0.154197   1.13951 -0.0340562 0.000666667
 0.979437 -0.135438   1.10764 -0.365331 0.000666667
 0.993743 -0.151678   1.14007 0.0435278 0.000666667
0.993474 -0.15318   1.1001 0.0156709 0.000666667
  0.98987 -0.147208   1.13173 0.08991 0.000666667
 0.986607 -0.148561   1.11163 -0.0489798 0.000666667
 0.988164 -0.150455   1.13188 -0.0738619 0.000666667
 0.979846 -0.139242   1.10973 -0.307025 0.000666667
  0.97575 -0.148526   1.11651 -0.210477 0.000666667
 0.991133 -0.145819    1.1328 0.0619485 0.000666667
 0.982019 -0.136747   1.12429 -0.279042 0.000666667
 0.991383 -0.143727   1.11111 -0.0544847 0.000666667
 0.987461 -0.145605    1.0887 -0.208827 0.000666667
 0.990591 -0.148242   1.11501 -0.029555 0.000666667
 0.980796 -0.135129   1.12506 -0.285003 0.000666667
 0.977847 -0.138293   1.12172 -0.023067 0.000666667
 1.00031 -0.15173  1.12765 0.255723 0.000666667
 0.990733 -0.152955   1.10535 -0.0378007 0.000666667
 0.981291 -0.137927   1.09807 -0.103142 0.000666667
 0.988261 -0.149389   1.13317 0.0561194 0.000666667
 0.978347 -0.142697   1.09827 -0.147609 0.000666667
 0.977622 -0.145333   1.10092 -0.154815 0.000666667
 0.987698 -0.143117   1.08114 -0.00392472 0.000666667
 0.979812 -0.146372   1.12551 -0.169615 0.000666667
0.978293 -0.14351  1.13762 0.0954391 0.000666667
 0.987811 -0.153778   1.16114 0.232903 0.000666667
 0.987128 -0.152208    1.0891 0.303234 0.000666667
 0.973845 -0.138758   1.12172 -0.0585371 0.000666667
 0.982427 -0.142347   1.11858 -0.172526 0.000666667
 0.978217 -0.135166   1.11245 -0.325086 0.000666667
0.983163 -0.14359  1.15303 -0.213883 0.000666667
 0.997189 -0.154621   1.13709 0.112393 0.000666667
 0.989226 -0.145777   1.12351 0.0264471 0.000666667
 0.990458 -0.144983   1.13263 0.0761033 0.000666667
 0.973487 -0.134669   1.11807 -0.258119 0.000666667
  0.99913 -0.151129   1.12601 0.243631 0.000666667
 0.991465 -0.148665   1.11532 0.00533278 0.000666667
 0.982899 -0.141747   1.11409 -0.0123711 0.000666667
 0.977767 -0.135886    1.1064 -0.322799 0.000666667
 0.976223 -0.137967    1.1205 -0.0212571 0.000666667
 0.988666 -0.150526   1.10994 -0.0471967 0.000666667
 0.983214 -0.144548   1.13561 0.0689142 0.000666667
 0.998396 -0.153732   1.12615 0.207946 0.000666667
 0.970266 -0.144279   1.12008 -0.0728787 0.000666667
 0.977392 -0.147718   1.07532 -0.104762 0.000666667
 0.970044 -0.136623   1.15026 -0.23888 0.000666667
  0.98936 -0.151827   1.14239 -0.0133488 0.000666667
 0.988136 -0.145349   1.08869 -0.20214 0.000666667
 0.988219 -0.145805   1.11321 -0.0353564 0.000666667
  0.99068 -0.145727   1.13039 0.0993506 0.000666667
0.990209 -0.15864   1.1127 0.219412 0.000666667
  0.99325 -0.157657   1.13875 0.106371 0.000666667
 0.980169 -0.145928   1.12637 -0.158542 0.000666667
   0.9908 -0.158143   1.10248 -0.0341775 0.000666667
 0.979058 -0.147644   1.07517 -0.108694 0.000666667
  0.98991 -0.144678   1.13032 0.0960825 0.000666667
 0.991153 -0.146876   1.12056 0.0663236 0.000666667
 0.993422 -0.151941    1.0899 0.277469 0.000666667
 0.983381 -0.137967    1.1108 -0.0870026 0.000666667
 0.987178 -0.148973   1.11002 -0.0809742 0.000666667
0.992594 -0.15249  1.09784 0.0190311 0.000666667
 0.993445 -0.149472   1.10599 -0.0282577 0.000666667
 0.979795 -0.133521   1.10704 -0.368181 0.000666667
 0.987158 -0.137755   1.12017 -0.258951 0.000666667
 0.978837 -0.139362   1.11326 -0.314959 0.000666667
 0.986166 -0.147061   1.10878 -0.0467049 0.000666667
 0.982123 -0.137637   1.07758 -0.0316996 0.000666667
 0.975249 -0.144159   1.07861 -0.0350557 0.000666667
 0.976308 -0.142062   1.09053 -0.0265755 0.000666667
 0.991009 -0.146953   1.11644 -0.0220483 0.000666667
  0.99022 -0.148902   1.14069 0.0711888 0.000666667
 0.996904 -0.156486   1.12924 0.0342261 0.000666667
0.992954 -0.15142  1.09056 0.266779 0.000666667
 0.974775 -0.145133   1.11095 0.00639632 0.000666667
  1.00129 -0.155206   1.12728 0.273118 0.000666667
 0.991738 -0.155628   1.10001 0.0246907 0.000666667
 0.978229 -0.145445   1.10626 -0.104643 0.000666667
   0.9881 -0.142811   1.11667 -0.128139 0.000666667
 0.974622 -0.137817   1.12925 -0.313565 0.000666667
 1.00038 -0.15492  1.12404 0.213812 0.000666667
  0.97968 -0.135786   1.12869 -0.124556 0.000666667
 0.992501 -0.151067   1.09902 0.023011 0.000666667
 0.983831 -0.150026    1.1281 0.157757 0.000666667
 0.983417 -0.152735   1.11808 -0.00893508 0.000666667
 0.986969 -0.154008    1.1593 0.231509 0.000666667
 0.979818 -0.138113   1.10906 -0.297119 0.000666667
 0.975438 -0.137381   1.12288 -0.0888635 0.000666667
 0.990846 -0.154055   1.12951 -0.0574526 0.000666667
 0.988227 -0.152197   1.12646 -0.203184 0.000666667
 0.982755 -0.145638    1.0857 -0.0466664 0.000666667
 0.985942 -0.145408   1.12069 -0.114184 0.000666667
0.977488 -0.1395 1.11058 -0.293697 0.000666667
 0.985913 -0.148292   1.11848 -0.134005 0.000666667
 0.981798 -0.149634   1.11408 0.0549392 0.000666667
  0.98556 -0.148775   1.12153 0.00833603 0.000666667
 0.988463 -0.142175   1.11599 -0.0384979 0.000666667
 0.984877 -0.145372   1.08576 -0.0660489 0.000666667
 0.977375 -0.140242   1.10533 -0.33045 0.000666667
  1.00045 -0.151892   1.12599 0.247071 0.000666667
 0.988074 -0.145462   1.12897 0.0879639 0.000666667
 0.978722 -0.137133   1.10989 -0.343002 0.000666667
  0.99402 -0.153191   1.12634 0.065378 0.000666667
 0.975525 -0.135697    1.1188 -0.304039 0.000666667
 0.998203 -0.152857   1.12603 0.238622 0.000666667
 0.989176 -0.149518   1.12455 0.057022 0.000666667
 0.983389 -0.145929   1.10869 0.383226 0.000666667
 0.980637 -0.144095    1.1109 0.0224637 0.000666667
 0.986261 -0.147743   1.10967 -0.0561745 0.000666667
 0.995011 -0.157543   1.14204 0.0535729 0.000666667
 0.979301 -0.143577   1.13133 -0.0283122 0.000666667
 0.987353 -0.151406   1.12761 -0.0639127 0.000666667
 0.983596 -0.149571   1.12214 0.0177826 0.000666667
  0.98105 -0.144019   1.14991 -0.219558 0.000666667
 0.987966 -0.151122   1.14143 0.010376 0.000666667
 0.981144 -0.146757    1.1339 0.0489242 0.000666667
 0.980193 -0.137073   1.11149 -0.313629 0.000666667
 0.989606 -0.147492   1.12199 0.0442284 0.000666667
 0.979367 -0.143171   1.09736 -0.152761 0.000666667


==> output_ims_seed52_withold/random_action_4.txt <==
0.06421
0.985931 -0.14386   1.1258 -0.180442 0.000666667
 0.989795 -0.142741   1.09183 -0.20885 0.000666667
 0.978648 -0.143051   1.11548 0.00899269 0.000666667
 0.986531 -0.146378   1.10919 -0.0567081 0.000666667
 0.982405 -0.144964   1.10842 0.132791 0.000666667
 0.994144 -0.145406   1.10437 0.246492 0.000666667
 0.989214 -0.148102   1.12626 -0.276101 0.000666667
 0.983382 -0.147132   1.14625 0.0630786 0.000666667
 0.996039 -0.155796   1.13943 0.0736737 0.000666667
 0.982873 -0.132432   1.11043 -0.335007 0.000666667
 0.985477 -0.150967   1.12714 0.173444 0.000666667
 0.984207 -0.146667    1.1094 -0.073861 0.000666667
 0.991525 -0.152317   1.09975 -0.00472874 0.000666667
 0.989976 -0.151897   1.13866 0.0690828 0.000666667
 0.986753 -0.145858   1.08857 -0.207746 0.000666667
 0.988841 -0.148068   1.11679 -0.0967486 0.000666667
  0.97545 -0.137242   1.12012 -0.0649127 0.000666667
 0.991476 -0.153877   1.09734 0.042432 0.000666667
 0.978854 -0.136843    1.1079 -0.363248 0.000666667
 0.991701 -0.149597   1.14628 0.0435053 0.000666667
 0.985133 -0.143358   1.12554 -0.197497 0.000666667
 0.979797 -0.144865   1.09337 -0.152361 0.000666667
 0.984746 -0.150083   1.12134 0.0661521 0.000666667
 0.993813 -0.153546    1.1417 0.112024 0.000666667
 0.974933 -0.137224   1.10893 -0.311593 0.000666667
0.987605 -0.14497  1.09231 -0.188252 0.000666667
0.985672 -0.14419  1.07895 -0.0662445 0.000666667
  0.99195 -0.147204   1.11239 0.028044 0.000666667
0.995713 -0.14941  1.13717 0.128081 0.000666667
 0.974822 -0.138116   1.10992 -0.299351 0.000666667
 0.979344 -0.144328   1.09822 -0.167897 0.000666667
 0.971961 -0.133331   1.10563 -0.153351 0.000666667
 0.986779 -0.148907    1.1151 -0.0935449 0.000666667
  1.00258 -0.155036   1.12728 0.287567 0.000666667
 0.994881 -0.152377   1.14257 0.0519954 0.000666667
 0.984841 -0.146278   1.12501 0.00653064 0.000666667
 0.978017 -0.145484   1.10284 -0.137103 0.000666667
  0.97739 -0.140488   1.12976 -0.11221 0.000666667
  0.97547 -0.135775   1.11676 -0.185896 0.000666667
 0.976413 -0.137646   1.10982 -0.293602 0.000666667
0.989332 -0.15421  1.16145 0.238697 0.000666667
 0.994325 -0.158464   1.13539 0.00950722 0.000666667
0.983419 -0.15051  1.12108 0.0280882 0.000666667
 0.991599 -0.155027   1.13241 -0.0231015 0.000666667
 0.977002 -0.138297   1.12442 -0.084195 0.000666667
 0.978548 -0.134244   1.10601 -0.312694 0.000666667
0.985992 -0.13957  1.11783 -0.089272 0.000666667
 0.974449 -0.140755   1.11869 -0.0849866 0.000666667
  0.99087 -0.148954   1.13233 -0.0814323 0.000666667
 0.980118 -0.145764   1.14151 -0.00186302 0.000666667
 0.992559 -0.154637   1.09032 0.244088 0.000666667
 0.977631 -0.136901   1.10682 -0.356502 0.000666667
 0.985692 -0.150471   1.10254 -0.183115 0.000666667
 0.987482 -0.156021   1.08872 0.141362 0.000666667
 0.990479 -0.153754   1.09831 0.0244184 0.000666667
 0.987862 -0.143925   1.14428 -0.204038 0.000666667
 0.991158 -0.151351   1.10215 0.00545513 0.000666667
 0.985033 -0.147287   1.10926 -0.047878 0.000666667
 0.985095 -0.144159   1.10935 -0.0726098 0.000666667
 0.972792 -0.139662    1.1304 -0.175613 0.000666667
 0.977637 -0.138139   1.10731 -0.375928 0.000666667
 0.981024 -0.137667   1.10163 -0.322642 0.000666667
 0.987816 -0.148464   1.14055 0.049629 0.000666667
 0.982666 -0.143954   1.13496 0.0599551 0.000666667
 0.980951 -0.140511   1.10751 -0.356628 0.000666667
 0.988304 -0.143939   1.11018 0.0110101 0.000666667
 0.996337 -0.154434   1.16193 0.257607 0.000666667
 0.988434 -0.143069   1.11768 -0.171178 0.000666667
  0.98156 -0.138018   1.11223 -0.310647 0.000666667
 0.987986 -0.145058   1.11038 0.0745275 0.000666667
 0.990559 -0.158837   1.13927 -0.0328143 0.000666667
 0.992176 -0.156388    1.1398 -0.0492491 0.000666667
 0.995757 -0.148651    1.1029 -0.0226666 0.000666667
 0.976157 -0.144065    1.0993 -0.00321949 0.000666667
 0.990007 -0.142513   1.08168 -0.03588 0.000666667
 0.984998 -0.145583   1.12637 -0.16024 0.000666667
0.974414 -0.14229   1.1244 -0.31185 0.000666667
 0.975716 -0.143649   1.09671 -0.119114 0.000666667
 0.984557 -0.140118   1.11608 -0.17593 0.000666667
 0.976902 -0.139241   1.10939 -0.348845 0.000666667
 0.989346 -0.146759   1.12987 0.0756788 0.000666667
  0.98701 -0.157427   1.11218 0.205938 0.000666667
 0.973024 -0.143666   1.10584 -0.0283868 0.000666667
 0.985482 -0.149079   1.12689 -0.0600379 0.000666667
 0.978535 -0.135952   1.10663 -0.298836 0.000666667
 0.981263 -0.143709   1.10081 -0.162697 0.000666667
 0.977428 -0.136765   1.12457 -0.36428 0.000666667
 0.978409 -0.144146   1.13769 0.0794347 0.000666667
 0.982798 -0.144517   1.10595 0.147914 0.000666667
 0.972656 -0.139029   1.12103 -0.295441 0.000666667
  0.98539 -0.145626   1.08342 -0.0525495 0.000666667
 0.988531 -0.147597   1.13086 0.0675156 0.000666667
 0.973107 -0.138808   1.11934 -0.0361408 0.000666667
 0.995203 -0.150964    1.1033 0.190763 0.000666667
  0.99621 -0.153675    1.1377 0.111717 0.000666667
 0.992156 -0.153976   1.09549 0.0202831 0.000666667
 0.988153 -0.154645   1.10005 0.0266467 0.000666667
 0.988991 -0.142521   1.12419 -0.00464831 0.000666667
  0.98879 -0.151096   1.13897 0.0835806 0.000666667
 0.991713 -0.150701   1.09936 0.0179434 0.000666667
 0.979943 -0.146002   1.11001 0.0633831 0.000666667
  0.9895 -0.14914  1.14142 0.0908414 0.000666667
 0.983682 -0.141111   1.08055 -0.0108566 0.000666667
 0.979236 -0.142545   1.11077 0.0265478 0.000666667
 0.998416 -0.153258    1.1349 0.118167 0.000666667
 0.984098 -0.142489   1.10853 0.120122 0.000666667
 0.978377 -0.140649   1.11492 0.0386718 0.000666667
 0.978621 -0.142805   1.13705 0.105705 0.000666667
 0.987833 -0.151062   1.13869 -0.0212332 0.000666667
 0.978729 -0.144701   1.09853 -0.130772 0.000666667
 0.977759 -0.137954   1.10723 -0.318206 0.000666667
 0.984503 -0.147074   1.11145 0.0657987 0.000666667
 0.984234 -0.147156   1.10829 -0.0627536 0.000666667
  1.00233 -0.151717   1.12851 0.262458 0.000666667
  0.97957 -0.134468   1.11053 -0.347704 0.000666667
  0.97477 -0.135474   1.10418 -0.140701 0.000666667
 0.998622 -0.149732    1.1421 -0.181443 0.000666667
 0.980021 -0.139044   1.10173 -0.343717 0.000666667
  0.97858 -0.137373   1.10922 -0.326128 0.000666667
 0.979761 -0.137613   1.11087 -0.306784 0.000666667
 0.988871 -0.142791   1.08772 0.0263321 0.000666667
 0.970784 -0.135541   1.11798 -0.291674 0.000666667
 0.985447 -0.137937   1.11925 -0.136599 0.000666667
 0.979101 -0.139114   1.11011 -0.31926 0.000666667
  1.00199 -0.148335   1.11602 0.301329 0.000666667
 0.973567 -0.141641   1.12306 -0.0742156 0.000666667
 0.992448 -0.155097   1.14097 0.10932 0.000666667
 0.992292 -0.146632   1.10703 -0.0292591 0.000666667
 0.983376 -0.148464   1.10919 -0.0711061 0.000666667
 0.977025 -0.136438   1.11022 -0.289455 0.000666667
 0.984805 -0.149186   1.11003 -0.00644763 0.000666667
 0.989335 -0.150518   1.12417 -0.201665 0.000666667
 0.986896 -0.148412   1.12428 0.0174022 0.000666667
 0.990988 -0.148058   1.11458 -0.0548958 0.000666667
 0.985848 -0.151025   1.11955 -0.110477 0.000666667
 0.988743 -0.147327   1.12699 0.0295565 0.000666667
 0.986156 -0.154739   1.11222 0.211912 0.000666667
 0.996385 -0.154587   1.12735 0.252814 0.000666667
 0.996697 -0.151405   1.13624 0.0730189 0.000666667
 0.985474 -0.149975   1.11506 -0.0914986 0.000666667
 0.989703 -0.147446   1.13262 0.0464923 0.000666667
 0.985503 -0.146692   1.13828 -0.0115688 0.000666667
 0.977942 -0.138955   1.11195 -0.2864 0.000666667
 0.968757 -0.134933   1.10648 -0.25201 0.000666667
 0.975071 -0.137058   1.11608 -0.195683 0.000666667
 0.981444 -0.137667   1.12392 -0.289937 0.000666667
  0.99434 -0.151395   1.11952 0.0500766 0.000666667
 0.997566 -0.155828   1.12945 0.248753 0.000666667
  0.98592 -0.145295   1.11086 -0.0670568 0.000666667
  0.99255 -0.149805   1.13674 0.0884674 0.000666667
 0.972325 -0.141545   1.12582 -0.0769621 0.000666667
 0.991922 -0.149464   1.10389 0.206102 0.000666667
 0.987452 -0.153016   1.09877 0.0227839 0.000666667
 0.987931 -0.142596   1.08996 -0.190984 0.000666667
  0.97441 -0.143384    1.1117 -0.0056555 0.000666667
0.988462 -0.14452  1.08309 -0.0477597 0.000666667
 0.977838 -0.144714     1.098 -0.165296 0.000666667
 0.992164 -0.156546   1.12897 0.0442554 0.000666667
 0.989179 -0.138789    1.1255 0.00030731 0.000666667
 0.985697 -0.146911   1.10763 -0.0756814 0.000666667
 0.977528 -0.137022   1.11011 -0.321365 0.000666667
 0.982299 -0.144584   1.10909 0.3665 0.000666667
 0.985867 -0.143804   1.12264 -0.017433 0.000666667
0.980199 -0.14965   1.1125 0.0619315 0.000666667
 0.977534 -0.140071   1.10636 -0.303872 0.000666667
  0.99239 -0.155003    1.1293 -0.0217908 0.000666667
  0.98746 -0.147038   1.11401 -0.0706557 0.000666667
 0.975454 -0.146526   1.13652 -0.168992 0.000666667
 0.989933 -0.144177   1.10947 -0.0184755 0.000666667
 0.996301 -0.152272   1.13606 0.104535 0.000666667
 0.991097 -0.144329   1.13323 0.110376 0.000666667
 0.989598 -0.144265   1.13069 0.101339 0.000666667
 0.976433 -0.139598   1.10602 -0.33433 0.000666667
 0.993109 -0.150109    1.1021 0.00785303 0.000666667
 0.983742 -0.142502   1.11298 0.051676 0.000666667
0.992368 -0.15106  1.10508 0.0243887 0.000666667
 0.979267 -0.140476   1.12863 -0.151994 0.000666667
 0.984985 -0.147933   1.10704 -0.0483057 0.000666667
 0.988236 -0.149233   1.13251 -0.0589983 0.000666667
0.988057 -0.15025  1.13873 -0.0385943 0.000666667
 0.974769 -0.142382   1.10984 -0.00778484 0.000666667
 0.992359 -0.154369   1.10047 0.0112585 0.000666667
 0.976886 -0.135961   1.10847 -0.306127 0.000666667
 0.972239 -0.136537   1.10593 -0.325772 0.000666667
 0.988121 -0.140359   1.12448 0.00856263 0.000666667
  0.98444 -0.147233   1.10892 -0.0804998 0.000666667
 0.984736 -0.147173   1.11428 -0.0584721 0.000666667
 0.978576 -0.146906   1.14361 0.0437726 0.000666667
 0.977455 -0.142323   1.10628 -0.323785 0.000666667
 0.987573 -0.152467   1.10034 -0.0209993 0.000666667
 0.978772 -0.140828    1.1097 -0.302303 0.000666667
 0.985563 -0.145152   1.08896 -0.165081 0.000666667
 0.975801 -0.135892   1.12926 -0.204588 0.000666667
 0.977705 -0.148485   1.09677 -0.147715 0.000666667
 0.986521 -0.146383   1.08498 -0.100015 0.000666667
  0.97882 -0.138554    1.1091 -0.357127 0.000666667
 0.989882 -0.149279    1.1199 0.0504544 0.000666667
 0.973093 -0.136557   1.10573 -0.308627 0.000666667
 0.994887 -0.157053   1.14126 0.0606562 0.000666667
  0.98783 -0.148402   1.13104 -0.0640918 0.000666667
 0.985592 -0.147604   1.10803 -0.057868 0.000666667
 0.977584 -0.136614   1.12766 -0.313869 0.000666667
 0.992712 -0.153188   1.12638 -0.278485 0.000666667
 0.995213 -0.155532   1.14005 0.0275006 0.000666667
 0.989649 -0.151569   1.13728 0.0364977 0.000666667
 0.986206 -0.144903   1.14431 -0.215984 0.000666667
 0.985095 -0.150391   1.12788 -0.0510478 0.000666667
 0.972492 -0.137125   1.12862 -0.32795 0.000666667
 0.986866 -0.146958   1.13169 -0.0600737 0.000666667
 0.986645 -0.146243   1.12543 -0.214104 0.000666667
 0.972183 -0.133068   1.11998 -0.244148 0.000666667
 0.993077 -0.156585   1.13871 0.0308037 0.000666667
 0.974702 -0.135007   1.10558 -0.162433 0.000666667
 0.973736 -0.134093   1.11839 -0.205944 0.000666667
 0.994504 -0.150458   1.13588 0.10476 0.000666667
 0.985305 -0.146987   1.14486 -0.0701515 0.000666667
 0.982095 -0.144971   1.10867 0.398956 0.000666667
 0.977185 -0.146384   1.10014 -0.162313 0.000666667
 0.987354 -0.151647   1.08837 0.295383 0.000666667
 0.973912 -0.133242   1.11455 -0.197085 0.000666667
 0.994257 -0.149307   1.08735 0.292052 0.000666667
 0.986681 -0.138651   1.12169 -0.25974 0.000666667
 0.988027 -0.144289   1.13297 0.0749766 0.000666667
 0.991418 -0.150598   1.08564 0.262722 0.000666667
 0.989562 -0.148695    1.1278 -0.268183 0.000666667
 0.981314 -0.138396   1.10563 -0.347014 0.000666667
0.978902 -0.13944  1.11057 -0.264636 0.000666667
 0.992797 -0.156615   1.13099 -0.00213572 0.000666667
 0.997285 -0.156058   1.14031 0.0689886 0.000666667
0.988066 -0.14587  1.08949 -0.172692 0.000666667
0.989954 -0.14981  1.11943 0.0367282 0.000666667
0.982149 -0.14481  1.10704 0.0305285 0.000666667
 0.993102 -0.149555   1.10602 -0.0342311 0.000666667
 0.979025 -0.145372   1.12775 -0.169692 0.000666667
 0.993663 -0.156165   1.13451 -0.0473524 0.000666667
 0.979232 -0.136314   1.11991 -0.28066 0.000666667
 0.986293 -0.153713   1.14893 -0.338477 0.000666667
 0.976389 -0.143384   1.13558 -0.165959 0.000666667
 0.973754 -0.141973   1.12381 -0.0534336 0.000666667
 0.984966 -0.154681   1.12801 -0.0246331 0.000666667
 0.999178 -0.154486   1.12459 0.247256 0.000666667
  0.98582 -0.150787     1.129 -0.0567014 0.000666667
 0.990065 -0.150772    1.1163 0.0339781 0.000666667
 0.978709 -0.136943   1.12649 -0.569699 0.000666667
 0.973505 -0.136157   1.13517 -0.249831 0.000666667
 1.00132 -0.15286  1.12779 0.243759 0.000666667
 0.961917 -0.128779   1.10417 -0.487392 0.000666667
 0.984389 -0.145753   1.13998 0.195253 0.000666667
0.998295 -0.1538 1.13188 0.10286 0.000666667
 0.984915 -0.148434   1.12077 0.019281 0.000666667
 0.989121 -0.148078   1.11595 0.00190503 0.000666667
 0.997327 -0.153124   1.13215 0.226822 0.000666667
 0.989185 -0.146791   1.12323 0.0328466 0.000666667
 0.987212 -0.151609   1.14102 -0.0395583 0.000666667
 0.977597 -0.137295   1.11257 -0.273344 0.000666667
 0.996218 -0.152776    1.1367 0.106994 0.000666667
  0.99139 -0.150294   1.14073 0.0715726 0.000666667
 0.992885 -0.155433   1.12713 0.0381022 0.000666667
 0.977875 -0.142753   1.13757 0.0901809 0.000666667
  0.99098 -0.153842   1.13014 -0.035653 0.000666667
 0.978265 -0.144599   1.10145 -0.0853729 0.000666667
0.986647 -0.14172  1.08482 -0.0431641 0.000666667
 0.982143 -0.146643   1.15641 -0.200536 0.000666667
 0.976563 -0.136353   1.11205 -0.268142 0.000666667
  0.97753 -0.136187   1.11717 -0.0996313 0.000666667
 0.994705 -0.151999   1.16022 0.253088 0.000666667
 0.982673 -0.148592   1.10868 -0.0364782 0.000666667
 0.978592 -0.144951    1.0997 -0.150492 0.000666667
 0.985228 -0.145952   1.11741 -0.0793981 0.000666667
 0.996283 -0.154402   1.14386 0.0946976 0.000666667
 0.981952 -0.144725   1.11918 -0.0997336 0.000666667
 0.983849 -0.148859   1.10674 -0.0530945 0.000666667
 0.976853 -0.140889   1.10777 -0.0684781 0.000666667
0.986101 -0.15206   1.1328 -0.0779084 0.000666667
 0.978822 -0.145101   1.13211 0.0229436 0.000666667
 0.989817 -0.145447   1.11133 0.0686779 0.000666667
 0.978449 -0.147098   1.12704 -0.20736 0.000666667
 0.974819 -0.134932   1.10824 -0.314824 0.000666667
 0.989758 -0.142816    1.1159 -0.135427 0.000666667
 0.983392 -0.149408   1.12685 0.162557 0.000666667
0.986928 -0.14754  1.10845 -0.00611759 0.000666667
 0.982735 -0.144896   1.08092 -0.0272928 0.000666667
 0.999408 -0.150263   1.12673 0.239007 0.000666667
  0.98142 -0.145473   1.15019 -0.20491 0.000666667
 0.976641 -0.137576    1.1051 -0.363711 0.000666667
 0.975345 -0.136835   1.12946 -0.309171 0.000666667
 0.975157 -0.134396   1.10541 -0.100257 0.000666667
 0.989231 -0.146407   1.12297 0.0423733 0.000666667
 0.990787 -0.157077   1.10181 -0.0533798 0.000666667
  0.99304 -0.149662   1.16056 0.230671 0.000666667
 0.989572 -0.151658    1.1289 -0.0357234 0.000666667
  0.98128 -0.136427   1.10281 -0.333927 0.000666667
 0.986659 -0.141858   1.13384 -0.0918479 0.000666667
0.984811 -0.1441 1.13882 0.213418 0.000666667
 0.989616 -0.148636   1.12166 0.0320072 0.000666667
 0.970163 -0.142436   1.10116 -0.0635648 0.000666667
 0.979713 -0.137989   1.10992 -0.352649 0.000666667
   0.9891 -0.147198   1.11479 -0.024648 0.000666667
 0.973261 -0.134791   1.10761 -0.311658 0.000666667
 0.990058 -0.150036   1.08634 0.268414 0.000666667
 0.988409 -0.146403   1.11647 -0.0202423 0.000666667
 0.981944 -0.143125   1.11353 0.0510534 0.000666667
 0.989251 -0.152867   1.10067 0.0360867 0.000666667
 0.979763 -0.138168   1.12445 -0.268887 0.000666667
 0.991748 -0.147285   1.11464 -0.0169405 0.000666667
 0.987074 -0.147348   1.11718 -0.018254 0.000666667
  0.97282 -0.138704   1.12144 -0.0488671 0.000666667
 0.992615 -0.146753   1.12087 0.0610494 0.000666667
 0.989688 -0.152823   1.12517 -0.215139 0.000666667
 0.979478 -0.140475   1.12565 -0.149538 0.000666667
 0.980695 -0.138889   1.10385 -0.375008 0.000666667
 0.971469 -0.139193   1.11996 -0.147321 0.000666667
 0.993176 -0.151001   1.09037 0.265905 0.000666667
 0.986059 -0.147198   1.11193 -0.0677779 0.000666667
 0.982565 -0.139526   1.11234 0.0613899 0.000666667
 0.991789 -0.153523   1.10071 0.0296853 0.000666667
 0.982155 -0.145646   1.11511 0.00146798 0.000666667
 0.993722 -0.152995    1.0918 0.245461 0.000666667
 0.977573 -0.149589   1.07703 -0.0953454 0.000666667
 0.984419 -0.146945   1.12526 0.00501828 0.000666667
 0.994392 -0.150759   1.12448 0.030235 0.000666667
 0.98679 -0.14223  1.08771 -0.201393 0.000666667
 0.988059 -0.150721   1.12264 0.0626997 0.000666667
 0.975612 -0.138725   1.12933 -0.323623 0.000666667
 0.979312 -0.139019   1.12585 -0.157089 0.000666667
 0.995146 -0.154953   1.14168 0.0474324 0.000666667
 0.967972 -0.139033   1.09762 -0.185448 0.000666667
 0.993698 -0.156541   1.14206 0.0374175 0.000666667
 0.991087 -0.149855   1.11576 -0.0349999 0.000666667
 0.982744 -0.135621    1.1236 -0.291414 0.000666667
 0.987398 -0.143611    1.1345 -0.0885215 0.000666667
 0.973232 -0.141537     1.103 -0.0352222 0.000666667
 0.977333 -0.138139   1.10846 -0.325967 0.000666667
 0.978616 -0.147802   1.16006 -0.153365 0.000666667
 0.972276 -0.141316   1.12257 -0.148168 0.000666667
0.986226 -0.14838  1.11327 -0.0497819 0.000666667
 0.985279 -0.147713   1.11315 -0.0178526 0.000666667
0.983272 -0.1452 1.10501 -0.162621 0.000666667
 0.978651 -0.148337   1.14686 0.0432398 0.000666667
 0.992093 -0.150061    1.0981 0.0244745 0.000666667
 0.991093 -0.152171   1.14179 -0.0088914 0.000666667
0.983362 -0.13783  1.11918 -0.292666 0.000666667
 0.983449 -0.138032   1.11268 -0.296926 0.000666667
 0.979165 -0.136559   1.11014 -0.282465 0.000666667
 0.977504 -0.137094   1.10518 -0.370323 0.000666667
 0.987138 -0.143539   1.13478 0.112755 0.000666667
 0.982247 -0.138518   1.11173 0.0213032 0.000666667
 0.992949 -0.158703   1.13303 -0.00951579 0.000666667
 0.983717 -0.138233   1.10763 -0.330955 0.000666667
0.987999 -0.14897  1.10988 -0.0786122 0.000666667
 0.984328 -0.145847   1.14418 0.0902722 0.000666667
 0.989778 -0.146859   1.14324 0.103494 0.000666667
 0.989159 -0.146524   1.13252 0.0957874 0.000666667
 0.978764 -0.144285   1.12774 -0.208169 0.000666667
 0.996759 -0.154745    1.1275 0.268018 0.000666667
  0.98863 -0.149631    1.1421 -0.0134182 0.000666667
 0.985398 -0.143226   1.14421 0.0731407 0.000666667
 0.986217 -0.140731   1.08942 -0.395788 0.000666667
 0.984006 -0.148809   1.12789 0.143396 0.000666667
  0.99539 -0.153675   1.13323 0.13141 0.000666667
 0.975206 -0.138892   1.12374 -0.0529006 0.000666667
 0.989768 -0.145911   1.11192 0.0597088 0.000666667
  0.97961 -0.143252   1.11211 0.0636975 0.000666667
 0.975878 -0.136727   1.10724 -0.330943 0.000666667
 0.981312 -0.143902   1.13651 0.0706801 0.000666667
 0.977386 -0.133517   1.10817 -0.350373 0.000666667
 0.975869 -0.145373   1.13657 -0.158957 0.000666667
  0.98113 -0.143304   1.12682 -0.182671 0.000666667
  0.97158 -0.143759   1.09924 -0.0756777 0.000666667
 0.978652 -0.141876   1.11417 0.0682281 0.000666667
0.992069 -0.15158  1.08848 0.251919 0.000666667
   0.9763 -0.145023   1.11062 -0.199938 0.000666667
 0.976043 -0.132445   1.10745 -0.334758 0.000666667
 0.978985 -0.142876   1.13275 -0.025743 0.000666667
0.987651 -0.14815   1.1426 0.0822144 0.000666667
 0.987968 -0.152845   1.11156 -0.0762316 0.000666667
 0.985269 -0.145627   1.12582 -0.191839 0.000666667
 0.985724 -0.142532   1.14454 -0.205426 0.000666667
  0.98982 -0.144892   1.10382 -0.0294943 0.000666667
 0.993749 -0.154213   1.14419 0.0988162 0.000666667
 0.982671 -0.137272   1.10543 -0.32814 0.000666667
  0.98304 -0.138734   1.07885 -0.242174 0.000666667
0.982603 -0.14411  1.08173 -0.0446088 0.000666667
 0.99285 -0.14855  1.10651 -0.0249987 0.000666667
 0.989137 -0.149535   1.11533 -0.071597 0.000666667
 0.994427 -0.146774   1.10592 0.227747 0.000666667
 0.977777 -0.135107   1.11801 -0.111433 0.000666667
  0.99507 -0.155836    1.1424 0.0516854 0.000666667
 0.983415 -0.144137   1.14568 -0.0902297 0.000666667
 0.984308 -0.136775   1.11284 0.0128107 0.000666667
 0.97612 -0.13826  1.10761 -0.309643 0.000666667
 0.979829 -0.144647   1.10375 -0.154141 0.000666667
 0.998278 -0.158127   1.14312 0.0976588 0.000666667
 0.992106 -0.155586   1.14256 0.0884929 0.000666667
 0.98131 -0.14054  1.12081 0.00901031 0.000666667
 0.994435 -0.152977    1.1424 0.107185 0.000666667
 0.981664 -0.143651   1.11627 -0.00746626 0.000666667
 0.995576 -0.155803   1.10083 0.235852 0.000666667
 0.971411 -0.137738   1.12395 -0.328241 0.000666667
 0.97759 -0.13845  1.10541 -0.0534172 0.000666667
 0.985436 -0.153417   1.11341 0.00675283 0.000666667
 0.983884 -0.146311   1.11653 -0.0162216 0.000666667
 0.987816 -0.137689   1.12905 -0.210235 0.000666667
  0.98819 -0.147737   1.13223 0.104351 0.000666667
  0.98235 -0.143343   1.11212 0.0501979 0.000666667
 0.975518 -0.143263   1.10409 -0.0301458 0.000666667
 0.992846 -0.149789   1.12019 0.0538523 0.000666667
 0.999803 -0.152871   1.12602 0.297774 0.000666667
 0.990121 -0.145482   1.13278 0.0792066 0.000666667
 0.988248 -0.150893   1.12613 -0.218966 0.000666667
 0.985895 -0.146334   1.10925 -0.0501079 0.000666667
 0.984395 -0.141587   1.11953 0.0117482 0.000666667
 0.990145 -0.148444   1.11359 -0.00446914 0.000666667
 0.987903 -0.150072   1.14144 -0.0133468 0.000666667
 0.981301 -0.138935   1.10557 -0.339223 0.000666667
 0.990112 -0.153337   1.10386 -0.0148295 0.000666667
 0.980058 -0.135754   1.10827 -0.344878 0.000666667
 0.977105 -0.136295   1.10822 -0.32888 0.000666667
  0.97395 -0.138424   1.12799 -0.328716 0.000666667
 0.976734 -0.137082   1.11132 -0.343952 0.000666667
 0.991222 -0.149116   1.11391 -0.0240525 0.000666667
 0.976835 -0.141403    1.1239 -0.0893359 0.000666667
 0.993308 -0.149109   1.09048 0.279414 0.000666667
 0.979829 -0.143182   1.11615 0.0341585 0.000666667
 0.986571 -0.146918   1.12258 0.0458019 0.000666667
 0.995097 -0.152621   1.16008 0.257624 0.000666667
 0.995611 -0.155552   1.13861 0.0929404 0.000666667
 0.989545 -0.149275   1.12782 0.0647921 0.000666667
 0.975408 -0.140155   1.10461 -0.341128 0.000666667
 0.983963 -0.141658   1.13302 -0.0041827 0.000666667
 0.990405 -0.146582   1.08331 -0.106782 0.000666667
 0.974788 -0.140924   1.11846 -0.189556 0.000666667
 0.989452 -0.146944   1.11002 -0.0801292 0.000666667
 0.987346 -0.146046   1.14086 0.195084 0.000666667
  0.98812 -0.152644   1.10431 -0.145836 0.000666667
  0.97902 -0.142316   1.11441 0.040946 0.000666667
 0.984459 -0.149693   1.12715 -0.0438328 0.000666667
 0.995209 -0.156978   1.14216 0.0231232 0.000666667
 0.979722 -0.137391   1.10183 -0.356763 0.000666667
 0.990596 -0.149187   1.12005 0.037801 0.000666667
 0.986667 -0.147049     1.122 0.0272962 0.000666667
 0.985461 -0.146195   1.09403 -0.185989 0.000666667
 0.998898 -0.149651   1.10743 0.197953 0.000666667
 0.985907 -0.154349   1.12447 -0.0737779 0.000666667
 0.976424 -0.143642   1.09343 -0.00874999 0.000666667
  1.00198 -0.150097   1.12794 0.257983 0.000666667
 0.987683 -0.145441   1.09082 -0.17692 0.000666667
 0.980794 -0.149126   1.07481 -0.115567 0.000666667
 0.973035 -0.139511   1.11884 -0.294811 0.000666667
 0.974332 -0.138138   1.11597 -0.206612 0.000666667
 0.985636 -0.143182    1.0811 -0.0808424 0.000666667
  0.98108 -0.138782   1.12023 -0.00102544 0.000666667
 0.980862 -0.140369   1.11953 -0.0205179 0.000666667
 0.991862 -0.153543   1.09902 0.0171932 0.000666667
 0.987379 -0.147937   1.10874 -0.0400956 0.000666667
 0.971385 -0.141701   1.12248 -0.167824 0.000666667
 0.985434 -0.144866   1.11148 0.0862424 0.000666667
0.985542 -0.14899  1.11238 -0.0222667 0.000666667
 0.977836 -0.134596   1.10844 -0.399572 0.000666667
 0.99022 -0.15115  1.12159 0.0529924 0.000666667
 0.984714 -0.151413    1.1134 0.00748109 0.000666667
0.989564 -0.14913  1.11367 -0.0295941 0.000666667
  0.99826 -0.155224   1.13222 0.258676 0.000666667
 0.993268 -0.156191   1.13337 -0.00277863 0.000666667
 0.981545 -0.142187   1.11532 0.00114378 0.000666667
   0.9938 -0.154453   1.14178 0.056648 0.000666667
 0.999658 -0.151566   1.12815 0.247206 0.000666667
0.985224 -0.14475  1.12038 -0.119852 0.000666667
 0.989833 -0.144611   1.13313 0.1107 0.000666667
 0.979601 -0.147079   1.13237 -0.00809971 0.000666667
 0.986704 -0.146775    1.1136 -0.0476609 0.000666667
 0.987737 -0.143415   1.13839 0.207924 0.000666667
  0.98799 -0.150394     1.121 0.0148177 0.000666667
 0.973388 -0.138195   1.12417 -0.0242149 0.000666667
 0.977041 -0.142775   1.11304 0.00588216 0.000666667
 0.979734 -0.136688   1.10756 -0.369187 0.000666667
 0.973367 -0.134931   1.11771 -0.208193 0.000666667
 0.990468 -0.146738   1.11446 -0.0060075 0.000666667
 0.976087 -0.138115   1.10996 -0.293778 0.000666667
0.979845 -0.13745  1.10748 -0.360419 0.000666667
 0.989727 -0.154316   1.10019 -0.0285138 0.000666667
 0.988072 -0.146908   1.11019 -0.018762 0.000666667
  1.00342 -0.152818   1.09746 0.162239 0.000666667
 0.972262 -0.135989   1.12121 -0.290526 0.000666667
 0.985354 -0.145791   1.10943 0.398335 0.000666667
 0.989125 -0.147144   1.13172 0.101544 0.000666667
 0.972407 -0.145593   1.13438 -0.308538 0.000666667
0.985321 -0.14921  1.10974 -0.0757323 0.000666667
 0.996462 -0.154234   1.13861 0.0866609 0.000666667
 0.989537 -0.149859   1.13917 0.0584811 0.000666667
 0.985568 -0.149427   1.11528 -0.0998663 0.000666667
 0.980978 -0.140282   1.09725 -0.101629 0.000666667
 0.988705 -0.152998   1.14096 0.0829603 0.000666667
  1.00155 -0.153979   1.12841 0.262896 0.000666667
 0.975362 -0.135959   1.10887 -0.313555 0.000666667
  0.98742 -0.150642   1.13304 -0.0826594 0.000666667
 0.978374 -0.135748    1.1058 -0.347813 0.000666667
 0.990452 -0.151287    1.1384 0.00705787 0.000666667
 0.988719 -0.153731   1.11766 0.238787 0.000666667
 0.992063 -0.153509   1.09821 0.0186198 0.000666667
 0.981746 -0.142283   1.11072 0.117431 0.000666667
 0.975811 -0.135987   1.10791 -0.321717 0.000666667
  0.99516 -0.156374   1.14117 0.0475211 0.000666667
 0.988649 -0.145622   1.12805 -0.218577 0.000666667
 0.985181 -0.147992   1.11041 -0.0703563 0.000666667
 0.984562 -0.149673   1.10857 -0.0254153 0.000666667
 0.997064 -0.147794   1.14565 0.0280171 0.000666667
 0.993173 -0.146811   1.11727 -0.215328 0.000666667
0.991814 -0.14972  1.12347 0.0454181 0.000666667
 0.985776 -0.144182   1.12373 -0.256929 0.000666667
  0.98001 -0.144849   1.09961 -0.156825 0.000666667
0.991734 -0.14389  1.11099 -0.0427654 0.000666667
 0.969849 -0.134638   1.10549 -0.238181 0.000666667
 0.992612 -0.148029   1.12105 0.0326616 0.000666667
  0.98104 -0.138277    1.1104 0.136391 0.000666667
 0.970391 -0.134683   1.11751 -0.31077 0.000666667
0.993734 -0.15358  1.14254 0.0992668 0.000666667
 0.978019 -0.141597   1.13672 0.0826475 0.000666667
 0.994578 -0.156392   1.12946 0.0260589 0.000666667
 0.980396 -0.144526    1.1034 -0.1051 0.000666667
 0.977116 -0.137797     1.113 -0.298671 0.000666667
  0.98902 -0.146817   1.13884 0.0819027 0.000666667
 0.990114 -0.153654   1.09741 -0.0126828 0.000666667
 0.978657 -0.138136   1.11261 -0.348938 0.000666667
 0.975278 -0.135947   1.12269 -0.337901 0.000666667
  0.99011 -0.156274   1.12549 0.0541291 0.000666667
 0.970332 -0.134195   1.12031 -0.2966 0.000666667
 0.986364 -0.147538   1.10649 -0.046457 0.000666667
 0.987041 -0.149982   1.13398 0.0638052 0.000666667
 0.999921 -0.152609   1.12972 0.295213 0.000666667
 0.986937 -0.150167   1.11606 -0.100225 0.000666667
 0.992196 -0.147125   1.13289 0.0263637 0.000666667
 0.986602 -0.143681   1.08412 -0.0694775 0.000666667
 0.988791 -0.142614   1.08138 -0.0103721 0.000666667
 0.974867 -0.133482   1.11949 -0.237637 0.000666667
 0.986635 -0.143013   1.12858 -0.277788 0.000666667
 0.982221 -0.143883   1.11254 0.0275852 0.000666667
 0.979315 -0.142514   1.11407 0.0694441 0.000666667
 0.985995 -0.148392   1.12159 0.0631013 0.000666667
 0.993973 -0.151826   1.10443 0.202411 0.000666667
 0.980719 -0.139455   1.10193 0.0057868 0.000666667
 0.993775 -0.150939   1.13599 0.111694 0.000666667
 0.988696 -0.146243   1.08892 -0.17273 0.000666667
 0.987633 -0.148617   1.13988 0.0543758 0.000666667
 0.999338 -0.156853   1.13015 0.248135 0.000666667
  0.98932 -0.145278   1.13024 0.0985354 0.000666667
 0.986242 -0.146823   1.11279 -0.00685295 0.000666667
 0.974118 -0.138629   1.12955 -0.317193 0.000666667
 0.980368 -0.138619   1.10585 -0.337881 0.000666667
  0.98282 -0.149724   1.11481 0.0879127 0.000666667
 0.987045 -0.150616   1.12808 -0.20512 0.000666667
 0.993442 -0.147525   1.10563 -0.0567146 0.000666667
  0.98667 -0.146354   1.13235 -0.0520797 0.000666667
0.999233 -0.15539   1.1452 0.0926989 0.000666667
 0.978874 -0.138814   1.11963 0.00252739 0.000666667
 0.990941 -0.154498   1.10016 -0.00886603 0.000666667
 0.983827 -0.143726   1.13327 0.00554105 0.000666667
 0.989814 -0.146574   1.13154 -0.0739286 0.000666667
  0.98076 -0.148931   1.15484 -0.1625 0.000666667
 0.986738 -0.149935   1.12028 0.0763232 0.000666667
 0.986692 -0.145845   1.11686 -0.0341275 0.000666667
   1.0009 -0.154607   1.12509 0.198542 0.000666667
 0.974539 -0.134417   1.11855 -0.211171 0.000666667
0.975466 -0.14023  1.13914 -0.268051 0.000666667
 0.987365 -0.150414   1.12244 0.0881005 0.000666667
 0.983685 -0.152609   1.11627 0.0473329 0.000666667
 0.973358 -0.134719   1.10517 -0.135814 0.000666667
 0.970949 -0.136565    1.1506 -0.231759 0.000666667
 0.987123 -0.145882   1.10966 -0.0517503 0.000666667
 0.984665 -0.147565   1.10916 -0.0636097 0.000666667
 0.993868 -0.153165   1.14004 0.112696 0.000666667
 0.994683 -0.156173   1.13085 0.0349413 0.000666667
 0.979991 -0.137511   1.11168 -0.332407 0.000666667
 0.998957 -0.151731   1.14118 -0.196462 0.000666667
 0.987255 -0.148456   1.12228 0.0272991 0.000666667
 0.977934 -0.143603   1.13827 0.111985 0.000666667
 0.985713 -0.146872   1.12292 -0.00622891 0.000666667
 0.981483 -0.140957    1.1105 -0.301636 0.000666667
 0.984175 -0.144076   1.08368 -0.0519953 0.000666667
 0.975466 -0.142879   1.10133 -0.151333 0.000666667
 0.977369 -0.137981   1.12064 -0.187872 0.000666667
 0.977379 -0.139616   1.11264 -0.31876 0.000666667
 0.986089 -0.146105   1.08752 0.281113 0.000666667
 0.989057 -0.145806   1.08807 -0.219857 0.000666667
 0.989378 -0.155369   1.13568 0.108351 0.000666667
 0.989409 -0.150447    1.1056 -0.123452 0.000666667
0.988127 -0.15006  1.13339 -0.0369303 0.000666667
 0.979449 -0.146777   1.11176 0.0615473 0.000666667
 0.985259 -0.152438   1.11686 -0.0557705 0.000666667
 0.979068 -0.138392   1.10934 -0.317765 0.000666667
0.970175 -0.14401  1.12472 -0.343754 0.000666667
0.980935 -0.14171  1.10829 0.11257 0.000666667
 0.985939 -0.151991   1.10813 -0.0576798 0.000666667
   0.9787 -0.142779   1.13717 0.0911455 0.000666667
 0.98468 -0.14852  1.13683 -0.0270575 0.000666667
  0.99293 -0.144681   1.10873 0.0169737 0.000666667
 0.990716 -0.154009   1.12302 0.130439 0.000666667
 0.974614 -0.139433   1.12119 -0.308007 0.000666667
0.991324 -0.15107  1.12686 0.0746791 0.000666667
 0.990161 -0.148146   1.14114 0.0822808 0.000666667
 0.993462 -0.146307   1.09075 0.00965596 0.000666667
 0.998315 -0.155535   1.13468 0.0870641 0.000666667
 0.996565 -0.148531    1.1232 0.0810796 0.000666667
 0.974626 -0.140449   1.13696 -0.225268 0.000666667
 0.974283 -0.142228   1.12239 -0.0475971 0.000666667
0.978418 -0.14493  1.10189 -0.154103 0.000666667
 0.987898 -0.149785   1.11598 0.0361762 0.000666667
  1.00472 -0.152992    1.0965 0.160283 0.000666667
 0.988267 -0.148857   1.14115 0.0312918 0.000666667
  0.97415 -0.141341   1.12093 -0.0670886 0.000666667
 0.989263 -0.147381   1.11326 -0.0562303 0.000666667
  0.98293 -0.147704   1.14503 0.0656164 0.000666667
 0.973016 -0.138963   1.12299 -0.12856 0.000666667
 0.988466 -0.149703   1.10842 -0.0703236 0.000666667
0.986452 -0.14882  1.12431 0.054712 0.000666667
  0.97698 -0.142331   1.11603 0.05843 0.000666667
 0.989591 -0.144503   1.13262 0.0610719 0.000666667
 0.985228 -0.148881   1.11503 -0.0661918 0.000666667
 0.990672 -0.146919   1.11699 -0.0314057 0.000666667
 0.974143 -0.138998   1.13675 -0.253172 0.000666667
 0.988401 -0.149091   1.13309 0.0783086 0.000666667
 0.978012 -0.141229   1.09473 -0.0826329 0.000666667
 0.988287 -0.145507   1.08902 -0.160344 0.000666667
 0.987708 -0.146588   1.13518 -0.0420818 0.000666667
0.985139 -0.14377  1.12619 -0.180035 0.000666667
 0.986954 -0.142112   1.09116 -0.437442 0.000666667
 0.985788 -0.148588   1.11177 -0.0543339 0.000666667
 0.978966 -0.140503    1.1087 -0.299482 0.000666667
  0.97531 -0.143637    1.1352 -0.274783 0.000666667
 0.978544 -0.134858   1.11004 -0.343328 0.000666667
 0.980822 -0.140612   1.11398 0.265918 0.000666667
 0.972184 -0.139471    1.1235 -0.319196 0.000666667
 0.980349 -0.147096   1.13241 0.0147322 0.000666667
  1.00267 -0.152575   1.12613 0.283758 0.000666667
 0.992393 -0.151666   1.13885 0.114958 0.000666667
 0.978799 -0.135121   1.10679 -0.34507 0.000666667
  0.97972 -0.139885   1.10893 -0.324867 0.000666667
  1.00055 -0.154295   1.12752 0.268449 0.000666667
 0.989307 -0.143347   1.11754 -0.11787 0.000666667
 0.991841 -0.150327   1.15898 0.235624 0.000666667
 0.979984 -0.137621   1.11057 -0.367095 0.000666667
 0.979104 -0.135764   1.12919 -0.128932 0.000666667
 0.976814 -0.138265   1.12179 -0.393891 0.000666667
 0.984415 -0.148611   1.10978 -0.0709974 0.000666667
 0.997512 -0.155267   1.14059 0.0682982 0.000666667
 0.97629 -0.14438   1.1375 0.104075 0.000666667
 0.974047 -0.136808   1.11219 -0.275817 0.000666667
 0.974094 -0.146388   1.10857 -0.209123 0.000666667
  0.98511 -0.150719    1.1072 -0.0599478 0.000666667
 0.972973 -0.135034   1.11924 -0.221608 0.000666667
 0.987951 -0.147297   1.13439 0.0648701 0.000666667
 0.985853 -0.139643   1.08934 -0.388246 0.000666667
  0.97942 -0.138303   1.10876 -0.338339 0.000666667
 0.999164 -0.155522   1.12686 0.293381 0.000666667
  0.98661 -0.149875   1.10752 -0.00692084 0.000666667
 0.986921 -0.143593   1.12818 -0.29083 0.000666667
 0.986212 -0.148663   1.12205 0.0651447 0.000666667
   0.9782 -0.140641   1.11195 -0.283977 0.000666667
 0.995132 -0.150236   1.10568 -0.0248894 0.000666667
0.976997 -0.14204  1.12418 -0.147516 0.000666667
 0.985278 -0.144746   1.14161 0.0603745 0.000666667
 0.997601 -0.152744   1.13371 0.285119 0.000666667
 0.989455 -0.153385   1.10429 -0.16814 0.000666667
 0.996431 -0.154006   1.13816 0.113567 0.000666667
  0.98494 -0.143875   1.13634 0.216452 0.000666667
 0.981209 -0.148205   1.14093 0.11189 0.000666667
 0.992376 -0.154515   1.14514 0.100362 0.000666667
 0.984069 -0.149237   1.10776 -0.043793 0.000666667
 0.986214 -0.152508   1.11394 -0.0688889 0.000666667
 0.977102 -0.138413   1.10809 -0.295868 0.000666667
 0.990348 -0.149611   1.11955 0.0541425 0.000666667
 0.994144 -0.147689   1.10588 0.0184364 0.000666667
 0.979297 -0.137927   1.12202 -0.36567 0.000666667
 0.988788 -0.150436   1.13315 -0.0897705 0.000666667
 0.979806 -0.138833   1.10615 -0.341281 0.000666667
 0.991357 -0.153429   1.12725 -0.00439426 0.000666667
 0.981211 -0.136276   1.11209 -0.319305 0.000666667
 0.988807 -0.152075   1.14006 0.072683 0.000666667
 0.993001 -0.151012   1.10217 0.00957977 0.000666667
0.971367 -0.13497  1.11938 -0.25514 0.000666667
 0.994419 -0.152747   1.13516 0.10471 0.000666667
 0.973925 -0.134835   1.10396 -0.157782 0.000666667
 0.996165 -0.153606   1.12731 0.264669 0.000666667
  0.99126 -0.147342   1.11476 -0.0115633 0.000666667
 0.977913 -0.136517   1.11177 -0.380436 0.000666667
  1.00491 -0.149466   1.11413 0.281591 0.000666667
  1.00022 -0.150175   1.12716 0.246812 0.000666667
 0.990426 -0.149546   1.11684 -0.032511 0.000666667
 0.980287 -0.138747   1.10939 -0.289678 0.000666667
 0.985926 -0.142246   1.08088 -0.0862415 0.000666667
 0.982663 -0.143357   1.13599 0.0702538 0.000666667
 0.985549 -0.145955   1.10755 -0.0833923 0.000666667
 0.987918 -0.148843   1.13574 0.10573 0.000666667
 0.990427 -0.151828   1.10714 -0.0263993 0.000666667
 0.992371 -0.155073   1.12868 -0.0599286 0.000666667
 0.982083 -0.141862   1.09275 -0.111367 0.000666667
 0.982949 -0.139451   1.10777 0.145073 0.000666667
 0.988798 -0.155718   1.12699 0.140878 0.000666667
   0.9894 -0.146104   1.09144 0.0130236 0.000666667
0.979484 -0.13636   1.1121 -0.360857 0.000666667
  0.98831 -0.146884   1.08394 -0.0897665 0.000666667
0.978228 -0.1421 1.09875 -0.105128 0.000666667
 0.975625 -0.142168    1.1122 -0.0184983 0.000666667
  0.98388 -0.147176    1.0837 -0.088094 0.000666667
  0.99751 -0.152297   1.12723 0.248859 0.000666667
 0.984117 -0.140097    1.1177 -0.0783315 0.000666667
 0.976375 -0.138683   1.11077 -0.306908 0.000666667
 0.986953 -0.145212   1.12496 -0.0214796 0.000666667
0.982691 -0.1472 1.10068 -0.150624 0.000666667
0.985026 -0.1449  1.1245 -0.0244795 0.000666667
  0.99021 -0.150675   1.13817 0.0882334 0.000666667
 0.984534 -0.141205     1.119 -0.017556 0.000666667
 0.977826 -0.135911    1.1305 -0.202156 0.000666667
 0.979947 -0.143573   1.13149 0.000763615 0.000666667
 0.998194 -0.151898   1.13696 0.0966553 0.000666667
 0.979859 -0.136059   1.10726 -0.302485 0.000666667
 0.978036 -0.143235   1.12687 -0.193893 0.000666667
 0.988677 -0.146574   1.09204 -0.217137 0.000666667
 0.989155 -0.145189   1.13077 -0.0867113 0.000666667
 0.990651 -0.145395   1.08442 -0.115721 0.000666667
 0.994194 -0.152923   1.10239 0.0172852 0.000666667
 0.980065 -0.136501   1.10408 -0.338811 0.000666667
 0.992081 -0.153895    1.1258 -0.0509577 0.000666667
 0.977708 -0.150773   1.08189 0.310207 0.000666667
 0.976324 -0.140315   1.10014 -0.1536 0.000666667
 0.989473 -0.146592   1.13388 0.077919 0.000666667
  0.97952 -0.149357   1.10823 0.00256027 0.000666667
0.990279 -0.15513  1.09946 0.0268284 0.000666667
 0.990805 -0.144866   1.13202 0.110246 0.000666667
 0.963758 -0.129905   1.10366 -0.491686 0.000666667
 0.984994 -0.149501   1.11416 -0.0690968 0.000666667
 0.975968 -0.136116   1.11679 -0.188415 0.000666667
 0.976962 -0.137046   1.10772 -0.333994 0.000666667
 0.987003 -0.152821   1.08908 0.301518 0.000666667
 0.976334 -0.144885   1.13623 0.107244 0.000666667
 0.973685 -0.134684   1.12829 -0.326469 0.000666667
 0.985899 -0.146144    1.1124 0.0604112 0.000666667
 0.989079 -0.149998   1.13147 -0.0707733 0.000666667
0.999223 -0.15401   1.1338 0.248471 0.000666667
 0.997858 -0.151852   1.12926 0.252514 0.000666667
0.979737 -0.13781  1.10804 0.16696 0.000666667
 0.992484 -0.152472   1.08915 0.266639 0.000666667
 0.992314 -0.147515   1.13271 -0.0414451 0.000666667
 0.972896 -0.137116   1.10403 -0.11393 0.000666667
 0.988127 -0.141274   1.08595 -0.295108 0.000666667
 0.987204 -0.150841   1.11754 -0.109694 0.000666667
 0.985719 -0.146324   1.09342 -0.210791 0.000666667
0.993852 -0.15212  1.09069 0.258935 0.000666667
  0.97342 -0.136988   1.11977 -0.225274 0.000666667
 0.987924 -0.149089   1.11221 -0.0440846 0.000666667
 0.984864 -0.146152    1.1125 0.0443168 0.000666667
 0.979195 -0.147718   1.11017 0.0794074 0.000666667
 0.988307 -0.152233   1.16226 0.218449 0.000666667
  1.00132 -0.151984   1.12576 0.236308 0.000666667
 0.997117 -0.154694   1.14334 0.110742 0.000666667
 0.977714 -0.143937   1.13788 0.0863266 0.000666667
 0.986868 -0.149593   1.12463 0.0417135 0.000666667
 0.983156 -0.144758   1.08546 -0.0731584 0.000666667
 0.981543 -0.140638   1.10632 -0.322065 0.000666667
 0.979184 -0.143396   1.14965 -0.210744 0.000666667
0.996815 -0.15409  1.13206 0.110377 0.000666667
 0.962466 -0.128875   1.10793 -0.476664 0.000666667
 0.988052 -0.151391   1.14299 -0.0384284 0.000666667
 0.975928 -0.145904   1.11326 0.0193013 0.000666667
 0.977978 -0.140809   1.13381 -0.0183914 0.000666667
 0.981653 -0.138572   1.11245 -0.323596 0.000666667
 0.978108 -0.136835   1.11065 -0.2911 0.000666667
0.981098 -0.14959  1.08292 0.290338 0.000666667
 0.988228 -0.150104   1.11313 -0.0712745 0.000666667
  0.99945 -0.150775   1.11245 0.289168 0.000666667
 0.977738 -0.142329   1.09593 -0.191126 0.000666667
 0.986661 -0.140282   1.11345 0.365153 0.000666667
 0.988816 -0.144211   1.10806 -0.00139504 0.000666667
0.985794 -0.14658  1.11238 -0.0388674 0.000666667
0.977597 -0.14341   1.1281 -0.19126 0.000666667
 0.985816 -0.150577   1.12681 0.045281 0.000666667
 0.987411 -0.145063   1.13596 -0.0464373 0.000666667
 0.987354 -0.142276   1.11634 -0.0328268 0.000666667
 0.987794 -0.143438   1.11016 -0.00121558 0.000666667
 0.987125 -0.152532   1.14578 -0.00400624 0.000666667
0.979313 -0.14545  1.09573 -0.163904 0.000666667
 0.990568 -0.153323    1.1056 -0.0251678 0.000666667
 0.977061 -0.135438   1.10664 -0.316506 0.000666667
0.984736 -0.14333  1.11257 0.402299 0.000666667
0.981479 -0.14074  1.10739 -0.312554 0.000666667
 0.977039 -0.133647   1.12181 -0.330303 0.000666667
0.976593 -0.14168  1.10699 -0.33612 0.000666667
 0.983236 -0.147327   1.11332 -0.0487455 0.000666667
 0.976302 -0.135773   1.10141 -0.099595 0.000666667
 0.979088 -0.145528   1.09871 -0.194133 0.000666667
 0.983879 -0.145204   1.14218 0.0650655 0.000666667
 0.977249 -0.150151   1.12705 -0.204111 0.000666667
  0.97495 -0.142867   1.12423 -0.0671112 0.000666667
 0.989248 -0.142151   1.08777 -0.22886 0.000666667
 0.961191 -0.128965   1.10235 -0.508202 0.000666667
 0.975018 -0.137057    1.1052 -0.331226 0.000666667
 0.979682 -0.146338   1.15838 -0.162238 0.000666667
 0.989896 -0.148736   1.15119 0.0553564 0.000666667
 0.985462 -0.147905   1.11422 0.00117276 0.000666667
 0.983995 -0.149881    1.1217 0.0877206 0.000666667
 0.985427 -0.143055     1.088 -0.216305 0.000666667
 0.978122 -0.137634   1.10976 -0.312516 0.000666667
 0.991002 -0.153356   1.08997 0.258702 0.000666667
 0.992206 -0.152746   1.13821 0.0410672 0.000666667
0.995585 -0.15812  1.14037 0.0705124 0.000666667
 0.993429 -0.158432   1.13744 0.10235 0.000666667
  0.97091 -0.139626   1.12041 -0.135964 0.000666667
 0.993016 -0.156422   1.13752 -0.0447845 0.000666667
0.980343 -0.13699  1.10733 -0.333468 0.000666667
0.979106 -0.14408  1.10905 0.0146459 0.000666667
 0.993591 -0.154498   1.13757 0.104144 0.000666667
  0.97504 -0.140177   1.12435 -0.0585206 0.000666667
 0.979468 -0.140925   1.13299 -0.0365387 0.000666667
 0.983933 -0.149736   1.11052 -0.0487639 0.000666667
 0.978322 -0.148418    1.0766 -0.0963456 0.000666667
 0.972771 -0.139983   1.12507 -0.0622841 0.000666667
 0.988171 -0.146938   1.12908 -0.0268405 0.000666667
 0.980921 -0.138992   1.10447 -0.378136 0.000666667
 0.979511 -0.136066   1.11046 -0.292455 0.000666667
  0.97979 -0.146505   1.09584 -0.141879 0.000666667
  1.00023 -0.151348   1.11329 0.28735 0.000666667
 0.988083 -0.153456   1.12176 0.127715 0.000666667
 0.983656 -0.144102   1.15347 -0.208786 0.000666667
 0.978426 -0.136356   1.10624 -0.402514 0.000666667
 0.980546 -0.147279   1.11002 0.0580492 0.000666667
 0.98649 -0.15698  1.10007 -0.182521 0.000666667
 0.975668 -0.146264   1.10215 -0.162358 0.000666667
 0.987531 -0.147562   1.13493 -0.0589741 0.000666667
 0.978192 -0.142244   1.10891 0.149975 0.000666667
 0.976585 -0.141609    1.1071 -0.321306 0.000666667
 0.973509 -0.141031   1.12321 -0.0547496 0.000666667
 0.990288 -0.149784   1.12152 0.040235 0.000666667
0.985525 -0.15206  1.12707 -0.0384034 0.000666667
 0.98992 -0.14593   1.1276 -0.0334223 0.000666667
 0.997604 -0.158092   1.13979 0.0775808 0.000666667
  0.99898 -0.156035   1.12985 0.262803 0.000666667
 0.988677 -0.146599   1.11546 0.0239961 0.000666667
 0.974012 -0.134631    1.1196 -0.230788 0.000666667
 0.986904 -0.152491   1.08869 0.283856 0.000666667
 0.979562 -0.140691   1.09453 -0.0977838 0.000666667
 0.987319 -0.141606   1.12761 -0.00375824 0.000666667
 0.973704 -0.138812   1.12322 -0.0212762 0.000666667
 0.994504 -0.151838   1.12509 0.0867866 0.000666667
 0.983014 -0.138801   1.10826 0.149795 0.000666667
 0.991507 -0.146514   1.11731 -0.0223692 0.000666667
   0.9898 -0.151959   1.09731 -0.0120207 0.000666667
  0.98726 -0.148301   1.12387 0.00283098 0.000666667
 0.988122 -0.155508   1.16119 0.203109 0.000666667
 0.974614 -0.143116   1.09433 -0.0142514 0.000666667
0.991707 -0.14385  1.11239 -0.0711437 0.000666667
 0.988306 -0.147804   1.11624 -0.0120865 0.000666667
 0.972367 -0.140101   1.13851 -0.238702 0.000666667
 0.985089 -0.141111   1.11721 -0.195091 0.000666667
 0.985872 -0.148779   1.12425 0.0160063 0.000666667
 0.976997 -0.142413   1.09429 -0.1315 0.000666667
   0.9944 -0.151356   1.14257 0.102374 0.000666667
  0.97498 -0.133526   1.13212 -0.195461 0.000666667
 0.988977 -0.154913   1.10045 0.00402095 0.000666667
 0.994146 -0.151762   1.14301 0.0807046 0.000666667
 0.982056 -0.139697   1.10968 -0.298452 0.000666667
 0.987287 -0.145656    1.1359 -0.0919272 0.000666667
 0.977119 -0.138813    1.1123 -0.284113 0.000666667
 0.986287 -0.145791   1.11728 -0.128831 0.000666667
 0.991508 -0.148775   1.12127 0.0657879 0.000666667
 0.970772 -0.136389   1.10392 -0.259438 0.000666667
 0.986086 -0.152236   1.10498 -0.167266 0.000666667
 0.985285 -0.155116   1.15779 0.20549 0.000666667
 0.990753 -0.153499   1.12844 -0.261395 0.000666667
 0.980008 -0.138191   1.10989 -0.337017 0.000666667
 0.987957 -0.149929    1.1383 -0.018204 0.000666667
  1.00134 -0.155935   1.12857 0.281056 0.000666667
 0.985386 -0.148701   1.13237 -0.0603196 0.000666667
 0.988629 -0.145641   1.10838 0.0694289 0.000666667
 0.987341 -0.145967   1.11316 -0.0403403 0.000666667
 0.987025 -0.151518   1.11612 -0.0622752 0.000666667
 0.983183 -0.149226   1.13741 -0.0159872 0.000666667
 0.996938 -0.151724    1.1403 0.029051 0.000666667
0.998883 -0.15322  1.12818 0.236026 0.000666667
 0.990027 -0.156444   1.12732 -0.0545855 0.000666667
 0.980264 -0.144171   1.11028 0.0369732 0.000666667
 0.982091 -0.150233   1.13925 0.0173684 0.000666667
 0.988795 -0.147313   1.12254 0.0393147 0.000666667
 0.980422 -0.143126   1.09479 -0.141799 0.000666667
0.977702 -0.14204  1.12645 -0.158609 0.000666667
 0.998972 -0.150702   1.14167 -0.206593 0.000666667
 0.986452 -0.146393   1.11602 -0.0260875 0.000666667
 0.980917 -0.144753   1.11439 0.061834 0.000666667
 0.977042 -0.133255   1.12006 0.000706249 0.000666667
0.984635 -0.15012  1.10856 -0.0535337 0.000666667
 0.981613 -0.145315   1.11538 0.0432043 0.000666667
 0.986467 -0.147649   1.12353 0.0774965 0.000666667
 0.972544 -0.137245   1.12351 -0.307347 0.000666667
 0.976432 -0.146086   1.12605 -0.209639 0.000666667
0.977921 -0.13887    1.107 -0.344349 0.000666667
  0.98403 -0.148454   1.10868 -0.0539563 0.000666667
 0.980774 -0.144543   1.09627 -0.152687 0.000666667
 0.981344 -0.140365     1.094 -0.12505 0.000666667
 0.987962 -0.151898   1.11312 -0.0753479 0.000666667
  0.98915 -0.153071   1.09808 -0.0101256 0.000666667
 0.994388 -0.152317    1.1359 0.0873617 0.000666667
  0.97496 -0.135421   1.12155 -0.333998 0.000666667
 0.989476 -0.148703   1.14927 0.047322 0.000666667
 0.987811 -0.148432    1.1114 -0.0415405 0.000666667
 0.990198 -0.146715   1.11541 -0.0376813 0.000666667
 0.970284 -0.140906   1.13372 -0.271504 0.000666667
 0.979242 -0.138641   1.11047 -0.293289 0.000666667
 0.970124 -0.136776   1.10389 -0.231298 0.000666667
 0.986549 -0.146838   1.13416 -0.0452943 0.000666667
 0.998641 -0.153597   1.13271 0.315341 0.000666667
 0.976857 -0.139703   1.11049 -0.362344 0.000666667
 0.980074 -0.142459   1.11489 0.0491405 0.000666667
0.975213 -0.14379    1.093 -0.010887 0.000666667
 0.996764 -0.155161   1.14422 0.0743905 0.000666667
 0.978027 -0.138632   1.10963 -0.279852 0.000666667
 0.979308 -0.146586   1.09839 -0.155098 0.000666667
 0.985478 -0.150683   1.12708 -0.065163 0.000666667
 0.986816 -0.138614   1.12927 -0.227883 0.000666667
 0.987209 -0.149564   1.13949 0.0461546 0.000666667
 0.984145 -0.145981    1.1263 -0.166 0.000666667
0.981243 -0.14612  1.12128 -0.0296912 0.000666667
 0.985985 -0.149937   1.13037 -0.0469024 0.000666667
 0.973544 -0.141465   1.12172 -0.0833698 0.000666667
  0.97631 -0.136942   1.10885 -0.204321 0.000666667
 0.975751 -0.135955   1.11069 -0.333431 0.000666667
0.990189 -0.15039  1.08918 0.28378 0.000666667
 0.961566 -0.131069   1.10463 -0.490604 0.000666667
 0.996522 -0.155127   1.12727 0.231804 0.000666667
 0.979519 -0.147222   1.14123 0.000828779 0.000666667
 0.992378 -0.149792   1.12889 -0.244584 0.000666667
 0.990044 -0.146285   1.11129 -0.0344152 0.000666667
 0.986146 -0.147317   1.12293 0.0933711 0.000666667
 0.989195 -0.146014   1.13128 0.0760727 0.000666667
 0.978378 -0.144579   1.09959 -0.185612 0.000666667
 0.975586 -0.137683   1.10868 -0.333872 0.000666667
0.981482 -0.14519  1.14099 0.00276995 0.000666667
 0.986748 -0.146731   1.08882 -0.233694 0.000666667
 0.974793 -0.142257   1.10519 -0.0252776 0.000666667
 0.974344 -0.136604   1.12156 -0.307666 0.000666667
0.981613 -0.14318  1.11378 0.0697116 0.000666667
 0.992126 -0.159094    1.1375 0.117266 0.000666667
0.985791 -0.15358  1.11799 -0.0656592 0.000666667
 0.994693 -0.155087   1.13273 0.059281 0.000666667
0.981021 -0.13714  1.11361 -0.356895 0.000666667
0.980329 -0.1483 1.11029 0.0666618 0.000666667
 0.995833 -0.153923   1.14438 0.0801896 0.000666667
 0.994147 -0.148901   1.10426 0.215235 0.000666667
 0.988995 -0.149141   1.11416 -0.0241123 0.000666667
  1.00149 -0.153955    1.1267 0.274943 0.000666667
 0.985218 -0.153438   1.13598 -0.0159032 0.000666667
  0.98941 -0.149871   1.13232 0.0482276 0.000666667
 0.991446 -0.145867   1.09094 -0.186991 0.000666667
0.996665 -0.14947  1.12233 0.101591 0.000666667
   0.9812 -0.142859   1.11712 0.00740652 0.000666667
 0.979023 -0.149261   1.11005 0.115596 0.000666667
 0.985762 -0.148553   1.12362 0.0104004 0.000666667
 0.975289 -0.131054    1.1277 -0.256077 0.000666667
 0.977411 -0.135572   1.10518 -0.303391 0.000666667
 0.976196 -0.141112   1.08928 -0.039067 0.000666667
 0.993218 -0.154151   1.12981 -0.00394048 0.000666667
 0.981869 -0.138207   1.12084 -0.254678 0.000666667
 0.986208 -0.139681   1.08914 -0.420202 0.000666667
 0.982844 -0.141217   1.09071 -0.120342 0.000666667
 0.998371 -0.153309   1.14162 -0.0403113 0.000666667
 0.981946 -0.139736   1.11029 -0.327753 0.000666667
 0.987249 -0.151369   1.12823 -0.0624885 0.000666667
 0.974945 -0.138968   1.12267 -0.0703072 0.000666667
 0.976953 -0.138874    1.1072 -0.368666 0.000666667
 0.978218 -0.135325   1.11382 -0.274345 0.000666667
 0.989168 -0.144732   1.11024 0.0780601 0.000666667
 0.975719 -0.137229   1.10732 -0.18612 0.000666667
 0.974658 -0.137442      1.12 -0.315486 0.000666667
 0.989053 -0.149026   1.12324 0.0359106 0.000666667
 0.989286 -0.155799   1.09961 -0.0160444 0.000666667
 0.978457 -0.137049   1.11299 -0.355483 0.000666667
 0.989569 -0.154091   1.10846 0.222985 0.000666667
0.978738 -0.14051  1.12786 -0.141387 0.000666667
  0.97964 -0.138842   1.10983 -0.305863 0.000666667
 0.998119 -0.151547   1.13227 0.275948 0.000666667
  1.00306 -0.149437   1.11499 0.290441 0.000666667
 0.982132 -0.137473   1.12376 -0.274415 0.000666667
 0.977435 -0.137646   1.10836 -0.321665 0.000666667
 0.992224 -0.149871   1.14177 0.0596248 0.000666667
 0.974758 -0.137167   1.10699 -0.320714 0.000666667
 0.995189 -0.152138   1.10578 0.189487 0.000666667
 0.979806 -0.137715   1.10463 -0.367227 0.000666667
 0.988499 -0.149289   1.14211 0.000660568 0.000666667
 0.990471 -0.144138   1.13086 0.1103 0.000666667
 0.987754 -0.149601   1.11783 -0.104227 0.000666667
 0.978633 -0.137572    1.1108 -0.303727 0.000666667
 0.977326 -0.146308   1.09881 -0.15246 0.000666667
 0.987926 -0.148737   1.13091 0.0482772 0.000666667
 0.991862 -0.146857   1.13336 0.0202892 0.000666667
 0.983234 -0.144416   1.08343 -0.0755801 0.000666667
 0.974185 -0.132839   1.13249 -0.186718 0.000666667
 0.976218 -0.137587   1.10885 -0.303861 0.000666667
 0.994409 -0.150181   1.13923 0.0705835 0.000666667
 0.980896 -0.139711   1.12703 -0.151074 0.000666667
   0.9916 -0.154476   1.12746 -0.0344247 0.000666667
  1.00325 -0.152155   1.13022 0.264898 0.000666667
 0.989285 -0.155337   1.09985 0.0450085 0.000666667
 0.974435 -0.134098   1.11677 -0.253338 0.000666667
 0.976256 -0.135826   1.10781 -0.284036 0.000666667
 0.994027 -0.149782   1.12037 0.0401181 0.000666667
 0.985996 -0.150094   1.11184 -0.058912 0.000666667
 0.978158 -0.135427   1.10984 -0.305381 0.000666667
 0.982811 -0.135548   1.11115 -0.328561 0.000666667
 0.972482 -0.132995   1.11954 -0.22403 0.000666667
 0.990104 -0.143964   1.13194 0.106327 0.000666667
 0.984848 -0.142131   1.13751 0.222057 0.000666667
 0.997513 -0.151799   1.13777 0.0994945 0.000666667
 0.989957 -0.145665    1.1328 -0.0425718 0.000666667
 0.977422 -0.135288   1.12959 -0.12174 0.000666667
 0.991065 -0.158915   1.13228 -0.0397433 0.000666667
 0.980137 -0.140667   1.13095 -0.0280349 0.000666667
 0.988043 -0.154424   1.14887 -0.286208 0.000666667
 0.988479 -0.149424   1.11402 -0.115071 0.000666667
 0.987083 -0.142623   1.08925 -0.200595 0.000666667
 0.975073 -0.147522   1.11744 -0.218816 0.000666667
 0.987318 -0.150475   1.11394 -0.0876968 0.000666667
 0.987041 -0.146468    1.1237 0.0612013 0.000666667
 0.992948 -0.157243    1.0948 0.139094 0.000666667
 0.985348 -0.147189   1.11072 -0.0318623 0.000666667
 0.989054 -0.152304   1.12711 -0.24416 0.000666667
 0.990162 -0.152067   1.12391 -0.178206 0.000666667
  1.00156 -0.153694   1.12917 0.279403 0.000666667
 0.994335 -0.155503   1.09453 0.164622 0.000666667
 0.991094 -0.145276   1.13008 -0.0745795 0.000666667
 0.986927 -0.151141   1.12494 -0.089856 0.000666667
 0.975958 -0.144495   1.10803 0.0384776 0.000666667
 0.998805 -0.152412   1.10858 0.268095 0.000666667
 0.987336 -0.151325   1.12415 0.0713134 0.000666667
 0.981095 -0.142177    1.1092 -0.296927 0.000666667
  0.99243 -0.154439   1.12827 0.0643002 0.000666667
 0.985246 -0.146887   1.11186 -0.0159362 0.000666667
0.977523 -0.1434 1.09761 -0.176412 0.000666667
 0.976629 -0.140341   1.12063 -0.0641282 0.000666667
 0.988695 -0.148616   1.11674 -0.0766161 0.000666667
0.977039 -0.13733  1.12269 -0.0197811 0.000666667
 0.990665 -0.151534   1.12726 -0.256368 0.000666667
 0.990952 -0.147286   1.11215 0.0192628 0.000666667
     0.99 -0.156991   1.13563 -0.0321156 0.000666667
 0.973671 -0.144784    1.1076 0.0199261 0.000666667
 0.990822 -0.149157   1.11972 0.0519887 0.000666667
 0.976349 -0.138599   1.12311 -0.0549647 0.000666667
 0.975689 -0.136088   1.11882 -0.307741 0.000666667
 0.995336 -0.151069   1.13317 0.101835 0.000666667
 0.988095 -0.151807    1.0875 0.284111 0.000666667
 0.990986 -0.149272    1.1281 0.0523131 0.000666667
 0.992985 -0.150016   1.10365 0.0130587 0.000666667
 0.990089 -0.149198   1.12206 0.0446599 0.000666667
 0.992009 -0.145944   1.09554 -0.187022 0.000666667
 0.996142 -0.147963   1.12249 0.0938112 0.000666667
 0.980793 -0.144917   1.12657 -0.220491 0.000666667
 0.993384 -0.151949   1.09187 0.259327 0.000666667
 0.979387 -0.137536   1.12416 -0.14637 0.000666667
 0.975734 -0.140808   1.11979 0.110773 0.000666667
 0.977988 -0.137554   1.12235 -0.364844 0.000666667
 0.989492 -0.146222   1.13379 -0.0571796 0.000666667
 0.981282 -0.135634   1.10805 -0.356747 0.000666667
 0.984919 -0.151078   1.10922 -0.0862855 0.000666667
 0.989808 -0.147481   1.13058 0.0801411 0.000666667
 0.987431 -0.150313   1.13902 0.046887 0.000666667
 0.979735 -0.147222   1.09678 -0.150534 0.000666667
 0.980134 -0.137995   1.11159 -0.296747 0.000666667
 0.976487 -0.135571   1.11261 -0.127046 0.000666667
 0.979437 -0.135315   1.10758 -0.300933 0.000666667
 0.982753 -0.140249   1.12008 -0.276808 0.000666667
 0.984078 -0.141774   1.12074 -0.032234 0.000666667
 0.996323 -0.151124   1.13818 0.0996272 0.000666667
 0.984335 -0.148276   1.11193 0.0464074 0.000666667
 0.981106 -0.144502   1.14742 -0.0995406 0.000666667
 0.984888 -0.141936   1.14747 -0.0948886 0.000666667
 0.974786 -0.138129   1.10492 -0.306128 0.000666667
 0.980678 -0.137522   1.10917 -0.289935 0.000666667
 0.972929 -0.136212   1.10484 -0.323796 0.000666667
 0.981826 -0.140902   1.09696 -0.139416 0.000666667
 0.979677 -0.136071   1.11873 -0.277437 0.000666667
  0.98178 -0.151241   1.13793 -0.00181907 0.000666667
 0.989028 -0.145967   1.13185 -0.0255435 0.000666667
 0.985118 -0.142489   1.12389 -0.262622 0.000666667
 0.987533 -0.151556   1.12692 -0.206173 0.000666667
 0.976622 -0.143239   1.10472 -0.0321935 0.000666667
 0.990501 -0.151705    1.1589 0.221249 0.000666667
  0.97446 -0.144857   1.13638 0.127064 0.000666667
 0.988099 -0.142659   1.07949 -0.311122 0.000666667
 0.988873 -0.150348   1.13647 0.0440592 0.000666667
 0.989225 -0.145216   1.13611 0.117702 0.000666667
 0.986304 -0.150457   1.11155 -0.00403259 0.000666667
  0.98709 -0.149438   1.11406 -0.0581172 0.000666667
 0.972343 -0.135948   1.12838 -0.309408 0.000666667
 0.995186 -0.155529   1.14474 0.0895461 0.000666667
 0.980172 -0.139471   1.11221 -0.323049 0.000666667
 0.975023 -0.146573   1.13665 -0.17025 0.000666667
 0.994917 -0.148627   1.12385 0.0881357 0.000666667
 0.990207 -0.155494   1.12904 -0.0351557 0.000666667
 0.976029 -0.137117   1.10883 -0.379587 0.000666667
 0.998338 -0.153141    1.1277 0.250252 0.000666667
 0.980149 -0.132469   1.10758 -0.380702 0.000666667
0.977947 -0.14827  1.11271 0.0610187 0.000666667
  0.97394 -0.135304   1.11496 -0.202091 0.000666667
0.985523 -0.14294  1.13744 0.204438 0.000666667
0.983015 -0.14759  1.15615 -0.161066 0.000666667
 0.981546 -0.146873   1.14071 0.0200813 0.000666667
 0.982314 -0.144433   1.11046 0.371076 0.000666667
   1.0004 -0.155885   1.12416 0.211763 0.000666667
 0.972525 -0.136739   1.11922 -0.316389 0.000666667
 0.981782 -0.135994   1.11332 -0.346349 0.000666667
 0.994832 -0.152755   1.13974 0.0900733 0.000666667
  0.98243 -0.147985   1.12283 0.0319174 0.000666667
 0.979512 -0.140083   1.12247 -0.373706 0.000666667
 0.976628 -0.137969   1.11916 -0.379778 0.000666667
 0.980563 -0.147606    1.1013 -0.150288 0.000666667
  1.00087 -0.152799   1.11354 0.31103 0.000666667
  1.00002 -0.152406   1.13372 0.281031 0.000666667
  0.98883 -0.144468    1.0888 -0.202222 0.000666667
 0.991389 -0.146773   1.09379 -0.209338 0.000666667
 0.973474 -0.136577   1.11598 -0.212155 0.000666667
 0.988418 -0.149062   1.11045 -0.0622109 0.000666667
 0.978646 -0.136741   1.10916 -0.315917 0.000666667
 0.992476 -0.150544   1.12162 0.075497 0.000666667
 0.986944 -0.143552   1.08763 0.0153177 0.000666667
0.992775 -0.14671  1.13329 -0.0378055 0.000666667
 0.987314 -0.149974   1.12209 0.0461456 0.000666667
 0.981456 -0.141345   1.11842 -0.00577572 0.000666667
 0.983132 -0.141102   1.14634 -0.0894694 0.000666667
 0.982422 -0.143621   1.11427 0.365828 0.000666667
  0.98452 -0.149983   1.11074 -0.084987 0.000666667
0.981477 -0.15501  1.13251 0.325658 0.000666667
 0.981795 -0.143756   1.11504 0.275625 0.000666667
 0.976615 -0.145059   1.13597 -0.16513 0.000666667
0.996091 -0.15003  1.12662 0.0788727 0.000666667
 0.994938 -0.154429   1.14245 0.119793 0.000666667
 0.984993 -0.155169   1.12386 0.00782837 0.000666667
  0.98467 -0.149353   1.11531 -0.0654412 0.000666667
 0.995496 -0.157878   1.13994 0.0822255 0.000666667
 0.987665 -0.149151   1.12281 0.0433093 0.000666667
  0.99258 -0.150306   1.14181 0.0976227 0.000666667
  0.98854 -0.151987   1.11692 -0.0623215 0.000666667
0.988211 -0.15344  1.13904 0.08292 0.000666667
 0.975255 -0.136167   1.11001 -0.307155 0.000666667
 0.986942 -0.147495   1.11796 -0.12702 0.000666667
  0.98818 -0.157157   1.16092 0.240431 0.000666667
0.985035 -0.14921  1.11637 0.0643974 0.000666667
 0.976654 -0.144774   1.09812 -0.188738 0.000666667
0.988573 -0.14684  1.11134 0.0554021 0.000666667
 0.984907 -0.149455   1.10949 -0.0621195 0.000666667
  0.97724 -0.139161   1.10764 -0.34414 0.000666667
 0.978437 -0.144979   1.09498 -0.152767 0.000666667
 0.985357 -0.141131    1.1278 -0.246235 0.000666667
 0.976826 -0.147737   1.07522 -0.10762 0.000666667
 0.999217 -0.154372   1.13192 0.237905 0.000666667
 0.973764 -0.142523   1.13293 -0.266409 0.000666667
 0.976057 -0.135802   1.12067 -0.213667 0.000666667
 0.980865 -0.141636   1.10652 -0.328042 0.000666667
 0.989337 -0.148456   1.14166 0.0752477 0.000666667
 0.977036 -0.136205    1.1034 -0.319834 0.000666667
 0.974874 -0.136674   1.10698 -0.277144 0.000666667
 0.984607 -0.144414    1.1372 -0.0203077 0.000666667
 0.972048 -0.137747   1.11781 -0.292935 0.000666667
 0.976993 -0.148457   1.07683 -0.115904 0.000666667
 0.988175 -0.153508   1.12898 -0.0237273 0.000666667
 0.993765 -0.156644   1.14537 0.105338 0.000666667
 0.975096 -0.144473   1.12625 -0.193691 0.000666667
 0.987515 -0.149627   1.11693 -0.0862129 0.000666667
 0.974169 -0.144195   1.10357 -0.0845825 0.000666667
 0.992523 -0.148272   1.12272 0.0495109 0.000666667
 0.992243 -0.149721   1.11969 0.0416208 0.000666667
 0.973136 -0.136709   1.10474 -0.116294 0.000666667
 0.976212 -0.138344   1.10731 -0.0366621 0.000666667
 0.987064 -0.153585   1.08814 0.289096 0.000666667
 0.976724 -0.144049   1.09615 -0.141082 0.000666667
  0.97437 -0.146196   1.10738 0.0286368 0.000666667
 0.986594 -0.150306   1.13771 -0.0149323 0.000666667
 0.999804 -0.153997   1.12656 0.270902 0.000666667
 0.981998 -0.150791   1.13484 -0.0168997 0.000666667
 0.986492 -0.147041   1.10569 -0.0292235 0.000666667
0.995879 -0.14971    1.136 0.135071 0.000666667
 0.996588 -0.156256   1.13817 0.118073 0.000666667
  0.98843 -0.152102   1.12938 -0.0495938 0.000666667
 0.984351 -0.146469   1.11369 -0.0616314 0.000666667
 0.991284 -0.152995   1.10194 -0.183762 0.000666667
 0.983953 -0.147828   1.10489 -0.0840677 0.000666667
  1.00273 -0.155297   1.12636 0.229799 0.000666667
 0.993197 -0.153438   1.09809 0.0183521 0.000666667
 0.986981 -0.142961   1.10774 -0.174487 0.000666667
 0.996663 -0.153855   1.13975 0.111636 0.000666667
 0.994139 -0.148534   1.10784 -0.0256069 0.000666667
 0.986654 -0.152246   1.10328 -0.147645 0.000666667
 0.99153 -0.15312  1.10737 -0.0374817 0.000666667
 0.994236 -0.148513   1.09023 0.256112 0.000666667
 0.989556 -0.143059   1.13459 0.100624 0.000666667
 0.987281 -0.146773   1.10818 -0.00578837 0.000666667
 0.992986 -0.156817   1.14019 0.0427608 0.000666667
0.980975 -0.14456  1.10326 -0.150752 0.000666667
 0.987628 -0.155586   1.09634 -0.154009 0.000666667
 0.979114 -0.140789    1.1254 -0.134643 0.000666667
 0.978649 -0.136892   1.10735 -0.372412 0.000666667
 0.978605 -0.141416   1.09304 -0.108063 0.000666667
 0.99159 -0.14814  1.08665 0.271987 0.000666667
 0.977302 -0.150623   1.07571 -0.145845 0.000666667
 0.991112 -0.153892   1.12626 -0.287201 0.000666667
 0.972564 -0.143922   1.13722 -0.223403 0.000666667
 0.993645 -0.149598   1.12401 0.0773126 0.000666667
 0.984132 -0.148998   1.11146 -0.0521837 0.000666667
 0.989525 -0.145665   1.13132 0.0554671 0.000666667
0.999611 -0.15403  1.13928 -0.0643453 0.000666667
  0.97623 -0.143161   1.12592 -0.14712 0.000666667
 0.987185 -0.151509   1.11502 -0.0476239 0.000666667
  0.97545 -0.138768    1.1152 -0.225091 0.000666667
 0.977788 -0.141172   1.10052 -0.322832 0.000666667
0.979713 -0.14281  1.10011 -0.0995299 0.000666667
 0.991324 -0.147756   1.13243 0.0844119 0.000666667
 0.977327 -0.136882   1.12892 -0.559939 0.000666667
 0.974291 -0.141776   1.13889 -0.248007 0.000666667
 0.985753 -0.147351   1.10821 -0.0470666 0.000666667
 0.981978 -0.138644   1.10552 -0.352525 0.000666667
0.988783 -0.14664  1.12081 0.0263605 0.000666667
 0.989659 -0.150799   1.14415 -0.0374626 0.000666667
 0.989946 -0.147751   1.14096 0.0858723 0.000666667
 0.975441 -0.129653    1.1278 -0.245215 0.000666667
 0.970481 -0.139623   1.13128 -0.281942 0.000666667
  0.98107 -0.135772   1.11202 -0.330402 0.000666667
 0.992081 -0.151495   1.13764 0.0982034 0.000666667
 0.998398 -0.153881   1.13177 0.307681 0.000666667
 0.990129 -0.143169   1.12508 -0.307973 0.000666667
 0.987241 -0.142233   1.08984 -0.432463 0.000666667
 0.983715 -0.146334   1.12356 0.097508 0.000666667
 0.977541 -0.142549   1.13271 -0.0210772 0.000666667
 0.988029 -0.145641   1.09012 0.0139593 0.000666667
  0.98066 -0.142947   1.11396 0.0513591 0.000666667
 0.994418 -0.154024   1.09626 0.163903 0.000666667
 0.991859 -0.159038   1.13798 0.121919 0.000666667
 0.985225 -0.143856   1.09456 -0.182886 0.000666667
0.979986 -0.13427   1.1073 -0.350699 0.000666667
 0.975099 -0.136191   1.10789 -0.186225 0.000666667
 0.990878 -0.146188   1.13157 0.106292 0.000666667
 0.976414 -0.142951   1.11421 0.0252066 0.000666667
 0.970913 -0.136561   1.15046 -0.223068 0.000666667
 0.978052 -0.139953   1.12159 -0.0105409 0.000666667
 0.962262 -0.128087   1.10906 -0.504851 0.000666667
 0.973328 -0.137215   1.11007 -0.331988 0.000666667
 0.995365 -0.153313   1.13578 0.143011 0.000666667
 0.993417 -0.152849   1.14306 0.0966648 0.000666667
 0.974736 -0.137979   1.12303 -0.0283644 0.000666667
 0.996949 -0.152036   1.12943 0.248322 0.000666667
 0.973155 -0.143754   1.10199 -0.103111 0.000666667
  0.98893 -0.148522   1.13387 0.0839033 0.000666667
 0.977118 -0.141212    1.1154 0.00416318 0.000666667
0.976572 -0.13638  1.10865 -0.311351 0.000666667
 0.984911 -0.154374   1.12814 -0.0508349 0.000666667
 0.982816 -0.136295   1.07692 -0.0266462 0.000666667
 0.990203 -0.148913   1.11501 0.0022285 0.000666667
0.974629 -0.14412  1.13396 -0.276441 0.000666667
 0.979237 -0.137677   1.12314 -0.375233 0.000666667
 0.989761 -0.147098   1.13342 -0.0287866 0.000666667
0.980185 -0.13927  1.10783 -0.365246 0.000666667
 0.980251 -0.138298   1.11443 -0.324041 0.000666667
 0.972878 -0.137359   1.12036 -0.30654 0.000666667
 0.987027 -0.144762   1.11191 0.413173 0.000666667
 0.985097 -0.150066   1.14012 0.0698108 0.000666667
0.994557 -0.15409  1.13791 0.0451401 0.000666667
 0.990377 -0.154106    1.1219 0.13155 0.000666667
 0.988265 -0.145046   1.12966 0.107027 0.000666667
 0.989246 -0.142749   1.12738 -0.431271 0.000666667
 0.991322 -0.156469   1.09549 0.138652 0.000666667
  0.99034 -0.149202   1.11376 -0.228883 0.000666667
 0.991876 -0.146027   1.13348 -0.052746 0.000666667
 0.982306 -0.146692   1.10971 0.0685621 0.000666667
 0.980888 -0.146851   1.14295 0.0837379 0.000666667
 0.999912 -0.152426   1.13381 0.269787 0.000666667
 0.977334 -0.137362   1.10959 -0.272377 0.000666667
 0.988909 -0.150669   1.13159 -0.0286258 0.000666667
 0.974181 -0.140272   1.13621 -0.243352 0.000666667
  0.98855 -0.150686   1.12993 -0.0230428 0.000666667
 0.973216 -0.135253   1.11977 -0.226484 0.000666667
 0.987475 -0.154995   1.09808 -0.170797 0.000666667
 0.977513 -0.139519   1.10772 -0.322416 0.000666667
 0.987842 -0.145697   1.09186 -0.21707 0.000666667
 0.986361 -0.148472   1.11298 -0.0158884 0.000666667
 0.985414 -0.151544   1.11458 -0.0606434 0.000666667
  0.98666 -0.145821   1.10826 -0.0306935 0.000666667
 0.977237 -0.143426   1.10415 -0.0389807 0.000666667
 0.978845 -0.145691   1.12674 -0.156962 0.000666667
 0.992836 -0.155754   1.13856 0.115833 0.000666667
 0.991215 -0.155868   1.12598 0.0404979 0.000666667
 0.993398 -0.159161   1.13293 -0.0519711 0.000666667
 0.988903 -0.144317   1.11039 0.0143455 0.000666667
 0.989305 -0.146813   1.12276 0.0413197 0.000666667
 0.971177 -0.143584   1.12853 -0.302662 0.000666667
  0.99095 -0.149304   1.11653 -0.0304955 0.000666667
 0.991122 -0.146358   1.11453 0.0447344 0.000666667
 0.990965 -0.149987   1.14101 0.077908 0.000666667
  0.97846 -0.139014   1.10978 -0.316243 0.000666667
 0.984467 -0.147121   1.12815 -0.190062 0.000666667
 0.981585 -0.137794   1.10746 0.139075 0.000666667
 0.996891 -0.148148   1.14479 0.0390026 0.000666667
  0.98515 -0.149246   1.11914 -0.120021 0.000666667
  0.98667 -0.151307   1.10885 -0.00297173 0.000666667
 0.993301 -0.152917    1.1623 0.246449 0.000666667
 0.976685 -0.136595   1.10955 -0.177102 0.000666667
 0.981943 -0.140955   1.09729 -0.145225 0.000666667
  0.99287 -0.148127   1.09257 0.246064 0.000666667
 0.982048 -0.146164   1.08766 -0.0215165 0.000666667
 0.993669 -0.148978   1.10324 -0.00496536 0.000666667
 0.980944 -0.143686   1.09973 -0.112344 0.000666667
 0.991029 -0.155061   1.09968 0.0267959 0.000666667
 0.990298 -0.144782    1.1143 -0.0241753 0.000666667
 0.980212 -0.141327    1.1027 -0.00547515 0.000666667
  0.97084 -0.143228   1.10056 -0.075633 0.000666667
 0.988692 -0.145709   1.11045 0.056434 0.000666667
 0.989661 -0.152903   1.12714 0.0672985 0.000666667
 0.994276 -0.149217   1.10642 -0.0140399 0.000666667
0.977515 -0.13535  1.11965 -0.320541 0.000666667
 0.988105 -0.148207   1.11622 0.0032269 0.000666667
 0.993147 -0.154817   1.09711 -0.015341 0.000666667
0.991908 -0.15624  1.10663 0.232181 0.000666667
0.978721 -0.13859  1.10856 -0.369154 0.000666667
 0.979799 -0.142724   1.09693 -0.153247 0.000666667
  0.99532 -0.152959   1.13755 0.116199 0.000666667
0.999097 -0.15383  1.12868 0.276968 0.000666667
0.986776 -0.14401  1.11235 -0.0227959 0.000666667
 0.973903 -0.136503   1.11331 -0.125151 0.000666667
 0.994723 -0.150952   1.13557 0.0939795 0.000666667
 0.988748 -0.145928   1.10726 0.0701573 0.000666667
  0.9796 -0.13709  1.10772 -0.318889 0.000666667
 0.984661 -0.146763   1.14185 0.070367 0.000666667
 0.987303 -0.142903   1.12396 -0.0200455 0.000666667
0.986558 -0.14028  1.11995 -0.213674 0.000666667
 0.986909 -0.150861   1.12694 -0.0591818 0.000666667
 0.990726 -0.153377   1.12811 -0.0504828 0.000666667
 0.976487 -0.137219   1.12243 -0.283627 0.000666667
  1.00123 -0.152046   1.12526 0.239151 0.000666667
 0.981812 -0.142566   1.10077 -0.10149 0.000666667
 0.977592 -0.134857    1.1057 -0.399904 0.000666667
0.985871 -0.15024  1.12749 -0.0847787 0.000666667
 0.996245 -0.156886   1.12984 0.0433792 0.000666667
 0.989495 -0.144018   1.10906 0.00179364 0.000666667
  1.00175 -0.152456   1.12869 0.26106 0.000666667
 0.973545 -0.136482   1.11833 -0.289584 0.000666667
 0.987691 -0.149195    1.1108 -0.0617421 0.000666667
 0.989473 -0.149111   1.11603 0.0037445 0.000666667
 0.979461 -0.135565    1.1118 -0.33261 0.000666667
 0.989938 -0.148815   1.12421 0.0268633 0.000666667
 0.991922 -0.150768   1.10048 -0.000681879 0.000666667
 0.981803 -0.142705   1.11198 0.0269131 0.000666667
  0.99648 -0.154411   1.12937 0.241742 0.000666667
 0.983629 -0.140975   1.14687 -0.0939856 0.000666667
 0.972455 -0.135959   1.10681 -0.326775 0.000666667
 0.999148 -0.153712   1.14132 -0.0413834 0.000666667
  0.97346 -0.137157   1.13007 -0.318156 0.000666667
 0.979534 -0.147033   1.15351 -0.203528 0.000666667
 0.975676 -0.135336   1.11999 -0.118885 0.000666667
  0.99473 -0.150005    1.1045 0.0158142 0.000666667
  0.97864 -0.139219   1.10448 -0.384462 0.000666667
 0.971443 -0.142885   1.10002 -0.0859716 0.000666667
 0.988894 -0.146341    1.1097 -0.0586713 0.000666667
 0.985402 -0.153627   1.10736 -0.0603652 0.000666667
 0.977657 -0.147406    1.0978 -0.136251 0.000666667
 0.976911 -0.135838   1.11718 -0.199507 0.000666667
 0.991478 -0.148299   1.12754 0.056768 0.000666667
 0.973449 -0.139425   1.13641 -0.215441 0.000666667
 0.982838 -0.140492   1.10862 0.114941 0.000666667
 0.995605 -0.154169    1.1297 0.266753 0.000666667
0.975715 -0.13695  1.11717 -0.202197 0.000666667
 0.987867 -0.150629   1.12431 0.063455 0.000666667
 0.988417 -0.149021   1.13304 -0.0362877 0.000666667
 0.981724 -0.142054   1.09615 -0.140255 0.000666667
 0.980197 -0.133382   1.10907 -0.356209 0.000666667
 0.980367 -0.146272   1.12369 -0.0317219 0.000666667
 0.984854 -0.154611   1.09711 -0.135852 0.000666667
 0.980834 -0.145445   1.13201 0.0462405 0.000666667
 0.993276 -0.155336   1.12673 0.0591365 0.000666667
 0.982316 -0.147709   1.13075 -0.165162 0.000666667
 0.986737 -0.152949    1.1588 0.251547 0.000666667
  0.97598 -0.134858   1.11798 -0.284909 0.000666667
 0.989951 -0.145722    1.1327 0.0666219 0.000666667
 0.974348 -0.142816    1.1054 -0.0887943 0.000666667
 0.996649 -0.151307   1.10455 0.199415 0.000666667
 0.976592 -0.141586   1.11366 0.0250292 0.000666667
 0.987715 -0.143343   1.08349 -0.0983706 0.000666667
0.981879 -0.14157  1.11639 0.270503 0.000666667
0.985505 -0.15223  1.12553 -0.0345597 0.000666667
  0.97781 -0.144718   1.09816 -0.161672 0.000666667
  0.99225 -0.152494   1.13025 -0.0171435 0.000666667
 0.98192 -0.14291  1.11336 0.050078 0.000666667
 0.981041 -0.141698   1.10802 0.142637 0.000666667
 0.985293 -0.144198   1.14333 0.0408296 0.000666667
 0.982369 -0.139119   1.11551 0.00374975 0.000666667
 0.988871 -0.155294   1.09878 -0.00334015 0.000666667
 0.974943 -0.137163    1.1198 -0.324026 0.000666667
 0.993181 -0.153439   1.09882 0.0106093 0.000666667
 0.994783 -0.151889   1.10558 0.21745 0.000666667
 0.994567 -0.155275    1.1428 0.0416964 0.000666667
0.989802 -0.14955  1.13024 -0.0253916 0.000666667
 0.991353 -0.149053   1.11911 0.0538404 0.000666667
 0.985729 -0.147628   1.13748 -0.0102184 0.000666667
 0.987375 -0.144031   1.11221 -0.0432321 0.000666667
 0.978443 -0.136384    1.1118 -0.34419 0.000666667
 0.982457 -0.144995   1.12396 -0.0166383 0.000666667
  0.98553 -0.157029   1.09486 -0.118124 0.000666667
 0.985717 -0.146646    1.1104 -0.0331102 0.000666667
 0.988444 -0.149851   1.12752 -0.27623 0.000666667
 0.980553 -0.132536   1.12193 -0.260399 0.000666667
 0.978392 -0.146385   1.13873 0.000214252 0.000666667
 0.987823 -0.151931   1.11499 -0.0832388 0.000666667
 0.985737 -0.142838    1.1201 -0.00858539 0.000666667
0.998867 -0.15043  1.12619 0.251607 0.000666667
  0.98178 -0.140533   1.10903 -0.303897 0.000666667
 0.973369 -0.140518   1.12275 -0.0595501 0.000666667
 0.98747 -0.15382  1.09838 0.0120414 0.000666667
 0.991766 -0.154988   1.13728 0.112699 0.000666667
 0.984086 -0.143861   1.14781 -0.0852499 0.000666667
 0.986651 -0.145548   1.12887 0.0927159 0.000666667
 0.993255 -0.150388   1.14663 0.0512486 0.000666667
0.978924 -0.13672  1.12406 -0.345902 0.000666667
0.985485 -0.14695  1.12136 -0.115296 0.000666667
 0.991196 -0.143313   1.08943 0.014313 0.000666667
 0.977966 -0.142655   1.11691 0.0156875 0.000666667
0.988849 -0.1471 1.11018 0.0668175 0.000666667
 0.991565 -0.153397   1.12852 -0.03402 0.000666667
  0.98711 -0.144324   1.13786 0.224067 0.000666667
 0.984484 -0.144673    1.1093 -0.0324452 0.000666667
 0.982726 -0.143619    1.0809 -0.046854 0.000666667
 0.983981 -0.142376   1.08947 -0.124569 0.000666667
  0.98125 -0.146076   1.07417 -0.117913 0.000666667
 0.988132 -0.143756   1.08345 -0.0440795 0.000666667
 0.977804 -0.140988   1.10232 -0.03109 0.000666667
 0.993237 -0.153512   1.13989 -0.00766663 0.000666667
  0.98857 -0.154667   1.12079 0.264572 0.000666667
 0.981302 -0.148091   1.11125 0.0799304 0.000666667
 0.984247 -0.145292   1.08493 -0.0721149 0.000666667
 0.991356 -0.156916   1.09808 0.0224135 0.000666667
 0.979533 -0.145895   1.10216 -0.0714274 0.000666667
 0.978595 -0.137382   1.11026 -0.393396 0.000666667
 0.965042 -0.126539   1.12747 -0.431837 0.000666667
 0.984612 -0.155001   1.12733 -0.0674165 0.000666667
 0.984753 -0.149711    1.1129 -0.0876803 0.000666667
 0.982055 -0.141517   1.08902 -0.188719 0.000666667
 0.995223 -0.150915   1.13523 0.0876432 0.000666667
 0.988064 -0.144007   1.13274 -0.101476 0.000666667
 0.969075 -0.140118   1.09565 -0.183787 0.000666667
 0.976886 -0.145376    1.1255 -0.198798 0.000666667
 0.988188 -0.148881   1.13189 -0.0796101 0.000666667
 0.989481 -0.148098   1.10926 -0.0311857 0.000666667
 0.987643 -0.150792    1.1194 0.0770734 0.000666667
0.975341 -0.14297  1.09865 -0.176702 0.000666667
 0.978763 -0.135364   1.10672 -0.342911 0.000666667
 0.978715 -0.131805   1.12098 -0.0223262 0.000666667
 0.979992 -0.137355   1.10489 -0.0403961 0.000666667
 0.993271 -0.149679   1.09073 0.255216 0.000666667
 0.987796 -0.149175   1.11118 0.0321587 0.000666667
 0.980926 -0.137947   1.10845 -0.304769 0.000666667
 0.980248 -0.146591   1.09917 -0.150008 0.000666667
 0.974475 -0.142073   1.09956 -0.0138771 0.000666667
0.984712 -0.13497  1.10961 -0.308153 0.000666667
 0.975796 -0.139697   1.10733 -0.0818456 0.000666667
0.986407 -0.14101  1.12518 -0.250411 0.000666667
 0.988624 -0.146671   1.11641 -0.031591 0.000666667
  0.98868 -0.151696   1.14679 -0.00279835 0.000666667
 0.985865 -0.151113   1.10773 0.00325915 0.000666667
 0.988644 -0.147762   1.10885 0.0605085 0.000666667
 0.980786 -0.139274   1.10941 -0.315504 0.000666667
 0.989266 -0.148039   1.12416 0.0244234 0.000666667
 0.989369 -0.143848   1.09125 0.049033 0.000666667
 0.998639 -0.151778   1.13199 0.305582 0.000666667
 0.981494 -0.148142   1.07417 -0.105115 0.000666667
 0.980232 -0.140475    1.1136 0.0268387 0.000666667
 0.988771 -0.144708   1.11095 0.00633173 0.000666667
  0.97439 -0.144284   1.13679 0.0954438 0.000666667
 0.997399 -0.151722   1.13337 0.110365 0.000666667
 0.982422 -0.133792   1.11019 -0.324756 0.000666667
0.982494 -0.14114  1.12263 -0.288468 0.000666667
 0.973666 -0.142974   1.12624 -0.302602 0.000666667
 0.989397 -0.149497   1.14253 -0.00038185 0.000666667
 0.977085 -0.145061   1.09504 -0.187153 0.000666667
 0.989503 -0.144524   1.12939 0.0964144 0.000666667
  0.98769 -0.147018   1.13592 -0.0639788 0.000666667
 0.987756 -0.152707    1.1505 -0.328394 0.000666667
 0.985584 -0.149375   1.14033 0.0600471 0.000666667
 0.978497 -0.144151   1.09927 -0.184351 0.000666667
 0.991056 -0.144356   1.08828 0.271977 0.000666667
 0.978945 -0.139343    1.1099 -0.279873 0.000666667
 0.991765 -0.154834   1.09745 0.0380178 0.000666667
0.984109 -0.1414 1.09303 -0.109933 0.000666667
0.989605 -0.14875  1.12843 -0.284246 0.000666667
 0.989783 -0.146497   1.13231 0.0577303 0.000666667
 0.983408 -0.140032   1.11866 -0.204435 0.000666667
 0.977413 -0.138808   1.11215 -0.365285 0.000666667
 0.994763 -0.152676   1.13044 0.241882 0.000666667
 0.994767 -0.155699   1.14179 0.046473 0.000666667
  0.98696 -0.149729   1.11097 -0.0594459 0.000666667
0.980312 -0.13569  1.11334 -0.336872 0.000666667
  0.98596 -0.143031   1.08034 -0.0126003 0.000666667
  0.98265 -0.147487   1.11478 -0.0797698 0.000666667
 0.987453 -0.145809   1.10714 -0.109404 0.000666667
0.975331  -0.148 1.09726 -0.157994 0.000666667
 0.979526 -0.138118   1.10736 0.158469 0.000666667
 0.979703 -0.148485   1.07623 -0.129941 0.000666667
0.988515 -0.15156  1.14125 -0.00128488 0.000666667
  0.99114 -0.152624   1.09317 0.286502 0.000666667


==> output_ims_seed52_withold/weightedpr_action_0.txt <==
26.6003
 0.977268 -0.144567   1.17302 -0.200587 0.000666667
 0.974733 -0.144613   1.10942 -0.263783 0.000666667
 0.969182 -0.148723   1.09129 -0.215262 0.000666667
 0.988024 -0.141942   1.11841 -0.0802634 0.000666667
 0.957239 -0.150737   1.11159 0.108651 0.000666667
  0.96669 -0.145562   1.09547 -0.0484835 0.000666667
 0.963081 -0.163834   1.12837 0.104204 0.000666667
 0.964017 -0.151751    1.0826 0.147054 0.000666667
 0.958726 -0.158107   1.12369 -0.0483847 0.000666667
  0.96321 -0.151715   1.07532 -0.0580883 0.000666667
  0.97636 -0.152603   1.12165 0.188211 0.000666667
  1.01035 -0.150189   1.13509 0.0210457 0.000666667
  0.96578 -0.154406   1.10011 0.0332026 0.000666667
 0.968096 -0.146423   1.10303 0.128558 0.000666667
 0.980432 -0.146077   1.12529 -0.207894 0.000666667
 0.949356 -0.155345   1.07559 0.386906 0.000666667
 0.949747 -0.149946    1.1062 -0.266498 0.000666667
 0.999733 -0.154143   1.12951 0.268298 0.000666667
  0.98179 -0.148549   1.08295 0.276831 0.000666667
0.960821 -0.16319  1.08652 0.325625 0.000666667
  1.01995 -0.140264   1.13513 -0.164704 0.000666667
 0.988549 -0.140146   1.08456 -0.103536 0.000666667
 0.983457 -0.139845   1.07961 -0.225554 0.000666667
  0.99109 -0.152829   1.12848 -0.207372 0.000666667
 0.992118 -0.156257   1.13227 0.0446657 0.000666667
 0.983033 -0.151056      1.14 0.0377268 0.000666667
 0.998286 -0.155659   1.13141 0.266545 0.000666667
  0.96928 -0.165269   1.13654 0.133851 0.000666667
 0.988376 -0.139795   1.08753 -0.411428 0.000666667
  1.02164 -0.145209   1.11999 -0.115477 0.000666667
 0.978407 -0.142468   1.15564 -0.193777 0.000666667
  1.00091 -0.141436   1.10579 -0.0633584 0.000666667
 0.989698 -0.139619   1.08682 -0.0849802 0.000666667
 0.965484 -0.155984   1.09717 0.0176154 0.000666667
 0.977622 -0.151057    1.1217 0.265769 0.000666667
 0.991074 -0.151347   1.08754 0.251206 0.000666667
 0.962434 -0.157046   1.13442 -0.0182789 0.000666667
 0.966602 -0.160229   1.12498 0.145402 0.000666667
 0.971888 -0.157017   1.08464 -0.0838891 0.000666667
 0.953197 -0.161106   1.12405 -0.0105822 0.000666667
 0.956132 -0.152396   1.11337 -0.188476 0.000666667
0.977097 -0.14686  1.09391 0.379561 0.000666667
 0.979964 -0.143355   1.15683 -0.218781 0.000666667
 0.962255 -0.162924   1.09375 0.174677 0.000666667
 0.992887 -0.149094   1.14516 0.0441871 0.000666667
 0.988647 -0.150436   1.12389 -0.265062 0.000666667
 0.929766 -0.165359   1.08861 0.0776335 0.000666667
 0.999239 -0.140382   1.09785 0.359761 0.000666667
  0.99513 -0.156361   1.10221 0.25624 0.000666667
 0.970829 -0.147486   1.13028 -0.106545 0.000666667
 0.957206 -0.157309   1.14396 0.0519473 0.000666667
 0.996187 -0.150102   1.14136 0.0468629 0.000666667
 0.994951 -0.135312   1.17549 -0.0687767 0.000666667
  1.03286 -0.126828   1.08782 -0.25932 0.000666667
 0.987087 -0.145952   1.08971 -0.193189 0.000666667
 0.955302 -0.154381   1.11354 -0.208129 0.000666667
 0.996411 -0.150355   1.13986 -0.204517 0.000666667
 0.984833 -0.139549   1.11502 -0.210437 0.000666667
  1.00046 -0.141424   1.09864 0.344496 0.000666667
   1.0012 -0.152406   1.13044 0.293123 0.000666667
 0.947758 -0.164413   1.13085 -0.122228 0.000666667
 0.987611 -0.133615   1.12068 -0.0430449 0.000666667
  1.00226 -0.145836   1.10326 0.0176383 0.000666667
 0.998197 -0.139812   1.12839 0.202371 0.000666667
 0.957322 -0.151725   1.12484 -0.160926 0.000666667
   0.9829 -0.137824   1.07574 0.0171628 0.000666667
  0.99076 -0.149682   1.10994 0.180091 0.000666667
 0.985701 -0.167342   1.12403 0.442819 0.000666667
 0.947195 -0.155226   1.11737 -0.130615 0.000666667
0.953739 -0.1612 1.12437 -0.0217323 0.000666667
0.957297 -0.16073  1.13459 0.244907 0.000666667
  1.01742 -0.145395   1.10132 0.215853 0.000666667
 0.957786 -0.150711   1.13703 -0.210703 0.000666667
 0.968006 -0.150762   1.14001 -0.295245 0.000666667
0.952422 -0.15698  1.09883 -0.119099 0.000666667
  1.00898 -0.148727   1.13373 0.0651887 0.000666667
 0.981885 -0.154734   1.09884 0.0654231 0.000666667
 0.989509 -0.149319   1.14325 -0.00809197 0.000666667
  1.01489 -0.136828   1.11563 0.246435 0.000666667
 0.988817 -0.149444    1.1144 -0.0287149 0.000666667
  1.03271 -0.125074   1.08733 -0.252244 0.000666667
 0.969845 -0.164949   1.13707 0.140204 0.000666667
 0.982508 -0.149048   1.08495 0.283295 0.000666667
 0.982643 -0.153877   1.13378 0.332278 0.000666667
 0.987987 -0.149534   1.11717 -0.0822235 0.000666667
 0.970248 -0.159134   1.10758 0.12105 0.000666667
 0.992515 -0.148895    1.1277 -0.223465 0.000666667
   1.0065 -0.149988   1.13873 -0.0148115 0.000666667
  1.03074 -0.126159   1.08777 -0.242201 0.000666667
 0.940077 -0.155536    1.1032 0.101193 0.000666667
  0.95565 -0.151512   1.11132 -0.192031 0.000666667
 0.967992 -0.150185   1.14849 -0.11811 0.000666667
 0.982835 -0.153594   1.09794 0.0659177 0.000666667
 0.962431 -0.165855   1.13053 0.100308 0.000666667
  1.00881 -0.148538   1.13656 0.0102545 0.000666667
 0.988997 -0.143614    1.1315 0.10679 0.000666667
0.983684  -0.138 1.07509 0.00670127 0.000666667
 0.991283 -0.139946   1.08529 -0.092913 0.000666667
0.963816 -0.16146  1.13053 -0.0114393 0.000666667
 0.970701 -0.148279   1.09018 -0.219315 0.000666667
 0.975181 -0.146837   1.15964 -0.00213249 0.000666667
  1.00062 -0.154443   1.12928 0.26802 0.000666667
 0.983422 -0.139103   1.07943 -0.223103 0.000666667
 0.989696 -0.149001   1.11528 -0.0198671 0.000666667
 0.951482 -0.155042    1.1126 0.0790759 0.000666667
 0.982375 -0.152495   1.13178 -0.433826 0.000666667
  0.99248 -0.149138   1.08722 0.259356 0.000666667
  1.01443 -0.145595   1.13691 -0.0973542 0.000666667
 0.948392 -0.155256   1.11669 -0.119531 0.000666667
 0.999088 -0.151046   1.14018 -0.224708 0.000666667
 0.955526 -0.160124   1.12677 -0.0673114 0.000666667
  1.00794 -0.148906   1.13607 0.0224689 0.000666667
  1.0016 -0.13963  1.10622 -0.0275533 0.000666667
  1.01147 -0.146203   1.16187 0.257227 0.000666667
 0.985215 -0.136711   1.08382 0.0459768 0.000666667
0.950657 -0.15766  1.10082 -0.112246 0.000666667
 0.981411 -0.156521    1.1151 -0.163076 0.000666667
 0.948668 -0.157422   1.14115 -0.014919 0.000666667
  0.95752 -0.163944   1.14084 0.0381724 0.000666667
  1.00013 -0.141951   1.12799 0.201035 0.000666667
 0.993266 -0.154336   1.14086 0.106178 0.000666667
 0.954033 -0.146156   1.09625 -0.0465548 0.000666667
 0.965922 -0.161344   1.12361 0.164577 0.000666667
0.950313 -0.14592  1.09773 0.102412 0.000666667
  1.00964 -0.148806   1.16275 0.23824 0.000666667
 0.989191 -0.154386   1.15881 0.227963 0.000666667
 0.980484 -0.161215   1.13645 0.149792 0.000666667
 0.985961 -0.149338   1.11028 -0.057458 0.000666667
 0.987659 -0.151656   1.14169 -0.004762 0.000666667
 0.968754 -0.165354   1.12693 0.115377 0.000666667
 0.972373 -0.145708   1.09381 0.33854 0.000666667
 0.964408 -0.152745   1.07428 -0.0486686 0.000666667
0.985137 -0.16635  1.12409 0.44285 0.000666667
 0.933082 -0.160589   1.14083 0.244353 0.000666667
 0.989264 -0.145742    1.0907 -0.184935 0.000666667
  0.96584 -0.151647   1.09771 0.00480671 0.000666667
 0.962842 -0.155555   1.13373 0.0122461 0.000666667
 0.993472 -0.149441   1.12528 -0.194797 0.000666667
 0.945819 -0.151219   1.10537 -0.176968 0.000666667
 0.952349 -0.148354   1.08962 -0.102422 0.000666667
 0.972734 -0.163792   1.14099 0.321288 0.000666667
  0.99947 -0.140357   1.12926 0.197726 0.000666667
 0.962305 -0.157436   1.13986 0.240349 0.000666667
 0.999349 -0.154288   1.12805 0.277115 0.000666667
 0.987931 -0.158616   1.11298 -0.0510944 0.000666667
  0.98758 -0.152943   1.09733 -0.137186 0.000666667
 0.966232 -0.150672   1.09868 0.0427066 0.000666667
 1.00953 -0.13319  1.08071 -0.321981 0.000666667
 0.947502 -0.161527   1.12889 -0.227613 0.000666667
 0.991319 -0.148987   1.12333 -0.240058 0.000666667
  1.01576 -0.146582   1.13806 -0.106483 0.000666667
 0.990859 -0.146353   1.13429 -0.0850608 0.000666667
 0.988888 -0.152841   1.12717 -0.0205705 0.000666667
  0.98615 -0.149336   1.10944 -0.0542075 0.000666667
  1.00039 -0.136958   1.12884 -0.0526998 0.000666667
 0.982414 -0.149136   1.10029 0.401066 0.000666667
 0.988936 -0.151953   1.12541 -0.197248 0.000666667
 0.990964 -0.145802    1.1341 -0.0960344 0.000666667
  1.00355 -0.145147   1.14017 0.013314 0.000666667
 0.971518 -0.165554   1.13701 0.159858 0.000666667
  0.98901 -0.140995   1.08794 -0.0762721 0.000666667
 0.990117 -0.149145   1.13212 -0.0514342 0.000666667
 0.982583 -0.155677   1.14292 -0.167864 0.000666667
   1.0211 -0.135795   1.12371 0.155859 0.000666667
0.951382 -0.17285  1.14079 0.113391 0.000666667
 0.949606 -0.164421   1.13096 -0.114107 0.000666667
 0.932604 -0.155858   1.11139 0.17731 0.000666667
  1.00101 -0.150314   1.11304 0.284178 0.000666667
 0.989099 -0.137901   1.08778 -0.0816446 0.000666667
 0.974044 -0.162247   1.14148 0.0150487 0.000666667
  1.00489 -0.135456   1.09639 -0.050223 0.000666667
 0.994722 -0.153042   1.13182 0.102195 0.000666667
  1.00036 -0.154204   1.12941 0.262682 0.000666667
 0.999652 -0.134416   1.12012 0.0636492 0.000666667
0.966356 -0.15414  1.09811 -0.001544 0.000666667
  1.02524 -0.136094   1.10213 -0.0604767 0.000666667
 0.991933 -0.135795   1.10357 -0.0694039 0.000666667
 0.979004 -0.146011   1.10919 0.0722995 0.000666667
 0.960103 -0.152556   1.10041 0.0510729 0.000666667
 0.992171 -0.150952   1.14596 -0.071744 0.000666667
  1.00313 -0.140856   1.15468 0.0789009 0.000666667
 0.947403 -0.151413   1.10695 -0.277583 0.000666667
  1.02124 -0.138909   1.11477 0.0294977 0.000666667
 0.967432 -0.146442   1.10254 0.102406 0.000666667
 0.975589 -0.151033    1.1092 -0.420127 0.000666667
0.965416 -0.15487  1.13329 0.0191622 0.000666667
 0.975725 -0.155898   1.09889 -0.115182 0.000666667
 0.960301 -0.159033   1.12373 -0.0239635 0.000666667
 0.965915 -0.150984    1.1118 -0.336075 0.000666667
0.969426 -0.13786  1.09397 -0.280772 0.000666667
0.988561 -0.15738  1.11251 -0.0711677 0.000666667
 0.966117 -0.150372   1.10796 -0.204709 0.000666667
  1.02634 -0.135604   1.10258 -0.0470182 0.000666667
 0.982215 -0.148037   1.08361 0.293062 0.000666667
 0.986105 -0.149162   1.11699 -0.094554 0.000666667
 0.983649 -0.142042   1.09618 -0.0703451 0.000666667
 0.989633 -0.150731   1.12895 -0.0365162 0.000666667
  0.97631 -0.157964   1.14033 -0.271881 0.000666667
 0.946905 -0.161827   1.09773 0.278471 0.000666667
 0.988481 -0.150967   1.11429 -0.0441973 0.000666667
 0.983152 -0.158329   1.11316 -0.195799 0.000666667
 0.980066 -0.147974   1.15663 -0.183723 0.000666667
 0.993897 -0.153382   1.12911 0.0176081 0.000666667
 0.967289 -0.152821   1.11159 -0.352375 0.000666667
 0.994027 -0.155126   1.13154 0.0258628 0.000666667
 0.966023 -0.152202   1.09784 0.0431518 0.000666667
 0.977952 -0.164207   1.12134 -0.134992 0.000666667
0.957171 -0.1574 1.08281 0.213124 0.000666667
 0.938341 -0.156132    1.1336 0.106538 0.000666667
 0.945453 -0.147271   1.15338 -0.104078 0.000666667
 0.975277 -0.145753    1.1106 0.0169072 0.000666667
 0.995518 -0.153403   1.13388 0.105709 0.000666667
 0.975873 -0.154322   1.12449 0.0234038 0.000666667
 0.986542 -0.132826   1.09255 -0.240664 0.000666667
 0.966153 -0.156555   1.10186 0.0476965 0.000666667
 0.988778 -0.150356   1.14119 -0.0113281 0.000666667
  1.00532 -0.136521   1.09897 -0.0613826 0.000666667
 0.961439 -0.158604   1.12511 -0.0388223 0.000666667
 0.954485 -0.154077   1.11121 -0.200825 0.000666667
 0.981863 -0.160991   1.12856 0.0637747 0.000666667
 0.966236 -0.152157   1.11155 -0.326254 0.000666667
 0.989829 -0.151232    1.1268 -0.268151 0.000666667
 0.985968 -0.156135   1.12848 -0.195928 0.000666667
  0.98977 -0.146653   1.13243 0.0766394 0.000666667
 0.989609 -0.146915   1.12627 -0.0148066 0.000666667
 0.987807 -0.150689   1.11456 -0.0348726 0.000666667
 0.971256 -0.159924   1.11665 0.163464 0.000666667
 0.949674 -0.159508   1.10275 -0.125715 0.000666667
 0.969521 -0.158766   1.11686 -0.199244 0.000666667
 0.985138 -0.144522   1.11713 -0.132775 0.000666667
 0.971164 -0.153533   1.09273 0.00517013 0.000666667
  1.02269 -0.138951    1.1171 0.00423054 0.000666667
 0.970702 -0.144832   1.10244 -0.0543458 0.000666667
  1.00452 -0.122152   1.08869 0.138846 0.000666667
 0.989726 -0.153588   1.12296 -0.211823 0.000666667
 0.989209 -0.145174   1.11162 0.0228438 0.000666667
 0.961671 -0.152985   1.14445 0.124751 0.000666667
 0.979429 -0.150554   1.11255 0.12676 0.000666667
 0.961252 -0.164484   1.12965 0.102949 0.000666667
 0.970834 -0.162733   1.13574 -0.0999453 0.000666667
 0.981901 -0.152336   1.16395 -0.0295844 0.000666667
 0.967658 -0.150301    1.1401 -0.303077 0.000666667
 0.997283 -0.141794   1.11619 -0.187865 0.000666667
 0.989928 -0.154283   1.12671 -0.0309871 0.000666667
 0.968649 -0.149212   1.09201 -0.196299 0.000666667
0.996888 -0.14915  1.14239 -0.217157 0.000666667
0.953987 -0.1564 1.10314 -0.0489691 0.000666667
 0.947084 -0.155528   1.11782 -0.119303 0.000666667
0.948509 -0.15978   1.1412 0.00188266 0.000666667
  0.96557 -0.154731   1.09965 0.00202114 0.000666667
  0.98177 -0.152893   1.13303 -0.436996 0.000666667
 0.996514 -0.138102   1.10274 -0.0160911 0.000666667
 0.952705 -0.156528   1.10365 -0.0467969 0.000666667
 0.971342 -0.158576   1.11888 0.141389 0.000666667
 0.993583 -0.150834   1.10374 -0.0267543 0.000666667
  1.02401 -0.136736   1.10079 -0.0685883 0.000666667
 0.992416 -0.149319   1.12442 -0.263506 0.000666667
 0.987229 -0.153925   1.11041 0.0560962 0.000666667
0.973865 -0.16189  1.13355 0.335123 0.000666667
 0.991373 -0.150288   1.14522 -0.0713532 0.000666667
 0.955509 -0.161384   1.12563 -0.08269 0.000666667
 0.964299 -0.147892   1.11073 -0.0217497 0.000666667
 0.982094 -0.149797   1.11955 0.0436395 0.000666667
 0.975788 -0.161134   1.14124 0.322101 0.000666667
 0.964103 -0.161083   1.11718 -0.0521954 0.000666667
 0.995304 -0.141308   1.11632 -0.179692 0.000666667
 0.997862 -0.144513   1.14021 -0.482961 0.000666667
  1.00627 -0.156322   1.13296 -0.132907 0.000666667
 1.00015 -0.13986  1.09917 0.329319 0.000666667
 0.987988 -0.143559   1.08414 -0.285212 0.000666667
  1.00181 -0.165547   1.12011 0.184586 0.000666667
 0.979076 -0.160196   1.12733 0.0428581 0.000666667
  0.99838 -0.150987   1.14253 0.0505464 0.000666667
 0.95375 -0.16243  1.13778 0.0423319 0.000666667
 0.980341 -0.159909   1.13597 0.157249 0.000666667
 0.977272 -0.156472   1.12185 -0.259122 0.000666667
 0.961823 -0.160456   1.09644 0.162943 0.000666667
0.978368 -0.1474  1.1579 -0.174799 0.000666667
 0.950168 -0.158182    1.1044 -0.1075 0.000666667
 0.985179 -0.154313   1.09963 -0.00971707 0.000666667
 0.949285 -0.159755   1.10006 -0.106796 0.000666667
 0.969406 -0.163425   1.12807 0.0199982 0.000666667
  0.95144 -0.149114   1.08824 -0.100647 0.000666667
 0.973806 -0.163231   1.14227 0.236034 0.000666667
 0.970386 -0.163762   1.13736 0.133316 0.000666667
0.948411 -0.16001  1.13158 -0.215048 0.000666667
  1.02589 -0.136335    1.1017 -0.0553262 0.000666667
0.959861 -0.15748  1.11267 0.059292 0.000666667
 0.95076 -0.15468  1.07544 0.391095 0.000666667
  1.00084 -0.138557   1.10046 -0.163439 0.000666667
 0.979855 -0.148487   1.11665 -0.447611 0.000666667
 0.993207 -0.152187    1.1292 -0.210809 0.000666667
 0.968506 -0.161259   1.12885 0.015817 0.000666667
0.988263 -0.14519  1.09152 -0.198636 0.000666667
  1.00007 -0.128109   1.11516 -0.136926 0.000666667
 0.987548 -0.141903   1.09344 0.355152 0.000666667
 0.972781 -0.156493   1.10405 0.126381 0.000666667
 0.973939 -0.155421    1.0949 -0.000830922 0.000666667
 0.948783 -0.157418   1.14237 -0.0131546 0.000666667
 0.977414 -0.150958   1.13493 -0.0894201 0.000666667
 0.989097 -0.145089   1.10456 0.269203 0.000666667
 0.983672 -0.153276   1.13966 -0.217565 0.000666667
 0.995726 -0.149378   1.14229 0.0528622 0.000666667
  1.00156 -0.150312   1.11295 0.280866 0.000666667
 0.966608 -0.150848   1.10842 -0.219946 0.000666667
 0.989985 -0.149126    1.1305 -0.0587866 0.000666667
  0.97653 -0.158087   1.12312 -0.0297397 0.000666667
 0.983994 -0.157661   1.09945 -0.114496 0.000666667
 0.977539 -0.156823   1.09483 -0.09796 0.000666667
 0.987521 -0.152299    1.1239 -0.206393 0.000666667
 0.989768 -0.142043    1.1327 -0.244225 0.000666667
 0.965138 -0.147736   1.07123 0.0466146 0.000666667
 0.967258 -0.160545   1.12348 0.178562 0.000666667
 0.965237 -0.151401    1.0824 0.142223 0.000666667
 0.953971 -0.158874   1.10266 -0.0547947 0.000666667
 1.00919 -0.14005   1.1478 -0.0581455 0.000666667
 0.997399 -0.149943   1.16642 -0.268551 0.000666667
 0.958662 -0.158005   1.10345 -0.103454 0.000666667
 0.976336 -0.160439   1.16841 -0.0128123 0.000666667
 0.970173 -0.151843    1.0943 0.239868 0.000666667
  1.00652 -0.137706   1.09597 -0.0536184 0.000666667
0.990554 -0.15112  1.14288 -0.00691542 0.000666667
0.954676 -0.16075  1.12632 -0.0819653 0.000666667
 0.980548 -0.148524   1.08294 0.29263 0.000666667
 0.989203 -0.151946   1.14034 0.0822055 0.000666667
 0.976317 -0.135969   1.10031 -0.0476897 0.000666667
 0.990551 -0.138738   1.08646 -0.0948916 0.000666667
 0.965405 -0.160584   1.12756 -0.0218217 0.000666667
 0.970047 -0.153337   1.10357 0.157944 0.000666667
 0.951274 -0.154388   1.07719 0.379549 0.000666667
  0.95626 -0.153225   1.11319 -0.205132 0.000666667
 0.973745 -0.157421   1.15618 -0.0718387 0.000666667
 0.968337 -0.144612   1.10253 -0.169414 0.000666667
 0.980728 -0.144459   1.10825 0.0560168 0.000666667
 0.977816 -0.156737   1.09313 -0.103343 0.000666667
 0.948178 -0.159298   1.10398 -0.0950428 0.000666667
  0.95979 -0.156338   1.14457 -0.0730732 0.000666667
 0.973312 -0.146643   1.13158 -0.120653 0.000666667
  0.98411 -0.149076    1.0832 0.310452 0.000666667
 0.993994 -0.134403   1.09738 -0.0010291 0.000666667
 0.972435 -0.146656    1.1297 -0.101177 0.000666667
 0.986203 -0.139684   1.11804 0.0131892 0.000666667
 0.983991 -0.154033   1.16488 -0.0646804 0.000666667
 0.980342 -0.161981   1.11054 -0.321134 0.000666667
 0.971737 -0.154319    1.0918 -0.00138961 0.000666667
  0.97596 -0.156095   1.12084 -0.273957 0.000666667
  1.01173 -0.123993   1.07733 0.0991014 0.000666667
 0.986912 -0.149778   1.11765 -0.0940958 0.000666667
  0.99363 -0.151944   1.11291 -0.216243 0.000666667
  1.03093 -0.126896   1.08899 -0.245114 0.000666667
 0.946953 -0.156053   1.11737 -0.127852 0.000666667
 0.987133 -0.145127   1.08445 -0.28178 0.000666667
  1.02542 -0.142075   1.14621 0.144037 0.000666667
 0.991287 -0.140646   1.08713 -0.084334 0.000666667
 0.951403 -0.155318   1.11233 0.105084 0.000666667
   1.0045 -0.148525   1.13865 -0.0307947 0.000666667
 0.987962 -0.141913   1.09051 -0.181448 0.000666667
0.993178 -0.15246  1.12818 -0.197103 0.000666667
  1.00245 -0.147262   1.10162 0.0246599 0.000666667
 0.972867 -0.149591   1.13691 -0.0111081 0.000666667
 0.951834 -0.156734   1.09769 -0.143871 0.000666667
0.984408 -0.14964  1.10791 -0.0394318 0.000666667
 0.973847 -0.161881   1.13167 0.343039 0.000666667
 0.973574 -0.151426    1.1183 0.248368 0.000666667
  1.00399 -0.143158    1.0966 -0.0661212 0.000666667
 0.968362 -0.158073   1.16116 0.157488 0.000666667
 0.962419 -0.161918   1.10233 -0.0314666 0.000666667
 0.956266 -0.152784   1.12078 0.105817 0.000666667
 0.993464 -0.159981   1.13304 -0.0245739 0.000666667
 0.966957 -0.155199   1.13416 0.0317039 0.000666667
 0.948069 -0.158342   1.14182 -0.0190856 0.000666667
 0.990527 -0.142014   1.08641 -0.102677 0.000666667
  1.00743 -0.137522    1.0968 -0.073691 0.000666667
 0.957377 -0.160409   1.10544 -0.110992 0.000666667
 0.995644 -0.153591    1.1341 0.0927245 0.000666667
 0.977972 -0.146008     1.094 0.376882 0.000666667
 0.995483 -0.152457   1.10583 0.180511 0.000666667
 0.998202 -0.152835   1.12917 0.262459 0.000666667
0.963012 -0.15068  1.09999 -0.00987334 0.000666667
 0.989644 -0.141578   1.11972 -0.0956744 0.000666667
  1.00098 -0.152132   1.13021 0.29149 0.000666667
0.958125 -0.14708   1.0786 -0.100428 0.000666667
 0.988075 -0.142825    1.0841 -0.0662395 0.000666667
  1.00035 -0.151579   1.13696 0.0179157 0.000666667
 0.989103 -0.153009   1.12853 -0.0439597 0.000666667
  1.00363 -0.147767   1.10351 0.0248822 0.000666667
 0.973351 -0.155258   1.12265 0.0123868 0.000666667
 0.951919 -0.158226   1.10305 -0.0459632 0.000666667
  1.0193 -0.13822  1.13332 -0.15822 0.000666667
 0.998867 -0.138364   1.08871 -0.1063 0.000666667
 0.989258 -0.151017   1.14213 -0.0353137 0.000666667
 0.964419 -0.151696   1.11161 -0.333259 0.000666667
 0.990166 -0.150886   1.10755 0.180763 0.000666667
 0.991198 -0.142637   1.11028 -0.0230532 0.000666667
 0.992084 -0.149601   1.12774 -0.195543 0.000666667
 0.943872 -0.151795   1.11716 -0.0805617 0.000666667
   1.0029 -0.152774    1.1377 -0.0236648 0.000666667
   1.0032 -0.151367   1.13204 -0.334643 0.000666667
 0.948411 -0.150268   1.09908 -0.0571644 0.000666667
 0.992225 -0.150285   1.12806 -0.0270139 0.000666667
 0.972036 -0.157883   1.11783 0.151072 0.000666667
 0.999617 -0.152539   1.11265 0.286767 0.000666667
 0.974097 -0.158496   1.12333 0.192451 0.000666667
 0.977613 -0.148501   1.11948 -0.243606 0.000666667
 0.998105 -0.139279   1.10318 0.00264526 0.000666667
  1.00593 -0.149833   1.13946 -0.0280696 0.000666667
 0.987764 -0.141127   1.08914 -0.00112938 0.000666667
 0.982489 -0.154397   1.16541 -0.0497487 0.000666667
 0.969886 -0.165184   1.11477 0.150817 0.000666667
0.946869 -0.1706  1.1532 0.00701864 0.000666667
 0.982049 -0.156375   1.14312 -0.168525 0.000666667
 0.989666 -0.145396   1.08805 0.00399266 0.000666667
 0.966809 -0.153399   1.09872 0.124833 0.000666667
 0.973058 -0.149264   1.10984 -0.43375 0.000666667
 0.990375 -0.142531   1.11017 -0.00846304 0.000666667
  0.98896 -0.151898   1.15989 0.254802 0.000666667
 1.00135 -0.14074  1.10799 -0.0419039 0.000666667
   1.0274 -0.137459   1.10065 -0.0406703 0.000666667
 0.965914 -0.154461   1.09734 0.0130298 0.000666667
  1.00806 -0.128953   1.08474 0.187161 0.000666667
  0.97744 -0.146368   1.09718 0.169011 0.000666667
  1.00542 -0.148486   1.13916 -0.0357067 0.000666667
 0.969333 -0.148021   1.09047 -0.209509 0.000666667
 0.969416 -0.135418   1.11338 -0.0623428 0.000666667
0.958228 -0.15161  1.12164 -0.194122 0.000666667
  1.01828 -0.136916   1.10884 -0.0101651 0.000666667
 0.975599 -0.145986   1.11002 0.0162338 0.000666667
 0.953923 -0.165421   1.13797 0.0525983 0.000666667
 0.990485 -0.146888   1.11415 -0.0151414 0.000666667
 0.938822 -0.159059   1.13581 0.119828 0.000666667
 0.962565 -0.152462   1.07188 -0.0477673 0.000666667
 0.983976 -0.149332   1.10137 0.383237 0.000666667
  0.98058 -0.159987   1.12773 0.0387651 0.000666667
 0.980365 -0.147743   1.11933 0.0418519 0.000666667
0.948459 -0.15429  1.09104 -0.0356143 0.000666667
 0.966461 -0.148121   1.07007 0.0343025 0.000666667
  0.94335 -0.149434   1.11954 -0.0725343 0.000666667
  0.95884 -0.159345   1.10139 -0.122072 0.000666667
 0.973249 -0.147624    1.1049 0.0651242 0.000666667
  0.98341 -0.161684   1.13992 -0.137734 0.000666667
  0.99476 -0.155041   1.13886 0.0134906 0.000666667
 0.995967 -0.144415   1.13953 -0.472688 0.000666667
 0.987742 -0.152171   1.12524 0.127053 0.000666667
   1.0093 -0.134203   1.08185 -0.313165 0.000666667
 0.974683 -0.158812    1.1375 -0.00921622 0.000666667
 0.980703 -0.151791   1.11629 -0.15953 0.000666667
 0.990842 -0.143864   1.13014 0.0968411 0.000666667
  0.97742 -0.144231   1.09792 -0.156183 0.000666667
 0.990888 -0.157934   1.13271 -0.0193149 0.000666667
 0.965902 -0.153857   1.09732 -0.00719961 0.000666667
 0.967575 -0.155946   1.11845 -0.175458 0.000666667
  1.00702 -0.143439   1.15654 -0.0515109 0.000666667
 0.981483 -0.151389   1.11927 0.0336197 0.000666667
 0.973492 -0.157819   1.13532 -0.0311978 0.000666667
 0.987189 -0.156114   1.10436 -0.150239 0.000666667
 0.989156 -0.146581    1.1044 0.278297 0.000666667
 0.966058 -0.154886   1.09713 0.00824844 0.000666667
 0.957426 -0.155616    1.1013 0.288468 0.000666667
 0.990477 -0.148735   1.12613 -0.270699 0.000666667
 0.987884 -0.143638     1.083 -0.300547 0.000666667
0.966797 -0.15382  1.14314 0.293475 0.000666667
  0.98308 -0.151589   1.12915 0.117753 0.000666667
 0.946962 -0.165238   1.09813 0.284596 0.000666667
 0.965878 -0.153118   1.07176 -0.0628799 0.000666667
 0.99697 -0.13008  1.09205 -0.0642937 0.000666667
 0.959347 -0.154262   1.11417 0.0785736 0.000666667
  0.97538 -0.147412   1.15894 0.0227827 0.000666667
0.981578 -0.15639   1.0986 0.0762542 0.000666667
 0.979468 -0.159845   1.11555 0.180637 0.000666667
 0.985943 -0.143015   1.10331 -0.167138 0.000666667
  1.00116 -0.140545   1.10768 -0.0312331 0.000666667
 0.964366 -0.145963   1.15044 -0.0750615 0.000666667
 0.968517 -0.156924   1.15798 0.176795 0.000666667
0.98136   -0.16 1.11567 0.186023 0.000666667
  1.02738 -0.137762   1.12418 0.145019 0.000666667
 0.976828 -0.143999   1.12335 0.0124649 0.000666667
  0.99793 -0.128082   1.09057 -0.0999147 0.000666667
 0.958578 -0.158487   1.10544 -0.12859 0.000666667
  0.98693 -0.151133   1.12459 -0.0640311 0.000666667
 0.966092 -0.161922   1.12292 0.185981 0.000666667
   1.0073 -0.136497   1.09792 -0.046181 0.000666667
 0.931462 -0.154197   1.12816 0.130554 0.000666667
 0.962043 -0.162751   1.09627 0.163974 0.000666667
  1.00066 -0.154419   1.13955 -0.0275116 0.000666667
 0.948254 -0.140593   1.08303 -0.536401 0.000666667
 0.967158 -0.164065    1.1116 0.160621 0.000666667
 0.960601 -0.170687   1.15263 0.213454 0.000666667
 0.957599 -0.157843   1.10255 -0.119297 0.000666667
0.978715 -0.16013  1.13756 0.158794 0.000666667
  0.98355 -0.140714   1.09639 -0.0720763 0.000666667
  1.00252 -0.146252   1.13575 -0.36068 0.000666667
 0.978651 -0.145242   1.13145 0.00286245 0.000666667
 0.959262 -0.158368   1.10415 -0.110716 0.000666667
 0.987431 -0.142885   1.08087 -0.0560815 0.000666667
 0.965235 -0.157502    1.1078 -0.099354 0.000666667
 0.986496 -0.150293   1.14784 -0.282647 0.000666667
 0.964274 -0.147009   1.07105 0.033683 0.000666667
0.995617 -0.14201  1.14911 0.0514062 0.000666667
  0.96631 -0.153199    1.1204 -0.327554 0.000666667
  0.98369 -0.167521   1.12382 0.455778 0.000666667
 0.990016 -0.157949   1.13291 -0.023271 0.000666667
 0.976271 -0.162574   1.16823 -0.00327026 0.000666667
 0.970349 -0.153439   1.09442 0.22145 0.000666667
  1.02571 -0.137011   1.10219 -0.060238 0.000666667
0.959461 -0.15443  1.11305 0.0536994 0.000666667
 0.991638 -0.143538   1.11048 0.00365303 0.000666667
   0.9838 -0.149663   1.12931 0.152042 0.000666667
 0.998066 -0.142163   1.09666 0.35427 0.000666667
 0.997137 -0.139367   1.08569 -0.128944 0.000666667
 0.983441 -0.156101   1.12077 -0.0861517 0.000666667
 0.969942 -0.157244   1.08958 -0.307859 0.000666667
 0.969093 -0.150979     1.096 0.254652 0.000666667
 0.989899 -0.154176   1.13009 -0.0460437 0.000666667
  1.00532 -0.147778   1.13885 -0.0295826 0.000666667
 0.973939 -0.163622   1.14561 0.23873 0.000666667
 0.948458 -0.150437   1.10657 -0.273015 0.000666667
 0.993947 -0.148689   1.11334 -0.214345 0.000666667
 0.990416 -0.157814   1.13287 -0.0130934 0.000666667
 0.965651 -0.154718   1.15263 -0.0716078 0.000666667
0.989823 -0.1325 1.08336 -0.122249 0.000666667
   1.0306 -0.126388   1.08738 -0.251438 0.000666667
0.966724 -0.15107  1.09723 0.185734 0.000666667
 0.983725 -0.136378   1.07633 0.00620287 0.000666667
 0.960507 -0.154765   1.10382 0.140767 0.000666667
  0.98703 -0.153774   1.11557 -0.0493465 0.000666667
 0.957896 -0.159313   1.08287 0.19147 0.000666667
  1.00727 -0.136515   1.09756 -0.043171 0.000666667
 0.973325 -0.148966   1.11245 -0.180743 0.000666667
 0.979259 -0.164379   1.08534 0.26364 0.000666667
 0.958527 -0.152743   1.12649 -0.169175 0.000666667
 0.976773 -0.148636   1.15817 -0.0251564 0.000666667
0.979116 -0.15346  1.11512 -0.152556 0.000666667
  1.02456 -0.130357   1.09576 -0.182826 0.000666667
0.947455 -0.15779  1.12846 -0.190978 0.000666667
 0.959719 -0.171232   1.15108 0.224468 0.000666667
 0.990283 -0.151279   1.10767 0.179568 0.000666667
 0.980619 -0.141891   1.11379 0.0217656 0.000666667
 0.939813 -0.156145   1.12595 0.19396 0.000666667
 0.969137 -0.158823    1.1197 -0.196611 0.000666667
 0.968883 -0.160503   1.09491 -0.216838 0.000666667
 0.994884 -0.154335   1.14116 0.0936463 0.000666667
 0.964154 -0.156347   1.10003 0.138451 0.000666667
 0.955165 -0.147947   1.14546 -0.237001 0.000666667
 0.988444 -0.144272   1.09039 -0.197145 0.000666667
 0.968301 -0.157104    1.1582 0.161134 0.000666667
  0.98347 -0.137283    1.0849 0.0458877 0.000666667
0.987715 -0.14933  1.11475 -0.0443654 0.000666667
 0.947969 -0.160289   1.12978 -0.211018 0.000666667
 0.974082 -0.150083   1.10743 -0.429635 0.000666667
 0.997366 -0.149155   1.14264 0.0507794 0.000666667
0.964941 -0.15627  1.10235 0.0178987 0.000666667
  1.01042 -0.148696   1.11164 -0.293422 0.000666667
 0.974007 -0.161346   1.12048 0.168024 0.000666667
   1.0118 -0.120819   1.07592 0.0885272 0.000666667
 0.950271 -0.160645   1.10014 -0.12233 0.000666667
  0.96191 -0.160513   1.08964 0.141117 0.000666667
 0.976634 -0.157928   1.12073 -0.271496 0.000666667
 0.991721 -0.148231   1.14365 -0.0748589 0.000666667
 0.964515 -0.162147   1.12864 -0.00242045 0.000666667
 0.985676 -0.154439   1.11093 0.0449894 0.000666667
  1.01052 -0.147314   1.16066 0.245294 0.000666667
 0.966387 -0.147416   1.07043 0.0506108 0.000666667
 0.97492 -0.15681  1.10334 0.128493 0.000666667
 0.935826 -0.159937   1.14146 0.276625 0.000666667
 0.984899 -0.150286   1.10928 -0.0596555 0.000666667
  0.98607 -0.142982   1.11948 -0.136704 0.000666667
0.985376 -0.14271   1.1055 -0.171637 0.000666667
  1.01293 -0.132431   1.10848 -0.0622895 0.000666667
  1.00181 -0.144084   1.09806 -0.0565909 0.000666667
0.981919 -0.15116   1.1181 0.298361 0.000666667
  1.01097 -0.132518   1.08042 -0.317162 0.000666667
  1.00046 -0.146063   1.13439 -0.352527 0.000666667
 0.972473 -0.154048   1.09258 -0.0205134 0.000666667
 0.964211 -0.154373   1.09967 -0.000473408 0.000666667
 0.965705 -0.161437   1.08156 0.240336 0.000666667
 0.980644 -0.154463    1.1118 -0.156248 0.000666667
 0.988634 -0.144038   1.09147 -0.176414 0.000666667
 0.987587 -0.144121   1.08394 -0.289748 0.000666667
 0.998362 -0.150366   1.13599 0.00899642 0.000666667
 0.964601 -0.162503   1.12864 -0.0147161 0.000666667
 0.961535 -0.160362   1.09787 0.177527 0.000666667
 0.993502 -0.151317    1.1385 0.127302 0.000666667
   0.9847 -0.139447   1.11711 -0.196231 0.000666667
 0.982973 -0.135987    1.0798 -0.220367 0.000666667
 0.958122 -0.152344   1.12531 -0.174467 0.000666667
 0.974142 -0.158242   1.12203 0.214372 0.000666667
 0.964679 -0.161959   1.11806 -0.0788095 0.000666667
 0.988695 -0.141661   1.08764 0.0102943 0.000666667
  1.00648 -0.140486   1.12882 0.00674398 0.000666667
 0.964273 -0.150038   1.12216 0.179343 0.000666667
  1.00099 -0.146472   1.13949 0.0272264 0.000666667
 0.995909 -0.130851   1.04805 -0.129536 0.000666667
 0.981431 -0.150488   1.12079 0.00394284 0.000666667
 0.948041 -0.160152   1.13049 -0.21264 0.000666667
 0.974535 -0.156886   1.10407 0.137175 0.000666667
  0.96605 -0.156694   1.10271 0.0425613 0.000666667
 0.989873 -0.153154   1.10474 -0.148308 0.000666667
  1.00496 -0.142858     1.097 -0.0698087 0.000666667
  1.00694 -0.144467   1.15822 -0.0579889 0.000666667
 0.972224 -0.158345   1.11901 0.159617 0.000666667
 0.966574 -0.141589   1.06841 0.175723 0.000666667
 0.930408 -0.152891   1.15839 -0.0734393 0.000666667
  0.97496 -0.153608    1.1254 -0.128007 0.000666667
 0.979668 -0.148329   1.15567 -0.187901 0.000666667
0.979811 -0.15671  1.11535 -0.158659 0.000666667
 0.952447 -0.157737    1.1047 -0.0503162 0.000666667
0.999884 -0.15207  1.12963 0.263667 0.000666667
 0.984246 -0.159554   1.11212 -0.210551 0.000666667
 0.971672 -0.154861   1.15873 -0.0929556 0.000666667
 0.966534 -0.152457   1.12164 -0.330583 0.000666667
  1.02398 -0.131804     1.096 -0.179081 0.000666667
   0.9969 -0.136714   1.11432 0.185511 0.000666667
0.967288 -0.15051  1.09797 0.104692 0.000666667
 0.983934 -0.139297   1.11672 -0.194826 0.000666667
  1.01225 -0.131477   1.09681 -0.062212 0.000666667
 0.999818 -0.139239   1.12721 0.18595 0.000666667
 0.993926 -0.149826   1.14619 0.0501904 0.000666667
 0.994374 -0.153387   1.13571 0.0872553 0.000666667
 0.984175 -0.140048   1.07997 -0.22498 0.000666667
0.998657 -0.14104  1.12006 0.031029 0.000666667
0.946024 -0.14477   1.0964 -0.118519 0.000666667
 0.992462 -0.144887   1.13447 -0.0794773 0.000666667
0.948783 -0.14832  1.09948 -0.17613 0.000666667
 0.987562 -0.144712   1.08154 -0.292279 0.000666667
 0.990629 -0.158514   1.13374 -0.0329455 0.000666667
 0.968179 -0.163628   1.11384 0.159854 0.000666667
 0.965316 -0.156678   1.13532 0.00571046 0.000666667
 0.986758 -0.155569   1.13099 0.00056324 0.000666667
  1.00544 -0.145197   1.15609 -0.0627332 0.000666667
  1.00398 -0.143061   1.09803 -0.059792 0.000666667
 0.959955 -0.154262   1.11174 0.0877799 0.000666667
 0.983925 -0.140051   1.07821 -0.208656 0.000666667
  1.01099 -0.145827   1.16172 0.264666 0.000666667
 0.988337 -0.146965   1.11656 -0.0105918 0.000666667
 0.974339 -0.154954   1.12302 0.0229004 0.000666667
  0.97278 -0.164877   1.12294 0.531184 0.000666667
 0.981141 -0.154323   1.12212 -0.0293736 0.000666667
0.974907 -0.1601 1.14342 0.178302 0.000666667
 0.980194 -0.157753    1.1365 0.154734 0.000666667
 0.966873 -0.151926   1.09853 0.113874 0.000666667
0.943729 -0.15197  1.10538 -0.174439 0.000666667
 0.954879 -0.163527   1.13822 0.0300118 0.000666667
 0.962334 -0.163889   1.12052 -0.608201 0.000666667
 0.986144 -0.150929   1.12693 -0.0594095 0.000666667
 0.980281 -0.151224   1.12036 0.0309201 0.000666667
 0.967285 -0.150808   1.10843 -0.196178 0.000666667
 0.965192 -0.153697   1.12024 -0.323397 0.000666667
0.995637 -0.13852   1.1064 -0.0228391 0.000666667
  1.00054 -0.136559   1.09893 -0.183678 0.000666667
 0.967183 -0.155516   1.15855 0.184543 0.000666667
  1.00322 -0.149029   1.10488 0.0189804 0.000666667
 0.990129 -0.143799   1.12454 -0.0155204 0.000666667
  1.00711 -0.150032   1.14095 -0.036894 0.000666667
 0.991404 -0.143568   1.13456 -0.101311 0.000666667
 0.961883 -0.154798   1.10306 0.130703 0.000666667
  0.93826 -0.141137   1.10995 -0.501584 0.000666667
  1.00531 -0.140426   1.12955 0.0214974 0.000666667
 0.996685 -0.151626   1.13368 0.0904212 0.000666667
 0.962669 -0.163678   1.12821 0.106009 0.000666667
 0.999679 -0.140135   1.13055 0.177224 0.000666667
  1.00502 -0.147142    1.1044 0.0340359 0.000666667
 0.979661 -0.144176   1.09999 -0.141758 0.000666667
 0.950598 -0.153585    1.0886 -0.0509916 0.000666667
 0.975103 -0.162708   1.13504 0.327455 0.000666667
 0.977258 -0.153277   1.12324 0.248142 0.000666667
 0.967759 -0.152029    1.1036 0.153573 0.000666667
 0.987811 -0.151204     1.126 -0.200883 0.000666667
 0.986119 -0.144584   1.15534 -0.0553592 0.000666667
  1.02498 -0.135869   1.10188 -0.0781438 0.000666667
 0.975456 -0.160566   1.12313 0.194637 0.000666667
  1.00333 -0.142714   1.09808 -0.0644232 0.000666667
 0.975959 -0.156374   1.12221 -0.0455684 0.000666667
  1.00446 -0.147728   1.13937 -0.00597949 0.000666667
  0.98541 -0.141521   1.08198 -0.0580854 0.000666667
 0.995868 -0.138952   1.10845 -0.0284012 0.000666667
 0.941288 -0.163353      1.13 -0.0715856 0.000666667
 0.983087 -0.152242   1.14258 -0.219734 0.000666667
   0.9758 -0.147161   1.16009 -0.0132757 0.000666667
 1.00479 -0.14329  1.09792 -0.0576654 0.000666667
 0.993826 -0.153937   1.13009 0.0209255 0.000666667
 0.992922 -0.147698   1.14427 -0.0625682 0.000666667
 0.981866 -0.139625   1.07982 -0.21402 0.000666667
 0.962235 -0.159457   1.08897 0.149589 0.000666667
 0.956434 -0.143926   1.10091 0.0261233 0.000666667
 0.957885 -0.155602   1.10335 0.279274 0.000666667
 0.994007 -0.151211    1.1477 0.048616 0.000666667
 0.975274 -0.164849   1.14151 0.0359187 0.000666667
 0.980085 -0.159238   1.13766 0.128758 0.000666667
 0.991874 -0.144451   1.11195 0.0509605 0.000666667
 1.02649 -0.13165  1.09738 -0.187329 0.000666667
 0.958322 -0.154701   1.11009 0.0787613 0.000666667
 0.988925 -0.142854   1.09182 -0.187331 0.000666667
 0.987612 -0.142275   1.09131 -0.181033 0.000666667
 0.973107 -0.159638   1.08866 0.144434 0.000666667
 0.987879 -0.153075   1.09692 -0.132384 0.000666667
  1.00105 -0.150066   1.11402 0.292222 0.000666667
   0.9697 -0.156648   1.11892 -0.183653 0.000666667
 0.977691 -0.147188   1.11016 0.0613034 0.000666667
 0.965737 -0.170152   1.13775 0.0278284 0.000666667
 0.959111 -0.155245   1.10099 0.313363 0.000666667
 0.957936 -0.156509   1.10012 0.268819 0.000666667
 0.982139 -0.151403   1.13004 0.139726 0.000666667
  1.00107 -0.152357   1.13807 -0.0431849 0.000666667
 0.968673 -0.163431   1.10948 0.108388 0.000666667
 0.982798 -0.155212   1.14311 -0.171678 0.000666667
  0.96503 -0.150736   1.09731 -0.0102713 0.000666667
  1.00128 -0.140639   1.10752 -0.0433379 0.000666667
  1.01116 -0.146921   1.16167 0.248525 0.000666667
 0.997902 -0.142262    1.1484 0.0652552 0.000666667
  1.00013 -0.154111   1.12997 0.276018 0.000666667
 0.996839 -0.144917   1.14315 -0.118066 0.000666667
  1.01034 -0.139206    1.1482 -0.0490202 0.000666667
 0.979437 -0.146282   1.13585 0.135826 0.000666667
 0.987422 -0.146554   1.08994 -0.187822 0.000666667
 0.994328 -0.144433   1.12426 -0.167779 0.000666667
 0.985648 -0.154819   1.11116 -0.157312 0.000666667
 0.985226 -0.156374   1.13065 -0.213802 0.000666667
 0.973968 -0.155415   1.12438 0.0169818 0.000666667
 0.970997 -0.141045   1.11765 -0.33694 0.000666667
 0.961548 -0.152951    1.1011 0.043356 0.000666667
  0.98355 -0.152972   1.13023 0.138435 0.000666667
 1.00513 -0.14539  1.15754 -0.0571423 0.000666667
 0.974005 -0.159871   1.14515 0.17582 0.000666667
 0.979578 -0.157703   1.09241 0.140301 0.000666667
 0.966672 -0.152578   1.09926 -0.00317067 0.000666667
  1.02129 -0.137186   1.11605 0.013436 0.000666667
 0.994009 -0.151421   1.12453 -0.191883 0.000666667
 0.988961 -0.141714   1.13066 -0.231389 0.000666667
 0.987164 -0.143673   1.09015 -0.205014 0.000666667
 0.988748 -0.140363   1.13172 -0.249508 0.000666667
 0.955721 -0.157075   1.08329 0.223879 0.000666667
 0.976067 -0.153968   1.12097 -0.248113 0.000666667
 0.947873 -0.149313   1.10637 -0.265882 0.000666667
 0.943354 -0.140131   1.11024 -0.281237 0.000666667
   0.9809 -0.154651   1.16362 -0.0233769 0.000666667
 1.00555 -0.13844  1.09739 -0.0519669 0.000666667
 0.931177 -0.155477   1.15757 -0.0634734 0.000666667
 0.974143 -0.156575    1.1551 -0.0665872 0.000666667
0.974484 -0.16746  1.12468 0.525818 0.000666667
 0.946658 -0.155961   1.11983 -0.107786 0.000666667
 0.972585 -0.152826   1.10766 0.17101 0.000666667
0.987677 -0.14578  1.15226 -0.0550109 0.000666667
 0.970954 -0.146416   1.10053 -0.074019 0.000666667
  0.95938 -0.156773    1.0835 0.201171 0.000666667
0.957586 -0.14603  1.09034 0.139093 0.000666667
 0.990122 -0.155357   1.10634 -0.136704 0.000666667
  1.00205 -0.153283     1.137 -0.0327398 0.000666667
 0.991156 -0.150183   1.13082 -0.0543299 0.000666667
 0.963063 -0.150287   1.12262 0.178142 0.000666667
 0.965859 -0.150415   1.10787 -0.198678 0.000666667
 0.949939 -0.160008    1.1029 -0.103315 0.000666667
 0.993198 -0.138252   1.14063 -0.278789 0.000666667
  1.01562 -0.146234   1.13638 -0.0898987 0.000666667
 0.989494 -0.149244   1.13165 -0.0563122 0.000666667
 0.990204 -0.150704   1.10818 0.171421 0.000666667
  0.96708 -0.150789    1.1404 -0.273299 0.000666667
 0.983488 -0.139873   1.07834 -0.232708 0.000666667
 0.969157 -0.165248   1.11308 0.147384 0.000666667
 0.958878 -0.147984   1.07888 -0.131908 0.000666667
 0.99399 -0.15445  1.15755 -0.225432 0.000666667
  0.98819 -0.151757    1.1472 -0.287633 0.000666667
 0.983483 -0.151173   1.13979 0.0174178 0.000666667
 0.982718 -0.143439   1.10996 0.378751 0.000666667
 0.940245 -0.164419   1.13004 -0.0580346 0.000666667
  1.00979 -0.130665   1.08483 0.180736 0.000666667
 0.976996 -0.154028   1.13635 -0.0995605 0.000666667
 0.987021 -0.148391   1.10791 -0.059376 0.000666667
  1.01317 -0.147832   1.16359 0.267836 0.000666667
 0.954094 -0.148206   1.11156 -0.159417 0.000666667
  1.00802 -0.146258   1.13192 0.0489279 0.000666667
  1.00172 -0.149353   1.11196 0.296247 0.000666667
 0.989689 -0.156628   1.12968 0.0101726 0.000666667
 0.975308 -0.156455   1.12127 -0.0582887 0.000666667
 0.990581 -0.148318   1.11568 -0.0105064 0.000666667
  1.00895 -0.140334   1.14752 -0.0435786 0.000666667
 0.978547 -0.144938    1.0968 -0.147914 0.000666667
0.962434 -0.16457  1.08677 0.335908 0.000666667
 0.982248 -0.156864   1.10033 -0.0950044 0.000666667
0.985871 -0.14016   1.0901 -0.390076 0.000666667
 0.997825 -0.131218   1.04904 -0.121584 0.000666667
 0.978122 -0.157033   1.09309 0.153269 0.000666667
 0.984068 -0.167293   1.12546 0.450424 0.000666667
  1.02558 -0.131023   1.09533 -0.188263 0.000666667
 0.951001 -0.154221   1.07701 0.380082 0.000666667
     1.01 -0.141087   1.14678 -0.047627 0.000666667
 0.993688 -0.150464   1.12611 -0.176172 0.000666667
 0.981321 -0.154541   1.11461 -0.1561 0.000666667
  0.98483 -0.142092   1.10633 -0.169727 0.000666667
 0.983483 -0.162716   1.14172 -0.12832 0.000666667
 0.988306 -0.155345   1.13055 0.0135813 0.000666667
 0.999045 -0.155984   1.12972 0.251258 0.000666667
  1.00805 -0.147119   1.10257 -0.255194 0.000666667
 0.981378 -0.144584    1.1113 0.0287845 0.000666667
 0.986123 -0.158435   1.16121 -0.0565579 0.000666667
  1.01029 -0.147542   1.13337 0.0672296 0.000666667
 0.978828 -0.155024   1.12068 -0.0263413 0.000666667
 0.981685 -0.137874   1.11367 0.212724 0.000666667
 0.966409 -0.150711   1.09455 0.273858 0.000666667
 0.988636 -0.146256   1.11349 0.0511627 0.000666667
 0.985852 -0.153987   1.11641 -0.0490909 0.000666667
 0.992693 -0.149153   1.08688 0.265961 0.000666667
  1.02153 -0.142346   1.12079 -0.108501 0.000666667
 0.976373 -0.161739   1.16757 -0.00734985 0.000666667
  0.98175 -0.158132   1.13627 0.156704 0.000666667
 0.996935 -0.143414   1.14856 0.0535094 0.000666667
 0.973331 -0.142397   1.07754 -0.0136434 0.000666667
 0.958623 -0.153763   1.12438 -0.189219 0.000666667
0.971182 -0.15963   1.1571 -0.380572 0.000666667
 1.00749 -0.13645   1.0987 -0.0703345 0.000666667
  1.00283 -0.146402     1.102 0.0497987 0.000666667
   1.0202 -0.141672    1.1004 0.209281 0.000666667
  1.00242 -0.140945   1.10691 -0.0389622 0.000666667
  1.00005 -0.138901   1.09791 -0.177832 0.000666667
 0.990225 -0.162575   1.12429 0.0949225 0.000666667
0.987358 -0.15521  1.13006 -0.002482 0.000666667
 0.966273 -0.152258    1.0801 0.149607 0.000666667
 0.966766 -0.156141   1.16025 0.179797 0.000666667
  0.98914 -0.140525   1.09064 -0.409512 0.000666667
 0.980296 -0.147417   1.07074 -0.121961 0.000666667
 0.975954 -0.148631    1.1586 -0.00623409 0.000666667
 0.995922 -0.155668     1.133 0.0838997 0.000666667
 0.984861 -0.150961   1.14699 -0.269115 0.000666667
0.967034 -0.14024  1.07229 0.16596 0.000666667
 0.948867 -0.159729   1.14228 -0.0312227 0.000666667
 0.995382 -0.153731   1.13581 0.0989751 0.000666667
 0.967755 -0.148275   1.11848 -0.106294 0.000666667
 0.974318 -0.162357   1.13271 0.331032 0.000666667
  1.02497 -0.135653    1.1036 -0.0695673 0.000666667
  1.00726 -0.147675   1.10056 0.0439499 0.000666667
 0.961935 -0.157416   1.10163 -0.0390825 0.000666667
  1.02575 -0.137828   1.10194 -0.0574471 0.000666667
 0.988554 -0.142424   1.12122 -0.0897879 0.000666667
 0.972301 -0.156015    1.0849 -0.0878927 0.000666667
 0.949132 -0.151271    1.1062 -0.255562 0.000666667
 0.976181 -0.163195   1.16854 -0.0215975 0.000666667
 0.938376 -0.155204   1.10497 0.108111 0.000666667
0.973893 -0.16596   1.1256 0.539459 0.000666667
 0.991123 -0.147883   1.13019 -0.0479046 0.000666667
 0.979704 -0.150419    1.1223 0.246787 0.000666667
 0.974211 -0.163881   1.14288 0.224833 0.000666667
   0.9554 -0.154084   1.11225 -0.179957 0.000666667
 0.979698 -0.158561   1.13619 0.534171 0.000666667
 0.972596 -0.154607   1.09302 0.0162001 0.000666667
 0.988681 -0.152758    1.1612 0.232248 0.000666667
 0.985726 -0.154078    1.1278 0.0171704 0.000666667
 0.973436 -0.158203   1.10414 0.135312 0.000666667
 0.958378 -0.148769   1.07616 -0.104132 0.000666667
 0.965109 -0.151059   1.09904 0.00363475 0.000666667
 0.988459 -0.152823   1.14181 -0.0131499 0.000666667
 0.964212 -0.156929   1.10231 0.0452849 0.000666667
 0.985069 -0.166682   1.12718 0.460751 0.000666667
 0.958658 -0.151895   1.12538 -0.175247 0.000666667
  1.00439 -0.150148   1.11706 -0.120108 0.000666667
  1.00056 -0.155589   1.12995 0.262578 0.000666667
0.966731 -0.15245  1.12236 -0.332298 0.000666667
  1.00665 -0.138443    1.0977 -0.0335343 0.000666667
 0.981521 -0.154003   1.16631 -0.0369099 0.000666667
  0.97481 -0.147073   1.10611 0.0544273 0.000666667
  1.02178 -0.141415   1.12118 -0.124452 0.000666667
 0.997889 -0.141687   1.13015 -0.36776 0.000666667
  1.00239 -0.141485    1.1049 -0.0505617 0.000666667
   1.0288 -0.137209   1.12443 0.15057 0.000666667
 0.993432 -0.130341   1.04768 -0.125621 0.000666667
   0.9508 -0.173997   1.14193 0.0933446 0.000666667
  1.00187 -0.142877   1.09992 0.341069 0.000666667
  1.00101 -0.141083    1.1061 -0.045745 0.000666667
 0.979512 -0.160347   1.13679 0.14489 0.000666667
  1.00073 -0.137333   1.12861 -0.0504532 0.000666667
 0.993524 -0.153321   1.14021 0.105777 0.000666667
  1.00928 -0.129731    1.0862 0.196913 0.000666667
 0.986252 -0.155792   1.12969 0.017463 0.000666667
 0.974026 -0.154616   1.14719 -0.225493 0.000666667
 0.961161 -0.160413   1.08995 0.134766 0.000666667
 0.952624 -0.161569   1.12418 -0.0172006 0.000666667
 0.947874 -0.157655   1.13208 -0.223803 0.000666667
 0.948901 -0.151998   1.09045 -0.0383454 0.000666667
 0.991503 -0.151186    1.1082 0.170387 0.000666667
 0.989233 -0.150238   1.12766 -0.201036 0.000666667
 0.977861 -0.148509   1.10654 0.284159 0.000666667
0.975492 -0.15615  1.10207 -0.113789 0.000666667
 0.960004 -0.153839    1.1104 0.0790546 0.000666667
 0.975439 -0.156635   1.12106 -0.0310599 0.000666667
 0.990352 -0.149226   1.12192 0.0762536 0.000666667
 0.965237 -0.153113   1.09803 0.0177349 0.000666667
 0.980503 -0.149743   1.12147 0.0270187 0.000666667
  0.96581 -0.155351   1.10324 0.0254985 0.000666667
 0.983684 -0.136835   1.07582 -0.00183453 0.000666667
 0.993235 -0.149838   1.11443 -0.226225 0.000666667
  1.00699 -0.148129   1.10237 -0.274253 0.000666667
 0.98449 -0.15687  1.08787 0.165189 0.000666667
 0.995422 -0.155811   1.13212 0.0116625 0.000666667
 0.989253 -0.139743   1.08404 -0.0946356 0.000666667
 0.996051 -0.149203   1.14102 0.0386993 0.000666667
 0.959152 -0.150849   1.12385 -0.193496 0.000666667
 0.982474 -0.150974   1.08439 0.296803 0.000666667
 0.984353 -0.136872   1.10334 -0.224433 0.000666667
0.961604 -0.15923   1.1033 -0.0235706 0.000666667
 0.957774 -0.164137   1.10603 -0.0458019 0.000666667
 0.976346 -0.153687   1.12016 -0.248654 0.000666667
  1.00137 -0.154077   1.13694 -0.0260744 0.000666667
 0.996389 -0.140103   1.08593 -0.114157 0.000666667
0.975276 -0.16477  1.14183 0.312267 0.000666667
 0.99764 -0.15338  1.12881 0.270495 0.000666667
  1.02753 -0.140107   1.12498 0.126577 0.000666667
 0.974187 -0.146391   1.11824 -0.0714017 0.000666667
 0.976597 -0.152918   1.12108 0.213544 0.000666667
0.996981 -0.15192  1.14133 -0.197886 0.000666667
   1.0006 -0.125888   1.09057 -0.093092 0.000666667
 0.984047 -0.155917   1.09768 -0.122352 0.000666667
   1.0051 -0.135914   1.10645 0.240764 0.000666667
 0.984377 -0.157318   1.11184 -0.160003 0.000666667
 0.991734 -0.156679   1.13817 -0.0474582 0.000666667
 0.990301 -0.138777   1.08811 -0.414992 0.000666667
 0.963911 -0.157227   1.10841 -0.116133 0.000666667
 0.970893 -0.151433   1.11709 -0.0857002 0.000666667
 0.940641 -0.158144   1.12697 0.186756 0.000666667
  1.01759 -0.134604   1.10763 -0.0273234 0.000666667
 0.949976 -0.160135   1.09873 -0.126697 0.000666667
 0.990658 -0.154318   1.16049 0.236812 0.000666667
  1.00044 -0.136415   1.09737 -0.188624 0.000666667
 0.965676 -0.149739   1.07176 0.0239492 0.000666667
 0.972032 -0.167037   1.12521 0.525706 0.000666667
  0.97715 -0.157232   1.14231 -0.277997 0.000666667
 0.991365 -0.151617   1.14085 0.0861215 0.000666667
 0.989664 -0.150896   1.12702 -0.0392483 0.000666667
0.962917 -0.16477  1.11899 -0.60041 0.000666667
  0.98145 -0.162166   1.12767 0.0464163 0.000666667
 0.952007 -0.147663   1.08806 -0.0992194 0.000666667
 0.983564 -0.150724   1.14337 -0.228765 0.000666667
0.962243 -0.1608 1.09498 0.176868 0.000666667
  1.00468 -0.148202   1.09432 0.174374 0.000666667
 0.991662 -0.150105   1.10653 0.164663 0.000666667
 0.960952 -0.160282   1.10238 -0.0401902 0.000666667
 0.960942 -0.163501   1.08764 0.304321 0.000666667
0.980798 -0.1427  1.1173 -0.0131399 0.000666667
 0.990401 -0.145165   1.12553 -0.0282362 0.000666667
 0.990316 -0.145558   1.13336 -0.0857478 0.000666667
 0.989582 -0.142282   1.08317 -0.302599 0.000666667
 0.978133 -0.152283   1.11299 0.118534 0.000666667
 0.982216 -0.155093    1.1639 -0.0378392 0.000666667
 0.952908 -0.165784   1.13853 0.0526602 0.000666667
 0.965406 -0.153721   1.08105 0.14273 0.000666667
 0.985439 -0.144531   1.08502 -0.0643427 0.000666667
 0.958309 -0.162429   1.10628 -0.0329723 0.000666667
0.973211 -0.15333  1.12552 -0.123895 0.000666667
 0.990297 -0.151999   1.15881 0.217497 0.000666667
 0.965517 -0.160929   1.10747 0.0264759 0.000666667
0.981368 -0.15286  1.12004 -0.0771851 0.000666667
 0.968812 -0.146848   1.09149 0.308713 0.000666667
 0.973769 -0.147086   1.12005 -0.100256 0.000666667
  1.02255 -0.146426   1.14782 0.23369 0.000666667
 0.986708 -0.155377   1.13163 -0.203629 0.000666667
  1.00152 -0.145768   1.14076 0.0170124 0.000666667
 0.972634 -0.156416   1.10709 0.126794 0.000666667
  0.98337 -0.154425   1.16454 -0.032546 0.000666667
 0.970535 -0.164477   1.13532 -0.0860435 0.000666667
 0.975678 -0.143926   1.10513 -0.0740828 0.000666667
 0.96519 -0.15117  1.12185 0.186578 0.000666667
 0.997643 -0.150906   1.14074 -0.215597 0.000666667
  1.01436 -0.148595   1.13831 -0.0973772 0.000666667
 0.978461 -0.143051   1.09846 -0.144582 0.000666667
  1.00072 -0.147426   1.13517 -0.36515 0.000666667
  0.97686 -0.159539   1.09921 -0.131162 0.000666667
  1.01928 -0.135257   1.10822 -0.0129412 0.000666667
 0.977084 -0.156271   1.10108 -0.110454 0.000666667
 0.952971 -0.158104    1.1019 -0.0518553 0.000666667
   1.0153 -0.146509   1.13981 -0.10437 0.000666667
 0.980541 -0.153328   1.16336 -0.0370815 0.000666667
 0.979524 -0.166424   1.11434 0.0586232 0.000666667
 0.977684 -0.139147   1.08261 0.139487 0.000666667
 0.950712 -0.154577   1.08992 -0.048423 0.000666667
 0.953815 -0.155874   1.11285 0.0999959 0.000666667
 0.995963 -0.152573   1.13502 0.0923506 0.000666667
  0.98913 -0.151689   1.14146 0.0968312 0.000666667
 0.980288 -0.149727   1.11521 -0.4534 0.000666667
 0.985059 -0.156391   1.16187 -0.036723 0.000666667
 0.934074 -0.159127   1.14011 0.262239 0.000666667
 0.975134 -0.139315   1.09418 -0.0297412 0.000666667
 0.983742 -0.152117   1.14078 -0.239301 0.000666667
 0.946521 -0.141348   1.08446 -0.529818 0.000666667
 0.973358 -0.162553   1.14283 0.332091 0.000666667
 0.952324 -0.149201   1.08766 -0.0931366 0.000666667
 0.968151 -0.165489   1.11491 0.14904 0.000666667
 0.996981 -0.143109   1.11872 0.0480614 0.000666667
 0.948439 -0.159896   1.09966 -0.118001 0.000666667
  1.00451 -0.142158   1.15519 0.0805527 0.000666667
 0.964737 -0.169952   1.13716 0.0403706 0.000666667
0.993818 -0.15077  1.14816 0.0634132 0.000666667
 0.996651 -0.131534   1.04697 -0.137255 0.000666667
 0.961307 -0.161604   1.09386 0.147778 0.000666667
 0.956633 -0.158278   1.08462 0.21933 0.000666667
  1.00826 -0.141188    1.1481 -0.0460248 0.000666667
 0.964189 -0.161138   1.10869 0.0276701 0.000666667
 0.981165 -0.142129   1.09574 -0.134391 0.000666667
 0.989938 -0.148981   1.14436 -0.0609684 0.000666667
 0.962896 -0.152107   1.07387 -0.077358 0.000666667
0.965058 -0.16102  1.11766 -0.0787397 0.000666667
  1.02752 -0.138263   1.12132 0.140278 0.000666667
 0.987452 -0.144138   1.08276 -0.080499 0.000666667
 0.985642 -0.152347   1.11178 0.0542227 0.000666667
 0.990671 -0.139302   1.08681 -0.0866577 0.000666667
 0.956059 -0.158025   1.08322 0.207843 0.000666667
 0.995866 -0.138728   1.10424 -0.00981345 0.000666667
 0.967377 -0.149921   1.10152 0.150661 0.000666667
 0.997714 -0.145159   1.14385 -0.151966 0.000666667
 0.975934 -0.143584   1.08717 0.137331 0.000666667
 0.960042 -0.158981   1.12205 -0.04486 0.000666667
 0.949109 -0.161505   1.12359 0.283403 0.000666667
 0.985332 -0.153405   1.09482 -0.175081 0.000666667
 0.989584 -0.153555    1.1286 -0.035772 0.000666667
 0.980206 -0.160354   1.12602 0.0457288 0.000666667
 0.958982 -0.153837   1.11086 0.0846435 0.000666667
  0.97319 -0.140954   1.07866 -0.0202008 0.000666667
 0.980872 -0.160858   1.11154 -0.303364 0.000666667
   1.0056 -0.148357   1.13078 -0.340042 0.000666667
 0.96721 -0.15645  1.15258 -0.0937719 0.000666667
 0.990122 -0.150635   1.12692 -0.0372032 0.000666667
   0.9824 -0.148598   1.08316 0.292012 0.000666667
 0.948976 -0.162151   1.12298 0.296007 0.000666667
 0.972799 -0.158365   1.10394 0.135882 0.000666667
 0.994439 -0.131252    1.0491 -0.129943 0.000666667
 0.971358 -0.142531    1.0778 -0.0229118 0.000666667
 0.981491 -0.153494   1.12246 -0.0265929 0.000666667
  1.01412 -0.149272   1.13731 -0.0920572 0.000666667
 0.975255 -0.148476   1.16088 -0.017348 0.000666667
0.988812 -0.14267  1.14106 -0.203587 0.000666667
 0.973246 -0.143148   1.11165 -0.236454 0.000666667
 0.989764 -0.156819   1.10625 -0.0606368 0.000666667
 0.984069 -0.150688   1.12655 -0.0401586 0.000666667
  1.00303 -0.150146   1.13112 -0.35209 0.000666667
 0.969372 -0.153007   1.11889 -0.0014483 0.000666667
 0.995368 -0.151536   1.13893 0.0197965 0.000666667
1.01996 -0.1458 1.14859 0.24201 0.000666667
 0.987067 -0.143177   1.08225 -0.0464149 0.000666667
  0.96184 -0.149089   1.09203 0.243143 0.000666667
 0.957962 -0.159577   1.10399 -0.117947 0.000666667
 0.958354 -0.161902   1.10515 -0.037608 0.000666667
 0.982914 -0.151776   1.09676 -0.00508578 0.000666667
 0.969287 -0.158226    1.1173 0.170353 0.000666667
 0.967298 -0.141992   1.08765 0.114668 0.000666667
 0.965101 -0.151161   1.10992 -0.0210344 0.000666667
 0.960029 -0.154694   1.11225 0.0756638 0.000666667
 0.980296 -0.139387   1.10748 0.167543 0.000666667
 0.980034 -0.146991   1.07154 -0.110448 0.000666667
 0.973107 -0.146632   1.13067 -0.111162 0.000666667
  0.97503 -0.156141   1.12188 -0.0501278 0.000666667
   1.0019 -0.148003   1.13613 -0.00464037 0.000666667
 0.958237 -0.146782   1.07865 -0.12511 0.000666667
 0.988675 -0.147543   1.11293 0.00237813 0.000666667
 0.981853 -0.154441   1.12023 -0.108479 0.000666667
 0.989988 -0.150262   1.12515 -0.280121 0.000666667
 0.971231 -0.163066   1.09731 -0.0535687 0.000666667
 0.982263 -0.147282   1.12964 0.139233 0.000666667
  0.96798 -0.162726    1.1281 0.0370187 0.000666667
0.951445 -0.15635  1.11138 0.114749 0.000666667
 0.994346 -0.141216   1.11643 -0.197565 0.000666667
 0.998225 -0.142924   1.14895 0.0526579 0.000666667
0.978242 -0.15254   1.1221 0.190152 0.000666667
 0.987297 -0.150128   1.11481 -0.0411493 0.000666667
 0.988107 -0.162872   1.11739 -0.25793 0.000666667
  1.00152 -0.144027   1.09673 -0.0516942 0.000666667
  1.02401 -0.140716   1.14544 0.126289 0.000666667
  0.9931 -0.15717   1.1014 0.26422 0.000666667
 0.958843 -0.157366   1.16305 0.369555 0.000666667
  1.00574 -0.140805   1.13057 0.0265521 0.000666667
 0.946992 -0.158443   1.06274 0.103056 0.000666667
 1.00022 -0.15053  1.11359 0.303157 0.000666667
 0.970142 -0.159301   1.11903 -0.175571 0.000666667
0.962676 -0.16068  1.08941 0.142127 0.000666667
 0.991772 -0.140212   1.08653 -0.0828926 0.000666667
 0.970791 -0.167031   1.10475 -0.0791265 0.000666667
0.967201 -0.14645  1.09606 -0.0353937 0.000666667
 0.960667 -0.159309   1.08939 0.13042 0.000666667
 1.00565 -0.14168  1.09395 -0.0752073 0.000666667
0.975056 -0.16255  1.12294 0.195328 0.000666667
 1.00168 -0.14503  1.10196 0.0242838 0.000666667
 0.933473 -0.159197   1.14083 0.268587 0.000666667
 0.989619 -0.158824   1.13385 -0.0449997 0.000666667
 0.994088 -0.130147    1.0485 -0.125908 0.000666667
0.977685 -0.16653  1.10979 0.122523 0.000666667
 0.970077 -0.140537   1.11905 -0.361788 0.000666667
0.949624 -0.16383  1.12915 -0.104707 0.000666667
 0.938956 -0.156476    1.1034 0.10567 0.000666667
 0.969236 -0.158076   1.11925 -0.179155 0.000666667
 0.992409 -0.148448   1.12114 0.0875899 0.000666667
 0.980303 -0.153641   1.11614 -0.16577 0.000666667
  1.00268 -0.139276     1.126 0.197898 0.000666667
 0.953922 -0.149908   1.11472 0.180697 0.000666667
 0.945701 -0.151663   1.10524 -0.178204 0.000666667
 0.988885 -0.154149   1.11201 0.0635015 0.000666667
0.993361 -0.15729  1.13675 -0.0384409 0.000666667
 0.950101 -0.149679   1.09868 -0.0441558 0.000666667
 0.991426 -0.141452    1.0849 -0.0981325 0.000666667
 0.948127 -0.161009   1.12221 0.289021 0.000666667
 0.989165 -0.146066   1.10342 0.276912 0.000666667
 0.989436 -0.148607   1.10679 0.185683 0.000666667
 0.956597 -0.161324    1.1241 -0.0712047 0.000666667
 0.960349 -0.151175   1.12377 -0.198122 0.000666667
 0.986132 -0.151389   1.12658 -0.0402115 0.000666667
 0.952363 -0.161283   1.12477 -0.00882282 0.000666667
 0.988661 -0.131395   1.08189 -0.0983866 0.000666667
 0.950591 -0.148249   1.09659 -0.106589 0.000666667
   0.9579 -0.153054   1.12904 0.0645006 0.000666667
    1.011 -0.133536   1.09931 -0.0574325 0.000666667
  0.96605 -0.150571     1.098 0.128713 0.000666667
0.991222 -0.15601  1.13603 -0.0386048 0.000666667
 0.975391 -0.154912   1.11889 -0.249734 0.000666667
 0.989904 -0.151604   1.12314 0.125153 0.000666667
 0.966263 -0.151688   1.11319 -0.331522 0.000666667
 0.988467 -0.143626   1.08668 -0.0011925 0.000666667
 0.957791 -0.157028   1.08313 0.208978 0.000666667
  0.95824 -0.158631   1.14234 0.041108 0.000666667
 0.984898 -0.149892   1.12634 0.0714485 0.000666667
 0.971876 -0.152871   1.10756 0.163326 0.000666667
 0.979344 -0.153969   1.11299 -0.15505 0.000666667
 0.974502 -0.147539   1.10647 0.0713205 0.000666667
0.981853 -0.13986  1.11914 -0.0159289 0.000666667
  1.00327 -0.142198   1.15488 0.0848748 0.000666667
0.989872 -0.16357  1.12317 0.111184 0.000666667
  1.01348 -0.132018    1.1076 -0.0620191 0.000666667
  1.00798 -0.136427   1.10644 0.235488 0.000666667
0.948817 -0.1546  1.0915 -0.0441538 0.000666667
0.966855 -0.15579  1.15288 -0.0754056 0.000666667
  1.00018 -0.154888    1.1307 0.269865 0.000666667
 0.947756 -0.159063   1.12989 -0.235966 0.000666667
  1.02309 -0.137713   1.11578 0.00683822 0.000666667
 0.932217 -0.153269   1.15889 -0.0788457 0.000666667
  1.00902 -0.140512   1.14572 -0.046885 0.000666667
 0.965843 -0.152351   1.08317 0.148047 0.000666667
 0.937763 -0.157681    1.1341 0.135431 0.000666667
 0.972078 -0.160283   1.11651 0.175855 0.000666667
 0.977204 -0.151793   1.12241 0.199164 0.000666667
  1.01052 -0.146937   1.16104 0.255099 0.000666667
 0.963628 -0.148563   1.10981 -0.00157889 0.000666667
 0.963599 -0.145741   1.09714 -0.215334 0.000666667
 0.983477 -0.152195   1.13214 -0.451281 0.000666667
0.988982 -0.14337   1.0913 -0.191474 0.000666667
 0.970898 -0.157251   1.11672 0.158144 0.000666667
 0.966312 -0.161667     1.118 -0.074202 0.000666667
 0.934067 -0.153946   1.10844 0.181513 0.000666667
 0.975487 -0.141115   1.12139 -0.0451697 0.000666667
 0.958042 -0.153192   1.12906 0.0404345 0.000666667
 0.988861 -0.155519   1.11346 0.0511641 0.000666667
 0.983259 -0.151139   1.14053 0.0210301 0.000666667
 0.969659 -0.144468    1.0989 -0.0664382 0.000666667
 0.975371 -0.145395   1.11099 0.0374511 0.000666667
  1.01234 -0.132799   1.09805 -0.0356279 0.000666667
 0.962281 -0.162013   1.09615 0.173631 0.000666667
 0.966451 -0.142818   1.08453 0.114099 0.000666667
 0.979685 -0.154564   1.11467 -0.182496 0.000666667
 0.943599 -0.154127    1.1232 0.0449995 0.000666667
 0.963964 -0.152524   1.08158 0.158134 0.000666667
 0.953658 -0.158297   1.10132 -0.0798767 0.000666667
  1.01804 -0.143625   1.10107 0.200786 0.000666667
 0.984842 -0.147072   1.14791 -0.131454 0.000666667
 0.978437 -0.162911    1.0864 0.260831 0.000666667
 0.936515 -0.157617   1.10289 0.0961776 0.000666667
 1.00236 -0.14951  1.11314 0.298862 0.000666667
 0.992428 -0.147054   1.12401 0.0733402 0.000666667
  0.97052 -0.165708   1.13735 0.147922 0.000666667
 0.974843 -0.146888   1.13918 -0.171114 0.000666667
 0.991638 -0.139982   1.08549 -0.116629 0.000666667
 0.965246 -0.154658   1.12206 0.162039 0.000666667
 0.988192 -0.151929   1.11437 0.0620034 0.000666667
 0.962073 -0.159713   1.10301 -0.0494563 0.000666667
 0.981505 -0.160133   1.11512 0.20199 0.000666667
0.997002 -0.15331  1.13846 0.025803 0.000666667
 0.991368 -0.146645   1.11072 0.0367083 0.000666667
  1.01772 -0.149236   1.09513 0.102672 0.000666667
 0.985051 -0.141299   1.10638 -0.185089 0.000666667
  1.00014 -0.141075   1.10111 0.340546 0.000666667
 0.964686 -0.152594    1.0967 0.000526957 0.000666667
 0.974689 -0.160977   1.11962 0.186828 0.000666667
0.994112 -0.15077  1.11418 -0.214626 0.000666667
  0.98527 -0.148826   1.10931 -0.0446505 0.000666667
 0.983023 -0.153473   1.13222 -0.424336 0.000666667
 0.947866 -0.158081   1.06086 0.106443 0.000666667
  1.00216 -0.149529   1.13155 -0.328495 0.000666667
 0.969332 -0.145658   1.10081 -0.077463 0.000666667
0.987286 -0.15069  1.14887 -0.286487 0.000666667
  1.01262 -0.147242   1.13678 -0.093697 0.000666667
 0.988119 -0.145168   1.09073 -0.209139 0.000666667
 1.00233 -0.15149  1.13301 -0.336099 0.000666667
 0.950348 -0.146032   1.09678 -0.125115 0.000666667
  1.00596 -0.138027   1.12273 -0.0169504 0.000666667
 0.982937 -0.155963   1.11194 -0.182725 0.000666667
0.976997 -0.1534 1.13585 -0.0812197 0.000666667
 0.949455 -0.150213   1.10807 -0.248346 0.000666667
 0.949976 -0.156642   1.09325 -0.0377563 0.000666667
 1.01414 -0.13448  1.11351 0.218536 0.000666667
 0.987654 -0.161517   1.12552 -0.106569 0.000666667
 0.969552 -0.164669   1.12755 0.108187 0.000666667
 0.989987 -0.152584   1.14185 0.0760317 0.000666667
  0.97583 -0.146913   1.09787 0.162172 0.000666667
0.982085 -0.14083  1.09426 -0.13762 0.000666667
 0.976625 -0.155727   1.13635 -0.0161017 0.000666667
 0.957818 -0.156634   1.08277 0.195281 0.000666667
 0.978462 -0.158795   1.13447 0.527029 0.000666667
 0.993774 -0.142198   1.13279 0.0450478 0.000666667
 0.949689 -0.157566   1.13061 -0.202 0.000666667
  1.00239 -0.158794   1.11696 -0.164456 0.000666667
 0.996139 -0.153267   1.13843 0.0139682 0.000666667
 0.965476 -0.160322   1.12675 -0.0126777 0.000666667
    1.022 -0.134689   1.12466 0.167547 0.000666667
 0.967356 -0.150897    1.0942 0.291701 0.000666667
 0.945193 -0.151036   1.10597 -0.184888 0.000666667
0.965301 -0.15986  1.10607 0.0323023 0.000666667
1.02289 -0.1427 1.14456 0.135838 0.000666667
 0.955435 -0.152724   1.11305 -0.194597 0.000666667
 0.981922 -0.136479   1.07224 -0.0503189 0.000666667
 0.955049 -0.160241   1.12696 -0.063485 0.000666667
 0.972625 -0.163458    1.1442 0.237323 0.000666667
 0.962858 -0.152737   1.10182 -0.0171109 0.000666667
 0.998063 -0.132219    1.0985 -0.193039 0.000666667
 0.974113 -0.167282   1.12753 -0.260734 0.000666667
 0.959753 -0.150474   1.12325 -0.204403 0.000666667
 0.946066 -0.146089   1.09899 -0.133009 0.000666667
0.979349 -0.16325  1.12131 -0.122417 0.000666667
0.965202 -0.16204  1.08261 0.259651 0.000666667
  1.02036 -0.138888   1.13363 -0.176725 0.000666667
 0.988547 -0.151904    1.1471 -0.294958 0.000666667
 0.998866 -0.153382   1.12889 0.271544 0.000666667
 0.982617 -0.155795   1.16313 -0.0432664 0.000666667
 0.974436 -0.160706   1.15515 -0.0518746 0.000666667
  1.00511 -0.148245   1.13748 -0.0257839 0.000666667
 0.962707 -0.150691   1.09342 0.260338 0.000666667
  0.99321 -0.153501   1.12798 0.0367975 0.000666667
 0.965823 -0.153313   1.14343 0.263574 0.000666667
  1.00194 -0.145642   1.14149 0.0281555 0.000666667
  0.98653 -0.152428   1.14612 -0.254899 0.000666667
 0.955807 -0.158371   1.08176 0.218791 0.000666667
 0.958317 -0.145387   1.10156 0.0423606 0.000666667
 0.966547 -0.154754   1.09797 0.0136293 0.000666667
  1.01871 -0.144442   1.12046 -0.10702 0.000666667
  0.98136 -0.151526   1.14179 -0.237387 0.000666667
 0.954277 -0.164124   1.13833 0.029124 0.000666667
 0.980436 -0.165406   1.13618 0.0977797 0.000666667
 0.987968 -0.158564   1.13234 -0.00774315 0.000666667
 0.975521 -0.164641   1.14116 -0.01041 0.000666667
 0.965667 -0.148235   1.07018 0.0257917 0.000666667
 0.966846 -0.146569    1.1188 -0.105898 0.000666667
 0.962526 -0.157278   1.10229 0.062947 0.000666667
  1.00103 -0.139361   1.12565 0.202763 0.000666667
  1.00037 -0.141379   1.10842 -0.0587157 0.000666667
 0.965612 -0.151967   1.10731 -0.207755 0.000666667
 0.960949 -0.155464   1.14604 -0.0691006 0.000666667
  1.02831 -0.137413    1.1248 0.133782 0.000666667
  0.99235 -0.135283   1.09677 -0.0107822 0.000666667
 0.947789 -0.161882   1.12191 0.273699 0.000666667
 0.990096 -0.139485   1.08838 -0.100308 0.000666667
 0.999973 -0.140162   1.09864 0.344255 0.000666667
  1.00127 -0.137202   1.09784 -0.174823 0.000666667
 0.952857 -0.160359   1.12337 -0.0171401 0.000666667
 0.983073 -0.126528   1.08824 -0.1433 0.000666667
 0.975086 -0.146568   1.11773 -0.247153 0.000666667
 0.98742 -0.14489  1.08376 -0.290891 0.000666667
 0.986718 -0.150509   1.14652 -0.262918 0.000666667
 0.991109 -0.143809    1.1344 -0.0890896 0.000666667
 0.981893 -0.149745   1.10128 0.386977 0.000666667
 0.969642 -0.164026   1.13738 0.139727 0.000666667
 0.982592 -0.149213   1.14029 0.0115475 0.000666667
 0.982098 -0.153729    1.0974 0.0671427 0.000666667
 0.973561 -0.151755   1.14675 -0.218038 0.000666667
 0.981971 -0.160649   1.12925 0.0353688 0.000666667
  1.00367 -0.149409     1.117 -0.134941 0.000666667
  0.97651 -0.143722   1.10485 0.142351 0.000666667
 0.962923 -0.160607   1.12901 -0.00774337 0.000666667
 0.973149 -0.165669   1.14319 0.245423 0.000666667
 0.988798 -0.147506   1.10507 0.288485 0.000666667
 0.991012 -0.149446   1.14615 -0.055259 0.000666667
 0.979391 -0.145178   1.11152 0.0662322 0.000666667
 0.982325 -0.151048    1.1359 -0.0359113 0.000666667
 0.966134 -0.151723   1.09761 0.0027648 0.000666667
 0.975365 -0.164084    1.1439 0.246187 0.000666667
 0.982795 -0.160634   1.14268 -0.118711 0.000666667
  1.02532 -0.140931   1.14549 0.123284 0.000666667
 0.983122 -0.156041   1.14062 -0.168769 0.000666667
 0.996971 -0.150764   1.10481 0.183279 0.000666667
 0.974781 -0.162316    1.1396 0.0416946 0.000666667
0.978538 -0.14497  1.10426 -0.0769903 0.000666667
  1.00167 -0.145846   1.10335 0.0231115 0.000666667
 0.957174 -0.160541   1.12636 -0.072615 0.000666667
 0.975658 -0.155542   1.10027 -0.26052 0.000666667
 0.990046 -0.140777   1.08697 -0.0939396 0.000666667
  1.01049 -0.149322    1.1359 0.00892479 0.000666667
 0.989948 -0.140986   1.18636 0.222695 0.000666667
  1.02421 -0.135945    1.1035 -0.0691926 0.000666667
 0.969162 -0.163661   1.10886 0.0863822 0.000666667
0.991863 -0.15085  1.12764 -0.215754 0.000666667
 0.966804 -0.161908   1.12395 0.174191 0.000666667
  1.00988 -0.147354    1.1131 -0.311386 0.000666667
 0.965019 -0.150875   1.08178 0.126728 0.000666667
  1.00186 -0.140731   1.10714 -0.05278 0.000666667
0.985427 -0.14061  1.09819 -0.076912 0.000666667
 0.964398 -0.162046   1.10654 0.0328709 0.000666667
 0.957666 -0.159912   1.10377 -0.116464 0.000666667
 0.988446 -0.153077   1.16155 0.253786 0.000666667
 0.976192 -0.143304   1.10647 0.144693 0.000666667
 0.976005 -0.143845   1.10603 -0.0870017 0.000666667
 0.988359 -0.144891   1.09182 -0.212354 0.000666667
 0.99972 -0.13181  1.09822 -0.197801 0.000666667
 0.961403 -0.158359   1.12236 -0.0494462 0.000666667
 0.966243 -0.155855   1.09754 -0.00801853 0.000666667
 0.963726 -0.152392   1.10236 -0.0100358 0.000666667
 0.994603 -0.134252   1.10218 0.0065833 0.000666667
 0.985683 -0.153511   1.11287 0.0337428 0.000666667
  0.97282 -0.149004   1.13789 -0.0373797 0.000666667
 0.948811 -0.161655   1.12274 0.276082 0.000666667
 0.991931 -0.142523   1.11044 -0.187004 0.000666667
 0.999384 -0.141047   1.10746 -0.0479051 0.000666667
  1.00203 -0.152102   1.13951 -0.0276943 0.000666667
 0.985206 -0.155613   1.11568 -0.0343233 0.000666667
 0.988191 -0.153575   1.11301 0.0451152 0.000666667
 0.958494 -0.158269   1.12346 -0.0434403 0.000666667
  0.96952 -0.165741    1.1282 0.106197 0.000666667
 0.966195 -0.164558   1.11127 0.0962708 0.000666667
 0.970349 -0.150286   1.09564 0.227656 0.000666667
  1.02029 -0.139492   1.11771 0.00432252 0.000666667
 0.962601 -0.153982   1.10311 0.152881 0.000666667
 0.985844 -0.152857   1.12732 -0.0309519 0.000666667
 0.940191 -0.164423   1.12992 -0.0680924 0.000666667
 0.998686 -0.138187   1.08836 -0.119845 0.000666667
 0.978436 -0.153212   1.13656 -0.0797317 0.000666667
 1.00259 -0.14235  1.10505 -0.0395306 0.000666667
 0.967003 -0.150569   1.09883 0.167366 0.000666667
 0.971885 -0.158631    1.0856 -0.0966837 0.000666667
 0.993234 -0.147978   1.10525 -0.020271 0.000666667
  1.01196 -0.131982   1.08208 -0.329295 0.000666667
0.985204 -0.15368  1.09713 -0.136023 0.000666667
 0.979756 -0.143876   1.09854 -0.141771 0.000666667
  1.0237 -0.14463  1.14592 0.143026 0.000666667
 0.983426 -0.151044   1.13003 0.130769 0.000666667
 1.01816 -0.14707  1.14747 0.230919 0.000666667
 0.965045 -0.156974   1.13444 0.00751775 0.000666667
 0.996247 -0.139164   1.10711 -0.0242304 0.000666667
 0.993652 -0.148698    1.1255 -0.200836 0.000666667
 0.958252 -0.153283   1.12583 -0.194173 0.000666667
 1.00855 -0.13628   1.1217 -0.0294441 0.000666667
 0.97959 -0.16108  1.13679 0.155806 0.000666667
 0.971886 -0.165389   1.12499 0.532615 0.000666667
 0.966404 -0.160179     1.118 -0.0879552 0.000666667
 0.987472 -0.139169   1.11689 0.0106683 0.000666667
 0.951734 -0.158699   1.06217 0.0810065 0.000666667
0.965162 -0.15434  1.10203 0.0374328 0.000666667
0.990245 -0.14694  1.11538 -0.0183191 0.000666667
 0.995329 -0.154381   1.13033 0.0364005 0.000666667
  1.0046 -0.14001  1.12754 0.0434744 0.000666667
 0.999723 -0.148058   1.13589 -0.350222 0.000666667
 0.992229 -0.136256   1.10468 -0.0631057 0.000666667
 0.952902 -0.149441   1.08724 -0.10453 0.000666667
 0.955946 -0.163664   1.13908 0.042819 0.000666667
  1.01003 -0.148896   1.11276 -0.278655 0.000666667
  1.02756 -0.137029   1.12587 0.140687 0.000666667
 0.974926 -0.151397   1.14714 -0.217544 0.000666667
 0.940372 -0.162418   1.13028 -0.0823174 0.000666667
 0.950987 -0.153968   1.09243 -0.0592621 0.000666667
 0.970954 -0.159235   1.15728 -0.34655 0.000666667
 0.955707 -0.159827   1.12605 -0.080523 0.000666667
 0.991944 -0.141774   1.08766 -0.0957645 0.000666667
 0.980695 -0.147942   1.07357 -0.0796332 0.000666667
0.992351 -0.15554  1.13984 0.107461 0.000666667
0.962921 -0.15981  1.10127 -0.0349853 0.000666667
0.968519 -0.15612   1.1587 0.166853 0.000666667
  1.00298 -0.141729   1.15636 0.082318 0.000666667
 0.983949 -0.149969   1.08267 0.281714 0.000666667
 0.974591 -0.159129   1.15519 -0.0543924 0.000666667
 0.992468 -0.156346   1.13496 -0.0452999 0.000666667
 0.964562 -0.149231   1.06974 0.0307697 0.000666667
 0.967297 -0.146475    1.0911 -0.204145 0.000666667
 0.990238 -0.141455   1.08833 -0.0115514 0.000666667
 0.967356 -0.152495   1.11266 -0.342496 0.000666667
 0.966433 -0.153577   1.12135 -0.319687 0.000666667
 0.984542 -0.166756   1.12564 0.448305 0.000666667
 0.984305 -0.150783   1.08249 0.29517 0.000666667
 0.995936 -0.153988   1.15666 -0.225195 0.000666667
   1.0095 -0.128673   1.08387 0.169038 0.000666667
 0.948186 -0.162457   1.13072 -0.117126 0.000666667
 0.983442 -0.144952   1.14978 -0.12904 0.000666667
  1.00165 -0.137404   1.09847 -0.177458 0.000666667
  1.02099 -0.134643   1.12273 0.162005 0.000666667
 0.985516 -0.149213   1.12668 0.060958 0.000666667
 0.981974 -0.137081   1.07576 -0.000470154 0.000666667
0.973809 -0.13743  1.10383 -0.0955153 0.000666667
 0.968186 -0.149157   1.09199 -0.2174 0.000666667
  1.00047 -0.139325   1.12919 -0.0359143 0.000666667
 0.985102 -0.140875   1.11778 -0.176593 0.000666667
  1.00126 -0.135694   1.09793 -0.176529 0.000666667
  0.99439 -0.141414   1.11566 -0.197178 0.000666667
 0.971601 -0.153206   1.11227 -0.0366742 0.000666667
 0.974608 -0.155306   1.15646 -0.0925598 0.000666667
0.969736 -0.16241  1.12882 0.0160815 0.000666667
 0.968669 -0.148848   1.09121 -0.209236 0.000666667
 0.952076 -0.161888   1.12377 -0.0166591 0.000666667
 0.976061 -0.141641   1.12194 -0.0599988 0.000666667
  1.00261 -0.152883   1.13925 -0.028012 0.000666667
0.977635 -0.15065  1.12225 0.232904 0.000666667
 0.997898 -0.149686   1.14365 0.0390815 0.000666667
 0.957177 -0.150175   1.13933 -0.223068 0.000666667
 0.970385 -0.153921   1.10403 0.184736 0.000666667
 1.00215 -0.14485  1.14046 0.0443171 0.000666667
  1.02693 -0.134432   1.10159 -0.0673472 0.000666667
  1.00174 -0.153947     1.136 -0.027552 0.000666667
  1.02645 -0.141613    1.1451 0.131841 0.000666667
 0.992449 -0.146084   1.13221 0.0924647 0.000666667
 0.956731 -0.159581   1.13584 0.240389 0.000666667
 1.00224 -0.14397  1.15583 0.0791507 0.000666667
 0.995379 -0.153068   1.13678 0.000826378 0.000666667
 0.982464 -0.153351   1.16397 -0.0256427 0.000666667
 0.989928 -0.157611   1.13207 -0.00989018 0.000666667
  1.01155 -0.122161   1.07502 0.0918857 0.000666667
 0.981305 -0.150111   1.12694 0.103662 0.000666667
  1.00076 -0.137747   1.09721 -0.175055 0.000666667
 0.961372 -0.153214   1.10106 0.0545372 0.000666667
 0.948234 -0.160924   1.12106 0.290747 0.000666667
 0.989602 -0.152859   1.15922 0.259341 0.000666667
 0.959142 -0.157515   1.14359 -0.0802377 0.000666667
 0.976966 -0.146129   1.10564 -0.0556597 0.000666667
 0.999872 -0.136875   1.10073 -0.152149 0.000666667
  0.93813 -0.156953   1.10357 0.106564 0.000666667
0.986913 -0.14095  1.12429 -0.397879 0.000666667
 0.992067 -0.157078   1.10493 -0.0638502 0.000666667
 0.948776 -0.155125   1.07643 0.389499 0.000666667
 0.981752 -0.158145   1.12701 0.0585629 0.000666667
 0.967961 -0.151403   1.10294 0.142641 0.000666667
 0.992359 -0.155868   1.10013 0.265325 0.000666667
  1.00718 -0.147579   1.10183 -0.264947 0.000666667
 0.948597 -0.161012   1.12219 0.280977 0.000666667
 0.964915 -0.160386   1.12905 -0.00147726 0.000666667
 0.986868 -0.152382   1.14267 -0.0071301 0.000666667
 0.995525 -0.131166   1.09262 -0.0571413 0.000666667
 0.982615 -0.150645   1.12034 0.0217429 0.000666667
0.975744 -0.15827  1.14194 -0.298666 0.000666667
 0.988485 -0.143543   1.09152 -0.171452 0.000666667
 0.992802 -0.157217   1.13616 -0.0531637 0.000666667
 0.965683 -0.155277     1.134 0.0333635 0.000666667
  1.00444 -0.149387   1.13328 -0.332552 0.000666667
  1.00601 -0.143867   1.09429 -0.055181 0.000666667
 0.990673 -0.153934   1.16487 -0.313527 0.000666667
 0.978224 -0.160211   1.13609 0.14404 0.000666667
 0.979891 -0.153001   1.16429 -0.0508529 0.000666667
 0.984463 -0.141122   1.10607 -0.177252 0.000666667
 0.973643 -0.160075   1.14391 0.188615 0.000666667
 0.989809 -0.155817   1.10604 -0.0643483 0.000666667
 0.949193 -0.156579   1.06069 0.0937033 0.000666667
 0.990082 -0.148512   1.12141 0.0686952 0.000666667
 0.986199 -0.141618   1.08334 -0.0384734 0.000666667
 0.949272 -0.150259   1.09805 -0.0541612 0.000666667
 0.957529 -0.158579   1.10204 -0.125578 0.000666667
 0.988018 -0.153519   1.12992 0.00758128 0.000666667
 0.977709 -0.156418   1.14199 -0.295957 0.000666667
0.964679 -0.1511 1.07354 -0.0472043 0.000666667
 0.953158 -0.163786   1.13853 0.0531463 0.000666667
 0.925071 -0.163821   1.10788 -0.189183 0.000666667
 0.979188 -0.150927    1.1202 -0.00410122 0.000666667
 0.974493 -0.166609   1.12527 0.505986 0.000666667
  0.96288 -0.154206   1.10054 0.0553751 0.000666667
 0.98658 -0.14919  1.11743 -0.0924861 0.000666667
   0.9925 -0.150274   1.14583 0.0456704 0.000666667
 0.982521 -0.155388   1.09893 0.0736286 0.000666667
 0.976383 -0.155479   1.09246 -0.103281 0.000666667
  0.98255 -0.150236   1.11937 0.0349826 0.000666667
 0.965161 -0.159137   1.10808 -0.111449 0.000666667
1.01382 -0.1462 1.13751 -0.10062 0.000666667
 0.999662 -0.151085   1.11391 0.289206 0.000666667
 0.986383 -0.149708    1.1139 -0.031211 0.000666667
 0.987852 -0.143895   1.14119 -0.179989 0.000666667
 0.977331 -0.144308   1.09974 -0.142202 0.000666667
 0.959742 -0.157088   1.11211 0.0581548 0.000666667
  0.99443 -0.154215    1.1359 0.0230807 0.000666667
 0.976092 -0.161295   1.12182 0.193808 0.000666667
0.966014 -0.15535  1.09878 0.00535952 0.000666667
  1.00334 -0.135048    1.1277 -0.195978 0.000666667
  1.00418 -0.150703   1.13046 -0.330897 0.000666667
 0.968176 -0.161376   1.12929 0.0153408 0.000666667
 0.954586 -0.152283   1.12667 -0.183676 0.000666667
  1.01724 -0.142748   1.10199 0.216654 0.000666667
0.967459 -0.14246  1.08554 0.0990136 0.000666667
 0.975488 -0.157043   1.13849 -0.0120063 0.000666667
 0.999673 -0.152011   1.13185 0.31578 0.000666667
  0.98077 -0.160132   1.13623 0.162181 0.000666667
  1.00978 -0.139743   1.14853 -0.0459484 0.000666667
   0.9638 -0.161958   1.10694 0.0328547 0.000666667
 0.985279 -0.149214   1.10987 -0.0479208 0.000666667
 0.988029 -0.152043   1.12801 -0.0487144 0.000666667
0.952122 -0.15734  1.11151 0.0936495 0.000666667
 0.958051 -0.154729   1.11223 0.0770457 0.000666667
0.953987 -0.15807  1.12657 -0.0820653 0.000666667
 0.984289 -0.138213   1.11896 -0.206255 0.000666667
 0.997834 -0.139184   1.10696 -0.0271549 0.000666667
  0.96661 -0.148834   1.09799 0.0401853 0.000666667
 0.979763 -0.130064   1.08033 -0.221354 0.000666667
 0.975614 -0.163858   1.14137 0.026782 0.000666667
 0.955821 -0.155096   1.11359 -0.204154 0.000666667
 0.976227 -0.164001   1.14019 0.324895 0.000666667
 0.964722 -0.156705   1.13476 0.000160329 0.000666667
 0.971074 -0.153619   1.11144 -0.0247038 0.000666667
 0.976631 -0.163752   1.11888 -0.374564 0.000666667
  1.02258 -0.138292   1.11711 0.0107707 0.000666667
 0.967267 -0.153067   1.09981 0.107822 0.000666667
 0.999487 -0.146712   1.13407 -0.374884 0.000666667


==> output_ims_seed52_withold/weightedpr_action_1.txt <==
26.4552
 0.988497 -0.148194   1.11362 0.0418094 0.000666667
0.992068 -0.14074  1.08592 -0.074749 0.000666667
 0.989826 -0.149841   1.12093 0.0718588 0.000666667
0.989281 -0.14606  1.09033 -0.180692 0.000666667
 0.990363 -0.140928   1.08715 -0.0784594 0.000666667
 0.997517 -0.153811   1.13474 0.0916315 0.000666667
  0.98904 -0.146665    1.1153 0.0113114 0.000666667
  0.99342 -0.136453   1.10605 -0.059348 0.000666667
 0.987092 -0.139479   1.11727 0.0217759 0.000666667
 0.992372 -0.130787   1.04812 -0.107005 0.000666667
 0.985045 -0.144034   1.11881 -0.136467 0.000666667
 0.990313 -0.154654    1.1304 -0.0323132 0.000666667
 0.988312 -0.146255   1.11464 0.0418481 0.000666667
 0.987626 -0.142708   1.08021 -0.0346023 0.000666667
 0.991932 -0.138201   1.08728 -0.0857406 0.000666667
 0.995572 -0.156705   1.10072 0.257931 0.000666667
 0.991668 -0.147103   1.13429 -0.0905761 0.000666667
 0.987771 -0.138224   1.11642 0.0026266 0.000666667
 0.991134 -0.142865   1.08623 -0.0896143 0.000666667
 0.994728 -0.137753   1.10627 -0.0224646 0.000666667
 0.986555 -0.157937   1.12991 -0.215034 0.000666667
 0.988212 -0.153634   1.11008 0.0894196 0.000666667
  0.99057 -0.140167   1.08558 -0.10821 0.000666667
 0.992264 -0.139514   1.08578 -0.0832622 0.000666667
 0.988814 -0.151305    1.1443 -0.0134542 0.000666667
 0.989272 -0.141456   1.09342 -0.202361 0.000666667
 0.985545 -0.157006   1.08742 0.174493 0.000666667
 0.983017 -0.145983   1.14976 -0.141449 0.000666667
 0.988097 -0.142463   1.09298 -0.168384 0.000666667
0.991901 -0.13914  1.08687 -0.126424 0.000666667
 0.981618 -0.143464   1.11091 0.36272 0.000666667
 0.990265 -0.145336   1.10237 0.290294 0.000666667
  1.00107 -0.149241   1.13718 -0.36593 0.000666667
 0.988792 -0.150258   1.11416 -0.015401 0.000666667
 0.980388 -0.143928   1.11137 0.0373997 0.000666667
 0.988787 -0.150963   1.10706 0.188573 0.000666667
 0.984399 -0.150429   1.13978 0.040805 0.000666667
 0.988414 -0.146983   1.10205 0.286143 0.000666667
 0.985434 -0.150926   1.12685 -0.0833564 0.000666667
 0.978582 -0.158441   1.11641 -0.152083 0.000666667
 0.985329 -0.144059   1.11789 -0.123528 0.000666667
 0.992076 -0.136109   1.10181 -0.0620382 0.000666667
 0.987411 -0.152822   1.12827 -0.013208 0.000666667
 0.974205 -0.159121   1.14473 0.179047 0.000666667
 0.977977 -0.154535    1.1213 0.186551 0.000666667
 0.987323 -0.141197   1.08404 -0.0741182 0.000666667
 0.984422 -0.142382   1.09521 -0.0756599 0.000666667
  1.00018 -0.140032   1.09996 -0.178125 0.000666667
 0.986858 -0.150838   1.14257 -0.00407572 0.000666667
   0.9885 -0.152997   1.16033 0.235322 0.000666667
 0.989088 -0.158045   1.13324 -0.0211724 0.000666667
 0.983968 -0.138421   1.11999 -0.214923 0.000666667
  1.00001 -0.132372   1.09875 -0.192616 0.000666667
 0.988503 -0.148387   1.11306 -0.0370111 0.000666667
 0.986422 -0.151772   1.14124 -0.0210834 0.000666667
 0.986916 -0.154113   1.16019 0.246199 0.000666667
 0.991211 -0.143469   1.13538 -0.0969192 0.000666667
 0.989193 -0.145019   1.08793 0.0155965 0.000666667
 0.985743 -0.149569   1.12542 0.057606 0.000666667
 0.986265 -0.140657   1.11716 0.0202741 0.000666667
0.988332 -0.15183   1.1266 -0.2178 0.000666667
 0.983721 -0.148856    1.1286 0.113193 0.000666667
 0.987907 -0.145592   1.10412 0.269514 0.000666667
 0.993541 -0.136569   1.10153 -0.0517958 0.000666667
 0.981804 -0.149522    1.1042 0.375707 0.000666667
 0.983188 -0.148464   1.09928 0.407923 0.000666667
 0.992421 -0.149023   1.12564 -0.206489 0.000666667
 0.993552 -0.150406   1.14403 0.0571767 0.000666667
0.989958 -0.15094  1.14432 -0.0645168 0.000666667
0.990452 -0.14897  1.12335 0.0746592 0.000666667
 0.980835 -0.149007   1.08254 0.282588 0.000666667
0.991991 -0.15982  1.13291 -0.0326148 0.000666667
 0.989663 -0.160815   1.12461 -0.0859922 0.000666667
 0.986409 -0.151452   1.14285 -0.0223957 0.000666667
 0.992472 -0.147487   1.10835 -0.0211393 0.000666667
 0.981426 -0.144013   1.11028 0.386098 0.000666667
 0.998129 -0.154208   1.15757 -0.210643 0.000666667
 0.991611 -0.150756   1.08757 0.248754 0.000666667
 0.989759 -0.136964   1.08725 -0.0595958 0.000666667
 0.991815 -0.136461   1.10502 -0.0757677 0.000666667
 0.995328 -0.150313   1.11365 -0.2129 0.000666667
 0.987953 -0.150398   1.14693 -0.264582 0.000666667
  0.99101 -0.152659   1.14085 0.0951872 0.000666667
 0.988687 -0.143813   1.08789 0.00718671 0.000666667
 0.989964 -0.150654    1.1233 0.122131 0.000666667
  0.99394 -0.155235    1.1382 0.0146083 0.000666667
 0.990962 -0.147116   1.11464 -0.00433361 0.000666667
 0.983036 -0.155435   1.16536 -0.0323036 0.000666667
 0.989041 -0.150328   1.13103 -0.068624 0.000666667
 0.990745 -0.138752   1.08678 -0.404333 0.000666667
 0.998865 -0.137559   1.08876 -0.120665 0.000666667
 0.991583 -0.144352   1.12582 -0.0132026 0.000666667
0.981906 -0.15069  1.12657 0.102554 0.000666667
 0.989389 -0.149385   1.12183 0.0808029 0.000666667
 0.989724 -0.156252   1.13355 -0.00802019 0.000666667
 0.981051 -0.157091    1.1644 -0.022328 0.000666667
 0.979344 -0.159659   1.12627 0.0625174 0.000666667
 0.981071 -0.150557     1.085 0.280015 0.000666667
 0.99366 -0.15285  1.12988 0.0244048 0.000666667
 0.981741 -0.154958   1.16742 -0.0195527 0.000666667
  0.99301 -0.156906   1.13427 -0.0482067 0.000666667
 0.983781 -0.154581    1.1647 -0.0435076 0.000666667
 0.993654 -0.151468   1.13052 -0.207709 0.000666667
 0.988744 -0.145378   1.10389 0.260881 0.000666667
 0.986554 -0.154137   1.09951 -8.9539e-05 0.000666667
 0.985102 -0.166426   1.12512 0.450956 0.000666667
 0.987573 -0.132262    1.0928 -0.229129 0.000666667
  0.98793 -0.145616   1.10507 0.264498 0.000666667
 0.997337 -0.153414   1.13722 0.0329955 0.000666667
 0.987915 -0.149471   1.11406 -0.0331683 0.000666667
 0.980842 -0.138279     1.113 0.214607 0.000666667
 0.992643 -0.155111    1.1335 -0.0447949 0.000666667
 0.990611 -0.162534   1.12401 0.123759 0.000666667
 0.987095 -0.141974   1.08086 -0.0693931 0.000666667
 0.995381 -0.138923   1.10893 -0.010796 0.000666667
  1.00206 -0.144238   1.10052 -0.0696627 0.000666667
  0.98634 -0.141033   1.11717 -0.0811412 0.000666667
 0.988635 -0.151047    1.1049 0.180515 0.000666667
 0.987739 -0.150303    1.1166 -0.0920941 0.000666667
 0.989812 -0.148911   1.14586 -0.0267427 0.000666667
 0.985485 -0.154109   1.10094 -0.014612 0.000666667
 0.992186 -0.151348   1.12837 -0.0314909 0.000666667
 0.983111 -0.146918   1.12964 0.137329 0.000666667
0.988345  -0.142 1.08198 -0.0870265 0.000666667
 0.991292 -0.152087   1.10888 0.181431 0.000666667
 0.991579 -0.155653   1.13792 -0.0536406 0.000666667
 0.985201 -0.154421   1.11023 -0.157851 0.000666667
 0.991884 -0.144107   1.12949 0.107647 0.000666667
 0.990123 -0.141927   1.08717 0.0049054 0.000666667
 0.983176 -0.154856   1.16443 -0.0332259 0.000666667
 0.993397 -0.150212   1.11368 -0.227837 0.000666667
  1.00226 -0.147665   1.13662 -0.368034 0.000666667
 0.987596 -0.155123   1.13073 -0.00571992 0.000666667
 0.992285 -0.151077   1.13984 0.0856014 0.000666667
 0.997889 -0.152722   1.13026 0.265459 0.000666667
0.993299 -0.15771  1.13232 0.0337547 0.000666667
 0.985045 -0.126139   1.08891 -0.144264 0.000666667
0.987303 -0.15258  1.12786 -0.042081 0.000666667
 0.991644 -0.149209    1.1276 -0.206265 0.000666667
  1.00261 -0.165579   1.12048 0.171299 0.000666667
 0.989376 -0.144718   1.11685 0.00659953 0.000666667
  0.99056 -0.164417   1.12449 0.102307 0.000666667
 0.986779 -0.140143   1.11847 0.0272075 0.000666667
 0.994243 -0.149703   1.11318 -0.224506 0.000666667
0.982801 -0.13931  1.11626 -0.189112 0.000666667
 0.987717 -0.152901   1.12372 0.107869 0.000666667
 0.997116 -0.138593   1.10332 -0.0247247 0.000666667
 0.989556 -0.138764   1.08532 -0.091025 0.000666667
  0.98874 -0.152125   1.14118 0.0982765 0.000666667
 0.990559 -0.145102   1.13342 -0.0998195 0.000666667
 0.992612 -0.140095   1.08763 -0.0665193 0.000666667
 0.983127 -0.148885   1.12037 0.0387408 0.000666667
 0.988479 -0.148004   1.08976 -0.186724 0.000666667
 0.990546 -0.144619   1.11116 -0.177064 0.000666667
 0.989592 -0.156979   1.12984 0.0117656 0.000666667
 0.990445 -0.153706    1.1288 -0.196663 0.000666667
 0.997407 -0.131889   1.09811 -0.187169 0.000666667
 0.990793 -0.151239    1.1255 -0.282443 0.000666667
 0.977914 -0.159176   1.13683 0.146115 0.000666667
 0.980818 -0.158822   1.13556 0.151854 0.000666667
 0.989336 -0.145155   1.11049 0.0323604 0.000666667
0.984359 -0.1522 1.16462 -0.0211667 0.000666667
 0.992654 -0.137184   1.10358 -0.0824577 0.000666667
 0.992849 -0.156364   1.10141 0.278864 0.000666667
 0.996137 -0.130568   1.04733 -0.137051 0.000666667
 0.992105 -0.149876   1.14567 0.0404597 0.000666667
 0.992379 -0.143597   1.10823 0.0147066 0.000666667
 0.988793 -0.142557   1.12196 -0.0931819 0.000666667
 0.979619 -0.153724   1.16251 -0.0273323 0.000666667
 0.990013 -0.154926   1.12762 -0.028785 0.000666667
 0.986797 -0.151472   1.14832 -0.281161 0.000666667
0.989594 -0.14861  1.12744 -0.0326452 0.000666667
 0.994686 -0.156743   1.10155 0.264823 0.000666667
 0.991423 -0.138932    1.0871 -0.0707372 0.000666667
 0.986068 -0.151378   1.12658 0.0750164 0.000666667
 0.987491 -0.166948   1.12297 0.457308 0.000666667
0.982461 -0.15091  1.12049 0.0364451 0.000666667
 0.990463 -0.145584   1.13249 -0.072848 0.000666667
0.993115 -0.1348 1.09885 -0.0061876 0.000666667
0.990083 -0.13979  1.08396 -0.104764 0.000666667
 0.990979 -0.163092     1.123 0.108506 0.000666667
 0.994453 -0.134281   1.09789 0.0197376 0.000666667
 0.991243 -0.150395   1.08804 0.236052 0.000666667
 0.978017 -0.138897   1.08476 0.13265 0.000666667
 0.987364 -0.145791   1.11733 -0.136159 0.000666667
 0.993439 -0.154653   1.13294 -0.0654459 0.000666667
0.988884 -0.14218  1.13344 0.11629 0.000666667
 0.981002 -0.140473   1.11423 0.00764093 0.000666667
 0.990582 -0.139927   1.08563 -0.111591 0.000666667
 0.977346 -0.144512   1.09334 0.392585 0.000666667
 0.986498 -0.155292   1.13262 -0.202325 0.000666667
 0.989803 -0.142583   1.13066 0.0842145 0.000666667
 0.994743 -0.140365   1.11613 -0.189781 0.000666667
 0.996935 -0.132938   1.09737 -0.179513 0.000666667
 0.989451 -0.142998   1.13349 -0.0845229 0.000666667
  1.00293 -0.149634   1.13433 -0.345435 0.000666667
 0.988357 -0.154332   1.11319 0.0441475 0.000666667
 0.989511 -0.154279   1.15979 0.242635 0.000666667
 0.991601 -0.148781   1.12097 0.0960169 0.000666667
0.982999 -0.15321  1.12828 0.132298 0.000666667
 0.992402 -0.159636   1.13389 -0.0228326 0.000666667
 0.989866 -0.148841   1.11593 -0.0250069 0.000666667
 0.989455 -0.149354   1.12849 -0.201391 0.000666667
 0.993518 -0.141516   1.11708 -0.190876 0.000666667
 0.992876 -0.135264   1.10251 0.0126401 0.000666667
 0.988462 -0.139773   1.08239 -0.112946 0.000666667
 0.989467 -0.142679   1.08506 -0.284357 0.000666667
  0.98177 -0.137389    1.1158 0.206926 0.000666667
 0.982685 -0.154665    1.1634 -0.0281225 0.000666667
 0.990875 -0.156503   1.13124 -0.026731 0.000666667
 0.987136 -0.142141   1.12042 -0.0962332 0.000666667
 0.991706 -0.143889   1.13554 -0.095244 0.000666667
 0.985434 -0.165926    1.1273 0.45894 0.000666667
 0.991342 -0.138252   1.08759 -0.0877919 0.000666667
 0.980918 -0.136935   1.07607 0.00195289 0.000666667
0.989136 -0.15443  1.15936 0.242914 0.000666667
 0.989716 -0.161995   1.12257 0.0920187 0.000666667
0.986125 -0.15495  1.13163 -0.207358 0.000666667
 0.985567 -0.136652   1.07398 0.0106011 0.000666667
  0.98686 -0.149883   1.12612 0.0657163 0.000666667
0.992141 -0.14747  1.11764 -0.00629279 0.000666667
0.992798 -0.15759    1.101 0.242135 0.000666667
 0.994025 -0.150205   1.12759 -0.19093 0.000666667
  0.99135 -0.152282   1.10345 -0.1588 0.000666667
 0.992074 -0.150281   1.10517 0.178619 0.000666667
 0.990926 -0.150995   1.12685 -0.0430446 0.000666667
 0.986835 -0.151645   1.14689 -0.25399 0.000666667
 0.981832 -0.150533   1.09943 0.402387 0.000666667
  0.98874 -0.153553   1.11559 -0.0414961 0.000666667
  1.00172 -0.136778   1.09835 -0.169159 0.000666667
 0.991981 -0.143382    1.1342 -0.0970143 0.000666667
 0.996601 -0.138202   1.10634 -0.0475743 0.000666667
 0.990713 -0.142545   1.08505 -0.111965 0.000666667
0.990479 -0.1434 1.08685 -0.106736 0.000666667
  1.00121 -0.149955   1.13143 0.276959 0.000666667
 0.988915 -0.148867   1.11672 -0.00313345 0.000666667
 0.993286 -0.153036   1.13845 0.0968463 0.000666667
 0.987414 -0.141049   1.11796 -0.085329 0.000666667
 0.986163 -0.142475   1.08197 -0.0366406 0.000666667
0.992207 -0.14454   1.1117 0.0598052 0.000666667
0.990671 -0.15846   1.1364 -0.0567685 0.000666667
 0.989789 -0.147628   1.10452 0.287142 0.000666667
 0.985171 -0.154681   1.12974 0.139838 0.000666667
 0.984612 -0.148257   1.12643 0.0734127 0.000666667
 0.990493 -0.149958    1.1446 -0.0716737 0.000666667
0.990563 -0.14513  1.11018 0.00928674 0.000666667
 0.987135 -0.139172   1.11658 0.0322816 0.000666667
 0.991867 -0.141606   1.08656 -0.0878358 0.000666667
 0.991698 -0.149588   1.11618 -0.031866 0.000666667
 0.981969 -0.154391   1.16682 -0.0723706 0.000666667
 0.980539 -0.152953   1.16313 -0.034055 0.000666667
 0.989416 -0.148513   1.11591 0.00861621 0.000666667
  1.00111 -0.152268   1.13159 -0.359531 0.000666667
 0.989881 -0.149852   1.13177 -0.0466406 0.000666667
 0.989928 -0.137299   1.09032 -0.101131 0.000666667
0.986714 -0.15549  1.13302 -0.0167209 0.000666667
  0.99423 -0.130236   1.09356 -0.036651 0.000666667
 0.989044 -0.153079   1.10784 0.17113 0.000666667
  0.98749 -0.153577   1.12589 -0.0221552 0.000666667
 0.990067 -0.139239   1.08583 -0.0606252 0.000666667
 0.991619 -0.147462   1.13234 -0.101046 0.000666667
 0.987662 -0.148101   1.11784 -0.00317812 0.000666667
 0.987141 -0.144894   1.08824 -0.189606 0.000666667
 0.991842 -0.150137   1.13746 0.148386 0.000666667
 0.985691 -0.141572   1.10153 -0.165174 0.000666667
 0.988988 -0.138357   1.08967 -0.102793 0.000666667
 0.984661 -0.150872   1.12534 0.0655611 0.000666667
 0.986132 -0.150068   1.14302 -0.00604053 0.000666667
 0.99124 -0.14337  1.10995 -0.0169338 0.000666667
  0.98106 -0.158757   1.13662 0.153987 0.000666667
 0.989402 -0.138388   1.08666 -0.0837064 0.000666667
 0.987875 -0.147138   1.11385 0.0469473 0.000666667
 0.990524 -0.149596   1.10676 0.186724 0.000666667
 0.989452 -0.151516   1.12601 -0.0269049 0.000666667
 0.988005 -0.145901   1.08115 -0.303907 0.000666667
 0.993019 -0.157688   1.13621 -0.0423233 0.000666667
0.986711 -0.15946  1.16182 -0.0418259 0.000666667
0.977343 -0.14879  1.10617 0.285752 0.000666667
 0.990534 -0.141208   1.10958 0.00947507 0.000666667
 0.997302 -0.151882   1.10676 0.171765 0.000666667
 0.989148 -0.145946   1.11634 -0.0104522 0.000666667
 0.989527 -0.145536   1.11541 -0.0257652 0.000666667
0.984605 -0.15392  1.13921 -0.196516 0.000666667
 0.989293 -0.143213   1.13312 -0.0800511 0.000666667
 0.987962 -0.146378   1.12613 -0.0155258 0.000666667
 0.988436 -0.142351   1.08715 -0.00102934 0.000666667
 0.999104 -0.127565   1.09191 -0.120544 0.000666667
 0.983421 -0.151416   1.14156 -0.228325 0.000666667
 0.993828 -0.150291   1.12466 -0.167705 0.000666667
0.991482 -0.14004  1.08735 -0.0774034 0.000666667
 0.990904 -0.142136   1.11144 -0.187226 0.000666667
 0.981409 -0.139537   1.09676 -0.131326 0.000666667
 0.981827 -0.166977   1.12305 0.435378 0.000666667
 0.989735 -0.151717   1.14205 0.0988641 0.000666667
 0.990754 -0.147077   1.11412 -0.0279489 0.000666667
 0.981826 -0.146699   1.08151 0.273775 0.000666667
0.989784 -0.15113  1.14065 0.0722752 0.000666667
 0.993728 -0.151426   1.12749 -0.197474 0.000666667
 0.988953 -0.146651   1.10382 0.271109 0.000666667
 0.990076 -0.147057   1.11683 0.00122845 0.000666667
  0.99257 -0.158251   1.10631 -0.0778657 0.000666667
0.992264 -0.14202  1.08508 -0.110397 0.000666667
 0.990049 -0.152159   1.12972 -0.210301 0.000666667
 0.992657 -0.147025   1.13412 -0.07954 0.000666667
 0.986818 -0.145028   1.08412 -0.272287 0.000666667
 0.995033 -0.149613   1.11252 -0.209046 0.000666667
 0.984622 -0.156365   1.13085 -0.197083 0.000666667
 0.989181 -0.150576   1.14688 -0.268975 0.000666667
 0.989574 -0.154914   1.13031 -0.0411847 0.000666667
 0.998115 -0.142777   1.14117 -0.499806 0.000666667
 0.984127 -0.139471   1.07678 0.00643838 0.000666667
 0.987263 -0.153605   1.12652 -0.0429754 0.000666667
 0.993641 -0.150936   1.12794 -0.167137 0.000666667
 0.988366 -0.153265   1.11135 0.0611077 0.000666667
 0.984527 -0.135584   1.07682 0.0242383 0.000666667
 0.996451 -0.152788   1.14119 -0.190709 0.000666667
 0.983077 -0.151685   1.08427 0.276082 0.000666667
 0.988906 -0.163041   1.12498 0.112836 0.000666667
 0.995425 -0.134912   1.17469 -0.0761799 0.000666667
 0.990654 -0.151767   1.08687 0.246685 0.000666667
 0.988228 -0.148031   1.11595 -0.00749375 0.000666667
 0.985524 -0.154316   1.13186 -0.212521 0.000666667
 0.990184 -0.156702   1.10003 0.249395 0.000666667
0.990442 -0.1484 1.11575 -0.0135603 0.000666667
 0.983979 -0.136477   1.07385 -0.00829157 0.000666667
 0.992351 -0.148666   1.12522 -0.190154 0.000666667
 0.984114 -0.152259   1.14717 -0.270316 0.000666667
 0.994218 -0.136991   1.14049 -0.271682 0.000666667
 0.989136 -0.151925   1.14209 0.0965063 0.000666667
 0.997098 -0.141653   1.11719 -0.197536 0.000666667
  0.99522 -0.139419   1.11739 -0.172662 0.000666667
 0.991143 -0.142647   1.11063 -0.0128893 0.000666667
 0.993777 -0.163958   1.12526 0.104799 0.000666667
 0.990062 -0.142155   1.11929 -0.0808785 0.000666667
0.984861 -0.14359  1.09565 -0.0616913 0.000666667
 0.988367 -0.141548   1.13187 -0.24173 0.000666667
 0.984485 -0.152885   1.14121 0.0198492 0.000666667
 0.989024 -0.132831   1.08141 -0.0878506 0.000666667
 0.993269 -0.154464    1.1057 0.192184 0.000666667
0.990568 -0.1477  1.1107 0.0445546 0.000666667
 0.987913 -0.160245   1.13147 -0.0202064 0.000666667
 0.991086 -0.149461   1.14436 0.0488358 0.000666667
 0.999706 -0.152148    1.1417 -0.202127 0.000666667
 0.994155 -0.139136   1.14087 -0.284462 0.000666667
 0.982243 -0.140759    1.1068 0.17576 0.000666667
 0.98904 -0.14819  1.10848 0.18018 0.000666667
 0.987716 -0.157821   1.13308 -0.00271864 0.000666667
 0.993221 -0.151205   1.14826 0.0419948 0.000666667
 0.982034 -0.151779    1.1212 0.0339494 0.000666667
 0.983516 -0.154931    1.1442 -0.181726 0.000666667
  0.98936 -0.140418   1.08672 -0.0909669 0.000666667
 0.982358 -0.137461   1.07393 -0.0315374 0.000666667
 0.988333 -0.142952   1.13786 -0.210018 0.000666667
 0.994501 -0.151786   1.11243 -0.22007 0.000666667
 0.992029 -0.155668     1.159 0.225949 0.000666667
 0.982146 -0.159687   1.13652 0.162157 0.000666667
 0.991364 -0.147712   1.12627 -0.234741 0.000666667
 0.986697 -0.138285   1.11871 0.0177194 0.000666667
 0.986981 -0.144122   1.08513 0.0146655 0.000666667
 0.992736 -0.137239   1.14112 -0.271015 0.000666667
 0.993608 -0.150955    1.1127 -0.215272 0.000666667
0.998077 -0.13829  1.08923 -0.100296 0.000666667
 0.985224 -0.151126   1.14634 -0.263334 0.000666667
 0.986953 -0.141415   1.12489 -0.415343 0.000666667
 0.987491 -0.153382     1.146 -0.267197 0.000666667
 0.982862 -0.150293   1.11876 0.0544012 0.000666667
 0.990238 -0.145284   1.13447 -0.0710465 0.000666667
  0.99153 -0.141586   1.10943 0.00499693 0.000666667
0.981556 -0.16313   1.1267 0.064559 0.000666667
 0.993082 -0.136555   1.10318 -0.067288 0.000666667
 0.992349 -0.156467   1.13137 0.0373008 0.000666667
 0.981803 -0.150223   1.10155 0.381383 0.000666667
 0.984177 -0.155779   1.16242 -0.030221 0.000666667
 0.992866 -0.147621   1.12377 0.108318 0.000666667
0.993459 -0.14071  1.08731 -0.0679099 0.000666667
  0.99099 -0.149743   1.14471 0.00073088 0.000666667
0.990703 -0.14536  1.12533 -0.00516609 0.000666667
  1.00231 -0.146907   1.13496 -0.356011 0.000666667
0.991902 -0.15187  1.08704 0.258829 0.000666667
0.983495 -0.15194  1.12526 -0.0364666 0.000666667
 0.989798 -0.152724   1.12806 -0.0419119 0.000666667
 0.981892 -0.159981   1.12996 0.0243169 0.000666667
 0.985707 -0.165695    1.1239 0.434466 0.000666667
 0.986031 -0.143826    1.1548 -0.0562848 0.000666667
 0.988814 -0.153666   1.16166 0.215815 0.000666667
 0.991967 -0.147481   1.14545 -0.0484815 0.000666667
  0.98745 -0.141988   1.09152 0.36714 0.000666667
 0.989967 -0.149222   1.11982 0.0468417 0.000666667
 0.986755 -0.141128   1.08078 -0.0488783 0.000666667
 0.982121 -0.150091   1.08476 0.301455 0.000666667
 0.992038 -0.147581   1.14471 -0.0494553 0.000666667
 0.989882 -0.148107   1.11121 0.0328173 0.000666667
 0.994801 -0.144942   1.12446 -0.16161 0.000666667
 0.992542 -0.142634   1.08578 -0.00828014 0.000666667
 0.988937 -0.141939   1.08566 -0.0924187 0.000666667
  0.99078 -0.157461   1.13764 -0.0343718 0.000666667
 0.973793 -0.161722   1.14375 0.246832 0.000666667
 0.982637 -0.137681   1.08326 0.03619 0.000666667
  0.98355 -0.148681    1.1024 0.376494 0.000666667
 0.981366 -0.149669   1.08445 0.276558 0.000666667
 0.990994 -0.150716   1.14073 0.105981 0.000666667
  0.98863 -0.154538   1.12351 -0.228453 0.000666667
  1.00279 -0.159535   1.11755 -0.160373 0.000666667
 0.992032 -0.156597   1.13532 -0.0592816 0.000666667
 0.982402 -0.156538   1.13637 0.137248 0.000666667
 0.987756 -0.153295   1.12943 -0.00749264 0.000666667
 0.989769 -0.153609    1.1605 0.2323 0.000666667
 0.987765 -0.142717   1.08129 -0.042825 0.000666667
 0.998505 -0.133558   1.09758 -0.202165 0.000666667
 0.991252 -0.151616   1.12333 -0.202849 0.000666667
 0.986346 -0.155409   1.12827 0.0287099 0.000666667
  0.99376 -0.152522   1.11333 -0.215916 0.000666667
 0.992047 -0.149564   1.10545 0.155657 0.000666667
 0.984373 -0.148954    1.1279 -0.0175118 0.000666667
 0.988776 -0.149373   1.11379 0.0141392 0.000666667
 0.985345 -0.156652    1.1623 -0.0469649 0.000666667
 0.990038 -0.152628   1.10582 0.167832 0.000666667
 0.987242 -0.145271    1.0845 -0.279808 0.000666667
 0.989291 -0.154578   1.12914 -0.00560981 0.000666667
 0.992721 -0.130952   1.04959 -0.128246 0.000666667
 0.983646 -0.152127   1.13865 -0.000420448 0.000666667
 0.990438 -0.145738   1.13599 -0.092444 0.000666667
 0.994778 -0.155772   1.13286 0.0197367 0.000666667
 0.993843 -0.154842   1.13214 0.0409173 0.000666667
 0.990897 -0.137999   1.08556 -0.0894639 0.000666667
 0.992041 -0.141582   1.08742 -0.101575 0.000666667
   0.9905 -0.163391   1.12324 0.117911 0.000666667
 0.989521 -0.141268   1.08433 -0.101021 0.000666667
  1.00409 -0.148296   1.13377 -0.341219 0.000666667
 0.991845 -0.153285    1.1421 0.0978509 0.000666667
 0.984416 -0.140846   1.07915 -0.227043 0.000666667
 0.987501 -0.151542   1.14113 -0.0146359 0.000666667
0.994961 -0.1309 1.04818 -0.119122 0.000666667
 0.984934 -0.149583   1.14458 -0.268919 0.000666667
0.993663 -0.14715  1.12108 0.0741555 0.000666667
 0.989977 -0.147379   1.14428 -0.07369 0.000666667
0.987812 -0.15093  1.14221 -0.0137817 0.000666667
 0.991419 -0.154379   1.14129 0.0983233 0.000666667
 0.989096 -0.147964   1.11566 0.00601837 0.000666667
 0.973121 -0.162059   1.14302 0.234864 0.000666667
 0.991275 -0.149146   1.14614 -0.0531672 0.000666667
 0.989686 -0.145221   1.09131 -0.208201 0.000666667
0.987884 -0.1588 1.11182 -0.0508266 0.000666667
 0.990925 -0.152124   1.12245 0.128665 0.000666667
   0.9905 -0.153992   1.11398 0.0703419 0.000666667
 0.990002 -0.157415     1.131 0.00802702 0.000666667
 0.991123 -0.145676   1.13411 -0.0860144 0.000666667
 0.990325 -0.140503   1.18563 0.231542 0.000666667
 0.991955 -0.140356    1.1101 -0.198507 0.000666667
0.996629 -0.1537 1.13987 0.0799498 0.000666667
 0.990105 -0.155763   1.12742 0.00467446 0.000666667
0.994358 -0.15103  1.11324 -0.213566 0.000666667
 0.983627 -0.150725   1.12891 0.158559 0.000666667
 0.990394 -0.153084   1.12999 -0.0554092 0.000666667
 0.983061 -0.142126   1.10576 -0.189923 0.000666667
 0.981816 -0.152366   1.12751 0.129446 0.000666667
   0.9885 -0.159513   1.13477 -0.0394749 0.000666667
 0.990389 -0.146426   1.11348 -0.00483524 0.000666667
 0.988067 -0.149755   1.11618 -0.0200936 0.000666667
 0.982011 -0.153815   1.13483 0.343017 0.000666667
 0.994429 -0.144736   1.12283 -0.172086 0.000666667
0.989305 -0.1499 1.14499 -0.0577462 0.000666667
 0.976689 -0.141852   1.10672 0.143116 0.000666667
 0.987617 -0.149973   1.14189 -1.50061e-05 0.000666667
 0.992116 -0.148169   1.12259 0.0907411 0.000666667
 0.986716 -0.142712   1.11996 -0.09042 0.000666667
 0.988992 -0.145731   1.15254 -0.064341 0.000666667
0.984927 -0.15082  1.13955 0.0457192 0.000666667
  0.98954 -0.150777   1.15971 0.240007 0.000666667
0.979478 -0.15094  1.12083 0.226405 0.000666667
 0.988135 -0.147706   1.12576 -0.259702 0.000666667
 0.993144 -0.148034   1.11264 -0.205327 0.000666667
 0.983287 -0.150655   1.08196 0.273699 0.000666667
 0.982351 -0.151183   1.12846 0.147131 0.000666667
  0.98964 -0.147081   1.12771 -0.268106 0.000666667
  0.99386 -0.149103   1.10495 -0.0120976 0.000666667
 0.990398 -0.149637   1.12071 0.0563356 0.000666667
 0.990959 -0.151389   1.10974 0.170175 0.000666667
 0.981425 -0.160874   1.13807 0.155252 0.000666667
 0.990824 -0.161597   1.12402 0.0866559 0.000666667
 0.989306 -0.152374   1.09835 -0.129705 0.000666667
 0.977664 -0.148663    1.1226 0.228711 0.000666667
 0.989459 -0.143302   1.09187 -0.165719 0.000666667
 0.983421 -0.152638   1.12768 0.113907 0.000666667
 0.989718 -0.153686   1.12971 -0.220406 0.000666667
 0.992676 -0.150487   1.14494 0.0398596 0.000666667
 0.991661 -0.141212   1.08551 -0.0750254 0.000666667
 0.99424 -0.14686  1.14369 -0.0681078 0.000666667
 0.990078 -0.152419   1.10869 0.162676 0.000666667
 0.984207 -0.124354   1.08696 -0.142378 0.000666667
 0.991514 -0.148992   1.13083 -0.0431698 0.000666667
0.990014 -0.15096  1.12759 -0.17747 0.000666667
 0.990138 -0.151565   1.10536 0.176106 0.000666667
 0.988091 -0.152703   1.14396 -0.0184974 0.000666667
 0.993732 -0.146914   1.14533 -0.0701486 0.000666667
 0.988572 -0.147289   1.14309 -0.0734922 0.000666667
 0.982535 -0.152046   1.14055 0.0367302 0.000666667
 0.980935 -0.162805   1.12797 0.0515814 0.000666667
 0.992134 -0.142169   1.13445 -0.119113 0.000666667
 0.991376 -0.147636   1.12163 -0.253988 0.000666667
 0.989592 -0.150626   1.14113 -0.00885653 0.000666667
 0.984379 -0.150582   1.08247 0.293785 0.000666667
 0.990209 -0.144224   1.08895 0.0132809 0.000666667
 0.986722 -0.151509   1.14713 -0.284099 0.000666667
 0.992327 -0.149939   1.14767 0.0671234 0.000666667
 0.989988 -0.151941   1.14622 -0.0406904 0.000666667
 0.992388 -0.155514   1.13778 -0.0460881 0.000666667
 0.986368 -0.157362   1.13191 0.00953371 0.000666667
 0.990452 -0.153591   1.12794 -0.0400166 0.000666667
 0.982185 -0.138379   1.07333 -0.0622616 0.000666667
 0.984263 -0.151674   1.12755 -0.0396291 0.000666667
 0.988031 -0.146085   1.09045 -0.188629 0.000666667
0.990331 -0.15081  1.13012 -0.0397394 0.000666667
  0.99387 -0.148745   1.12456 0.0750963 0.000666667
  0.98675 -0.141778   1.08205 -0.0491769 0.000666667
 0.991435 -0.156551   1.13482 -0.039672 0.000666667
 0.992041 -0.150352   1.12867 -0.218154 0.000666667
 0.995093 -0.146157   1.13965 -0.478711 0.000666667
 0.981017 -0.150822   1.12997 0.143197 0.000666667
 0.981181 -0.150487   1.13026 0.118825 0.000666667
 0.993849 -0.149165   1.12084 0.0872236 0.000666667
 0.991557 -0.157848   1.13673 -0.0406564 0.000666667
 0.994382 -0.134261   1.09608 0.0126804 0.000666667
 0.988275 -0.150476   1.14646 -0.294353 0.000666667
 0.987783 -0.143048   1.13993 -0.164738 0.000666667
  0.98672 -0.152088   1.15973 0.24884 0.000666667
  1.00832 -0.147908   1.10241 -0.254069 0.000666667
 0.987152 -0.151004   1.08176 0.294826 0.000666667
  0.98872 -0.151754   1.12563 0.135367 0.000666667
0.989328 -0.15019   1.1047 0.182351 0.000666667
  0.99022 -0.139773   1.08651 -0.0834525 0.000666667
 0.991993 -0.147389   1.12373 0.0883686 0.000666667
 0.982985 -0.151317    1.1406 0.0141351 0.000666667
 0.983682 -0.142021   1.10295 -0.176755 0.000666667
 0.982005 -0.150774   1.12738 -0.0518176 0.000666667
 0.988521 -0.141982   1.11641 -0.0584382 0.000666667
 0.989977 -0.143745   1.13444 -0.115006 0.000666667
 0.986235 -0.153131   1.14508 -0.252625 0.000666667
 0.991681 -0.149584   1.14593 -0.0706596 0.000666667
 0.980333 -0.151871    1.1114 0.149415 0.000666667
 0.994476 -0.148269    1.1131 -0.185966 0.000666667
 0.986618 -0.155692    1.1319 -0.190035 0.000666667
 0.992701 -0.139442   1.08632 -0.122416 0.000666667
0.987318 -0.15289  1.12158 -0.193301 0.000666667
  0.98447 -0.166102   1.12369 0.455412 0.000666667
 0.996396 -0.143551   1.13962 -0.470863 0.000666667
 0.989001 -0.148019    1.1269 -0.0275921 0.000666667
  0.98686 -0.142911   1.08477 -0.286455 0.000666667
 0.992925 -0.143818   1.13174 0.109281 0.000666667
 0.988061 -0.154002   1.15855 0.251728 0.000666667
  0.98766 -0.131704   1.12272 -0.0489354 0.000666667
 0.984294 -0.144943    1.1105 0.363826 0.000666667
0.993633 -0.15267  1.11245 -0.207023 0.000666667
 0.993811 -0.150509   1.12802 -0.212411 0.000666667
 0.991793 -0.135535   1.10659 -0.0689863 0.000666667
  0.99397 -0.151214   1.11425 -0.224845 0.000666667
 0.990253 -0.155911   1.13387 -0.0437875 0.000666667
0.993193 -0.15056  1.11421 -0.233723 0.000666667
 0.993335 -0.149913   1.12684 -0.164569 0.000666667
0.982281 -0.1503 1.10104 0.428205 0.000666667
 0.993826 -0.149629   1.14469 0.0339218 0.000666667
 0.988085 -0.146581   1.11263 0.0564563 0.000666667
 0.992993 -0.153301   1.12787 -0.193278 0.000666667
  0.98605 -0.151421   1.14251 -0.0170397 0.000666667
 0.980153 -0.140076   1.10905 0.155834 0.000666667
 0.98706 -0.15871  1.16142 -0.0455486 0.000666667
 0.983908 -0.137472   1.07401 0.00719911 0.000666667
 0.987772 -0.154693   1.13043 0.0117496 0.000666667
 0.991475 -0.144712   1.13553 -0.083046 0.000666667
 0.986529 -0.149263   1.11718 -0.0762507 0.000666667
 0.989382 -0.141808   1.11993 -0.0869386 0.000666667
 0.988511 -0.147429   1.11231 0.00648153 0.000666667
 0.992284 -0.128747   1.04773 -0.134234 0.000666667
0.983076 -0.15143  1.14122 0.0285818 0.000666667
 0.981943 -0.149149   1.09967 0.395025 0.000666667
 0.980774 -0.143936   1.10994 0.0452992 0.000666667
 0.980851 -0.160151   1.11541 0.21389 0.000666667
 0.981494 -0.149024   1.08133 0.29741 0.000666667
  0.98904 -0.151289   1.12943 -0.030889 0.000666667
  0.98723 -0.152793   1.11674 -0.0470738 0.000666667
 0.988293 -0.152479   1.14289 0.0744814 0.000666667
 0.980331 -0.130054   1.08233 -0.231407 0.000666667
  0.99305 -0.139986   1.13986 -0.286795 0.000666667
 0.985778 -0.149857   1.12685 -0.0747223 0.000666667
 0.986792 -0.141848   1.11692 -0.0977647 0.000666667
 0.984724 -0.150418    1.0824 0.268681 0.000666667
 0.989326 -0.151756   1.10839 0.197809 0.000666667
 0.990229 -0.153663   1.12585 -0.0132166 0.000666667
 0.988606 -0.143123   1.12189 -0.0829929 0.000666667
 0.993233 -0.146017   1.13527 -0.0756097 0.000666667
 0.987379 -0.154293    1.1087 0.0457113 0.000666667
 0.983676 -0.165434   1.12627 0.448908 0.000666667
 0.989917 -0.152901   1.12718 -0.0542389 0.000666667
  0.99401 -0.150901   1.10425 -0.0359436 0.000666667
 0.990906 -0.148972   1.13295 -0.069904 0.000666667
 0.992829 -0.158547   1.10562 -0.0659926 0.000666667
 0.984385 -0.151748   1.12897 0.133837 0.000666667
 0.982457 -0.165664   1.12514 0.451218 0.000666667
 0.981361 -0.149133   1.08316 0.290979 0.000666667
 0.991297 -0.148521   1.12379 -0.23958 0.000666667
 0.989249 -0.148795   1.12413 -0.269965 0.000666667
 0.990186 -0.152469   1.10523 -0.159664 0.000666667
 0.987213 -0.156101   1.11695 -0.0286978 0.000666667
 0.983262 -0.151698   1.14139 0.0320561 0.000666667
 0.988102 -0.154579   1.11208 0.0607763 0.000666667
 0.986919 -0.155124   1.13065 -0.00955524 0.000666667
 0.992826 -0.141417   1.13416 -0.124764 0.000666667
 0.993579 -0.154481   1.12792 0.0336773 0.000666667
 0.987422 -0.139738   1.08432 -0.111962 0.000666667
 0.985674 -0.151714   1.12737 -0.0780765 0.000666667
 0.990181 -0.140801    1.1206 -0.091337 0.000666667
  1.00206 -0.164651   1.12102 0.173154 0.000666667
 0.990266 -0.157823   1.13489 -0.0328117 0.000666667
 0.984883 -0.153286   1.12829 0.0167023 0.000666667
   0.9943 -0.154813   1.15786 -0.224964 0.000666667
 0.981322 -0.142408   1.10882 0.374253 0.000666667
 0.991422 -0.150162   1.14546 -0.0664185 0.000666667
0.982549 -0.14972  1.09988 0.408697 0.000666667
 0.987535 -0.141961   1.12229 -0.11299 0.000666667
 0.988765 -0.156414   1.10795 -0.0635347 0.000666667
 0.986481 -0.142636   1.09424 0.358504 0.000666667
 0.991068 -0.150884   1.14251 -0.0245222 0.000666667
  0.99342 -0.150695   1.10612 -0.00986339 0.000666667
 0.987953 -0.151753   1.14472 -0.285487 0.000666667
 0.995378 -0.133964   1.10278 -0.0149393 0.000666667
  0.98874 -0.143663   1.09089 -0.194914 0.000666667
  1.00975 -0.147952   1.11251 -0.290552 0.000666667
 0.988763 -0.152135   1.16047 0.258339 0.000666667
 0.995992 -0.137595   1.10682 -0.0248803 0.000666667
 0.986174 -0.165803   1.12324 0.455205 0.000666667
 0.984331 -0.150942   1.08267 0.267435 0.000666667
 0.989207 -0.139981   1.13178 -0.24483 0.000666667
 0.989751 -0.147982   1.11488 -0.0231454 0.000666667
  0.97655 -0.163477   1.16742 -0.0171744 0.000666667
 0.993183 -0.156279   1.13483 -0.0394197 0.000666667
 0.984278 -0.154316    1.1642 -0.0663973 0.000666667
 0.991787 -0.151926   1.12478 -0.267574 0.000666667
 0.985652 -0.152642   1.12635 -0.0511919 0.000666667
 0.989449 -0.154405   1.11492 0.0402955 0.000666667
 0.990765 -0.139314   1.09004 -0.10452 0.000666667
  0.99003 -0.145167    1.1328 -0.0888149 0.000666667
 0.989658 -0.150897    1.1421 -0.00217994 0.000666667
 0.97681 -0.13503  1.09988 -0.0454242 0.000666667
 0.986251 -0.142464   1.08232 -0.0278252 0.000666667
 0.987083 -0.154684   1.11259 0.0392039 0.000666667
 0.974315 -0.150435   1.16008 -0.0255496 0.000666667
 0.990386 -0.142571   1.11126 -0.024319 0.000666667
 0.994654 -0.150845   1.13813 0.00136008 0.000666667
 0.991741 -0.152493   1.14351 -0.0586326 0.000666667
 0.983155 -0.138393   1.07453 0.0272381 0.000666667
0.993488 -0.15069  1.13767 0.132622 0.000666667
 0.989183 -0.139013   1.08244 -0.0916015 0.000666667
  0.99153 -0.143706   1.11117 -0.209246 0.000666667
 0.981245 -0.151004   1.08544 0.279275 0.000666667
0.983497 -0.15377  1.14189 -0.242518 0.000666667
 0.987612 -0.142089   1.12155 -0.0803632 0.000666667
 0.989853 -0.145377   1.11343 0.0301748 0.000666667
  1.00168 -0.158234   1.11882 -0.16382 0.000666667
 0.982657 -0.138659   1.11475 0.225809 0.000666667
 0.976652 -0.146473    1.0932 0.378735 0.000666667
 0.989384 -0.146913   1.09213 -0.191583 0.000666667
 0.992249 -0.151306   1.12552 -0.0132953 0.000666667
 0.991603 -0.137513    1.0984 -0.0124178 0.000666667
 0.985503 -0.153358   1.09893 -0.0218175 0.000666667
 0.991495 -0.143774   1.11137 0.00738485 0.000666667
 0.989147 -0.145854   1.08865 0.0095646 0.000666667
 0.988235 -0.141084   1.08808 -0.107514 0.000666667
 0.991585 -0.137697   1.10363 -0.070582 0.000666667
 0.993368 -0.149084   1.08777 0.24218 0.000666667
 0.982303 -0.150927   1.13877 0.0385784 0.000666667
 0.988935 -0.144008   1.13084 0.123019 0.000666667
 0.990123 -0.149563   1.12509 -0.266205 0.000666667
 0.994327 -0.142219   1.11728 -0.205568 0.000666667
 0.991817 -0.152946   1.08704 0.233529 0.000666667
  0.99022 -0.144617   1.13068 0.110729 0.000666667
 0.985272 -0.143105   1.08155 -0.0691969 0.000666667
0.987332 -0.1503 1.11721 -0.100689 0.000666667
  0.99006 -0.144518   1.10475 0.268531 0.000666667
  1.00178 -0.135138   1.09812 -0.169519 0.000666667
 0.982144 -0.148872    1.1017 0.379938 0.000666667
 0.990601 -0.154655   1.12825 -0.20315 0.000666667
  0.98844 -0.133676   1.12227 -0.03247 0.000666667
 0.983688 -0.148926   1.08495 0.290069 0.000666667
0.984404 -0.13732  1.07373 0.00828586 0.000666667
0.991982 -0.15088  1.14357 -0.000842745 0.000666667
 0.987851 -0.149975   1.10947 -0.0553061 0.000666667
  0.98879 -0.159413   1.11251 -0.0404968 0.000666667
 0.988263 -0.151664    1.1146 -0.0413773 0.000666667
 0.990987 -0.147111   1.11545 -0.0159385 0.000666667
 0.993516 -0.153249   1.12716 -0.207914 0.000666667
 0.993996 -0.142341   1.11477 -0.197788 0.000666667
  1.00121 -0.139338   1.09624 -0.180092 0.000666667
 0.982903 -0.154025   1.13229 0.357302 0.000666667
 0.989222 -0.157762   1.13239 -0.0371854 0.000666667
 0.992307 -0.150281   1.14592 -0.0696284 0.000666667
 0.985824 -0.154117   1.10121 -0.0167577 0.000666667
 0.984739 -0.140334   1.11766 0.00432901 0.000666667
0.982543 -0.13808  1.07547 0.0134434 0.000666667
 0.991668 -0.146139   1.13388 -0.0992762 0.000666667
  1.00349 -0.149684   1.13089 -0.355483 0.000666667
  1.00002 -0.145299   1.13816 -0.459718 0.000666667
 0.990146 -0.146866   1.11665 -0.0134002 0.000666667
 0.988397 -0.155682   1.12955 0.0182147 0.000666667
 0.983985 -0.140633   1.07691 -0.228775 0.000666667
 0.991454 -0.146324   1.12267 0.08724 0.000666667
   0.9926 -0.148925   1.10411 -0.0111224 0.000666667
 0.997221 -0.139693   1.08579 -0.110311 0.000666667
 0.994604 -0.141534   1.11551 -0.20893 0.000666667
 0.988281 -0.143541    1.0851 -0.296034 0.000666667
 0.993845 -0.153178   1.13027 0.0483701 0.000666667
0.990665 -0.13894  1.08809 -0.422207 0.000666667
 0.988862 -0.152233   1.10694 -0.166192 0.000666667
 0.990861 -0.154014   1.16035 0.229008 0.000666667
  0.99411 -0.155291   1.13365 0.115566 0.000666667
 0.988507 -0.161102   1.12534 -0.111488 0.000666667
 0.987395 -0.151249   1.12804 -0.0385542 0.000666667
  1.00226 -0.157806   1.11854 -0.147165 0.000666667
   0.9853 -0.152899    1.1276 -0.0422611 0.000666667
 0.983761 -0.138891   1.08439 0.0334012 0.000666667
 0.993966 -0.153362   1.15802 -0.224756 0.000666667
 0.990014 -0.153296   1.12749 -0.00816365 0.000666667
 0.988308 -0.155362   1.12818 0.0240331 0.000666667
 0.989553 -0.151844   1.12364 -0.23299 0.000666667
0.982463 -0.15541  1.13264 0.328593 0.000666667
 0.987909 -0.141593   1.08788 0.0274574 0.000666667
 0.986702 -0.140607   1.09636 -0.0908794 0.000666667
  0.98847 -0.140721   1.10676 -0.185567 0.000666667
 0.985047 -0.150389   1.11366 -0.0189374 0.000666667
 0.980749 -0.157774   1.14248 -0.168216 0.000666667
  0.98912 -0.152421   1.12816 -0.0343412 0.000666667
 0.998207 -0.140405   1.08601 -0.11507 0.000666667
  0.99056 -0.141095   1.08811 -0.0144088 0.000666667
 0.987507 -0.142247   1.14075 -0.198263 0.000666667
 0.990195 -0.157737   1.10658 -0.062318 0.000666667
 0.987593 -0.158958   1.16105 -0.0476131 0.000666667
 0.984895 -0.140598   1.08207 -0.0619254 0.000666667
 0.990966 -0.147268   1.14411 -0.0854277 0.000666667
 0.991928 -0.149409   1.12859 -0.0243947 0.000666667
 0.988831 -0.142461   1.08479 -0.054262 0.000666667
 0.991139 -0.146928   1.12969 -0.0434022 0.000666667
0.980547 -0.15624  1.13751 0.176044 0.000666667
0.979319 -0.14855  1.10761 0.298611 0.000666667
0.992466 -0.14967  1.12809 -0.0125435 0.000666667
 0.990987 -0.142423   1.09124 -0.189907 0.000666667
 0.995156 -0.152457   1.13255 0.0975703 0.000666667
 0.990295 -0.150091   1.14483 -0.0132036 0.000666667
 0.985642 -0.141483    1.1204 -0.137353 0.000666667
 0.990292 -0.156947   1.13216 -0.0224105 0.000666667
 0.985133 -0.152922   1.12509 -0.0421508 0.000666667
 0.979303 -0.151386   1.11671 0.303058 0.000666667
 0.984444 -0.139697   1.08265 -0.0701431 0.000666667
 0.997261 -0.151447   1.10571 0.19381 0.000666667
0.978706 -0.16498  1.08466 0.256766 0.000666667
 0.990962 -0.143943   1.12404 -0.0366528 0.000666667
 0.992884 -0.146892   1.14431 -0.0568206 0.000666667
  0.99516 -0.144126   1.13908 -0.482657 0.000666667
 0.982092 -0.151594   1.13987 0.023965 0.000666667
 0.989932 -0.139908   1.08617 -0.0769313 0.000666667
  1.0016 -0.14636  1.10396 0.0230495 0.000666667
 0.995309 -0.144164   1.13937 -0.475264 0.000666667
 0.989831 -0.148448   1.11576 -0.0116757 0.000666667
 0.986782 -0.153012   1.11415 0.0365902 0.000666667
 0.990888 -0.157242   1.10541 -0.0672734 0.000666667
 0.985818 -0.144356   1.15559 -0.0611845 0.000666667
 0.991626 -0.150939   1.12703 -0.0302812 0.000666667
 0.991151 -0.150299   1.13107 -0.0459684 0.000666667
 0.989551 -0.148824   1.12659 -0.0492795 0.000666667
 0.982659 -0.153184   1.13435 0.322779 0.000666667
 0.993814 -0.135198   1.10156 0.0207145 0.000666667
 0.981879 -0.154109   1.13355 0.324521 0.000666667
 0.984567 -0.150031   1.08227 0.289154 0.000666667
  0.99052 -0.150749   1.14576 -0.0500162 0.000666667
  0.98852 -0.147223   1.15195 -0.0591891 0.000666667
 0.987904 -0.152394    1.1285 -0.051833 0.000666667
 0.984496 -0.165687   1.12537 0.441627 0.000666667
 0.978922 -0.147501   1.10871 0.0826495 0.000666667
 0.977456 -0.152073   1.12255 0.193117 0.000666667
 0.987574 -0.151273   1.12531 0.134062 0.000666667
 0.986674 -0.154942   1.13112 -0.00248814 0.000666667
 0.991493 -0.150844   1.14055 0.0724417 0.000666667
  0.99039 -0.141878   1.08822 -0.105256 0.000666667
 0.983895 -0.139316   1.07828 -0.226934 0.000666667
0.987765 -0.15244  1.14721 -0.253241 0.000666667
 0.985125 -0.155283   1.11648 -0.0351809 0.000666667
 0.981906 -0.145257   1.10891 0.36909 0.000666667
 0.982048 -0.150695    1.0842 0.282573 0.000666667
 0.994157 -0.152214   1.12954 -0.195293 0.000666667
 0.988286 -0.151099    1.1066 0.192896 0.000666667
 0.989466 -0.147826   1.11687 -0.0173723 0.000666667
0.983258 -0.14963  1.10057 0.378541 0.000666667
 0.992127 -0.137315   1.10295 -0.0621409 0.000666667
 0.984533 -0.140293   1.11746 -0.190882 0.000666667
0.98889 -0.1512 1.12918 -0.0435648 0.000666667
 0.985801 -0.142755   1.08104 -0.0414368 0.000666667
 0.974041 -0.148491   1.10561 0.069864 0.000666667
 0.990879 -0.149944    1.1316 -0.0422811 0.000666667
 0.988329 -0.151826   1.14627 -0.293523 0.000666667
 0.98769 -0.15121  1.11436 -0.0497283 0.000666667
 0.993032 -0.156876     1.131 0.0524973 0.000666667
 0.978762 -0.145765   1.13738 0.134232 0.000666667
 0.988055 -0.140999   1.14054 -0.189518 0.000666667
 0.988425 -0.146377    1.0914 -0.195471 0.000666667
 0.991973 -0.158059   1.13523 -0.036887 0.000666667
  0.98156 -0.153631   1.16559 -0.0439251 0.000666667
 0.989179 -0.160618   1.13365 -0.0631781 0.000666667
 0.995339 -0.133715   1.17541 -0.0806006 0.000666667
 0.991719 -0.143864   1.10945 -0.0174885 0.000666667
  1.00391 -0.158068   1.11633 -0.148941 0.000666667
 0.990637 -0.142233   1.10957 -0.0168147 0.000666667
 0.989572 -0.141754   1.13308 -0.232774 0.000666667
 0.990157 -0.155871   1.13272 -0.0136709 0.000666667
  0.98657 -0.152577    1.1275 0.0291481 0.000666667
 0.991576 -0.136742   1.08615 -0.0745975 0.000666667
 0.989719 -0.145749   1.09034 -0.197345 0.000666667
 0.989811 -0.152667   1.09482 -0.141717 0.000666667
 0.993221 -0.158508   1.13764 -0.0522844 0.000666667
0.991918 -0.15095  1.12998 -0.0530202 0.000666667
 0.994821 -0.147905   1.11329 -0.212128 0.000666667
 0.982025 -0.151633     1.164 -0.0425204 0.000666667
   1.0007 -0.147068   1.13267 -0.373155 0.000666667
 0.991953 -0.149263   1.14676 -0.0604828 0.000666667
    0.981 -0.138513   1.12018 -0.0301183 0.000666667
 0.994983 -0.153298   1.14017 0.0982247 0.000666667
 0.989957 -0.156999   1.13274 -0.00735074 0.000666667
 0.984227 -0.137099   1.07684 -0.00170756 0.000666667
 0.990499 -0.148344    1.1308 -0.0571576 0.000666667
 0.990254 -0.153316   1.13142 -0.0315096 0.000666667
 0.981766 -0.147693   1.12252 0.0154748 0.000666667
 0.989562 -0.153027   1.13007 -0.0230976 0.000666667
 0.983229 -0.154399   1.09736 0.0784432 0.000666667
  0.99204 -0.145386   1.10945 0.0416603 0.000666667
  0.99225 -0.137615   1.14112 -0.280017 0.000666667
 0.980797 -0.157187   1.13726 0.155359 0.000666667
 0.989598 -0.152225   1.10698 0.182532 0.000666667
0.989719 -0.14373  1.11862 -0.0693418 0.000666667
  0.98223 -0.152256   1.16524 -0.0250337 0.000666667
 0.990827 -0.139686   1.08556 -0.0853637 0.000666667
  0.97735 -0.146499   1.15947 -0.163344 0.000666667
 0.989782 -0.138698   1.08693 -0.100879 0.000666667
 0.989676 -0.156622   1.15784 0.221512 0.000666667
 0.993669 -0.152442   1.14045 0.0924095 0.000666667
 0.990031 -0.140795   1.08655 -0.0928377 0.000666667
 0.985448 -0.149462   1.12506 0.0475159 0.000666667
 0.990751 -0.155453   1.13669 -0.0440571 0.000666667
 0.988673 -0.153369   1.12956 -5.09469e-05 0.000666667
 0.990062 -0.151015    1.1058 0.185417 0.000666667
 0.988991 -0.152066   1.12846 -0.0311646 0.000666667
0.991357 -0.15675  1.13762 -0.0497572 0.000666667
 0.988367 -0.150563   1.11415 -0.0413288 0.000666667
 0.990319 -0.143257   1.10845 0.00235967 0.000666667
0.992625 -0.13975  1.08374 -0.1043 0.000666667
 0.981788 -0.150534   1.08205 0.284322 0.000666667
 0.990964 -0.148844   1.11491 -0.0297178 0.000666667
 0.987189 -0.144267   1.08329 -0.0828678 0.000666667
 0.986598 -0.139268   1.11734 0.0139842 0.000666667
 0.990425 -0.151576   1.14366 -0.00328539 0.000666667
 0.991017 -0.141115   1.08691 -0.0825028 0.000666667
 0.991322 -0.139813   1.08665 -0.0731981 0.000666667
 0.992418 -0.157252   1.13139 0.0365579 0.000666667
 0.981541 -0.144979   1.14879 -0.118928 0.000666667
 0.995176 -0.151454   1.10725 0.174065 0.000666667
 0.989831 -0.145037   1.08729 0.00239116 0.000666667
 0.989721 -0.150448   1.14219 0.0837395 0.000666667
0.989517 -0.15124  1.12656 -0.0382314 0.000666667
 0.989928 -0.141607   1.08805 0.00959657 0.000666667
 0.991361 -0.148388    1.1298 -0.0546911 0.000666667
  0.98858 -0.150033   1.12842 -0.204751 0.000666667
  0.98974 -0.158252   1.13425 -0.018349 0.000666667
 0.989414 -0.137969   1.08416 -0.0839996 0.000666667
 0.990822 -0.151798   1.10923 0.182547 0.000666667
 0.983952 -0.168447   1.12773 0.454086 0.000666667
 0.990002 -0.150236    1.1078 0.167058 0.000666667
  0.99121 -0.149509   1.11412 -0.0214991 0.000666667
 0.988273 -0.143738   1.14156 -0.163527 0.000666667
 0.988865 -0.140202   1.13108 -0.248791 0.000666667
0.997095 -0.13907  1.08586 -0.122004 0.000666667
0.985633  -0.151 1.12809 0.13624 0.000666667
 0.989432 -0.154927   1.12828 -0.027308 0.000666667
 0.983963 -0.167606   1.12378 0.444285 0.000666667
 0.987263 -0.153164    1.1165 -0.0714754 0.000666667
 0.988626 -0.155776   1.13008 -0.210305 0.000666667
 0.985093 -0.147444   1.12874 0.156389 0.000666667
 0.992605 -0.149056   1.11336 -0.214204 0.000666667
 0.993066 -0.159325   1.13245 -0.0244993 0.000666667
 0.991326 -0.154419   1.16051 0.245238 0.000666667
  0.98952 -0.154606   1.12798 -0.0502684 0.000666667
 0.989051 -0.146276   1.13186 0.0631514 0.000666667
 0.985562 -0.157736   1.16251 -0.0676294 0.000666667
  0.97735 -0.146028   1.09864 0.168119 0.000666667
 0.993139 -0.152523   1.13072 -0.211721 0.000666667
 0.990062 -0.141239   1.08453 -0.296309 0.000666667
0.985298 -0.14054   1.0987 -0.0733199 0.000666667
 0.979275 -0.158409   1.13451 0.509001 0.000666667
 0.990995 -0.149822   1.12464 -0.287963 0.000666667
  0.99679 -0.140686   1.08711 -0.123073 0.000666667
 0.994267 -0.148336   1.10582 0.00588977 0.000666667
 0.981986 -0.155308   1.16284 -0.0543542 0.000666667
 0.983695 -0.141434   1.10551 -0.181427 0.000666667
 0.987085 -0.151486   1.13011 -0.0301254 0.000666667
0.989404 -0.14634    1.152 -0.0716199 0.000666667
0.988663 -0.15254  1.12449 -0.208175 0.000666667
 0.986397 -0.147172   1.08447 -0.279041 0.000666667
0.989386 -0.1481 1.10461 0.270764 0.000666667
 0.993371 -0.148475   1.14269 -0.0832203 0.000666667
 0.986192 -0.136093   1.08453 0.0492149 0.000666667
 0.987137 -0.145386   1.08197 -0.0738354 0.000666667
 0.986178 -0.155966    1.1317 0.0223371 0.000666667
  1.00128 -0.163916    1.1204 0.201112 0.000666667
 1.00743 -0.14645  1.10244 -0.252973 0.000666667
 0.984172 -0.150297   1.14006 0.0260358 0.000666667
  0.99773 -0.150348   1.16841 -0.273075 0.000666667
 0.988393 -0.150992   1.14311 -0.000948916 0.000666667
  0.98584 -0.144633   1.11702 -0.149452 0.000666667
 0.985023 -0.150078   1.12792 0.0719148 0.000666667
 0.990324 -0.143196   1.10953 -0.0319613 0.000666667
 0.991379 -0.150729   1.08791 0.237111 0.000666667
 0.997004 -0.150321   1.14105 -0.218198 0.000666667
 0.989245 -0.150861   1.13971 0.0667057 0.000666667
 0.988757 -0.141343   1.08797 0.0125752 0.000666667
 0.983868 -0.126575    1.0877 -0.13599 0.000666667
 0.988277 -0.152728   1.14699 -0.280623 0.000666667
 0.989743 -0.150376   1.11418 -0.0336736 0.000666667
 0.990451 -0.154805   1.16387 -0.304687 0.000666667
 0.991833 -0.142991   1.10998 -0.026373 0.000666667
 0.989471 -0.140763   1.08373 -0.0905872 0.000666667
 0.989929 -0.151213   1.12724 -0.0320985 0.000666667
 0.989398 -0.138645   1.08684 -0.0982215 0.000666667
 0.994805 -0.152902   1.11333 -0.235869 0.000666667
 0.985692 -0.150371   1.13843 0.0314889 0.000666667
0.981077 -0.15982   1.1365 0.150093 0.000666667
 0.985962 -0.153958   1.12755 -0.0178297 0.000666667
 0.988941 -0.150774   1.10728 0.171573 0.000666667
  1.00115 -0.144097   1.13453 -0.334645 0.000666667
 0.989274 -0.158637   1.13298 -0.0320863 0.000666667
 0.993141 -0.151356    1.1302 -0.200996 0.000666667
 0.985616 -0.141927   1.11647 -0.0755747 0.000666667
 0.984967 -0.152299   1.16471 -0.0330757 0.000666667
 0.990354 -0.159317   1.13052 0.00645213 0.000666667
 0.989125 -0.152885   1.14164 0.0936663 0.000666667
 0.985351 -0.145284   1.11851 -0.138013 0.000666667
  0.98993 -0.143753   1.11104 -0.170129 0.000666667
 0.988995 -0.132357   1.12091 -0.0564438 0.000666667
 0.987866 -0.153324   1.11614 -0.0487355 0.000666667
 0.991184 -0.139417   1.08458 -0.0790158 0.000666667
 0.989947 -0.138787   1.13183 -0.258227 0.000666667
 0.991238 -0.150319   1.08848 0.240916 0.000666667
 0.992743 -0.154502   1.15733 -0.232067 0.000666667
 0.985591 -0.155354   1.16302 -0.0356712 0.000666667
 0.985209 -0.139441    1.0749 0.0244167 0.000666667
 0.982705 -0.149356     1.099 0.405788 0.000666667
 0.987479 -0.151856    1.1316 0.0164641 0.000666667
 0.983233 -0.153939   1.16624 -0.0669176 0.000666667
 0.986836 -0.149273   1.11489 -0.0136389 0.000666667
 0.989822 -0.154917   1.15938 0.224651 0.000666667
  0.99086 -0.157615   1.13625 -0.0222701 0.000666667
  1.00174 -0.138897   1.09782 -0.19044 0.000666667
 0.988705 -0.153531   1.12881 0.00175745 0.000666667
 0.989385 -0.142599   1.08252 -0.292283 0.000666667
 0.985404 -0.142531   1.09544 -0.0567719 0.000666667
 0.981663 -0.146431   1.08329 0.287659 0.000666667
  0.99965 -0.136168   1.10072 -0.151042 0.000666667
 0.983094 -0.149191   1.08392 0.281947 0.000666667
 0.989319 -0.139893   1.18762 0.213089 0.000666667
 0.991776 -0.151883   1.13014 -0.212249 0.000666667
 0.993964 -0.150105   1.11504 -0.215717 0.000666667
 0.981488 -0.138696   1.11471 0.216027 0.000666667
 0.991164 -0.153282    1.1417 0.0964515 0.000666667
 0.986696 -0.138582   1.08812 -0.100271 0.000666667
 0.995886 -0.150611   1.14495 0.0387953 0.000666667
 0.993407 -0.146979   1.11395 -0.215227 0.000666667
 0.995334 -0.152275   1.12553 -0.188343 0.000666667
 0.983918 -0.142921   1.10857 -0.150035 0.000666667
 0.988891 -0.143817    1.1125 0.0506278 0.000666667
 0.982352 -0.137637   1.11418 0.211933 0.000666667
  0.99611 -0.144732   1.14098 -0.489921 0.000666667
 0.988473 -0.150869   1.11321 -0.0312488 0.000666667
 0.994423 -0.149026   1.12552 -0.169037 0.000666667
  0.99582 -0.150835   1.13912 0.0236198 0.000666667
0.990827 -0.14433  1.09008 -0.199229 0.000666667
 0.989318 -0.130828   1.08154 -0.102675 0.000666667
 0.989184 -0.146057   1.08953 0.0165124 0.000666667
0.989651 -0.16309  1.12468 0.111183 0.000666667
 0.982806 -0.151568   1.11843 0.304587 0.000666667
 0.993195 -0.145855   1.12538 0.0831412 0.000666667
 0.986064 -0.148994   1.12506 0.0620916 0.000666667
 0.984831 -0.149038   1.12607 0.0699415 0.000666667
 0.988117 -0.142536   1.11907 -0.102956 0.000666667
 0.979118 -0.160115   1.13448 0.150497 0.000666667
 0.990058 -0.151746   1.12902 -0.0548489 0.000666667
 0.985732 -0.141249    1.0819 -0.0434579 0.000666667
 0.985924 -0.157838   1.16019 -0.0516715 0.000666667
 0.991997 -0.147132   1.12356 0.0524262 0.000666667
 0.995241 -0.144136   1.12462 -0.175503 0.000666667
 0.980687 -0.164221   1.13676 0.102474 0.000666667
 0.984097 -0.149489   1.10101 0.377101 0.000666667
  0.98865 -0.145279   1.10493 0.291102 0.000666667
 0.987999 -0.144849   1.08302 -0.0721499 0.000666667
  0.99049 -0.148984   1.13241 -0.0646618 0.000666667
  0.98912 -0.153102   1.12484 -0.0234695 0.000666667
0.989923 -0.15656  1.12855 0.00247577 0.000666667
 0.990014 -0.142362   1.08481 -0.297951 0.000666667
 0.992273 -0.157088   1.13136 0.0369117 0.000666667
  0.99076 -0.143697   1.11971 -0.0899619 0.000666667
 0.998374 -0.149695   1.14161 -0.209923 0.000666667
 0.987725 -0.140771   1.13111 -0.226039 0.000666667
 0.996647 -0.139245    1.1088 -0.0168241 0.000666667
 0.984216 -0.153036   1.16325 -0.0647242 0.000666667
 0.978128 -0.140015   1.10706 0.164143 0.000666667
 0.990978 -0.143308   1.12468 -0.0397072 0.000666667
 0.996865 -0.146554   1.13917 -0.471186 0.000666667
 0.989697 -0.151169   1.11417 -0.0432469 0.000666667
  1.00016 -0.138213   1.10214 -0.167139 0.000666667
 0.979363 -0.145896   1.09402 0.37985 0.000666667
 0.995712 -0.153077   1.13102 0.0383923 0.000666667
 0.993792 -0.130278   1.04729 -0.138666 0.000666667
  0.98435 -0.166112   1.12504 0.459269 0.000666667
 0.987706 -0.148663   1.10657 -0.0481393 0.000666667
 0.987548 -0.141755   1.08064 -0.0531052 0.000666667
 0.987862 -0.159205   1.13295 -0.00860139 0.000666667
 0.989807 -0.146665   1.11201 -0.0183712 0.000666667
 0.993446 -0.149214    1.1491 0.048362 0.000666667
 0.988747 -0.150835   1.12474 -0.19162 0.000666667
 0.990255 -0.157152   1.13305 -0.0365868 0.000666667
 0.989282 -0.144732   1.14207 -0.180929 0.000666667
0.978091 -0.13603  1.09919 -0.0509158 0.000666667
 0.989299 -0.140225    1.1333 -0.245956 0.000666667
 0.989397 -0.140085   1.08829 0.00341556 0.000666667
 0.992884 -0.159275   1.10628 -0.0486934 0.000666667
 0.989152 -0.152527   1.12634 -0.00997513 0.000666667
 0.995316 -0.141011   1.11514 -0.183391 0.000666667
  1.00681 -0.148877   1.10403 -0.287762 0.000666667
  0.99065 -0.150643   1.14028 0.0851663 0.000666667
 0.989769 -0.154771   1.12598 -0.215208 0.000666667
 0.988201 -0.144515   1.08731 -0.00013386 0.000666667
 0.989371 -0.150661   1.12449 -0.266015 0.000666667
 0.991068 -0.148576   1.12385 -0.272017 0.000666667
 0.984629 -0.148211   1.14808 -0.132828 0.000666667
  0.99309 -0.135255   1.10441 -0.0585214 0.000666667
  1.00771 -0.147076   1.10351 -0.247685 0.000666667
  0.98907 -0.145822   1.11593 -0.0110781 0.000666667
 0.984002 -0.152314   1.09524 -0.183432 0.000666667
 0.982567 -0.162649   1.14309 -0.120263 0.000666667
0.988476 -0.14458  1.08886 -0.214028 0.000666667
 0.994453 -0.158297   1.13703 -0.0433174 0.000666667
 0.993983 -0.137133   1.14046 -0.268661 0.000666667
 0.986994 -0.149766   1.12611 0.0564372 0.000666667
0.987393 -0.1409 1.08308 -0.090235 0.000666667
 0.988573 -0.155069   1.13141 0.00735442 0.000666667
 0.991488 -0.151044   1.14122 0.0755611 0.000666667
 0.980586 -0.146222   1.15762 -0.181195 0.000666667
 0.997424 -0.148547   1.14293 -0.220172 0.000666667
 0.990482 -0.147226   1.11479 -0.0253519 0.000666667
 0.984528 -0.149397   1.08361 0.29967 0.000666667
 0.994845 -0.150969   1.11429 -0.190863 0.000666667
 0.982588 -0.152537   1.16376 -0.0290018 0.000666667
 0.991485 -0.151152   1.14186 0.095152 0.000666667
 0.995864 -0.152175   1.15571 -0.229024 0.000666667
 0.984657 -0.149564   1.08343 0.316712 0.000666667
 0.991608 -0.146937   1.13585 -0.0943563 0.000666667
 0.989412 -0.139528   1.08777 -0.0983253 0.000666667
 0.989303 -0.157714   1.13317 -0.0237643 0.000666667
  1.00972 -0.147318   1.11136 -0.30046 0.000666667
 0.989929 -0.142077   1.11054 -0.010709 0.000666667
 0.993887 -0.148595   1.12385 -0.188572 0.000666667
 0.990793 -0.143839   1.13374 -0.0886154 0.000666667
  1.00263 -0.164867   1.11925 0.183172 0.000666667
 0.989453 -0.151966   1.12597 -0.258063 0.000666667
 0.985516 -0.157695   1.16202 -0.026028 0.000666667
 0.990441 -0.145535   1.08609 0.0148327 0.000666667
 0.987055 -0.140315   1.11843 -0.0832135 0.000666667
 0.979293 -0.154214    1.1636 -0.0420139 0.000666667
 0.987644 -0.146818   1.10548 0.28675 0.000666667
 0.988778 -0.145362    1.1109 0.0341383 0.000666667
 0.988892 -0.141195   1.08993 -0.179059 0.000666667
 0.982156 -0.149149   1.10107 0.40546 0.000666667
 0.992052 -0.154147    1.1279 0.0185081 0.000666667
 0.990753 -0.145987   1.12575 -0.0163439 0.000666667
 0.989996 -0.153119   1.12273 -0.211027 0.000666667
 0.989258 -0.143873   1.08572 -0.00185957 0.000666667
 0.984077 -0.139961   1.09834 -0.0912886 0.000666667
 0.990003 -0.158885   1.13107 -0.0163455 0.000666667
  0.98796 -0.143136   1.08068 -0.0615308 0.000666667
 0.977125 -0.139014   1.08293 0.132434 0.000666667
 0.976845 -0.149765   1.12157 0.234578 0.000666667
 0.991924 -0.152956   1.14152 0.0927811 0.000666667
 0.991019 -0.144581   1.13308 -0.0875819 0.000666667
 0.982089 -0.153569   1.16416 -0.0293855 0.000666667
 0.987393 -0.154187   1.16266 0.220764 0.000666667
 0.989904 -0.148229   1.13071 -0.0391403 0.000666667
 0.989485 -0.162731   1.12588 0.0841956 0.000666667
 0.985273 -0.155238   1.13942 -0.222308 0.000666667
 0.982306 -0.127403   1.08721 -0.160024 0.000666667
 0.993102 -0.149535   1.12876 -0.232293 0.000666667
 0.983009 -0.150655   1.08251 0.278749 0.000666667
 0.984667 -0.150483   1.12759 0.124546 0.000666667
 0.991053 -0.142099   1.08656 -0.0998366 0.000666667
 0.985441 -0.148099   1.12626 0.0697562 0.000666667
 0.994503 -0.152167   1.10556 0.189823 0.000666667
 0.992607 -0.151626   1.14118 0.0724253 0.000666667
  0.99128 -0.149593   1.14426 -0.0746886 0.000666667
 0.981557 -0.155483   1.09834 0.0693344 0.000666667
 0.990542 -0.148251   1.10322 0.285143 0.000666667
0.982514 -0.14117   1.1087 0.379148 0.000666667
 0.993486 -0.157887   1.13427 -0.03635 0.000666667
 0.981163 -0.147956   1.08282 0.303136 0.000666667
 0.983607 -0.153543   1.11351 0.0251047 0.000666667
 0.995272 -0.141313   1.11685 -0.191343 0.000666667
 0.987464 -0.155279   1.12991 -0.0172922 0.000666667
 0.995216 -0.131669   1.04843 -0.124559 0.000666667
 0.993796 -0.148119   1.14534 0.0504375 0.000666667
0.990891 -0.15103  1.14302 0.00462879 0.000666667
 0.981053 -0.155524   1.16269 -0.0117665 0.000666667
 0.993029 -0.148512   1.13037 -0.04977 0.000666667
 0.988154 -0.152879    1.1293 -0.0158347 0.000666667
 0.997394 -0.130269   1.04948 -0.114174 0.000666667
 0.993151 -0.137534   1.14216 -0.30632 0.000666667
 0.989755 -0.152573   1.14937 -0.298342 0.000666667
 0.989853 -0.146522   1.08819 0.00742437 0.000666667
 0.991588 -0.148098   1.14508 -0.0576704 0.000666667
 0.991142 -0.152939   1.15988 0.250458 0.000666667
 0.989974 -0.148909   1.10573 0.189001 0.000666667
 0.987885 -0.150621   1.11386 -0.0438083 0.000666667
 0.999415 -0.153431   1.13744 -0.211092 0.000666667
 0.991712 -0.143052   1.11187 -0.0261663 0.000666667
 0.989179 -0.147881   1.13211 -0.0572816 0.000666667
 0.987236 -0.159669   1.13263 -0.0530876 0.000666667
 0.992462 -0.144774   1.13231 0.0873338 0.000666667
0.990076 -0.14038  1.08362 -0.0745838 0.000666667
 0.989905 -0.144303   1.09063 -0.194517 0.000666667
 0.988131 -0.152642   1.14216 -0.0358503 0.000666667
 0.991256 -0.151022   1.14522 -0.06657 0.000666667
 0.990939 -0.150313   1.10741 0.1719 0.000666667
 0.989881 -0.141895   1.08732 -0.111165 0.000666667
0.985225 -0.13668  1.07455 0.0108956 0.000666667
 0.989236 -0.142028   1.13139 -0.247733 0.000666667
 0.981955 -0.154925   1.14179 -0.164686 0.000666667
 0.998246 -0.151232   1.12813 0.267389 0.000666667
 0.987075 -0.133551   1.09204 -0.239291 0.000666667
 0.987682 -0.151958   1.12674 -0.0606639 0.000666667
 0.987125 -0.141459   1.13306 -0.265972 0.000666667
  1.00138 -0.165727   1.12088 0.191423 0.000666667
 0.985747 -0.143941   1.11668 -0.131901 0.000666667
 0.990314 -0.150538   1.12676 -0.0284543 0.000666667
 0.986813 -0.135628   1.08205 0.0542132 0.000666667
 0.983304 -0.141759   1.09618 -0.0761491 0.000666667
 0.984294 -0.152413   1.13992 0.0160187 0.000666667
 0.984616 -0.151147   1.13249 0.125244 0.000666667
 0.993137 -0.130382    1.0492 -0.116614 0.000666667
0.990381 -0.14993  1.10779 0.187301 0.000666667
 0.992352 -0.143338   1.13175 0.0397602 0.000666667
 0.991482 -0.151938   1.10668 0.192184 0.000666667
 0.990741 -0.146716    1.1088 0.175157 0.000666667
 0.988934 -0.153965   1.16148 0.242553 0.000666667
 0.98893 -0.15175  1.12726 -0.0427766 0.000666667
 0.990165 -0.140235   1.08881 -0.0311913 0.000666667
 0.985665 -0.144987   1.08472 -0.276857 0.000666667
 0.988966 -0.144593   1.08328 -0.303652 0.000666667
 0.980532 -0.152391    1.1206 -0.0784279 0.000666667
 0.990073 -0.136306   1.08845 -0.0898295 0.000666667
 0.981367 -0.150615   1.08359 0.325101 0.000666667
 0.995428 -0.154112   1.15846 -0.216238 0.000666667
 0.988636 -0.152255    1.1237 -0.263124 0.000666667
 0.989313 -0.142811   1.08436 -0.0727139 0.000666667
  0.98945 -0.148605   1.12088 0.0776558 0.000666667
 0.991349 -0.137243   1.10481 -0.05665 0.000666667
 0.995462 -0.150679   1.14835 0.0602259 0.000666667
 0.986943 -0.156505   1.13085 0.00890687 0.000666667
 0.989639 -0.142248   1.18703 0.242374 0.000666667
 0.989581 -0.140982   1.13262 -0.252308 0.000666667
 0.997756 -0.151745   1.13947 0.0262038 0.000666667
0.990025 -0.14137  1.10966 -0.00594989 0.000666667
 0.987682 -0.141214   1.08023 -0.0640183 0.000666667
 0.985653 -0.166497   1.12366 0.447587 0.000666667
  0.98508 -0.140215   1.10725 -0.176922 0.000666667
 0.989895 -0.144672   1.08859 -0.00898262 0.000666667
 0.985041 -0.150704   1.11483 -0.0250211 0.000666667
 0.978311 -0.159913   1.11409 0.171543 0.000666667
 0.992537 -0.149598   1.12675 -0.0445009 0.000666667
 0.989914 -0.148621   1.12124 0.0585189 0.000666667
 0.986737 -0.145295   1.09052 -0.212854 0.000666667
 0.993387 -0.152772   1.11269 -0.223954 0.000666667
 0.991532 -0.131986   1.08367 -0.117835 0.000666667
 0.991883 -0.143257   1.13635 -0.0731109 0.000666667
 0.983965 -0.141176   1.10098 -0.07657 0.000666667
 0.981338 -0.155169   1.16488 -0.0472438 0.000666667
 0.987993 -0.158562   1.13181 -0.0182229 0.000666667
0.984741 -0.13662  1.07643 -0.00196475 0.000666667
 0.973601 -0.145274   1.11108 0.0127182 0.000666667
 0.990431 -0.148444   1.11338 -0.0361501 0.000666667
  1.00343 -0.159428   1.11607 -0.137281 0.000666667
 0.979763 -0.145408   1.11149 0.0607759 0.000666667
 0.990544 -0.142353   1.11094 -0.0262898 0.000666667
 0.990465 -0.149442   1.13032 -0.0575745 0.000666667
 0.980481 -0.138734   1.10737 0.178795 0.000666667
0.993127 -0.15215  1.12687 -0.209123 0.000666667
 0.989839 -0.141525   1.12043 -0.100131 0.000666667
 0.987687 -0.140786   1.08269 -0.0924215 0.000666667
 0.993535 -0.138728   1.14086 -0.275403 0.000666667
 0.993736 -0.151094   1.11291 -0.199228 0.000666667
 0.988375 -0.152212   1.12221 0.120299 0.000666667
 0.987257 -0.150615   1.14817 -0.279551 0.000666667
0.990964 -0.14242  1.11107 -0.192893 0.000666667
 0.987158 -0.144498   1.15166 -0.0512089 0.000666667
 0.987483 -0.159054   1.11242 -0.0519116 0.000666667
 0.997927 -0.139705   1.10714 -0.0237953 0.000666667
 0.988639 -0.150285   1.10878 0.174982 0.000666667
  0.99996 -0.144859   1.13438 -0.367326 0.000666667
 0.995719 -0.154976   1.13248 0.0838091 0.000666667
 0.981925 -0.151943   1.16427 -0.0349787 0.000666667
0.987992 -0.14058  1.13252 -0.260957 0.000666667
 0.991358 -0.146053   1.12111 0.0929955 0.000666667
0.994894 -0.1525 1.13828 0.113946 0.000666667
 0.986283 -0.143119   1.09226 -0.188105 0.000666667
 0.988953 -0.141376   1.09117 -0.18793 0.000666667
 0.991177 -0.144426   1.12553 -0.0220579 0.000666667
 0.982208 -0.152871   1.14106 -0.23544 0.000666667
 0.985842 -0.160045   1.12432 -0.111192 0.000666667
 0.976503 -0.145611   1.10283 -0.0681481 0.000666667
 0.992725 -0.145544   1.13401 -0.0863273 0.000666667
 0.989616 -0.149109   1.11217 -0.0245146 0.000666667
 0.992023 -0.149403   1.12617 -0.187727 0.000666667
 0.987833 -0.150509   1.11596 -0.0558493 0.000666667
 0.992299 -0.157115    1.1382 0.109277 0.000666667
 0.988151 -0.152672    1.1289 -0.0546358 0.000666667
  0.99324 -0.148341   1.12082 0.0855017 0.000666667
0.980207 -0.14694  1.08143 0.283508 0.000666667
 0.994914 -0.152422   1.13872 -0.00463471 0.000666667
 0.992478 -0.140618   1.08486 -0.090177 0.000666667
 0.990006 -0.140265    1.0865 -0.0892823 0.000666667
 0.988124 -0.153112   1.12981 -0.00758862 0.000666667
 0.985268 -0.140708   1.11843 0.0242468 0.000666667
 0.990294 -0.149637    1.1242 -0.292393 0.000666667
 0.985262 -0.147447   1.14828 -0.11326 0.000666667
 0.980387 -0.136948   1.11205 0.225854 0.000666667
 0.980457 -0.149924   1.12799 0.0709559 0.000666667
 0.986936 -0.155498   1.13212 0.00623784 0.000666667
 0.983982 -0.152376    1.1405 0.0247763 0.000666667
 0.992602 -0.157508   1.13602 -0.0506439 0.000666667
 0.983761 -0.156408   1.11102 -0.179861 0.000666667
 0.981222 -0.142443   1.09748 -0.12886 0.000666667
 0.981888 -0.159599   1.13563 0.119912 0.000666667
 0.989802 -0.141257   1.08196 -0.288158 0.000666667
  0.98799 -0.152308   1.14358 -0.00956939 0.000666667
 0.988626 -0.150992   1.12517 -0.271448 0.000666667
 0.985292 -0.144106   1.08189 -0.0458525 0.000666667
 0.990718 -0.145637    1.1358 -0.083265 0.000666667
 0.991008 -0.151582   1.10948 0.172166 0.000666667
 0.981539 -0.148303   1.08316 0.294633 0.000666667
 0.990138 -0.140661   1.08442 -0.0862376 0.000666667
 0.979247 -0.154131   1.16468 -0.0311466 0.000666667
  1.00026 -0.148315   1.13372 -0.363259 0.000666667
 0.982253 -0.151188   1.13231 0.33806 0.000666667
 0.990455 -0.138745   1.08758 -0.0919843 0.000666667
 0.986049 -0.154961   1.09971 0.00494065 0.000666667
 0.992824 -0.149885   1.14321 -0.080493 0.000666667
 0.986814 -0.152292   1.10992 0.054972 0.000666667
 0.991893 -0.143306   1.11093 -0.0577712 0.000666667
 0.990993 -0.150079   1.14404 -0.0869434 0.000666667
 0.987613 -0.152626   1.11274 -0.0732552 0.000666667
 0.989959 -0.151665   1.08826 0.266246 0.000666667
  0.98922 -0.141568   1.11877 -0.0948183 0.000666667
  0.99049 -0.150708   1.12848 -0.0440368 0.000666667
 0.988112 -0.147106   1.10428 0.290076 0.000666667
 0.988416 -0.152135   1.12903 -0.0467958 0.000666667
 0.986423 -0.145594   1.14054 -0.187235 0.000666667
 0.998874 -0.151992    1.1427 0.0360054 0.000666667
 0.990463 -0.149801   1.12292 0.0808228 0.000666667
 0.986854 -0.151909    1.1275 -0.0620185 0.000666667
 0.990124 -0.151861   1.14146 0.102615 0.000666667
 0.989269 -0.131713   1.08219 -0.0955264 0.000666667
 0.992599 -0.148236   1.12385 -0.192628 0.000666667
 0.991888 -0.141523   1.08771 -0.0827536 0.000666667
 0.994613 -0.151108   1.14533 0.0464848 0.000666667
 0.991632 -0.153902   1.12788 -0.19918 0.000666667
 0.984995 -0.155121   1.09587 -0.131726 0.000666667
 0.984818 -0.156999   1.11652 -0.0412376 0.000666667
 0.979384 -0.130811   1.08061 -0.227921 0.000666667
 0.987098 -0.151167   1.12437 -0.0470599 0.000666667
 0.994435 -0.131098   1.04936 -0.123178 0.000666667
 0.987588 -0.148691   1.14919 -0.285877 0.000666667
 0.983036 -0.137122   1.08443 0.0403662 0.000666667
 0.990409 -0.144556   1.11118 -0.0174094 0.000666667
 0.993844 -0.151011   1.12479 -0.182399 0.000666667
 0.987529 -0.153166   1.14202 -0.0143226 0.000666667
  0.98748 -0.142641   1.08302 -0.0595347 0.000666667
0.989408 -0.14294  1.08364 -0.0571763 0.000666667
 0.993165 -0.143945   1.11071 0.049172 0.000666667
 0.984091 -0.146197   1.14905 -0.149139 0.000666667
 0.982574 -0.166801   1.12393 0.445091 0.000666667
 0.984487 -0.149821   1.10099 0.386987 0.000666667
 0.985984 -0.150793   1.11786 -0.109379 0.000666667
   0.987 -0.14559  1.08267 -0.0345784 0.000666667
 0.978953 -0.142807   1.11517 -0.00657916 0.000666667
 0.992237 -0.150889   1.13176 -0.072851 0.000666667
 0.991083 -0.139618   1.08649 -0.0968536 0.000666667
 0.992719 -0.150723   1.13265 -0.0376326 0.000666667
 0.988028 -0.142509   1.08644 -0.00351187 0.000666667
 0.981271 -0.146811   1.15744 -0.181686 0.000666667
 0.988214 -0.150499   1.10643 0.19079 0.000666667
 0.990935 -0.140718   1.08626 -0.0916589 0.000666667
 0.987096 -0.141735   1.12121 -0.0972942 0.000666667
 0.984666 -0.156853   1.11639 -0.0202508 0.000666667
  0.98843 -0.143492   1.11192 0.0206588 0.000666667
 0.984214 -0.166426   1.12557 0.459086 0.000666667
 0.993024 -0.156569   1.10059 0.263354 0.000666667
 0.993413 -0.150338   1.10588 -0.0200862 0.000666667
 0.989171 -0.141475   1.18636 0.237917 0.000666667
0.989657 -0.13244  1.08218 -0.112601 0.000666667
 0.995298 -0.157337   1.13258 0.0902402 0.000666667
 0.984515 -0.155144   1.09932 -0.00363763 0.000666667
0.993735 -0.14565  1.12419 -0.175762 0.000666667
 0.991674 -0.149216   1.11421 -0.0116537 0.000666667
0.991092 -0.14306  1.09303 -0.189548 0.000666667
0.980891 -0.15127   1.1188 0.0284939 0.000666667
 0.992314 -0.151339    1.1587 0.224565 0.000666667
 0.982099 -0.151438   1.08407 0.295435 0.000666667
 0.990635 -0.142251   1.10996 -0.00369063 0.000666667
  0.98679 -0.143391   1.08048 -0.0465781 0.000666667
 0.983016 -0.151937   1.09718 -0.00731456 0.000666667
 0.989337 -0.143516   1.08686 0.0123906 0.000666667
  1.00121 -0.154126   1.12892 0.268382 0.000666667
 0.985244 -0.154082   1.11391 -0.0259885 0.000666667
 0.987142 -0.150172   1.14438 -0.0115036 0.000666667
    1.005 -0.147936   1.13088 -0.341021 0.000666667
  0.99471 -0.145117   1.13883 -0.451982 0.000666667
 0.989693 -0.149386   1.14604 -0.0555416 0.000666667
 0.989385 -0.152757   1.14092 0.0880041 0.000666667
 0.994427 -0.145155   1.13946 -0.460661 0.000666667
 0.990678 -0.140532    1.1346 -0.25156 0.000666667
0.991849 -0.15373   1.1281 -0.037849 0.000666667
 0.991317 -0.150788   1.13303 -0.0412271 0.000666667
0.995219 -0.15394   1.1324 0.0933168 0.000666667
 0.989961 -0.149225   1.12216 0.0947296 0.000666667
 0.991009 -0.148576   1.12731 -0.219685 0.000666667
0.992286 -0.15663  1.10429 -0.0649945 0.000666667
0.976915 -0.14871  1.10605 0.284523 0.000666667
 0.989866 -0.151116   1.12391 0.11918 0.000666667
 0.990269 -0.151872   1.12807 -0.215778 0.000666667
 0.992001 -0.141665   1.08508 -0.113857 0.000666667
   0.9927 -0.154176   1.15933 -0.236785 0.000666667
 0.990128 -0.145212   1.13451 -0.0931872 0.000666667
 0.992982 -0.138762   1.08725 -0.107972 0.000666667
 0.989327 -0.153635   1.10649 -0.1377 0.000666667
  0.98997 -0.149376   1.12906 -0.0452285 0.000666667
  0.99319 -0.158516    1.1338 -0.0241668 0.000666667
 0.985512 -0.168294   1.12749 0.445192 0.000666667
 0.986987 -0.153533   1.09771 -0.140107 0.000666667
 0.987595 -0.153074    1.1583 0.205103 0.000666667
 0.991397 -0.155962   1.13597 -0.033237 0.000666667
 0.999225 -0.146124   1.14007 -0.483129 0.000666667
 0.987446 -0.157422   1.12889 0.00833558 0.000666667
 0.989594 -0.141435   1.08547 0.0247567 0.000666667
 0.997983 -0.150409    1.1053 0.196951 0.000666667
 0.994498 -0.149894   1.12975 -0.20518 0.000666667
 0.993042 -0.139516   1.08805 -0.100877 0.000666667
 0.995908 -0.153056   1.13655 0.00703511 0.000666667
 0.989869 -0.144746   1.10477 0.268798 0.000666667
 0.991424 -0.151227   1.12773 -0.229082 0.000666667
0.996137 -0.14829  1.14232 -0.213684 0.000666667
 0.989459 -0.141596     1.131 -0.208882 0.000666667
 0.991537 -0.156397   1.14102 0.113125 0.000666667
   1.0024 -0.145071   1.10426 0.0129796 0.000666667
 0.989905 -0.140363   1.12951 -0.248855 0.000666667
 0.991914 -0.148535   1.14366 -0.0643179 0.000666667
 0.995856 -0.152488   1.13625 0.0872619 0.000666667
  0.98595 -0.144599   1.08053 -0.0436045 0.000666667
 0.988661 -0.151581   1.15854 0.226571 0.000666667
 0.990703 -0.147786   1.10888 0.0401655 0.000666667
  0.98629 -0.138105   1.08434 0.0346914 0.000666667
 0.987093 -0.154509   1.13176 0.0301451 0.000666667
  0.99177 -0.140968   1.08487 -0.0990102 0.000666667
 0.998819 -0.135625   1.09978 -0.145409 0.000666667
 0.989476 -0.145635   1.09125 -0.190061 0.000666667
 0.985138 -0.151144    1.0839 0.289128 0.000666667
 0.987091 -0.155292   1.12937 -0.200279 0.000666667
        1 -0.144756    1.1392 -0.47293 0.000666667
 0.988769 -0.145385   1.10417 0.279628 0.000666667
 0.988481 -0.153256   1.11378 0.0373281 0.000666667
 0.983386 -0.148061   1.08612 0.301195 0.000666667
 0.984717 -0.139083   1.11922 -0.189572 0.000666667
  0.98838 -0.142932   1.08039 -0.0543216 0.000666667
 0.990202 -0.149592   1.12191 0.0827743 0.000666667
 0.989429 -0.150909   1.15816 0.256985 0.000666667
 0.989695 -0.142267   1.08813 -0.0773778 0.000666667
 0.988299 -0.142932   1.14242 -0.210908 0.000666667
0.989984 -0.14503  1.11049 0.0417408 0.000666667
 0.983593 -0.155743   1.11682 -0.0316252 0.000666667
0.990422 -0.14203  1.12935 -0.229154 0.000666667
 0.987698 -0.142944   1.14057 -0.170968 0.000666667
 0.985308 -0.145046   1.08424 -0.295575 0.000666667
 0.983163 -0.149528   1.12112 0.0312901 0.000666667
 0.986581 -0.145058   1.15125 -0.0596728 0.000666667
 0.983934 -0.150097   1.12667 -0.0256932 0.000666667
 0.981284 -0.159263   1.13597 0.157001 0.000666667
 0.979492 -0.142616   1.15679 -0.227861 0.000666667
 0.987851 -0.144573   1.15534 -0.059601 0.000666667
 0.988682 -0.153364   1.14759 -0.283174 0.000666667
 0.989689 -0.145609   1.08736 0.0103701 0.000666667
 0.991068 -0.143058   1.13513 -0.0849638 0.000666667
 0.980336 -0.158554   1.13404 0.525969 0.000666667
 0.992872 -0.139658   1.11087 -0.0258041 0.000666667
 0.989174 -0.151408   1.12588 -0.00348736 0.000666667
 0.983829 -0.150381   1.12964 0.135245 0.000666667
  0.99409 -0.154774   1.10543 0.190146 0.000666667
 0.990036 -0.157917   1.11123 -0.0581513 0.000666667
 0.989337 -0.141161   1.08733 -0.100112 0.000666667
 0.983792 -0.142368   1.10546 -0.193972 0.000666667
 0.988174 -0.141011   1.08594 0.0104825 0.000666667
 0.992676 -0.149994   1.12848 -0.0282488 0.000666667
  0.99215 -0.147543   1.12148 0.0917213 0.000666667
 0.990562 -0.146776    1.1159 -0.0187281 0.000666667
 0.988495 -0.152017   1.12955 -0.0636904 0.000666667
 0.981663 -0.148222   1.08235 0.281422 0.000666667
 0.989444 -0.141824   1.09471 0.346387 0.000666667
 0.988078 -0.156102   1.12866 0.0111016 0.000666667
 0.994113 -0.151498   1.13858 0.118965 0.000666667
 0.989843 -0.148904   1.12076 0.0872001 0.000666667
0.985712 -0.14445  1.15632 -0.0654427 0.000666667
   1.0011 -0.137895   1.09618 -0.147889 0.000666667
 0.994237 -0.149272   1.12608 -0.198583 0.000666667
 0.988783 -0.153026   1.11408 0.0410104 0.000666667
 0.994364 -0.149665   1.08802 0.250513 0.000666667
 0.990799 -0.152513   1.12928 -0.206884 0.000666667
 0.989068 -0.145844   1.10296 0.263146 0.000666667
 0.988321 -0.142071   1.09249 -0.167856 0.000666667
 0.993991 -0.151628   1.12432 -0.198958 0.000666667
 0.988458 -0.149543   1.12457 -0.283723 0.000666667
 0.987455 -0.148356   1.08943 -0.203062 0.000666667
 0.988363 -0.142413   1.11923 -0.0680357 0.000666667
 0.991656 -0.149867   1.12676 -0.233381 0.000666667
 0.984184 -0.152468   1.16611 -0.0320596 0.000666667
 0.981067 -0.136836   1.11297 0.215456 0.000666667
 0.990492 -0.153015   1.12545 -0.0124661 0.000666667
 0.992543 -0.150658   1.14168 0.00893827 0.000666667
  0.98188 -0.135169   1.07172 -0.0584688 0.000666667
 0.991696 -0.142001   1.08487 -0.0969024 0.000666667
 0.982124 -0.153231   1.12822 0.11891 0.000666667
 0.988827 -0.146433   1.10354 0.28691 0.000666667
 0.993024 -0.151451   1.08598 0.273402 0.000666667
0.994272 -0.15078   1.1142 -0.198622 0.000666667
 0.988202 -0.159466   1.13069 -0.0166505 0.000666667
 0.991252 -0.151582   1.10642 0.175622 0.000666667
 0.990856 -0.150183   1.12853 -0.0279584 0.000666667
 0.991607 -0.152779    1.1269 -0.264769 0.000666667
 0.989574 -0.145812   1.08815 -0.00695235 0.000666667
0.988575 -0.15473  1.12612 -0.0177269 0.000666667
 0.996258 -0.148322   1.14281 0.0385522 0.000666667
 0.990983 -0.146884   1.11504 -0.00493994 0.000666667
 0.984488 -0.144622   1.11003 0.36473 0.000666667
 0.992969 -0.150148   1.10948 0.172117 0.000666667
 0.991839 -0.139082   1.08678 -0.120543 0.000666667
 0.995138 -0.142482   1.14794 0.0457589 0.000666667
 0.993032 -0.144124    1.1254 -0.166853 0.000666667
 0.989834 -0.144338   1.09159 -0.202966 0.000666667
 0.989123 -0.157557   1.10565 -0.0556669 0.000666667
 0.991499 -0.151484   1.14015 0.0884037 0.000666667
 0.992015 -0.158442   1.13252 -0.00389751 0.000666667
 0.983917 -0.150727   1.14113 0.0116826 0.000666667
 0.995405 -0.152314   1.12454 -0.183911 0.000666667
 0.992086 -0.143165   1.13605 -0.0999941 0.000666667
 0.983046 -0.151183   1.13945 0.0365678 0.000666667
 0.986751 -0.153217   1.12683 -0.0529118 0.000666667
 0.987734 -0.142496   1.08198 -0.04719 0.000666667
 0.990784 -0.146579   1.14308 -0.0745062 0.000666667
 0.975148 -0.147324   1.14063 -0.169724 0.000666667
 0.989669 -0.150531   1.14323 -0.0396856 0.000666667
 0.992262 -0.139882   1.08401 -0.111263 0.000666667
 0.985095 -0.152473   1.13199 -0.432091 0.000666667
 0.990883 -0.150941   1.12753 -0.231286 0.000666667
 0.990046 -0.152973   1.12788 -0.0233813 0.000666667
0.991015 -0.14368  1.11336 0.0544823 0.000666667
0.988596 -0.14956  1.12324 -0.266789 0.000666667
 0.985169 -0.150183   1.12552 -0.0336624 0.000666667
 0.985434 -0.150924   1.08287 0.294536 0.000666667
 0.992031 -0.149487    1.1248 -0.276738 0.000666667
 0.976306 -0.143834   1.10602 0.128501 0.000666667
 0.990031 -0.142795   1.14202 -0.215632 0.000666667
 0.987997 -0.143653   1.14144 -0.178172 0.000666667
 0.992771 -0.157478   1.13872 -0.0355946 0.000666667
 0.994061 -0.150643   1.11251 -0.217195 0.000666667
 0.995863 -0.145047   1.14261 -0.115349 0.000666667
0.98486 -0.1496 1.13966 0.0374641 0.000666667
  0.99188 -0.147818   1.14487 -0.0627204 0.000666667
 0.986091 -0.152475   1.14494 -0.262463 0.000666667
 0.987587 -0.143222   1.09029 -0.205715 0.000666667
 0.993854 -0.148184   1.11397 -0.214934 0.000666667
 0.996206 -0.149621    1.1394 -0.227881 0.000666667
 0.980328 -0.154435   1.13484 0.338122 0.000666667
  1.00066 -0.141956    1.1093 -0.0534584 0.000666667
  0.98617 -0.140103   1.09844 -0.084923 0.000666667
 0.983224 -0.147507   1.08148 0.266254 0.000666667
 0.997241 -0.155779   1.15676 -0.237761 0.000666667
 0.992179 -0.150577   1.11605 -0.0357004 0.000666667
 0.988093 -0.139766   1.08963 -0.00826232 0.000666667
 0.991307 -0.150397   1.12895 -0.0428925 0.000666667
  0.99131 -0.157049   1.13882 -0.0537856 0.000666667
 0.989708 -0.152025    1.1279 -0.0364896 0.000666667
 0.990332 -0.154034   1.16396 -0.307068 0.000666667
 0.989889 -0.151894   1.15824 0.2585 0.000666667
  0.9876 -0.14346  1.08333 -0.289718 0.000666667


==> output_ims_seed52_withold/weightedpr_action_2.txt <==
26.1556
 0.992492 -0.140109   1.11052 -0.0296079 0.000666667
0.990329 -0.15239  1.10533 -0.151655 0.000666667
  0.98827 -0.149938    1.1137 -0.00600382 0.000666667
 0.991352 -0.138655   1.10369 -0.0766511 0.000666667
 0.989982 -0.147126   1.11376 -0.0193123 0.000666667
0.985673 -0.1538 1.10944 0.042724 0.000666667
 0.987798 -0.153129   1.11553 0.0320751 0.000666667
 0.987635 -0.148645   1.11181 -0.0404142 0.000666667
 0.988508 -0.149095   1.10883 0.185167 0.000666667
 0.988973 -0.151129   1.10416 0.194621 0.000666667
 0.990151 -0.145254   1.10429 0.281097 0.000666667
 0.989316 -0.143874   1.10843 0.00595293 0.000666667
 0.991792 -0.143597   1.10821 0.0345326 0.000666667
 0.982136 -0.155327   1.09933 0.000994306 0.000666667
 0.999508 -0.137031    1.0968 -0.157683 0.000666667
 0.982938 -0.148964   1.10073 0.40875 0.000666667
 0.992427 -0.145127   1.10968 -0.00107902 0.000666667
 0.991011 -0.143061   1.11367 -0.0220597 0.000666667
  0.99163 -0.142524   1.10851 -0.0606645 0.000666667
 0.990068 -0.141522   1.12041 -0.0963404 0.000666667
  0.97805 -0.140242   1.10668 0.156269 0.000666667
 0.990209 -0.153006   1.11139 0.16234 0.000666667
    0.991 -0.151969    1.1094 0.167196 0.000666667
 0.991982 -0.143033   1.11373 0.0584693 0.000666667
0.989763 -0.15612  1.10817 -0.0704498 0.000666667
 0.987837 -0.153016   1.10572 0.200678 0.000666667
 0.990624 -0.141649   1.11016 -0.0216368 0.000666667
0.991867 -0.15668  1.10343 -0.0738944 0.000666667
0.989766 -0.14976  1.12381 -0.267585 0.000666667
0.989466 -0.14589  1.10905 0.174771 0.000666667
0.984261 -0.14862    1.102 0.387018 0.000666667
 0.979075 -0.148712   1.10696 0.314326 0.000666667
 0.989243 -0.156884   1.11018 -0.0655369 0.000666667
 0.984238 -0.138256   1.11895 -0.200865 0.000666667
 0.991083 -0.140598    1.1125 -0.189418 0.000666667
 0.990789 -0.141035   1.11096 -0.00738036 0.000666667
 0.989291 -0.150859   1.10348 0.205071 0.000666667
  0.98968 -0.149527   1.10957 0.181051 0.000666667
  0.99098 -0.142511   1.11277 -0.175627 0.000666667
  1.00172 -0.140447   1.09643 -0.179589 0.000666667
 0.990545 -0.150807   1.10828 0.195054 0.000666667
 0.991398 -0.146423   1.10171 0.308685 0.000666667
 0.980175 -0.141016   1.10976 0.149728 0.000666667
 0.988963 -0.153528   1.11421 0.0509625 0.000666667
  0.99225 -0.151542   1.11356 -0.232376 0.000666667
 0.982214 -0.152993   1.11193 0.138864 0.000666667
 0.993384 -0.152466   1.10656 0.168466 0.000666667
 0.991527 -0.146268   1.10836 0.0446516 0.000666667
 0.980955 -0.145081   1.11313 0.0404986 0.000666667
 0.992442 -0.152269   1.11277 -0.214426 0.000666667
 0.990049 -0.144244   1.10982 -0.0163619 0.000666667
0.990566 -0.14616  1.10927 0.0298458 0.000666667
 0.991858 -0.142204   1.11152 0.000510083 0.000666667
 0.975931 -0.148552   1.10628 0.0717063 0.000666667
 0.988554 -0.145669   1.11783 0.00884691 0.000666667
  1.00169 -0.137273   1.09494 -0.136225 0.000666667
 0.995181 -0.154429   1.10563 0.196406 0.000666667
 0.994195 -0.135972   1.09857 0.0031875 0.000666667
 0.983997 -0.143191    1.1164 -0.129735 0.000666667
 0.987802 -0.155563   1.11323 0.03671 0.000666667
 0.987971 -0.145403    1.1035 0.266593 0.000666667
 0.990614 -0.149882   1.10731 0.18857 0.000666667
 0.989588 -0.145283    1.1142 0.0291266 0.000666667
 0.994546 -0.147922   1.10488 -0.0254939 0.000666667
  0.98941 -0.151733   1.11097 0.0558377 0.000666667
 0.989171 -0.144001   1.11643 0.0418868 0.000666667
 0.987634 -0.156393   1.10627 -0.0634077 0.000666667
 0.992464 -0.134754   1.10088 0.0250426 0.000666667
 0.987216 -0.148183   1.11511 -0.00359248 0.000666667
  0.98836 -0.148802   1.12162 0.0990178 0.000666667
 0.987701 -0.152028    1.1056 0.201309 0.000666667
 0.993691 -0.150745   1.10389 -0.0341011 0.000666667
 0.980944 -0.144445   1.11083 0.384443 0.000666667
 0.990152 -0.143336   1.10213 0.295188 0.000666667
 0.998584 -0.139954   1.10778 -0.0272207 0.000666667
 0.973218 -0.144795   1.10966 0.0132816 0.000666667
  0.98547 -0.147538   1.11471 -0.0115518 0.000666667
 0.991319 -0.148224   1.11464 0.00416945 0.000666667
 0.991552 -0.137692   1.10334 -0.073249 0.000666667
 0.990713 -0.144011   1.10968 -0.190399 0.000666667
  1.00166 -0.136966   1.09875 -0.155207 0.000666667
 0.998156 -0.139913    1.1055 -0.0179979 0.000666667
 0.990419 -0.149555   1.10785 -0.0245115 0.000666667
 0.983806 -0.144323   1.11072 0.356914 0.000666667
 0.994079 -0.150321   1.11317 -0.230423 0.000666667
  1.00752 -0.147199   1.10359 -0.249788 0.000666667
  0.98963 -0.147333   1.10872 0.0240185 0.000666667
0.991873 -0.1524 1.10851 0.201808 0.000666667
0.989519 -0.14698  1.11434 0.040999 0.000666667
 0.987752 -0.147107   1.11296 0.0309511 0.000666667
 0.990728 -0.149852   1.10888 0.178258 0.000666667
 0.992634 -0.149386   1.10979 0.176271 0.000666667
 0.988263 -0.159177   1.11448 -0.0459081 0.000666667
  0.98953 -0.149258    1.1145 0.00211376 0.000666667
 0.990714 -0.149421   1.10416 0.18832 0.000666667
 0.98416 -0.14184  1.10279 -0.157276 0.000666667
 0.989853 -0.148873   1.11202 0.0301813 0.000666667
 0.980068 -0.161316   1.11594 0.213168 0.000666667
 0.985942 -0.140478   1.10627 -0.17785 0.000666667
 0.990028 -0.147485   1.10877 0.039629 0.000666667
   0.9877 -0.141627   1.11747 -0.0441571 0.000666667
 0.991457 -0.143639   1.10203 0.285247 0.000666667
 0.982962 -0.141847   1.10765 -0.14809 0.000666667
 0.988009 -0.150943   1.10821 -0.046653 0.000666667
 0.988299 -0.145425   1.10346 0.267278 0.000666667
0.991202 -0.1417 1.11224 0.0224127 0.000666667
 0.989708 -0.141579   1.10995 0.0116322 0.000666667
 0.995046 -0.134819   1.10128 0.0446276 0.000666667
 0.989527 -0.152309   1.11484 0.0370428 0.000666667
 0.989125 -0.150191   1.10775 0.179125 0.000666667
 0.981875 -0.139937   1.11364 0.204099 0.000666667
 0.995502 -0.139275   1.10874 -0.0123254 0.000666667
 0.992005 -0.145707   1.11635 0.00505869 0.000666667
 0.981283 -0.142727   1.11029 0.0368257 0.000666667
 0.989419 -0.148027   1.11206 0.0332866 0.000666667
0.990079 -0.14323  1.11168 -0.0141336 0.000666667
 0.979624 -0.145918   1.11251 0.0259248 0.000666667
 0.988812 -0.147036   1.10372 0.272549 0.000666667
 0.991623 -0.148138   1.10746 0.190223 0.000666667
 0.990006 -0.154104    1.1137 0.0587203 0.000666667
0.986523 -0.14734  1.10304 0.294843 0.000666667
 0.985202 -0.140775   1.09775 -0.165409 0.000666667
 0.98848 -0.14191  1.11689 -0.0640964 0.000666667
 0.991267 -0.150584   1.11541 -0.0356578 0.000666667
 0.987045 -0.151761   1.10692 0.184179 0.000666667
 0.991062 -0.144394   1.11314 -0.16902 0.000666667
  0.98941 -0.145732   1.10947 0.0192208 0.000666667
 0.978502 -0.148304     1.108 0.282357 0.000666667
 0.993082 -0.156434   1.10063 0.243791 0.000666667
 0.990826 -0.148874   1.11664 -0.0203033 0.000666667
 0.988926 -0.151946   1.10575 0.182142 0.000666667
0.990319 -0.14696  1.11232 -0.00137396 0.000666667
 0.990103 -0.147018   1.11384 -0.0141507 0.000666667
 0.995455 -0.135112   1.10482 -0.00968973 0.000666667
 0.982675 -0.141105   1.10772 0.161109 0.000666667
0.990597 -0.14752  1.11604 0.0033895 0.000666667
 0.990249 -0.146602    1.1035 0.271214 0.000666667
 0.994047 -0.149811   1.11366 -0.191451 0.000666667
 0.987346 -0.156775   1.11482 0.0461086 0.000666667
 0.989139 -0.146839   1.11617 -0.0102183 0.000666667
 0.988813 -0.155221    1.1132 0.0440107 0.000666667
 0.981451 -0.141991   1.10917 0.376076 0.000666667
 0.991826 -0.151748   1.10894 0.192483 0.000666667
0.989601 -0.14922  1.10646 0.183808 0.000666667
  0.99113 -0.148568   1.10651 0.177276 0.000666667
  0.99005 -0.157431   1.10613 -0.0702753 0.000666667
 0.992241 -0.134465     1.108 -0.076036 0.000666667
 0.989809 -0.148498   1.11604 0.0120466 0.000666667
 0.979206 -0.147152   1.11047 0.081257 0.000666667
 0.990845 -0.151208   1.10565 0.196858 0.000666667
 0.981789 -0.144165   1.10896 -0.168891 0.000666667
 0.991461 -0.143562   1.10921 0.00767659 0.000666667
 0.977285 -0.142328   1.10656 0.123794 0.000666667
0.989874 -0.14866  1.10451 0.268602 0.000666667
  0.99085 -0.142593   1.10937 -0.0199381 0.000666667
 0.989163 -0.145118    1.1048 0.265364 0.000666667
 0.99025 -0.14543  1.11015 0.00686106 0.000666667
 0.990487 -0.145728   1.11535 -0.016394 0.000666667
 0.985238 -0.139141   1.11638 -0.00855941 0.000666667
 0.993012 -0.146161   1.11532 -0.226463 0.000666667
 0.982374 -0.155646   1.11205 -0.176418 0.000666667
 0.988149 -0.153878   1.10929 0.0534076 0.000666667
 0.991667 -0.136505   1.10578 -0.0651347 0.000666667
 0.994938 -0.148965   1.10522 -0.00519897 0.000666667
 0.992877 -0.147466   1.10552 -0.00803583 0.000666667
0.984991 -0.14442  1.10863 0.374125 0.000666667
 0.987594 -0.149571   1.11355 -0.010563 0.000666667
 1.0037 -0.1433 1.10096 -0.066202 0.000666667
 0.993353 -0.136704    1.1002 -0.0602945 0.000666667
 0.986455 -0.153649   1.10985 0.0493429 0.000666667
 0.979295 -0.147184   1.11001 0.0737462 0.000666667
 0.992254 -0.136918    1.1015 -0.0135362 0.000666667
 0.988765 -0.148411   1.11405 -0.0239064 0.000666667
 0.992464 -0.137565   1.10488 -0.0862187 0.000666667
 0.984316 -0.151275   1.10993 0.0539627 0.000666667
0.997726  -0.132 1.09886 -0.175206 0.000666667
 0.990305 -0.145139    1.1115 -0.0489862 0.000666667
 0.994322 -0.149608   1.12836 -0.239745 0.000666667
 0.992454 -0.144241   1.11078 0.064377 0.000666667
 0.992037 -0.143376   1.11047 -0.21232 0.000666667
 0.991568 -0.145156   1.11033 0.0281171 0.000666667
 0.986765 -0.145418   1.10349 0.248424 0.000666667
 0.992241 -0.143972   1.11064 -0.0145793 0.000666667
  0.99524 -0.147887   1.12104 0.0861917 0.000666667
 0.973648 -0.145781   1.11036 0.00270424 0.000666667
 0.987812 -0.149052   1.11578 -0.0290144 0.000666667
 0.990318 -0.150372   1.11515 -0.0291407 0.000666667
 0.989991 -0.147453   1.10479 0.187279 0.000666667
 0.987639 -0.148257   1.10847 0.179493 0.000666667
  0.99284 -0.144444   1.10779 0.0529356 0.000666667
 0.98839 -0.14589  1.10404 0.269975 0.000666667
 0.988804 -0.145678   1.11648 0.00640606 0.000666667
 0.988385 -0.150787   1.11409 -0.035114 0.000666667
 0.992604 -0.142782   1.10899 0.00295167 0.000666667
 0.983097 -0.148596   1.11382 -0.0244487 0.000666667
 0.984515 -0.142819   1.10585 -0.213422 0.000666667
 0.987918 -0.147722   1.11302 0.0537847 0.000666667
 0.987853 -0.155116   1.11242 0.0671826 0.000666667
 0.988206 -0.148186    1.1123 -0.0431496 0.000666667
 0.980299 -0.139158   1.10586 0.19841 0.000666667
 0.989556 -0.153252   1.10855 0.160565 0.000666667
 0.993254 -0.134606   1.10583 -0.0559385 0.000666667
 0.988114 -0.141845   1.11849 -0.0634417 0.000666667
0.987757 -0.14798  1.10824 0.179761 0.000666667
  0.98975 -0.146456   1.11796 -0.0296481 0.000666667
 0.988416 -0.144617    1.1062 0.280533 0.000666667
 0.982987 -0.141933   1.10358 -0.184141 0.000666667
 0.984004 -0.139317   1.11776 -0.187846 0.000666667
 0.987675 -0.150849   1.10815 -0.0397912 0.000666667
 0.988646 -0.147313   1.11292 0.0567301 0.000666667
 0.988061 -0.154101   1.11172 0.0426524 0.000666667
 0.991572 -0.146236   1.11354 -0.0263223 0.000666667
 0.992281 -0.136136   1.10421 -0.0743947 0.000666667
  0.99146 -0.137388   1.10378 -0.0740891 0.000666667
 0.978921 -0.149842   1.10499 0.292919 0.000666667
0.989137 -0.15329  1.11115 0.0613549 0.000666667
 0.999252 -0.134125   1.09923 -0.205776 0.000666667
 0.982105 -0.143169   1.11068 0.0354232 0.000666667
 0.991193 -0.143496   1.11122 -0.00054705 0.000666667
 0.995965 -0.138617   1.11755 -0.170538 0.000666667
 0.983678 -0.145017   1.11018 0.371032 0.000666667
 0.989242 -0.149503   1.10712 0.174025 0.000666667
 0.981782 -0.139149   1.11419 0.212913 0.000666667
 0.990944 -0.144529   1.11133 0.0382209 0.000666667
 0.992368 -0.149377   1.10423 0.171502 0.000666667
 0.996511 -0.138861   1.10316 -0.0292722 0.000666667
 0.992514 -0.150242   1.10416 -0.000654389 0.000666667
 0.995613 -0.139984    1.1124 -0.0151201 0.000666667
 0.991174 -0.151601   1.10737 0.202188 0.000666667
0.990671 -0.14253  1.11146 -0.0415426 0.000666667
 0.991295 -0.149598   1.11481 -0.0289439 0.000666667
 0.988694 -0.145336   1.10074 0.280576 0.000666667
 0.990687 -0.151499   1.10945 0.156189 0.000666667
 0.989256 -0.150764   1.10698 0.185752 0.000666667
  0.99103 -0.147965      1.11 0.163549 0.000666667
 0.987224 -0.153459   1.10013 -0.0134577 0.000666667
 0.995862 -0.148668   1.10613 0.0131675 0.000666667
 0.983642 -0.142482   1.10955 -0.153506 0.000666667
 0.986908 -0.158094   1.11376 -0.0625361 0.000666667
 0.992594 -0.143526   1.11027 0.0590196 0.000666667
 0.989488 -0.143218   1.11074 -0.00784401 0.000666667
  0.98173 -0.144487   1.11055 0.361683 0.000666667
0.988663 -0.15525   1.1141 0.0451513 0.000666667
 0.991147 -0.141643   1.10845 -0.0242942 0.000666667
 0.990717 -0.143424   1.11675 -0.0249641 0.000666667
   1.0033 -0.145783    1.1045 0.00493515 0.000666667
 0.998122 -0.137602   1.10313 -0.0242311 0.000666667
 0.992674 -0.151428   1.10437 0.171597 0.000666667
 0.994369 -0.153953   1.10483 0.180598 0.000666667
 0.992182 -0.151602   1.10905 0.191706 0.000666667
 0.997248 -0.138287   1.10209 -0.0158338 0.000666667
 0.989726 -0.152382   1.10618 0.187447 0.000666667
 0.990958 -0.149323   1.11289 -0.0296419 0.000666667
 0.987667 -0.142177   1.10626 -0.00232242 0.000666667
 0.974174 -0.148713   1.10493 0.0485294 0.000666667
 0.989221 -0.146874   1.11095 0.0575613 0.000666667
 0.990702 -0.143029   1.11097 -0.013366 0.000666667
 0.985656 -0.144827   1.11708 -0.120538 0.000666667
 0.997442 -0.150198   1.10646 0.198759 0.000666667
 0.988007 -0.149508   1.11436 0.015061 0.000666667
 0.993263 -0.144197   1.10905 0.00791706 0.000666667
 0.988873 -0.153878   1.10936 0.0817291 0.000666667
 0.997976 -0.139208   1.10792 -0.00957833 0.000666667
0.990392 -0.14788  1.11135 0.0423497 0.000666667
   0.9895 -0.152581   1.10848 0.150071 0.000666667
 0.991911 -0.146986    1.1233 0.0936221 0.000666667
 0.989898 -0.143522   1.11865 -0.0688124 0.000666667
 0.990357 -0.153058   1.11458 0.0671055 0.000666667
0.992806 -0.14966   1.1157 -0.0161801 0.000666667
 0.991587 -0.141888   1.11199 -0.0218362 0.000666667
 0.981081 -0.151234   1.11118 0.147137 0.000666667
 0.991404 -0.146852   1.11422 -0.00764524 0.000666667
 0.990967 -0.143999   1.11171 -0.0481468 0.000666667
 0.988495 -0.150369   1.10747 0.186497 0.000666667
 0.983294 -0.151266   1.10226 0.379583 0.000666667
 0.988621 -0.152194   1.11319 0.0367968 0.000666667
 0.991287 -0.150316   1.10841 0.188147 0.000666667
 0.994442 -0.150417   1.10313 -0.0356313 0.000666667
 0.993774 -0.157737   1.10788 -0.0873228 0.000666667
 0.989232 -0.148155   1.11373 4.16495e-05 0.000666667
 0.990708 -0.144192   1.10861 0.042915 0.000666667
 0.990056 -0.149408   1.10636 0.174275 0.000666667
  0.98411 -0.156417   1.11107 -0.179825 0.000666667
  1.00299 -0.139294   1.09526 -0.169486 0.000666667
 0.982452 -0.137082   1.11467 0.215398 0.000666667
  0.98981 -0.149928   1.12241 0.0887075 0.000666667
 0.985267 -0.154443   1.11776 -0.013238 0.000666667
 0.998022 -0.136207   1.10005 -0.144509 0.000666667
0.993323 -0.14984  1.10543 -0.0157788 0.000666667
 0.996064 -0.137925   1.10816 -0.0194346 0.000666667
  1.00208 -0.138592   1.09709 -0.195479 0.000666667
 0.986798 -0.146041   1.11387 0.0688446 0.000666667
  1.00027 -0.133934   1.09762 -0.161602 0.000666667
 0.991973 -0.152353    1.1052 0.172245 0.000666667
 0.991499 -0.155713   1.11333 0.0497431 0.000666667
 0.990615 -0.152499   1.10751 0.193443 0.000666667
  0.98527 -0.142492   1.11568 -0.0866874 0.000666667
0.988783 -0.15105  1.11349 -0.0596634 0.000666667
 0.986049 -0.136896    1.1148 0.0164759 0.000666667
 0.992606 -0.140762   1.10934 -0.00415885 0.000666667
 0.988046 -0.141983   1.11926 -0.0748531 0.000666667
 0.985251 -0.153553   1.11501 0.0160575 0.000666667
  0.99293 -0.157526   1.10517 -0.0687602 0.000666667
  0.99536 -0.151875   1.10588 -0.0259438 0.000666667
 0.989089 -0.145402   1.11114 0.033317 0.000666667
 0.989293 -0.148635   1.10628 0.169408 0.000666667
   0.9799 -0.149479   1.10651 0.297668 0.000666667
0.987158 -0.15067  1.11278 -0.0131986 0.000666667
 0.989818 -0.143273   1.11218 -0.0317175 0.000666667
 0.990744 -0.145987   1.10849 0.167616 0.000666667
 0.986409 -0.148808   1.11136 -0.0555337 0.000666667
 0.989651 -0.154026    1.1124 0.0828471 0.000666667
 0.980948 -0.135572   1.11299 0.202258 0.000666667
 0.988401 -0.154731   1.11539 0.0278024 0.000666667
0.992228 -0.14311  1.10953 -0.051157 0.000666667
 0.991574 -0.143093   1.12083 -0.0976317 0.000666667
 0.982206 -0.140805    1.1097 0.38459 0.000666667
 0.989154 -0.144672   1.10545 0.276461 0.000666667
  0.99394 -0.158045   1.10436 -0.0640162 0.000666667
 0.993632 -0.158419   1.10157 0.250247 0.000666667
 0.987442 -0.145534   1.11081 0.0348919 0.000666667
 0.992165 -0.150239   1.11048 0.198358 0.000666667
 0.991711 -0.148772   1.12419 0.075505 0.000666667
 0.987602 -0.153178   1.11575 -0.0546182 0.000666667
   0.9845 -0.147036   1.11083 0.348784 0.000666667
 0.990348 -0.150413    1.1044 0.171738 0.000666667
 0.990973 -0.150947   1.11524 -0.0202187 0.000666667
 0.996584 -0.138618   1.10549 -0.0590585 0.000666667
0.979537 -0.14068  1.10944 0.166848 0.000666667
  1.00054 -0.135008   1.09873 -0.181172 0.000666667
 0.990104 -0.148923   1.10777 0.174912 0.000666667
 0.986404 -0.152121   1.11402 -0.0608519 0.000666667
 0.987289 -0.152344   1.11182 0.0655065 0.000666667
 0.990342 -0.154391   1.10897 0.0375081 0.000666667
 0.991968 -0.140871   1.10976 -0.00105918 0.000666667
 0.991911 -0.137844    1.1044 -0.0746518 0.000666667
 0.983897 -0.141559   1.10603 -0.196568 0.000666667
 0.990262 -0.137364   1.10623 -0.079575 0.000666667
 0.983654 -0.154781   1.11365 0.0136959 0.000666667
 0.988743 -0.152058   1.10609 0.17805 0.000666667
 0.991785 -0.152694   1.10619 0.178294 0.000666667
 0.989503 -0.147543   1.11666 -0.0204161 0.000666667
 0.981698 -0.142898   1.10725 0.190188 0.000666667
 0.995057 -0.149152   1.11223 -0.179814 0.000666667
 0.989553 -0.148013   1.11671 -0.0163907 0.000666667
  1.01004 -0.147403   1.11181 -0.301202 0.000666667
 0.990485 -0.148142   1.11264 -0.0254374 0.000666667
 0.989309 -0.148477   1.11221 -0.0357128 0.000666667
 0.992565 -0.148113   1.12054 0.0706856 0.000666667
0.988061 -0.1449 1.11184 0.0440767 0.000666667
 0.983651 -0.141903   1.11866 0.0302431 0.000666667
0.991145 -0.14674  1.11014 -0.0265342 0.000666667
  1.00173 -0.139546   1.09878 -0.198117 0.000666667
  0.98138 -0.152365   1.11275 0.142696 0.000666667
 0.991932 -0.149349   1.10709 -0.00793485 0.000666667
0.989969 -0.15248  1.10965 0.162739 0.000666667
 0.983771 -0.142846   1.10614 -0.193397 0.000666667
0.986367 -0.15363  1.11035 -0.138211 0.000666667
 0.989349 -0.152509   1.10741 -0.168435 0.000666667
 0.991914 -0.143874   1.11034 -0.0183241 0.000666667
 0.992213 -0.143026   1.11045 -0.0368803 0.000666667
 0.988972 -0.157373   1.10608 -0.0702628 0.000666667
  0.98166 -0.141389   1.10806 0.363349 0.000666667
 0.987943 -0.141742    1.1073 -0.187517 0.000666667
 0.989728 -0.150715   1.12078 0.0727116 0.000666667
   0.9972 -0.137936   1.10358 -0.021553 0.000666667
 0.988398 -0.158482   1.11192 -0.0554107 0.000666667
 0.977331 -0.139445   1.10657 0.172078 0.000666667
 0.988282 -0.148352   1.11422 0.0431847 0.000666667
  1.00835 -0.147563   1.10152 -0.25401 0.000666667
 0.990775 -0.154455   1.11346 0.0643273 0.000666667
 0.995775 -0.140029   1.10786 -0.0298144 0.000666667
 0.988503 -0.150147   1.11424 0.051322 0.000666667
 0.996844 -0.138522   1.10473 -0.025102 0.000666667
  0.99606 -0.144575   1.11055 0.060763 0.000666667
 0.982913 -0.142707   1.11138 0.368993 0.000666667
 0.992569 -0.142957   1.11215 -0.202419 0.000666667
 0.987203 -0.152033   1.11401 0.0282555 0.000666667
0.988782 -0.15281  1.10826 0.185303 0.000666667
 0.981212 -0.144705   1.10942 0.37494 0.000666667
  0.99157 -0.144669   1.10819 0.0151044 0.000666667
 0.985771 -0.153354   1.11181 -0.0819124 0.000666667
 0.992312 -0.134715    1.1062 -0.0927519 0.000666667
  1.00237 -0.135338   1.09897 -0.163183 0.000666667
 0.993045 -0.143307   1.10792 -0.00151929 0.000666667
 0.990701 -0.147415   1.10913 0.0466877 0.000666667
 0.982693 -0.155119   1.09845 0.0767949 0.000666667
 0.988647 -0.146582   1.11398 0.0549824 0.000666667
 0.992774 -0.157604   1.10653 -0.0723076 0.000666667
 0.987854 -0.148895   1.11692 -0.0124403 0.000666667
 0.990808 -0.149386   1.10808 0.17446 0.000666667
 0.992443 -0.153173   1.11109 -0.240874 0.000666667
 0.981085 -0.143189   1.10756 0.35855 0.000666667
 0.999864 -0.132362   1.09899 -0.192876 0.000666667
 0.981951 -0.143152   1.10797 0.377773 0.000666667
0.989541 -0.14668  1.11643 0.00098093 0.000666667
  0.98019 -0.145863   1.10837 0.0903075 0.000666667
 0.992995 -0.150688   1.10409 0.180057 0.000666667
 0.987368 -0.156156   1.10807 0.0338286 0.000666667
 0.998453 -0.150469   1.10468 0.191058 0.000666667
 0.992937 -0.136445   1.10556 -0.0630137 0.000666667
0.987286 -0.1415  1.1198 -0.0997751 0.000666667
  1.00493 -0.147626   1.10202 -0.233877 0.000666667
 0.990146 -0.144363   1.10186 0.270218 0.000666667
 0.995252 -0.142166   1.11511 -0.189885 0.000666667
 0.994531 -0.150053   1.10814 0.174628 0.000666667
 0.980537 -0.140602    1.1103 0.158667 0.000666667
 0.988357 -0.155541   1.10951 -0.0519455 0.000666667
 0.990282 -0.149254   1.11523 -0.0284873 0.000666667
 0.992987 -0.142839    1.1135 0.0670365 0.000666667
 0.987282 -0.148407   1.11468 -0.0252604 0.000666667
 0.996753 -0.151388   1.11451 -0.211306 0.000666667
 0.989488 -0.151482   1.10952 0.177085 0.000666667
 0.989117 -0.155194   1.11503 0.0553972 0.000666667
 0.977996 -0.147872   1.10826 0.0741666 0.000666667
 0.988817 -0.143533   1.11045 -0.026281 0.000666667
  1.00849 -0.144458   1.10278 -0.259144 0.000666667
 0.990984 -0.149868   1.10714 0.186554 0.000666667
  0.99118 -0.137782   1.10255 -0.0801301 0.000666667
 0.988787 -0.149916   1.11554 0.0117042 0.000666667
 0.991073 -0.142507   1.11111 0.0520165 0.000666667
 0.981246 -0.139398    1.1137 0.216367 0.000666667
 0.990456 -0.148126   1.10645 0.053153 0.000666667
 0.99085 -0.15051  1.11335 -0.0446801 0.000666667
 0.986623 -0.149895   1.11576 -0.0890792 0.000666667
 0.988801 -0.148625    1.1161 -0.0166552 0.000666667
 0.992978 -0.153287    1.1056 0.186465 0.000666667
 0.991314 -0.143694   1.11131 -0.163509 0.000666667
 0.990925 -0.150777   1.10528 0.213912 0.000666667
  0.99033 -0.144921   1.10509 0.261647 0.000666667
 0.993021 -0.152453   1.10676 0.198615 0.000666667
 0.995541 -0.133431   1.09764 0.0122349 0.000666667
 0.988229 -0.153386   1.10967 0.0479696 0.000666667
  0.99191 -0.143089   1.10776 -0.0270488 0.000666667
 1.00001 -0.14245  1.10871 -0.0621497 0.000666667
 0.989853 -0.144286   1.11637 0.00212059 0.000666667
0.983706 -0.15422  1.11267 0.0394315 0.000666667
 0.990989 -0.145072    1.1109 -0.00145103 0.000666667
 0.989144 -0.146575   1.10498 0.25135 0.000666667
  1.00149 -0.141924   1.11032 -0.0663854 0.000666667
 0.989717 -0.149194   1.11437 0.0276034 0.000666667
0.991293 -0.14761  1.10984 0.0465067 0.000666667
 0.986032 -0.150544   1.11164 -0.0689231 0.000666667
 0.992758 -0.160977   1.10672 -0.0431353 0.000666667
 0.993227 -0.149314   1.12101 0.104505 0.000666667
  0.98924 -0.159647   1.11355 -0.0125614 0.000666667
 0.987059 -0.146323   1.10347 0.240092 0.000666667
 0.989426 -0.147308   1.11419 -0.0323738 0.000666667
 0.991665 -0.141882   1.11155 0.00275534 0.000666667
0.989488 -0.14886  1.10639 0.195212 0.000666667
 0.991233 -0.143132   1.10816 -0.0109652 0.000666667
 0.993106 -0.154622   1.10508 0.200481 0.000666667
  0.99035 -0.142666   1.10903 -0.0222663 0.000666667
 0.987117 -0.158542   1.11364 -0.0363034 0.000666667
 0.994243 -0.153468   1.11319 -0.201268 0.000666667
 0.991039 -0.146554   1.11486 -0.0037109 0.000666667
 0.984838 -0.143653   1.11065 0.360766 0.000666667
 0.987989 -0.149707   1.11611 -0.0245322 0.000666667
 0.982407 -0.140682   1.10855 0.353256 0.000666667
  1.00048 -0.132836   1.09884 -0.195024 0.000666667
 0.992355 -0.148914   1.11329 -0.0323208 0.000666667
0.997753 -0.15126  1.10526 0.196285 0.000666667
 0.984323 -0.144212   1.10891 0.360561 0.000666667
 0.990006 -0.155323   1.11446 0.0273604 0.000666667
 0.987497 -0.150685   1.10565 0.1728 0.000666667
 0.990976 -0.148738   1.11362 0.00411125 0.000666667
  0.98784 -0.151707   1.11295 -0.0259465 0.000666667
 0.990723 -0.152493   1.10232 -0.173556 0.000666667
 0.986413 -0.154706   1.10989 0.0900871 0.000666667
 0.982563 -0.144481   1.10943 0.359676 0.000666667
 0.984914 -0.141928   1.11634 -0.095502 0.000666667
 0.990827 -0.153063   1.10226 -0.151509 0.000666667
 0.996238 -0.137442   1.10636 -0.020102 0.000666667
 0.991887 -0.149852    1.1053 0.181505 0.000666667
 0.993576 -0.143206   1.11049 0.0564435 0.000666667
 0.991029 -0.143779   1.11099 -0.213178 0.000666667
 0.985007 -0.138178   1.11939 0.0263544 0.000666667
 0.993091 -0.156261    1.1011 0.28221 0.000666667
0.993455 -0.15206  1.11155 -0.217307 0.000666667
  1.00129 -0.140776   1.10068 -0.190932 0.000666667
 0.993657 -0.143533   1.11167 0.0776471 0.000666667
 0.988119 -0.145688   1.11201 0.00542228 0.000666667
 0.989824 -0.132914   1.11001 -0.0764654 0.000666667
 0.983755 -0.141802   1.10266 -0.183378 0.000666667
0.979474 -0.14531  1.11107 0.0739207 0.000666667
 0.980464 -0.143323   1.11574 -0.00739144 0.000666667
  0.98976 -0.150107   1.10663 0.153577 0.000666667
 0.985981 -0.139878   1.11726 0.022026 0.000666667
0.989358 -0.14345  1.11113 -0.193434 0.000666667
 0.990721 -0.143815   1.11138 0.0416457 0.000666667
 0.995081 -0.133195   1.09722 0.00872465 0.000666667
 0.993669 -0.150228   1.11607 -0.223694 0.000666667
 0.979578 -0.144713   1.11149 0.072711 0.000666667
 0.993249 -0.159115   1.10461 -0.0448293 0.000666667
 0.990474 -0.153819   1.10842 -0.129758 0.000666667
 0.996974 -0.132824   1.09586 -0.194893 0.000666667
 0.982666 -0.142788   1.11091 0.38468 0.000666667
 0.991859 -0.150943   1.10685 0.177427 0.000666667
 0.990962 -0.142078   1.10831 -0.0255925 0.000666667
 0.991258 -0.141889   1.10903 -0.0152553 0.000666667
0.989134 -0.1526 1.11354 -0.0643433 0.000666667
 0.994114 -0.152234   1.11368 -0.181017 0.000666667
 0.990767 -0.144875    1.1145 0.0276758 0.000666667
 0.985155 -0.139286   1.10662 -0.191934 0.000666667
 0.987888 -0.146768   1.11583 -0.0100678 0.000666667
 0.992382 -0.142378   1.11211 -0.0200567 0.000666667
 0.989191 -0.147248   1.11269 -0.0349973 0.000666667
0.991789 -0.14276   1.1118 -0.0129242 0.000666667
 0.989874 -0.143883   1.10437 0.277626 0.000666667
 0.987259 -0.146822     1.105 0.252211 0.000666667
   1.0008 -0.143005    1.1073 -0.0280034 0.000666667
 0.992425 -0.143646   1.11086 -0.214166 0.000666667
 0.986829 -0.148972   1.11233 -0.0184823 0.000666667
 0.991463 -0.146549   1.10757 0.0378045 0.000666667
  0.99082 -0.151072    1.0977 -0.148666 0.000666667
  0.99265 -0.135364   1.10219 0.0251496 0.000666667
 0.992351 -0.148444   1.11558 0.005965 0.000666667
  0.99503 -0.138184   1.10594 -0.0300125 0.000666667
 0.980951 -0.145722   1.10792 0.345299 0.000666667
 0.987711 -0.151898   1.10942 0.193256 0.000666667
 0.981954 -0.143208   1.10896 0.0486451 0.000666667
 0.990985 -0.136264     1.105 -0.0718914 0.000666667
 0.991789 -0.150229   1.10651 0.177229 0.000666667
 0.973085 -0.144602   1.11075 0.0105151 0.000666667
 0.992985 -0.148674   1.10921 0.0565751 0.000666667
  0.98963 -0.148484   1.11303 -0.0424108 0.000666667
 0.995154 -0.157617    1.1001 0.256497 0.000666667
 0.988686 -0.145906   1.10218 0.288334 0.000666667
 0.990908 -0.143018   1.10917 0.00320893 0.000666667
 0.980811 -0.146639   1.11181 0.0539633 0.000666667
 0.988299 -0.144115   1.11587 -0.0544105 0.000666667
 0.992282 -0.143195   1.11116 0.0045298 0.000666667
0.982122 -0.14031  1.11366 0.0144031 0.000666667
 0.992271 -0.142287   1.10991 -0.0137861 0.000666667
 0.976911 -0.142326    1.1066 0.138658 0.000666667
 0.992053 -0.150602   1.10852 0.163005 0.000666667
 0.989515 -0.146461   1.10962 0.169939 0.000666667
  0.99909 -0.136345   1.10101 -0.144878 0.000666667
 0.992506 -0.150992   1.11371 -0.0171575 0.000666667
 0.987579 -0.139107   1.11875 -0.0859888 0.000666667
 0.987303 -0.157825    1.1055 -0.0705591 0.000666667
 0.987356 -0.159056   1.11268 -0.0316528 0.000666667
 0.987228 -0.145192   1.11172 0.0321911 0.000666667
  0.98012 -0.143907   1.11255 0.0236378 0.000666667
 0.989075 -0.146666   1.11295 0.0464257 0.000666667
 0.987057 -0.149983   1.11397 -0.0245531 0.000666667
 0.991832 -0.152565   1.10628 0.201934 0.000666667
  0.99728 -0.150606   1.10554 0.193464 0.000666667
 0.989488 -0.148503   1.11315 0.00781827 0.000666667
 0.991257 -0.146765   1.10865 -0.0108731 0.000666667
 0.989874 -0.143535   1.11027 -0.174241 0.000666667
 0.984298 -0.141893   1.10892 -0.150293 0.000666667
 0.989125 -0.145115   1.11011 0.0334509 0.000666667
 0.990589 -0.142789   1.10921 0.0164413 0.000666667
 0.99153 -0.14577  1.11606 -0.0113877 0.000666667
  0.98771 -0.143274   1.11074 0.0331741 0.000666667
 0.991787 -0.159814   1.11197 -0.0528191 0.000666667
   0.9875 -0.147593   1.11414 0.0506463 0.000666667
0.987409 -0.1461 1.11211 0.00764462 0.000666667
 0.992822 -0.155245   1.10614 0.184531 0.000666667
 0.987055 -0.157511    1.1092 -0.0842546 0.000666667
  0.98653 -0.146236   1.11165 0.0666628 0.000666667
0.994042 -0.1502 1.10626 -0.00216227 0.000666667
 0.992283 -0.155846   1.10195 0.281903 0.000666667
 0.990004 -0.142089   1.11252 -0.040905 0.000666667
 0.991951 -0.145792   1.11155 -0.216356 0.000666667
  1.00056 -0.137617   1.09865 -0.19356 0.000666667
 0.992175 -0.151862   1.10884 0.163516 0.000666667
 0.985261 -0.149998   1.09401 -0.188354 0.000666667
  1.00156 -0.136971   1.09572 -0.147103 0.000666667
0.990947 -0.1365 1.10642 -0.053199 0.000666667
 0.985275 -0.142426   1.11841 -0.146034 0.000666667
 0.986957 -0.149182   1.11415 -0.0129447 0.000666667
 0.991852 -0.151605   1.10476 0.167031 0.000666667
 0.981204 -0.139154   1.11214 0.216969 0.000666667
 0.991002 -0.144187   1.11247 0.0448813 0.000666667
 0.980883 -0.143592   1.11116 0.385273 0.000666667
 0.990791 -0.140165   1.12084 -0.0891168 0.000666667
 0.990729 -0.149932   1.12203 0.0769006 0.000666667
 0.991721 -0.148101   1.11527 -0.208625 0.000666667
 0.990582 -0.143128   1.10991 0.003742 0.000666667
  1.00018 -0.139432   1.09705 -0.172321 0.000666667
 0.989044 -0.141595   1.12075 -0.093436 0.000666667
  0.98872 -0.158363   1.11278 -0.0484663 0.000666667
 0.987013 -0.153306   1.11727 -0.0735731 0.000666667
 0.989103 -0.144361   1.10408 0.257522 0.000666667
  1.00174 -0.144624    1.1002 -0.0777881 0.000666667
 0.994156 -0.149369   1.10553 0.00257798 0.000666667
 0.992857 -0.148578   1.10445 -0.0082012 0.000666667
 0.996219 -0.138696   1.11019 0.000327973 0.000666667
 0.988191 -0.156351   1.10101 0.266723 0.000666667
0.989228 -0.14643  1.11619 -0.0323765 0.000666667
 0.990919 -0.143336   1.10823 0.0202207 0.000666667
 0.996116 -0.150267    1.1035 -0.027818 0.000666667
 0.990398 -0.144902   1.10869 0.00101981 0.000666667
 0.993422 -0.150127   1.11188 -0.221809 0.000666667
 0.992639 -0.151143    1.1096 0.175752 0.000666667
 0.984524 -0.148616   1.10053 0.394176 0.000666667
  0.99021 -0.149179   1.11459 -0.0380973 0.000666667
 0.987858 -0.140164   1.11084 0.0164072 0.000666667
 0.988114 -0.151472   1.11408 -0.0406834 0.000666667
  0.99321 -0.157903   1.10661 -0.0726554 0.000666667
 0.981243 -0.140034   1.10767 0.15222 0.000666667
 0.989207 -0.142192   1.11105 -0.170732 0.000666667
 0.990773 -0.151273   1.10734 0.176947 0.000666667
 0.99234 -0.15065  1.10901 0.178429 0.000666667
  0.99284 -0.148207   1.11411 -0.219353 0.000666667
 0.998422 -0.136214   1.09978 -0.169344 0.000666667
 0.988866 -0.148057   1.10896 0.19163 0.000666667
 0.982064 -0.138706   1.11172 0.208243 0.000666667
 0.986912 -0.149167   1.11323 0.0382137 0.000666667
 0.993981 -0.154017   1.10553 0.187886 0.000666667
 0.993301 -0.150275   1.10471 -0.0200928 0.000666667
 0.986226 -0.145502    1.1059 0.264638 0.000666667
 0.981522 -0.137369   1.11188 0.191898 0.000666667
 0.983816 -0.140618   1.10502 -0.190489 0.000666667
 0.993043 -0.134594   1.10505 -0.0629781 0.000666667
 0.978545 -0.144342   1.11368 0.0302643 0.000666667
  0.99319 -0.143386   1.10965 -0.0216945 0.000666667
0.990108 -0.14928  1.11527 -0.0429281 0.000666667
 0.989724 -0.154665   1.11361 0.0517188 0.000666667
 0.989445 -0.158084   1.10443 -0.0728386 0.000666667
 0.980661 -0.150987   1.11275 0.150729 0.000666667
  0.99485 -0.140597   1.11508 -0.207863 0.000666667
 0.993848 -0.150302   1.11539 -0.19414 0.000666667
 0.980583 -0.147619   1.10861 0.0660758 0.000666667
 0.977923 -0.147503   1.10813 0.0793875 0.000666667
  0.99125 -0.146319   1.11507 -0.0177074 0.000666667
0.993157 -0.14471  1.10827 0.0518069 0.000666667
 0.990499 -0.151081   1.10687 0.166911 0.000666667
 0.984726 -0.143864   1.11064 0.366717 0.000666667
 0.990146 -0.142514   1.10955 -0.0220711 0.000666667
 0.983442 -0.142495   1.11806 -0.189932 0.000666667
 0.993729 -0.151768   1.11126 -0.228201 0.000666667
 0.990594 -0.147448   1.11679 -0.0168365 0.000666667
 0.994813 -0.151219   1.10669 0.167493 0.000666667
 0.992005 -0.146557   1.11147 -0.0285472 0.000666667
0.988383 -0.15141  1.11343 -0.0299379 0.000666667
   0.9906 -0.145045   1.11124 -0.000978163 0.000666667
 0.989243 -0.146495   1.10962 0.183544 0.000666667
 0.990569 -0.148728   1.11363 -0.0305506 0.000666667
  0.99624 -0.153308    1.1062 0.201286 0.000666667
 0.990025 -0.157777    1.1095 -0.0491788 0.000666667
0.992189 -0.14758  1.11462 -0.201279 0.000666667
 0.993156 -0.143508   1.10939 0.0328557 0.000666667
 0.989918 -0.149854   1.12526 -0.275889 0.000666667
 0.991409 -0.151484   1.10566 0.177207 0.000666667
 0.995058 -0.150232   1.11359 -0.195465 0.000666667
 0.976382 -0.134756   1.10094 -0.043801 0.000666667
 0.991357 -0.139951    1.1095 0.00877744 0.000666667
 0.995515 -0.137863   1.10723 -0.0201302 0.000666667
 0.994055 -0.140343   1.11734 -0.209207 0.000666667
 0.980849 -0.144563   1.10977 0.0302811 0.000666667
0.991698 -0.14145  1.11014 -0.16966 0.000666667
 0.992819 -0.150181   1.10665 0.00323949 0.000666667
  0.99239 -0.157992    1.1059 -0.0539018 0.000666667
 0.982691 -0.138442    1.1151 0.216146 0.000666667
  0.98369 -0.141801   1.10494 -0.175501 0.000666667
 0.989302 -0.144483   1.11545 -0.0108629 0.000666667
 0.991137 -0.145401   1.10347 0.306306 0.000666667
 0.987879 -0.145834   1.11576 -0.0129725 0.000666667
 0.990825 -0.144871   1.09232 -0.18167 0.000666667
 0.989861 -0.148817   1.10534 0.180085 0.000666667
 0.992068 -0.153449   1.10676 0.194421 0.000666667
 0.992304 -0.143532   1.11171 -0.000412638 0.000666667
 0.990028 -0.150398   1.11567 -0.0451505 0.000666667
 0.989531 -0.149369   1.11419 -0.0416501 0.000666667
 0.991288 -0.147028   1.11098 0.0458105 0.000666667
 0.993297 -0.134669   1.09905 -0.00808627 0.000666667
 0.990607 -0.152806   1.10985 0.197518 0.000666667
  0.99228 -0.139553   1.11059 -0.194696 0.000666667
 0.999692 -0.140887   1.09844 -0.172007 0.000666667
 0.992159 -0.157309   1.10205 -0.0708949 0.000666667
 0.989473 -0.152171   1.10673 0.195819 0.000666667
 0.984564 -0.143317   1.10937 -0.138107 0.000666667
  1.00115 -0.134825   1.09632 -0.179776 0.000666667
 0.990127 -0.144036   1.11085 0.0376037 0.000666667
 0.988583 -0.151476   1.10725 -0.166495 0.000666667
 0.985382 -0.157529   1.11519 -0.00935957 0.000666667
 0.990833 -0.145585   1.11064 0.170797 0.000666667
 0.991594 -0.150826   1.11006 0.201802 0.000666667
 0.991092 -0.148927   1.11635 0.0443612 0.000666667
 0.989098 -0.143263   1.11761 -0.109635 0.000666667
 0.991573 -0.145121   1.11657 -0.0101187 0.000666667
 0.978572 -0.138574   1.11144 0.217221 0.000666667
 0.983146 -0.141468   1.10549 -0.186143 0.000666667
 0.997933 -0.150262   1.10406 0.198514 0.000666667
 0.993107 -0.150182   1.11455 -0.223367 0.000666667
 0.982965 -0.141764   1.11059 0.38395 0.000666667
 0.987909 -0.159791   1.11106 -0.0233443 0.000666667
 0.995814 -0.139296   1.11731 -0.174414 0.000666667
 0.997897 -0.140515   1.10873 -0.013118 0.000666667
 0.990344 -0.153007   1.10769 0.193005 0.000666667
 0.994248 -0.128316   1.09315 -0.0365049 0.000666667
0.990984 -0.15006  1.11396 -0.0230737 0.000666667
 0.989876 -0.145501   1.10828 0.18481 0.000666667
 0.988524 -0.143664   1.11251 0.0331216 0.000666667
 0.985824 -0.151719   1.11641 -0.121437 0.000666667
 0.991334 -0.150535   1.11466 -0.030921 0.000666667
 0.987981 -0.139875   1.10736 -0.190314 0.000666667
  0.98962 -0.151522   1.10567 0.180012 0.000666667
 0.994097 -0.138312   1.10674 -0.0200845 0.000666667
 0.992201 -0.138386   1.10505 -0.0782617 0.000666667
0.988678 -0.15114  1.11354 -0.021461 0.000666667
 0.995159 -0.147646   1.11241 -0.205368 0.000666667
 0.979569 -0.135509   1.11222 0.226527 0.000666667
 0.990046 -0.143154   1.11123 -0.0350756 0.000666667
 0.991003 -0.147512   1.10878 0.181638 0.000666667
 0.989403 -0.148554   1.11719 0.00505676 0.000666667
 0.986926 -0.139631   1.11519 -0.0562638 0.000666667
 0.994116 -0.152242   1.10637 0.177133 0.000666667
 0.991418 -0.141309    1.1094 -0.0211705 0.000666667
 1.00159 -0.14551  1.10478 0.0360912 0.000666667
 0.990336 -0.151437   1.10903 0.17993 0.000666667
 0.986206 -0.146257   1.11086 0.359278 0.000666667
 0.989858 -0.140448   1.10821 -0.00157596 0.000666667
 0.995132 -0.137719   1.10434 -0.0240972 0.000666667
 0.985031 -0.142085    1.1169 -0.069302 0.000666667
 0.979748 -0.143759   1.11113 0.0632324 0.000666667
  0.98776 -0.156429   1.11292 0.0548428 0.000666667
 0.988585 -0.149152   1.11448 -0.0505584 0.000666667
 0.992071 -0.137999   1.10353 -0.0653583 0.000666667
 0.989693 -0.159136   1.10426 -0.0418713 0.000666667
 0.989777 -0.145597   1.10375 0.249647 0.000666667
 0.986679 -0.152618   1.11317 -0.0689535 0.000666667
 0.985211 -0.142987   1.10731 -0.159363 0.000666667
 0.982573 -0.141417    1.1072 0.176421 0.000666667
 0.992907 -0.144392   1.10789 0.0176787 0.000666667
 0.995431 -0.133482   1.10231 -0.0235114 0.000666667
 0.987484 -0.159721   1.11242 -0.0483801 0.000666667
 0.990096 -0.150698   1.10864 0.167702 0.000666667
 0.992867 -0.153016   1.11154 0.161019 0.000666667
 0.987122 -0.153428    1.1086 0.0777822 0.000666667
 0.990681 -0.151718    1.1102 0.161812 0.000666667
 0.985908 -0.154129   1.11469 -0.0291179 0.000666667
 0.988052 -0.142458   1.11622 -0.056439 0.000666667
 0.996649 -0.134552   1.09635 -0.204778 0.000666667
0.992478 -0.14492  1.11057 0.0418785 0.000666667
 0.979094 -0.146697   1.10641 0.0764213 0.000666667
 0.990954 -0.150783   1.10611 0.199452 0.000666667
 0.984803 -0.144042   1.10984 0.364497 0.000666667
 0.974844 -0.146802   1.10981 0.00349317 0.000666667
 0.978016 -0.144861   1.11659 -0.00181909 0.000666667
0.987656 -0.1487  1.1145 0.0131142 0.000666667
 0.989109 -0.152725   1.10551 0.177953 0.000666667
 0.986655 -0.149554   1.11432 -0.0234125 0.000666667
 0.989325 -0.145326   1.11565 -0.0196848 0.000666667
 0.988653 -0.145438   1.11554 -0.00585794 0.000666667
 0.988908 -0.147723   1.10277 0.274285 0.000666667
 0.988091 -0.147952    1.1028 0.289422 0.000666667
 0.986861 -0.153645   1.11453 0.0315404 0.000666667
0.987543 -0.14772  1.11283 0.0139423 0.000666667
 0.988522 -0.144836   1.11384 0.0674683 0.000666667
 0.983073 -0.139166   1.11864 -0.1809 0.000666667
 0.986017 -0.157519   1.11107 -0.173629 0.000666667
 0.979569 -0.151925   1.11285 0.133399 0.000666667
 0.991416 -0.150783   1.10773 0.182685 0.000666667
 0.986978 -0.151959   1.11477 -0.0486351 0.000666667
 0.990649 -0.142775   1.11053 -0.197111 0.000666667
 0.987595 -0.149681   1.11682 -0.0146061 0.000666667
 0.988022 -0.152066   1.10567 -0.132754 0.000666667
 0.994849 -0.147459   1.12171 0.0717344 0.000666667
 0.993036 -0.148656   1.12053 0.101507 0.000666667
0.988412 -0.14471  1.10479 0.290047 0.000666667
 0.986754 -0.151752   1.11059 0.0435387 0.000666667
  1.00242 -0.139509   1.09585 -0.153237 0.000666667
 0.989385 -0.141285   1.11264 -0.0310389 0.000666667
 0.995281 -0.151746   1.10653 0.212572 0.000666667
0.986965 -0.14429  1.11167 0.0175218 0.000666667
 0.986585 -0.136632   1.11721 0.0106103 0.000666667
 0.991739 -0.135006    1.1013 -0.0615205 0.000666667
 0.980449 -0.147365   1.10674 0.295926 0.000666667
 0.988823 -0.152298   1.10491 -0.162672 0.000666667
  1.00753 -0.146578   1.10428 -0.249911 0.000666667
 0.989814 -0.146158   1.11398 -0.0309393 0.000666667
 0.997286 -0.150637   1.10596 0.182125 0.000666667
 0.991591 -0.148353   1.12277 0.104676 0.000666667
 0.990296 -0.149456   1.12021 0.0507116 0.000666667
 0.987903 -0.152735   1.11001 0.0795992 0.000666667
 0.982183 -0.135715   1.11092 0.196294 0.000666667
 0.986995 -0.158851   1.11267 -0.0724042 0.000666667
 0.991359 -0.149159   1.11303 -0.0206063 0.000666667
 0.990186 -0.143488   1.11053 -0.020544 0.000666667
  1.00097 -0.133897   1.09844 -0.169308 0.000666667
 0.986736 -0.143971   1.11673 -0.131501 0.000666667
 0.989535 -0.155596   1.10642 -0.132203 0.000666667
0.988584 -0.1518 1.10972 0.181427 0.000666667
 0.982667 -0.148392   1.12249 0.0433356 0.000666667
 0.988763 -0.151428   1.11383 -0.0452151 0.000666667
 0.987773 -0.139734   1.11978 -0.093919 0.000666667
  0.99081 -0.142361   1.10971 -0.00216699 0.000666667
 0.980634 -0.138503   1.11516 0.218924 0.000666667
 0.993355 -0.153063    1.1068 0.167906 0.000666667
 0.998116 -0.138327   1.10634 -0.00302648 0.000666667
 0.988091 -0.145833   1.10572 0.274341 0.000666667
 0.992002 -0.134534   1.10789 -0.0540141 0.000666667
 0.988351 -0.153905   1.11147 0.0599434 0.000666667
 0.986971 -0.154173   1.10982 0.0537036 0.000666667
 0.990344 -0.147184   1.11301 -0.0151254 0.000666667
 0.989995 -0.149498   1.11266 -0.0267509 0.000666667
 0.991056 -0.136971   1.10749 -0.0773636 0.000666667
 0.991727 -0.143144   1.11222 -0.0171244 0.000666667
  0.99505 -0.157978   1.10727 -0.0577711 0.000666667
 0.990868 -0.143182   1.11125 -0.023863 0.000666667
  1.00335 -0.137978   1.09853 -0.19165 0.000666667
   0.9912 -0.152255   1.10515 0.20038 0.000666667
  0.99184 -0.146784   1.11521 -0.0301233 0.000666667
 0.984804 -0.137405   1.12127 -0.221008 0.000666667
 0.989753 -0.147736   1.11562 -0.00812747 0.000666667
 0.989827 -0.148896    1.1145 0.0511608 0.000666667
  0.99384 -0.148143   1.11434 -0.195658 0.000666667
 0.993177 -0.149483   1.10685 -0.0291719 0.000666667
 0.993043 -0.150364   1.10388 -0.0236301 0.000666667
  1.00294 -0.145613   1.10441 0.0166531 0.000666667
  0.98938 -0.147077   1.11696 0.00708294 0.000666667
 0.989804 -0.156595    1.1083 -0.0471814 0.000666667
 0.995411 -0.150909   1.10673 -0.0117121 0.000666667
 0.993527 -0.149558   1.11196 -0.188548 0.000666667
 0.995927 -0.136582    1.1054 -0.0673439 0.000666667
 0.986414 -0.157738   1.11262 -0.06013 0.000666667
 0.981804 -0.137018   1.11219 0.229776 0.000666667
  1.00872 -0.147847   1.10287 -0.244823 0.000666667
 0.990901 -0.148905   1.11334 -0.0426751 0.000666667
 0.979681 -0.141367   1.11684 -0.012665 0.000666667
 0.987443 -0.141304   1.11793 0.0154499 0.000666667
 0.986523 -0.155077   1.10942 -0.151193 0.000666667
  1.00844 -0.150498   1.10458 -0.29615 0.000666667
0.987182 -0.15222  1.10945 0.0473921 0.000666667
 0.994512 -0.149635   1.11384 -0.205642 0.000666667
 0.992795 -0.151884   1.10634 -0.0156303 0.000666667
 0.991813 -0.146593   1.10748 -0.00909894 0.000666667
 0.988336 -0.151331   1.10442 0.178572 0.000666667
 0.988012 -0.154767   1.10966 0.118136 0.000666667
 0.990681 -0.144354   1.10971 -0.0382497 0.000666667
 0.992182 -0.139854   1.11138 0.012543 0.000666667
 0.992977 -0.157645   1.10632 -0.0644231 0.000666667
 0.993792 -0.150921   1.11498 -0.229158 0.000666667
 0.989866 -0.146229   1.11189 0.00826599 0.000666667
 0.987716 -0.158216   1.10976 -0.0746534 0.000666667
 0.990934 -0.156907   1.10493 -0.0540112 0.000666667
 0.987688 -0.144942   1.11649 0.00660339 0.000666667
 0.990269 -0.139997    1.1117 -0.196671 0.000666667
 0.991537 -0.151791   1.10975 0.169308 0.000666667
0.982153 -0.14113  1.10651 0.183979 0.000666667
 0.987846 -0.154156   1.11429 -0.0943147 0.000666667
 0.993413 -0.150246   1.11196 -0.220398 0.000666667
  0.99403 -0.144214   1.12503 0.0842284 0.000666667
 0.993174 -0.135287   1.10604 -0.0712481 0.000666667
 0.990103 -0.144065   1.11197 -0.190215 0.000666667
 0.988266 -0.146641   1.11056 0.0186891 0.000666667
  0.98863 -0.150769   1.10997 0.172009 0.000666667
0.987121 -0.14654  1.11226 0.0598218 0.000666667
 0.987487 -0.154717   1.11093 0.0392619 0.000666667
0.986905 -0.15097  1.11501 -0.0258534 0.000666667
 0.994092 -0.152451   1.11113 -0.2178 0.000666667
  0.99034 -0.141365   1.10924 -0.0188659 0.000666667
 0.987262 -0.138367   1.11775 -0.0128705 0.000666667
 0.989689 -0.143917   1.11209 -0.0233666 0.000666667
0.988595 -0.15185  1.10643 -0.12994 0.000666667
 0.999932 -0.152638   1.10635 0.185183 0.000666667
 0.991215 -0.145098   1.11017 -0.00528011 0.000666667
 0.989703 -0.149108   1.10621 0.162971 0.000666667
  0.99043 -0.147012   1.10198 0.2891 0.000666667
 0.976761 -0.148293   1.10655 0.284721 0.000666667
 0.986587 -0.143196   1.10117 -0.165638 0.000666667
 0.988594 -0.153938   1.11491 0.0419973 0.000666667
 0.989657 -0.148451   1.11345 0.0151974 0.000666667
  0.99349 -0.135283   1.10756 -0.0803171 0.000666667
 0.986715 -0.153992   1.09746 -0.000919255 0.000666667
 0.990122 -0.151435   1.10872 0.190611 0.000666667
 0.987787 -0.145194   1.11278 0.0260347 0.000666667
 0.999145 -0.137037   1.10106 -0.181415 0.000666667
  1.00136 -0.143304   1.11017 -0.0567679 0.000666667
  0.99136 -0.150755   1.10687 0.183134 0.000666667
 0.988683 -0.143783   1.11631 -0.079548 0.000666667
 0.996551 -0.141116   1.10748 -0.0220786 0.000666667
 0.988815 -0.143732   1.11243 0.0540186 0.000666667
 0.989211 -0.145956    1.1154 -0.016938 0.000666667
0.985336 -0.14074  1.11877 -0.0063632 0.000666667
 0.996188 -0.137925   1.10679 -0.0217952 0.000666667
 0.987908 -0.151428   1.10963 0.17438 0.000666667
 0.990443 -0.144983   1.11148 -0.0275052 0.000666667
  0.98793 -0.141171   1.11048 0.00230051 0.000666667
 0.990424 -0.145588   1.10889 0.0440118 0.000666667
 0.991882 -0.144543    1.1127 0.0541826 0.000666667
  0.98534 -0.148274   1.11457 -0.0341112 0.000666667
 0.995874 -0.137824   1.10913 -0.0158244 0.000666667
 0.984114 -0.153133   1.11463 0.032763 0.000666667
 0.994987 -0.141318   1.11386 -0.201095 0.000666667
 0.986662 -0.146146    1.1106 -0.0114427 0.000666667
  1.00613 -0.147585   1.10437 -0.287148 0.000666667
 0.986837 -0.148591   1.11337 -0.0189602 0.000666667
 0.995293 -0.139201   1.10862 -0.0160057 0.000666667
 0.993715 -0.151715   1.11189 -0.222837 0.000666667
 0.989675 -0.148005   1.11585 0.0226653 0.000666667
 0.989403 -0.147401   1.10271 0.277983 0.000666667
 0.986278 -0.154804   1.11546 -0.0550148 0.000666667
 0.986265 -0.154273   1.10846 0.0637339 0.000666667
 0.994526 -0.152758   1.10434 0.170627 0.000666667
 0.993182 -0.137033   1.10317 -0.0526112 0.000666667
 0.987323 -0.153245   1.11053 0.0882037 0.000666667
 0.990933 -0.148401   1.11582 0.00948624 0.000666667
 0.979505 -0.140222     1.096 -0.143758 0.000666667
 0.988268 -0.153921   1.11512 0.0355293 0.000666667
 0.991045 -0.148591   1.11394 -0.0214878 0.000666667
 0.990493 -0.151043   1.10706 0.177235 0.000666667
  0.98813 -0.155344   1.11085 0.0445586 0.000666667
 0.990028 -0.142854   1.11072 -0.00605183 0.000666667
 0.980028 -0.140453   1.10966 0.15019 0.000666667
  0.98681 -0.149993     1.114 -0.0282124 0.000666667
 0.988215 -0.150252   1.11444 -0.0502848 0.000666667
 0.979805 -0.142486   1.11068 0.356128 0.000666667
0.988976 -0.15126  1.10825 0.182013 0.000666667
 0.988441 -0.151884   1.10619 -0.173805 0.000666667
 0.988881 -0.153047   1.10811 -0.1738 0.000666667
  1.00886 -0.149419   1.10156 -0.268148 0.000666667
  0.98353 -0.150282   1.10093 0.381222 0.000666667
 0.989463 -0.149487   1.10563 0.261741 0.000666667
0.988504 -0.144 1.1122 0.020884 0.000666667
0.990032 -0.15119  1.10583 0.180342 0.000666667
 0.993902 -0.150666   1.11497 -0.233575 0.000666667
 0.989426 -0.149543   1.10483 0.175646 0.000666667
  0.99307 -0.136222   1.10386 -0.0385151 0.000666667
 0.980478 -0.143612   1.10944 0.0478951 0.000666667
0.988168 -0.14881  1.11393 0.0119002 0.000666667
 0.988248 -0.145303   1.11303 0.00204404 0.000666667
 0.986729 -0.155266   1.11092 0.0711409 0.000666667
 0.991023 -0.149947   1.10528 0.150847 0.000666667
 0.977387 -0.139276   1.10669 0.166775 0.000666667
 0.989595 -0.137484   1.10278 -0.0525314 0.000666667
  0.98085 -0.135763   1.11644 0.21508 0.000666667
 0.979843 -0.152354   1.11147 0.148567 0.000666667
  0.98936 -0.144462   1.10421 0.263826 0.000666667
0.980102 -0.14044  1.10904 0.170834 0.000666667
0.989485 -0.14583  1.11218 0.0059756 0.000666667
  0.99378 -0.150149   1.12564 0.0816033 0.000666667
 0.989032 -0.151072   1.11414 -0.0522556 0.000666667
  0.99113 -0.144058   1.10989 -0.187333 0.000666667
 0.980927 -0.138254   1.10923 0.151085 0.000666667
 0.992584 -0.139055   1.11052 -0.199221 0.000666667
0.993409 -0.13583  1.10424 -0.0769261 0.000666667
 0.986195 -0.151245   1.11263 -0.0161403 0.000666667
 0.988293 -0.146323   1.11631 -0.0279733 0.000666667
 0.983729 -0.136741   1.12024 -0.202199 0.000666667
 0.987315 -0.152782   1.10925 0.1959 0.000666667
 0.979846 -0.140562   1.10553 0.158468 0.000666667
 0.988083 -0.147021   1.10547 0.244323 0.000666667
 0.990884 -0.158065   1.10533 -0.0637707 0.000666667
 0.983569 -0.135803    1.1137 0.208812 0.000666667
 0.989896 -0.151478   1.11471 -0.0243468 0.000666667
0.993578 -0.13653  1.10374 -0.0789921 0.000666667
 0.994907 -0.151626   1.11148 -0.187005 0.000666667
  0.99083 -0.149096   1.12102 0.0855112 0.000666667
 0.994521 -0.135658   1.10385 0.00682271 0.000666667
 0.994221 -0.149691   1.11284 -0.222531 0.000666667
 0.983584 -0.142118   1.10626 -0.206284 0.000666667
 0.988899 -0.141917    1.1073 -0.184899 0.000666667
 0.988493 -0.151875   1.11717 -0.0662163 0.000666667
 0.987693 -0.151807   1.11444 -0.0949933 0.000666667
  0.99296 -0.145839   1.10906 -0.0297045 0.000666667
 0.989392 -0.144632   1.11375 0.0288284 0.000666667
 0.991246 -0.134328   1.10103 0.0197473 0.000666667
 0.990161 -0.144484   1.10885 0.0463983 0.000666667
  0.98901 -0.145647   1.11799 0.0136824 0.000666667
 0.983621 -0.137061   1.11294 0.207975 0.000666667
 0.989414 -0.148664    1.1173 -0.02778 0.000666667
 0.991677 -0.156895   1.10424 -0.0627089 0.000666667
 0.988202 -0.157919   1.10886 -0.0386487 0.000666667
0.989796 -0.14832  1.11372 -0.00340122 0.000666667
0.987277 -0.15283  1.11171 0.0593659 0.000666667
 0.987869 -0.146928   1.10362 0.277131 0.000666667
 0.979639 -0.150922   1.11028 0.147802 0.000666667
 0.990655 -0.148678   1.10707 0.162021 0.000666667
  1.00209 -0.146005    1.1052 0.00552136 0.000666667
 0.991467 -0.143866   1.11997 -0.0616207 0.000666667
 0.989435 -0.146506   1.11365 0.0327643 0.000666667
 0.990743 -0.153992   1.11378 0.0648828 0.000666667
 0.975112 -0.146166   1.10651 0.0784564 0.000666667
0.985807 -0.14756  1.11443 0.00222816 0.000666667
 0.989009 -0.151365   1.11323 -0.0380688 0.000666667
0.988888 -0.14816  1.11458 -0.0303476 0.000666667
 0.978262 -0.150045   1.11605 0.29053 0.000666667
  0.99011 -0.158771   1.10533 -0.0611718 0.000666667
 0.990851 -0.145159   1.11576 -0.0392991 0.000666667
 0.998735 -0.136228    1.1011 -0.133053 0.000666667
 0.983162 -0.137348   1.11643 -0.0367078 0.000666667
 0.992588 -0.156585   1.10112 0.292361 0.000666667
 0.999454 -0.152536   1.10465 0.170984 0.000666667
 0.991802 -0.141477   1.10852 -0.0127186 0.000666667
 0.989195 -0.142503   1.11068 -0.022618 0.000666667
 0.988646 -0.150428    1.1145 -0.0431526 0.000666667
 0.990551 -0.144379   1.11196 0.0440286 0.000666667
0.988912 -0.14665  1.11612 -0.0129594 0.000666667
0.998032 -0.14013  1.10812 -0.0427708 0.000666667
 0.990477 -0.151459   1.10637 0.178464 0.000666667
 0.980184 -0.143037   1.11044 0.0413387 0.000666667
 0.988708 -0.147859   1.11356 0.0544326 0.000666667
 0.980567 -0.140618   1.10838 0.13788 0.000666667
 0.984332 -0.150016    1.1146 -0.00938846 0.000666667
  0.97637 -0.135645   1.10033 -0.0353025 0.000666667
0.993369 -0.15187  1.10575 0.187011 0.000666667
 0.994871 -0.152624    1.1056 0.196613 0.000666667
 0.990379 -0.141863    1.1114 -0.014365 0.000666667
  0.99134 -0.153126   1.10501 0.200991 0.000666667
0.987129 -0.1545 1.11594 0.042694 0.000666667
 0.987121 -0.154225   1.11454 0.0275541 0.000666667
 0.988708 -0.154384   1.11182 0.0615924 0.000666667
 0.992828 -0.156871   1.10162 0.276785 0.000666667
 0.987783 -0.140553   1.11769 -0.0971584 0.000666667
0.988704 -0.14417  1.11411 0.056971 0.000666667
 0.987391 -0.153871   1.12133 -0.178975 0.000666667
 0.989573 -0.153458   1.11472 0.049594 0.000666667
 0.994811 -0.134192   1.10361 -0.00812341 0.000666667
 0.990094 -0.142377   1.10969 0.0162428 0.000666667
 0.990042 -0.145931   1.10839 0.168365 0.000666667
 0.988994 -0.153459    1.1101 0.0628711 0.000666667
 0.997141 -0.141418   1.11816 -0.19663 0.000666667
 0.976162 -0.148676   1.10566 0.283377 0.000666667
 0.974352 -0.144647   1.11072 0.0106593 0.000666667
 0.989258 -0.151032   1.10754 0.173426 0.000666667
 0.986227 -0.139543   1.11577 0.0114379 0.000666667
0.988587 -0.14419  1.11057 0.00607219 0.000666667
 0.988935 -0.142889   1.11161 0.0265343 0.000666667
   0.9912 -0.154739   1.12337 -0.0268366 0.000666667
 0.989021 -0.144553   1.11322 0.0366201 0.000666667
 0.991936 -0.149913   1.11419 -0.00754402 0.000666667
 0.990777 -0.145865    1.1117 -0.179915 0.000666667
 0.998082 -0.137474   1.10755 -0.0148402 0.000666667
 0.989201 -0.153357   1.11271 0.0352616 0.000666667
 0.991334 -0.151418   1.10387 -0.0431407 0.000666667
 0.990769 -0.145057   1.11066 0.037178 0.000666667
 0.991062 -0.145967   1.11259 -0.0160941 0.000666667
 0.982095 -0.143828    1.1095 0.397332 0.000666667
 0.990549 -0.143748   1.10892 -0.0130923 0.000666667
  1.00225 -0.143963     1.104 0.0218969 0.000666667
 0.988958 -0.149024   1.11436 -0.0159438 0.000666667
 0.990424 -0.150684   1.10659 0.163567 0.000666667
 0.989335 -0.146002   1.11506 0.0129484 0.000666667
 0.995092 -0.137635    1.1027 -0.0538892 0.000666667
 0.993875 -0.138288   1.10193 -0.0814945 0.000666667
 0.990529 -0.147747   1.10225 0.27056 0.000666667
0.988323 -0.14817  1.11453 0.0363447 0.000666667
 0.988645 -0.145945   1.10564 0.300993 0.000666667
 0.989118 -0.149336   1.11726 -0.0285269 0.000666667
 0.989255 -0.151869    1.1084 -0.191859 0.000666667
 0.979909 -0.142799   1.10995 0.366611 0.000666667
 0.990902 -0.143725   1.11087 -0.0167201 0.000666667
  1.00116 -0.140214    1.0963 -0.187787 0.000666667
 0.987204 -0.150503   1.11519 -0.0310662 0.000666667
 0.990712 -0.152434   1.10548 -0.139298 0.000666667
 0.992493 -0.142399   1.10985 -0.0250886 0.000666667
 0.989977 -0.152894   1.10682 -0.174684 0.000666667
 0.988471 -0.148864   1.10922 0.166872 0.000666667
 0.989707 -0.145079   1.11131 -0.0190188 0.000666667
 0.998035 -0.151041   1.10579 0.187236 0.000666667
 0.992282 -0.150077   1.11194 -0.215694 0.000666667
 0.985985 -0.141654   1.11949 -0.0885681 0.000666667
 0.992719 -0.148889     1.104 -0.0317249 0.000666667
 0.987262 -0.147195   1.11511 0.0111311 0.000666667
 0.991792 -0.137552   1.09807 -0.0198042 0.000666667
 0.989756 -0.145749   1.10361 0.276331 0.000666667
 0.988086 -0.146474   1.11099 0.0114039 0.000666667
 0.989556 -0.157393   1.11148 -0.0612928 0.000666667
  0.98137 -0.141147   1.10703 0.170897 0.000666667
 0.999347 -0.150581   1.10472 0.199248 0.000666667
 0.990997 -0.142739   1.11036 0.0138727 0.000666667
 0.991833 -0.157784   1.10641 -0.0485237 0.000666667
 0.989665 -0.151086   1.11574 -0.0922889 0.000666667
 0.992532 -0.150697   1.11637 -0.0298561 0.000666667
 0.998343 -0.153234   1.10582 0.191113 0.000666667
 0.990031 -0.148879   1.10986 0.0372387 0.000666667
  0.99095 -0.142692   1.10979 -0.02195 0.000666667
  0.99412 -0.144506   1.11058 -0.0527696 0.000666667
0.978684 -0.14753  1.10699 0.084962 0.000666667
 0.997192 -0.139047   1.10728 -0.0364359 0.000666667
 0.989364 -0.142845   1.11981 -0.0839731 0.000666667
 0.990521 -0.138332   1.10383 -0.0451018 0.000666667
 0.989184 -0.143622   1.11084 -0.0207356 0.000666667
 0.991603 -0.145428   1.11561 -0.00693232 0.000666667
 0.988284 -0.155955   1.11607 -0.036264 0.000666667
  0.99594 -0.152648   1.10682 0.187419 0.000666667
 0.989909 -0.153514    1.1137 0.0570098 0.000666667
 0.987716 -0.141282   1.11874 -0.0824713 0.000666667
 0.991748 -0.148029   1.10766 -0.0238291 0.000666667
 0.991391 -0.137793    1.1045 -0.0739539 0.000666667
0.993139 -0.14433  1.11182 -0.207076 0.000666667
 0.990028 -0.146799   1.10391 0.298062 0.000666667
 0.993125 -0.142515    1.1124 -0.0384163 0.000666667
 0.992161 -0.157808   1.10706 -0.086461 0.000666667
  0.98831 -0.150337   1.11583 -0.00444412 0.000666667
 0.989388 -0.147825   1.12093 0.0697372 0.000666667
 0.990239 -0.151617   1.11003 0.18004 0.000666667
 0.990402 -0.148196    1.1126 -0.0283229 0.000666667
 0.994784 -0.150662   1.10716 0.182892 0.000666667
 0.986793 -0.152297    1.1142 -0.0542628 0.000666667
 0.994364 -0.150296   1.10728 0.175464 0.000666667
 0.980171 -0.143803   1.11048 0.0349096 0.000666667
 0.988688 -0.142461   1.11097 0.0250857 0.000666667
 0.995253 -0.149767   1.11377 -0.211681 0.000666667
 0.988527 -0.150351   1.11998 0.0785201 0.000666667
 0.989063 -0.146591   1.11173 -0.0183468 0.000666667
 0.993674 -0.139302   1.11196 -0.00775196 0.000666667
  1.00772 -0.148846   1.10476 -0.287357 0.000666667
 0.992169 -0.149425   1.11569 -0.0395998 0.000666667
  1.00268 -0.145121   1.09905 -0.0679804 0.000666667
 0.983656 -0.142461   1.10978 -0.139496 0.000666667
 0.985401 -0.148796   1.11425 -0.0142527 0.000666667
 0.983666 -0.144704   1.11879 -0.139569 0.000666667
 0.982155 -0.136845   1.11518 0.197263 0.000666667
 0.994309 -0.157839   1.10615 -0.0729941 0.000666667
 0.999822 -0.137001   1.10309 -0.145565 0.000666667
 0.993654 -0.137595   1.10478 -0.0779646 0.000666667
 0.988081 -0.152182   1.10781 -0.167915 0.000666667
 0.989407 -0.151547    1.1154 -0.0503625 0.000666667
 0.992934 -0.154302   1.10672 0.193529 0.000666667
 0.994248 -0.141635   1.11538 -0.19866 0.000666667
 0.988492 -0.148033   1.11698 -0.00564141 0.000666667
 0.990795 -0.143143   1.10974 -0.00755365 0.000666667
 0.993484 -0.150206   1.11474 -0.227047 0.000666667
 0.990631 -0.146114   1.10971 0.0463185 0.000666667
 0.983099 -0.153993   1.11246 0.0131722 0.000666667
 0.986893 -0.144565   1.10455 0.279518 0.000666667
 0.990761 -0.153261   1.10861 0.146111 0.000666667
  0.98429 -0.141777   1.11861 -6.62127e-05 0.000666667
 0.989957 -0.144182   1.10489 0.275633 0.000666667
 0.983304 -0.141639   1.10501 -0.184696 0.000666667
 0.990367 -0.154288   1.10902 0.166703 0.000666667
0.990133 -0.14632  1.11423 0.0152195 0.000666667
 0.980652 -0.138054   1.11218 0.219621 0.000666667
 0.989331 -0.153257   1.10748 -0.177661 0.000666667
 0.991499 -0.150434   1.10576 0.177574 0.000666667
 0.995037 -0.142407   1.11528 -0.184678 0.000666667
 0.983455 -0.142948   1.11015 -0.154654 0.000666667
 0.988726 -0.150374   1.10786 0.189495 0.000666667
 0.987056 -0.151236   1.11713 -0.106596 0.000666667
 0.991659 -0.143482   1.10684 0.0289484 0.000666667
 0.987055 -0.142966   1.12035 -0.083565 0.000666667
 0.990183 -0.141949   1.10568 -0.185168 0.000666667
 0.990723 -0.142062   1.10858 0.00676763 0.000666667
 0.996081 -0.149316   1.10376 -0.0304312 0.000666667
 0.990451 -0.151559   1.10747 0.157591 0.000666667
 0.995521 -0.139431    1.1084 -0.0172311 0.000666667
0.996509 -0.15191  1.10672 0.188481 0.000666667
 0.982591 -0.149019   1.10004 0.378489 0.000666667
 0.990574 -0.146385   1.11151 0.0583039 0.000666667
 0.999088 -0.136664   1.10001 -0.128298 0.000666667
 0.989802 -0.150244   1.10806 0.180833 0.000666667
 0.993021 -0.144554   1.10989 -0.221404 0.000666667
 0.989214 -0.152504   1.11415 -0.0682671 0.000666667
 0.992619 -0.139235   1.10597 -0.0791688 0.000666667
 0.992407 -0.135234   1.10193 0.0395556 0.000666667
 0.988077 -0.149875   1.10798 -0.0259699 0.000666667
 0.989275 -0.150215   1.12246 0.101158 0.000666667
 0.986975 -0.146969   1.11964 -0.0132357 0.000666667
0.985569 -0.14836  1.11489 -0.0119639 0.000666667
0.987911 -0.14807  1.11589 -0.0137823 0.000666667
 0.991375 -0.133911   1.10273 0.0103108 0.000666667
 0.988409 -0.145689   1.10369 0.281711 0.000666667
 0.988905 -0.148289   1.11588 -0.0166724 0.000666667
 0.988039 -0.149983    1.1083 0.206015 0.000666667
0.986822 -0.15121  1.11465 -0.0800464 0.000666667
 0.989915 -0.151173   1.11454 -0.0540641 0.000666667
 0.985881 -0.149032   1.11817 -0.0754674 0.000666667
 0.988796 -0.144788   1.11273 0.0477373 0.000666667
 0.984095 -0.142286   1.11644 -0.138951 0.000666667
 0.977568 -0.141432   1.10794 0.175567 0.000666667
 0.989327 -0.144201   1.11106 -0.16542 0.000666667
  0.98965 -0.147992   1.11418 -0.01483 0.000666667
  0.97938 -0.143418   1.11264 0.0573589 0.000666667
 0.989261 -0.147594   1.11443 -0.0378398 0.000666667
 0.989638 -0.147818   1.11033 0.0209185 0.000666667
 0.979898 -0.144233   1.11302 0.0721498 0.000666667
 0.986253 -0.145993   1.10967 0.348617 0.000666667
0.987959 -0.1522 1.10823 0.194527 0.000666667
  0.99168 -0.151869   1.10671 0.19145 0.000666667
 0.996239 -0.140147   1.10258 -0.0247965 0.000666667
 0.986012 -0.140028   1.11751 0.0138785 0.000666667
 0.985829 -0.140424   1.11808 -0.0724705 0.000666667
 0.999611 -0.140118   1.09922 -0.189452 0.000666667
 0.994654 -0.143237   1.11792 -0.192083 0.000666667
 0.991281 -0.142764   1.11036 -0.021628 0.000666667
 0.988427 -0.155528   1.11303 0.0484324 0.000666667
 0.987012 -0.152657   1.10945 0.056001 0.000666667
 0.987448 -0.148928   1.11284 -0.0436289 0.000666667
 0.987647 -0.145594   1.10555 0.261916 0.000666667
 0.987273 -0.149847   1.11342 -0.0239252 0.000666667
 0.991161 -0.143818     1.112 -0.0453881 0.000666667
 0.991735 -0.146284   1.11057 0.0448335 0.000666667
0.989145 -0.1453  1.1133 0.000224666 0.000666667
 0.991445 -0.157167   1.10816 -0.0301914 0.000666667
 0.991925 -0.151421   1.10631 0.178513 0.000666667
 0.988923 -0.148771   1.10357 0.28296 0.000666667
0.994741 -0.14907  1.11172 -0.186893 0.000666667
0.989619 -0.14407  1.10934 0.0464774 0.000666667
   1.0005 -0.143941   1.10065 -0.0628053 0.000666667
 0.987756 -0.147982   1.10628 -0.0428552 0.000666667
 0.989966 -0.142976   1.10941 -0.0393714 0.000666667
  1.00041 -0.132424   1.09757 -0.190639 0.000666667
 0.985091 -0.144111   1.11927 -0.13054 0.000666667
 0.980723 -0.138577   1.10913 0.145894 0.000666667
 0.984862 -0.142312   1.10518 -0.186369 0.000666667
 0.994708 -0.150067   1.11506 -0.215643 0.000666667
 0.988057 -0.154368   1.10812 0.0390094 0.000666667
 0.991479 -0.145122   1.10906 0.0509819 0.000666667
0.978375 -0.15897  1.11559 -0.148625 0.000666667
0.989242 -0.14369  1.11142 0.00404998 0.000666667
 0.986655 -0.155302   1.11162 0.0602119 0.000666667
 0.994095 -0.150542   1.10537 -0.0310897 0.000666667
 0.987636 -0.150035   1.11722 -0.100056 0.000666667
0.98878 -0.1506 1.11404 -0.0482849 0.000666667
 0.991748 -0.150994   1.11527 -0.0431078 0.000666667
 0.989922 -0.147704   1.11091 0.0455309 0.000666667
  0.99097 -0.145529   1.10815 -0.0410494 0.000666667
 0.991443 -0.148208   1.11537 -0.0371784 0.000666667
  1.00369 -0.136132   1.09857 -0.185894 0.000666667
 0.989566 -0.143982   1.11077 -0.0147046 0.000666667
 0.995983 -0.152674   1.10351 0.192067 0.000666667
 0.99034 -0.15011   1.1082 0.197447 0.000666667
 0.989669 -0.150723   1.10932 0.180429 0.000666667
 0.998593 -0.151138   1.10544 0.204228 0.000666667
 0.988641 -0.152144   1.10674 -0.137848 0.000666667
 0.988347 -0.161735   1.11224 -0.0526083 0.000666667
 0.990353 -0.148828   1.11484 -0.0209628 0.000666667
 0.987511 -0.147402   1.10577 0.285216 0.000666667
 0.986896 -0.153493   1.10676 -0.16583 0.000666667
 0.990753 -0.148236   1.11167 0.0378683 0.000666667
 0.977392 -0.141463   1.10754 0.132279 0.000666667
 0.991796 -0.140338   1.11154 -0.00627848 0.000666667
 0.993089 -0.136175   1.10079 -0.0727433 0.000666667
 0.981975 -0.142391   1.11064 0.044829 0.000666667
 0.989851 -0.154581   1.10944 0.0491674 0.000666667
 0.992437 -0.153688   1.10381 0.182946 0.000666667
  0.98424 -0.144719   1.11056 0.348458 0.000666667
 0.992452 -0.157225   1.10648 -0.0651507 0.000666667
 0.992402 -0.140552   1.11339 -0.174482 0.000666667
 0.990353 -0.148378    1.1209 0.072681 0.000666667
 0.990373 -0.149676   1.11455 -0.0131859 0.000666667
 0.990857 -0.156107   1.10018 0.257794 0.000666667
 0.982335 -0.139335   1.11685 -0.177651 0.000666667
 0.988255 -0.150543   1.10548 0.206382 0.000666667
0.988314 -0.15165  1.10921 0.191098 0.000666667
 0.989789 -0.152147   1.10629 0.159014 0.000666667
 0.991517 -0.142569   1.11122 -0.0309074 0.000666667
  0.99447 -0.150499   1.10528 -0.026687 0.000666667
 0.988679 -0.151768   1.11565 -0.0405507 0.000666667
 0.980964 -0.138969   1.11376 0.212907 0.000666667
 0.984982 -0.141026   1.09805 -0.0788422 0.000666667
  0.98099 -0.152447   1.11244 0.148845 0.000666667
 0.994686 -0.149426   1.11487 -0.2149 0.000666667
 0.988984 -0.148408   1.11448 -0.0311758 0.000666667
  0.99116 -0.141409    1.1082 0.00479888 0.000666667
 0.987785 -0.151118   1.10465 0.188668 0.000666667
 0.993978 -0.135697   1.10189 0.0122641 0.000666667
 0.989337 -0.149009   1.11712 -0.0186826 0.000666667
 0.994773 -0.147316   1.11236 -0.212417 0.000666667
 0.981845 -0.152707   1.09755 -0.02909 0.000666667
 0.981207 -0.144887   1.10962 0.0823513 0.000666667
 0.982042 -0.149144   1.10408 0.366492 0.000666667
 0.993105 -0.158703    1.0996 0.235759 0.000666667
 0.989956 -0.148882   1.11672 -0.0125963 0.000666667
  1.00118 -0.136834   1.09813 -0.172423 0.000666667
 0.996302 -0.151427   1.10496 0.204482 0.000666667
 0.998898 -0.137673   1.10181 -0.145536 0.000666667
 0.991572 -0.146501   1.11579 -0.00860798 0.000666667
 0.989438 -0.140427   1.10842 -0.0172727 0.000666667
 0.992741 -0.146382   1.11382 0.0100517 0.000666667
 0.995176 -0.153846   1.10446 0.191336 0.000666667
 0.990304 -0.149886   1.10736 0.168787 0.000666667
 0.994752 -0.140525   1.11555 -0.21464 0.000666667
 0.994173 -0.140908   1.10957 -0.211768 0.000666667
 0.986931 -0.149001   1.11372 -0.0199068 0.000666667
0.989679 -0.15605  1.10635 -0.0633993 0.000666667
 0.994207 -0.150069   1.11629 -0.220798 0.000666667
 0.989982 -0.145988   1.11102 0.00587565 0.000666667
 0.980619 -0.150078   1.10117 0.411994 0.000666667
 0.989239 -0.148772   1.10995 0.0140057 0.000666667
 0.989387 -0.154194   1.10683 -0.128872 0.000666667
 0.987174 -0.147003   1.11531 0.0358293 0.000666667
 0.988817 -0.148661   1.10888 0.0406771 0.000666667
0.989546 -0.14456  1.11212 0.0342921 0.000666667
 0.995202 -0.154849   1.10443 0.176435 0.000666667
 0.988689 -0.150311   1.11531 -0.0371443 0.000666667
 0.993837 -0.150151   1.10384 -0.0314508 0.000666667
 0.993688 -0.148622   1.10368 -0.0128231 0.000666667
 0.993401 -0.136231   1.10384 -0.0615565 0.000666667
  0.98848 -0.152187   1.11113 0.073662 0.000666667
  1.00159 -0.146796   1.10556 0.0412149 0.000666667
 0.988496 -0.148396   1.11544 -0.00427369 0.000666667
 0.980999 -0.143166   1.11015 0.384818 0.000666667
 0.993327 -0.135571    1.1025 -0.0113359 0.000666667
 0.979684 -0.149973   1.11283 0.158267 0.000666667
 0.991866 -0.151534    1.1131 -0.0189872 0.000666667
 0.989238 -0.143781   1.11219 -0.0225013 0.000666667
 0.991343 -0.155145   1.10518 -0.0780623 0.000666667
 0.980555 -0.141688    1.1103 0.397351 0.000666667
 0.982607 -0.145045   1.11076 0.357504 0.000666667
0.976228 -0.14305  1.11584 0.00209302 0.000666667
 0.983855 -0.157112   1.11148 -0.188855 0.000666667
 0.990719 -0.144665   1.11169 0.0123159 0.000666667
 0.981878 -0.139574   1.10716 0.189003 0.000666667
 0.983964 -0.144249   1.10825 -0.152485 0.000666667
 0.988696 -0.144844    1.1111 0.0458716 0.000666667
 0.994072 -0.148069   1.10424 0.139662 0.000666667
 0.987249 -0.150817   1.10875 0.172429 0.000666667
 0.988933 -0.152071    1.1114 0.0578484 0.000666667
 0.989121 -0.145664   1.10429 0.274134 0.000666667
 0.996952 -0.138695   1.10322 -0.000526617 0.000666667
 0.988718 -0.149452   1.11656 -0.0002438 0.000666667
 0.988347 -0.151325   1.10704 0.170605 0.000666667
 0.991789 -0.147823   1.10829 0.0439578 0.000666667
 0.991273 -0.144909   1.11018 0.0222935 0.000666667
 0.985349 -0.143324   1.11761 -0.145823 0.000666667
 0.996745 -0.137605   1.10622 -0.0244984 0.000666667
 0.994525 -0.150185   1.10602 0.176981 0.000666667
 0.983883 -0.148944    1.1012 0.374847 0.000666667
 0.993752 -0.157687   1.10462 -0.0693538 0.000666667
 0.982193 -0.150221   1.09982 0.426805 0.000666667
 0.993725 -0.135617   1.10374 -0.0446984 0.000666667
 0.981128 -0.142106   1.11432 0.00886858 0.000666667
  0.99468 -0.149045   1.11244 -0.196398 0.000666667
   1.0036 -0.148031   1.10588 0.0472313 0.000666667
    1.002 -0.140598   1.09918 -0.182774 0.000666667
 0.991828 -0.146826   1.10802 0.17128 0.000666667
 0.988061 -0.150553   1.11405 -0.0389118 0.000666667
 0.990038 -0.141797   1.11278 -0.179613 0.000666667
 0.978823 -0.143871   1.11328 0.00401349 0.000666667
  0.99404 -0.149224   1.10671 0.00621267 0.000666667
 0.994628 -0.151162   1.10518 0.176188 0.000666667
0.994107 -0.1416 1.11502 -0.203251 0.000666667
  1.00441 -0.158203   1.11293 -0.119535 0.000666667
 0.993807 -0.153502   1.11255 -0.2045 0.000666667
   1.0004 -0.140212   1.09854 -0.188031 0.000666667
 0.990096 -0.146411   1.11118 0.0431788 0.000666667
 0.988187 -0.150002   1.11589 -0.104383 0.000666667
 0.987973 -0.150971    1.1145 -0.0569208 0.000666667
0.990801 -0.15479  1.11464 0.0392952 0.000666667
 0.990758 -0.151273   1.11521 -0.00722641 0.000666667
 0.989059 -0.152878   1.11103 0.0492889 0.000666667
 0.992064 -0.145926   1.11382 -0.0315712 0.000666667
  0.98401 -0.140666   1.10605 -0.183252 0.000666667
 0.989085 -0.157726   1.11055 -0.0518441 0.000666667
  0.99352 -0.139782   1.10961 -0.203234 0.000666667
 0.981541 -0.138341    1.1143 0.204734 0.000666667
 0.992783 -0.151023   1.10611 0.172782 0.000666667
 0.993093 -0.150628   1.10548 -0.0187467 0.000666667
0.991701 -0.14223  1.11086 -0.0313275 0.000666667
 0.992484 -0.160292   1.10512 -0.0850896 0.000666667
 0.987865 -0.147162   1.10269 0.248647 0.000666667
 0.987259 -0.145675   1.11942 0.00799382 0.000666667
  0.98649 -0.146933   1.10346 0.30022 0.000666667
 0.990023 -0.146008   1.11168 0.0475878 0.000666667
 0.987346 -0.147148    1.1157 0.0489391 0.000666667
 0.975206 -0.149097   1.10617 0.0764305 0.000666667
 0.994222 -0.149336   1.11256 -0.214383 0.000666667
 0.986365 -0.148527   1.11284 -0.030972 0.000666667
 0.990803 -0.144734   1.11038 -0.0580078 0.000666667
 0.979665 -0.147513   1.10832 0.297173 0.000666667
 0.989705 -0.147634   1.11284 0.0419619 0.000666667
 0.987779 -0.157892     1.112 -0.0617442 0.000666667
 0.988095 -0.157377    1.1041 -0.0674607 0.000666667
  0.99654 -0.152489     1.107 0.187253 0.000666667
 0.990202 -0.143952   1.11035 -0.179279 0.000666667
 0.987516 -0.142059   1.12282 -0.0790983 0.000666667
 0.981568 -0.141006   1.10777 0.355636 0.000666667
 0.984495 -0.154158   1.10924 -0.154808 0.000666667
  1.00233 -0.137477   1.09742 -0.195279 0.000666667
 0.990892 -0.142421   1.10866 -0.00946514 0.000666667
  0.99196 -0.151502   1.10984 0.18864 0.000666667
 0.993172 -0.139802   1.10243 -0.0823527 0.000666667
 0.987319 -0.149255   1.11209 0.00958892 0.000666667
  0.99437 -0.150587   1.10831 -0.0193703 0.000666667
 0.990803 -0.149318   1.11038 0.0410418 0.000666667
 0.989989 -0.151719   1.11056 0.159313 0.000666667
 0.994277 -0.151256   1.11485 -0.223685 0.000666667
 0.993858 -0.134932    1.1014 0.0137717 0.000666667
 0.984958 -0.148736   1.11202 -0.0201663 0.000666667
 0.980584 -0.143172   1.10841 0.372043 0.000666667
 0.988378 -0.145905   1.11305 0.0362117 0.000666667
  1.00296 -0.145982   1.10488 0.0267577 0.000666667
 0.989322 -0.159327   1.11119 -0.0565352 0.000666667
0.989112 -0.14238  1.10914 -0.0321209 0.000666667
 0.992232 -0.157247   1.10437 -0.0614394 0.000666667
 0.994083 -0.153702   1.11302 -0.228712 0.000666667
0.990556 -0.15804   1.1071 -0.053263 0.000666667
 0.993411 -0.152921   1.11278 -0.212359 0.000666667
 0.989594 -0.153522   1.11578 0.0349832 0.000666667
  1.00587 -0.148252    1.1022 -0.244411 0.000666667
0.986825 -0.1506  1.1159 -0.0188783 0.000666667
 0.987161 -0.148033   1.11604 -0.0156076 0.000666667
 0.984924 -0.149867   1.09949 0.386162 0.000666667
 0.990993 -0.149307   1.12497 -0.290029 0.000666667
 0.988247 -0.147787   1.10746 0.178616 0.000666667
 0.995133 -0.147559   1.11344 -0.213912 0.000666667
 0.995826 -0.137683   1.10598 -0.0219585 0.000666667
 0.980233 -0.145953   1.11172 0.0753944 0.000666667
 0.984043 -0.141372   1.11602 0.00478905 0.000666667
 0.991452 -0.151329   1.10538 0.194727 0.000666667
 0.992289 -0.155093   1.10639 -0.0693378 0.000666667
 0.989047 -0.155026   1.11067 0.0967961 0.000666667
 0.987286 -0.154227   1.11131 0.0682214 0.000666667
 0.989091 -0.154059   1.10769 0.163946 0.000666667
 0.990387 -0.149447   1.10892 0.0406103 0.000666667
 0.989642 -0.138112   1.10919 0.0155001 0.000666667
 0.986447 -0.146345    1.1036 0.279807 0.000666667
  0.99285 -0.138082   1.10525 -0.00559314 0.000666667
 0.987481 -0.140309   1.11798 -0.0803563 0.000666667
 0.989976 -0.152535   1.10432 0.189372 0.000666667
  0.98948 -0.157099   1.11307 -0.0480201 0.000666667
 0.990868 -0.142598   1.10863 -0.00535465 0.000666667
 0.986686 -0.149055   1.11297 0.0595713 0.000666667
0.991226 -0.14932  1.10994 0.172247 0.000666667
 0.979149 -0.137671   1.11326 0.220904 0.000666667
 0.985759 -0.155178   1.10985 -0.153479 0.000666667
 0.988619 -0.150021   1.10712 0.150624 0.000666667
 0.988741 -0.144822    1.1097 0.0338737 0.000666667
 0.990003 -0.141959   1.11981 -0.0823084 0.000666667
 0.983864 -0.154408   1.11443 0.0231115 0.000666667
0.999437 -0.15227  1.10679 0.201931 0.000666667
0.986012 -0.15113  1.11371 -0.0445838 0.000666667
 0.995292 -0.150598    1.1083 0.164331 0.000666667
 0.990114 -0.158235   1.11193 -0.0731195 0.000666667
 0.989259 -0.154126   1.10749 -0.130711 0.000666667
 0.990365 -0.142848   1.10741 -0.0220885 0.000666667
 0.991207 -0.151574   1.10611 -0.154069 0.000666667
 0.995835 -0.151751   1.10624 0.156064 0.000666667
   0.9897 -0.154198   1.11203 0.0497209 0.000666667
 0.993381 -0.147882   1.11238 -0.213812 0.000666667
 0.991425 -0.143063   1.11274 -0.180547 0.000666667
 0.988675 -0.148935   1.11458 -0.0372047 0.000666667
 0.988263 -0.152643   1.10926 0.190125 0.000666667
0.994317 -0.14703  1.10593 -0.00656133 0.000666667
 0.989182 -0.155266   1.11622 0.0569386 0.000666667
 0.995461 -0.149293   1.10654 -0.0228173 0.000666667
 0.987766 -0.154039   1.11265 0.033817 0.000666667
0.989033 -0.1585 1.11105 -0.0600431 0.000666667
 0.989883 -0.149822   1.11382 -0.0108842 0.000666667
 0.979598 -0.159177    1.1165 -0.164803 0.000666667
 0.991367 -0.144912   1.11144 0.0653212 0.000666667
 0.990105 -0.148668   1.12139 0.0991959 0.000666667
 0.989417 -0.145464   1.11233 0.0250505 0.000666667
 0.987135 -0.150241   1.11415 -0.0347459 0.000666667
 0.990045 -0.142962   1.11156 -0.0349269 0.000666667
0.991484 -0.14351  1.11016 -0.217555 0.000666667
 0.989564 -0.151588   1.10927 0.200155 0.000666667
 0.988414 -0.152932   1.11179 0.0654585 0.000666667
  0.98911 -0.145818   1.11634 -0.0168758 0.000666667
 0.993925 -0.151627   1.11798 -0.220441 0.000666667
 0.988169 -0.139192   1.11715 0.0258689 0.000666667
 0.989607 -0.142664   1.10993 -0.0123906 0.000666667
 0.990337 -0.145053   1.11034 0.0276268 0.000666667
 0.990342 -0.142217   1.10925 -0.00737807 0.000666667
 0.990796 -0.148322   1.11095 0.042016 0.000666667
0.990539 -0.14428  1.11072 0.0566213 0.000666667
0.980589 -0.14289  1.10952 0.0359545 0.000666667
 0.986793 -0.152917   1.11373 0.0467247 0.000666667
 0.993243 -0.136065   1.10614 -0.0607952 0.000666667
  1.00743 -0.147275    1.1033 -0.236835 0.000666667
0.989438 -0.13964  1.10917 0.00915792 0.000666667
 1.00731 -0.14912  1.10165 -0.235753 0.000666667
  0.99249 -0.143966   1.11088 -0.00287303 0.000666667
 0.989606 -0.146945   1.11199 0.00519085 0.000666667
 0.990671 -0.152104   1.10662 0.167153 0.000666667
  0.98396 -0.141064    1.1075 -0.17507 0.000666667
 0.990242 -0.149116   1.11288 -0.0262186 0.000666667
 0.993588 -0.137422   1.10171 -0.0379888 0.000666667
 0.985828 -0.141284   1.11584 -0.0887857 0.000666667
  0.98849 -0.153231   1.10873 -0.135481 0.000666667
 0.992639 -0.148303   1.10502 0.174607 0.000666667
0.990372 -0.14393  1.11089 -0.00730016 0.000666667
 0.989849 -0.143548   1.10421 0.249606 0.000666667
 0.983298 -0.139299   1.11775 -0.193334 0.000666667
 0.981107 -0.144636   1.11098 0.0425921 0.000666667
 0.990441 -0.141198   1.11061 -0.0334659 0.000666667
 0.988864 -0.148592   1.11441 0.0160087 0.000666667
0.990639 -0.14679  1.11696 -0.025207 0.000666667
 0.987579 -0.138753   1.11684 0.0402925 0.000666667
 0.991699 -0.156791   1.10386 -0.0819795 0.000666667
 0.995354 -0.150741   1.10256 -0.0520078 0.000666667
 0.980115 -0.146129   1.10983 0.0269275 0.000666667
 0.988664 -0.149589   1.11611 -0.0226942 0.000666667
 0.983555 -0.141642   1.10638 -0.190351 0.000666667
 0.989396 -0.143849   1.11151 0.0208116 0.000666667
 0.989833 -0.153024   1.11313 0.0425815 0.000666667
  0.98275 -0.141604   1.10717 0.386263 0.000666667
 0.993888 -0.147942   1.11332 -0.227715 0.000666667
 0.991723 -0.155701   1.10503 -0.0722737 0.000666667
 0.990866 -0.141621   1.11194 -0.193619 0.000666667
  0.98664 -0.142689   1.10903 -0.123968 0.000666667
 0.991634 -0.135591   1.10223 -0.0697886 0.000666667
0.993351 -0.1506 1.11401 -0.209012 0.000666667
0.989365 -0.15252   1.1055 0.172954 0.000666667
  0.99064 -0.142493    1.1109 -0.211331 0.000666667
 0.979903 -0.143942   1.11085 0.0695505 0.000666667
 0.990019 -0.144443   1.10865 -0.012983 0.000666667
 0.994749 -0.135665   1.10008 0.0178728 0.000666667
 0.991916 -0.146825   1.10972 0.0463081 0.000666667
 0.987277 -0.153311   1.10919 0.0486124 0.000666667
 0.990596 -0.146164   1.12356 0.0561498 0.000666667
  0.99041 -0.140879   1.11034 -0.00982947 0.000666667
 0.988431 -0.150353   1.11664 -0.0454156 0.000666667


==> output_ims_seed52_withold/weightedpr_action_3.txt <==
25.3426
 0.990431 -0.154352   1.10928 0.0435711 0.000666667
 0.990349 -0.147504   1.12118 0.0624013 0.000666667
 0.988513 -0.152743    1.1113 0.0412786 0.000666667
 0.990786 -0.155947   1.10631 0.0400159 0.000666667
 0.998087 -0.140311   1.10967 -0.00054086 0.000666667
 0.992135 -0.150851   1.10546 0.176412 0.000666667
  0.99575 -0.143964   1.11326 0.0539683 0.000666667
 0.975724 -0.138136   1.10579 0.187455 0.000666667
  1.00093 -0.149139   1.10506 0.0335853 0.000666667
 0.988137 -0.146696   1.11263 0.0759223 0.000666667
 0.993028 -0.152551   1.10595 0.173471 0.000666667
 0.989486 -0.153168   1.11374 0.0510754 0.000666667
 0.987987 -0.154536   1.10952 0.110074 0.000666667
 0.993513 -0.143521   1.10694 0.00831532 0.000666667
 0.990653 -0.147051   1.10794 -0.0146964 0.000666667
 0.978131 -0.141762   1.10836 0.175572 0.000666667
 0.991736 -0.142903   1.10907 0.0125118 0.000666667
  0.98087 -0.161639   1.11617 0.228738 0.000666667
0.988048 -0.15309  1.10829 0.0571571 0.000666667
 0.988479 -0.148269   1.11407 0.0601221 0.000666667
 0.991504 -0.149992   1.11567 0.0585439 0.000666667
 0.988332 -0.149843    1.1056 0.1488 0.000666667
 0.989543 -0.149805   1.12141 0.0657293 0.000666667
  1.00254 -0.146387   1.10428 0.0127634 0.000666667
 0.980356 -0.154394   1.11166 0.136665 0.000666667
 0.993454 -0.158506   1.10057 0.257033 0.000666667
 0.992476 -0.143245   1.11035 0.0580855 0.000666667
 0.991207 -0.143675   1.10931 0.0516296 0.000666667
 0.990934 -0.151991   1.11229 0.0432761 0.000666667
 0.991036 -0.143759    1.1082 0.0391603 0.000666667
 0.989564 -0.149985   1.10789 0.181254 0.000666667
  1.00907 -0.147704   1.10416 -0.23101 0.000666667
 0.988546 -0.153164   1.11197 0.0697899 0.000666667
 0.991332 -0.142765   1.11074 0.0505619 0.000666667
  0.98772 -0.156641   1.11454 0.0447269 0.000666667
 0.988446 -0.149982   1.12007 0.0674234 0.000666667
 0.987065 -0.149771   1.10774 0.178699 0.000666667
 0.978198 -0.140931   1.10948 0.146295 0.000666667
 0.990579 -0.145454   1.11218 0.0378778 0.000666667
   0.9903 -0.150477   1.10759 0.173011 0.000666667
 0.988814 -0.152709   1.10797 0.0852909 0.000666667
 0.989652 -0.144652   1.10918 0.0461783 0.000666667
 0.992697 -0.149546   1.11182 -0.00550452 0.000666667
 0.990237 -0.148539   1.11948 0.0694597 0.000666667
 0.990782 -0.143675   1.10814 0.0297766 0.000666667
 0.982087 -0.140199   1.10757 0.167404 0.000666667
 0.986993 -0.153776   1.10983 0.0789672 0.000666667
 0.985929 -0.146573   1.11356 0.0478186 0.000666667
 0.989234 -0.144271   1.11482 0.0528632 0.000666667
0.989621 -0.14921  1.11384 0.0487941 0.000666667
 0.991636 -0.148768   1.11197 0.0388621 0.000666667
 0.993881 -0.140632   1.10942 -0.0166458 0.000666667
 0.990872 -0.153178   1.11462 0.071716 0.000666667
 0.991778 -0.145534   1.11161 0.0330306 0.000666667
 0.990643 -0.155061   1.10885 0.0919589 0.000666667
 0.986054 -0.148238   1.11224 0.0584461 0.000666667
 0.990193 -0.150628   1.12027 0.0776222 0.000666667
  0.99064 -0.144805   1.11171 0.0465125 0.000666667
 0.988276 -0.148235   1.11365 0.0469936 0.000666667
  0.98916 -0.150181   1.11004 0.169506 0.000666667
 0.998103 -0.140235   1.10574 0.00231584 0.000666667
0.989615 -0.14621  1.11379 0.0326238 0.000666667
 0.990689 -0.146246     1.109 0.0425727 0.000666667
 0.984966 -0.154652   1.10835 0.0997177 0.000666667
 0.987535 -0.154602   1.11254 0.048188 0.000666667
 0.992824 -0.144213   1.11173 0.0556149 0.000666667
 0.991427 -0.148701   1.12137 0.0996441 0.000666667
  0.98715 -0.143763   1.11168 0.0435245 0.000666667
 0.981203 -0.151281   1.11141 0.13794 0.000666667
 0.991807 -0.145571   1.11301 0.0552395 0.000666667
 0.987347 -0.147727   1.11287 0.0574524 0.000666667
 0.991653 -0.141978   1.11265 0.028681 0.000666667
 0.989613 -0.153226   1.10988 0.0547738 0.000666667
 0.990147 -0.148391   1.11991 0.0932695 0.000666667
 0.994487 -0.157529   1.09905 0.237635 0.000666667
 0.988127 -0.147785   1.11297 0.069449 0.000666667
 0.979104 -0.141406   1.10495 0.147301 0.000666667
0.981767 -0.14091  1.10461 0.164556 0.000666667
 0.980264 -0.140844   1.10449 0.168587 0.000666667
 0.989206 -0.155368   1.10865 0.0282278 0.000666667
 0.980622 -0.150835   1.11104 0.135202 0.000666667
 0.992589 -0.153079   1.11386 0.0550275 0.000666667
 0.992619 -0.147762   1.10976 0.0799906 0.000666667
 0.989814 -0.144235   1.10719 0.0593163 0.000666667
 0.991435 -0.146358   1.11194 0.0411831 0.000666667
 0.991941 -0.146597   1.10995 0.0704205 0.000666667
 0.990026 -0.153705   1.11474 0.0750647 0.000666667
 0.982446 -0.141439   1.10794 0.183481 0.000666667
 0.998101 -0.136798   1.10739 -0.000956065 0.000666667
 0.994357 -0.135673   1.10447 0.00289218 0.000666667
 0.988426 -0.153301   1.11105 0.0795915 0.000666667
 0.987198 -0.148488   1.11042 0.0590374 0.000666667
 0.991934 -0.149089   1.12204 0.0768177 0.000666667
 0.988492 -0.151541   1.10501 0.15902 0.000666667
 0.991053 -0.145993   1.11289 0.0302582 0.000666667
 0.990226 -0.148225   1.10921 0.0360653 0.000666667
 0.990162 -0.154542   1.11519 0.0736469 0.000666667
0.981528 -0.14946  1.11359 0.158376 0.000666667
0.992256 -0.14465  1.10831 0.0601224 0.000666667
 0.990972 -0.151792   1.10618 0.168452 0.000666667
0.991276 -0.1478 1.11099 0.0366014 0.000666667
  0.99207 -0.148892   1.12352 0.0788444 0.000666667
 0.994866 -0.140084   1.11356 -0.0193268 0.000666667
 0.991898 -0.142869    1.1116 -0.00788938 0.000666667
0.992992 -0.14243   1.1097 -0.0316386 0.000666667
 0.991437 -0.146206   1.10798 0.0543526 0.000666667
  0.99273 -0.142616   1.11117 0.0481616 0.000666667
 0.980603 -0.153614   1.11278 0.148577 0.000666667
 0.992926 -0.151091    1.1104 0.165525 0.000666667
0.993475 -0.14384   1.1093 0.041844 0.000666667
 0.989629 -0.146371    1.1166 0.000148865 0.000666667
  0.98886 -0.149106   1.11967 0.0682936 0.000666667
 0.988289 -0.144838   1.11215 0.0563073 0.000666667
 0.988178 -0.148582   1.11059 0.0317672 0.000666667
  0.98607 -0.156388   1.11186 0.0794154 0.000666667
 0.988502 -0.151914   1.10989 0.0560702 0.000666667
 0.988707 -0.144887   1.11245 0.0161257 0.000666667
 0.989646 -0.148405   1.10686 0.166367 0.000666667
 0.989859 -0.152117   1.11103 0.058991 0.000666667
 0.988248 -0.147228   1.11279 0.0184757 0.000666667
 0.980231 -0.152417    1.1111 0.149717 0.000666667
 0.989188 -0.149846   1.12181 0.0540269 0.000666667
 0.983079 -0.138072   1.11452 0.210318 0.000666667
0.990417 -0.14987  1.10477 0.145851 0.000666667
0.980351 -0.1525 1.11085 0.151374 0.000666667
 0.995791 -0.149242   1.10801 0.0491193 0.000666667
 0.983875 -0.142081   1.10756 0.15867 0.000666667
 0.980405 -0.153124   1.11209 0.156091 0.000666667
0.990436 -0.14776   1.1105 0.048048 0.000666667
 0.988012 -0.144744   1.11223 0.0341237 0.000666667
  0.99287 -0.146264   1.10973 0.0341848 0.000666667
 0.989465 -0.155352   1.11429 0.0628901 0.000666667
 0.991301 -0.146975   1.10786 0.0181869 0.000666667
 0.987394 -0.151992   1.11121 0.057749 0.000666667
 0.990435 -0.151021   1.10939 0.152443 0.000666667
   0.9905 -0.154683   1.12362 -0.0413449 0.000666667
 0.991302 -0.155237   1.11307 0.0581262 0.000666667
 0.990479 -0.146426   1.11307 0.054352 0.000666667
 0.979924 -0.140597    1.1049 0.172019 0.000666667
 0.981169 -0.138778   1.10828 0.154925 0.000666667
 0.981443 -0.141099   1.10649 0.182349 0.000666667
 0.984308 -0.142289    1.1064 0.142752 0.000666667
0.989017 -0.15251  1.10834 0.172269 0.000666667
 0.980275 -0.151815   1.11291 0.164769 0.000666667
 0.990066 -0.145965   1.10877 0.0443332 0.000666667
  0.99167 -0.150602   1.10652 0.185577 0.000666667
  1.00105 -0.145395   1.10231 0.00967926 0.000666667
 0.987779 -0.153475   1.10905 0.0915027 0.000666667
0.982205 -0.14015  1.10839 0.140145 0.000666667
  1.00258 -0.146292   1.10563 -0.00575817 0.000666667
 0.991523 -0.148808    1.1117 0.0525859 0.000666667
 0.990563 -0.147448   1.10939 0.0649879 0.000666667
 0.988495 -0.147358   1.12277 0.109746 0.000666667
 0.992501 -0.150681    1.1132 -0.0198614 0.000666667
 0.987458 -0.145135   1.11405 0.0638966 0.000666667
 0.989784 -0.145392   1.11265 0.0621926 0.000666667
 0.979471 -0.141876   1.10936 0.160425 0.000666667
 0.991654 -0.142629   1.11238 0.000243404 0.000666667
0.989884 -0.15402  1.10617 0.162757 0.000666667
 0.989329 -0.146103   1.11006 0.0617036 0.000666667
 0.985885 -0.153889   1.10981 0.0787343 0.000666667
 0.988695 -0.155291   1.10928 0.0469195 0.000666667
 0.988961 -0.154858   1.10998 0.072453 0.000666667
 0.991271 -0.135492   1.10202 0.0294383 0.000666667
 0.986837 -0.145147    1.1151 0.0416524 0.000666667
 0.986211 -0.153034   1.11052 0.0648833 0.000666667
 0.988466 -0.151133   1.12214 0.0679045 0.000666667
 0.991037 -0.154777   1.11479 0.0478869 0.000666667
   0.9816 -0.141212   1.11012 0.157551 0.000666667
 0.992686 -0.142357   1.11266 0.0598607 0.000666667
 0.987746 -0.155255   1.10924 0.138422 0.000666667
 0.979867 -0.141033    1.1077 0.15995 0.000666667
 0.990079 -0.153823   1.11543 0.0373262 0.000666667
 0.990832 -0.147133     1.113 0.0436449 0.000666667
 0.990325 -0.146534   1.11165 0.00958631 0.000666667
  0.98886 -0.149501   1.12088 0.0573183 0.000666667
   0.9986 -0.141035   1.10692 -0.0171426 0.000666667
 0.991823 -0.152807   1.10952 0.164042 0.000666667
 0.990557 -0.140697   1.11147 -0.00058428 0.000666667
 0.992292 -0.142949    1.1107 0.0452791 0.000666667
 0.989438 -0.150461   1.10783 0.161917 0.000666667
 0.980451 -0.162746   1.11555 0.217218 0.000666667
 0.989696 -0.146075   1.11421 0.0442846 0.000666667
 0.988131 -0.139711   1.11912 0.0147828 0.000666667
 0.990824 -0.144578   1.10815 0.0394456 0.000666667
0.989075 -0.15332  1.11076 0.0314217 0.000666667
0.986789 -0.15498  1.11209 0.0671287 0.000666667
 0.992054 -0.149419   1.10774 0.171273 0.000666667
 0.994771 -0.136465   1.10344 -0.0302151 0.000666667
 0.987077 -0.154209   1.11045 0.062417 0.000666667
 0.992697 -0.146944   1.10855 0.0541494 0.000666667
0.991294 -0.15083  1.10522 0.187729 0.000666667
 0.992802 -0.147325   1.11021 0.042416 0.000666667
 0.976471 -0.138692   1.10481 0.170005 0.000666667
 0.990124 -0.143814   1.10994 0.0297043 0.000666667
 0.992149 -0.146086   1.11112 0.0430858 0.000666667
 0.995433 -0.135001   1.10254 0.0433497 0.000666667
 0.988631 -0.143838   1.10913 0.0427072 0.000666667
 0.987286 -0.153965   1.11163 0.0992753 0.000666667
 0.990803 -0.148203   1.10794 0.0147793 0.000666667
 0.980076 -0.149849   1.11304 0.156504 0.000666667
 0.990925 -0.145378   1.10846 0.0638252 0.000666667
 0.994309 -0.133094   1.10166 0.0404856 0.000666667
 0.988029 -0.157319   1.11175 0.0743483 0.000666667
 0.983003 -0.141806   1.10816 0.152704 0.000666667
 0.992686 -0.143572    1.1074 0.0344196 0.000666667
  1.00137 -0.146167   1.10551 0.0130196 0.000666667
  1.00332 -0.146502    1.1064 0.00755938 0.000666667
 0.987427 -0.150957   1.10988 0.0655415 0.000666667
 0.982724 -0.139015   1.10984 0.141749 0.000666667
 0.991923 -0.142682   1.11145 0.0120137 0.000666667
 0.992541 -0.143854   1.11033 0.0410738 0.000666667
 0.990654 -0.143146   1.11813 0.0437736 0.000666667
  0.99289 -0.144739   1.10747 0.0185384 0.000666667
 0.997669 -0.138495   1.10873 -0.0174275 0.000666667
 0.989389 -0.155319   1.11163 0.07803 0.000666667
 0.990971 -0.143666   1.11008 0.0672268 0.000666667
 0.99135 -0.14831  1.10746 0.183192 0.000666667
  1.00157 -0.145895   1.10629 -0.00883839 0.000666667
 0.992077 -0.149625   1.10805 0.0306773 0.000666667
 0.990528 -0.145674   1.11067 0.0390357 0.000666667
 0.989023 -0.152955   1.11398 0.0549811 0.000666667
 0.989428 -0.147851    1.1147 0.0301307 0.000666667
 0.979115 -0.139086   1.10867 0.157715 0.000666667
  1.00354 -0.158701   1.11102 -0.120219 0.000666667
 0.992227 -0.142859   1.10799 0.0330586 0.000666667
 0.989946 -0.145534   1.10783 0.021227 0.000666667
 0.991873 -0.142963   1.11373 0.057927 0.000666667
 0.986086 -0.156557   1.11205 0.0723146 0.000666667
 0.987117 -0.152588   1.10487 0.185665 0.000666667
 0.982645 -0.151311   1.11393 0.121637 0.000666667
 0.992681 -0.147252    1.1036 0.187675 0.000666667
 0.979108 -0.141878   1.10877 0.169975 0.000666667
 0.992878 -0.145903   1.10898 0.0558453 0.000666667
 0.995026 -0.144377   1.10974 0.0787293 0.000666667
  1.00156 -0.146427   1.10458 0.0389134 0.000666667
 0.981419 -0.139372   1.10732 0.199845 0.000666667
 0.989612 -0.153257   1.11394 0.0529384 0.000666667
 0.979392 -0.152696   1.11233 0.164757 0.000666667
 0.981335 -0.140839   1.10841 0.152987 0.000666667
 0.991689 -0.135569   1.10023 0.0342764 0.000666667
 0.981148 -0.151255   1.11257 0.148448 0.000666667
 0.990445 -0.153828   1.11502 0.0490927 0.000666667
 0.990459 -0.145279   1.11155 0.0404862 0.000666667
 0.987049 -0.155182   1.10918 0.0303354 0.000666667
  1.00195 -0.146698   1.10402 0.0402231 0.000666667
 0.989265 -0.150496   1.12239 0.0866686 0.000666667
 0.989774 -0.143423   1.11116 0.0433624 0.000666667
0.987603 -0.1497 1.11222 0.016788 0.000666667
 0.989244 -0.147433    1.1099 0.0614704 0.000666667
0.985291 -0.15295  1.10904 0.0392418 0.000666667
 0.999423 -0.138025   1.10516 -0.0208549 0.000666667
 0.990733 -0.149063   1.11031 0.0495201 0.000666667
0.988805 -0.15228  1.12057 0.0781671 0.000666667
 0.991287 -0.143179   1.11304 0.0288651 0.000666667
  1.00486 -0.147905   1.10576 0.0670998 0.000666667
 0.992013 -0.143359   1.10911 0.0389227 0.000666667
 0.979775 -0.151051   1.11305 0.170409 0.000666667
  0.98898 -0.152253   1.11499 0.0681504 0.000666667
 0.993269 -0.150973    1.1028 0.17009 0.000666667
 0.990426 -0.155051   1.11333 0.0509517 0.000666667
   1.0012 -0.146919   1.10597 0.0635906 0.000666667
 0.991928 -0.141334   1.11441 0.0677004 0.000666667
 0.980315 -0.142252   1.10524 0.168968 0.000666667
0.980619 -0.15145  1.11027 0.16541 0.000666667
  0.99269 -0.145259   1.10708 0.158346 0.000666667
 0.988686 -0.155897   1.11474 0.0399528 0.000666667
 0.997628 -0.140431   1.10557 -0.00564675 0.000666667
 0.989322 -0.145132   1.11452 0.0432855 0.000666667
 0.993705 -0.143398   1.10663 0.0243476 0.000666667
 0.989617 -0.153547   1.11149 0.0568024 0.000666667
 0.978855 -0.140454   1.10754 0.169968 0.000666667
 0.992598 -0.141321   1.11589 0.0652857 0.000666667
 0.992087 -0.142244   1.10824 0.043877 0.000666667
 0.993841 -0.148564    1.1212 0.0903759 0.000666667
 0.989392 -0.154437   1.11455 0.0542077 0.000666667
 0.988373 -0.151491   1.11075 0.0608818 0.000666667
0.988085 -0.1544 1.10872 0.0682108 0.000666667
 0.988945 -0.154762   1.11231 0.0544971 0.000666667
 0.981057 -0.153637   1.11004 0.131979 0.000666667
 0.994898 -0.143901   1.11124 0.0700392 0.000666667
0.993551 -0.14496  1.10857 0.0428749 0.000666667
 0.989317 -0.150334   1.11402 0.0431781 0.000666667
 0.992973 -0.146567   1.10729 0.051277 0.000666667
 0.979206 -0.137123   1.10941 0.161783 0.000666667
 0.991222 -0.144102   1.11305 0.0529119 0.000666667
 0.993733 -0.147773   1.10654 -0.000345073 0.000666667
 0.987153 -0.151881   1.10424 0.168431 0.000666667
  0.98897 -0.150339   1.10712 0.189902 0.000666667
0.988288 -0.15133  1.10444 0.180631 0.000666667
0.991806 -0.14539  1.11011 0.0391658 0.000666667
 0.987887 -0.152607   1.10985 0.190563 0.000666667
 0.980946 -0.155018   1.11273 0.142115 0.000666667
 0.992434 -0.142016   1.11494 0.080261 0.000666667
  0.99045 -0.151277   1.10858 0.164485 0.000666667
0.989596 -0.14343  1.11238 0.0378547 0.000666667
0.99117   -0.15 1.10616 0.180182 0.000666667
0.986999 -0.15492   1.1086 0.111988 0.000666667
 0.990454 -0.145304   1.10969 0.0324456 0.000666667
 0.988806 -0.155179   1.11552 0.0433672 0.000666667
 0.993898 -0.147704   1.10896 0.0530713 0.000666667
 0.991525 -0.153439   1.10889 0.130481 0.000666667
 0.986498 -0.152851   1.11088 0.0716956 0.000666667
 0.988006 -0.155968   1.11634 0.0320108 0.000666667
 0.993107 -0.143486    1.1072 0.0124342 0.000666667
 0.987612 -0.148104   1.11194 0.0417946 0.000666667
0.980021 -0.15176  1.11315 0.141176 0.000666667
 0.994649 -0.147779   1.12134 0.0744889 0.000666667
 0.992322 -0.146215   1.10996 0.0437003 0.000666667
 0.991532 -0.155013   1.10959 0.0499546 0.000666667
  0.98862 -0.145187   1.11019 0.0629494 0.000666667
 0.988957 -0.153897   1.11304 0.0748227 0.000666667
0.981165 -0.14159  1.10918 0.143409 0.000666667
 0.990094 -0.151343   1.11379 0.0561137 0.000666667
 0.981695 -0.140537   1.10845 0.161033 0.000666667
 0.981728 -0.138048   1.10918 0.148188 0.000666667
 0.991166 -0.142256   1.11008 0.0623938 0.000666667
0.990329 -0.15534  1.11092 0.0875142 0.000666667
 0.991456 -0.143968   1.11373 0.0431123 0.000666667
 0.991985 -0.149197   1.12121 0.0751712 0.000666667
 0.986278 -0.156741   1.11385 0.0458834 0.000666667
0.982753 -0.14069  1.10908 0.161956 0.000666667
 0.988956 -0.155065     1.115 0.0525907 0.000666667
  1.00207 -0.144771   1.10431 0.0223427 0.000666667
  1.00025 -0.146432   1.10436 0.0331122 0.000666667
 0.987831 -0.148662   1.12275 0.0733578 0.000666667
 0.992095 -0.149985   1.11528 0.00711866 0.000666667
 0.985765 -0.145605   1.11049 0.0384157 0.000666667
  0.98081 -0.139667   1.11051 0.155719 0.000666667
 0.997182 -0.150866   1.10251 -0.0392797 0.000666667
 0.992708 -0.143761   1.11351 0.0566874 0.000666667
 0.996681 -0.144038   1.11163 0.0402292 0.000666667
0.988847 -0.14498  1.11235 0.0564869 0.000666667
  0.97917 -0.141067   1.10716 0.168926 0.000666667
 0.989829 -0.153666   1.11199 0.073836 0.000666667
  1.00242 -0.148833   1.10657 0.0457316 0.000666667
 0.991531 -0.149269   1.11322 0.0465539 0.000666667
  0.99119 -0.144213   1.10989 0.0501288 0.000666667
 0.990064 -0.146225   1.11308 -0.00515365 0.000666667
0.984871 -0.15004  1.10499 0.189215 0.000666667
0.988386 -0.15561  1.11018 0.0785712 0.000666667
 0.989338 -0.148976   1.10539 0.164248 0.000666667
 0.981742 -0.138434   1.10908 0.137469 0.000666667
0.991041 -0.14962  1.10382 0.170651 0.000666667
 0.996342 -0.144343   1.10993 0.0559003 0.000666667
 0.991514 -0.149068   1.11171 0.0269311 0.000666667
 0.980294 -0.139589    1.1091 0.136279 0.000666667
0.992959 -0.14569  1.10652 0.0537288 0.000666667
 0.991147 -0.142263    1.1124 0.0733834 0.000666667
 0.993101 -0.143767   1.11168 0.00253699 0.000666667
 0.989152 -0.154201   1.11117 0.0536932 0.000666667
 0.987589 -0.151869   1.10886 0.0745582 0.000666667
 0.977754 -0.138401   1.10554 0.168563 0.000666667
 0.988906 -0.156703    1.1102 0.0928166 0.000666667
 0.989136 -0.155598   1.11675 0.0605431 0.000666667
 0.992118 -0.136059   1.09983 0.0421752 0.000666667
0.989411 -0.15275  1.10724 0.183233 0.000666667
 0.979398 -0.141594    1.1069 0.169725 0.000666667
  1.00392 -0.144847   1.10374 0.00192735 0.000666667
 0.991452 -0.153086   1.10386 0.192724 0.000666667
 0.989673 -0.151451   1.10568 0.177435 0.000666667
 0.981485 -0.139154    1.1153 0.192262 0.000666667
 0.990446 -0.143492   1.10949 0.00622608 0.000666667
 0.993208 -0.145137   1.11346 0.0576092 0.000666667
 0.997717 -0.138833    1.1073 -0.00600374 0.000666667
 0.988821 -0.149389   1.10935 0.0395132 0.000666667
0.988681 -0.14879  1.12357 0.0890035 0.000666667
 0.990534 -0.144524   1.10929 0.0604879 0.000666667
 0.991596 -0.142229   1.10773 0.0368081 0.000666667
 0.989623 -0.147753   1.11387 0.0385193 0.000666667
 0.987607 -0.151661   1.11328 0.0629752 0.000666667
 0.989787 -0.139891   1.11096 -0.0110412 0.000666667
 0.991021 -0.150704   1.10513 0.181921 0.000666667
 0.987806 -0.153229   1.11141 0.0842056 0.000666667
 0.990764 -0.146706    1.1139 0.0315707 0.000666667
  0.98737 -0.151327   1.11013 0.0952672 0.000666667
 0.989162 -0.144816   1.11148 0.0354674 0.000666667
 0.990862 -0.143771   1.10925 0.0457676 0.000666667
 0.988032 -0.149509   1.10711 0.19731 0.000666667
  0.98755 -0.148947   1.11435 0.0546767 0.000666667
 0.992861 -0.142893   1.11442 0.0622929 0.000666667
 0.982805 -0.141213    1.1065 0.156698 0.000666667
 0.992427 -0.150284   1.10934 0.0708978 0.000666667
  1.00377 -0.146601   1.10349 0.00580431 0.000666667
 0.982122 -0.151399   1.11475 0.16162 0.000666667
 0.997907 -0.139408    1.1086 -0.00879113 0.000666667
 0.994654 -0.140589   1.11073 -0.0221679 0.000666667
 0.989956 -0.151839   1.11157 0.0706849 0.000666667
 0.986277 -0.150908   1.11269 0.073272 0.000666667
 0.990226 -0.143514   1.10835 0.0313749 0.000666667
 0.991835 -0.152289   1.11274 0.164149 0.000666667
 0.992454 -0.149876   1.10716 0.17422 0.000666667
 0.989566 -0.147637   1.12117 0.0568709 0.000666667
 0.990443 -0.146387   1.10799 0.196248 0.000666667
 0.979722 -0.143001   1.11021 0.144838 0.000666667
 0.991414 -0.145108   1.11011 0.0232101 0.000666667
 0.989547 -0.146134   1.11224 0.0652709 0.000666667
0.977589 -0.1395 1.10732 0.15403 0.000666667
 0.990277 -0.147991   1.11758 0.0168611 0.000666667
 0.989618 -0.151304   1.11004 0.0402701 0.000666667
 0.988792 -0.144149   1.11452 0.0678231 0.000666667
 0.994325 -0.140773    1.1089 -0.0276259 0.000666667
 0.981706 -0.151084   1.11092 0.1631 0.000666667
 0.989968 -0.152368   1.11333 0.0570883 0.000666667
 0.986403 -0.152197   1.10945 0.0537596 0.000666667
 0.988987 -0.146281   1.12411 0.0403507 0.000666667
 0.987939 -0.147106   1.10859 0.0297366 0.000666667
 0.987717 -0.151868   1.10522 0.213919 0.000666667
 0.982379 -0.139443   1.10766 0.154328 0.000666667
 0.987954 -0.156368   1.11306 0.0504094 0.000666667
 0.989702 -0.151672   1.10715 0.170712 0.000666667
 0.978353 -0.140075    1.1091 0.146611 0.000666667
 0.988266 -0.147715   1.12168 0.0939229 0.000666667
0.991431 -0.14983  1.11595 0.0532062 0.000666667
 0.993737 -0.142624   1.11049 0.0535838 0.000666667
  0.99094 -0.143403   1.11562 0.0335228 0.000666667
 0.989768 -0.154451   1.11042 0.113529 0.000666667
 0.988848 -0.147286   1.12235 0.100823 0.000666667
 0.988091 -0.146824   1.11689 0.0546166 0.000666667
 0.989894 -0.144515   1.11135 0.0413344 0.000666667
  1.00506 -0.156976   1.11412 -0.117311 0.000666667
 0.993554 -0.146945   1.10313 0.137367 0.000666667
  1.00212 -0.145566   1.10602 0.0318806 0.000666667
 0.991015 -0.147457   1.11001 0.0656273 0.000666667
  0.98791 -0.148467   1.11977 0.0727045 0.000666667
 0.992379 -0.145723   1.10975 0.0456833 0.000666667
   1.0023 -0.146674   1.10592 0.0343339 0.000666667
 0.993817 -0.143119   1.11262 0.0742164 0.000666667
  1.00352 -0.146237   1.10417 0.00206335 0.000666667
 0.991519 -0.146107   1.10945 0.0624782 0.000666667
 0.979094 -0.150182   1.11078 0.13528 0.000666667
 0.991935 -0.147416   1.10828 0.041616 0.000666667
 0.990794 -0.148446   1.11752 0.0051606 0.000666667
  1.00064 -0.143638   1.10718 -0.0327208 0.000666667
 0.990776 -0.154054   1.10387 0.192912 0.000666667
 0.997757 -0.140137    1.1086 -0.0231519 0.000666667
 0.980135 -0.150078   1.11355 0.17597 0.000666667
 0.991471 -0.151124   1.10464 0.172596 0.000666667
  0.99005 -0.144185   1.11201 0.0389749 0.000666667
 0.991812 -0.143332   1.10951 0.0540439 0.000666667
 0.981248 -0.137791   1.10477 0.187573 0.000666667
 0.989918 -0.152081   1.10965 0.180969 0.000666667
 0.990823 -0.152827   1.10599 0.168049 0.000666667
 0.986109 -0.155177   1.11151 0.0663774 0.000666667
  1.00363 -0.145581   1.10424 0.0281261 0.000666667
  1.00232 -0.146642   1.10375 0.0242071 0.000666667
  0.97965 -0.140558   1.10605 0.165595 0.000666667
0.980342 -0.14069  1.10945 0.161318 0.000666667
  0.98114 -0.137234   1.10715 0.199605 0.000666667
 0.989904 -0.148566   1.11626 0.0422185 0.000666667
 0.993408 -0.134272   1.10161 0.0288209 0.000666667
  0.97889 -0.151971   1.11223 0.150631 0.000666667
0.981859 -0.14143  1.10713 0.160834 0.000666667
  1.00229 -0.147563   1.10552 0.0263959 0.000666667
 0.990849 -0.142844   1.11357 0.0286691 0.000666667
 0.991093 -0.144534   1.10968 0.0273175 0.000666667
 0.989298 -0.144464   1.11372 0.0456337 0.000666667
 0.989994 -0.144362   1.11139 0.0322178 0.000666667
 0.987939 -0.150824   1.10395 0.204769 0.000666667
 0.987507 -0.147711   1.11917 0.0801095 0.000666667
 0.990775 -0.145414   1.10866 0.0263797 0.000666667
 0.987087 -0.151799   1.11134 0.065403 0.000666667
 0.989715 -0.147789   1.11096 0.0562969 0.000666667
  0.98837 -0.149168   1.10572 0.168741 0.000666667
 0.992836 -0.143282   1.10867 0.0287834 0.000666667
 0.991452 -0.151839   1.10504 0.18128 0.000666667
0.990763 -0.14517  1.11184 0.0436936 0.000666667
  1.0013 -0.14765  1.10516 0.0343379 0.000666667
 0.988579 -0.144779   1.11101 0.0537452 0.000666667
 0.989715 -0.155184   1.11039 0.0644601 0.000666667
 0.990265 -0.147403   1.11498 0.0440573 0.000666667
 0.990801 -0.147188   1.11022 0.0479715 0.000666667
0.986394 -0.14685  1.11245 0.0678441 0.000666667
 0.981384 -0.154423   1.11245 0.130447 0.000666667
  0.99004 -0.148603   1.10313 0.162614 0.000666667
 0.990827 -0.149355   1.10672 0.181766 0.000666667
 0.988941 -0.151512     1.112 0.0551733 0.000666667
0.995577 -0.14145   1.1083 -0.00932055 0.000666667
 0.990324 -0.151499   1.12046 0.0517691 0.000666667
 0.990642 -0.149538   1.11615 0.0490018 0.000666667
  0.99469 -0.135574   1.10162 0.0568136 0.000666667
 0.981626 -0.152822   1.11056 0.134234 0.000666667
 0.981431 -0.151671   1.11065 0.135283 0.000666667
 0.992743 -0.143701   1.10878 0.0664198 0.000666667
    0.989 -0.154792   1.10944 0.0979607 0.000666667
  1.00182 -0.146689    1.1049 0.0203638 0.000666667
 0.989954 -0.143662   1.10811 0.0319288 0.000666667
 0.981049 -0.151751   1.11085 0.14278 0.000666667
 0.994747 -0.138712   1.10559 -0.0147434 0.000666667
 0.992211 -0.149083   1.12412 0.0890588 0.000666667
 0.990399 -0.153407   1.11463 0.0666263 0.000666667
0.990368 -0.14719  1.11455 -0.0275977 0.000666667
 0.986981 -0.155532   1.11199 0.0725172 0.000666667
 0.991047 -0.145407   1.10989 0.0565708 0.000666667
 0.991153 -0.150434   1.10491 0.210349 0.000666667
 0.992177 -0.144984   1.11136 0.0837153 0.000666667
 0.992843 -0.148139   1.10948 0.0424537 0.000666667
 0.993074 -0.145438   1.10939 0.0475397 0.000666667
 0.981446 -0.151831   1.11322 0.146788 0.000666667
 0.988863 -0.150529   1.10977 0.0761155 0.000666667
 0.990654 -0.149426   1.10451 0.175097 0.000666667
 0.989555 -0.144185   1.11112 0.0550215 0.000666667
 0.988907 -0.154662    1.1144 0.0603341 0.000666667
 0.988243 -0.155174   1.11283 0.0597314 0.000666667
 0.990862 -0.146764   1.10966 0.050761 0.000666667
0.98909 -0.1464 1.11407 0.0695611 0.000666667
 0.988534 -0.145811   1.11416 0.0640928 0.000666667
  0.99402 -0.147866   1.10444 0.00472654 0.000666667
 0.991197 -0.144795   1.10656 -0.000590834 0.000666667
 0.979776 -0.140951   1.10564 0.155907 0.000666667
 0.989298 -0.148765   1.11696 0.00949666 0.000666667
 0.990494 -0.152209   1.11436 0.0475522 0.000666667
 0.989771 -0.149457   1.10596 0.186929 0.000666667
 0.996016 -0.138412   1.10741 -0.0213416 0.000666667
 0.989366 -0.144589   1.11349 0.0345821 0.000666667
 0.993697 -0.150221   1.10511 0.167824 0.000666667
 0.979798 -0.148822   1.10948 0.156978 0.000666667
  1.00421 -0.147346   1.10504 0.0566132 0.000666667
 0.988153 -0.148336   1.11263 0.0581973 0.000666667
 0.989584 -0.149235   1.11446 0.0515577 0.000666667
 0.989822 -0.152956   1.11448 0.0385611 0.000666667
 0.992374 -0.143405   1.10766 0.0182053 0.000666667
 0.992626 -0.144203   1.11148 0.0572721 0.000666667
0.993232 -0.14129  1.11345 0.0876247 0.000666667
 0.991191 -0.151448   1.10631 0.158781 0.000666667
 0.986904 -0.147268   1.11263 0.0858738 0.000666667
 0.996541 -0.134208   1.10143 0.0474321 0.000666667
 0.977346 -0.138828   1.10556 0.170193 0.000666667
 0.982674 -0.143568   1.10752 0.184336 0.000666667
0.986873 -0.15171  1.10612 0.189316 0.000666667
 0.997248 -0.140843   1.10948 -0.0131126 0.000666667
 0.990585 -0.143984   1.11112 0.0663137 0.000666667
 0.988955 -0.150652   1.11335 0.0496056 0.000666667
 0.992579 -0.151289   1.10414 0.157072 0.000666667
  0.99466 -0.134018   1.10481 -0.000667178 0.000666667
 0.989982 -0.148348   1.10969 0.0504508 0.000666667
 0.976218 -0.139572   1.10655 0.159656 0.000666667
 0.987473 -0.154385   1.11361 0.0638817 0.000666667
 0.980777 -0.148714   1.11324 0.162878 0.000666667
 0.989221 -0.140016    1.1091 0.0149905 0.000666667
 0.991612 -0.146945   1.10581 0.180076 0.000666667
 0.991932 -0.145941   1.11277 -0.00673226 0.000666667
 0.989395 -0.141676    1.1116 0.0715779 0.000666667
  1.00246 -0.146166   1.10481 0.0340495 0.000666667
 0.977854 -0.140024   1.10549 0.148094 0.000666667
 0.988461 -0.156161   1.11484 0.058143 0.000666667
 0.995233 -0.143965   1.11124 0.0750873 0.000666667
 0.989196 -0.147853   1.11459 0.0234278 0.000666667
 0.989364 -0.154679   1.10704 0.156776 0.000666667
 0.989812 -0.151343   1.11067 0.0459593 0.000666667
  0.97652 -0.139641   1.10704 0.167867 0.000666667
 0.98012 -0.15081  1.11001 0.141517 0.000666667
 0.991492 -0.142834    1.1075 0.0445818 0.000666667
  0.99044 -0.144256   1.11178 0.0508085 0.000666667
 0.989045 -0.146197   1.11328 0.0584262 0.000666667
 0.991278 -0.149041   1.11023 0.0506483 0.000666667
 0.979914 -0.141265   1.11118 0.159778 0.000666667
 0.992739 -0.144282   1.11098 -0.0124731 0.000666667
 0.989278 -0.148934    1.1095 -0.00125984 0.000666667
 0.982139 -0.151249   1.11377 0.157405 0.000666667
 0.989786 -0.152202   1.11068 0.152375 0.000666667
0.981368 -0.13821  1.10929 0.149044 0.000666667
 0.991913 -0.147344   1.10955 0.0508586 0.000666667
 0.988119 -0.154757    1.1125 0.0483814 0.000666667
0.995885 -0.13881  1.10949 -0.00861422 0.000666667
 0.987454 -0.149274   1.12041 0.072037 0.000666667
 0.991898 -0.147332   1.10734 0.0362062 0.000666667
0.988248 -0.15006  1.12049 0.0773262 0.000666667
 0.994201 -0.142593   1.11212 0.0750556 0.000666667
 0.986578 -0.146413   1.11264 0.0633194 0.000666667
 0.987324 -0.144409   1.11435 0.054479 0.000666667
 0.979481 -0.152944    1.1127 0.145647 0.000666667
 0.993376 -0.142577   1.10922 0.0301301 0.000666667
 0.982579 -0.134991    1.1123 0.18562 0.000666667
 0.989154 -0.150918   1.10666 0.191369 0.000666667
 0.989176 -0.152517   1.11067 0.0563709 0.000666667
 0.992413 -0.145194   1.10822 0.0566253 0.000666667
0.987909 -0.14563  1.10813 0.0371668 0.000666667
0.981378 -0.13583   1.1108 0.196581 0.000666667
  0.99121 -0.144994   1.10798 0.0527682 0.000666667
0.978975 -0.1407 1.11098 0.161357 0.000666667
0.989993 -0.14714   1.1109 0.00378333 0.000666667
 0.993263 -0.135643     1.102 0.0406443 0.000666667
 0.990487 -0.149939   1.11405 0.0230735 0.000666667
 0.986934 -0.155794   1.10926 0.0734419 0.000666667
  1.00322 -0.145192   1.10345 0.00281797 0.000666667
 0.989463 -0.141053   1.11209 0.0245805 0.000666667
 0.993599 -0.146384   1.11249 -0.00293579 0.000666667
 0.987838 -0.150547   1.10924 0.176577 0.000666667
 0.989125 -0.153906   1.11311 0.0503129 0.000666667
 0.991501 -0.153958    1.1141 0.0780721 0.000666667
 0.990833 -0.144852   1.12227 0.0737241 0.000666667
  0.98647 -0.144503   1.11179 0.0161003 0.000666667
0.997215 -0.13757  1.10755 -0.0134957 0.000666667
 0.990822 -0.150898   1.10524 0.166642 0.000666667
 0.990635 -0.153233   1.11435 0.0433499 0.000666667
 0.988787 -0.152223   1.10987 0.0767796 0.000666667
 0.986201 -0.152499   1.10868 0.191188 0.000666667
   0.9816 -0.153308   1.11281 0.15056 0.000666667
 0.990367 -0.147765   1.11542 0.0224652 0.000666667
 0.992626 -0.143554   1.10995 0.0354534 0.000666667
 0.99404 -0.14915  1.10533 -0.00891869 0.000666667
 0.980383 -0.151952   1.11196 0.136019 0.000666667
0.989849 -0.14812  1.11108 0.0581242 0.000666667
 0.992093 -0.149487   1.10546 0.167761 0.000666667
 0.989823 -0.149364   1.12321 0.109044 0.000666667
 0.990819 -0.144676   1.10674 0.0381239 0.000666667
0.980993 -0.14101  1.10929 0.114722 0.000666667
 0.989966 -0.155125   1.11189 0.0908967 0.000666667
 0.992193 -0.142758   1.11114 0.0415107 0.000666667
 0.989451 -0.154239    1.1151 0.048203 0.000666667
 0.979442 -0.151572   1.10941 0.155138 0.000666667
 0.990107 -0.147518   1.11584 -0.00209041 0.000666667
 0.991103 -0.146672    1.1099 0.0439056 0.000666667
 0.995618 -0.136737   1.10303 -0.0275107 0.000666667
 0.992622 -0.143801   1.11172 0.0100602 0.000666667
 0.979851 -0.141198   1.10954 0.160668 0.000666667
    0.991 -0.147668   1.11386 0.0581662 0.000666667
 0.979549 -0.139917   1.10588 0.143244 0.000666667
 0.989547 -0.145771   1.11389 0.0182955 0.000666667
 0.989265 -0.148191   1.10866 0.048321 0.000666667
 0.991866 -0.147808   1.10925 0.0457688 0.000666667
  1.00801 -0.149462   1.10217 -0.262039 0.000666667
 0.988919 -0.156098    1.1138 0.055532 0.000666667
 0.991607 -0.150818   1.10811 0.169724 0.000666667
 0.986617 -0.153058   1.11177 0.0705586 0.000666667
 0.990079 -0.144155   1.11219 0.0348279 0.000666667
0.988634 -0.15144  1.10863 0.0513647 0.000666667
 0.978722 -0.142375   1.10631 0.135519 0.000666667
 0.990159 -0.146886   1.11087 0.0385115 0.000666667
 0.978963 -0.137987   1.10914 0.158796 0.000666667
 0.988997 -0.152954   1.11456 0.0603484 0.000666667
 0.980318 -0.139903   1.10797 0.145728 0.000666667
 0.988309 -0.152158   1.10469 0.183191 0.000666667
 0.977129 -0.138329   1.10782 0.173925 0.000666667
 0.990239 -0.154516   1.11122 0.0322578 0.000666667
 0.989248 -0.144599   1.11457 0.0467169 0.000666667
  1.00212 -0.146162     1.105 0.00372123 0.000666667
 0.992392 -0.151341    1.1053 0.176417 0.000666667
 0.989326 -0.147072   1.10862 0.0504125 0.000666667
 0.990052 -0.151282   1.11857 0.0592926 0.000666667
0.989786 -0.14977  1.10636 0.157782 0.000666667
 0.988883 -0.153888   1.11079 0.0414192 0.000666667
0.989115 -0.1525 1.10869 0.1634 0.000666667
  0.99514 -0.143726   1.11068 0.0587137 0.000666667
  0.99161 -0.144083   1.10796 0.025618 0.000666667
 0.989564 -0.147587   1.11896 0.0576419 0.000666667
 0.989441 -0.151579   1.11441 0.051429 0.000666667
 0.981846 -0.153334   1.11301 0.135786 0.000666667
  0.99033 -0.153844   1.11579 0.043474 0.000666667
 0.991782 -0.146119    1.1091 0.0437263 0.000666667
 0.992113 -0.149192   1.12424 0.0731931 0.000666667
  0.98996 -0.148595   1.11976 0.0866559 0.000666667
 0.989288 -0.154388   1.11314 0.0902397 0.000666667
 0.990318 -0.146155   1.10747 0.0466787 0.000666667
 0.989285 -0.156319   1.11327 0.0331255 0.000666667
 0.991203 -0.147768   1.11059 0.0419126 0.000666667
 0.987663 -0.147183   1.11589 0.0482664 0.000666667
  0.99267 -0.154139   1.10799 0.182082 0.000666667
 0.989701 -0.149022   1.10588 0.190067 0.000666667
 0.991371 -0.145674   1.10823 0.0419399 0.000666667
 1.0015  -0.148 1.10704 0.0367799 0.000666667
 0.991624 -0.149324   1.11416 0.00816284 0.000666667
 0.980159 -0.142072   1.11027 0.153946 0.000666667
  0.98904 -0.148449   1.11637 0.0397078 0.000666667
     0.99 -0.153549   1.10855 0.0660464 0.000666667
 0.991473 -0.146733   1.10948 0.0337767 0.000666667
 0.991799 -0.151233   1.10743 0.167587 0.000666667
 0.988155 -0.149048   1.11455 0.0514209 0.000666667
 0.990538 -0.147311    1.1143 0.0553825 0.000666667
 0.987613 -0.150391   1.10967 0.044391 0.000666667
  0.98994 -0.144549   1.11183 0.044143 0.000666667
 0.991052 -0.153058   1.11168 0.0933472 0.000666667
 0.989953 -0.151559   1.10872 0.174041 0.000666667
 0.990587 -0.141811   1.11336 0.0512339 0.000666667
 0.989203 -0.153679   1.11032 0.0668432 0.000666667
  0.99852 -0.136446   1.10682 -0.0251765 0.000666667
  1.00035 -0.144802    1.1069 0.0411641 0.000666667
 0.990358 -0.142931   1.11005 0.0360093 0.000666667
 0.992497 -0.144656   1.10719 0.0507481 0.000666667
 0.991305 -0.152948   1.10811 0.154016 0.000666667
 0.986853 -0.144427   1.11493 0.0593252 0.000666667
 0.991428 -0.145812   1.11076 0.0172275 0.000666667
 0.991035 -0.152847   1.11262 0.0735617 0.000666667
  0.98987 -0.150596   1.10586 0.178397 0.000666667
  0.99215 -0.147618   1.11046 0.0342874 0.000666667
 0.979015 -0.141176   1.11229 0.13863 0.000666667
  0.98832 -0.153053   1.11013 0.0880359 0.000666667
 0.990299 -0.143671   1.10879 0.0542433 0.000666667
 0.981428 -0.140301   1.10733 0.163926 0.000666667
0.981607 -0.15387  1.11269 0.127906 0.000666667
 0.994989 -0.139918   1.10603 -0.0222211 0.000666667
 0.988639 -0.150378    1.1209 0.052048 0.000666667
 0.989642 -0.144011   1.11245 0.0454341 0.000666667
 0.980052 -0.139385   1.10876 0.146281 0.000666667
 0.996485 -0.138919   1.10466 -0.0125663 0.000666667
 0.989153 -0.153981   1.11062 0.0585061 0.000666667
 0.989235 -0.143857   1.11037 0.0239229 0.000666667
 0.988975 -0.155518   1.10721 0.0556729 0.000666667
  0.99025 -0.148757   1.11486 -0.00163121 0.000666667
 0.991863 -0.142801   1.11332 0.032273 0.000666667
  0.99057 -0.153613   1.11169 0.073361 0.000666667
 0.989314 -0.154767   1.10926 0.0860446 0.000666667
 0.988211 -0.155644   1.11009 0.101349 0.000666667
   0.9907 -0.144696   1.11036 0.0428275 0.000666667
0.989941 -0.15362  1.11136 0.067588 0.000666667
 0.989033 -0.151205   1.10511 0.188476 0.000666667
 0.996147 -0.139645   1.10255 -0.0273712 0.000666667
 0.988571 -0.154329   1.10869 0.149663 0.000666667
0.990584 -0.15374  1.11353 0.0839751 0.000666667
 0.992102 -0.144634   1.10859 0.0596916 0.000666667
 0.990778 -0.150143    1.1201 0.0536256 0.000666667
 0.987803 -0.148063   1.11276 0.0559928 0.000666667
 0.987323 -0.148991   1.11301 0.0702265 0.000666667
 0.990886 -0.150621    1.1084 0.189382 0.000666667
 0.987611 -0.149005   1.11667 0.0460795 0.000666667
 0.995107 -0.135558   1.10413 -0.0114621 0.000666667
 0.989399 -0.144376   1.11347 0.0515547 0.000666667
  0.97793 -0.153157   1.11207 0.132504 0.000666667
 0.990125 -0.144967   1.11121 0.0639405 0.000666667
 0.989325 -0.156057   1.10923 0.0772405 0.000666667
  0.98081 -0.141802   1.10585 0.18142 0.000666667
 0.987258 -0.154645     1.116 0.0624732 0.000666667
 0.990483 -0.146808   1.10764 0.0286836 0.000666667
  0.99165 -0.144696   1.10893 0.0443485 0.000666667
  0.99024 -0.152476   1.11414 0.0645553 0.000666667
  0.99196 -0.143247   1.11305 0.049193 0.000666667
 1.00295 -0.14613  1.10559 -0.000440448 0.000666667
 0.992832 -0.144723   1.11355 0.0592865 0.000666667
 0.985887 -0.145354   1.11371 0.0705194 0.000666667
 0.981403 -0.138398    1.1095 0.161661 0.000666667
 0.992166 -0.150012    1.1099 0.0617081 0.000666667
  0.98842 -0.146762   1.11287 0.0208563 0.000666667
 0.988178 -0.150965   1.10871 0.161582 0.000666667
  0.99013 -0.145267   1.11271 0.0224405 0.000666667
 0.990593 -0.143234   1.10739 0.0153892 0.000666667
  0.99167 -0.151317   1.10566 0.170561 0.000666667
0.988155 -0.15178  1.10925 0.176741 0.000666667
 0.981537 -0.137865   1.10819 0.14274 0.000666667
 0.990278 -0.150437   1.10837 0.145261 0.000666667
 0.98903 -0.14629  1.10968 0.052271 0.000666667
 0.989372 -0.149574   1.12157 0.095588 0.000666667
 0.990998 -0.155923    1.1148 0.0531051 0.000666667
 0.987927 -0.153317    1.1063 0.203792 0.000666667
0.981658 -0.14085  1.10763 0.148303 0.000666667
 0.989378 -0.155088   1.11307 0.0512997 0.000666667
0.979496 -0.14079  1.10953 0.150275 0.000666667
  0.98959 -0.155113   1.11625 0.0645728 0.000666667
0.981864 -0.14964  1.11309 0.150402 0.000666667
 0.989071 -0.142993    1.1129 0.0112288 0.000666667
 0.988336 -0.152904   1.11073 0.0694458 0.000666667
  1.00272 -0.146001   1.10457 0.00433376 0.000666667
0.988342 -0.15424  1.11055 0.0675115 0.000666667
 0.993676 -0.144141   1.10575 0.0659335 0.000666667
 0.988966 -0.142539      1.11 0.0376468 0.000666667
 0.990435 -0.152183   1.10929 0.0733557 0.000666667
 0.987505 -0.149226   1.11224 0.0752327 0.000666667
 0.993036 -0.145467   1.11259 0.0550752 0.000666667
 0.990124 -0.154341   1.11337 0.0609957 0.000666667
 0.989526 -0.150399   1.10954 0.073871 0.000666667
  0.98727 -0.154788    1.1105 0.121523 0.000666667
  0.99009 -0.149206   1.10637 0.1729 0.000666667
 0.994549 -0.139882   1.10648 -0.0191926 0.000666667
0.981068 -0.15149  1.11085 0.153524 0.000666667
 0.988893 -0.153469   1.11407 0.0488459 0.000666667
0.991449 -0.14647  1.10852 0.048692 0.000666667
  1.00161 -0.146924   1.10535 0.00147627 0.000666667
 0.989794 -0.153568   1.11342 0.0382923 0.000666667
 0.990467 -0.146876   1.11021 0.0294265 0.000666667
 0.979357 -0.151325   1.11276 0.132162 0.000666667
 0.989159 -0.152423   1.10611 0.194259 0.000666667
 0.988688 -0.153661   1.11452 0.055149 0.000666667
 0.991051 -0.147482    1.1108 0.038645 0.000666667
 0.989201 -0.153942   1.11534 0.0585298 0.000666667
  0.98908 -0.149957   1.10907 0.199225 0.000666667
 0.988228 -0.156605   1.11366 0.0310876 0.000666667
 0.989277 -0.148407   1.11518 0.0236094 0.000666667
 0.979427 -0.139871   1.10704 0.191882 0.000666667
 0.990867 -0.154989   1.10702 0.158497 0.000666667
 1.00382 -0.14889  1.10382 0.0479663 0.000666667
  1.00317 -0.149114   1.10463 0.0333384 0.000666667
 0.988869 -0.141413   1.11245 0.00328052 0.000666667
   1.0053 -0.146243   1.10379 0.0170812 0.000666667
 0.986722 -0.147009   1.11336 0.0497974 0.000666667
 0.990748 -0.145664   1.10957 0.045484 0.000666667
 0.990371 -0.147086   1.10968 0.0295658 0.000666667
 0.989008 -0.145812   1.10912 0.026506 0.000666667
 0.988371 -0.153652   1.11261 0.0518773 0.000666667
 0.988799 -0.154247   1.11255 0.0546446 0.000666667
  1.00069 -0.144064    1.1057 0.0497255 0.000666667
0.992552 -0.1425 1.10846 0.0458575 0.000666667
 0.988102 -0.146022   1.11318 0.018121 0.000666667
 0.995936 -0.138986   1.10487 -0.0412296 0.000666667
 0.996722 -0.139859   1.11224 -0.00438089 0.000666667
 0.994757 -0.144266   1.10995 0.00854278 0.000666667
 0.990511 -0.149557   1.11446 0.0257264 0.000666667
 0.988961 -0.153915   1.11372 0.0682452 0.000666667
 0.983426 -0.154084   1.11265 0.140069 0.000666667
 0.989987 -0.144541   1.11203 0.0221377 0.000666667
  0.98838 -0.147904   1.11353 0.0535826 0.000666667
 0.988155 -0.155082    1.1141 0.061533 0.000666667
 0.989743 -0.154671   1.11297 0.0471651 0.000666667
 0.997541 -0.139693   1.10735 -0.0128323 0.000666667
 0.985253 -0.148561    1.1156 0.0558449 0.000666667
 0.991844 -0.142384   1.11147 0.00784883 0.000666667
 0.993134 -0.146711   1.11374 0.0561807 0.000666667
  1.00322 -0.145307   1.10445 0.0243272 0.000666667
 0.989918 -0.145791   1.11048 0.0477456 0.000666667
  0.99379 -0.135777   1.10124 0.0166773 0.000666667
   1.0018 -0.146257   1.10446 0.000590458 0.000666667
 0.996673 -0.141622   1.10502 -0.0189788 0.000666667
 0.991891 -0.148377   1.10568 0.182904 0.000666667
 0.991568 -0.150068   1.10582 0.171819 0.000666667
 0.991204 -0.154135   1.11339 0.0482458 0.000666667
 0.99032 -0.15382  1.11286 0.0613356 0.000666667
 0.990426 -0.146138   1.11114 0.028262 0.000666667
 0.993653 -0.143055    1.1138 0.0648925 0.000666667
 0.990198 -0.149498   1.12355 0.0903231 0.000666667
  1.00055 -0.145537   1.10458 0.0257343 0.000666667
 0.998803 -0.140886   1.10759 -0.0109336 0.000666667
 0.993261 -0.152237   1.10488 0.184682 0.000666667
 0.982352 -0.138446   1.10962 0.153667 0.000666667
 0.998916 -0.140222   1.10888 -0.0404722 0.000666667
 0.990428 -0.148393   1.12206 0.0703561 0.000666667
 0.990522 -0.149332   1.10281 0.170167 0.000666667
 0.988113 -0.153417   1.11203 0.0869291 0.000666667
 0.990177 -0.149351   1.11033 0.0434011 0.000666667
 0.980527 -0.140492   1.11013 0.156548 0.000666667
 0.990687 -0.145469   1.10978 0.170353 0.000666667
 0.990695 -0.151217   1.11071 0.167408 0.000666667
 0.989939 -0.145717   1.10928 0.0471018 0.000666667
 0.985913 -0.154023   1.10912 0.0842644 0.000666667
 0.990352 -0.147317   1.12181 0.0735285 0.000666667
 0.989379 -0.144808   1.11335 0.02123 0.000666667
 0.986483 -0.151537   1.10959 0.072814 0.000666667
 0.986221 -0.156008   1.11271 0.0714787 0.000666667
  0.98783 -0.152865   1.10996 0.0709107 0.000666667
 0.987266 -0.145574   1.12374 0.0420923 0.000666667
  0.98604 -0.153963   1.11131 0.0933942 0.000666667
 0.990145 -0.144116   1.11206 0.0640719 0.000666667
 0.989404 -0.150258   1.12069 0.0817602 0.000666667
 0.986909 -0.154878   1.10989 0.106017 0.000666667
 0.990446 -0.154413    1.1091 0.0665396 0.000666667
 0.990047 -0.154144   1.10833 0.148486 0.000666667
 0.986943 -0.156683   1.11338 0.0547583 0.000666667
 0.991126 -0.148162   1.12385 0.0640494 0.000666667
 0.991499 -0.143988   1.10839 0.0230965 0.000666667
 0.980134 -0.150136   1.11274 0.163149 0.000666667
  0.98974 -0.153863   1.11168 0.0700425 0.000666667
 0.980197 -0.153947    1.1112 0.106324 0.000666667
 0.987353 -0.154166   1.11242 0.0405665 0.000666667
 0.992808 -0.143016   1.10896 0.0477714 0.000666667
 0.987033 -0.155263   1.11244 0.0526384 0.000666667
 0.991392 -0.154918   1.11358 0.0578466 0.000666667
 0.990262 -0.148768    1.1197 0.0687027 0.000666667
 0.976662 -0.141978   1.10842 0.16856 0.000666667
 0.989614 -0.145017   1.10981 0.0475435 0.000666667
 0.980343 -0.138971   1.10916 0.136397 0.000666667
 0.976195 -0.139977   1.10645 0.17041 0.000666667
 0.998136 -0.136898   1.10863 0.00140609 0.000666667
 0.986902 -0.153033   1.11237 0.0408191 0.000666667
  0.99103 -0.147332   1.10751 0.0332523 0.000666667
 0.980024 -0.139659   1.10695 0.157146 0.000666667
  1.00226 -0.146258   1.10438 0.0301693 0.000666667
 0.978829 -0.139629   1.10624 0.149204 0.000666667
 0.986967 -0.151206   1.10562 0.171727 0.000666667
 0.988579 -0.151422   1.11556 0.0304078 0.000666667
 0.990738 -0.145624   1.10839 0.0406281 0.000666667
 0.981265 -0.140119   1.10741 0.17216 0.000666667
 0.990041 -0.157591   1.11487 0.0182849 0.000666667
0.997336 -0.14836  1.10628 0.0168776 0.000666667
 0.992599 -0.154105   1.11312 0.0521136 0.000666667
 0.994645 -0.159537   1.10729 -0.0822547 0.000666667
 0.988245 -0.150509   1.11376 0.0603498 0.000666667
 0.980431 -0.151567   1.11556 0.133151 0.000666667
 0.989445 -0.151538   1.11007 0.0512187 0.000666667
 0.991169 -0.145462   1.11189 0.040162 0.000666667
 0.989295 -0.146106   1.11254 0.0520318 0.000666667
 0.983812 -0.142145   1.10835 0.160232 0.000666667
 0.980603 -0.138866   1.11155 0.151157 0.000666667
  0.98876 -0.144659    1.1103 0.0499337 0.000666667
 0.986321 -0.154582   1.11112 0.0885981 0.000666667
0.989026 -0.15361  1.11033 0.0719119 0.000666667
 0.991317 -0.145837   1.10814 0.0256223 0.000666667
 0.992716 -0.149938   1.10781 0.0528306 0.000666667
 0.993419 -0.148839   1.10323 0.140706 0.000666667
 0.989363 -0.146686   1.11364 0.066036 0.000666667
 0.987254 -0.149438   1.11955 0.070712 0.000666667
 0.986973 -0.147895   1.11453 0.0852719 0.000666667
 0.991595 -0.144068    1.1093 0.0317425 0.000666667
 0.988179 -0.153163   1.11194 0.040629 0.000666667
 0.976701 -0.140734   1.10723 0.152387 0.000666667
 0.989355 -0.151728   1.10528 0.181203 0.000666667
0.988112 -0.15552  1.11341 0.0301427 0.000666667
 0.991791 -0.143057   1.10812 0.0303598 0.000666667
 0.977299 -0.142658   1.10523 0.127275 0.000666667
 0.989386 -0.153816   1.10945 0.0713097 0.000666667
 0.989977 -0.152125   1.10449 0.197122 0.000666667
  0.98795 -0.154622   1.11243 0.0564512 0.000666667
 0.985801 -0.148918   1.11511 0.05396 0.000666667
 0.990792 -0.154549   1.11511 0.0686759 0.000666667
 0.982073 -0.151636   1.11438 0.138361 0.000666667
  1.00412 -0.145183    1.1034 0.0109838 0.000666667
  1.00081 -0.142077    1.1072 -0.0312285 0.000666667
0.992303 -0.13523  1.10276 0.0071659 0.000666667
 0.990719 -0.144126   1.11308 0.0564291 0.000666667
 0.990719 -0.144429    1.1105 0.0851972 0.000666667
 0.989221 -0.146643   1.10908 0.0487246 0.000666667
 0.979562 -0.150964   1.11171 0.152413 0.000666667
0.981576 -0.14131  1.10735 0.170554 0.000666667
 0.991019 -0.145732   1.10919 0.0655151 0.000666667
0.994847 -0.14729  1.11062 0.0537882 0.000666667
 0.988927 -0.143223   1.11264 0.0527646 0.000666667
 0.994371 -0.135686   1.10174 0.0228422 0.000666667
 0.992502 -0.146726   1.10939 0.0535868 0.000666667
 0.992534 -0.146548   1.11317 0.0557092 0.000666667
 0.990681 -0.153309   1.10529 0.179339 0.000666667
 0.988256 -0.143193   1.11531 0.039865 0.000666667
 0.990625 -0.149749   1.10776 0.172091 0.000666667
 0.990485 -0.148429   1.12144 0.10713 0.000666667
 0.987936 -0.152242   1.11088 0.0728453 0.000666667
 0.985947 -0.153118   1.10933 0.0304229 0.000666667
 0.989326 -0.148592   1.11112 0.0315346 0.000666667
 0.990627 -0.151264    1.1213 0.0937112 0.000666667
 0.994731 -0.149889   1.12124 0.0752402 0.000666667
 0.989134 -0.153108   1.11553 0.0444865 0.000666667
 0.991469 -0.143757   1.11138 0.0503917 0.000666667
  0.99133 -0.147197   1.10859 0.0322386 0.000666667
 0.992488 -0.156522   1.11363 0.0396309 0.000666667
 0.992151 -0.143656   1.11263 0.0569804 0.000666667
 0.990634 -0.153917   1.10852 0.155708 0.000666667
 0.987535 -0.148533   1.10889 0.199437 0.000666667
 0.992804 -0.143809   1.10939 0.0525798 0.000666667
 0.988582 -0.144858   1.11195 0.0263502 0.000666667
 0.976694 -0.138727   1.10747 0.175106 0.000666667
 0.981965 -0.151696   1.11308 0.149112 0.000666667
 0.990302 -0.147886    1.1104 0.0411579 0.000666667
  1.00278 -0.145892   1.10582 0.0144191 0.000666667
 0.993381 -0.147416   1.12141 0.0823373 0.000666667
 0.989017 -0.144655    1.1086 0.0313331 0.000666667
0.981153 -0.14004  1.10455 0.161743 0.000666667
 0.987651 -0.154538   1.11885 0.0539864 0.000666667
 0.990609 -0.151962   1.10427 0.18598 0.000666667
 0.990097 -0.153698     1.115 0.05316 0.000666667
  1.00152 -0.142723     1.109 -0.0677784 0.000666667
 0.989432 -0.155397   1.11041 0.0939307 0.000666667
 0.990705 -0.152559    1.1198 0.0572369 0.000666667
  0.98639 -0.146591   1.11272 0.0531275 0.000666667
 0.987295 -0.147047   1.11039 0.0609587 0.000666667
  0.99071 -0.152368   1.11479 0.0502266 0.000666667
 0.979618 -0.139104   1.10747 0.129708 0.000666667
 0.996035 -0.149936    1.1077 0.00741738 0.000666667
  0.98868 -0.155761   1.11111 0.117967 0.000666667
 0.993217 -0.150819   1.10591 -0.0313262 0.000666667
 0.980916 -0.140485   1.10747 0.142641 0.000666667
 0.994899 -0.147165   1.10851 0.0560411 0.000666667
 0.992362 -0.144232   1.10929 0.0130667 0.000666667
 0.979486 -0.142051   1.11078 0.151114 0.000666667
  0.99073 -0.141836    1.1129 0.0382335 0.000666667
 0.989524 -0.154282   1.10775 0.0694019 0.000666667
  0.99232 -0.142283   1.10821 0.0579862 0.000666667
0.990737 -0.14636  1.10924 0.0615403 0.000666667
0.989337 -0.14489  1.10922 0.0259697 0.000666667
 0.991353 -0.144415    1.1174 0.0368632 0.000666667
  1.00436 -0.143603   1.10362 0.0037589 0.000666667
 0.998516 -0.141141   1.10608 -0.0258981 0.000666667
 0.991032 -0.135233   1.10137 0.00912164 0.000666667
 0.988469 -0.146061   1.11038 0.0349088 0.000666667
 0.991269 -0.141613   1.11256 0.0624166 0.000666667
 0.994999 -0.143983   1.10931 0.0249244 0.000666667
 0.985584 -0.153555   1.11363 0.0219187 0.000666667
  0.99743 -0.142524   1.10878 -0.0161477 0.000666667
 0.989385 -0.144238   1.11416 0.0582769 0.000666667
 0.989861 -0.149726   1.10377 0.164636 0.000666667
 0.978866 -0.149688   1.11453 0.16394 0.000666667
 0.988953 -0.153084   1.11359 0.0879009 0.000666667
 0.976018 -0.139368   1.10744 0.167897 0.000666667
 0.978644 -0.140007   1.10845 0.158789 0.000666667
 0.990372 -0.147988   1.11467 0.0511517 0.000666667
 0.990137 -0.152711   1.10634 0.154883 0.000666667
 0.990961 -0.143616    1.1119 0.0572819 0.000666667
0.990222 -0.15284  1.10583 0.135265 0.000666667
 0.977981 -0.140024   1.11187 0.205319 0.000666667
 0.990476 -0.143756   1.10984 -0.00686729 0.000666667
 0.989558 -0.151486   1.12101 0.0857756 0.000666667
 0.989287 -0.147138   1.11461 0.0275887 0.000666667
  0.99307 -0.144841   1.11107 0.0534569 0.000666667
 0.990954 -0.151312   1.10548 0.154127 0.000666667
 0.995775 -0.145671   1.11114 0.0685648 0.000666667
 0.990737 -0.149709   1.10993 0.154563 0.000666667
 0.993623 -0.149038   1.10454 0.123622 0.000666667
 0.990305 -0.153922    1.1113 0.0576292 0.000666667
 0.986871 -0.144959    1.1124 0.0338154 0.000666667
 0.992566 -0.143051   1.11026 0.0117282 0.000666667
 0.987716 -0.156003   1.11167 0.050697 0.000666667
 0.983046 -0.153389   1.11171 0.144686 0.000666667
 0.979564 -0.140223   1.10596 0.182085 0.000666667
  0.99395 -0.157976   1.11293 -0.0732465 0.000666667
  0.98188 -0.140195   1.10844 0.12269 0.000666667
0.993578 -0.14375  1.11025 0.049613 0.000666667
  0.99135 -0.143107   1.11011 0.036665 0.000666667
 0.985332 -0.153961   1.10986 0.105954 0.000666667
  1.00324 -0.143245   1.10237 0.0290781 0.000666667
 0.993069 -0.147413    1.1051 -0.0249608 0.000666667
 0.991076 -0.143528    1.1073 0.038905 0.000666667
  1.0048 -0.14689   1.1026 0.00129206 0.000666667
  0.98809 -0.143803   1.11666 0.0384048 0.000666667
  0.99034 -0.150249   1.11887 0.0937151 0.000666667
 0.989963 -0.154323   1.11437 0.0615204 0.000666667
 0.990726 -0.146325   1.11081 0.0525226 0.000666667
 0.992787 -0.142721   1.11152 0.0552644 0.000666667
 0.993936 -0.149112   1.10955 0.0472372 0.000666667
 0.990934 -0.147672   1.11125 0.0464208 0.000666667
   0.9892 -0.149181   1.12185 0.0838176 0.000666667
 0.991304 -0.144293   1.11618 0.0485392 0.000666667
0.997407 -0.1365 1.10427 -0.0293615 0.000666667
 0.977798 -0.139513   1.10593 0.161308 0.000666667
 0.990315 -0.145157   1.11456 0.0120568 0.000666667
 0.991927 -0.144438   1.10905 0.0612863 0.000666667
 0.990091 -0.151536    1.1105 0.0532025 0.000666667
 0.980098 -0.140327   1.10934 0.119053 0.000666667
 0.989421 -0.149092   1.10845 0.0337525 0.000666667
  0.99103 -0.143855   1.11295 0.0399289 0.000666667
 0.993269 -0.136586   1.10127 0.0201492 0.000666667
 0.988786 -0.154946   1.10829 0.049864 0.000666667
 0.991786 -0.148245   1.10686 0.0500723 0.000666667
 0.988276 -0.153012   1.11019 0.122523 0.000666667
 0.988243 -0.153782   1.11533 0.0551042 0.000666667
 0.990797 -0.147396   1.12271 0.0529098 0.000666667
 0.989148 -0.152774   1.11038 0.0814405 0.000666667
 0.993452 -0.148257   1.10363 0.142449 0.000666667
 0.980795 -0.138995   1.10926 0.16216 0.000666667
 0.987812 -0.149513   1.10612 0.142492 0.000666667
 0.991148 -0.151543   1.10397 0.16759 0.000666667
 0.993261 -0.144351    1.1118 0.0791784 0.000666667
 0.992862 -0.151149   1.10429 -0.00632361 0.000666667
0.992727 -0.14711  1.10934 0.053189 0.000666667
0.994961 -0.14889  1.12274 0.0590822 0.000666667
 0.990119 -0.151984   1.11413 0.0693712 0.000666667
 0.995332 -0.150349   1.10646 -0.000308708 0.000666667
  0.98166 -0.151769   1.11021 0.139051 0.000666667
 0.993816 -0.136372   1.09921 0.010952 0.000666667
 0.990921 -0.143208   1.11317 0.0656765 0.000666667
  0.97902 -0.150376   1.10813 0.164517 0.000666667
0.996897 -0.1404 1.10797 -0.0221902 0.000666667
   0.9868 -0.155018    1.1086 0.117486 0.000666667
 0.982475 -0.141983   1.10724 0.172633 0.000666667
 0.991701 -0.150401   1.10767 0.165958 0.000666667
 0.989917 -0.147495   1.11515 0.0462381 0.000666667
 0.991185 -0.147913   1.11167 0.0614088 0.000666667
 0.979082 -0.151305   1.11185 0.162268 0.000666667
 0.97901 -0.14293  1.10989 0.153586 0.000666667
0.993047 -0.14223  1.11083 0.0712881 0.000666667
0.990452 -0.14567  1.11209 0.0586743 0.000666667
 0.996612 -0.137645   1.10775 -0.025832 0.000666667
 0.989443 -0.152248   1.10381 0.183844 0.000666667
 0.982737 -0.141276   1.10732 0.160297 0.000666667
 0.991393 -0.145293   1.11031 0.0529346 0.000666667
 0.993434 -0.149658   1.10963 0.0532086 0.000666667
 0.991032 -0.153771   1.11235 0.056268 0.000666667
 0.982794 -0.151755   1.11305 0.135184 0.000666667
 0.990218 -0.145838   1.11209 0.0433933 0.000666667
 0.982469 -0.152034   1.11076 0.161946 0.000666667
 0.992375 -0.143739   1.10985 0.0336299 0.000666667
 0.994197 -0.147017   1.11086 0.0436777 0.000666667
0.990724 -0.15294  1.10929 0.190647 0.000666667
 0.991952 -0.144737    1.1098 0.0417615 0.000666667
 0.990429 -0.152904    1.1082 0.0703574 0.000666667
 0.990307 -0.141322   1.11091 0.00876403 0.000666667
 0.996325 -0.133757   1.09902 0.0460755 0.000666667
  0.98076 -0.151134   1.11239 0.141488 0.000666667
 0.982504 -0.140447   1.10887 0.167227 0.000666667
 0.991449 -0.147235   1.10869 0.0633702 0.000666667
0.977893 -0.13914  1.10547 0.17283 0.000666667
 0.990996 -0.145688   1.12276 0.0526436 0.000666667
 0.989208 -0.145524   1.11626 0.0770763 0.000666667
  0.98858 -0.155159   1.10724 0.0755693 0.000666667
 0.992261 -0.145963   1.11408 0.0364702 0.000666667
  1.00135 -0.143765   1.10385 0.00872021 0.000666667
 0.990083 -0.142236   1.10964 -0.0223766 0.000666667
 0.981865 -0.143141   1.10588 0.181246 0.000666667
 0.987265 -0.156353   1.11558 0.042185 0.000666667
 0.991022 -0.151797   1.10644 0.192044 0.000666667
 0.979192 -0.153465   1.11169 0.161538 0.000666667
 0.988975 -0.144588   1.11225 0.0618361 0.000666667
 0.989981 -0.146754   1.11347 0.0216695 0.000666667
 0.981569 -0.141187   1.10573 0.188715 0.000666667
 0.988658 -0.152126   1.11397 0.0352123 0.000666667
  1.00303 -0.145874   1.10333 0.0310886 0.000666667
 0.988962 -0.145206   1.11003 0.0477548 0.000666667
 0.989185 -0.153834   1.11025 0.0400123 0.000666667
 0.989024 -0.154917   1.11244 0.057732 0.000666667
 0.986259 -0.145702   1.11219 0.0629655 0.000666667
  0.99461 -0.147363   1.11012 0.0475098 0.000666667
 0.989393 -0.148416    1.1064 0.178527 0.000666667
  0.99055 -0.142451   1.11043 0.0561009 0.000666667
  0.99128 -0.144052   1.11122 0.0345171 0.000666667
 0.988101 -0.153896   1.10506 0.160552 0.000666667
0.989849 -0.14577  1.10719 0.0342259 0.000666667
0.988969 -0.1431 1.11025 0.0557007 0.000666667
 0.989885 -0.145585     1.113 0.0619592 0.000666667
 0.977668 -0.142655   1.10747 0.129449 0.000666667
 0.989773 -0.152473   1.11095 0.0365066 0.000666667
 0.980646 -0.139323   1.11041 0.157852 0.000666667
 0.995679 -0.149058    1.1061 0.020812 0.000666667
 0.987895 -0.149218   1.11494 0.062033 0.000666667
 0.980236 -0.151403   1.11153 0.135135 0.000666667
 0.978787 -0.153481   1.11175 0.151028 0.000666667
 0.987239 -0.152269   1.11124 0.0605025 0.000666667
 0.988662 -0.153689   1.11359 0.0733598 0.000666667
  1.00169 -0.145247   1.10459 0.0178345 0.000666667
 0.991188 -0.142646   1.11197 -0.024373 0.000666667
 0.979721 -0.150046   1.11319 0.130139 0.000666667
 0.989186 -0.151393   1.10528 0.16442 0.000666667
 0.989256 -0.153157   1.10582 0.176198 0.000666667
 0.990951 -0.142969   1.11076 0.0643934 0.000666667
 0.989125 -0.148789   1.10948 0.0293882 0.000666667
  0.98923 -0.153895   1.11535 0.0672024 0.000666667
 0.997017 -0.139942   1.10748 -0.0249368 0.000666667
 0.979846 -0.138093   1.11052 0.126352 0.000666667
 0.989069 -0.147672   1.12173 0.0845233 0.000666667
 0.991324 -0.148532   1.11129 0.029498 0.000666667
 0.97988 -0.13996  1.10743 0.17299 0.000666667
 0.992283 -0.144365   1.10832 0.0551777 0.000666667
 0.980217 -0.139983   1.10989 0.139217 0.000666667
0.992028 -0.14277   1.1123 0.0575137 0.000666667
0.985995 -0.14796  1.11183 0.0367232 0.000666667
 0.989719 -0.148553    1.1179 0.0355667 0.000666667
 0.980372 -0.140223   1.10853 0.156631 0.000666667
  0.98226 -0.153397   1.11132 0.13807 0.000666667
 0.987945 -0.143467   1.11016 0.0370087 0.000666667
 0.995138 -0.149516   1.10766 -0.0244659 0.000666667
 0.992664 -0.148352   1.10721 0.0664296 0.000666667
   0.9912 -0.150574   1.10756 0.174954 0.000666667
 0.988922 -0.148688   1.11181 0.0457509 0.000666667
 0.989722 -0.149518   1.12143 0.093203 0.000666667
 0.982209 -0.148076   1.10909 0.0683222 0.000666667
 0.988841 -0.154544   1.11324 0.0445667 0.000666667
 0.978218 -0.150416   1.11268 0.140308 0.000666667
 0.988653 -0.139294   1.11787 0.0448984 0.000666667
 0.990335 -0.146251   1.10938 0.046723 0.000666667
  0.98845 -0.154378   1.11755 0.0730201 0.000666667
 0.994311 -0.143361   1.10932 0.0504302 0.000666667
 0.989363 -0.144845   1.11368 0.0427481 0.000666667
 0.994333 -0.135741   1.10326 0.00410196 0.000666667
 0.987551 -0.149164   1.12095 0.101366 0.000666667
 0.985163 -0.154195   1.11048 0.0520837 0.000666667
 0.997068 -0.140794   1.10589 -0.0233807 0.000666667
 0.993728 -0.138715   1.11137 -0.000532402 0.000666667
0.990209 -0.1555 1.11327 0.0519725 0.000666667
0.979399 -0.13811  1.10539 0.201687 0.000666667
 0.990208 -0.143679   1.11189 0.0717642 0.000666667
 0.982159 -0.139278   1.10894 0.147519 0.000666667
 0.993273 -0.144776   1.10952 0.0563613 0.000666667
 0.998881 -0.140369    1.1077 0.0106042 0.000666667
 0.979167 -0.140819   1.10962 0.170628 0.000666667
0.995265 -0.13319  1.10253 -0.00318838 0.000666667
 0.990727 -0.153919    1.1129 0.0671187 0.000666667
0.993231 -0.14367  1.10727 0.0610929 0.000666667
 0.990595 -0.144457   1.10968 0.0369103 0.000666667
 0.988201 -0.152669    1.1048 0.174042 0.000666667
 0.990348 -0.154883   1.11461 0.0478133 0.000666667
  0.98291 -0.152171   1.11144 0.133508 0.000666667
 0.990765 -0.154573   1.11437 0.044531 0.000666667
 0.990333 -0.152713   1.11107 0.0915237 0.000666667
 0.988242 -0.152821   1.10643 0.146119 0.000666667
 0.989852 -0.152971   1.11314 0.0525635 0.000666667
 0.989295 -0.153635   1.11342 0.0708453 0.000666667
 0.991196 -0.147851   1.11118 0.0419275 0.000666667
 0.990176 -0.144534   1.10983 0.0337498 0.000666667
 0.989406 -0.148078   1.12094 0.096589 0.000666667
 0.990079 -0.152699   1.10695 0.16396 0.000666667
0.976685 -0.14787  1.10586 0.276624 0.000666667
 0.987036 -0.142411   1.11077 0.0222436 0.000666667
 0.981412 -0.151343   1.11295 0.135642 0.000666667
 0.989695 -0.152121   1.10807 0.194692 0.000666667
 0.991318 -0.145023   1.11062 0.0617888 0.000666667
0.990118 -0.14642  1.11404 0.0535117 0.000666667
0.989559 -0.15229  1.11158 0.0851382 0.000666667
 0.990786 -0.147904   1.10883 0.039577 0.000666667
 0.989806 -0.146712   1.11038 0.056768 0.000666667
  0.99324 -0.132933   1.09995 0.0497157 0.000666667
 0.989896 -0.152299   1.11952 0.0609745 0.000666667
 0.991968 -0.143027   1.10613 -0.015323 0.000666667
 0.988693 -0.145094   1.11395 0.0191713 0.000666667
 0.983148 -0.139688   1.10754 0.163273 0.000666667
 0.981785 -0.138215   1.10994 0.151595 0.000666667
   0.9921 -0.143736   1.10853 0.0602704 0.000666667
 0.990987 -0.147593   1.10831 0.059763 0.000666667
 0.976331 -0.140042   1.10686 0.160655 0.000666667
 0.980962 -0.140427    1.1107 0.159336 0.000666667
 0.980976 -0.141195   1.10982 0.143691 0.000666667
 0.988553 -0.156021   1.11469 0.0219358 0.000666667
  0.99266 -0.148309   1.10398 0.125024 0.000666667
 0.989592 -0.147902   1.11328 0.0556788 0.000666667
 0.978657 -0.140234   1.10438 0.165911 0.000666667
 0.991325 -0.142582   1.11244 0.0301637 0.000666667
 0.987943 -0.145001   1.11011 0.0109288 0.000666667
0.990896 -0.15308   1.1054 0.182683 0.000666667
 0.988874 -0.148026   1.11044 0.0442978 0.000666667
 0.989045 -0.153578   1.10538 0.185363 0.000666667
 0.989732 -0.151898   1.11493 0.0253306 0.000666667
 0.989737 -0.148442   1.10664 0.158754 0.000666667
 0.987806 -0.153433    1.1115 0.0776052 0.000666667
 0.991752 -0.146626    1.1106 0.0264019 0.000666667
 0.988228 -0.156179    1.1145 0.0495361 0.000666667
 0.991458 -0.144063   1.11209 0.0437877 0.000666667
 0.989234 -0.149372   1.11821 0.07325 0.000666667
 0.991051 -0.145537   1.10765 0.0223465 0.000666667
  0.98864 -0.153796   1.11427 0.0613521 0.000666667
  0.99793 -0.138175   1.10609 -0.00160616 0.000666667
 0.989871 -0.152435   1.11233 0.068529 0.000666667
 0.994773 -0.146748   1.12155 0.0715957 0.000666667
 0.990056 -0.151847   1.10767 0.191883 0.000666667
 0.988946 -0.153089    1.1075 0.173425 0.000666667
  1.00286 -0.146697    1.1053 -0.00610266 0.000666667
  1.00125 -0.141364   1.11012 -0.0529969 0.000666667
0.995398 -0.15148  1.10653 0.0160178 0.000666667
 0.990332 -0.153916   1.11597 0.0570609 0.000666667
  1.00033 -0.146805   1.10509 0.039357 0.000666667
 0.989731 -0.147812   1.11336 0.0336759 0.000666667
 0.990105 -0.153839   1.10435 0.170745 0.000666667
 0.990069 -0.154603   1.10815 0.063892 0.000666667
 0.982918 -0.138564   1.11156 0.142211 0.000666667
 0.994384 -0.139807   1.11435 -0.00347078 0.000666667
 0.987926 -0.147851   1.11055 0.0677521 0.000666667
 0.988534 -0.155749   1.11111 0.0872198 0.000666667
 0.986888 -0.146617   1.11488 0.0354426 0.000666667
 0.987903 -0.149357   1.11328 0.0530215 0.000666667
 0.989437 -0.153972   1.11348 0.0298892 0.000666667
 0.990688 -0.146077   1.11101 0.0716317 0.000666667
 0.993877 -0.143798   1.10847 -0.0212711 0.000666667
 0.987891 -0.146327   1.11624 0.0347945 0.000666667
 0.980097 -0.141787   1.11137 0.155965 0.000666667
  0.98742 -0.151168   1.10397 0.203146 0.000666667
  1.00403 -0.147656   1.10688 -0.00773404 0.000666667
 0.989007 -0.148699   1.11502 0.0484617 0.000666667
 0.987778 -0.151211   1.10811 0.198474 0.000666667
 0.989724 -0.144838   1.11078 0.039063 0.000666667
 0.988459 -0.145986   1.11018 0.0254081 0.000666667
0.988163 -0.15432  1.10608 0.154615 0.000666667
 0.994522 -0.148125   1.10271 0.150054 0.000666667
 0.991532 -0.153619   1.11377 0.0395548 0.000666667
 0.989952 -0.154609   1.11235 0.0560184 0.000666667
 0.987978 -0.143467    1.1146 0.0441501 0.000666667
 0.989139 -0.150956   1.10859 0.184244 0.000666667
 0.988999 -0.148328   1.11272 0.0552007 0.000666667
 0.978716 -0.139196   1.11177 0.221575 0.000666667
 0.989309 -0.152193   1.11214 0.0694562 0.000666667
 0.990819 -0.142814   1.11269 0.0680978 0.000666667
 0.993721 -0.144064   1.11327 0.0510955 0.000666667
 0.987778 -0.151576   1.12069 0.0799663 0.000666667
 0.987673 -0.155576   1.11154 0.0902089 0.000666667
 0.988088 -0.146729   1.11445 0.0696585 0.000666667
0.990879 -0.15202  1.10776 0.176555 0.000666667
 0.990246 -0.145104   1.11472 0.033661 0.000666667
 0.989791 -0.155144   1.10933 0.125031 0.000666667
 0.991834 -0.144648   1.10894 0.0494154 0.000666667
 0.989147 -0.143677   1.10863 0.0574623 0.000666667
  0.99178 -0.143222   1.10938 -0.00015479 0.000666667
 0.986917 -0.154458   1.10989 0.0853864 0.000666667
 0.990257 -0.150061   1.10653 0.167713 0.000666667
 0.979356 -0.139411   1.10775 0.152167 0.000666667
 0.992242 -0.146099   1.10856 0.0378076 0.000666667
0.989844 -0.14445  1.10838 0.0389258 0.000666667
 0.991211 -0.146815   1.10806 0.0389556 0.000666667
 0.990435 -0.141264   1.10868 -0.00573362 0.000666667
 0.990274 -0.149805   1.10396 0.161685 0.000666667
 0.987809 -0.146687   1.11262 0.0549934 0.000666667
 0.987589 -0.143489   1.11267 0.0571527 0.000666667
 0.993258 -0.143634   1.10936 0.0529756 0.000666667
 0.989934 -0.152324   1.10877 0.157048 0.000666667
  0.98951 -0.148492   1.10679 0.165809 0.000666667
 0.990112 -0.144922   1.11287 0.0501054 0.000666667
 0.999731 -0.136697   1.10868 9.19253e-05 0.000666667
 0.988891 -0.154098   1.10981 0.0690575 0.000666667
 0.988352 -0.145552   1.11369 0.0679127 0.000666667
 0.985795 -0.153102   1.11045 0.0852981 0.000666667
 0.992615 -0.147449   1.10865 0.0469656 0.000666667
 0.992095 -0.142637   1.11208 -0.00083346 0.000666667
 0.998089 -0.138766   1.10897 -0.00714853 0.000666667
 0.988755 -0.147663   1.11557 0.0669557 0.000666667
 0.986651 -0.153283   1.11173 0.0499197 0.000666667
 0.979976 -0.139915   1.11077 0.150683 0.000666667
 0.989862 -0.146152    1.1145 0.0421568 0.000666667
 0.990815 -0.148365   1.11008 0.033977 0.000666667
1.00476 -0.1579 1.11277 -0.101736 0.000666667
 0.990259 -0.157674   1.11416 0.0457635 0.000666667
 0.986072 -0.146627   1.11445 0.0660745 0.000666667
 0.994947 -0.149879   1.10612 -0.00550356 0.000666667
 0.989205 -0.153608   1.11204 0.0600403 0.000666667
 0.989431 -0.153741   1.10804 0.14092 0.000666667
 0.980178 -0.150722    1.1099 0.13148 0.000666667
 0.986379 -0.144765   1.11423 0.0612161 0.000666667
 0.979569 -0.142664   1.10553 0.123315 0.000666667
 0.997047 -0.140818   1.10914 -0.0203501 0.000666667
  0.99021 -0.152574   1.11078 0.0922576 0.000666667
  0.97767 -0.139833   1.10658 0.161551 0.000666667
 0.988182 -0.153682   1.11225 0.0632754 0.000666667
 0.995025 -0.139771    1.1098 0.00531183 0.000666667
 0.985999 -0.136753   1.11448 0.0196772 0.000666667
 0.979483 -0.153149   1.11203 0.154145 0.000666667
 0.993523 -0.150161   1.10368 0.17475 0.000666667
 0.990409 -0.144991   1.11325 0.00816093 0.000666667
 0.989807 -0.146057   1.11291 0.0445403 0.000666667
  0.98058 -0.140107   1.10649 0.140103 0.000666667
 0.990027 -0.146242   1.11371 0.0294994 0.000666667
 0.992412 -0.143491   1.11269 0.0569483 0.000666667
 0.992161 -0.143542   1.10818 0.0498286 0.000666667
 0.990415 -0.150868   1.10976 0.0808969 0.000666667
 0.990492 -0.144924   1.11214 0.0497618 0.000666667
 0.992197 -0.145061   1.11133 0.039102 0.000666667
  0.99128 -0.145741   1.11294 0.047583 0.000666667
 0.991986 -0.144587   1.10836 0.00685046 0.000666667
0.979626 -0.15061   1.1104 0.123682 0.000666667
 0.980639 -0.138752   1.10942 0.163099 0.000666667
 0.990404 -0.159473   1.11366 -0.0243761 0.000666667
 0.991739 -0.144631   1.11152 0.0353308 0.000666667
 0.989288 -0.145083   1.11168 0.0418311 0.000666667
 0.990857 -0.147203   1.11332 0.041135 0.000666667
 0.992356 -0.142984   1.11113 0.0642548 0.000666667
 0.989442 -0.148236   1.11081 0.0314191 0.000666667
 0.981377 -0.139289   1.11303 0.182431 0.000666667
0.993925 -0.1371 1.10593 -0.0296361 0.000666667
 0.990464 -0.152023   1.11056 0.0483386 0.000666667
 0.988099 -0.143416   1.11251 0.0200161 0.000666667
 0.988781 -0.152012   1.10962 0.074728 0.000666667
 0.979291 -0.151521   1.11037 0.142824 0.000666667
 0.980712 -0.142012   1.10339 0.171495 0.000666667
  0.98273 -0.141362   1.10694 0.176231 0.000666667
 0.992404 -0.146593   1.10745 0.0605275 0.000666667
 0.989671 -0.146781   1.11258 0.0393305 0.000666667
 0.990265 -0.143615   1.10742 0.0292054 0.000666667
 0.988987 -0.146447    1.1144 0.0151359 0.000666667
  0.98986 -0.153628   1.10978 0.0464931 0.000666667
  0.99004 -0.144243   1.11134 0.0360424 0.000666667
 0.993343 -0.144305    1.1106 0.0575603 0.000666667
 0.989705 -0.153151   1.10867 0.151646 0.000666667
 0.989873 -0.155498    1.1132 0.0620969 0.000666667
 0.977587 -0.140648   1.10633 0.150534 0.000666667
  0.98841 -0.143247    1.1126 0.0497867 0.000666667
 0.989255 -0.148444   1.12131 0.0607418 0.000666667
  0.98865 -0.152785   1.11143 0.0558703 0.000666667
 0.990527 -0.144964   1.11468 0.0464962 0.000666667
 0.989162 -0.145572   1.11333 0.0357204 0.000666667
 0.983626 -0.154649    1.1129 0.127004 0.000666667
  0.98987 -0.154522   1.11216 0.0904277 0.000666667
 0.991127 -0.146406    1.1081 0.0211736 0.000666667
 0.990942 -0.150262   1.10517 0.185459 0.000666667
 0.991914 -0.155456   1.11364 0.062457 0.000666667
 0.990585 -0.142795   1.11201 0.0540558 0.000666667
 0.990936 -0.149009   1.10602 0.158657 0.000666667
 0.989917 -0.146601   1.11155 0.051919 0.000666667
 0.990104 -0.153328   1.11061 0.0562232 0.000666667
 0.988041 -0.150579   1.10659 0.180198 0.000666667
 0.978554 -0.140857   1.11003 0.147605 0.000666667
  0.99025 -0.145781   1.10885 0.0448354 0.000666667
 0.993809 -0.151372   1.10762 0.170086 0.000666667
 0.992688 -0.149848    1.1051 0.178975 0.000666667
 0.981674 -0.152594   1.11324 0.146431 0.000666667
 0.991759 -0.156693   1.11387 0.0704735 0.000666667
 0.977512 -0.139207   1.10687 0.161993 0.000666667
 0.989903 -0.149372   1.12317 0.0475965 0.000666667
  0.98922 -0.151234   1.12045 0.0703902 0.000666667
 0.991158 -0.148659   1.11307 0.0352577 0.000666667
 0.989684 -0.154499   1.11554 0.0726442 0.000666667
 0.992937 -0.141325   1.11153 0.0563371 0.000666667
 0.994888 -0.150653   1.10646 -0.0178161 0.000666667
 0.993131 -0.148905   1.10528 -0.0116639 0.000666667
 0.984929 -0.154258   1.11481 0.033626 0.000666667
 0.988724 -0.154128   1.11349 0.050432 0.000666667
 0.991124 -0.154938    1.1161 0.0311664 0.000666667
 0.985237 -0.146978     1.111 0.0517756 0.000666667
 0.985685 -0.144929   1.11122 0.0800996 0.000666667
 0.991018 -0.145537   1.11054 0.0443491 0.000666667
 0.991484 -0.153947   1.11027 0.0569671 0.000666667
 0.989081 -0.145499   1.11448 0.0207219 0.000666667
 0.992954 -0.141516   1.11496 0.0814933 0.000666667
 0.990277 -0.153058   1.11379 0.030581 0.000666667
 0.990172 -0.153677   1.10976 0.109933 0.000666667
 0.991899 -0.152295   1.10544 0.156393 0.000666667
 0.991969 -0.148266   1.11547 0.014938 0.000666667
 0.990685 -0.142436   1.11083 0.0558378 0.000666667
 0.980368 -0.139508   1.10936 0.134304 0.000666667
 0.989476 -0.150875   1.10683 0.170717 0.000666667
 0.981912 -0.142083   1.10906 0.173216 0.000666667
 0.990765 -0.139874   1.11164 0.00920962 0.000666667
 0.990211 -0.145479    1.1149 0.025139 0.000666667
 0.988365 -0.146677   1.11542 0.0279471 0.000666667
 0.981717 -0.149033   1.10807 0.0697261 0.000666667
 0.989496 -0.148103   1.11446 0.0323913 0.000666667
 0.989357 -0.148525    1.1106 0.0479646 0.000666667
 0.990188 -0.153456    1.1086 0.170675 0.000666667
0.987557 -0.14641  1.11227 0.0557561 0.000666667
 0.989231 -0.148629   1.12089 0.0926521 0.000666667
 0.989114 -0.152121   1.11143 0.0756743 0.000666667
 0.989241 -0.154626   1.11039 0.0925726 0.000666667
 0.987933 -0.154462   1.11227 0.0685433 0.000666667
 0.988275 -0.150835    1.1113 0.0858059 0.000666667
 0.996101 -0.141512    1.1064 -0.0121027 0.000666667
 1.00409 -0.14748  1.10677 0.0415352 0.000666667
 0.990196 -0.152384   1.11416 0.0523258 0.000666667
 0.989834 -0.149546   1.12065 0.0952816 0.000666667
  0.99102 -0.148563   1.11117 0.0598636 0.000666667
 0.989759 -0.148694   1.11223 0.0267863 0.000666667
 0.992951 -0.151503   1.12267 0.086107 0.000666667
 0.988256 -0.145383   1.10976 0.0295398 0.000666667
0.981862 -0.13771  1.10847 0.166281 0.000666667
 0.990028 -0.148751   1.12211 0.0888178 0.000666667
 0.990433 -0.145456    1.1107 0.0231515 0.000666667
 0.990469 -0.144821   1.11201 0.0152616 0.000666667
 0.991285 -0.148524   1.11528 0.00313435 0.000666667
 0.994419 -0.138109   1.11222 -0.00247252 0.000666667
 0.989555 -0.154231   1.11415 0.054059 0.000666667
 0.99113 -0.15112  1.10536 0.154874 0.000666667
 0.980041 -0.141545   1.10702 0.175556 0.000666667
 0.989989 -0.156402   1.11006 0.0898284 0.000666667
 0.991257 -0.142565   1.10997 0.0340982 0.000666667
 0.988706 -0.143935   1.11153 0.0409543 0.000666667
  0.98993 -0.154954    1.1138 0.0908843 0.000666667
0.994982 -0.15112  1.10422 0.18072 0.000666667
 0.992038 -0.147384   1.12275 0.0608049 0.000666667
 0.989389 -0.149475   1.10464 0.174579 0.000666667
0.987973 -0.15468  1.11193 0.0951458 0.000666667
 0.978863 -0.140231   1.10947 0.14915 0.000666667
 0.990609 -0.145196   1.11469 -0.0306418 0.000666667
  1.00474 -0.143998   1.10511 0.0180267 0.000666667
 0.988293 -0.148766   1.12179 0.103986 0.000666667
 0.981319 -0.140507   1.10824 0.156571 0.000666667
 0.990329 -0.148215   1.10777 0.175951 0.000666667
 0.988404 -0.148033   1.11508 0.0549171 0.000666667
 0.988354 -0.142906    1.1137 0.0676169 0.000666667
  0.99606 -0.148861   1.10471 0.129914 0.000666667
 0.988321 -0.153359   1.11095 0.0753762 0.000666667
 0.993804 -0.138774   1.11056 -0.03512 0.000666667
 0.986962 -0.143586   1.11275 0.0612373 0.000666667
 0.999174 -0.139453   1.10659 -0.0239828 0.000666667
 0.989432 -0.156827   1.11204 0.040469 0.000666667
  0.98897 -0.148109   1.11041 0.0495144 0.000666667
  1.00342 -0.146391     1.106 0.0197641 0.000666667
  0.98999 -0.151786   1.10721 0.153824 0.000666667
 0.990279 -0.144474   1.11438 0.035737 0.000666667
 0.982757 -0.153912   1.11274 0.142402 0.000666667
0.989324 -0.14293  1.10796 -0.0132715 0.000666667
 0.991378 -0.151618   1.10795 0.180649 0.000666667
 0.987773 -0.144054   1.11302 0.062978 0.000666667
 0.994439 -0.140026   1.11095 -0.0166363 0.000666667
 0.988319 -0.146028   1.10998 0.0802176 0.000666667
 0.980489 -0.138595   1.10785 0.164081 0.000666667
  1.00186 -0.146636   1.10503 0.0213499 0.000666667
  0.99085 -0.152119   1.11138 0.0465573 0.000666667
 0.992542 -0.143093   1.11331 0.0432083 0.000666667
   0.9886 -0.147578   1.10805 0.168143 0.000666667
 0.990261 -0.148838   1.11249 0.0469983 0.000666667
 0.989476 -0.148929   1.12213 0.102808 0.000666667
 0.991375 -0.142048   1.11229 -0.0098725 0.000666667
 0.98077 -0.13772  1.10884 0.13181 0.000666667
 0.994466 -0.145347   1.10498 -0.02091 0.000666667
 0.990349 -0.152528    1.1096 0.145074 0.000666667
 0.990289 -0.153361   1.11508 0.0283162 0.000666667
 0.988012 -0.145267    1.1124 0.019908 0.000666667
  0.99521 -0.143411   1.11278 0.04624 0.000666667
 0.979607 -0.140792   1.10899 0.15381 0.000666667
  0.98872 -0.156311   1.11631 0.0357748 0.000666667
 0.980451 -0.140062   1.11039 0.176875 0.000666667
 0.991486 -0.148758   1.10622 0.141271 0.000666667
 0.981009 -0.138179   1.10466 0.173329 0.000666667
 0.989571 -0.148778   1.11162 0.0341188 0.000666667
0.989823 -0.15282  1.10898 0.138731 0.000666667
 0.991045 -0.145061   1.11421 0.0124861 0.000666667
 0.990273 -0.144638   1.11082 0.0560311 0.000666667
 0.989312 -0.154726    1.1151 0.0593548 0.000666667
0.979079 -0.14898  1.11063 0.154039 0.000666667
  0.98726 -0.154547   1.11062 0.0856752 0.000666667
 0.992937 -0.145068   1.10836 0.0431535 0.000666667
  1.00413 -0.146739   1.10423 0.0138296 0.000666667
 0.990025 -0.154107   1.11405 0.0662954 0.000666667
  1.00308 -0.145078   1.10334 0.0153233 0.000666667
  0.99068 -0.152731   1.11157 0.0467711 0.000666667
  0.98776 -0.149646   1.11156 0.0661317 0.000666667
 0.996121 -0.139338    1.1129 -0.00858497 0.000666667
 0.999645 -0.138394   1.10876 -0.0274247 0.000666667
 0.988341 -0.152946   1.11079 0.0527656 0.000666667
 0.990634 -0.151481   1.10705 0.181493 0.000666667
 0.980434 -0.138335   1.10964 0.151142 0.000666667
0.980522 -0.15192  1.11197 0.164871 0.000666667
 0.987383 -0.153296   1.10976 0.0447763 0.000666667
 0.988485 -0.152627   1.11165 0.0717272 0.000666667
 0.987121 -0.153909   1.10979 0.0453199 0.000666667
 0.991128 -0.141766   1.10928 0.00501256 0.000666667
 0.994827 -0.147967   1.10469 -0.0394856 0.000666667
 0.989191 -0.143143   1.11203 0.0459898 0.000666667
0.988383 -0.15567  1.11099 0.0589778 0.000666667
 0.989178 -0.149387   1.12053 0.106889 0.000666667
 0.988659 -0.149383   1.11439 0.0405971 0.000666667
 0.988825 -0.147788   1.11288 0.037894 0.000666667
 0.988973 -0.147217   1.10931 0.179401 0.000666667
  1.00274 -0.145538   1.10404 0.00271271 0.000666667
 0.991367 -0.150898   1.11533 0.0469462 0.000666667
 0.979208 -0.139876   1.10584 0.168519 0.000666667


==> output_ims_seed52_withold/weightedpr_action_4.txt <==
25.0582
  1.00483 -0.145844   1.10455 -0.00360949 0.000666667
 0.989362 -0.149366   1.10824 0.036983 0.000666667
 0.992137 -0.144059   1.10832 0.0446456 0.000666667
 0.991832 -0.143997   1.10778 0.0611608 0.000666667
 0.979742 -0.140386   1.10549 0.164412 0.000666667
 0.984983 -0.152633   1.11134 0.158739 0.000666667
 0.989799 -0.151517    1.1088 0.0424441 0.000666667
 0.989409 -0.155552   1.10941 0.0340247 0.000666667
  1.00173 -0.147387   1.10395 0.00250356 0.000666667
 0.977883 -0.139924   1.11028 0.160732 0.000666667
 0.986728 -0.150485   1.11132 0.0970215 0.000666667
  0.98016 -0.142229   1.10882 0.142155 0.000666667
 0.982453 -0.153695    1.1125 0.140773 0.000666667
 0.991824 -0.142141   1.11084 0.039449 0.000666667
 0.982556 -0.142486   1.10938 0.169518 0.000666667
 0.994898 -0.147827   1.10381 0.123803 0.000666667
 0.982381 -0.138698   1.10907 0.134688 0.000666667
  0.98893 -0.142615   1.10699 0.0650062 0.000666667
 0.990758 -0.142578   1.10767 0.00057356 0.000666667
0.988923 -0.14937  1.11046 0.0223633 0.000666667
 0.978761 -0.141108   1.10752 0.169594 0.000666667
 0.986344 -0.154487   1.11115 0.0603129 0.000666667
 0.993074 -0.147453   1.10748 0.0532726 0.000666667
  0.97815 -0.153585   1.11238 0.155419 0.000666667
 0.994013 -0.131819   1.10162 0.00777791 0.000666667
 0.996065 -0.138594   1.11166 0.0185986 0.000666667
 0.995723 -0.134528   1.09878 0.042848 0.000666667
 0.988198 -0.156007   1.11284 0.0984903 0.000666667
 0.990344 -0.153694    1.1126 0.0928379 0.000666667
 0.990228 -0.152381   1.11103 0.087527 0.000666667
 0.980562 -0.138995   1.10932 0.147827 0.000666667
  1.00361 -0.144573   1.10429 0.0168917 0.000666667
  0.98473 -0.143445   1.10558 0.148191 0.000666667
  1.00324 -0.146451   1.10511 0.0108684 0.000666667
 0.993839 -0.135386   1.10101 0.0236517 0.000666667
 0.979348 -0.139077   1.10755 0.156254 0.000666667
  1.00174 -0.144435   1.10703 0.0295532 0.000666667
 0.996679 -0.150118   1.10416 0.0129916 0.000666667
 0.980235 -0.150328   1.11358 0.178636 0.000666667
 0.996052 -0.141136   1.10774 -0.0246754 0.000666667
 0.980024 -0.138337   1.10732 0.126623 0.000666667
 0.976894 -0.139258   1.10743 0.177335 0.000666667
 0.990549 -0.144426   1.11162 0.0408722 0.000666667
 0.980608 -0.151404   1.11144 0.125257 0.000666667
 0.990603 -0.153329   1.10803 0.0561197 0.000666667
 0.989415 -0.155056   1.11369 0.0301688 0.000666667
 0.982087 -0.153491   1.11162 0.144545 0.000666667
  0.99045 -0.155883   1.11063 0.0976632 0.000666667
 0.981445 -0.141721   1.10798 0.12426 0.000666667
 0.981786 -0.138921   1.10874 0.151013 0.000666667
 0.987751 -0.147107   1.11283 0.0888312 0.000666667
 0.994766 -0.143926   1.10727 0.0286967 0.000666667
 0.981095 -0.153871   1.11133 0.0913897 0.000666667
 0.991047 -0.155114   1.11131 0.0641026 0.000666667
 0.988612 -0.152592   1.11097 0.091224 0.000666667
 0.994766 -0.134226    1.1012 0.0559337 0.000666667
 0.990448 -0.149854   1.10772 0.0638333 0.000666667
 0.979302 -0.140658     1.109 0.153198 0.000666667
 0.980783 -0.153809   1.11387 0.133771 0.000666667
 0.986652 -0.144001   1.10913 0.0395422 0.000666667
 0.976354 -0.138223   1.11009 0.180615 0.000666667
 0.979714 -0.153099   1.11274 0.160566 0.000666667
0.991054 -0.14454  1.10941 0.0751459 0.000666667
0.976741 -0.14903  1.11264 0.159595 0.000666667
  0.98956 -0.152675   1.10885 0.0587751 0.000666667
 0.979881 -0.136826   1.10563 0.197677 0.000666667
 0.992252 -0.142692   1.11024 0.0597554 0.000666667
  0.98422 -0.152341   1.10936 0.149058 0.000666667
  1.00291 -0.148845   1.10345 0.0618585 0.000666667
 0.987575 -0.156045   1.11222 0.115832 0.000666667
  1.00812 -0.147202   1.10438 -0.231949 0.000666667
 0.994131 -0.132901   1.10206 0.0642162 0.000666667
 0.980481 -0.153213    1.1123 0.146173 0.000666667
 0.995125 -0.148885     1.107 0.0149678 0.000666667
  1.00842 -0.149661   1.10215 -0.238358 0.000666667
 0.990038 -0.157336   1.10907 0.072611 0.000666667
 0.975668 -0.138738   1.10614 0.162465 0.000666667
 0.982369 -0.142155   1.10928 0.161979 0.000666667
 0.988103 -0.152718   1.11241 0.036255 0.000666667
 0.982983 -0.138498    1.1088 0.135376 0.000666667
 0.994208 -0.144796   1.10878 0.0158211 0.000666667
 0.991178 -0.150415   1.10989 0.0679739 0.000666667
  0.99208 -0.148946    1.1076 0.00394507 0.000666667
0.997364 -0.1394 1.10703 -0.0069066 0.000666667
 0.993106 -0.144107   1.10784 0.0500553 0.000666667
0.979655 -0.13881  1.11099 0.172974 0.000666667
 0.989522 -0.144973   1.11037 0.0367138 0.000666667
 0.979309 -0.149891   1.11665 0.13479 0.000666667
  0.97859 -0.140998   1.10598 0.147113 0.000666667
   0.9798 -0.141284   1.10959 0.168786 0.000666667
 0.991184 -0.147059   1.11286 0.0525181 0.000666667
 0.989157 -0.156123   1.10885 0.0924808 0.000666667
 0.996388 -0.132746   1.09775 0.0439532 0.000666667
 0.992283 -0.146309   1.10756 0.0570678 0.000666667
 0.993022 -0.134743   1.10242 0.0525744 0.000666667
 0.989718 -0.152743   1.11095 0.0949219 0.000666667
  1.00499 -0.145437   1.10515 -0.00663568 0.000666667
 0.992449 -0.149033   1.10795 0.0447587 0.000666667
 0.986579 -0.154135   1.11305 0.0925023 0.000666667
  0.99735 -0.138982   1.10554 0.00583849 0.000666667
 0.981201 -0.151317   1.10856 0.132454 0.000666667
 0.982458 -0.139792   1.11074 0.16053 0.000666667
 0.989992 -0.146748   1.10776 0.0443483 0.000666667
 0.990727 -0.148044   1.10955 0.0501644 0.000666667
 0.993216 -0.156283   1.10936 0.0504066 0.000666667
 0.979033 -0.139791   1.10659 0.164351 0.000666667
0.978333 -0.15122  1.11272 0.141668 0.000666667
 0.981679 -0.148573   1.11275 0.151489 0.000666667
0.986926 -0.15559  1.10938 0.0808126 0.000666667
  0.97816 -0.154294   1.11016 0.15079 0.000666667
 0.991925 -0.149451   1.10987 0.0687629 0.000666667
 0.981152 -0.153451   1.11441 0.118911 0.000666667
  0.98127 -0.153743   1.11342 0.148431 0.000666667
0.988097 -0.15188  1.11162 0.0910136 0.000666667
 0.989603 -0.142001    1.1088 0.0695479 0.000666667
 0.980041 -0.140132   1.10444 0.154956 0.000666667
 0.988531 -0.154572    1.1087 0.0932323 0.000666667
 0.988053 -0.154265   1.11041 0.0834617 0.000666667
 0.991325 -0.152844   1.11076 0.0441442 0.000666667
 0.978318 -0.139046   1.10546 0.157143 0.000666667
 0.977129 -0.141106   1.10557 0.169095 0.000666667
 0.993089 -0.135234   1.09871 0.0101489 0.000666667
 0.995299 -0.146185   1.10869 0.040093 0.000666667
 0.991883 -0.149207   1.12028 0.0804795 0.000666667
 0.981965 -0.143629   1.10963 0.167472 0.000666667
 0.979493 -0.138351   1.10858 0.149117 0.000666667
 0.982651 -0.139984   1.10596 0.147009 0.000666667
 0.996154 -0.150598   1.10646 0.0103966 0.000666667
 0.978991 -0.150329   1.10826 0.167142 0.000666667
  0.98667 -0.158729   1.10902 0.0727156 0.000666667
 0.995409 -0.146123   1.11062 0.0477954 0.000666667
 0.988713 -0.155175   1.11097 0.0186237 0.000666667
0.990099 -0.15336   1.1132 0.0594303 0.000666667
 0.990167 -0.144271   1.11185 0.0547095 0.000666667
 0.990213 -0.155445      1.11 0.0827605 0.000666667
 0.993145 -0.143803   1.10898 0.0450053 0.000666667
 0.980023 -0.150723   1.11029 0.1372 0.000666667
  1.00219 -0.147624   1.10501 0.00237094 0.000666667
 0.991762 -0.148766    1.1111 0.057243 0.000666667
 0.989842 -0.145992    1.1101 0.0268552 0.000666667
 0.979434 -0.137871   1.10754 0.122629 0.000666667
 0.991026 -0.143362   1.11035 0.0570074 0.000666667
0.987962 -0.15629  1.11276 0.0886641 0.000666667
 0.996431 -0.144499    1.1115 0.0619173 0.000666667
0.980479 -0.13981  1.10863 0.164482 0.000666667
0.979327 -0.14019   1.1072 0.139517 0.000666667
  1.0016 -0.14658  1.10915 0.011985 0.000666667
0.979058 -0.13811  1.10525 0.141452 0.000666667
 0.990247 -0.151624   1.10947 0.0603454 0.000666667
  1.00427 -0.147728   1.10519 -0.0111647 0.000666667
 0.984377 -0.154545   1.10759 0.120701 0.000666667
   0.9939 -0.142147   1.10968 0.0501233 0.000666667
 1.00516 -0.15803  1.11249 -0.102897 0.000666667
 0.996202 -0.146935     1.107 0.041915 0.000666667
 0.994684 -0.137418   1.10496 -0.0234284 0.000666667
 0.990094 -0.150024   1.11169 0.0643684 0.000666667
 0.991522 -0.133898   1.10296 0.0133548 0.000666667
0.979893 -0.15121  1.11307 0.153383 0.000666667
 0.981081 -0.151647   1.11381 0.163304 0.000666667
 0.991652 -0.145081   1.11008 0.0688821 0.000666667
 0.981625 -0.138725     1.108 0.159486 0.000666667
 0.980123 -0.139892   1.11163 0.158735 0.000666667
 0.981512 -0.136917   1.10977 0.140336 0.000666667
 0.977767 -0.151188   1.11148 0.147506 0.000666667
 0.988497 -0.150559   1.10905 0.0832543 0.000666667
 0.990774 -0.147949   1.11078 0.0729843 0.000666667
 0.990875 -0.134224   1.10165 -0.00168731 0.000666667
0.993503 -0.13806  1.09961 0.00688702 0.000666667
0.980202 -0.13897  1.10971 0.136575 0.000666667
 0.981046 -0.148984   1.11379 0.161779 0.000666667
 0.989281 -0.143505    1.1082 0.00781895 0.000666667
  0.98175 -0.142189   1.10983 0.109018 0.000666667
 0.989308 -0.153793   1.11087 0.0437607 0.000666667
 0.979064 -0.138179   1.10676 0.134019 0.000666667
0.993877 -0.13744   1.1021 0.0195628 0.000666667
 0.992861 -0.148748    1.1098 0.0739713 0.000666667
 0.994469 -0.148343   1.10975 0.0374315 0.000666667
 0.993087 -0.148183    1.1054 0.022089 0.000666667
  0.97873 -0.153907    1.1107 0.16359 0.000666667
0.988302 -0.15019  1.10818 0.0646627 0.000666667
 0.975446 -0.138949   1.10618 0.155491 0.000666667
 0.996025 -0.147295   1.10969 0.0635736 0.000666667
  0.97867 -0.151467   1.11362 0.146686 0.000666667
 0.987791 -0.155758   1.10969 0.123051 0.000666667
0.989153 -0.1527 1.11212 0.0892445 0.000666667
 0.986702 -0.154287   1.10976 0.0683216 0.000666667
 0.980992 -0.151833   1.11453 0.142449 0.000666667
 0.994122 -0.132048   1.10058 0.0243977 0.000666667
  0.98872 -0.145593   1.11178 0.0592072 0.000666667
 0.980005 -0.137017    1.1105 0.152251 0.000666667
 0.999256 -0.145429    1.1054 0.029312 0.000666667
 1.00809 -0.14765  1.10168 -0.260767 0.000666667
 0.994687 -0.134019   1.10563 -0.00710531 0.000666667
 0.988644 -0.147575   1.10767 0.0280627 0.000666667
 1.00049 -0.14528  1.10601 0.0268395 0.000666667
 0.993947 -0.145186   1.11042 0.0676284 0.000666667
 0.991918 -0.147044   1.11347 0.044694 0.000666667
0.979848 -0.13883  1.10975 0.138689 0.000666667
 0.993589 -0.147349    1.1083 0.0722719 0.000666667
0.993693 -0.14139  1.10829 0.0418239 0.000666667
  1.00078 -0.147749   1.10605 0.0238602 0.000666667
 0.979156 -0.138164   1.10582 0.186885 0.000666667
 0.982095 -0.154271   1.11082 0.154131 0.000666667
 0.992548 -0.146497   1.11104 0.0509828 0.000666667
  1.00035 -0.136018   1.10922 -0.00189449 0.000666667
 0.979525 -0.140806   1.10514 0.151042 0.000666667
 0.991802 -0.145809    1.1089 0.0172393 0.000666667
 0.979896 -0.154626   1.11295 0.158829 0.000666667
 0.980499 -0.141488   1.10849 0.159468 0.000666667
 0.993241 -0.136104   1.10052 0.0197044 0.000666667
 0.993471 -0.145202   1.11121 0.0676176 0.000666667
 0.994335 -0.144086   1.11105 0.034205 0.000666667
  1.00286 -0.146103   1.10409 0.00560325 0.000666667
  0.97974 -0.142927   1.11011 0.149955 0.000666667
0.985009 -0.14071  1.10708 0.155938 0.000666667
 0.992489 -0.142887   1.10941 0.0516176 0.000666667
0.991879 -0.14141  1.10835 0.065802 0.000666667
 0.988662 -0.155203   1.11194 0.0964552 0.000666667
 0.991403 -0.145881   1.10801 0.050848 0.000666667
 0.982465 -0.152867   1.11212 0.138763 0.000666667
 0.988489 -0.153314   1.11271 0.0712874 0.000666667
 0.995977 -0.143488   1.10959 0.0553102 0.000666667
 0.981119 -0.149274   1.11295 0.169732 0.000666667
 0.990706 -0.151062   1.11099 0.10783 0.000666667
 0.990508 -0.142898   1.10815 0.0598856 0.000666667
 0.987974 -0.145349   1.10926 0.0913988 0.000666667
  1.00115 -0.146588   1.10506 0.011973 0.000666667
 0.988262 -0.153525   1.11223 0.0753616 0.000666667
0.976805 -0.13849  1.10655 0.184201 0.000666667
 0.996966 -0.139542   1.10911 0.0244385 0.000666667
  1.00317 -0.146729   1.10479 0.0146866 0.000666667
 0.982997 -0.150886   1.11452 0.134156 0.000666667
 0.978135 -0.147456   1.11036 0.138964 0.000666667
 0.989174 -0.150861   1.11041 0.0818015 0.000666667
 0.988417 -0.156209   1.10946 0.0942478 0.000666667
 0.996686 -0.150711   1.10532 0.016182 0.000666667
 0.987654 -0.152415   1.11104 0.0818139 0.000666667
 0.991226 -0.144593   1.10826 0.0490675 0.000666667
 0.988985 -0.155085   1.10789 0.0830894 0.000666667
 0.989579 -0.146017   1.10997 0.031965 0.000666667
 0.991051 -0.143366   1.10774 0.0314229 0.000666667
  1.00246 -0.146307   1.10595 0.0316261 0.000666667
 0.979212 -0.142328   1.11151 0.150792 0.000666667
  0.99225 -0.153341   1.11118 0.0674885 0.000666667
 0.991621 -0.143499   1.10872 0.0218227 0.000666667
  1.00227 -0.142921   1.10259 0.026166 0.000666667
 0.994607 -0.143805   1.11136 0.0784961 0.000666667
 0.990094 -0.141782   1.11154 0.053266 0.000666667
 0.990134 -0.141592   1.10958 0.0443239 0.000666667
 0.979846 -0.152497   1.11052 0.107567 0.000666667
 0.978779 -0.137145   1.10945 0.169072 0.000666667
 0.986818 -0.147725   1.11165 0.0720848 0.000666667
 0.989475 -0.155464   1.11177 0.0602061 0.000666667
0.993459 -0.14743   1.1094 0.0427977 0.000666667
 0.980168 -0.137967   1.10932 0.145483 0.000666667
  0.98713 -0.153473    1.1075 0.125234 0.000666667
0.986635 -0.15376  1.11025 0.0644917 0.000666667
 0.980116 -0.139205   1.10758 0.163798 0.000666667
 0.991807 -0.143928   1.11128 0.0445058 0.000666667
 0.978934 -0.152998   1.11114 0.173039 0.000666667
 0.992847 -0.147764   1.11073 0.0480393 0.000666667
 0.98794 -0.15221  1.10873 0.079657 0.000666667
 0.994792 -0.149793   1.10748 0.0526069 0.000666667
 0.992798 -0.135785   1.10222 0.0298927 0.000666667
 0.981775 -0.140772   1.10849 0.157893 0.000666667
  0.98783 -0.148119   1.11188 0.0681155 0.000666667
 0.990829 -0.140242   1.11012 0.0555281 0.000666667
 0.989947 -0.142013   1.11166 0.0602474 0.000666667
 0.990958 -0.144585    1.1081 0.0560399 0.000666667
 0.981884 -0.152168   1.11026 0.142034 0.000666667
 0.987244 -0.146564   1.11001 0.0634044 0.000666667
 0.990094 -0.145857   1.10871 0.0418667 0.000666667
 0.980878 -0.153234   1.11155 0.134275 0.000666667
 0.999785 -0.139325   1.10886 0.0191869 0.000666667
 0.986915 -0.147181   1.10648 0.0235847 0.000666667
 0.993335 -0.142602   1.11167 0.0569083 0.000666667
 0.980134 -0.151976   1.11116 0.14911 0.000666667
 0.989353 -0.151775   1.10738 0.08172 0.000666667
 0.994918 -0.142665   1.10804 0.0450561 0.000666667
0.991904 -0.1447 1.10961 0.0628267 0.000666667
 0.989864 -0.154295   1.10877 0.0618202 0.000666667
 0.989448 -0.155425   1.10998 0.0959936 0.000666667
  0.97905 -0.149292   1.11034 0.172679 0.000666667
 0.984153 -0.152119   1.11036 0.0731366 0.000666667
 0.991386 -0.152363   1.11103 0.101512 0.000666667
 0.989432 -0.150373   1.10577 0.13195 0.000666667
0.994383 -0.15197   1.1221 0.0890361 0.000666667
 0.980218 -0.136835   1.11149 0.194085 0.000666667
 0.994145 -0.146841   1.10881 0.043789 0.000666667
 0.988045 -0.155399   1.10956 0.133283 0.000666667
 0.988094 -0.149503   1.11227 0.0770419 0.000666667
 0.989121 -0.153619   1.11344 0.0579299 0.000666667
0.992385 -0.13623  1.10164 0.021864 0.000666667
  1.00319 -0.146782   1.10625 0.0104001 0.000666667
 0.989739 -0.154901   1.10987 0.0899705 0.000666667
 0.976638 -0.137563   1.10657 0.172494 0.000666667
 0.988119 -0.150337   1.11036 0.0729909 0.000666667
 0.989109 -0.143925   1.10818 0.0406411 0.000666667
 0.990956 -0.154826   1.10965 0.0498762 0.000666667
 0.988513 -0.154607   1.10875 0.0872686 0.000666667
 0.987632 -0.147883    1.1103 0.0219215 0.000666667
 0.980047 -0.152672   1.10937 0.137172 0.000666667
  0.99159 -0.137865   1.10009 0.0235416 0.000666667
   0.9815 -0.140513   1.10956 0.152485 0.000666667
 0.982991 -0.140736   1.10996 0.155836 0.000666667
0.991483 -0.14789  1.12055 0.0775333 0.000666667
 0.990385 -0.142098   1.10904 0.0660086 0.000666667
 0.981055 -0.139345     1.109 0.157646 0.000666667
 0.980457 -0.139973   1.10757 0.145976 0.000666667
 0.993976 -0.135247   1.10226 0.0108974 0.000666667
  1.00459 -0.147167   1.10111 -0.0189077 0.000666667
 0.990299 -0.154228   1.11237 0.0763992 0.000666667
 0.982216 -0.138991   1.10884 0.135134 0.000666667
 0.978486 -0.139499   1.10878 0.153347 0.000666667
0.992402 -0.14773  1.10643 0.0464355 0.000666667
 0.988174 -0.155149   1.11513 0.0840297 0.000666667
 0.981156 -0.140603   1.10723 0.179225 0.000666667
 0.987274 -0.152269    1.1104 0.0949691 0.000666667
 0.991553 -0.155182   1.10993 0.0804954 0.000666667
 0.981473 -0.152168   1.11018 0.16768 0.000666667
 0.989584 -0.155257   1.11413 0.098481 0.000666667
 0.982575 -0.149932   1.11191 0.141962 0.000666667
  1.00066 -0.146498   1.10501 0.0337112 0.000666667
 0.992699 -0.143118    1.1087 0.0336684 0.000666667
 0.991007 -0.154285   1.10872 0.119396 0.000666667
 0.991089 -0.154846   1.10905 0.092311 0.000666667
 0.995327 -0.143444    1.1097 0.0717502 0.000666667
 0.979416 -0.139402   1.10998 0.148443 0.000666667
 0.988863 -0.156187   1.11217 0.0543042 0.000666667
  0.98913 -0.152498   1.11064 0.0437536 0.000666667
 0.978695 -0.136134   1.10901 0.15069 0.000666667
 0.989061 -0.142507   1.10847 0.052669 0.000666667
 0.987098 -0.155123   1.10872 0.107859 0.000666667
 0.989531 -0.153593   1.11178 0.0545783 0.000666667
 0.994425 -0.134149   1.10356 -0.00690893 0.000666667
 0.979382 -0.141286    1.1092 0.16815 0.000666667
  0.99113 -0.141228   1.11038 0.0496478 0.000666667
 0.993302 -0.142041   1.10762 0.0681045 0.000666667
 0.976173 -0.138155   1.10472 0.164897 0.000666667
 0.989554 -0.154557   1.11219 0.0846385 0.000666667
 0.991945 -0.141486    1.1084 0.0480171 0.000666667
 0.990433 -0.153432      1.11 0.128685 0.000666667
 0.990313 -0.155251   1.11012 0.0712336 0.000666667
 0.981414 -0.139797   1.10782 0.162752 0.000666667
0.982607 -0.15408  1.11109 0.1478 0.000666667
 0.982347 -0.138139   1.10985 0.147058 0.000666667
0.991961 -0.14589   1.1076 0.0436263 0.000666667
 0.984166 -0.140417   1.10958 0.170776 0.000666667
 0.990323 -0.147051    1.1092 0.062609 0.000666667
 0.988936 -0.155385   1.10716 0.0794171 0.000666667
 0.990287 -0.150564   1.12267 0.0866005 0.000666667
  1.00302 -0.147054   1.10549 -0.000716095 0.000666667
 0.981334 -0.142458      1.11 0.167501 0.000666667
 0.988649 -0.153335   1.11111 0.0982248 0.000666667
 0.987609 -0.152569   1.10919 0.0991336 0.000666667
  0.98934 -0.152036    1.1072 0.0605064 0.000666667
 0.992824 -0.143441   1.11212 0.06292 0.000666667
 0.979884 -0.141439   1.11054 0.15748 0.000666667
 0.988874 -0.154212   1.11133 0.0764158 0.000666667
 0.980822 -0.138407   1.11047 0.157718 0.000666667
  1.00132 -0.145379   1.10494 0.00433733 0.000666667
 0.992921 -0.141742   1.10845 0.047748 0.000666667
 0.980295 -0.139937   1.11029 0.128244 0.000666667
 0.976914 -0.140157   1.10722 0.164176 0.000666667
 0.987941 -0.151281    1.1095 0.0913238 0.000666667
  0.99072 -0.145475   1.10899 0.0535605 0.000666667
 0.981523 -0.141437   1.10688 0.170134 0.000666667
 0.979421 -0.152901   1.11275 0.142151 0.000666667
   1.0089 -0.147028    1.1059 -0.226698 0.000666667
 0.981005 -0.141051   1.11039 0.160581 0.000666667
 0.995453 -0.148418    1.1105 0.0252658 0.000666667
 0.991126 -0.154673    1.1118 0.0648161 0.000666667
 0.994596 -0.143874   1.10934 0.0438167 0.000666667
 0.981413 -0.137788   1.10795 0.169025 0.000666667
 0.993206 -0.144342   1.11118 0.0240569 0.000666667
 0.996169 -0.134085   1.10099 0.0583529 0.000666667
 0.991322 -0.151691    1.1113 0.0400464 0.000666667
 0.995993 -0.140875    1.1128 0.0763843 0.000666667
   0.9893 -0.157256   1.11021 0.0972697 0.000666667
 0.994982 -0.148677   1.10901 0.0427382 0.000666667
 0.999306 -0.138553   1.10557 -0.0158253 0.000666667
 0.993606 -0.144086   1.11193 0.0538021 0.000666667
 0.990461 -0.154017   1.11203 0.0398048 0.000666667
  0.97756 -0.141859   1.11082 0.146343 0.000666667
 0.991143 -0.142453   1.11022 0.0607462 0.000666667
 0.982966 -0.140995   1.10821 0.152492 0.000666667
  1.00209 -0.146365   1.10641 0.0265486 0.000666667
 0.988996 -0.144566   1.10815 0.0494627 0.000666667
 0.982042 -0.152626   1.11306 0.116729 0.000666667
 0.983034 -0.139814   1.10764 0.134963 0.000666667
 0.981412 -0.140831   1.10847 0.159376 0.000666667
 0.979192 -0.151875    1.1138 0.145098 0.000666667
0.979613 -0.15429  1.11069 0.105328 0.000666667
 0.996218 -0.149871   1.10468 -0.0116149 0.000666667
 0.976525 -0.140621    1.1054 0.170989 0.000666667
   1.0041 -0.146016   1.10301 -0.00369647 0.000666667
 0.994887 -0.143803   1.11072 0.0748323 0.000666667
 0.986121 -0.152996   1.11057 0.0898724 0.000666667
 0.992884 -0.148115   1.12219 0.0930164 0.000666667
 0.981887 -0.150352   1.11388 0.142768 0.000666667
 0.981408 -0.140555   1.10779 0.168994 0.000666667
 0.995209 -0.138036    1.1019 0.0464268 0.000666667
  1.00323 -0.141213   1.10737 -0.0307108 0.000666667
 0.982263 -0.139022   1.10911 0.187579 0.000666667
 0.987318 -0.152598   1.11068 0.0949115 0.000666667
 0.990186 -0.151959   1.10588 0.135695 0.000666667
 0.979621 -0.137548   1.10953 0.169074 0.000666667
  0.9787 -0.14931  1.11405 0.18084 0.000666667
0.992497 -0.14556  1.10675 0.0445436 0.000666667
 0.981751 -0.151809   1.11353 0.126367 0.000666667
 0.991773 -0.143522   1.10925 0.0410789 0.000666667
  0.98803 -0.153506   1.11191 0.0851594 0.000666667
 0.986647 -0.154224   1.10927 0.0757389 0.000666667
  0.97834 -0.141329   1.10527 0.149037 0.000666667
 0.982519 -0.155475   1.11227 0.146074 0.000666667
 0.992488 -0.143169   1.10773 0.0537768 0.000666667
 0.991163 -0.143394   1.10768 0.0549888 0.000666667
 0.981361 -0.148892   1.11295 0.14615 0.000666667
 0.991001 -0.145161   1.10669 0.0813361 0.000666667
 0.981932 -0.150663   1.11369 0.151348 0.000666667
 0.980374 -0.139843   1.10813 0.16049 0.000666667
  1.00353 -0.144026   1.10371 0.00659549 0.000666667
 0.993017 -0.151062   1.10762 0.0472027 0.000666667
 0.993419 -0.142229   1.11307 0.0494844 0.000666667
 0.979898 -0.137776    1.1068 0.134385 0.000666667
 0.979944 -0.149729   1.11302 0.177649 0.000666667
 0.987244 -0.155141   1.11348 0.0901803 0.000666667
  1.00259 -0.145686   1.10401 0.00657127 0.000666667
0.998206 -0.13912  1.10869 -0.0289226 0.000666667
  1.00232 -0.146895   1.10586 0.0228508 0.000666667
  1.00172 -0.146239   1.10686 0.00798835 0.000666667
 0.979813 -0.149692   1.10888 0.153335 0.000666667
 0.989253 -0.148443   1.11003 0.0623558 0.000666667
 0.979764 -0.143009   1.10644 0.132059 0.000666667
 0.981651 -0.153363   1.11353 0.153223 0.000666667
 0.983066 -0.137105   1.10988 0.16304 0.000666667
 0.988559 -0.154375   1.11046 0.0447206 0.000666667
 0.995335 -0.144015   1.11189 0.0694334 0.000666667
  0.99244 -0.146822   1.11075 0.0482753 0.000666667
 0.979192 -0.142467   1.10911 0.154578 0.000666667
 0.993194 -0.145798   1.11008 0.063413 0.000666667
  1.00096 -0.145442   1.10593 0.0438818 0.000666667
  1.00364 -0.146716   1.10426 0.0328531 0.000666667
 0.991147 -0.146834   1.11027 0.0600191 0.000666667
 0.988761 -0.152222   1.11101 0.0740601 0.000666667
 0.989614 -0.143167   1.11028 0.088199 0.000666667
 0.991464 -0.145604   1.10992 0.0261526 0.000666667
 0.978471 -0.150218   1.10955 0.150344 0.000666667
 0.991718 -0.143715   1.11051 0.0199732 0.000666667
 0.987167 -0.153674   1.10861 0.102938 0.000666667
 0.990806 -0.155757   1.11315 0.0660862 0.000666667
0.989719 -0.15274  1.11104 0.0814625 0.000666667
 0.990757 -0.144107    1.1101 0.076923 0.000666667
 0.991208 -0.144958    1.1092 0.0588972 0.000666667
0.978675 -0.13796  1.10849 0.149776 0.000666667
 0.992348 -0.147053   1.10975 0.0384655 0.000666667
0.987386 -0.15359  1.10809 0.0825979 0.000666667
 0.986046 -0.153839   1.11143 0.103303 0.000666667
  1.00174 -0.145856   1.10616 -0.00780319 0.000666667
 0.980227 -0.137421   1.10742 0.131761 0.000666667
 0.988711 -0.151963   1.11133 0.093671 0.000666667
 0.979598 -0.154363   1.11181 0.172599 0.000666667
  1.00305 -0.145518   1.10291 0.0113723 0.000666667
 0.981814 -0.139858   1.10905 0.15331 0.000666667
 0.987344 -0.146536   1.11022 0.0602068 0.000666667
  0.99146 -0.143128   1.11119 0.0750371 0.000666667
 0.979866 -0.140214   1.10471 0.156065 0.000666667
 0.989474 -0.153027   1.10943 0.103217 0.000666667
 0.981562 -0.152567   1.11188 0.154246 0.000666667
 0.992654 -0.147426   1.11015 0.0578206 0.000666667
 0.979824 -0.140411    1.1059 0.182696 0.000666667
0.981187 -0.14023  1.10569 0.158858 0.000666667
  0.97964 -0.139714   1.11165 0.151164 0.000666667
 0.982135 -0.139393   1.11085 0.163687 0.000666667
0.989202 -0.1563 1.11057 0.0827983 0.000666667
 0.989682 -0.154391     1.114 0.0913683 0.000666667
0.992299 -0.14777  1.10784 0.0561374 0.000666667
  0.98742 -0.152212   1.11153 0.0587185 0.000666667
 0.990495 -0.143895   1.11028 0.0553266 0.000666667
 0.986304 -0.153032   1.10934 0.0941196 0.000666667
 0.992403 -0.133312   1.09981 0.0456214 0.000666667
0.987823 -0.15537  1.10751 0.11659 0.000666667
  0.97979 -0.155213   1.10824 0.135755 0.000666667
  0.97705 -0.139459   1.10625 0.165846 0.000666667
 0.992184 -0.143084    1.1092 0.0640711 0.000666667
 0.993852 -0.144949   1.10944 0.0612855 0.000666667
 0.979026 -0.140304   1.10729 0.148293 0.000666667
0.990197 -0.14621  1.10888 0.0761642 0.000666667
 0.990015 -0.153478    1.1147 0.0973874 0.000666667
  1.00348 -0.149618   1.10822 0.0398367 0.000666667
 0.987597 -0.156018   1.11198 0.101126 0.000666667
 0.990618 -0.155251   1.10723 0.119205 0.000666667
  0.99342 -0.137004   1.10235 0.00207054 0.000666667
 0.981149 -0.149195   1.11279 0.140873 0.000666667
 0.988592 -0.159023   1.10855 0.0835472 0.000666667
 0.993108 -0.143783   1.10802 0.0464531 0.000666667
 0.992192 -0.156518   1.10579 0.0293257 0.000666667
 0.980132 -0.140988   1.10978 0.119122 0.000666667
 0.994636 -0.144183   1.11124 0.0799536 0.000666667
 0.975982 -0.139149    1.1068 0.156643 0.000666667
 0.980933 -0.152359   1.11317 0.155587 0.000666667
0.996837 -0.13633  1.10851 0.00277608 0.000666667
 0.979768 -0.152851   1.11298 0.144737 0.000666667
 0.989213 -0.156017   1.11039 0.0893567 0.000666667
 0.991346 -0.148228   1.10851 0.0261372 0.000666667
 0.975227 -0.140622   1.10723 0.166783 0.000666667
 0.994648 -0.145585   1.11037 0.0623597 0.000666667
0.988257 -0.15336  1.10701 0.103679 0.000666667
 0.981186 -0.140761   1.10531 0.157438 0.000666667
 0.988382 -0.151384   1.11024 0.058109 0.000666667
 0.988848 -0.155775   1.10912 0.0837873 0.000666667
  1.00158 -0.146496   1.10466 0.0188739 0.000666667
 0.994283 -0.147929    1.1052 -0.0108361 0.000666667
 0.995788 -0.149233     1.106 0.00415206 0.000666667
 0.980234 -0.140573   1.10769 0.14468 0.000666667
 0.987619 -0.154915   1.10948 0.12342 0.000666667
 0.995077 -0.146432    1.1125 0.0551135 0.000666667
 0.993177 -0.134792    1.1038 -0.0150006 0.000666667
 0.993286 -0.144382    1.1084 0.0690182 0.000666667
 0.991956 -0.148574   1.12128 0.0693511 0.000666667
 0.979364 -0.138209   1.10752 0.160808 0.000666667
 0.988903 -0.149785   1.11054 0.0482837 0.000666667
 0.989386 -0.144346   1.10991 0.0283636 0.000666667
 0.990695 -0.149359   1.10883 0.0487408 0.000666667
 0.978645 -0.142596   1.11024 0.160702 0.000666667
 0.987351 -0.152355   1.11034 0.0779732 0.000666667
 0.993632 -0.143637   1.10749 0.0453719 0.000666667
  0.99375 -0.148775   1.12247 0.0681106 0.000666667
 0.988683 -0.151616   1.11017 0.0778311 0.000666667
  0.99367 -0.143985   1.11077 0.0480591 0.000666667
 0.993387 -0.145175   1.11051 0.0532557 0.000666667
 0.988358 -0.143023   1.10801 0.018132 0.000666667
 0.985931 -0.151986   1.11124 0.0741328 0.000666667
  0.99077 -0.153511   1.11037 0.0398159 0.000666667
  1.00081 -0.143825   1.10562 0.0557516 0.000666667
 0.989007 -0.157852   1.11303 0.0618634 0.000666667
0.980867 -0.15152  1.10923 0.130905 0.000666667
 0.991101 -0.144992   1.10704 0.0424717 0.000666667
 0.980237 -0.142577   1.10567 0.178873 0.000666667
 0.980838 -0.149609   1.11302 0.161586 0.000666667
 0.986383 -0.152335    1.1111 0.0811342 0.000666667
 0.981476 -0.139639   1.10994 0.143592 0.000666667
 0.991243 -0.142501   1.11054 0.0499002 0.000666667
 0.978813 -0.140207   1.10717 0.148386 0.000666667
   1.0005 -0.149492   1.10587 0.00775163 0.000666667
 0.993571 -0.133111   1.10016 0.0424062 0.000666667
 0.981891 -0.140647   1.10755 0.162041 0.000666667
 0.990909 -0.142906   1.10918 0.0107193 0.000666667
0.990317 -0.15405    1.111 0.0959645 0.000666667
 0.981321 -0.140747   1.10782 0.162626 0.000666667
0.980747 -0.14156  1.10943 0.152315 0.000666667
 0.986722 -0.152678   1.11168 0.0922505 0.000666667
 0.990571 -0.144561   1.10951 0.0661412 0.000666667
 0.990004 -0.153062   1.11344 0.0829078 0.000666667
  1.00345 -0.145189   1.10377 -0.00381938 0.000666667
  1.00291 -0.144949    1.1034 -0.000536773 0.000666667
  1.00234 -0.146829   1.10661 0.0332588 0.000666667
 0.981446 -0.153705   1.11183 0.132085 0.000666667
 0.979882 -0.142461    1.1097 0.148906 0.000666667
 0.988911 -0.154718   1.10727 0.075414 0.000666667
 0.977969 -0.151675   1.11165 0.165596 0.000666667
 0.991517 -0.146283   1.11067 0.057304 0.000666667
  0.98721 -0.151683   1.11025 0.048493 0.000666667
0.981801 -0.15268  1.11189 0.139453 0.000666667
 0.992096 -0.146768   1.10842 0.061724 0.000666667
  0.98395 -0.154326   1.11185 0.133985 0.000666667
 0.990377 -0.152408   1.11366 0.0846521 0.000666667
  0.98674 -0.151898    1.1092 0.0845121 0.000666667
  1.00309 -0.145419   1.10453 0.0198237 0.000666667
 0.981862 -0.154468   1.11166 0.145446 0.000666667
 0.981558 -0.138197   1.10807 0.147814 0.000666667
 0.989275 -0.142675   1.10817 0.0577088 0.000666667
 0.989397 -0.148267   1.11227 0.079108 0.000666667
 0.989714 -0.142704   1.10864 0.0299702 0.000666667
 0.991127 -0.144331   1.11285 0.0665287 0.000666667
 0.990833 -0.152619   1.11092 0.0486131 0.000666667
 0.978683 -0.150849   1.11102 0.139643 0.000666667
  1.00138 -0.146744   1.10515 0.0337065 0.000666667
 0.991463 -0.143287   1.11013 0.0986443 0.000666667
 0.992456 -0.150632    1.1109 0.0498952 0.000666667
 0.990745 -0.156147   1.11326 0.0824986 0.000666667
 0.988746 -0.151685   1.11159 0.0854767 0.000666667
 0.993384 -0.148093   1.11147 0.0666535 0.000666667
 0.989933 -0.144312   1.10769 0.0489932 0.000666667
 0.991552 -0.144407   1.11125 0.0678641 0.000666667
 0.979539 -0.138133   1.10783 0.126803 0.000666667
 0.985289 -0.152393   1.11022 0.103237 0.000666667
  1.00348 -0.147718   1.10709 0.00424918 0.000666667
  1.00345 -0.146216   1.10545 0.0106982 0.000666667
 0.980565 -0.143848   1.11053 0.152258 0.000666667
 0.976662 -0.141899    1.1047 0.129551 0.000666667
 0.979915 -0.149267   1.10861 0.152246 0.000666667
 0.996568 -0.142425   1.11091 0.0471958 0.000666667
  0.98145 -0.138262   1.10864 0.131028 0.000666667
0.980372 -0.14149  1.10862 0.146843 0.000666667
 0.990516 -0.150181   1.11027 0.0790452 0.000666667
 0.988725 -0.154826    1.1107 0.0674751 0.000666667
 0.992975 -0.148292   1.10775 0.038784 0.000666667
 1.00365 -0.14416  1.10562 0.0121381 0.000666667
 0.991645 -0.142839   1.10975 0.0377144 0.000666667
 0.978951 -0.140123   1.10974 0.1699 0.000666667
 0.988616 -0.144284   1.10622 0.0562355 0.000666667
 0.990479 -0.150251    1.1089 0.0713776 0.000666667
0.980472 -0.15184  1.11024 0.142428 0.000666667
 0.981093 -0.142452   1.11018 0.166652 0.000666667
 0.982682 -0.152253   1.11367 0.139159 0.000666667
  1.00027 -0.138468   1.10873 0.0272469 0.000666667
 0.989538 -0.145051    1.1082 0.0286814 0.000666667
  1.00928 -0.148228   1.10152 -0.269656 0.000666667
 0.988403 -0.151614   1.11361 0.0744202 0.000666667
 0.992206 -0.151541   1.11127 0.0749266 0.000666667
 0.992672 -0.147325    1.1081 0.038994 0.000666667
 0.993812 -0.136621   1.10084 0.0471738 0.000666667
 0.988071 -0.155847   1.11095 0.0670392 0.000666667
  1.00872 -0.149474   1.10191 -0.244649 0.000666667
 0.992044 -0.146694   1.10687 0.0367306 0.000666667
 0.979027 -0.140881   1.10844 0.129696 0.000666667
 0.994471 -0.145535   1.10883 0.0223896 0.000666667
 0.977104 -0.139754   1.10584 0.137821 0.000666667
  0.99131 -0.145688   1.10734 0.0383283 0.000666667
 0.990884 -0.153442   1.10971 0.0694785 0.000666667
 0.975492 -0.139381   1.10744 0.182692 0.000666667
 0.979706 -0.139654   1.10439 0.122288 0.000666667
 0.981127 -0.140097   1.10934 0.142109 0.000666667
 0.990637 -0.144105   1.10704 0.0406637 0.000666667
 0.989266 -0.154723   1.11357 0.0734234 0.000666667
  1.00294 -0.144224   1.10336 0.00530512 0.000666667
 0.990684 -0.148493   1.11134 0.0670302 0.000666667
 0.990989 -0.147284   1.11118 0.0278579 0.000666667
 0.989753 -0.151103   1.11085 0.0964696 0.000666667
 0.988209 -0.156729   1.11026 0.0730822 0.000666667
 1.00248 -0.14627  1.10428 -0.00357011 0.000666667
0.982672 -0.15334  1.11248 0.166055 0.000666667
 0.990725 -0.146472   1.10716 0.0526842 0.000666667
 0.991675 -0.144383   1.11142 0.0739324 0.000666667
 0.989286 -0.144675   1.10914 0.06367 0.000666667
 0.989063 -0.151617   1.11139 0.0731256 0.000666667
 0.978661 -0.142171   1.10569 0.130104 0.000666667
 0.990242 -0.154074   1.10956 0.0631514 0.000666667
 0.980988 -0.140705   1.10875 0.154555 0.000666667
 0.980182 -0.138795   1.10734 0.152564 0.000666667
 0.978316 -0.138661   1.10961 0.147464 0.000666667
 0.997946 -0.135014   1.10119 0.0525335 0.000666667
 0.979191 -0.140132   1.10953 0.158507 0.000666667
 0.987649 -0.153928   1.10949 0.143993 0.000666667
 0.991343 -0.142844   1.10643 0.0425362 0.000666667
 0.987554 -0.150348   1.11354 0.0809435 0.000666667
 0.990668 -0.148029    1.1094 0.0655226 0.000666667
 0.990086 -0.152299   1.10979 0.0781005 0.000666667
 0.990028 -0.154014   1.11172 0.0633619 0.000666667
 0.990517 -0.145766   1.10975 0.0586415 0.000666667
 0.979224 -0.151722   1.10937 0.154667 0.000666667
  1.00376 -0.146853   1.10548 0.0159425 0.000666667
 0.991297 -0.155021   1.11158 0.0735681 0.000666667
 0.989373 -0.151286   1.11056 0.0855387 0.000666667
 0.988209 -0.153563   1.10969 0.0600562 0.000666667
 0.98716 -0.15565  1.10969 0.0768572 0.000666667
 0.978943 -0.141447    1.1047 0.148313 0.000666667
 0.992763 -0.144197   1.10784 0.017085 0.000666667
  1.00223 -0.146012   1.10565 0.00264787 0.000666667
 0.985687 -0.154595   1.10972 0.0854631 0.000666667
 0.990255 -0.153579   1.11044 0.0754413 0.000666667
 0.987785 -0.155284    1.1095 0.0405942 0.000666667
 0.988361 -0.145954   1.10912 0.0650236 0.000666667
   0.9916 -0.142206   1.11059 0.0506197 0.000666667
 0.980699 -0.134206   1.11001 0.191707 0.000666667
 0.996681 -0.134654   1.09845 0.04519 0.000666667
 0.987021 -0.152217   1.11056 0.0394786 0.000666667
 0.988075 -0.156548     1.111 0.117036 0.000666667
 0.978133 -0.136076   1.10736 0.198912 0.000666667
 0.990364 -0.146492   1.10735 0.0519 0.000666667
 0.992575 -0.139864    1.1115 0.0652818 0.000666667
 0.981918 -0.153734   1.11133 0.150449 0.000666667
 0.987586 -0.154696   1.10839 0.11441 0.000666667
  0.98106 -0.148125   1.11219 0.153477 0.000666667
 0.992158 -0.142577   1.10824 0.0227429 0.000666667
 0.994362 -0.144964   1.10999 0.0630586 0.000666667
 0.979635 -0.150942   1.11277 0.162556 0.000666667
 0.990955 -0.154376   1.10975 0.0589144 0.000666667
0.998066 -0.13933  1.10778 -0.000918022 0.000666667
 0.985516 -0.156002   1.10798 0.106394 0.000666667
 0.992377 -0.148456    1.1071 0.0621058 0.000666667
 0.992673 -0.149615   1.10539 0.0821812 0.000666667
 0.990164 -0.133901   1.10159 0.0205187 0.000666667
 0.991303 -0.145262    1.1083 0.0528888 0.000666667
0.979111 -0.15028  1.11217 0.160079 0.000666667
 0.980163 -0.152018   1.11139 0.142067 0.000666667
 0.989039 -0.152963   1.11013 0.0519912 0.000666667
 0.988316 -0.149592   1.10799 -0.0207918 0.000666667
 0.986615 -0.154788   1.11124 0.0851628 0.000666667
 0.998781 -0.138151   1.11038 0.00508071 0.000666667
0.986975 -0.14684  1.11141 0.0790225 0.000666667
  0.97681 -0.138688   1.10652 0.15605 0.000666667
 0.999694 -0.147439   1.10445 0.0539016 0.000666667
 0.988681 -0.147778   1.10943 0.0441108 0.000666667
  1.00403 -0.147122   1.10485 0.0354023 0.000666667
 0.980301 -0.150859   1.10885 0.130638 0.000666667
 0.981302 -0.149454   1.11018 0.121782 0.000666667
 0.993652 -0.146358   1.10896 0.0475591 0.000666667
 0.976257 -0.141078   1.10654 0.151261 0.000666667
 0.982642 -0.151423   1.11522 0.145412 0.000666667
 0.974869 -0.138697   1.10593 0.167654 0.000666667
 0.990987 -0.142964   1.11312 0.0674399 0.000666667
0.994452 -0.14394  1.11013 0.0563646 0.000666667
 0.992409 -0.147304   1.10887 0.0919464 0.000666667
 0.990652 -0.152212   1.11064 0.0830262 0.000666667
0.989742 -0.1428 1.10631 0.0485348 0.000666667
 0.987576 -0.146052   1.11245 0.0743565 0.000666667
 0.997819 -0.152511   1.10731 0.0222895 0.000666667
 0.994686 -0.144208   1.10943 0.0314493 0.000666667
0.988225 -0.15308   1.1096 0.0694098 0.000666667
0.982104 -0.15234   1.1128 0.148948 0.000666667
 0.985216 -0.151622   1.11102 0.0670237 0.000666667
 0.990115 -0.144601   1.10866 0.0406054 0.000666667
 0.996648 -0.142086   1.10328 -0.0385764 0.000666667
 0.996603 -0.147432   1.10775 0.0514416 0.000666667
 0.988027 -0.151957   1.11086 0.0432801 0.000666667
 0.979777 -0.150569   1.11015 0.121941 0.000666667
 0.981378 -0.137737   1.10689 0.161566 0.000666667
 0.991163 -0.145573    1.1086 0.0539563 0.000666667
 0.989094 -0.144255   1.10849 0.0176682 0.000666667
 0.995725 -0.146796   1.10755 0.064384 0.000666667
 0.982685 -0.138448    1.1091 0.178247 0.000666667
 0.978596 -0.149398   1.11407 0.188094 0.000666667
 0.991316 -0.144665   1.10838 0.0546041 0.000666667
 0.997971 -0.140066   1.10673 -0.0182182 0.000666667
 0.981802 -0.137594   1.10888 0.150764 0.000666667
 1.00312 -0.14576  1.10571 0.034041 0.000666667
  0.98916 -0.154587   1.10856 0.0404795 0.000666667
 0.992037 -0.143877   1.11035 0.0776726 0.000666667
  0.98358 -0.136972   1.11412 0.177885 0.000666667
   0.9912 -0.150131   1.10854 0.0710796 0.000666667
 0.978976 -0.137064   1.11104 0.190442 0.000666667
 0.985181 -0.156418   1.10806 0.105982 0.000666667
 0.988251 -0.151923   1.11095 0.0918537 0.000666667
  0.97957 -0.142039   1.10442 0.129276 0.000666667
0.985879 -0.14627  1.11255 0.0672758 0.000666667
 0.981278 -0.141287   1.10773 0.150093 0.000666667
 0.980976 -0.133507   1.11404 0.204888 0.000666667
  1.00255 -0.146003   1.10461 0.0271607 0.000666667
 0.980321 -0.139473   1.11019 0.163591 0.000666667
 0.982107 -0.152343   1.11128 0.141122 0.000666667
 0.98351 -0.13746  1.10761 0.156808 0.000666667
  0.99033 -0.151185   1.10859 0.0977726 0.000666667
 0.989401 -0.152519   1.11167 0.0610651 0.000666667
  0.99188 -0.143879    1.1094 0.0572564 0.000666667
 0.990302 -0.154674   1.10914 0.0788255 0.000666667
   1.0046 -0.144765   1.10349 -0.00085948 0.000666667
  0.98101 -0.139402   1.10622 0.141665 0.000666667
 0.993604 -0.149009   1.12023 0.0613772 0.000666667
 0.978961 -0.150621   1.11354 0.123701 0.000666667
 0.977628 -0.150081    1.1095 0.131088 0.000666667
0.977743 -0.14052  1.10851 0.150811 0.000666667
 0.991923 -0.143994   1.10901 0.0431673 0.000666667
  0.97957 -0.152251   1.10781 0.134226 0.000666667
 0.982103 -0.138507   1.10787 0.131684 0.000666667
 0.987539 -0.154899   1.11125 0.0714024 0.000666667
 0.990358 -0.151257    1.1104 0.0704222 0.000666667
 0.989943 -0.143967   1.10655 0.037922 0.000666667
 0.992955 -0.145277   1.11062 0.0813088 0.000666667
  0.98654 -0.156273   1.11133 0.115139 0.000666667
 0.988131 -0.155349   1.10896 0.0751877 0.000666667
  0.97864 -0.138007   1.10917 0.166504 0.000666667
 0.990148 -0.156915   1.11209 0.031616 0.000666667
 0.987973 -0.152024   1.11059 0.0712639 0.000666667
 0.981537 -0.151756   1.11246 0.162049 0.000666667
  0.98948 -0.146475   1.11058 0.0877117 0.000666667
 0.979556 -0.152431    1.1141 0.147592 0.000666667
 0.998969 -0.140255   1.10696 0.015031 0.000666667
 0.984154 -0.152501   1.11335 0.159843 0.000666667
  1.00075 -0.146746   1.10449 0.045342 0.000666667
 0.990828 -0.143231    1.1096 0.0641509 0.000666667
 0.994414 -0.136653   1.10279 0.0668305 0.000666667
 0.978512 -0.138421   1.10854 0.154289 0.000666667
   0.9884 -0.152411   1.10869 0.0667853 0.000666667
 0.97806 -0.15233  1.11043 0.151332 0.000666667
 0.995872 -0.136541    1.0999 0.0201613 0.000666667
 0.989299 -0.152104    1.1107 0.0811576 0.000666667
 0.991721 -0.144473   1.11038 0.0776693 0.000666667
 0.994239 -0.144734   1.10988 0.0583855 0.000666667
 0.994011 -0.143729   1.10925 0.0823158 0.000666667
 1.00172 -0.14675  1.10316 0.0222883 0.000666667
 0.982064 -0.150034   1.11166 0.154363 0.000666667
 0.991265 -0.143664   1.10717 0.0417243 0.000666667
 0.983415 -0.138206   1.10827 0.168596 0.000666667
0.978239 -0.15141  1.11271 0.152814 0.000666667
 0.989908 -0.151934   1.11223 0.0628748 0.000666667
 0.986332 -0.154313   1.10816 0.0623661 0.000666667
 0.985998 -0.156123   1.11099 0.0838256 0.000666667
 0.981291 -0.140788   1.10808 0.154425 0.000666667
 0.987526 -0.155835   1.10936 0.0782306 0.000666667
 0.989883 -0.153629   1.10817 0.102803 0.000666667
 0.979082 -0.152065   1.10655 0.154514 0.000666667
 0.996289 -0.140078    1.1069 -0.0367657 0.000666667
0.992952 -0.14755  1.11431 0.0587587 0.000666667
 0.991815 -0.148315   1.11229 0.033051 0.000666667
  0.98943 -0.152801   1.11248 0.0809097 0.000666667
0.990306 -0.15382  1.11018 0.0500632 0.000666667
 0.981706 -0.149746   1.11311 0.162631 0.000666667
 0.978594 -0.138344   1.10513 0.17438 0.000666667
 0.993368 -0.144567    1.1089 0.0450742 0.000666667
 0.994762 -0.144466   1.11045 0.0710796 0.000666667
 0.991199 -0.145504    1.1094 0.0209592 0.000666667
 0.988446 -0.156326   1.11063 0.0663914 0.000666667
 0.992802 -0.135677   1.09978 0.0286863 0.000666667
 0.980093 -0.135571   1.11104 0.186485 0.000666667
 0.989553 -0.145925    1.1082 0.0746823 0.000666667
  0.99055 -0.150769   1.11186 0.0562224 0.000666667
 0.987741 -0.150013   1.10879 0.0934047 0.000666667
 0.979001 -0.139528   1.10657 0.169986 0.000666667
 0.981973 -0.138981   1.10769 0.152422 0.000666667
 0.989215 -0.155388   1.10787 0.0486048 0.000666667
 0.990864 -0.152418   1.11039 0.0610133 0.000666667
 0.992143 -0.143958   1.10999 0.0801182 0.000666667
 0.980586 -0.153324   1.11235 0.146892 0.000666667
 0.986988 -0.153438    1.1094 0.0423433 0.000666667
 0.980455 -0.138929   1.10594 0.163781 0.000666667
 0.981184 -0.151956   1.11299 0.155687 0.000666667
 0.993249 -0.148911   1.10777 0.0549631 0.000666667
 0.989634 -0.153755   1.11213 0.0808378 0.000666667
 0.980168 -0.152675   1.11149 0.139725 0.000666667
0.986939 -0.15393  1.11187 0.0887924 0.000666667
 0.988013 -0.146612   1.11131 0.0393362 0.000666667
 0.981436 -0.150946   1.11194 0.166457 0.000666667
 0.981081 -0.155709   1.11313 0.142388 0.000666667
  1.00162 -0.145345   1.10407 0.00655173 0.000666667
 1.00299 -0.14331  1.10373 0.0171087 0.000666667
 0.992775 -0.141209   1.10905 0.0449988 0.000666667
  1.00522 -0.145772   1.10427 0.0210397 0.000666667
 0.980419 -0.141301   1.11168 0.156969 0.000666667
 0.988483 -0.153712   1.10887 0.0835799 0.000666667
 0.977698 -0.137397   1.10902 0.157422 0.000666667
 0.988917 -0.155093   1.11128 0.105502 0.000666667
 0.980142 -0.151865   1.11259 0.177181 0.000666667
0.982723 -0.13958  1.10956 0.129861 0.000666667
 0.978466 -0.141176   1.10553 0.168998 0.000666667
 0.989348 -0.147577   1.11052 0.0546646 0.000666667
  0.98247 -0.141719   1.11052 0.148982 0.000666667
 0.979038 -0.138734    1.1082 0.170864 0.000666667
 0.978316 -0.140138   1.10455 0.151496 0.000666667
  0.99007 -0.152785   1.10958 0.0340373 0.000666667
 0.978872 -0.142431   1.11073 0.141528 0.000666667
  1.00109 -0.146783   1.10713 0.0247263 0.000666667
 0.981806 -0.152971   1.11188 0.163778 0.000666667
 0.990446 -0.154275   1.10624 0.0644207 0.000666667
 0.988666 -0.153194     1.111 0.045972 0.000666667
 0.987806 -0.154709   1.11131 0.0602672 0.000666667
 0.988883 -0.151875   1.11227 0.058298 0.000666667
 0.986015 -0.154856   1.11199 0.0888169 0.000666667
0.991579 -0.14936  1.11273 0.0459122 0.000666667
 0.979261 -0.139733   1.10796 0.144232 0.000666667
 0.977884 -0.139848   1.10526 0.168401 0.000666667
 0.981957 -0.151788   1.11118 0.145293 0.000666667
 0.988228 -0.153157   1.10913 0.0677933 0.000666667
 0.991593 -0.145578   1.10925 0.0791717 0.000666667
0.994766 -0.14837  1.11026 0.0490809 0.000666667
  0.98117 -0.153698   1.11307 0.145479 0.000666667
 0.986535 -0.153956   1.11146 0.081182 0.000666667
 0.975288 -0.142077   1.10631 0.140366 0.000666667
 0.992573 -0.134021   1.10063 0.0343721 0.000666667
 0.993433 -0.144743   1.10792 0.0708685 0.000666667
 0.979379 -0.155176   1.11336 0.134093 0.000666667
 0.989763 -0.153332    1.1122 0.0379752 0.000666667
1.00371 -0.1471  1.1055 0.00671439 0.000666667
 0.990255 -0.146853   1.10801 0.0611357 0.000666667
   0.9893 -0.153081   1.11227 0.0788918 0.000666667
 0.988959 -0.155375   1.11119 0.0819054 0.000666667
 0.979993 -0.137537   1.10857 0.150804 0.000666667
 0.993977 -0.144302    1.1083 0.0607954 0.000666667
 0.989694 -0.154937    1.1078 0.080878 0.000666667
 0.990976 -0.147573    1.1188 0.0783726 0.000666667
 0.986985 -0.143765   1.11464 0.0684792 0.000666667
 0.980668 -0.137487   1.10946 0.146676 0.000666667
 0.988661 -0.150458   1.11085 0.0452653 0.000666667
 0.979191 -0.141415   1.10915 0.166124 0.000666667
 0.992804 -0.143934    1.1074 0.0489122 0.000666667
 0.983841 -0.141893   1.10777 0.155127 0.000666667
 0.997372 -0.147505   1.11085 0.0580653 0.000666667
 0.978941 -0.153357   1.11406 0.120024 0.000666667
 1.00999 -0.14838  1.10175 -0.26961 0.000666667
 0.992365 -0.147627   1.11011 0.0764978 0.000666667
  1.00007 -0.141373   1.10797 -0.000317946 0.000666667
  0.99347 -0.142494   1.10955 0.0371552 0.000666667
0.993334 -0.14416  1.10901 0.0458855 0.000666667
 0.982097 -0.151722   1.11362 0.137788 0.000666667
 0.997272 -0.149109   1.10575 0.00152849 0.000666667
 0.978996 -0.148131   1.10792 0.145367 0.000666667
 0.990693 -0.151559   1.10657 0.0563088 0.000666667
 0.980051 -0.140493   1.10995 0.149572 0.000666667
 0.980177 -0.152244   1.11158 0.145284 0.000666667
0.986217 -0.15494  1.10998 0.0851891 0.000666667
  0.98904 -0.150112   1.10863 0.0314941 0.000666667
 0.992084 -0.144047    1.1121 0.0753176 0.000666667
 0.989018 -0.152385   1.11198 0.0823152 0.000666667
 0.990861 -0.153786    1.1101 0.0979279 0.000666667
 0.992588 -0.151527   1.10933 0.0717888 0.000666667
 0.982318 -0.140389    1.1073 0.140225 0.000666667
 0.989655 -0.146225   1.11134 0.023323 0.000666667
  1.00242 -0.146133    1.1052 -0.0020751 0.000666667
0.993002 -0.14261  1.11125 0.0574638 0.000666667
  1.00369 -0.146549   1.10469 0.0169971 0.000666667
  0.98496 -0.155335   1.11392 0.0816918 0.000666667
0.992389 -0.146 1.1084 0.0482871 0.000666667
 0.984074 -0.150882   1.11415 0.112787 0.000666667
 0.981755 -0.156008   1.11179 0.14358 0.000666667
 0.997356 -0.137682   1.10353 -0.0273565 0.000666667
 0.980778 -0.142331   1.10821 0.140279 0.000666667
 0.990852 -0.145608   1.10893 0.0288404 0.000666667
 0.983922 -0.150542   1.11154 0.117098 0.000666667
 0.980802 -0.149268   1.10747 0.155957 0.000666667
 0.978063 -0.150196   1.11168 0.137678 0.000666667
 0.978518 -0.150939   1.11465 0.145234 0.000666667
 0.979914 -0.140288   1.10623 0.171636 0.000666667
0.992331 -0.13695  1.10134 0.00644459 0.000666667
  1.00138 -0.145867   1.10646 0.0404415 0.000666667
 0.979533 -0.149789   1.11313 0.187695 0.000666667
 0.991191 -0.144587   1.10798 0.0610067 0.000666667
 0.992697 -0.144322   1.10631 0.052628 0.000666667
0.998823 -0.14066  1.10755 -0.00784031 0.000666667
 0.980998 -0.150301    1.1136 0.178356 0.000666667
 0.988092 -0.146836   1.10916 0.0427052 0.000666667
 0.987463 -0.143669   1.11077 0.0627334 0.000666667
 0.985714 -0.151871   1.11053 0.0834201 0.000666667
 0.995311 -0.145814   1.11058 0.0733958 0.000666667
 0.983501 -0.135055   1.11333 0.195309 0.000666667
  1.00167 -0.148935   1.10751 0.0429023 0.000666667
 0.980913 -0.151066   1.11251 0.157029 0.000666667
 0.992293 -0.143969   1.11104 0.0475138 0.000666667
 0.977649 -0.138983    1.1046 0.13936 0.000666667
 0.979327 -0.150501   1.11243 0.16575 0.000666667
 0.990363 -0.145911   1.10714 0.0232669 0.000666667
 0.987526 -0.152094   1.11124 0.0923634 0.000666667
 0.981987 -0.153656   1.11032 0.126605 0.000666667
 0.995566 -0.142751   1.10904 0.0457944 0.000666667
 0.988887 -0.149929   1.10922 0.0592273 0.000666667
 0.989016 -0.151201    1.1114 0.0660615 0.000666667
0.989054 -0.14855  1.11115 0.0580224 0.000666667
 0.981442 -0.142373   1.10567 0.155961 0.000666667
0.980616 -0.14947  1.11149 0.129495 0.000666667
 0.994505 -0.143948   1.11159 0.0757327 0.000666667
 0.985744 -0.153274   1.11246 0.0764031 0.000666667
 0.987197 -0.155204   1.10644 0.0706697 0.000666667
  1.00215 -0.146672    1.1073 0.0284608 0.000666667
 0.991236 -0.146226    1.1087 0.0529883 0.000666667
 0.999411 -0.146408   1.10585 0.0282718 0.000666667
0.982414 -0.13947  1.10853 0.134191 0.000666667
 0.992121 -0.145394   1.10961 0.0562098 0.000666667
 0.993456 -0.145894    1.1088 0.0527831 0.000666667
  0.98958 -0.146663   1.11001 0.0446736 0.000666667
 0.98991 -0.15412  1.11289 0.0822711 0.000666667
 0.992384 -0.142061   1.10679 -0.00492763 0.000666667
 0.988757 -0.153872   1.11138 0.0545044 0.000666667
  0.99485 -0.147576   1.10816 0.0408457 0.000666667
 0.984267 -0.153671   1.10865 0.0552458 0.000666667
 0.991877 -0.146523   1.10819 0.0324686 0.000666667
 0.974818 -0.138809   1.10563 0.16535 0.000666667
 0.982096 -0.140753   1.10739 0.166023 0.000666667
 0.990901 -0.148389   1.11163 0.0507868 0.000666667
 0.976829 -0.154807   1.10874 0.160323 0.000666667
 0.992973 -0.140586   1.10634 0.0540562 0.000666667
0.995435 -0.14537  1.10998 0.0787371 0.000666667
  0.98882 -0.154128   1.11093 0.0666501 0.000666667
 0.995355 -0.141763   1.11232 0.0610279 0.000666667
  0.97948 -0.150948   1.11266 0.153562 0.000666667
0.987893 -0.15208  1.11024 0.0682745 0.000666667
 0.988852 -0.152046    1.1101 0.0915567 0.000666667
 0.978193 -0.138875      1.11 0.149055 0.000666667
 0.991344 -0.145731   1.10784 0.0412801 0.000666667
 0.996468 -0.137541   1.11386 -0.00970994 0.000666667
 0.979564 -0.137664   1.10871 0.174925 0.000666667
 0.992168 -0.144419   1.10806 0.0344513 0.000666667
  0.97356 -0.141768   1.10963 0.152853 0.000666667
 0.995372 -0.141651   1.11278 0.0754766 0.000666667
 0.979319 -0.138663   1.10768 0.169055 0.000666667
 0.993882 -0.144514    1.1093 0.068459 0.000666667
 0.989323 -0.150939   1.10984 0.0903001 0.000666667
 0.976778 -0.142332   1.10834 0.170399 0.000666667
 0.988865 -0.155672   1.10903 0.0819655 0.000666667
 0.994575 -0.148631   1.10701 0.0827246 0.000666667
 0.979762 -0.141414   1.10674 0.173469 0.000666667
 0.980737 -0.151753   1.11129 0.158128 0.000666667
 0.992205 -0.146957   1.11016 0.0723786 0.000666667
0.993818 -0.14477  1.11212 0.0838943 0.000666667
  0.99224 -0.144333   1.10777 0.0420633 0.000666667
  1.00313 -0.147348    1.1054 0.0419747 0.000666667
 0.990488 -0.155853   1.11108 0.104291 0.000666667
 0.990547 -0.154352    1.1089 0.0759615 0.000666667
  1.00185 -0.144314   1.10657 0.0256296 0.000666667
0.979908 -0.15081    1.113 0.158616 0.000666667
 0.992614 -0.144963   1.10869 0.072215 0.000666667
 0.988437 -0.153905    1.1104 0.0767947 0.000666667
 0.980297 -0.148335   1.10951 0.151451 0.000666667
 0.977205 -0.142088   1.11155 0.165951 0.000666667
 0.993509 -0.145188   1.10873 0.0353555 0.000666667
 0.993076 -0.145221   1.10607 0.0502711 0.000666667
 0.990877 -0.152644   1.10947 0.107734 0.000666667
  0.98365 -0.151668   1.11243 0.133843 0.000666667
 0.985618 -0.154203   1.10984 0.106807 0.000666667
 0.995944 -0.139433   1.10937 0.0173344 0.000666667
  0.98766 -0.152606   1.11127 0.108074 0.000666667
 0.981079 -0.149123   1.11202 0.140276 0.000666667
 0.976822 -0.140497   1.10949 0.179098 0.000666667
 0.979371 -0.141429   1.10853 0.164562 0.000666667
 0.990838 -0.143683    1.1089 0.0495467 0.000666667
 0.976521 -0.138087   1.10416 0.165451 0.000666667
 0.987242 -0.151526   1.11034 0.0880812 0.000666667
 0.988634 -0.145451   1.10938 0.00714224 0.000666667
 0.987692 -0.148134   1.11303 0.0678061 0.000666667
0.987458 -0.15477  1.10874 0.104976 0.000666667
 0.978898 -0.139216   1.10952 0.157775 0.000666667
0.988796 -0.15431  1.10794 0.0342933 0.000666667
 0.986851 -0.148919   1.11217 0.069799 0.000666667
 0.980406 -0.141116   1.10836 0.14827 0.000666667
 0.985166 -0.154545    1.1102 0.0872831 0.000666667
  0.99333 -0.143802   1.10766 0.0626935 0.000666667
  0.99187 -0.144123   1.11152 0.0641949 0.000666667
 0.979876 -0.150626   1.11122 0.136127 0.000666667
 0.979302 -0.140911   1.10899 0.15327 0.000666667
 0.981213 -0.139108   1.10783 0.147581 0.000666667
 0.978431 -0.138541   1.10707 0.127511 0.000666667
 0.979692 -0.151847   1.11296 0.153019 0.000666667
 0.993692 -0.134672   1.10196 0.023178 0.000666667
  0.98019 -0.140013   1.10895 0.160189 0.000666667
  0.99136 -0.142171   1.11135 0.0789915 0.000666667
 0.980869 -0.141161   1.10864 0.15898 0.000666667
 0.993707 -0.132714   1.10313 0.0402465 0.000666667
 0.977219 -0.140763   1.10921 0.157621 0.000666667
0.993439 -0.14436  1.11102 0.0530449 0.000666667
  0.98879 -0.158722   1.10904 0.0796865 0.000666667
0.993761 -0.1339 1.09956 0.0525396 0.000666667
0.979543 -0.14052  1.10877 0.164733 0.000666667
 0.994829 -0.136418   1.10182 0.0434325 0.000666667
 0.986468 -0.154954     1.109 0.0789602 0.000666667
  0.98921 -0.152086    1.1109 0.0633373 0.000666667
 0.995877 -0.145569   1.10933 0.0601544 0.000666667
 0.987061 -0.153931   1.11054 0.0983741 0.000666667
 0.988184 -0.147714   1.11244 0.0783038 0.000666667
 0.979918 -0.152293   1.11259 0.146767 0.000666667
 0.990577 -0.155214   1.10913 0.071031 0.000666667
 0.996378 -0.139219   1.10447 -0.016898 0.000666667
 1.00309 -0.14622  1.10603 0.0421527 0.000666667
 0.988608 -0.149477   1.10832 0.0744148 0.000666667
 0.978601 -0.142467   1.11269 0.154558 0.000666667
  1.00316 -0.145898   1.10643 0.0226538 0.000666667
 0.978004 -0.139515   1.10779 0.146773 0.000666667
 0.991922 -0.143061   1.10897 0.0640752 0.000666667
  0.99165 -0.151768   1.11209 0.073397 0.000666667
 0.991077 -0.145912   1.10938 0.0756158 0.000666667
 0.990213 -0.148762   1.10943 0.0387269 0.000666667
 0.989768 -0.147091   1.10769 0.0580854 0.000666667
 0.986194 -0.154818   1.10766 0.0532795 0.000666667
 0.989867 -0.145335   1.10853 0.0397915 0.000666667
 0.981054 -0.140022   1.11011 0.143804 0.000666667
  0.98004 -0.140901   1.10594 0.180327 0.000666667
0.990542 -0.15947  1.11151 0.0772353 0.000666667
 0.981912 -0.152392   1.11056 0.13738 0.000666667
 1.00365 -0.14488  1.10766 0.00634149 0.000666667
 0.985871 -0.155076   1.10815 0.105884 0.000666667
 0.99486 -0.14331  1.11111 0.060584 0.000666667
 0.989954 -0.153477   1.11044 0.073331 0.000666667
 0.993638 -0.148464   1.11045 0.0651006 0.000666667
 0.992894 -0.145091   1.11011 0.0398276 0.000666667
 0.980913 -0.151362   1.10833 0.139962 0.000666667
  0.98169 -0.153157   1.11243 0.131299 0.000666667
 0.989635 -0.153163   1.10888 0.100527 0.000666667
 0.989801 -0.144613   1.10921 0.0753544 0.000666667
 0.994887 -0.143744   1.11192 0.0682522 0.000666667
 0.98942 -0.15469  1.10641 0.123777 0.000666667
 0.978821 -0.141047   1.10173 0.157633 0.000666667
 1.00395 -0.14539  1.10354 0.00343925 0.000666667
 0.987463 -0.153031   1.11013 0.0751654 0.000666667
 0.989821 -0.151055   1.11276 0.0554175 0.000666667
  0.97709 -0.137049   1.10511 0.159636 0.000666667
 0.982665 -0.152404   1.11183 0.127721 0.000666667
 0.978681 -0.140236   1.10646 0.142023 0.000666667
 0.991552 -0.150389   1.11131 0.0317976 0.000666667
 0.983612 -0.142768   1.10851 0.159052 0.000666667
 0.989141 -0.155523   1.11104 0.101657 0.000666667
 0.983681 -0.141109   1.10822 0.151801 0.000666667
 0.987304 -0.153827   1.11403 0.0956011 0.000666667
 0.986765 -0.150674   1.10785 0.100496 0.000666667
 0.989747 -0.145296   1.10729 0.0668605 0.000666667
 0.988213 -0.155365   1.10785 0.1214 0.000666667
 0.990219 -0.151879   1.11075 0.0745015 0.000666667
 0.996822 -0.137659   1.10733 0.00842546 0.000666667
 0.980164 -0.138351   1.10924 0.1411 0.000666667
 0.992652 -0.134417    1.1023 0.046844 0.000666667
  1.00294 -0.157508   1.11561 -0.114038 0.000666667
 0.990096 -0.152224   1.11084 0.0622512 0.000666667
 0.990561 -0.144829   1.11067 0.0365487 0.000666667
 0.988786 -0.153187   1.10881 0.0878282 0.000666667
 0.992564 -0.144565   1.11056 0.0278681 0.000666667
 0.979821 -0.152268   1.11328 0.141971 0.000666667
 0.990742 -0.146567   1.10698 0.0357177 0.000666667
 0.993839 -0.132668   1.10018 0.0481977 0.000666667
 0.990797 -0.143165   1.10755 0.0148135 0.000666667
0.990565 -0.13583  1.09929 0.0469779 0.000666667
 0.978308 -0.137858   1.10516 0.156821 0.000666667
  0.9944 -0.14551  1.11165 0.064538 0.000666667
 0.977195 -0.141711   1.11003 0.147856 0.000666667
 0.990049 -0.146871   1.10842 0.0549901 0.000666667
 0.989128 -0.154678   1.10997 0.0978609 0.000666667
  0.99637 -0.145477   1.11001 0.0409851 0.000666667
 0.981015 -0.152912   1.11391 0.168431 0.000666667
 0.988425 -0.154969   1.11056 0.0924948 0.000666667
 0.991442 -0.156283   1.11272 0.0749065 0.000666667
 0.980014 -0.142659   1.10976 0.161314 0.000666667
 0.993053 -0.144501   1.11026 0.0525097 0.000666667
 0.976606 -0.138585   1.10481 0.178573 0.000666667
 0.989067 -0.154669   1.11168 0.0814267 0.000666667
  1.00132 -0.145198   1.10358 0.0285593 0.000666667
 0.986932 -0.154482    1.1096 0.0904923 0.000666667
 0.993553 -0.144749   1.10999 0.0368711 0.000666667
   1.0038 -0.146294   1.10464 -0.000359032 0.000666667
 0.991469 -0.148039    1.1078 0.0690384 0.000666667
 0.995287 -0.140553   1.11345 0.0140196 0.000666667
 0.992904 -0.141812   1.10871 0.00532014 0.000666667
  1.00127 -0.146872   1.10563 0.0158368 0.000666667
 0.986939 -0.154191   1.11191 0.0931081 0.000666667
 0.991767 -0.145217   1.11194 0.0675317 0.000666667
 0.994187 -0.131925   1.10266 0.0296648 0.000666667
 0.990582 -0.149787   1.11067 0.0683896 0.000666667
 0.986428 -0.154118   1.10936 0.0977774 0.000666667
 0.989636 -0.144134   1.11107 0.0501008 0.000666667
 0.979883 -0.141255   1.10771 0.178013 0.000666667
  0.97969 -0.140516   1.10838 0.180661 0.000666667
 0.995181 -0.133146   1.10108 0.0448522 0.000666667
 0.982646 -0.153045   1.11093 0.145238 0.000666667
 0.987184 -0.151887   1.10805 0.069422 0.000666667
   0.9904 -0.154843   1.11042 0.123082 0.000666667
0.984743 -0.14316  1.10862 0.169185 0.000666667
  1.00407 -0.157673   1.11294 -0.104209 0.000666667
 0.992041 -0.148104   1.10765 0.0231723 0.000666667
 0.990636 -0.153901   1.10875 0.0568949 0.000666667
  0.99189 -0.143214   1.10819 0.0312306 0.000666667
 0.988184 -0.154956    1.1103 0.0744446 0.000666667
   1.0072 -0.149387   1.10315 -0.258591 0.000666667
 0.987702 -0.151397   1.10902 0.0823133 0.000666667
 0.990732 -0.143563   1.10803 0.0813855 0.000666667
 0.998316 -0.135998   1.10567 0.00448618 0.000666667
 0.976815 -0.140239   1.10778 0.166691 0.000666667
 0.992878 -0.150321   1.11073 0.0541058 0.000666667
  1.00262 -0.145144    1.1083 0.039796 0.000666667
 0.978473 -0.150845   1.10908 0.13179 0.000666667
 0.979229 -0.141746   1.11097 0.169083 0.000666667
 0.979005 -0.142773   1.10977 0.155501 0.000666667
 0.990014 -0.153829    1.1143 0.0872718 0.000666667
  1.00261 -0.146186   1.10618 0.00389733 0.000666667
 0.992524 -0.135822   1.10132 0.00858026 0.000666667
 0.993996 -0.143138   1.11462 0.0570736 0.000666667
 0.981019 -0.136343    1.1108 0.142902 0.000666667
 0.991021 -0.148226   1.10594 0.0348329 0.000666667
 0.990955 -0.154213   1.10805 0.150568 0.000666667
 0.991343 -0.152511   1.10742 0.0750337 0.000666667
 0.980232 -0.137323   1.10922 0.151542 0.000666667
 0.990842 -0.150386   1.11791 0.0918242 0.000666667
 0.980229 -0.151315   1.11172 0.172067 0.000666667
  0.99314 -0.143061   1.10992 0.0691017 0.000666667
 0.980349 -0.140468   1.10443 0.160961 0.000666667
 0.989171 -0.153344   1.11493 0.092551 0.000666667
 0.977373 -0.141326   1.10744 0.160109 0.000666667
 0.991352 -0.147153   1.10792 0.0374022 0.000666667
   0.9813 -0.141975   1.10924 0.146806 0.000666667
 0.991895 -0.144242   1.10797 0.0466421 0.000666667
0.992866 -0.14968  1.10805 0.0694112 0.000666667
 0.991241 -0.155341   1.10504 0.052055 0.000666667
 0.991747 -0.140947   1.11247 0.0649136 0.000666667
 0.994191 -0.147728    1.1118 0.0410086 0.000666667
 0.976447 -0.138533   1.10658 0.147828 0.000666667
 0.977906 -0.140081   1.10832 0.11268 0.000666667
 0.990115 -0.153905   1.10923 0.0796132 0.000666667
  0.99418 -0.143203   1.10858 0.00670664 0.000666667
 0.993654 -0.137126   1.09837 0.000404113 0.000666667
 0.987815 -0.155712   1.11143 0.0545312 0.000666667
 0.991363 -0.147677   1.11285 0.0513666 0.000666667
 0.978506 -0.142238   1.10907 0.162795 0.000666667
 0.988712 -0.148512   1.11176 0.0242994 0.000666667
 0.982142 -0.140229   1.11152 0.126813 0.000666667
 0.979894 -0.150992   1.11407 0.174061 0.000666667
 0.991504 -0.140151   1.10917 0.0456649 0.000666667
 0.977823 -0.155912   1.11403 0.141114 0.000666667
  1.00458 -0.148581   1.10441 0.00465616 0.000666667
 0.990679 -0.152633      1.11 0.0702861 0.000666667
 0.987507 -0.153931   1.11072 0.0887745 0.000666667
 0.981772 -0.152901   1.11164 0.140383 0.000666667
 0.986759 -0.157864   1.11109 0.08534 0.000666667
 0.990119 -0.143747   1.10862 0.058233 0.000666667
 0.989379 -0.149118   1.10974 0.0482893 0.000666667
 0.975797 -0.139799   1.10619 0.159182 0.000666667
 0.993034 -0.144575   1.11109 0.100182 0.000666667
 0.992103 -0.143922   1.10864 0.0559957 0.000666667
 0.981096 -0.140311   1.11062 0.165693 0.000666667
  0.98826 -0.155031   1.10609 0.0652572 0.000666667
0.978828 -0.14415  1.11154 0.173101 0.000666667
 0.989509 -0.154486    1.1129 0.0639109 0.000666667
 0.990467 -0.136529   1.10147 0.0312977 0.000666667
 0.982975 -0.140409   1.10821 0.148045 0.000666667
 0.980892 -0.138489   1.10908 0.155032 0.000666667
 0.993155 -0.147401   1.11124 0.0314104 0.000666667
   1.0029 -0.145468   1.10548 0.0389283 0.000666667
 0.979683 -0.153111   1.10793 0.167359 0.000666667
 0.996317 -0.134633   1.10156 0.0449085 0.000666667
 0.990112 -0.153903   1.11173 0.0761416 0.000666667
   0.9785 -0.141708   1.10888 0.131916 0.000666667
 0.990392 -0.155999   1.10938 0.0588463 0.000666667
  1.00461 -0.146277   1.10307 0.00959466 0.000666667
 0.987989 -0.151846    1.1088 0.0399215 0.000666667
  1.00043 -0.146834   1.10179 0.0250312 0.000666667
 0.989117 -0.150767   1.10927 0.0438554 0.000666667
  0.98955 -0.153947   1.11062 0.0692859 0.000666667
 0.981515 -0.151946   1.10993 0.135416 0.000666667
  1.0044 -0.14573  1.10681 0.0111146 0.000666667
 0.988046 -0.152509   1.11036 0.130758 0.000666667
  0.98012 -0.152058   1.11295 0.143502 0.000666667
  1.00164 -0.144865   1.10457 0.00436122 0.000666667
0.981981 -0.15082   1.1107 0.140222 0.000666667
 0.980538 -0.142049   1.11061 0.1454 0.000666667
  1.00616 -0.146813   1.10178 -0.268856 0.000666667
 0.993419 -0.146423    1.1116 0.049328 0.000666667
 0.981422 -0.140452   1.10492 0.1699 0.000666667
 0.989617 -0.156041   1.11037 0.0953195 0.000666667
 0.991157 -0.144276   1.11055 0.0664922 0.000666667
  1.00233 -0.146214   1.10598 -0.00355219 0.000666667
 0.980672 -0.136776   1.10988 0.147604 0.000666667
 0.977461 -0.141799   1.10566 0.151013 0.000666667
 0.987689 -0.152384    1.1114 0.104966 0.000666667
 0.990437 -0.154625   1.11076 0.0930672 0.000666667
 0.998643 -0.144142   1.10831 -0.0116124 0.000666667
 0.992302 -0.145637   1.11044 0.0544095 0.000666667
  0.99195 -0.153658   1.10915 0.0340388 0.000666667
 0.987562 -0.152228   1.10874 0.0585328 0.000666667
 0.989992 -0.152665   1.10854 0.0886378 0.000666667
 0.993852 -0.149532   1.10899 0.0329831 0.000666667
 0.993445 -0.135677   1.09963 0.0354927 0.000666667
 0.988573 -0.152845   1.11388 0.105804 0.000666667
 0.977511 -0.149466   1.11237 0.135229 0.000666667
 0.976523 -0.138596   1.10729 0.154983 0.000666667
 0.988606 -0.152471   1.11034 0.076255 0.000666667
 0.988263 -0.150741   1.11066 0.0441846 0.000666667
 0.990097 -0.156751   1.11097 0.0842272 0.000666667
  0.98623 -0.153493    1.1096 0.0868498 0.000666667
 0.992016 -0.143124    1.1081 0.0488448 0.000666667
  0.99237 -0.142937   1.10695 0.0605801 0.000666667
 0.980793 -0.138201   1.10981 0.139938 0.000666667
 0.990248 -0.149825   1.10903 0.0366292 0.000666667
 0.982189 -0.140048    1.1081 0.129889 0.000666667
  0.99598 -0.148131   1.10854 0.0574127 0.000666667
 0.990868 -0.153735   1.11154 0.0824089 0.000666667
 0.980232 -0.139766   1.10607 0.162528 0.000666667
0.989215 -0.15204  1.11035 0.119256 0.000666667
 0.978854 -0.142179   1.10706 0.165626 0.000666667
  0.98936 -0.152398    1.1116 0.0646022 0.000666667
 0.977026 -0.137127   1.10621 0.184242 0.000666667
 0.980217 -0.150346   1.10951 0.150733 0.000666667
 0.989854 -0.145376   1.10892 0.0332418 0.000666667
 0.990061 -0.155946   1.11231 0.0520822 0.000666667
 0.982399 -0.137129   1.10839 0.164546 0.000666667
 0.981324 -0.152867   1.11217 0.15317 0.000666667
 0.980584 -0.140557     1.108 0.162245 0.000666667
 0.979385 -0.139421   1.10686 0.168716 0.000666667
  1.00148 -0.148518   1.10735 0.0319347 0.000666667
 0.991281 -0.143729   1.10749 0.0394282 0.000666667
   1.0058 -0.155976   1.11335 -0.128834 0.000666667
 0.980915 -0.148314   1.10832 0.0584881 0.000666667
 0.987046 -0.157411   1.11185 0.0963924 0.000666667
 0.975891 -0.137757   1.10598 0.166619 0.000666667
 0.992615 -0.145075   1.10913 0.0978814 0.000666667
  0.97922 -0.141841   1.10922 0.163393 0.000666667
 0.983226 -0.152687   1.11301 0.156158 0.000666667
 0.982858 -0.136701   1.10934 0.132511 0.000666667
 0.990645 -0.155827   1.10782 0.11197 0.000666667
 0.984997 -0.155801   1.10819 0.072103 0.000666667
 0.989366 -0.153979   1.10971 0.125062 0.000666667
0.979523 -0.13794  1.10979 0.15309 0.000666667
 0.991082 -0.147653   1.10706 0.0372532 0.000666667
 0.989424 -0.153905   1.11239 0.0711502 0.000666667
  0.97791 -0.146994   1.10968 0.142116 0.000666667
 0.986683 -0.156248   1.11134 0.0676731 0.000666667
 0.981569 -0.150784   1.11026 0.129519 0.000666667
0.99844 -0.1407 1.10543 -0.0112935 0.000666667
 0.980183 -0.150602    1.1132 0.178444 0.000666667
 0.980659 -0.140625   1.11146 0.173095 0.000666667
 0.987324 -0.153431    1.1068 0.106977 0.000666667
 0.988526 -0.155271   1.11133 0.114611 0.000666667
 0.987435 -0.152949   1.11006 0.0768056 0.000666667
 0.991316 -0.147664   1.11165 0.0413245 0.000666667
 0.979684 -0.139678   1.10574 0.166214 0.000666667
  0.98159 -0.142651   1.10925 0.0877158 0.000666667
 0.982372 -0.141423   1.10844 0.15943 0.000666667
  1.00357 -0.146536   1.10504 0.0231407 0.000666667
 0.980438 -0.137721   1.10903 0.16211 0.000666667
 0.989637 -0.142084   1.11329 0.0677828 0.000666667
 0.978951 -0.148223   1.10884 0.145406 0.000666667
 0.981812 -0.136277   1.10787 0.122275 0.000666667
0.988182 -0.14605   1.1079 0.0677621 0.000666667
 0.994595 -0.135774   1.10377 -0.0149874 0.000666667
0.982151 -0.15063  1.11136 0.133404 0.000666667
 0.983564 -0.153711   1.11267 0.148492 0.000666667
 1.00256 -0.14706  1.10471 -0.0127472 0.000666667
 0.985736 -0.155086   1.11089 0.0936037 0.000666667
 0.980955 -0.150685   1.11105 0.135982 0.000666667
 0.985698 -0.154657   1.11054 0.0910621 0.000666667
 0.989391 -0.154952   1.10746 0.0697538 0.000666667
  0.98667 -0.157159   1.10772 0.109961 0.000666667
0.990501 -0.14628  1.11098 0.0494862 0.000666667
 0.982007 -0.142524   1.11003 0.0994294 0.000666667
 0.981771 -0.152576   1.11156 0.146039 0.000666667
 0.980884 -0.141046   1.11195 0.149067 0.000666667
 0.980836 -0.134486   1.10895 0.19704 0.000666667
  0.9933 -0.13237   1.1007 0.055588 0.000666667
 0.992119 -0.156646   1.11049 0.0931848 0.000666667
 0.982087 -0.153866   1.11274 0.123201 0.000666667
  1.00417 -0.147066   1.10446 -0.00225131 0.000666667
  1.00858 -0.148138   1.10356 -0.262612 0.000666667
 0.979059 -0.140381   1.10961 0.152113 0.000666667
  0.98159 -0.153975   1.11372 0.147629 0.000666667
 0.987901 -0.152354   1.10951 0.0766652 0.000666667
0.981637 -0.13648  1.10861 0.133736 0.000666667
  1.00534 -0.142941   1.10665 0.0206333 0.000666667
 0.988909 -0.153435   1.10767 0.0730444 0.000666667
  0.97838 -0.140189    1.1102 0.157045 0.000666667
  0.98203 -0.151323   1.11228 0.148919 0.000666667
 0.988306 -0.153951   1.11077 0.132577 0.000666667
 0.989946 -0.150521    1.1122 0.0496708 0.000666667
 0.994043 -0.142593   1.11127 0.0460963 0.000666667
0.981338 -0.15069  1.11369 0.193784 0.000666667
 0.988915 -0.151913   1.11118 0.0641633 0.000666667
  1.00297 -0.144742   1.10355 -0.0140529 0.000666667
0.979338 -0.14416  1.11066 0.148974 0.000666667
  0.97944 -0.154797   1.11202 0.151696 0.000666667
  0.99034 -0.145746   1.10807 0.0704751 0.000666667
0.990041 -0.15334   1.1122 0.079473 0.000666667
 0.979139 -0.152187   1.11308 0.165269 0.000666667
 0.977597 -0.139953   1.10592 0.183133 0.000666667
 0.989616 -0.151581   1.10784 0.0698724 0.000666667
 0.990092 -0.151315   1.11022 0.0784423 0.000666667
 0.993726 -0.143923   1.10844 0.0830754 0.000666667
  1.00192 -0.146148   1.10386 0.0261971 0.000666667
  0.98043 -0.140626   1.10902 0.161828 0.000666667
 0.990947 -0.147596   1.11133 0.0537083 0.000666667
 0.980998 -0.139433   1.11072 0.1514 0.000666667
 0.988937 -0.153392   1.11128 0.0749758 0.000666667
 0.991166 -0.153543   1.11301 0.0571001 0.000666667
 0.988025 -0.154342   1.11043 0.0908977 0.000666667
0.989968 -0.14136  1.11185 0.0558488 0.000666667
 0.981522 -0.153198   1.11449 0.122572 0.000666667
0.980487 -0.14162  1.10844 0.160675 0.000666667
 0.992391 -0.146316   1.11057 0.0339375 0.000666667
 0.989527 -0.153245   1.11037 0.0999862 0.000666667
 0.991265 -0.157133   1.10914 0.103553 0.000666667
 0.981663 -0.140852   1.10703 0.135869 0.000666667
 0.996094 -0.145009   1.10956 0.0611216 0.000666667
 0.981352 -0.137968   1.10961 0.14067 0.000666667
 0.988111 -0.153532   1.11201 0.0757492 0.000666667
  0.99039 -0.142566   1.11122 0.0725674 0.000666667
 0.981649 -0.142835   1.10582 0.17065 0.000666667
 0.989479 -0.155984   1.10699 0.0850234 0.000666667
 0.991209 -0.153087   1.11501 0.0572743 0.000666667
  0.99165 -0.145159    1.1105 0.0848214 0.000666667
 0.978451 -0.150368   1.11188 0.141975 0.000666667
 0.980828 -0.151178   1.11201 0.142698 0.000666667
0.982299 -0.15081  1.11285 0.155004 0.000666667
 0.989361 -0.156816   1.11035 0.111541 0.000666667
 1.00813 -0.14833  1.10491 -0.230366 0.000666667
 0.987991 -0.147464   1.10938 0.0903896 0.000666667
 0.990742 -0.144034    1.1127 0.0526565 0.000666667
 0.992594 -0.143878   1.11056 0.0503803 0.000666667
 0.989432 -0.142527   1.10565 0.0474285 0.000666667
 0.977554 -0.138796   1.10609 0.146546 0.000666667
 0.996969 -0.140286   1.10607 -0.00845082 0.000666667
  1.00014 -0.145132   1.10516 0.0259132 0.000666667
 0.990199 -0.143577    1.1068 0.0626312 0.000666667
  1.00278 -0.146715   1.10318 0.00819615 0.000666667
 0.987126 -0.157459   1.11196 0.0839796 0.000666667
 0.983112 -0.153902   1.11207 0.117171 0.000666667
 0.992755 -0.133851   1.10543 -0.00217946 0.000666667
 0.992508 -0.135221   1.10144 0.00629367 0.000666667
 0.991362 -0.148662   1.11114 0.0741657 0.000666667
 0.999936 -0.145001   1.10435 0.0190167 0.000666667
 0.996064 -0.147514   1.10732 0.0585064 0.000666667
 0.989027 -0.146082    1.1099 0.0431029 0.000666667
  0.97875 -0.140962   1.10838 0.168686 0.000666667
 0.993843 -0.143909   1.10945 0.0565024 0.000666667
 0.989773 -0.146242   1.10961 0.0781595 0.000666667
 0.990792 -0.148945   1.11023 0.0399751 0.000666667
 0.978679 -0.139718    1.1079 0.177716 0.000666667
  1.00151 -0.146776   1.10551 -0.00299238 0.000666667
 0.995045 -0.151151   1.10715 0.00696627 0.000666667
  1.00407 -0.147699   1.10737 -0.024607 0.000666667
 0.976927 -0.150466   1.11035 0.134119 0.000666667
 0.980351 -0.150517   1.11054 0.139045 0.000666667
 0.980986 -0.141495   1.11096 0.157001 0.000666667
 0.994245 -0.142704   1.11323 0.0808238 0.000666667
 0.977981 -0.138265   1.10457 0.171063 0.000666667
 0.994949 -0.141897   1.11027 0.0557675 0.000666667
 0.990458 -0.150344   1.10976 0.0878013 0.000666667
   0.9922 -0.135605   1.09828 -0.00239554 0.000666667
 0.990575 -0.142635   1.10887 0.0661632 0.000666667
 0.982292 -0.138932   1.10802 0.127904 0.000666667
 0.980584 -0.150644   1.11041 0.144704 0.000666667
 0.988389 -0.155162   1.10902 0.120822 0.000666667
 0.991428 -0.134447   1.10193 0.0301058 0.000666667
 0.990927 -0.148868   1.10861 0.0455635 0.000666667
0.981563 -0.13899  1.10937 0.157894 0.000666667
0.991392 -0.14278  1.10593 0.0333382 0.000666667
 0.981751 -0.152881   1.10977 0.155611 0.000666667
 0.989765 -0.154553   1.11164 0.0963106 0.000666667
  0.98926 -0.148325   1.11113 0.0690694 0.000666667
 0.988563 -0.157173   1.11312 0.0837123 0.000666667
 0.994549 -0.131409   1.09857 0.0459854 0.000666667
 0.993961 -0.147014   1.10974 0.0740009 0.000666667
 0.993134 -0.145421   1.10816 0.0484397 0.000666667
 0.989124 -0.148763    1.1099 0.0701434 0.000666667
 0.992802 -0.147287   1.11087 0.0561403 0.000666667
 0.992467 -0.143251   1.10871 0.023705 0.000666667
 0.988275 -0.146687   1.11414 0.071781 0.000666667
 0.990516 -0.144639    1.1075 0.0386907 0.000666667
 0.981888 -0.154966   1.11539 0.144636 0.000666667
0.996637 -0.13478  1.10591 -0.0218027 0.000666667
 1.00193 -0.14456  1.10593 0.00143008 0.000666667
 0.991837 -0.142061   1.11119 0.073634 0.000666667
 0.990064 -0.153531   1.10716 0.0576157 0.000666667
 0.97977 -0.14235  1.11272 0.160463 0.000666667
 0.992593 -0.143343   1.10552 0.0534544 0.000666667
 0.990322 -0.153538   1.11304 0.0947173 0.000666667
 0.988869 -0.154657   1.11057 0.146982 0.000666667
 0.978883 -0.138933   1.11122 0.153594 0.000666667
  1.00222 -0.146388   1.10381 0.0227599 0.000666667
 0.980396 -0.140144   1.10886 0.186487 0.000666667
0.980346 -0.14194   1.1101 0.149771 0.000666667
 0.978503 -0.140748    1.1079 0.167608 0.000666667
 0.981162 -0.151706   1.11091 0.161592 0.000666667
  0.98115 -0.151557   1.10938 0.143444 0.000666667
 0.981405 -0.141702   1.11134 0.159332 0.000666667
 0.989208 -0.153864   1.11086 0.128432 0.000666667
  1.00053 -0.146806   1.10551 -0.0138447 0.000666667
 0.990732 -0.153423   1.11225 0.0678311 0.000666667
 0.991706 -0.153722   1.11264 0.0745721 0.000666667
 0.980399 -0.140384   1.10627 0.134239 0.000666667
 0.994431 -0.146097   1.11078 0.054207 0.000666667
0.977295 -0.14008  1.10501 0.147802 0.000666667
0.987371 -0.15603  1.11248 0.0777576 0.000666667
 0.983838 -0.154431   1.11202 0.13309 0.000666667
 0.987157 -0.155788   1.11014 0.0967116 0.000666667
 0.990032 -0.146083   1.11096 0.0707826 0.000666667
  1.00473 -0.142135   1.10302 0.0310061 0.000666667
 0.986632 -0.154361   1.10821 0.0972461 0.000666667
0.978464 -0.14957  1.10984 0.133417 0.000666667
 0.993988 -0.142496   1.10921 0.0335778 0.000666667
 0.998093 -0.140599    1.1075 0.0106102 0.000666667
 0.997872 -0.138407   1.10749 -0.0144292 0.000666667
 0.991433 -0.141702    1.1111 0.0519275 0.000666667
 0.976313 -0.139893   1.10462 0.169782 0.000666667
 0.991934 -0.148123    1.1069 0.0227939 0.000666667
0.989663 -0.15272  1.11144 0.110301 0.000666667
   1.0047 -0.157818    1.1133 -0.0901788 0.000666667
 0.988767 -0.154282   1.11096 0.0510618 0.000666667
 0.996549 -0.143816   1.11172 0.0522842 0.000666667
 0.979544 -0.141203   1.10954 0.173381 0.000666667
0.980791 -0.13793   1.1104 0.185204 0.000666667
  1.00222 -0.145321   1.10257 0.0231998 0.000666667
0.988292 -0.15398  1.10886 0.100786 0.000666667
 0.979946 -0.138969   1.10854 0.163718 0.000666667
 0.988893 -0.146326   1.10841 0.0755858 0.000666667
 0.986167 -0.152542   1.11249 0.0748746 0.000666667
 0.978473 -0.139739   1.10458 0.165705 0.000666667
  0.98792 -0.153562   1.11047 0.0597047 0.000666667
0.991868 -0.13349  1.10074 0.0219275 0.000666667
 0.991124 -0.145031   1.10937 0.0515144 0.000666667
 0.995388 -0.143084   1.10961 0.0816033 0.000666667
 0.995806 -0.143699   1.10991 0.0370128 0.000666667
 0.981737 -0.139368   1.10797 0.14979 0.000666667
 0.996133 -0.134895   1.10066 0.0222111 0.000666667
   0.9798 -0.151912   1.11121 0.139441 0.000666667
 0.989037 -0.151378   1.11068 0.0749967 0.000666667
0.978333 -0.14144  1.10638 0.175057 0.000666667
 0.998538 -0.144461   1.11081 0.0452036 0.000666667
 0.990961 -0.155347   1.10594 0.0508151 0.000666667
 0.99252 -0.14579  1.11087 0.0842276 0.000666667
 0.992254 -0.146149   1.10568 0.0308311 0.000666667
 0.982323 -0.138957   1.11103 0.142858 0.000666667
 0.983473 -0.152433   1.11518 0.152281 0.000666667
  1.00306 -0.146238   1.10545 0.0282766 0.000666667
 0.992015 -0.146537   1.10796 0.0528223 0.000666667
 0.990213 -0.142793   1.10882 0.00111015 0.000666667
 0.990448 -0.144551   1.10604 0.0277499 0.000666667
  0.98819 -0.156943   1.11165 0.0779369 0.000666667
 0.986842 -0.148299   1.11235 0.0434968 0.000666667
 0.992592 -0.143823   1.10844 0.0344486 0.000666667
 0.990372 -0.143297   1.10912 0.0512519 0.000666667
 0.989574 -0.155471   1.10728 0.0736486 0.000666667
 0.978661 -0.141068    1.1067 0.172855 0.000666667
 0.992618 -0.148776   1.11318 0.0286134 0.000666667
 0.988494 -0.153269   1.11295 0.0897971 0.000666667
 0.990471 -0.143793   1.10797 0.0554086 0.000666667
 0.974829 -0.138342   1.10827 0.150339 0.000666667
0.988042 -0.14948  1.10913 0.0651539 0.000666667
  1.00441 -0.146631   1.10634 -0.0156756 0.000666667
 0.992563 -0.143742   1.10936 0.0269038 0.000666667
 0.989438 -0.156335   1.11044 0.105938 0.000666667


==> output_ims_seed52_withold_top/count_action_0.txt <==
9.40322
0.980166 -0.14367  1.15082 -0.198414 0.000666667
   1.01107 -0.0975785    1.13221 -0.0650274 0.000666667
 0.967012 -0.146566   1.12784 0.15966 0.000666667
 0.971208 -0.142915   1.10565 0.315151 0.000666667
 0.980739 -0.114754   1.09974 0.039424 0.000666667
 0.993169 -0.118975   1.08564 -0.00314638 0.000666667
 0.950795 -0.150053   1.08825 -0.0984917 0.000666667
 0.993629 -0.125544   1.13638 0.0894362 0.000666667
 0.950265 -0.142007   1.14044 -0.0172319 0.000666667
  0.97512 -0.129317   1.13192 0.109888 0.000666667
0.959392 -0.13497  1.09412 0.0172609 0.000666667
 0.983916 -0.176161   1.10789 0.0893389 0.000666667
0.976354 -0.11813  1.09986 0.126864 0.000666667
 0.931187 -0.131432    1.0989 0.0961852 0.000666667
 0.978087 -0.136668   1.10086 -0.0565979 0.000666667
 0.951102 -0.158661   1.10028 -0.108915 0.000666667
  0.982084 -0.0972635    1.09872 0.0973694 0.000666667
  0.980463 -0.0969941    1.13376 0.117223 0.000666667
   1.0026 -0.141673     1.108 -0.0581776 0.000666667
 0.972984 -0.143374   1.13643 -0.116087 0.000666667
 0.959727 -0.135699   1.10006 0.0235756 0.000666667
 0.958478 -0.135378   1.10216 0.0451845 0.000666667
 0.945009 -0.138474   1.13301 0.0901887 0.000666667
 0.968823 -0.165077    1.1274 0.103438 0.000666667
  0.98619 -0.136635   1.10272 -0.230062 0.000666667
 0.968125 -0.144319   1.10159 -0.177247 0.000666667
 0.980204 -0.124101   1.13857 0.146876 0.000666667
 0.963112 -0.131852   1.10605 0.232446 0.000666667
  1.02066 -0.119781   1.11853 -0.104639 0.000666667
 0.984587 -0.111065   1.09041 0.136201 0.000666667
  0.93472 -0.133149   1.14177 0.206842 0.000666667
 0.972938 -0.132355   1.09225 -0.142857 0.000666667
 0.969478 -0.168909   1.11206 0.112388 0.000666667
 0.983415 -0.153007   1.11878 0.295545 0.000666667
 0.957209 -0.125756   1.14994 0.205752 0.000666667
 0.990929 -0.128278   1.11271 0.162415 0.000666667
  0.98469 -0.114882   1.11582 0.165099 0.000666667
   0.9628 -0.133904   1.13447 0.207433 0.000666667
  0.990317 -0.0956061    1.11361 0.261896 0.000666667
 0.978316 -0.166898   1.11598 0.0480454 0.000666667
 0.959435 -0.104291   1.14848 0.249613 0.000666667
 0.991438 -0.121686   1.13775 0.0899069 0.000666667
 0.948225 -0.150851   1.11635 0.486968 0.000666667
 0.974011 -0.123636   1.10575 0.0621627 0.000666667
0.977189 -0.14339  1.11025 0.224156 0.000666667
 0.940646 -0.143187   1.14874 0.166824 0.000666667
 0.984972 -0.125795   1.12981 0.127878 0.000666667
  0.96963 -0.134545   1.10406 0.00667672 0.000666667
 0.987037 -0.144611   1.15653 -0.0516309 0.000666667
0.968782 -0.13013  1.13309 0.0521484 0.000666667
 0.995689 -0.113141   1.08117 0.0105173 0.000666667
 0.983921 -0.151659   1.14759 -0.286884 0.000666667
 0.958214 -0.141366   1.10853 -0.151091 0.000666667
 0.959882 -0.126939    1.1299 0.319263 0.000666667
 0.988193 -0.152341   1.12922 -0.0355219 0.000666667
   1.0174 -0.140434   1.13394 -0.167787 0.000666667
 0.982588 -0.138282   1.11508 0.197223 0.000666667
 0.972658 -0.128269   1.10304 0.104003 0.000666667
  1.00027 -0.127871   1.10027 -0.0342482 0.000666667
 0.975811 -0.132818   1.13884 0.0654703 0.000666667
0.973484 -0.12881  1.14597 0.119255 0.000666667
 0.981117 -0.161988   1.11754 0.187472 0.000666667
 0.978776 -0.149959   1.11248 0.133673 0.000666667
 0.971179 -0.156267   1.15726 -0.0779463 0.000666667
 0.967248 -0.128607   1.09822 0.221845 0.000666667
 0.970198 -0.148624   1.09212 -0.209418 0.000666667
 0.977606 -0.143861   1.10887 0.137527 0.000666667
 0.961535 -0.136913   1.15069 0.194368 0.000666667
 0.991073 -0.136309   1.10689 0.0542525 0.000666667
 0.976282 -0.131016   1.12553 0.221371 0.000666667
  0.987634 -0.0866971    1.15558 0.180575 0.000666667
  1.02236 -0.164176   1.11108 -0.384427 0.000666667
 0.951016 -0.170206   1.14995 -0.126539 0.000666667
 0.988039 -0.177937   1.10633 -0.0668301 0.000666667
 0.975282 -0.162389   1.12158 0.185166 0.000666667
 0.957036 -0.157909   1.10402 -0.133804 0.000666667
 0.975854 -0.130811   1.13651 -0.0393733 0.000666667
 0.977424 -0.119028   1.10302 0.181278 0.000666667
 0.982198 -0.120873   1.13632 0.0446062 0.000666667
 0.972489 -0.152228   1.10847 0.163096 0.000666667
 0.994475 -0.132666   1.09135 -0.0665609 0.000666667
  1.00428 -0.100425   1.12002 0.069303 0.000666667
 0.945454 -0.145432   1.09826 -0.142473 0.000666667
 0.998677 -0.118461   1.08687 0.0247496 0.000666667
 0.998168 -0.119083   1.15092 0.107941 0.000666667
  0.96204 -0.099904   1.13466 0.274004 0.000666667
 0.967705 -0.142825   1.15033 0.231419 0.000666667
 0.943519 -0.133185   1.08475 0.148721 0.000666667
0.969159 -0.16149  1.09352 -0.252076 0.000666667
 0.953167 -0.143234   1.14552 -0.0369703 0.000666667
 0.992996 -0.163323   1.11781 -0.121537 0.000666667
  1.00197 -0.143644   1.15529 0.0930392 0.000666667
 0.968939 -0.156178   1.08992 -0.302432 0.000666667
 0.952327 -0.136992   1.08578 0.0309539 0.000666667
 0.987534 -0.174619   1.16011 0.0509261 0.000666667
  1.00212 -0.117823   1.12421 0.00124183 0.000666667
 0.955555 -0.121281   1.14531 0.228446 0.000666667
 0.987784 -0.135146   1.09458 -0.119646 0.000666667
0.99506 -0.1377 1.11539 0.194288 0.000666667
 0.979693 -0.134414   1.10278 0.0804421 0.000666667
 1.00589 -0.13791  1.11952 -0.0206189 0.000666667
0.995671 -0.1522 1.16008 -0.247602 0.000666667
  1.01427 -0.162053   1.12085 -0.255813 0.000666667
 0.967342 -0.149552   1.10846 -0.200128 0.000666667
 0.991095 -0.119599   1.10729 0.104075 0.000666667
1.00237 -0.1602 1.11642 -0.174282 0.000666667
 0.965174 -0.132078   1.08996 0.11148 0.000666667
 0.958623 -0.140441    1.1018 -0.0869274 0.000666667
 0.978348 -0.134288    1.1502 0.134111 0.000666667
 0.971568 -0.125893   1.11245 0.228164 0.000666667
   0.99716 -0.0775052    1.11701 0.174777 0.000666667
 0.968357 -0.135084   1.09692 -0.21004 0.000666667
 0.980023 -0.116759   1.08898 0.0828167 0.000666667
 0.947144 -0.139268   1.09013 -0.108538 0.000666667
 0.993831 -0.169508   1.12007 -0.177571 0.000666667
 0.971436 -0.136968   1.14788 0.0846545 0.000666667
 0.988875 -0.158923    1.1115 -0.0634384 0.000666667
0.976992 -0.13264  1.10224 -0.0868701 0.000666667
 0.980507 -0.142959   1.15506 -0.201092 0.000666667
 0.995214 -0.136851    1.1029 -0.0217684 0.000666667
 0.971146 -0.102616    1.1496 0.20671 0.000666667
 0.958765 -0.134138    1.1048 -0.0767352 0.000666667
 0.956798 -0.139971   1.09885 -0.0886997 0.000666667
 0.970068 -0.119259   1.09798 0.155225 0.000666667
  0.972913 -0.0985055    1.11044 0.262794 0.000666667
 0.998187 -0.135423   1.12087 0.0738695 0.000666667
 0.980694 -0.126788   1.11722 0.248281 0.000666667
 0.956995 -0.132288   1.09916 0.199834 0.000666667
  1.00665 -0.120541   1.11837 0.000723784 0.000666667
 0.980113 -0.153107   1.12401 0.227335 0.000666667
 0.956954 -0.146606   1.10417 0.271183 0.000666667
  1.03962 -0.152244   1.18935 -0.295497 0.000666667
 0.976728 -0.146182   1.10634 -0.0701977 0.000666667
 0.973508 -0.155729   1.09968 -0.243898 0.000666667
   1.0006 -0.109707   1.08534 -0.000748529 0.000666667
0.962522 -0.11755  1.15552 0.232653 0.000666667
 0.971966 -0.143189   1.12043 0.297919 0.000666667
 0.970002 -0.160911    1.0985 -0.293249 0.000666667
0.971187 -0.15703  1.10796 0.115084 0.000666667
 0.993225 -0.129248   1.13778 -0.0149423 0.000666667
  1.01143 -0.131824   1.10734 -0.0465734 0.000666667
 0.978456 -0.150184   1.12308 0.240715 0.000666667
 0.968406 -0.131727   1.08911 -0.143069 0.000666667
 0.982104 -0.134271   1.08984 -0.00016542 0.000666667
  0.97593 -0.140597    1.1025 -0.00753432 0.000666667
 0.948271 -0.159363   1.10414 -0.107759 0.000666667
 0.978893 -0.127862   1.15796 0.252763 0.000666667
  1.01841 -0.163688   1.11138 -0.298455 0.000666667
 0.992688 -0.122645   1.11295 0.124789 0.000666667
 0.936616 -0.137186   1.15389 0.143396 0.000666667
 0.950907 -0.138336   1.14809 -0.0485157 0.000666667
 0.968656 -0.162504   1.11293 0.143302 0.000666667
 0.975128 -0.122262   1.14221 0.150315 0.000666667
 0.989549 -0.163323   1.12221 0.103856 0.000666667
 0.964578 -0.131828   1.09994 0.172476 0.000666667
   1.00332 -0.0966735    1.10978 0.00536853 0.000666667
 0.984255 -0.160488   1.11621 0.0575042 0.000666667
 1.00865 -0.12694  1.12763 -0.0274559 0.000666667
 0.981067 -0.118665   1.09376 0.0251542 0.000666667
 0.997137 -0.140207   1.10742 -0.0309729 0.000666667
 0.998857 -0.152156   1.07617 -0.111738 0.000666667
 0.959053 -0.131195   1.14828 0.264835 0.000666667
0.976027 -0.16371  1.11151 0.120723 0.000666667
 0.975104 -0.139373   1.10356 -0.0936709 0.000666667
 0.964246 -0.145699   1.09961 -0.204816 0.000666667
  1.03212 -0.127077   1.08702 -0.261394 0.000666667
0.989267 -0.12363  1.10322 0.122502 0.000666667
 0.990729 -0.147819   1.11649 -0.00560502 0.000666667
 0.999069 -0.112243    1.1042 0.0390174 0.000666667
 0.967564 -0.104322   1.14182 0.236466 0.000666667
 0.981244 -0.134168   1.14006 -0.15823 0.000666667
 0.966538 -0.131915    1.1431 0.0395259 0.000666667
 0.977065 -0.152707   1.12312 0.194372 0.000666667
 0.959863 -0.136967   1.10728 0.273104 0.000666667
 0.993398 -0.166159   1.13139 -0.334716 0.000666667
 0.954683 -0.128628   1.08832 0.260449 0.000666667
 0.954347 -0.138794   1.13646 -0.0105553 0.000666667
  0.986551 -0.0754948     1.1099 0.167925 0.000666667
  0.96032 -0.140171   1.14598 -0.0713932 0.000666667
 0.973829 -0.153609   1.14686 -0.219007 0.000666667
 0.975751 -0.117539   1.13912 0.219258 0.000666667
  1.01328 -0.122804   1.10489 -0.117383 0.000666667
0.985481 -0.11804    1.092 0.00171972 0.000666667
 0.988845 -0.133431    1.1085 0.16549 0.000666667
0.988201 -0.13106  1.12465 0.163327 0.000666667
 0.968879 -0.104882   1.08584 0.252142 0.000666667
 0.974636 -0.137238   1.09487 -0.21772 0.000666667
 0.999467 -0.184945   1.12758 -0.12383 0.000666667
0.951221 -0.15694  1.10009 -0.123687 0.000666667
 0.966046 -0.134076    1.1032 -0.0325831 0.000666667
   1.0157 -0.107335   1.13814 -0.138253 0.000666667
 0.982281 -0.115685   1.11308 0.210568 0.000666667
 0.986105 -0.117691   1.12234 0.179014 0.000666667
 0.99091 -0.13659  1.10226 -0.0691685 0.000666667
1.00938 -0.1498 1.11578 -0.216837 0.000666667
 0.990401 -0.149199    1.1248 0.0784848 0.000666667
 0.985035 -0.132947   1.09299 -0.228526 0.000666667
  0.94663 -0.148593   1.15538 -0.0883211 0.000666667
0.992753 -0.13852  1.14012 -0.278903 0.000666667
 0.959409 -0.131576   1.13868 0.0404734 0.000666667
 0.940628 -0.139051   1.07854 0.250055 0.000666667
  0.95703 -0.129603   1.10618 0.250671 0.000666667
 0.946898 -0.135124   1.13068 0.298989 0.000666667
 0.941239 -0.115901   1.14456 0.414195 0.000666667
 0.985597 -0.154577   1.11369 -0.0153892 0.000666667
 0.967394 -0.129884    1.1547 0.183747 0.000666667
   0.9494 -0.146179   1.09516 -0.108001 0.000666667
 0.948491 -0.125821   1.09828 0.0373515 0.000666667
 0.97486 -0.14917  1.11781 0.269978 0.000666667
0.975132 -0.13164  1.14924 -0.0457475 0.000666667
 0.965962 -0.114593   1.13843 0.178808 0.000666667
 0.990593 -0.142984   1.15356 0.11017 0.000666667
  1.00789 -0.123678   1.15128 0.060788 0.000666667
0.957883 -0.17128  1.09098 -0.198422 0.000666667
 0.979735 -0.159994   1.12653 0.0363188 0.000666667
 0.988462 -0.133802   1.13223 -0.0379568 0.000666667
 0.940847 -0.149652   1.10726 0.0520044 0.000666667
 0.996738 -0.142329   1.11739 0.0381319 0.000666667
 0.963753 -0.144762   1.15342 0.292522 0.000666667
 0.990727 -0.144526   1.11057 -0.000854795 0.000666667
 0.964657 -0.127638   1.08604 0.182029 0.000666667
 0.947112 -0.147562   1.09943 -0.162788 0.000666667
  1.00724 -0.115153   1.08026 -0.0272662 0.000666667
 0.995791 -0.149071   1.10541 -0.02837 0.000666667
 0.953525 -0.140209   1.10603 -0.0983817 0.000666667
 0.977481 -0.156147   1.14087 -0.286594 0.000666667
 0.962507 -0.124932    1.1499 0.163698 0.000666667
 0.973383 -0.147735   1.10655 0.0698239 0.000666667
 0.989107 -0.146852   1.11345 0.0418739 0.000666667
 0.989152 -0.151255    1.1149 -0.0359584 0.000666667
 0.988299 -0.153666   1.12446 0.115643 0.000666667
  0.97688 -0.135687   1.11276 0.247189 0.000666667
 0.967383 -0.119173    1.1398 0.232335 0.000666667
  0.95429 -0.131604   1.09535 0.0130898 0.000666667
 0.987915 -0.127511   1.13478 0.0580582 0.000666667
 0.997434 -0.132685   1.09931 -0.190245 0.000666667
  1.02684 -0.130329   1.09608 -0.192249 0.000666667
 0.981882 -0.151614   1.12829 0.0943935 0.000666667
 0.990689 -0.152968   1.16101 0.225533 0.000666667
0.991667 -0.16232  1.14046 -0.346507 0.000666667
 0.999322 -0.126915   1.09026 -0.0964486 0.000666667
 0.990428 -0.132169   1.11635 0.139753 0.000666667
  1.02062 -0.143364   1.11971 -0.113905 0.000666667
    1.005 -0.129511   1.14654 -0.211776 0.000666667
 0.972215 -0.158531   1.11664 0.156229 0.000666667
 0.966976 -0.138895     1.101 0.102042 0.000666667
 0.959505 -0.109794   1.11274 0.319645 0.000666667
  1.01009 -0.146171   1.11303 -0.291627 0.000666667
 0.960251 -0.133695    1.1071 0.238268 0.000666667
 0.987866 -0.153787   1.11316 0.0586661 0.000666667
 0.996203 -0.136453   1.11161 0.00194637 0.000666667
  1.00483 -0.148838   1.12049 -0.131979 0.000666667
 0.943892 -0.120997   1.11297 0.477193 0.000666667
  1.00096 -0.139361   1.09849 -0.160111 0.000666667
 0.975506 -0.130306    1.1315 0.12225 0.000666667
 0.985647 -0.086056   1.15662 0.198813 0.000666667
 0.958317 -0.134148   1.13584 0.147896 0.000666667
 0.959359 -0.145921   1.11326 0.414502 0.000666667
  0.98542 -0.130861   1.10244 0.121677 0.000666667
 0.980409 -0.138757   1.10905 0.159713 0.000666667
 0.990968 -0.152616   1.10777 0.167067 0.000666667
  0.96409 -0.133141   1.08761 0.0109941 0.000666667
 0.976264 -0.139102     1.112 0.248176 0.000666667
 0.997813 -0.135968   1.13219 -0.136872 0.000666667
 0.989238 -0.131907   1.08491 -0.0993041 0.000666667
 0.995616 -0.133441   1.09758 -0.0186138 0.000666667
 0.999381 -0.136792   1.12811 -0.0307068 0.000666667
 0.986711 -0.133407   1.10884 0.0948689 0.000666667
 0.927899 -0.150322   1.13031 0.397138 0.000666667
  1.00413 -0.143563   1.15835 -0.0657046 0.000666667
 0.996522 -0.169961   1.12887 -0.16037 0.000666667
 0.980512 -0.140535   1.11245 0.274891 0.000666667
0.987202 -0.12127  1.10144 0.0767861 0.000666667
 0.985199 -0.143869   1.10514 -0.188598 0.000666667
 0.979383 -0.129041   1.08874 -0.124152 0.000666667
 0.963318 -0.160875   1.10717 0.0108423 0.000666667
 0.988514 -0.143354   1.14277 -0.199387 0.000666667
 0.979416 -0.148306   1.15467 -0.197329 0.000666667
 0.974456 -0.135785   1.14653 -0.166165 0.000666667
 0.964339 -0.141701   1.15532 0.219849 0.000666667
0.941433 -0.13999  1.14584 0.227166 0.000666667
 0.958427 -0.122103   1.11756 0.342323 0.000666667
0.947893 -0.19289  1.13491 -0.0549025 0.000666667
  1.01191 -0.112226   1.12796 -0.0509265 0.000666667
 0.968885 -0.136336   1.10157 -0.113759 0.000666667
 0.985846 -0.150674   1.12252 0.0600759 0.000666667
 0.959894 -0.137095   1.10407 -0.0762421 0.000666667
 0.990196 -0.163008   1.14047 -0.312739 0.000666667
 0.980324 -0.147602   1.15667 -0.165136 0.000666667
  1.00117 -0.141513   1.10705 -0.065742 0.000666667
 0.965159 -0.140962   1.15586 0.225888 0.000666667
  1.02374 -0.133272   1.09596 -0.181116 0.000666667
 0.940269 -0.138365   1.07945 0.264026 0.000666667
 0.979122 -0.154557   1.12231 0.234133 0.000666667
 0.993293 -0.117424   1.10456 0.111991 0.000666667
 0.978508 -0.165754    1.1154 0.0612576 0.000666667
 0.959547 -0.134424   1.10117 0.0263786 0.000666667
 0.940781 -0.139101    1.0806 0.264872 0.000666667
  0.99023 -0.132792   1.13118 -0.0291825 0.000666667
 0.985709 -0.153833   1.11609 -0.0276023 0.000666667
 0.990072 -0.150169   1.10687 0.169589 0.000666667
 0.958868 -0.125464   1.12922 0.327259 0.000666667
   0.9435 -0.136057   1.08548 0.134014 0.000666667
 0.989052 -0.134012   1.10894 0.154128 0.000666667
 0.978539 -0.130848   1.15772 0.238384 0.000666667
 0.955361 -0.142052   1.10396 -0.118314 0.000666667
0.969467 -0.12671   1.1131 0.224203 0.000666667
 0.990714 -0.132637   1.13091 -0.0259987 0.000666667
0.985873 -0.11082  1.08982 0.156471 0.000666667
 0.987434 -0.141135    1.1426 -0.204996 0.000666667
 0.996651 -0.136813   1.10442 0.0121573 0.000666667
0.997967 -0.11835  1.08519 0.013798 0.000666667
 0.972744 -0.152101   1.10754 0.175106 0.000666667
 0.96664 -0.10335  1.14301 0.264152 0.000666667
 0.978979 -0.117718   1.10096 0.180651 0.000666667
 0.986961 -0.154356   1.11206 0.0525006 0.000666667
 0.998721 -0.110031   1.10262 0.0326288 0.000666667
 0.986176 -0.143285    1.1072 -0.180315 0.000666667
  0.97967 -0.118622   1.08963 0.0884371 0.000666667
 0.989683 -0.153463   1.16214 0.24253 0.000666667
 0.989532 -0.148335   1.12149 0.0608025 0.000666667
0.985666 -0.14229  1.10476 -0.18654 0.000666667
 0.978888 -0.162196    1.1158 0.191789 0.000666667
0.970073 -0.15891   1.0962 -0.30344 0.000666667
 0.997199 -0.140646   1.10626 -0.01772 0.000666667
 0.971742 -0.157855   1.10701 0.12498 0.000666667
  0.985381 -0.0880819    1.15783 0.210626 0.000666667
 0.980831 -0.140336   1.10824 0.163741 0.000666667
  0.99346 -0.147776   1.10455 -0.0104554 0.000666667
  0.985284 -0.0873434    1.15648 0.193123 0.000666667
 0.990703 -0.119101     1.106 0.0805342 0.000666667
0.997927 -0.11834  1.08665 0.0106769 0.000666667
 0.999256 -0.174217   1.12722 -0.169925 0.000666667
 0.97124 -0.13741  1.14809 0.10743 0.000666667
0.959796 -0.10236  1.13334 0.293375 0.000666667
  0.99925 -0.125665   1.09998 -0.0415024 0.000666667
 0.981513 -0.116008   1.11376 0.211913 0.000666667
 0.983154 -0.086221   1.15739 0.196213 0.000666667
 0.971696 -0.127348    1.1127 0.221801 0.000666667
 0.982058 -0.120679   1.13643 0.0287 0.000666667
 0.977373 -0.139415   1.10482 0.00770128 0.000666667
 0.989484 -0.136398   1.10477 0.0664883 0.000666667
 0.967218 -0.145537   1.12848 0.147679 0.000666667
 0.963229 -0.119202   1.15719 0.231379 0.000666667
 0.947519 -0.158815   1.10386 -0.0868926 0.000666667
 0.992169 -0.147806   1.12282 0.0678245 0.000666667
 0.98569 -0.12849   1.1037 0.133391 0.000666667
  1.00195 -0.159447   1.11646 -0.181667 0.000666667
  0.96659 -0.136461   1.10332 -0.0243343 0.000666667
  1.00121 -0.140313    1.1068 -0.0462679 0.000666667
0.969648 -0.15793  1.09765 -0.304467 0.000666667
 0.969523 -0.161563   1.09368 -0.234706 0.000666667
 0.980339 -0.132142    1.1033 -0.0782349 0.000666667
 0.988261 -0.133099   1.09497 -0.0952255 0.000666667
   1.0111 -0.110661   1.12949 -0.0512537 0.000666667
  0.98195 -0.150341   1.12591 0.0893352 0.000666667
 0.992056 -0.171987   1.16148 0.0426057 0.000666667
 0.981139 -0.143745   1.15334 -0.20892 0.000666667
 0.956558 -0.130195   1.10747 0.233902 0.000666667
 0.965096 -0.161882   1.10719 0.00544092 0.000666667
 0.958569 -0.140996   1.14656 -0.0719923 0.000666667
 0.975955 -0.134926   1.15059 0.126226 0.000666667
 0.998037 -0.174403   1.12706 -0.181206 0.000666667
  0.989734 -0.0964124    1.11228 0.244184 0.000666667
 0.936215 -0.136707   1.15313 0.155338 0.000666667
 0.985204 -0.135966   1.10259 -0.238564 0.000666667
 0.973863 -0.125884   1.10328 0.0918536 0.000666667
 0.982087 -0.151809   1.12737 0.0945418 0.000666667
 0.988253 -0.162715   1.12457 0.0874214 0.000666667
 1.00895 -0.12026  1.11869 0.00412263 0.000666667
0.969962 -0.15899   1.0984 -0.318796 0.000666667
 0.994972 -0.136421   1.11596 0.192648 0.000666667
 0.961799 -0.100255   1.13232 0.280363 0.000666667
   1.01065 -0.0960029    1.13289 -0.0780756 0.000666667
 0.954396 -0.140265     1.136 -0.0106808 0.000666667
 0.977809 -0.152718   1.12479 0.182958 0.000666667
  1.01314 -0.163942   1.12251 -0.222151 0.000666667
 0.947897 -0.148051   1.09895 -0.175446 0.000666667
 0.976097 -0.135459   1.11182 0.259344 0.000666667
 0.978159 -0.150421   1.11123 0.129661 0.000666667
 0.987669 -0.152239    1.1472 -0.276716 0.000666667
  1.00696 -0.136933   1.12046 -0.0058235 0.000666667
 0.977244 -0.156864   1.14212 -0.280964 0.000666667
 0.988325 -0.143293   1.14438 -0.195403 0.000666667
 0.974596 -0.124247   1.10323 0.0531855 0.000666667
 1.00139 -0.13733  1.09903 -0.182919 0.000666667
 0.970783 -0.102227   1.14905 0.207213 0.000666667
1.01033 -0.1239 1.10444 -0.0897406 0.000666667
 0.985221 -0.130462    1.1023 0.114564 0.000666667
  1.02004 -0.161522   1.11149 -0.276933 0.000666667
 0.976919 -0.141323   1.10768 0.141283 0.000666667
 1.01149 -0.13391  1.11018 -0.0545979 0.000666667
 0.989061 -0.154049   1.11151 0.0594233 0.000666667
  1.00706 -0.127405   1.12836 -0.0203606 0.000666667
 0.976727 -0.164688   1.11165 0.131704 0.000666667
  1.00957 -0.150832   1.11595 -0.227966 0.000666667
 0.967709 -0.134557   1.09545 -0.21072 0.000666667
  0.96737 -0.141795   1.15582 0.205067 0.000666667
  1.01845 -0.163764   1.11263 -0.298689 0.000666667
 0.992915 -0.127602   1.13873 -0.0281616 0.000666667
 0.985014 -0.132271   1.10242 0.0989341 0.000666667
 0.988127 -0.178286   1.10475 -0.0936696 0.000666667
 0.941357 -0.142073   1.14721 0.152247 0.000666667
 0.998639 -0.127472   1.10009 -0.0164665 0.000666667
 0.954184 -0.141442   1.13526 -0.00412095 0.000666667
  0.96216 -0.131636   1.10645 0.250034 0.000666667
  0.98517 -0.129811   1.10182 0.111249 0.000666667
 0.988776 -0.131716   1.09629 -0.0921835 0.000666667
 0.962425 -0.101825   1.13253 0.29118 0.000666667
 0.970233 -0.169908   1.11135 0.108295 0.000666667
 0.949019 -0.134203    1.1302 0.32736 0.000666667
  0.96953 -0.143996   1.10168 -0.164124 0.000666667
  1.03052 -0.126638   1.08677 -0.259908 0.000666667
  0.95837 -0.125844   1.14927 0.208177 0.000666667
  1.00934 -0.147615   1.11496 -0.289228 0.000666667
  1.00045 -0.127642   1.09064 -0.0992114 0.000666667
  1.0066 -0.14454  1.15687 -0.048792 0.000666667
0.960517 -0.10984  1.11067 0.327905 0.000666667
0.966199 -0.12167  1.14021 0.230672 0.000666667
 0.979411 -0.134114   1.10108 0.0732005 0.000666667
  1.00149 -0.158872    1.1167 -0.185331 0.000666667
  0.98476 -0.176311   1.11035 0.0808035 0.000666667
 0.977288 -0.145106   1.10455 -0.0791897 0.000666667
 0.994132 -0.137597   1.13943 -0.276046 0.000666667
 0.954712 -0.140379   1.10621 -0.0976217 0.000666667
 0.977493 -0.139824   1.10094 -0.00981596 0.000666667
 0.977688 -0.126053   1.08915 -0.140145 0.000666667
 0.990931 -0.136173   1.10343 -0.0566636 0.000666667
 0.961592 -0.102767   1.13382 0.301103 0.000666667
  1.00317 -0.143493   1.15442 0.0668399 0.000666667
 0.976005 -0.131291   1.13723 -0.0491798 0.000666667
 0.968404 -0.101291   1.14334 0.233415 0.000666667
0.958907 -0.13511  1.09982 0.0143584 0.000666667
   1.01227 -0.0985722    1.13183 -0.0711739 0.000666667
 0.970559 -0.136039    1.1041 -0.137692 0.000666667
 0.968413 -0.129595   1.10023 0.233023 0.000666667
 0.973647 -0.127723   1.12907 0.0982073 0.000666667
 0.968107 -0.134294   1.09578 -0.204012 0.000666667
 0.996157 -0.170334   1.11733 -0.163444 0.000666667
0.976206 -0.14108  1.11092 0.24295 0.000666667
  1.01911 -0.161161   1.11098 -0.29722 0.000666667
  0.98168 -0.117814   1.09213 -0.00259015 0.000666667
 0.973899 -0.128442   1.10473 0.115892 0.000666667
 0.994923 -0.150078   1.10524 -0.00610766 0.000666667
  0.973451 -0.0965624    1.11163 0.250138 0.000666667
 0.970384 -0.102563   1.14956 0.192824 0.000666667
   1.042 -0.15348  1.18815 -0.307405 0.000666667
  0.94574 -0.139691   1.13396 0.097569 0.000666667
 0.973396 -0.137047   1.14772 0.111292 0.000666667
 0.985455 -0.133267   1.09387 -0.248091 0.000666667
  0.98166 -0.118058   1.08911 0.0865205 0.000666667
 0.981191 -0.142495   1.10825 0.151606 0.000666667
 0.950982 -0.169294    1.1509 -0.143152 0.000666667
 0.979279 -0.147433   1.15539 -0.161346 0.000666667
 0.974048 -0.140763   1.10407 -0.0842843 0.000666667
0.982798 -0.13421  1.13878 -0.154275 0.000666667
 0.946006 -0.149252   1.15408 -0.065835 0.000666667
 0.981071 -0.117429   1.08795 0.102877 0.000666667
 0.989153 -0.144329   1.15598 -0.0326762 0.000666667
  0.98935 -0.145231   1.11159 0.0528505 0.000666667
 0.978111 -0.132556   1.15137 0.136879 0.000666667
 0.987769 -0.131765   1.13002 -0.0185621 0.000666667
  0.981114 -0.0979373    1.13321 0.120323 0.000666667
 0.990246 -0.130191   1.08355 -0.109717 0.000666667
  1.00329 -0.100367   1.12034 0.0724407 0.000666667
0.978922 -0.13423  1.10085 0.0577817 0.000666667
 0.983964 -0.160841   1.11663 0.0400035 0.000666667
 0.988179 -0.150477   1.12349 0.122559 0.000666667
 0.985223 -0.161528   1.11655 0.0419391 0.000666667
   1.00587 -0.0990006    1.12252 0.087896 0.000666667
 0.987812 -0.129442   1.11721 0.141125 0.000666667
  0.998622 -0.0736698    1.12095 0.182864 0.000666667
 0.989203 -0.113014   1.11692 0.149476 0.000666667
  1.00897 -0.117784   1.11663 0.0230998 0.000666667
   1.0098 -0.150992   1.11658 -0.228893 0.000666667
 0.995574 -0.133506   1.09213 -0.0719373 0.000666667
 0.975673 -0.131302   1.12744 0.203021 0.000666667
 0.973581 -0.144421   1.13655 -0.107419 0.000666667
 0.971364 -0.134666   1.10417 -0.159087 0.000666667
 0.969718 -0.144346   1.10631 0.302742 0.000666667
 0.957735 -0.148877   1.11468 0.440268 0.000666667
 0.993317 -0.137971   1.11385 0.202335 0.000666667
 0.982401 -0.150988   1.12716 0.0834899 0.000666667
 0.972274 -0.127365   1.14727 0.112322 0.000666667
 0.966559 -0.132619   1.15237 0.200984 0.000666667
 0.965587 -0.133509   1.08741 0.00285279 0.000666667
 0.98516 -0.14325  1.10501 -0.180273 0.000666667
 0.959207 -0.140387   1.14724 -0.0695219 0.000666667
 0.990321 -0.146609    1.1149 0.0351889 0.000666667
  1.00446 -0.143515   1.15833 -0.0469335 0.000666667
 0.973548 -0.133421    1.0919 -0.168566 0.000666667
 0.959256 -0.122673   1.11791 0.337442 0.000666667
 0.980692 -0.162749   1.11369 0.193427 0.000666667
 0.989666 -0.119509   1.08489 0.00167363 0.000666667
  0.983466 -0.0987708    1.13397 0.122524 0.000666667
  1.00047 -0.133673   1.09973 -0.198476 0.000666667
 0.996867 -0.136575   1.10581 -0.0199768 0.000666667
  0.987621 -0.0736544    1.11199 0.153612 0.000666667
 0.966621 -0.128161   1.08372 0.190241 0.000666667
 0.972548 -0.135098   1.14765 0.10044 0.000666667
0.979645 -0.10055   1.0982 0.0893497 0.000666667
  0.97758 -0.142481    1.1091 0.231124 0.000666667
 0.961498 -0.102194   1.13335 0.289729 0.000666667
0.994333 -0.13695  1.13845 -0.282105 0.000666667
  1.00114 -0.138852     1.128 -0.0666523 0.000666667
 0.981177 -0.161273   1.12737 0.0526238 0.000666667
 1.00107 -0.13667  1.09921 -0.169717 0.000666667
   0.9774 -0.117134   1.10248 0.16942 0.000666667
 0.988409 -0.145089    1.1552 -0.0353817 0.000666667
 0.975124 -0.153328   1.14553 -0.216369 0.000666667
 0.979547 -0.134826   1.10151 0.074334 0.000666667
 0.988957 -0.146518   1.11281 0.0493803 0.000666667
 0.950919 -0.135506   1.08557 0.0162682 0.000666667
 0.979487 -0.154698   1.12372 0.236533 0.000666667
  0.981493 -0.0988621    1.09896 0.080531 0.000666667
0.999104 -0.13625  1.13268 -0.132342 0.000666667
 0.973409 -0.122877   1.14325 0.128725 0.000666667
  0.98502 -0.116473   1.09916 0.0028521 0.000666667
 0.973688 -0.118682   1.10127 0.124882 0.000666667
 0.941411 -0.140336   1.14555 0.222059 0.000666667
 0.996688 -0.137013     1.107 -0.0143738 0.000666667
 0.957023 -0.140972   1.10055 -0.068891 0.000666667
0.987629 -0.15063  1.11431 -0.0494185 0.000666667
 0.979425 -0.162752    1.1161 0.187611 0.000666667
  0.98998 -0.150484   1.11345 -0.0267923 0.000666667
 0.971915 -0.128111   1.11381 0.230271 0.000666667
 0.988882 -0.153055   1.15956 0.214359 0.000666667
 1.01959 -0.11951  1.11838 -0.116088 0.000666667
0.969272 -0.14242  1.15244 0.263206 0.000666667
 0.962578 -0.134705   1.10375 0.233872 0.000666667
0.969677 -0.14781  1.09287 -0.186236 0.000666667
0.998335 -0.11274  1.08255 0.02229 0.000666667
   1.01273 -0.0961972    1.13114 -0.0708999 0.000666667
 0.989091 -0.164861   1.12442 0.119113 0.000666667
 0.989293 -0.153862   1.16153 0.226225 0.000666667
 0.963634 -0.116875   1.15514 0.234212 0.000666667
  0.95819 -0.123088   1.12873 0.312292 0.000666667
 0.958217 -0.129265   1.14446 0.272242 0.000666667
0.997741 -0.11701  1.08795 0.0154977 0.000666667
1.00078 -0.1377 1.09797 -0.176797 0.000666667
  1.00358 -0.148498   1.11944 -0.136583 0.000666667
 0.966256 -0.127421   1.14091 0.0453352 0.000666667
  0.972871 -0.0978685    1.11156 0.278905 0.000666667
 0.985217 -0.129752   1.10434 0.117805 0.000666667
 0.988148 -0.122671   1.10278 0.110518 0.000666667
 0.978319 -0.165128   1.11052 0.144988 0.000666667
  1.01682 -0.108003   1.13886 -0.136819 0.000666667
 0.980462 -0.141045   1.11368 0.270517 0.000666667
0.972031 -0.12872  1.14564 0.108764 0.000666667
 0.990196 -0.129492   1.11827 0.126852 0.000666667
 0.971055 -0.144599   1.10508 0.312747 0.000666667
 0.989029 -0.129902    1.1162 0.127704 0.000666667
 0.947491 -0.147279   1.15393 -0.0843587 0.000666667
   1.01076 -0.0976213    1.13227 -0.0698879 0.000666667
 0.977323 -0.135931   1.11205 0.248195 0.000666667
 0.953402 -0.143173    1.1474 -0.048928 0.000666667
  0.997122 -0.0762768    1.11943 0.162604 0.000666667
 0.986509 -0.118341   1.10232 0.0766649 0.000666667
 0.992205 -0.120788   1.08415 0.00296135 0.000666667
 0.978571 -0.135706   1.10152 0.063125 0.000666667
 0.984983 -0.087848   1.15582 0.19361 0.000666667
  0.95699 -0.124593   1.12876 0.316635 0.000666667
 0.950664 -0.139512   1.15093 -0.0520489 0.000666667
 0.996878 -0.117667   1.14989 0.0753717 0.000666667
  0.97133 -0.145965   1.10636 0.307496 0.000666667
  1.00986 -0.147033   1.11337 -0.272904 0.000666667
 0.958401 -0.130875   1.14753 0.271897 0.000666667
 0.976258 -0.124379   1.10461 0.0618135 0.000666667
 0.979594 -0.127854   1.08979 -0.135653 0.000666667
 0.965987 -0.106169   1.08518 0.252417 0.000666667
 0.987464 -0.138452   1.10597 0.0666296 0.000666667
 0.986611 -0.145332   1.15352 -0.0337626 0.000666667
 0.972271 -0.155847   1.15677 -0.0801158 0.000666667
  0.97683 -0.119871   1.10207 0.122129 0.000666667
0.957358 -0.12772   1.1489 0.184753 0.000666667
 0.958218 -0.128498   1.14099 0.0453926 0.000666667
 0.97448 -0.11689  1.14098 0.218243 0.000666667
 0.948762 -0.123788   1.09896 0.0753109 0.000666667
 0.964768 -0.133695   1.10295 -0.032183 0.000666667
 0.980501 -0.142587   1.11469 0.276474 0.000666667
  1.00732 -0.115945   1.07861 -0.0347625 0.000666667
 0.949816 -0.150744   1.11617 0.487291 0.000666667
 0.970917 -0.157234   1.09178 -0.291547 0.000666667
 0.952404 -0.135676    1.0858 0.0181078 0.000666667
 0.991104 -0.119878   1.08621 -0.00241184 0.000666667
  1.03937 -0.153358     1.189 -0.293226 0.000666667
  1.00987 -0.125483   1.12762 -0.0335317 0.000666667
 0.965662 -0.150267   1.10731 -0.228913 0.000666667
 0.978406 -0.141844   1.10556 0.158184 0.000666667
 0.977849 -0.128304     1.089 -0.140424 0.000666667
 0.958536 -0.124083   1.12789 0.307256 0.000666667
 0.977115 -0.154019    1.1233 0.223888 0.000666667
 0.989682 -0.172246   1.16039 0.0649226 0.000666667
 0.985359 -0.162983   1.11341 0.0446793 0.000666667
 0.967964 -0.160828   1.09514 -0.230065 0.000666667
 0.990719 -0.132686   1.13178 -0.0205052 0.000666667
 0.963527 -0.120379   1.15571 0.227762 0.000666667
 0.972371 -0.127139   1.10238 0.0950524 0.000666667
 0.980039 -0.133512   1.14167 -0.166385 0.000666667
 0.990575 -0.171819    1.1601 0.0394548 0.000666667
0.970094 -0.16653  1.12861 0.114046 0.000666667
 0.970435 -0.155875   1.10586 0.13886 0.000666667
 0.998026 -0.133061   1.09992 -0.208209 0.000666667
 0.982015 -0.154012   1.12683 0.10047 0.000666667
  1.03161 -0.127724   1.08701 -0.261005 0.000666667
 0.955223 -0.138293   1.09702 -0.0903621 0.000666667
 0.999544 -0.129757   1.08886 -0.0945884 0.000666667
 0.990729 -0.152193   1.10731 0.174128 0.000666667
 0.982542 -0.119611   1.13641 0.0519855 0.000666667
  1.00243 -0.160181   1.11615 -0.193565 0.000666667
 0.961158 -0.133393   1.10649 0.198875 0.000666667
 0.982084 -0.175658   1.10888 0.102098 0.000666667
 0.951113 -0.136163   1.08506 0.0332957 0.000666667
 0.987453 -0.176783    1.1066 -0.0691096 0.000666667
 0.969821 -0.149214    1.0929 -0.215621 0.000666667
 0.962841 -0.130815   1.09982 0.144858 0.000666667
  0.96226 -0.136668    1.1523 0.208284 0.000666667
0.998395 -0.12577  1.09062 -0.0903371 0.000666667
  1.00729 -0.118798   1.11631 0.0122557 0.000666667
 0.967269 -0.132723   1.09078 0.119766 0.000666667
   0.9468 -0.191422   1.13507 -0.0614989 0.000666667
 0.976226 -0.121417     1.142 0.155929 0.000666667
0.974773 -0.15991  1.12193 0.183394 0.000666667
 0.978988 -0.136562   1.10023 -0.0746146 0.000666667
 0.975037 -0.147601   1.11661 0.270523 0.000666667
 0.973168 -0.147586   1.10554 0.0571208 0.000666667
  1.02646 -0.134586     1.098 -0.20905 0.000666667
 0.977477 -0.136889   1.11217 0.267332 0.000666667
 0.943038 -0.141605    1.1438 0.22372 0.000666667
 0.956397 -0.138378   1.09813 -0.0725223 0.000666667
 0.978313 -0.146581   1.15021 -0.219464 0.000666667
 0.956572 -0.146802   1.10472 0.253525 0.000666667
 0.985703 -0.154655   1.11658 -0.0407709 0.000666667
 0.996226 -0.154294   1.15796 -0.218782 0.000666667
 0.969933 -0.134064   1.08804 -0.135184 0.000666667
 0.966477 -0.132434    1.0999 0.153967 0.000666667
 0.974098 -0.149517   1.11737 0.275694 0.000666667
  0.94088 -0.138745   1.14427 0.23045 0.000666667
 0.983563 -0.137566   1.11287 0.194352 0.000666667
  1.01768 -0.162761   1.11141 -0.292485 0.000666667
 0.990529 -0.120927   1.13654 0.0777477 0.000666667
 0.986513 -0.150714   1.11427 -0.0456008 0.000666667
 0.973991 -0.122132   1.14368 0.143488 0.000666667
 0.961971 -0.136825    1.1529 0.234863 0.000666667
 0.98751 -0.13349   1.0927 -0.230242 0.000666667
 0.970242 -0.118674   1.09863 0.144143 0.000666667
 0.978157 -0.151934   1.12064 0.245127 0.000666667
  0.94304 -0.121016   1.10956 0.472507 0.000666667
 0.999106 -0.116803   1.08754 0.0182945 0.000666667
 0.960185 -0.149665   1.11477 0.418622 0.000666667
 0.990347 -0.144328   1.11201 -0.00157162 0.000666667
 0.954453 -0.139012   1.13662 -0.00549124 0.000666667
 0.979672 -0.165526   1.11684 0.0547514 0.000666667
  0.99259 -0.121485   1.13675 0.0683163 0.000666667
  1.00616 -0.137067   1.12338 -0.00519629 0.000666667
 0.975658 -0.142682   1.10914 0.222206 0.000666667
 0.993428 -0.123997   1.11399 0.12053 0.000666667
0.966964 -0.16504  1.11262 0.183644 0.000666667
 0.971802 -0.134909   1.10327 0.0295638 0.000666667
 0.980066 -0.115865   1.08982 0.0908391 0.000666667
 0.982967 -0.119012   1.09296 -0.000632166 0.000666667
 0.987868 -0.126143    1.1359 0.061605 0.000666667
 0.968634 -0.105351   1.08567 0.229467 0.000666667
  0.97052 -0.128099   1.09915 0.229008 0.000666667
 0.98007 -0.14204  1.11341 0.267968 0.000666667
0.958533 -0.14111  1.14853 -0.0733755 0.000666667
 0.972346 -0.127693   1.10428 0.0997305 0.000666667
 0.994305 -0.133911   1.09818 -0.00828076 0.000666667
 0.972703 -0.152054   1.10749 0.159877 0.000666667
 0.977274 -0.138049   1.09865 -0.0760971 0.000666667
 0.95374 -0.14037   1.1057 -0.0990855 0.000666667
 0.971048 -0.128698   1.14482 0.0992536 0.000666667
 0.967156 -0.130518   1.15323 0.193889 0.000666667
 0.978124 -0.145394   1.11053 0.218368 0.000666667
 0.973681 -0.121232   1.14488 0.128393 0.000666667
 0.982295 -0.138813   1.11246 0.20228 0.000666667
 0.937149 -0.138976    1.1559 0.141234 0.000666667
0.976334 -0.15458  1.12323 0.244881 0.000666667
 0.951187 -0.139332   1.13995 -0.0304826 0.000666667
 0.974242 -0.098092   1.11389 0.267055 0.000666667
 0.967284 -0.147124   1.10397 -0.155842 0.000666667
 0.976687 -0.164718   1.11478 0.0464703 0.000666667
 0.967318 -0.146499   1.12709 0.138483 0.000666667
 0.995032 -0.152584   1.15589 -0.244997 0.000666667
 0.975756 -0.143906   1.10611 0.154123 0.000666667
 0.985655 -0.132112   1.09332 -0.238599 0.000666667
   0.9521 -0.171542   1.15086 -0.130569 0.000666667
 0.994738 -0.155197   1.15853 -0.213537 0.000666667
 0.974987 -0.130109   1.13854 0.0629259 0.000666667
0.990888 -0.12623  1.13779 0.0440227 0.000666667
 0.980901 -0.136619   1.11316 0.199524 0.000666667
  0.98168 -0.118632   1.13613 0.0444982 0.000666667
     1.01 -0.148639   1.11624 -0.227393 0.000666667
 0.975255 -0.134588   1.15063 0.105534 0.000666667
  0.99102 -0.096952   1.11549 0.248377 0.000666667
   1.0399 -0.153475   1.18901 -0.295641 0.000666667
 0.961635 -0.101794   1.13173 0.291681 0.000666667
 0.989664 -0.134708   1.13144 -0.0341819 0.000666667
  0.98317 -0.133195   1.13711 -0.172942 0.000666667
   1.00273 -0.0963624    1.10941 -0.00298583 0.000666667
   1.01288 -0.0968116    1.13143 -0.059777 0.000666667
0.986321 -0.14268  1.10499 -0.176529 0.000666667
 0.971598 -0.134871   1.09236 -0.168367 0.000666667
  1.02499 -0.132582   1.09688 -0.175617 0.000666667
 0.990376 -0.145349   1.11425 0.0378468 0.000666667
 0.957192 -0.148731   1.11545 0.425278 0.000666667
 0.983408 -0.137871   1.11317 0.202036 0.000666667
 0.981086 -0.151299   1.11574 0.272186 0.000666667
 0.974629 -0.153062   1.09881 -0.27259 0.000666667
 0.985521 -0.129935   1.10212 0.0917536 0.000666667
 0.959817 -0.136613   1.13507 0.145887 0.000666667
 0.989931 -0.152641   1.12757 -0.0271859 0.000666667
  0.95822 -0.135608   1.13631 0.150622 0.000666667
 0.977289 -0.152784    1.1208 0.184167 0.000666667
0.972767 -0.15515  1.15705 -0.0787776 0.000666667
 0.956445 -0.138563   1.10334 -0.128989 0.000666667
 0.972351 -0.129741   1.10208 0.114393 0.000666667
 0.968486 -0.166564   1.12709 0.112497 0.000666667
 0.996809 -0.118914   1.14962 0.0989928 0.000666667
 0.978826 -0.134998   1.09981 0.0872972 0.000666667
 0.950739 -0.141421   1.14288 -0.0112786 0.000666667
0.961378 -0.13444   1.1033 -0.0867416 0.000666667
 0.940311 -0.137548   1.07819 0.272841 0.000666667
 0.989725 -0.147956   1.11452 -0.0160382 0.000666667
 0.980584 -0.143537   1.11604 0.285138 0.000666667
 0.982449 -0.119489   1.13564 0.0312671 0.000666667
 0.965846 -0.146008   1.09745 -0.204372 0.000666667
 0.968329 -0.149101   1.09112 -0.196638 0.000666667
 0.990128 -0.144459    1.1118 -0.00174162 0.000666667
 0.949309 -0.159985   1.10483 -0.0973984 0.000666667
 0.955223 -0.128528   1.10562 0.259859 0.000666667
0.998987 -0.11672   1.0882 0.0295007 0.000666667
 0.969159 -0.105321   1.08413 0.242372 0.000666667
  0.95532 -0.120779   1.14275 0.226543 0.000666667
  0.96423 -0.132647   1.08673 0.00254639 0.000666667
 0.946053 -0.138492   1.09267 -0.0903081 0.000666667
 0.971663 -0.158543   1.11786 0.151022 0.000666667
 0.940696 -0.118602   1.14411 0.416394 0.000666667
  0.97721 -0.150645   1.12336 0.195002 0.000666667
 0.975932 -0.125468    1.1026 0.0482699 0.000666667
    0.967 -0.134655   1.09622 -0.206296 0.000666667
 0.942016 -0.148202    1.1068 0.0646238 0.000666667
 0.973662 -0.127718   1.10525 0.104158 0.000666667
0.968177 -0.10159  1.14212 0.265646 0.000666667
 0.973398 -0.121297   1.14249 0.130028 0.000666667
 0.956758 -0.140302   1.09724 -0.0753302 0.000666667
0.960687 -0.13324  1.13403 0.225747 0.000666667
 0.955289 -0.121123   1.14348 0.233175 0.000666667
  1.00455 -0.148396   1.11732 -0.117152 0.000666667
 0.967095 -0.116826   1.13763 0.170747 0.000666667
  1.00646 -0.135185   1.12177 -0.00957552 0.000666667
 0.952091 -0.142077   1.14593 -0.0436128 0.000666667
  1.00788 -0.137383   1.12003 -0.0170012 0.000666667
 0.966252 -0.141247   1.15667 0.205295 0.000666667
 0.985047 -0.129088   1.10377 0.114867 0.000666667
 0.988286 -0.120038   1.10134 0.0876977 0.000666667
 0.978309 -0.128745   1.15881 0.258574 0.000666667
  0.94821 -0.193115   1.13655 -0.0611141 0.000666667
 0.976083 -0.139368    1.1013 -0.0020297 0.000666667
 0.974371 -0.141166   1.11094 0.258048 0.000666667
 0.951766 -0.149723   1.08993 -0.115997 0.000666667
 0.982204 -0.118011   1.09357 -0.00681657 0.000666667
 0.963856 -0.127526   1.08482 0.187263 0.000666667
0.975267 -0.1191 1.10023 0.139935 0.000666667
  1.00586 -0.128415   1.14753 -0.176714 0.000666667
 0.972931 -0.136304   1.10394 -0.136813 0.000666667
  0.989803 -0.0969141    1.11237 0.252355 0.000666667
 0.964615 -0.161391   1.10843 0.014854 0.000666667
0.998971 -0.12697  1.08899 -0.0809558 0.000666667
  1.00211 -0.118936   1.12426 0.000994989 0.000666667
 0.998978 -0.152318   1.07574 -0.110931 0.000666667
   1.00227 -0.0957527    1.11232 0.0333789 0.000666667
  0.972612 -0.0986203     1.1118 0.26254 0.000666667
 0.958612 -0.135788   1.10473 0.285548 0.000666667
 0.96681 -0.14533   1.0979 -0.20509 0.000666667
 0.964244 -0.160339   1.10872 0.0233331 0.000666667
 0.955632 -0.130897    1.0916 -0.00290561 0.000666667
 0.974863 -0.130794   1.14991 -0.0568109 0.000666667
 0.989524 -0.151472   1.15964 0.243279 0.000666667
 0.958383 -0.130742    1.1461 0.269211 0.000666667
0.974618 -0.14832  1.11897 0.271573 0.000666667
 0.947672 -0.144692   1.09796 -0.129089 0.000666667
 0.946948 -0.192302   1.13659 -0.0655603 0.000666667
 0.976717 -0.145677   1.10566 -0.0516428 0.000666667
0.940576 -0.1481 1.10688 0.0555807 0.000666667
 0.990559 -0.122328   1.10109 0.112278 0.000666667
 0.992042 -0.121219   1.10476 0.0965902 0.000666667
 0.977122 -0.154501   1.12461 0.24069 0.000666667
 0.975887 -0.147237   1.11828 0.264204 0.000666667
 0.974792 -0.160516   1.12588 0.1872 0.000666667
 0.960328 -0.134785    1.0992 0.0206381 0.000666667
 0.966427 -0.152336   1.10624 -0.205098 0.000666667
 0.981161 -0.159965   1.12743 0.0508931 0.000666667
 0.982101 -0.150394   1.12715 0.0963975 0.000666667
0.960436 -0.13189  1.13788 0.0435981 0.000666667
0.948994 -0.13842   1.0906 -0.0975128 0.000666667
 0.982644 -0.117514    1.0934 0.0122534 0.000666667
 0.964811 -0.127383   1.08504 0.189621 0.000666667
  1.02165 -0.163999   1.10882 -0.378666 0.000666667
 0.990152 -0.145627   1.11203 0.0436998 0.000666667
  0.99078 -0.141024   1.15607 0.0952585 0.000666667
 0.971773 -0.127017   1.11407 0.234321 0.000666667
 0.985075 -0.154532   1.11157 0.0649218 0.000666667
 0.973017 -0.141605   1.11902 0.300879 0.000666667
 0.971979 -0.129064   1.14601 0.119181 0.000666667
 0.985599 -0.131078   1.10367 0.113971 0.000666667
 0.971694 -0.132516   1.09138 -0.146016 0.000666667
 0.960109 -0.129896   1.14709 0.27553 0.000666667
 0.975657 -0.133585   1.15309 0.124013 0.000666667
 0.962839 -0.144378   1.15283 0.285552 0.000666667
 0.970033 -0.166989   1.11112 0.111588 0.000666667
 0.975301 -0.138941   1.10467 -0.0878858 0.000666667
 0.999143 -0.118355     1.086 0.0417748 0.000666667
 0.970186 -0.169754   1.11069 0.120654 0.000666667
  1.00992 -0.119427   1.11801 -0.00344992 0.000666667
 0.979111 -0.167688   1.11502 0.0596071 0.000666667
 0.978908 -0.146792   1.15537 -0.181554 0.000666667
  1.01195 -0.109239   1.12921 -0.0610354 0.000666667
 0.965202 -0.126996   1.14233 0.0620342 0.000666667
  1.00459 -0.101033   1.12145 0.0711933 0.000666667
 0.982095 -0.150248   1.11847 0.311757 0.000666667
 0.993213 -0.119934   1.13577 0.0785097 0.000666667
 0.998739 -0.111098   1.10223 0.0296896 0.000666667
 0.998924 -0.136346   1.13339 -0.142488 0.000666667
  0.93953 -0.118166   1.14388 0.417808 0.000666667
 0.982482 -0.119734   1.09214 0.014708 0.000666667
0.965998 -0.14621  1.09766 -0.212091 0.000666667
 0.96921 -0.10269   1.1414 0.25888 0.000666667
 0.976458 -0.162613   1.11087 0.154217 0.000666667
 0.997341 -0.134682   1.13141 -0.148636 0.000666667
 0.971361 -0.140335   1.11776 0.297632 0.000666667
 0.941881 -0.121966   1.10863 0.477907 0.000666667
  1.03877 -0.152214   1.19107 -0.297544 0.000666667
 0.947064 -0.192028   1.13573 -0.041231 0.000666667
0.978664 -0.15426  1.12258 0.252131 0.000666667
 0.973635 -0.139272   1.10311 -0.0788366 0.000666667
 0.977439 -0.151995   1.12101 0.179498 0.000666667
 0.960001 -0.136545   1.10602 0.271642 0.000666667
 0.958747 -0.138413   1.10111 -0.103177 0.000666667
 0.975687 -0.150275   1.11818 0.26939 0.000666667
 0.949839 -0.147806   1.09448 -0.100799 0.000666667
 0.976068 -0.144769   1.10583 0.150756 0.000666667
 0.986441 -0.134095   1.10689 0.15534 0.000666667
 0.951494 -0.171544   1.14978 -0.146203 0.000666667
 1.01932 -0.11977  1.11787 -0.153176 0.000666667
0.999872 -0.12616  1.09174 -0.0949592 0.000666667
 0.981559 -0.140164      1.11 0.158863 0.000666667
 0.988592 -0.122472   1.10265 0.118647 0.000666667
0.988644 -0.13264  1.11692 0.131544 0.000666667
 0.953368 -0.135082   1.08584 0.0401832 0.000666667
 0.968941 -0.126842    1.0992 0.229622 0.000666667
 0.994597 -0.169774   1.11902 -0.164494 0.000666667
 0.958987 -0.140234   1.14754 -0.0734096 0.000666667
 0.935523 -0.138399   1.15511 0.148265 0.000666667
0.989383 -0.14218  1.14237 -0.18582 0.000666667
 0.985239 -0.130748   1.10116 0.115627 0.000666667
0.989328 -0.11488  1.11802 0.135722 0.000666667
 0.976751 -0.117284   1.10133 0.11411 0.000666667
   1.01041 -0.0991722    1.13252 -0.0777221 0.000666667
  1.01164 -0.124336    1.1047 -0.110747 0.000666667
 0.995701 -0.172631   1.12727 -0.176549 0.000666667
 0.987752 -0.124868   1.10317 0.100303 0.000666667
 0.951867 -0.135308   1.08365 0.00981548 0.000666667
 0.990832 -0.149919   1.12293 0.0710177 0.000666667
0.965401 -0.13302  1.09945 0.155255 0.000666667
  0.99386 -0.135132   1.09705 -0.0105291 0.000666667
  0.99804 -0.137406   1.13246 -0.164584 0.000666667
 0.978607 -0.132995   1.12582 0.208711 0.000666667
   0.9719 -0.133853   1.08754 -0.156953 0.000666667
 0.956667 -0.120323   1.14198 0.22857 0.000666667
 0.990829 -0.150465   1.12122 0.0751692 0.000666667
 0.987267 -0.131759   1.09606 -0.0909144 0.000666667
 0.960387 -0.136391   1.10447 -0.0986147 0.000666667
 0.985006 -0.137539   1.10219 -0.230478 0.000666667
 0.940416 -0.137724   1.07988 0.26628 0.000666667
 0.946014 -0.160393   1.10508 -0.126117 0.000666667
 0.982082 -0.133241   1.13971 -0.173373 0.000666667
 0.955942 -0.147787   1.11516 0.431884 0.000666667
  1.00125 -0.137806    1.0982 -0.15867 0.000666667
 0.957974 -0.158736   1.10464 -0.13376 0.000666667
 0.941028 -0.142496   1.14671 0.166733 0.000666667
 0.980052 -0.132973    1.1384 -0.148675 0.000666667
 0.992465 -0.150159   1.12287 0.0844941 0.000666667
 0.954512 -0.140491   1.10617 -0.104095 0.000666667
 0.997213 -0.137025   1.10426 -0.0204595 0.000666667
 0.982177 -0.113882   1.11297 0.205243 0.000666667
 0.976711 -0.131053   1.12677 0.206385 0.000666667
 0.970661 -0.136215   1.10417 -0.0038084 0.000666667
 0.947571 -0.158899   1.10329 -0.128932 0.000666667
  1.01452 -0.122613    1.1055 -0.110413 0.000666667
0.971937 -0.15959  1.11648 0.16649 0.000666667
 0.994374 -0.138307   1.13984 -0.288693 0.000666667
  0.98642 -0.137088   1.10347 -0.214264 0.000666667
 0.951364 -0.169357   1.15052 -0.143663 0.000666667
  0.97428 -0.128761   1.13213 0.0857847 0.000666667
 0.960069 -0.128205   1.14436 0.263773 0.000666667
 0.976837 -0.116676   1.10321 0.163075 0.000666667
 0.957943 -0.141339   1.10686 -0.14802 0.000666667
 0.989031 -0.149493   1.11581 -0.00641077 0.000666667
 0.970028 -0.165469   1.12684 0.108527 0.000666667
 0.999361 -0.150474   1.07339 -0.12267 0.000666667
 0.987913 -0.152157   1.12451 0.126924 0.000666667
 0.988476 -0.117596   1.12301 0.177226 0.000666667
 0.988494 -0.176784   1.10689 -0.0783473 0.000666667
  0.973461 -0.0978816    1.11121 0.259384 0.000666667
 0.965592 -0.132201   1.15268 0.188535 0.000666667
 0.987368 -0.127309   1.13447 0.0661898 0.000666667
 0.991434 -0.121091   1.08549 0.00376387 0.000666667
0.977322 -0.15381  1.12233 0.23481 0.000666667
 0.984967 -0.129034   1.12886 0.119809 0.000666667
  1.00356 -0.100819   1.12159 0.0631167 0.000666667
  1.02038 -0.143103   1.12027 -0.117434 0.000666667
  0.982659 -0.0985377    1.13413 0.0948939 0.000666667
 0.997035 -0.132781   1.12265 0.0795084 0.000666667
0.982018 -0.13099  1.08905 0.00406147 0.000666667
  1.00746 -0.124355   1.15035 0.0295969 0.000666667
 0.979456 -0.143904   1.14999 -0.220858 0.000666667
 0.973574 -0.139626   1.10293 -0.0801511 0.000666667
 0.988035 -0.147183   1.11492 -0.0121713 0.000666667
0.989635 -0.12013  1.10645 0.100819 0.000666667
 0.942782 -0.139436   1.14386 0.228121 0.000666667
  0.988958 -0.0974493    1.11353 0.278009 0.000666667
 0.957433 -0.130823   1.10601 0.241491 0.000666667
 0.967545 -0.118149    1.0984 0.138724 0.000666667
 0.961226 -0.132781   1.10676 0.245299 0.000666667
0.969412 -0.16771  1.11192 0.128198 0.000666667
 0.981559 -0.127463   1.11919 0.240716 0.000666667
0.982575 -0.12792  1.11807 0.249515 0.000666667
  1.00119 -0.127007   1.08907 -0.07829 0.000666667
 0.989041 -0.162415   1.12338 0.105923 0.000666667
 0.972827 -0.152728   1.14803 -0.201599 0.000666667
  1.02146 -0.164886   1.10794 -0.387384 0.000666667
 0.999382 -0.117821   1.15007 0.097594 0.000666667
 0.958913 -0.130219   1.13936 0.050115 0.000666667
 0.994959 -0.155324   1.15605 -0.215148 0.000666667
  0.984114 -0.0869322    1.15608 0.212225 0.000666667
 0.973468 -0.161855   1.12345 0.187733 0.000666667
 0.949725 -0.134103   1.12867 0.311658 0.000666667
 0.999243 -0.078188   1.11869 0.173749 0.000666667
 0.988619 -0.147938   1.11508 -0.0174691 0.000666667
 0.987998 -0.144468   1.14284 -0.183967 0.000666667
 0.958905 -0.133137   1.10487 0.233102 0.000666667
 0.956567 -0.123147   1.14336 0.211181 0.000666667
 0.969718 -0.103103   1.14191 0.253741 0.000666667
 0.942198 -0.141137   1.14385 0.224068 0.000666667
 0.968986 -0.129245   1.13237 0.0494247 0.000666667
 0.969617 -0.159352    1.1169 0.148926 0.000666667
  0.99534 -0.168475   1.11819 -0.162266 0.000666667
 0.939027 -0.137926     1.079 0.291557 0.000666667
 0.977742 -0.143784   1.10805 0.161172 0.000666667
 0.997203 -0.172923   1.12672 -0.18334 0.000666667
 0.988283 -0.126552   1.13459 0.062705 0.000666667
 0.979954 -0.132769   1.13899 -0.187075 0.000666667
 0.998437 -0.136973   1.11098 -0.00473954 0.000666667
 0.987244 -0.144794   1.15479 -0.0549974 0.000666667
 0.978008 -0.154819   1.12283 0.236829 0.000666667
  1.00122 -0.136821    1.1274 -0.0426123 0.000666667
 0.958849 -0.171331   1.09221 -0.177089 0.000666667
 0.978401 -0.127088   1.08977 -0.135437 0.000666667
 0.991103 -0.144518   1.11229 0.0102145 0.000666667
  0.95149 -0.147075   1.09689 -0.109423 0.000666667
   0.9879 -0.176674   1.10843 -0.0609193 0.000666667
 0.974105 -0.135333   1.14736 -0.163261 0.000666667
  1.02061 -0.121613   1.11824 -0.127522 0.000666667
 0.990148 -0.130004   1.11848 0.127619 0.000666667
  1.00447 -0.144112   1.15653 0.0805931 0.000666667
 0.969607 -0.118573   1.09738 0.174716 0.000666667
 0.970651 -0.161008   1.09328 -0.209842 0.000666667
 0.996263 -0.136603   1.11118 0.000632339 0.000666667
 0.995428 -0.133189   1.09057 -0.0918387 0.000666667
 0.953582 -0.140097   1.14661 -0.0519155 0.000666667
0.960501 -0.12085  1.11685 0.329697 0.000666667
 0.956922 -0.122721   1.14409 0.232194 0.000666667
 0.99622 -0.13993  1.10685 -0.0306017 0.000666667
 0.984266 -0.161654    1.1157 0.0489063 0.000666667
 0.948544 -0.135774   1.12974 0.297342 0.000666667
 0.970512 -0.132227   1.10442 -0.155943 0.000666667
 0.997512 -0.127468   1.09948 -0.0314721 0.000666667
  0.99854 -0.110919   1.10382 0.0438416 0.000666667
  0.98267 -0.150413   1.11835 0.279533 0.000666667
0.976175 -0.1291 1.13089 0.128474 0.000666667
0.979457 -0.14284  1.11442 0.271662 0.000666667
 0.978101 -0.131196   1.10345 -0.0715756 0.000666667
 0.982262 -0.143138   1.15563 -0.192549 0.000666667
 0.992818 -0.124745   1.13897 0.0502813 0.000666667
 0.972674 -0.130775   1.09138 -0.158121 0.000666667
 0.940588 -0.117105   1.14251 0.404226 0.000666667
 0.968967 -0.161695   1.09361 -0.211597 0.000666667
 0.947829 -0.137066   1.09287 -0.103725 0.000666667
 0.946075 -0.148004   1.15323 -0.0843593 0.000666667
 0.993932 -0.138348   1.11618 0.205295 0.000666667
 0.958658 -0.120892   1.11755 0.336402 0.000666667
  1.00925 -0.150699    1.1156 -0.218813 0.000666667
 0.985836 -0.109381   1.09173 0.141302 0.000666667
0.998534 -0.1848 1.12806 -0.131765 0.000666667
 0.994888 -0.123786   1.11446 0.135839 0.000666667
 0.975364 -0.141533   1.11138 0.250934 0.000666667
  0.97744 -0.117802   1.10215 0.170111 0.000666667
 0.974072 -0.126011   1.10237 0.0774851 0.000666667
 0.987772 -0.152496   1.12805 -0.0466758 0.000666667
 0.975438 -0.118882   1.14025 0.20563 0.000666667
 0.997783 -0.172043   1.12692 -0.186614 0.000666667
  0.98087 -0.118472   1.13631 0.0587683 0.000666667
0.974909 -0.12865  1.13189 0.121943 0.000666667
 0.987395 -0.157796     1.113 -0.0775458 0.000666667
 0.994642 -0.139957   1.10883 -0.025148 0.000666667
 0.975928 -0.161608   1.11993 0.188895 0.000666667
 0.959729 -0.121548   1.11828 0.332343 0.000666667
   1.0091 -0.121547   1.11793 0.0129165 0.000666667
0.954596 -0.14071  1.10507 -0.121301 0.000666667
 0.967484 -0.114526   1.13951 0.18474 0.000666667
 0.929348 -0.131483    1.0988 0.0828612 0.000666667
 0.975342 -0.122837   1.14229 0.143095 0.000666667
 0.966457 -0.132373   1.08974 0.111104 0.000666667
 0.990201 -0.120984   1.08704 -0.00427444 0.000666667
 0.965778 -0.121078   1.13974 0.235725 0.000666667
 0.976091 -0.138512   1.10316 -0.00803944 0.000666667
  0.96081 -0.133102   1.10573 0.22001 0.000666667
    1.003 -0.142357   1.15542 0.0780648 0.000666667
 0.992349 -0.118791   1.13837 0.0689428 0.000666667
 0.989804 -0.157752   1.11378 -0.0766356 0.000666667
 0.982288 -0.119647   1.13695 0.0379485 0.000666667
  1.00826 -0.149907   1.11642 -0.223017 0.000666667
  1.02211 -0.119693   1.11892 -0.128941 0.000666667
0.994917 -0.1531 1.15919 -0.212123 0.000666667
   1.01142 -0.0966809    1.13235 -0.0653611 0.000666667
 0.999623 -0.140566   1.11949 0.0482302 0.000666667
  0.97725 -0.144298   1.10642 -0.0770826 0.000666667
0.962626 -0.11721  1.15672 0.224449 0.000666667
  0.96817 -0.132086   1.08942 -0.132288 0.000666667
  0.94824 -0.139577   1.09061 -0.0969156 0.000666667
0.950056 -0.14874  1.09625 -0.109912 0.000666667
 0.987104 -0.119798   1.10253 0.0719756 0.000666667
 0.972096 -0.144957   1.13754 -0.113965 0.000666667
  0.94709 -0.142992   1.09801 -0.125795 0.000666667
 0.997677 -0.125393   1.10099 -0.0308435 0.000666667
   0.9819 -0.114988   1.11147 0.214611 0.000666667
 0.980967 -0.127453   1.11497 0.236689 0.000666667
 0.962283 -0.133742   1.10528 0.23767 0.000666667
   1.0083 -0.138208   1.12047 0.00527299 0.000666667
 0.973791 -0.156291   1.15888 -0.0653326 0.000666667
 0.979667 -0.143746   1.11495 0.280549 0.000666667
 0.990843 -0.147763   1.11203 0.0579654 0.000666667
 0.955659 -0.122843   1.14208 0.233076 0.000666667
 0.965787 -0.145779   1.09868 -0.216463 0.000666667
 0.975539 -0.125129   1.10319 0.0487094 0.000666667
 0.986334 -0.118519   1.11963 0.158477 0.000666667
 0.963981 -0.135825     1.104 -0.0224298 0.000666667
  0.99526 -0.136343   1.09971 -0.00624303 0.000666667
 0.984994 -0.141565   1.10519 -0.178067 0.000666667
   0.9855 -0.120734   1.10231 0.0804857 0.000666667
 0.957618 -0.133127   1.09567 0.0196824 0.000666667
 0.959434 -0.147126   1.11531 0.430176 0.000666667
 0.976204 -0.154577   1.12158 0.190758 0.000666667
 0.984739 -0.129786    1.1041 0.125402 0.000666667
 0.950576 -0.159356   1.10534 -0.112153 0.000666667
 0.991212 -0.120068   1.10541 0.0934175 0.000666667
  1.0094 -0.14985  1.11732 -0.217175 0.000666667
 0.974062 -0.139476   1.10384 -0.0648359 0.000666667
 0.985965 -0.140977   1.10469 -0.185209 0.000666667
 0.976053 -0.129127   1.12996 0.102433 0.000666667
 0.952796 -0.138894   1.13698 -0.000762196 0.000666667
 0.999135 -0.184427   1.12817 -0.149871 0.000666667
 0.977603 -0.150538   1.11225 0.133521 0.000666667
  0.97211 -0.132881   1.09231 -0.174395 0.000666667
 0.951049 -0.147199   1.09606 -0.10384 0.000666667
 0.931812 -0.129058   1.09797 0.0881823 0.000666667
 0.948306 -0.191155   1.13531 -0.0458094 0.000666667
  0.92979 -0.151907    1.1305 0.399418 0.000666667
   0.9795 -0.148055   1.15758 -0.172345 0.000666667
 0.971698 -0.127269   1.11156 0.211877 0.000666667
 0.983152 -0.131532    1.0891 0.00866325 0.000666667
   1.0123 -0.133158   1.10813 -0.0415752 0.000666667
 0.955571 -0.139445   1.09682 -0.0799102 0.000666667
  0.98974 -0.171668      1.16 0.0365561 0.000666667
 0.949962 -0.147177   1.09508 -0.119281 0.000666667
 0.985471 -0.134084   1.10972 0.106439 0.000666667
  0.97712 -0.156897   1.14039 -0.286713 0.000666667
 0.981495 -0.113121   1.11286 0.200768 0.000666667
 1.00207 -0.10949  1.08426 0.0146004 0.000666667
 0.975503 -0.124388   1.10525 0.0655308 0.000666667
 0.979517 -0.162284   1.11578 0.177028 0.000666667
 0.940439 -0.136705   1.07856 0.265344 0.000666667
 0.989529 -0.117101   1.11698 0.152685 0.000666667
 0.958433 -0.147332    1.1152 0.437111 0.000666667
 0.969159 -0.135031   1.09734 -0.20691 0.000666667
 0.956427 -0.132893   1.09735 0.20947 0.000666667
 0.990546 -0.130249   1.08474 -0.100053 0.000666667
 0.994563 -0.150219   1.10644 -0.0143446 0.000666667
  0.97452 -0.143187   1.13821 -0.126334 0.000666667
   1.0079 -0.137648   1.11888 -0.023082 0.000666667
0.975712 -0.13822  1.10321 -0.00137826 0.000666667
  1.00334 -0.159964   1.11628 -0.181972 0.000666667
  1.01065 -0.108655   1.12892 -0.0465495 0.000666667
 0.990105 -0.149466   1.11666 -0.0413838 0.000666667
 0.954517 -0.143508   1.10793 -0.137185 0.000666667
 0.971958 -0.138914   1.11111 0.266894 0.000666667
  0.98071 -0.116469   1.08858 0.0994147 0.000666667
  0.97733 -0.157324   1.14207 -0.288295 0.000666667
 0.977083 -0.143196   1.10585 0.136712 0.000666667
0.966523 -0.13943  1.15766 0.213845 0.000666667
 0.976574 -0.117448    1.1401 0.193104 0.000666667
 0.973745 -0.122753   1.14278 0.150445 0.000666667
  1.00864 -0.136404   1.11915 -0.0104769 0.000666667
 0.987656 -0.153221   1.12359 0.118003 0.000666667
 0.991521 -0.163198   1.12323 0.115546 0.000666667
 0.982707 -0.132449   1.09059 0.00245131 0.000666667
  0.97108 -0.132223   1.09089 -0.158226 0.000666667
 0.976168 -0.127018    1.1321 0.121064 0.000666667
 0.967327 -0.163753   1.11275 0.165007 0.000666667
 0.967304 -0.144254   1.15134 0.243615 0.000666667
 0.987531 -0.148823   1.11461 -0.0219034 0.000666667
 0.989613 -0.151151   1.10733 0.183406 0.000666667
 0.993309 -0.151904   1.10567 -0.00795597 0.000666667
  0.96065 -0.102948    1.1338 0.293559 0.000666667
  0.97356 -0.129347   1.14523 0.101971 0.000666667
 0.929016 -0.151363    1.1307 0.399247 0.000666667
 0.962078 -0.133684   1.13382 0.199153 0.000666667
0.981435 -0.10043  1.09805 0.11419 0.000666667
  1.02329 -0.163113   1.10886 -0.389633 0.000666667
 0.973728 -0.128925   1.13051 0.106353 0.000666667
  1.00379 -0.150866   1.12121 -0.113201 0.000666667
0.969881 -0.13076  1.13407 0.0229368 0.000666667
 0.959058 -0.129474   1.14864 0.270905 0.000666667
 0.968112 -0.164924   1.11381 0.151042 0.000666667
 0.983437 -0.116099   1.09822 0.0220504 0.000666667
 0.972428 -0.128043   1.11335 0.224241 0.000666667
   1.0089 -0.119751   1.11643 0.0120608 0.000666667
  1.00593 -0.100156   1.12028 0.0771986 0.000666667
 0.960791 -0.110552    1.1126 0.294936 0.000666667
 0.996434 -0.130404   1.09237 -0.0711862 0.000666667
 0.966463 -0.150767   1.10719 -0.214134 0.000666667
 0.982134 -0.133031   1.09065 0.0121701 0.000666667
 0.996088 -0.121469   1.11319 0.143134 0.000666667
 0.982076 -0.127021   1.11807 0.247452 0.000666667
  1.00071 -0.137254   1.12833 -0.0349994 0.000666667
 0.949007 -0.149613    1.1151 0.487833 0.000666667
 1.00691 -0.12197  1.15219 0.0375034 0.000666667
   1.01221 -0.0972852    1.13257 -0.0585439 0.000666667
 0.998651 -0.117185    1.0878 0.0261187 0.000666667
 0.969157 -0.155263    1.0916 -0.295278 0.000666667
 0.956438 -0.120515    1.1459 0.238338 0.000666667
 0.959289 -0.131284   1.10599 0.231724 0.000666667
 0.970513 -0.164837    1.1276 0.0986836 0.000666667
 0.972592 -0.128665   1.14523 0.0994887 0.000666667
 0.989986 -0.119784   1.08484 -0.00793518 0.000666667
 0.975357 -0.139921   1.11133 0.243716 0.000666667
 0.95838 -0.13904   1.0995 -0.0883047 0.000666667
  0.98104 -0.152434   1.11755 0.290456 0.000666667
 0.976921 -0.146787   1.10553 -0.0711238 0.000666667
0.975733 -0.13018  1.14088 0.0562243 0.000666667
 0.976545 -0.141245   1.10652 0.140245 0.000666667
   0.9645 -0.126726    1.0857 0.199361 0.000666667
 0.999169 -0.185306   1.12865 -0.130399 0.000666667
  0.980015 -0.0966721    1.13514 0.13573 0.000666667
 0.989911 -0.097106     1.116 0.256066 0.000666667
 0.972294 -0.151315    1.1098 0.155308 0.000666667
 0.969716 -0.137046   1.10419 0.0229699 0.000666667
  1.00068 -0.132796   1.10005 -0.205639 0.000666667
 0.949573 -0.159923    1.1041 -0.103732 0.000666667
   0.9668 -0.121337   1.13915 0.233461 0.000666667
 0.981713 -0.145578   1.15331 -0.191118 0.000666667
 0.994455 -0.162939   1.11934 -0.109751 0.000666667
 0.964336 -0.130577   1.09052 0.116343 0.000666667
 0.988805 -0.161839   1.14177 -0.329171 0.000666667
  1.00852 -0.125283   1.12666 -0.0235574 0.000666667
 0.960704 -0.133132   1.10481 0.237913 0.000666667
 0.976484 -0.118339   1.13869 0.228958 0.000666667
 0.943796 -0.145682   1.09886 -0.135844 0.000666667
 0.968353 -0.104392   1.08396 0.24174 0.000666667
  1.00678 -0.120891   1.11955 -0.00362566 0.000666667
 0.988166 -0.132296   1.12341 0.181137 0.000666667
 0.989324 -0.142245     1.155 0.096446 0.000666667
 0.955363 -0.134068   1.09986 0.212448 0.000666667
 0.960507 -0.100862   1.13432 0.274111 0.000666667
  1.02018 -0.141957   1.11946 -0.12443 0.000666667
 0.986711 -0.120681   1.10047 0.0798324 0.000666667
 0.983689 -0.133107   1.09043 0.0047879 0.000666667
 0.988427 -0.134493   1.10952 0.155021 0.000666667
 0.971043 -0.129105   1.13318 0.0503458 0.000666667
  1.03097 -0.127172   1.08827 -0.262825 0.000666667
 0.942775 -0.133081   1.08727 0.145057 0.000666667
  0.97185 -0.128601   1.14703 0.105477 0.000666667
 0.989081 -0.158156   1.11271 -0.0654116 0.000666667
  0.95973 -0.136514   1.10479 0.256941 0.000666667
 0.968841 -0.160923   1.09365 -0.236457 0.000666667
 0.977293 -0.154708   1.12234 0.253755 0.000666667
  0.981467 -0.0990416    1.13202 0.105663 0.000666667
 0.996512 -0.136583   1.11272 8.36171e-05 0.000666667
 0.960303 -0.132615   1.10431 0.232873 0.000666667
 0.972173 -0.142178   1.11955 0.29575 0.000666667
  1.01168 -0.122958   1.10469 -0.0884441 0.000666667
 0.973278 -0.156361   1.15773 -0.0715284 0.000666667
  0.98913 -0.152879   1.11197 0.0614987 0.000666667
 0.982428 -0.120029   1.13701 0.056105 0.000666667
 0.990973 -0.149107   1.12137 0.064215 0.000666667
  1.02014 -0.142346   1.11948 -0.126213 0.000666667
    1.0022 -0.0986511    1.12064 0.0595809 0.000666667
  1.00827 -0.126718   1.12844 -0.0212661 0.000666667
 0.989436 -0.158464   1.11492 -0.0567259 0.000666667
 0.991815 -0.122885   1.11306 0.14154 0.000666667
 0.986951 -0.153557   1.11103 0.0308584 0.000666667
  0.95748 -0.133822   1.13477 0.154241 0.000666667
 0.966568 -0.142481    1.1564 0.213313 0.000666667
 0.931248 -0.130498   1.09841 0.0785521 0.000666667
 0.978858 -0.126825   1.08905 -0.141906 0.000666667
 0.971525 -0.135828   1.14896 0.0989193 0.000666667
 0.964514 -0.127054   1.08488 0.191245 0.000666667
 0.987586 -0.151514   1.14613 -0.271676 0.000666667
 0.974059 -0.146997   1.10576 0.0470749 0.000666667
0.961275 -0.13631  1.10569 0.230915 0.000666667
 0.962038 -0.134063   1.13539 0.194075 0.000666667
 0.968188 -0.101955   1.14332 0.245866 0.000666667
 0.985018 -0.132058   1.09351 -0.250255 0.000666667
 0.962201 -0.103363   1.13406 0.294536 0.000666667
 0.958708 -0.131489   1.10482 0.230195 0.000666667
 0.941167 -0.140871   1.14478 0.239857 0.000666667
0.963189 -0.13266  1.10734 0.244007 0.000666667
 0.959921 -0.102196   1.13421 0.274267 0.000666667
 0.973465 -0.141713   1.11831 0.284133 0.000666667
 0.959516 -0.130653   1.14753 0.278625 0.000666667
 0.982693 -0.115439   1.09702 0.00336671 0.000666667
 0.974758 -0.160268   1.12185 0.180828 0.000666667
 0.998235 -0.112252   1.10351 0.0212251 0.000666667
 0.974006 -0.145324   1.10621 0.0698209 0.000666667
   0.98397 -0.0869401    1.15705 0.188834 0.000666667
 0.985955 -0.131546   1.09368 -0.236117 0.000666667
 0.975639 -0.125418   1.10418 0.0639844 0.000666667
0.987675 -0.15259  1.12713 -0.0472676 0.000666667
 0.971395 -0.152895   1.10766 0.169775 0.000666667
 0.985687 -0.116243   1.12115 0.176987 0.000666667
 0.986935 -0.138421   1.10206 -0.228391 0.000666667
 0.996947 -0.134886   1.13307 -0.153128 0.000666667
 0.970004 -0.134125   1.10294 0.0335385 0.000666667
  1.00012 -0.187913   1.12878 -0.125626 0.000666667
  1.00045 -0.185034   1.12827 -0.13039 0.000666667
 0.993753 -0.130917     1.091 -0.0626675 0.000666667
  1.00226 -0.134903   1.12619 -0.0453463 0.000666667
 0.971499 -0.158062   1.15838 -0.0800325 0.000666667
 0.985373 -0.135514   1.10252 -0.230987 0.000666667
 0.939756 -0.117581   1.14355 0.42222 0.000666667
 0.987888 -0.147125   1.11614 -0.0196258 0.000666667
 0.967166 -0.138278   1.09905 0.0960862 0.000666667
 0.981835 -0.115165   1.11174 0.217822 0.000666667
 0.990469 -0.159184   1.11345 -0.0590756 0.000666667
 0.975648 -0.118046    1.1416 0.20341 0.000666667
  1.00055 -0.185416   1.12872 -0.142119 0.000666667
 0.955498 -0.121726   1.14344 0.220049 0.000666667
 0.934825 -0.130469   1.14287 0.217929 0.000666667
 0.966411 -0.128123   1.14318 0.0547584 0.000666667
  0.94506 -0.144031   1.09847 -0.152342 0.000666667
  0.97937 -0.143289   1.10674 0.161456 0.000666667
 0.980231 -0.162547   1.11597 0.19185 0.000666667
 0.941078 -0.149997   1.10767 0.0742741 0.000666667
  1.02271 -0.164717   1.10997 -0.397963 0.000666667
 0.986557 -0.128854    1.1031 0.113481 0.000666667
 0.95992 -0.13241  1.10673 0.244557 0.000666667
  1.02345 -0.162279   1.10886 -0.37945 0.000666667
 0.959186 -0.131768   1.10803 0.233154 0.000666667
 0.950696 -0.171161   1.15013 -0.140107 0.000666667
 0.973922 -0.138113   1.14562 -0.166026 0.000666667
 0.960302 -0.132919    1.1335 0.205387 0.000666667
 0.979334 -0.143644   1.15061 -0.198798 0.000666667
 0.951725 -0.149662    1.0886 -0.106618 0.000666667
0.961043 -0.12976  1.13834 0.0445044 0.000666667
 0.960149 -0.133556   1.10581 0.244317 0.000666667
 0.998236 -0.132763   1.11987 0.0860032 0.000666667
 0.941999 -0.117235   1.14235 0.415682 0.000666667
 0.977065 -0.132325   1.12752 0.204494 0.000666667
0.979044 -0.15194    1.124 0.258264 0.000666667
 0.975713 -0.141068   1.11058 0.260104 0.000666667
0.981869 -0.11678  1.08954 0.0936608 0.000666667
 0.940396 -0.116627   1.14629 0.400214 0.000666667
 0.999859 -0.137706   1.12831 -0.048679 0.000666667
 0.953918 -0.142013   1.14621 -0.0363337 0.000666667
 1.02105 -0.14258  1.11927 -0.109267 0.000666667
 0.995391 -0.153923   1.15645 -0.226341 0.000666667
 0.976908 -0.132816   1.14949 0.122316 0.000666667
 0.99735 -0.11293  1.10381 0.0189593 0.000666667
 0.999944 -0.132391   1.09796 -0.184483 0.000666667
0.963091 -0.12505  1.14889 0.162695 0.000666667
 0.960441 -0.133975   1.09897 0.0244244 0.000666667
  1.03144 -0.128364    1.0875 -0.272433 0.000666667
 0.982373 -0.152015   1.12822 0.0794582 0.000666667
 0.978186 -0.147738   1.15556 -0.190029 0.000666667
  1.00125 -0.126932   1.08912 -0.109644 0.000666667
 0.968297 -0.132356   1.08937 -0.137636 0.000666667
   1.01184 -0.0985726    1.13071 -0.0693174 0.000666667
 0.971098 -0.144546   1.13729 -0.103534 0.000666667
  0.988422 -0.0973709    1.11105 0.266797 0.000666667
 0.971812 -0.133676   1.10374 -0.149492 0.000666667
  1.00232 -0.158842   1.11712 -0.167376 0.000666667
 0.973296 -0.128592   1.10268 0.0869564 0.000666667
 0.978541 -0.151417   1.11112 0.130365 0.000666667
0.981428 -0.14933   1.1199 0.288892 0.000666667
  0.98599 -0.141886    1.1435 -0.195179 0.000666667
 0.998891 -0.116653   1.08742 0.0132419 0.000666667
 0.964775 -0.132968   1.08807 0.00714858 0.000666667
  0.97193 -0.132515   1.09039 -0.154835 0.000666667
 0.990487 -0.129662   1.08304 -0.0984858 0.000666667
  0.99353 -0.162194   1.11799 -0.120155 0.000666667
 0.957428 -0.134272   1.10257 0.0204526 0.000666667
 0.977301 -0.151998   1.12212 0.177805 0.000666667
  0.986628 -0.0876474    1.15424 0.193976 0.000666667
 0.975593 -0.146928    1.1173 0.267666 0.000666667
 0.956922 -0.129729   1.10504 0.254958 0.000666667
 0.996459 -0.131501   1.09185 -0.0690759 0.000666667
   1.00239 -0.0999716    1.12114 0.0899722 0.000666667
 0.974048 -0.140552   1.11198 0.239974 0.000666667
  0.95226 -0.155539   1.09804 -0.11421 0.000666667
 0.967353 -0.141971   1.15493 0.249583 0.000666667
 0.980737 -0.124697   1.13802 0.149266 0.000666667
0.973061 -0.15735  1.10676 0.125485 0.000666667
 0.961822 -0.129526   1.13993 0.0537472 0.000666667
  1.02029 -0.142274   1.12142 -0.11579 0.000666667
0.980742 -0.1281 1.11627 0.238879 0.000666667
 0.980893 -0.117821   1.13607 0.039184 0.000666667
 0.975024 -0.144099   1.10397 -0.087384 0.000666667
  0.97329 -0.138932   1.10283 -0.104957 0.000666667
 0.929312 -0.150355   1.13137 0.412097 0.000666667
  1.00516 -0.144083   1.15805 -0.0602016 0.000666667
0.990928 -0.13313  1.13123 -0.0423533 0.000666667
  0.98425 -0.154899   1.11776 -0.0390677 0.000666667
  1.00422 -0.131314   1.14539 -0.190784 0.000666667
 0.997882 -0.116878   1.08891 0.0213592 0.000666667
  0.98275 -0.115759    1.0979 0.016499 0.000666667
 0.959816 -0.139632   1.14847 -0.0721746 0.000666667
 0.991861 -0.164232   1.13102 -0.355786 0.000666667
 0.987409 -0.178553   1.10689 -0.0746927 0.000666667
 0.979082 -0.150833   1.12391 0.255765 0.000666667
  1.02585 -0.131291   1.09638 -0.203773 0.000666667
   1.01145 -0.0968324    1.13317 -0.0736313 0.000666667
  1.01176 -0.111223   1.12853 -0.0572718 0.000666667
 0.949828 -0.148673   1.10038 -0.157258 0.000666667
 0.953517 -0.142084   1.14585 -0.0482654 0.000666667
 0.976048 -0.150621   1.14686 -0.221043 0.000666667
   1.0403 -0.153102   1.18816 -0.297693 0.000666667
 0.965035 -0.141613   1.15714 0.217379 0.000666667
  0.94661 -0.161392   1.10434 -0.0986524 0.000666667
 0.968111 -0.137967   1.09928 0.115205 0.000666667
 0.954423 -0.119688    1.1425 0.23857 0.000666667
  0.97375 -0.127875   1.10191 0.0959669 0.000666667
 0.955323 -0.131095    1.0942 0.00250288 0.000666667
 0.989947 -0.170887   1.16064 0.0579987 0.000666667
 0.978701 -0.151939   1.11357 0.138343 0.000666667
 0.976613 -0.133348   1.15086 0.133707 0.000666667
 0.954578 -0.142511   1.10463 -0.110694 0.000666667
 0.988484 -0.153448    1.1603 0.241724 0.000666667
 0.941198 -0.122728   1.11133 0.459009 0.000666667
 0.954982 -0.129637   1.09187 0.250906 0.000666667
 0.959605 -0.130101   1.14766 0.289088 0.000666667
  1.00153 -0.160181   1.11661 -0.183993 0.000666667
 0.955693 -0.137968   1.09579 -0.0798442 0.000666667
 0.950334 -0.147686   1.08745 -0.0931415 0.000666667
 0.975703 -0.150008   1.10413 0.0633812 0.000666667
 0.969473 -0.145892   1.12691 0.157823 0.000666667
 0.939775 -0.143966   1.14758 0.180003 0.000666667
 0.967965 -0.133384    1.1008 -0.0159261 0.000666667
0.974217 -0.14708  1.10728 0.072223 0.000666667
 0.972652 -0.142415   1.11871 0.297183 0.000666667
 0.988887 -0.133557   1.13009 -0.0470913 0.000666667
  1.00194 -0.159521   1.11624 -0.19589 0.000666667
 0.970292 -0.118888   1.09911 0.148212 0.000666667
 0.988539 -0.177416   1.10678 -0.0623687 0.000666667
 0.984871 -0.130785   1.09134 0.00542718 0.000666667
 0.954747 -0.132169    1.0971 0.202191 0.000666667
   0.9902 -0.143141   1.11202 -0.0173875 0.000666667
  1.02361 -0.164582   1.11026 -0.396754 0.000666667
 0.982986 -0.150623   1.12799 0.0915432 0.000666667
 0.942756 -0.138397   1.07763 0.262954 0.000666667
 0.969795 -0.145384   1.10609 0.313987 0.000666667
 0.990743 -0.126035   1.13907 0.0668 0.000666667
0.973214 -0.13042  1.15071 -0.0558366 0.000666667
0.989834 -0.1437 1.14203 -0.195099 0.000666667
  1.03894 -0.153843   1.18987 -0.309787 0.000666667
 0.987426 -0.135907   1.10821 0.140509 0.000666667
 0.967245 -0.166006    1.1135 0.147422 0.000666667
 0.992227 -0.144457   1.11319 -0.0206108 0.000666667
 0.988031 -0.130573   1.11671 0.131254 0.000666667
 0.968606 -0.118439   1.09856 0.144729 0.000666667
 0.969482 -0.129125   1.13503 0.0273964 0.000666667
  0.986608 -0.0728395    1.11113 0.165344 0.000666667
  0.95202 -0.155815   1.09822 -0.133567 0.000666667
 0.959667 -0.139042   1.10033 -0.0920495 0.000666667
 0.972955 -0.144549   1.13661 -0.130315 0.000666667
0.966909 -0.16532  1.11365 0.148108 0.000666667
 0.999633 -0.137525   1.12918 -0.0462671 0.000666667
  0.981044 -0.0977618    1.13199 0.126113 0.000666667
 0.954524 -0.128617   1.08943 0.256085 0.000666667
 0.989055 -0.131546   1.12305 0.174722 0.000666667
 0.971785 -0.156334   1.10692 0.12412 0.000666667
 0.973961 -0.126797   1.10498 0.104682 0.000666667
0.975534 -0.12114  1.14251 0.141893 0.000666667
 0.966524 -0.151122   1.10753 -0.209865 0.000666667
 0.973784 -0.138755   1.10407 -0.0981817 0.000666667
 0.973405 -0.116479   1.13926 0.199552 0.000666667
 0.953112 -0.122655   1.14277 0.233511 0.000666667
 0.980931 -0.152383   1.11795 0.299353 0.000666667
 0.989472 -0.119921   1.10172 0.0875112 0.000666667
 0.959657 -0.141768   1.14648 -0.0785244 0.000666667
   1.0023 -0.117684   1.12316 -0.00492088 0.000666667
 0.975745 -0.140934   1.10981 0.223021 0.000666667
 0.962243 -0.105364   1.14955 0.254221 0.000666667
 0.962158 -0.132182   1.13503 0.213994 0.000666667
 0.989027 -0.113763   1.11719 0.143411 0.000666667
 0.990695 -0.170927   1.15941 0.0354618 0.000666667
 0.998037 -0.112211   1.10372 0.0435959 0.000666667
 0.969557 -0.119983   1.09934 0.14266 0.000666667
 0.980767 -0.141087   1.11295 0.272515 0.000666667
 0.957017 -0.133404   1.10066 0.0319565 0.000666667
 0.950231 -0.137963   1.15197 -0.052908 0.000666667
 0.947654 -0.148175   1.15435 -0.078261 0.000666667
 0.990134 -0.154059   1.16075 0.211721 0.000666667
 0.974167 -0.127687   1.10492 0.0822279 0.000666667
 0.975016 -0.153741   1.14534 -0.205475 0.000666667
 0.976281 -0.157502    1.1418 -0.272448 0.000666667
 0.998396 -0.133784     1.099 -0.193052 0.000666667
 0.981068 -0.134032   1.14083 -0.160227 0.000666667
 0.989854 -0.150183   1.11478 -0.030906 0.000666667
  1.01059 -0.115372   1.08004 -0.0302319 0.000666667
 0.999952 -0.110824   1.08425 -0.0214629 0.000666667
   1.0024 -0.117512   1.12443 -0.00231745 0.000666667
 0.994743 -0.127932   1.13848 0.0647272 0.000666667
  1.00198 -0.132513   1.10063 -0.197938 0.000666667
 0.987177 -0.146126   1.15351 -0.038109 0.000666667
 0.999102 -0.114966   1.08079 0.0163831 0.000666667
 0.978089 -0.152021   1.12229 0.237563 0.000666667
 0.994601 -0.138936   1.10634 -0.0263834 0.000666667
 0.977782 -0.131452   1.10295 -0.0699905 0.000666667
  0.98787 -0.157291   1.11262 -0.0726208 0.000666667
  0.94403 -0.139813   1.14481 0.217673 0.000666667
 0.979821 -0.127459   1.08817 -0.130517 0.000666667
 0.958021 -0.121734   1.11642 0.347072 0.000666667
 0.949279 -0.159411   1.10219 -0.117146 0.000666667
 0.955165 -0.134565   1.10308 0.0174706 0.000666667
 0.975873 -0.133536   1.12784 0.22093 0.000666667
0.969576 -0.13612  1.10362 -0.131722 0.000666667
 0.975715 -0.131672   1.12493 0.225761 0.000666667
 0.944382 -0.147931   1.15358 -0.0867786 0.000666667
 0.966844 -0.131565   1.10001 0.146085 0.000666667
  1.00165 -0.138065    1.0987 -0.174076 0.000666667
  1.00534 -0.127579   1.14506 -0.197123 0.000666667
 0.978897 -0.126984   1.08915 -0.131586 0.000666667
  1.01081 -0.149087   1.11609 -0.216903 0.000666667
 0.958431 -0.146542   1.11491 0.423756 0.000666667
 0.977886 -0.157956   1.14075 -0.294953 0.000666667
  0.95715 -0.139569   1.10687 -0.115116 0.000666667
  1.00004 -0.137539   1.12868 -0.0412722 0.000666667
 0.95605 -0.13529  1.10153 0.0294275 0.000666667
   1.0031 -0.137256   1.09966 -0.163996 0.000666667
 0.979944 -0.156175   1.14086 -0.27014 0.000666667
 0.960181 -0.135421   1.09936 0.0350253 0.000666667
 0.994347 -0.152931   1.15637 -0.2322 0.000666667
 0.973925 -0.146661   1.10456 0.060037 0.000666667
  0.99933 -0.126782   1.08854 -0.0915324 0.000666667
 0.941256 -0.141899   1.14441 0.223817 0.000666667
 0.988228 -0.178134   1.10757 -0.0622789 0.000666667
  1.00228 -0.119293   1.12425 -0.0108307 0.000666667
 0.955642 -0.139191   1.09685 -0.0785329 0.000666667
 0.983327 -0.130371   1.09193 0.00047266 0.000666667
 0.948307 -0.161025   1.10469 -0.116002 0.000666667
 0.954105 -0.141668   1.10592 -0.112794 0.000666667
 0.977998 -0.133794   1.15102 0.120367 0.000666667
 0.985365 -0.108798   1.09004 0.160649 0.000666667
 0.959214 -0.137927   1.10355 -0.0795259 0.000666667
 0.955553 -0.140135   1.10254 -0.0892927 0.000666667
  0.98847 -0.158446   1.11244 -0.0684591 0.000666667
 0.955023 -0.131809   1.09481 0.0047706 0.000666667
 0.959837 -0.135961    1.1043 -0.0908553 0.000666667
 0.997763 -0.152378    1.0734 -0.130608 0.000666667
 0.960947 -0.132303   1.13961 0.0294989 0.000666667
 0.974544 -0.146774   1.10526 0.0539263 0.000666667
  0.94992 -0.150351   1.11616 0.473878 0.000666667
 0.988302 -0.152945   1.16069 0.225742 0.000666667
 0.976586 -0.131723   1.13835 0.0729142 0.000666667
  0.94042 -0.142001   1.14686 0.181335 0.000666667
 0.980555 -0.163316   1.11524 0.0615414 0.000666667
  0.98892 -0.134086   1.09534 -0.101543 0.000666667
 0.967973 -0.120047   1.09811 0.137005 0.000666667
 0.976278 -0.136404   1.11223 0.248323 0.000666667
  0.98479 -0.109965   1.09016 0.15358 0.000666667
  0.99815 -0.137451   1.11198 -0.0233757 0.000666667
 0.975621 -0.117247   1.13906 0.219386 0.000666667
 0.967662 -0.163508   1.09643 -0.224121 0.000666667
 0.972827 -0.157374    1.1172 0.181121 0.000666667
0.966427 -0.13254  1.10062 0.147584 0.000666667
 0.990229 -0.152159   1.12349 0.13231 0.000666667
 0.988582 -0.132226   1.09543 -0.0856722 0.000666667
 0.975234 -0.133103   1.13679 0.0669602 0.000666667
 0.967516 -0.106994   1.08553 0.247434 0.000666667
 0.987213 -0.151217    1.1126 -0.0420921 0.000666667
 0.959485 -0.132952   1.10888 0.258724 0.000666667
 0.986492 -0.143389   1.14365 -0.212075 0.000666667
 0.999043 -0.126452   1.09081 -0.0880995 0.000666667
 0.997076 -0.136079   1.11354 0.00393208 0.000666667
  0.987161 -0.0718285    1.11318 0.169675 0.000666667
 0.980051 -0.164695   1.11388 0.0548997 0.000666667
0.991953 -0.13072  1.13133 -0.0254335 0.000666667
 0.999957 -0.112635   1.10329 0.00699905 0.000666667
 0.946631 -0.137987   1.13304 0.103236 0.000666667


==> output_ims_seed52_withold_top/count_action_1.txt <==
9.18163
 0.983168 -0.176233   1.10653 0.101013 0.000666667
  1.00369 -0.141714   1.10864 -0.0740696 0.000666667
 0.963312 -0.131949   1.10556 0.228994 0.000666667
  1.02044 -0.119088   1.11852 -0.0916242 0.000666667
 0.978929 -0.143069   1.11218 0.241996 0.000666667
  1.01681 -0.139354   1.13507 -0.180952 0.000666667
 0.982735 -0.162797   1.11894 0.187226 0.000666667
0.978871 -0.14883  1.11441 0.128947 0.000666667
  0.97838 -0.143635   1.10773 0.141044 0.000666667
 0.991665 -0.136046   1.10824 0.061854 0.000666667
 0.977415 -0.130392   1.12517 0.217667 0.000666667
   1.0252 -0.162567   1.11075 -0.389561 0.000666667
 0.988462 -0.175041   1.10588 -0.0776957 0.000666667
 0.97448 -0.16344  1.12043 0.188606 0.000666667
 0.977264 -0.119253   1.10345 0.181662 0.000666667
0.971623 -0.15255   1.1103 0.164439 0.000666667
  1.00116 -0.118504   1.12491 -3.15667e-05 0.000666667
   1.0063 -0.139397    1.1197 -0.0302861 0.000666667
   1.0124 -0.160755   1.11807 -0.255677 0.000666667
  0.99129 -0.119379   1.10849 0.0981892 0.000666667
  0.97142 -0.126451   1.11166 0.236673 0.000666667
   0.99696 -0.0775004    1.11755 0.154158 0.000666667
   0.97288 -0.0979257    1.10977 0.262492 0.000666667
  1.00673 -0.121013   1.11882 -0.00257616 0.000666667
 0.978236 -0.154029   1.12584 0.228754 0.000666667
  1.00894 -0.131324   1.10682 -0.047315 0.000666667
 0.980033 -0.149294   1.12288 0.249327 0.000666667
 1.01675 -0.16353  1.11198 -0.285344 0.000666667
 0.991125 -0.163067   1.12251 0.102863 0.000666667
   1.00407 -0.0961638     1.1096 0.0156745 0.000666667
 0.984016 -0.161214   1.11663 0.0414166 0.000666667
 1.00839 -0.12755  1.12719 -0.0373777 0.000666667
 0.998434 -0.139751   1.10692 -0.0334306 0.000666667
  1.03249 -0.127021   1.08595 -0.279854 0.000666667
 0.989899 -0.124565   1.10377 0.112108 0.000666667
 0.991857 -0.148721   1.11615 -0.00955568 0.000666667
  1.00015 -0.112073    1.1058 0.0476253 0.000666667
 0.976833 -0.153484   1.12194 0.197519 0.000666667
 0.961672 -0.135668   1.10853 0.275949 0.000666667
  1.01218 -0.122658   1.10455 -0.12166 0.000666667
 0.989059 -0.128444   1.12463 0.159312 0.000666667
  0.99963 -0.183727   1.12909 -0.129312 0.000666667
 0.989792 -0.149776   1.12333 0.0923022 0.000666667
 0.95744 -0.12946  1.10514 0.24596 0.000666667
 0.996438 -0.141598   1.11817 0.0315474 0.000666667
 0.991921 -0.145071   1.10988 -0.00970053 0.000666667
 0.988983 -0.146868   1.11443 0.0222087 0.000666667
 0.988327 -0.154122   1.12497 0.130213 0.000666667
  1.02818 -0.130425   1.09629 -0.206813 0.000666667
 1.02084 -0.14384  1.11937 -0.109617 0.000666667
 0.971832 -0.158041   1.11659 0.170653 0.000666667
0.961415 -0.1335 1.10882 0.223736 0.000666667
 0.987672 -0.155059   1.11555 0.0554031 0.000666667
 0.995286 -0.136362     1.111 -0.0136325 0.000666667
 0.982211 -0.138556   1.10962 0.149987 0.000666667
 0.986182 -0.134054    1.1101 0.0972359 0.000666667
 0.997375 -0.170834   1.12772 -0.170914 0.000666667
  1.00986 -0.112105      1.13 -0.037215 0.000666667
 0.985369 -0.150487   1.12243 0.0534372 0.000666667
  1.00086 -0.142208   1.10795 -0.0413975 0.000666667
  1.02288 -0.131926   1.09382 -0.192403 0.000666667
 0.980663 -0.153914   1.12212 0.248333 0.000666667
0.992456 -0.11905  1.10446 0.110049 0.000666667
  0.95821 -0.124064   1.12823 0.338474 0.000666667
 0.96995 -0.12651  1.11389 0.236399 0.000666667
 0.997448 -0.137567    1.1046 0.0192464 0.000666667
 0.972765 -0.151432    1.1064 0.183788 0.000666667
 0.987784 -0.153438   1.11289 0.0524675 0.000666667
 0.990747 -0.148285   1.12188 0.0577068 0.000666667
0.977981 -0.16174  1.11568 0.181479 0.000666667
 0.998052 -0.141845   1.10577 -0.0203677 0.000666667
0.981299 -0.14247  1.10799 0.171957 0.000666667
 0.989805 -0.116458   1.10526 0.0757372 0.000666667
 0.999989 -0.174075   1.12785 -0.181003 0.000666667
0.972638 -0.12731  1.11069 0.205376 0.000666667
 0.989339 -0.135357   1.10634 0.0671284 0.000666667
  0.99227 -0.146488   1.12148 0.0847993 0.000666667
0.987278 -0.12671  1.10318 0.150345 0.000666667
  1.00138 -0.139636   1.10488 -0.047743 0.000666667
  1.01095 -0.111697   1.12946 -0.0471524 0.000666667
 0.982071 -0.150153   1.12664 0.100787 0.000666667
  0.99805 -0.171699   1.12798 -0.186581 0.000666667
  0.98328 -0.152764   1.12701 0.10066 0.000666667
 0.988468 -0.164105   1.12541 0.0902014 0.000666667
 0.979301 -0.155334   1.12337 0.182812 0.000666667
  1.01387 -0.163872   1.12243 -0.221189 0.000666667
 0.978138 -0.150177   1.11051 0.104612 0.000666667
 1.00888 -0.13813  1.12188 -0.00285969 0.000666667
  1.01237 -0.123661   1.10428 -0.0943904 0.000666667
   1.0187 -0.162029   1.11361 -0.275729 0.000666667
 0.977899 -0.141352   1.10829 0.134321 0.000666667
  1.01097 -0.133286   1.11091 -0.0422482 0.000666667
 0.989121 -0.153634   1.11236 0.0582814 0.000666667
  1.00694 -0.127339   1.12754 -0.0108876 0.000666667
 0.977685 -0.164934    1.1123 0.12755 0.000666667
  1.01729 -0.163738   1.11252 -0.28532 0.000666667
 0.988031 -0.177546   1.10554 -0.088382 0.000666667
 0.963231 -0.131739   1.10687 0.24974 0.000666667
  1.03087 -0.124904   1.08825 -0.252075 0.000666667
 0.985854 -0.176378   1.10956 0.0868322 0.000666667
  1.01721 -0.161573    1.1115 -0.301964 0.000666667
 0.973397 -0.096898   1.11074 0.242359 0.000666667
 0.980142 -0.141593   1.10791 0.145416 0.000666667
 0.989816 -0.147087   1.11144 0.0641021 0.000666667
 0.989351 -0.149805   1.12178 0.127228 0.000666667
 0.983951 -0.160697   1.11658 0.0332689 0.000666667
   1.00509 -0.0988395    1.12278 0.0874141 0.000666667
 0.987778 -0.128649    1.1169 0.140919 0.000666667
 0.974399 -0.131724   1.12789 0.192205 0.000666667
0.967934 -0.14538  1.10651 0.306082 0.000666667
 0.982265 -0.150112   1.12624 0.0728588 0.000666667
 0.989895 -0.145962   1.11487 0.0326538 0.000666667
0.980494 -0.16279  1.11375 0.188121 0.000666667
  0.99773 -0.135193   1.10721 -0.0403554 0.000666667
 0.977096 -0.142516   1.10849 0.20802 0.000666667
 0.987903 -0.147844   1.11203 0.0495196 0.000666667
 0.979577 -0.154767   1.12147 0.237141 0.000666667
0.996451 -0.13726  1.10626 -0.00203166 0.000666667
0.979725 -0.16366  1.11698 0.197716 0.000666667
 0.97287 -0.12968  1.11516 0.236454 0.000666667
   1.0189 -0.119356   1.11896 -0.109302 0.000666667
 0.98866 -0.16629  1.12365 0.118029 0.000666667
 0.957963 -0.123734   1.12928 0.30872 0.000666667
0.972326 -0.10011  1.11145 0.28182 0.000666667
 0.985767 -0.128503   1.10311 0.127329 0.000666667
 0.977819 -0.165703   1.11054 0.15433 0.000666667
 0.990622 -0.129195   1.11803 0.129122 0.000666667
 0.988939 -0.130948   1.11783 0.134672 0.000666667
 0.955676 -0.125471   1.12638 0.321373 0.000666667
 0.988426 -0.138232   1.10605 0.0702234 0.000666667
  1.00813 -0.114433   1.07888 -0.0457513 0.000666667
  1.01029 -0.125638   1.12697 -0.0352903 0.000666667
 0.978725 -0.142458   1.10771 0.166148 0.000666667
 0.958264 -0.125583   1.12848 0.308303 0.000666667
 0.977312 -0.152929   1.12217 0.23663 0.000666667
 0.984428 -0.161906   1.11388 0.0564386 0.000666667
 0.984338 -0.156346   1.12714 0.108277 0.000666667
  1.03243 -0.127371   1.08731 -0.270813 0.000666667
 0.982123 -0.174633   1.10866 0.0897214 0.000666667
 0.986322 -0.178053   1.10635 -0.0765388 0.000666667
  1.00805 -0.119037   1.11486 0.0161524 0.000666667
 0.973345 -0.158676   1.12257 0.185965 0.000666667
  1.02696 -0.133731   1.09957 -0.22381 0.000666667
  1.01785 -0.163571   1.11286 -0.291536 0.000666667
 0.990145 -0.144783   1.11186 0.00166759 0.000666667
  1.00592 -0.135513   1.12434 -0.0221227 0.000666667
 0.976036 -0.145055   1.10801 0.235117 0.000666667
 0.978468 -0.143916   1.11302 0.217983 0.000666667
  0.97513 -0.154657   1.12191 0.240976 0.000666667
  0.973536 -0.0976992    1.11589 0.254222 0.000666667
 0.974598 -0.144902    1.1042 0.139147 0.000666667
   1.00398 -0.0968555     1.1101 -0.00525907 0.000666667
  1.02511 -0.133407    1.0967 -0.160965 0.000666667
 0.989737 -0.144847   1.11289 0.0426453 0.000666667
 0.977464 -0.150959   1.12187 0.180742 0.000666667
    0.991 -0.142897   1.11038 -0.0132284 0.000666667
 0.972121 -0.160345   1.11664 0.138008 0.000666667
 0.977718 -0.152003    1.1224 0.203584 0.000666667
  1.00429 -0.148682   1.11711 -0.115502 0.000666667
  1.00529 -0.135095   1.12078 -0.0236597 0.000666667
  1.00751 -0.137024   1.12087 -0.028786 0.000666667
 0.986178 -0.129742   1.10351 0.11078 0.000666667
    1.003 -0.118593   1.12511 0.00472758 0.000666667
   1.00258 -0.0960467    1.11215 0.042611 0.000666667
  0.973369 -0.0984915    1.11203 0.25501 0.000666667
 0.959639 -0.133964   1.10518 0.276272 0.000666667
 0.993686 -0.123447   1.10469 0.0981898 0.000666667
 0.978042 -0.154123   1.12331 0.238635 0.000666667
 0.974973 -0.161447    1.1266 0.176635 0.000666667
 0.980145 -0.149313   1.12722 0.0927854 0.000666667
  1.02252 -0.164011   1.10817 -0.375679 0.000666667
0.988752 -0.14515  1.11216 0.0323523 0.000666667
 0.972007 -0.127685   1.11397 0.241537 0.000666667
 0.985298 -0.153571   1.11223 0.0679901 0.000666667
 0.985857 -0.131036   1.10343 0.103995 0.000666667
 0.979548 -0.168211   1.11539 0.0571215 0.000666667
  1.01345 -0.110146   1.12927 -0.0501992 0.000666667
 0.976845 -0.162571   1.11128 0.148835 0.000666667
 0.978874 -0.154326   1.12279 0.25368 0.000666667
 0.978444 -0.152121   1.12302 0.179899 0.000666667
 0.959381 -0.136046   1.10593 0.265728 0.000666667
 0.974997 -0.144833   1.10666 0.154743 0.000666667
  0.98596 -0.134017   1.10803 0.145822 0.000666667
  1.02021 -0.119293    1.1163 -0.145439 0.000666667
 0.982224 -0.138904   1.11085 0.164953 0.000666667
 0.989705 -0.131704   1.11674 0.136354 0.000666667
  1.01166 -0.123575   1.10389 -0.111987 0.000666667
 0.996903 -0.171199   1.12585 -0.17241 0.000666667
  0.99227 -0.148719    1.1233 0.0499408 0.000666667
 0.978053 -0.132758    1.1257 0.185228 0.000666667
 0.989111 -0.149754   1.12258 0.0850111 0.000666667
0.991642 -0.1484 1.12391 0.0919739 0.000666667
 0.976085 -0.130259   1.12673 0.183881 0.000666667
  1.01648 -0.124162    1.1045 -0.110042 0.000666667
0.972957 -0.15973   1.1162 0.152268 0.000666667
0.987718 -0.15208  1.12546 0.138129 0.000666667
 0.989246 -0.176999   1.10736 -0.0792473 0.000666667
  0.974875 -0.0973898     1.1096 0.245922 0.000666667
 0.979915 -0.153805   1.12269 0.232545 0.000666667
 0.985156 -0.127807   1.12825 0.126828 0.000666667
  1.02131 -0.142767   1.12084 -0.115218 0.000666667
 0.995988 -0.133622   1.12094 0.0656286 0.000666667
 0.991251 -0.119487   1.10503 0.0900507 0.000666667
 0.961644 -0.134113    1.1055 0.239701 0.000666667
 0.987581 -0.163248   1.12385 0.109862 0.000666667
  1.02085 -0.166425   1.10793 -0.377687 0.000666667
 0.971458 -0.161423   1.12547 0.168331 0.000666667
 0.976344 -0.143728   1.10819 0.162795 0.000666667
 0.996603 -0.173882   1.12544 -0.181409 0.000666667
 0.997225 -0.138512   1.11164 -0.0154873 0.000666667
 0.978731 -0.154719   1.12249 0.218961 0.000666667
  1.00161 -0.136154   1.12651 -0.0509505 0.000666667
  0.99163 -0.144594   1.11322 0.00697392 0.000666667
   0.9868 -0.179132   1.10777 -0.0578619 0.000666667
  1.02039 -0.124741   1.11911 -0.11527 0.000666667
 0.989943 -0.130957    1.1193 0.119604 0.000666667
0.995284 -0.13664  1.10959 0.00380265 0.000666667
   0.9953 -0.140508   1.10717 -0.035137 0.000666667
  0.98341 -0.162037   1.11448 0.0406229 0.000666667
 0.998153 -0.110447   1.10247 0.0478902 0.000666667
  1.00003 -0.183912    1.1272 -0.147438 0.000666667
 0.997001 -0.172286    1.1276 -0.189327 0.000666667
  0.99366 -0.140204   1.10747 -0.0182304 0.000666667
 0.975192 -0.161879   1.11898 0.195476 0.000666667
 0.960505 -0.133653   1.10444 0.218334 0.000666667
   1.022 -0.11943  1.11836 -0.137138 0.000666667
  0.99954 -0.140241   1.11943 0.0518437 0.000666667
 0.961447 -0.134519   1.10531 0.212729 0.000666667
 0.989158 -0.147836   1.11051 0.0742432 0.000666667
  0.97665 -0.152983   1.11944 0.208303 0.000666667
 0.985427 -0.131214   1.10336 0.114612 0.000666667
 0.990982 -0.119696   1.10526 0.0893443 0.000666667
 0.999353 -0.183301   1.12683 -0.147726 0.000666667
 0.976138 -0.151581   1.11355 0.132519 0.000666667
 0.971199 -0.127054   1.11231 0.228061 0.000666667
    1.012 -0.133147   1.10798 -0.029067 0.000666667
 0.984876 -0.132607   1.10948 0.113251 0.000666667
 0.980053 -0.161606   1.11508 0.187845 0.000666667
 0.994177 -0.149961   1.10583 -0.0289792 0.000666667
  1.00793 -0.136894   1.11819 -0.0230738 0.000666667
 1.01287 -0.11056   1.1302 -0.0323243 0.000666667
 0.975101 -0.143929   1.10583 0.142771 0.000666667
  1.00678 -0.136165    1.1179 -0.016092 0.000666667
 0.988619 -0.154769   1.12277 0.135431 0.000666667
 0.991646 -0.163719   1.12223 0.103921 0.000666667
  1.02358 -0.161209   1.10928 -0.388841 0.000666667
  1.00326 -0.150711   1.12028 -0.120893 0.000666667
 0.974376 -0.127463   1.11197 0.220125 0.000666667
 0.976866 -0.140447   1.10716 0.134672 0.000666667
 0.998049 -0.184146   1.12861 -0.128694 0.000666667
 0.971827 -0.151381   1.11143 0.166134 0.000666667
  1.00999 -0.125642   1.12546 -0.0216023 0.000666667
  1.00718 -0.120967   1.11752 0.00538415 0.000666667
  1.02026 -0.144013   1.11795 -0.139196 0.000666667
  1.03075 -0.124635   1.08882 -0.259962 0.000666667
 0.995611 -0.135441   1.11198 -0.0104165 0.000666667
 1.01218 -0.12314   1.1048 -0.0875549 0.000666667
 0.989829 -0.153564   1.11289 0.0560442 0.000666667
 0.991534 -0.149392   1.12214 0.0714273 0.000666667
  1.02128 -0.143826   1.12144 -0.118041 0.000666667
  1.00202 -0.097429   1.12177 0.0513564 0.000666667
  1.00646 -0.124983    1.1283 -0.0334245 0.000666667
 0.986342 -0.153935    1.1117 0.0302199 0.000666667
 0.962046 -0.135702   1.10394 0.21856 0.000666667
 0.963351 -0.131187   1.10605 0.235698 0.000666667
 0.975137 -0.160098   1.12162 0.182135 0.000666667
 0.998155 -0.110681   1.10304 0.0116654 0.000666667
 0.999247 -0.187092   1.12916 -0.117416 0.000666667
  1.00081 -0.185113   1.13021 -0.125749 0.000666667
  1.00302 -0.134202   1.12697 -0.0556506 0.000666667
 0.999607 -0.186425   1.13058 -0.131286 0.000666667
 0.978029 -0.144685   1.10561 0.156974 0.000666667
 0.980708 -0.163237   1.11448 0.175089 0.000666667
  1.02149 -0.165439   1.10909 -0.406705 0.000666667
 0.959645 -0.132214   1.10824 0.24091 0.000666667
  1.02343 -0.162494   1.10958 -0.377812 0.000666667
0.961567 -0.13332  1.10774 0.245577 0.000666667
0.959007 -0.13224  1.10735 0.241325 0.000666667
 0.976153 -0.132027   1.12537 0.194557 0.000666667
  1.02111 -0.141764   1.11911 -0.0914937 0.000666667
 0.997723 -0.114746   1.10398 0.0291056 0.000666667
  1.03115 -0.128581   1.08915 -0.247599 0.000666667
 0.978076 -0.150463   1.11124 0.146625 0.000666667
 0.977528 -0.151713   1.12299 0.156715 0.000666667
  0.9724 -0.14014  1.11192 0.233223 0.000666667
  1.02011 -0.141298     1.122 -0.12521 0.000666667
 0.985794 -0.178319   1.10648 -0.0514279 0.000666667
  1.02574 -0.130774   1.09573 -0.204231 0.000666667
  1.01187 -0.111875   1.13111 -0.0517481 0.000666667
 0.978152 -0.152674   1.11374 0.139554 0.000666667
 0.987935 -0.177553   1.10839 -0.0552798 0.000666667
  1.02317 -0.163982   1.10914 -0.384135 0.000666667
 0.988328 -0.134933   1.10738 0.135699 0.000666667
 0.991856 -0.144482   1.11279 -0.0310158 0.000666667
  0.98755 -0.131127   1.11733 0.134415 0.000666667
  1.00195 -0.116997   1.12165 -0.0271876 0.000666667
 0.975401 -0.140449    1.1096 0.23488 0.000666667
 0.99778 -0.11162  1.10418 0.0270972 0.000666667
  1.00154 -0.115946   1.12486 0.00927228 0.000666667
 0.977012 -0.152637   1.12402 0.247667 0.000666667
0.994197 -0.13799  1.10599 -0.0230037 0.000666667
 0.975796 -0.132008   1.12694 0.200036 0.000666667
 0.976647 -0.131376   1.12414 0.229457 0.000666667
 0.990568 -0.178848   1.10761 -0.0746787 0.000666667
   1.0029 -0.119401   1.12426 -0.0143585 0.000666667
0.997292 -0.13716  1.11291 -0.0222955 0.000666667
 0.973129 -0.156935   1.11673 0.165961 0.000666667
 0.990608 -0.150907   1.12265 0.150507 0.000666667
 0.960431 -0.133282   1.10899 0.239586 0.000666667
 0.997135 -0.134282   1.11532 0.0166446 0.000666667
 0.968198 -0.143863   1.10627 0.289461 0.000666667
  1.01995 -0.120395   1.11708 -0.12728 0.000666667
 0.990179 -0.144047   1.11255 0.00580655 0.000666667
  0.974282 -0.0992278    1.11064 0.282876 0.000666667
   1.00473 -0.0980759    1.10952 -0.00723289 0.000666667
 0.989364 -0.119849   1.10766 0.112729 0.000666667
  0.99762 -0.140232   1.10773 -0.0295613 0.000666667
 0.958702 -0.124495   1.12989 0.311047 0.000666667
 0.976343 -0.156149   1.12173 0.177645 0.000666667
 0.989496 -0.153666   1.11137 0.063158 0.000666667
 0.986906 -0.175551   1.10811 -0.0789818 0.000666667
 0.990384 -0.149206   1.12459 0.0903984 0.000666667
  0.99168 -0.146868   1.11292 0.033602 0.000666667
 0.999788 -0.111048   1.10513 0.0216014 0.000666667
 0.988457 -0.146994   1.11085 0.0439459 0.000666667
 0.977356 -0.164382   1.11157 0.12982 0.000666667
0.988681 -0.17805    1.107 -0.0731058 0.000666667
 0.980681 -0.154618   1.12207 0.234041 0.000666667
 0.988797 -0.134715   1.10933 0.140223 0.000666667
 0.990946 -0.119613     1.105 0.0888356 0.000666667
  1.00126 -0.142123   1.10668 -0.0535723 0.000666667
  1.00135 -0.184767    1.1277 -0.130629 0.000666667
 0.982642 -0.176706   1.10751 0.102551 0.000666667
 0.998366 -0.112863   1.10221 0.0417406 0.000666667
 1.01167 -0.13395  1.10985 -0.0632021 0.000666667
 0.958345 -0.134153   1.10864 0.243314 0.000666667
  1.00581 -0.118801   1.11838 0.00870412 0.000666667
 0.994155 -0.138373    1.1067 -0.0150475 0.000666667
  1.00853 -0.116561   1.07841 -0.0346299 0.000666667
0.958125 -0.12496  1.12781 0.305829 0.000666667
  1.03234 -0.130061   1.08539 -0.260005 0.000666667
  1.00841 -0.120106   1.11608 0.009468 0.000666667
  0.99005 -0.144061   1.10968 0.0462124 0.000666667
 0.980528 -0.163518   1.11507 0.200538 0.000666667
 0.976266 -0.143708   1.11101 0.196569 0.000666667
  1.01207 -0.164387    1.1224 -0.229714 0.000666667
  1.01172 -0.134145   1.10603 -0.0560769 0.000666667
 0.987746 -0.177285   1.10629 -0.0606893 0.000666667
  1.01417 -0.133099   1.11138 -0.0682982 0.000666667
 0.964206 -0.131328   1.10648 0.227682 0.000666667
  1.02269 -0.120764    1.1176 -0.126001 0.000666667
  1.01275 -0.131376   1.10739 -0.0559664 0.000666667
0.971667 -0.14108  1.11156 0.237928 0.000666667
 0.987749 -0.153924    1.1129 0.0668543 0.000666667
 0.979649 -0.154788   1.12165 0.224214 0.000666667
 0.988654 -0.150117   1.12279 0.120402 0.000666667
 0.971206 -0.159267   1.11813 0.149497 0.000666667
  1.02184 -0.163564   1.10952 -0.381895 0.000666667
 0.983187 -0.134237    1.1099 0.0830361 0.000666667
 0.990167 -0.149621   1.12338 0.0753636 0.000666667
 0.978842 -0.144838   1.10681 0.146766 0.000666667
 0.997037 -0.170332   1.12843 -0.164868 0.000666667
 0.990724 -0.119376   1.10593 0.101352 0.000666667
0.991034 -0.14746  1.11544 0.0421546 0.000666667
 0.977753 -0.143288   1.10533 0.103166 0.000666667
 0.979582 -0.161683   1.11655 0.19218 0.000666667
 0.976425 -0.144361   1.10905 0.222779 0.000666667
 0.987592 -0.179001    1.1057 -0.0699763 0.000666667
  0.972906 -0.0973437    1.11072 0.294544 0.000666667
 1.00071 -0.18852  1.12998 -0.141985 0.000666667
  1.02226 -0.143404   1.11896 -0.101807 0.000666667
0.971316 -0.12756  1.11474 0.219913 0.000666667
 0.997499 -0.112572   1.10409 0.0201347 0.000666667
 0.977212 -0.152999   1.12227 0.185767 0.000666667
 1.03128 -0.12822   1.0872 -0.280544 0.000666667
 0.981858 -0.155836   1.12584 0.093116 0.000666667
 0.985911 -0.161688   1.11368 0.0394599 0.000666667
 0.991847 -0.144529   1.11417 0.0460998 0.000666667
  1.00748 -0.121588   1.12037 0.00213767 0.000666667
 0.985061 -0.129018   1.10347 0.138216 0.000666667
 0.958153 -0.134313   1.10501 0.264451 0.000666667
  1.00955 -0.132909   1.10747 -0.0526069 0.000666667
 0.979387 -0.162566   1.11368 0.172336 0.000666667
  0.97606 -0.152835   1.12143 0.190094 0.000666667
 0.996186 -0.174988   1.12759 -0.191539 0.000666667
 0.962108 -0.136228   1.10569 0.27065 0.000666667
 0.985955 -0.133261   1.10986 0.0931983 0.000666667
0.997935 -0.17476  1.12426 -0.161183 0.000666667
 0.987879 -0.129619   1.11777 0.140004 0.000666667
 0.989692 -0.151513   1.12081 0.0701118 0.000666667
 0.995102 -0.138976   1.10699 -0.047209 0.000666667
  1.01779 -0.118642   1.11716 -0.111867 0.000666667
 0.976345 -0.131701   1.12918 0.2057 0.000666667
 0.990116 -0.144141   1.11139 -0.00725473 0.000666667
  1.02763 -0.135035   1.09776 -0.195976 0.000666667
 0.994474 -0.140451   1.10747 -0.0263008 0.000666667
 0.956831 -0.122158   1.12895 0.308582 0.000666667
  0.974165 -0.0984965    1.11094 0.248163 0.000666667
 0.996824 -0.136484   1.11351 0.00928083 0.000666667
0.977687 -0.14406  1.10642 0.139843 0.000666667
 0.992618 -0.149833    1.1211 0.0598238 0.000666667
 0.987643 -0.178769   1.10665 -0.0879121 0.000666667
 0.962764 -0.132226   1.10598 0.233512 0.000666667
 0.992185 -0.147832   1.11296 0.0542692 0.000666667
 0.997323 -0.110344   1.10403 0.0341138 0.000666667
  1.03029 -0.128147   1.08623 -0.258316 0.000666667
 0.997538 -0.184696   1.12776 -0.132041 0.000666667
  1.02678 -0.135379   1.09779 -0.214482 0.000666667
 0.990826 -0.144622   1.11096 0.0306438 0.000666667
 0.999422 -0.185095   1.12826 -0.128213 0.000666667
0.971351 -0.12722  1.11417 0.229547 0.000666667
   0.9861 -0.159698   1.11525 0.0551926 0.000666667
 0.973287 -0.160088   1.12185 0.185718 0.000666667
  0.97756 -0.130162   1.12687 0.206615 0.000666667
 0.970684 -0.150215   1.10999 0.177529 0.000666667
 0.988267 -0.123699   1.10391 0.119899 0.000666667
 0.988085 -0.165221    1.1239 0.114172 0.000666667
0.981165 -0.15047  1.12945 0.103889 0.000666667
 0.984032 -0.129336   1.10472 0.107519 0.000666667
 0.984638 -0.128843   1.10397 0.110656 0.000666667
  1.03037 -0.126913   1.08817 -0.251001 0.000666667
  1.01213 -0.122036   1.10593 -0.113576 0.000666667
 0.979072 -0.150445   1.11006 0.123209 0.000666667
 0.991823 -0.147369   1.11693 -0.0179052 0.000666667
0.974145 -0.15941  1.12072 0.158673 0.000666667
 0.994873 -0.141114    1.1083 -0.0324666 0.000666667
  0.99283 -0.119737   1.10889 0.0969985 0.000666667
  0.974817 -0.0997065    1.11507 0.276076 0.000666667
 0.984038 -0.161302   1.11618 0.0568956 0.000666667
 0.996348 -0.134815   1.11262 0.00295179 0.000666667
1.01197  -0.127 1.10476 -0.114586 0.000666667
  1.03327 -0.126613   1.08804 -0.271604 0.000666667
 0.996961 -0.111091   1.10337 0.0272193 0.000666667
 0.991988 -0.122503     1.104 0.0822738 0.000666667
  1.01199 -0.131822   1.10924 -0.0455624 0.000666667
 0.961666 -0.133058   1.10526 0.234427 0.000666667
  1.02558 -0.132957   1.09497 -0.180442 0.000666667
  1.01401 -0.125677   1.10738 -0.117687 0.000666667
 0.972082 -0.157825   1.11789 0.150582 0.000666667
0.990927 -0.14685  1.11524 0.0431466 0.000666667
 0.972928 -0.161255    1.1238 0.184492 0.000666667
  0.99904 -0.140603   1.11851 0.0485298 0.000666667
 0.988076 -0.163591   1.12468 0.0963362 0.000666667
 0.996622 -0.135389   1.11185 -0.00947912 0.000666667
 0.998609 -0.175141   1.12816 -0.146564 0.000666667
 0.996023 -0.140639   1.10781 -0.0420838 0.000666667
 0.989732 -0.178271   1.10628 -0.0613075 0.000666667
 0.979082 -0.149739   1.10956 0.138015 0.000666667
  1.02188 -0.165752   1.10779 -0.380216 0.000666667
 0.979796 -0.155712   1.12211 0.223121 0.000666667
 0.976717 -0.143441   1.10613 0.153737 0.000666667
 0.996957 -0.137512   1.11331 -0.000728046 0.000666667
 0.977702 -0.149457   1.11394 0.132646 0.000666667
 0.978071 -0.166969   1.11742 0.0574806 0.000666667
 0.988942 -0.178341    1.1076 -0.0743121 0.000666667
 0.988809 -0.129563   1.11878 0.13244 0.000666667
 0.997055 -0.113025   1.10413 0.0208805 0.000666667
 0.993008 -0.118436   1.10588 0.0816594 0.000666667
  0.97322 -0.152218   1.11115 0.154503 0.000666667
    0.981 -0.153422   1.12581 0.113501 0.000666667
 0.978225 -0.151431   1.11035 0.147156 0.000666667
  0.98565 -0.148673   1.12458 0.0750927 0.000666667
 0.971712 -0.128928   1.11155 0.215052 0.000666667
  1.00209 -0.139315   1.10716 -0.0385247 0.000666667
  0.98747 -0.152637   1.12445 0.100482 0.000666667
 0.976386 -0.161228   1.12148 0.18018 0.000666667
 0.987278 -0.154102   1.11422 0.0530408 0.000666667
   1.00274 -0.0965541    1.10753 -0.00751713 0.000666667
 0.976622 -0.142791   1.10642 0.120949 0.000666667
   1.00182 -0.0977926    1.12101 0.0500148 0.000666667
  1.02384 -0.163404   1.11086 -0.404836 0.000666667
0.971083 -0.15842  1.11516 0.172331 0.000666667
  0.95973 -0.127485   1.12942 0.328792 0.000666667
0.975287 -0.16257  1.11174 0.165537 0.000666667
 0.959994 -0.137137   1.10724 0.266663 0.000666667
 0.986929 -0.131728   1.11696 0.125931 0.000666667
  1.00273 -0.188031   1.12807 -0.133913 0.000666667
   0.9737 -0.152297   1.11009 0.159133 0.000666667
  0.98972 -0.136534   1.10691 0.0433114 0.000666667
  1.00188 -0.117309   1.12409 -0.00333588 0.000666667
 0.960135 -0.136819   1.10626 0.274957 0.000666667
 0.970184 -0.125521   1.11217 0.24065 0.000666667
  1.02341 -0.164644   1.10993 -0.398288 0.000666667
 0.991137 -0.144632   1.11536 0.066109 0.000666667
 0.978617 -0.164733   1.11447 0.192725 0.000666667
 0.975778 -0.118121   1.10189 0.197187 0.000666667
  1.01095 -0.108747    1.1304 -0.054789 0.000666667
 0.988453 -0.161495    1.1251 0.0768298 0.000666667
 0.988747 -0.177206   1.10509 -0.0731032 0.000666667
 0.975509 -0.128399    1.1257 0.223155 0.000666667
 0.972054 -0.159962   1.11624 0.165104 0.000666667
 0.959247 -0.124208   1.12659 0.315321 0.000666667
 0.988115 -0.177566   1.10271 -0.10599 0.000666667
 0.960906 -0.133102   1.10682 0.249691 0.000666667
 0.976656 -0.140868   1.10564 0.126174 0.000666667
  0.974892 -0.0973838    1.11335 0.252039 0.000666667
 0.996107 -0.137224   1.11377 0.00480823 0.000666667
0.976234 -0.15132  1.11149 0.125562 0.000666667
 0.982066 -0.152094   1.12784 0.0836492 0.000666667
  1.02384 -0.133081   1.09673 -0.188728 0.000666667
 0.976581 -0.132632   1.12818 0.212884 0.000666667
 0.961976 -0.131711   1.10577 0.249123 0.000666667
0.979324 -0.16817  1.11404 0.0505286 0.000666667
 0.979185 -0.163904   1.11704 0.188989 0.000666667
 0.986197 -0.162879   1.11547 0.0424958 0.000666667
 0.990624 -0.120758   1.10568 0.0803824 0.000666667
 1.02373 -0.16169  1.10796 -0.382559 0.000666667
 0.991633 -0.148291   1.11162 0.0711992 0.000666667
 0.987736 -0.146112   1.11283 0.0635099 0.000666667
  1.00162 -0.118338   1.12387 -0.000294003 0.000666667
  1.02403 -0.134704   1.09729 -0.188996 0.000666667
 0.981423 -0.151723   1.12416 0.231151 0.000666667
 0.998495 -0.172752   1.12738 -0.186433 0.000666667
 0.974339 -0.160001    1.1218 0.187064 0.000666667
 0.988175 -0.176341    1.1076 -0.0673562 0.000666667
 0.999956 -0.174269   1.12758 -0.185404 0.000666667
 0.961248 -0.131638    1.1062 0.241768 0.000666667
  1.01855 -0.142564   1.12003 -0.123983 0.000666667
 0.958522 -0.122517   1.12815 0.341781 0.000666667
 0.972045 -0.159048   1.11674 0.173945 0.000666667
  0.97152 -0.159674   1.11513 0.147724 0.000666667
0.988409 -0.15323  1.11294 0.0609925 0.000666667
 0.996757 -0.138308   1.11146 -0.0035538 0.000666667
 0.977421 -0.151132   1.12183 0.193535 0.000666667
 0.980836 -0.142244   1.10742 0.148579 0.000666667
0.978736 -0.1634 1.11623 0.19858 0.000666667
 0.982629 -0.151885   1.12854 0.105889 0.000666667
 0.978144 -0.143361   1.10614 0.168478 0.000666667
 0.978521 -0.151897   1.11178 0.164015 0.000666667
  1.01262 -0.111406   1.12914 -0.0608411 0.000666667
 0.988725 -0.146544   1.12013 0.0722479 0.000666667
 0.988031 -0.144015   1.11181 0.0596081 0.000666667
 0.977196 -0.153673   1.12271 0.24831 0.000666667
 0.989883 -0.145817   1.11173 0.0498122 0.000666667
0.976687 -0.15391  1.12369 0.237301 0.000666667
  1.01918 -0.141098   1.12364 -0.123774 0.000666667
 0.957856 -0.125643   1.13073 0.315714 0.000666667
  1.00778 -0.119439   1.11937 0.00430022 0.000666667
  1.02164 -0.162648    1.1089 -0.38391 0.000666667
 0.977251 -0.154699   1.12176 0.185253 0.000666667
  1.02587 -0.133951   1.09643 -0.207172 0.000666667
 0.988335 -0.178456   1.10673 -0.0871071 0.000666667
 0.963134 -0.131828   1.11069 0.269372 0.000666667
 0.975811 -0.134708   1.12952 0.215867 0.000666667
 0.973157 -0.099189   1.11072 0.268388 0.000666667
 0.987201 -0.148727   1.11292 0.0567008 0.000666667
 0.975592 -0.131111   1.12782 0.199114 0.000666667
 0.984786 -0.130101   1.10375 0.115178 0.000666667
  1.01174 -0.112779   1.12759 -0.0522733 0.000666667
 0.998767 -0.183398   1.12809 -0.142841 0.000666667
0.989387 -0.16209  1.12435 0.0883044 0.000666667
 0.980101 -0.164387   1.11043 0.159308 0.000666667
 0.977625 -0.132277   1.12641 0.201354 0.000666667
  1.01168 -0.122574   1.10537 -0.108675 0.000666667
  1.01015 -0.127279   1.12746 -0.0329536 0.000666667
 0.985415 -0.128748   1.10399 0.102415 0.000666667
0.973629 -0.12646  1.11364 0.217308 0.000666667
 0.981867 -0.162206   1.11722 0.188349 0.000666667
  1.01263 -0.112328   1.12645 -0.0500764 0.000666667
 0.971884 -0.126629   1.11465 0.231529 0.000666667
  0.98547 -0.150707   1.12261 0.0813066 0.000666667
0.981025   -0.14 1.11018 0.164975 0.000666667
  1.00811 -0.128241   1.12656 -0.035526 0.000666667
 0.978799 -0.160539    1.1163 0.176614 0.000666667
 0.991807 -0.148064   1.11766 0.00295922 0.000666667
  1.02288 -0.142785   1.11941 -0.105979 0.000666667
 0.989665 -0.177012   1.10682 -0.0738663 0.000666667
  1.02047 -0.121638   1.11628 -0.124416 0.000666667
 0.971838 -0.159201   1.11552 0.169902 0.000666667
  0.98054 -0.155467   1.12372 0.263772 0.000666667
 0.992666 -0.150169   1.12242 0.0755496 0.000666667
 0.988841 -0.154361   1.11289 0.0648018 0.000666667
  1.01783 -0.120507   1.11683 -0.162982 0.000666667
 0.979859 -0.155031   1.12346 0.226896 0.000666667
0.990587 -0.12072  1.10657 0.105203 0.000666667
 0.958739 -0.122829   1.12904 0.300337 0.000666667
 0.995882 -0.142526   1.10707 -0.0167263 0.000666667
 0.996056 -0.132427   1.12403 0.0648895 0.000666667
 0.957989 -0.135992   1.10375 0.28924 0.000666667
  1.02629 -0.134307   1.09774 -0.208565 0.000666667
 0.997509 -0.111746   1.10213 0.0260343 0.000666667
 0.998126 -0.111592   1.10268 0.045419 0.000666667
0.977246 -0.15207  1.12019 0.186049 0.000666667
 0.972142 -0.126562   1.11415 0.230468 0.000666667
  1.00899 -0.138139   1.11892 0.018777 0.000666667
 0.987442 -0.128041   1.11534 0.136586 0.000666667
  0.996866 -0.0763603    1.11593 0.166081 0.000666667
 0.995983 -0.140484    1.1086 -0.0388943 0.000666667
  1.01015 -0.108847   1.12828 -0.0341182 0.000666667
 0.976629 -0.158802   1.12199 0.17712 0.000666667
  1.00488 -0.151411   1.12128 -0.123162 0.000666667
 0.987754 -0.178478   1.10327 -0.08864 0.000666667
 0.991378 -0.145527   1.11354 0.0223062 0.000666667
  1.00686 -0.135722   1.12157 -0.0247795 0.000666667
 0.980762 -0.160816   1.11376 0.156873 0.000666667
 0.978048 -0.152132   1.12438 0.17799 0.000666667
  1.02518 -0.133394   1.09542 -0.162912 0.000666667
 0.974651 -0.142802   1.10648 0.140371 0.000666667
 0.980333 -0.162446   1.11507 0.187118 0.000666667
 0.989907 -0.146595   1.11311 0.0387919 0.000666667
 0.972157 -0.156935   1.11863 0.182582 0.000666667
 0.977683 -0.134652   1.12831 0.216822 0.000666667
   1.0197 -0.117855   1.11643 -0.1534 0.000666667
 0.979217 -0.150074   1.10974 0.144909 0.000666667
 0.990075 -0.149808   1.11909 0.0569369 0.000666667
  0.97877 -0.164606   1.11214 0.143179 0.000666667
0.975517 -0.14027  1.10962 0.22366 0.000666667
 0.972745 -0.151223   1.10761 0.189139 0.000666667
  1.01887 -0.141565   1.13372 -0.169705 0.000666667
  1.00221 -0.140048   1.10708 -0.0608678 0.000666667
 0.989762 -0.151554   1.12443 0.122516 0.000666667
 0.975605 -0.135584   1.12636 0.223091 0.000666667
 0.978543 -0.151985   1.12141 0.23595 0.000666667
  0.98896 -0.165817    1.1216 0.123923 0.000666667
   1.0196 -0.118626   1.11841 -0.103357 0.000666667
 0.971035 -0.127956   1.11277 0.212801 0.000666667
  1.00728 -0.139011   1.11906 -0.0259608 0.000666667
 0.971454 -0.159964   1.11708 0.169496 0.000666667
 0.971343 -0.127649   1.11314 0.24083 0.000666667
 0.981769 -0.149318   1.12703 0.0971581 0.000666667
 0.985571 -0.162147   1.11516 0.0472208 0.000666667
  1.00311 -0.148023   1.11848 -0.104525 0.000666667
  0.98747 -0.177363   1.10692 -0.0591843 0.000666667
  0.972863 -0.0971323    1.11249 0.272995 0.000666667
 0.996614 -0.137783   1.10703 -0.0140462 0.000666667
 0.988503 -0.136473   1.10641 0.0521499 0.000666667
 0.977339 -0.144497   1.11191 0.222092 0.000666667
  1.02199 -0.161067   1.10826 -0.373295 0.000666667
  1.02275 -0.162514   1.11048 -0.359096 0.000666667
 0.998602 -0.109869   1.10388 0.0405694 0.000666667
 0.971507 -0.128597   1.11433 0.219904 0.000666667
 0.989676 -0.147591   1.12032 0.0530004 0.000666667
 0.978186 -0.151815   1.12237 0.232153 0.000666667
 0.979137 -0.165284   1.11584 0.0509765 0.000666667
 0.987611 -0.180478   1.10747 -0.0570143 0.000666667
   1.00105 -0.0954657     1.1117 0.0510716 0.000666667
  1.01831 -0.164928   1.11184 -0.286838 0.000666667
  0.95838 -0.123861   1.12913 0.308312 0.000666667
  0.971826 -0.0980289    1.11098 0.278877 0.000666667
 0.976748 -0.166718   1.11584 0.0755895 0.000666667
 0.998206 -0.172877   1.12499 -0.181424 0.000666667
  1.00654 -0.126676    1.1282 -0.0318257 0.000666667
 0.974103 -0.160618   1.12124 0.173621 0.000666667
   1.00277 -0.0978516    1.12123 0.0515834 0.000666667
 0.980014 -0.161166   1.11677 0.204748 0.000666667
 0.988372 -0.123431   1.10175 0.100277 0.000666667
0.997629 -0.1109 1.10442 0.0378904 0.000666667
 0.998081 -0.137604   1.11088 -0.0138083 0.000666667
 0.994227 -0.141318   1.10748 -0.0466541 0.000666667
  1.00923 -0.128959   1.12785 -0.0112734 0.000666667
 0.977573 -0.141471    1.1083 0.226255 0.000666667
  1.00795 -0.125694   1.12585 -0.0224366 0.000666667
   1.00594 -0.0978465    1.12302 0.0874899 0.000666667
 0.988119 -0.143853    1.1125 -0.0170584 0.000666667
  1.01013 -0.124675   1.10459 -0.0918762 0.000666667
0.987683 -0.13121  1.12458 0.161757 0.000666667
  1.00169 -0.142274   1.10704 -0.0506829 0.000666667
 1.03266 -0.12667  1.08859 -0.247432 0.000666667
  1.00471 -0.150934   1.12116 -0.113828 0.000666667
 0.999322 -0.142215   1.11948 0.0339152 0.000666667
 0.990159 -0.145549   1.11389 0.00498398 0.000666667
 0.979974 -0.151888   1.11221 0.110142 0.000666667
   1.0021 -0.134645   1.12659 -0.0462089 0.000666667
   1.0106 -0.133737   1.10979 -0.0593709 0.000666667
 0.991595 -0.144494   1.11461 0.0394769 0.000666667
  0.996293 -0.0790889    1.11815 0.163572 0.000666667
 0.996759 -0.137717   1.11191 0.00107567 0.000666667
0.98107 -0.1505 1.12672 0.0970714 0.000666667
 0.986127 -0.135067   1.10473 0.163974 0.000666667
 0.971543 -0.160694   1.11781 0.186563 0.000666667
  0.98683 -0.176919   1.10621 -0.0824644 0.000666667
  0.97905 -0.162811   1.11596 0.171587 0.000666667
 0.968594 -0.125321   1.11464 0.20284 0.000666667
0.974644 -0.13131  1.12615 0.224912 0.000666667
 0.976878 -0.154202   1.12452 0.250012 0.000666667
  1.02345 -0.164865   1.10708 -0.40097 0.000666667
  1.00239 -0.140554   1.10786 -0.0485937 0.000666667
 0.980573 -0.139925   1.10932 0.15951 0.000666667
  1.01935 -0.120409   1.11755 -0.152557 0.000666667
 0.985494 -0.129813   1.10387 0.132848 0.000666667
 0.990461 -0.132761   1.11513 0.117937 0.000666667
 0.984239 -0.134249   1.10945 0.107193 0.000666667
 0.987522 -0.154027    1.1241 0.114084 0.000666667
  1.01444 -0.120098   1.10616 -0.134195 0.000666667
  1.00042 -0.187496   1.12982 -0.132259 0.000666667
 0.997928 -0.170745   1.12654 -0.184826 0.000666667
 0.959036 -0.131149   1.10915 0.217915 0.000666667
 0.989613 -0.165174   1.12344 0.120736 0.000666667
 0.979021 -0.142196   1.11017 0.218778 0.000666667
 0.996708 -0.137171   1.11283 -0.00254597 0.000666667
  1.01077 -0.110182   1.12911 -0.0521129 0.000666667
  1.01126 -0.108438    1.1278 -0.0693521 0.000666667
 0.990572 -0.151859   1.12123 0.08226 0.000666667
  1.00826 -0.124207   1.12652 -0.0223364 0.000666667
 0.987358 -0.161481   1.12246 0.0939008 0.000666667
  1.00095 -0.141822   1.11816 0.0409949 0.000666667
 0.981521 -0.140934    1.1079 0.162455 0.000666667
 0.961944 -0.133228   1.10797 0.25019 0.000666667
 0.986887 -0.176107   1.10868 -0.0429239 0.000666667
  1.01324 -0.110228   1.13014 -0.0702111 0.000666667
 0.998645 -0.171816   1.12843 -0.206676 0.000666667
 0.973993 -0.157935   1.12219 0.175834 0.000666667
  1.00123 -0.138377    1.1265 -0.0513231 0.000666667
  1.00283 -0.118726   1.12573 0.0220824 0.000666667
 0.973301 -0.142094   1.11181 0.250771 0.000666667
 0.972517 -0.153218   1.10705 0.17141 0.000666667
 0.959385 -0.133013   1.10709 0.246003 0.000666667
 0.986779 -0.153434   1.11382 0.0538083 0.000666667
 0.989403 -0.128715   1.11865 0.142856 0.000666667
 0.97838 -0.13853  1.10882 0.163884 0.000666667
 0.980348 -0.153445   1.11284 0.149718 0.000666667
 0.996715 -0.141816    1.1073 -0.0158852 0.000666667
  1.00965 -0.124967    1.1254 -0.0176756 0.000666667
 0.988989 -0.178476   1.10885 -0.0639441 0.000666667
  1.01248 -0.124504   1.10276 -0.102391 0.000666667
 0.972054 -0.151583   1.10806 0.170414 0.000666667
  0.99391 -0.150739   1.10599 -0.0170772 0.000666667
 0.998288 -0.139345   1.11213 -0.0243639 0.000666667
0.987828 -0.17543  1.10682 -0.0619904 0.000666667
 0.958724 -0.133606   1.10827 0.246596 0.000666667
 0.972805 -0.162234   1.12366 0.195597 0.000666667
 0.971059 -0.126999   1.11235 0.252688 0.000666667
  0.972105 -0.0953282     1.1112 0.23943 0.000666667
 0.992378 -0.147954    1.1251 0.0817848 0.000666667
 0.990402 -0.118414   1.10454 0.0890939 0.000666667
 0.973747 -0.149335   1.10872 0.144369 0.000666667
0.982691 -0.13962  1.10954 0.158731 0.000666667
 0.959644 -0.136934   1.10539 0.294395 0.000666667
 0.961877 -0.131804   1.10567 0.240129 0.000666667
  1.02086 -0.142663    1.1207 -0.118686 0.000666667
 0.986284 -0.149805   1.12464 0.132484 0.000666667
 0.980584 -0.153281   1.12822 0.0973756 0.000666667
 0.978611 -0.146734   1.10963 0.208677 0.000666667
 0.997242 -0.137605   1.11176 -0.0148194 0.000666667
 0.988983 -0.146718   1.11317 0.0467181 0.000666667
 0.972555 -0.152942   1.10703 0.156647 0.000666667
 1.00026 -0.18608  1.12872 -0.157479 0.000666667
 0.989082 -0.177836   1.10829 -0.0926045 0.000666667
 1.02253 -0.16444  1.10814 -0.400317 0.000666667
 0.989516 -0.152597    1.1262 0.106722 0.000666667
  1.02276 -0.143271   1.12223 -0.111984 0.000666667
 0.981856 -0.148416   1.12691 0.0877621 0.000666667
 0.972395 -0.126244   1.11377 0.243101 0.000666667
 0.989434 -0.148821   1.12427 0.0618216 0.000666667
 0.990777 -0.163414   1.12256 0.112261 0.000666667
  0.97694 -0.148503   1.12216 0.178335 0.000666667
0.987552 -0.1768  1.1075 -0.0528139 0.000666667
 0.989148 -0.153667   1.11276 0.0618144 0.000666667
  1.02129 -0.118369   1.11859 -0.108763 0.000666667
  1.00691 -0.120802   1.12006 -0.00845694 0.000666667
 0.976778 -0.141896   1.10758 0.161205 0.000666667
 0.980865 -0.152617   1.12852 0.0945692 0.000666667
   1.0011 -0.142518     1.107 -0.0524798 0.000666667
 0.989795 -0.176218   1.10722 -0.0688948 0.000666667
  1.01083 -0.112729   1.12877 -0.0673424 0.000666667
 0.979188 -0.153829   1.12162 0.239991 0.000666667
   1.0229 -0.163664   1.10891 -0.398231 0.000666667
 0.980328 -0.138271   1.10979 0.171662 0.000666667
 0.999625 -0.119487   1.12395 0.00131782 0.000666667
  1.02056 -0.165816   1.10797 -0.380834 0.000666667
  1.03099 -0.127886   1.08949 -0.27078 0.000666667
  1.01021 -0.123778   1.10246 -0.0991433 0.000666667
  1.02003 -0.120653    1.1168 -0.127293 0.000666667
 0.979131 -0.150625   1.12437 0.24037 0.000666667
 0.976277 -0.161711   1.12103 0.188873 0.000666667
 0.987026 -0.129744   1.11606 0.126369 0.000666667
   1.00158 -0.0988169     1.1107 0.0331665 0.000666667
 0.973334 -0.095574   1.11322 0.244594 0.000666667
 0.975931 -0.161473   1.12093 0.182724 0.000666667
 0.992002 -0.148955   1.12419 0.0599479 0.000666667
 0.977001 -0.149916   1.12388 0.244665 0.000666667
 0.985793 -0.155424   1.11173 0.0379471 0.000666667
 0.995383 -0.138017   1.11263 -0.00142369 0.000666667
   1.0263 -0.135275   1.09958 -0.208217 0.000666667
 0.971826 -0.150739   1.10724 0.165674 0.000666667
 0.990507 -0.119047   1.10624 0.0823138 0.000666667
 0.972703 -0.127627   1.11319 0.245943 0.000666667
   0.9585 -0.137787   1.10693 0.264542 0.000666667
   1.0114 -0.113719   1.12751 -0.0535164 0.000666667
 0.975034 -0.131954   1.12701 0.208062 0.000666667
0.988543  -0.177 1.10461 -0.0528389 0.000666667
  1.02097 -0.164339   1.10897 -0.360787 0.000666667
 0.994547 -0.150008    1.1064 -0.0134663 0.000666667
  1.00376 -0.149501   1.11833 -0.13334 0.000666667
 0.978841 -0.152647   1.12338 0.225945 0.000666667
 0.980703 -0.153009   1.12593 0.0931282 0.000666667
 0.961617 -0.133616    1.1056 0.262214 0.000666667
 0.985429 -0.159627   1.11757 0.0651897 0.000666667
 0.975849 -0.140513   1.10892 0.230998 0.000666667
  1.00014 -0.140582   1.10723 -0.0628991 0.000666667
  1.03232 -0.126842   1.08624 -0.258897 0.000666667
 0.960274 -0.137781   1.10715 0.272386 0.000666667
 0.975973 -0.143485   1.11057 0.22163 0.000666667
 0.969861 -0.126306   1.11244 0.215164 0.000666667
 0.976133 -0.161267   1.12016 0.189028 0.000666667
 0.976385 -0.150107   1.12388 0.197419 0.000666667
 0.979383 -0.162928   1.11627 0.198488 0.000666667
  1.00199 -0.117168   1.12557 0.00722905 0.000666667
 0.997517 -0.137546   1.11107 -0.0162256 0.000666667
 0.987452 -0.154972   1.11197 0.0390155 0.000666667
  1.02143 -0.142659   1.12011 -0.116012 0.000666667
 0.991111 -0.145045   1.11299 0.0185054 0.000666667
 0.957047 -0.123361   1.12933 0.325023 0.000666667
0.972555 -0.12758  1.11281 0.203953 0.000666667
 0.959208 -0.135043   1.10452 0.287476 0.000666667
  1.01158 -0.109076   1.12911 -0.0580418 0.000666667
 0.985414 -0.129645   1.10406 0.131015 0.000666667
 0.975965 -0.152963   1.12009 0.197016 0.000666667
 0.976399 -0.154661   1.12296 0.228299 0.000666667
 0.989071 -0.129747    1.1244 0.154011 0.000666667
 0.988284 -0.180362   1.10667 -0.0814113 0.000666667
 0.985547 -0.163938   1.11685 0.0424357 0.000666667
 0.995938 -0.141997   1.10527 -0.0363524 0.000666667
  1.00818 -0.127532   1.12755 -0.0239183 0.000666667
   1.0087 -0.136671    1.1203 -0.0225208 0.000666667
 0.974007 -0.156004   1.11676 0.187435 0.000666667
 0.978677 -0.154063   1.12246 0.218429 0.000666667
 0.983152 -0.150091   1.12572 0.0958714 0.000666667
 0.981914 -0.150879   1.12708 0.0892568 0.000666667
0.996055 -0.16961  1.13035 -0.139062 0.000666667
  1.01033 -0.124903   1.12685 -0.0241375 0.000666667
 0.976922 -0.163072   1.11014 0.131868 0.000666667
 0.996954 -0.140564    1.1181 0.0398486 0.000666667
 1.03274 -0.13046   1.0866 -0.262604 0.000666667
 0.976974 -0.161683   1.11022 0.16242 0.000666667
 0.987846 -0.178578   1.10734 -0.0641151 0.000666667
  1.00309 -0.141668   1.10876 -0.0544822 0.000666667
 0.956431 -0.130178   1.10607 0.243654 0.000666667
0.974446 -0.16071  1.12107 0.171558 0.000666667
 0.978132 -0.152224   1.12272 0.231685 0.000666667
 0.974289 -0.160399   1.12576 0.191115 0.000666667
 0.975096 -0.141664   1.10864 0.125434 0.000666667
 0.986074 -0.128541   1.10361 0.115217 0.000666667
1.01979 -0.1611 1.11153 -0.271846 0.000666667
  1.01851 -0.159972   1.11209 -0.264116 0.000666667
 0.986102 -0.154697   1.11345 0.0525351 0.000666667
 0.958846 -0.136534   1.10463 0.280306 0.000666667
  1.00606 -0.122945   1.12045 0.00482508 0.000666667
 0.957686 -0.128465    1.1054 0.261845 0.000666667
 0.976498 -0.155318   1.12173 0.262786 0.000666667
 0.956648 -0.129385   1.10728 0.237975 0.000666667
   1.00372 -0.0954255    1.10953 0.0180613 0.000666667
 0.988003 -0.178148   1.10717 -0.0644309 0.000666667
0.958757 -0.13744  1.10316 0.289383 0.000666667
   1.0262 -0.131806   1.09636 -0.178045 0.000666667
 0.976713 -0.131357   1.12752 0.198654 0.000666667
 0.986534 -0.132949   1.10856 0.115578 0.000666667
 0.976885 -0.129967   1.12706 0.209133 0.000666667
 0.986271 -0.138564   1.10743 0.0641298 0.000666667
 0.987465 -0.131149   1.10514 0.121189 0.000666667
 0.990522 -0.147969   1.12146 0.0546615 0.000666667
  1.01928 -0.164725   1.11021 -0.310264 0.000666667
 0.987939 -0.120165    1.1055 0.0964388 0.000666667
0.959948 -0.13591  1.10696 0.28723 0.000666667
 0.971629 -0.127392   1.11184 0.208591 0.000666667
   1.00112 -0.0986003    1.12138 0.0583607 0.000666667
 0.972752 -0.159391   1.11533 0.166712 0.000666667
  1.00728 -0.126437   1.12725 -0.032795 0.000666667
0.976805 -0.14583  1.10459 0.144451 0.000666667
  1.01104 -0.126772   1.12828 -0.0232103 0.000666667
  1.00665 -0.120165   1.11613 0.0104076 0.000666667
 0.990064 -0.163916   1.12642 0.109273 0.000666667
  1.03027 -0.125576   1.08919 -0.261964 0.000666667
 0.998515 -0.139715   1.12006 0.0553242 0.000666667
  0.99816 -0.132018   1.12177 0.0744588 0.000666667
 0.977908 -0.142129   1.10939 0.144562 0.000666667
 0.990645 -0.129491   1.11737 0.135805 0.000666667
 0.985358 -0.161478   1.11199 0.0383921 0.000666667
  1.02101 -0.117796   1.11733 -0.0906071 0.000666667
 0.988096 -0.154429   1.11276 0.0569556 0.000666667
 0.988689 -0.162774   1.12277 0.115477 0.000666667
 0.979088 -0.152504   1.12203 0.243951 0.000666667
 0.977287 -0.152331   1.12274 0.225225 0.000666667
   1.00265 -0.0962806    1.10953 -0.0119576 0.000666667
  0.98212 -0.152023   1.12676 0.106516 0.000666667
 0.979077 -0.152761    1.1245 0.274923 0.000666667
  1.00767 -0.126696    1.1303 -0.026403 0.000666667
  0.98697 -0.154149   1.11095 0.0125404 0.000666667
 0.996628 -0.132088   1.12236 0.0925395 0.000666667
  1.01134 -0.132178   1.10731 -0.0327543 0.000666667
 0.996938 -0.174229    1.1268 -0.188036 0.000666667
 0.990317 -0.144656   1.10999 -0.0216709 0.000666667
   1.00221 -0.0972114    1.10861 -0.0155979 0.000666667
 0.976216 -0.141672   1.10584 0.14379 0.000666667
 0.968983 -0.144825   1.10713 0.321159 0.000666667
 0.977422 -0.155181   1.12443 0.233374 0.000666667
 0.971255 -0.128343   1.11231 0.243171 0.000666667
  1.00201 -0.141327   1.10597 -0.0677452 0.000666667
 0.976817 -0.131114   1.12535 0.2129 0.000666667
  1.02245 -0.162922   1.10788 -0.393872 0.000666667
 0.976692 -0.153458   1.12428 0.183821 0.000666667
  1.00216 -0.118217   1.12474 -0.00886948 0.000666667
  0.99125 -0.146105   1.11129 0.011512 0.000666667
  0.97638 -0.130456   1.12459 0.229136 0.000666667
  1.01765 -0.124997   1.10539 -0.106184 0.000666667
 0.976789 -0.142748   1.11024 0.230318 0.000666667
 0.978457 -0.169255   1.11533 0.0546323 0.000666667
  1.00571 -0.116344   1.07754 -0.0397956 0.000666667
  1.00686 -0.127112   1.12781 -0.0141251 0.000666667
  0.97102 -0.129049    1.1128 0.234681 0.000666667
  1.00936 -0.135361   1.11983 -0.00156494 0.000666667
  0.973058 -0.0994741    1.11116 0.264144 0.000666667
   1.00384 -0.0982699    1.10782 -0.0148321 0.000666667
  1.03102 -0.129068   1.08737 -0.290564 0.000666667
 0.984327 -0.162725   1.11341 0.0351913 0.000666667
  0.97727 -0.150506   1.12325 0.189117 0.000666667
 0.998807 -0.112773   1.10326 0.0106461 0.000666667
  0.97613 -0.130467   1.12637 0.202372 0.000666667
 0.996359 -0.140145   1.10549 -0.0226539 0.000666667
  1.01144 -0.132594   1.10657 -0.0360475 0.000666667
 0.996233 -0.172009    1.1268 -0.15068 0.000666667
 0.961161 -0.132606   1.10772 0.228824 0.000666667
   1.00404 -0.0969129    1.10942 0.00978548 0.000666667
  0.97022 -0.129088   1.11268 0.238052 0.000666667
 0.997267 -0.172902    1.1252 -0.170941 0.000666667
 0.981786 -0.150568   1.12586 0.0890905 0.000666667
   1.00375 -0.0963003    1.10858 0.0152381 0.000666667
  1.00345 -0.149589   1.12037 -0.113339 0.000666667
  1.00822 -0.137143   1.11886 -0.0300815 0.000666667
 0.977825 -0.150782   1.11208 0.137553 0.000666667
  1.02071 -0.144013    1.1207 -0.124663 0.000666667
  0.97246 -0.125789   1.11344 0.219105 0.000666667
  0.99081 -0.119605   1.10642 0.0991637 0.000666667
   1.0076 -0.136241   1.11973 -0.0138858 0.000666667
 0.977142 -0.143102   1.10618 0.16224 0.000666667
 0.959165 -0.134341   1.10594 0.260783 0.000666667
  1.01394 -0.110145   1.13064 -0.0536083 0.000666667
  0.974393 -0.0982507    1.11211 0.284414 0.000666667
  1.01859 -0.163332   1.11111 -0.300898 0.000666667
  1.02056 -0.120153   1.11824 -0.0866834 0.000666667
 0.980011 -0.167523   1.11536 0.0611301 0.000666667
  1.02006 -0.162875   1.11374 -0.281185 0.000666667
0.981228 -0.14087   1.1067 0.16053 0.000666667
 0.992113 -0.120457   1.10458 0.102341 0.000666667
  1.02168 -0.119639   1.11799 -0.126555 0.000666667
  1.00293 -0.095933   1.10819 -0.0144065 0.000666667
  1.01385 -0.163939    1.1232 -0.231572 0.000666667
 0.959927 -0.132336   1.10758 0.248176 0.000666667
 0.986167 -0.154224   1.12414 0.116253 0.000666667
  1.02551 -0.130774   1.09735 -0.214871 0.000666667
 0.987106 -0.154335   1.11256 0.0460768 0.000666667
 0.971186 -0.127941   1.11119 0.218058 0.000666667
  1.01314 -0.164239   1.12364 -0.232855 0.000666667
  1.00531 -0.118541   1.11662 -0.00465483 0.000666667
 0.978452 -0.118498   1.10442 0.174121 0.000666667
 0.989008 -0.134798   1.10448 0.0580448 0.000666667
  1.03142 -0.131284    1.0875 -0.274613 0.000666667
 0.962217 -0.132057   1.10841 0.250744 0.000666667
 0.989056 -0.137959   1.10668 0.0546859 0.000666667
 0.977647 -0.149012    1.1104 0.134423 0.000666667
   1.00307 -0.0971862    1.10956 -0.0105566 0.000666667
 0.980435 -0.152724   1.12237 0.222275 0.000666667
 0.98133 -0.13886  1.10726 0.170119 0.000666667
 0.993591 -0.138451   1.10712 -0.0259073 0.000666667
 0.989359 -0.149074    1.1218 0.0604153 0.000666667
 0.999753 -0.112533   1.10459 0.0322031 0.000666667
 0.988276 -0.147579   1.11288 0.0238999 0.000666667
  0.97551 -0.159731    1.1215 0.176896 0.000666667
 0.989955 -0.146458   1.11235 0.0755364 0.000666667
 0.990594 -0.179382    1.1048 -0.116024 0.000666667
  1.0264 -0.13455  1.09786 -0.200128 0.000666667
   1.0226 -0.142712   1.11899 -0.101986 0.000666667
  1.02111 -0.141965   1.12036 -0.120763 0.000666667
  1.00115 -0.140999   1.10793 -0.0512344 0.000666667
 0.977426 -0.149437   1.12327 0.224529 0.000666667
 0.970835 -0.150798   1.10904 0.156729 0.000666667
  1.00373 -0.117376   1.12413 0.000923499 0.000666667
 0.961469 -0.132686    1.1078 0.232336 0.000666667
 0.978397 -0.144131   1.10623 0.151047 0.000666667
  1.01263 -0.122783   1.10396 -0.123475 0.000666667
  1.00604 -0.116851   1.07809 -0.0294935 0.000666667
   1.0111 -0.129733   1.10817 -0.0697996 0.000666667
 1.00538 -0.13601   1.1231 -0.0134288 0.000666667
 0.976511 -0.131485   1.12595 0.186829 0.000666667
 0.984073 -0.163099   1.11417 0.039186 0.000666667
 0.975114 -0.162053   1.12148 0.196831 0.000666667
 0.975056 -0.161955   1.11937 0.198602 0.000666667
  1.00288 -0.118103   1.12508 0.00177234 0.000666667
 0.972897 -0.128283   1.11434 0.227083 0.000666667
 0.989846 -0.177999   1.10865 -0.0657301 0.000666667
 0.984187 -0.129279   1.10282 0.116662 0.000666667
  0.970593 -0.0990771    1.11151 0.283766 0.000666667
  1.02151 -0.164486   1.10976 -0.396347 0.000666667
 0.972677 -0.157542   1.11594 0.155271 0.000666667
 0.989981 -0.131739   1.11809 0.141285 0.000666667
 0.998085 -0.185619   1.12834 -0.144193 0.000666667
 0.981063 -0.141445   1.10844 0.174132 0.000666667
 0.976243 -0.133529   1.12986 0.229142 0.000666667
 0.983102 -0.141364   1.10963 0.155359 0.000666667
 0.999195 -0.112697   1.10465 0.0390732 0.000666667
 0.971999 -0.128366   1.11414 0.24289 0.000666667
 1.02612 -0.13139   1.0962 -0.200921 0.000666667
  1.00317 -0.134674   1.12689 -0.0408216 0.000666667
 0.990414 -0.150022   1.12201 0.142839 0.000666667
 0.984926 -0.136866   1.10815 0.131006 0.000666667
 0.973544 -0.158822    1.1171 0.174098 0.000666667
   1.0002 -0.184432   1.12844 -0.128899 0.000666667
  1.00931 -0.127415   1.12777 -0.0275822 0.000666667
 0.963506 -0.130421   1.10664 0.252953 0.000666667
  1.03101 -0.126358   1.08723 -0.262792 0.000666667
 0.989499 -0.121776   1.10696 0.117079 0.000666667
  0.95738 -0.128025   1.10625 0.261805 0.000666667
  1.00586 -0.101387   1.12311 0.0850547 0.000666667
 0.991293 -0.143745   1.11211 0.0200347 0.000666667
 0.981298 -0.152877   1.12785 0.0994265 0.000666667
   1.00134 -0.0953277    1.11223 0.0340031 0.000666667
 0.976257 -0.144713   1.10568 0.135001 0.000666667
 0.999123 -0.111923   1.10411 0.0530833 0.000666667
0.991234 -0.15045  1.12283 0.0763974 0.000666667
0.987678 -0.13222  1.11685 0.139307 0.000666667
 0.977817 -0.150953   1.12283 0.23858 0.000666667
 0.977244 -0.153583   1.12138 0.230167 0.000666667
   1.00343 -0.0959377    1.11245 0.0265943 0.000666667
  1.00219 -0.120771   1.12504 0.0150842 0.000666667
 0.983538 -0.161313     1.117 0.068809 0.000666667
  1.02119 -0.120637    1.1191 -0.177415 0.000666667
 0.998231 -0.173408   1.12887 -0.174805 0.000666667
  1.00625 -0.149027   1.11656 -0.122685 0.000666667
 0.978073 -0.150074   1.11147 0.126985 0.000666667
 0.996589 -0.173788   1.12563 -0.173431 0.000666667
 0.976595 -0.151819   1.12408 0.188227 0.000666667
   1.0021 -0.117077   1.12481 0.00338206 0.000666667
0.979451 -0.14004  1.10851 0.162991 0.000666667
 0.959115 -0.131424   1.10494 0.246608 0.000666667
 1.01087 -0.10985  1.12779 -0.0624186 0.000666667
 0.977621 -0.151359   1.11136 0.141022 0.000666667
0.959688 -0.13625  1.10653 0.276073 0.000666667
   1.0014 -0.188564   1.12587 -0.133797 0.000666667
 0.977689 -0.143473   1.10454 0.134637 0.000666667
0.988333 -0.16095  1.12265 0.105048 0.000666667
  1.02135 -0.142957   1.11849 -0.122096 0.000666667
 0.959853 -0.133577   1.10752 0.228617 0.000666667
 0.983812 -0.159742   1.11562 0.0655469 0.000666667
 0.985118 -0.133929   1.10934 0.103655 0.000666667
  1.02029 -0.165459   1.11188 -0.295634 0.000666667
 0.988261 -0.129473   1.11533 0.140239 0.000666667
 0.984093 -0.129481    1.1035 0.123057 0.000666667
   1.00238 -0.0994106    1.12116 0.0643322 0.000666667
  1.02405 -0.131546   1.09736 -0.168883 0.000666667
  1.02529 -0.136585   1.09497 -0.200161 0.000666667
 0.973566 -0.158054   1.11763 0.206609 0.000666667
  0.996791 -0.0779351    1.11642 0.192871 0.000666667
  1.00188 -0.185122   1.12946 -0.1383 0.000666667
  1.00035 -0.118782   1.12437 -0.0295423 0.000666667
 0.980941 -0.141672   1.10779 0.16266 0.000666667
 0.999585 -0.110131   1.10487 0.0291524 0.000666667
  1.00049 -0.185498   1.12809 -0.151798 0.000666667
0.989726 -0.17627  1.10866 -0.0739565 0.000666667
 1.02633 -0.13498  1.09772 -0.20807 0.000666667
 0.978557 -0.162635    1.1108 0.142731 0.000666667
  0.99861 -0.138957    1.1118 -0.0324475 0.000666667
 0.974408 -0.149596   1.11171 0.165017 0.000666667
 0.987805 -0.135053   1.10772 0.151922 0.000666667
  1.00136 -0.118546   1.12427 -0.00638653 0.000666667
 0.978112 -0.133728   1.12741 0.208538 0.000666667
  1.02337 -0.132765   1.09639 -0.170501 0.000666667
 0.990376 -0.147227    1.1118 0.0306844 0.000666667
 0.996358 -0.142043   1.11787 0.0318698 0.000666667
 0.976256 -0.154134   1.11943 0.202574 0.000666667
  1.01082 -0.123921   1.10608 -0.0863409 0.000666667
 0.971974 -0.157903    1.1184 0.159127 0.000666667
  0.974494 -0.0944319    1.11411 0.271971 0.000666667
 0.986144 -0.127645   1.10466 0.122742 0.000666667
   1.0016 -0.140575   1.10667 -0.0442545 0.000666667
 0.991633 -0.148931   1.12407 0.051896 0.000666667
 0.978578 -0.151707   1.11342 0.137744 0.000666667
 0.985387 -0.129184   1.11614 0.132561 0.000666667
  1.01108 -0.111128   1.12858 -0.0488643 0.000666667
 0.972042 -0.152873   1.10971 0.153519 0.000666667
  1.00601 -0.138356   1.12109 0.00652022 0.000666667
  1.01102 -0.107096   1.12992 -0.0447838 0.000666667
 0.957453 -0.125166   1.12899 0.327297 0.000666667
 0.980792 -0.154802   1.12208 0.236071 0.000666667
0.959262 -0.13426  1.10693 0.239069 0.000666667
 0.990275 -0.135245   1.10669 0.0360003 0.000666667
 0.989045 -0.175889   1.10683 -0.0584356 0.000666667
  1.01195 -0.131812    1.1087 -0.043068 0.000666667
 0.979324 -0.154084   1.12277 0.22404 0.000666667
  1.02114 -0.165752   1.10771 -0.359291 0.000666667
  0.97674 -0.142795   1.10533 0.141377 0.000666667
  1.01065 -0.109223   1.13034 -0.0561469 0.000666667
  1.00281 -0.149023   1.11804 -0.0886759 0.000666667
 0.989524 -0.164131   1.12224 0.0943599 0.000666667
 0.970116 -0.127402    1.1129 0.236802 0.000666667
  1.02459 -0.162279   1.11004 -0.381524 0.000666667
 0.976139 -0.144285   1.10701 0.155205 0.000666667
 0.989868 -0.145678   1.11236 -0.00518283 0.000666667
  1.02783 -0.130255    1.0962 -0.18501 0.000666667
 0.974365 -0.130739   1.12821 0.203093 0.000666667
 0.980567 -0.161539   1.11573 0.198705 0.000666667
 0.959692 -0.133464   1.10797 0.264281 0.000666667
 0.978608 -0.149389   1.12427 0.259251 0.000666667
 0.970394 -0.145041   1.10408 0.301955 0.000666667
 0.985787 -0.161717   1.11582 0.0194659 0.000666667
  1.00073 -0.175003   1.12695 -0.152693 0.000666667
 0.975502 -0.131229     1.126 0.228862 0.000666667
 0.976654 -0.150769   1.12239 0.25226 0.000666667
 0.998754 -0.173011   1.12615 -0.182484 0.000666667
 0.987442 -0.133354   1.10706 0.153472 0.000666667
  0.99737 -0.113313   1.10517 0.0592943 0.000666667
  1.00369 -0.149852   1.11709 -0.133775 0.000666667
 0.98672 -0.17682  1.10718 -0.0886338 0.000666667
 0.957918 -0.136143   1.10386 0.256728 0.000666667
  1.02027 -0.143145   1.11865 -0.109295 0.000666667
 0.978183 -0.143906     1.107 0.154523 0.000666667
 0.955825 -0.124232   1.12736 0.311967 0.000666667
 0.990768 -0.145592   1.11191 0.020213 0.000666667
 0.960142 -0.139199   1.10669 0.272882 0.000666667
 0.981477 -0.153764   1.12332 0.231318 0.000666667
 0.971929 -0.129704   1.11164 0.217485 0.000666667
   0.97498 -0.0979431    1.11431 0.273869 0.000666667
 0.995078 -0.138606   1.10777 -0.0377559 0.000666667
 0.960896 -0.135665   1.10573 0.233649 0.000666667
 0.996064 -0.135745   1.11219 0.00513353 0.000666667
  1.01155 -0.108458   1.12753 -0.0463235 0.000666667
  1.02109 -0.143867    1.1196 -0.107915 0.000666667
 0.979089 -0.155372   1.12439 0.210055 0.000666667
 0.974293 -0.157081   1.11614 0.173528 0.000666667
 0.980628 -0.139889   1.10867 0.172624 0.000666667
  1.00174 -0.111788   1.10448 0.00726132 0.000666667
 0.988875 -0.130501    1.1162 0.1427 0.000666667
  1.00079 -0.133756   1.12551 -0.0439113 0.000666667
  0.9715 -0.12621  1.10956 0.214137 0.000666667
0.971021 -0.16029  1.11684 0.161896 0.000666667
 0.990373 -0.129339   1.11625 0.135271 0.000666667
 0.959744 -0.137942   1.10674 0.286098 0.000666667
 1.00249 -0.11688  1.12497 -0.00232562 0.000666667
 1.02135 -0.16569  1.10924 -0.407478 0.000666667
 0.988762 -0.130132   1.11861 0.117995 0.000666667
  1.00139 -0.135187    1.1262 -0.0504082 0.000666667
   1.00418 -0.0985978    1.10902 0.00126551 0.000666667
  1.00547 -0.099046   1.12293 0.0856123 0.000666667
  1.01154 -0.111418   1.13017 -0.0508449 0.000666667
 0.979926 -0.152503   1.11315 0.138348 0.000666667
   1.0044 -0.140156   1.10786 -0.0555015 0.000666667
 0.985134 -0.128512   1.10358 0.104449 0.000666667
0.987178 -0.16207  1.12265 0.0806972 0.000666667
  0.99891 -0.174029   1.12635 -0.193414 0.000666667
 0.971236 -0.160511   1.11702 0.167195 0.000666667
 0.992146 -0.119513   1.10743 0.105911 0.000666667
 0.989636 -0.132228   1.11915 0.121297 0.000666667
  0.972657 -0.0964648    1.11089 0.242254 0.000666667
0.991403 -0.1453 1.11077 0.000931697 0.000666667
0.990737 -0.14938  1.12456 0.0857048 0.000666667
 0.987404 -0.152085    1.1238 0.135703 0.000666667
0.987995 -0.15317  1.11128 0.062473 0.000666667
 0.989664 -0.152155   1.12557 0.125564 0.000666667
 1.00443 -0.12067  1.11825 -0.00477798 0.000666667
  1.02628 -0.131887   1.09595 -0.206369 0.000666667
  1.00284 -0.136367   1.12627 -0.0441589 0.000666667
  1.01994 -0.141788   1.12003 -0.117613 0.000666667
 0.987524 -0.176343    1.1077 -0.0509571 0.000666667
 0.988356 -0.145503   1.11397 0.0595248 0.000666667
 0.997007 -0.139411   1.11047 -0.0424987 0.000666667
 0.990151 -0.147379   1.11273 0.048061 0.000666667
 0.989198 -0.129652   1.11775 0.134622 0.000666667
 0.971355 -0.151513   1.10765 0.168055 0.000666667
   1.0079 -0.127979   1.12714 -0.0372762 0.000666667
 0.990474 -0.149525   1.12462 0.0687743 0.000666667
0.980763 -0.16357  1.11735 0.174557 0.000666667
 0.988855 -0.136844   1.10407 0.0686091 0.000666667
  1.01243 -0.134743   1.11116 -0.0543691 0.000666667
  1.02491 -0.162397   1.11014 -0.41251 0.000666667
  0.99802 -0.136099   1.11323 0.0110035 0.000666667
 0.987692 -0.153012   1.12609 0.125029 0.000666667
  0.971377 -0.0993652    1.11142 0.270908 0.000666667
 0.991118 -0.129732   1.12057 0.129336 0.000666667
   0.9892 -0.177375   1.10621 -0.0497021 0.000666667
  1.00097 -0.096854   1.10965 0.000273528 0.000666667
  1.01376 -0.123793   1.10629 -0.114578 0.000666667
 0.996918 -0.137141   1.11028 -0.00431262 0.000666667
 0.982738 -0.150263   1.12676 0.0872754 0.000666667
 0.973984 -0.143077   1.10795 0.215871 0.000666667
 0.978968 -0.117853   1.10381 0.181145 0.000666667
  0.98343 -0.143373   1.11068 0.147175 0.000666667
 0.979299 -0.140623   1.10704 0.137209 0.000666667
   0.9763 -0.154802   1.12383 0.239547 0.000666667
 0.978595 -0.152916   1.11273 0.143664 0.000666667
 0.991446 -0.142123   1.11047 -0.0327064 0.000666667
 0.984899 -0.155006   1.11179 0.0624514 0.000666667
 0.981338 -0.143902   1.10732 0.149123 0.000666667
  0.97931 -0.154778   1.12265 0.232971 0.000666667
 0.997492 -0.186434   1.12926 -0.140586 0.000666667
 0.990569 -0.134891     1.104 0.0715872 0.000666667
  1.02083 -0.165752   1.10784 -0.381676 0.000666667
 0.973965 -0.155292   1.11907 0.189934 0.000666667
 0.999932 -0.137796   1.12867 -0.0352037 0.000666667
 0.990436 -0.144472     1.116 0.0144672 0.000666667
  1.01062 -0.110327   1.12813 -0.0600228 0.000666667
 0.989056 -0.130398   1.11623 0.123226 0.000666667
 0.988891 -0.145054    1.1122 0.0397267 0.000666667
  1.02143 -0.163809   1.11114 -0.3905 0.000666667
 0.955755 -0.125186    1.1288 0.299196 0.000666667
  1.01247 -0.162665   1.12062 -0.249275 0.000666667
   1.0122 -0.110743   1.12787 -0.0583899 0.000666667
 0.974633 -0.161674   1.12633 0.199801 0.000666667
 0.977601 -0.142244   1.10557 0.160511 0.000666667
 0.971225 -0.130132   1.11319 0.225435 0.000666667
 0.992751 -0.147691    1.1227 0.0628557 0.000666667
  1.02132 -0.121934   1.11814 -0.0979758 0.000666667
0.991043 -0.14956  1.12211 0.0645404 0.000666667
 0.987825 -0.177377   1.10901 -0.0605329 0.000666667
 0.992209 -0.120228   1.10489 0.0605965 0.000666667
0.989593 -0.14637  1.11344 0.0387639 0.000666667
 0.976483 -0.119636   1.10272 0.188581 0.000666667
   1.0064 -0.119711   1.11662 0.0195164 0.000666667
  1.01326 -0.163833   1.12153 -0.201613 0.000666667
 0.975517 -0.151072   1.12293 0.186661 0.000666667
 0.987413 -0.177457   1.10744 -0.0569045 0.000666667
 0.980014 -0.145006   1.10901 0.212988 0.000666667
 0.979232 -0.152434    1.1231 0.236934 0.000666667
  1.01485 -0.121432   1.10617 -0.115404 0.000666667
 0.995002 -0.135955   1.10972 0.0114332 0.000666667
 0.978808 -0.149163   1.12157 0.183368 0.000666667
  1.00464 -0.147388   1.11623 -0.110991 0.000666667
0.958132 -0.13539  1.10598 0.275758 0.000666667
 0.984814 -0.153917   1.11146 0.0642248 0.000666667
 0.990385 -0.152554    1.1117 0.0346544 0.000666667
 1.00135 -0.14285  1.10766 -0.0565969 0.000666667
 0.973597 -0.128843   1.11271 0.209483 0.000666667
 0.977087 -0.140614    1.1094 0.239299 0.000666667
 0.996434 -0.137539   1.11185 -0.0222159 0.000666667
  1.03339 -0.127089   1.08629 -0.257467 0.000666667
  1.02303 -0.161991   1.10978 -0.379531 0.000666667
 0.976998 -0.142932   1.10835 0.144785 0.000666667
 0.977035 -0.130795   1.12572 0.233801 0.000666667
  1.00672 -0.126146   1.12862 -0.0247624 0.000666667
0.970738 -0.15809  1.11857 0.169328 0.000666667
  1.01867 -0.121664   1.11912 -0.121236 0.000666667
  1.00076 -0.118016   1.12606 -0.000641792 0.000666667
 0.979908 -0.168508    1.1155 0.0633309 0.000666667
 0.974349 -0.156693   1.11651 0.162244 0.000666667
 0.989999 -0.145397   1.11057 0.0127591 0.000666667
 0.987159 -0.152773   1.11151 0.0324518 0.000666667
  1.02009 -0.164149   1.10769 -0.381894 0.000666667
 0.981343 -0.156871   1.12256 0.215553 0.000666667
 0.986451 -0.154094   1.11382 0.0494775 0.000666667
0.990561 -0.13121  1.11626 0.124536 0.000666667
  1.02401 -0.164651    1.1095 -0.399566 0.000666667
  1.02262 -0.166293   1.10954 -0.387354 0.000666667
0.978225 -0.15041  1.11951 0.182525 0.000666667
   1.0213 -0.121843   1.11716 -0.144657 0.000666667
   1.0189 -0.162662   1.11053 -0.286457 0.000666667
  1.02095 -0.143914   1.11982 -0.124687 0.000666667
  0.99029 -0.149891   1.12421 0.0813769 0.000666667
 0.959476 -0.132938    1.1078 0.240706 0.000666667
 0.971912 -0.127229   1.11201 0.225588 0.000666667
 0.977488 -0.151964   1.12095 0.18865 0.000666667
 0.962271 -0.134832   1.10464 0.233078 0.000666667
0.98978 -0.1294 1.11704 0.12139 0.000666667
 0.976839 -0.140759   1.10885 0.127675 0.000666667
  0.98753 -0.152926   1.11383 0.0696611 0.000666667
 0.981392 -0.175704   1.10859 0.0948293 0.000666667
  1.02154 -0.141395   1.12003 -0.103234 0.000666667
 0.989019 -0.164655   1.12556 0.0759924 0.000666667
  0.99885 -0.111528   1.10436 0.0132864 0.000666667
  1.01128 -0.112479   1.12813 -0.0421861 0.000666667
 0.975281 -0.142158   1.10589 0.15345 0.000666667
   1.0231 -0.132322   1.09692 -0.163818 0.000666667
 0.988192 -0.154956   1.11295 0.0682527 0.000666667
 0.971129 -0.128365   1.11181 0.221226 0.000666667
 0.988059 -0.178371   1.10752 -0.0672193 0.000666667
 0.989506 -0.152852   1.11401 0.062625 0.000666667
  1.00262 -0.142275   1.10713 -0.048176 0.000666667
 0.978768 -0.148619   1.11089 0.125709 0.000666667
 0.980008 -0.138984    1.1073 0.160351 0.000666667
  0.973394 -0.0983583    1.10921 0.24835 0.000666667
  0.97644 -0.154352   1.12467 0.230287 0.000666667
 1.02593 -0.13221  1.09675 -0.167971 0.000666667
 0.996567 -0.136717   1.11066 -0.00282449 0.000666667
 0.997438 -0.111998   1.10411 0.0100802 0.000666667
  0.98079 -0.150479   1.12492 0.0850603 0.000666667
 0.977477 -0.155745   1.12398 0.214759 0.000666667
  1.00266 -0.141552   1.10673 -0.0636085 0.000666667
 0.980702 -0.149482   1.12652 0.0887306 0.000666667
 0.977929 -0.154159   1.12484 0.230711 0.000666667
  0.97987 -0.151742   1.10985 0.118047 0.000666667
 1.00364 -0.11925  1.12371 -0.000526177 0.000666667
 0.980249 -0.167121    1.1151 0.0390703 0.000666667
 0.991909 -0.144168   1.10984 0.00228387 0.000666667
 0.999727 -0.141776   1.11894 0.0425336 0.000666667
  1.01221 -0.134454   1.10799 -0.0442294 0.000666667
  1.02788 -0.129953   1.09619 -0.20307 0.000666667
 0.986259 -0.151474   1.12321 0.0628241 0.000666667
 0.979688 -0.143015   1.10699 0.166336 0.000666667
 0.998028 -0.111723   1.10504 0.0473624 0.000666667
 0.960198 -0.133634    1.1082 0.251399 0.000666667
 0.972933 -0.127522   1.10959 0.200775 0.000666667
 0.975786 -0.150775   1.11112 0.14062 0.000666667
 0.99405 -0.15172  1.10476 -0.0196173 0.000666667
  0.975523 -0.0978783    1.11318 0.26149 0.000666667
  1.02527 -0.162348   1.11125 -0.377398 0.000666667
  1.02046 -0.142151   1.11822 -0.122179 0.000666667
 0.977552 -0.153427   1.12654 0.193102 0.000666667
0.982332 -0.14191  1.11089 0.152287 0.000666667
  1.00828 -0.136898   1.11986 -0.0252604 0.000666667
 0.957278 -0.124467   1.12876 0.321455 0.000666667
 0.981595 -0.153027   1.12438 0.224714 0.000666667
  1.01958 -0.119139   1.12051 -0.130898 0.000666667
 0.984392 -0.176591   1.10863 0.137549 0.000666667
  1.03066 -0.126351   1.08638 -0.253951 0.000666667
 0.997276 -0.109841    1.1027 0.0573189 0.000666667
 0.982166 -0.163198   1.11518 0.175405 0.000666667
 0.990712 -0.153568   1.10902 0.0473847 0.000666667
 0.986619 -0.154455    1.1124 0.0690902 0.000666667
 0.976767 -0.151894   1.12215 0.248429 0.000666667
0.998612 -0.13684  1.11266 -0.0111548 0.000666667
 0.988505 -0.175833   1.10696 -0.0931079 0.000666667
 0.979102 -0.164249   1.11566 0.182642 0.000666667
0.982075 -0.15491  1.12712 0.108794 0.000666667
  0.98559 -0.133741   1.10801 0.0972779 0.000666667
 1.00921 -0.13909  1.11792 -0.014825 0.000666667
 0.980095 -0.152543    1.1141 0.126502 0.000666667
 0.977924 -0.146255   1.11102 0.221574 0.000666667
  1.01178 -0.131091   1.10736 -0.0556597 0.000666667
 0.979343 -0.162854   1.11675 0.197136 0.000666667
 0.974769 -0.139031   1.11278 0.247439 0.000666667
0.972715 -0.1513 1.10821 0.188795 0.000666667
   0.9917 -0.119161   1.10462 0.0883902 0.000666667
 0.996448 -0.140289   1.10647 -0.0235014 0.000666667
  1.01392 -0.164931   1.12306 -0.213742 0.000666667
  1.00428 -0.141502   1.10792 -0.0569419 0.000666667
 0.994145 -0.118295   1.10525 0.114396 0.000666667
1.00433 -0.1502 1.12081 -0.105881 0.000666667
  1.00139 -0.117216   1.12524 0.00285094 0.000666667
  1.00957 -0.137008   1.12315 -0.0192523 0.000666667
  0.98841 -0.132571   1.11811 0.123775 0.000666667
 0.982093 -0.150499   1.12808 0.104186 0.000666667
 0.982171 -0.152644   1.12479 0.0831474 0.000666667
0.977349 -0.14265   1.1095 0.130832 0.000666667
  1.02047 -0.140838   1.12066 -0.125509 0.000666667
 0.996564 -0.138886   1.10916 0.00148823 0.000666667
  1.01885 -0.143879   1.11992 -0.123241 0.000666667
 0.981818 -0.154097   1.12743 0.0950653 0.000666667
  1.00411 -0.117411   1.12445 0.00937253 0.000666667
 0.999818 -0.184316   1.12699 -0.137573 0.000666667
  1.02027 -0.142898   1.12113 -0.123662 0.000666667
  1.00485 -0.142487   1.10839 -0.0529031 0.000666667
  1.00076 -0.116344   1.12315 0.00819887 0.000666667
0.979551 -0.13319  1.12612 0.209445 0.000666667
  1.02404 -0.132165    1.0949 -0.190005 0.000666667
 0.972177 -0.155935   1.11724 0.175385 0.000666667
 0.983203 -0.176574    1.1083 0.0655035 0.000666667
  1.02253 -0.164691    1.1114 -0.370139 0.000666667
 0.997649 -0.140204   1.10535 0.00920956 0.000666667
 0.985082 -0.153141   1.11178 0.0085517 0.000666667
 0.986748 -0.133804   1.10764 0.0785211 0.000666667
 0.977694 -0.155747   1.12304 0.224936 0.000666667
 0.986022 -0.176935   1.10503 -0.0701898 0.000666667
 0.981635 -0.153012   1.12256 0.23685 0.000666667
  1.00314 -0.117592   1.12398 -0.0118474 0.000666667
 0.959752 -0.132068   1.10809 0.229358 0.000666667
 0.985394 -0.175358    1.1091 0.0966546 0.000666667
 0.978588 -0.151986   1.12419 0.163171 0.000666667
 0.986794 -0.149914   1.12367 0.13325 0.000666667
 0.962687 -0.132504   1.10821 0.252588 0.000666667
 0.986113 -0.130933    1.1025 0.124081 0.000666667
 0.978037 -0.150941   1.11005 0.138841 0.000666667
 0.989819 -0.144223   1.11013 -0.016955 0.000666667
 0.989022 -0.153543   1.11226 0.0721827 0.000666667
  1.00509 -0.135355   1.12306 -0.00404553 0.000666667
   1.0198 -0.120094     1.118 -0.111919 0.000666667
 0.989394 -0.145489   1.11338 0.0507911 0.000666667
 1.03155 -0.12801  1.08757 -0.261528 0.000666667
  1.01951 -0.160704   1.11173 -0.269913 0.000666667
 0.977518 -0.162759   1.11231 0.1752 0.000666667
  1.00601 -0.128457   1.12807 -0.0198306 0.000666667
  1.01109 -0.133032   1.10919 -0.0573472 0.000666667
 0.972124 -0.126455   1.11346 0.228937 0.000666667
 0.988777 -0.177091   1.10777 -0.0508694 0.000666667
 0.990057 -0.150535   1.12435 0.0652233 0.000666667
 0.957902 -0.123594   1.12698 0.291284 0.000666667
 0.986878 -0.176154    1.1069 -0.0741458 0.000666667
 0.976898 -0.152697   1.12228 0.153784 0.000666667
  1.01867 -0.160516   1.11167 -0.314428 0.000666667
  1.01947 -0.119962   1.11792 -0.151131 0.000666667
  1.00016 -0.183413   1.12691 -0.133402 0.000666667
0.981488 -0.16127  1.11808 0.183423 0.000666667
  1.02184 -0.144315   1.12115 -0.121296 0.000666667
 0.991091 -0.145515   1.10929 -0.0071817 0.000666667
  1.01798 -0.121635   1.11769 -0.107468 0.000666667
  1.03179 -0.128175     1.088 -0.269276 0.000666667
 0.990533 -0.120006   1.10811 0.110496 0.000666667
 0.998515 -0.136418   1.11139 -0.0294029 0.000666667
 0.976012 -0.161735   1.12043 0.186807 0.000666667
 0.962751 -0.132355    1.1052 0.226761 0.000666667
  0.970325 -0.0969112    1.10968 0.276058 0.000666667
 0.996793 -0.140651   1.10712 -0.0266117 0.000666667
  0.99228 -0.128842   1.11814 0.11306 0.000666667
  0.98533 -0.130361   1.10396 0.146603 0.000666667
 0.991813 -0.162867    1.1248 0.118199 0.000666667
 0.989388 -0.137001   1.10549 0.0803921 0.000666667
 0.979461 -0.154196   1.12262 0.250357 0.000666667
 0.971751 -0.158817   1.11565 0.16877 0.000666667
 0.988849 -0.154503   1.11295 0.0597841 0.000666667
 0.988191 -0.130227   1.11663 0.113377 0.000666667
 0.959145 -0.132557   1.10442 0.265372 0.000666667
  1.00746 -0.127389   1.12974 -0.0300581 0.000666667
  0.98246 -0.149757   1.12639 0.103988 0.000666667
0.997745 -0.11351   1.1044 0.048317 0.000666667
 0.998844 -0.173054   1.12687 -0.182939 0.000666667
 0.997791 -0.132893   1.12404 0.0780925 0.000666667
 0.977099 -0.164841    1.1111 0.132777 0.000666667
  1.00188 -0.118582   1.12482 0.00299875 0.000666667
  0.972057 -0.0989949    1.11208 0.250545 0.000666667
0.971776 -0.15725   1.1173 0.188294 0.000666667
 0.959627 -0.133287   1.10889 0.234949 0.000666667
 0.973454 -0.160636   1.12052 0.18631 0.000666667
   1.0213 -0.142267    1.1179 -0.0975583 0.000666667
 0.977562 -0.140408   1.10637 0.15738 0.000666667
0.997536 -0.14174  1.11816 0.0305995 0.000666667
  1.00809 -0.136646   1.11807 -0.028957 0.000666667
 0.982472 -0.152167   1.12681 0.0845864 0.000666667
 0.978247 -0.150309   1.12297 0.176436 0.000666667
 0.986989 -0.176271   1.10771 -0.0846375 0.000666667
  0.98232 -0.152471   1.12742 0.111194 0.000666667
   1.0006 -0.184093   1.12676 -0.140645 0.000666667
 0.988584 -0.149857   1.12014 0.059533 0.000666667
 0.974501 -0.160934   1.12266 0.191271 0.000666667
 0.972804 -0.159147   1.11861 0.14306 0.000666667
  1.00173 -0.135827   1.12868 -0.0301819 0.000666667
 0.989225 -0.175597   1.10648 -0.0532543 0.000666667
0.984282 -0.16028  1.11575 0.058936 0.000666667
 0.995357 -0.167037   1.12745 -0.149685 0.000666667
 0.989093 -0.149839   1.12249 0.0982384 0.000666667
 0.972944 -0.125415   1.11126 0.246204 0.000666667
 0.987143 -0.153981   1.11318 0.0476845 0.000666667
  0.97752 -0.161622   1.11628 0.200723 0.000666667
 0.977173 -0.153138    1.1251 0.239946 0.000666667
  0.973521 -0.0988969     1.1111 0.273303 0.000666667
  1.00135 -0.182761    1.1272 -0.116493 0.000666667
 0.989235 -0.152051   1.12374 0.129287 0.000666667
  1.00112 -0.117366   1.12586 -0.00659681 0.000666667
  0.99875 -0.184691   1.12878 -0.131981 0.000666667
 0.982792 -0.152932   1.12651 0.0873317 0.000666667
  0.99676 -0.171822   1.12639 -0.180383 0.000666667
 0.979576 -0.143473   1.10785 0.166294 0.000666667
   1.0212 -0.165552   1.10861 -0.40372 0.000666667
  0.99176 -0.118148   1.10711 0.0729622 0.000666667
 0.989219 -0.148765   1.11311 0.0469148 0.000666667
 0.959812 -0.131267   1.10901 0.224964 0.000666667
 0.989808 -0.130331   1.11861 0.136276 0.000666667
 1.01949 -0.11949  1.11877 -0.163947 0.000666667
 0.987525 -0.177469   1.10712 -0.0646179 0.000666667
 0.989702 -0.145491    1.1128 0.00625209 0.000666667
 0.991571 -0.149241    1.1207 0.0752344 0.000666667
 0.984949 -0.176668   1.10895 0.0782902 0.000666667
  0.97424 -0.161843    1.1196 0.18307 0.000666667
  1.00108 -0.096887   1.11292 0.0340756 0.000666667
 0.978582 -0.162613   1.11677 0.180446 0.000666667
 0.976972 -0.142313   1.10896 0.144188 0.000666667
 0.984835 -0.162116   1.11367 0.0439596 0.000666667
  1.00226 -0.142261   1.10777 -0.0766441 0.000666667
 0.979865 -0.153879   1.12394 0.224596 0.000666667
 0.971664 -0.158312   1.11772 0.172762 0.000666667
 0.979086 -0.155322   1.12257 0.234175 0.000666667
 0.977577 -0.162743   1.11601 0.198129 0.000666667
 0.995914 -0.137252   1.11116 -0.00776903 0.000666667
  1.01106 -0.134039   1.10994 -0.0562871 0.000666667
 0.961707 -0.138306   1.10767 0.286567 0.000666667
 0.995543 -0.140598   1.11021 -0.040948 0.000666667
 0.995446 -0.173231   1.12789 -0.177043 0.000666667
 0.973799 -0.160305   1.12602 0.191805 0.000666667
 0.984664 -0.130214   1.10284 0.0974891 0.000666667
 0.986428 -0.154639   1.11294 0.0609842 0.000666667
 0.985051 -0.154367   1.11148 0.0812253 0.000666667
  1.02713 -0.137445   1.09751 -0.205557 0.000666667
 0.988492 -0.147515   1.11413 0.0340774 0.000666667
 0.982893 -0.174462   1.10817 0.106258 0.000666667
 0.986253 -0.128343    1.1039 0.14731 0.000666667
 0.990291 -0.118965   1.10698 0.089456 0.000666667
 0.984221 -0.130701   1.10685 0.129576 0.000666667
 0.991533 -0.164766   1.12318 0.126023 0.000666667
 0.970707 -0.126266   1.11417 0.227861 0.000666667
 0.976791 -0.143768    1.1086 0.235394 0.000666667
 0.998538 -0.135342   1.11081 -0.00720472 0.000666667
 0.963617 -0.131765   1.10479 0.2107 0.000666667
 0.988743 -0.177599   1.10623 -0.0652822 0.000666667
 0.979577 -0.143067   1.10722 0.153082 0.000666667
 0.982339 -0.150983   1.12788 0.0809231 0.000666667
  1.01076 -0.108947   1.12926 -0.0518817 0.000666667
 0.989718 -0.152039   1.11208 0.0667836 0.000666667
 0.962906 -0.132918   1.10537 0.237016 0.000666667
  1.02237 -0.164292   1.10966 -0.396376 0.000666667
   1.0004 -0.184909   1.12729 -0.128206 0.000666667
 0.975587 -0.158315   1.12198 0.178897 0.000666667
 0.999413 -0.186452   1.12872 -0.121544 0.000666667
 0.988199 -0.153982   1.12467 0.110871 0.000666667
0.960274 -0.13232  1.10711 0.239957 0.000666667
 0.999678 -0.187666   1.12883 -0.125505 0.000666667
  1.00651 -0.126991   1.12719 -0.0371123 0.000666667
 0.984153 -0.130564   1.10361 0.128363 0.000666667
 0.985365 -0.127575   1.10407 0.132174 0.000666667
 0.987301 -0.178728   1.10626 -0.0679296 0.000666667
 0.981746 -0.149367   1.12516 0.102966 0.000666667
 0.995583 -0.138223    1.1142 0.000217093 0.000666667
 0.979242 -0.149549   1.11399 0.156819 0.000666667
 0.974237 -0.158124   1.11594 0.189078 0.000666667
  1.00021 -0.111581   1.10388 0.0644966 0.000666667
  1.00969 -0.126489   1.12678 -0.0454687 0.000666667


==> output_ims_seed52_withold_top/count_action_2.txt <==
8.96602
 0.979803 -0.143233   1.11248 0.220915 0.000666667
  0.97935 -0.148422    1.1132 0.115219 0.000666667
 0.979016 -0.143429   1.10673 0.134433 0.000666667
  0.97273 -0.153132   1.11058 0.165223 0.000666667
0.979752 -0.15387  1.12617 0.239275 0.000666667
 0.980019 -0.149364   1.12252 0.259221 0.000666667
 0.992374 -0.148429   1.11472 0.0020827 0.000666667
 0.976801 -0.154533   1.12171 0.206284 0.000666667
0.991231 -0.14978   1.1227 0.0899745 0.000666667
 0.988963 -0.148069   1.11379 0.0342065 0.000666667
 0.988706 -0.152922   1.12442 0.142166 0.000666667
 0.987574 -0.155144   1.11505 0.0545638 0.000666667
 0.981375 -0.139222   1.11252 0.134884 0.000666667
 0.997617 -0.169707   1.12787 -0.162194 0.000666667
 0.984542 -0.149478   1.12099 0.0546072 0.000666667
 0.980677 -0.151313   1.12204 0.230577 0.000666667
 0.974262 -0.151546   1.10652 0.178295 0.000666667
 0.987845 -0.150787   1.11338 0.0621173 0.000666667
  0.99215 -0.148321    1.1218 0.0541762 0.000666667
 0.981568 -0.141995   1.10888 0.173553 0.000666667
 0.999327 -0.175327   1.12749 -0.185116 0.000666667
0.991143 -0.14598  1.11996 0.0722815 0.000666667
 0.983502 -0.150113   1.12528 0.0866019 0.000666667
 0.998241 -0.172368   1.12832 -0.193626 0.000666667
 0.984154 -0.153934   1.12688 0.112853 0.000666667
 0.980444 -0.155485   1.12324 0.196133 0.000666667
 0.977818 -0.150792   1.10958 0.107389 0.000666667
 0.976608 -0.140016   1.10809 0.131812 0.000666667
  0.98824 -0.151999    1.1124 0.0645973 0.000666667
 0.979369 -0.142203   1.10872 0.144748 0.000666667
 0.990963 -0.147145   1.11165 0.05011 0.000666667
 0.987958 -0.148552   1.12045 0.119969 0.000666667
 0.967265 -0.143921   1.10673 0.323406 0.000666667
0.981632 -0.14944  1.12533 0.0525737 0.000666667
 0.988557 -0.147008    1.1148 0.0470137 0.000666667
 0.977689 -0.141208   1.10708 0.206654 0.000666667
 0.989959 -0.147698   1.11184 0.052292 0.000666667
  0.97889 -0.154606   1.12076 0.218431 0.000666667
  0.97594 -0.142678   1.10992 0.173838 0.000666667
0.978998 -0.15202  1.12038 0.23922 0.000666667
 0.974827 -0.142398   1.10616 0.244956 0.000666667
0.977145 -0.14488   1.1133 0.239457 0.000666667
 0.975703 -0.153953   1.12108 0.242042 0.000666667
0.975744 -0.14453  1.10308 0.132662 0.000666667
 0.987917 -0.146246   1.11194 0.0336622 0.000666667
 0.977386 -0.152753   1.12094 0.190124 0.000666667
 0.977551 -0.150337   1.12309 0.213476 0.000666667
 0.978439 -0.154058    1.1224 0.235452 0.000666667
 0.979894 -0.147758   1.12818 0.0689509 0.000666667
  0.98781 -0.144557   1.11054 0.0176854 0.000666667
 0.986167 -0.154586   1.11238 0.0691521 0.000666667
 0.980197 -0.153873   1.12266 0.246596 0.000666667
 0.980039 -0.152042   1.12081 0.175619 0.000666667
 0.974567 -0.145253   1.10746 0.144148 0.000666667
 0.980368 -0.139718   1.11074 0.180669 0.000666667
 0.997551 -0.171187    1.1258 -0.171108 0.000666667
 0.991923 -0.149055   1.12421 0.0510404 0.000666667
 0.989389 -0.152162   1.12293 0.0650997 0.000666667
 0.991707 -0.148319   1.12353 0.0881964 0.000666667
 0.987941 -0.152603   1.12452 0.134626 0.000666667
 0.978398 -0.153207   1.12368 0.225132 0.000666667
 0.976945 -0.142952   1.10854 0.146978 0.000666667
0.996364 -0.17385  1.12486 -0.182953 0.000666667
0.977716 -0.15516  1.12163 0.235431 0.000666667
 0.996184 -0.171407   1.12799 -0.195032 0.000666667
 0.988503 -0.148393   1.11083 0.0920216 0.000666667
 0.979084 -0.153252   1.11908 0.194918 0.000666667
 0.975048 -0.151026   1.11155 0.128074 0.000666667
 0.974229 -0.143798   1.10643 0.142263 0.000666667
  0.98799 -0.155005   1.12135 0.143585 0.000666667
 0.975335 -0.142638   1.10818 0.150927 0.000666667
 0.971551 -0.152031   1.11209 0.164272 0.000666667
 0.989388 -0.151761   1.11203 0.0577899 0.000666667
 0.990757 -0.149682   1.12363 0.084423 0.000666667
 0.985521 -0.152688   1.11137 0.0295251 0.000666667
 0.977592 -0.143497   1.10555 0.133614 0.000666667
 0.978961 -0.150917   1.11224 0.144998 0.000666667
 0.976656 -0.151498   1.12296 0.164869 0.000666667
 0.973177 -0.139928   1.11161 0.235249 0.000666667
 0.978883 -0.151915   1.11417 0.133488 0.000666667
 0.975139 -0.141014   1.11096 0.235296 0.000666667
 0.976481 -0.151872   1.12521 0.26284 0.000666667
 0.991639 -0.150849   1.12071 0.152485 0.000666667
 0.969212 -0.145071   1.10648 0.313479 0.000666667
0.989727 -0.15195  1.11124 0.0514367 0.000666667
 0.989622 -0.146561   1.12611 0.0836152 0.000666667
  0.98952 -0.146533   1.11132 0.046598 0.000666667
 0.979321 -0.155339   1.12124 0.238697 0.000666667
 0.991376 -0.144148   1.11106 0.0360454 0.000666667
 0.977392 -0.143802   1.11032 0.196298 0.000666667
 0.971678 -0.141575   1.11039 0.228049 0.000666667
  0.98807 -0.155224   1.11202 0.0611337 0.000666667
  0.97816 -0.154692    1.1206 0.218488 0.000666667
 0.988254 -0.150804   1.12207 0.14044 0.000666667
 0.989637 -0.148886   1.12508 0.0852262 0.000666667
 0.977941 -0.145079   1.10644 0.135741 0.000666667
 0.996188 -0.170459    1.1274 -0.16503 0.000666667
 0.992168 -0.145593   1.11548 0.0469205 0.000666667
 0.977831 -0.140872   1.10515 0.0939741 0.000666667
 0.976154 -0.142714   1.10828 0.228942 0.000666667
 0.977055 -0.152109    1.1251 0.214039 0.000666667
 0.976328 -0.153642   1.12144 0.193963 0.000666667
 0.998526 -0.173436   1.12577 -0.163924 0.000666667
 0.990698 -0.151676   1.12018 0.0557192 0.000666667
 0.978127 -0.143645   1.10754 0.134715 0.000666667
 0.993983 -0.150403   1.12252 0.04248 0.000666667
 0.969057 -0.151111   1.11043 0.185663 0.000666667
 0.982034 -0.148723   1.12871 0.101559 0.000666667
 0.979262 -0.149321   1.10978 0.132063 0.000666667
0.992198 -0.14676  1.11319 0.0341318 0.000666667
 0.997083 -0.175368   1.12878 -0.139816 0.000666667
 0.978814 -0.149648   1.11017 0.134233 0.000666667
 0.978456 -0.155647   1.12223 0.229729 0.000666667
 0.975467 -0.143653   1.10726 0.167959 0.000666667
 0.974937 -0.148195   1.11428 0.137842 0.000666667
 0.971471 -0.150494   1.11078 0.159643 0.000666667
 0.981623 -0.153193   1.12625 0.104792 0.000666667
0.976832 -0.15228   1.1121 0.142455 0.000666667
 0.985643 -0.147935   1.12311 0.0716638 0.000666667
 0.988719 -0.152985   1.12425 0.0822258 0.000666667
 0.986374 -0.157328   1.11456 0.0540068 0.000666667
 0.976184 -0.143017     1.107 0.113821 0.000666667
 0.972557 -0.152678   1.10979 0.164666 0.000666667
 0.991269 -0.143383   1.11512 0.0760441 0.000666667
 0.978163 -0.139645   1.10613 0.129325 0.000666667
 0.974621 -0.149539   1.11011 0.133519 0.000666667
 0.982959 -0.152295   1.12765 0.080215 0.000666667
 0.990885 -0.148174   1.11132 0.0627253 0.000666667
 0.988328 -0.146407   1.11493 0.0562364 0.000666667
 0.982113 -0.152142   1.12402 0.223163 0.000666667
 0.998468 -0.173578   1.12703 -0.193466 0.000666667
  1.00245 -0.174505   1.12817 -0.196823 0.000666667
 0.988926 -0.152952   1.11346 0.059283 0.000666667
 0.978877 -0.152372   1.12165 0.175002 0.000666667
0.979942 -0.1425 1.10615 0.144967 0.000666667
  0.98309 -0.152363   1.12981 0.135783 0.000666667
 0.978646 -0.143835   1.10561 0.156505 0.000666667
  0.97827 -0.151375   1.11109 0.18314 0.000666667
 0.988764 -0.145859   1.12082 0.0853177 0.000666667
 0.988842 -0.144027   1.11143 0.0566417 0.000666667
 0.978134 -0.153593   1.12154 0.241837 0.000666667
 0.988827 -0.144732    1.1117 0.0358165 0.000666667
 0.978063 -0.153564   1.12621 0.23463 0.000666667
 0.977604 -0.154046   1.12311 0.198168 0.000666667
 0.984922 -0.149007   1.11142 0.0591175 0.000666667
 0.985824 -0.150324   1.12211 0.0754689 0.000666667
0.978799 -0.1428 1.11054 0.15964 0.000666667
 0.991024 -0.148383   1.11969 0.00210461 0.000666667
 0.980062 -0.154692   1.12393 0.264849 0.000666667
 0.993407 -0.151619   1.12307 0.0781974 0.000666667
 0.988927 -0.154325    1.1117 0.0726812 0.000666667
  0.98078 -0.154879   1.12381 0.225271 0.000666667
 0.979663 -0.150714   1.12012 0.190625 0.000666667
  0.97796 -0.152218   1.12495 0.175626 0.000666667
 0.974109 -0.144718   1.10673 0.133282 0.000666667
 0.992165 -0.145051   1.11271 0.0410814 0.000666667
 0.971635 -0.156224   1.12082 0.19601 0.000666667
0.981093 -0.15116  1.10851 0.148698 0.000666667
 0.990714 -0.149903   1.11822 0.0600237 0.000666667
 0.975232 -0.139636   1.11099 0.232116 0.000666667
 0.973624 -0.151864   1.10628 0.176811 0.000666667
 0.989567 -0.150449   1.12476 0.13365 0.000666667
 0.978391 -0.152867   1.12234 0.233488 0.000666667
0.981694 -0.15049  1.12475 0.0874565 0.000666667
 0.976936 -0.144848   1.11153 0.233817 0.000666667
 0.990394 -0.147396   1.11789 0.0494197 0.000666667
  0.97804 -0.152403   1.12258 0.228771 0.000666667
 0.998486 -0.174257   1.12355 -0.164607 0.000666667
 0.979369 -0.142439   1.10865 0.243223 0.000666667
 0.988866 -0.143199   1.11263 -0.0173436 0.000666667
0.978744 -0.15067  1.11144 0.114276 0.000666667
 0.982234 -0.149982   1.12674 0.101671 0.000666667
 0.975977 -0.154644   1.12541 0.27541 0.000666667
 0.982041 -0.139828   1.10807 0.166687 0.000666667
 0.987809 -0.152958   1.12244 0.113736 0.000666667
 0.998978 -0.170047   1.12676 -0.187821 0.000666667
 0.979641 -0.141304   1.11136 0.221808 0.000666667
 0.988729 -0.152353   1.12021 0.072615 0.000666667
 0.980999 -0.141933   1.10683 0.150879 0.000666667
0.999165 -0.1703 1.12703 -0.216933 0.000666667
 0.972919 -0.141796    1.1104 0.261543 0.000666667
 0.973016 -0.152149   1.10852 0.16178 0.000666667
 0.987633 -0.154374   1.11344 0.0486962 0.000666667
0.977574 -0.13861  1.10851 0.154042 0.000666667
 0.979394 -0.153258   1.11399 0.154909 0.000666667
 0.972021 -0.151975   1.10824 0.170781 0.000666667
 0.992543 -0.148298   1.12458 0.0616545 0.000666667
0.973169 -0.14966  1.10768 0.129726 0.000666667
 0.981819 -0.137832   1.10918 0.156106 0.000666667
 0.987944 -0.150274   1.12469 0.124107 0.000666667
 0.981365 -0.153873   1.13008 0.0937243 0.000666667
 0.979493 -0.146945   1.10808 0.200578 0.000666667
 0.988681 -0.147776   1.11337 0.0419364 0.000666667
 0.971314 -0.153625   1.10711 0.158692 0.000666667
 0.988665 -0.154482   1.12585 0.125265 0.000666667
 0.981594 -0.149767   1.12626 0.0774577 0.000666667
 0.990277 -0.149531   1.12553 0.0471076 0.000666667
 0.976169 -0.148846   1.12351 0.174276 0.000666667
 0.990891 -0.153743   1.11388 0.0617221 0.000666667
 0.978392 -0.141739   1.10837 0.163846 0.000666667
 0.980861 -0.152874   1.12826 0.0858021 0.000666667
0.978819 -0.15472  1.12217 0.222255 0.000666667
 0.978526 -0.148672   1.12569 0.23022 0.000666667
 0.991591 -0.149681   1.12441 0.0474485 0.000666667
  0.97643 -0.149961   1.12379 0.239218 0.000666667
 0.985819 -0.155786   1.11319 0.043845 0.000666667
 0.971881 -0.150896   1.10623 0.159418 0.000666667
0.979402 -0.15232  1.12244 0.222234 0.000666667
 0.980186 -0.153888   1.12652 0.0837565 0.000666667
 0.975966 -0.140753   1.10952 0.221005 0.000666667
  0.97763 -0.143261   1.11009 0.224997 0.000666667
 0.976199 -0.147884   1.12228 0.199394 0.000666667
 0.987364 -0.152596   1.11038 0.0359225 0.000666667
 0.973958 -0.155008   1.12068 0.183845 0.000666667
 0.975996 -0.154816   1.12227 0.24307 0.000666667
 0.972674 -0.157525   1.11694 0.194217 0.000666667
 0.978073 -0.153668   1.12414 0.216399 0.000666667
0.983685 -0.14947  1.12508 0.0930551 0.000666667
0.979992 -0.15223  1.12463 0.104499 0.000666667
 0.977717 -0.153836   1.12221 0.241907 0.000666667
 0.975687 -0.143505    1.1097 0.110154 0.000666667
 0.986659 -0.154283   1.11231 0.0482742 0.000666667
 0.978462 -0.155293   1.12056 0.264483 0.000666667
 0.991651 -0.147019    1.1219 0.044807 0.000666667
 0.976136 -0.148248   1.10486 0.144153 0.000666667
 0.979034 -0.141997    1.1078 0.143748 0.000666667
 0.988112 -0.154621   1.11226 0.0598477 0.000666667
 0.979189 -0.151484   1.12198 0.240076 0.000666667
 0.977377 -0.152524   1.12315 0.220789 0.000666667
 0.981674 -0.150352   1.12775 0.103191 0.000666667
 0.978527 -0.153952   1.12706 0.296577 0.000666667
 0.988523 -0.152524   1.11028 0.0187762 0.000666667
 0.997009 -0.174994   1.12469 -0.171248 0.000666667
 0.975759 -0.141698   1.10665 0.14247 0.000666667
0.967833 -0.14676  1.10854 0.3288 0.000666667
 0.976464 -0.153517   1.12308 0.234315 0.000666667
 0.977075 -0.153636   1.12348 0.187134 0.000666667
 0.977876 -0.144321   1.11049 0.240555 0.000666667
 0.977908 -0.150922   1.12166 0.172257 0.000666667
0.998736 -0.17229  1.12502 -0.181567 0.000666667
 0.981398 -0.148074    1.1266 0.0830137 0.000666667
 0.976523 -0.149677   1.11128 0.139413 0.000666667
 0.978107 -0.142316   1.10696 0.147457 0.000666667
 0.980585 -0.142059   1.10688 0.170297 0.000666667
 0.985965 -0.152565   1.12539 0.144841 0.000666667
 0.987481 -0.154496   1.11361 0.044647 0.000666667
 0.977376 -0.149514   1.11063 0.147979 0.000666667
 0.980328 -0.151086   1.12353 0.21364 0.000666667
 0.989424 -0.150442   1.12225 0.0723237 0.000666667
 0.987095 -0.147548   1.11203 0.025064 0.000666667
 0.990754 -0.145491   1.11195 0.0807511 0.000666667
 0.978971 -0.149766   1.12365 0.221498 0.000666667
 0.970253 -0.152998   1.11077 0.161705 0.000666667
 0.976085 -0.146124   1.10631 0.151333 0.000666667
 0.981632 -0.142258   1.10948 0.165321 0.000666667
 0.982616 -0.140748   1.11138 0.141815 0.000666667
 0.991355 -0.149089   1.12291 0.159864 0.000666667
 0.982875 -0.151952   1.12681 0.0952766 0.000666667
 0.975816 -0.144618   1.10619 0.127934 0.000666667
 0.990965 -0.150571   1.12442 0.0864242 0.000666667
 0.976475 -0.152042   1.12237 0.243604 0.000666667
 0.978362 -0.155537   1.12142 0.235093 0.000666667
 0.998483 -0.172438   1.12743 -0.170411 0.000666667
 0.977819 -0.150158   1.11234 0.132795 0.000666667
 0.995655 -0.174929   1.12505 -0.185047 0.000666667
 0.977652 -0.151792   1.12381 0.202925 0.000666667
 0.978734 -0.140221   1.11097 0.163744 0.000666667
 0.977749 -0.150176   1.10956 0.150551 0.000666667
 0.977186 -0.144482   1.10423 0.136031 0.000666667
 0.978885 -0.141588   1.10715 0.156625 0.000666667
 0.975111 -0.149162   1.11206 0.177693 0.000666667
 0.990435 -0.144919   1.11132 0.019901 0.000666667
 0.976545 -0.153943   1.11814 0.215139 0.000666667
 0.992768 -0.147926   1.12109 0.0461106 0.000666667
 0.978341 -0.153612   1.11215 0.158563 0.000666667
 0.972809 -0.152929   1.10976 0.145628 0.000666667
 0.979804 -0.154313   1.12143 0.245979 0.000666667
 0.978969 -0.154141   1.12198 0.237685 0.000666667
 0.977055 -0.141258   1.10569 0.142323 0.000666667
 0.976588 -0.144758   1.10787 0.158408 0.000666667
 0.978862 -0.148633   1.12499 0.259889 0.000666667
 0.968908 -0.144835   1.10403 0.306388 0.000666667
  1.00253 -0.174328   1.12649 -0.14058 0.000666667
0.978556 -0.14979  1.12254 0.267771 0.000666667
 0.998663 -0.174166   1.12668 -0.206028 0.000666667
 0.977195 -0.143917    1.1049 0.15148 0.000666667
 0.982153 -0.153869   1.12311 0.24237 0.000666667
 0.977592 -0.155342   1.12337 0.216879 0.000666667
 0.973286 -0.155867   1.11759 0.164929 0.000666667
 0.980958 -0.139886   1.10873 0.163542 0.000666667
 0.981179 -0.151945   1.11395 0.124568 0.000666667
 0.998838 -0.174453   1.12696 -0.205658 0.000666667
 0.989457 -0.150091   1.12591 0.0893249 0.000666667
 0.987338 -0.151721   1.12391 0.122918 0.000666667
 0.987539 -0.153312   1.11236 0.0488042 0.000666667
 0.988831 -0.151515   1.12617 0.144759 0.000666667
 0.986892 -0.144851   1.11417 0.0751796 0.000666667
 0.992132 -0.147433   1.11555 0.0525113 0.000666667
 0.972925 -0.151938   1.10769 0.174438 0.000666667
0.992107 -0.14925  1.12406 0.0693632 0.000666667
 0.988461 -0.153675   1.12576 0.128885 0.000666667
 0.983549 -0.149143   1.12845 0.0941769 0.000666667
 0.975602 -0.143814   1.10749 0.241299 0.000666667
 0.985026 -0.144372   1.10798 0.139583 0.000666667
 0.980277 -0.141133   1.10692 0.145911 0.000666667
 0.976193 -0.155053   1.12262 0.237741 0.000666667
 0.979918 -0.152881    1.1138 0.140365 0.000666667
 0.985212 -0.155937   1.11408 0.0710028 0.000666667
  0.98257 -0.143365   1.10535 0.135886 0.000666667
 0.978136 -0.156841   1.12197 0.234281 0.000666667
 0.975112 -0.154247   1.11884 0.182123 0.000666667
 0.988262 -0.145313   1.11367 0.0476683 0.000666667
 0.980324 -0.142395   1.10693 0.158952 0.000666667
  0.99253 -0.147913   1.12176 0.0459623 0.000666667
0.989396 -0.15043  1.12196 0.0396511 0.000666667
  0.98815 -0.145051   1.11306 0.0343819 0.000666667
 0.976477 -0.150303   1.12288 0.191107 0.000666667
 0.980232 -0.144547   1.10872 0.212989 0.000666667
 0.978861 -0.152926   1.12264 0.244971 0.000666667
0.978106 -0.15014   1.1204 0.184035 0.000666667
 0.983609 -0.152686   1.10948 0.0497777 0.000666667
 0.990322 -0.153806    1.1125 0.0536124 0.000666667
 0.976328 -0.141268   1.11025 0.234286 0.000666667
  0.97747 -0.144891   1.10785 0.148809 0.000666667
0.974875 -0.15787   1.1169 0.169662 0.000666667
 0.990579 -0.145338   1.10932 0.00908157 0.000666667
 0.989107 -0.151829    1.1129 0.05787 0.000666667
0.984311 -0.15358  1.11359 0.0445248 0.000666667
 0.976841 -0.150501    1.1197 0.182327 0.000666667
0.988014 -0.14877  1.12559 0.0746191 0.000666667
0.976419 -0.15245  1.12147 0.188271 0.000666667
 0.977035 -0.141472   1.10889 0.127316 0.000666667
 0.986475 -0.151537    1.1142 0.0785576 0.000666667
 0.974351 -0.142013   1.10564 0.144897 0.000666667
 0.987918 -0.156498   1.11147 0.0657805 0.000666667
 0.988228 -0.153095    1.1122 0.0534574 0.000666667
 0.977954 -0.149078   1.11213 0.132955 0.000666667
 0.980027 -0.138711    1.1073 0.147441 0.000666667
 0.976401 -0.155716   1.12607 0.234207 0.000666667
 0.980442 -0.150389   1.12781 0.0831056 0.000666667
 0.977068 -0.155816   1.12443 0.218413 0.000666667
  0.97851 -0.150511   1.12549 0.0726439 0.000666667
 0.977946 -0.155239   1.12292 0.221049 0.000666667
 0.979289 -0.150693   1.11011 0.11792 0.000666667
0.987417 -0.15083  1.12129 0.0634168 0.000666667
 0.979302 -0.142217   1.10571 0.167565 0.000666667
 0.976076 -0.151022   1.11166 0.147502 0.000666667
 0.993832 -0.151297   1.10566 -0.0157348 0.000666667
 0.978301 -0.153309   1.12475 0.19697 0.000666667
 0.981323 -0.142323   1.11123 0.130494 0.000666667
 0.981304 -0.151686   1.12312 0.227715 0.000666667
 0.991081 -0.152438    1.1074 0.0442652 0.000666667
 0.987893 -0.153302   1.11336 0.0736609 0.000666667
0.975766 -0.15173  1.12209 0.23247 0.000666667
 0.979851 -0.152817   1.11272 0.11857 0.000666667
 0.978483 -0.146179   1.11056 0.220863 0.000666667
 0.971583 -0.153508   1.10784 0.190197 0.000666667
 0.982409 -0.149997   1.12772 0.113705 0.000666667
 0.976091 -0.142697   1.10831 0.124231 0.000666667
 0.973952 -0.157028   1.11893 0.168199 0.000666667
 0.984367 -0.153568   1.11178 0.00276834 0.000666667
 0.976519 -0.154491   1.12246 0.214799 0.000666667
 0.983122 -0.152599   1.12272 0.225977 0.000666667
0.979242 -0.15305  1.12278 0.184614 0.000666667
0.987343 -0.14991   1.1236 0.124833 0.000666667
 0.980137 -0.151052   1.10948 0.152272 0.000666667
 0.989893 -0.153676   1.11377 0.0852852 0.000666667
 0.990608 -0.144943   1.11152 0.0476288 0.000666667
 0.988445 -0.150766   1.12342 0.0766832 0.000666667
 0.977445 -0.152092   1.12343 0.160098 0.000666667
 0.979498 -0.152434   1.12358 0.253048 0.000666667
 0.991127 -0.155739   1.11346 0.0599581 0.000666667
 0.982502 -0.151024    1.1264 0.118568 0.000666667
 0.997631 -0.173034   1.12583 -0.195063 0.000666667
 0.971318 -0.157579   1.11836 0.193035 0.000666667
  0.97724 -0.141034   1.10528 0.141669 0.000666667
 0.980983 -0.153367   1.12621 0.107337 0.000666667
  0.97644 -0.150136   1.12207 0.174154 0.000666667
 0.981637 -0.152203   1.12603 0.119207 0.000666667
 0.988822 -0.149131    1.1205 0.0634593 0.000666667
 0.995921 -0.167455   1.12755 -0.17563 0.000666667
 0.989423 -0.148755   1.12187 0.0927472 0.000666667
0.987222 -0.15516  1.11202 0.0610128 0.000666667
 0.977616 -0.153208   1.12511 0.223338 0.000666667
 0.989283 -0.151374   1.12361 0.136707 0.000666667
 0.982831 -0.154154   1.12826 0.0853569 0.000666667
 0.998322 -0.171627    1.1272 -0.188733 0.000666667
 0.978671 -0.143134   1.10863 0.168585 0.000666667
 0.990605 -0.148406   1.11389 0.0331895 0.000666667
 0.991455 -0.145563   1.11281 0.0237923 0.000666667
 0.990464 -0.149627   1.11965 0.0861369 0.000666667
 0.976806 -0.143149   1.10801 0.128764 0.000666667
 0.979554 -0.154057   1.12315 0.215509 0.000666667
 0.979189 -0.154273   1.12309 0.225975 0.000666667
 0.987017 -0.155029   1.11439 0.0674957 0.000666667
 0.986027 -0.153513     1.112 0.0898419 0.000666667
 0.989902 -0.149413   1.11457 0.0389278 0.000666667
 0.976578 -0.143195   1.10997 0.243106 0.000666667
 0.978135 -0.142852   1.10662 0.149481 0.000666667
0.980846 -0.15074  1.12715 0.0835513 0.000666667
 0.989561 -0.151634   1.11215 0.0484542 0.000666667
 0.988879 -0.154105   1.12508 0.109243 0.000666667
 0.980839 -0.151296   1.12258 0.0983933 0.000666667
 0.980112 -0.150085    1.1125 0.168514 0.000666667
 0.988195 -0.143684   1.11466 0.0483853 0.000666667
  0.97758 -0.144419   1.11016 0.144506 0.000666667
 0.986553 -0.152585   1.11334 0.0517221 0.000666667
 0.973481 -0.156091   1.11566 0.170201 0.000666667
 0.990172 -0.155342   1.11334 0.0631125 0.000666667
 0.975539 -0.141342   1.10666 0.138016 0.000666667
 0.990245 -0.147546     1.118 0.0187117 0.000666667
 0.977661 -0.151235   1.12613 0.201236 0.000666667
 0.974533 -0.155647   1.11555 0.164175 0.000666667
 0.975128 -0.150813   1.12257 0.236175 0.000666667
 0.992696 -0.154064   1.10904 0.0496703 0.000666667
 0.982552 -0.149265   1.12685 0.0849436 0.000666667
 0.973012 -0.152051   1.10765 0.171075 0.000666667
 0.980118 -0.148624   1.12769 0.0809608 0.000666667
  0.97176 -0.149299   1.11213 0.174547 0.000666667
 0.976301 -0.154382   1.12518 0.235519 0.000666667
 0.975157 -0.141871   1.11046 0.232112 0.000666667
  0.97556 -0.143541   1.10559 0.155388 0.000666667
  0.97955 -0.150328   1.12674 0.08871 0.000666667
0.988406 -0.14888  1.12405 0.0814021 0.000666667
  0.97955 -0.149298   1.12236 0.252248 0.000666667
 0.999761 -0.172707   1.12751 -0.201988 0.000666667
 0.989618 -0.148233   1.11991 0.0525476 0.000666667
 0.986332 -0.154084   1.11538 0.0461373 0.000666667
  0.97238 -0.150887   1.10679 0.174051 0.000666667
 0.977459 -0.139951   1.10838 0.123961 0.000666667
 0.991881 -0.145928    1.1197 0.0748245 0.000666667
  0.98034 -0.148308   1.12694 0.0887219 0.000666667
 0.982131 -0.150292   1.12574 0.0866069 0.000666667
 0.980424 -0.142591   1.10904 0.15232 0.000666667
 0.979087 -0.152607   1.12282 0.241105 0.000666667
 0.991329 -0.150523   1.12461 0.0707899 0.000666667
 0.974671 -0.156292   1.11579 0.194383 0.000666667
 0.987458 -0.153707    1.1123 0.0641137 0.000666667
 0.991728 -0.144634   1.11023 0.0337334 0.000666667
 0.988839 -0.147363   1.11295 0.0706126 0.000666667
  0.97787 -0.150888   1.12142 0.211003 0.000666667
 0.991057 -0.151179   1.12456 0.151161 0.000666667
 0.990246 -0.147166   1.10989 0.0827503 0.000666667
 0.992756 -0.148077   1.12136 0.0928445 0.000666667
 0.97796 -0.15007  1.12077 0.235697 0.000666667
 0.977167 -0.151797   1.12392 0.167382 0.000666667
 0.979549 -0.152951   1.11167 0.0986633 0.000666667
 0.976753 -0.148417   1.12183 0.244959 0.000666667
 0.978974 -0.153815   1.12382 0.185072 0.000666667
 0.979284 -0.150043   1.11169 0.0950981 0.000666667
 0.980413 -0.152753   1.12881 0.11602 0.000666667
 0.983342 -0.153577   1.12406 0.248597 0.000666667
 0.998029 -0.174334   1.12984 -0.147683 0.000666667
 0.975392 -0.141345   1.10763 0.1302 0.000666667
 0.980866 -0.140424   1.10865 0.157061 0.000666667
 0.989312 -0.153549   1.11396 0.0510436 0.000666667
 0.987128 -0.148561   1.11014 0.0390156 0.000666667
 0.98176 -0.14953  1.12516 0.088688 0.000666667
 0.974515 -0.148277   1.11337 0.162865 0.000666667
 0.978132 -0.151828   1.12242 0.176002 0.000666667
 0.988847 -0.146964   1.11407 0.0263514 0.000666667
0.986392 -0.15401  1.11511 0.0550872 0.000666667
 0.990531 -0.146815   1.11262 0.0274245 0.000666667
 0.991138 -0.146712    1.1121 0.0683269 0.000666667
 0.987932 -0.152788   1.12472 0.0991506 0.000666667
 0.977892 -0.155185   1.12258 0.234514 0.000666667
 0.979942 -0.154532   1.12096 0.232334 0.000666667
 0.992009 -0.147391   1.11539 0.00179826 0.000666667
 0.990773 -0.146978   1.11541 0.038928 0.000666667
 0.997241 -0.169645   1.12954 -0.15751 0.000666667
 0.988357 -0.144594   1.11226 0.0414776 0.000666667
 0.990936 -0.149697   1.12249 0.0750751 0.000666667
 0.977495 -0.154788   1.11882 0.215632 0.000666667
0.976566 -0.14166  1.10753 0.144762 0.000666667
 0.991863 -0.150848   1.12039 0.0745256 0.000666667
 0.974842 -0.153536   1.12111 0.192896 0.000666667
 0.985903 -0.151869   1.11398 0.0614482 0.000666667
 0.977968 -0.150396   1.11099 0.122464 0.000666667
 0.992681 -0.144819    1.1135 0.0473637 0.000666667
 0.991156 -0.148878   1.12114 0.074092 0.000666667
0.975392 -0.14144   1.1089 0.226957 0.000666667
 0.986787 -0.154832   1.11209 0.0460053 0.000666667
 0.986004 -0.154529   1.11289 0.0522803 0.000666667
 0.981984 -0.153856   1.12677 0.236271 0.000666667
 0.979611 -0.150825   1.10976 0.13261 0.000666667
 0.992206 -0.148052   1.12525 0.110867 0.000666667
 0.977346 -0.154531   1.12309 0.23629 0.000666667
  0.99984 -0.174459   1.12907 -0.152022 0.000666667
0.989034 -0.15423  1.11959 0.0704177 0.000666667
 0.973373 -0.152463   1.10954 0.145622 0.000666667
 0.977142 -0.151548    1.1119 0.162083 0.000666667
 0.977791 -0.150471   1.12325 0.214023 0.000666667
  0.98261 -0.152869   1.12221 0.233695 0.000666667
 0.990169 -0.150324    1.1215 0.0531956 0.000666667
 0.991231 -0.145572   1.11431 0.0475241 0.000666667
 0.973714 -0.143207   1.11105 0.254012 0.000666667
 0.980765 -0.142874   1.10841 0.154859 0.000666667
 0.973418 -0.155871    1.1193 0.209511 0.000666667
 0.974642 -0.139643   1.11059 0.220076 0.000666667
 0.996551 -0.173162   1.12589 -0.16939 0.000666667
  0.98093 -0.143033   1.10641 0.13618 0.000666667
 0.977169 -0.155072   1.12177 0.221787 0.000666667
0.990747 -0.15153  1.12153 0.0694161 0.000666667
0.978583 -0.15052   1.1216 0.172787 0.000666667
  0.97096 -0.140776    1.1116 0.229534 0.000666667
 0.975096 -0.140544   1.10914 0.236644 0.000666667
 0.977456 -0.150362   1.11151 0.167021 0.000666667
 0.979779 -0.149901   1.12353 0.203683 0.000666667
 0.975972 -0.143934   1.10859 0.115806 0.000666667
 0.981845 -0.139972   1.11018 0.155062 0.000666667
 0.975621 -0.155163   1.11775 0.187336 0.000666667
 0.999853 -0.173191   1.12411 -0.145406 0.000666667
0.987435 -0.14653  1.11357 0.036959 0.000666667
 0.987697 -0.154953   1.11613 0.0695515 0.000666667
 0.987959 -0.150488   1.12191 0.0924713 0.000666667
 0.990273 -0.149394   1.11633 -0.0122006 0.000666667
  1.00039 -0.173517   1.12934 -0.207878 0.000666667
  0.97663 -0.150662   1.11051 0.141988 0.000666667
 0.979998 -0.152258   1.12784 0.114669 0.000666667
 0.978576 -0.150737   1.12195 0.185387 0.000666667
 0.996621 -0.172541   1.12764 -0.181147 0.000666667
 0.985832 -0.154284   1.11112 0.010401 0.000666667
0.978866 -0.15039  1.12333 0.252087 0.000666667
 0.992373 -0.147924   1.11643 0.0223846 0.000666667
 0.977026 -0.155567   1.12494 0.258133 0.000666667
 0.975904 -0.144164   1.10826 0.151976 0.000666667
 0.977544 -0.150101   1.12211 0.166019 0.000666667
 0.976847 -0.149905    1.1103 0.114826 0.000666667
  0.99072 -0.152749   1.12574 0.108878 0.000666667
 0.982337 -0.151878   1.12734 0.0746497 0.000666667
 0.974721 -0.141592   1.11093 0.223712 0.000666667
 0.972673 -0.142074   1.10727 0.210528 0.000666667
 0.977478 -0.138824   1.10794 0.15905 0.000666667
  0.98888 -0.143478   1.11148 -0.00715625 0.000666667
 0.979372 -0.141176   1.10965 0.165194 0.000666667
 0.989496 -0.152885   1.11413 0.0489257 0.000666667
 0.989861 -0.148556   1.12331 0.0560595 0.000666667
0.975683 -0.14518   1.1064 0.257028 0.000666667
 0.982392 -0.152203   1.12233 0.230066 0.000666667
 0.979098 -0.155735   1.12221 0.236496 0.000666667
 0.981308 -0.153819   1.12836 0.106349 0.000666667
 0.998699 -0.173381    1.1288 -0.179246 0.000666667
 0.975804 -0.144262   1.10833 0.167041 0.000666667
 0.991033 -0.148103   1.12323 0.0664871 0.000666667
 0.981076 -0.144041   1.10935 0.210122 0.000666667
 0.979202 -0.153356   1.12099 0.232193 0.000666667
 0.980169 -0.150793    1.1073 0.139392 0.000666667
 0.986337 -0.147524   1.12678 0.0667506 0.000666667
 0.989675 -0.146923   1.11332 0.0458699 0.000666667
 0.988553 -0.152206   1.12622 0.112015 0.000666667
 0.978968 -0.154623   1.12249 0.240066 0.000666667
0.975929 -0.15298  1.12182 0.198209 0.000666667
 0.982244 -0.151623   1.11351 0.153415 0.000666667
 0.976217 -0.142998   1.11093 0.234747 0.000666667
 0.976623 -0.142823   1.11055 0.192387 0.000666667
 0.975408 -0.143202   1.10624 0.157064 0.000666667
 0.974944 -0.156843   1.11573 0.196382 0.000666667
 0.984784 -0.155066   1.11219 0.0469372 0.000666667
 0.970836 -0.156104   1.12062 0.179694 0.000666667
 0.991713 -0.147521   1.11311 0.0462099 0.000666667
0.986733 -0.15202   1.1236 0.13064 0.000666667
 0.998428 -0.174943   1.12671 -0.192377 0.000666667
 0.996725 -0.175639   1.12885 -0.134963 0.000666667
 0.992018 -0.151537   1.12347 0.0738402 0.000666667
  0.98645 -0.149449   1.12366 0.0715967 0.000666667
 0.979739 -0.141101   1.10734 0.12633 0.000666667
 0.981422 -0.150084    1.1257 0.0558105 0.000666667
 0.981648 -0.140649   1.10928 0.159643 0.000666667
 0.986712 -0.154771    1.1142 0.0492137 0.000666667
 0.978772 -0.153504    1.1266 0.233772 0.000666667
 0.991619 -0.147527   1.12273 0.0836061 0.000666667
   0.9782 -0.153338    1.1222 0.22858 0.000666667
 0.977343 -0.152331   1.12126 0.182824 0.000666667
 0.985785 -0.155316   1.12496 0.127952 0.000666667
 0.978808 -0.154193   1.12254 0.216156 0.000666667
 0.978213 -0.141504   1.10693 0.147614 0.000666667
  0.99046 -0.145548   1.11515 0.0796234 0.000666667
 0.979676 -0.142182   1.11158 0.215799 0.000666667
 0.991007 -0.153068   1.10889 0.046599 0.000666667
 0.978737 -0.141959   1.10663 0.127105 0.000666667
 0.975874 -0.142894   1.10713 0.172421 0.000666667
 0.984773 -0.157159   1.10979 0.0369234 0.000666667
 0.986654 -0.151798   1.11176 0.0105668 0.000666667
 0.971935 -0.142939   1.11275 0.254786 0.000666667
0.987478 -0.15335  1.11166 0.0592471 0.000666667
 0.989329 -0.145751   1.11381 0.0206553 0.000666667
0.978802 -0.15549  1.12388 0.226396 0.000666667
 0.975882 -0.142312   1.10736 0.21407 0.000666667
 0.988018 -0.153453   1.11488 0.0536068 0.000666667
 0.981771 -0.150084   1.12593 0.0980892 0.000666667
 0.999941 -0.173948   1.12737 -0.150594 0.000666667
 0.977637 -0.151727   1.12446 0.156568 0.000666667
 0.999685 -0.170961    1.1286 -0.171947 0.000666667
0.977562 -0.14226  1.10667 0.144079 0.000666667
 0.992824 -0.147365   1.12516 0.0975298 0.000666667
 0.998257 -0.171118   1.12682 -0.185345 0.000666667
 0.979205 -0.145767   1.10878 0.220823 0.000666667
0.982057 -0.1515 1.12532 0.101035 0.000666667
 0.978074 -0.153311   1.12154 0.250157 0.000666667
 0.988309 -0.147857   1.11259 0.0567123 0.000666667
  0.98883 -0.147471   1.11134 0.0268947 0.000666667
 0.977086 -0.152561   1.11874 0.191871 0.000666667
 0.973652 -0.145185    1.1049 0.147532 0.000666667
 0.989514 -0.154108    1.1126 0.0626037 0.000666667
 0.977371 -0.153644   1.12022 0.194397 0.000666667
 0.985601 -0.155592   1.11341 0.0481835 0.000666667
 0.967775 -0.145146   1.10662 0.278501 0.000666667
 0.98411 -0.14163  1.10887 0.14763 0.000666667
0.978331 -0.14307  1.10999 0.22651 0.000666667
 0.988068 -0.154378   1.11309 0.0463567 0.000666667
 0.986087 -0.155868   1.11043 0.0110679 0.000666667
 0.975939 -0.151298   1.11038 0.14273 0.000666667
 0.989484 -0.151987   1.12305 0.0604368 0.000666667
 0.977219 -0.146673   1.10967 0.120621 0.000666667
  0.98068 -0.154955   1.12097 0.23332 0.000666667
 0.976688 -0.140246    1.1078 0.227817 0.000666667
 0.972518 -0.156479   1.11627 0.189734 0.000666667
 0.974746 -0.153353   1.12392 0.255292 0.000666667
 0.993446 -0.149213   1.11732 -0.0174897 0.000666667
0.978936 -0.15311  1.12118 0.232864 0.000666667
 0.981954 -0.152213   1.12504 0.10764 0.000666667
 0.987618 -0.152278   1.12643 0.120784 0.000666667
 0.978084 -0.154344   1.12334 0.200273 0.000666667
  0.98113 -0.154675   1.12117 0.21449 0.000666667
 0.988552 -0.146827   1.11489 0.0516391 0.000666667
 0.986488 -0.149724   1.12402 0.118107 0.000666667
0.988545 -0.14678  1.11335 0.0383839 0.000666667
 0.978049 -0.150828   1.10951 0.118671 0.000666667
 0.988929 -0.144686   1.11931 0.0563107 0.000666667
 0.979225 -0.153491   1.12141 0.245649 0.000666667
 0.977066 -0.149833   1.12402 0.208654 0.000666667
 0.979344 -0.144285   1.10526 0.158888 0.000666667
 0.989866 -0.147963   1.12242 0.0617259 0.000666667
 0.972969 -0.143121   1.10797 0.21513 0.000666667
0.974721 -0.14148  1.10908 0.158488 0.000666667
 0.989626 -0.152907   1.12561 0.0992935 0.000666667
 0.978143 -0.153505   1.12311 0.242804 0.000666667
 0.980216 -0.153951   1.12304 0.268249 0.000666667
 0.979089 -0.148697    1.1271 0.104795 0.000666667
0.981103 -0.15005  1.12773 0.085848 0.000666667
 0.983905 -0.151421   1.12711 0.105131 0.000666667
 0.979548 -0.152188   1.11061 0.0957981 0.000666667
 0.982237 -0.149334   1.12755 0.101847 0.000666667
0.979517 -0.15219  1.11462 0.140489 0.000666667
 0.984327 -0.152214   1.12966 0.104313 0.000666667
 0.981976 -0.153022   1.12635 0.104394 0.000666667
 0.979584 -0.151577   1.12555 0.187225 0.000666667
 0.987238 -0.152477   1.12488 0.0933192 0.000666667
 0.976608 -0.153157   1.12216 0.191876 0.000666667
 0.974613 -0.153931   1.12605 0.251462 0.000666667
 0.980305 -0.140746   1.10854 0.152005 0.000666667
  0.97952 -0.153878   1.12246 0.20624 0.000666667
 0.977362 -0.155055   1.12216 0.207798 0.000666667
 0.990406 -0.148424   1.12075 0.0528725 0.000666667
 0.975091 -0.152862   1.12316 0.240889 0.000666667
 0.978401 -0.144419   1.10717 0.171194 0.000666667
  1.00014 -0.173941   1.12675 -0.177899 0.000666667
 0.977385 -0.150364   1.12298 0.178404 0.000666667
 0.975093 -0.153673   1.12281 0.149715 0.000666667
 0.971507 -0.146138   1.10505 0.299676 0.000666667
0.987067 -0.15569  1.10959 0.0645878 0.000666667
 0.992517 -0.150327   1.12108 0.0843261 0.000666667
 0.996471 -0.169596   1.12492 -0.193596 0.000666667
  0.97917 -0.138555   1.10847 0.15849 0.000666667
 0.971455 -0.153227   1.11105 0.171358 0.000666667
 0.979537 -0.153972    1.1211 0.248726 0.000666667
  0.98705 -0.153325   1.11252 0.0514161 0.000666667
0.981604 -0.14949  1.12684 0.0991088 0.000666667
 0.979203 -0.152042   1.12081 0.231 0.000666667
 0.989416 -0.147852    1.1223 0.0601308 0.000666667
 0.977253 -0.153758   1.12426 0.238848 0.000666667
 0.976522 -0.150794   1.11367 0.137049 0.000666667
 0.985272 -0.156423    1.1122 0.0347034 0.000666667
  0.98047 -0.148427   1.12777 0.0800026 0.000666667
0.977794 -0.15056   1.1113 0.117619 0.000666667
 0.978318 -0.147378   1.10896 0.214519 0.000666667
 0.973402 -0.140793   1.11198 0.258415 0.000666667
 0.977319 -0.146097    1.1117 0.227457 0.000666667
 0.976084 -0.151642   1.11474 0.14333 0.000666667
 0.988332 -0.152798   1.11416 0.0575788 0.000666667
 0.976919 -0.155044   1.12494 0.233351 0.000666667
 0.971692 -0.151707   1.11124 0.150535 0.000666667
 0.985723 -0.154599   1.11133 0.0710677 0.000666667
 0.987353 -0.153573   1.12341 0.123138 0.000666667
 0.975154 -0.151901   1.11213 0.133593 0.000666667
 0.981246 -0.154502   1.12267 0.235881 0.000666667
 0.977654 -0.151677   1.11176 0.142295 0.000666667
0.977963 -0.1414 1.10625 0.150019 0.000666667
 0.982214 -0.151289   1.12739 0.0948559 0.000666667
 0.982423 -0.141694   1.10804 0.15347 0.000666667
 0.979002 -0.154652   1.12343 0.263086 0.000666667
 0.980172 -0.155173   1.12368 0.225459 0.000666667
 0.982315 -0.149902   1.12619 0.0942016 0.000666667
 0.972488 -0.151419   1.10869 0.19188 0.000666667
 0.986688 -0.151173   1.12404 0.108746 0.000666667
 0.970608 -0.140209   1.11267 0.251493 0.000666667
 0.977074 -0.149379   1.12293 0.246558 0.000666667
 0.977646 -0.140557   1.10736 0.151853 0.000666667
  0.97381 -0.156038   1.12088 0.192221 0.000666667
0.988249 -0.14565  1.11169 0.0235172 0.000666667
 0.987945 -0.153593   1.11353 0.0638177 0.000666667
 0.996202 -0.169666   1.12682 -0.190399 0.000666667
 0.975244 -0.142372   1.10711 0.135813 0.000666667
 0.980522 -0.152849   1.12235 0.241728 0.000666667
 0.988236 -0.148455    1.1108 0.0542306 0.000666667
0.974919 -0.14454  1.10282 0.126953 0.000666667
 0.976409 -0.153798   1.12206 0.188697 0.000666667
 0.971691 -0.151077   1.11194 0.160657 0.000666667
 0.985522 -0.153413   1.11034 0.0961374 0.000666667
 0.978549 -0.149478   1.10954 0.111018 0.000666667
   0.9924 -0.148385   1.11461 0.0224287 0.000666667
 0.988849 -0.145315    1.1103 0.061704 0.000666667
 0.977886 -0.152647   1.12103 0.193986 0.000666667
 0.973374 -0.151933   1.10414 0.204396 0.000666667
  0.97634 -0.140609   1.10882 0.229914 0.000666667
 0.987855 -0.145987   1.11178 0.0462579 0.000666667
 0.988648 -0.147396   1.12545 0.0721114 0.000666667
 0.981534 -0.152799    1.1235 0.230704 0.000666667
 0.979049 -0.145423    1.1048 0.129729 0.000666667
 0.990872 -0.148307   1.12373 0.0714591 0.000666667
 0.972338 -0.152278   1.10888 0.169009 0.000666667
 0.987585 -0.146697   1.11178 0.0503845 0.000666667
  0.99138 -0.152032   1.11245 0.0398196 0.000666667
  0.97423 -0.144651   1.10406 0.14082 0.000666667
0.978908 -0.15266  1.12358 0.240656 0.000666667
 0.978811 -0.155706   1.12525 0.220582 0.000666667
   0.9701 -0.150592   1.11298 0.165411 0.000666667
0.977573 -0.15422  1.12446 0.198943 0.000666667
 0.988892 -0.144793   1.11385 0.0453459 0.000666667
0.998644 -0.17094  1.12968 -0.186904 0.000666667
  0.99798 -0.170452   1.12736 -0.192538 0.000666667
 0.998302 -0.173102   1.12659 -0.187538 0.000666667
 0.978155 -0.151081   1.11065 0.151946 0.000666667
  0.99012 -0.149536   1.12271 0.0657024 0.000666667
 0.977548 -0.150846   1.12685 0.0833238 0.000666667
 0.980824 -0.153381   1.12347 0.217114 0.000666667
  0.98841 -0.147482   1.11348 0.02159 0.000666667
0.977897 -0.15371  1.12876 0.185397 0.000666667
 0.974856 -0.148817    1.1096 0.160773 0.000666667
 0.978116 -0.154162   1.12263 0.243269 0.000666667
 0.990726 -0.147254   1.12144 0.0682834 0.000666667
 0.990204 -0.145324   1.11273 0.0465222 0.000666667
0.977991 -0.14892  1.11281 0.168633 0.000666667
 0.973037 -0.151584   1.10848 0.144755 0.000666667
 0.978569 -0.153212   1.12334 0.252572 0.000666667
 0.986806 -0.154518   1.11293 0.070723 0.000666667
 0.986901 -0.151862   1.12281 0.132085 0.000666667
 0.999244 -0.175536   1.12844 -0.127564 0.000666667
0.989424 -0.15138  1.12197 0.144497 0.000666667
 0.979706 -0.150366   1.11223 0.162451 0.000666667
 0.977826 -0.155589   1.12549 0.210667 0.000666667
 0.999206 -0.173269   1.12336 -0.180474 0.000666667
 0.995208 -0.150332   1.10596 -0.0218367 0.000666667
0.989115 -0.14634  1.11284 0.0801256 0.000666667
 0.977947 -0.152062    1.1222 0.204715 0.000666667
 0.978956 -0.152673   1.12358 0.193059 0.000666667
 0.987215 -0.154961   1.11698 0.0407023 0.000666667
 0.978793 -0.155767    1.1232 0.208119 0.000666667
 0.977014 -0.149382   1.11214 0.148475 0.000666667
 0.989076 -0.147414    1.1112 0.0316148 0.000666667
 0.979109 -0.152105   1.12216 0.21663 0.000666667
 0.975728 -0.143252   1.10839 0.236647 0.000666667
0.976304 -0.15503  1.12334 0.23296 0.000666667
   0.9783 -0.152494   1.12606 0.210074 0.000666667
 0.976654 -0.153881   1.12231 0.209533 0.000666667
0.998372 -0.17099  1.13023 -0.211162 0.000666667
 0.978787 -0.143944   1.11144 0.226689 0.000666667
 0.989718 -0.150708   1.12675 0.0583479 0.000666667
0.976954 -0.14926  1.12412 0.253013 0.000666667
 0.981428 -0.153479   1.12541 0.109824 0.000666667
 0.977299 -0.149702   1.12276 0.243254 0.000666667
 0.978303 -0.144466   1.10575 0.144789 0.000666667
 0.980992 -0.156094   1.12276 0.210514 0.000666667
 0.974699 -0.144591   1.10749 0.172457 0.000666667
 0.979383 -0.153094   1.12192 0.226279 0.000666667
 0.987362 -0.154919    1.1136 0.0522735 0.000666667
 0.979045 -0.152265   1.12077 0.242868 0.000666667
  0.98837 -0.153089   1.11207 0.0493027 0.000666667
 0.998016 -0.173055   1.12795 -0.18477 0.000666667
 0.988711 -0.154303   1.12551 0.126135 0.000666667
 0.981979 -0.153222   1.12905 0.104822 0.000666667
0.993833 -0.15002  1.12179 0.0695515 0.000666667
 0.987138 -0.155345   1.11199 0.0656717 0.000666667
 0.998019 -0.173855   1.12615 -0.186986 0.000666667
 0.990419 -0.146031   1.11149 0.0590118 0.000666667
  0.98979 -0.153275   1.11366 0.0592903 0.000666667
 0.980063 -0.155216   1.12245 0.229236 0.000666667
0.982582 -0.14231  1.11083 0.157315 0.000666667
 0.975876 -0.143124   1.10597 0.141123 0.000666667
 0.997083 -0.173344   1.12496 -0.185587 0.000666667
 0.985064 -0.145061   1.11076 0.142345 0.000666667
 0.979714 -0.141247    1.1064 0.172285 0.000666667
 0.977033 -0.143101   1.10823 0.184325 0.000666667
 0.976626 -0.153996    1.1252 0.26166 0.000666667
 0.997633 -0.173129   1.12515 -0.15906 0.000666667
 0.990816 -0.149535   1.12344 0.133607 0.000666667
 0.988864 -0.154865   1.11166 0.064461 0.000666667
 0.979988 -0.154125   1.12307 0.285793 0.000666667
 0.989044 -0.145859   1.12083 0.0648602 0.000666667
 0.976151 -0.138039   1.10821 0.141116 0.000666667
 0.992304 -0.147721   1.12281 0.0553605 0.000666667
0.979289 -0.15538  1.12458 0.217841 0.000666667
 0.987477 -0.145928   1.11097 0.0686987 0.000666667
 0.988844 -0.152473   1.11959 0.0683747 0.000666667
 0.979498 -0.150988   1.12328 0.173117 0.000666667
 0.977779 -0.149191   1.11104 0.124691 0.000666667
  0.98594 -0.155491   1.11233 0.0464692 0.000666667
 0.978224 -0.154633   1.12279 0.223282 0.000666667
  0.97932 -0.155106      1.12 0.228965 0.000666667
 0.978628 -0.155389   1.12494 0.212962 0.000666667
 0.989146 -0.153644   1.11246 0.0334422 0.000666667
 0.973727 -0.151099   1.10829 0.178661 0.000666667
 0.99051 -0.15345   1.1248 0.135372 0.000666667
 0.985196 -0.147236   1.12364 0.0578416 0.000666667
  0.98854 -0.151219   1.12639 0.153627 0.000666667
  0.97611 -0.149606   1.11384 0.127959 0.000666667
  0.98179 -0.149512   1.12711 0.075701 0.000666667
  0.97999 -0.152788   1.12532 0.230462 0.000666667
 0.980544 -0.145367   1.10842 0.208947 0.000666667
 0.980954 -0.153931   1.12387 0.254023 0.000666667
 0.966431 -0.143648   1.10713 0.309683 0.000666667
 0.98677 -0.15512  1.11721 0.0497388 0.000666667
 0.987442 -0.152349    1.1136 0.0665742 0.000666667
 0.980132 -0.140771   1.10708 0.174595 0.000666667
 0.993475 -0.149357   1.12134 0.0837348 0.000666667
 0.989604 -0.148369   1.12204 0.0649052 0.000666667
 0.981255 -0.149628   1.12635 0.0801684 0.000666667
0.973458 -0.15639  1.11632 0.166524 0.000666667
 0.977328 -0.149283   1.12268 0.178446 0.000666667
 0.989774 -0.152248   1.12194 0.0725098 0.000666667
  0.97693 -0.153744   1.12212 0.187279 0.000666667
 0.986963 -0.152638   1.11252 0.0643789 0.000666667
 0.987601 -0.155083   1.11563 0.0485446 0.000666667
 0.989731 -0.145449   1.11298 0.0374398 0.000666667
0.977813 -0.14384   1.1137 0.227381 0.000666667
 0.975859 -0.149303   1.12329 0.202761 0.000666667
 0.984395 -0.155569   1.11102 0.0462685 0.000666667
 0.986188 -0.153426   1.11442 0.0546025 0.000666667
 0.976712 -0.137689   1.11124 0.164404 0.000666667
0.980051 -0.15182  1.11357 0.1302 0.000666667
 0.975384 -0.156845   1.11598 0.176359 0.000666667
 0.985843 -0.149366   1.12531 0.130476 0.000666667
  0.98304 -0.154359   1.12623 0.0855182 0.000666667
 0.977688 -0.142117   1.10819 0.145783 0.000666667
 0.976992 -0.155779   1.12335 0.223769 0.000666667
 0.991322 -0.149613   1.12488 0.105899 0.000666667
 0.976937 -0.152947   1.11384 0.14474 0.000666667
 0.983548 -0.140966   1.11052 0.160333 0.000666667
 0.974595 -0.142455    1.1115 0.239058 0.000666667
0.986474 -0.15303  1.10993 0.0647376 0.000666667
 0.987107 -0.155489   1.11119 0.00828857 0.000666667
  0.97908 -0.152158    1.1098 0.117161 0.000666667
 0.996365 -0.171476   1.12779 -0.167869 0.000666667
 0.984945 -0.154329   1.11125 0.0586495 0.000666667
 0.972749 -0.155372   1.11006 0.135795 0.000666667
 0.991437 -0.152781   1.12143 0.0582305 0.000666667
 0.989737 -0.151125   1.11253 0.086277 0.000666667
0.986706 -0.15009  1.11302 0.0675748 0.000666667
 0.997337 -0.173707    1.1291 -0.174508 0.000666667
0.988468 -0.1518 1.12133 0.0587253 0.000666667
 0.982156 -0.153374   1.12428 0.231007 0.000666667
 0.998888 -0.172975   1.12883 -0.196052 0.000666667
0.975439 -0.1435 1.10916 0.231715 0.000666667
 0.976999 -0.150814   1.12245 0.226531 0.000666667
  0.96974 -0.151843   1.10563 0.1745 0.000666667
 0.975842 -0.153285   1.12419 0.218342 0.000666667
 0.980705 -0.139206   1.10686 0.171065 0.000666667
0.977231 -0.15037  1.11067 0.144278 0.000666667
 0.976259 -0.145511   1.10538 0.158167 0.000666667
 0.976539 -0.152225   1.12111 0.186538 0.000666667
 0.979836 -0.156317   1.11954 0.225388 0.000666667
 0.974284 -0.154755   1.12003 0.176995 0.000666667
 0.980008 -0.154119   1.12128 0.222223 0.000666667
  0.99156 -0.145634   1.11405 0.0169368 0.000666667
0.988909 -0.14884  1.12314 0.128393 0.000666667
  1.00008 -0.171543   1.12781 -0.202313 0.000666667
 0.990386 -0.149231   1.12448 0.0901173 0.000666667
 0.976652 -0.152223   1.12337 0.237645 0.000666667
 0.981714 -0.141384   1.10985 0.169659 0.000666667
 0.977755 -0.152677   1.12261 0.186079 0.000666667
 0.975665 -0.150135   1.12304 0.185158 0.000666667
 0.985342 -0.144135   1.11198 0.0457624 0.000666667
 0.987937 -0.152084   1.12427 0.15047 0.000666667
 0.988634 -0.150322   1.12625 0.0829939 0.000666667
 0.980829 -0.152315   1.12614 0.227501 0.000666667
  0.98653 -0.146766    1.1128 0.0718756 0.000666667
 0.998341 -0.171753   1.12761 -0.21377 0.000666667
 0.990953 -0.147765   1.11368 0.0510291 0.000666667
 0.988903 -0.153642   1.12161 0.137998 0.000666667
0.988013 -0.15318  1.11243 0.0500399 0.000666667
 0.987443 -0.148375   1.11259 0.0575197 0.000666667
 0.976653 -0.141206   1.10658 0.134155 0.000666667
 0.977414 -0.154494   1.12576 0.223235 0.000666667
 0.999432 -0.171063   1.12791 -0.186193 0.000666667
 0.970109 -0.146448   1.10606 0.301802 0.000666667
 0.978844 -0.142047   1.11308 0.237286 0.000666667
 0.979657 -0.145111   1.10882 0.176613 0.000666667
 0.978816 -0.150397   1.11315 0.148069 0.000666667
 0.977349 -0.142227   1.10887 0.14908 0.000666667
0.975969 -0.14117  1.11149 0.195843 0.000666667
 0.977102 -0.142039    1.1068 0.19592 0.000666667
 0.978893 -0.151715   1.12414 0.178244 0.000666667
0.980128 -0.15516  1.12417 0.221232 0.000666667
 0.974884 -0.156977    1.1151 0.16706 0.000666667
 0.989117 -0.145386   1.11273 0.0832502 0.000666667
 0.980094 -0.144111   1.10977 0.201976 0.000666667
0.990632 -0.1544 1.11308 0.0593606 0.000666667
 0.989101 -0.146578   1.11207 0.018252 0.000666667
0.975074 -0.15478  1.12061 0.242707 0.000666667
 0.979166 -0.142844   1.10506 0.163934 0.000666667
 0.977801 -0.152373   1.12053 0.211471 0.000666667
 0.988454 -0.152765   1.11401 0.04917 0.000666667
 0.990362 -0.148885   1.12395 0.147983 0.000666667
 0.997789 -0.172208   1.12819 -0.187511 0.000666667
 0.987665 -0.151346   1.11208 0.0689681 0.000666667
 0.977996 -0.142419   1.10651 0.220782 0.000666667
 0.990894 -0.150832   1.12204 0.0768671 0.000666667
 0.978494 -0.143752   1.10698 0.166076 0.000666667
 0.976776 -0.144619   1.10661 0.159693 0.000666667
 0.980361 -0.154331   1.12265 0.245462 0.000666667
 0.976295 -0.143371   1.10987 0.22877 0.000666667
 0.992615 -0.149932   1.11975 0.0831971 0.000666667
 0.977292 -0.143241   1.10421 0.144172 0.000666667
0.979374 -0.14198  1.10854 0.154363 0.000666667
 0.989195 -0.145129   1.11248 -0.000112074 0.000666667
 0.988494 -0.153868   1.11354 0.0541817 0.000666667
 0.990427 -0.152559   1.11164 0.079913 0.000666667
0.977986 -0.1521 1.12616 0.215891 0.000666667
 0.972664 -0.153027   1.10702 0.16027 0.000666667
 0.984647 -0.154501   1.11355 0.0493583 0.000666667
 0.976217 -0.153726   1.12424 0.170668 0.000666667
 0.980454 -0.150308   1.12374 0.247199 0.000666667
 0.978901 -0.155296   1.12258 0.235189 0.000666667
 0.991397 -0.150125    1.1218 0.0725209 0.000666667
 0.978876 -0.146976   1.11072 0.217697 0.000666667
 0.990472 -0.148663   1.12066 0.0446498 0.000666667
 0.987494 -0.155134   1.12413 0.111126 0.000666667
 0.982718 -0.151663   1.12794 0.0995681 0.000666667
 0.977804 -0.151717   1.12269 0.228849 0.000666667
 0.989538 -0.150668   1.11941 0.0697357 0.000666667
 0.978722 -0.149771   1.12224 0.172254 0.000666667
 0.984962 -0.152047    1.1219 0.0824151 0.000666667
 0.975072 -0.153515    1.1201 0.183663 0.000666667
0.990961 -0.1495 1.12164 0.067857 0.000666667
 0.996229 -0.173444   1.12588 -0.186131 0.000666667
 0.975009 -0.141139   1.10992 0.135093 0.000666667
 0.979086 -0.156036   1.12416 0.214714 0.000666667
0.967616 -0.14346  1.10597 0.299936 0.000666667
 0.987841 -0.152532   1.11324 0.0479421 0.000666667
 0.978201 -0.143572   1.10591 0.145934 0.000666667
0.992937 -0.14788  1.12374 0.0541293 0.000666667
  1.00183 -0.173715   1.12686 -0.161792 0.000666667
 0.987328 -0.143678   1.11032 0.0619757 0.000666667
 0.978999 -0.155201   1.12183 0.208471 0.000666667
 0.974094 -0.143914   1.10676 0.141917 0.000666667
 0.975414 -0.154559   1.12626 0.240923 0.000666667
 0.980174 -0.140496   1.10862 0.166177 0.000666667
 0.982455 -0.147622   1.12579 0.10569 0.000666667
  0.97821 -0.151273   1.12393 0.191536 0.000666667
 0.979548 -0.143819   1.10745 0.135211 0.000666667
  0.98074 -0.154304   1.12328 0.223012 0.000666667
 0.966758 -0.146708    1.1074 0.297493 0.000666667
 0.982239 -0.137295   1.11109 0.15899 0.000666667
 0.975818 -0.148744   1.12345 0.174865 0.000666667
 0.979299 -0.151106   1.11463 0.129496 0.000666667
 0.982547 -0.154265   1.12332 0.237797 0.000666667
 0.975485 -0.142895   1.11036 0.231105 0.000666667
 0.988654 -0.151145   1.12452 0.119237 0.000666667
 0.978048 -0.154056   1.12024 0.173331 0.000666667
0.972062 -0.15081  1.10573 0.169737 0.000666667
 0.986398 -0.155055   1.11164 0.0902702 0.000666667
 0.988217 -0.153278   1.11265 0.0690248 0.000666667
 0.987521 -0.148271   1.12202 0.0433185 0.000666667
 0.979196 -0.151358   1.11274 0.113641 0.000666667
 0.997662 -0.172495    1.1294 -0.180396 0.000666667
 0.979598 -0.143111   1.11047 0.220742 0.000666667
  0.97774 -0.144108   1.10556 0.17208 0.000666667
0.989055 -0.14852  1.12376 0.132941 0.000666667
 0.989879 -0.148129   1.11955 0.0822486 0.000666667
 0.983273 -0.150702   1.12784 0.100735 0.000666667
0.981003 -0.13988  1.11016 0.162494 0.000666667
 0.991524 -0.142851   1.11646 0.0639866 0.000666667
 0.989218 -0.145579   1.11133 0.0423294 0.000666667
0.992475 -0.14743  1.12183 0.0583985 0.000666667
 0.975163 -0.153336   1.12272 0.145653 0.000666667
 0.987167 -0.153249   1.12451 0.119429 0.000666667
 0.990524 -0.146717   1.11701 0.0438125 0.000666667
 0.975098 -0.153878   1.11886 0.202301 0.000666667
 0.991751 -0.152868   1.11178 0.0513091 0.000666667
 0.980696 -0.150717    1.1235 0.228583 0.000666667
  0.99352 -0.149929   1.12133 0.0564673 0.000666667
 0.977204 -0.155518   1.12284 0.226817 0.000666667
 0.978021 -0.155725   1.12392 0.255794 0.000666667
 0.980674 -0.153411   1.12238 0.243586 0.000666667
 0.987667 -0.146756    1.1141 0.05244 0.000666667
 0.980398 -0.141681   1.10741 0.17076 0.000666667
 0.981119 -0.153086   1.12188 0.23381 0.000666667
 0.986803 -0.155153   1.11283 0.0519957 0.000666667
0.987178 -0.15469  1.11283 0.048508 0.000666667
 0.985713 -0.153363   1.12278 0.114595 0.000666667
 0.974918 -0.150711   1.11363 0.127957 0.000666667
 0.976626 -0.152079   1.12032 0.175221 0.000666667
 0.980185 -0.149511   1.12718 0.100343 0.000666667
 0.971665 -0.153366    1.1104 0.139528 0.000666667
 0.990075 -0.145894   1.11295 0.0701114 0.000666667
  0.98611 -0.153358   1.11497 0.0325245 0.000666667
 0.98153 -0.14101  1.10913 0.17987 0.000666667
  0.98674 -0.153251   1.11352 0.0785422 0.000666667
 0.977921 -0.144911   1.10514 0.15554 0.000666667
 0.989782 -0.147735   1.11946 0.04806 0.000666667
 0.977517 -0.137335   1.10816 0.154646 0.000666667
 0.992806 -0.148924   1.11136 0.0654833 0.000666667
 0.975593 -0.139752   1.10884 0.246424 0.000666667
 0.979078 -0.138504     1.108 0.251701 0.000666667
 0.975155 -0.151471   1.11074 0.140066 0.000666667
 0.992183 -0.149251   1.11916 0.0697068 0.000666667
 0.974693 -0.144328   1.10506 0.138566 0.000666667
 0.977283 -0.150801   1.11021 0.146397 0.000666667
 0.976087 -0.141825    1.1119 0.195989 0.000666667
 0.978201 -0.148264    1.1227 0.250943 0.000666667
 0.989855 -0.144556   1.11179 0.063132 0.000666667
 0.995402 -0.147642   1.12202 0.0543127 0.000666667
 0.975316 -0.139751   1.10948 0.223214 0.000666667
 0.980681 -0.154129   1.12261 0.235273 0.000666667
  0.97632 -0.150353   1.12363 0.220889 0.000666667
 0.979957 -0.144946   1.10786 0.152414 0.000666667
 0.994958 -0.150549   1.10393 -0.0143633 0.000666667
 0.989064 -0.153215   1.11309 0.0747935 0.000666667
 0.976505 -0.154794   1.12243 0.263954 0.000666667
 0.989317 -0.153292   1.11234 0.0474962 0.000666667
 0.979763 -0.154025   1.12451 0.244135 0.000666667
 0.974931 -0.152671   1.12236 0.180941 0.000666667
 0.969631 -0.151941   1.10814 0.161716 0.000666667
 0.976018 -0.151842   1.12603 0.197161 0.000666667
   1.0001 -0.172367   1.12791 -0.177043 0.000666667
 0.977648 -0.142927   1.10827 0.125813 0.000666667
 0.977163 -0.144032   1.11006 0.206456 0.000666667
 0.987834 -0.153634   1.11089 0.0530562 0.000666667
 0.981801 -0.155269   1.12406 0.229298 0.000666667
 0.978147 -0.155383   1.12408 0.230151 0.000666667
 0.999123 -0.172964   1.12577 -0.194116 0.000666667
 0.983403 -0.139273   1.10861 0.155164 0.000666667
 0.990596 -0.152264   1.12413 0.127998 0.000666667
 0.989335 -0.146916   1.11045 0.0767819 0.000666667
 0.977835 -0.149428   1.12206 0.171787 0.000666667
 0.967903 -0.145327   1.10698 0.308563 0.000666667
0.975562 -0.14332  1.10999 0.185483 0.000666667
 0.989919 -0.148852   1.12323 0.0827876 0.000666667
 0.978348 -0.145115    1.1083 0.22652 0.000666667
 0.975954 -0.156812   1.12137 0.279541 0.000666667
 0.978579 -0.147744   1.11469 0.132289 0.000666667
 0.978529 -0.143222   1.10563 0.155576 0.000666667
 0.979537 -0.144364   1.10661 0.127963 0.000666667
 0.982097 -0.149437   1.12588 0.0830926 0.000666667
 0.987853 -0.152672     1.124 0.124382 0.000666667
 0.977384 -0.149256   1.12245 0.228537 0.000666667
 0.981387 -0.154744   1.12458 0.220614 0.000666667
 0.980516 -0.151292   1.11249 0.136749 0.000666667
 0.973152 -0.155737   1.11665 0.181702 0.000666667
 0.971874 -0.142171   1.11135 0.234229 0.000666667
0.972853 -0.14398  1.10783 0.222024 0.000666667
0.980207 -0.14926  1.13019 0.121784 0.000666667
 0.989028 -0.151338   1.12605 0.150544 0.000666667
 0.977882 -0.142173   1.10692 0.166193 0.000666667
 0.978275 -0.150612   1.11444 0.17169 0.000666667
  0.97667 -0.139924   1.11014 0.139803 0.000666667
 0.987322 -0.155059   1.11167 0.0355834 0.000666667
 0.988673 -0.150916    1.1209 0.0724587 0.000666667
 0.974766 -0.154688   1.11108 0.15687 0.000666667
 0.996215 -0.167469   1.12879 -0.14429 0.000666667
 0.972138 -0.139744    1.1127 0.228203 0.000666667
 0.976886 -0.153007    1.1233 0.231599 0.000666667
0.972842 -0.15768  1.11761 0.165018 0.000666667
 0.972811 -0.144532   1.11007 0.228137 0.000666667
 0.977429 -0.145435   1.10463 0.153946 0.000666667
 0.976942 -0.145901    1.1049 0.14816 0.000666667
 0.989207 -0.149561   1.12489 0.065475 0.000666667
 0.975958 -0.140348   1.11179 0.228025 0.000666667
0.977227 -0.14144   1.1044 0.157239 0.000666667
 0.990511 -0.145313   1.10995 0.0367737 0.000666667
0.990725 -0.14966  1.12686 0.0694703 0.000666667
 0.979214 -0.154413   1.12239 0.252187 0.000666667
 0.987143 -0.146169   1.11351 0.0638868 0.000666667
 0.977963 -0.154299   1.12399 0.248461 0.000666667
 0.981385 -0.148914   1.12731 0.0690968 0.000666667
 0.981084 -0.136798   1.10913 0.172725 0.000666667
0.978534 -0.1557 1.12567 0.209599 0.000666667
 0.997599 -0.172149   1.12679 -0.173039 0.000666667
 0.980412 -0.152079   1.11141 0.169904 0.000666667
 0.991679 -0.145223    1.1152 0.0424087 0.000666667
 0.971406 -0.152818   1.10636 0.169759 0.000666667
 0.983163 -0.150622   1.12637 0.0917766 0.000666667
 0.989954 -0.151215    1.1212 0.130404 0.000666667
 0.978109 -0.143626   1.10877 0.137158 0.000666667
 0.982321 -0.153005   1.12524 0.215296 0.000666667
 0.975894 -0.141635   1.10796 0.133298 0.000666667
 0.976943 -0.150864   1.11306 0.132475 0.000666667
 0.979123 -0.152034   1.12321 0.182683 0.000666667
 0.982016 -0.156183   1.12319 0.192405 0.000666667
 0.979053 -0.141392   1.10664 0.162632 0.000666667
 0.989152 -0.154762   1.11392 0.0654586 0.000666667
 0.989327 -0.150782   1.12296 0.141509 0.000666667
 0.983579 -0.145781   1.10813 0.165351 0.000666667
 0.978811 -0.152997    1.1226 0.187132 0.000666667
 0.980258 -0.138352   1.10881 0.180805 0.000666667
 0.987297 -0.149658   1.12392 0.119776 0.000666667
 0.980674 -0.142094   1.10759 0.1689 0.000666667
  0.97666 -0.143125   1.10516 0.157642 0.000666667
 0.989946 -0.146826   1.11566 0.0359438 0.000666667
 0.974968 -0.143507   1.10867 0.197037 0.000666667
  0.99675 -0.170727   1.12556 -0.179026 0.000666667
 0.981551 -0.146862   1.12821 0.0891455 0.000666667
 0.976947 -0.151304   1.11952 0.238773 0.000666667
 0.976397 -0.145495   1.10499 0.158338 0.000666667
 0.977699 -0.144514   1.10452 0.130564 0.000666667
  1.00192 -0.175195   1.12547 -0.144022 0.000666667
 0.999432 -0.174123   1.12863 -0.188048 0.000666667
 0.996769 -0.171586   1.12399 -0.164101 0.000666667
 0.988376 -0.153899   1.11439 0.0676533 0.000666667
0.987726 -0.15432  1.12458 0.131579 0.000666667
 0.989617 -0.151641    1.1231 0.13045 0.000666667
 0.982141 -0.151394   1.12459 0.0890513 0.000666667
0.978162 -0.15232  1.12495 0.18813 0.000666667
 0.983469 -0.148384   1.12663 0.0574099 0.000666667
 0.977159 -0.151613   1.12014 0.190229 0.000666667
 0.985914 -0.147319   1.12392 0.072633 0.000666667
0.976487 -0.14302  1.10615 0.158341 0.000666667
 0.978113 -0.150721   1.12028 0.231266 0.000666667
 0.977157 -0.148106   1.12588 0.245449 0.000666667
  0.98977 -0.154853   1.11208 0.0675696 0.000666667
 0.997689 -0.174308   1.12507 -0.13317 0.000666667
  0.99724 -0.169294   1.12578 -0.17355 0.000666667
  0.98972 -0.145813   1.11082 0.019952 0.000666667
 0.974518 -0.142797   1.10611 0.123008 0.000666667
 0.995103 -0.168763   1.12851 -0.18233 0.000666667
 0.990449 -0.150179    1.1248 0.0699883 0.000666667
 0.976539 -0.141749   1.10706 0.14481 0.000666667
 0.978999 -0.148794   1.11022 0.113536 0.000666667
 0.990624 -0.153701    1.1131 0.0928742 0.000666667
 0.976964 -0.151319    1.1242 0.186484 0.000666667
 0.975923 -0.144285   1.11136 0.224965 0.000666667
  0.97526 -0.156601   1.12165 0.196049 0.000666667
 0.977383 -0.148605   1.11046 0.123819 0.000666667
 0.989262 -0.153157   1.11065 0.0667061 0.000666667
0.976981 -0.15167   1.1223 0.199508 0.000666667
 0.986103 -0.156253   1.11461 0.05277 0.000666667
 0.985301 -0.152348   1.11292 0.0799206 0.000666667
 0.984037 -0.155775   1.11146 0.0335023 0.000666667
 0.995436 -0.165386   1.12733 -0.13889 0.000666667
  0.98783 -0.153415   1.11153 0.0592343 0.000666667
 0.990246 -0.151198   1.11032 0.0544966 0.000666667
 0.990518 -0.153678   1.11279 0.0631089 0.000666667
0.977635 -0.15529  1.12527 0.239443 0.000666667
  0.98107 -0.142631   1.10646 0.175241 0.000666667
 0.986621 -0.154509   1.11243 0.0552771 0.000666667
 0.991248 -0.146351   1.10991 0.0505682 0.000666667
0.979721 -0.15103  1.11501 0.146671 0.000666667
0.986033 -0.15559  1.11051 0.0299803 0.000666667
 0.989106 -0.156458     1.113 0.0430181 0.000666667
 0.976769 -0.141219    1.1081 0.21731 0.000666667
0.975393 -0.15397  1.12204 0.156574 0.000666667
 0.976416 -0.142066   1.10692 0.206188 0.000666667
0.990043 -0.15053  1.11889 0.0568072 0.000666667
 0.978992 -0.147951   1.10984 0.139993 0.000666667
 0.990701 -0.148363   1.12441 0.0583475 0.000666667
 0.975936 -0.143795   1.11166 0.218306 0.000666667
 0.979955 -0.150741   1.12292 0.17705 0.000666667
 0.986491 -0.154021   1.11175 0.0424522 0.000666667
 0.988062 -0.151215   1.12109 0.0907315 0.000666667
 0.980442 -0.149674   1.11463 0.168999 0.000666667
 0.978266 -0.149742   1.12427 0.239483 0.000666667
 0.978212 -0.154486   1.12174 0.218311 0.000666667
 0.981031 -0.149747   1.12878 0.0889357 0.000666667
 0.978908 -0.149662   1.12328 0.21449 0.000666667
 0.998422 -0.173318   1.12613 -0.210499 0.000666667
 0.975332 -0.149407   1.12261 0.199863 0.000666667
 0.976384 -0.152291   1.11324 0.134368 0.000666667
 0.975255 -0.152507   1.11208 0.147233 0.000666667
 0.989374 -0.153537    1.1242 0.129059 0.000666667
 0.970366 -0.151717   1.10765 0.164762 0.000666667
  0.97884 -0.155001   1.12149 0.249544 0.000666667
 0.999265 -0.173899   1.12815 -0.193216 0.000666667
 0.977147 -0.141892    1.1047 0.134491 0.000666667
 0.977687 -0.143941   1.11203 0.217883 0.000666667
 0.987462 -0.151382   1.12555 0.135441 0.000666667
 0.982376 -0.140399   1.11092 0.145322 0.000666667
 0.978112 -0.151656   1.12397 0.190332 0.000666667
0.974802 -0.15677  1.11704 0.165177 0.000666667
 0.977926 -0.153091   1.12065 0.189218 0.000666667
 0.988897 -0.146577   1.11633 0.0199775 0.000666667
 0.977662 -0.145913   1.11022 0.23628 0.000666667
0.977387 -0.15414  1.12129 0.232671 0.000666667
 0.979191 -0.151388   1.12052 0.183375 0.000666667
 0.978746 -0.143065   1.10848 0.153794 0.000666667
 0.976405 -0.152798   1.12079 0.194097 0.000666667
 0.982074 -0.141849   1.10744 0.16654 0.000666667
 0.979091 -0.150714   1.11355 0.108848 0.000666667
 0.979339 -0.153459   1.12172 0.241245 0.000666667
 0.982118 -0.140308   1.11086 0.187461 0.000666667
0.978261 -0.14777  1.12282 0.171733 0.000666667
 0.977593 -0.144346   1.11372 0.225799 0.000666667
 0.981483 -0.151958   1.12664 0.109473 0.000666667
 0.975875 -0.152381   1.12596 0.22785 0.000666667
 0.977129 -0.145074   1.10725 0.125201 0.000666667
 0.975746 -0.141682   1.10776 0.152263 0.000666667
 0.978241 -0.154451   1.12224 0.19728 0.000666667
 0.977635 -0.141578   1.11057 0.114649 0.000666667
 0.979956 -0.152654   1.11201 0.122524 0.000666667
 0.984703 -0.152296   1.11249 0.0591034 0.000666667
 0.987788 -0.147012   1.11298 -0.00815601 0.000666667
  0.98923 -0.144289   1.11149 0.0451405 0.000666667
 0.991304 -0.148532   1.12121 0.0840774 0.000666667
 0.983461 -0.149539   1.12685 0.0866356 0.000666667
 0.988106 -0.147563   1.12275 0.0778327 0.000666667
0.991464 -0.1482 1.11664 0.00177946 0.000666667
 0.989441 -0.146961   1.12127 0.089211 0.000666667
 0.982642 -0.138234   1.10941 0.151977 0.000666667
 0.980978 -0.142841   1.10633 0.139352 0.000666667
 0.979153 -0.149508   1.12311 0.235215 0.000666667
0.991224 -0.14769  1.11209 0.0639414 0.000666667
 0.979681 -0.151807    1.1143 0.115115 0.000666667
 0.998515 -0.171915   1.12704 -0.18026 0.000666667
0.976676 -0.14389  1.10622 0.150981 0.000666667
 0.978932 -0.150368   1.11158 0.155389 0.000666667
 0.975621 -0.141964   1.10873 0.0929879 0.000666667
0.980888 -0.14061  1.10708 0.158245 0.000666667
 0.978157 -0.151627   1.12286 0.235304 0.000666667
 0.976404 -0.140026   1.11106 0.217137 0.000666667
0.989359 -0.15494   1.1132 0.068645 0.000666667
 0.984293 -0.151164   1.12722 0.0915428 0.000666667
 0.976958 -0.143948   1.10758 0.160253 0.000666667
 0.971331 -0.152237   1.10757 0.183924 0.000666667
 0.980444 -0.142323   1.10485 0.15402 0.000666667
 0.985019 -0.152529   1.11186 0.00676814 0.000666667
 0.978716 -0.146837   1.11067 0.234542 0.000666667
    0.988 -0.154144   1.11196 0.0313923 0.000666667
0.977084 -0.14057   1.1079 0.166419 0.000666667
 0.977527 -0.143126   1.10805 0.188346 0.000666667
 0.977072 -0.144104    1.1147 0.22169 0.000666667
 0.978237 -0.155447   1.12328 0.17366 0.000666667
 0.991917 -0.155836   1.10918 0.0478268 0.000666667
  0.98748 -0.153849   1.11163 0.0233994 0.000666667
 0.978119 -0.149555    1.1087 0.137957 0.000666667
 0.977607 -0.142217   1.11066 0.234654 0.000666667
 0.996523 -0.173471    1.1253 -0.168268 0.000666667
 0.988468 -0.153185   1.11368 0.0756146 0.000666667
 0.990045 -0.150894   1.12263 0.145211 0.000666667
 0.989503 -0.149458   1.12303 0.0729909 0.000666667
0.981205 -0.14035  1.10798 0.16133 0.000666667
0.978612 -0.15578  1.12224 0.227249 0.000666667
 0.990608 -0.146118   1.11286 0.0568069 0.000666667
 0.980553 -0.154855   1.12187 0.238369 0.000666667
 0.997527 -0.170901   1.12683 -0.210796 0.000666667
 0.979444 -0.153737   1.12475 0.24664 0.000666667
 0.981164 -0.143475   1.10554 0.1351 0.000666667
 0.986916 -0.147273   1.11247 0.0683549 0.000666667
 0.979342 -0.155296   1.12101 0.235842 0.000666667
 0.997313 -0.174208   1.12356 -0.195695 0.000666667
0.987654 -0.15164  1.12148 0.132596 0.000666667
 0.988102 -0.143828   1.11337 -0.0134961 0.000666667
 0.979362 -0.148841   1.10909 0.106898 0.000666667
  0.98801 -0.147601   1.11028 0.0540878 0.000666667
 0.982098 -0.137974   1.11038 0.150345 0.000666667
 0.968807 -0.144435   1.10673 0.300893 0.000666667
 0.981283 -0.138095   1.10895 0.175483 0.000666667
0.979757 -0.15355  1.12699 0.0911462 0.000666667
 0.991302 -0.148648    1.1219 0.0557869 0.000666667
 0.990742 -0.151836   1.12479 0.110168 0.000666667
 0.980688 -0.154023   1.12496 0.222505 0.000666667
 0.977982 -0.152019   1.12302 0.243238 0.000666667
 0.973017 -0.142237   1.10622 0.135179 0.000666667
 0.989715 -0.154407   1.11555 0.0666447 0.000666667
 0.977001 -0.154858   1.12025 0.1813 0.000666667
 0.972763 -0.152727   1.10461 0.193896 0.000666667
 0.998277 -0.174247   1.12824 -0.195259 0.000666667
 0.985452 -0.151388   1.11008 -0.000174062 0.000666667
 0.984476 -0.149182   1.12837 0.0863828 0.000666667
 0.991403 -0.148271   1.12239 0.0838102 0.000666667
 0.976252 -0.143562   1.10812 0.226358 0.000666667
 0.990919 -0.148152   1.12246 0.0640486 0.000666667
 0.968792 -0.139962   1.11204 0.233688 0.000666667
 0.971865 -0.154025   1.10705 0.158259 0.000666667
 0.974204 -0.152137   1.11123 0.169713 0.000666667
0.979716 -0.15542  1.12307 0.18457 0.000666667
 0.986481 -0.155521    1.1152 0.0664464 0.000666667
 0.988297 -0.148044   1.12235 0.0577503 0.000666667
 0.983123 -0.153249   1.11227 0.0635318 0.000666667
 0.97725 -0.15571  1.12418 0.218831 0.000666667
 0.977401 -0.140042    1.1078 0.145019 0.000666667
 0.983149 -0.150756   1.12893 0.0852811 0.000666667
 0.986812 -0.154026    1.1127 0.0572275 0.000666667
 0.973278 -0.158134   1.11689 0.164372 0.000666667
0.989039 -0.14864  1.11955 0.145253 0.000666667
  0.97613 -0.143032   1.10821 0.146581 0.000666667
 0.998411 -0.171916   1.12629 -0.190005 0.000666667
 0.977935 -0.152286   1.12061 0.21945 0.000666667
 0.999188 -0.173829    1.1279 -0.173524 0.000666667
 0.988852 -0.154292    1.1128 0.0582618 0.000666667
 0.975203 -0.144141    1.1065 0.14618 0.000666667
 0.989172 -0.148679   1.11829 0.0626106 0.000666667
 0.980735 -0.149389   1.12061 0.234923 0.000666667
 0.982194 -0.154254   1.12623 0.117054 0.000666667
 0.997068 -0.171694   1.12768 -0.186549 0.000666667
 0.990493 -0.152243   1.10905 0.030449 0.000666667
 0.986764 -0.155356   1.12516 0.11077 0.000666667
 0.977143 -0.154342   1.12348 0.255853 0.000666667
 0.975779 -0.141979   1.10868 0.244265 0.000666667
 0.976858 -0.150762    1.1185 0.17441 0.000666667
 0.991616 -0.148315    1.1258 0.0811258 0.000666667
 0.979404 -0.144681   1.10459 0.118051 0.000666667
 0.976355 -0.153254   1.12207 0.248964 0.000666667
 0.986034 -0.148279   1.11089 0.0397539 0.000666667
 0.991602 -0.147527   1.12099 0.0960173 0.000666667
 0.978096 -0.143367   1.11192 0.230974 0.000666667
 0.976637 -0.153682   1.12363 0.2376 0.000666667
 0.979734 -0.153856   1.12161 0.218025 0.000666667
 0.989279 -0.147811   1.11945 0.0514115 0.000666667
 0.990712 -0.152053   1.11431 0.0710762 0.000666667
 0.988662 -0.147726   1.10992 0.0336994 0.000666667
 0.975312 -0.158538   1.11527 0.163055 0.000666667
 0.985924 -0.152006   1.11238 0.0356457 0.000666667
 0.990858 -0.148779   1.11827 0.0704526 0.000666667
 0.984299 -0.151485   1.12662 0.108052 0.000666667
 0.97817 -0.15185  1.12106 0.220733 0.000666667
 0.988807 -0.154795   1.11352 0.0687709 0.000666667
  1.00043 -0.174091   1.12806 -0.169592 0.000666667
 0.991887 -0.146454   1.10965 0.0201686 0.000666667
 0.990089 -0.142863   1.10824 0.0472543 0.000666667
  0.97405 -0.143614   1.10785 0.21434 0.000666667
 0.985779 -0.155024   1.11313 0.0610244 0.000666667
 0.999632 -0.173578    1.1285 -0.178083 0.000666667
 0.991273 -0.149737   1.12098 0.0685676 0.000666667
  0.99155 -0.148171   1.12402 0.0905569 0.000666667
 0.976849 -0.155101   1.12318 0.249099 0.000666667
 0.970591 -0.149917   1.10816 0.176822 0.000666667
 0.981052 -0.149127   1.12597 0.101798 0.000666667
 0.986673 -0.151826   1.12131 0.0560782 0.000666667
 0.984221 -0.150331   1.12598 0.0866028 0.000666667
 0.982152 -0.151493    1.1262 0.0930397 0.000666667
 0.982882 -0.148643   1.12794 0.077879 0.000666667
 0.980452 -0.154256   1.12492 0.0935886 0.000666667
 0.979157 -0.146422   1.11062 0.207051 0.000666667
 0.979546 -0.149245   1.12691 0.0815072 0.000666667
 0.982051 -0.155248   1.12296 0.241381 0.000666667
0.984129 -0.15296  1.12555 0.100724 0.000666667
 0.975624 -0.153698   1.12154 0.137529 0.000666667
0.985663 -0.15546  1.11367 0.0597846 0.000666667
   0.9981 -0.174337   1.12806 -0.196245 0.000666667
 0.982275 -0.150619   1.12536 0.0849209 0.000666667
 0.977021 -0.153032   1.12252 0.176187 0.000666667
 0.974097 -0.143994   1.10845 0.2165 0.000666667
 0.986821 -0.153283   1.12637 0.104678 0.000666667
 0.977606 -0.148988   1.11465 0.121946 0.000666667
0.991293 -0.15049  1.12418 0.0926398 0.000666667
 0.977094 -0.151966   1.12034 0.233095 0.000666667
  0.98682 -0.154179    1.1129 0.0492247 0.000666667
0.991362 -0.15208  1.12068 0.0799112 0.000666667
 0.979144 -0.154041    1.1224 0.217972 0.000666667
 0.991491 -0.150097   1.12282 0.0721568 0.000666667
 0.985484 -0.152058   1.11363 0.0642749 0.000666667
0.986686 -0.1462  1.1131 0.0555921 0.000666667
  0.98644 -0.147692   1.11348 0.0488334 0.000666667
 0.977125 -0.144951   1.10416 0.138711 0.000666667
 0.977836 -0.154057   1.12223 0.214919 0.000666667
 0.984052 -0.151373   1.12143 0.0815681 0.000666667
 0.974794 -0.145062   1.10764 0.171255 0.000666667
 0.998325 -0.174067   1.12409 -0.169491 0.000666667
 0.984285 -0.154087   1.11132 0.0500302 0.000666667
 0.971609 -0.152649   1.10896 0.170437 0.000666667
 0.975661 -0.145732   1.10591 0.152708 0.000666667
 0.970665 -0.152477   1.10958 0.16354 0.000666667
0.977938 -0.15096    1.115 0.169122 0.000666667
 0.977466 -0.152571   1.11061 0.134798 0.000666667
 0.971779 -0.149894   1.10942 0.168487 0.000666667
 0.988526 -0.143568   1.11219 -0.00425202 0.000666667
 0.978393 -0.153883   1.12238 0.214361 0.000666667
 0.980132 -0.156291   1.12168 0.226604 0.000666667
 0.974481 -0.151073   1.11111 0.165322 0.000666667
 0.998468 -0.168982   1.12795 -0.187486 0.000666667
0.979283 -0.14799  1.12356 0.247334 0.000666667
 0.981796 -0.153433   1.12866 0.0813784 0.000666667
0.971207 -0.1532 1.10757 0.144816 0.000666667
 0.972204 -0.156842   1.11793 0.160823 0.000666667
 0.978128 -0.150199   1.12274 0.172927 0.000666667
  0.97947 -0.152238   1.12641 0.113626 0.000666667
 0.977469 -0.152266   1.12622 0.22429 0.000666667
 0.989368 -0.143525   1.10714 0.048633 0.000666667
 0.981419 -0.151566   1.12592 0.0820617 0.000666667
 0.975564 -0.152325   1.12247 0.218545 0.000666667
 0.980334 -0.152926   1.12446 0.213874 0.000666667
 0.976521 -0.154397   1.12128 0.216098 0.000666667
0.990857 -0.15453  1.11059 0.0634392 0.000666667
 0.980096 -0.149032   1.12792 0.113338 0.000666667
 0.983387 -0.141495   1.11078 0.134794 0.000666667
 0.977279 -0.150275   1.11898 0.192872 0.000666667
 0.978508 -0.154826   1.12253 0.229934 0.000666667
 0.985967 -0.152903   1.12472 0.10708 0.000666667
0.997985 -0.17354  1.12792 -0.180049 0.000666667
 0.977283 -0.152841    1.1232 0.242794 0.000666667
 0.981056 -0.152269   1.12421 0.247736 0.000666667
 0.989319 -0.147037   1.11327 0.0114267 0.000666667
 0.992706 -0.146164   1.12292 0.0718124 0.000666667
 0.985973 -0.157142   1.11226 0.0788994 0.000666667
 0.975882 -0.152559    1.1253 0.179736 0.000666667
  0.98064 -0.139136    1.1093 0.162206 0.000666667
0.984401 -0.14195  1.11084 0.156849 0.000666667
  0.99694 -0.174194   1.12653 -0.190992 0.000666667
 0.983377 -0.151618   1.12636 0.0835467 0.000666667
0.979418 -0.15007  1.12282 0.184827 0.000666667
 0.988205 -0.152343   1.11298 0.083041 0.000666667
  0.99118 -0.149582   1.12218 0.0783672 0.000666667
 0.979649 -0.155926   1.12329 0.18228 0.000666667
 0.970133 -0.144015   1.10672 0.280418 0.000666667
 0.977406 -0.152074   1.12388 0.270509 0.000666667
 0.989616 -0.151701   1.12306 0.133433 0.000666667
 0.979625 -0.145726   1.10766 0.219115 0.000666667
0.971376 -0.15955  1.11726 0.19594 0.000666667
 0.977529 -0.153705    1.1117 0.157401 0.000666667
 0.970861 -0.144304   1.10231 0.298087 0.000666667
0.981405 -0.15122  1.12639 0.0814307 0.000666667
 0.993367 -0.150007   1.12163 0.0662754 0.000666667
 0.991838 -0.147407   1.12501 0.0637133 0.000666667
 0.977685 -0.150851   1.11132 0.143818 0.000666667
 0.982778 -0.152268   1.12687 0.0909037 0.000666667
 0.979869 -0.151182   1.12534 0.280153 0.000666667
0.977059 -0.14993  1.12184 0.172887 0.000666667
 0.979316 -0.147395   1.11395 0.147636 0.000666667
 0.989537 -0.152687   1.10966 0.0597503 0.000666667
 0.980565 -0.151346   1.12905 0.101279 0.000666667
 0.980374 -0.154222   1.12524 0.232925 0.000666667
 0.980848 -0.140508   1.10787 0.16092 0.000666667
 0.991844 -0.149336   1.11666 -0.0179116 0.000666667
 0.977086 -0.153553   1.12449 0.244503 0.000666667
0.986204 -0.15488   1.1117 0.0486915 0.000666667
 0.988738 -0.147025   1.11168 0.0759243 0.000666667
 0.982477 -0.151124   1.12583 0.0942237 0.000666667
 0.997348 -0.172871   1.12509 -0.159561 0.000666667
 0.981093 -0.149645   1.12529 0.109177 0.000666667
 0.977368 -0.151664    1.1246 0.195694 0.000666667
 0.970975 -0.155592   1.11614 0.184938 0.000666667
 0.984365 -0.153027   1.11163 0.0276966 0.000666667
 0.978965 -0.148542   1.12385 0.240963 0.000666667
0.994122 -0.1678 1.12604 -0.156604 0.000666667
 0.996049 -0.172987   1.12839 -0.182551 0.000666667
 0.993986 -0.149214   1.12248 0.0685783 0.000666667
 0.977275 -0.151264   1.12383 0.242574 0.000666667
 0.977234 -0.143889    1.1049 0.137041 0.000666667
 0.981015 -0.142107   1.11037 0.152249 0.000666667
0.974905 -0.15189  1.11628 0.130769 0.000666667
 0.976688 -0.150814   1.12521 0.253711 0.000666667
  0.99061 -0.146013   1.12134 0.0983906 0.000666667
 0.987955 -0.149181   1.12227 0.147827 0.000666667
0.971758 -0.15134  1.10622 0.160041 0.000666667
 0.993454 -0.148296   1.12505 0.0623148 0.000666667
 0.986161 -0.152899   1.11165 0.0767178 0.000666667
 0.989946 -0.148534   1.12262 0.0931386 0.000666667
 0.978132 -0.152613   1.12774 0.188116 0.000666667
  0.98784 -0.152804   1.11342 0.0552624 0.000666667
 0.976195 -0.154251   1.12138 0.166505 0.000666667
 0.991613 -0.145976   1.11369 -0.00247356 0.000666667
 0.978746 -0.138742   1.10684 0.137642 0.000666667
 0.985526 -0.151183    1.1233 0.0940499 0.000666667
0.990122 -0.15053  1.12138 0.0825315 0.000666667
 0.985262 -0.148954   1.12517 0.138935 0.000666667
  0.97863 -0.143734   1.10585 0.16364 0.000666667
 0.990804 -0.149676    1.1225 0.107888 0.000666667
 0.976816 -0.155068   1.12502 0.222876 0.000666667
 0.990039 -0.146001   1.11139 0.0718574 0.000666667
  0.98774 -0.149674   1.11311 0.079972 0.000666667
0.991109 -0.15198  1.12699 0.102727 0.000666667
 0.981576 -0.150763   1.13013 0.106089 0.000666667
 0.976947 -0.151557   1.12323 0.25469 0.000666667
 0.988006 -0.149539   1.11993 0.0640808 0.000666667
 0.977107 -0.143585   1.11488 0.210686 0.000666667
0.977065 -0.1542 1.12549 0.22763 0.000666667
 0.979029 -0.148169   1.11426 0.119307 0.000666667
 0.990173 -0.148824   1.12363 0.0776149 0.000666667
 0.973265 -0.158356   1.11802 0.191508 0.000666667
0.999982 -0.17504  1.12726 -0.134704 0.000666667
 0.988642 -0.146559   1.11276 0.0249889 0.000666667
  1.00025 -0.177225   1.12664 -0.186043 0.000666667
 0.981086 -0.150674   1.11149 0.110883 0.000666667
 0.979084 -0.153332   1.12234 0.250664 0.000666667
  0.97996 -0.153111   1.12258 0.249562 0.000666667
 0.980664 -0.154862   1.12725 0.0983346 0.000666667
  0.97662 -0.153323   1.11976 0.201142 0.000666667
 0.980384 -0.154435   1.12174 0.231934 0.000666667
 0.980857 -0.150989   1.12277 0.202434 0.000666667
 0.980412 -0.156325   1.12349 0.261413 0.000666667
 0.979806 -0.137699    1.1074 0.14998 0.000666667
 0.988015 -0.150248   1.12314 0.12662 0.000666667
 0.979355 -0.151615   1.12291 0.239726 0.000666667
 0.977947 -0.143323   1.10621 0.218822 0.000666667
 0.988249 -0.154253   1.11541 0.0544819 0.000666667
 0.982464 -0.147193   1.12688 0.0965349 0.000666667
 0.989239 -0.147515   1.11182 0.0621097 0.000666667
 0.996507 -0.172769   1.12532 -0.17243 0.000666667
 0.983251 -0.147801   1.12666 0.0931382 0.000666667
0.992518 -0.14927  1.12518 0.0937996 0.000666667
 0.980951 -0.141134   1.10753 0.150955 0.000666667


==> output_ims_seed52_withold_top/count_action_3.txt <==
8.38096
 0.993065 -0.148326   1.11372 -0.00278214 0.000666667
 0.990336 -0.149826   1.12201 0.0869231 0.000666667
 0.990405 -0.146121   1.11557 0.0428393 0.000666667
 0.986965 -0.153122   1.12505 0.143145 0.000666667
 0.988098 -0.156161   1.11694 0.0662414 0.000666667
 0.990521 -0.151866   1.11274 0.0611479 0.000666667
 0.992725 -0.148821   1.12147 0.0564005 0.000666667
 0.991027 -0.145472   1.11934 0.0713564 0.000666667
 0.983548 -0.152684   1.12642 0.0990306 0.000666667
 0.988869 -0.152367   1.11181 0.0638736 0.000666667
 0.991458 -0.147028   1.11063 0.0372518 0.000666667
     0.99 -0.147969   1.12163 0.128321 0.000666667
 0.989153 -0.147469   1.11477 0.0806521 0.000666667
 0.990103 -0.147827   1.11202 0.0605898 0.000666667
 0.985236 -0.155459   1.11322 0.0755998 0.000666667
 0.990162 -0.148899   1.12413 0.0473702 0.000666667
 0.989782 -0.151314   1.12375 0.0742673 0.000666667
 0.991613 -0.146726   1.12364 0.0788382 0.000666667
 0.989293 -0.151427    1.1235 0.144423 0.000666667
 0.986932 -0.155642    1.1208 0.136766 0.000666667
 0.988612 -0.151783   1.11308 0.0700064 0.000666667
 0.992107 -0.151109   1.12412 0.0845113 0.000666667
 0.985003 -0.153396   1.11261 0.0340253 0.000666667
 0.991095 -0.150013    1.1223 0.144485 0.000666667
 0.990198 -0.152892   1.11169 0.04604 0.000666667
 0.989345 -0.148014    1.1262 0.0566096 0.000666667
 0.989883 -0.146719   1.11273 0.0486324 0.000666667
  0.99336 -0.144977   1.11336 0.0359647 0.000666667
 0.990448 -0.155806   1.11176 0.0620911 0.000666667
 0.988609 -0.149779   1.12294 0.130451 0.000666667
  0.99032 -0.148629   1.12492 0.0590739 0.000666667
 0.991846 -0.146531   1.11546 0.0567527 0.000666667
 0.989467 -0.152512   1.11813 0.0377165 0.000666667
 0.994083 -0.148775   1.12247 0.0365125 0.000666667
 0.992928 -0.147167   1.11246 0.0240781 0.000666667
0.986257 -0.14601  1.12392 0.0559082 0.000666667
 0.988093 -0.152283   1.12399 0.0908454 0.000666667
 0.986967 -0.155998   1.11397 0.047945 0.000666667
 0.984025 -0.152514   1.12785 0.0844269 0.000666667
 0.992896 -0.146864   1.11059 0.0721689 0.000666667
 0.987861 -0.146794   1.11688 0.0458132 0.000666667
 0.988953 -0.152711   1.11301 0.0634727 0.000666667
 0.988572 -0.147008   1.11863 0.0836878 0.000666667
 0.98586 -0.15013  1.12239 0.0712748 0.000666667
 0.989761 -0.146536   1.12022 0.0125889 0.000666667
 0.993186 -0.151722   1.12272 0.0723505 0.000666667
  0.98906 -0.153699   1.11028 0.0640001 0.000666667
 0.980719 -0.153967   1.12358 0.239923 0.000666667
 0.992918 -0.144393   1.11199 0.0393784 0.000666667
 0.991528 -0.150843   1.11808 0.0737689 0.000666667
 0.990099 -0.149235   1.12588 0.134861 0.000666667
 0.990129 -0.146592   1.11836 0.056663 0.000666667
 0.987023 -0.153823   1.12245 0.127529 0.000666667
 0.988645 -0.152746   1.12049 0.050064 0.000666667
 0.984701 -0.156102   1.11459 0.0485441 0.000666667
 0.992317 -0.147689   1.12486 0.0598468 0.000666667
0.986439 -0.14866  1.12529 0.127784 0.000666667
 0.987714 -0.148339   1.11321 0.065405 0.000666667
  0.99011 -0.153582   1.12562 0.132101 0.000666667
 0.990524 -0.150776   1.12481 0.061383 0.000666667
 0.990862 -0.152064   1.11445 0.0651666 0.000666667
  0.99268 -0.148669   1.12448 0.0384762 0.000666667
 0.987487 -0.156665    1.1126 0.0394914 0.000666667
 0.987471 -0.151808   1.11013 0.047038 0.000666667
 0.986054 -0.153933   1.11096 0.0447724 0.000666667
 0.989352 -0.146327   1.12154 0.0404621 0.000666667
 0.989264 -0.152909   1.11219 0.0726942 0.000666667
 0.988015 -0.153509   1.11031 0.0241235 0.000666667
 0.987455 -0.152458   1.12387 0.140126 0.000666667
 0.986175 -0.155592   1.11316 0.0391329 0.000666667
  0.99057 -0.149486   1.12209 0.0692993 0.000666667
 0.986083 -0.146314   1.11222 0.0267362 0.000666667
 0.991369 -0.145607   1.11197 0.0914222 0.000666667
 0.990731 -0.149434   1.12137 0.158363 0.000666667
 0.981813 -0.151133   1.12594 0.0695806 0.000666667
 0.990258 -0.149764   1.12375 0.0907415 0.000666667
0.989604 -0.14675  1.10917 0.0402856 0.000666667
 0.994018 -0.149533   1.12124 0.0685572 0.000666667
 0.982081 -0.154556   1.12309 0.251009 0.000666667
 0.990191 -0.149933   1.12541 0.100604 0.000666667
 0.988054 -0.153176   1.12264 0.126832 0.000666667
  0.98758 -0.153418   1.11331 0.0540574 0.000666667
 0.987775 -0.151815   1.12637 0.155229 0.000666667
 0.992398 -0.147246   1.11605 0.066079 0.000666667
0.990969 -0.14965  1.12455 0.0721828 0.000666667
 0.987937 -0.152795   1.12689 0.131064 0.000666667
 0.985181 -0.154698   1.11227 0.0668099 0.000666667
 0.992139 -0.148435   1.12051 0.0576623 0.000666667
 0.990765 -0.150097   1.12219 0.0522595 0.000666667
 0.990506 -0.153165   1.11276 0.065249 0.000666667
 0.989359 -0.145265   1.11118 0.0159975 0.000666667
 0.988671 -0.152864   1.11408 0.0726791 0.000666667
 0.985282 -0.152584    1.1142 0.0634498 0.000666667
 0.990335 -0.148947   1.12428 0.0766797 0.000666667
 0.986907 -0.148835   1.11352 0.0556258 0.000666667
 0.986229 -0.154508   1.11151 0.0440419 0.000666667
 0.987651 -0.154613   1.11257 0.061798 0.000666667
 0.986924 -0.151896   1.12075 0.0613668 0.000666667
 0.990924 -0.153152   1.10728 0.0451456 0.000666667
 0.987183 -0.154371   1.11245 0.0722513 0.000666667
 0.984693 -0.153575   1.11339 0.0109584 0.000666667
 0.983277 -0.153718   1.12241 0.233602 0.000666667
 0.987121 -0.150716   1.12446 0.131295 0.000666667
 0.990479 -0.151841    1.1136 0.0855672 0.000666667
 0.991801 -0.144205   1.11169 0.049234 0.000666667
 0.988236 -0.149818   1.12418 0.0806349 0.000666667
 0.988721 -0.146666   1.11965 0.0794342 0.000666667
 0.988973 -0.148997   1.12039 0.107535 0.000666667
 0.987089 -0.155509   1.11296 0.0533146 0.000666667
0.988672 -0.15192  1.12385 0.150815 0.000666667
  0.98258 -0.153074   1.12919 0.0819816 0.000666667
 0.990512 -0.147829   1.11396 0.0290611 0.000666667
 0.991112 -0.146602   1.11157 0.0223464 0.000666667
0.990381 -0.15192  1.11919 0.0823653 0.000666667
 0.987987 -0.154414   1.11412 0.0580588 0.000666667
 0.984264 -0.153578   1.11214 0.0834203 0.000666667
 0.991625 -0.149412   1.11579 0.0646856 0.000666667
 0.988806 -0.149696   1.11195 0.0518741 0.000666667
 0.989583 -0.154072   1.12559 0.090333 0.000666667
  0.98688 -0.152111   1.11339 0.0577357 0.000666667
 0.989743 -0.155437   1.11404 0.0637126 0.000666667
 0.988675 -0.148503   1.11914 0.019616 0.000666667
 0.988025 -0.148823   1.12532 0.0804089 0.000666667
 0.989411 -0.147436   1.11658 0.0620304 0.000666667
 0.986183 -0.152089   1.11591 0.0446491 0.000666667
 0.990343 -0.146787   1.11987 0.0865559 0.000666667
 0.991788 -0.149173   1.12616 0.0879978 0.000666667
 0.989006 -0.153646   1.11286 0.0634103 0.000666667
 0.991458 -0.143587   1.11205 0.047091 0.000666667
 0.989664 -0.147579   1.11316 0.0733664 0.000666667
 0.990524 -0.150234   1.12475 0.161003 0.000666667
  0.99156 -0.145853   1.10962 0.0760417 0.000666667
0.991923 -0.14781  1.12168 0.0967473 0.000666667
 0.983985 -0.154358   1.12633 0.269664 0.000666667
 0.986751 -0.154984   1.11536 0.0404509 0.000666667
 0.988166 -0.149518   1.10947 0.0373472 0.000666667
 0.989923 -0.146722   1.11424 0.0288699 0.000666667
 0.988488 -0.151211   1.11466 0.0652131 0.000666667
 0.990195 -0.147717   1.11297 0.0255852 0.000666667
 0.991211 -0.146929   1.11318 0.071809 0.000666667
 0.987278 -0.152218   1.12398 0.099732 0.000666667
 0.994416 -0.147518   1.11589 0.0134606 0.000666667
 0.989119 -0.145147   1.11542 0.0297249 0.000666667
 0.990666 -0.149111    1.1226 0.0718903 0.000666667
 0.990705 -0.149886   1.11943 0.06424 0.000666667
 0.984554 -0.150704   1.11434 0.0403778 0.000666667
 0.991021 -0.142965   1.11257 0.0431244 0.000666667
 0.992336 -0.148937   1.12141 0.0938659 0.000666667
 0.987187 -0.154549   1.11235 0.0216334 0.000666667
0.985834 -0.15457  1.11313 0.0367578 0.000666667
 0.982251 -0.152269   1.12588 0.244598 0.000666667
  0.99107 -0.147291    1.1242 0.0998114 0.000666667
 0.989129 -0.154331   1.12063 0.0813484 0.000666667
 0.992589 -0.148497   1.12263 0.0574096 0.000666667
 0.992432 -0.145079   1.11365 0.0496728 0.000666667
0.990558 -0.15287  1.12375 0.0736041 0.000666667
 0.988539 -0.154641   1.11547 0.0487151 0.000666667
  0.98715 -0.149148   1.12107 0.0842893 0.000666667
 0.988151 -0.149521   1.11699 -0.012077 0.000666667
 0.986139 -0.154147   1.11141 0.00355768 0.000666667
 0.994328 -0.145655   1.11688 0.0342687 0.000666667
 0.991107 -0.151455   1.12648 0.109365 0.000666667
0.991617 -0.15222  1.11406 0.0355119 0.000666667
0.990618 -0.14884  1.12311 0.0449299 0.000666667
 0.99083 -0.14894   1.1247 0.0573597 0.000666667
 0.989042 -0.147449   1.11369 0.0380117 0.000666667
 0.986678 -0.150978   1.12854 0.103965 0.000666667
 0.985111 -0.154385   1.11134 0.0544286 0.000666667
 0.989664 -0.147551   1.11225 0.0611811 0.000666667
 0.986873 -0.151519   1.12593 0.138416 0.000666667
 0.991963 -0.151151   1.12275 0.0767734 0.000666667
 0.986963 -0.148821    1.1243 0.0551946 0.000666667
 0.988104 -0.154971   1.11567 0.042023 0.000666667
 0.989391 -0.146643   1.12264 0.0950439 0.000666667
 0.985493 -0.155425   1.12415 0.131465 0.000666667
 0.991115 -0.146675   1.11477 0.084763 0.000666667
 0.991149 -0.152013   1.11012 0.0421146 0.000666667
 0.984001 -0.156805   1.10949 0.0481426 0.000666667
 0.985269 -0.150351   1.11252 0.0229098 0.000666667
 0.987459 -0.152864   1.11358 0.0656394 0.000666667
0.989083 -0.1467 1.11395 0.0225419 0.000666667
 0.987687 -0.152653    1.1138 0.0601113 0.000666667
 0.992246 -0.148348   1.12649 0.094151 0.000666667
 0.988847 -0.147292    1.1127 0.0543939 0.000666667
 0.989187 -0.147683   1.10918 0.0364326 0.000666667
 0.990833 -0.153977   1.11267 0.0343112 0.000666667
 0.985548 -0.154139   1.11362 0.050853 0.000666667
 0.988964 -0.155077   1.11237 0.0307008 0.000666667
 0.987196 -0.155744   1.11123 0.0168172 0.000666667
 0.990147 -0.152036   1.12356 0.0532668 0.000666667
 0.981623 -0.154872   1.12045 0.237839 0.000666667
 0.994606 -0.148948    1.1174 -0.00992917 0.000666667
 0.987339 -0.151989   1.12655 0.112562 0.000666667
 0.988085 -0.149006   1.11536 0.0508742 0.000666667
 0.985174 -0.151106   1.12393 0.10955 0.000666667
 0.988717 -0.146978   1.11469 0.0474586 0.000666667
0.989576 -0.14785   1.1209 0.0424921 0.000666667
 0.990857 -0.152086    1.1272 0.11979 0.000666667
 0.983001 -0.152438   1.12657 0.103434 0.000666667
 0.984892 -0.152916   1.12978 0.0976014 0.000666667
0.985719 -0.15339  1.12238 0.0927146 0.000666667
 0.990228 -0.145838   1.12202 0.0535324 0.000666667
0.986761 -0.15655  1.11082 0.0550256 0.000666667
 0.994088 -0.149294   1.11937 0.0919836 0.000666667
 0.988068 -0.153585   1.11098 0.0330072 0.000666667
 0.990072 -0.147912   1.12102 0.0527192 0.000666667
0.984249 -0.15552  1.11258 0.0318247 0.000666667
 0.987807 -0.153169   1.11365 0.0570555 0.000666667
 0.985587 -0.152162   1.11073 0.0649615 0.000666667
 0.987132 -0.154295   1.12254 0.126461 0.000666667
0.980148 -0.15481  1.12223 0.233547 0.000666667
 0.981229 -0.154977   1.12503 0.21969 0.000666667
0.985759 -0.15182   1.1224 0.134643 0.000666667
 0.987933 -0.145441   1.11123 0.0222671 0.000666667
 0.987511 -0.152963     1.114 0.0514431 0.000666667
 0.988284 -0.149704   1.10919 0.0424615 0.000666667
 0.986641 -0.153159   1.11058 0.0965338 0.000666667
 0.993421 -0.149256   1.11434 0.00455686 0.000666667
 0.988759 -0.148073   1.12763 0.070522 0.000666667
 0.990949 -0.150677   1.12356 0.0795733 0.000666667
 0.992142 -0.151528   1.11371 0.0374116 0.000666667
 0.987288 -0.144544   1.11482 0.0446355 0.000666667
 0.987991 -0.148863   1.12245 0.0545031 0.000666667
 0.988236 -0.146286   1.11356 0.0248473 0.000666667
 0.991265 -0.148247   1.12195 0.077259 0.000666667
 0.990782 -0.145625   1.11252 0.0489885 0.000666667
 0.986867 -0.154793   1.11238 0.0773569 0.000666667
 0.987884 -0.153279   1.12283 0.128518 0.000666667
 0.990197 -0.149095     1.123 0.143046 0.000666667
 0.993114 -0.148972   1.10529 -0.0205402 0.000666667
  0.98853 -0.147432   1.11382 0.0780612 0.000666667
 0.986846 -0.153335   1.11671 0.0609462 0.000666667
 0.988634 -0.146976   1.11335 0.0398239 0.000666667
0.990301 -0.15105  1.12698 0.0514874 0.000666667
 0.981488 -0.153391   1.12722 0.101915 0.000666667
   0.9813 -0.156778   1.12247 0.191739 0.000666667
0.987985 -0.15497  1.11488 0.0550265 0.000666667
 0.988972 -0.153988   1.11091 0.0359077 0.000666667
 0.987234 -0.154541   1.12589 0.113324 0.000666667
 0.993111 -0.149393   1.12019 0.081791 0.000666667
0.986454 -0.15521   1.1114 0.068967 0.000666667
 0.991175 -0.146707   1.11403 0.0612668 0.000666667
  0.98879 -0.153142   1.11449 0.0631306 0.000666667
 0.990969 -0.147899   1.12261 0.141453 0.000666667
 0.988475 -0.155296    1.1122 0.0506906 0.000666667
 0.991741 -0.148146   1.12265 0.0529512 0.000666667
 0.989307 -0.152703   1.12088 0.0575497 0.000666667
 0.985529 -0.154776   1.11238 0.0418426 0.000666667
 0.988112 -0.154733   1.11231 0.02577 0.000666667
 0.990604 -0.151401   1.12569 0.116427 0.000666667
 0.987959 -0.150964     1.126 0.154469 0.000666667
 0.986532 -0.155032   1.11685 0.0560837 0.000666667
0.987024 -0.15406  1.11381 0.061781 0.000666667
0.993841 -0.14848  1.12109 0.0823733 0.000666667
 0.988496 -0.149753   1.12219 0.0597486 0.000666667
 0.989425 -0.152082   1.12229 0.0794742 0.000666667
 0.986814 -0.154693   1.11144 0.0787521 0.000666667
 0.987844 -0.154166   1.11554 0.0623645 0.000666667
 0.989956 -0.146148   1.11293 0.0308134 0.000666667
 0.984855 -0.156076   1.11074 0.0450419 0.000666667
 0.984946 -0.152417   1.11529 0.0347406 0.000666667
 0.986552 -0.150287   1.12554 0.149163 0.000666667
 0.984239 -0.153249   1.12822 0.0828755 0.000666667
 0.992377 -0.149367   1.12487 0.108243 0.000666667
 0.985798 -0.154026   1.11044 0.0631588 0.000666667
 0.987822 -0.155632   1.11147 0.0142191 0.000666667
 0.983469 -0.153696   1.11251 0.0608511 0.000666667
0.991965 -0.15229  1.12102 0.0545175 0.000666667
 0.990331 -0.149445   1.11212 0.0742788 0.000666667
 0.987017 -0.150427   1.11145 0.0576176 0.000666667
 0.988731 -0.152718   1.12209 0.0651107 0.000666667
 0.981705 -0.153794   1.12353 0.23876 0.000666667
 0.992371 -0.143226   1.11397 -0.00403037 0.000666667
 0.987318 -0.148481   1.12207 0.143874 0.000666667
 0.989775 -0.149771   1.12458 0.0984975 0.000666667
 0.988356 -0.153684   1.12542 0.131093 0.000666667
 0.986573 -0.150977   1.12583 0.0801121 0.000666667
 0.991353 -0.144441   1.11337 0.055346 0.000666667
 0.988458 -0.154305   1.12039 0.142286 0.000666667
 0.988125 -0.154554    1.1126 0.0662648 0.000666667
 0.987271 -0.147496    1.1132 0.0652879 0.000666667
 0.980045 -0.155348   1.12285 0.200577 0.000666667
 0.990842 -0.144387   1.11147 0.0643566 0.000666667
  0.99098 -0.153853   1.11508 0.0332958 0.000666667
 0.989907 -0.147136   1.11424 0.0318261 0.000666667
 0.987544 -0.152176   1.11484 0.060042 0.000666667
 0.990327 -0.148225   1.12442 0.154956 0.000666667
 0.988143 -0.151633   1.10995 0.0716282 0.000666667
 0.990316 -0.151864   1.12168 0.073486 0.000666667
 0.992835 -0.149071   1.11975 0.0830235 0.000666667
 0.988284 -0.145073   1.11354 0.000762461 0.000666667
 0.988091 -0.154276   1.11396 0.0507126 0.000666667
 0.991068 -0.153212   1.11306 0.0727937 0.000666667
 0.986088 -0.152206   1.11216 0.0394836 0.000666667
 0.990507 -0.149361   1.12093 0.0651557 0.000666667
 0.990515 -0.148315   1.12007 0.0309021 0.000666667
 0.989533 -0.155364   1.12539 0.12631 0.000666667
 0.989956 -0.152103   1.11836 0.0630533 0.000666667
0.984899 -0.15137  1.12336 0.0817101 0.000666667
0.990283 -0.15013   1.1212 0.0730759 0.000666667
 0.987171 -0.153573   1.11405 0.0489801 0.000666667
 0.993255 -0.149607   1.12344 0.0540798 0.000666667
 0.983332 -0.154101   1.12326 0.232006 0.000666667
  0.99014 -0.151303   1.12466 0.111759 0.000666667
 0.986106 -0.156011   1.11139 0.0953111 0.000666667
 0.987853 -0.154532   1.11183 0.0684239 0.000666667
 0.987133 -0.148762   1.12411 0.0515854 0.000666667
 0.988599 -0.148383   1.12291 0.138894 0.000666667
 0.989713 -0.147301   1.11943 0.0801538 0.000666667
 0.989531 -0.144082   1.11662 0.0747579 0.000666667
 0.989127 -0.146878   1.11239 0.0313324 0.000666667
 0.993035 -0.148363   1.12176 0.0496464 0.000666667
  0.98777 -0.152392   1.12556 0.121854 0.000666667
 0.990398 -0.145604   1.11603 0.0444609 0.000666667
  0.99046 -0.152123   1.11322 0.0501169 0.000666667
 0.992878 -0.151317   1.12118 0.0575494 0.000666667
 0.985452 -0.155145   1.11386 0.0786161 0.000666667
 0.988054 -0.153383   1.11109 0.0491516 0.000666667
 0.985234 -0.154664   1.12308 0.10171 0.000666667
 0.990646 -0.146419   1.11191 0.0512306 0.000666667
 0.986056 -0.154861   1.11495 0.0324515 0.000666667
 0.985062 -0.154348   1.11388 0.084116 0.000666667
 0.988566 -0.149777   1.11912 0.0485472 0.000666667
0.992939 -0.14935  1.11085 0.0611524 0.000666667
  0.99452 -0.148684   1.11732 0.0798053 0.000666667
 0.994514 -0.147842   1.12314 0.0764009 0.000666667
 0.990465 -0.152461   1.11211 0.0792511 0.000666667
0.988634 -0.15136  1.11345 0.0323558 0.000666667
0.988189 -0.15325  1.10948 0.070348 0.000666667
  0.98155 -0.155357   1.12602 0.230247 0.000666667
 0.991442 -0.152488   1.12549 0.134362 0.000666667
 0.989415 -0.147792   1.11012 0.0790995 0.000666667
  0.99022 -0.150562   1.12244 0.0865545 0.000666667
 0.987384 -0.154298   1.12285 0.110455 0.000666667
 0.982577 -0.156738   1.12608 0.222214 0.000666667
 0.988427 -0.151871   1.12591 0.160209 0.000666667
 0.987834 -0.156211   1.11056 0.0369655 0.000666667
 0.988063 -0.147817   1.11977 0.0638566 0.000666667
 0.990339 -0.149184   1.12414 0.0705067 0.000666667
 0.991242 -0.149178   1.12547 0.0644841 0.000666667
 0.993503 -0.144884    1.1158 0.0370219 0.000666667
 0.990777 -0.149502   1.12096 0.141177 0.000666667
 0.983118 -0.154202   1.12381 0.219374 0.000666667
 0.980237 -0.154689   1.12225 0.197873 0.000666667
 0.989891 -0.154288   1.11412 0.0643113 0.000666667
 0.987038 -0.150083   1.12198 0.138495 0.000666667
 0.986046 -0.149479   1.12383 0.140523 0.000666667
0.987534 -0.14676  1.11561 0.0101844 0.000666667
 0.989502 -0.154384   1.11412 0.0563625 0.000666667
 0.988259 -0.154616   1.12504 0.121514 0.000666667
 0.990921 -0.151433   1.12286 0.127208 0.000666667
 0.986529 -0.148057   1.12376 0.0664261 0.000666667
0.989794 -0.15632  1.11356 0.071784 0.000666667
 0.989257 -0.147144   1.10962 0.0227829 0.000666667
  0.99194 -0.150319   1.12408 0.0718803 0.000666667
  0.99033 -0.154797   1.11135 0.0871286 0.000666667
 0.988763 -0.152402   1.10951 0.0645728 0.000666667
 0.985632 -0.156528   1.11498 0.062679 0.000666667
 0.984929 -0.152631   1.11208 0.0749852 0.000666667
 0.983574 -0.154273   1.11161 0.0342382 0.000666667
 0.990271 -0.153723   1.11165 0.0563505 0.000666667
 0.990311 -0.151034   1.11101 0.0492844 0.000666667
 0.989862 -0.154499   1.11462 0.0528159 0.000666667
 0.986242 -0.154162    1.1117 0.0595564 0.000666667
 0.991951 -0.147956    1.1107 0.0563734 0.000666667
0.987082 -0.15515  1.10996 0.0257989 0.000666667
 0.988903 -0.155447   1.11389 0.0439806 0.000666667
 0.990994 -0.151925   1.11849 0.046209 0.000666667
 0.991625 -0.147028     1.124 0.0539856 0.000666667
 0.987448 -0.153394   1.11034 0.045137 0.000666667
 0.987212 -0.149765   1.12043 0.0856384 0.000666667
 0.990132 -0.153509   1.12457 0.150432 0.000666667
 0.987799 -0.152016   1.12714 0.144251 0.000666667
 0.989749 -0.144075   1.11724 0.0335452 0.000666667
 0.988059 -0.146561   1.11379 -0.00893956 0.000666667
 0.992158 -0.150084   1.12163 0.0999385 0.000666667
 0.987825 -0.148344   1.12102 0.0720257 0.000666667
 0.990932 -0.148823   1.11838 0.00490025 0.000666667
 0.990339 -0.147371   1.11931 0.0694899 0.000666667
 0.990789 -0.146699   1.11277 0.0674869 0.000666667
 0.988867 -0.155522   1.11253 0.0611135 0.000666667
0.983915 -0.15076  1.12677 0.0985308 0.000666667
  0.98386 -0.154614   1.11183 0.00167634 0.000666667
 0.987275 -0.154281    1.1122 0.0403828 0.000666667
 0.987634 -0.154385   1.11186 0.0110147 0.000666667
 0.989013 -0.153459   1.11477 0.0809334 0.000666667
 0.990023 -0.150596    1.1216 0.132347 0.000666667
 0.988202 -0.149255   1.12339 0.0713725 0.000666667
 0.991431 -0.147343   1.11503 0.0494787 0.000666667
 0.986874 -0.151566   1.12075 0.133377 0.000666667
 0.987026 -0.146784   1.10905 0.0690314 0.000666667
0.991674 -0.14715  1.12388 0.0603965 0.000666667
 0.991571 -0.150476   1.12505 0.0989849 0.000666667
 0.990648 -0.156413   1.11669 0.0704576 0.000666667
 0.985641 -0.150751   1.11057 0.00891908 0.000666667
 0.984815 -0.151411   1.12875 0.0900339 0.000666667
 0.991664 -0.147907   1.12339 0.0695069 0.000666667
0.991359 -0.14714  1.12191 0.076652 0.000666667
 0.987667 -0.155501   1.11553 0.0671317 0.000666667
 0.989361 -0.149225   1.12149 0.0762617 0.000666667
 0.985216 -0.154727   1.11323 0.0574714 0.000666667
 0.989415 -0.148429   1.11854 0.140647 0.000666667
 0.989109 -0.153517   1.11295 0.0446596 0.000666667
 0.987005 -0.147616    1.1178 0.0725002 0.000666667
 0.983532 -0.153901   1.12751 0.105405 0.000666667
 0.990644 -0.152167   1.11022 0.0242435 0.000666667
 0.986341 -0.156447   1.12561 0.0975419 0.000666667
 0.992097 -0.148578   1.12659 0.0794927 0.000666667
 0.990783 -0.146321   1.12049 0.094973 0.000666667
0.989858 -0.1483 1.12072 0.0395806 0.000666667
 0.992057 -0.152861   1.11509 0.0735681 0.000666667
 0.988568 -0.147712   1.10817 0.0289142 0.000666667
0.984669 -0.15205  1.11221 0.0524985 0.000666667
 0.992216 -0.148019   1.11633 0.0773913 0.000666667
 0.984725 -0.153096   1.12778 0.121089 0.000666667
 0.988035 -0.154801   1.11371 0.0626628 0.000666667
   0.9927 -0.147317   1.11023 0.0290861 0.000666667
 0.985327 -0.156723   1.11338 0.0525482 0.000666667
 0.991727 -0.149749   1.12166 0.0770131 0.000666667
 0.989794 -0.146516   1.12375 0.101501 0.000666667
 0.986498 -0.151597   1.12146 0.0645136 0.000666667
   0.9832 -0.151548   1.12396 0.0771895 0.000666667
 0.981531 -0.155216   1.12083 0.239594 0.000666667
 0.985022 -0.154185   1.12418 0.107292 0.000666667
 0.986714 -0.155024   1.11404 0.0657761 0.000666667
 0.988079 -0.152946   1.12633 0.0886271 0.000666667
 0.992234 -0.152106   1.12447 0.0893731 0.000666667
 0.988201 -0.153817    1.1141 0.0636053 0.000666667
  0.99003 -0.151935   1.12001 0.0853217 0.000666667
0.990483 -0.14823  1.12167 0.0726651 0.000666667
 0.984898 -0.151722   1.11437 0.0424618 0.000666667
 0.984585 -0.152683   1.11153 0.0577646 0.000666667
 0.980756 -0.153624   1.12568 0.0826884 0.000666667
 0.991131 -0.154856   1.11075 0.0662326 0.000666667
 0.984775 -0.151718    1.1257 0.0983178 0.000666667
 0.989567 -0.148314   1.11213 0.0259048 0.000666667
 0.991819 -0.146335   1.12302 0.0536367 0.000666667
 0.986142 -0.156153   1.11272 0.0827257 0.000666667
 0.983792 -0.150824   1.12587 0.0851157 0.000666667
 0.989096 -0.152841   1.11337 0.075527 0.000666667
0.990232 -0.15021  1.12245 0.0872243 0.000666667
 0.988774 -0.152634    1.1205 0.122534 0.000666667
 0.993477 -0.150176   1.12153 0.076579 0.000666667
 0.991604 -0.147102    1.1232 0.0736995 0.000666667
 0.983027 -0.152926   1.12646 0.0969249 0.000666667
0.990225 -0.15223  1.11034 0.0667371 0.000666667
  0.99063 -0.149067   1.11663 -0.014 0.000666667
 0.985162 -0.155636   1.11312 0.0445025 0.000666667
 0.987687 -0.147698   1.11207 0.0686703 0.000666667
 0.994403 -0.149556   1.12243 0.0675815 0.000666667
 0.990787 -0.144399   1.12209 0.117276 0.000666667
 0.986145 -0.147845   1.12368 0.138043 0.000666667
 0.993571 -0.148305   1.12484 0.0694575 0.000666667
  0.98568 -0.151708   1.11048 0.0708004 0.000666667
  0.99119 -0.147434   1.12225 0.0884407 0.000666667
 0.987909 -0.153295   1.11341 0.053618 0.000666667
 0.990711 -0.146103   1.11347 0.00198108 0.000666667
 0.984588 -0.150359   1.12187 0.0889243 0.000666667
 0.990712 -0.150526   1.12107 0.0650803 0.000666667
 0.991177 -0.150465   1.12166 0.115319 0.000666667
 0.989464 -0.146734   1.11235 0.0733124 0.000666667
 0.988566 -0.150302   1.11302 0.086717 0.000666667
 0.989128 -0.150772   1.12719 0.107046 0.000666667
 0.988469 -0.150465   1.12151 0.0530631 0.000666667
 0.991034 -0.148688   1.12319 0.0629794 0.000666667
 0.989442 -0.145344   1.11431 0.0340741 0.000666667
 0.979695 -0.155833   1.12895 0.111214 0.000666667
 0.980066 -0.155967   1.12274 0.250399 0.000666667
 0.989048 -0.151171   1.12428 0.146148 0.000666667
   0.9891 -0.155363   1.11539 0.0459827 0.000666667
  0.98994 -0.145909   1.11206 0.0795311 0.000666667
 0.993233 -0.149035   1.12489 0.100304 0.000666667
 0.991911 -0.147499   1.12278 0.0452032 0.000666667
  0.98877 -0.151472   1.12667 0.113197 0.000666667
 0.99104 -0.15227  1.10984 0.0563478 0.000666667
 0.992166 -0.149472   1.12477 0.0907327 0.000666667
 0.986288 -0.152286   1.11142 0.029451 0.000666667
 0.991298 -0.153838   1.11317 0.0693547 0.000666667
 0.986599 -0.150472   1.12465 0.13736 0.000666667
 0.991361 -0.148237   1.11474 0.0520211 0.000666667
 0.992252 -0.150466   1.12189 0.0795579 0.000666667
 0.989336 -0.145654    1.1117 0.0779533 0.000666667
 0.988505 -0.153938   1.11324 0.061838 0.000666667
 0.994074 -0.149839   1.12068 0.0503108 0.000666667
 0.992231 -0.146581   1.11683 0.0100094 0.000666667
0.986762 -0.15503  1.11273 0.07854 0.000666667
 0.984073 -0.155516   1.11203 0.0421489 0.000666667
 0.989932 -0.153005   1.11364 0.0647109 0.000666667
  0.99041 -0.154899   1.11153 0.0495801 0.000666667
 0.989484 -0.150088   1.12231 0.134294 0.000666667
 0.990084 -0.148774   1.12422 0.143498 0.000666667
 0.990959 -0.147011   1.12337 0.0702447 0.000666667
 0.989562 -0.146187   1.11416 0.0164541 0.000666667
 0.993057 -0.147949   1.12135 0.0396835 0.000666667
 0.985868 -0.150571   1.12277 0.0602931 0.000666667
 0.987205 -0.155584   1.11555 0.0520379 0.000666667
0.989813 -0.14581  1.11257 0.0689298 0.000666667
 0.983158 -0.153561    1.1278 0.068169 0.000666667
  0.98785 -0.153592   1.12426 0.113122 0.000666667
0.991564 -0.14842  1.11384 0.0653769 0.000666667
  0.99339 -0.146443   1.12505 0.0609647 0.000666667
 0.981144 -0.155357   1.12243 0.246412 0.000666667
 0.989068 -0.154801    1.1252 0.118441 0.000666667
  0.99102 -0.152607    1.1131 0.0510262 0.000666667
 0.988337 -0.152573   1.12287 0.116713 0.000666667
 0.988616 -0.150927   1.12263 0.0723024 0.000666667
 0.988588 -0.146586   1.11329 0.0058936 0.000666667
 0.987528 -0.152389   1.12586 0.102125 0.000666667
 0.992654 -0.147706   1.12559 0.0961556 0.000666667
 0.993018 -0.151159   1.12235 0.0469873 0.000666667
  0.98471 -0.156203   1.10967 0.0539055 0.000666667
  0.98948 -0.146924   1.12053 0.0607361 0.000666667
 0.987335 -0.154271    1.1117 0.0589008 0.000666667
 0.982194 -0.152855   1.12334 0.211544 0.000666667
 0.989715 -0.151318   1.12723 0.145675 0.000666667
  0.98728 -0.152453    1.1127 0.0508532 0.000666667
 0.987425 -0.152358    1.1121 0.0473554 0.000666667
 0.990336 -0.153998   1.11313 0.0574994 0.000666667
 0.990928 -0.147104   1.12397 0.0450213 0.000666667
 0.994737 -0.147063   1.12234 0.0535819 0.000666667
 0.992205 -0.149054   1.11783 0.0138592 0.000666667
 0.989246 -0.144593   1.12592 0.090705 0.000666667
 0.991255 -0.146904   1.11213 0.0728611 0.000666667
 0.988911 -0.153104   1.11242 0.0445802 0.000666667
 0.987267 -0.154735   1.11348 0.0659437 0.000666667
 0.989681 -0.151904   1.12268 0.130498 0.000666667
 0.983243 -0.151206   1.12703 0.0712726 0.000666667
 0.99305 -0.15101  1.11575 -0.0151715 0.000666667
   0.9929 -0.148817   1.11815 -0.0123919 0.000666667
 0.990292 -0.148682   1.12197 0.0995436 0.000666667
 0.989142 -0.149851   1.12272 0.0786405 0.000666667
  0.98749 -0.154267   1.11455 0.0863042 0.000666667
 0.990626 -0.150618   1.12433 0.0728374 0.000666667
 0.989411 -0.151268   1.12615 0.149105 0.000666667
0.983727 -0.15535  1.12653 0.0881129 0.000666667
 0.985999 -0.156451   1.11348 0.0564134 0.000666667
 0.991278 -0.148793   1.12088 0.0526696 0.000666667
 0.985185 -0.156571   1.11295 0.0482873 0.000666667
0.983181 -0.15183  1.12717 0.0847226 0.000666667
 0.991136 -0.145442   1.11121 0.05639 0.000666667
0.988764 -0.15361  1.12729 0.118244 0.000666667
 0.987687 -0.154269    1.1116 0.052399 0.000666667
 0.989932 -0.146798   1.11144 0.0395848 0.000666667
0.989028 -0.15059  1.12031 0.032386 0.000666667
 0.989423 -0.146036   1.11261 0.0432109 0.000666667
 0.987988 -0.153517   1.12363 0.135906 0.000666667
 0.991335 -0.147064   1.11163 0.0720079 0.000666667
0.989936 -0.15026  1.11796 0.0652341 0.000666667
 0.990549 -0.151504      1.12 0.0849398 0.000666667
   0.9856 -0.149492   1.12016 0.0565148 0.000666667
 0.990583 -0.150628   1.12409 0.0209893 0.000666667
 0.991428 -0.145187   1.11042 0.037001 0.000666667
 0.981357 -0.150636   1.12852 0.089129 0.000666667
0.991681 -0.14757  1.11047 0.0569856 0.000666667
 0.991459 -0.146807   1.12024 0.0386916 0.000666667
 0.987122 -0.153575   1.12065 0.146781 0.000666667
 0.989467 -0.150467   1.12739 0.0796885 0.000666667
0.986167 -0.15235  1.12469 0.104059 0.000666667
 0.987934 -0.149936   1.12155 0.0968133 0.000666667
 0.984894 -0.154503   1.11513 0.0583517 0.000666667
 0.989923 -0.155369    1.1134 0.0559907 0.000666667
0.988864 -0.15278    1.124 0.133688 0.000666667
 0.982577 -0.155497   1.12358 0.183378 0.000666667
 0.989954 -0.149126   1.12365 0.157841 0.000666667
 0.985686 -0.155805   1.11126 0.0403786 0.000666667
 0.984564 -0.154408   1.12361 0.118978 0.000666667
 0.985405 -0.152949    1.1138 0.0674135 0.000666667
 0.990029 -0.148748   1.12347 0.0599783 0.000666667
 0.992019 -0.143577   1.11208 0.0525329 0.000666667
 0.989453 -0.155104   1.11136 0.0530198 0.000666667
 0.989253 -0.147039   1.11972 0.0980172 0.000666667
 0.98663 -0.14657  1.12442 0.0834441 0.000666667
 0.988466 -0.146906   1.12059 0.0902079 0.000666667
0.993969 -0.14845  1.12346 0.0795962 0.000666667
 0.989462 -0.153125    1.1134 0.0661732 0.000666667
 0.980161 -0.155733   1.12306 0.224902 0.000666667
 0.985039 -0.153201   1.11217 0.0539082 0.000666667
 0.980194 -0.155385   1.12415 0.232843 0.000666667
  0.99008 -0.147685   1.12326 0.16223 0.000666667
 0.985992 -0.154247   1.12502 0.10228 0.000666667
 0.987912 -0.152852   1.12278 0.07671 0.000666667
 0.990745 -0.152301   1.12154 0.0732449 0.000666667
 0.983017 -0.153382     1.128 0.0986448 0.000666667
 0.986207 -0.154435   1.11228 0.0776994 0.000666667
 0.989834 -0.148991   1.12207 0.114491 0.000666667
 0.986421 -0.155592    1.1136 0.0476313 0.000666667
 0.986251 -0.150598   1.11312 0.0907439 0.000666667
  0.98962 -0.148591   1.10978 0.0411406 0.000666667
 0.990763 -0.147357   1.12451 0.0701317 0.000666667
  0.98832 -0.154973   1.11317 0.0463481 0.000666667
  0.98849 -0.146639   1.11225 0.0306522 0.000666667
 0.987457 -0.148859   1.10907 0.0195642 0.000666667
 0.989035 -0.147414   1.11187 0.0672299 0.000666667
 0.986601 -0.151353   1.12225 0.0731589 0.000666667
 0.98404 -0.14888  1.12659 0.117369 0.000666667
 0.986889 -0.154791   1.11186 0.0431921 0.000666667
0.988258 -0.14997  1.12209 0.0749323 0.000666667
 0.992299 -0.146897   1.11358 0.0326737 0.000666667
 0.989846 -0.149602   1.12217 0.0558972 0.000666667
 0.989774 -0.154008   1.11283 0.0920773 0.000666667
 0.988717 -0.152377   1.12475 0.135241 0.000666667
 0.981284 -0.155356   1.12817 0.232584 0.000666667
 0.990001 -0.149739   1.12563 0.0297453 0.000666667
 0.991179 -0.149151   1.12358 0.0766167 0.000666667
 0.985329 -0.156428   1.11128 0.062885 0.000666667
 0.981324 -0.151457   1.12513 0.0970759 0.000666667
 0.985105 -0.148313   1.12346 0.0735251 0.000666667
  0.98774 -0.155213    1.1145 0.0341687 0.000666667
 0.987119 -0.150896   1.11215 0.075221 0.000666667
 0.986311 -0.155584   1.11118 0.0557151 0.000666667
0.986691 -0.15638  1.11079 0.0755111 0.000666667
 0.983654 -0.148929   1.12834 0.0840857 0.000666667
 0.986939 -0.155303   1.10932 0.0557105 0.000666667
 0.988478 -0.149559   1.12397 0.134992 0.000666667
 0.984978 -0.157386   1.11165 0.0303345 0.000666667
 0.989537 -0.149946    1.1255 0.0472445 0.000666667
 0.990312 -0.152576   1.12182 0.0861142 0.000666667
 0.994065 -0.147469   1.12378 0.0570863 0.000666667
0.990461 -0.14807  1.11097 0.0338272 0.000666667
  0.98923 -0.150174   1.12498 0.0821995 0.000666667
 0.985752 -0.151319   1.11387 0.0783438 0.000666667
 0.984922 -0.151814   1.11563 0.0355786 0.000666667
 0.990606 -0.152926   1.12006 0.0607466 0.000666667
 0.991021 -0.146196   1.11134 0.0407371 0.000666667
 0.987407 -0.153638   1.11236 0.0756499 0.000666667
 0.986474 -0.154719   1.12459 0.107572 0.000666667
 0.987927 -0.144482   1.11118 0.0326226 0.000666667
 0.990774 -0.148457   1.12319 0.0835876 0.000666667
 0.988702 -0.149084   1.12278 0.150862 0.000666667
 0.990913 -0.146884   1.11226 0.0909645 0.000666667
 0.992927 -0.147334   1.12399 0.0662747 0.000666667
0.990575 -0.14655  1.11233 0.0347367 0.000666667
 0.990018 -0.148898   1.11647 0.0514892 0.000666667
 0.986113 -0.150755   1.12915 0.10341 0.000666667
 0.989595 -0.151285   1.11505 0.0473682 0.000666667
 0.992497 -0.148456   1.11664 -0.00326587 0.000666667
 0.987846 -0.150661   1.11034 0.0318278 0.000666667
 0.990759 -0.149937   1.12342 0.0752168 0.000666667
 0.989314 -0.154014   1.11541 0.0596563 0.000666667
 0.987563 -0.149991    1.1108 0.0412181 0.000666667
 0.989776 -0.157181   1.11098 0.0608392 0.000666667
 0.987775 -0.155503   1.11284 0.0773202 0.000666667
 0.989756 -0.154568    1.1243 0.144403 0.000666667
 0.991484 -0.149059    1.1264 0.0753307 0.000666667
 0.985365 -0.152952   1.12251 0.12996 0.000666667
 0.991611 -0.147856   1.12261 0.0608255 0.000666667
 0.986733 -0.151376   1.10876 -0.0104719 0.000666667
 0.988688 -0.146784   1.12162 0.106598 0.000666667
 0.992024 -0.145907   1.12238 0.055944 0.000666667
 0.989025 -0.148966   1.12157 0.107753 0.000666667
 0.986415 -0.154089   1.12775 0.0898996 0.000666667
 0.990678 -0.150052   1.11244 0.03291 0.000666667
 0.988215 -0.152427   1.12489 0.116931 0.000666667
 0.988969 -0.149332   1.11876 0.153283 0.000666667
0.989362 -0.14785  1.11666 0.0716879 0.000666667
 0.988707 -0.153163   1.12004 0.116571 0.000666667
 0.991481 -0.150755   1.12256 0.114602 0.000666667
 0.987868 -0.145485   1.11067 0.0254528 0.000666667
 0.991328 -0.143987   1.11125 0.0382493 0.000666667
 0.989547 -0.150891   1.12138 0.139964 0.000666667
0.991254 -0.14673  1.11219 0.0859564 0.000666667
 0.987208 -0.154258   1.10971 0.0718133 0.000666667
 0.985155 -0.152242   1.12685 0.0920141 0.000666667
  0.98852 -0.147514   1.11719 0.0252484 0.000666667
0.991338 -0.1504 1.12175 0.105698 0.000666667
0.986495 -0.15487  1.11276 0.0425679 0.000666667
 0.984111 -0.151933   1.12704 0.0924502 0.000666667
 0.988675 -0.151192   1.11277 0.0715612 0.000666667
 0.989131 -0.153199   1.12177 0.155792 0.000666667
  0.99172 -0.144317   1.11513 0.051451 0.000666667
 0.987711 -0.152015   1.11382 0.0463177 0.000666667
 0.982584 -0.153986    1.1264 0.126638 0.000666667
 0.995006 -0.147377   1.12086 0.0469017 0.000666667
 0.994784 -0.147072   1.12465 0.0674862 0.000666667
 0.992424 -0.147596   1.11251 0.0503851 0.000666667
 0.992178 -0.145361   1.11409 0.0285259 0.000666667
 0.993066 -0.146911   1.12031 0.0718704 0.000666667
 0.990256 -0.148424    1.1114 0.0711298 0.000666667
 0.989841 -0.144847    1.1126 0.0191373 0.000666667
 0.991941 -0.150329   1.12542 0.0793398 0.000666667
 0.983649 -0.150805   1.12725 0.0805316 0.000666667
 0.988845 -0.153023   1.11092 0.0546803 0.000666667
 0.986986 -0.147401   1.11968 0.03449 0.000666667
  0.99137 -0.152783   1.11738 0.0538128 0.000666667
 0.983287 -0.152692   1.12494 0.117959 0.000666667
0.986131 -0.1528  1.1238 0.121693 0.000666667
 0.989042 -0.152211    1.1218 0.106952 0.000666667
 0.989397 -0.151016   1.11521 0.0386311 0.000666667
 0.985751 -0.151051   1.11225 0.0636127 0.000666667
 0.987506 -0.156968   1.12556 0.0970787 0.000666667
 0.993278 -0.147026   1.11543 0.0627405 0.000666667
 0.987493 -0.151843    1.1212 0.147167 0.000666667
  0.98961 -0.144427   1.10998 0.0128832 0.000666667
 0.987739 -0.145454   1.11422 0.0355831 0.000666667
 0.987872 -0.146125   1.11386 0.0724438 0.000666667
 0.987701 -0.148226   1.10995 0.00623039 0.000666667
   0.9897 -0.145132   1.11184 0.0274893 0.000666667
 0.986288 -0.151927   1.10966 0.0155829 0.000666667
 0.983467 -0.154281   1.12624 0.11725 0.000666667
 0.988632 -0.151927   1.11095 0.0533867 0.000666667
 0.986916 -0.149012   1.11035 0.0532338 0.000666667
 0.992856 -0.146583   1.12366 0.0484059 0.000666667
 0.993248 -0.152187   1.12088 0.0851416 0.000666667
 0.989614 -0.150028   1.12259 0.0530644 0.000666667
0.985568 -0.15148  1.10981 0.0975152 0.000666667
 0.989858 -0.151171    1.1205 0.0739257 0.000666667
 0.992454 -0.147755   1.11987 0.0953528 0.000666667
 0.988724 -0.152166   1.11367 0.0676683 0.000666667
 0.980978 -0.152934   1.12446 0.119919 0.000666667
 0.985617 -0.147663   1.12479 0.0694163 0.000666667
 0.990992 -0.146439   1.10922 0.025886 0.000666667
 0.985241 -0.154893   1.11786 0.0211568 0.000666667
 0.990684 -0.148979    1.1219 0.0855563 0.000666667
 0.984688 -0.154545   1.12361 0.231813 0.000666667
 0.987274 -0.155487   1.11117 0.0709928 0.000666667
 0.985856 -0.155072   1.11353 0.074605 0.000666667
 0.986432 -0.155691   1.11529 0.0514475 0.000666667
 0.989285 -0.152417   1.11172 0.0830365 0.000666667
  0.98678 -0.155771   1.11307 0.0569117 0.000666667
 0.990809 -0.153187   1.11083 0.0497975 0.000666667
 0.988425 -0.150818   1.12403 0.127597 0.000666667
 0.988914 -0.153138   1.11434 0.0598616 0.000666667
 0.988695 -0.153177   1.10982 0.0480287 0.000666667
 0.988128 -0.152862   1.12035 0.069763 0.000666667
 0.986674 -0.148848   1.12467 0.103255 0.000666667
 0.986085 -0.148303   1.12416 0.0820877 0.000666667
 0.986573 -0.148329   1.11238 0.0741271 0.000666667
 0.988552 -0.147294   1.11317 0.0287257 0.000666667
 0.988853 -0.146164   1.11168 0.080526 0.000666667
 0.989959 -0.148562    1.1194 0.0950126 0.000666667
0.986626 -0.1556 1.11092 0.0252153 0.000666667
 0.985879 -0.152411    1.1099 0.0604156 0.000666667
0.990015 -0.14603  1.12224 0.0680465 0.000666667
 0.990045 -0.153075   1.11084 0.0502114 0.000666667
  0.98773 -0.151354   1.12366 0.151155 0.000666667
0.989096 -0.15508  1.11736 0.0698008 0.000666667
 0.986315 -0.155487   1.10978 0.034878 0.000666667
 0.987483 -0.155978   1.11508 0.0509906 0.000666667
0.986518 -0.15467  1.11034 0.0319834 0.000666667
 0.988753 -0.153034   1.11148 0.0324859 0.000666667
 0.989874 -0.146526   1.12683 0.0772384 0.000666667
 0.986837 -0.156136   1.11751 0.0852002 0.000666667
 0.994359 -0.148771   1.12054 0.0722947 0.000666667
 0.989245 -0.151646   1.11323 0.044431 0.000666667
 0.986723 -0.155246   1.11175 0.0360137 0.000666667
 0.983999 -0.154866   1.12406 0.234796 0.000666667
 0.988044 -0.150323    1.1268 0.0896523 0.000666667
 0.988949 -0.150697   1.12445 0.0516066 0.000666667
 0.989401 -0.147103   1.11273 0.0526276 0.000666667
 0.990109 -0.151268   1.11469 0.0919153 0.000666667
 0.989173 -0.151707   1.12355 0.063192 0.000666667
 0.986434 -0.150167   1.11271 0.0723445 0.000666667
 0.986455 -0.153717   1.12381 0.109512 0.000666667
 0.987385 -0.147427   1.12173 0.0432993 0.000666667
 0.984344 -0.156988    1.1165 0.0619099 0.000666667
 0.987693 -0.152174   1.11506 0.0395588 0.000666667
 0.990236 -0.150734   1.12167 0.0787747 0.000666667
  0.98926 -0.148096   1.11286 0.0155277 0.000666667
  0.98944 -0.156495   1.11165 0.0801147 0.000666667
 0.991042 -0.147998   1.12192 0.154897 0.000666667
 0.993279 -0.144664   1.11046 0.0390761 0.000666667
 0.990432 -0.145984     1.114 0.0511924 0.000666667
 0.990905 -0.153123   1.10965 0.0394925 0.000666667
 0.987601 -0.153081   1.12393 0.124483 0.000666667
 0.982549 -0.151242   1.12557 0.0806612 0.000666667
 0.987973 -0.154662   1.11059 0.0730661 0.000666667
 0.984399 -0.152715    1.1295 0.117313 0.000666667
 0.985287 -0.155636   1.11336 0.0339596 0.000666667
 0.989521 -0.152377   1.12283 0.137125 0.000666667
 0.989689 -0.147106    1.1109 0.0505959 0.000666667
0.983453 -0.15332  1.12178 0.0860992 0.000666667
 0.980974 -0.153875   1.12236 0.217714 0.000666667
 0.990087 -0.149286   1.11433 0.0448244 0.000666667
  0.98969 -0.147457   1.10885 0.0269186 0.000666667
 0.989782 -0.150637   1.12461 0.118095 0.000666667
 0.986222 -0.148628   1.12583 0.129313 0.000666667
 0.984466 -0.155036    1.1117 0.0825973 0.000666667
 0.988372 -0.154526   1.12449 0.126631 0.000666667
 0.988425 -0.152544   1.12706 0.137394 0.000666667
0.984376 -0.15447  1.11292 0.0477937 0.000666667
 0.9915 -0.1499 1.12436 0.131389 0.000666667
  0.98586 -0.154511   1.12509 0.145934 0.000666667
  0.98922 -0.154997   1.11415 0.0604025 0.000666667
0.987749 -0.15462  1.11142 0.0307511 0.000666667
 0.994122 -0.147415    1.1214 0.0591515 0.000666667
 0.989885 -0.149182   1.11654 0.000472094 0.000666667
 0.983456 -0.151478   1.12799 0.0961836 0.000666667
  0.98507 -0.148847   1.11113 0.0540359 0.000666667
 0.991296 -0.149544   1.11891 0.0657687 0.000666667
 0.993129 -0.147944   1.12235 0.0488083 0.000666667
 0.985084 -0.154846   1.11217 0.0841969 0.000666667
 0.992531 -0.147828   1.10916 0.0389875 0.000666667
 0.991033 -0.148177   1.11221 0.0538612 0.000666667
 0.986747 -0.156367    1.1126 0.0744374 0.000666667
 0.988076 -0.157375   1.11253 0.0665529 0.000666667
 0.988493 -0.145385   1.11396 0.0525732 0.000666667
 0.992255 -0.151971   1.12429 0.0645079 0.000666667
 0.988944 -0.148982   1.12365 0.0880812 0.000666667
 0.987925 -0.154145   1.12693 0.138689 0.000666667
 0.982614 -0.152016   1.12428 0.239379 0.000666667
 0.990677 -0.152552   1.11223 0.0372749 0.000666667
 0.990789 -0.148326   1.12569 0.0836086 0.000666667
 0.985246 -0.150473   1.12364 0.132323 0.000666667
 0.979499 -0.153849   1.12376 0.112865 0.000666667
 0.987513 -0.154723   1.12406 0.131482 0.000666667
 0.986528 -0.149935   1.12358 0.129593 0.000666667
  0.98851 -0.152237   1.12493 0.0923361 0.000666667
 0.990151 -0.152181   1.11643 0.0881224 0.000666667
 0.989245 -0.154404    1.1131 0.0462952 0.000666667
 0.989928 -0.151619    1.1192 0.0693825 0.000666667
0.990079 -0.14775   1.1246 0.080073 0.000666667
 0.98576 -0.15472  1.11351 0.0539728 0.000666667
 0.99036 -0.14617  1.12232 0.101524 0.000666667
 0.987989 -0.151233   1.11389 0.054159 0.000666667
0.992925 -0.14569  1.11152 0.0250285 0.000666667
 0.983736 -0.151692   1.12799 0.0945977 0.000666667
 0.980619 -0.155149   1.12681 0.103958 0.000666667
 0.990388 -0.147679   1.12293 0.0673513 0.000666667
 0.987503 -0.152574   1.11524 0.0561198 0.000666667
 0.990124 -0.150889   1.12497 0.114873 0.000666667
 0.992226 -0.145343   1.11514 0.0447455 0.000666667
 0.989499 -0.152415   1.11284 0.0523538 0.000666667
 0.988447 -0.153156   1.11402 0.0612686 0.000666667
 0.989287 -0.148183   1.11943 0.0555262 0.000666667
 0.981465 -0.151988   1.12252 0.22431 0.000666667
 0.990147 -0.146704     1.122 0.0845786 0.000666667
 0.984805 -0.154265   1.11297 0.0467976 0.000666667
0.989103 -0.15232  1.12174 0.0529857 0.000666667
 0.991634 -0.145982   1.12114 0.0383476 0.000666667
 0.983717 -0.154192   1.12779 0.118786 0.000666667
 0.988072 -0.153464   1.11247 0.0763715 0.000666667
 0.991415 -0.152716   1.12256 0.0602385 0.000666667
 0.991067 -0.150315    1.1211 0.0894285 0.000666667
 0.983965 -0.155789    1.1135 0.0300172 0.000666667
 0.986927 -0.153342   1.11184 0.0581972 0.000666667
 0.990373 -0.150866   1.12388 0.0722242 0.000666667
0.987912 -0.14744  1.12515 0.0880095 0.000666667
 0.990514 -0.153269   1.12604 0.104819 0.000666667
  0.98827 -0.144642   1.11466 -0.0136759 0.000666667
 0.984963 -0.149825   1.12793 0.101 0.000666667
 0.989626 -0.146532    1.1131 0.015209 0.000666667
  0.98833 -0.155153   1.11285 0.0413699 0.000666667
 0.987835 -0.150006   1.12326 0.0608472 0.000666667
 0.987828 -0.148645   1.12326 0.0634181 0.000666667
 0.986938 -0.153879   1.11141 0.0724336 0.000666667
0.983767 -0.15223  1.11082 0.0755922 0.000666667
 0.991258 -0.151392   1.12445 0.059529 0.000666667
 0.984246 -0.151276   1.11195 0.055536 0.000666667
 0.982395 -0.150439   1.12592 0.099873 0.000666667
 0.987247 -0.154514   1.11301 0.0630159 0.000666667
 0.981747 -0.154948     1.126 0.229568 0.000666667
 0.985787 -0.155068   1.11013 0.0370581 0.000666667
 0.992875 -0.143974   1.11085 0.0258421 0.000666667
 0.984167 -0.151378   1.12711 0.0656292 0.000666667
  0.99479 -0.150809   1.10511 -0.0257254 0.000666667
 0.990318 -0.154831   1.11216 0.040258 0.000666667
 0.991589 -0.156317   1.11325 0.0633788 0.000666667
  0.99118 -0.151585   1.12442 0.0777348 0.000666667
 0.992226 -0.148853   1.11388 0.0485227 0.000666667
0.992443 -0.14817  1.11543 0.0218469 0.000666667
 0.985449 -0.152943   1.11375 0.0745257 0.000666667
 0.990451 -0.148755   1.12245 0.0828499 0.000666667
 0.986894 -0.155775   1.11438 0.0349413 0.000666667
 0.989166 -0.152052   1.12306 0.0710627 0.000666667
 0.985202 -0.153378   1.11322 0.0692735 0.000666667
 0.981319 -0.153832   1.12957 0.0743075 0.000666667
 0.991639 -0.149455    1.1265 0.0573589 0.000666667
 0.990759 -0.151498   1.12243 0.14361 0.000666667
 0.987114 -0.152923   1.11463 0.0494667 0.000666667
 0.986256 -0.152396   1.12558 0.14507 0.000666667
 0.985256 -0.157376    1.1128 0.0801158 0.000666667
 0.980728 -0.152987    1.1269 0.10151 0.000666667
0.986348 -0.15394  1.11214 0.0218569 0.000666667
 0.982711 -0.156433   1.11128 0.0406547 0.000666667
 0.989804 -0.146546   1.11999 0.0547522 0.000666667
 0.988082 -0.149676   1.12556 0.0750138 0.000666667
 0.991054 -0.151928    1.1227 0.0817128 0.000666667
 0.990772 -0.150364   1.12809 0.0559876 0.000666667
 0.988528 -0.154953    1.1107 0.0574945 0.000666667
 0.982321 -0.155202   1.12103 0.235908 0.000666667
 0.990595 -0.153006     1.124 0.124135 0.000666667
  0.98829 -0.151642   1.11452 0.0727177 0.000666667
  0.99063 -0.151964   1.12705 0.0926961 0.000666667
 0.988404 -0.147177    1.1255 0.0819935 0.000666667
 0.990546 -0.145859   1.10997 0.0587264 0.000666667
0.985715 -0.15163  1.12236 0.158538 0.000666667
 0.992077 -0.149799   1.12107 0.0629347 0.000666667
 0.989634 -0.148826   1.12222 0.056238 0.000666667
 0.989103 -0.145406   1.11068 0.0350564 0.000666667
0.992572 -0.14724  1.12334 0.0772008 0.000666667
0.989846 -0.1501 1.12543 0.0533785 0.000666667
 0.987551 -0.154124   1.11295 0.0320488 0.000666667
0.991466 -0.14769  1.11056 0.0193621 0.000666667
 0.987835 -0.151612   1.11077 0.0432169 0.000666667
  0.99017 -0.150027   1.11689 0.0463518 0.000666667
 0.987567 -0.153642   1.11381 0.0716274 0.000666667
 0.987979 -0.146507   1.12422 0.0715115 0.000666667
0.989082 -0.15264   1.1131 0.0492534 0.000666667
 0.989711 -0.144094   1.11448 0.0173404 0.000666667
  0.99062 -0.148682    1.1232 0.0800137 0.000666667
 0.989484 -0.153654   1.12695 0.12571 0.000666667
 0.985786 -0.153765   1.11206 0.0448608 0.000666667
 0.988212 -0.152484   1.12494 0.0940562 0.000666667
 0.991673 -0.153422   1.11494 0.0868925 0.000666667
 0.987495 -0.144561   1.11154 0.0832673 0.000666667
 0.990623 -0.152381   1.11317 0.0564633 0.000666667
 0.990093 -0.146535   1.11119 0.0625396 0.000666667
 0.991005 -0.149742   1.11726 -0.0187275 0.000666667
 0.990209 -0.145888   1.11149 0.0449519 0.000666667
  0.98918 -0.155206   1.11386 0.0541313 0.000666667
 0.990428 -0.144933    1.1243 0.0888254 0.000666667
 0.990136 -0.145821   1.12154 0.0945172 0.000666667
 0.983044 -0.155839   1.12286 0.211369 0.000666667
  0.98705 -0.150937   1.12434 0.139834 0.000666667
 0.990677 -0.146175   1.11323 0.0564365 0.000666667
0.989535 -0.15461  1.11152 0.0606951 0.000666667
 0.981534 -0.154965   1.12345 0.235746 0.000666667
 0.987964 -0.151291   1.12415 0.126032 0.000666667
 0.991196 -0.144599   1.12033 0.0700457 0.000666667
 0.990658 -0.152133   1.12513 0.124153 0.000666667
   0.9876 -0.146903   1.11166 0.0465416 0.000666667
  0.99313 -0.150542   1.12271 0.0741215 0.000666667
 0.984656 -0.150682    1.1273 0.123493 0.000666667
 0.987504 -0.152924   1.11519 0.0602976 0.000666667
 0.990273 -0.153642    1.1242 0.077935 0.000666667
 0.980244 -0.153571    1.1228 0.225585 0.000666667
 0.989005 -0.151154   1.12261 0.110508 0.000666667
 0.990889 -0.148819   1.12471 0.0833797 0.000666667
 0.993253 -0.146438   1.12246 0.0611116 0.000666667
 0.989036 -0.155823   1.11191 0.0402211 0.000666667
   0.9809 -0.155798   1.12167 0.258137 0.000666667
  0.98906 -0.148909   1.11886 0.0516913 0.000666667
 0.991337 -0.148524   1.12181 0.157461 0.000666667
 0.989385 -0.152703   1.11402 0.0582214 0.000666667
 0.981234 -0.156001    1.1237 0.237701 0.000666667
 0.989595 -0.150451   1.12185 0.104506 0.000666667
 0.987447 -0.148959   1.12259 0.127097 0.000666667
 0.988772 -0.153909   1.11256 0.0507775 0.000666667
 0.990681 -0.146591   1.12668 0.076593 0.000666667
0.990207 -0.1479 1.10866 0.070474 0.000666667
 0.991223 -0.151731   1.12566 0.0534215 0.000666667
 0.987453 -0.155444   1.11113 0.0564602 0.000666667
 0.987307 -0.146469   1.11185 -0.00279664 0.000666667
 0.991307 -0.148655   1.12425 0.0756999 0.000666667
 0.982781 -0.154695    1.1277 0.252336 0.000666667
 0.985075 -0.150933   1.11219 -0.00891478 0.000666667
 0.988286 -0.155141   1.11303 0.067298 0.000666667
 0.989726 -0.150937   1.11244 0.0949554 0.000666667
 0.988761 -0.152119   1.12429 0.0955539 0.000666667
 0.981163 -0.155649    1.1247 0.231552 0.000666667
 0.987387 -0.157419   1.11424 0.0537714 0.000666667
  0.98608 -0.152263   1.12242 0.144213 0.000666667
 0.988611 -0.149103   1.12265 0.0446162 0.000666667
  0.98853 -0.152165   1.12077 0.153582 0.000666667
 0.991118 -0.150334   1.12268 0.0965937 0.000666667
 0.984456 -0.154012   1.11326 0.0287794 0.000666667
 0.990582 -0.150711   1.12295 0.0376542 0.000666667
 0.991312 -0.146592    1.1109 0.0651748 0.000666667
  0.98876 -0.151947   1.11992 0.0766624 0.000666667
 0.992805 -0.145717   1.12524 0.0951044 0.000666667
 0.990893 -0.148037   1.12565 0.0582259 0.000666667
 0.985384 -0.155716   1.11225 0.03437 0.000666667
 0.987298 -0.147504   1.11885 0.0585257 0.000666667
   0.9873 -0.151936   1.11565 0.0363964 0.000666667
 0.98564 -0.15424  1.11191 0.0908893 0.000666667
 0.983079 -0.153626   1.12262 0.225066 0.000666667
 0.991998 -0.149468   1.12147 0.0811349 0.000666667
 0.988742 -0.148561   1.12316 0.114404 0.000666667
 0.990052 -0.149336   1.12387 0.0634736 0.000666667
 0.986676 -0.152155   1.11482 0.0506112 0.000666667
 0.987302 -0.154211   1.11436 0.0605827 0.000666667
0.988252 -0.15061  1.12577 0.0819103 0.000666667
0.986715 -0.15658  1.11157 0.0180996 0.000666667
 0.978701 -0.153508   1.12175 0.225994 0.000666667
 0.993339 -0.149733   1.12386 0.0657754 0.000666667
  0.99196 -0.154307   1.12664 0.105397 0.000666667
 0.988302 -0.144626   1.11183 0.0825503 0.000666667
 0.987249 -0.150243   1.11154 0.0565271 0.000666667
 0.988288 -0.147351   1.11114 0.0536144 0.000666667
 0.990747 -0.147985   1.12272 0.066527 0.000666667
 0.987464 -0.153425   1.11341 0.0490765 0.000666667
   0.9918 -0.147423   1.11352 0.0335515 0.000666667
 0.988161 -0.145791   1.11525 0.0181351 0.000666667
 0.992591 -0.147401   1.12106 0.115132 0.000666667
 0.992897 -0.146266   1.10949 0.0114574 0.000666667
 0.989061 -0.147748   1.12197 0.076475 0.000666667
 0.985139 -0.146748   1.12341 0.0653217 0.000666667
 0.992956 -0.148156    1.1221 0.0987802 0.000666667
0.991333 -0.14953  1.12413 0.0797016 0.000666667
 0.989663 -0.150159   1.12157 0.147175 0.000666667
 0.991526 -0.153418   1.11144 0.0623802 0.000666667
 0.990575 -0.147673   1.11141 0.0379362 0.000666667
 0.986059 -0.150707   1.12417 0.0699182 0.000666667
 0.989208 -0.147055   1.11252 0.0238062 0.000666667
 0.986343 -0.147015   1.12377 0.0553267 0.000666667
 0.986582 -0.148138   1.12281 0.043109 0.000666667
 0.991374 -0.144646   1.10917 0.00298833 0.000666667
 0.991419 -0.149519   1.12547 0.0656451 0.000666667
 0.987653 -0.154384   1.11309 0.0808655 0.000666667
 0.993047 -0.147223   1.11337 0.0542706 0.000666667
 0.987914 -0.154503   1.11599 0.049019 0.000666667
 0.988946 -0.156209   1.11302 0.0707037 0.000666667
 0.981354 -0.156253   1.12346 0.23782 0.000666667
 0.992116 -0.148162   1.12555 0.0611214 0.000666667
 0.990199 -0.151998   1.12441 0.155815 0.000666667
 0.990893 -0.147519   1.11655 0.0250849 0.000666667
 0.987118 -0.149271   1.11355 0.0752666 0.000666667
 0.984662 -0.155751   1.11638 0.0568117 0.000666667
 0.988508 -0.150042   1.11309 0.0863909 0.000666667
 0.988504 -0.156112   1.11195 0.0310356 0.000666667
 0.990018 -0.150124   1.12265 0.106348 0.000666667
 0.993216 -0.150474   1.12101 0.0693759 0.000666667
 0.993759 -0.149179   1.12001 0.0765163 0.000666667
 0.989538 -0.153646   1.11979 0.0547704 0.000666667
 0.987171 -0.149338   1.12258 0.12956 0.000666667
0.987935 -0.15328  1.11032 0.0233996 0.000666667
 0.984452 -0.155078   1.11169 0.0238263 0.000666667
 0.988138 -0.146819   1.11072 0.065726 0.000666667
0.992161 -0.14676  1.11176 0.0410236 0.000666667
 0.990902 -0.150338    1.1222 0.0747037 0.000666667
 0.990549 -0.150062   1.12572 0.0921108 0.000666667
 0.980312 -0.155698   1.12303 0.233605 0.000666667
 0.987423 -0.149791   1.12347 0.139497 0.000666667
 0.984141 -0.150205   1.12584 0.121593 0.000666667
 0.985486 -0.152721   1.12613 0.141954 0.000666667
 0.987892 -0.155743   1.11329 0.0543531 0.000666667
 0.990035 -0.150934    1.1267 0.0610401 0.000666667
 0.987339 -0.153529   1.11159 0.0317985 0.000666667
 0.987739 -0.154569   1.11319 0.0788798 0.000666667
0.989943 -0.15427  1.11261 0.0531412 0.000666667
 0.990354 -0.148113   1.11868 0.0870926 0.000666667
 0.988394 -0.144529   1.10989 0.0128581 0.000666667
 0.991972 -0.145784   1.12195 0.0979791 0.000666667
 0.989518 -0.152001   1.11396 0.053403 0.000666667
 0.990372 -0.145153   1.11159 0.057774 0.000666667
 0.987491 -0.152822   1.12522 0.124667 0.000666667
 0.981343 -0.153389   1.12087 0.23517 0.000666667
 0.985789 -0.154263   1.11403 0.0732774 0.000666667
0.987897 -0.15333  1.11334 0.0558481 0.000666667
 0.987631 -0.151691   1.12022 0.0574634 0.000666667
 0.987036 -0.150739   1.11254 0.00814439 0.000666667
 0.992223 -0.149731   1.11761 -0.0198875 0.000666667
 0.991544 -0.147106   1.11212 0.0489294 0.000666667
0.988006 -0.14654  1.12188 0.0601225 0.000666667
 0.988335 -0.150279    1.1221 0.0716953 0.000666667
 0.990218 -0.150207   1.12714 0.0624574 0.000666667
0.987872 -0.15128  1.12704 0.141518 0.000666667
0.992075 -0.1489 1.12198 0.0655047 0.000666667
 0.988772 -0.155891   1.11178 0.0829315 0.000666667
 0.989444 -0.154875   1.11059 0.017139 0.000666667
 0.988478 -0.150086    1.1243 0.0722167 0.000666667
 0.989787 -0.147386   1.11935 0.0537169 0.000666667
 0.988733 -0.153437   1.11395 0.0688048 0.000666667
 0.985397 -0.155885   1.12525 0.13062 0.000666667
 0.989282 -0.150383   1.12326 0.0495232 0.000666667
 0.985758 -0.154182   1.11508 0.0351184 0.000666667
0.989461 -0.14595  1.11306 0.0301672 0.000666667
  0.99032 -0.147012   1.11137 0.0690103 0.000666667
 0.985577 -0.147256   1.12228 0.0562779 0.000666667
 0.987793 -0.150861    1.1217 0.125254 0.000666667
 0.992121 -0.151551   1.12228 0.0803369 0.000666667
 0.988924 -0.149236   1.12559 0.0733139 0.000666667
 0.990935 -0.152291   1.12781 0.122404 0.000666667
0.984942 -0.1511 1.12743 0.118655 0.000666667
 0.988707 -0.150985   1.12527 0.0686722 0.000666667
 0.988401 -0.153871   1.11379 0.0656899 0.000666667
 0.990777 -0.145155   1.11226 0.0622341 0.000666667
 0.987397 -0.147674   1.11078 0.0376743 0.000666667
 0.987588 -0.147449   1.11078 -0.0263553 0.000666667
 0.989522 -0.147406   1.11368 0.0427279 0.000666667
  0.98954 -0.146401   1.12512 0.0629009 0.000666667
 0.987284 -0.154006    1.1211 0.0395516 0.000666667
 0.989848 -0.146983   1.12124 0.110399 0.000666667
 0.989204 -0.153628   1.11269 0.076804 0.000666667
 0.989186 -0.146834   1.11323 0.0758987 0.000666667
 0.989251 -0.156624   1.11362 0.0714285 0.000666667
0.988575 -0.15281  1.11168 0.0552516 0.000666667
 0.989161 -0.147035   1.10957 0.0742859 0.000666667
 0.984159 -0.157363   1.11357 0.0426022 0.000666667
 0.985437 -0.149482   1.12862 0.0704338 0.000666667
 0.989467 -0.146954   1.11371 0.0448664 0.000666667
 0.992675 -0.153285   1.12209 0.0568759 0.000666667
 0.987564 -0.154043   1.11476 0.0564513 0.000666667
 0.990121 -0.144417   1.11505 0.0458081 0.000666667
 0.990188 -0.145471   1.11282 0.0493197 0.000666667
0.982226 -0.15554  1.12775 0.124552 0.000666667
 0.988905 -0.144635   1.11381 0.0180079 0.000666667
 0.990075 -0.146645   1.12178 0.0998328 0.000666667
  0.98762 -0.153226   1.11435 0.0511406 0.000666667
 0.993916 -0.148521   1.12546 0.0595154 0.000666667
 0.984911 -0.148807    1.1292 0.0880102 0.000666667
 0.985284 -0.150074   1.10946 -0.0058302 0.000666667
 0.990137 -0.147558   1.11878 0.0564613 0.000666667
 0.985182 -0.154621   1.11638 0.0477064 0.000666667
 0.982138 -0.152488   1.12592 0.079108 0.000666667
 0.985935 -0.147316    1.1135 0.0417677 0.000666667
 0.991646 -0.152077      1.12 0.0450456 0.000666667
0.989636 -0.14686  1.10987 0.0924851 0.000666667
 0.988595 -0.145244   1.11008 0.0168136 0.000666667
 0.990209 -0.143208   1.11242 0.0568187 0.000666667
 0.987981 -0.152071   1.12498 0.129562 0.000666667
 0.980763 -0.153836   1.12417 0.245543 0.000666667
 0.985197 -0.153203   1.12106 0.100766 0.000666667
 0.989601 -0.152739    1.1231 0.142614 0.000666667
 0.989103 -0.146104   1.11479 0.035183 0.000666667
 0.983386 -0.154434   1.11128 0.0379225 0.000666667
 0.987143 -0.154692    1.1138 0.065527 0.000666667
 0.988073 -0.146632   1.12598 0.0938202 0.000666667
 0.986409 -0.154458   1.11374 0.0510644 0.000666667
 0.985028 -0.154723    1.1127 0.039851 0.000666667
 0.990991 -0.148789   1.12708 0.0936142 0.000666667
 0.983612 -0.156543    1.1109 0.0403808 0.000666667
 0.983938 -0.156486   1.11045 0.0590152 0.000666667
0.990889 -0.14876  1.11946 0.0189248 0.000666667
 0.989579 -0.154884   1.12093 0.130193 0.000666667
 0.991825 -0.150347   1.12453 0.0585047 0.000666667
 0.990493 -0.145782   1.11122 -0.00269467 0.000666667
 0.990644 -0.146181   1.11093 0.057647 0.000666667
  0.99106 -0.150715   1.12302 0.140635 0.000666667
 0.981624 -0.154487   1.12393 0.215326 0.000666667
 0.987224 -0.154187   1.12379 0.114109 0.000666667
 0.986848 -0.156164   1.11442 0.0575189 0.000666667
 0.989243 -0.152025   1.12112 0.136572 0.000666667
 0.991371 -0.146114   1.12226 0.0692115 0.000666667
 0.991075 -0.149575   1.12372 0.082479 0.000666667
 0.981836 -0.155348   1.12886 0.0909361 0.000666667
 0.992853 -0.149448   1.12078 0.0699423 0.000666667
   0.9912 -0.151092   1.12423 0.083197 0.000666667
 0.985512 -0.154133   1.11079 0.00997211 0.000666667
 0.992034 -0.148308   1.11687 0.0359212 0.000666667
  0.99172 -0.153311   1.11365 0.0555242 0.000666667
0.981771 -0.15609  1.12294 0.246233 0.000666667
0.989311 -0.14948  1.12765 0.0940857 0.000666667
 0.989007 -0.153045   1.12365 0.126292 0.000666667
 0.989624 -0.146899   1.11243 0.0568619 0.000666667
 0.989815 -0.145467   1.11051 0.0564283 0.000666667
 0.988892 -0.148911   1.12393 0.0928018 0.000666667
0.982657 -0.15104  1.12684 0.0914841 0.000666667
 0.991075 -0.151026   1.12108 0.0854999 0.000666667
  0.99001 -0.149771   1.10973 0.0405058 0.000666667
  0.99059 -0.148404    1.1208 0.0408466 0.000666667
 0.989591 -0.150859   1.12635 0.0602468 0.000666667
 0.989003 -0.150649    1.1191 0.0540923 0.000666667
0.987503 -0.15325  1.11327 0.0930657 0.000666667
  0.98663 -0.148896    1.1238 0.0758435 0.000666667
 0.989441 -0.151207   1.12114 0.0889675 0.000666667
 0.991483 -0.147469    1.1215 0.0556121 0.000666667
 0.988014 -0.145072    1.1281 0.083862 0.000666667
0.989895 -0.14646  1.11513 0.0820519 0.000666667
 0.988057 -0.153746   1.11157 0.0583992 0.000666667
0.988192 -0.14779  1.11434 0.0288108 0.000666667
 0.986454 -0.147117    1.1097 0.0238263 0.000666667
 0.985207 -0.154799    1.1104 0.0672176 0.000666667
 0.997256 -0.151198   1.10578 -0.0327915 0.000666667
 0.988548 -0.151384   1.11241 0.060105 0.000666667
 0.987616 -0.153092   1.11285 0.0551824 0.000666667
 0.992565 -0.148259   1.11444 0.0161102 0.000666667
 0.991721 -0.146292   1.12082 0.0289392 0.000666667
 0.989913 -0.149874   1.12143 0.150074 0.000666667
 0.988147 -0.155472   1.11277 0.0768818 0.000666667
 0.980758 -0.155281    1.1278 0.104044 0.000666667
  0.98236 -0.154258   1.12737 0.0928891 0.000666667
 0.990144 -0.148937   1.11156 0.0453057 0.000666667
 0.991086 -0.150324   1.12402 0.119767 0.000666667
 0.987654 -0.151983   1.12663 0.151722 0.000666667
 0.989194 -0.146605     1.117 0.0433925 0.000666667
0.986931 -0.15469  1.11198 0.0455189 0.000666667
 0.991335 -0.148672   1.12179 0.0431761 0.000666667
 0.984809 -0.154689   1.12331 0.135739 0.000666667
 0.990012 -0.151303   1.11033 0.087076 0.000666667
 0.987784 -0.148563   1.12618 0.0804952 0.000666667
 0.987717 -0.151454   1.12397 0.0701587 0.000666667
  0.98404 -0.155075   1.12892 0.0782804 0.000666667
 0.988424 -0.146072   1.12094 0.0865698 0.000666667
   0.9929 -0.145042   1.11318 0.0515773 0.000666667
0.990459 -0.15568  1.11329 0.0548793 0.000666667
 0.987014 -0.153117   1.12703 0.124883 0.000666667
 0.987353 -0.153284   1.12364 0.0915485 0.000666667
 0.990619 -0.152054   1.11574 0.00078736 0.000666667
  0.98514 -0.153683   1.11127 0.0244394 0.000666667
 0.987386 -0.153409   1.11354 0.0572846 0.000666667
 0.986351 -0.154691   1.11422 0.0558067 0.000666667
  0.98851 -0.150196   1.12199 0.0368111 0.000666667
 0.988186 -0.151306   1.12254 0.117848 0.000666667
 0.991791 -0.152186   1.12068 0.136784 0.000666667
  0.98329 -0.150513   1.12799 0.0988064 0.000666667
 0.990329 -0.152021   1.12301 0.117676 0.000666667
 0.994215 -0.146675   1.12415 0.0895103 0.000666667
 0.989803 -0.152734   1.10942 0.0608104 0.000666667
 0.989641 -0.150964   1.11341 0.0862778 0.000666667
 0.987521 -0.156428   1.10994 0.0525247 0.000666667
 0.988805 -0.147054   1.11221 0.0749131 0.000666667
  0.99233 -0.149113   1.12609 0.0658005 0.000666667
 0.989077 -0.153906   1.11377 0.0787191 0.000666667
 0.987201 -0.151307   1.11334 0.0709717 0.000666667
 0.989807 -0.150347   1.12291 0.143704 0.000666667
 0.979723 -0.154851   1.12523 0.20919 0.000666667
  0.98913 -0.151964   1.11028 0.0634771 0.000666667
 0.984728 -0.155947   1.11383 0.0752899 0.000666667
 0.986366 -0.152102   1.11048 0.0923319 0.000666667
 0.989295 -0.146875   1.12296 0.0843699 0.000666667
0.986504 -0.15402  1.11031 0.0223585 0.000666667
0.990487 -0.14955  1.12385 0.0530236 0.000666667
 0.990528 -0.146484   1.11866 0.00395982 0.000666667
 0.991046 -0.148564   1.12519 0.104385 0.000666667
   0.9931 -0.148443   1.12108 0.0577281 0.000666667
 0.987437 -0.154505   1.11564 0.0456515 0.000666667
 0.988313 -0.154167   1.11203 0.0781237 0.000666667
 0.992357 -0.147589    1.1251 0.0659411 0.000666667
0.992771 -0.15192  1.12008 0.0762894 0.000666667
 0.989103 -0.151229   1.11219 0.0533021 0.000666667
 0.989067 -0.155085   1.11205 0.0632146 0.000666667
 0.990336 -0.146885   1.12246 0.0427474 0.000666667
   0.9881 -0.148286   1.11986 0.116218 0.000666667
 0.986505 -0.155794   1.11269 0.0915365 0.000666667
  0.99532 -0.149022   1.11656 0.0117335 0.000666667
 0.988768 -0.155259   1.11338 0.0643757 0.000666667
 0.990468 -0.148833   1.12346 0.063506 0.000666667
0.991325 -0.14648  1.11932 0.0918309 0.000666667
0.986035 -0.15397  1.11187 0.0583086 0.000666667
 0.989335 -0.154383   1.12433 0.0951643 0.000666667
0.988835 -0.14712  1.11404 0.0336523 0.000666667
  0.99076 -0.154608    1.1121 0.0654654 0.000666667
 0.992135 -0.149888   1.12159 0.0609879 0.000666667
 0.979275 -0.156468   1.12242 0.262861 0.000666667
 0.990773 -0.146483   1.11384 0.0360774 0.000666667
 0.989761 -0.150618   1.12126 0.0686705 0.000666667
 0.983521 -0.151351     1.125 0.0879439 0.000666667
0.986808 -0.15156  1.12448 0.119334 0.000666667
 0.989969 -0.153065   1.12496 0.159955 0.000666667
 0.989251 -0.150539   1.11149 0.0537674 0.000666667
 0.984726 -0.155315   1.11221 0.0532652 0.000666667
 0.989574 -0.153749   1.11544 0.0590966 0.000666667
 0.987771 -0.151868   1.12365 0.136227 0.000666667
 0.989626 -0.146553   1.11173 0.0279049 0.000666667
 0.987202 -0.153899   1.11545 0.0512404 0.000666667
 0.990637 -0.148865   1.12373 0.112676 0.000666667
 0.989853 -0.149349   1.11349 0.0337962 0.000666667
 0.983982 -0.151236   1.11151 0.00720091 0.000666667
 0.991192 -0.147497   1.11291 0.0432116 0.000666667
 0.987933 -0.147452   1.11004 0.0448601 0.000666667
 0.985905 -0.154541   1.11324 0.0781334 0.000666667
 0.987296 -0.152175   1.11316 0.0557886 0.000666667
  0.98278 -0.154832   1.12634 0.118021 0.000666667
   0.9867 -0.150382   1.12249 0.060876 0.000666667
 0.988552 -0.153785   1.11386 0.07101 0.000666667
 0.993912 -0.144257   1.11139 0.0397834 0.000666667
 0.990049 -0.150152   1.12444 0.058244 0.000666667
 0.990498 -0.149616   1.12054 0.0734372 0.000666667
 0.991263 -0.149896   1.12153 0.0687024 0.000666667
 0.988808 -0.147682   1.11004 0.0319807 0.000666667
 0.986275 -0.152593   1.11538 0.0729367 0.000666667
 0.990977 -0.150694   1.12487 0.0945673 0.000666667
  0.98882 -0.145856   1.11179 0.0545535 0.000666667
 0.986954 -0.154612   1.11243 0.0454306 0.000666667
 0.992333 -0.144939   1.10994 0.0431679 0.000666667
 0.991365 -0.151467   1.11164 0.0360854 0.000666667
 0.992977 -0.154288    1.1106 0.0747268 0.000666667
 0.991478 -0.148052   1.11121 0.0906017 0.000666667
 0.989728 -0.148475   1.12429 0.0873573 0.000666667
  0.98783 -0.149163   1.11107 0.0614746 0.000666667
 0.991116 -0.154041   1.10936 0.0618878 0.000666667
 0.988136 -0.151629   1.12503 0.134837 0.000666667
 0.990795 -0.146917   1.11868 0.0385715 0.000666667
 0.991759 -0.143504    1.1136 0.0470479 0.000666667
 0.990182 -0.153214   1.11537 0.0585264 0.000666667
 0.991336 -0.150908   1.12392 0.153516 0.000666667
 0.991385 -0.148725   1.12118 0.0546836 0.000666667
 0.988097 -0.150215   1.11307 0.0773997 0.000666667
 0.985769 -0.154142   1.11412 0.0768312 0.000666667
 0.986447 -0.156301   1.11298 0.0794178 0.000666667
0.987931 -0.15447  1.11238 0.0842074 0.000666667
 0.981704 -0.154729   1.12982 0.0885979 0.000666667
 0.992022 -0.147717    1.1177 0.0153829 0.000666667
  0.99184 -0.146827   1.11085 0.0713136 0.000666667
 0.990661 -0.153717   1.11339 0.0267312 0.000666667
 0.986596 -0.154733   1.11471 0.0535379 0.000666667
 0.992098 -0.146151   1.11657 0.0552119 0.000666667
 0.993005 -0.147908   1.12212 0.0918393 0.000666667
 0.986792 -0.151875   1.11166 0.0757347 0.000666667
 0.991011 -0.150183   1.12355 0.138618 0.000666667
 0.989801 -0.154837   1.12446 0.127601 0.000666667
 0.991109 -0.151265   1.12202 0.112961 0.000666667
 0.988116 -0.152038   1.12131 0.126823 0.000666667
 0.989256 -0.146453   1.11905 0.0768992 0.000666667
 0.985249 -0.150596   1.12477 0.0949812 0.000666667
 0.992101 -0.148545   1.11251 0.0267273 0.000666667
 0.987971 -0.153707   1.12553 0.134565 0.000666667
 0.992867 -0.150363   1.12134 0.081582 0.000666667
 0.990343 -0.145882   1.11504 0.034246 0.000666667
 0.987079 -0.154202   1.12008 0.133858 0.000666667
0.991274 -0.14694  1.11773 0.0885109 0.000666667
 0.993802 -0.148447   1.12024 0.0386415 0.000666667
 0.986859 -0.150208   1.11269 0.0946899 0.000666667
  0.98747 -0.153234   1.11207 0.0795821 0.000666667
 0.990595 -0.156175   1.11431 0.0642268 0.000666667
 0.989149 -0.146462   1.11079 0.0379973 0.000666667
 0.991144 -0.154683   1.11374 0.0583858 0.000666667
 0.991365 -0.154329   1.11642 0.0827025 0.000666667
 0.985133 -0.151463   1.12108 0.105312 0.000666667
 0.982344 -0.155127   1.12107 0.230713 0.000666667
 0.990154 -0.147891   1.11647 -0.000486461 0.000666667
 0.990163 -0.148451   1.12294 0.0837165 0.000666667
 0.993737 -0.147118   1.11488 0.0123479 0.000666667
 0.987943 -0.152316   1.12075 0.115818 0.000666667
 0.991612 -0.147013    1.1094 0.0780182 0.000666667
 0.990344 -0.145775   1.11985 0.0821145 0.000666667
 0.989692 -0.148166   1.12304 0.0663814 0.000666667
  0.99087 -0.149615   1.12483 0.139441 0.000666667
 0.991173 -0.147476   1.11013 0.0852791 0.000666667
 0.990464 -0.149127   1.12206 0.0791084 0.000666667
 0.988749 -0.147387   1.12326 0.0775249 0.000666667
 0.987435 -0.147061   1.11194 0.0348296 0.000666667
 0.984496 -0.152042   1.11646 0.0631454 0.000666667
 0.990103 -0.147261    1.1118 0.0348999 0.000666667
 0.989646 -0.149593    1.1232 0.0506466 0.000666667
  0.99002 -0.153838   1.11578 0.0574846 0.000666667
 0.990537 -0.146052   1.11591 0.0394256 0.000666667
 0.988973 -0.149058   1.12742 0.0914186 0.000666667
 0.990111 -0.145082     1.109 0.00939213 0.000666667
 0.990896 -0.151732   1.12603 0.115966 0.000666667
 0.988644 -0.153814   1.11357 0.0497528 0.000666667
 0.985739 -0.153775   1.11321 0.0494923 0.000666667
0.991764 -0.14838  1.11934 0.0821405 0.000666667
 0.991234 -0.149048   1.11964 0.0774475 0.000666667
 0.989687 -0.149946    1.1241 0.0935472 0.000666667
 0.988261 -0.151592    1.1223 0.0815095 0.000666667
 0.991565 -0.151619   1.12363 0.0813656 0.000666667
 0.990468 -0.147292   1.12103 0.0741965 0.000666667
 0.989976 -0.149814   1.12309 0.0701906 0.000666667
  0.98068 -0.153615   1.12274 0.228098 0.000666667
 0.990751 -0.151984   1.12566 0.113084 0.000666667
 0.989487 -0.150298   1.11998 0.0926423 0.000666667
 0.989168 -0.151197   1.12586 0.0628067 0.000666667
 0.988275 -0.150941   1.12291 0.15896 0.000666667
 0.994212 -0.145353   1.11952 0.0903036 0.000666667
0.984103 -0.1549   1.111 -0.00804115 0.000666667
0.987179 -0.15005  1.11364 0.086182 0.000666667
 0.990582 -0.150985   1.12458 0.0551023 0.000666667
 0.982235 -0.154996   1.12905 0.0790133 0.000666667
 0.986734 -0.153024   1.11152 0.058085 0.000666667
 0.986971 -0.150072   1.11213 0.0487654 0.000666667
 0.989327 -0.146267   1.12443 0.0712005 0.000666667
 0.990173 -0.151706   1.12237 0.0574943 0.000666667
 0.992216 -0.146499   1.11869 -0.00108589 0.000666667
0.989237 -0.14764  1.12548 0.0583307 0.000666667
 0.988246 -0.153431   1.10899 0.0260031 0.000666667
 0.990019 -0.145585   1.11168 0.0455629 0.000666667
 0.992725 -0.148196   1.12258 0.0667692 0.000666667
 0.988463 -0.153079    1.1119 0.0409015 0.000666667
 0.989038 -0.152233   1.11234 0.0764904 0.000666667
 0.988933 -0.154266   1.11374 0.0825776 0.000666667
 0.989388 -0.154344   1.11607 0.0532174 0.000666667
 0.992791 -0.147813   1.12037 0.115816 0.000666667
 0.990849 -0.150429   1.12133 0.0858861 0.000666667
 0.989654 -0.144883   1.10915 0.0427456 0.000666667
  0.98809 -0.150308   1.12395 0.0806144 0.000666667
 0.987706 -0.153075   1.12369 0.128623 0.000666667
 0.988545 -0.154389    1.1096 0.00769659 0.000666667
 0.988227 -0.149723   1.12038 0.0659359 0.000666667
0.987028 -0.14892  1.12094 0.0301691 0.000666667
 0.988468 -0.145952   1.11187 0.0751487 0.000666667
 0.987152 -0.153709   1.11055 0.0717438 0.000666667
 0.990755 -0.150198   1.12213 0.0562908 0.000666667
 0.989053 -0.147572   1.11112 0.0281858 0.000666667
 0.987298 -0.154099   1.11109 0.0200678 0.000666667
 0.989393 -0.144626    1.1122 0.064752 0.000666667
 0.987463 -0.156683   1.11236 0.0520039 0.000666667
 0.984818 -0.150664    1.1124 0.0456231 0.000666667
 0.985876 -0.153482   1.11151 0.0607323 0.000666667
 0.986945 -0.149446      1.11 0.059322 0.000666667
 0.989122 -0.150366    1.1163 0.0671846 0.000666667
 0.989005 -0.152421   1.11255 0.0511212 0.000666667
 0.988792 -0.149679   1.12724 0.0510749 0.000666667
 0.991321 -0.154205   1.11231 0.0698718 0.000666667
 0.987421 -0.150505   1.12466 0.127887 0.000666667
 0.986534 -0.151616   1.11555 0.0678147 0.000666667
 0.990629 -0.146035   1.11195 0.0419724 0.000666667
 0.988749 -0.147855   1.11335 0.0288561 0.000666667
 0.986066 -0.151417    1.1127 0.0627602 0.000666667
  0.98362 -0.150941     1.126 0.0996145 0.000666667
 0.988941 -0.151668   1.11357 0.0506233 0.000666667
 0.991062 -0.153739   1.11219 0.0507733 0.000666667
  0.98676 -0.147819   1.10935 0.0331791 0.000666667
 0.990876 -0.152093   1.12646 0.104291 0.000666667
 0.988059 -0.150917   1.11878 0.0772687 0.000666667
 0.991978 -0.147369   1.12347 0.117301 0.000666667
 0.989779 -0.156342   1.11404 0.0667934 0.000666667
0.980862 -0.15484  1.12193 0.223699 0.000666667
0.988191 -0.15191   1.1132 0.0515312 0.000666667
  0.98634 -0.154146    1.1144 0.0420436 0.000666667
 0.987978 -0.143504   1.11479 0.0560561 0.000666667
 0.987987 -0.154501   1.11973 0.0729742 0.000666667
 0.990102 -0.149666   1.12473 0.129648 0.000666667
 0.987573 -0.154928   1.10996 0.0522983 0.000666667
 0.986687 -0.153467   1.12638 0.0946597 0.000666667
0.987768 -0.15164  1.11954 0.0801948 0.000666667
 0.987942 -0.146398   1.12326 0.0649 0.000666667
 0.987237 -0.147858   1.12273 0.0870145 0.000666667
 0.987251 -0.154729   1.11115 0.0336837 0.000666667
  0.99134 -0.145284   1.11304 0.0747135 0.000666667
0.990499 -0.15065  1.12163 0.118179 0.000666667
 0.986129 -0.151292   1.12149 0.0461377 0.000666667
0.992651 -0.14925  1.12413 0.0706213 0.000666667
 0.988973 -0.154168    1.1133 0.0471482 0.000666667
 0.990993 -0.148832   1.12309 0.0555216 0.000666667
 0.987352 -0.151194   1.11217 0.00145986 0.000666667
0.986575 -0.14549  1.11616 0.0691153 0.000666667
 0.987026 -0.154115    1.1229 0.120211 0.000666667
 0.991451 -0.146222   1.11304 0.0462518 0.000666667
 0.986979 -0.154849   1.11461 0.0505955 0.000666667
 0.988963 -0.147166   1.11262 0.0344003 0.000666667
 0.989372 -0.149096   1.12312 0.0254057 0.000666667
 0.992278 -0.149053   1.12758 0.0855562 0.000666667
  0.98996 -0.152913    1.1133 0.0705073 0.000666667
 0.985184 -0.153986   1.11142 0.0839119 0.000666667
 0.991009 -0.145466   1.11268 0.0279056 0.000666667
 0.989898 -0.152162   1.11332 0.0570145 0.000666667
0.992047 -0.14956  1.12369 0.0453865 0.000666667
 0.988362 -0.145669   1.11174 0.0556403 0.000666667
 0.982354 -0.153871   1.12645 0.11702 0.000666667
 0.988862 -0.156484   1.12486 0.136194 0.000666667
 0.988182 -0.153507   1.11189 0.0278406 0.000666667
 0.990794 -0.147514   1.12066 0.0566916 0.000666667
 0.990699 -0.152689   1.12157 0.0693774 0.000666667
 0.988076 -0.152572   1.11573 0.0726273 0.000666667
 0.986027 -0.148293   1.12148 0.0696157 0.000666667
 0.987135 -0.152257   1.11046 0.0223021 0.000666667
 0.986796 -0.157376   1.11557 0.0412155 0.000666667
 0.988696 -0.156671   1.12585 0.125324 0.000666667
 0.982028 -0.154977   1.12343 0.230888 0.000666667
0.991597 -0.15058  1.12334 0.142708 0.000666667
 0.983969 -0.150426   1.12125 0.0934056 0.000666667
 0.986438 -0.154113   1.11266 0.0093169 0.000666667
 0.983752 -0.152132   1.12512 0.0981024 0.000666667
 0.983593 -0.154361   1.10982 0.0549738 0.000666667
 0.987704 -0.147638   1.11514 0.0563106 0.000666667
 0.990653 -0.150754   1.12123 0.0662533 0.000666667
   0.9841 -0.151735   1.12608 0.0811051 0.000666667
  0.98837 -0.152627   1.12441 0.111193 0.000666667
 0.987088 -0.153415   1.11281 0.0413386 0.000666667
 0.987337 -0.146112   1.11569 0.0421599 0.000666667
 0.985932 -0.146464   1.12425 0.0830043 0.000666667
 0.986726 -0.149685   1.11343 0.103201 0.000666667
 0.983316 -0.155315   1.12369 0.244856 0.000666667
 0.980719 -0.155572   1.12456 0.244464 0.000666667
 0.982402 -0.155569     1.124 0.232712 0.000666667
 0.988779 -0.151131    1.1235 0.162423 0.000666667
 0.986367 -0.155161   1.11354 0.0612385 0.000666667
 0.989433 -0.150441   1.12437 0.101165 0.000666667
  0.99361 -0.144751    1.1157 0.0338835 0.000666667
 0.991513 -0.146226   1.12122 0.0422869 0.000666667
 0.990404 -0.147401   1.12204 0.0433018 0.000666667
 0.983943 -0.151529   1.12654 0.0813246 0.000666667
 0.989826 -0.151203   1.12228 0.0787001 0.000666667
  0.98746 -0.152424   1.11289 0.0845643 0.000666667
 0.986345 -0.152479    1.1093 0.0748087 0.000666667
 0.981562 -0.156086   1.12402 0.189418 0.000666667
  0.98199 -0.153619   1.12615 0.0933504 0.000666667
 0.986661 -0.154993      1.11 0.0245342 0.000666667
 0.985321 -0.153067    1.1118 0.0124365 0.000666667
 0.988173 -0.144405   1.11297 0.00602505 0.000666667
 0.985451 -0.154444   1.11292 0.0698422 0.000666667
 0.990745 -0.154962   1.11405 0.0451258 0.000666667
 0.987369 -0.156437    1.1117 0.0311147 0.000666667
 0.988982 -0.145697   1.10879 0.072106 0.000666667
 0.990349 -0.147323   1.12363 0.0460438 0.000666667
 0.987224 -0.154845   1.12441 0.135212 0.000666667
 0.989484 -0.154344   1.12678 0.123077 0.000666667
 0.986539 -0.153524   1.11065 0.0983038 0.000666667
 0.989879 -0.153613   1.11163 0.0604291 0.000666667
 0.984661 -0.157515    1.1122 0.0272755 0.000666667
 0.991235 -0.150266   1.11655 0.0649603 0.000666667
 0.990586 -0.154244   1.11427 0.0495803 0.000666667
 0.988228 -0.153965   1.11441 0.0482688 0.000666667
0.985472 -0.15657  1.11083 0.0262875 0.000666667
 0.993836 -0.149476   1.12247 0.0874864 0.000666667
 0.986924 -0.148128   1.12494 0.0681548 0.000666667
 0.984924 -0.150351   1.12574 0.0965867 0.000666667
 0.990683 -0.151905   1.12157 0.120217 0.000666667
0.987025 -0.15074  1.12698 0.126148 0.000666667
 0.988832 -0.148044   1.11248 0.0177415 0.000666667
 0.986283 -0.155207   1.11058 0.0537208 0.000666667
 0.991664 -0.147764   1.11474 0.0518029 0.000666667
 0.984911 -0.151631   1.12769 0.145041 0.000666667
 0.987773 -0.155602   1.11197 0.0521505 0.000666667
 0.989905 -0.146355   1.11334 0.0713376 0.000666667
 0.987261 -0.153678   1.11478 0.0786731 0.000666667
 0.987793 -0.149154   1.11935 0.0605671 0.000666667
 0.986406 -0.155944     1.114 0.066296 0.000666667
 0.989296 -0.154091   1.12472 0.11711 0.000666667
  0.98033 -0.156853   1.12206 0.263152 0.000666667
 0.988899 -0.151231   1.12345 0.0599397 0.000666667
 0.984946 -0.153223    1.1144 0.0514278 0.000666667
   0.9934 -0.147606   1.12122 0.0562166 0.000666667
  0.98677 -0.157621   1.11165 0.0417248 0.000666667
 0.991662 -0.150247   1.12332 0.0639757 0.000666667
  0.99285 -0.148118   1.12386 0.0810717 0.000666667
 0.991951 -0.145303   1.11374 0.0573469 0.000666667
 0.992486 -0.151337   1.11203 0.029781 0.000666667


==> output_ims_seed52_withold_top/count_action_4.txt <==
7.59624
 0.990065 -0.149204   1.12228 0.0911808 0.000666667
 0.990006 -0.147707   1.11638 0.0406309 0.000666667
 0.990494 -0.151744   1.11379 0.0441087 0.000666667
 0.982865 -0.151497   1.12729 0.106428 0.000666667
 0.988558 -0.148023   1.11512 0.0888922 0.000666667
0.987891 -0.14809   1.1116 0.032305 0.000666667
 0.990302 -0.150406   1.12398 0.0334592 0.000666667
 0.988946 -0.152252   1.12317 0.0840213 0.000666667
0.989492 -0.14756  1.12634 0.0535242 0.000666667
 0.991854 -0.145786   1.11324 0.0528217 0.000666667
  0.99183 -0.144968   1.11386 0.0245905 0.000666667
 0.986661 -0.152858   1.12459 0.106106 0.000666667
 0.984414 -0.153532   1.12963 0.0870339 0.000666667
 0.988688 -0.147729   1.11739 0.0779045 0.000666667
 0.985617 -0.151019   1.12113 0.0670715 0.000666667
 0.993378 -0.143939   1.11239 0.0559992 0.000666667
 0.992331 -0.151235   1.11858 0.060902 0.000666667
 0.989426 -0.147113   1.11867 0.0579137 0.000666667
 0.988404 -0.152508   1.12396 0.139251 0.000666667
 0.989762 -0.149595   1.12393 0.0679357 0.000666667
 0.989499 -0.151236   1.11763 0.0508339 0.000666667
   0.9886 -0.149969   1.12386 0.0951482 0.000666667
 0.989911 -0.150207   1.12291 0.0610316 0.000666667
 0.987746 -0.153088   1.11371 0.0796192 0.000666667
 0.991972 -0.151803   1.11394 0.0958066 0.000666667
 0.992056 -0.145622   1.11296 0.0596625 0.000666667
 0.988955 -0.146383   1.11953 0.094869 0.000666667
 0.991817 -0.151545   1.11787 0.0859278 0.000666667
 0.990499 -0.152734   1.12397 0.108237 0.000666667
 0.989861 -0.148975    1.1172 0.0503265 0.000666667
 0.991654 -0.142583   1.11008 0.0378598 0.000666667
 0.989014 -0.148588    1.1135 0.0769313 0.000666667
 0.988072 -0.153476    1.1242 0.0763211 0.000666667
0.991958 -0.14838  1.12191 0.0559865 0.000666667
  0.98979 -0.150973   1.11895 0.0480006 0.000666667
0.991569 -0.1437 1.11231 0.0449083 0.000666667
0.988962 -0.15406  1.12162 0.0912658 0.000666667
 0.989582 -0.152679   1.12478 0.0764854 0.000666667
 0.988137 -0.148684   1.12072 0.094964 0.000666667
 0.996099 -0.145979   1.11983 0.0539976 0.000666667
 0.991669 -0.148684   1.12553 0.0482339 0.000666667
 0.987753 -0.148989   1.12726 0.0847048 0.000666667
 0.988488 -0.147402   1.11187 0.0411752 0.000666667
 0.987292 -0.148477   1.12356 0.057964 0.000666667
 0.985913 -0.154651    1.1242 0.137469 0.000666667
 0.990814 -0.151338   1.12477 0.0485182 0.000666667
 0.986626 -0.151209   1.12534 0.116117 0.000666667
 0.988481 -0.146868   1.11493 0.0344144 0.000666667
 0.989073 -0.146994   1.12183 0.0421918 0.000666667
 0.983109 -0.153216   1.12683 0.106698 0.000666667
 0.985202 -0.154374   1.12937 0.0855023 0.000666667
0.986848 -0.15314  1.12226 0.0777785 0.000666667
0.989118 -0.14767  1.12051 0.0570252 0.000666667
0.986378 -0.15379  1.12304 0.131504 0.000666667
 0.985454 -0.150852    1.1218 0.143372 0.000666667
0.984787 -0.15221   1.1094 0.112558 0.000666667
 0.986331 -0.149336   1.12212 0.0470214 0.000666667
 0.989943 -0.146902    1.1108 0.0604805 0.000666667
 0.987152 -0.147837   1.11402 0.0604287 0.000666667
 0.980004 -0.155049   1.12605 0.0912684 0.000666667
  0.98152 -0.157619   1.12338 0.19436 0.000666667
 0.987206 -0.154712    1.1278 0.117661 0.000666667
 0.990599 -0.152891   1.12203 0.0719395 0.000666667
 0.987839 -0.149929   1.12276 0.0682728 0.000666667
0.989451 -0.15241  1.12298 0.0732354 0.000666667
0.984505 -0.15378   1.1278 0.0755018 0.000666667
 0.989936 -0.152234   1.12148 0.0590783 0.000666667
 0.990194 -0.149236   1.11081 0.0738032 0.000666667
 0.989035 -0.153963   1.12271 0.0653742 0.000666667
 0.986868 -0.150351   1.12498 0.0813778 0.000666667
 0.991974 -0.144025   1.11312 0.0499611 0.000666667
 0.987344 -0.147842   1.11409 0.0727335 0.000666667
 0.981212 -0.157394   1.12333 0.201843 0.000666667
 0.988865 -0.152544    1.1205 0.0752813 0.000666667
 0.989719 -0.152649   1.11332 0.0689561 0.000666667
 0.990135 -0.150261   1.11971 0.0625781 0.000666667
  0.98858 -0.150363   1.11896 0.0830724 0.000666667
 0.984091 -0.149719   1.12431 0.0932381 0.000666667
 0.990903 -0.150265   1.12288 0.082549 0.000666667
 0.993319 -0.149825   1.12459 0.0645993 0.000666667
 0.991698 -0.144201    1.1169 0.0419816 0.000666667
0.992337 -0.1515 1.12258 0.0591783 0.000666667
 0.984691 -0.155772   1.12417 0.114033 0.000666667
 0.989938 -0.147962   1.11172 0.0629552 0.000666667
 0.992158 -0.149398   1.10925 0.0559137 0.000666667
 0.989945 -0.151436   1.11138 0.0910166 0.000666667
 0.987333 -0.147699   1.11077 0.0795312 0.000666667
 0.992134 -0.149334   1.12074 0.0753546 0.000666667
 0.987794 -0.156049   1.12467 0.125287 0.000666667
 0.986281 -0.147868   1.12097 0.0641288 0.000666667
 0.992665 -0.145238   1.11469 0.0313656 0.000666667
 0.979923 -0.154719   1.12194 0.204039 0.000666667
 0.989314 -0.155164   1.11332 0.0598814 0.000666667
 0.987361 -0.148098   1.12397 0.0811638 0.000666667
 0.991986 -0.155163   1.11213 0.0755176 0.000666667
 0.992584 -0.146887   1.11076 0.0556548 0.000666667
  0.98947 -0.153802   1.11627 0.0603568 0.000666667
 0.986772 -0.150398   1.12152 0.0878318 0.000666667
 0.988463 -0.146439   1.12218 0.0649567 0.000666667
0.983217 -0.14963   1.1269 0.09163 0.000666667
 0.988934 -0.152967   1.11547 0.0926949 0.000666667
  0.98907 -0.148709   1.12491 0.0746216 0.000666667
0.990628 -0.14698  1.11595 0.0543799 0.000666667
  0.98619 -0.146682   1.10897 0.0793828 0.000666667
 0.989263 -0.156893   1.11858 0.0827731 0.000666667
 0.984604 -0.152856   1.12939 0.109008 0.000666667
 0.991555 -0.149756    1.1207 0.0717568 0.000666667
 0.987887 -0.147081    1.1167 0.0765726 0.000666667
 0.983202 -0.154095   1.12719 0.111359 0.000666667
 0.984236 -0.155035   1.12512 0.0921537 0.000666667
  0.99137 -0.147055   1.12111 0.0404079 0.000666667
 0.992039 -0.152797   1.11595 0.0798764 0.000666667
 0.986251 -0.151601   1.12813 0.118927 0.000666667
0.991352 -0.1509 1.12205 0.0774905 0.000666667
  0.98364 -0.154839   1.12143 0.123928 0.000666667
 0.988378 -0.153297   1.12597 0.0898494 0.000666667
  0.99058 -0.151398   1.11789 0.0870743 0.000666667
  0.98406 -0.151688   1.12481 0.0911019 0.000666667
 0.984243 -0.149265   1.12498 0.0759604 0.000666667
 0.991008 -0.153723   1.11291 0.0887397 0.000666667
 0.988587 -0.150302   1.12317 0.0871244 0.000666667
   0.9829 -0.153443   1.12651 0.0783604 0.000666667
 0.985172 -0.148839   1.12293 0.0967557 0.000666667
0.992021 -0.15003  1.12131 0.0547202 0.000666667
 0.989934 -0.146713   1.11174 0.0810228 0.000666667
 0.988944 -0.149794   1.11342 0.0834023 0.000666667
0.980648 -0.15483  1.12789 0.109302 0.000666667
 0.992285 -0.153951   1.11542 0.0757497 0.000666667
 0.991912 -0.147036   1.11439 0.074011 0.000666667
 0.988224 -0.145176   1.11203 0.0681523 0.000666667
 0.988581 -0.152464    1.1128 0.0613666 0.000666667
 0.994843 -0.147542   1.12062 0.044316 0.000666667
 0.989134 -0.145777   1.11415 0.0730785 0.000666667
 0.988666 -0.154243   1.12385 0.116342 0.000666667
 0.989043 -0.150638   1.12023 0.0715325 0.000666667
 0.986736 -0.152768   1.12587 0.0900706 0.000666667
 0.991904 -0.150771   1.12186 0.0559658 0.000666667
 0.989432 -0.145101   1.11883 0.0543296 0.000666667
 0.990305 -0.149202    1.1235 0.0820494 0.000666667
0.987182 -0.15251  1.11425 0.0786519 0.000666667
 0.984634 -0.156134   1.12617 0.0983764 0.000666667
 0.993307 -0.151985   1.12011 0.0525146 0.000666667
0.983717 -0.15294  1.12728 0.103683 0.000666667
 0.990622 -0.145481   1.11379 0.0409715 0.000666667
 0.989811 -0.145099   1.11392 0.04177 0.000666667
 0.990999 -0.149507   1.11797 0.0535193 0.000666667
 0.989949 -0.150825   1.12103 0.0861442 0.000666667
  0.99191 -0.147511   1.11051 0.0478555 0.000666667
 0.991732 -0.147055    1.1212 0.0464215 0.000666667
 0.990778 -0.150947   1.12751 0.0695213 0.000666667
 0.986111 -0.152228    1.1256 0.102209 0.000666667
 0.989569 -0.148853   1.12112 0.0837191 0.000666667
 0.982873 -0.155715   1.12223 0.173321 0.000666667
 0.984533 -0.155012   1.12306 0.104878 0.000666667
 0.989794 -0.148352   1.12297 0.069588 0.000666667
 0.986751 -0.147541   1.12491 0.083165 0.000666667
 0.988863 -0.153268   1.11307 0.0625705 0.000666667
 0.984158 -0.153163   1.12545 0.0914532 0.000666667
 0.988792 -0.153586   1.12447 0.074832 0.000666667
 0.990312 -0.154079   1.12186 0.071781 0.000666667
 0.983492 -0.153083   1.12727 0.099401 0.000666667
 0.986555 -0.151573   1.11511 0.098527 0.000666667
 0.989561 -0.146972   1.11228 0.0484161 0.000666667
  0.98656 -0.152109   1.12292 0.0703755 0.000666667
 0.987195 -0.149526   1.12254 0.0916785 0.000666667
 0.989796 -0.149468   1.12199 0.0485305 0.000666667
 0.989743 -0.154122   1.11161 0.0993481 0.000666667
 0.979399 -0.152445   1.12481 0.0906773 0.000666667
0.986213 -0.14692  1.12368 0.067021 0.000666667
 0.983939 -0.149537   1.12675 0.0819564 0.000666667
 0.990496 -0.149836   1.12585 0.0433602 0.000666667
 0.989281 -0.153057   1.12227 0.0767661 0.000666667
 0.989313 -0.148871   1.12429 0.0912142 0.000666667
 0.989495 -0.151826   1.11916 0.0597178 0.000666667
 0.985779 -0.154999   1.12504 0.0986829 0.000666667
  0.99104 -0.149045   1.11669 0.0644021 0.000666667
 0.987019 -0.153295   1.12855 0.106004 0.000666667
 0.990745 -0.150166   1.12384 0.0716326 0.000666667
 0.985332 -0.151535   1.12181 0.124827 0.000666667
 0.985015 -0.154538   1.12908 0.0668805 0.000666667
 0.990107 -0.146691   1.11608 0.0758011 0.000666667
 0.991919 -0.144005   1.11121 0.0392918 0.000666667
  0.98534 -0.152218   1.12417 0.0976228 0.000666667
 0.985253 -0.151507   1.12762 0.0958875 0.000666667
  0.98989 -0.153457   1.11244 0.0757543 0.000666667
0.990779 -0.14295  1.11462 0.0519841 0.000666667
 0.983091 -0.154102   1.12867 0.131131 0.000666667
 0.992462 -0.147587   1.11227 0.0585597 0.000666667
 0.991222 -0.144527   1.11496 0.028619 0.000666667
  0.98932 -0.149768   1.11049 0.084004 0.000666667
 0.984158 -0.150206   1.12746 0.0852504 0.000666667
  0.98396 -0.153578   1.12392 0.125196 0.000666667
 0.985083 -0.153641   1.12436 0.12756 0.000666667
 0.988509 -0.151422    1.1206 0.097234 0.000666667
 0.987793 -0.156171   1.12472 0.109034 0.000666667
  0.98857 -0.145207   1.11156 0.0852506 0.000666667
 0.983108 -0.154624   1.12635 0.131591 0.000666667
 0.990521 -0.152486   1.12243 0.0545558 0.000666667
 0.990415 -0.150734   1.12075 0.0782722 0.000666667
 0.980725 -0.153789   1.12376 0.12744 0.000666667
 0.987293 -0.148358   1.12411 0.0743452 0.000666667
 0.989591 -0.152233   1.11024 0.0885621 0.000666667
 0.985004 -0.149734   1.12437 0.084109 0.000666667
 0.988425 -0.146475   1.11019 0.0857195 0.000666667
 0.988364 -0.154731   1.11891 0.0693374 0.000666667
 0.987465 -0.156409   1.11707 0.0681567 0.000666667
 0.987764 -0.149961   1.12711 0.0880963 0.000666667
 0.990939 -0.150292   1.12237 0.0473974 0.000666667
 0.989472 -0.145752   1.11203 0.047753 0.000666667
 0.990396 -0.150397   1.11548 0.0983191 0.000666667
 0.989081 -0.150646   1.12337 0.0771576 0.000666667
  0.98612 -0.153901   1.12259 0.105743 0.000666667
 0.992192 -0.152209   1.12018 0.0891473 0.000666667
 0.991041 -0.156478    1.1117 0.0805695 0.000666667
0.99199  -0.145 1.11036 0.0400691 0.000666667
 0.990034 -0.146609   1.11404 0.0584379 0.000666667
 0.983217 -0.153643   1.12914 0.129825 0.000666667
  0.98583 -0.153508   1.12523 0.142708 0.000666667
 0.982506 -0.150064   1.12671 0.109426 0.000666667
 0.991395 -0.148349    1.1115 0.0473401 0.000666667
  0.98802 -0.146574   1.11512 0.0489172 0.000666667
 0.990872 -0.151163   1.12314 0.0604139 0.000666667
 0.984805 -0.149333   1.12181 0.150194 0.000666667
 0.979375 -0.153111   1.12263 0.117106 0.000666667
 0.988166 -0.148985   1.12268 0.117923 0.000666667
 0.990357 -0.153418   1.12607 0.0896157 0.000666667
 0.990325 -0.152271   1.11674 0.104765 0.000666667
 0.989564 -0.152369    1.1188 0.0750868 0.000666667
 0.983806 -0.151826   1.12771 0.0887489 0.000666667
 0.980542 -0.155684    1.1243 0.10781 0.000666667
 0.99175 -0.14476  1.11518 0.0502857 0.000666667
 0.990382 -0.149086   1.11816 0.0709593 0.000666667
 0.992522 -0.146519   1.12145 0.038339 0.000666667
 0.982592 -0.153946   1.12645 0.122363 0.000666667
0.992191 -0.15343  1.12243 0.066848 0.000666667
 0.991418 -0.150482   1.12359 0.067615 0.000666667
 0.986009 -0.150763   1.12796 0.119339 0.000666667
0.987472 -0.14921  1.12543 0.0548294 0.000666667
 0.988753 -0.146267   1.12359 0.0565289 0.000666667
 0.992498 -0.149401   1.12619 0.0697994 0.000666667
 0.982019 -0.150319   1.12628 0.094195 0.000666667
 0.990543 -0.143167   1.11075 0.0200298 0.000666667
 0.992142 -0.151506   1.12711 0.074993 0.000666667
 0.988992 -0.149064   1.11331 0.0402698 0.000666667
 0.988893 -0.152735   1.12315 0.0662246 0.000666667
 0.980799 -0.152152   1.12698 0.110189 0.000666667
0.988834 -0.14572  1.11795 0.0517699 0.000666667
 0.991559 -0.151297   1.12238 0.0815907 0.000666667
 0.988316 -0.151478   1.11394 0.0612641 0.000666667
  0.98952 -0.147524   1.10761 0.0578049 0.000666667
 0.988939 -0.148821   1.12062 0.0474382 0.000666667
 0.989062 -0.151293   1.12405 0.0396173 0.000666667
 0.988762 -0.153351   1.12355 0.0988108 0.000666667
 0.988697 -0.143696    1.1094 0.0819574 0.000666667
 0.991496 -0.147045   1.11154 0.0780258 0.000666667
 0.991168 -0.145239   1.11134 0.0538217 0.000666667
 0.989202 -0.147564   1.11414 0.050797 0.000666667
  0.98703 -0.150489   1.12506 0.127183 0.000666667
 0.991342 -0.154482   1.12364 0.0739464 0.000666667
 0.989799 -0.146531   1.10991 0.050602 0.000666667
 0.991952 -0.152478   1.12588 0.0558022 0.000666667
 0.988681 -0.150103   1.11244 0.0983249 0.000666667
 0.988609 -0.152024   1.12224 0.0933348 0.000666667
 0.991367 -0.152402   1.12444 0.0251733 0.000666667
 0.990344 -0.146597   1.10913 0.0604445 0.000666667
 0.988001 -0.154192   1.11906 0.0736314 0.000666667
 0.988147 -0.147511   1.11804 0.0653139 0.000666667
 0.990359 -0.149415   1.12409 0.0630139 0.000666667
 0.988055 -0.151854   1.12732 0.0711269 0.000666667
 0.990508 -0.147393   1.11273 0.0225918 0.000666667
 0.987919 -0.147138   1.12196 0.0710667 0.000666667
  0.98436 -0.145928   1.12376 0.0704457 0.000666667
0.986767 -0.15155  1.12439 0.0690814 0.000666667
 0.989743 -0.150063   1.11404 0.0931782 0.000666667
  0.98881 -0.154382   1.12041 0.0409692 0.000666667
 0.988786 -0.146067   1.11169 0.0785191 0.000666667
 0.991147 -0.145796   1.11134 0.0474403 0.000666667
 0.992339 -0.150921   1.12382 0.0744444 0.000666667
0.983991 -0.15054  1.12602 0.127756 0.000666667
 0.984733 -0.154241   1.12559 0.141043 0.000666667
 0.988661 -0.145366   1.10983 0.0541918 0.000666667
 0.986455 -0.155021    1.1246 0.133354 0.000666667
 0.990072 -0.148952    1.1127 0.023333 0.000666667
 0.988436 -0.144972   1.12175 0.0626734 0.000666667
 0.988694 -0.149923   1.12184 0.0625862 0.000666667
 0.988391 -0.155438   1.11207 0.0817716 0.000666667
 0.989475 -0.149481   1.12477 0.0802483 0.000666667
 0.988605 -0.147214   1.11846 0.055015 0.000666667
 0.986316 -0.155632   1.12475 0.133195 0.000666667
 0.988916 -0.151552   1.12305 0.0471719 0.000666667
 0.988778 -0.146821   1.11061 0.0646841 0.000666667
 0.985164 -0.152966   1.12693 0.120074 0.000666667
 0.989493 -0.151543   1.12624 0.0774608 0.000666667
 0.988411 -0.146913   1.11471 0.049998 0.000666667
0.988789 -0.14538  1.11198 0.0880898 0.000666667
 0.990976 -0.145982   1.10904 0.0692722 0.000666667
 0.984514 -0.150318   1.12841 0.0637257 0.000666667
 0.989089 -0.147325   1.11433 0.0448578 0.000666667
0.992862 -0.15243  1.12091 0.0545954 0.000666667
 0.990212 -0.142795   1.11497 0.0509451 0.000666667
 0.990268 -0.144963   1.11307 0.0429579 0.000666667
0.982223 -0.15591  1.13033 0.119781 0.000666667
 0.984731 -0.150321   1.12823 0.0732924 0.000666667
 0.988487 -0.147129   1.11717 0.0397247 0.000666667
 0.992305 -0.154015   1.12244 0.0324398 0.000666667
  0.98919 -0.143688   1.11192 0.047178 0.000666667
 0.986614 -0.152417    1.1202 0.110816 0.000666667
 0.991487 -0.146791   1.11139 0.0498909 0.000666667
 0.986834 -0.155287   1.12257 0.106056 0.000666667
 0.981706 -0.156805    1.1288 0.0926798 0.000666667
 0.990773 -0.146902   1.11237 0.0452103 0.000666667
 0.989142 -0.144942    1.1112 0.0548393 0.000666667
 0.983805 -0.151781   1.12702 0.117952 0.000666667
 0.990308 -0.150684   1.12038 0.0896716 0.000666667
 0.990188 -0.150888    1.1272 0.0844406 0.000666667
 0.988941 -0.151896   1.11308 0.100851 0.000666667
 0.986246 -0.148346   1.12389 0.0749687 0.000666667
 0.989991 -0.150261    1.1197 0.0751882 0.000666667
 0.991774 -0.146633   1.12003 0.0378235 0.000666667
 0.982903 -0.155884   1.12781 0.119982 0.000666667
 0.984062 -0.154439   1.12672 0.0981689 0.000666667
 0.988717 -0.145945   1.11775 0.0460997 0.000666667
 0.990727 -0.149674   1.12196 0.0527258 0.000666667
 0.982691 -0.155937   1.12357 0.138613 0.000666667
 0.990067 -0.150265   1.11076 0.0739514 0.000666667
 0.986766 -0.151373   1.12515 0.0599642 0.000666667
0.984389 -0.15375  1.12804 0.0883778 0.000666667
 0.987217 -0.151601   1.12807 0.111764 0.000666667
 0.986103 -0.152025   1.12399 0.111008 0.000666667
  0.98296 -0.150656   1.12644 0.105445 0.000666667
 0.990672 -0.151977    1.1129 0.0880196 0.000666667
 0.989192 -0.147203   1.11294 0.0790606 0.000666667
 0.980223 -0.154294   1.12647 0.216669 0.000666667
 0.990708 -0.150527   1.12378 0.0534601 0.000666667
 0.988991 -0.145953   1.12322 0.0377083 0.000666667
 0.990177 -0.149417   1.12317 0.0549802 0.000666667
 0.989181 -0.153671   1.12421 0.100229 0.000666667
 0.990935 -0.151689   1.12246 0.0792958 0.000666667
 0.985572 -0.149004   1.12388 0.101428 0.000666667
 0.988562 -0.152242   1.12356 0.134236 0.000666667
 0.990615 -0.146374   1.11106 0.0403952 0.000666667
0.982793 -0.1537 1.12685 0.102473 0.000666667
 0.986991 -0.150969   1.12251 0.0605944 0.000666667
 0.987884 -0.150493   1.12556 0.058372 0.000666667
 0.993638 -0.150494   1.12267 0.0809834 0.000666667
 0.990301 -0.145241   1.11437 0.0487161 0.000666667
 0.992898 -0.144312   1.11014 0.0395356 0.000666667
 0.991479 -0.149245    1.1186 0.0258682 0.000666667
 0.991286 -0.144336   1.11274 0.0422966 0.000666667
0.992964 -0.1478 1.12172 0.0514528 0.000666667
 0.988037 -0.149477   1.11258 0.0794218 0.000666667
 0.989064 -0.147222   1.11923 0.0719283 0.000666667
0.984903 -0.15232  1.12375 0.109881 0.000666667
 0.987237 -0.151089   1.11335 0.105898 0.000666667
 0.991332 -0.155183   1.11622 0.0742967 0.000666667
 0.985254 -0.152526   1.12185 0.100774 0.000666667
 0.987154 -0.152843   1.12002 0.119444 0.000666667
 0.989219 -0.148174   1.12338 0.0568457 0.000666667
  0.99055 -0.151335    1.1214 0.0462565 0.000666667
 0.990404 -0.148033   1.11619 0.0476738 0.000666667
 0.989611 -0.149272   1.12349 0.0896854 0.000666667
 0.989754 -0.151493   1.12121 0.0916984 0.000666667
 0.98896 -0.15063   1.1243 0.0654485 0.000666667
0.988951 -0.15001  1.11948 0.0753406 0.000666667
 0.987996 -0.151189    1.1265 0.0720898 0.000666667
 0.988196 -0.148856   1.11644 0.0883483 0.000666667
 0.990346 -0.150103   1.12451 0.0678395 0.000666667
 0.990076 -0.152935   1.12059 0.0547989 0.000666667
 0.990184 -0.148668   1.12468 0.0756328 0.000666667
  0.98936 -0.144787   1.11116 0.0433107 0.000666667
 0.989092 -0.152946   1.11409 0.0722687 0.000666667
 0.989976 -0.149625   1.12082 0.101471 0.000666667
 0.987931 -0.146372   1.10836 0.04077 0.000666667
0.987254 -0.14953  1.12463 0.0913336 0.000666667
 0.988035 -0.149823   1.12013 0.0642324 0.000666667
 0.990447 -0.145457   1.11128 0.0650996 0.000666667
 0.991051 -0.149487   1.12206 0.0694673 0.000666667
 0.989098 -0.144633    1.1114 0.0649846 0.000666667
 0.988876 -0.148902   1.11696 0.0732247 0.000666667
0.988711 -0.14982   1.1259 0.0511556 0.000666667
0.989597 -0.15511  1.11402 0.0799442 0.000666667
 0.990908 -0.145803   1.11128 0.0443389 0.000666667
 0.982346 -0.149316   1.12538 0.109119 0.000666667
 0.987086 -0.149091   1.11731 0.082538 0.000666667
0.989235 -0.14397  1.11316 0.0571887 0.000666667
 0.986488 -0.152816   1.12652 0.115634 0.000666667
 0.986887 -0.151878   1.11876 0.0744735 0.000666667
 0.987879 -0.148019   1.12368 0.08125 0.000666667
 0.986409 -0.146187   1.11717 0.0783866 0.000666667
 0.986334 -0.155747   1.12376 0.125886 0.000666667
  0.99289 -0.147896    1.1133 0.0363854 0.000666667
 0.992763 -0.149584   1.12358 0.0396759 0.000666667
 0.987048 -0.143926   1.11031 0.0679228 0.000666667
 0.982084 -0.152333   1.12527 0.131497 0.000666667
 0.990731 -0.147373   1.12141 0.0518858 0.000666667
 0.990813 -0.152046   1.12193 0.0852471 0.000666667
 0.982815 -0.150084   1.12238 0.0851366 0.000666667
0.981975 -0.15172  1.12479 0.101214 0.000666667
 0.990218 -0.150592   1.12169 0.077361 0.000666667
 0.984076 -0.151759   1.12629 0.0791098 0.000666667
0.989556 -0.15474  1.12497 0.108841 0.000666667
0.988404 -0.14884  1.11463 0.131535 0.000666667
 0.994379 -0.143742   1.11522 0.0354652 0.000666667
 0.989954 -0.146396   1.12312 0.037525 0.000666667
 0.985929 -0.150984   1.12749 0.089947 0.000666667
 0.988399 -0.151254    1.1197 0.0876361 0.000666667
 0.979756 -0.157513   1.12389 0.193642 0.000666667
 0.982788 -0.154404   1.12933 0.0961335 0.000666667
 0.988741 -0.146125   1.10759 0.0731326 0.000666667
 0.989929 -0.148478   1.12301 0.0397979 0.000666667
 0.986267 -0.151082   1.10913 0.0978037 0.000666667
 0.991032 -0.151272   1.11713 0.0652124 0.000666667
 0.987896 -0.149062   1.12528 0.062993 0.000666667
 0.983711 -0.151086   1.12823 0.105973 0.000666667
 0.990167 -0.147114    1.1134 0.0618155 0.000666667
  0.98971 -0.145181   1.11242 0.0679562 0.000666667
 0.988368 -0.151618   1.12502 0.0440406 0.000666667
 0.991563 -0.150322   1.12261 0.0636505 0.000666667
 0.982858 -0.154059   1.12576 0.0843732 0.000666667
  0.98885 -0.150417   1.12488 0.0713572 0.000666667
 0.991329 -0.150966   1.12561 0.0803959 0.000666667
 0.986821 -0.142884   1.11423 0.0381612 0.000666667
0.988968 -0.14746  1.11244 0.0839744 0.000666667
  0.98924 -0.151031   1.11813 0.0496994 0.000666667
  0.99043 -0.147869   1.12068 0.0555144 0.000666667
 0.989274 -0.151639   1.12329 0.0665484 0.000666667
 0.981527 -0.152939    1.1259 0.101662 0.000666667
 0.991195 -0.147086    1.1113 0.0243085 0.000666667
 0.989606 -0.151317   1.11398 0.0934813 0.000666667
  0.99086 -0.149013   1.12492 0.0520832 0.000666667
 0.989352 -0.150821   1.11668 0.0645828 0.000666667
 0.987992 -0.144733    1.1203 0.0791712 0.000666667
 0.991457 -0.150566   1.12516 0.0891349 0.000666667
 0.988575 -0.147099   1.11364 0.0755196 0.000666667
 0.992368 -0.151682   1.12239 0.0618186 0.000666667
 0.991013 -0.148673   1.11954 0.0727604 0.000666667
0.984683 -0.15033  1.12067 0.0973186 0.000666667
 0.989016 -0.150262   1.11526 0.0333766 0.000666667
   0.9894 -0.153725   1.12086 0.11104 0.000666667
 0.985995 -0.154158   1.11274 0.0581138 0.000666667
 0.987643 -0.150911    1.1128 0.0928081 0.000666667
 0.987455 -0.150756   1.11352 0.0917529 0.000666667
 0.982839 -0.149002   1.12723 0.108514 0.000666667
 0.990555 -0.145568   1.11075 0.0788281 0.000666667
  0.99251 -0.144881   1.11096 0.0295493 0.000666667
 0.99502 -0.14369  1.11086 0.0424091 0.000666667
 0.988281 -0.152804   1.12336 0.0696645 0.000666667
 0.984668 -0.149381   1.12322 0.0842867 0.000666667
0.983747 -0.15399  1.12699 0.0672888 0.000666667
 0.990093 -0.149019   1.12255 0.0628723 0.000666667
 0.986349 -0.152066   1.12723 0.111829 0.000666667
 0.988439 -0.152574   1.12071 0.0889974 0.000666667
 0.991583 -0.153004   1.11428 0.0662322 0.000666667
 0.987707 -0.152495   1.12328 0.0938166 0.000666667
 0.992627 -0.144283   1.11663 0.0390268 0.000666667
 0.992929 -0.148438    1.1104 0.0429651 0.000666667
 0.990018 -0.155197   1.11933 0.0575538 0.000666667
  0.99071 -0.149883   1.12417 0.0586888 0.000666667
  0.98803 -0.150924   1.12215 0.111054 0.000666667
 0.988754 -0.150885   1.11317 0.0983641 0.000666667
 0.983485 -0.153131   1.12734 0.127153 0.000666667
 0.988199 -0.152787   1.12235 0.136406 0.000666667
 0.986271 -0.153635   1.11964 0.0848997 0.000666667
 0.989604 -0.149017   1.12223 0.0931483 0.000666667
  0.98968 -0.152754   1.11987 0.0857057 0.000666667
 0.989321 -0.146731   1.11074 0.0357427 0.000666667
 0.984623 -0.149181   1.12619 0.135126 0.000666667
  0.98889 -0.147549   1.12232 0.0444771 0.000666667
  0.98965 -0.150001   1.12216 0.0876128 0.000666667
 0.989837 -0.149097   1.12065 0.0475818 0.000666667
 0.991385 -0.149012   1.12367 0.103519 0.000666667
 0.990528 -0.151911   1.12143 0.0583161 0.000666667
 0.990854 -0.145967   1.11659 0.0592489 0.000666667
 0.989553 -0.142661   1.11104 0.0655828 0.000666667
 0.988037 -0.150823   1.12766 0.0412796 0.000666667
 0.990008 -0.150569   1.12357 0.0536926 0.000666667
  0.98302 -0.151203   1.12644 0.093953 0.000666667
 0.991859 -0.149928   1.12347 0.0782821 0.000666667
 0.988862 -0.151736   1.12328 0.0366568 0.000666667
0.991292 -0.14584  1.11364 0.0286365 0.000666667
0.987453 -0.14783  1.11718 0.0598194 0.000666667
 0.989953 -0.145982   1.11464 0.0353198 0.000666667
 0.989631 -0.148738   1.12409 0.0926961 0.000666667
 0.991428 -0.150654   1.12109 0.0737322 0.000666667
 0.987958 -0.146896   1.10947 0.0766664 0.000666667
 0.985265 -0.153792   1.12794 0.0888607 0.000666667
 0.989688 -0.153012   1.11844 0.0369732 0.000666667
 0.987818 -0.149347   1.12196 0.0631629 0.000666667
 0.988594 -0.151102   1.11461 0.106077 0.000666667
 0.987448 -0.146743   1.11783 0.0729847 0.000666667
 0.984519 -0.152694    1.1286 0.0826205 0.000666667
  0.98992 -0.150884   1.12062 0.0603857 0.000666667
 0.988156 -0.146783   1.11158 0.0470908 0.000666667
 0.988476 -0.152922   1.12367 0.116604 0.000666667
 0.991609 -0.150074    1.1217 0.0740878 0.000666667
 0.99279 -0.15009   1.1182 0.0544485 0.000666667
 0.989757 -0.153839   1.11405 0.0536344 0.000666667
 0.988265 -0.152551   1.11244 0.0768043 0.000666667
 0.991772 -0.151642   1.11701 0.0820312 0.000666667
 0.990018 -0.147766   1.11312 0.059863 0.000666667
 0.99095 -0.15089  1.12354 0.0567869 0.000666667
 0.988111 -0.145517   1.10731 0.0549689 0.000666667
   0.9842 -0.150706   1.12629 0.104852 0.000666667
 0.990344 -0.145493   1.11182 0.0500926 0.000666667
 0.985326 -0.148786   1.12381 0.0756662 0.000666667
  0.97966 -0.154845   1.12763 0.108546 0.000666667
 0.991805 -0.153414    1.1226 0.0807055 0.000666667
 0.988308 -0.146159   1.12306 0.0742443 0.000666667
 0.988902 -0.151138    1.1256 0.0591712 0.000666667
 0.989183 -0.149421   1.12227 0.0436432 0.000666667
 0.987879 -0.150507   1.12481 0.0668847 0.000666667
 0.984548 -0.149689   1.12388 0.131325 0.000666667
 0.987174 -0.149914   1.12459 0.0848893 0.000666667
 0.990102 -0.155632   1.11266 0.0905443 0.000666667
0.988912 -0.15253   1.1203 0.0868556 0.000666667
  0.99069 -0.144204   1.11457 0.0757889 0.000666667
 0.986047 -0.153528   1.12629 0.146271 0.000666667
 0.988883 -0.150462   1.12534 0.0877067 0.000666667
  0.99203 -0.144834   1.11067 0.0291057 0.000666667
0.985435 -0.15355  1.12322 0.116991 0.000666667
 0.989942 -0.150696   1.12188 0.0494754 0.000666667
 0.990684 -0.151295   1.12581 0.0325012 0.000666667
 0.988468 -0.146802   1.11128 0.0613706 0.000666667
0.991398 -0.15344  1.12274 0.0687645 0.000666667
 0.991503 -0.149826   1.11956 0.07105 0.000666667
 0.988975 -0.144443     1.113 0.057459 0.000666667
 0.986008 -0.152842   1.11217 0.0876431 0.000666667
 0.988898 -0.150037   1.12865 0.0498271 0.000666667
  0.98703 -0.150523   1.12427 0.0805986 0.000666667
 0.991229 -0.149503   1.12163 0.0675652 0.000666667
 0.991304 -0.150363   1.12178 0.0665531 0.000666667
 0.988843 -0.153454   1.12421 0.109691 0.000666667
 0.991826 -0.147202    1.1109 0.0632981 0.000666667
 0.989259 -0.150134   1.12214 0.0819996 0.000666667
 0.990389 -0.150464   1.11973 0.0806899 0.000666667
 0.992476 -0.145864   1.11748 0.0391747 0.000666667
0.983258 -0.15246  1.12644 0.10772 0.000666667
 0.988118 -0.150139   1.12461 0.0656357 0.000666667
 0.990772 -0.147183     1.116 0.0335365 0.000666667
  0.99123 -0.145575    1.1114 0.0569619 0.000666667
 0.990809 -0.152305   1.12153 0.0576226 0.000666667
0.991191 -0.14855  1.11419 0.0525651 0.000666667
  0.99006 -0.149213   1.11922 0.0685543 0.000666667
 0.982332 -0.152872   1.12785 0.0727586 0.000666667
 0.981458 -0.152378   1.12449 0.0996757 0.000666667
 0.988947 -0.146274   1.11315 0.0623518 0.000666667
 0.985356 -0.152037   1.12323 0.0699911 0.000666667
 0.984365 -0.148107     1.122 0.0562158 0.000666667
 0.988219 -0.153116    1.1262 0.0818542 0.000666667
 0.990845 -0.151718   1.12121 0.0672128 0.000666667
 0.987051 -0.147101   1.11635 0.0623939 0.000666667
 0.987424 -0.148398   1.11234 0.0798005 0.000666667
0.990668 -0.14738  1.11165 0.0799248 0.000666667
 0.990589 -0.151939   1.12106 0.0701593 0.000666667
   0.9909 -0.154686   1.11567 0.0813701 0.000666667
 0.988944 -0.151136    1.1289 0.0985825 0.000666667
 0.988472 -0.151254   1.11753 0.0779556 0.000666667
0.983164 -0.15012  1.12469 0.0842387 0.000666667
 0.987715 -0.148676   1.12453 0.0523373 0.000666667
  0.98343 -0.148419   1.12032 0.0939801 0.000666667
0.981659 -0.15263  1.12373 0.0993919 0.000666667
 0.983759 -0.151653   1.12742 0.101034 0.000666667
 0.990394 -0.155036   1.11453 0.0737879 0.000666667
 0.985081 -0.149832   1.12839 0.0835046 0.000666667
 0.987848 -0.149918   1.12229 0.0811204 0.000666667
 0.986813 -0.146885   1.11968 0.0930646 0.000666667
 0.990286 -0.149221   1.12268 0.0854627 0.000666667
 0.987093 -0.151048   1.12101 0.0761026 0.000666667
 0.991391 -0.148925   1.11187 0.0573079 0.000666667
 0.989762 -0.147323   1.11729 0.080375 0.000666667
 0.987411 -0.157125   1.11138 0.0812166 0.000666667
 0.988362 -0.152241    1.1248 0.045143 0.000666667
0.991742 -0.14867  1.12205 0.0632436 0.000666667
 0.988768 -0.152536     1.123 0.123902 0.000666667
 0.986613 -0.153781   1.12335 0.0971108 0.000666667
0.981462 -0.15345  1.12655 0.103395 0.000666667
 0.988057 -0.148163   1.12134 0.0486228 0.000666667
 0.986344 -0.153184   1.11091 0.101352 0.000666667
 0.985242 -0.156701   1.12486 0.142549 0.000666667
 0.988871 -0.147125   1.11304 0.0639922 0.000666667
 0.982994 -0.153387   1.12855 0.0961657 0.000666667
 0.988083 -0.148147    1.1161 0.0577584 0.000666667
 0.990347 -0.145327   1.11361 0.0527201 0.000666667
 0.984532 -0.152778    1.1232 0.0906688 0.000666667
 0.987236 -0.147854   1.12317 0.0496293 0.000666667
 0.988326 -0.153252   1.12428 0.100305 0.000666667
 0.993555 -0.153693   1.11478 0.0797668 0.000666667
 0.991951 -0.151283   1.12186 0.059891 0.000666667
 0.990057 -0.147882   1.11159 0.0666178 0.000666667
 0.989764 -0.146284    1.1121 0.0414682 0.000666667
 0.983503 -0.150057   1.12768 0.0827451 0.000666667
 0.990304 -0.147166   1.11043 0.05216 0.000666667
 0.984662 -0.155794   1.12763 0.110134 0.000666667
 0.990209 -0.147566   1.12194 0.0589107 0.000666667
 0.987526 -0.149981   1.12599 0.09493 0.000666667
 0.990006 -0.153315   1.12565 0.087575 0.000666667
 0.993547 -0.147482   1.11016 0.0457843 0.000666667
 0.990431 -0.146447   1.12386 0.0464318 0.000666667
 0.984126 -0.151504   1.12511 0.106633 0.000666667
 0.982912 -0.152157   1.12672 0.107522 0.000666667
  0.98921 -0.148955   1.12177 0.0901935 0.000666667
 0.989032 -0.151278   1.12426 0.0422031 0.000666667
 0.992335 -0.150235   1.12436 0.0797142 0.000666667
 0.989323 -0.150705   1.12557 0.0865901 0.000666667
 0.987618 -0.153992   1.12436 0.10876 0.000666667
 0.987419 -0.148834   1.11428 0.076253 0.000666667
 0.986339 -0.152574   1.12374 0.088686 0.000666667
 0.985459 -0.149978   1.12613 0.0783944 0.000666667
 0.989879 -0.152095   1.11321 0.062507 0.000666667
 0.991175 -0.151903   1.12458 0.0615745 0.000666667
 0.986787 -0.154602   1.12293 0.134277 0.000666667
0.989863 -0.147 1.1215 0.0442279 0.000666667
  0.9891 -0.15054  1.11466 0.0815629 0.000666667
 0.987646 -0.150564   1.12876 0.0886598 0.000666667
 0.989018 -0.145974    1.1111 0.0599421 0.000666667
 0.991271 -0.146517   1.11029 0.0683773 0.000666667
 0.992409 -0.152023   1.11468 0.0598411 0.000666667
 0.989002 -0.147221   1.11414 0.0441365 0.000666667
 0.988482 -0.148313   1.12612 0.0779429 0.000666667
0.990131 -0.14942   1.1169 0.0748204 0.000666667
 0.989397 -0.147016   1.11259 0.0922875 0.000666667
0.988546 -0.14721  1.11027 0.0872152 0.000666667
 0.980844 -0.156335   1.12093 0.196869 0.000666667
 0.988739 -0.145704   1.11965 0.0548203 0.000666667
 0.993692 -0.152073   1.12541 0.057881 0.000666667
 0.991144 -0.152783   1.11368 0.0816438 0.000666667
  0.99018 -0.152548   1.12362 0.0797169 0.000666667
0.989016 -0.15193  1.12445 0.0726216 0.000666667
 0.989125 -0.147683   1.11989 0.0551084 0.000666667
 0.990041 -0.149691   1.12131 0.0694863 0.000666667
 0.984059 -0.152641   1.12412 0.0980871 0.000666667
 0.987418 -0.154853   1.12268 0.119467 0.000666667
 0.992405 -0.148831   1.12139 0.062497 0.000666667
 0.985456 -0.149386   1.12388 0.148807 0.000666667
 0.992045 -0.149002   1.12056 0.0852927 0.000666667
 0.989045 -0.150041   1.12018 0.0946923 0.000666667
 0.985668 -0.150267   1.12782 0.0966236 0.000666667
0.985384 -0.15616  1.12272 0.130592 0.000666667
 0.983659 -0.154731   1.12409 0.110729 0.000666667
 0.983272 -0.154452   1.12832 0.119266 0.000666667
 0.989312 -0.151414    1.1204 0.0599261 0.000666667
 0.988268 -0.148666   1.12124 0.0452548 0.000666667
 0.991682 -0.144682   1.11615 0.0397803 0.000666667
 0.987286 -0.150487    1.1211 0.106665 0.000666667
  0.99037 -0.151385   1.12041 0.0502137 0.000666667
 0.989918 -0.154974   1.12348 0.0677742 0.000666667
  0.99125 -0.153961   1.11312 0.0570093 0.000666667
 0.993774 -0.152513   1.11327 0.0628846 0.000666667
 0.986549 -0.149154   1.13038 0.124527 0.000666667
 0.991088 -0.152758   1.12295 0.08175 0.000666667
 0.991847 -0.149495   1.12022 0.0502203 0.000666667
 0.988748 -0.154597   1.11757 0.0636593 0.000666667
  0.99107 -0.145321   1.11049 0.0383917 0.000666667
 0.987365 -0.143491   1.11473 0.0367056 0.000666667
  0.98813 -0.149507    1.1197 0.0823517 0.000666667
 0.983619 -0.149686   1.12253 0.0961544 0.000666667
0.986485 -0.14743  1.12349 0.0630874 0.000666667
 0.981088 -0.156678   1.12269 0.167871 0.000666667
 0.981922 -0.153406   1.12925 0.0917506 0.000666667
  0.99269 -0.150151   1.10925 0.0668414 0.000666667
 0.987347 -0.148404   1.12042 0.0913624 0.000666667
 0.993601 -0.143802   1.11057 0.0477115 0.000666667
0.989502 -0.14685   1.1116 0.0748196 0.000666667
0.989823 -0.15599  1.11403 0.0783063 0.000666667
 0.990126 -0.148926   1.11358 0.101552 0.000666667
 0.989855 -0.152168   1.12514 0.0716705 0.000666667
 0.991717 -0.147389   1.12185 0.0499143 0.000666667
 0.988295 -0.146856    1.1225 0.0557689 0.000666667
 0.990771 -0.150434   1.11536 0.0691374 0.000666667
0.987851 -0.14862  1.12392 0.0529763 0.000666667
 0.987395 -0.151772   1.12229 0.0730965 0.000666667
 0.987879 -0.146248   1.11264 0.0645039 0.000666667
 0.985236 -0.154589    1.1227 0.0840735 0.000666667
 0.989701 -0.145813   1.11617 0.0654141 0.000666667
 0.986694 -0.153795   1.12324 0.0972049 0.000666667
 0.990998 -0.148573   1.12119 0.0499756 0.000666667
  0.99033 -0.149467   1.12657 0.0628673 0.000666667
 0.987798 -0.154962   1.12476 0.110615 0.000666667
  0.98625 -0.151344   1.12268 0.128449 0.000666667
 0.989761 -0.145227   1.12286 0.0434044 0.000666667
 0.989355 -0.146776   1.11579 0.0836813 0.000666667
 0.990534 -0.154332   1.11073 0.0786857 0.000666667
 0.990151 -0.148685   1.12118 0.0842047 0.000666667
 0.989634 -0.151174   1.12187 0.0792913 0.000666667
 0.989633 -0.145831   1.10865 0.069777 0.000666667
 0.989829 -0.154019    1.1138 0.0732793 0.000666667
 0.991236 -0.152918   1.11196 0.0764946 0.000666667
 0.988213 -0.153698   1.11267 0.0893312 0.000666667
 0.988868 -0.150686   1.12085 0.103023 0.000666667
 0.988502 -0.147249   1.11858 0.066094 0.000666667
 0.990225 -0.149306   1.12072 0.0860256 0.000666667
 0.988476 -0.147913   1.11285 0.0508629 0.000666667
 0.988292 -0.152183   1.12007 0.0957273 0.000666667
 0.984584 -0.153229   1.12418 0.115204 0.000666667
 0.986394 -0.149312   1.12552 0.0587731 0.000666667
 0.990089 -0.147772   1.11098 0.0431106 0.000666667
 0.985454 -0.152691   1.12089 0.0884116 0.000666667
0.988967 -0.15122  1.11919 0.0763864 0.000666667
 0.987588 -0.152322   1.12252 0.0688616 0.000666667
 0.989854 -0.152918   1.12138 0.0725526 0.000666667
 0.990699 -0.150871   1.12093 0.0713791 0.000666667
 0.988718 -0.146176   1.11608 0.0336015 0.000666667
 0.988693 -0.150535   1.12169 0.0586874 0.000666667
 0.988916 -0.146714   1.11884 0.0790854 0.000666667
 0.988421 -0.151652    1.1202 0.0679338 0.000666667
 0.987849 -0.150276   1.12271 0.134043 0.000666667
 0.989948 -0.153231   1.11358 0.0713731 0.000666667
 0.987326 -0.149388   1.12157 0.11114 0.000666667
 0.987438 -0.150523   1.12133 0.0607095 0.000666667
 0.993438 -0.145143   1.11566 0.0313052 0.000666667
 0.991549 -0.153202   1.11257 0.102679 0.000666667
 0.988313 -0.152572   1.12372 0.0932748 0.000666667
 0.989411 -0.150996   1.12183 0.0914089 0.000666667
 0.987906 -0.144591   1.11201 0.040961 0.000666667
 0.985346 -0.146931   1.12333 0.102544 0.000666667
 0.989262 -0.147517   1.12001 0.0537321 0.000666667
 0.981998 -0.156272   1.12503 0.186526 0.000666667
 0.984476 -0.152418   1.12817 0.096657 0.000666667
 0.991381 -0.144711   1.11535 0.0586343 0.000666667
 0.990034 -0.149649   1.11816 0.0718433 0.000666667
  0.98872 -0.144762   1.11813 0.0442629 0.000666667
 0.991329 -0.148035   1.12259 0.0746236 0.000666667
 0.988637 -0.149827   1.12225 0.0534827 0.000666667
 0.985678 -0.154268   1.12346 0.0957822 0.000666667
 0.989471 -0.144476   1.11199 0.072082 0.000666667
 0.989737 -0.151548   1.12512 0.0581189 0.000666667
 0.988453 -0.148546   1.12116 0.0727076 0.000666667
 0.991183 -0.148885   1.12356 0.0780692 0.000666667
 0.989851 -0.149469   1.12403 0.0646825 0.000666667
 0.989988 -0.144944   1.12107 0.0445692 0.000666667
 0.991185 -0.149651   1.12171 0.0543169 0.000666667
 0.988393 -0.154555   1.12477 0.124276 0.000666667
 0.989253 -0.155601   1.11668 0.0801451 0.000666667
 0.988144 -0.147061   1.11884 0.0873036 0.000666667
 0.986396 -0.147531   1.12418 0.0920635 0.000666667
 0.989158 -0.150532   1.11385 0.0906478 0.000666667
  0.98993 -0.146316   1.11551 0.0473885 0.000666667
 0.990553 -0.148715   1.12245 0.0462521 0.000666667
 0.986312 -0.152126   1.12298 0.115173 0.000666667
 0.990947 -0.148417   1.11958 0.0893764 0.000666667
 0.989727 -0.151131   1.11155 0.072044 0.000666667
 0.986791 -0.151976   1.12799 0.0935666 0.000666667
0.987733 -0.15332  1.12302 0.108448 0.000666667
 0.988915 -0.147306   1.11281 0.0604914 0.000666667
 0.992317 -0.151513   1.11871 0.0734111 0.000666667
 0.992299 -0.148308   1.11188 0.0518724 0.000666667
 0.989564 -0.145551   1.11258 0.0309036 0.000666667
 0.990885 -0.152042   1.12512 0.0466256 0.000666667
 0.985916 -0.156405   1.12396 0.126497 0.000666667
 0.988166 -0.152644   1.12654 0.117138 0.000666667
 0.980697 -0.156436   1.13035 0.106615 0.000666667
 0.989114 -0.150633   1.12713 0.0975007 0.000666667
 0.988365 -0.152279   1.12273 0.0826073 0.000666667
 0.991567 -0.151248   1.12105 0.0841097 0.000666667
 0.988882 -0.145206   1.11438 0.0521212 0.000666667
 0.985944 -0.151992   1.12067 0.111169 0.000666667
 0.988583 -0.144838   1.11208 0.045767 0.000666667
  0.98972 -0.150004   1.11833 0.0626516 0.000666667
 0.991719 -0.151841   1.11137 0.0678159 0.000666667
 0.985816 -0.150239     1.125 0.0864844 0.000666667
 0.989913 -0.154256   1.12361 0.0763424 0.000666667
 0.985688 -0.149339   1.12462 0.1173 0.000666667
 0.991905 -0.151288   1.11312 0.0962988 0.000666667
 0.990154 -0.154075   1.11285 0.0559466 0.000666667
  0.99239 -0.143713    1.1099 0.0506672 0.000666667
 0.991013 -0.149007   1.12274 0.0377728 0.000666667
 0.987643 -0.146361   1.12451 0.0913986 0.000666667
 0.991268 -0.150521    1.1216 0.0677816 0.000666667
 0.982663 -0.151473   1.12629 0.101511 0.000666667
  0.98889 -0.154256   1.12454 0.0878409 0.000666667
 0.987487 -0.151071   1.11312 0.098815 0.000666667
 0.988783 -0.148976   1.11432 0.0326062 0.000666667
 0.989423 -0.150739   1.12314 0.101885 0.000666667
 0.990626 -0.149838   1.12426 0.0493871 0.000666667
 0.989497 -0.149617   1.12341 0.0937915 0.000666667
 0.987389 -0.153224   1.11386 0.0984051 0.000666667
 0.986552 -0.151644   1.11552 0.106061 0.000666667
 0.983342 -0.155494   1.12429 0.168967 0.000666667
0.984546 -0.15628  1.12312 0.134183 0.000666667
 0.982595 -0.150149    1.1278 0.0801754 0.000666667
 0.98555 -0.15072  1.12419 0.0956676 0.000666667
 0.986619 -0.151085   1.12498 0.141189 0.000666667
 0.990638 -0.152258   1.11964 0.0711803 0.000666667
 0.992266 -0.148591   1.12091 0.048847 0.000666667
0.988587 -0.14499  1.11229 0.047149 0.000666667
 0.987674 -0.151431   1.12867 0.0666127 0.000666667
 0.987847 -0.149808    1.1212 0.0587158 0.000666667
 0.989821 -0.150011   1.12202 0.0697905 0.000666667
 0.984841 -0.152664   1.12953 0.0823731 0.000666667
 0.990877 -0.145271   1.11273 0.060266 0.000666667
 0.990333 -0.150036   1.11896 0.0822148 0.000666667
0.990835 -0.14987  1.10965 0.0933148 0.000666667
 0.991403 -0.147869   1.11624 0.0778309 0.000666667
 0.987245 -0.148548   1.11233 0.0906261 0.000666667
0.990422 -0.14719  1.11104 0.0520106 0.000666667
 0.989352 -0.151116   1.12679 0.0673059 0.000666667
 0.979082 -0.155414   1.12381 0.202142 0.000666667
 0.987627 -0.145019   1.11178 0.083871 0.000666667
0.982066 -0.15725  1.12422 0.190559 0.000666667
 0.985411 -0.153209   1.12628 0.0928442 0.000666667
 0.991873 -0.148558   1.12098 0.0481692 0.000666667
 0.989537 -0.151986   1.12339 0.0763553 0.000666667
 0.986756 -0.145224   1.11368 0.0688274 0.000666667
 0.986912 -0.154607   1.12784 0.0997053 0.000666667
 0.987665 -0.152314   1.12473 0.102721 0.000666667
 0.987302 -0.146533   1.12442 0.0706669 0.000666667
  0.98947 -0.152231   1.12448 0.0760472 0.000666667
  0.99324 -0.146249   1.12208 0.0257311 0.000666667
 0.984811 -0.152586   1.12378 0.115413 0.000666667
 0.987782 -0.148082   1.12195 0.0670392 0.000666667
 0.985104 -0.147845   1.12389 0.129526 0.000666667
 0.992119 -0.150349   1.11874 0.0660512 0.000666667
 0.992149 -0.154367   1.11303 0.0666186 0.000666667
 0.989785 -0.144952   1.11055 0.0473768 0.000666667
 0.990131 -0.146657   1.11025 0.0560965 0.000666667
 0.98622 -0.15311  1.12576 0.0873211 0.000666667
 0.988681 -0.146894   1.11384 0.069215 0.000666667
 0.984387 -0.153613   1.12876 0.0972902 0.000666667
 0.991568 -0.149011   1.11448 0.053546 0.000666667
 0.98376 -0.15537  1.12265 0.184265 0.000666667
 0.989915 -0.149912   1.12644 0.0564672 0.000666667
 0.992704 -0.144196    1.1156 0.0453853 0.000666667
 0.986011 -0.151004   1.12039 0.136274 0.000666667
 0.988778 -0.151576   1.12205 0.0720029 0.000666667
 0.984552 -0.151933   1.12465 0.0861459 0.000666667
 0.990895 -0.144729   1.11485 0.048193 0.000666667
 0.989577 -0.152988   1.12112 0.0751332 0.000666667
 0.988467 -0.147167   1.12338 0.0626667 0.000666667
 0.991091 -0.151745   1.11675 0.0397463 0.000666667
 0.985489 -0.148104   1.12443 0.0742363 0.000666667
 0.985266 -0.151254   1.13068 0.103663 0.000666667
 0.985341 -0.152133   1.12712 0.0881804 0.000666667
 0.991192 -0.150749   1.11848 0.0310755 0.000666667
 0.987398 -0.152435   1.12296 0.101265 0.000666667
  0.98491 -0.147908   1.12368 0.0706524 0.000666667
 0.986449 -0.155052   1.12812 0.0911406 0.000666667
 0.989128 -0.151797   1.11415 0.076608 0.000666667
 0.989642 -0.146624   1.11909 0.0676038 0.000666667
 0.991759 -0.153297   1.11944 0.0971836 0.000666667
   0.9899 -0.149497   1.12141 0.0749464 0.000666667
 0.986192 -0.151881   1.12485 0.124673 0.000666667
 0.985569 -0.149594   1.11936 0.0885895 0.000666667
 0.988463 -0.153225   1.11458 0.0668893 0.000666667
 0.983683 -0.151795   1.12597 0.0987033 0.000666667
 0.989256 -0.151597   1.12501 0.0751726 0.000666667
  0.98902 -0.149013   1.11921 0.0702336 0.000666667
  0.97889 -0.154988   1.12915 0.120278 0.000666667
 0.982521 -0.149436   1.12299 0.107353 0.000666667
0.979615 -0.15446  1.12371 0.199404 0.000666667
 0.987921 -0.150987   1.12257 0.0805459 0.000666667
 0.990439 -0.146289   1.11146 0.0435 0.000666667
 0.990767 -0.148976   1.12231 0.0726055 0.000666667
 0.990246 -0.153425   1.11329 0.0611496 0.000666667
 0.988412 -0.149059   1.11195 0.0885312 0.000666667
 0.987096 -0.151148   1.11047 0.0791832 0.000666667
 0.989351 -0.145446   1.11923 0.0682111 0.000666667
 0.986758 -0.148688   1.12536 0.0843193 0.000666667
0.992429 -0.15296  1.12199 0.0713167 0.000666667
 0.987724 -0.147688   1.12211 0.0569673 0.000666667
 0.992341 -0.144711   1.11246 0.0363911 0.000666667
  0.98931 -0.151099   1.11445 0.074461 0.000666667
 0.988286 -0.152003   1.11479 0.0508273 0.000666667
 0.984005 -0.150867    1.1285 0.0940741 0.000666667
 0.983985 -0.152044   1.12947 0.106181 0.000666667
 0.989627 -0.150407   1.12211 0.095932 0.000666667
 0.983603 -0.152454   1.12426 0.121687 0.000666667
 0.989864 -0.147042   1.11317 0.0659227 0.000666667
 0.990498 -0.151898   1.11231 0.0829043 0.000666667
 0.988846 -0.149268   1.11509 0.0792537 0.000666667
 0.985305 -0.151688   1.12826 0.101144 0.000666667
 0.991143 -0.146091   1.12245 0.0707611 0.000666667
 0.990009 -0.146487   1.12028 0.0572235 0.000666667
0.984925 -0.15452  1.12325 0.108933 0.000666667
0.982896 -0.15286  1.12728 0.137109 0.000666667
  0.99028 -0.150428   1.11542 0.106997 0.000666667
 0.981554 -0.153778   1.12813 0.0905354 0.000666667
 0.986009 -0.147565   1.12335 0.0630107 0.000666667
  0.98317 -0.148434   1.13007 0.0993667 0.000666667
 0.987619 -0.146853   1.11415 0.0642755 0.000666667
 0.990028 -0.148512   1.12328 0.0671353 0.000666667
   0.9913 -0.144854   1.11011 0.0542087 0.000666667
 0.986142 -0.148041   1.12498 0.0791665 0.000666667
 0.993164 -0.152141   1.11635 0.0902823 0.000666667
 0.987558 -0.152051   1.12389 0.0997659 0.000666667
  0.98231 -0.151467   1.12508 0.088807 0.000666667
 0.989473 -0.147426    1.1123 0.0545145 0.000666667
0.979492 -0.15474  1.12759 0.101552 0.000666667
 0.988467 -0.146585   1.11065 0.070035 0.000666667
 0.989311 -0.150942   1.12233 0.0604582 0.000666667
0.990632 -0.15143  1.12518 0.0430533 0.000666667
 0.989532 -0.150666   1.11369 0.0975361 0.000666667
 0.987337 -0.150912   1.12479 0.0732036 0.000666667
 0.989714 -0.151036   1.12169 0.0351657 0.000666667
 0.98294 -0.15175  1.12608 0.0866353 0.000666667
 0.989834 -0.146793   1.12295 0.0369571 0.000666667
 0.989795 -0.148394    1.1212 0.04753 0.000666667
 0.991023 -0.151317   1.11996 0.063821 0.000666667
 0.984494 -0.152143   1.12361 0.0805884 0.000666667
 0.987415 -0.150432   1.12324 0.0563892 0.000666667
 0.991851 -0.147541   1.11212 0.0602798 0.000666667
0.982653 -0.15229  1.12689 0.0885934 0.000666667
 0.990004 -0.149353   1.12025 0.0584426 0.000666667
 0.988083 -0.151596   1.12203 0.081687 0.000666667
  0.98604 -0.150059   1.12284 0.12371 0.000666667
 0.985594 -0.149955   1.12677 0.132835 0.000666667
 0.992038 -0.141761   1.11115 0.0449744 0.000666667
 0.982884 -0.153261   1.12877 0.0905913 0.000666667
0.990364 -0.15348  1.12417 0.0746031 0.000666667
 0.987318 -0.148992   1.12256 0.0749268 0.000666667
 0.982329 -0.149081   1.12607 0.0808437 0.000666667
 0.984836 -0.151706   1.12899 0.0876405 0.000666667
 0.992026 -0.146581   1.11133 0.0483406 0.000666667
  0.99098 -0.146161   1.11314 0.057458 0.000666667
 0.978736 -0.152444   1.12146 0.196494 0.000666667
 0.990988 -0.149415   1.12259 0.0737684 0.000666667
 0.982578 -0.153126   1.12363 0.108371 0.000666667
0.986195 -0.14674  1.12416 0.0639955 0.000666667
  0.98839 -0.151041    1.1217 0.0698642 0.000666667
 0.990876 -0.146968    1.1101 0.0550972 0.000666667
 0.988252 -0.147636   1.11715 0.0770543 0.000666667
 0.985525 -0.145502   1.11467 0.0576073 0.000666667
 0.984091 -0.149717   1.12262 0.121996 0.000666667
 0.991747 -0.154348   1.11264 0.0721414 0.000666667
 0.990471 -0.144065   1.11315 0.036714 0.000666667
  0.98805 -0.147671   1.12105 0.0552163 0.000666667
 0.985362 -0.153984   1.12388 0.153925 0.000666667
 0.987877 -0.150235   1.11938 0.0960749 0.000666667
 0.98043 -0.15253  1.12461 0.0975566 0.000666667
 0.984075 -0.155447    1.1277 0.0797106 0.000666667
 0.989464 -0.146098   1.11109 0.0834656 0.000666667
 0.989567 -0.145681   1.11321 0.0513604 0.000666667
 0.991537 -0.144091   1.11002 0.0567815 0.000666667
 0.991236 -0.145612    1.1112 0.0381593 0.000666667
 0.989631 -0.152172   1.12199 0.0801076 0.000666667
 0.989313 -0.147971   1.12224 0.0712189 0.000666667
 0.991341 -0.152974   1.12124 0.0446473 0.000666667
 0.987652 -0.154845    1.1263 0.112933 0.000666667
 0.985742 -0.152653   1.12658 0.122693 0.000666667
 0.987005 -0.152182   1.12363 0.0441811 0.000666667
 0.988052 -0.152936    1.1209 0.0500324 0.000666667
 0.984496 -0.149144   1.12423 0.049061 0.000666667
 0.981733 -0.151858   1.12796 0.0943297 0.000666667
 0.988284 -0.151664   1.12338 0.0443253 0.000666667
 0.992782 -0.145012   1.11404 0.0488503 0.000666667
 0.991892 -0.154803    1.1154 0.0806551 0.000666667
0.990898 -0.14845  1.11068 0.0567225 0.000666667
 0.990376 -0.152639   1.11116 0.0815222 0.000666667
0.988766 -0.15115  1.12482 0.0790816 0.000666667
 0.987466 -0.151712   1.12456 0.0878747 0.000666667
 0.992561 -0.150268   1.12401 0.063787 0.000666667
 0.988487 -0.151631   1.12438 0.113564 0.000666667
 0.984136 -0.154613   1.12618 0.114707 0.000666667
 0.990962 -0.145593   1.11218 0.0413225 0.000666667
 0.990006 -0.146146   1.12143 0.0973807 0.000666667
 0.988458 -0.148769   1.11872 0.0828285 0.000666667
 0.987847 -0.153488    1.1255 0.124838 0.000666667
 0.989626 -0.148311   1.11396 0.110214 0.000666667
 0.991677 -0.144873   1.11357 0.0568461 0.000666667
 0.986876 -0.146215   1.11269 0.065 0.000666667
 0.985255 -0.151243   1.12756 0.130066 0.000666667
 0.992086 -0.147961   1.11104 0.022643 0.000666667
 0.986584 -0.147062   1.11228 0.066511 0.000666667
  0.99176 -0.152181   1.12223 0.0503253 0.000666667
 0.988418 -0.146272   1.12198 0.0521492 0.000666667
 0.982789 -0.149646   1.12892 0.0687064 0.000666667
0.982952 -0.15197  1.12887 0.101769 0.000666667
 0.986393 -0.153805   1.12313 0.119481 0.000666667
 0.987023 -0.154772   1.10994 0.0931769 0.000666667
  0.98523 -0.149979   1.12802 0.110821 0.000666667
 0.985667 -0.149592   1.12466 0.0767833 0.000666667
 0.989482 -0.155705   1.12498 0.0836538 0.000666667
 0.989098 -0.150789   1.12296 0.0445083 0.000666667
 0.989623 -0.150932   1.12034 0.0729988 0.000666667
 0.990029 -0.145552   1.12167 0.0389355 0.000666667
 0.989574 -0.153552   1.11766 0.0483518 0.000666667
 0.989725 -0.146869    1.1207 0.0481035 0.000666667
 0.990637 -0.151033   1.12296 0.0795542 0.000666667
 0.988734 -0.150684   1.12286 0.0865226 0.000666667
 0.989624 -0.149754   1.11787 0.0653628 0.000666667
 0.991079 -0.144333   1.11455 0.0579741 0.000666667
 0.989559 -0.150624   1.12628 0.0586633 0.000666667
 0.987524 -0.152239   1.11226 0.100631 0.000666667
 0.985488 -0.156436   1.12658 0.0786734 0.000666667
  0.99027 -0.148666   1.11953 0.0802649 0.000666667
0.990253 -0.14565  1.11087 0.0661388 0.000666667
  0.99041 -0.149729   1.11338 0.0806149 0.000666667
 0.990741 -0.148088   1.11057 0.0677005 0.000666667
 0.986761 -0.154004   1.11099 0.107475 0.000666667
 0.981995 -0.156239   1.13058 0.0845738 0.000666667
 0.990351 -0.151536   1.12017 0.0831626 0.000666667
 0.984552 -0.151808   1.12506 0.121051 0.000666667
0.986335 -0.15544  1.12785 0.0984843 0.000666667
 0.985208 -0.152896   1.12779 0.13285 0.000666667
 0.987516 -0.146147   1.11378 0.0794728 0.000666667
 0.982808 -0.153255   1.12599 0.127691 0.000666667
 0.995309 -0.145386    1.1154 0.033989 0.000666667
 0.991714 -0.142611   1.11358 0.0622065 0.000666667
 0.988529 -0.148596    1.1226 0.0806399 0.000666667
 0.987498 -0.149619    1.1122 0.0921285 0.000666667
 0.991049 -0.150254   1.12041 0.0798423 0.000666667
 0.993883 -0.144576   1.11472 0.0350136 0.000666667
 0.988593 -0.153147   1.12554 0.106517 0.000666667
 0.984506 -0.152741   1.12535 0.112861 0.000666667
 0.990956 -0.150714   1.11796 0.0514433 0.000666667
0.980608 -0.15563  1.12197 0.187782 0.000666667
 0.983675 -0.154361   1.12524 0.101975 0.000666667
 0.988729 -0.150608   1.12472 0.0778426 0.000666667
 0.985026 -0.151364   1.12931 0.0571425 0.000666667
 0.984729 -0.149969   1.12835 0.0903516 0.000666667
 0.989208 -0.149237   1.10795 0.08577 0.000666667
0.987315 -0.15387  1.11337 0.0944248 0.000666667
0.993095 -0.1456 1.11133 0.0607875 0.000666667
 0.988074 -0.146077    1.1162 0.052739 0.000666667
 0.985333 -0.150951   1.12709 0.106809 0.000666667
 0.991214 -0.151538    1.1225 0.082492 0.000666667
 0.989262 -0.152753   1.12114 0.0897173 0.000666667
 0.989671 -0.151897   1.11367 0.0571891 0.000666667
0.990744 -0.15296  1.12195 0.0771103 0.000666667
0.989902 -0.14806  1.11622 0.0660317 0.000666667
 0.989828 -0.147875   1.11677 0.0699256 0.000666667
 0.988192 -0.150748   1.11394 0.0835405 0.000666667
 0.988169 -0.147523   1.11969 0.0304303 0.000666667
 0.992076 -0.149174   1.12147 0.0547837 0.000666667
 0.987842 -0.151704   1.11931 0.070146 0.000666667
 0.985107 -0.150932   1.12786 0.0864896 0.000666667
 0.989578 -0.147716   1.11745 0.043499 0.000666667
 0.990772 -0.147909   1.11075 0.0550733 0.000666667
 0.990556 -0.148998   1.12167 0.0563206 0.000666667
0.987371 -0.15165  1.12138 0.0616421 0.000666667
 0.989292 -0.146316   1.11171 0.0775567 0.000666667
 0.987322 -0.151897   1.11322 0.0722403 0.000666667
 0.986574 -0.154659   1.12226 0.100799 0.000666667
 0.990995 -0.145179   1.11462 0.048825 0.000666667
 0.982113 -0.153788   1.12671 0.127351 0.000666667
  0.98846 -0.146851   1.12023 0.0801046 0.000666667
0.979159 -0.15607   1.1235 0.202347 0.000666667
0.990695 -0.14538  1.12022 0.0513699 0.000666667
 0.988679 -0.148156    1.1118 0.0647485 0.000666667
0.992445 -0.1519 1.12388 0.0861748 0.000666667
  0.99144 -0.151335   1.12011 0.0785936 0.000666667
 0.992304 -0.147347   1.12066 0.0557456 0.000666667
0.991792 -0.15056  1.12148 0.0397346 0.000666667
 0.978224 -0.153908   1.12587 0.197943 0.000666667
 0.990407 -0.155738   1.11442 0.0759766 0.000666667
0.989916 -0.15257   1.1227 0.0834119 0.000666667
 0.986757 -0.151215   1.11868 0.092589 0.000666667
 0.984246 -0.146788   1.12503 0.106103 0.000666667
 0.982525 -0.151626    1.1221 0.0865128 0.000666667
 0.988409 -0.147627   1.11866 0.101325 0.000666667
  0.99234 -0.146184   1.11247 0.067051 0.000666667
 0.990209 -0.150167   1.12042 0.0539204 0.000666667
 0.984134 -0.152495   1.12406 0.121457 0.000666667
 0.990078 -0.147482   1.12398 0.0335049 0.000666667
 0.985618 -0.149878   1.12586 0.0838079 0.000666667
 0.992866 -0.148928    1.1239 0.0555163 0.000666667
 0.988382 -0.149451   1.12225 0.0685528 0.000666667
   0.9908 -0.151677   1.12417 0.0721089 0.000666667
 0.989932 -0.150951   1.11337 0.0917118 0.000666667
 0.990391 -0.146868   1.12104 0.065854 0.000666667
 0.983355 -0.149922   1.12769 0.0897638 0.000666667
 0.986586 -0.148848    1.1191 0.0555528 0.000666667
 0.991912 -0.151024   1.12375 0.0776572 0.000666667
 0.987533 -0.156272   1.12462 0.113921 0.000666667
 0.986953 -0.154309   1.12354 0.132305 0.000666667
0.987406 -0.14701  1.12397 0.0969451 0.000666667
 0.989547 -0.147116   1.11915 0.0424812 0.000666667
 0.987427 -0.147645   1.12274 0.0720241 0.000666667
 0.989003 -0.147449   1.12109 0.0477092 0.000666667
 0.990518 -0.148485   1.12068 0.056344 0.000666667
 0.988446 -0.145694   1.11196 0.0720907 0.000666667
  0.98988 -0.152486    1.1211 0.0837697 0.000666667
 0.985507 -0.151691   1.12191 0.121681 0.000666667
0.990223 -0.15614  1.11269 0.079103 0.000666667
 0.991739 -0.147451   1.12343 0.0629039 0.000666667
 0.988367 -0.150101   1.12441 0.0740043 0.000666667
0.989843 -0.14547   1.1141 0.0532685 0.000666667
 0.991399 -0.144913   1.11409 0.0164029 0.000666667
 0.991832 -0.148081   1.12132 0.0629558 0.000666667
 0.991867 -0.154798   1.12615 0.0910778 0.000666667
 0.984377 -0.152478   1.12517 0.0798025 0.000666667
0.981903 -0.15392  1.12886 0.0813577 0.000666667
 0.989448 -0.150285   1.12399 0.0643107 0.000666667
 0.984684 -0.152571   1.12728 0.12883 0.000666667
 0.990352 -0.148224   1.11116 0.0507277 0.000666667
 0.988407 -0.149128   1.12411 0.0634963 0.000666667
 0.988378 -0.149547   1.12267 0.0651303 0.000666667
 0.989109 -0.147262   1.11081 0.0829422 0.000666667
0.990468 -0.14819  1.11387 0.0542812 0.000666667
 0.988403 -0.145195   1.11893 0.0530652 0.000666667
  0.99022 -0.145308   1.11382 0.0551825 0.000666667
 0.991852 -0.146886   1.11178 0.0337199 0.000666667
 0.982017 -0.156822   1.12765 0.119846 0.000666667
 0.988284 -0.148306   1.12157 0.0483329 0.000666667
 0.990528 -0.150703   1.12365 0.0623546 0.000666667
  0.98788 -0.145969    1.1143 0.0785478 0.000666667
 0.989298 -0.147358   1.11301 0.0698431 0.000666667
  0.98839 -0.148985   1.12395 0.056801 0.000666667
 0.992014 -0.142087   1.11426 0.0418231 0.000666667
 0.987038 -0.151812   1.12306 0.0915957 0.000666667
 0.991998 -0.149625   1.11515 0.0598483 0.000666667
 0.987976 -0.154341   1.12581 0.122699 0.000666667
0.985765 -0.15499  1.11855 0.0933164 0.000666667
 0.986923 -0.147208   1.11319 0.0644114 0.000666667
  0.98817 -0.148359   1.11452 0.079604 0.000666667
 0.990698 -0.146317   1.11865 0.0508762 0.000666667
 0.987472 -0.152495   1.12349 0.113257 0.000666667
  0.99192 -0.152174   1.12458 0.0700253 0.000666667
 0.982224 -0.149416   1.12844 0.117025 0.000666667
 0.982797 -0.149609   1.12108 0.0891211 0.000666667
 0.990456 -0.147072   1.11233 0.0618889 0.000666667
 0.991352 -0.147869   1.11256 0.0460829 0.000666667
 0.990891 -0.147775   1.11024 0.0719204 0.000666667
 0.990362 -0.149761   1.12334 0.0744156 0.000666667
 0.979715 -0.155442    1.1272 0.0997397 0.000666667
 0.989005 -0.144972   1.11271 0.0491105 0.000666667
 0.985822 -0.150539   1.12211 0.127344 0.000666667
0.990673 -0.14641  1.11016 0.077897 0.000666667
 0.991545 -0.143563   1.11231 0.0380623 0.000666667
 0.984974 -0.155939   1.12624 0.103354 0.000666667
  0.98962 -0.152552   1.12492 0.0493315 0.000666667
 0.990822 -0.146587   1.11912 0.049012 0.000666667
 0.992032 -0.145344   1.11973 0.0368477 0.000666667
  0.99164 -0.145832   1.11385 0.0400912 0.000666667
 0.988058 -0.142363   1.11591 0.0538381 0.000666667
 0.987468 -0.151375   1.12121 0.115344 0.000666667
 0.984691 -0.150898   1.12276 0.0912973 0.000666667
 0.989235 -0.145719   1.11505 0.033342 0.000666667
 0.987124 -0.156465   1.12675 0.0842252 0.000666667
 0.988941 -0.148046    1.1198 0.0639632 0.000666667
 0.986221 -0.153059   1.11434 0.0954405 0.000666667
 0.994193 -0.151203   1.12156 0.0207436 0.000666667
 0.991376 -0.147669   1.11183 0.0570305 0.000666667
 0.983381 -0.150508   1.12577 0.14192 0.000666667
 0.988483 -0.153286   1.11829 0.073634 0.000666667
 0.989079 -0.147814   1.12375 0.0603557 0.000666667
 0.989069 -0.152062    1.1204 0.0754034 0.000666667
 0.987176 -0.150646   1.11298 0.0806443 0.000666667
 0.990271 -0.150469   1.12088 0.0806798 0.000666667
 0.984325 -0.150336    1.1263 0.0734628 0.000666667
  0.99182 -0.145104   1.11418 0.0693836 0.000666667
 0.984987 -0.153489   1.12739 0.114418 0.000666667
 0.988067 -0.149859   1.12129 0.117618 0.000666667
 0.988073 -0.147412   1.11003 0.0772854 0.000666667
 0.988629 -0.147613   1.12128 0.0297757 0.000666667
 0.986677 -0.153532   1.12212 0.10492 0.000666667
 0.988225 -0.148639   1.10927 0.0809771 0.000666667
 0.990531 -0.152316   1.11611 0.0765608 0.000666667
  0.98773 -0.152305   1.11197 0.0851531 0.000666667
0.984796 -0.14826   1.1241 0.102921 0.000666667
 0.992231 -0.144961    1.1224 0.0354531 0.000666667
 0.990384 -0.147968   1.11407 0.0557996 0.000666667
0.988361 -0.15413  1.12484 0.0928149 0.000666667
 0.991624 -0.148909   1.11126 0.0556045 0.000666667
  0.98505 -0.156116   1.12907 0.098471 0.000666667
 0.988749 -0.150098   1.12559 0.051779 0.000666667
 0.986521 -0.150628   1.12013 0.0741477 0.000666667
 0.988364 -0.153617   1.12288 0.0803451 0.000666667
 0.980209 -0.150404   1.12524 0.0997662 0.000666667
 0.992416 -0.149844   1.11356 0.0409992 0.000666667
0.983256 -0.15014  1.12914 0.0870543 0.000666667
 0.985164 -0.148924   1.12105 0.091499 0.000666667
 0.991723 -0.151218   1.12447 0.0647996 0.000666667
 0.988196 -0.158491   1.12592 0.0900502 0.000666667
 0.980757 -0.156468   1.12897 0.122689 0.000666667
 0.988463 -0.150686   1.12457 0.0571388 0.000666667
0.988817 -0.15173  1.12286 0.0692018 0.000666667
 0.989413 -0.149995   1.11547 0.0599675 0.000666667
 0.991211 -0.148245    1.1142 0.0317881 0.000666667
 0.988661 -0.146786   1.11154 0.0578676 0.000666667
 0.992612 -0.151416   1.12241 0.057737 0.000666667
 0.989905 -0.149279   1.12433 0.0915672 0.000666667
 0.988065 -0.154279   1.11428 0.0974726 0.000666667
 0.982876 -0.152477   1.12711 0.0889183 0.000666667
 0.988396 -0.151808   1.12532 0.0814833 0.000666667
 0.988054 -0.149709   1.12784 0.102633 0.000666667
 0.990334 -0.145144   1.11255 0.0731342 0.000666667
 0.990729 -0.148641   1.12278 0.0784879 0.000666667
 0.981932 -0.155845   1.12744 0.114043 0.000666667
 0.991463 -0.149849   1.12223 0.0582844 0.000666667
 0.988027 -0.148297   1.11959 0.0717173 0.000666667
 0.985666 -0.149011   1.12334 0.0762789 0.000666667
 0.983422 -0.155312   1.12678 0.115349 0.000666667
0.988983 -0.15479  1.11132 0.0932584 0.000666667
 0.990269 -0.150683   1.12231 0.0905922 0.000666667
 0.986525 -0.153304   1.12614 0.114143 0.000666667
 0.985399 -0.153866   1.12828 0.0734038 0.000666667
 0.992137 -0.148943   1.12135 0.029166 0.000666667
 0.987989 -0.147028   1.11096 0.0759725 0.000666667
 0.992079 -0.153689   1.11292 0.0588511 0.000666667
 0.985181 -0.151644   1.12511 0.102816 0.000666667
 0.988584 -0.149705   1.12285 0.0767387 0.000666667
  0.98896 -0.150474   1.12513 0.0684133 0.000666667
 0.989375 -0.147305    1.1173 0.0715952 0.000666667
 0.990178 -0.150912   1.12221 0.0663936 0.000666667
  0.98817 -0.155988   1.12225 0.103506 0.000666667
 0.989983 -0.146543   1.11246 0.029028 0.000666667
 0.991745 -0.145355   1.11407 0.0467064 0.000666667
 0.989643 -0.149368   1.11961 0.0877447 0.000666667
 0.987341 -0.153918   1.11302 0.104235 0.000666667
0.989593 -0.15258  1.12177 0.120678 0.000666667
 0.988257 -0.149103   1.11432 0.0780371 0.000666667
 0.991273 -0.151602   1.12148 0.0854415 0.000666667
 0.988421 -0.145653   1.11348 0.08384 0.000666667
0.989042 -0.14526  1.12232 0.0315049 0.000666667
 0.984273 -0.149885    1.1255 0.111216 0.000666667
 0.992925 -0.153461   1.11849 0.0470824 0.000666667
 0.988208 -0.147365   1.11406 0.0792924 0.000666667
 0.990937 -0.148515   1.12469 0.0746087 0.000666667
 0.989082 -0.149203   1.12052 0.0770591 0.000666667
 0.989996 -0.151397   1.11235 0.0699365 0.000666667
 0.993277 -0.146222   1.11195 0.0311308 0.000666667
  0.99087 -0.145433   1.11155 0.0753891 0.000666667
 0.991091 -0.147871   1.10983 0.054047 0.000666667
 0.988423 -0.150247   1.12254 0.075643 0.000666667
  0.98956 -0.146518   1.11249 0.0764155 0.000666667
  0.98931 -0.150797   1.11257 0.102134 0.000666667
0.991124 -0.14785  1.12443 0.0883152 0.000666667
 0.989816 -0.147167   1.11284 0.0693859 0.000666667
 0.992065 -0.144287   1.11181 0.0679242 0.000666667
 0.992204 -0.152891   1.11519 0.051064 0.000666667
 0.990072 -0.152597    1.1127 0.0609471 0.000666667
 0.992756 -0.144873   1.11048 0.0485932 0.000666667
 0.988248 -0.144803   1.11449 0.0439036 0.000666667
 0.982609 -0.152006   1.12733 0.105479 0.000666667
 0.991672 -0.151072   1.12094 0.0728744 0.000666667
 0.986101 -0.146456   1.12394 0.0926419 0.000666667
  0.99086 -0.145503   1.11083 0.0332679 0.000666667
 0.987488 -0.153412   1.12402 0.120313 0.000666667
 0.984832 -0.152111   1.12713 0.102193 0.000666667
 0.994577 -0.146354   1.11533 0.0398954 0.000666667
 0.986995 -0.150738   1.12976 0.105121 0.000666667
 0.988572 -0.145471   1.10829 0.0371223 0.000666667
 0.991717 -0.152937   1.12104 0.0773286 0.000666667
 0.988468 -0.153022   1.11083 0.068668 0.000666667
 0.984354 -0.153136   1.12609 0.0891121 0.000666667
 0.990383 -0.145985   1.11106 0.040206 0.000666667
  0.98824 -0.149728   1.12174 0.0858858 0.000666667
 0.986871 -0.144395   1.11519 0.0800513 0.000666667
 0.986781 -0.151125    1.1286 0.119979 0.000666667
 0.982383 -0.153328   1.12725 0.0930175 0.000666667
 0.988851 -0.146793    1.1191 0.071743 0.000666667
  0.98943 -0.146067   1.11567 0.0429687 0.000666667
 0.985664 -0.149506   1.12609 0.107604 0.000666667
  0.99356 -0.148316   1.12277 0.0412195 0.000666667
 0.993273 -0.147032   1.10977 0.0602817 0.000666667
 0.991327 -0.149714   1.11232 0.0781643 0.000666667
 0.986829 -0.146706   1.11806 0.0673843 0.000666667
 0.990938 -0.144905   1.11187 0.0496479 0.000666667
 0.989141 -0.146982   1.12094 0.0596745 0.000666667
 0.986482 -0.149878   1.11781 0.0589016 0.000666667
 0.990639 -0.147464   1.11982 0.0501158 0.000666667
 0.979466 -0.155345   1.12513 0.106742 0.000666667
 0.988059 -0.151424   1.12542 0.0697767 0.000666667
 0.993287 -0.144762   1.11585 0.057193 0.000666667
 0.993758 -0.143447   1.10999 0.0171725 0.000666667
 0.985521 -0.153923    1.1242 0.0963279 0.000666667
 0.985251 -0.152949   1.11053 0.104823 0.000666667
 0.990514 -0.151301   1.12392 0.0635211 0.000666667
  0.98593 -0.147459   1.12645 0.0853527 0.000666667
 0.981176 -0.157784   1.12356 0.194609 0.000666667
 0.989581 -0.149165   1.12146 0.0765643 0.000666667
 0.982123 -0.153115   1.12649 0.0837377 0.000666667
 0.982878 -0.156258   1.12358 0.178545 0.000666667
  0.99057 -0.153386   1.11907 0.05621 0.000666667
 0.989652 -0.147925   1.11046 0.0643116 0.000666667
 0.989203 -0.152773   1.11039 0.091304 0.000666667
 0.990507 -0.150242   1.12298 0.0676962 0.000666667
 0.986824 -0.148414   1.12103 0.0785609 0.000666667
 0.980567 -0.156285   1.12655 0.0972869 0.000666667
 0.983173 -0.152901   1.12853 0.0953479 0.000666667
 0.989521 -0.148096   1.11249 0.0875371 0.000666667
  0.98446 -0.154234   1.12739 0.122792 0.000666667
   0.9935 -0.148006   1.11359 0.0412618 0.000666667
 0.982879 -0.149148   1.12755 0.0955075 0.000666667
 0.988752 -0.149655   1.12324 0.0695689 0.000666667
 0.989855 -0.151012   1.12526 0.049396 0.000666667
 0.987674 -0.146012   1.11124 0.0841333 0.000666667
 0.987573 -0.150526    1.1246 0.0680705 0.000666667
 0.987359 -0.154163   1.12278 0.118438 0.000666667
  0.98817 -0.154331   1.11434 0.0808857 0.000666667
 0.987862 -0.155479   1.11381 0.0731588 0.000666667
 0.991097 -0.150213   1.12071 0.0755498 0.000666667
 0.988982 -0.152609   1.12399 0.11829 0.000666667
 0.993387 -0.144223   1.11295 0.0291321 0.000666667
  0.98361 -0.146783   1.12187 0.0684704 0.000666667
 0.985566 -0.151956   1.12605 0.0939395 0.000666667
0.986748 -0.14843  1.12276 0.0763672 0.000666667
 0.990524 -0.144378   1.11059 0.0612632 0.000666667
 0.990275 -0.150988   1.11303 0.0640221 0.000666667
 0.990886 -0.150035   1.12304 0.0480992 0.000666667
0.983651 -0.15162  1.12349 0.05647 0.000666667
 0.989693 -0.141904    1.1128 0.0420992 0.000666667
  0.99037 -0.150233   1.12212 0.0608066 0.000666667
 0.988126 -0.148885   1.11926 0.0770987 0.000666667
 0.990894 -0.148427   1.11035 0.0684836 0.000666667
 0.988087 -0.150137    1.1259 0.0588187 0.000666667
  0.98973 -0.149575   1.12359 0.0958541 0.000666667
0.991491 -0.14986  1.11767 0.0567213 0.000666667
 0.986874 -0.153905   1.12023 0.118715 0.000666667
  0.99332 -0.146206    1.1087 0.0502064 0.000666667
 0.983129 -0.152554   1.12795 0.0975788 0.000666667
 0.990778 -0.152389   1.12253 0.0576211 0.000666667
 0.986423 -0.152683    1.1259 0.105901 0.000666667
 0.989084 -0.149519   1.11672 0.0577233 0.000666667
 0.987719 -0.147305   1.12015 0.0591155 0.000666667
 0.991819 -0.148471   1.11497 0.0621921 0.000666667
 0.986979 -0.153106    1.1224 0.105742 0.000666667
 0.985763 -0.152187   1.12487 0.101297 0.000666667
 0.984572 -0.151986   1.12712 0.0912039 0.000666667
 0.988277 -0.153263   1.12741 0.092296 0.000666667
 0.987491 -0.148964   1.11406 0.0838273 0.000666667
 0.984981 -0.150075   1.12526 0.130593 0.000666667
0.990072 -0.15268  1.12113 0.0541523 0.000666667
0.989771 -0.14813  1.11326 0.053432 0.000666667
 0.989368 -0.156411   1.11087 0.0937756 0.000666667
 0.983602 -0.146063   1.12188 0.0524213 0.000666667
 0.991524 -0.145695   1.11448 0.0608208 0.000666667
 0.991628 -0.147101   1.12255 0.0560867 0.000666667
 0.984127 -0.149552   1.12685 0.131917 0.000666667
 0.986991 -0.145967   1.12409 0.0912944 0.000666667
 0.985744 -0.145459    1.1256 0.0851999 0.000666667
 0.989765 -0.147431   1.11482 0.0501259 0.000666667
 0.988887 -0.149717   1.12115 0.0799741 0.000666667
 0.989319 -0.143768    1.1126 0.074277 0.000666667
 0.982792 -0.153869   1.12793 0.0805963 0.000666667
 0.992465 -0.148612    1.1265 0.02963 0.000666667
 0.988266 -0.147483   1.11335 0.0795966 0.000666667
 0.985394 -0.151259   1.12429 0.0896591 0.000666667
 0.986876 -0.153468   1.12206 0.0789411 0.000666667
 0.990698 -0.152339   1.12765 0.0788406 0.000666667
 0.987606 -0.149828   1.12357 0.0848981 0.000666667
 0.985985 -0.153204   1.12716 0.0892291 0.000666667
 0.988266 -0.147655   1.11419 0.0571883 0.000666667
 0.990639 -0.153616   1.11546 0.0684419 0.000666667
 0.989568 -0.153143   1.12046 0.0553816 0.000666667
 0.980353 -0.155176   1.12615 0.200026 0.000666667
 0.992524 -0.150922   1.11157 0.0820981 0.000666667
 0.987063 -0.149693   1.12138 0.0637563 0.000666667
  0.98735 -0.150104   1.12895 0.0986633 0.000666667
 0.988315 -0.149052   1.12132 0.0585195 0.000666667
 0.984201 -0.157409   1.13031 0.0856467 0.000666667
 0.981789 -0.154217   1.12181 0.181596 0.000666667
 0.989897 -0.147177   1.11358 0.0471555 0.000666667
  0.98721 -0.151076   1.11921 0.0653665 0.000666667
0.990729 -0.14542  1.11061 0.0495316 0.000666667
 0.989969 -0.151029    1.1167 0.0700382 0.000666667
0.990042 -0.14438  1.12308 0.0692548 0.000666667
  0.98231 -0.152903   1.12727 0.109649 0.000666667
 0.990991 -0.147015   1.12034 0.0751773 0.000666667
 0.989893 -0.150476   1.12093 0.0564936 0.000666667
 0.992306 -0.149586   1.11377 0.0582967 0.000666667
 0.988309 -0.153067   1.11397 0.0752971 0.000666667
 0.991959 -0.151586   1.12245 0.0717797 0.000666667
 0.987238 -0.153392   1.12741 0.0844785 0.000666667
 0.990636 -0.154101   1.11145 0.104039 0.000666667
 0.993415 -0.146836   1.11674 0.0172825 0.000666667
 0.988998 -0.151218   1.12059 0.0987739 0.000666667
0.989453 -0.14807  1.11456 0.0649598 0.000666667
 0.98472 -0.15112  1.12373 0.0875466 0.000666667
 0.987936 -0.152195   1.12491 0.0742339 0.000666667
 0.990828 -0.146757   1.12102 0.0370588 0.000666667
 0.993299 -0.147336   1.11326 0.0331218 0.000666667
 0.992004 -0.145897   1.11204 0.0498681 0.000666667
 0.990297 -0.146578    1.1139 0.0277564 0.000666667
  0.99016 -0.153404   1.11528 0.0461512 0.000666667
0.983783 -0.15056  1.12763 0.116097 0.000666667
 0.986884 -0.153014   1.12154 0.103339 0.000666667
 0.987351 -0.150526   1.12259 0.054821 0.000666667
 0.988747 -0.146281   1.11257 0.0744896 0.000666667
 0.990451 -0.146415   1.12042 0.0304949 0.000666667
 0.990391 -0.146824    1.1127 0.0548763 0.000666667
 0.992718 -0.149111   1.11121 0.0493929 0.000666667
 0.983001 -0.151269   1.12874 0.0811848 0.000666667
 0.992166 -0.149275   1.10979 0.0849543 0.000666667
 0.986935 -0.149484   1.12403 0.0710787 0.000666667
 0.979485 -0.155835   1.12135 0.193217 0.000666667
 0.984125 -0.151781   1.12826 0.0950806 0.000666667
 0.984793 -0.150515   1.12869 0.0899074 0.000666667
 0.990176 -0.152328   1.11813 0.0852353 0.000666667
 0.987595 -0.148741   1.11762 0.0909391 0.000666667
 0.990029 -0.145044   1.11174 0.0641807 0.000666667
 0.992747 -0.146829   1.11373 0.0457395 0.000666667
 0.990115 -0.146662   1.12027 0.0779741 0.000666667
 0.994488 -0.145379    1.1115 0.0341702 0.000666667
  0.98674 -0.153478   1.12793 0.0866053 0.000666667
 0.989504 -0.147393   1.11512 0.0435398 0.000666667
 0.985935 -0.153918   1.12123 0.120973 0.000666667
 0.988819 -0.148649   1.12283 0.0741177 0.000666667
 0.990041 -0.153238   1.12264 0.0673668 0.000666667
 0.983095 -0.152223   1.12843 0.069955 0.000666667
  0.98939 -0.154797   1.11372 0.0685016 0.000666667
 0.992298 -0.149026   1.11018 0.0744651 0.000666667
 0.990486 -0.149872   1.12863 0.0810214 0.000666667
 0.987597 -0.151987   1.12551 0.122552 0.000666667
 0.989492 -0.145436    1.1124 0.0520122 0.000666667
 0.991491 -0.145692   1.11196 0.0393424 0.000666667
 0.991334 -0.146213   1.11179 0.0568511 0.000666667
  0.99074 -0.153017   1.12151 0.0851815 0.000666667
  0.99037 -0.146399   1.11715 0.0633926 0.000666667
 0.988928 -0.156254    1.1143 0.082887 0.000666667
 0.984445 -0.147634   1.12468 0.0716591 0.000666667
 0.990588 -0.147544   1.11429 0.0636186 0.000666667
0.987394 -0.15236  1.12461 0.101198 0.000666667
 0.989836 -0.152873   1.11368 0.0690141 0.000666667
 0.991004 -0.147788   1.11255 0.0790917 0.000666667
 0.991574 -0.148129    1.1248 0.0468352 0.000666667
 0.989305 -0.148039   1.11078 0.0619517 0.000666667
 0.988743 -0.153595    1.1191 0.0832027 0.000666667
 0.985534 -0.157214   1.12552 0.113135 0.000666667
0.982417 -0.15447  1.12773 0.102056 0.000666667
 0.990038 -0.146012   1.11224 0.0663994 0.000666667
 0.988025 -0.155138    1.1191 0.0815718 0.000666667
  0.98681 -0.151038   1.11278 0.0913376 0.000666667
 0.988858 -0.152265   1.12309 0.0724179 0.000666667
 0.980003 -0.153183   1.12369 0.118709 0.000666667
 0.987973 -0.152112   1.12316 0.0481082 0.000666667
 0.989395 -0.148149   1.11295 0.0810808 0.000666667
 0.989384 -0.151403   1.11748 0.0695437 0.000666667
 0.990327 -0.144289   1.11134 0.0656417 0.000666667
  0.98961 -0.155137   1.11509 0.0916882 0.000666667
0.987242 -0.14568   1.1159 0.0695334 0.000666667
 0.987744 -0.150993   1.11243 0.117095 0.000666667
 0.993402 -0.150105   1.12194 0.0680107 0.000666667
 0.989628 -0.154105   1.11351 0.0592856 0.000666667
 0.984616 -0.154149   1.12365 0.145098 0.000666667
 0.988998 -0.146446   1.11184 0.0576288 0.000666667
 0.987472 -0.152317    1.1255 0.0706904 0.000666667
 0.992151 -0.145959   1.11241 0.0582263 0.000666667
 0.985536 -0.151261   1.12872 0.0932286 0.000666667
 0.992705 -0.151781   1.11587 0.0552428 0.000666667
 0.990678 -0.150923   1.12349 0.0811687 0.000666667
 0.991936 -0.152132   1.12239 0.0509675 0.000666667
 0.980233 -0.150832   1.12425 0.0931357 0.000666667
   0.9893 -0.149365    1.1233 0.0830376 0.000666667
 0.988194 -0.149029   1.11286 0.0941085 0.000666667
  0.99219 -0.149929   1.12144 0.0424839 0.000666667
0.990868 -0.14441  1.11124 0.0449773 0.000666667
 0.988941 -0.147011   1.11331 0.0514136 0.000666667
 0.988678 -0.150918   1.12396 0.105575 0.000666667
 0.987629 -0.150077   1.12264 0.0688286 0.000666667
 0.987489 -0.156088   1.11071 0.0928682 0.000666667
 0.984244 -0.151311   1.12511 0.0872458 0.000666667
 0.985874 -0.150582    1.1239 0.0656347 0.000666667
 0.980476 -0.157126   1.12255 0.192454 0.000666667
 0.986243 -0.146833    1.1226 0.0638189 0.000666667
 0.980286 -0.157184   1.12381 0.196357 0.000666667
 0.983746 -0.152398   1.12391 0.116886 0.000666667
0.989195 -0.15546  1.12671 0.10884 0.000666667
  0.98423 -0.153988   1.12486 0.0898047 0.000666667
 0.993353 -0.147311   1.10837 0.0391891 0.000666667
 0.989248 -0.152279   1.12284 0.0666193 0.000666667
 0.988704 -0.149718   1.12256 0.0727567 0.000666667
 0.985348 -0.147707   1.12186 0.0832371 0.000666667
 0.990765 -0.143787    1.1097 0.0374852 0.000666667
 0.990161 -0.150809   1.12376 0.0342394 0.000666667
  0.98932 -0.149557   1.12149 0.0702255 0.000666667
 0.985705 -0.152017   1.12318 0.140123 0.000666667
 0.991376 -0.142545   1.11289 0.0692393 0.000666667
   0.9916 -0.151567   1.11836 0.0785022 0.000666667
 0.988808 -0.147869   1.10767 0.0686376 0.000666667
 0.990763 -0.153617   1.11286 0.0745409 0.000666667
 0.992613 -0.151273   1.12206 0.0898885 0.000666667
 0.988595 -0.151234   1.12554 0.0332795 0.000666667
 0.990548 -0.147928   1.12149 0.0821322 0.000666667
 0.990188 -0.153748   1.11956 0.0651713 0.000666667
 0.986978 -0.149913   1.12415 0.0574096 0.000666667
 0.986395 -0.146634   1.11227 0.0462578 0.000666667
 0.991834 -0.146821   1.11338 0.0338905 0.000666667
0.991244 -0.14374  1.11285 0.0528496 0.000666667
 0.985026 -0.151708   1.12111 0.149534 0.000666667
 0.989129 -0.150336   1.12029 0.0986661 0.000666667
 0.993643 -0.145789   1.11018 0.0424164 0.000666667
 0.984655 -0.152183   1.12728 0.103908 0.000666667
 0.990058 -0.156208   1.11772 0.0830768 0.000666667
0.987143 -0.14979  1.12386 0.125713 0.000666667
 0.989558 -0.149803   1.12707 0.063795 0.000666667
 0.991318 -0.152316   1.11332 0.0872533 0.000666667
 0.990846 -0.149576    1.1177 0.0787243 0.000666667
 0.986977 -0.152475   1.12498 0.0629138 0.000666667
  0.99073 -0.151741   1.11667 0.0665381 0.000666667
 0.988894 -0.145142   1.11222 0.0371844 0.000666667
 0.986545 -0.147283   1.12995 0.0761933 0.000666667
 0.993297 -0.149349   1.12278 0.0702201 0.000666667
 0.990821 -0.155443   1.11127 0.0683575 0.000666667
 0.991156 -0.147369   1.11887 0.0503761 0.000666667
0.989908 -0.14969  1.11286 0.0765053 0.000666667
 0.978966 -0.155048   1.12526 0.1189 0.000666667
 0.985482 -0.151827    1.1274 0.104438 0.000666667
 0.988907 -0.148277   1.11258 0.0646415 0.000666667
 0.987145 -0.152581   1.12762 0.086069 0.000666667
 0.983746 -0.153789   1.12644 0.117793 0.000666667
 0.989073 -0.149354   1.12337 0.0469786 0.000666667
 0.990095 -0.147851   1.12106 0.05521 0.000666667
 0.989185 -0.153702   1.12541 0.0981551 0.000666667
 0.990072 -0.148367   1.12328 0.027236 0.000666667
 0.987933 -0.149096   1.11342 0.0683286 0.000666667
 0.986485 -0.149521   1.11361 0.10355 0.000666667
  0.98613 -0.152625   1.12505 0.101795 0.000666667
 0.990927 -0.149214   1.12265 0.0493828 0.000666667
 0.990719 -0.154556   1.12056 0.0812184 0.000666667


==> output_ims_seed52_withold_top/entropy_action_0.txt <==
49.0173
 0.980464 -0.156282   1.09533 -0.00819246 0.000666667
 0.993646 -0.150175   1.12497 -0.19119 0.000666667
 0.973655 -0.161478   1.13446 0.328143 0.000666667
 0.973282 -0.162381   1.14099 0.334244 0.000666667
 0.973807 -0.157842   1.15583 -0.0818375 0.000666667
 0.979525 -0.154858   1.12201 -0.0341333 0.000666667
  1.00712 -0.141828   1.09489 -0.0559917 0.000666667
    1.006 -0.142769    1.0957 -0.0661197 0.000666667
  1.00255 -0.143228    1.0968 -0.0521937 0.000666667
 0.956205 -0.164322   1.10661 -0.0418367 0.000666667
 0.965406 -0.159006    1.1278 -0.016042 0.000666667
 0.981784 -0.157699   1.14236 -0.175022 0.000666667
 0.993159 -0.149531   1.14665 0.0672574 0.000666667
 0.990537 -0.152745   1.16061 0.239689 0.000666667
   1.0235 -0.131551   1.09877 -0.171036 0.000666667
  1.00152 -0.151256   1.12991 0.290558 0.000666667
 1.03092 -0.12775  1.08694 -0.250408 0.000666667
 0.982749 -0.155288   1.09803 0.0771803 0.000666667
 0.973571 -0.155433   1.12474 0.0171932 0.000666667
  0.9828 -0.15137  1.13948 0.0243545 0.000666667
 0.963498 -0.158841   1.10902 -0.133749 0.000666667
  0.96386 -0.156093   1.10188 0.0400261 0.000666667
  1.03062 -0.125749   1.08803 -0.257762 0.000666667
 0.956911 -0.165181   1.13683 0.058766 0.000666667
 0.974255 -0.159039   1.14353 0.184692 0.000666667
  1.02178 -0.138656   1.11573 -0.00594828 0.000666667
 0.982324 -0.150893   1.13189 -0.422137 0.000666667
 0.974804 -0.163808   1.11977 -0.390906 0.000666667
 0.985215 -0.155781   1.11366 -0.155435 0.000666667
  1.01824 -0.143632   1.10035 0.219764 0.000666667
 0.989607 -0.146231   1.13062 -0.0266732 0.000666667
 0.968632 -0.156941   1.09886 -0.298345 0.000666667
 0.990432 -0.147382   1.12407 0.0687234 0.000666667
 0.966686 -0.159892    1.0796 -0.200638 0.000666667
 0.990933 -0.152592   1.15958 0.211167 0.000666667
  1.00017 -0.153985    1.1306 0.270417 0.000666667
 0.979323 -0.154571   1.12388 0.228711 0.000666667
 0.950222 -0.172711   1.14144 0.108553 0.000666667
 0.993749 -0.149868    1.1132 -0.219066 0.000666667
 0.993156 -0.148964   1.14672 0.0498958 0.000666667
 0.983048 -0.155337   1.12115 -0.101016 0.000666667
  1.02198 -0.138585   1.11717 -0.0215325 0.000666667
 0.999278 -0.151267   1.13012 0.300856 0.000666667
 0.939251 -0.173434   1.14371 -0.231898 0.000666667
 0.998051 -0.150273   1.14205 -0.209916 0.000666667
 0.973155 -0.167218    1.1247 0.532293 0.000666667
 0.985502 -0.153996   1.09911 -0.0196204 0.000666667
 0.947638 -0.169378   1.15349 0.0045402 0.000666667
 0.992197 -0.148658    1.1442 -0.0730088 0.000666667
 0.980284 -0.157605    1.0984 0.0629142 0.000666667
 0.968488 -0.164642   1.10912 0.0876413 0.000666667
  0.99827 -0.144645   1.14042 -0.455112 0.000666667
 0.977063 -0.161282   1.09777 -0.107036 0.000666667
 0.969251 -0.162132    1.1337 -0.0876222 0.000666667
 0.964255 -0.155922   1.13537 0.0285142 0.000666667
 0.971962 -0.157174   1.08557 -0.0708972 0.000666667
 0.985329 -0.152293   1.12555 -0.0594733 0.000666667
 0.989708 -0.150906    1.1414 -0.0241752 0.000666667
 0.955243 -0.168958   1.07557 0.0602678 0.000666667
 0.981255 -0.154059    1.1198 -0.113169 0.000666667
 0.992687 -0.148987   1.14791 0.0571314 0.000666667
 0.977591 -0.155509   1.12331 0.241644 0.000666667
  1.00235 -0.152286   1.13195 0.279035 0.000666667
 0.988859 -0.156183   1.10287 -0.164659 0.000666667
 0.969648 -0.163607   1.18157 -0.00021643 0.000666667
 0.988571 -0.151759   1.15967 0.245955 0.000666667
0.958951 -0.1629 1.10536 -0.0412383 0.000666667
0.955896 -0.16495   1.1373 0.0613199 0.000666667
 0.985716 -0.155442   1.11827 -0.05196 0.000666667
 0.995926 -0.140867   1.15044 0.0776774 0.000666667
 0.963095 -0.159835   1.09803 0.172351 0.000666667
 0.974596 -0.159193    1.1033 0.147288 0.000666667
  1.03048 -0.126856   1.08799 -0.252051 0.000666667
 0.985211 -0.149706   1.12499 0.0646843 0.000666667
 0.979525 -0.154095   1.12219 -0.0337298 0.000666667
 0.969078 -0.158685   1.15913 -0.366687 0.000666667
 0.961094 -0.163805   1.12903 0.104622 0.000666667
0.991476 -0.14919  1.14463 -0.0592234 0.000666667
 0.957204 -0.171067   1.09507 0.11711 0.000666667
0.985674 -0.15517  1.08828 0.146399 0.000666667
 0.988879 -0.151489   1.12913 -0.0317792 0.000666667
 0.982674 -0.149546   1.13514 -0.0540224 0.000666667
 1.00182 -0.14936  1.11438 0.301174 0.000666667
 0.962773 -0.164197   1.12846 0.105231 0.000666667
   1.0086 -0.143522   1.09469 -0.074384 0.000666667
  1.01704 -0.137059   1.11018 -0.01665 0.000666667
 0.990223 -0.156105   1.15956 0.237905 0.000666667
 0.983941 -0.150097   1.13563 -0.030322 0.000666667
 0.952297 -0.171941   1.08525 -0.0307539 0.000666667
 0.986506 -0.150445   1.11885 -0.110131 0.000666667
 0.975599 -0.159972   1.14443 0.189204 0.000666667
 0.983278 -0.156234   1.08885 0.15779 0.000666667
  1.00168 -0.151526   1.13124 0.297154 0.000666667
 0.999212 -0.150414   1.13166 0.295778 0.000666667
 0.969733 -0.158841   1.08989 -0.283551 0.000666667
  0.97034 -0.156457   1.08532 -0.0816657 0.000666667
  0.97953 -0.149936   1.12175 0.00390338 0.000666667
 0.983097 -0.150118   1.12819 0.154596 0.000666667
  1.00425 -0.143239   1.09732 -0.0595969 0.000666667
   1.0092 -0.142132   1.14675 -0.050455 0.000666667
 0.969549 -0.158948   1.11851 -0.204764 0.000666667
 0.997575 -0.144642   1.14107 -0.475914 0.000666667
  1.00098 -0.151142   1.13104 0.28546 0.000666667
 0.984349 -0.150167    1.1372 -0.042801 0.000666667
  0.99391 -0.154657   1.12983 0.029685 0.000666667
 0.987824 -0.150822   1.11478 -0.0335985 0.000666667
 1.02631 -0.13097  1.09775 -0.18994 0.000666667
 0.963354 -0.159455    1.1048 -0.0426268 0.000666667
  0.98642 -0.153322   1.11294 -0.1401 0.000666667
 0.992061 -0.139943   1.11133 -0.18515 0.000666667
 0.982759 -0.154959   1.09858 0.0586443 0.000666667
 0.962998 -0.164471   1.12796 0.104544 0.000666667
 0.973974 -0.156143   1.15809 -0.0637352 0.000666667
 0.963264 -0.161037   1.10349 -0.0198168 0.000666667
  0.96797 -0.161781   1.12861 0.0193116 0.000666667
 0.979591 -0.155536   1.12254 -0.0364329 0.000666667
 0.992817 -0.150951   1.12708 -0.18943 0.000666667
 0.997639 -0.150471    1.1428 -0.208487 0.000666667
 0.982224 -0.153521   1.13058 -0.422722 0.000666667
  0.97639 -0.160284    1.1211 0.162938 0.000666667
 0.977627 -0.152215   1.12411 0.247739 0.000666667
 0.991059 -0.149263   1.11332 -0.21598 0.000666667
 0.98278 -0.15091  1.13194 -0.424749 0.000666667
 0.967122 -0.159595   1.07893 -0.211036 0.000666667
 0.966714 -0.155403   1.15152 -0.0731531 0.000666667
 0.979792 -0.160611   1.13723 0.149759 0.000666667
 0.992934 -0.148399   1.12292 0.0753054 0.000666667
 0.988419 -0.153524    1.1591 0.241948 0.000666667
  1.02597 -0.129353   1.09771 -0.180886 0.000666667
  1.00153 -0.139999   1.10621 -0.0403888 0.000666667
  0.99913 -0.153936    1.1314 0.266843 0.000666667
   1.0312 -0.124936   1.08699 -0.256249 0.000666667
  0.98353 -0.157536   1.09896 -0.117159 0.000666667
 0.976725 -0.156753   1.14417 -0.265611 0.000666667
0.987922 -0.15194  1.14201 -0.0035221 0.000666667
  0.99145 -0.152569   1.10649 0.180358 0.000666667
 0.994253 -0.148554   1.12673 -0.190302 0.000666667
 0.988336 -0.151396    1.1138 -0.051262 0.000666667
 0.951847 -0.170732    1.1499 -0.131372 0.000666667
  0.95575 -0.159189   1.12863 -0.0885376 0.000666667
0.978758 -0.1578 1.13622 0.533427 0.000666667
 0.963905 -0.156751   1.13369 0.0144363 0.000666667
  1.00583 -0.144337   1.09791 -0.0658322 0.000666667
 0.974724 -0.156246   1.11942 -0.25377 0.000666667
0.955296 -0.16421  1.13927 0.0322452 0.000666667
 0.991409 -0.151988   1.10875 0.18882 0.000666667
  1.00359 -0.148452   1.13836 -0.0437438 0.000666667
 0.974986 -0.160272   1.12239 0.182839 0.000666667
 0.979677 -0.160054   1.11055 -0.309216 0.000666667
 0.979977 -0.154963   1.12073 -0.0241832 0.000666667
  1.00247 -0.144272   1.14221 0.0228662 0.000666667
  0.98077 -0.158534   1.13634 0.158473 0.000666667
 0.990481 -0.145605   1.11122 0.0350767 0.000666667
 0.986182 -0.152703   1.09645 -0.137373 0.000666667
 0.974971 -0.160971   1.15568 -0.0650955 0.000666667
 0.985522 -0.154659   1.11769 -0.031881 0.000666667
0.948539 -0.17094  1.14087 0.103839 0.000666667
  1.02249 -0.135499   1.12371 0.148913 0.000666667
 0.989016 -0.151176   1.12413 0.126351 0.000666667
 0.968761 -0.161944   1.12875 -0.00268193 0.000666667
 0.972403 -0.156979   1.14206 0.185735 0.000666667
  1.00229 -0.140904   1.10604 -0.037033 0.000666667
  1.02655 -0.138401   1.12433 0.128329 0.000666667
 0.987275 -0.153443   1.11136 0.0223674 0.000666667
0.980169 -0.15454  1.11054 -0.163547 0.000666667
 0.982449 -0.155243   1.09892 0.0770091 0.000666667
 0.972116 -0.151927    1.1123 -0.0296477 0.000666667
 0.996405 -0.142674   1.11794 0.0287417 0.000666667
1.00206 -0.1434 1.10777 -0.0230471 0.000666667
  1.00614 -0.144198   1.15858 -0.0499771 0.000666667
 0.994017 -0.151709   1.14646 0.0415428 0.000666667
 0.968028 -0.164057   1.11064 0.0899852 0.000666667
 0.972298 -0.157097      1.16 -0.063241 0.000666667
 0.966366 -0.159346    1.0791 -0.185558 0.000666667
  0.97474 -0.159302   1.14433 0.179918 0.000666667
 0.999442 -0.144595   1.13467 -0.354097 0.000666667
 0.989934 -0.153159   1.16069 0.232373 0.000666667
 0.979323 -0.158567   1.09106 0.148162 0.000666667
   1.0175 -0.142652   1.10144 0.202966 0.000666667
  1.01204 -0.137299   1.15113 0.181315 0.000666667
 0.924595 -0.162133   1.10927 -0.170094 0.000666667
 0.973831 -0.153241   1.09314 -0.0160677 0.000666667
  0.98178 -0.156885   1.09979 0.0654003 0.000666667
 0.986854 -0.156532   1.11452 -0.0387324 0.000666667
  1.00056 -0.145556   1.13518 -0.359834 0.000666667
0.946702 -0.17181  1.11955 -0.0245434 0.000666667
 0.989859 -0.146791   1.13122 0.0523572 0.000666667
 0.974634 -0.159198   1.14288 0.184005 0.000666667
 0.977701 -0.153625   1.12306 0.253326 0.000666667
  1.02142 -0.138172   1.11662 -0.00122544 0.000666667
 0.972278 -0.155401   1.08524 -0.0932749 0.000666667
 0.990909 -0.146743   1.11345 0.0415239 0.000666667
 1.00823 -0.14134  1.09536 -0.0596596 0.000666667
 0.950177 -0.170201   1.15053 -0.135705 0.000666667
 0.961541 -0.160335   1.09032 0.144919 0.000666667
 0.978375 -0.150475   1.12065 0.0248935 0.000666667
 0.954489 -0.170906   1.08583 -0.0364625 0.000666667
  0.98904 -0.150929   1.14163 -0.0117 0.000666667
 0.972396 -0.153943     1.159 -0.064283 0.000666667
 0.967186 -0.154648     1.151 -0.0491662 0.000666667
 1.02583 -0.12988   1.0987 -0.188137 0.000666667
 0.974809 -0.162381    1.1322 0.32761 0.000666667
 0.975372 -0.162753   1.14213 0.0211725 0.000666667
 0.962494 -0.161002   1.10269 -0.0353108 0.000666667
 0.997727 -0.142442   1.14261 -0.4823 0.000666667
 0.992247 -0.149821   1.12365 0.0691065 0.000666667
  1.02963 -0.127498   1.08819 -0.27848 0.000666667
 0.976565 -0.155087    1.1427 -0.290962 0.000666667
  1.00727 -0.144164   1.15817 -0.0606749 0.000666667
 0.982244 -0.150512   1.11812 0.283826 0.000666667
 0.973939 -0.157552    1.1432 0.200525 0.000666667
 0.952279 -0.164343   1.13907 0.0479575 0.000666667
 0.970763 -0.154558   1.15812 -0.0742109 0.000666667
  1.00962 -0.137843   1.15118 0.187311 0.000666667
  0.98514 -0.155965   1.13058 -0.209583 0.000666667
 0.985722 -0.155359   1.11573 -0.0554192 0.000666667
 0.970569 -0.152035   1.11802 -0.00601805 0.000666667
 0.938575 -0.172094   1.14384 -0.249652 0.000666667
 1.01476 -0.13287  1.11601 0.259701 0.000666667
 0.973024 -0.165886   1.12699 0.537516 0.000666667
 0.982051 -0.156889   1.14192 -0.166011 0.000666667
 0.983151 -0.160397   1.12727 0.0557595 0.000666667
 0.971473 -0.158545    1.0886 0.161119 0.000666667
 0.971945 -0.153718   1.11225 -0.0181914 0.000666667
  1.00036 -0.145719   1.13311 -0.374895 0.000666667
 0.993477 -0.149727   1.14731 0.0464275 0.000666667
 0.967549 -0.162155   1.12674 0.00342818 0.000666667
 0.981448 -0.155559   1.14276 -0.16106 0.000666667
 0.949783 -0.171674   1.13991 0.105162 0.000666667
  0.96141 -0.158432   1.10172 -0.0309027 0.000666667
  0.97967 -0.154086   1.12461 -0.0421967 0.000666667
 0.989807 -0.148182   1.13153 -0.087825 0.000666667
 1.01892 -0.13473  1.10863 -0.00832426 0.000666667
0.997221 -0.14595  1.13665 -0.37167 0.000666667
 0.970355 -0.158254    1.1586 -0.381459 0.000666667
 0.989855 -0.151917   1.12792 -0.0454937 0.000666667
 0.998185 -0.144637   1.14131 -0.477198 0.000666667
 0.970278 -0.161069   1.09783 -0.027539 0.000666667
 0.977427 -0.158058   1.09405 -0.00323832 0.000666667
  0.98402 -0.153362   1.13449 0.326473 0.000666667
  1.00365 -0.141084   1.12574 0.0263129 0.000666667
 0.982517 -0.152371   1.13913 -0.208359 0.000666667
 0.991183 -0.149386   1.12512 -0.274751 0.000666667
 0.994905 -0.153347   1.13819 0.0179023 0.000666667
  1.00378 -0.143468   1.15478 0.0596607 0.000666667
 0.980732 -0.154135   1.12224 -0.0350388 0.000666667
 0.965117 -0.162048   1.12857 -0.00283944 0.000666667
 0.976445 -0.155531   1.09946 -0.275839 0.000666667
 0.972609 -0.162673   1.09809 -0.0408799 0.000666667
 0.981415 -0.154456   1.11805 -0.0962051 0.000666667
 0.978711 -0.153883   1.12523 0.225404 0.000666667
 0.981665 -0.155209   1.09962 0.0613715 0.000666667
 0.990467 -0.149125   1.10667 0.190416 0.000666667
 0.978839 -0.154522   1.12325 -0.0382014 0.000666667
 0.972647 -0.155791   1.15715 -0.0684397 0.000666667
 0.990093 -0.155201   1.13625 -0.0343266 0.000666667
 0.961947 -0.159024   1.10444 -0.0199465 0.000666667
 0.938945 -0.172595   1.14487 -0.233723 0.000666667
 0.976065 -0.156378   1.14081 -0.261078 0.000666667
  1.02502 -0.136534   1.10344 -0.0567453 0.000666667
 0.975656 -0.161304   1.12306 0.191241 0.000666667
 0.991084 -0.148675   1.12149 0.0725834 0.000666667
  0.98603 -0.151302   1.11467 -0.0171971 0.000666667
 0.988689 -0.145832   1.11492 -0.00104712 0.000666667
0.997737 -0.14197  1.13855 -0.478725 0.000666667
 0.972546 -0.155505   1.12615 0.00549612 0.000666667
 0.992598 -0.143771   1.10863 0.00942928 0.000666667
 0.971696 -0.156818   1.10661 0.13761 0.000666667
   0.9895 -0.151876    1.1395 0.0698741 0.000666667
  0.97954 -0.162972   1.08702 0.254495 0.000666667
 0.974592 -0.156953   1.12206 -0.0455121 0.000666667
 0.999031 -0.144976    1.1362 -0.351773 0.000666667
 0.968762 -0.160169   1.12372 0.165531 0.000666667
0.962708 -0.16427  1.11932 -0.60351 0.000666667
 0.989663 -0.144987   1.11254 0.0497979 0.000666667
  1.01517 -0.137868   1.12669 0.402118 0.000666667
 0.982171 -0.156731   1.10097 0.0532551 0.000666667
 0.994385 -0.149194   1.10424 -0.0158733 0.000666667
 0.982653 -0.148536   1.13013 0.139721 0.000666667
 0.974272 -0.151408   1.14559 -0.224772 0.000666667
 0.991628 -0.151152   1.12403 -0.212992 0.000666667
 0.970788 -0.166776   1.12591 0.109636 0.000666667
 0.990963 -0.146676   1.14616 -0.0529458 0.000666667
 0.980276 -0.148111    1.1193 -0.00122745 0.000666667
 0.983303 -0.153935   1.14272 -0.155669 0.000666667
 0.971842 -0.156556   1.11604 0.169177 0.000666667
 0.989359 -0.151458   1.14366 -0.0147756 0.000666667
  1.00976 -0.140937   1.14687 -0.0407988 0.000666667
 0.979199 -0.156609   1.13488 0.539642 0.000666667
 0.982478 -0.152366   1.13328 0.33356 0.000666667
0.989633 -0.14613  1.11308 0.0431948 0.000666667
 0.985517 -0.151248   1.11598 -0.0308582 0.000666667
 0.969839 -0.162838   1.13641 -0.0967367 0.000666667
 0.986401 -0.155113   1.09716 -0.151152 0.000666667
 0.991506 -0.149028   1.14423 -0.0512534 0.000666667
 0.963782 -0.158374    1.1077 -0.123594 0.000666667
  1.0294 -0.12812  1.08811 -0.262389 0.000666667
 0.979538 -0.154793   1.12297 -0.0309602 0.000666667
 0.987782 -0.150198   1.11926 -0.0894255 0.000666667
 0.973096 -0.163799   1.14149 0.324016 0.000666667
0.981495 -0.15518  1.14135 -0.170886 0.000666667
 0.985594 -0.156275   1.07779 -0.226104 0.000666667
 0.974672 -0.152908   1.10862 0.160511 0.000666667
 0.984239 -0.157283   1.09846 0.0583482 0.000666667
 0.955951 -0.170571   1.09552 0.107734 0.000666667
 0.969698 -0.156378   1.08928 -0.29874 0.000666667
 0.989367 -0.150967   1.14806 -0.271259 0.000666667
 0.976081 -0.156065   1.11981 -0.249695 0.000666667
 0.987545 -0.149807   1.11405 -0.0286027 0.000666667
 0.986236 -0.150232   1.14686 -0.284274 0.000666667
 0.986062 -0.156151   1.08742 0.159653 0.000666667
 0.987894 -0.152857   1.12588 0.118404 0.000666667
 0.973668 -0.165487   1.14424 0.243347 0.000666667
 0.989159 -0.144699   1.11203 0.0384027 0.000666667
  0.99054 -0.145649   1.11348 0.0368153 0.000666667
 0.973291 -0.156574   1.09339 0.00117299 0.000666667
 0.996116 -0.143729    1.1398 -0.463727 0.000666667
  1.02023 -0.137785   1.12297 0.154379 0.000666667
 0.966278 -0.160891   1.12356 0.159167 0.000666667
 0.994639 -0.155254   1.14105 0.0839785 0.000666667
 0.994608 -0.149053   1.11256 -0.194777 0.000666667
 0.984687 -0.155461   1.12956 -0.202809 0.000666667
 0.993075 -0.152309   1.14661 0.0381642 0.000666667
 0.938109 -0.172971   1.14473 -0.241994 0.000666667
 0.966565 -0.160895   1.07964 -0.195481 0.000666667
  1.00177 -0.151127   1.13154 0.290631 0.000666667
  1.03041 -0.127026   1.08762 -0.274423 0.000666667
 0.988091 -0.149611   1.14815 -0.280853 0.000666667
  1.02964 -0.138379   1.12316 0.149456 0.000666667
 0.990125 -0.154848   1.10347 -0.140498 0.000666667
 0.981457 -0.155466   1.11377 -0.153283 0.000666667
 0.948395 -0.159489   1.10452 -0.100951 0.000666667
 0.979845 -0.155475   1.09337 0.148423 0.000666667
 0.958293 -0.169266    1.0764 0.0717535 0.000666667
 0.986559 -0.154363   1.09847 -0.00168283 0.000666667
  1.00661 -0.136248   1.11971 -0.0304064 0.000666667
 0.982305 -0.154467   1.09764 0.0624147 0.000666667
 0.976855 -0.149856   1.11313 0.14434 0.000666667
 0.990688 -0.149573    1.1219 0.0787827 0.000666667
 0.989009 -0.151401   1.12391 -0.198267 0.000666667
 0.970935 -0.160362   1.10021 -0.0382721 0.000666667
 0.971696 -0.165835   1.12554 0.549305 0.000666667
 0.966124 -0.160216   1.12235 0.162024 0.000666667
 0.961517 -0.161949   1.09708 0.169576 0.000666667
 0.983844 -0.151532   1.13991 -0.216515 0.000666667
 0.990824 -0.150119   1.12262 0.0644545 0.000666667
  0.96396 -0.166011   1.08858 0.314555 0.000666667
 0.968838 -0.157206   1.12127 -0.200687 0.000666667
 0.975093 -0.166815   1.12674 0.525616 0.000666667
 0.974412 -0.162445   1.13381 0.344165 0.000666667
0.990558 -0.14505  1.13308 -0.105973 0.000666667
 0.985975 -0.153627   1.11613 -0.0313227 0.000666667
 0.964578 -0.160221   1.11731 -0.0747713 0.000666667
 0.987783 -0.153472   1.11231 0.0538842 0.000666667
 0.979295 -0.160457   1.13607 0.153912 0.000666667
 0.962561 -0.162398   1.10773 0.019252 0.000666667
    1.004 -0.145469   1.13943 0.00800238 0.000666667
 0.999514 -0.145133    1.1356 -0.348353 0.000666667
0.974453 -0.16338   1.1326 0.358798 0.000666667
 0.998339 -0.150304   1.14099 0.0414448 0.000666667
 0.957867 -0.163125   1.10578 -0.0477497 0.000666667
 0.969707 -0.152801   1.11865 -0.0267415 0.000666667
 0.989755 -0.151558    1.1408 0.0755116 0.000666667
 0.964876 -0.159256   1.10962 -0.102035 0.000666667
 0.996712 -0.149333   1.14289 0.0511202 0.000666667
 0.974778 -0.156209   1.12207 -0.249145 0.000666667
 0.989189 -0.147657   1.12221 0.0841057 0.000666667
 0.986903 -0.151447   1.09708 -0.154952 0.000666667
 0.983651 -0.152451   1.13326 -0.428704 0.000666667
 0.965697 -0.160013   1.12326 0.179193 0.000666667
 0.970553 -0.156381   1.09116 -0.289582 0.000666667
 0.984091 -0.148814   1.13663 -0.00953529 0.000666667
 0.985755 -0.150085   1.11468 -0.0351084 0.000666667
 0.974892 -0.157274    1.1229 0.0157567 0.000666667
 0.973353 -0.162911   1.13344 0.357601 0.000666667
0.986722 -0.15392  1.09623 -0.136369 0.000666667
0.992073 -0.15026  1.11358 -0.198924 0.000666667
 0.999999 -0.144946    1.1346 -0.358094 0.000666667
0.973053 -0.15804  1.10283 0.13441 0.000666667
 0.987868 -0.152078   1.14802 -0.276953 0.000666667
 0.992968 -0.148917   1.12611 -0.185135 0.000666667
 0.989865 -0.145209   1.13237 0.0761716 0.000666667
  1.00834 -0.139571   1.14725 -0.0417428 0.000666667
 0.993741 -0.150369   1.11156 -0.19996 0.000666667
 0.975788 -0.157278   1.09305 -0.100626 0.000666667
 0.972321 -0.159207   1.10838 0.122571 0.000666667
 0.976098 -0.155499   1.10047 -0.113932 0.000666667
  1.00336 -0.146552   1.10224 0.023646 0.000666667
  0.98917 -0.151522   1.11393 -0.0328025 0.000666667
  0.97545 -0.156636   1.12194 -0.0391919 0.000666667
 0.973955 -0.154784   1.15819 -0.0648995 0.000666667
 0.986817 -0.154144   1.12319 -0.189907 0.000666667
 0.987802 -0.148543    1.1142 0.00345696 0.000666667
  0.98558 -0.157927   1.16276 -0.0599175 0.000666667
 0.973515 -0.155242   1.12455 0.0205474 0.000666667
 0.969054 -0.157695   1.11949 -0.199415 0.000666667
 0.973962 -0.163113   1.13335 0.336354 0.000666667
0.993325 -0.15082   1.1404 0.154666 0.000666667
 0.990415 -0.146788   1.11197 0.0445114 0.000666667
 0.993619 -0.149887   1.12988 -0.0486127 0.000666667
 0.972184 -0.160585   1.11877 0.168125 0.000666667
  1.00076 -0.146369   1.13537 -0.352666 0.000666667
 0.981539 -0.156677   1.09829 0.0675288 0.000666667
 0.983529 -0.144744   1.11408 0.0271939 0.000666667
 0.990985 -0.145399   1.12713 -0.0179209 0.000666667
 0.962993 -0.164775   1.12821 0.0914289 0.000666667
 0.998617 -0.152275   1.07452 -0.121201 0.000666667
0.970207 -0.15913  1.11766 0.152555 0.000666667
 0.998627 -0.147383   1.14428 -0.147587 0.000666667
   1.0152 -0.134298   1.11466 0.242485 0.000666667
 0.988752 -0.151319   1.14348 -0.016876 0.000666667
  1.00825 -0.147136   1.10344 -0.269463 0.000666667
0.962106 -0.16394  1.13037 0.11397 0.000666667
  1.00482 -0.144866   1.15882 -0.0280121 0.000666667
 0.987149 -0.152156   1.11078 0.0588759 0.000666667
 0.971741 -0.159438   1.15694 -0.360064 0.000666667
 0.976379 -0.155832   1.09385 -0.117008 0.000666667
0.985079 -0.15621  1.08746 0.147619 0.000666667
 0.962003 -0.163117   1.13048 0.105248 0.000666667
 0.976961 -0.157419    1.1371 -0.00924508 0.000666667
 0.963189 -0.161417   1.10807 0.0434994 0.000666667
 0.973257 -0.158084   1.10332 0.129925 0.000666667
0.997294 -0.14598  1.14429 -0.152052 0.000666667
 0.964781 -0.159107   1.15919 0.190212 0.000666667
 1.03114 -0.12517  1.08677 -0.247386 0.000666667
 0.992454 -0.149842   1.10648 -0.0124243 0.000666667
 0.978082 -0.158386   1.09449 0.00770202 0.000666667
 0.985515 -0.148323   1.11014 -0.0549775 0.000666667
 0.993798 -0.146083   1.12288 -0.17894 0.000666667
  1.01524 -0.137171   1.12833 0.407703 0.000666667
 0.953964 -0.156924   1.10438 -0.0721916 0.000666667
 0.994887 -0.153753   1.10184 0.262379 0.000666667
0.980187 -0.15407  1.12298 -0.0245194 0.000666667
 0.984709 -0.157912   1.09833 -0.101949 0.000666667
 0.968876 -0.155092   1.11821 -0.184692 0.000666667
 0.998917 -0.153467   1.13102 0.292295 0.000666667
  1.01856 -0.136321   1.12226 0.16055 0.000666667
0.982799 -0.15067  1.11722 0.285545 0.000666667
  0.98252 -0.149019   1.13566 -0.0362689 0.000666667
 0.976101 -0.154525   1.09811 -0.258727 0.000666667
 0.991174 -0.150807   1.12599 -0.282436 0.000666667
 0.980431 -0.155414   1.16361 -0.046684 0.000666667
 0.983831 -0.151978   1.09871 -0.00846903 0.000666667
  0.96896 -0.162277   1.11049 0.0836483 0.000666667
 0.992526 -0.152168    1.1275 -0.209445 0.000666667
  0.97651 -0.155563   1.09243 -0.108866 0.000666667
 0.982251 -0.152372   1.13163 -0.431183 0.000666667
    1.025 -0.131883    1.0973 -0.182617 0.000666667
0.968041 -0.15888  1.11888 -0.202547 0.000666667
 0.983527 -0.152303   1.11886 -0.103145 0.000666667
 0.973476 -0.162999   1.14051 0.306246 0.000666667
 0.986607 -0.148675   1.12509 0.0711669 0.000666667
 0.981995 -0.150947   1.12548 0.110998 0.000666667
  1.00233 -0.143821   1.14173 0.0219906 0.000666667
 1.02535 -0.13068  1.09652 -0.192959 0.000666667
 0.949152 -0.171312   1.15322 0.0100592 0.000666667
 0.989359 -0.153912   1.16119 0.234169 0.000666667
 0.999276 -0.145735   1.13364 -0.363814 0.000666667
  1.00907 -0.149427   1.11277 -0.282818 0.000666667
  1.02517 -0.135916   1.10358 -0.0588541 0.000666667
  1.02324 -0.136529   1.11623 0.0049784 0.000666667
 0.992678 -0.150466   1.12441 -0.185024 0.000666667
  0.95292 -0.170173   1.14963 -0.130982 0.000666667
  1.03011 -0.126586   1.08625 -0.251653 0.000666667
  1.02206 -0.137883   1.11562 0.00283149 0.000666667
 0.991752 -0.148318   1.12122 0.081312 0.000666667
 0.975982 -0.159639    1.1231 0.177977 0.000666667
  1.00641 -0.150331   1.09506 0.174709 0.000666667
  0.94932 -0.172232   1.14161 0.110045 0.000666667
 0.966699 -0.160904   1.12799 0.00826165 0.000666667
  0.98616 -0.152709   1.12795 -0.0556856 0.000666667
0.972708 -0.15993  1.09065 0.140277 0.000666667
  1.00316 -0.145875   1.10238 0.044694 0.000666667
  0.98212 -0.157662    1.1428 -0.164498 0.000666667
 0.940492 -0.172792   1.14316 -0.23318 0.000666667
 0.989665 -0.150286   1.14012 0.0824711 0.000666667
 0.982849 -0.149289   1.13679 -0.0297511 0.000666667
  1.00231 -0.143969   1.14047 0.000650016 0.000666667
 0.981247 -0.151862   1.13225 -0.43499 0.000666667
 0.979987 -0.151254   1.11728 -0.422869 0.000666667
 1.02058 -0.13926  1.13353 -0.180942 0.000666667
  0.98309 -0.155319   1.11995 -0.0850686 0.000666667
0.977829 -0.15421  1.12253 -0.0320968 0.000666667
0.986684 -0.15034  1.14837 -0.281911 0.000666667
  1.00179 -0.146132   1.10259 0.0273969 0.000666667
  1.02439 -0.131853   1.09727 -0.172863 0.000666667
 0.979447 -0.156746   1.09113 0.154482 0.000666667
0.963403 -0.15941  1.10966 0.031347 0.000666667
 0.992502 -0.148923   1.12645 -0.275825 0.000666667
 0.997594 -0.143085   1.13935 -0.454737 0.000666667
 0.990457 -0.148054   1.14461 -0.0707628 0.000666667
 0.980438 -0.160574   1.13669 0.157592 0.000666667
0.998067 -0.15232  1.12882 0.269333 0.000666667
  0.97265 -0.156927   1.08474 -0.0694266 0.000666667
  0.97082 -0.161929   1.09981 -0.034246 0.000666667
  0.96721 -0.161979   1.12213 0.165186 0.000666667
  0.98995 -0.152282   1.12977 -0.030882 0.000666667
  0.98276 -0.152276   1.14096 -0.209299 0.000666667
 0.953348 -0.170288   1.08467 -0.0242644 0.000666667
 0.985496 -0.157594   1.07445 -0.213142 0.000666667
  1.01694 -0.142185   1.10217 0.194603 0.000666667
 1.03271 -0.12532  1.08976 -0.259101 0.000666667
 0.965511 -0.162249   1.11802 -0.0610437 0.000666667
 0.973925 -0.166444   1.12481 0.536875 0.000666667
 0.959588 -0.160522   1.10332 -0.134406 0.000666667
  1.00197 -0.143358    1.0961 -0.0488414 0.000666667
0.986886 -0.15212  1.12402 0.131901 0.000666667
 0.960433 -0.162298   1.09599 0.143828 0.000666667
0.970939 -0.15989  1.09633 -0.238346 0.000666667
 0.996445 -0.141317   1.15005 0.0473255 0.000666667
 0.982579 -0.153604   1.13119 -0.425705 0.000666667
 0.988704 -0.145654   1.15574 -0.0509821 0.000666667
 0.999589 -0.154298   1.07489 -0.127807 0.000666667
 0.946738 -0.172048    1.1194 -0.0301792 0.000666667
 0.992319 -0.149492   1.14691 0.0399571 0.000666667
 0.963922 -0.160066   1.12728 -0.0200244 0.000666667
 0.982846 -0.159253   1.11549 -0.206376 0.000666667
   1.0057 -0.144409   1.15824 -0.0766834 0.000666667
  1.02421 -0.136222   1.10122 -0.0556492 0.000666667
 0.997242 -0.150234   1.07456 -0.120147 0.000666667
  1.00221 -0.145209   1.15673 0.0834291 0.000666667
 0.981667 -0.150849   1.12675 0.0965973 0.000666667
0.986918 -0.15148  1.12627 -0.0635276 0.000666667
 0.993755 -0.149365   1.11211 -0.208911 0.000666667
 0.973844 -0.154519   1.15712 -0.0670423 0.000666667
  1.03091 -0.128112     1.088 -0.264684 0.000666667
 0.975164 -0.161514   1.14405 0.175203 0.000666667
  1.02052 -0.136759   1.12111 0.169006 0.000666667
  1.00371 -0.146256   1.13956 0.0215656 0.000666667
  0.96847 -0.160776   1.12521 0.181741 0.000666667
 0.990603 -0.150301   1.14172 0.0753406 0.000666667
  1.03171 -0.124734   1.08831 -0.261345 0.000666667
 0.972011 -0.161574   1.09914 -0.0639257 0.000666667
 0.986563 -0.151726   1.14637 -0.265428 0.000666667
 0.971176 -0.162218   1.09832 -0.0345943 0.000666667
 0.984196 -0.155881   1.08797 0.130787 0.000666667
  1.03109 -0.127964   1.08647 -0.242686 0.000666667
 0.991776 -0.150903   1.12057 0.0692182 0.000666667
  1.01207 -0.134199   1.09857 -0.0479477 0.000666667
 0.969838 -0.162642   1.12692 0.00412525 0.000666667
 0.990193 -0.146916   1.13102 0.0515002 0.000666667
 0.973793 -0.161447   1.13427 0.346146 0.000666667
 0.996217 -0.146107   1.14329 -0.144392 0.000666667
0.98172 -0.1528 1.16623 -0.043205 0.000666667
 0.947037 -0.165329   1.12989 -0.13554 0.000666667
  1.00253 -0.143581   1.15674 0.0669846 0.000666667
 0.998384 -0.140146   1.11947 0.0402236 0.000666667
 0.958378 -0.158828   1.12421 -0.0528179 0.000666667
 0.974852 -0.162094   1.14173 0.317927 0.000666667
 0.969247 -0.157115   1.09803 -0.293288 0.000666667
 0.989828 -0.151143   1.12438 -0.289512 0.000666667
 0.968118 -0.163063   1.12893 0.0113535 0.000666667
 0.948912 -0.163032   1.13065 -0.133694 0.000666667
 0.983064 -0.155834   1.13349 0.340248 0.000666667
 0.985986 -0.157328   1.07575 -0.207088 0.000666667
  0.97395 -0.154914   1.12115 -0.264787 0.000666667
 0.972832 -0.161438   1.08857 0.135719 0.000666667
  1.01854 -0.142024    1.1013 0.213741 0.000666667
 0.969051 -0.157684   1.09056 -0.294851 0.000666667
 0.990729 -0.148786   1.12611 -0.252093 0.000666667
 0.977075 -0.155943   1.13481 -0.0131051 0.000666667
 0.981699 -0.153821     1.119 -0.0946189 0.000666667
 0.974678 -0.165061   1.12369 0.533613 0.000666667
  0.98068 -0.156009   1.12271 -0.0331221 0.000666667
 0.984979 -0.154399   1.09542 -0.139485 0.000666667
 0.955177 -0.161898   1.12685 -0.053591 0.000666667
 0.970567 -0.161526   1.09936 -0.0451038 0.000666667
  1.00032 -0.150026   1.13633 0.026381 0.000666667
 0.969534 -0.163684   1.18261 -0.0285009 0.000666667
 0.999312 -0.146437   1.13654 -0.355078 0.000666667
  0.93445 -0.164303   1.15576 -0.237495 0.000666667
 0.989594 -0.146738   1.13244 0.065776 0.000666667
 0.975407 -0.159054   1.10426 0.1156 0.000666667
 0.952207 -0.170685   1.11898 -0.0531823 0.000666667
 0.973961 -0.155609   1.10453 0.119539 0.000666667
 0.973606 -0.154277   1.12603 0.00201658 0.000666667
 0.981191 -0.155971    1.1224 -0.00179558 0.000666667
 0.974721 -0.154603   1.11943 -0.269006 0.000666667
 0.978627 -0.157259   1.09164 0.135928 0.000666667
0.986247 -0.15617  1.13028 -0.210522 0.000666667
0.982649 -0.15384  1.16501 -0.0262212 0.000666667
 0.993503 -0.156702   1.09597 0.138219 0.000666667
 0.972379 -0.160406   1.08799 0.133728 0.000666667
 0.980503 -0.151825   1.13969 -0.221209 0.000666667
 0.985505 -0.152071   1.09681 -0.140497 0.000666667
 0.989292 -0.149587   1.12566 -0.27608 0.000666667
   0.9822 -0.151223    1.1313 -0.420053 0.000666667
  0.99186 -0.147758   1.14647 -0.054051 0.000666667
   0.9715 -0.156608   1.15741 -0.072608 0.000666667
 0.968328 -0.160156   1.07881 -0.188328 0.000666667
0.994577 -0.15193  1.13407 0.112616 0.000666667
 0.989587 -0.156775   1.11439 0.208347 0.000666667
0.965679 -0.15626  1.14943 -0.0639071 0.000666667
 0.982635 -0.151041   1.14028 -0.226273 0.000666667
 0.985974 -0.152661   1.12617 -0.0668148 0.000666667
 0.994167 -0.155465   1.14022 0.095013 0.000666667
 0.975952 -0.155644   1.10256 -0.109359 0.000666667
 0.988293 -0.151506    1.1472 -0.279265 0.000666667
  1.00472 -0.142627   1.09369 -0.0753632 0.000666667
   1.0034 -0.152386   1.13213 0.304794 0.000666667
 0.978007 -0.155648   1.09285 0.14917 0.000666667
 0.970791 -0.156435   1.08908 -0.304684 0.000666667
  0.94706 -0.170034   1.15487 0.0149777 0.000666667
   1.0069 -0.148005   1.10063 0.029814 0.000666667
0.982525 -0.15431  1.09766 0.0664184 0.000666667
 0.997124 -0.140613   1.11882 0.0215208 0.000666667
 0.994546 -0.155634   1.10006 0.0338825 0.000666667
  1.01711 -0.137279   1.10885 -0.0150449 0.000666667
0.978245 -0.15513  1.08921 0.140567 0.000666667
  1.00289 -0.147549   1.10239 0.00790281 0.000666667
 0.966413 -0.157176   1.10136 0.0461483 0.000666667
 0.953089 -0.172888   1.11896 -0.0338833 0.000666667
  0.9745 -0.16341  1.13492 0.348338 0.000666667
  1.01907 -0.136409   1.10846 0.000538555 0.000666667
 0.981594 -0.158018   1.10105 0.0713737 0.000666667
 0.989092 -0.151936   1.14041 0.0892682 0.000666667
 0.967762 -0.164574   1.13548 -0.0634487 0.000666667
  1.01972 -0.136226   1.12137 0.153238 0.000666667
 0.969725 -0.163367   1.18116 -0.0155395 0.000666667
 0.972541 -0.156701   1.10702 0.127765 0.000666667
 0.972805 -0.156324   1.10835 0.132945 0.000666667
 0.966295 -0.160715   1.12249 0.167457 0.000666667
  1.01874 -0.136922   1.12132 0.152883 0.000666667
 0.968098 -0.159432   1.07894 -0.178343 0.000666667
  1.00209 -0.146071   1.14016 0.0180435 0.000666667
 0.980998 -0.153913   1.09775 0.0579273 0.000666667
 0.971821 -0.153858   1.12413 0.0270082 0.000666667
 0.964312 -0.161431   1.10764 0.0362805 0.000666667
 0.979579 -0.153337   1.12148 -0.0270422 0.000666667
   1.0253 -0.130026   1.09991 -0.19742 0.000666667
 0.971933 -0.154222   1.15939 -0.0625269 0.000666667
 0.968803 -0.163912   1.11279 0.160406 0.000666667
 0.979695 -0.155486   1.14109 -0.174127 0.000666667
 1.02564 -0.13061  1.09781 -0.178675 0.000666667
0.978763 -0.1508 1.12223 0.262549 0.000666667
0.984266 -0.15205  1.14153 -0.224927 0.000666667
  1.01967 -0.144115   1.08687 -0.156012 0.000666667
 0.962268 -0.161677   1.09623 0.178444 0.000666667
 0.979038 -0.157164    1.0924 0.00749209 0.000666667
  0.96335 -0.160656   1.10328 -0.0126494 0.000666667
 0.972588 -0.152075   1.11231 -0.00634738 0.000666667
  1.02579 -0.135604   1.10079 -0.0535177 0.000666667
 0.966178 -0.161811    1.1199 -0.0850283 0.000666667
 0.965872 -0.158683   1.07902 -0.191965 0.000666667
0.975285 -0.15469  1.11737 -0.253679 0.000666667
 0.966764 -0.163144   1.12929 0.00265064 0.000666667
 0.965088 -0.162108   1.11933 -0.0662115 0.000666667
  1.01864 -0.136313   1.10777 -0.00897089 0.000666667
 0.964847 -0.157071   1.10904 -0.111166 0.000666667
 0.977897 -0.153353   1.12279 0.251702 0.000666667
  0.97059 -0.156166   1.08339 -0.0752813 0.000666667
  1.00064 -0.142495   1.10702 -0.041012 0.000666667
 0.965405 -0.160803   1.12773 0.0140605 0.000666667
 1.02459 -0.13278  1.09713 -0.181559 0.000666667
  0.99172 -0.151555   1.12621 -0.183617 0.000666667
 0.994775 -0.151024   1.12558 -0.187049 0.000666667
 0.991648 -0.149445   1.12492 -0.269952 0.000666667
  1.00347 -0.139675   1.12644 0.188567 0.000666667
 0.985571 -0.151888     1.132 -0.432247 0.000666667
 0.954494 -0.159755   1.12485 -0.0837809 0.000666667
 0.990084 -0.146977   1.11288 -0.0166983 0.000666667
 0.963551 -0.159713   1.10384 -0.0261141 0.000666667
 0.975927 -0.165691   1.12479 0.526666 0.000666667
 0.948033 -0.173048   1.11842 -0.0207892 0.000666667
 0.987526 -0.155715   1.12958 0.00112944 0.000666667
  1.01794 -0.142461   1.08886 -0.16204 0.000666667
 0.993553 -0.154027   1.13505 0.0923918 0.000666667
 0.989353 -0.151883   1.12935 -0.047098 0.000666667
 0.979035 -0.151064   1.12118 0.225582 0.000666667
 0.968309 -0.159227   1.11868 -0.192974 0.000666667
0.963414 -0.16085  1.10227 -0.0288581 0.000666667
  1.00888 -0.142163   1.09356 -0.0714505 0.000666667
 0.969631 -0.156965    1.0885 -0.310924 0.000666667
 0.988716 -0.160351    1.1324 -0.0147847 0.000666667
  1.00723 -0.143019   1.14775 -0.0499351 0.000666667
 0.974428 -0.155108   1.14776 -0.22472 0.000666667
 0.977481 -0.154635   1.09206 -0.107346 0.000666667
 0.979989 -0.156549   1.14181 -0.160792 0.000666667
0.970004 -0.15892  1.15876 -0.353906 0.000666667
 0.996045 -0.143287   1.14112 -0.470773 0.000666667
 0.978568 -0.152122   1.12279 -0.0326461 0.000666667
 0.963801 -0.161269   1.12779 -0.0160493 0.000666667
  1.02499 -0.134758   1.10014 -0.072602 0.000666667
 0.964144 -0.161441   1.10653 0.0318582 0.000666667
 0.969833 -0.155635   1.09077 -0.30587 0.000666667
  0.95143 -0.169925   1.08548 -0.0463389 0.000666667
0.981549 -0.15684  1.14285 -0.194294 0.000666667
 0.976247 -0.157557   1.13412 -0.00850584 0.000666667
 0.984793 -0.155089   1.11615 -0.0366818 0.000666667
 0.993616 -0.149629   1.12125 0.0759537 0.000666667
 0.974304 -0.158352   1.10388 0.136411 0.000666667
   1.0035 -0.142599   1.09777 -0.0535679 0.000666667
0.964742 -0.1616 1.12761 -0.00922795 0.000666667
 0.979886 -0.158517   1.13708 0.151154 0.000666667
 0.958199 -0.158743   1.10251 -0.134196 0.000666667
0.982663 -0.15503  1.12293 -0.0264879 0.000666667
  1.02533 -0.129202   1.09758 -0.194984 0.000666667
 0.990128 -0.151857    1.1235 0.109256 0.000666667
 0.955312 -0.159016   1.12709 -0.071874 0.000666667
 0.969181 -0.157002   1.09099 -0.294232 0.000666667
 0.983675 -0.151728   1.13423 0.325405 0.000666667
 0.970001 -0.158483   1.12063 -0.190632 0.000666667
 0.997547 -0.144454   1.13934 -0.483099 0.000666667
  1.00195 -0.144353   1.13868 0.0342195 0.000666667
 0.995532 -0.143724   1.14095 -0.475034 0.000666667
 0.970232 -0.164563   1.10979 0.116362 0.000666667
  1.02896 -0.137577   1.12158 0.142509 0.000666667
 0.987401 -0.148823   1.11697 -0.10208 0.000666667
 0.972937 -0.168384   1.12485 0.516859 0.000666667
 0.983234 -0.154469   1.11495 -0.0552573 0.000666667
 0.972569 -0.155919   1.12247 0.00764408 0.000666667
 0.954821 -0.164146   1.13743 0.0474521 0.000666667
 0.939217 -0.171607   1.14325 -0.243204 0.000666667
 0.989646 -0.148724   1.11896 -0.0949279 0.000666667
 0.990151 -0.144103   1.11037 0.000463114 0.000666667
 0.972018 -0.157897   1.11544 0.154571 0.000666667
 0.979698 -0.160532     1.136 0.51897 0.000666667
 0.977421 -0.155462   1.13706 -0.0261006 0.000666667
 0.957269 -0.164151   1.10495 -0.0254276 0.000666667
 0.971531 -0.154794    1.1131 -0.0106478 0.000666667
 0.972589 -0.155466   1.09341 -0.0106602 0.000666667
 0.990635 -0.150752   1.10552 0.174183 0.000666667
 0.982756 -0.152727    1.0981 -0.00286246 0.000666667
 1.00906 -0.14326  1.09596 -0.0870793 0.000666667
 0.985497 -0.151131   1.12602 -0.0441744 0.000666667
   1.0087 -0.146576   1.13412 0.0742027 0.000666667
  1.00467 -0.143024   1.15546 0.0823439 0.000666667
  1.00502 -0.144575   1.15682 -0.0609251 0.000666667
 0.98587 -0.15522   1.0979 -0.135089 0.000666667
0.976531 -0.15574  1.10256 -0.104567 0.000666667
 0.990595 -0.144466   1.13351 -0.108267 0.000666667
  1.02429 -0.132182   1.09616 -0.183113 0.000666667
 0.958147 -0.162399   1.10523 -0.0405138 0.000666667
 0.991165 -0.151149   1.10628 0.179554 0.000666667
  1.00468 -0.142391    1.1539 0.0846127 0.000666667
 0.964961 -0.164502   1.10852 0.100474 0.000666667
 0.963991 -0.156901   1.13335 0.0165386 0.000666667
 0.972497 -0.161738   1.08923 0.126555 0.000666667
 0.970002 -0.163301    1.1362 -0.0774941 0.000666667
 0.998699 -0.149114   1.14043 -0.231078 0.000666667
 0.959404 -0.164146   1.10559 -0.0422216 0.000666667
 0.977595 -0.155863   1.09364 -0.104427 0.000666667
 0.989557 -0.156179    1.1059 -0.181263 0.000666667
  0.97571 -0.153026    1.1224 0.244691 0.000666667
 1.00093 -0.14524  1.14211 0.0223788 0.000666667
 0.986553 -0.155914   1.11259 -0.158715 0.000666667
 0.992661 -0.151256    1.1258 -0.216917 0.000666667
 0.967129 -0.162202    1.1121 0.0925968 0.000666667
 0.989083 -0.150665   1.12606 -0.278688 0.000666667
 0.989205 -0.154516   1.16155 0.24066 0.000666667
  1.01129 -0.146403   1.16181 0.235614 0.000666667
  1.01795 -0.141351   1.10153 0.212378 0.000666667
 0.987098 -0.152955   1.09766 -0.146609 0.000666667
 0.970643 -0.159344   1.15837 -0.376095 0.000666667
 0.954996 -0.165962   1.13834 0.0278251 0.000666667
 0.957496 -0.168309   1.07601 0.0621543 0.000666667
 0.964908 -0.161449   1.11563 -0.0797496 0.000666667
  1.02996 -0.127829   1.08915 -0.266265 0.000666667
 0.982364 -0.152601   1.11912 -0.08001 0.000666667
 0.961914 -0.164748    1.0877 0.306299 0.000666667
 0.969423 -0.160977   1.09482 -0.2413 0.000666667
 0.998368 -0.147921   1.14521 -0.149441 0.000666667
0.978468 -0.15796  1.10307 -0.10452 0.000666667
 0.959424 -0.158955    1.1047 -0.113004 0.000666667
  1.00652 -0.137487   1.09572 -0.0614172 0.000666667
  1.00791 -0.137909   1.15176 0.16178 0.000666667
 0.963138 -0.161195   1.09658 0.170657 0.000666667
 0.982917 -0.155998   1.11977 -0.07786 0.000666667
 0.990358 -0.154168   1.16049 0.241108 0.000666667
0.99701 -0.1461 1.13478 -0.363176 0.000666667
 0.972687 -0.163342   1.14129 0.313957 0.000666667
 0.984517 -0.150487   1.13309 -0.413145 0.000666667
 0.970572 -0.164872   1.10243 -0.0915072 0.000666667
 0.975427 -0.156095   1.12303 -0.0373015 0.000666667
 0.958488 -0.162315   1.10576 -0.0278596 0.000666667
 0.983036 -0.152075   1.13972 -0.223363 0.000666667
  1.00276 -0.144531   1.15806 0.0721552 0.000666667
 0.983803 -0.155063   1.11307 -0.124818 0.000666667
0.989763 -0.14305  1.13113 0.0922091 0.000666667
  1.00484 -0.149097   1.10153 0.0469941 0.000666667
 0.965934 -0.160572   1.12825 -0.0117784 0.000666667
 0.974762 -0.155126   1.12045 -0.267703 0.000666667
 0.963399 -0.163376   1.11772 -0.0761837 0.000666667
 0.969987 -0.158437   1.09767 -0.306963 0.000666667
 0.955372 -0.163849   1.13776 0.0229156 0.000666667
 0.989023 -0.152425   1.11475 -0.0255248 0.000666667
 0.973674 -0.164588   1.13308 0.333123 0.000666667
 0.985914 -0.149464   1.13786 -0.0153151 0.000666667
 0.962236 -0.165143   1.08825 0.314946 0.000666667
  1.00456 -0.141274   1.10644 -0.038355 0.000666667
  1.02426 -0.136994   1.10241 -0.0711121 0.000666667
 0.986318 -0.152452   1.12388 0.106344 0.000666667
  1.00236 -0.137227   1.09971 -0.176704 0.000666667
 0.970986 -0.163458   1.18251 -0.0149761 0.000666667
 0.999505 -0.145748   1.13382 -0.36752 0.000666667
 0.973621 -0.166511   1.12515 0.515056 0.000666667
 0.992864 -0.150049     1.129 -0.0458282 0.000666667
 0.984141 -0.154293    1.1167 -0.0549632 0.000666667
 0.997766 -0.142206   1.14714 0.058225 0.000666667
  1.02431 -0.130912   1.09876 -0.178358 0.000666667
 0.989834 -0.148036   1.11443 -0.0102935 0.000666667
 0.958428 -0.163506    1.1062 -0.037222 0.000666667
 0.998537 -0.147774   1.14506 -0.139976 0.000666667
 0.964882 -0.155047   1.15194 -0.0806162 0.000666667
 0.947482 -0.171979   1.11937 -0.0183751 0.000666667
 0.976765 -0.155958   1.14356 -0.277026 0.000666667
 0.988926 -0.149971   1.11817 -0.0951521 0.000666667
 0.982358 -0.155856   1.14051 -0.16507 0.000666667
  1.02365 -0.135293   1.10355 -0.0659606 0.000666667
 0.987628 -0.150432    1.1462 -0.282943 0.000666667
  0.99152 -0.147165   1.12813 -0.0515289 0.000666667
 0.964707 -0.160033   1.12538 0.168681 0.000666667
0.985144 -0.14972  1.12564 0.0752508 0.000666667
 0.988909 -0.154009   1.12436 0.118065 0.000666667
  0.97571 -0.156534   1.13711 -0.0248722 0.000666667
0.964744 -0.15766  1.10874 -0.108398 0.000666667
  1.00168 -0.150185   1.12983 0.276356 0.000666667
  0.98211 -0.159246   1.11332 -0.198165 0.000666667
   1.0195 -0.135647   1.10737 -0.0122917 0.000666667
 0.988292 -0.149053   1.11443 -0.0198894 0.000666667
 0.982812 -0.153001   1.11931 -0.100127 0.000666667
 0.949887 -0.162322   1.12986 -0.104834 0.000666667
  1.00087 -0.151283   1.13065 0.288158 0.000666667
 0.991349 -0.152169   1.15896 0.23638 0.000666667
  1.00788 -0.140326   1.14786 -0.0428289 0.000666667
 0.988444 -0.152644   1.12573 -0.186049 0.000666667
  1.00867 -0.148048    1.1016 -0.25385 0.000666667
 0.984639 -0.150311   1.12575 -0.0661613 0.000666667
1.03003 -0.1272 1.08727 -0.2631 0.000666667
  1.00882 -0.140078   1.14662 -0.0531345 0.000666667
 0.964747 -0.160516    1.0823 -0.218783 0.000666667
 0.987667 -0.146594   1.11437 -0.0309496 0.000666667
0.988697 -0.15373  1.16335 0.232376 0.000666667
  1.01119 -0.137267   1.15159 0.184293 0.000666667
 0.978519 -0.150138     1.122 0.238351 0.000666667
 0.961083 -0.164069   1.13061 0.107182 0.000666667
 0.964267 -0.155713   1.13635 -0.0079873 0.000666667
 0.987349 -0.150509   1.14864 -0.276774 0.000666667
 0.975898 -0.160118   1.14261 0.18117 0.000666667
 0.988556 -0.151408   1.14298 -0.023281 0.000666667
  0.9929 -0.14961  1.08677 0.266375 0.000666667
  1.00408 -0.145633   1.14064 0.0261783 0.000666667
 0.988524 -0.152413   1.12581 -0.20594 0.000666667
 0.968639 -0.164396   1.11068 0.0879819 0.000666667
  1.01631 -0.133904   1.11678 0.241462 0.000666667
  1.00123 -0.145274   1.14049 0.019945 0.000666667
  1.00852 -0.139492   1.14675 -0.0263647 0.000666667
  0.98897 -0.150709   1.14757 -0.26163 0.000666667
 0.974731 -0.156393   1.10361 0.134053 0.000666667
 0.975464 -0.157697   1.13647 -0.0192106 0.000666667
 0.989052 -0.147149   1.11541 -0.0188729 0.000666667
 0.964497 -0.162033   1.10882 0.0207991 0.000666667
 0.969924 -0.159935   1.11917 -0.17697 0.000666667
 0.979157 -0.151803   1.12131 0.0337344 0.000666667
 0.971653 -0.159832   1.09944 -0.325579 0.000666667
 0.975677 -0.158475   1.12247 -0.052451 0.000666667
 0.995098 -0.153271   1.10395 0.202982 0.000666667
 0.961473 -0.163503    1.1279 0.116327 0.000666667
 0.985515 -0.154635   1.13003 -0.214538 0.000666667
 0.985159 -0.156983   1.09885 -0.110278 0.000666667
 0.974065 -0.156688   1.12143 -0.0526866 0.000666667
 0.968566 -0.162545   1.18035 -0.0254104 0.000666667
0.974773 -0.15395  1.14621 -0.18368 0.000666667
 0.967747 -0.157387    1.1198 -0.199889 0.000666667
 0.999441 -0.147124   1.13463 -0.34558 0.000666667
 0.984159 -0.153617   1.09635 -0.0089598 0.000666667
 0.984743 -0.155834   1.13404 0.327532 0.000666667
  0.96451 -0.160439   1.12822 -0.00394751 0.000666667
 0.982125 -0.154071    1.1639 -0.0481194 0.000666667
 0.963347 -0.161727   1.12582 -0.0148954 0.000666667
 0.973131 -0.157135   1.15586 -0.0512961 0.000666667
 0.982389 -0.156004   1.09904 0.0540901 0.000666667
  0.98997 -0.148948   1.14649 -0.0707066 0.000666667
 0.983838 -0.153389   1.14177 -0.213364 0.000666667
  1.00739 -0.142037   1.09687 -0.0619854 0.000666667
 0.989671 -0.153754   1.11331 -0.0366883 0.000666667
 0.995842 -0.151416   1.10481 0.190566 0.000666667
 0.985964 -0.153803   1.09844 -0.148903 0.000666667
 0.989059 -0.152816    1.1062 0.196497 0.000666667
 0.982143 -0.150284   1.13883 0.032313 0.000666667
 0.971967 -0.164384   1.13341 0.319418 0.000666667
 0.982356 -0.155282   1.09763 0.0815564 0.000666667
  1.00097 -0.139408   1.12648 0.17603 0.000666667
 0.957043 -0.168812   1.07597 0.0810242 0.000666667
 0.984825 -0.154009   1.11698 -0.0417677 0.000666667
 0.987544 -0.147647   1.11839 -0.119329 0.000666667
0.955194 -0.1588 1.12514 -0.0789976 0.000666667
 0.988579 -0.146742   1.13292 0.0628249 0.000666667
 0.976474 -0.155824   1.09331 -0.109407 0.000666667
 0.981873 -0.153101   1.12704 0.0749153 0.000666667
  1.00196 -0.146182   1.10284 0.012566 0.000666667
 0.980945 -0.153732   1.11351 -0.150499 0.000666667
   1.0032 -0.143819   1.09539 -0.0624687 0.000666667
 0.978056 -0.156304   1.09416 -0.017301 0.000666667
  1.03146 -0.127469   1.08845 -0.255134 0.000666667
 0.975817 -0.156546   1.12132 -0.0519517 0.000666667
 0.983675 -0.149975   1.13663 -0.0222184 0.000666667
  1.02333 -0.134375   1.10317 -0.0677928 0.000666667
 0.973286 -0.154825    1.1592 -0.0403961 0.000666667
 0.986499 -0.152398   1.11607 -0.0235186 0.000666667
  1.00236 -0.142326   1.15393 0.0633048 0.000666667
 0.969976 -0.163802   1.13687 0.133876 0.000666667
0.962675 -0.16146  1.09784 0.184662 0.000666667
 0.993232 -0.143331   1.12392 -0.151634 0.000666667
 0.972618 -0.154166   1.12399 0.0120756 0.000666667
 0.952191 -0.161406   1.12367 -0.0316263 0.000666667
 0.991449 -0.150023   1.08736 0.259219 0.000666667
 0.979333 -0.156339   1.09252 0.132995 0.000666667
 0.961219 -0.165122   1.12966 0.114269 0.000666667
 0.971457 -0.160436   1.09933 -0.0620724 0.000666667
 0.985668 -0.156124   1.12956 -0.20521 0.000666667
 0.980573 -0.160936   1.13579 0.139423 0.000666667
 0.982239 -0.150964   1.13944 0.00938433 0.000666667
 0.992409 -0.158385   1.09638 0.125804 0.000666667
  1.01829 -0.135996   1.10851 -0.00458091 0.000666667
 0.982708 -0.157633   1.10035 -0.118863 0.000666667
 0.996555 -0.144601   1.12416 -0.175125 0.000666667
 0.973047 -0.158344   1.10394 0.115048 0.000666667
 0.978373 -0.154058   1.12081 -0.0152971 0.000666667
 0.981456 -0.153666   1.16379 -0.0325445 0.000666667
 0.959317 -0.158779   1.12604 -0.0317687 0.000666667
 0.974571 -0.154029   1.12116 -0.273107 0.000666667
 0.993807 -0.147516   1.08952 0.260094 0.000666667
 0.991004 -0.148082   1.14459 -0.081894 0.000666667
 1.00381 -0.14657  1.10205 0.0203415 0.000666667
 0.986077 -0.149513   1.14654 -0.284813 0.000666667
 0.966324 -0.160773   1.12612 0.180057 0.000666667
 0.967055 -0.161634   1.11574 -0.0582306 0.000666667
 1.00984 -0.14073  1.14843 -0.0463159 0.000666667
 0.991522 -0.147459   1.14481 -0.0682111 0.000666667
 0.994573 -0.150165    1.1265 -0.178632 0.000666667
0.989116 -0.15154  1.13977 0.0725428 0.000666667
 0.989089 -0.153251   1.15863 0.239398 0.000666667
 0.968122 -0.163121   1.12783 0.0266807 0.000666667
  0.97752 -0.154245   1.12581 0.234021 0.000666667
 0.970853 -0.159416   1.15616 -0.369064 0.000666667
 0.981654 -0.157561   1.14245 -0.172081 0.000666667
  1.01244 -0.148464   1.16187 0.224733 0.000666667
 0.974138 -0.158452   1.14513 0.191176 0.000666667
0.989711 -0.14555  1.13354 0.0405823 0.000666667
 0.986521 -0.155168   1.13129 -0.211393 0.000666667
 0.955062 -0.164584   1.13644 0.0297642 0.000666667
   0.9628 -0.163657   1.09679 0.154839 0.000666667
 0.971964 -0.161057   1.09919 -0.0406398 0.000666667
  0.96661 -0.154631   1.09908 0.00736987 0.000666667
 0.975615 -0.157043   1.12296 -0.0242265 0.000666667
  1.01835 -0.141519    1.1026 0.2094 0.000666667
 0.995434 -0.149537   1.14094 0.04918 0.000666667
 0.977728 -0.150833    1.1227 0.254387 0.000666667
  0.99001 -0.148085   1.11615 -0.0190468 0.000666667
 0.974675 -0.160306    1.1428 0.194094 0.000666667
  1.00205 -0.143083   1.09787 -0.0556243 0.000666667
 0.993038 -0.151534   1.14674 0.0339643 0.000666667
 0.965674 -0.155511   1.13287 0.0475841 0.000666667
 0.948451 -0.163842   1.12875 -0.113171 0.000666667
 0.985214 -0.152177   1.13774 -0.0278832 0.000666667
 0.964809 -0.165843   1.12795 0.0978393 0.000666667
  1.02416 -0.136784    1.1029 -0.0633366 0.000666667
   1.0226 -0.140459   1.11729 0.00784005 0.000666667
 0.976391 -0.156867   1.10156 -0.123375 0.000666667
  1.02621 -0.136587   1.10381 -0.049309 0.000666667
  0.98018 -0.156083   1.09192 0.136997 0.000666667
  0.99099 -0.152007   1.12667 -0.265018 0.000666667
 0.971379 -0.156874   1.10665 0.130464 0.000666667
0.967304 -0.16601  1.11426 0.151415 0.000666667
 0.986818 -0.152527   1.12757 -0.0566231 0.000666667
  0.98895 -0.153556   1.12566 -0.198348 0.000666667
 0.947623 -0.167261   1.15392 0.0156851 0.000666667
  0.95974 -0.157918   1.14597 -0.08738 0.000666667
 0.961268 -0.158908   1.12396 -0.0371868 0.000666667
 0.964581 -0.159509   1.11773 -0.0724045 0.000666667
  1.03039 -0.125069   1.08776 -0.258625 0.000666667
  1.00618 -0.144586   1.15704 -0.058325 0.000666667
 0.980841 -0.154296   1.12105 -0.026751 0.000666667
   1.0202 -0.136113   1.12358 0.148155 0.000666667
 0.985289 -0.152934   1.09795 0.0140639 0.000666667
  1.01986 -0.140961   1.11896 -0.111975 0.000666667
 0.987613 -0.149914   1.11699 -0.0991542 0.000666667
 0.987324 -0.155868   1.11054 0.0457635 0.000666667
 0.969771 -0.157311   1.08998 -0.30176 0.000666667
 0.985395 -0.148159   1.10694 -0.0414427 0.000666667
 0.957218 -0.168683   1.07611 0.0530133 0.000666667
 0.985121 -0.156608   1.11545 -0.0409406 0.000666667
 0.956554 -0.166613   1.07547 0.0633068 0.000666667
  1.00376 -0.145317   1.13418 -0.36783 0.000666667
  1.01514 -0.137879   1.12421 0.398976 0.000666667
 0.988101 -0.154407   1.12928 0.0114233 0.000666667
 0.972144 -0.155931   1.12367 0.0215867 0.000666667
 0.984241 -0.150171   1.13249 -0.425525 0.000666667
  1.00186 -0.149204   1.11379 0.314618 0.000666667
 0.982625 -0.151198   1.13947 0.00925246 0.000666667
 0.972594 -0.157935   1.08276 -0.0793261 0.000666667
0.966081 -0.16356  1.11713 -0.0827688 0.000666667
 0.984684 -0.153423   1.09894 0.000311055 0.000666667
 0.970844 -0.157697   1.15698 -0.386424 0.000666667
 0.977345 -0.157112   1.12152 -0.267965 0.000666667
 0.983702 -0.152494   1.14072 -0.22214 0.000666667
 0.961946 -0.161809   1.09537 0.173409 0.000666667
  0.96545 -0.157552   1.10892 -0.12101 0.000666667
  0.97403 -0.162793   1.14089 0.310791 0.000666667
 0.941518 -0.163309   1.13091 -0.0701266 0.000666667
 0.992246 -0.148713   1.14466 -0.0712183 0.000666667
  0.96365 -0.160719   1.13022 -0.00661268 0.000666667
 0.978498 -0.153319   1.12216 -0.0471487 0.000666667
  0.97128 -0.159808   1.14349 0.196517 0.000666667
 0.976669 -0.157809   1.10534 0.13217 0.000666667
 0.993766 -0.149997   1.14742 0.0495192 0.000666667
 0.989874 -0.149358   1.12367 -0.266304 0.000666667
  0.98285 -0.156578   1.10051 0.0585132 0.000666667
 0.979494 -0.154241    1.1114 -0.186648 0.000666667
 0.991266 -0.148947   1.12222 0.0695935 0.000666667
 0.967624 -0.160968   1.12127 0.161676 0.000666667
 0.989766 -0.153101   1.12861 -0.0688633 0.000666667
 0.984043 -0.150714   1.12973 0.148503 0.000666667
  1.00943 -0.137805   1.15121 0.174021 0.000666667
 0.990216 -0.148569   1.12141 0.0820863 0.000666667
  0.97765 -0.153381   1.13546 -0.104614 0.000666667
0.986565 -0.15266  1.09796 -0.01073 0.000666667
 0.975186 -0.151665   1.12437 -0.13247 0.000666667
 0.977579 -0.153909   1.12347 0.254376 0.000666667
 0.986371 -0.154501   1.08735 0.160425 0.000666667
 0.984231 -0.149453    1.1269 0.133983 0.000666667
 0.973556 -0.154404   1.12029 -0.0451412 0.000666667
 0.964861 -0.156811   1.10765 -0.117035 0.000666667
0.967258 -0.16408  1.11311 0.164283 0.000666667
 0.987828 -0.144015   1.14022 -0.21046 0.000666667
 0.992645 -0.150835   1.12559 -0.274125 0.000666667
 0.973735 -0.158484   1.14331 0.181865 0.000666667
 0.981956 -0.150972   1.14117 0.0268531 0.000666667
 0.983011 -0.150837   1.13715 -0.025702 0.000666667
  1.00396 -0.147055    1.1025 0.0128136 0.000666667
  1.01346 -0.134084   1.11638 0.245546 0.000666667
 0.976407 -0.158564   1.09997 -0.0997692 0.000666667
 0.964511 -0.160909   1.12848 -0.0126496 0.000666667
 0.985953 -0.156158   1.11391 -0.146226 0.000666667
  1.00697 -0.142973   1.09591 -0.0694319 0.000666667
   0.9601 -0.159221    1.1238 -0.0461516 0.000666667
 0.991517 -0.157829   1.13626 -0.0535043 0.000666667
0.985333 -0.15848  1.11362 -0.191379 0.000666667
 0.977152 -0.159205   1.09407 0.00625136 0.000666667
 0.964045 -0.159959   1.10275 -0.0505319 0.000666667
 0.982512 -0.158286   1.10025 0.0667803 0.000666667
 0.988466 -0.152241   1.09685 -0.136687 0.000666667
 0.967514 -0.164385   1.11316 0.147106 0.000666667
  0.98661 -0.152351   1.12851 -0.0522736 0.000666667
 0.998923 -0.144059   1.14506 -0.153511 0.000666667
 0.974336 -0.161635   1.15504 -0.0461778 0.000666667
 0.970252 -0.157251   1.10799 0.139334 0.000666667
  0.98975 -0.149433    1.1153 -0.00780008 0.000666667
   1.0078 -0.136066   1.15089 0.155488 0.000666667
 0.977719 -0.159733   1.13508 0.537408 0.000666667
 0.984272 -0.146826   1.14292 0.0740529 0.000666667
 0.980312 -0.154426   1.09297 -0.0157258 0.000666667
 0.975025 -0.155396   1.12258 -0.0509118 0.000666667
 0.980222 -0.150929   1.11992 0.0391126 0.000666667
 0.981247 -0.150211   1.12111 0.0305311 0.000666667
 0.982471 -0.149525    1.1412 0.0395711 0.000666667
  0.96238 -0.159775   1.10327 -0.0357596 0.000666667
0.989448 -0.14594  1.13087 -0.0361029 0.000666667
0.993829 -0.14493  1.12354 -0.173123 0.000666667
 0.981594 -0.155395   1.14215 -0.161378 0.000666667
 0.996014 -0.144057   1.15031 0.0562187 0.000666667
  1.02402 -0.135541   1.10285 -0.0593727 0.000666667
 0.988822 -0.151993   1.14502 -0.0112487 0.000666667
 0.987277 -0.155289   1.11226 -0.159844 0.000666667
0.992616 -0.15063  1.08897 0.265086 0.000666667
  1.01564 -0.135052   1.11439 0.239228 0.000666667
 0.962335 -0.162363   1.09572 0.166781 0.000666667
 0.965496 -0.154781   1.10231 0.035273 0.000666667
 0.969968 -0.151539   1.11791 -0.0186634 0.000666667
  0.97563 -0.163433   1.14138 0.309983 0.000666667
 0.950622 -0.171846   1.11879 -0.0427425 0.000666667
 0.950207 -0.169832   1.15044 -0.143509 0.000666667
 0.982234 -0.154206    1.1208 -0.0941688 0.000666667
 0.998771 -0.141557   1.12011 0.0442289 0.000666667
 0.982324 -0.153832   1.16516 -0.0441685 0.000666667
0.985337 -0.1508 1.12494 0.0708137 0.000666667
 0.965022 -0.162166   1.10737 0.0226454 0.000666667
 0.964966 -0.159467   1.10874 -0.115965 0.000666667
  1.00064 -0.149065   1.10329 0.0346184 0.000666667
 0.980378 -0.154518   1.11463 -0.160982 0.000666667
 0.979378 -0.152768   1.11413 -0.152597 0.000666667
   1.0067 -0.147524   1.13909 -0.0357387 0.000666667
 0.992225 -0.151837    1.1265 -0.183196 0.000666667
 0.984636 -0.149262   1.11588 -0.116211 0.000666667
 0.987473 -0.156943   1.12911 -0.0025229 0.000666667
 0.999197 -0.145117   1.14491 -0.134937 0.000666667
 0.988212 -0.151562   1.12497 -0.200206 0.000666667
 0.974655 -0.163107   1.13398 0.351162 0.000666667
 0.988226 -0.150879   1.14329 -0.0112526 0.000666667
 0.987536 -0.149287    1.1165 -0.0975346 0.000666667
  1.00737 -0.136287   1.09737 -0.0945837 0.000666667
 0.966682 -0.163031   1.12797 0.00648003 0.000666667
 0.997742 -0.141178   1.11831 0.043525 0.000666667
 0.982692 -0.150851   1.14139 0.0400149 0.000666667
0.976417 -0.15421  1.11966 -0.252359 0.000666667
 0.992906 -0.150708   1.14617 0.0417809 0.000666667
  0.97965 -0.156885   1.09111 0.13607 0.000666667
 0.963589 -0.159836   1.10795 0.0358285 0.000666667
 0.966224 -0.162602   1.12959 -0.00356775 0.000666667
 0.985457 -0.150612   1.12312 0.0650028 0.000666667
 0.997649 -0.146787    1.1447 -0.154253 0.000666667
  1.01878 -0.136427   1.12144 0.162663 0.000666667
 0.989098 -0.151218   1.14033 0.0688563 0.000666667
 0.988974 -0.149096   1.11743 -0.10192 0.000666667
  1.00822 -0.146375   1.13317 0.0393565 0.000666667
 0.981956 -0.151095   1.12942 0.134901 0.000666667
 0.970526 -0.164987   1.13589 -0.0707462 0.000666667
 0.955025 -0.166457   1.13773 0.0299544 0.000666667
 0.967801 -0.160926    1.0948 -0.246448 0.000666667
 0.986392 -0.149721   1.13113 0.119514 0.000666667
 0.984697 -0.156808   1.09966 -0.102977 0.000666667
 0.982744 -0.155782   1.10125 0.0488982 0.000666667
 0.974365 -0.158368   1.10484 0.130147 0.000666667
 0.980915 -0.155715   1.16325 -0.0270702 0.000666667
 0.988403 -0.151674   1.12388 -0.195203 0.000666667
  1.00647 -0.148044   1.13779 -0.0357442 0.000666667
  1.01955 -0.135118   1.12252 0.167441 0.000666667
 0.981355 -0.153594   1.13176 -0.43905 0.000666667
  0.99061 -0.148913   1.10742 0.170276 0.000666667
 0.996528 -0.146637   1.14078 -0.459431 0.000666667
 1.00855 -0.13995  1.15203 0.181216 0.000666667
 0.992406 -0.145552   1.13431 -0.0798953 0.000666667
 0.948918 -0.172534   1.14011 0.111517 0.000666667
 0.983182 -0.153677   1.14102 -0.222161 0.000666667
 0.988067 -0.150015   1.14174 -0.0187544 0.000666667
 0.987277 -0.154825   1.11776 -0.0436236 0.000666667
 0.959177 -0.162643   1.10429 -0.0331295 0.000666667
 0.974523 -0.157132   1.12287 -0.0334776 0.000666667
 0.989832 -0.151303   1.10891 0.184043 0.000666667
 0.969899 -0.157333   1.11849 -0.189711 0.000666667
  1.00823 -0.147929   1.13032 0.0416502 0.000666667
 0.968417 -0.158035   1.11929 -0.198112 0.000666667
 1.02015 -0.13445  1.12319 0.183327 0.000666667
  1.00971 -0.148589   1.13298 0.058569 0.000666667
 0.967791 -0.164642   1.11368 0.142418 0.000666667
 0.975703 -0.154511   1.12031 -0.251424 0.000666667
 0.985889 -0.156763    1.0749 -0.214684 0.000666667
 0.985302 -0.153045   1.13176 -0.207624 0.000666667
  1.00464 -0.145981   1.14058 0.0315845 0.000666667
 0.981001 -0.159948   1.13744 0.149889 0.000666667
 0.976543 -0.156767   1.09867 -0.120699 0.000666667
 0.951646 -0.161112   1.12349 -0.00399484 0.000666667
 0.994718 -0.153914   1.15655 -0.227715 0.000666667
 0.993573 -0.149527   1.11463 -0.224387 0.000666667
 0.976919 -0.155781   1.09327 -0.101433 0.000666667
 0.985181 -0.154151   1.11593 -0.0169126 0.000666667
  1.00723 -0.144096   1.09503 -0.0599567 0.000666667
  0.95643 -0.168549   1.07543 0.0559316 0.000666667
 0.968434 -0.163268   1.13473 -0.0868197 0.000666667
 0.960057 -0.158848   1.10329 -0.134338 0.000666667
  1.01726 -0.135245   1.10961 -0.0234055 0.000666667
 0.988548 -0.147417   1.11426 -0.0309965 0.000666667
 0.965795 -0.160659   1.12774 -0.00770427 0.000666667
  1.00055 -0.152439   1.13129 0.299645 0.000666667
  0.97425 -0.155734   1.15761 -0.074883 0.000666667
 0.991923 -0.148334   1.13334 0.0512363 0.000666667
 0.968584 -0.160796    1.0968 -0.229583 0.000666667
 0.974482 -0.166496    1.1248 0.521612 0.000666667
 0.956021 -0.164567    1.1375 0.0417592 0.000666667
 0.998029 -0.145771   1.14189 -0.459895 0.000666667
 0.990562 -0.149977   1.12493 -0.247029 0.000666667
 0.966133 -0.161972   1.10698 0.0386322 0.000666667
 0.951703 -0.171189   1.15103 -0.125524 0.000666667
0.985243 -0.14998  1.12719 -0.0629804 0.000666667
 0.977846 -0.158097   1.09162 -0.100063 0.000666667
 0.969478 -0.158522   1.11782 0.169253 0.000666667
 0.999774 -0.145954   1.13278 -0.337462 0.000666667
 0.960928 -0.162589   1.09492 0.191764 0.000666667
  0.96964 -0.152676    1.1043 0.171906 0.000666667
 0.971337 -0.150974   1.11277 -0.0208411 0.000666667
 0.984161 -0.158521   1.11243 -0.224442 0.000666667
 0.990809 -0.149833   1.12574 -0.191201 0.000666667
   0.9994 -0.153224   1.07752 -0.123769 0.000666667
  1.03008 -0.126602   1.08783 -0.266723 0.000666667
 0.971222 -0.154645   1.08548 -0.0788061 0.000666667
 0.982548 -0.153399   1.12057 -0.112831 0.000666667
 0.988409 -0.149194   1.14631 -0.269865 0.000666667
 0.984409 -0.149927   1.13065 0.148427 0.000666667
 0.981429 -0.154345   1.12098 -0.105117 0.000666667
0.998714 -0.14126  1.11983 0.0310918 0.000666667
 0.996328 -0.152273   1.16586 -0.311377 0.000666667
 0.988533 -0.150315   1.10714 0.170975 0.000666667
 1.00397 -0.14434  1.13997 0.0382109 0.000666667
 0.989418 -0.148681    1.1219 0.0727687 0.000666667
 0.989657 -0.149445   1.13048 -0.0485499 0.000666667
 0.975122 -0.154939   1.09865 -0.258871 0.000666667
 0.981557 -0.153349   1.09899 0.0587655 0.000666667
 0.987356 -0.151479   1.11548 -0.0327317 0.000666667
 0.972977 -0.155124   1.09357 0.000284326 0.000666667
 0.971128 -0.159044   1.09788 -0.306608 0.000666667
  1.01688 -0.135185   1.12191 0.163384 0.000666667
 0.975591 -0.162601   1.13277 0.321346 0.000666667
 0.985438 -0.151386   1.12428 0.0935609 0.000666667
 0.982288 -0.151496   1.14169 0.00358591 0.000666667
  1.01881 -0.142285   1.10335 0.203841 0.000666667
 0.982973 -0.157547   1.09691 -0.100065 0.000666667
 0.975704 -0.158264   1.13494 -0.0339324 0.000666667
0.955852 -0.16247  1.13542 0.0464709 0.000666667
 0.963166 -0.163657   1.13098 0.106289 0.000666667
 0.973748 -0.156608   1.10412 0.150169 0.000666667
   1.0065 -0.139656   1.12847 0.00911048 0.000666667
 0.961412 -0.164223   1.08637 0.298479 0.000666667
 0.988817 -0.151177   1.12548 0.119069 0.000666667
  0.97361 -0.161386    1.1339 0.338344 0.000666667
 0.984109 -0.150196   1.13939 0.0251906 0.000666667
 0.986319 -0.150001   1.12482 0.0665361 0.000666667
 0.991957 -0.149653   1.12134 0.0725466 0.000666667
 0.977303 -0.156988   1.09194 -0.00706091 0.000666667
  1.00694 -0.137302   1.12124 0.00126085 0.000666667
 0.982712 -0.151746   1.16579 -0.0609622 0.000666667
 0.966097 -0.158973   1.12291 0.176505 0.000666667
 0.982569 -0.155767   1.09797 0.0719875 0.000666667
 0.977967 -0.155294   1.14168 -0.288125 0.000666667
 0.968902 -0.162689   1.12807 0.0148928 0.000666667
  1.00252 -0.143503   1.15503 0.0589764 0.000666667
  1.01422 -0.136699   1.12547 0.406312 0.000666667
  1.00168 -0.150133   1.11413 0.300498 0.000666667
 0.980212 -0.156767   1.12084 -0.0383566 0.000666667
 0.979962 -0.155404    1.1241 -0.0583208 0.000666667
 0.989111 -0.149939   1.14357 -0.00849315 0.000666667
 0.989531 -0.149096   1.12259 0.062422 0.000666667
 0.994656 -0.149304   1.10587 -0.0274835 0.000666667
 0.957842 -0.171077   1.07608 0.0605963 0.000666667
 0.972191 -0.160811   1.09853 -0.0431219 0.000666667
 0.981012 -0.155656   1.09843 0.053762 0.000666667
 0.979257 -0.149589   1.11741 -0.456555 0.000666667
 0.978346 -0.157928   1.09403 -0.0147375 0.000666667
 0.991899 -0.150175   1.12256 0.0615332 0.000666667
 0.983444 -0.155575   1.11893 -0.097384 0.000666667
 0.976273 -0.156366   1.14288 -0.267345 0.000666667
 0.976178 -0.153195    1.1215 0.203255 0.000666667
  1.00084 -0.151021   1.11379 0.305826 0.000666667
0.979676 -0.1545  1.1142 -0.158406 0.000666667
 0.996557 -0.152036   1.16698 -0.319005 0.000666667
  1.02023 -0.142517   1.10097 0.192273 0.000666667
 0.981671 -0.157403   1.11305 -0.209754 0.000666667
 0.981351 -0.150625   1.12099 0.0411628 0.000666667
  1.01851 -0.135023   1.12158 0.165195 0.000666667
  0.96468 -0.160228   1.10332 -0.0396626 0.000666667
 0.962084 -0.161362   1.09699 0.161464 0.000666667
  0.96561 -0.157229   1.10994 -0.113599 0.000666667
 0.986499 -0.154849   1.11173 -0.132828 0.000666667
 0.965097 -0.162334   1.12367 0.167185 0.000666667
 0.965034 -0.155776   1.09929 -0.00834218 0.000666667
  1.00223 -0.145587   1.10275 0.00704287 0.000666667
 0.986959 -0.153839   1.11214 0.0519803 0.000666667
 0.977154 -0.155626   1.13567 -0.0133684 0.000666667
  0.98645 -0.150475   1.12389 0.0778688 0.000666667
 0.994281 -0.153501   1.10361 0.194993 0.000666667
 0.979688 -0.155296    1.1115 -0.17374 0.000666667
0.988556 -0.1409 1.12646 -0.25407 0.000666667
 0.972245 -0.153529   1.11192 -0.0215573 0.000666667
 0.954614 -0.165847   1.13852 0.0627358 0.000666667
  1.02108 -0.136633   1.12108 0.165172 0.000666667
 0.963575 -0.160447   1.12745 -0.0121272 0.000666667
0.976103 -0.15599    1.137 -0.0274733 0.000666667
  1.02043 -0.135469   1.10751 -0.0130432 0.000666667
 0.991278 -0.147155   1.14613 -0.0543595 0.000666667
 0.981782 -0.154711   1.14301 -0.165434 0.000666667
 0.972503 -0.155612   1.09289 0.0186466 0.000666667
  1.00217 -0.150969   1.13121 0.319499 0.000666667
  1.01875 -0.142538   1.13485 -0.159438 0.000666667
   1.0192 -0.136978   1.10826 -0.0143014 0.000666667
 0.983375 -0.153028   1.13969 0.0165772 0.000666667
 0.983112 -0.152876   1.13303 0.320093 0.000666667
 0.982584 -0.159116   1.09756 -0.0991433 0.000666667
 0.981862 -0.151775   1.12681 0.106035 0.000666667
  0.98653 -0.157124   1.08949 0.15509 0.000666667
 0.938235 -0.172987   1.14243 -0.237938 0.000666667
 0.969181 -0.158475    1.0903 -0.28274 0.000666667
 0.962497 -0.161373   1.10382 -0.0469763 0.000666667
 0.983118 -0.155284   1.11097 -0.161673 0.000666667
 0.984287 -0.149851   1.13575 -0.040503 0.000666667
 0.989617 -0.152084   1.14258 0.0906369 0.000666667
 0.995013 -0.156804    1.1004 0.268368 0.000666667
 0.983793 -0.148858   1.13658 -0.0103452 0.000666667
 0.947607 -0.171314   1.12005 -0.0285113 0.000666667
 0.994723 -0.150542   1.12568 -0.184906 0.000666667
 0.981625 -0.156937     1.099 -0.110292 0.000666667
 0.975083 -0.161853   1.12263 0.167387 0.000666667
 0.997733 -0.146331   1.14554 -0.142866 0.000666667
0.949236 -0.16512  1.13045 -0.0980131 0.000666667
 0.951153 -0.169466   1.15091 -0.150713 0.000666667
 0.978249 -0.157346   1.09249 -0.00383293 0.000666667
  1.01865 -0.136023   1.10611 -0.00314864 0.000666667
  1.00612 -0.149872   1.13859 -0.0182349 0.000666667
 0.981305 -0.157936   1.09898 0.0541165 0.000666667
 0.982404 -0.155235   1.09813 0.0561965 0.000666667
 0.949802 -0.171811   1.14211 0.109344 0.000666667
 0.982317 -0.155505   1.09969 0.0588491 0.000666667
 0.990173 -0.147401   1.11531 -0.00713634 0.000666667
0.976867 -0.15656  1.14277 -0.293357 0.000666667
0.964536 -0.16036   1.1036 -0.0361551 0.000666667
 0.989866 -0.142445   1.11301 -0.00275186 0.000666667
 0.990287 -0.144056   1.11253 0.00765853 0.000666667
 0.986611 -0.152336   1.14713 -0.258162 0.000666667
 0.983368 -0.155416   1.13038 0.324402 0.000666667
  1.02013 -0.137532   1.12357 0.161654 0.000666667
  0.98662 -0.155584   1.12727 0.0157443 0.000666667
0.984595 -0.15019  1.10845 -0.0387251 0.000666667
 0.989588 -0.149479   1.12291 0.0668306 0.000666667
 0.975011 -0.162143   1.08872 0.137065 0.000666667
 0.971133 -0.155158   1.09096 -0.303371 0.000666667
  1.00333 -0.146008   1.14045 0.0206974 0.000666667
 0.990366 -0.146045   1.14459 -0.0613165 0.000666667
 0.984754 -0.152906     1.099 0.00233857 0.000666667
   1.0198 -0.135241   1.10976 0.00414761 0.000666667
 0.976809 -0.154513   1.12116 -0.253697 0.000666667
 1.02758 -0.13756  1.12443 0.130016 0.000666667
 0.972564 -0.165316   1.12409 0.538988 0.000666667
 0.977881 -0.150033   1.11733 -0.45135 0.000666667
 0.976493 -0.154734   1.12204 -0.0422878 0.000666667
  1.00608 -0.139701   1.14639 -0.0431558 0.000666667
 0.979677 -0.158197    1.0934 0.00804475 0.000666667
 0.977723 -0.156905   1.09166 0.131918 0.000666667
 0.974197 -0.153229   1.09967 -0.27311 0.000666667
 0.965683 -0.163215   1.11903 -0.0719855 0.000666667
 0.989151 -0.152226   1.14184 0.0621954 0.000666667
 0.983764 -0.153732   1.11935 -0.107564 0.000666667
 0.961611 -0.164912   1.13122 0.112254 0.000666667
 0.968451 -0.159341   1.11972 -0.201113 0.000666667
 0.987252 -0.143015   1.12593 -0.00837917 0.000666667
 0.988366 -0.145776   1.13086 0.0663979 0.000666667
 0.990314 -0.150602   1.12744 -0.257361 0.000666667
 0.977744 -0.161716   1.08506 0.255613 0.000666667
 0.990512 -0.149791   1.10858 0.16723 0.000666667
 0.982225 -0.156304     1.142 -0.162263 0.000666667
 0.973798 -0.163088   1.13307 0.335912 0.000666667
  1.00185 -0.146048    1.1405 0.00959172 0.000666667
 0.995929 -0.148782   1.14133 0.0630736 0.000666667
 0.971416 -0.166956   1.12391 0.525867 0.000666667
 0.951475 -0.172937   1.11937 -0.0438977 0.000666667
 0.988229 -0.150098   1.12776 -0.0183659 0.000666667
 0.978638 -0.152117   1.11565 -0.457762 0.000666667
 0.963682 -0.159556    1.1026 -0.0142217 0.000666667
 0.981768 -0.156488   1.09113 -0.0133205 0.000666667
0.976543 -0.1546  1.1207 -0.261901 0.000666667
  0.96965 -0.160366   1.09487 -0.236955 0.000666667
0.965122 -0.16205  1.12968 -0.00872293 0.000666667
 0.964739 -0.158422   1.10772 -0.116045 0.000666667
  1.02677 -0.135331   1.10373 -0.0529962 0.000666667
  0.98933 -0.145967   1.11367 0.0429581 0.000666667
 0.969932 -0.167601   1.10254 -0.0820622 0.000666667
 0.970037 -0.158618   1.15861 -0.364544 0.000666667
 0.964304 -0.161632   1.10307 -0.035157 0.000666667
 0.985791 -0.150548   1.11694 -0.112982 0.000666667
  1.00129 -0.145557   1.10265 0.0322631 0.000666667
0.971732 -0.15658  1.11693 0.176781 0.000666667
 0.963974 -0.162416   1.11852 -0.582722 0.000666667
0.958495 -0.16974  1.07502 0.0665852 0.000666667
 0.982642 -0.154146   1.09775 0.0598509 0.000666667
 0.983761 -0.156194   1.12042 -0.110082 0.000666667
 0.990534 -0.147817   1.13262 0.0747662 0.000666667
  1.02078 -0.134544   1.12173 0.182475 0.000666667
 0.973138 -0.157095   1.15914 -0.0671245 0.000666667
 0.975526 -0.155914   1.10031 -0.249608 0.000666667
 0.977857 -0.156494   1.09303 0.161073 0.000666667
  1.00169 -0.146707    1.1035 0.0300378 0.000666667
  1.01972 -0.135122   1.10894 -0.0242891 0.000666667
  1.01186 -0.147319   1.16133 0.242318 0.000666667
 0.971533 -0.156426   1.15641 -0.0695495 0.000666667
  1.02632 -0.138182   1.09946 -0.054076 0.000666667
 0.946183 -0.168787   1.15561 -0.00335719 0.000666667
 0.981473 -0.155553   1.14243 -0.166239 0.000666667
  1.00397 -0.140175   1.12865 0.00507127 0.000666667
 0.983382 -0.156044   1.14301 -0.198894 0.000666667
  0.99664 -0.144886   1.14131 -0.467856 0.000666667
 0.998696 -0.152304   1.07438 -0.130439 0.000666667
 0.981272 -0.154035   1.16404 -0.0279537 0.000666667
 0.994774 -0.149515   1.11128 -0.204132 0.000666667
 0.984133 -0.157052   1.08869 0.160864 0.000666667
 0.955754 -0.164727    1.1372 0.0554464 0.000666667
  1.01726 -0.134054   1.10973 -0.0292582 0.000666667
 0.991267 -0.148291   1.14568 -0.0649069 0.000666667
 0.972064 -0.152597   1.12648 0.044983 0.000666667
 0.971956 -0.159712   1.08864 0.140961 0.000666667
 0.95356 -0.17081  1.08604 -0.0532251 0.000666667
  1.00274 -0.150862   1.11392 0.288919 0.000666667
0.956956 -0.16982  1.07683 0.0699604 0.000666667
 0.949637 -0.168532   1.15078 -0.15541 0.000666667
 0.993525 -0.150488   1.14882 0.0495429 0.000666667
 1.00709 -0.14385  1.09568 -0.0629158 0.000666667
 0.951247 -0.169293   1.14892 -0.125547 0.000666667
  1.02347 -0.138942   1.11713 0.00276462 0.000666667
   1.0103 -0.146904   1.13397 0.0356286 0.000666667
 0.972457 -0.159467    1.1582 -0.380119 0.000666667
 0.961498 -0.164489   1.12983 0.108648 0.000666667
 0.949142 -0.170784   1.14102 0.0904167 0.000666667
  1.00136 -0.147549   1.10335 0.0156482 0.000666667
 0.972349 -0.164578   1.12605 0.531755 0.000666667
0.961987 -0.16414  1.11903 -0.58322 0.000666667
0.973854 -0.15628  1.10302 0.132817 0.000666667
  1.00446 -0.142544   1.09652 -0.0633221 0.000666667
 0.971857 -0.158204    1.0972 -0.29262 0.000666667
 0.988294 -0.153678   1.11326 0.0567211 0.000666667
 0.974977 -0.150099   1.14918 -0.184388 0.000666667
   0.9901 -0.153555   1.12325 -0.194772 0.000666667
 0.992678 -0.152243    1.1465 0.0491327 0.000666667
 0.975266 -0.157254   1.09151 -0.0953961 0.000666667
 0.962637 -0.159208   1.10273 -0.0283419 0.000666667
   0.9728 -0.161598   1.13146 0.337835 0.000666667
0.986772 -0.15136  1.12382 0.130645 0.000666667
 1.00297 -0.14325  1.13961 0.0178799 0.000666667
 0.969314 -0.157771   1.11603 0.162117 0.000666667
  0.96981 -0.156537   1.09914 -0.300566 0.000666667
 0.969917 -0.158199   1.09918 -0.310462 0.000666667
 0.961755 -0.164966   1.08708 0.306883 0.000666667
 0.970537 -0.162118   1.09882 -0.0299976 0.000666667
  1.02138 -0.135577     1.124 0.152901 0.000666667
 0.990215 -0.149316   1.13137 -0.0596707 0.000666667
 0.954069 -0.164085   1.13923 0.0481544 0.000666667
 0.989677 -0.153663   1.10408 -0.0498178 0.000666667
 0.938994 -0.174084   1.14374 -0.247478 0.000666667
  1.02447 -0.136358   1.10221 -0.07224 0.000666667
 0.964107 -0.160918   1.10239 -0.0288902 0.000666667
 0.965584 -0.156609   1.13566 0.0306002 0.000666667
  1.02281 -0.137886   1.11815 0.0185857 0.000666667
 0.998738 -0.141806   1.12828 0.194543 0.000666667
 0.977425 -0.150093   1.12229 0.244182 0.000666667
 0.948711 -0.163781   1.12928 -0.112 0.000666667
 0.971806 -0.158245   1.08797 0.14188 0.000666667
 0.964885 -0.161262   1.11756 -0.0865539 0.000666667
 0.968917 -0.160574   1.09543 -0.222322 0.000666667
 0.969888 -0.158155   1.09943 -0.289436 0.000666667
 0.998485 -0.146112   1.13364 -0.350678 0.000666667
 0.965483 -0.162014   1.11757 -0.0785698 0.000666667
 0.991463 -0.151754   1.12628 -0.208275 0.000666667
 0.955038 -0.167954   1.07561 0.0773282 0.000666667
 0.954689 -0.165607   1.13707 0.0294904 0.000666667
 0.993617 -0.144936   1.12471 -0.169782 0.000666667
  1.00254 -0.151409     1.112 0.298723 0.000666667
  0.95895 -0.169867   1.07817 0.06713 0.000666667
 0.996812 -0.149252   1.14131 -0.226011 0.000666667
 0.963389 -0.155821   1.13298 -0.00300784 0.000666667
 0.967318 -0.163862    1.1094 0.100568 0.000666667
 0.982417 -0.156214   1.13739 0.147657 0.000666667
 0.977382 -0.155931   1.14061 -0.283977 0.000666667
 0.977375 -0.157542   1.09398 -0.100974 0.000666667
  0.98045 -0.159837   1.13574 0.121628 0.000666667
 0.986979 -0.149977   1.12667 0.0724139 0.000666667
 0.965116 -0.161781    1.1272 0.00888302 0.000666667
 0.975873 -0.155547   1.13735 -0.0153916 0.000666667
 0.990301 -0.152315   1.12467 -0.202959 0.000666667
 0.996499 -0.150006   1.14241 0.0603368 0.000666667
 0.983294 -0.154456   1.11878 -0.0890512 0.000666667
 0.969737 -0.163811   1.13801 0.131153 0.000666667
  1.03035 -0.128673   1.08769 -0.253784 0.000666667
  0.97074 -0.161776   1.09615 -0.246022 0.000666667
 0.972576 -0.157622   1.09715 -0.304935 0.000666667
 0.98419 -0.15089  1.10777 -0.0312999 0.000666667
 0.975177 -0.156534   1.13657 -0.0180719 0.000666667
 0.983695 -0.157132   1.08727 0.156902 0.000666667
 0.992663 -0.150042   1.12643 -0.256699 0.000666667
 0.984829 -0.155362   1.11102 -0.160144 0.000666667
 0.990936 -0.145213   1.13197 -0.105724 0.000666667
 0.973216 -0.159725   1.14279 0.195568 0.000666667
0.984694 -0.1496 1.13753 -0.029144 0.000666667
 0.968006 -0.159416   1.11819 -0.194454 0.000666667
0.990024 -0.15048  1.10796 0.174594 0.000666667
0.997478 -0.14587  1.14217 -0.476447 0.000666667
 0.97957 -0.14858  1.11551 -0.465189 0.000666667
0.968582 -0.16221  1.12674 0.00780819 0.000666667
 0.987488 -0.153543   1.11239 0.0635928 0.000666667
 0.980506 -0.156408   1.09858 0.0549606 0.000666667
 0.991809 -0.155024   1.09897 0.0234127 0.000666667
 0.969843 -0.157638   1.11753 0.154275 0.000666667
 0.995804 -0.141302   1.15001 0.0619571 0.000666667
  0.94946 -0.171132   1.15177 -0.141663 0.000666667
 0.976684 -0.157607   1.10173 -0.109366 0.000666667
 0.989891 -0.153424   1.11428 0.23593 0.000666667
  1.03251 -0.125186   1.08758 -0.25933 0.000666667
 0.978358 -0.154572    1.1236 0.239289 0.000666667
0.990459 -0.14928  1.13223 -0.0547144 0.000666667
 0.983247 -0.155796    1.1441 -0.163741 0.000666667
 0.957415 -0.168571   1.07518 0.0765605 0.000666667
 0.993909 -0.150514    1.1053 -0.00210267 0.000666667
 0.946719 -0.165781   1.13059 -0.112392 0.000666667
 0.990291 -0.150846   1.14194 0.0677432 0.000666667
 0.969734 -0.157854   1.15778 -0.362684 0.000666667
  1.00507 -0.139064   1.09603 -0.0579136 0.000666667
 0.964943 -0.161532    1.1075 0.0209845 0.000666667
  1.01892 -0.136899   1.10834 -0.00383503 0.000666667
0.993693 -0.14529  1.12217 -0.169695 0.000666667
  0.97467 -0.151611   1.12543 -0.117938 0.000666667
   0.9763 -0.161321   1.12383 0.193686 0.000666667
   1.0224 -0.135123   1.12267 0.167247 0.000666667
 0.984491 -0.153302    1.0987 0.00087886 0.000666667
 0.976704 -0.153887   1.12099 -0.258143 0.000666667
 0.966412 -0.161739   1.11804 -0.08322 0.000666667
 0.947733 -0.163673   1.12918 -0.105849 0.000666667
 0.976616 -0.155672   1.09339 -0.113395 0.000666667
 0.981475 -0.142456   1.13874 -0.0193656 0.000666667
  0.99356 -0.141794   1.11228 -0.196253 0.000666667
0.976756 -0.15484  1.11989 -0.259226 0.000666667
0.982625 -0.15477  1.09889 0.0716014 0.000666667
 0.971379 -0.160711   1.08945 0.169734 0.000666667
 0.990241 -0.150815   1.10884 0.183526 0.000666667
 0.976738 -0.156393   1.09348 -0.109669 0.000666667
  1.02035 -0.135856   1.12201 0.152919 0.000666667


==> output_ims_seed52_withold_top/entropy_action_1.txt <==
48.5007
 0.992016 -0.151149   1.12072 0.0698343 0.000666667
 0.987841 -0.151555   1.09773 -0.14501 0.000666667
 0.988393 -0.152213   1.11226 -0.0556153 0.000666667
 0.990162 -0.150629   1.11472 -0.0420092 0.000666667
0.987661 -0.14871  1.11934 -0.123136 0.000666667
 0.982114 -0.149603   1.13066 -0.421385 0.000666667
 0.990265 -0.149024   1.11721 -0.103618 0.000666667
 0.981976 -0.155411   1.14493 -0.168668 0.000666667
 0.988209 -0.153538   1.14042 0.0895744 0.000666667
 0.986729 -0.151049   1.11214 0.0593484 0.000666667
 0.985318 -0.157113   1.07416 -0.210693 0.000666667
 0.982277 -0.155608   1.14016 -0.175395 0.000666667
0.985683 -0.15206  1.14068 -0.228601 0.000666667
 0.984887 -0.156198   1.12964 -0.218623 0.000666667
 0.992209 -0.150349   1.12275 0.0597158 0.000666667
0.986469 -0.1467 1.12579 0.0845438 0.000666667
 0.993109 -0.149774   1.14187 0.146461 0.000666667
 0.987506 -0.153766    1.0964 -0.140583 0.000666667
 0.988153 -0.154752   1.12787 0.00703772 0.000666667
 0.991473 -0.151294   1.12253 0.061627 0.000666667
 0.985216 -0.152385   1.09716 -0.151394 0.000666667
0.980884 -0.15247  1.11508 -0.154007 0.000666667
 0.990852 -0.155035   1.13622 -0.0496113 0.000666667
 0.988817 -0.147639   1.11914 -0.108524 0.000666667
 0.991575 -0.147019   1.12967 0.0582983 0.000666667
 0.987468 -0.147943   1.11812 -0.113558 0.000666667
 0.985764 -0.149936    1.1179 -0.108157 0.000666667
 0.990389 -0.147746   1.12329 0.0726869 0.000666667
 0.980168 -0.155514   1.16233 -0.0321643 0.000666667
 0.989024 -0.150585   1.14247 -0.0338384 0.000666667
 0.985689 -0.149366   1.11603 -0.120134 0.000666667
0.990866 -0.14363  1.11051 0.0333861 0.000666667
 0.994405 -0.155284   1.09887 0.0316168 0.000666667
 0.988723 -0.150984   1.11754 -0.0907714 0.000666667
 0.988393 -0.149352   1.10759 0.186876 0.000666667
 0.983816 -0.153389   1.14238 -0.208078 0.000666667
 0.992335 -0.146976   1.09019 0.270287 0.000666667
 0.989614 -0.145878   1.11453 -0.0102483 0.000666667
 0.986959 -0.155949   1.09571 -0.147346 0.000666667
 0.982848 -0.149998   1.13268 -0.433307 0.000666667
 0.990429 -0.145595   1.11507 -0.0207533 0.000666667
 0.984505 -0.156733   1.10001 -0.0169364 0.000666667
 0.985456 -0.154953   1.09941 -0.155178 0.000666667
 0.983547 -0.153915   1.12812 -0.417478 0.000666667
0.991614 -0.14823  1.10859 0.163465 0.000666667
  0.99224 -0.151158   1.12667 -0.0374268 0.000666667
  0.99123 -0.147429   1.11973 0.0784684 0.000666667
0.983131 -0.15761   1.1412 -0.154693 0.000666667
 0.989214 -0.143656    1.1089 -0.00587799 0.000666667
 0.983867 -0.146145   1.11103 -0.0712584 0.000666667
0.992341 -0.14846   1.1484 0.0449203 0.000666667
0.991673 -0.15051  1.12608 -0.262751 0.000666667
 0.990265 -0.148911   1.12216 0.0699772 0.000666667
 0.990457 -0.145742   1.11035 0.0427202 0.000666667
 0.995953 -0.153103   1.10447 0.187532 0.000666667
 0.981994 -0.151155   1.12086 -0.0810636 0.000666667
 0.992526 -0.149208   1.14615 0.0421595 0.000666667
 0.985903 -0.153542   1.09678 -0.124554 0.000666667
0.984738 -0.1537 1.09675 -0.145121 0.000666667
0.988761 -0.15323  1.14049 0.0742641 0.000666667
 0.981834 -0.154242   1.11508 -0.15818 0.000666667
 0.985228 -0.151756    1.1157 -0.0249173 0.000666667
 0.990057 -0.150628    1.1237 0.115733 0.000666667
 0.986918 -0.150276    1.1484 -0.270386 0.000666667
 0.989007 -0.151863   1.13918 -0.0244947 0.000666667
 0.983211 -0.152182   1.11736 -0.0213917 0.000666667
 0.985952 -0.154275    1.0997 -0.151723 0.000666667
 0.990579 -0.153604   1.12518 -0.17938 0.000666667
 0.984875 -0.154329   1.12251 -0.109741 0.000666667
 0.992348 -0.149498    1.1344 0.0440736 0.000666667
 0.985382 -0.155268   1.11408 -0.0484002 0.000666667
 0.987071 -0.155647   1.11161 -0.143489 0.000666667
 0.983649 -0.152565   1.14044 -0.219742 0.000666667
 0.982276 -0.156017   1.14279 -0.172181 0.000666667
 0.983844 -0.155968   1.11271 -0.151957 0.000666667
 0.986592 -0.149524   1.13983 0.0325354 0.000666667
 0.985101 -0.157779   1.09649 -0.0973058 0.000666667
 0.990459 -0.149067   1.12088 0.102876 0.000666667
  0.98902 -0.152139   1.14207 0.0878675 0.000666667
 0.984265 -0.151668   1.13746 -0.0392324 0.000666667
 0.986208 -0.141337   1.12592 0.0079391 0.000666667
 0.981871 -0.149902   1.14056 -0.204759 0.000666667
  0.98472 -0.149489   1.13231 -0.412405 0.000666667
0.980632 -0.15518  1.14308 -0.165377 0.000666667
 0.988583 -0.146067   1.13215 -0.0455262 0.000666667
 0.989568 -0.150508   1.14149 0.0808197 0.000666667
 0.985989 -0.149907   1.11436 -0.0299777 0.000666667
 0.988637 -0.152716    1.1417 0.0437994 0.000666667
 0.983492 -0.159539   1.14316 -0.171187 0.000666667
 0.988108 -0.156152   1.11359 -0.0586551 0.000666667
  0.98509 -0.150038   1.11652 -0.041135 0.000666667
  0.98813 -0.151323   1.14682 -0.287517 0.000666667
 0.988374 -0.153306   1.09527 -0.128928 0.000666667
 0.983841 -0.155869   1.14303 -0.214397 0.000666667
 0.985616 -0.156757    1.0766 -0.207934 0.000666667
 0.986169 -0.150337   1.13846 -0.0315311 0.000666667
  0.98793 -0.157478   1.12838 -0.0077725 0.000666667
 0.988868 -0.151167   1.14298 0.0852668 0.000666667
 0.984251 -0.155678   1.09825 -0.133639 0.000666667
 0.987791 -0.148367   1.11771 -0.0831894 0.000666667
 0.98791 -0.14186  1.12556 -0.0030048 0.000666667
 0.989864 -0.144593   1.11257 0.0535772 0.000666667
 0.983995 -0.154904    1.1119 -0.134444 0.000666667
 0.984838 -0.152863    1.1159 -0.0393525 0.000666667
 0.986617 -0.152298   1.11604 -0.0505978 0.000666667
0.986692 -0.14789  1.12511 0.0817907 0.000666667
 0.981379 -0.150576   1.13885 -0.225616 0.000666667
 0.987215 -0.157236   1.11395 -0.0413409 0.000666667
 0.993305 -0.153043   1.10444 0.172419 0.000666667
 0.990064 -0.151464   1.14858 -0.25816 0.000666667
0.985161 -0.15242   1.1397 -0.214943 0.000666667
 0.993289 -0.152559   1.10355 0.260155 0.000666667
 0.986367 -0.151287   1.13216 -0.416115 0.000666667
  0.98911 -0.151301   1.14028 0.066174 0.000666667
 0.982323 -0.152927   1.14385 -0.219656 0.000666667
 0.987125 -0.149776   1.11854 -0.0817543 0.000666667
 0.985209 -0.151784   1.12381 0.127752 0.000666667
 0.980412 -0.155315   1.11469 -0.147633 0.000666667
 0.992841 -0.149534   1.11346 -0.195763 0.000666667
 0.992256 -0.151028   1.12092 0.0731493 0.000666667
 0.988318 -0.149853   1.10594 0.164244 0.000666667
 0.983957 -0.155392   1.11441 -0.159894 0.000666667
 0.988409 -0.150125   1.12008 -0.100117 0.000666667
0.984555 -0.14998  1.13321 -0.425325 0.000666667
 0.993649 -0.145811   1.11295 0.039582 0.000666667
 0.999123 -0.152163   1.13048 0.274057 0.000666667
 0.981252 -0.150071   1.11656 -0.452764 0.000666667
 0.987541 -0.144549   1.11241 0.0437458 0.000666667
 0.989494 -0.153843   1.13081 -0.0220461 0.000666667
  0.99015 -0.151935   1.14149 0.068631 0.000666667
 0.984798 -0.155095   1.09859 -0.0243024 0.000666667
 0.987496 -0.150427   1.14257 -0.0135199 0.000666667
0.987722 -0.15052  1.14777 -0.252629 0.000666667
 0.992567 -0.152589   1.08864 0.290604 0.000666667
 0.986447 -0.154439   1.12246 -0.189768 0.000666667
 0.988224 -0.151819   1.11386 -0.044427 0.000666667
0.987665 -0.15211  1.12696 -0.041587 0.000666667
 0.982965 -0.149352   1.13841 -0.0376082 0.000666667
 0.987462 -0.157627   1.07452 -0.225979 0.000666667
 0.982411 -0.150629    1.1331 -0.427227 0.000666667
 0.985492 -0.148897   1.11956 -0.0848229 0.000666667
 0.982741 -0.153523   1.14083 -0.222878 0.000666667
 0.988896 -0.150589   1.12811 0.0801112 0.000666667
 0.987436 -0.160315   1.13253 0.00723781 0.000666667
 0.987375 -0.147809   1.11334 0.00874193 0.000666667
 0.991885 -0.150019   1.12383 0.0593418 0.000666667
 0.986337 -0.153554   1.14124 -0.218121 0.000666667
 0.988003 -0.154747   1.14098 0.0155489 0.000666667
 0.988185 -0.150482    1.1079 0.189569 0.000666667
 0.992206 -0.151723   1.14719 0.0531239 0.000666667
 0.992314 -0.151651   1.10358 0.178412 0.000666667
 0.985737 -0.156665   1.11329 -0.137692 0.000666667
0.987946 -0.15158  1.11596 -0.0243896 0.000666667
0.989599 -0.15218  1.15866 0.251708 0.000666667
  0.98545 -0.149786   1.12571 0.0770351 0.000666667
  1.00056 -0.151171   1.13185 0.28948 0.000666667
 0.981273 -0.152679   1.13056 -0.418975 0.000666667
 0.986709 -0.150503   1.14448 -0.0198592 0.000666667
 0.986388 -0.152413   1.09858 -0.0316837 0.000666667
0.986546 -0.15257  1.12513 -0.0376871 0.000666667
 0.983974 -0.151937   1.14121 -0.219537 0.000666667
 0.991313 -0.147649   1.10612 0.182163 0.000666667
 0.982277 -0.153505   1.14049 -0.228138 0.000666667
 0.989774 -0.148984   1.10826 0.181294 0.000666667
 0.998356 -0.151562   1.13185 0.308638 0.000666667
 0.989691 -0.151435   1.14372 0.0934852 0.000666667
 0.988928 -0.150598   1.13867 0.0674991 0.000666667
 0.984103 -0.152606   1.13422 -0.424289 0.000666667
 0.989367 -0.151003    1.1413 0.0722089 0.000666667
 0.988404 -0.147582   1.11437 -0.0117104 0.000666667
 0.982883 -0.152358   1.14281 -0.216613 0.000666667
  0.98825 -0.151915   1.13037 -0.0257872 0.000666667
 0.985887 -0.152529   1.09697 -0.154863 0.000666667
 0.991481 -0.145995   1.13206 0.0882591 0.000666667
   0.9875 -0.155169   1.12734 0.0300707 0.000666667
 0.990395 -0.151994   1.14222 0.0951893 0.000666667
 0.991952 -0.144932   1.11259 0.0551143 0.000666667
0.986022 -0.15669  1.11515 -0.0636059 0.000666667
 0.992131 -0.150248   1.14669 0.0645668 0.000666667
 0.990388 -0.146074   1.11492 0.0189749 0.000666667
 0.992049 -0.154038   1.12205 -0.20841 0.000666667
 0.988777 -0.160346   1.13406 -0.0259017 0.000666667
 0.993957 -0.157668   1.09619 0.135163 0.000666667
   0.9844 -0.149895   1.11417 -0.12449 0.000666667
 0.987681 -0.156356   1.11506 0.180693 0.000666667
 0.982288 -0.156723   1.14311 -0.158009 0.000666667
 0.987766 -0.147958   1.11455 0.018028 0.000666667
 0.991959 -0.155839   1.10048 0.0131093 0.000666667
 0.987783 -0.150225   1.11793 -0.0998222 0.000666667
 0.991271 -0.149374   1.10742 0.184506 0.000666667
 0.986714 -0.150705   1.11587 -0.0329309 0.000666667
 0.988218 -0.154455   1.11324 -0.042946 0.000666667
 0.986926 -0.156736   1.07516 -0.235442 0.000666667
  0.99022 -0.149808   1.10688 0.184764 0.000666667
 0.985022 -0.151123   1.12616 -0.0583582 0.000666667
 0.993381 -0.150719   1.14771 0.0637922 0.000666667
 0.994715 -0.155381   1.10186 0.279981 0.000666667
 0.992476 -0.156156   1.09868 0.020946 0.000666667
  1.00065 -0.151993   1.13183 0.274396 0.000666667
0.992107 -0.1567 1.13689 -0.0325127 0.000666667
 0.981788 -0.151851   1.13332 -0.41989 0.000666667
 0.984971 -0.155707   1.11406 -0.0331303 0.000666667
 0.984853 -0.148698   1.12483 0.0845505 0.000666667
 0.990622 -0.145895   1.13247 0.0413245 0.000666667
  0.98995 -0.149658   1.10973 0.180972 0.000666667
 0.988641 -0.152695   1.14353 -0.00896613 0.000666667
 0.988768 -0.160364   1.13213 -0.0118636 0.000666667
 0.988688 -0.151984   1.11703 -0.109165 0.000666667
 0.984256 -0.156631   1.11347 -0.190298 0.000666667
 0.987982 -0.151773   1.13971 -0.0170299 0.000666667
 0.980259 -0.151062    1.1145 -0.426902 0.000666667
0.984449 -0.15086  1.12751 -0.0732856 0.000666667
  0.98656 -0.152448   1.12955 -0.0469387 0.000666667
 0.988352 -0.150484   1.11439 -0.0198179 0.000666667
 0.986149 -0.153236   1.11576 -0.0216457 0.000666667
 0.981892 -0.151101   1.13153 -0.430139 0.000666667
  0.98339 -0.150987   1.13993 -0.208604 0.000666667
 0.991205 -0.153473   1.12456 0.118349 0.000666667
 0.990153 -0.154014   1.10314 -0.145942 0.000666667
 0.989526 -0.154311   1.15969 0.208779 0.000666667
 0.990653 -0.149318   1.14359 0.105346 0.000666667
 0.992565 -0.150312   1.08565 0.262291 0.000666667
 0.986581 -0.155814   1.07539 -0.221633 0.000666667
 0.989643 -0.148903   1.12327 0.065902 0.000666667
 0.986811 -0.150398   1.11887 -0.10473 0.000666667
 0.990962 -0.150177   1.10577 0.177829 0.000666667
 0.988519 -0.145057   1.11136 0.0458023 0.000666667
 0.981463 -0.155032    1.1225 -0.0369146 0.000666667
   0.9844 -0.156255    1.1181 -0.0274987 0.000666667
 0.988265 -0.153224    1.0974 -0.135966 0.000666667
 0.987598 -0.142326   1.12438 -0.0024048 0.000666667
 0.982527 -0.158649   1.14418 -0.172183 0.000666667
 0.98721 -0.15318  1.09497 -0.128332 0.000666667
 0.990177 -0.142953   1.11298 -0.00422299 0.000666667
 0.987718 -0.150278   1.12679 -0.0642948 0.000666667
 0.991751 -0.148756   1.12271 0.0717859 0.000666667
  0.99108 -0.150289   1.14705 0.0510479 0.000666667
 0.982183 -0.153534   1.13045 -0.415646 0.000666667
 0.979714 -0.150999   1.11768 -0.423456 0.000666667
 0.988727 -0.150515   1.11648 -0.0874343 0.000666667
 0.981581 -0.142907    1.1376 -0.0343769 0.000666667
 0.983431 -0.155351   1.09763 -0.153549 0.000666667
 0.990102 -0.152051   1.13181 -0.0398329 0.000666667
 0.987247 -0.155575   1.07598 -0.229047 0.000666667
 0.981668 -0.155206   1.11933 -0.0885158 0.000666667
 0.985696 -0.157255    1.1298 -0.194716 0.000666667
 0.985272 -0.153421     1.128 -0.0519119 0.000666667
0.982857 -0.15141  1.14159 -0.221727 0.000666667
 0.985014 -0.152736   1.13324 -0.426415 0.000666667
 0.991891 -0.151615   1.12361 -0.205595 0.000666667
 0.984001 -0.151158     1.132 -0.41452 0.000666667
 0.990743 -0.150387   1.12594 -0.184986 0.000666667
 0.976272 -0.155987   1.14093 -0.280303 0.000666667
  0.99034 -0.150386   1.14403 -0.0607649 0.000666667
 0.981914 -0.155103   1.13244 -0.429267 0.000666667
 0.987394 -0.152674   1.09553 -0.175695 0.000666667
 0.982805 -0.145459   1.11325 0.0266373 0.000666667
 0.980627 -0.158112   1.14234 -0.143323 0.000666667
0.988091  -0.155 1.16239 0.245246 0.000666667
0.993781 -0.14981  1.12268 0.0459516 0.000666667
 0.991044 -0.145795   1.13079 0.0587645 0.000666667
 0.984354 -0.152986   1.13394 -0.423475 0.000666667
 0.988489 -0.154431   1.12899 0.0312603 0.000666667
0.987065 -0.15404  1.12935 -8.84219e-05 0.000666667
 0.987481 -0.149418   1.11295 -0.029418 0.000666667
 0.987394 -0.150489   1.12366 0.104607 0.000666667
 0.989077 -0.154422   1.11296 0.0511915 0.000666667
 0.988183 -0.156921   1.12897 -0.000504233 0.000666667
 0.983899 -0.148342   1.13701 -0.0242238 0.000666667
 0.986425 -0.154493   1.13163 -0.212614 0.000666667
 0.990564 -0.144133   1.11339 0.0317722 0.000666667
0.980244 -0.15014  1.13257 -0.426806 0.000666667
 0.983678 -0.155168   1.11309 -0.138617 0.000666667
 0.992205 -0.151514   1.14934 0.0126556 0.000666667
 0.988268 -0.151341   1.14767 -0.270846 0.000666667
 0.994059 -0.156309   1.10119 0.264905 0.000666667
   0.9844 -0.150509   1.13272 -0.425928 0.000666667
 0.987371 -0.155009     1.113 -0.158318 0.000666667
 0.989295 -0.146032   1.13165 0.0860266 0.000666667
 0.983883 -0.154301   1.09833 -0.00908304 0.000666667
 0.986283 -0.151395   1.11737 -0.114994 0.000666667
 0.982481 -0.150364   1.14028 0.0179665 0.000666667
 0.983812 -0.158776   1.14151 -0.171353 0.000666667
 0.986529 -0.147064   1.11512 -0.00465668 0.000666667
 0.985068 -0.158918   1.11371 -0.165273 0.000666667
0.988789 -0.15533  1.13629 -0.0401632 0.000666667
 0.981628 -0.151777   1.16429 -0.0585676 0.000666667
 0.987549 -0.153422    1.1151 -0.0230125 0.000666667
 0.983406 -0.150633   1.14214 -0.213231 0.000666667
  0.98784 -0.151602   1.12364 -0.0557348 0.000666667
 0.983775 -0.151017   1.14238 -0.21769 0.000666667
 0.983694 -0.148324   1.13865 0.00295073 0.000666667
 0.985985 -0.149092   1.12429 0.0807244 0.000666667
 0.988131 -0.153063    1.0978 -0.159709 0.000666667
 0.993457 -0.148483    1.1063 0.000664939 0.000666667
  0.99269 -0.151876   1.08601 0.272553 0.000666667
 0.984612 -0.150941   1.12559 -0.0374161 0.000666667
  0.98595 -0.152127    1.1463 -0.246507 0.000666667
0.993273 -0.1527 1.10315 0.200742 0.000666667
 0.986023 -0.154973    1.1123 -0.119469 0.000666667
 0.993081 -0.156871   1.09826 0.0310439 0.000666667
   0.9852 -0.155525   1.11475 -0.154329 0.000666667
 0.977132 -0.150929    1.1177 -0.473731 0.000666667
 0.984631 -0.151675   1.14182 -0.22676 0.000666667
 0.993545 -0.157561   1.09423 0.138918 0.000666667
 0.982786 -0.153855   1.11437 -0.157866 0.000666667
 0.988326 -0.149243   1.12287 0.0634846 0.000666667
 0.989987 -0.146765   1.11494 0.00183903 0.000666667
 0.988182 -0.152802   1.12517 -0.215048 0.000666667
0.990701 -0.15255  1.10935 0.171825 0.000666667
 0.989039 -0.151576   1.14118 0.0670842 0.000666667
 0.990314 -0.150584   1.10962 0.174957 0.000666667
0.988032 -0.14691  1.11355 -0.0315275 0.000666667
 0.985526 -0.155667   1.07513 -0.209653 0.000666667
 0.989529 -0.152388   1.11248 0.224008 0.000666667
 0.996674 -0.153223    1.1035 0.21536 0.000666667
 0.992409 -0.150601   1.11976 0.0694631 0.000666667
 0.985333 -0.149486   1.13672 -0.0150639 0.000666667
 0.993802 -0.152442   1.12422 0.0731849 0.000666667
 0.991372 -0.154083   1.10421 -0.151195 0.000666667
 0.981237 -0.153332   1.13862 -0.203333 0.000666667
  0.98521 -0.153415   1.10027 0.0070942 0.000666667
 0.993798 -0.153552   1.13035 0.0157006 0.000666667
 0.991025 -0.148181   1.14571 -0.0683013 0.000666667
 0.985665 -0.151425   1.14648 -0.265132 0.000666667
 0.989272 -0.151187   1.15003 -0.282147 0.000666667
 0.988384 -0.147732   1.13209 0.0804751 0.000666667
 0.984796 -0.148313   1.12546 0.0775283 0.000666667
 0.995293 -0.150349   1.14902 0.0394684 0.000666667
 0.987344 -0.149058   1.11972 -0.0863337 0.000666667
 0.992508 -0.159314   1.09535 0.120981 0.000666667
 0.990243 -0.149558     1.122 0.0651097 0.000666667
 0.990084 -0.149121   1.11648 -0.0257276 0.000666667
  0.98555 -0.146205   1.12499 0.0609107 0.000666667
0.982348 -0.15012   1.1091 -0.0457548 0.000666667
 0.993372 -0.149082   1.14669 0.0463331 0.000666667
 0.989704 -0.150056   1.14489 -0.0349813 0.000666667
 0.985986 -0.155857   1.09896 -0.0152761 0.000666667
 0.990827 -0.149632   1.10862 0.185862 0.000666667
 0.986992 -0.151397   1.11689 -0.0041131 0.000666667
 0.990494 -0.149229   1.12525 0.0797384 0.000666667
 0.983008 -0.149679   1.13564 -0.0111156 0.000666667
  0.98784 -0.156543   1.12873 0.0205166 0.000666667
 0.988277 -0.152329   1.12613 0.120916 0.000666667
 0.988191 -0.143291    1.1271 -0.0183234 0.000666667
 0.990128 -0.146166   1.13171 0.0950306 0.000666667
 0.981829 -0.155986    1.1413 -0.166317 0.000666667
 0.982757 -0.151263   1.13716 -0.0340361 0.000666667
 0.981774 -0.152125   1.13973 -0.233737 0.000666667
0.985713 -0.15211  1.12811 -0.0562687 0.000666667
0.987675 -0.14975  1.14449 -0.271263 0.000666667
 0.979805 -0.154643   1.14185 -0.180849 0.000666667
 0.989732 -0.154052    1.1262 -0.186583 0.000666667
 0.996797 -0.153076   1.10636 0.187979 0.000666667
 0.987138 -0.157288   1.12902 0.00541833 0.000666667
 0.994112 -0.148367   1.12029 0.0754991 0.000666667
 0.989725 -0.147842   1.11404 0.0415806 0.000666667
 0.987376 -0.146367   1.12858 0.087358 0.000666667
  0.98979 -0.149882   1.12117 0.0699244 0.000666667
 0.990931 -0.150432   1.10791 0.186369 0.000666667
 0.985539 -0.153287    1.0996 -0.139304 0.000666667
0.988997 -0.15125  1.14063 -0.0125169 0.000666667
0.987365 -0.15042  1.12548 -0.0566532 0.000666667
 0.987697 -0.148098   1.11561 -0.098766 0.000666667
 0.986404 -0.148532   1.12657 0.0887607 0.000666667
 0.989322 -0.153244   1.12898 -0.076077 0.000666667
  0.98317 -0.155971   1.12891 -0.209276 0.000666667
  0.98414 -0.153281   1.13718 -0.0260702 0.000666667
 0.989679 -0.149486   1.13173 0.0785885 0.000666667
0.986506 -0.15645  1.11319 -0.156977 0.000666667
 0.989931 -0.144922   1.11367 0.0435744 0.000666667
 0.986998 -0.151426   1.14217 -0.0196949 0.000666667
 0.990153 -0.148488   1.12309 0.0772318 0.000666667
0.983648 -0.1509 1.13209 -0.413658 0.000666667
 0.987779 -0.149316   1.11525 -0.0274326 0.000666667
 0.992843 -0.150779   1.09001 0.257493 0.000666667
  0.98685 -0.149437   1.11396 -0.0027354 0.000666667
 0.987682 -0.152343    1.1122 0.0459775 0.000666667
 0.991456 -0.151606   1.10914 0.188792 0.000666667
 0.988975 -0.149116   1.12078 0.0840453 0.000666667
 0.988233 -0.151759   1.14167 -0.0129268 0.000666667
 0.985844 -0.154604    1.0991 -0.12976 0.000666667
 0.991811 -0.149557   1.12453 -0.26798 0.000666667
 0.991038 -0.153331   1.11257 -0.0434266 0.000666667
 0.987683 -0.149214   1.14431 0.00633038 0.000666667
 0.989016 -0.147847   1.11397 0.0532213 0.000666667
 0.983991 -0.154416   1.14336 -0.157604 0.000666667
 0.988448 -0.151609   1.11357 -0.0546599 0.000666667
 0.989687 -0.155554   1.10362 -0.041139 0.000666667
 0.980781 -0.150184   1.13282 -0.445283 0.000666667
 0.989931 -0.148469   1.10678 0.197262 0.000666667
 0.981787 -0.152646   1.09828 -0.013498 0.000666667
0.987766 -0.15121  1.14338 -0.00712379 0.000666667
 0.985203 -0.154564   1.09436 -0.128989 0.000666667
0.990555 -0.15488  1.11209 0.224911 0.000666667
 0.990677 -0.150845   1.13766 0.0685806 0.000666667
 0.985031 -0.159528   1.11356 -0.20678 0.000666667
 0.987309 -0.153417   1.13062 -0.430848 0.000666667
 0.991275 -0.150478   1.14686 -0.0712814 0.000666667
 0.991489 -0.153672   1.12169 -0.186705 0.000666667
 0.992844 -0.153145   1.14048 0.0763717 0.000666667
 0.985269 -0.152913   1.09943 -0.0249414 0.000666667
 0.982695 -0.156599      1.13 -0.415514 0.000666667
 0.988616 -0.145638   1.13335 0.0556185 0.000666667
 0.985628 -0.152239   1.12517 -0.0647165 0.000666667
  0.99209 -0.157747   1.13653 -0.041985 0.000666667
 0.990485 -0.146768   1.11264 0.0500003 0.000666667
 0.983409 -0.151878   1.13967 -0.202951 0.000666667
 0.989502 -0.150286   1.10777 0.162979 0.000666667
 0.985614 -0.151005   1.12577 -0.0727099 0.000666667
 0.994092 -0.149074   1.08798 0.260285 0.000666667
 0.989131 -0.147836   1.12216 0.0749041 0.000666667
 0.984432 -0.150892   1.13964 -0.216937 0.000666667
 0.983822 -0.152549   1.13292 -0.430697 0.000666667
0.983837 -0.15682  1.12972 -0.206778 0.000666667
  0.98533 -0.150332   1.11889 -0.112058 0.000666667
 0.990006 -0.150135   1.12234 0.0860134 0.000666667
 0.992528 -0.148193   1.14763 0.0658516 0.000666667
 0.982878 -0.152809   1.14296 -0.198072 0.000666667
 0.988501 -0.151504   1.12984 -0.0481268 0.000666667
 0.984068 -0.155633   1.14397 -0.146562 0.000666667
 0.989383 -0.149803   1.14189 0.000945144 0.000666667
 0.991669 -0.151915   1.14071 0.0727135 0.000666667
 0.991975 -0.146146   1.11637 -0.00433639 0.000666667
0.990529 -0.15211  1.15998 0.206174 0.000666667
 0.981534 -0.154437   1.14152 -0.161163 0.000666667
 0.989452 -0.149115   1.13093 -0.0507894 0.000666667
 0.986053 -0.149002   1.11662 -0.138037 0.000666667
0.993153 -0.15073  1.11954 0.0778056 0.000666667
 0.995357 -0.155539   1.09782 0.123008 0.000666667
 0.989408 -0.150906   1.15961 0.249478 0.000666667
 0.979419 -0.148813   1.11476 -0.450496 0.000666667
 0.987732 -0.144474   1.13196 0.0285831 0.000666667
 0.994269 -0.157596   1.10116 0.259998 0.000666667
 0.981698 -0.152986   1.13237 -0.439336 0.000666667
 0.986216 -0.148033   1.11476 -0.0278331 0.000666667
 0.990295 -0.148096    1.1078 0.157588 0.000666667
 0.989294 -0.147789   1.12107 0.0834314 0.000666667
 0.983547 -0.154303   1.11093 -0.168132 0.000666667
 0.990468 -0.149128   1.10922 0.17852 0.000666667
 0.988771 -0.146314   1.13235 0.06439 0.000666667
0.986515 -0.15256  1.15013 -0.266325 0.000666667
 0.984739 -0.149229   1.12447 0.0597538 0.000666667
 0.987836 -0.149014   1.14126 -0.00892299 0.000666667
  0.98657 -0.153981   1.11688 -0.0276456 0.000666667
 0.986673 -0.146047   1.13057 0.0675702 0.000666667
 0.990793 -0.155543   1.16138 0.250367 0.000666667
0.98478  -0.152 1.11358 -0.0183985 0.000666667
 0.986832 -0.149793   1.14482 -0.281321 0.000666667
  0.99039 -0.149391   1.14465 -0.0743019 0.000666667
 0.981967 -0.149098   1.13222 -0.416068 0.000666667
 0.990653 -0.143351   1.13396 0.0857493 0.000666667
0.994451 -0.15518  1.13041 0.0288042 0.000666667
 0.979733 -0.149371   1.13227 -0.412954 0.000666667
 0.990924 -0.143263   1.11148 0.0127282 0.000666667
0.994135 -0.15314  1.13052 0.0288288 0.000666667
  0.99279 -0.149607   1.12238 0.070105 0.000666667
 0.988295 -0.153737   1.11022 0.0351381 0.000666667
 0.987901 -0.147919   1.11037 -0.0387512 0.000666667
 0.985399 -0.157204   1.07658 -0.230732 0.000666667
 0.986617 -0.151998   1.11496 -0.0241825 0.000666667
  0.97828 -0.155539   1.14184 -0.260101 0.000666667
 0.988227 -0.149066   1.10609 0.188529 0.000666667
 0.991271 -0.154925   1.10294 -0.0535527 0.000666667
 0.989089 -0.150898   1.14916 -0.290805 0.000666667
 0.981148 -0.158571   1.14183 -0.175501 0.000666667
 0.991065 -0.143523   1.13351 0.047069 0.000666667
  0.98911 -0.149003   1.12265 0.0586777 0.000666667
 0.983874 -0.152012   1.14089 -0.226251 0.000666667
 0.991375 -0.151248   1.11452 -0.0266964 0.000666667
 0.991594 -0.149261   1.11463 -0.000119288 0.000666667
 0.984582 -0.157355   1.07577 -0.206631 0.000666667
    0.988 -0.150316   1.14842 -0.273553 0.000666667
0.986748 -0.15132  1.13288 -0.44532 0.000666667
 0.984068 -0.157312   1.12989 -0.216564 0.000666667
  0.99202 -0.142998   1.13357 -0.101904 0.000666667
 0.985203 -0.149943   1.13655 -0.0340195 0.000666667
 0.989664 -0.152092   1.10727 0.170074 0.000666667
  0.98414 -0.146294   1.10731 -0.041539 0.000666667
 0.984424 -0.152301   1.11637 -0.0414223 0.000666667
 0.988253 -0.151731    1.0971 -0.136616 0.000666667
0.995424 -0.15766  1.09972 0.273938 0.000666667
 0.990304 -0.145501   1.13364 0.0539383 0.000666667
 0.998828 -0.154484   1.13146 0.273742 0.000666667
 0.991036 -0.149854   1.12105 0.0511547 0.000666667
 0.987502 -0.151632    1.1272 -0.0638123 0.000666667
 0.990607 -0.150741   1.13935 0.0990356 0.000666667
 0.983419 -0.152638   1.09668 0.0188733 0.000666667
 0.989391 -0.162431   1.13321 -0.0185841 0.000666667
  0.98122 -0.158919   1.14058 -0.177108 0.000666667
 0.993067 -0.149521   1.10634 -0.00996054 0.000666667
 0.989284 -0.147669   1.11554 -0.00623467 0.000666667
 0.983715 -0.149489   1.13692 -0.0371416 0.000666667
 0.987761 -0.145951   1.11563 -0.0307315 0.000666667
  0.98788 -0.153759   1.12804 -0.0549451 0.000666667
0.982058 -0.15732  1.14222 -0.185319 0.000666667
 0.989077 -0.157209   1.10398 -0.197269 0.000666667
 0.993282 -0.154448   1.14125 0.111699 0.000666667
 0.991584 -0.153674   1.15878 0.192653 0.000666667
 0.982323 -0.155431   1.11045 -0.162945 0.000666667
 0.985324 -0.153718   1.11541 -0.0306219 0.000666667
 0.982899 -0.152605   1.12027 -0.114941 0.000666667
 0.992414 -0.151193   1.10506 0.182321 0.000666667
 0.989795 -0.141959   1.13044 0.0861848 0.000666667
0.988485 -0.15167  1.14165 -0.0175904 0.000666667
 0.993002 -0.148412     1.086 0.281901 0.000666667
 0.985763 -0.154163   1.11242 -0.15694 0.000666667
 0.996191 -0.152611   1.10299 0.18689 0.000666667
  0.99103 -0.148427   1.10802 0.151071 0.000666667
 0.990991 -0.147215   1.11365 0.0481465 0.000666667
 0.979727 -0.148842   1.11617 -0.443174 0.000666667
  0.99119 -0.149061   1.12347 0.0925056 0.000666667
 0.992065 -0.154976   1.16076 0.239066 0.000666667
  0.99259 -0.149361   1.12426 0.0825116 0.000666667
 0.983335 -0.154098   1.16389 -0.0323158 0.000666667
 0.988267 -0.148606   1.11406 -0.0366172 0.000666667
 0.989969 -0.150469   1.10737 0.17837 0.000666667
 0.990563 -0.150456    1.1089 0.171577 0.000666667
 0.989649 -0.146463   1.11761 -0.139313 0.000666667
 0.987815 -0.150384    1.1439 -0.030184 0.000666667
 0.986412 -0.148221    1.1186 -0.100145 0.000666667
 0.983638 -0.149895   1.13444 -0.0600191 0.000666667
 0.990801 -0.150759   1.08635 0.284692 0.000666667
 0.989672 -0.155356   1.10276 -0.0483294 0.000666667
 0.984346 -0.155432   1.11418 -0.163207 0.000666667
 0.993131 -0.149127   1.14701 0.0512611 0.000666667
 0.986959 -0.153365   1.12654 -0.065459 0.000666667
 0.988501 -0.151822   1.12932 -0.0244562 0.000666667
 0.991433 -0.150731   1.14221 0.0644041 0.000666667
 0.994288 -0.155243   1.09805 0.1225 0.000666667
 0.982453 -0.151789   1.14055 -0.209024 0.000666667
 0.982267 -0.151405    1.1332 -0.44011 0.000666667
 0.985624 -0.154678   1.11541 -0.0210202 0.000666667
 0.980108 -0.149651   1.12945 -0.420448 0.000666667
 0.994843 -0.155434   1.14071 0.0739667 0.000666667
 0.984878 -0.154991   1.09527 -0.133172 0.000666667
 0.985524 -0.150502   1.11619 -0.0169237 0.000666667
 0.993448 -0.147593   1.12571 -0.264225 0.000666667
 0.985645 -0.155646   1.09661 -0.143342 0.000666667
    0.987 -0.154206   1.09462 -0.140655 0.000666667
 0.990161 -0.150758   1.08706 0.258417 0.000666667
 0.985525 -0.151428   1.11036 0.0443884 0.000666667
 0.992521 -0.150258   1.08872 0.271209 0.000666667
 0.983443 -0.153391   1.13987 -0.218777 0.000666667
 0.981613 -0.148772    1.1207 0.0334191 0.000666667
 0.988311 -0.150498   1.13078 -0.0695794 0.000666667
 0.984784 -0.157073    1.1187 -0.0558258 0.000666667
  0.98811 -0.144738    1.1153 -0.0116914 0.000666667
 0.986107 -0.155252   1.07596 -0.185613 0.000666667
 0.987004 -0.154558   1.12882 -0.218025 0.000666667
 0.990289 -0.146396   1.11481 -0.0120394 0.000666667
 0.992088 -0.150682   1.10651 0.175057 0.000666667
  0.98091 -0.154552   1.14338 -0.137091 0.000666667
0.995604 -0.15773  1.10017 0.27743 0.000666667
 0.992096 -0.148267   1.12219 0.0663286 0.000666667
 0.990433 -0.145047   1.11212 0.031904 0.000666667
 0.985733 -0.155661   1.12667 0.0160754 0.000666667
 0.993926 -0.150342   1.14754 0.0340608 0.000666667
 0.982585 -0.150661   1.14032 -0.225003 0.000666667
 0.991228 -0.152532   1.14754 0.0618386 0.000666667
 0.988245 -0.145546   1.12253 0.0886399 0.000666667
0.992426 -0.15005  1.12165 0.0728124 0.000666667
 0.982186 -0.151636   1.13503 -0.413904 0.000666667
 0.992204 -0.147208   1.11401 0.0338541 0.000666667
 0.984864 -0.149973   1.12578 -0.0648022 0.000666667
0.990439 -0.15083   1.1417 -0.0165678 0.000666667
 0.989287 -0.155215   1.10435 -0.163544 0.000666667
 0.982174 -0.154388   1.16453 -0.0375415 0.000666667
 0.986679 -0.151701   1.14929 -0.257966 0.000666667
 0.981734 -0.157552   1.14111 -0.169985 0.000666667
 0.993478 -0.152292   1.14676 0.0430629 0.000666667
  0.98926 -0.146135    1.1153 -0.0176799 0.000666667
 0.986832 -0.149931   1.12676 -0.053965 0.000666667
 0.976858 -0.156593   1.12233 -0.276551 0.000666667
 0.989627 -0.153097   1.13039 -0.0194413 0.000666667
 0.987151 -0.151717   1.11335 -0.0551734 0.000666667
 0.990161 -0.152044   1.15963 0.232145 0.000666667
 0.987752 -0.160742   1.13211 -0.0276625 0.000666667
 0.995243 -0.154015   1.10493 0.197198 0.000666667
 0.986947 -0.155435   1.12302 -0.17771 0.000666667
 0.986664 -0.153614   1.11149 0.0230064 0.000666667
 0.985976 -0.151688   1.12727 -0.0404767 0.000666667
 0.986277 -0.151597   1.13904 -0.0266109 0.000666667
 0.981197 -0.151984   1.14003 -0.203153 0.000666667
 0.990738 -0.147988   1.08739 0.267267 0.000666667
  0.98519 -0.156238   1.13045 -0.215878 0.000666667
0.991536 -0.15088  1.12541 0.0605367 0.000666667
 0.989417 -0.154751    1.1259 -0.204104 0.000666667
 0.990317 -0.150263   1.10885 0.16 0.000666667
 0.980878 -0.153437   1.13157 -0.432996 0.000666667
 0.987058 -0.156745   1.11257 -0.159767 0.000666667
 0.987762 -0.151669    1.1173 -0.104248 0.000666667
 0.987488 -0.152453   1.12785 -0.0353201 0.000666667
 0.987015 -0.148189   1.10998 -0.0598747 0.000666667
 0.987909 -0.153577   1.12537 -0.0663027 0.000666667
 0.989669 -0.147552   1.12258 0.0985222 0.000666667
 0.985273 -0.151888   1.13465 -0.415272 0.000666667
 0.988584 -0.152514   1.12879 -0.0470828 0.000666667
 0.988307 -0.151856   1.10742 0.181504 0.000666667
 0.992362 -0.150307   1.12187 0.06663 0.000666667
  0.98799 -0.155747   1.13676 -0.0225576 0.000666667
 0.981439 -0.149069   1.12971 0.142081 0.000666667
 0.981777 -0.160062   1.10007 -0.117632 0.000666667
0.986908 -0.15515  1.11083 0.0188504 0.000666667
0.985362 -0.15364  1.09639 -0.137656 0.000666667
 0.983886 -0.150693    1.1412 -0.227443 0.000666667
 0.985839 -0.155989   1.07346 -0.222053 0.000666667
 0.984622 -0.153646   1.13063 -0.200651 0.000666667
 0.991914 -0.154587    1.0987 0.0372471 0.000666667
 0.986127 -0.149845   1.09825 -0.00869021 0.000666667
0.986572 -0.15563  1.11468 -0.0466533 0.000666667
 0.991452 -0.148132   1.11959 0.0686112 0.000666667
0.986125 -0.15205  1.12507 0.0730749 0.000666667
 0.984901 -0.152379   1.09681 -0.136776 0.000666667
 0.989677 -0.145958   1.13207 0.0725692 0.000666667
 0.988215 -0.154934   1.11249 0.0695668 0.000666667
  0.98291 -0.152021   1.13135 -0.436151 0.000666667
 0.992064 -0.148116   1.12254 0.074469 0.000666667
 0.981674 -0.148441   1.13535 -0.0573915 0.000666667
 0.990001 -0.154171   1.10294 -0.0504084 0.000666667
 0.987439 -0.154943   1.10874 0.18585 0.000666667
  0.98661 -0.151696   1.14212 -0.00480719 0.000666667
 0.993399 -0.149898   1.14725 0.0460331 0.000666667
 0.985226 -0.153001   1.09638 -0.000368044 0.000666667
  0.98498 -0.154817   1.13166 -0.197239 0.000666667
 0.986111 -0.148345   1.13739 0.00218757 0.000666667
 0.984747 -0.152701   1.12516 0.10491 0.000666667
 0.990316 -0.151422   1.14231 -0.0383853 0.000666667
 0.983291 -0.151003   1.14145 -0.237245 0.000666667
 0.990339 -0.151426   1.12425 0.0744066 0.000666667
 0.984373 -0.148673   1.11688 -0.106396 0.000666667
 0.989275 -0.146209   1.11435 -0.0158843 0.000666667
 0.989442 -0.144223   1.13315 0.0711617 0.000666667
  0.98788 -0.152665   1.11153 0.0528039 0.000666667
 0.990109 -0.149387   1.12121 0.0794947 0.000666667
 0.984731 -0.149187   1.12575 -0.0436797 0.000666667
 0.990548 -0.156576   1.11337 0.205186 0.000666667
 0.983413 -0.149292    1.1366 -0.0205361 0.000666667
0.985459 -0.15372  1.09708 -0.125391 0.000666667
0.987653 -0.15051  1.12899 -0.0604164 0.000666667
 0.98979 -0.14745  1.12234 0.0756427 0.000666667
 0.983699 -0.158488    1.1422 -0.166682 0.000666667
 0.993248 -0.147771   1.14802 0.060902 0.000666667
 0.988218 -0.150923   1.11903 -0.0944969 0.000666667
 0.987604 -0.155586   1.12999 -0.2104 0.000666667
0.983223 -0.15306  1.13287 -0.437435 0.000666667
 0.993449 -0.155455   1.10038 0.0393033 0.000666667
 0.981852 -0.150582   1.13978 -0.233465 0.000666667
 0.983347 -0.154475   1.14281 -0.210134 0.000666667
 0.987842 -0.154497    1.1147 -0.160817 0.000666667
 0.982004 -0.150716   1.11727 -0.432584 0.000666667
 0.996892 -0.152185   1.10492 0.191895 0.000666667
 0.985831 -0.155301   1.11484 -0.151927 0.000666667
 0.989517 -0.153344   1.12837 0.00665121 0.000666667
 0.989183 -0.150925   1.13895 0.054336 0.000666667
  0.98411 -0.152603   1.12058 -0.0978387 0.000666667
 0.987528 -0.152456   1.11417 -0.043082 0.000666667
 0.985164 -0.157108   1.13031 -0.210038 0.000666667
 0.990346 -0.146507   1.13189 0.08433 0.000666667
0.989892 -0.15385  1.12897 -0.0740519 0.000666667
  0.99073 -0.144644   1.13127 0.0812511 0.000666667
 0.980978 -0.155221   1.16464 -0.0281466 0.000666667
 0.988584 -0.150906   1.14149 0.0934978 0.000666667
 0.992163 -0.147195    1.1212 0.0907043 0.000666667
0.98342 -0.1552 1.14429 -0.177267 0.000666667
 0.991151 -0.150981   1.08987 0.243781 0.000666667
 0.987144 -0.150835   1.11882 -0.0901325 0.000666667
 0.984641 -0.159014   1.11281 -0.221863 0.000666667
 0.984281 -0.149789   1.13219 -0.413255 0.000666667
 0.991644 -0.144391   1.13202 -0.109997 0.000666667
 0.990467 -0.149804   1.14067 0.102923 0.000666667
 0.989181 -0.145326   1.11233 0.0122924 0.000666667
  0.99071 -0.146408   1.11209 0.0344669 0.000666667
 0.986647 -0.155443   1.11447 -0.129989 0.000666667
 0.989924 -0.149766    1.1412 -0.0171544 0.000666667
 0.986912 -0.154065   1.13227 -0.434437 0.000666667
 0.986672 -0.149405   1.12598 0.0699973 0.000666667
 0.981493 -0.141726   1.13869 -0.021447 0.000666667
 0.988787 -0.157777   1.13823 -0.030406 0.000666667
 0.986877 -0.150732   1.13284 -0.426208 0.000666667
  0.98801 -0.153241   1.09748 -0.133587 0.000666667
  0.98955 -0.149963    1.1195 -0.0955979 0.000666667
 0.986823 -0.153372   1.09768 -0.148267 0.000666667
 0.978813 -0.149594   1.11494 -0.466346 0.000666667
 0.987575 -0.155583     1.117 -0.0228394 0.000666667
 0.989442 -0.150798   1.14283 -0.0194014 0.000666667
0.983967 -0.15608  1.11084 -0.164403 0.000666667
 0.989351 -0.148078   1.11793 -0.0889445 0.000666667
0.991407 -0.15035  1.12176 0.0845245 0.000666667
  0.99004 -0.157597   1.13624 -0.0545215 0.000666667
 0.983226 -0.148088   1.13064 -0.405528 0.000666667
 0.984987 -0.153334    1.1246 -0.0602836 0.000666667
 0.989876 -0.146341   1.11405 0.0397928 0.000666667
   1.0015 -0.152358   1.11251 0.301048 0.000666667
 0.989925 -0.153085   1.14143 0.0876632 0.000666667
 0.989984 -0.150331   1.12341 -0.188234 0.000666667
0.986848 -0.15288  1.13672 -0.026001 0.000666667
 0.975401 -0.156485   1.14365 -0.273101 0.000666667
 0.986724 -0.150381   1.11557 -0.0276313 0.000666667
 0.994109 -0.154151   1.13068 0.0259991 0.000666667
 0.990276 -0.152629   1.14742 0.0378634 0.000666667
 0.986301 -0.154173   1.08672 0.166196 0.000666667
 0.988787 -0.151445   1.11535 -0.0429862 0.000666667
 0.991409 -0.151344   1.14103 0.0678344 0.000666667
 0.989051 -0.151194   1.12893 -0.0413445 0.000666667
 0.984205 -0.156454    1.0988 -0.10715 0.000666667
  0.98491 -0.151675   1.12686 -0.0672989 0.000666667
 0.990715 -0.152982   1.10625 0.199903 0.000666667
 0.984821 -0.153346   1.09708 0.00612788 0.000666667
 0.993058 -0.151503   1.10519 -0.0144227 0.000666667
 0.991942 -0.150034   1.14475 0.06435 0.000666667
 0.985032 -0.149535   1.12409 0.0803011 0.000666667
 0.986326 -0.160536   1.13342 -0.00962508 0.000666667
 0.984261 -0.149059   1.14509 -0.268186 0.000666667
 0.990431 -0.148637   1.11931 -0.101741 0.000666667
 0.980577 -0.153387   1.12342 -0.0162469 0.000666667
 0.987933 -0.149791   1.11614 -0.0207321 0.000666667
 0.987666 -0.144552   1.13139 0.0277057 0.000666667
 0.984685 -0.151782   1.13936 -0.203989 0.000666667
 0.987598 -0.151226   1.11268 -0.0412088 0.000666667
  0.98702 -0.147786   1.12292 0.0787158 0.000666667
 0.985064 -0.158492   1.11317 -0.187632 0.000666667
0.983754 -0.15218    1.141 -0.235833 0.000666667
 0.989442 -0.148511   1.11362 -0.0280717 0.000666667
 0.987736 -0.158226   1.10221 -0.178916 0.000666667
 0.993641 -0.151426   1.14623 0.045516 0.000666667
 0.991982 -0.150291   1.12261 0.0589272 0.000666667
 0.982204 -0.149501   1.13997 0.0107276 0.000666667
0.983835 -0.14826  1.13572 -0.0528909 0.000666667
 0.991755 -0.152017   1.10812 0.169582 0.000666667
 0.986959 -0.158633   1.10059 -0.086406 0.000666667
0.991263 -0.15219  1.10586 0.172463 0.000666667
 0.986571 -0.148759   1.14713 -0.280222 0.000666667
 0.993922 -0.153139   1.09993 0.254148 0.000666667
 0.993995 -0.153264   1.10146 0.277161 0.000666667
 0.987049 -0.151948   1.11333 -0.0325856 0.000666667
 0.992765 -0.154313   1.14303 0.0755418 0.000666667
 0.990462 -0.153455   1.15985 0.21855 0.000666667
 0.991431 -0.151599   1.16085 0.233408 0.000666667
 0.988806 -0.153708   1.10541 -0.0550696 0.000666667
 0.985246 -0.147998   1.10694 -0.0552416 0.000666667
 0.988631 -0.151534   1.12397 -0.193302 0.000666667
  0.98368 -0.155012   1.11445 -0.136524 0.000666667
  0.99488 -0.148941   1.10452 0.00674482 0.000666667
 0.989781 -0.146935   1.13332 0.0702246 0.000666667
  0.98276 -0.153489   1.14057 -0.220622 0.000666667
 0.981497 -0.154926   1.14041 -0.167841 0.000666667
 0.986214 -0.153428   1.11439 0.0406949 0.000666667
 0.989075 -0.154925   1.13062 0.0196072 0.000666667
 0.991225 -0.153525   1.11343 -0.0434515 0.000666667
 0.989552 -0.148487   1.12348 0.0535618 0.000666667
  0.98764 -0.152925   1.12484 0.125177 0.000666667
 0.986935 -0.156971   1.12987 0.00730758 0.000666667
  0.98557 -0.155449   1.11372 -0.128377 0.000666667
 0.987682 -0.151261   1.11706 -0.107104 0.000666667
0.978576 -0.15755  1.14055 -0.170244 0.000666667
 0.984169 -0.155849   1.12857 -0.210142 0.000666667
 0.987167 -0.151467    1.1426 0.010299 0.000666667
 0.989547 -0.148892   1.13126 0.0447267 0.000666667
   0.9878 -0.148892   1.14748 -0.27795 0.000666667
0.989865 -0.14698   1.1312 0.0471343 0.000666667
 0.989305 -0.155776   1.10566 -0.179244 0.000666667
0.985096 -0.15238  1.12822 -0.0518405 0.000666667
   0.9856 -0.153183    1.1281 -0.0534913 0.000666667
 0.982471 -0.148659   1.13697 -0.0177843 0.000666667
 0.989093 -0.152902   1.12475 -0.184586 0.000666667
 0.985002 -0.152615   1.12184 0.100248 0.000666667
 0.980255 -0.150749   1.13962 -0.223247 0.000666667
 0.984526 -0.152611   1.12916 -0.222659 0.000666667
 0.987314 -0.151031   1.14053 -0.0286353 0.000666667
 0.987964 -0.148996   1.12609 0.0835594 0.000666667
  0.98223 -0.150164    1.1278 0.160125 0.000666667
 0.990331 -0.150806   1.11154 0.19009 0.000666667
 0.983898 -0.156277   1.12277 -0.0902055 0.000666667
 0.988403 -0.150888   1.11243 -0.0289201 0.000666667
 0.993036 -0.150807   1.14737 0.0509757 0.000666667
 0.984715 -0.154853   1.13237 -0.19384 0.000666667
 0.984425 -0.158343   1.09874 -0.108314 0.000666667
 0.990238 -0.151429   1.10531 0.189535 0.000666667
 0.992248 -0.149893    1.0892 0.26116 0.000666667
 0.987939 -0.151013    1.1085 0.183674 0.000666667
0.987111 -0.14788  1.13379 0.0530235 0.000666667
 0.988553 -0.145426   1.11628 -0.03538 0.000666667
  0.99908 -0.152814   1.12741 0.271885 0.000666667
 0.996243 -0.151784   1.13328 0.127416 0.000666667
0.981634 -0.14313     1.14 -0.0439124 0.000666667
 0.988046 -0.150407    1.1262 0.0603064 0.000666667
 0.985281 -0.153124    1.1161 -0.0189681 0.000666667
0.983457 -0.15161  1.13647 -0.0330165 0.000666667
 0.991453 -0.147725   1.14592 -0.0704634 0.000666667
 0.987283 -0.150568    1.1085 0.188746 0.000666667
 0.991331 -0.150081   1.11081 0.189898 0.000666667
 0.998473 -0.153268   1.12872 0.257602 0.000666667
 0.989179 -0.148093   1.13123 0.0771042 0.000666667
 0.992036 -0.150979    1.1411 0.0680024 0.000666667
 0.984947 -0.156723   1.16182 -0.0649662 0.000666667
 0.986019 -0.150339   1.11322 -0.0309834 0.000666667
  0.98574 -0.153635   1.12773 -0.0430113 0.000666667
 0.990496 -0.145747   1.12847 -0.027631 0.000666667
 0.989344 -0.143974   1.13027 0.092737 0.000666667
  1.00111 -0.151563   1.11571 0.314631 0.000666667
   1.0016 -0.150775   1.11403 0.300061 0.000666667
 0.983296 -0.157458   1.14229 -0.172914 0.000666667
 0.994311 -0.150853   1.13918 0.137444 0.000666667
 0.984271 -0.148672   1.10883 -0.0326593 0.000666667
0.987627 -0.1526 1.11123 0.0100002 0.000666667
 0.987624 -0.154969   1.12397 -0.1823 0.000666667
 0.985878 -0.155736   1.12767 -0.19056 0.000666667
  0.99063 -0.149159   1.13033 -0.0626757 0.000666667
 0.989914 -0.145727    1.1132 0.0588894 0.000666667
  0.98087 -0.153765   1.13202 -0.435199 0.000666667
0.982427 -0.14845  1.13611 -0.0212684 0.000666667
 0.987258 -0.152332   1.09566 -0.137475 0.000666667
 0.992036 -0.153574   1.14793 0.0430056 0.000666667
 0.988343 -0.152939   1.11388 -0.00991517 0.000666667
 0.985693 -0.152834   1.12254 0.0928075 0.000666667
 0.986696 -0.157959   1.07452 -0.194456 0.000666667
0.988702 -0.15215  1.13973 0.0718252 0.000666667
 0.983992 -0.156435   1.14463 -0.141155 0.000666667
 0.988858 -0.148606   1.14963 -0.295091 0.000666667
 0.984389 -0.154091   1.13314 -0.200509 0.000666667
0.983434 -0.1553 1.12886 -0.21026 0.000666667
 0.990542 -0.151625   1.12274 -0.253273 0.000666667
 0.989583 -0.144141   1.11221 -0.00225688 0.000666667
 0.981709 -0.149474   1.11734 -0.460256 0.000666667
 0.988724 -0.155043   1.11375 0.0558731 0.000666667
 0.991373 -0.149955   1.08921 0.262964 0.000666667
 0.988896 -0.150926   1.11082 0.0279769 0.000666667
 0.987396 -0.157392   1.12976 -0.0121464 0.000666667
 0.988924 -0.151239   1.14039 0.00028743 0.000666667
 0.985371 -0.149794   1.12607 0.0760601 0.000666667
 0.985868 -0.151174   1.11653 -0.0151739 0.000666667
 0.985629 -0.158212   1.12878 -0.0124216 0.000666667
 0.991368 -0.155748   1.09869 0.0151918 0.000666667
 0.978659 -0.156211   1.09213 -0.0943861 0.000666667
 0.994851 -0.141692    1.1519 0.0728638 0.000666667
 0.980812 -0.155823   1.14367 -0.150974 0.000666667
 0.989586 -0.147347     1.114 -0.0381788 0.000666667
  0.98388 -0.153388   1.11861 -0.095478 0.000666667
 0.988197 -0.153128   1.11252 -0.110867 0.000666667
 0.983024 -0.151147   1.14045 -0.217216 0.000666667
 0.988783 -0.149208   1.11382 -0.0358461 0.000666667
 0.984114 -0.154665   1.11228 -0.155098 0.000666667
  0.98785 -0.149274   1.14921 -0.262491 0.000666667
  0.99441 -0.150675   1.14624 0.0379089 0.000666667
 0.988011 -0.151065    1.1453 -0.0217685 0.000666667
 0.985019 -0.154245   1.11634 -0.04422 0.000666667
0.985476 -0.15159   1.1256 0.0768765 0.000666667
 0.988215 -0.151561    1.1249 -0.199913 0.000666667
 0.987939 -0.153779   1.09892 -0.132776 0.000666667
 0.986998 -0.151473   1.09929 -0.0263404 0.000666667
 0.983826 -0.157603   1.09895 -0.100283 0.000666667
  0.99536 -0.152925   1.10379 0.188642 0.000666667
 0.986693 -0.153138   1.09687 -0.162588 0.000666667
 0.985982 -0.154559   1.11632 -0.0544738 0.000666667
 0.986744 -0.149102   1.12535 0.0576275 0.000666667
0.987149 -0.15841  1.10379 -0.16011 0.000666667
0.989538 -0.14838  1.13146 -0.0818594 0.000666667
 0.987943 -0.151177   1.14313 -0.0156383 0.000666667
 0.990601 -0.151345   1.12284 0.074894 0.000666667
 0.983508 -0.156851   1.11319 -0.209548 0.000666667
   0.9887 -0.153949   1.12517 0.103413 0.000666667
 0.991494 -0.149837    1.1216 0.0969641 0.000666667
 0.990582 -0.154034   1.11502 0.233826 0.000666667
 0.987942 -0.153177   1.09761 -0.125306 0.000666667
 0.997267 -0.154614   1.10508 0.205263 0.000666667
 0.985209 -0.156005   1.13035 -0.224754 0.000666667
 0.984344 -0.150053   1.13538 -0.0240491 0.000666667
 0.987261 -0.153947   1.14518 -0.254617 0.000666667
 0.983632 -0.155665   1.10985 -0.161162 0.000666667
  0.98674 -0.153695   1.11508 -0.0559571 0.000666667
 0.985843 -0.152688   1.12879 -0.0326343 0.000666667
 0.988651 -0.150423   1.15956 0.241927 0.000666667
 0.978462 -0.149059   1.11575 -0.452116 0.000666667
 0.985854 -0.153086   1.12654 -0.0440673 0.000666667
 0.989469 -0.146283   1.11068 0.0416244 0.000666667
 0.983678 -0.152774   1.13537 -0.42847 0.000666667
0.987403 -0.15038  1.11613 -0.046763 0.000666667
   0.9861 -0.149853   1.11672 -0.107372 0.000666667
 0.990264 -0.149547    1.1238 0.0557924 0.000666667
 0.989653 -0.150605   1.14094 0.00674306 0.000666667
  0.98644 -0.153342   1.12865 -0.071797 0.000666667
 0.989004 -0.149725   1.11368 -0.021405 0.000666667
 0.985296 -0.149989   1.11686 -0.114248 0.000666667
 0.983525 -0.151604    1.1324 -0.429956 0.000666667
 0.990345 -0.153375   1.14142 0.096229 0.000666667
 0.985826 -0.156582   1.13141 -0.222622 0.000666667
  0.98909 -0.150618    1.1397 0.0875798 0.000666667
 0.985958 -0.154903   1.13135 -0.220641 0.000666667
 0.989377 -0.149162   1.12871 -0.263405 0.000666667
 0.981917 -0.157342   1.09658 0.0808769 0.000666667
 0.992527 -0.148677   1.12827 -0.0377086 0.000666667
0.988219 -0.15354  1.11417 -0.134285 0.000666667
 0.991368 -0.149443   1.12115 0.0737824 0.000666667
0.982219 -0.15105  1.13921 -0.220579 0.000666667
 0.985284 -0.155178   1.07727 -0.218818 0.000666667
 0.984757 -0.150913    1.1265 0.123929 0.000666667
 0.991075 -0.148083   1.14677 -0.0777287 0.000666667
0.984937 -0.14799  1.13574 -0.0377815 0.000666667
 0.986239 -0.156303   1.12995 -0.209303 0.000666667
 0.987989 -0.146138   1.11374 0.0453591 0.000666667
 0.984095 -0.147517   1.13598 -0.0540722 0.000666667
0.989074 -0.15032  1.12434 0.0604532 0.000666667
  0.98619 -0.158147   1.09711 -0.173602 0.000666667
 0.989266 -0.152521   1.12462 -0.206531 0.000666667
 0.986902 -0.152795   1.12543 -0.207377 0.000666667
  0.98807 -0.154757   1.11279 0.0192675 0.000666667
 0.989894 -0.156733   1.11531 0.206241 0.000666667
 0.999239 -0.155249   1.12658 0.274396 0.000666667
 0.989615 -0.149682   1.11819 -0.0984175 0.000666667
 0.983739 -0.148809   1.12591 0.0864368 0.000666667
 0.984495 -0.152681   1.13136 -0.440453 0.000666667
 0.982706 -0.152085   1.13411 -0.431557 0.000666667
 0.99016 -0.14528  1.12148 0.0869907 0.000666667
 0.984611 -0.154046    1.1138 -0.0680696 0.000666667
 0.984603 -0.152905   1.09848 -0.0223711 0.000666667
 0.988506 -0.155376   1.12243 -0.197279 0.000666667
  0.98136 -0.151223   1.13404 -0.432768 0.000666667
  1.00026 -0.152364   1.13155 0.324823 0.000666667
 0.986786 -0.155181   1.11058 -0.154158 0.000666667
 0.986063 -0.153014    1.1273 -0.0703308 0.000666667
 0.982613 -0.154008    1.1324 -0.439302 0.000666667
 0.987536 -0.151702   1.12667 -0.0603351 0.000666667
 0.982109 -0.154004   1.13983 -0.221585 0.000666667
 0.990546 -0.145947    1.1241 0.0755007 0.000666667
0.981956 -0.15563  1.14321 -0.2174 0.000666667
 0.990911 -0.152865   1.12559 -0.201252 0.000666667
 0.989706 -0.148853   1.12233 0.0823642 0.000666667
 0.990388 -0.151044   1.12393 0.127711 0.000666667
 0.994618 -0.155684   1.13619 0.0947477 0.000666667
 0.985792 -0.151621     1.126 0.0642924 0.000666667
 0.988686 -0.150128   1.11569 -0.000149501 0.000666667
 0.988329 -0.146704   1.13371 0.0479694 0.000666667
 0.994442 -0.154161   1.12792 0.0428694 0.000666667
 0.985411 -0.151554   1.12687 -0.0522339 0.000666667
   0.9829 -0.153378   1.14082 -0.196112 0.000666667
 0.983432 -0.149022   1.13552 -0.00623372 0.000666667
 0.987882 -0.150625   1.14127 0.00526018 0.000666667
  1.00129 -0.151466   1.13147 0.283846 0.000666667
 0.989595 -0.152713      1.16 0.225499 0.000666667
 0.989849 -0.149909   1.11532 -0.0343217 0.000666667
 0.989888 -0.149874   1.14191 0.0816782 0.000666667
 0.985344 -0.155734    1.1146 -0.156913 0.000666667
  1.00288 -0.149416   1.11298 0.300326 0.000666667
 0.986016 -0.157721   1.12952 -0.197988 0.000666667
 0.986791 -0.149225   1.12614 -0.0885663 0.000666667
 0.990659 -0.147153   1.12711 -0.0391045 0.000666667
 0.992681 -0.157744   1.09587 0.138014 0.000666667
 0.990054 -0.145514   1.13492 0.0234499 0.000666667
 0.989237 -0.150663   1.12964 -0.0263457 0.000666667
0.990063 -0.15209  1.11435 -0.002977 0.000666667
  0.98026 -0.154355   1.11546 -0.13695 0.000666667
 0.987717 -0.151447   1.11455 -0.0309019 0.000666667
 0.988728 -0.148254    1.1219 0.0680182 0.000666667
0.984132 -0.15586  1.09923 -0.122815 0.000666667
 0.986012 -0.154522   1.13061 -0.224828 0.000666667
 0.984656 -0.151318   1.10885 -0.026502 0.000666667
 0.987721 -0.152492   1.12391 0.117811 0.000666667
 0.987257 -0.147832   1.11469 -0.0436158 0.000666667
 0.990214 -0.149316   1.10961 0.170349 0.000666667
 0.983055 -0.155433   1.11457 -0.0348163 0.000666667
 0.989613 -0.146241   1.11204 0.0450649 0.000666667
0.991085 -0.14958  1.12145 0.060034 0.000666667
 0.990592 -0.153745   1.12512 -0.209456 0.000666667
 0.992741 -0.151044   1.14579 0.0414099 0.000666667
 0.987983 -0.154075   1.10869 0.0243604 0.000666667
 0.991643 -0.152696   1.15881 0.23153 0.000666667
 0.989976 -0.152666   1.13321 -0.0358109 0.000666667
 0.993435 -0.145531   1.13487 -0.0755186 0.000666667
 0.977386 -0.155652   1.14336 -0.295506 0.000666667
 0.990446 -0.143804   1.13189 0.0897891 0.000666667
 0.993313 -0.157043   1.09643 0.148452 0.000666667
 0.989498 -0.152777    1.0979 -0.154117 0.000666667
 0.987249 -0.151361   1.11569 -0.0376815 0.000666667
 0.983332 -0.151797    1.1175 -0.0894514 0.000666667
 0.988229 -0.150306   1.12094 0.0956213 0.000666667
 0.990495 -0.148931   1.13125 0.0403047 0.000666667
 0.990713 -0.150046   1.14241 -0.0154104 0.000666667
 0.982017 -0.155311   1.14388 -0.161622 0.000666667
 0.990684 -0.151879   1.13976 0.141787 0.000666667
 0.987073 -0.151869   1.12282 0.124408 0.000666667
 0.978134 -0.147031   1.11449 -0.465688 0.000666667
   0.9915 -0.148236   1.12251 0.0658784 0.000666667
 0.995849 -0.152001   1.13357 0.115511 0.000666667
 0.990419 -0.151108   1.14093 0.0670095 0.000666667
 0.987149 -0.148697   1.11789 -0.128924 0.000666667
 0.989155 -0.146364   1.11571 -0.010836 0.000666667
 0.98246 -0.14995  1.12464 -0.0761404 0.000666667
 0.988731 -0.152321    1.1162 -0.0180451 0.000666667
 0.987427 -0.150284   1.12719 -0.014317 0.000666667
 0.995112 -0.151985   1.10448 0.198535 0.000666667
0.990346 -0.15011  1.13178 -0.0602665 0.000666667
 0.986714 -0.152993   1.09563 -0.147785 0.000666667
0.984548 -0.15391   1.1418 -0.168949 0.000666667
 0.980312 -0.154517   1.10981 -0.169142 0.000666667
 0.994446 -0.156522   1.09539 0.107563 0.000666667
 0.981937 -0.150739   1.13345 -0.429837 0.000666667
 0.993138 -0.149647   1.12178 0.0655344 0.000666667
 0.987037 -0.152629   1.11227 -0.0672207 0.000666667
 0.994493 -0.151594   1.14653 0.0288421 0.000666667
 0.981145 -0.152939   1.13887 -0.218708 0.000666667
0.991839 -0.15319  1.09912 0.0317836 0.000666667
 0.988026 -0.148701   1.13761 -0.00299099 0.000666667
 0.982806 -0.142213   1.13677 -0.00121908 0.000666667
0.988973 -0.15212  1.14096 0.0695376 0.000666667
 0.990926 -0.154366   1.12859 -0.0353981 0.000666667
 0.985808 -0.152508   1.09789 -0.0251193 0.000666667
 0.989522 -0.151949   1.10904 0.174861 0.000666667
 0.990766 -0.147121   1.11195 0.0528665 0.000666667
 0.989533 -0.148126   1.12244 0.0575763 0.000666667
 0.983719 -0.154155   1.14265 -0.149742 0.000666667
 0.990344 -0.153692    1.1063 0.172328 0.000666667
0.991882 -0.14854  1.12372 0.0658104 0.000666667
 0.982503 -0.150792   1.14087 -0.211606 0.000666667
 0.996022 -0.152032    1.1044 0.200089 0.000666667
 0.990888 -0.151421   1.14128 0.0768377 0.000666667
 0.984042 -0.144931    1.1121 0.0439423 0.000666667
  0.97938 -0.149347   1.11625 -0.478593 0.000666667
 0.986373 -0.145537   1.11542 -0.0413544 0.000666667
0.990933 -0.15548  1.10715 0.201171 0.000666667
 0.992615 -0.153652   1.10031 0.027817 0.000666667
 0.983752 -0.151532   1.13855 -0.223516 0.000666667
 0.991315 -0.148368   1.12303 0.0535082 0.000666667
 0.982669 -0.157051   1.14233 -0.170662 0.000666667
 0.983595 -0.150647   1.13254 -0.429856 0.000666667
 0.988653 -0.151798   1.14275 0.0594684 0.000666667
 0.987135 -0.151569   1.13731 -0.0345393 0.000666667
 0.984134 -0.151448   1.12628 -0.0431909 0.000666667
 0.986558 -0.150364   1.11548 -0.0941951 0.000666667
 0.992229 -0.150681    1.1241 -0.221839 0.000666667
 0.989441 -0.151943   1.12443 -0.213173 0.000666667
  0.98901 -0.154686   1.12394 0.129322 0.000666667
 0.983588 -0.155792   1.14481 -0.160103 0.000666667
 0.985359 -0.149919    1.1159 -0.0458229 0.000666667
 0.991169 -0.148152   1.10958 0.162872 0.000666667
  0.99174 -0.149966   1.08963 0.258793 0.000666667
 0.987173 -0.149847   1.13971 0.0722798 0.000666667
 0.984799 -0.152267   1.13667 -0.0375218 0.000666667
 0.984504 -0.156755   1.07557 -0.217356 0.000666667
 0.982417 -0.159745   1.14529 -0.161841 0.000666667
 0.999515 -0.150323   1.13186 0.291646 0.000666667
 0.984568 -0.154056     1.129 -0.223248 0.000666667
 0.983352 -0.154676   1.12041 -0.093211 0.000666667
 0.993204 -0.148497   1.14686 0.060143 0.000666667
 0.995845 -0.152743    1.1041 0.212546 0.000666667
 0.991763 -0.150183   1.14389 -0.0402145 0.000666667
 0.982259 -0.155103   1.12326 -0.0221896 0.000666667
 0.991402 -0.151692   1.10858 0.18783 0.000666667
 0.987434 -0.151619    1.1439 -0.00149386 0.000666667
 0.991854 -0.150383   1.11948 0.0574349 0.000666667
  0.98113 -0.154418   1.11731 -0.0873782 0.000666667
 0.982715 -0.150603   1.13131 -0.413247 0.000666667
0.992951 -0.1504 1.14827 0.0536208 0.000666667
 0.989452 -0.155595   1.10328 -0.169368 0.000666667
 0.990353 -0.149947   1.13188 -0.0466385 0.000666667
 0.986304 -0.152119   1.13204 -0.438623 0.000666667
 0.990654 -0.156205   1.10743 -0.172533 0.000666667
 0.987624 -0.153202   1.12788 -0.0575116 0.000666667
 0.990619 -0.150989   1.12347 0.0769214 0.000666667
 0.983858 -0.155882   1.11619 -0.0459528 0.000666667
 0.996965 -0.148604   1.14173 0.0409454 0.000666667
 0.990234 -0.146059   1.11342 0.035986 0.000666667
 0.990827 -0.146252   1.10944 0.041844 0.000666667
  0.98358 -0.152369   1.14104 -0.219553 0.000666667
 0.989993 -0.147649   1.13175 0.0586863 0.000666667
0.987024 -0.14597  1.11377 -0.0368016 0.000666667
  0.98711 -0.157775   1.13057 -0.000735311 0.000666667
 0.992545 -0.151251   1.15977 0.225203 0.000666667
0.984243 -0.15478  1.12856 -0.200661 0.000666667
 0.986393 -0.153268    1.0963 -0.137973 0.000666667
 0.986575 -0.150103   1.11477 -0.0280072 0.000666667
 0.99095 -0.14892  1.12289 0.0617753 0.000666667
 0.981786 -0.158646   1.11269 -0.17504 0.000666667
 0.990679 -0.153224   1.14249 0.0828624 0.000666667
   0.9866 -0.151488   1.10966 0.0601096 0.000666667
 0.986704 -0.149902   1.14825 -0.273758 0.000666667
 0.987108 -0.152786   1.12837 -0.0664248 0.000666667
 0.985719 -0.152847   1.14595 -0.274092 0.000666667
 0.987202 -0.152089    1.1222 0.149952 0.000666667
  0.98645 -0.152635   1.12367 -0.173046 0.000666667
 0.989442 -0.150821   1.10403 0.205415 0.000666667
 0.990524 -0.151216   1.14034 0.0530949 0.000666667
0.982938 -0.15271  1.13414 -0.43162 0.000666667
 0.990386 -0.151515   1.14148 -0.0177108 0.000666667
 0.983525 -0.151122   1.13025 -0.439682 0.000666667
 0.987264 -0.154761   1.11328 -0.153051 0.000666667
 0.983985 -0.154901   1.11951 -0.101297 0.000666667
0.998819 -0.15354  1.13061 0.262768 0.000666667
 0.984867 -0.149373   1.13953 -0.201101 0.000666667
 0.981505 -0.155873   1.12206 -0.115078 0.000666667
 0.991403 -0.153066   1.12132 0.0680117 0.000666667
  0.98732 -0.153948   1.09729 -0.148824 0.000666667
  0.98748 -0.148041   1.11333 -0.0302304 0.000666667
0.985464 -0.15535  1.12728 -0.00190095 0.000666667
 0.988724 -0.151582   1.12451 -0.206525 0.000666667
 0.988717 -0.152615   1.12672 -0.179777 0.000666667
 0.989078 -0.145874   1.13172 0.10164 0.000666667
 0.987151 -0.149786    1.1164 -0.0229568 0.000666667
 0.989545 -0.153715   1.12381 -0.19463 0.000666667
 0.980168 -0.152883   1.12227 -0.0172876 0.000666667
 0.990284 -0.149223   1.14302 0.0812683 0.000666667
 0.984437 -0.150858   1.13176 -0.413311 0.000666667
0.985632 -0.15493   1.1288 -0.210232 0.000666667
 0.988233 -0.140603   1.13239 0.104545 0.000666667
 0.984961 -0.151653   1.13754 -0.00371089 0.000666667
 0.992008 -0.147623   1.12804 -0.0422739 0.000666667
 0.984951 -0.153672   1.11475 -0.011567 0.000666667
 0.990756 -0.153669   1.12266 -0.193834 0.000666667
 0.982405 -0.152781   1.13022 -0.428886 0.000666667
 0.986512 -0.156704   1.11284 -0.149113 0.000666667
0.989339 -0.14855  1.11841 -0.107112 0.000666667
 0.981503 -0.155663   1.12288 -0.0417377 0.000666667
 0.989145 -0.150934   1.11492 -0.0108732 0.000666667
 0.990599 -0.146888   1.13067 -0.0264176 0.000666667
  0.98933 -0.154936   1.12366 0.110798 0.000666667
0.986773 -0.15095  1.13656 -0.0194286 0.000666667
 0.994443 -0.152704   1.14553 0.0349722 0.000666667
 0.990587 -0.145071   1.12975 -0.0502313 0.000666667
0.980207 -0.14686  1.11558 -0.446473 0.000666667
 0.989318 -0.152982   1.14272 0.0954583 0.000666667
 0.986347 -0.151617   1.11354 -0.152204 0.000666667
 0.987321 -0.153768   1.11339 -0.148989 0.000666667
 0.989344 -0.150606   1.14206 0.00284334 0.000666667
 0.984513 -0.154646    1.0959 -0.146967 0.000666667
 0.989016 -0.152294   1.12795 -0.0336848 0.000666667
  0.98581 -0.151527   1.13885 0.0238887 0.000666667
 0.982749 -0.152576   1.13428 -0.420669 0.000666667
 0.986113 -0.153246   1.13295 -0.217164 0.000666667
 0.981206 -0.150095   1.13882 0.020607 0.000666667
 0.991227 -0.143636   1.11129 0.0427714 0.000666667
0.990902 -0.14712  1.11111 0.0470914 0.000666667
 0.982356 -0.157356   1.14132 -0.155735 0.000666667
 0.989668 -0.148948   1.14464 -0.0181429 0.000666667
 0.981386 -0.151943   1.11809 -0.11534 0.000666667
0.992593 -0.14923  1.13114 -0.0412271 0.000666667
 0.987187 -0.151528   1.11773 -0.109557 0.000666667
0.993163 -0.15481  1.09945 0.0244116 0.000666667
  0.98968 -0.146639   1.11391 -0.0101189 0.000666667
 0.989746 -0.149533   1.14025 0.0692098 0.000666667
 0.985412 -0.154705   1.09603 0.00294782 0.000666667
0.990813 -0.14894  1.08806 0.26152 0.000666667
 0.990541 -0.154343   1.10295 -0.148366 0.000666667
0.986331 -0.14857  1.12605 0.0773566 0.000666667
 0.983315 -0.145111   1.11519 0.0300538 0.000666667
 0.982697 -0.152436   1.11966 -0.0992288 0.000666667
 0.985463 -0.152602   1.11729 -0.0333949 0.000666667
 0.991065 -0.148784   1.11668 -0.0958168 0.000666667
 0.992136 -0.151194   1.12065 0.0642601 0.000666667
 0.982368 -0.156003   1.12854 -0.199301 0.000666667
 0.989585 -0.150215   1.14689 -0.276993 0.000666667
 0.980279 -0.152185   1.14024 -0.226806 0.000666667
 0.988025 -0.151646   1.14086 0.0700311 0.000666667
 0.991216 -0.152764    1.1232 0.10491 0.000666667
   0.9941 -0.154522   1.13093 0.0354082 0.000666667
 0.989256 -0.149755   1.11986 -0.0970404 0.000666667
0.987273 -0.15316  1.12515 -0.176245 0.000666667
 0.982452 -0.147296   1.13411 -0.0614228 0.000666667
 0.989898 -0.156443   1.10314 -0.145204 0.000666667
 0.987458 -0.144282   1.11256 0.0311022 0.000666667
 0.989532 -0.151402   1.12584 0.122371 0.000666667
  0.99211 -0.147857   1.14474 -0.0693535 0.000666667
 0.992744 -0.148693   1.14443 -0.0512902 0.000666667
 0.983105 -0.150414   1.13698 -0.00178744 0.000666667
 0.985305 -0.153704   1.11436 -0.146054 0.000666667
0.988786 -0.15198  1.12221 0.111552 0.000666667
  0.98965 -0.150397   1.10528 0.177397 0.000666667
 0.979494 -0.152795   1.11398 -0.460867 0.000666667
 0.989394 -0.154683   1.10253 -0.140518 0.000666667
 0.989291 -0.152435   1.14183 -0.00216361 0.000666667
 0.987926 -0.152804   1.12318 -0.190645 0.000666667
  0.98413 -0.151779   1.13587 -0.0481618 0.000666667
 0.983358 -0.155226   1.12178 -0.0883142 0.000666667
 0.988392 -0.148427     1.114 -0.0404966 0.000666667
 0.988299 -0.151445   1.14653 -0.277257 0.000666667
 0.987678 -0.146793   1.11713 -0.108647 0.000666667
 0.985834 -0.157625   1.07529 -0.204725 0.000666667
 0.986965 -0.147699   1.11005 -0.0617256 0.000666667
  0.99129 -0.150861   1.12123 0.0891267 0.000666667
0.990324 -0.14895  1.12429 0.0584548 0.000666667
 0.97797 -0.15584  1.12101 -0.271939 0.000666667
 0.988745 -0.143189   1.13266 0.103164 0.000666667
0.988488 -0.15303   1.1399 0.0635503 0.000666667
  0.98677 -0.153555   1.11165 0.0565409 0.000666667
 0.992721 -0.148964   1.10631 0.176389 0.000666667
 0.989695 -0.153056   1.14516 -0.0212691 0.000666667
 0.988928 -0.146946     1.131 0.0518756 0.000666667
 0.987009 -0.153019   1.09726 -0.140873 0.000666667
 0.987897 -0.152269   1.11059 0.0313827 0.000666667
 0.991718 -0.156995   1.09572 0.125095 0.000666667
  0.98859 -0.151769   1.12594 0.121713 0.000666667
0.995232 -0.15406  1.10136 0.280912 0.000666667
 0.987087 -0.155092    1.1167 -0.052968 0.000666667
  0.98859 -0.151368   1.14095 0.0711317 0.000666667
 0.993231 -0.149635   1.14907 0.0436449 0.000666667
 0.984064 -0.150005    1.1078 -0.0358105 0.000666667
0.984311 -0.15424  1.08773 0.143823 0.000666667
 0.983197 -0.156023   1.14253 -0.168505 0.000666667
0.987213 -0.15719  1.11318 -0.150806 0.000666667
 0.986064 -0.151256   1.10057 -0.00713646 0.000666667
 0.990721 -0.147517   1.13221 0.0650109 0.000666667
 0.983214 -0.159089    1.1148 -0.205718 0.000666667
 0.985377 -0.152022   1.13228 -0.396245 0.000666667
  0.98938 -0.143366   1.11326 -0.00860113 0.000666667
 0.982351 -0.151681   1.16396 -0.0496349 0.000666667
 0.989816 -0.148531   1.12169 0.0815752 0.000666667
 0.981672 -0.149042   1.13535 -0.0229745 0.000666667
 0.990809 -0.151191   1.14663 0.0340795 0.000666667
0.988187 -0.14908  1.11455 -0.0324663 0.000666667
0.985556 -0.15703  1.07613 -0.21157 0.000666667
 0.988248 -0.147616   1.12447 0.0630212 0.000666667
0.982562 -0.1497 1.12939 -0.415672 0.000666667
0.989494 -0.14981  1.13985 0.0639693 0.000666667
 0.993537 -0.155019   1.12936 0.0531756 0.000666667
 0.986215 -0.152383   1.12544 0.065384 0.000666667
 0.987507 -0.152064   1.12734 -0.0472316 0.000666667
 0.991943 -0.143163   1.11067 -0.00617397 0.000666667
0.986647 -0.15274  1.11654 -0.0210313 0.000666667
 0.986845 -0.151509    1.1259 -0.0652159 0.000666667
 0.98925 -0.14431  1.11177 0.0400263 0.000666667
  0.99263 -0.149277   1.12295 0.0796539 0.000666667
 0.996304 -0.151741    1.1042 0.201438 0.000666667
  1.00324 -0.149974   1.11489 0.298249 0.000666667
 0.990092 -0.146596   1.11269 0.0379454 0.000666667
 0.995558 -0.153275   1.10224 0.246919 0.000666667
0.990152 -0.14735  1.13186 0.0493863 0.000666667
0.992245 -0.14851  1.12174 0.0861718 0.000666667
 0.984649 -0.154348   1.14256 -0.219163 0.000666667
 0.978901 -0.147945   1.11638 -0.467697 0.000666667
 0.981063 -0.150651   1.13264 -0.430877 0.000666667
 0.989825 -0.150648   1.12166 0.0432839 0.000666667
 0.983761 -0.149654   1.13707 -0.0155607 0.000666667
 0.990662 -0.152035    1.1397 0.0700154 0.000666667
 0.982013 -0.151336   1.13462 -0.0610922 0.000666667
 0.990064 -0.147142   1.12661 0.0611582 0.000666667
 0.981928 -0.151591   1.13972 -0.224103 0.000666667
 0.984425 -0.150955    1.1252 0.0697207 0.000666667
 0.987792 -0.150521    1.1163 -0.104672 0.000666667
 0.994396 -0.150045   1.13297 0.056419 0.000666667
 0.980227 -0.155391   1.11294 -0.212851 0.000666667
 0.992123 -0.151411   1.12396 -0.183407 0.000666667
 0.981921 -0.149235   1.13375 -0.05923 0.000666667
 0.991091 -0.152246   1.10925 0.197908 0.000666667
 0.983988 -0.153579   1.13402 -0.41219 0.000666667
   0.9815 -0.159242   1.14446 -0.158487 0.000666667
0.982122 -0.15376  1.09646 0.0472838 0.000666667
 0.994891 -0.154212   1.10525 0.208 0.000666667
  0.98223 -0.153409   1.12081 -0.100886 0.000666667
 0.984971 -0.151133   1.12654 -0.0478761 0.000666667
 0.990894 -0.149953   1.14725 0.0422171 0.000666667
0.982138 -0.15339  1.13897 -0.201096 0.000666667
  1.00001 -0.151704   1.12999 0.307777 0.000666667
 0.984116 -0.152251   1.13925 -0.200834 0.000666667
 0.987508 -0.148994   1.11381 -0.00533769 0.000666667
 0.985584 -0.154901   1.11159 -0.123666 0.000666667
 0.988494 -0.155346   1.11019 0.049605 0.000666667
  0.98567 -0.152332   1.09905 -0.145069 0.000666667
 0.984813 -0.149188   1.13587 -0.0252166 0.000666667
 0.981632 -0.152838   1.13344 -0.426899 0.000666667
0.985678 -0.15575   1.1119 -0.173638 0.000666667
 0.986179 -0.149468   1.11944 -0.109663 0.000666667
 0.986897 -0.153645   1.09625 -0.129992 0.000666667
 0.983002 -0.155049   1.09534 0.0715996 0.000666667
 0.993496 -0.155205   1.09618 0.122815 0.000666667
 0.985792 -0.156593   1.07255 -0.21587 0.000666667
 0.987476 -0.150792   1.11432 -0.0231146 0.000666667
 0.989788 -0.154324   1.12524 -0.195055 0.000666667
 0.990156 -0.149752   1.10661 0.179789 0.000666667
  0.98875 -0.151741     1.127 -0.0183183 0.000666667
  1.00116 -0.151838   1.13067 0.304465 0.000666667
 0.982542 -0.157271   1.14169 -0.209707 0.000666667
 0.986218 -0.150298   1.09604 -0.163463 0.000666667
 0.988404 -0.151565   1.09696 -0.126209 0.000666667
   0.9807 -0.155366   1.13058 -0.448934 0.000666667
 0.979645 -0.150448   1.13136 -0.438036 0.000666667
 0.989139 -0.155862   1.12855 0.00527082 0.000666667
 0.987243 -0.155363   1.12296 0.102533 0.000666667
 0.989535 -0.151279   1.10907 0.194699 0.000666667
 0.981265 -0.149925   1.13848 0.0289962 0.000666667
 0.985128 -0.153696    1.1319 -0.198447 0.000666667
 0.991129 -0.149305   1.11896 0.0774023 0.000666667
  0.98627 -0.150318   1.11071 0.0625043 0.000666667
 0.988531 -0.150046   1.14281 -0.0481936 0.000666667
 0.984935 -0.151158   1.13839 -0.204581 0.000666667
 0.986943 -0.153991   1.11224 0.0470902 0.000666667
 0.983965 -0.153543   1.11878 -0.108744 0.000666667
 0.989992 -0.146905   1.13058 0.0415617 0.000666667
 0.979815 -0.152764   1.11571 -0.468736 0.000666667
 0.982648 -0.154851   1.12333 -0.0235459 0.000666667
 0.986531 -0.156493   1.07753 -0.234922 0.000666667
 0.982196 -0.149857   1.13677 -0.0359556 0.000666667
  0.98784 -0.151638   1.12649 -0.0480985 0.000666667
 0.988934 -0.149194    1.1288 -0.00748263 0.000666667
0.987976 -0.15175  1.09723 -0.166941 0.000666667
 0.984687 -0.156614   1.07733 -0.20754 0.000666667
 0.987292 -0.155173   1.11672 -0.0355712 0.000666667
 0.986863 -0.154479   1.11216 0.0666788 0.000666667
 0.981123 -0.153101   1.12127 -0.10698 0.000666667
 0.990654 -0.154214   1.12463 0.119919 0.000666667
 0.989357 -0.150087   1.14187 -0.0188683 0.000666667
 0.985337 -0.148284   1.10649 -0.0331951 0.000666667
 0.985724 -0.151092   1.13847 -0.00224253 0.000666667
 0.986882 -0.151094   1.14752 -0.261086 0.000666667
  0.99144 -0.150192   1.10768 0.180883 0.000666667
 0.983052 -0.153291   1.13026 -0.428567 0.000666667
 0.986451 -0.154584   1.11241 0.078221 0.000666667
 0.992754 -0.155964    1.1409 0.0643128 0.000666667
 0.985005 -0.156215   1.14106 -0.179562 0.000666667
0.990421 -0.15327  1.12776 -0.0813317 0.000666667
 0.983656 -0.153642   1.14215 -0.209608 0.000666667
 0.986273 -0.158393   1.11316 -0.165713 0.000666667
 0.985952 -0.152026   1.11494 -0.0169144 0.000666667
 0.980578 -0.155526   1.14011 -0.167755 0.000666667
 0.991004 -0.148078   1.13998 0.0659851 0.000666667
0.98967 -0.1493 1.10826 0.189396 0.000666667
 0.989884 -0.157461   1.10314 -0.164728 0.000666667
 0.988423 -0.151835   1.14506 -0.0222715 0.000666667
 0.988159 -0.149946   1.11631 -0.0215729 0.000666667
 0.986152 -0.151308   1.12347 0.074776 0.000666667
 0.989511 -0.147601   1.13268 0.0830832 0.000666667
 0.986426 -0.151792   1.09821 -0.15381 0.000666667
 0.985796 -0.153776   1.09568 -0.127484 0.000666667
 0.993012 -0.153521   1.10751 0.183133 0.000666667
 0.991247 -0.149276   1.12298 0.0645812 0.000666667
 0.987063 -0.151324   1.14718 -0.270365 0.000666667
 0.987977 -0.151815   1.11706 -0.0366058 0.000666667
 0.985983 -0.155009   1.12798 -0.207662 0.000666667
 0.992702 -0.149743   1.12011 0.0666613 0.000666667
 0.987395 -0.152289   1.11336 -0.0211419 0.000666667
  0.98774 -0.146799   1.11431 -0.0254575 0.000666667
  0.98638 -0.152866   1.12351 -0.191765 0.000666667
 0.987334 -0.149273   1.11443 -0.0317423 0.000666667
 0.985973 -0.149648   1.10845 -0.0466687 0.000666667
 0.982799 -0.150653   1.13997 0.0357156 0.000666667
 0.989575 -0.151647   1.14277 0.0962085 0.000666667
0.990336 -0.14579  1.11213 0.0427148 0.000666667
 0.983143 -0.151958   1.14179 -0.225778 0.000666667
 0.987421 -0.149656   1.11921 -0.117891 0.000666667
 0.985497 -0.151539   1.12352 0.0693694 0.000666667
 0.989687 -0.146026   1.13504 -0.0959162 0.000666667
 0.982865 -0.150004   1.16555 -0.0466912 0.000666667
 0.989593 -0.144088     1.132 0.0995087 0.000666667
 0.989259 -0.150418    1.1405 0.0878024 0.000666667
  0.98846 -0.145032    1.1333 0.0543185 0.000666667
 0.985573 -0.152575   1.09862 -0.142872 0.000666667
 0.989498 -0.147469   1.11258 0.061887 0.000666667
 0.981415 -0.143528   1.13964 -0.0110493 0.000666667
 0.987045 -0.153793   1.09908 -0.00811145 0.000666667
 0.983988 -0.149373    1.1461 -0.282325 0.000666667
 0.988993 -0.149855   1.12256 0.0593516 0.000666667
 0.986627 -0.151195   1.14206 -0.0345012 0.000666667
 0.984256 -0.153133   1.12853 -0.0625914 0.000666667
 0.986308 -0.152416   1.11745 -0.028685 0.000666667
 0.984368 -0.155897   1.12025 -0.097073 0.000666667
 0.986217 -0.160103   1.11246 -0.199066 0.000666667
 0.981741 -0.158284   1.14352 -0.165466 0.000666667
0.986651 -0.15316  1.12478 0.105668 0.000666667
 0.987787 -0.152904   1.12599 0.126336 0.000666667
 0.981198 -0.154595   1.14062 -0.160627 0.000666667
 0.985168 -0.151124   1.12679 -0.0695894 0.000666667
0.987339 -0.15108   1.1146 -0.0226212 0.000666667
 0.987558 -0.153955   1.12674 0.100281 0.000666667
  0.98754 -0.156039   1.11246 -0.171042 0.000666667
 0.995278 -0.155666   1.10101 0.274731 0.000666667
 0.987949 -0.153549   1.12543 -0.213517 0.000666667
 0.982331 -0.154521   1.13112 -0.444899 0.000666667
  0.98562 -0.151013   1.12581 -0.0755895 0.000666667
 0.987711 -0.156076   1.11248 0.0408994 0.000666667
 0.983784 -0.145864   1.11423 0.014549 0.000666667
 0.989249 -0.151116   1.12374 -0.180815 0.000666667
 0.990144 -0.150387   1.14174 -0.0241028 0.000666667
0.991262 -0.14798  1.12315 0.0673304 0.000666667
 0.985212 -0.152438   1.12468 0.129825 0.000666667
 0.994639 -0.149303   1.14744 0.0822513 0.000666667
0.989608 -0.14494  1.11346 0.0449774 0.000666667
 0.979895 -0.153169   1.16363 -0.0522722 0.000666667
 0.990026 -0.151502    1.1309 -0.0409747 0.000666667
  0.99284 -0.148757   1.08607 0.26337 0.000666667
 0.98629 -0.15412  1.11274 0.0597022 0.000666667
0.989031 -0.14687  1.11589 0.00446294 0.000666667
 0.992596 -0.150809   1.10789 0.177108 0.000666667
 0.985837 -0.150709   1.11628 -0.105609 0.000666667
 0.989731 -0.145342   1.13252 0.0411368 0.000666667
 0.982968 -0.146883   1.13569 -0.0200876 0.000666667
 0.989356 -0.148771    1.1234 0.100566 0.000666667
 0.983967 -0.158212    1.0771 -0.217988 0.000666667
 0.987918 -0.149869   1.14107 -0.0207191 0.000666667
 0.984137 -0.150815   1.14123 -0.21506 0.000666667
 0.987969 -0.150485   1.11432 -0.0340458 0.000666667
 0.990261 -0.149706   1.14033 0.0812417 0.000666667
 0.984723 -0.151788   1.13709 -0.0303507 0.000666667
 0.988482 -0.150584   1.11484 -0.00309004 0.000666667
 0.988948 -0.152125   1.11369 -0.0343866 0.000666667
 0.984596 -0.154087   1.09902 -0.00512691 0.000666667
 0.982825 -0.148066    1.1329 -0.0391098 0.000666667
 0.980218 -0.149908    1.1218 0.0206237 0.000666667
 0.978598 -0.150488    1.1209 0.0175515 0.000666667
0.983828 -0.1525 1.12581 -0.0436002 0.000666667
 0.988876 -0.151792   1.11348 -0.021751 0.000666667
 0.993845 -0.148847   1.10332 0.011271 0.000666667
 0.988961 -0.149849   1.14008 0.0811881 0.000666667
 0.990328 -0.145731   1.11355 0.0540631 0.000666667
 0.986054 -0.154302   1.13807 -0.0383539 0.000666667
 0.986512 -0.153238   1.12836 -0.0697679 0.000666667
 0.990826 -0.147592   1.12411 0.0551185 0.000666667
 0.98185 -0.15118  1.13051 -0.430846 0.000666667
 0.990791 -0.151402   1.10692 0.17376 0.000666667
 0.989532 -0.145925   1.11252 0.048147 0.000666667
 0.984116 -0.153864    1.0981 -0.0134049 0.000666667
 0.991552 -0.152271   1.16027 0.224238 0.000666667
 0.991221 -0.144437   1.11001 0.0285112 0.000666667
 0.985587 -0.152384   1.13578 -0.0334581 0.000666667
 0.993986 -0.150982   1.14573 0.0397737 0.000666667
 0.993725 -0.151277   1.10631 0.000129248 0.000666667
 0.986674 -0.156707   1.16336 -0.057717 0.000666667
 0.981631 -0.155998   1.14102 -0.203924 0.000666667
0.988987 -0.15279  1.12735 -0.203443 0.000666667
 0.995575 -0.151723   1.10659 0.00787184 0.000666667
 0.988976 -0.146923   1.12066 0.0561038 0.000666667
 0.978382 -0.150867   1.11771 -0.435308 0.000666667
  0.98048 -0.151679   1.11581 -0.478135 0.000666667
 0.985568 -0.153465   1.13983 -0.202481 0.000666667
 0.993792 -0.151017   1.12151 0.0856551 0.000666667
 0.983403 -0.154519   1.14083 -0.212819 0.000666667
 0.989699 -0.152619   1.09812 -0.127445 0.000666667
 0.984499 -0.154782   1.11071 -0.170906 0.000666667
 0.988879 -0.146262   1.13177 0.0533573 0.000666667
 0.991693 -0.151414   1.15849 0.235763 0.000666667
 0.983607 -0.156455   1.11837 -0.0517191 0.000666667
 0.986797 -0.152795   1.13679 -0.0334047 0.000666667
 0.988556 -0.150834   1.12382 0.119667 0.000666667
 0.994394 -0.150549   1.14816 0.0441043 0.000666667
0.990324 -0.1491 1.14063 0.105102 0.000666667
   0.9917 -0.148929   1.10688 0.182985 0.000666667
 0.984754 -0.151347   1.12297 0.0617944 0.000666667
 0.991705 -0.151062   1.15778 0.239147 0.000666667
 0.987877 -0.152464   1.14113 0.0881082 0.000666667
  0.98491 -0.149499   1.12552 -0.0715618 0.000666667
 0.985769 -0.148059   1.10967 -0.0558056 0.000666667
 0.989386 -0.151297   1.12355 0.128379 0.000666667
  0.98814 -0.154012   1.10405 -0.145275 0.000666667
 0.986968 -0.153472   1.12384 0.103471 0.000666667
 0.991736 -0.149218    1.1475 0.0212233 0.000666667
 0.984859 -0.154953   1.10897 -0.169075 0.000666667
 0.988574 -0.152701   1.12416 0.121833 0.000666667
 0.982585 -0.156309   1.14416 -0.178965 0.000666667
 0.991699 -0.145566   1.12986 0.0513348 0.000666667
 0.985138 -0.148095   1.12562 -0.0574669 0.000666667
 0.982244 -0.148921   1.13474 -0.0547611 0.000666667
 0.988601 -0.150299   1.14436 -0.269685 0.000666667
 0.988625 -0.150425   1.10621 0.164565 0.000666667
 0.987981 -0.148024   1.11614 0.010683 0.000666667
 0.978656 -0.154165   1.12024 -0.0194556 0.000666667
 0.992763 -0.150372   1.14751 0.0272267 0.000666667
 0.989443 -0.150764   1.14341 -0.0138326 0.000666667
 0.988539 -0.148581   1.11552 0.00913744 0.000666667
  0.98801 -0.151315   1.09784 -0.156118 0.000666667
0.986372 -0.1569 1.12493 0.00826899 0.000666667
 0.994226 -0.155098   1.12975 0.028484 0.000666667
 0.989243 -0.151062   1.14024 0.0831713 0.000666667
 0.985889 -0.152947   1.11562 -0.0353119 0.000666667
 0.988015 -0.155691   1.11677 -0.0590317 0.000666667
 0.985097 -0.149588   1.13668 -0.0469534 0.000666667
0.984277 -0.15066  1.13622 -0.0402064 0.000666667
 0.992172 -0.152018   1.14584 0.0528673 0.000666667
 0.986477 -0.147949   1.14672 -0.286408 0.000666667
 0.989644 -0.152293   1.11421 -0.058616 0.000666667
 0.978935 -0.152296   1.11544 -0.471169 0.000666667
0.990918 -0.15169  1.12607 0.127448 0.000666667
 0.993463 -0.149326   1.11997 0.0705977 0.000666667
0.992134 -0.1493  1.1205 0.0736508 0.000666667
 0.988089 -0.151535   1.14528 -0.00848554 0.000666667
  1.00093 -0.151304   1.12968 0.276508 0.000666667
 0.990527 -0.150661   1.14266 -0.0347895 0.000666667
 0.989165 -0.144588   1.11509 0.0448674 0.000666667
0.989691 -0.14492  1.13078 0.0606359 0.000666667
  0.98722 -0.151634   1.12687 -0.0627017 0.000666667
 0.995698 -0.155269   1.14128 0.0610136 0.000666667
 0.987705 -0.142271   1.13106 0.0968511 0.000666667
 0.987343 -0.153401   1.11491 -0.0265454 0.000666667
  0.98209 -0.155062   1.13115 -0.415986 0.000666667
 0.988037 -0.144924   1.11186 0.0642806 0.000666667
 0.990412 -0.152507   1.14154 0.0823704 0.000666667
 0.990807 -0.153493    1.1229 0.12028 0.000666667
 0.989768 -0.151562   1.10793 0.180157 0.000666667
 0.993255 -0.155184   1.09843 0.023641 0.000666667
0.988017 -0.15109   1.1419 -0.0203051 0.000666667
 0.982539 -0.152885   1.16454 -0.0455836 0.000666667
 0.986913 -0.152673   1.12528 -0.208685 0.000666667
  0.98059 -0.155904   1.16281 -0.0346926 0.000666667
 0.987389 -0.150368   1.14672 -0.280519 0.000666667
  0.98538 -0.156838   1.11663 -0.0593597 0.000666667
 0.986686 -0.154563   1.09844 -0.0442926 0.000666667
 0.991313 -0.152006   1.14087 0.0536696 0.000666667
 0.990856 -0.152722   1.14282 0.0986358 0.000666667
 0.991458 -0.151165   1.12353 -0.207258 0.000666667
 0.992142 -0.149726    1.1217 0.0775102 0.000666667
 0.988206 -0.149495    1.1412 0.0808231 0.000666667
 0.989939 -0.149201   1.14316 -0.0620698 0.000666667
 0.984326 -0.151873   1.12317 0.107827 0.000666667
 0.988712 -0.151416   1.11998 -0.0806672 0.000666667


==> output_ims_seed52_withold_top/entropy_action_2.txt <==
48.0802
 0.984023 -0.147713   1.10649 -0.0404633 0.000666667
 0.989726 -0.154999   1.11589 0.237829 0.000666667
 0.987412 -0.152233   1.10965 0.0539918 0.000666667
 0.983773 -0.155218   1.11361 -0.149809 0.000666667
  0.98418 -0.156922   1.11216 -0.142867 0.000666667
 0.990219 -0.150511   1.10921 0.177038 0.000666667
 0.989259 -0.149026   1.10961 0.175518 0.000666667
 0.985558 -0.147716   1.10876 -0.0663875 0.000666667
 0.983885 -0.154539   1.11269 -0.159148 0.000666667
 0.988559 -0.154511   1.11333 0.0535071 0.000666667
 0.992223 -0.145645   1.11248 0.0557368 0.000666667
 0.987878 -0.147204   1.11211 0.0398781 0.000666667
 0.986225 -0.152574   1.11067 0.0440398 0.000666667
 0.988507 -0.152864   1.11396 -0.170607 0.000666667
 0.992776 -0.151372   1.10738 0.164399 0.000666667
 0.994616 -0.151048   1.10683 0.170342 0.000666667
 0.987825 -0.151159   1.10803 0.183395 0.000666667
 0.980744 -0.149371   1.10808 -0.0428999 0.000666667
 0.988248 -0.153398   1.11534 -0.0333316 0.000666667
 0.992322 -0.155216   1.10379 -0.0537383 0.000666667
 0.988918 -0.151047   1.11268 -0.0514808 0.000666667
0.990814 -0.14926  1.11068 0.166287 0.000666667
 0.989631 -0.146583    1.1144 -0.0406388 0.000666667
 0.985932 -0.153269   1.11281 -0.0738056 0.000666667
0.986686 -0.14879  1.11191 -0.0547224 0.000666667
 0.986275 -0.157882   1.10236 -0.087015 0.000666667
 0.977036 -0.147573   1.11532 -0.485363 0.000666667
 0.990946 -0.147194   1.11309 0.041043 0.000666667
 0.984973 -0.145757   1.11145 0.0498331 0.000666667
 0.990206 -0.150608   1.10726 0.158675 0.000666667
 0.992227 -0.148905   1.11441 0.0444887 0.000666667
0.993888 -0.14931  1.10804 0.193693 0.000666667
 0.989678 -0.150254   1.10992 0.163887 0.000666667
  0.99012 -0.146292    1.1145 0.0411152 0.000666667
 0.976782 -0.150304   1.11494 -0.459439 0.000666667
  0.98869 -0.147759   1.11581 0.00979344 0.000666667
 0.988397 -0.148521   1.11106 -0.0729775 0.000666667
0.987322 -0.15088  1.12021 0.0997383 0.000666667
 0.991581 -0.149611   1.10848 0.165299 0.000666667
 0.992449 -0.147429   1.11286 0.0581012 0.000666667
 0.983307 -0.156425   1.11235 -0.163468 0.000666667
 0.987931 -0.153401   1.11049 0.059731 0.000666667
 0.993439 -0.152626   1.10711 0.197145 0.000666667
 0.986838 -0.155468   1.11729 -0.0476138 0.000666667
 0.991277 -0.149077   1.11317 0.0703298 0.000666667
 0.995019 -0.154002   1.10651 0.20125 0.000666667
   0.9847 -0.154064   1.11603 -0.0314864 0.000666667
 0.984425 -0.149034   1.10818 -0.025053 0.000666667
 0.994971 -0.154335    1.1053 0.206547 0.000666667
  0.98061 -0.155097   1.11436 -0.212623 0.000666667
 0.981653 -0.150696   1.11289 -0.438552 0.000666667
 0.987735 -0.154468   1.11186 0.0518365 0.000666667
 0.985641 -0.152683   1.11238 -0.0708715 0.000666667
 0.988287 -0.153198   1.11149 0.0594931 0.000666667
 0.986445 -0.148192   1.10862 -0.0619007 0.000666667
 0.986389 -0.152084   1.11534 -0.00497442 0.000666667
  0.98642 -0.152425   1.11602 0.0364977 0.000666667
 0.994277 -0.154326   1.10709 0.188708 0.000666667
 0.989784 -0.146089   1.11219 0.0396529 0.000666667
 0.990827 -0.151844   1.10609 0.179773 0.000666667
 0.98853 -0.14612  1.11549 -0.0514915 0.000666667
 0.987342 -0.148833   1.11837 -0.0820749 0.000666667
 0.988758 -0.144539   1.11534 -0.0295501 0.000666667
 0.988255 -0.151759    1.1067 0.171835 0.000666667
 0.988527 -0.152576   1.11399 -0.0383803 0.000666667
 0.990373 -0.148821   1.12333 0.0670443 0.000666667
   0.9907 -0.153763   1.10276 -0.0488314 0.000666667
 0.989149 -0.151159   1.10816 0.168667 0.000666667
 0.991527 -0.147478   1.10641 0.182344 0.000666667
 0.985944 -0.152489   1.11604 -0.0265451 0.000666667
 0.988182 -0.155261   1.10916 0.0584966 0.000666667
0.987167 -0.14873  1.11044 -0.0504884 0.000666667
  0.98971 -0.149675   1.10777 0.186825 0.000666667
 0.983113 -0.151777   1.11612 -0.420832 0.000666667
  0.98871 -0.150001   1.10755 0.201328 0.000666667
 0.989643 -0.149045   1.10675 0.198672 0.000666667
 0.990836 -0.153048   1.11012 0.18068 0.000666667
 0.985959 -0.154124   1.11186 0.0601897 0.000666667
 0.986367 -0.157567   1.11272 -0.164589 0.000666667
 0.987052 -0.152346   1.11593 -0.0260861 0.000666667
 0.983672 -0.154231   1.11391 -0.163354 0.000666667
 0.980666 -0.154435   1.12106 -0.101409 0.000666667
 0.978596 -0.145939   1.11638 -0.458327 0.000666667
 0.98839 -0.15429  1.10988 0.0288592 0.000666667
0.980213 -0.15663  1.11373 -0.235918 0.000666667
 0.989724 -0.152168   1.10376 -0.171471 0.000666667
 0.994185 -0.151249   1.10746 0.0168629 0.000666667
0.983037 -0.15774  1.11145 -0.164939 0.000666667
 0.991833 -0.144293    1.1121 0.0353171 0.000666667
 0.991578 -0.146319   1.11234 0.0355211 0.000666667
 0.985925 -0.148685   1.10782 -0.0426202 0.000666667
 0.990701 -0.151144   1.10678 0.178402 0.000666667
 0.989463 -0.146335   1.11757 0.0113325 0.000666667
  0.97954 -0.153421   1.11655 -0.478466 0.000666667
0.990826 -0.15092  1.10838 0.16382 0.000666667
 0.989559 -0.145215   1.11645 0.0395614 0.000666667
 0.987669 -0.149543    1.1142 0.00510743 0.000666667
  0.98959 -0.151597   1.10886 0.169182 0.000666667
 0.990822 -0.154726   1.10399 -0.173881 0.000666667
 0.988802 -0.149356   1.10539 0.165606 0.000666667
  0.98443 -0.151947   1.12366 0.0701519 0.000666667
 0.988823 -0.149349   1.11509 -0.0320357 0.000666667
 0.989637 -0.153693    1.1126 0.229711 0.000666667
 0.991662 -0.144555   1.11256 0.0221842 0.000666667
  0.98469 -0.153743   1.11399 -0.039023 0.000666667
  0.99121 -0.148978   1.10562 0.165889 0.000666667
 0.989826 -0.154995   1.10634 0.221067 0.000666667
 0.989871 -0.146972   1.11621 -0.00342253 0.000666667
 0.981004 -0.148873   1.11424 -0.449354 0.000666667
  0.98962 -0.150132   1.11402 0.0404118 0.000666667
 0.991172 -0.143154   1.11257 0.0127014 0.000666667
 0.989397 -0.151101   1.10726 0.191025 0.000666667
 0.991067 -0.147301   1.11549 -0.00840153 0.000666667
 0.989682 -0.148972   1.11002 0.157542 0.000666667
 0.986796 -0.147258    1.1189 -0.0724221 0.000666667
 0.985171 -0.153885   1.11086 -0.163248 0.000666667
 0.989674 -0.144503   1.11278 0.0490115 0.000666667
 0.990844 -0.148068   1.10758 0.16889 0.000666667
 0.991138 -0.154338   1.10628 -0.183522 0.000666667
 0.983689 -0.155556   1.10876 -0.160501 0.000666667
  0.99374 -0.148776   1.11951 0.0771997 0.000666667
 0.979461 -0.149463   1.11554 -0.465618 0.000666667
 0.989606 -0.149733    1.1146 -0.0327474 0.000666667
 0.991516 -0.143175    1.1103 0.0022313 0.000666667
 0.988159 -0.155935    1.1128 0.235395 0.000666667
 0.987679 -0.148083   1.11452 0.0166447 0.000666667
  0.98978 -0.153681   1.11385 0.0486077 0.000666667
0.988869 -0.15322  1.11696 -0.11674 0.000666667
 0.988959 -0.150128   1.10737 0.190945 0.000666667
0.986724 -0.14805  1.11549 -0.0115075 0.000666667
 0.987777 -0.152261   1.11339 -0.0400615 0.000666667
0.985127 -0.14862  1.10643 -0.0268508 0.000666667
 0.993959 -0.154828   1.10027 0.0434277 0.000666667
 0.991382 -0.155109   1.10129 -0.0618057 0.000666667
 0.981871 -0.155092   1.11177 -0.162781 0.000666667
 0.982012 -0.150592   1.11475 -0.472533 0.000666667
 0.987769 -0.150345   1.10785 0.208421 0.000666667
  0.99023 -0.149666   1.11061 0.179274 0.000666667
 0.988537 -0.147178   1.11263 0.0620204 0.000666667
0.988651 -0.14483  1.11622 0.0379402 0.000666667
 0.992609 -0.142549   1.11055 0.00808349 0.000666667
 0.988704 -0.155925   1.10356 -0.0413243 0.000666667
 0.987023 -0.147539    1.1135 -0.0308325 0.000666667
 0.987754 -0.149466   1.11696 -0.0275635 0.000666667
 0.984774 -0.154987   1.11061 -0.136279 0.000666667
 0.994601 -0.152917   1.10311 0.204102 0.000666667
0.982882 -0.14555   1.1148 0.0344904 0.000666667
 0.987264 -0.147248   1.11403 0.0278182 0.000666667
 0.983782 -0.155779   1.11291 -0.144954 0.000666667
 0.983431 -0.156212   1.09815 -0.102397 0.000666667
 0.989228 -0.147037   1.11553 0.0207006 0.000666667
 0.989712 -0.152681   1.11365 0.00904775 0.000666667
 0.993841 -0.144973    1.1114 0.0195178 0.000666667
 0.979056 -0.148744   1.11617 -0.472411 0.000666667
 0.985871 -0.149739   1.11432 -0.0335263 0.000666667
 0.985371 -0.157833   1.10072 -0.0829262 0.000666667
  0.99007 -0.145105   1.11356 0.0582629 0.000666667
 0.986205 -0.144674   1.11688 0.0221317 0.000666667
 0.990103 -0.152922   1.12331 0.0830258 0.000666667
 0.986201 -0.161007   1.11208 -0.206616 0.000666667
 0.981127 -0.150978   1.11668 -0.488594 0.000666667
  0.98671 -0.149572   1.11002 0.0640421 0.000666667
 0.990734 -0.149327   1.10963 0.160419 0.000666667
 0.987879 -0.150707   1.11215 -0.0609462 0.000666667
 0.983365 -0.155466   1.11255 -0.136269 0.000666667
 0.982869 -0.150273   1.11737 -0.454165 0.000666667
 0.988155 -0.145047   1.11671 -0.0102483 0.000666667
 0.984309 -0.146832   1.10598 -0.0607971 0.000666667
0.988947 -0.15174   1.1129 -0.0275686 0.000666667
0.987372 -0.15162   1.1148 -0.0284719 0.000666667
 0.987787 -0.146714   1.11448 -0.0125909 0.000666667
 0.988503 -0.153981   1.11288 -0.0695272 0.000666667
 0.988417 -0.142439    1.1111 0.0387204 0.000666667
 0.989167 -0.147871   1.10674 0.154297 0.000666667
0.979754 -0.14948   1.1149 -0.427937 0.000666667
 0.993697 -0.151979   1.10745 -0.00991496 0.000666667
  1.00066 -0.154449   1.11199 0.302255 0.000666667
 0.990807 -0.151119   1.10511 0.174425 0.000666667
 0.996223 -0.154415   1.10481 0.212232 0.000666667
 0.991638 -0.147099   1.11238 0.0583279 0.000666667
 0.987642 -0.155978   1.10318 -0.156591 0.000666667
 0.990812 -0.156687   1.10725 -0.156933 0.000666667
  0.99247 -0.148939   1.10899 0.187143 0.000666667
 0.981891 -0.155829   1.11164 -0.174681 0.000666667
 0.985705 -0.149256   1.11381 -0.130673 0.000666667
 0.986597 -0.158005    1.1125 -0.145341 0.000666667
 0.985056 -0.151094   1.10956 0.0400693 0.000666667
 0.990686 -0.149373   1.10672 0.188866 0.000666667
 0.976001 -0.150315   1.11531 -0.45396 0.000666667
 0.987889 -0.152172   1.11265 -0.015436 0.000666667
 0.987542 -0.149655     1.115 -0.0195665 0.000666667
 0.990326 -0.146354   1.11304 0.0527942 0.000666667
 0.986829 -0.149428   1.11525 -0.0386509 0.000666667
0.990711 -0.14859  1.10881 0.175596 0.000666667
  0.98732 -0.154958    1.1166 -0.0636762 0.000666667
 0.981865 -0.154586   1.11994 -0.0832676 0.000666667
 0.990567 -0.148347    1.1121 0.0363961 0.000666667
0.989057 -0.15493  1.11413 -0.130723 0.000666667
 0.987801 -0.147256   1.11403 -0.0132971 0.000666667
 0.989865 -0.149314   1.10815 0.160325 0.000666667
 0.987106 -0.153155   1.11241 0.050401 0.000666667
0.987618 -0.15238  1.11463 -0.0253229 0.000666667
 0.988037 -0.149044   1.10486 0.172443 0.000666667
 0.986987 -0.153227    1.1118 -0.0286008 0.000666667
 0.988436 -0.146119   1.11292 -0.00999735 0.000666667
 0.987369 -0.150893   1.11322 -0.0575351 0.000666667
  0.98818 -0.147356   1.11178 0.0835438 0.000666667
 0.985951 -0.150614   1.11427 -0.0501539 0.000666667
  0.98855 -0.148686   1.11748 -0.10348 0.000666667
 0.986044 -0.153336   1.11316 0.0185015 0.000666667
 0.987544 -0.149496   1.11325 -0.05866 0.000666667
 0.986042 -0.149148   1.11459 -0.0298717 0.000666667
 0.989601 -0.146932   1.11291 0.00745501 0.000666667
 0.987742 -0.155198   1.11519 -0.0578509 0.000666667
 0.989534 -0.147385   1.11441 -0.0136981 0.000666667
 0.991456 -0.146357   1.11309 0.0237335 0.000666667
 0.989275 -0.149727   1.11259 -0.0543894 0.000666667
 0.991161 -0.146422   1.11572 0.0297475 0.000666667
 0.989366 -0.152617   1.10758 0.186105 0.000666667
 0.981578 -0.154201   1.11415 -0.154926 0.000666667
 0.987311 -0.149673    1.1158 -0.0498473 0.000666667
 0.990408 -0.145563   1.11001 0.0328647 0.000666667
 0.989549 -0.149881   1.11399 -0.0216559 0.000666667
 0.983368 -0.153736   1.11019 -0.175877 0.000666667
 0.989268 -0.150936    1.1146 0.00762361 0.000666667
 0.988772 -0.145661   1.11746 -0.0355144 0.000666667
 0.986732 -0.151578   1.11628 -0.0962194 0.000666667
 0.989916 -0.146331   1.11331 0.0344486 0.000666667
 0.981762 -0.151544   1.11538 -0.427166 0.000666667
 0.986656 -0.153763   1.11175 0.0254166 0.000666667
 0.991557 -0.143201   1.11326 0.0383537 0.000666667
 0.984327 -0.153801   1.10916 -0.182242 0.000666667
   0.9893 -0.149702   1.11638 -0.112987 0.000666667
 0.995465 -0.154507   1.10432 0.206562 0.000666667
 0.991805 -0.154264   1.10925 0.173306 0.000666667
 0.988964 -0.152212   1.11465 -0.040221 0.000666667
 0.991954 -0.148015   1.10778 0.168334 0.000666667
0.990743 -0.14272  1.11141 0.0435063 0.000666667
0.987949 -0.14934  1.11697 -0.130282 0.000666667
 0.988583 -0.155282   1.11268 0.083448 0.000666667
 0.991469 -0.144561   1.11168 0.0270497 0.000666667
0.985732 -0.15516   1.1155 -0.00472276 0.000666667
0.988541 -0.15163  1.11385 -0.0427462 0.000666667
 0.985812 -0.150259   1.11042 -0.027903 0.000666667
 0.990232 -0.147493   1.11201 0.0496327 0.000666667
 0.985508 -0.149216   1.11872 -0.0934171 0.000666667
 0.989773 -0.151001   1.10888 0.167891 0.000666667
 0.988403 -0.145262   1.11383 0.0206945 0.000666667
 0.989677 -0.150231   1.10752 0.174597 0.000666667
 0.987717 -0.148286   1.10671 0.185706 0.000666667
 0.986959 -0.153694   1.11512 -0.0344055 0.000666667
 0.988603 -0.152619   1.11451 -0.0432204 0.000666667
 0.989249 -0.145344   1.11571 0.0360273 0.000666667
 0.994943 -0.154349   1.10512 0.224958 0.000666667
 0.989523 -0.146554   1.11419 -0.00289305 0.000666667
 0.992554 -0.151592   1.10425 0.179656 0.000666667
 0.982631 -0.155923   1.11257 -0.14503 0.000666667
 0.987545 -0.151319   1.10845 0.0588283 0.000666667
 0.981868 -0.155025   1.11565 -0.145211 0.000666667
 0.990959 -0.148462   1.10809 0.172088 0.000666667
 0.991078 -0.148098   1.11319 0.0530541 0.000666667
 0.993328 -0.154048   1.10494 0.218425 0.000666667
 0.986996 -0.152375   1.10809 0.0529585 0.000666667
 0.985415 -0.154362    1.1135 -0.0329758 0.000666667
0.993223 -0.15104  1.10566 0.00120838 0.000666667
 0.979675 -0.156615   1.11232 -0.203966 0.000666667
 0.990465 -0.147634   1.11372 -0.0166115 0.000666667
 0.991633 -0.151092   1.10902 0.169018 0.000666667
 0.986737 -0.148653   1.12257 0.0610602 0.000666667
 0.987325 -0.143339    1.1132 0.0694936 0.000666667
 0.990913 -0.146757   1.11294 0.0711253 0.000666667
 0.988438 -0.155396   1.11258 -0.04299 0.000666667
  0.99024 -0.148644   1.11327 0.201098 0.000666667
 0.988252 -0.156049   1.11207 0.0379919 0.000666667
 0.988021 -0.149296   1.11372 0.0295213 0.000666667
 0.988701 -0.146386   1.11365 0.0402963 0.000666667
 0.989201 -0.156415   1.10415 -0.139585 0.000666667
 0.987694 -0.154709   1.11174 0.241583 0.000666667
 0.991096 -0.142832    1.1113 0.0151321 0.000666667
 0.987696 -0.153252    1.1103 0.0374082 0.000666667
 0.984465 -0.155433   1.11348 -0.0617112 0.000666667
 0.985071 -0.156508   1.11511 -0.0623936 0.000666667
 0.983021 -0.148453    1.1182 -0.103027 0.000666667
 0.987963 -0.152023   1.12045 -0.0535135 0.000666667
 0.989175 -0.147697   1.10537 0.178343 0.000666667
 0.983889 -0.153529   1.11509 -0.14517 0.000666667
 0.986155 -0.155889   1.11696 -0.0528669 0.000666667
 0.988885 -0.147118    1.1126 0.00258599 0.000666667
0.990405   -0.15 1.10611 0.182952 0.000666667
 0.987019 -0.151208   1.11865 -0.0142823 0.000666667
 0.989281 -0.143976   1.11139 0.0369076 0.000666667
 0.982987 -0.159171   1.11268 -0.216162 0.000666667
  0.99136 -0.148834   1.12165 0.0718298 0.000666667
 0.990536 -0.146621   1.10862 0.145006 0.000666667
0.989774 -0.15575  1.10176 -0.0388498 0.000666667
 0.991217 -0.145261   1.11154 0.0294951 0.000666667
 0.988589 -0.148363   1.11503 -0.0504894 0.000666667
 0.989821 -0.146309   1.11235 0.0672301 0.000666667
 0.985628 -0.153325   1.11591 -0.0284515 0.000666667
 0.989998 -0.144787   1.11241 -0.00214327 0.000666667
 0.987588 -0.146799   1.11564 -0.0478136 0.000666667
 0.979084 -0.152621   1.11643 -0.459969 0.000666667
 0.986655 -0.148997   1.11279 0.00240857 0.000666667
 0.985246 -0.143707   1.11251 0.0480553 0.000666667
 0.990997 -0.148787    1.1083 0.184556 0.000666667
 0.979436 -0.153191   1.11443 -0.452622 0.000666667
 0.988021 -0.145959   1.11481 0.0369511 0.000666667
 0.995919 -0.156749   1.10133 0.279325 0.000666667
 0.992814 -0.146972   1.10771 0.157154 0.000666667
 0.991069 -0.143681   1.11074 0.0484421 0.000666667
 0.989928 -0.150565   1.11547 -0.0137137 0.000666667
 0.988672 -0.144147   1.11204 0.0344148 0.000666667
 0.989958 -0.150168   1.10676 0.157989 0.000666667
 0.988497 -0.158204   1.11345 -0.0403539 0.000666667
 0.977719 -0.147744   1.11558 -0.457395 0.000666667
 0.98535 -0.14865  1.10847 -0.0548405 0.000666667
 0.987978 -0.151241   1.11245 0.0437555 0.000666667
 0.991191 -0.148621   1.11467 0.00459719 0.000666667
 0.990298 -0.148378   1.11749 -0.0928246 0.000666667
 0.985638 -0.153869   1.11575 -0.000618843 0.000666667
 0.992502 -0.150376   1.10553 0.167391 0.000666667
 0.983694 -0.150654   1.11395 -0.0986565 0.000666667
 0.987647 -0.154584   1.10979 0.197115 0.000666667
 0.986633 -0.152307   1.11147 -0.0459436 0.000666667
 0.984151 -0.153966   1.11346 -0.150316 0.000666667
 0.986798 -0.144575   1.11176 0.0796923 0.000666667
 0.990592 -0.149922   1.10699 0.187059 0.000666667
 0.989799 -0.151456   1.11456 0.00592556 0.000666667
 0.985651 -0.160838   1.11205 -0.217523 0.000666667
  0.99585 -0.151256   1.10273 0.203015 0.000666667
 0.985962 -0.152198   1.11767 -0.118667 0.000666667
 0.991422 -0.150109   1.10613 0.144559 0.000666667
 0.990851 -0.148329   1.12357 0.0771011 0.000666667
0.980091 -0.15063   1.1143 -0.441864 0.000666667
 0.987174 -0.157024   1.11359 -0.12618 0.000666667
 0.988898 -0.151795   1.11862 -0.0852064 0.000666667
0.991865 -0.14529  1.11401 0.0575879 0.000666667
 0.990411 -0.151508   1.11345 -0.0308847 0.000666667
  0.99068 -0.147922   1.10733 0.157082 0.000666667
 0.990408 -0.143905   1.11169 0.0104399 0.000666667
 0.985766 -0.152838   1.10962 0.0326989 0.000666667
 0.989371 -0.151159   1.10982 0.204835 0.000666667
 0.989524 -0.157501   1.10261 -0.137005 0.000666667
 0.991961 -0.151882   1.10825 0.164836 0.000666667
 0.988319 -0.153333   1.11756 -0.0477557 0.000666667
 0.990155 -0.145063   1.11351 0.00776066 0.000666667
 0.992218 -0.151095   1.11122 0.182324 0.000666667
 0.992366 -0.145982   1.10944 0.0586121 0.000666667
 0.992317 -0.148424   1.10548 0.00522563 0.000666667
 0.986739 -0.153088    1.1167 -0.0672378 0.000666667
 0.996004 -0.152149   1.10474 0.194112 0.000666667
 0.993842 -0.154519   1.10066 0.256973 0.000666667
 0.988211 -0.147803   1.11516 0.00345815 0.000666667
 0.988326 -0.151308   1.10768 0.183226 0.000666667
 0.990597 -0.150532   1.10607 0.182236 0.000666667
 0.988501 -0.149314   1.11993 -0.102477 0.000666667
 0.993379 -0.155191   1.10815 0.20856 0.000666667
 0.988107 -0.146216   1.11454 0.0373438 0.000666667
 0.991124 -0.147786   1.12035 0.0708866 0.000666667
 0.979289 -0.151026   1.11745 -0.408096 0.000666667
0.985859 -0.15416  1.11487 -0.0104624 0.000666667
 0.994074 -0.148279   1.10716 -0.0020606 0.000666667
 0.992596 -0.147422   1.11221 0.0305879 0.000666667
 0.988508 -0.145517   1.11429 0.00189387 0.000666667
 0.987423 -0.154321   1.10906 0.022219 0.000666667
 0.991301 -0.146485   1.11175 0.0553466 0.000666667
 0.983405 -0.156847   1.11057 -0.145341 0.000666667
 0.991437 -0.147879   1.11339 -0.0395069 0.000666667
 0.997515 -0.153466   1.10588 0.191864 0.000666667
 0.985304 -0.150393   1.11397 -0.0355488 0.000666667
 0.987116 -0.152133    1.1092 0.0679008 0.000666667
 0.989719 -0.152854   1.10934 0.157524 0.000666667
 0.990997 -0.144573   1.11352 0.0286269 0.000666667
 0.988545 -0.149753   1.11214 -0.0285931 0.000666667
 0.989535 -0.146728   1.10939 0.0412073 0.000666667
   0.9898 -0.149965    1.1169 -0.0271981 0.000666667
 0.988456 -0.149275    1.1146 0.0267717 0.000666667
 0.984894 -0.153525   1.11648 -0.0340236 0.000666667
 0.988661 -0.145886   1.11084 0.0562855 0.000666667
   0.9885 -0.145471   1.11752 -0.0502278 0.000666667
 0.991164 -0.144874    1.1145 -0.0275683 0.000666667
 0.993846 -0.146937   1.10671 -0.00422951 0.000666667
 0.984482 -0.155575   1.11562 -0.0212077 0.000666667
 0.983879 -0.144658   1.11443 0.0278176 0.000666667
 0.981265 -0.155823   1.11565 -0.164009 0.000666667
 0.989706 -0.146268   1.11296 -0.00833294 0.000666667
 0.987366 -0.153513   1.11364 0.00392748 0.000666667
 0.989984 -0.145511   1.11512 -0.0117678 0.000666667
 0.986983 -0.155009   1.11147 0.0630915 0.000666667
0.986667 -0.15266  1.11148 0.0564122 0.000666667
 0.991852 -0.144384   1.10997 0.0349372 0.000666667
 0.982113 -0.152694   1.11454 -0.146884 0.000666667
0.986942 -0.15161  1.12103 -0.0918633 0.000666667
 0.985467 -0.152505   1.11434 -0.0337242 0.000666667
 0.988272 -0.151221   1.11554 -0.0367637 0.000666667
 0.992038 -0.153825   1.11384 0.223029 0.000666667
 0.989003 -0.151034    1.1077 0.200452 0.000666667
0.988333 -0.15017  1.11023 0.0426218 0.000666667
  1.00329 -0.150193   1.11563 0.286967 0.000666667
 0.988024 -0.148525   1.11388 -0.0266124 0.000666667
 0.990294 -0.151194   1.11529 -0.00453144 0.000666667
 0.981145 -0.151744    1.1177 -0.434722 0.000666667
 0.987605 -0.153648   1.11231 0.0397766 0.000666667
  0.98606 -0.150284   1.11625 -0.0485377 0.000666667
0.979736 -0.14935  1.11484 -0.448872 0.000666667
 0.989254 -0.153575   1.10782 0.194472 0.000666667
 0.984131 -0.148663   1.10903 -0.0330519 0.000666667
 0.987727 -0.147779   1.11062 -0.0352238 0.000666667
 0.989178 -0.155859   1.10266 -0.165503 0.000666667
 0.988181 -0.151973   1.11049 0.026067 0.000666667
0.989033 -0.15866  1.11208 0.0465936 0.000666667
 0.989731 -0.146119   1.11464 0.0385787 0.000666667
 0.990479 -0.149794   1.10873 0.173669 0.000666667
 0.987857 -0.146988   1.11575 -0.121603 0.000666667
 0.986948 -0.153817   1.11366 -0.0363895 0.000666667
 0.990164 -0.150708    1.1037 0.20731 0.000666667
 0.989542 -0.154374   1.11112 0.0603447 0.000666667
 0.988198 -0.152762   1.10611 -0.0534579 0.000666667
 0.977436 -0.146477   1.11279 -0.472022 0.000666667
 0.985475 -0.154277   1.11371 -0.140016 0.000666667
 0.989941 -0.145221   1.11519 -0.0123225 0.000666667
 0.978154 -0.146487   1.11333 -0.459357 0.000666667
 0.980213 -0.155253   1.11341 -0.210926 0.000666667
 0.989347 -0.148151   1.11362 0.0595454 0.000666667
 0.987968 -0.154439   1.11572 -0.167815 0.000666667
 0.988929 -0.150535   1.11449 -0.020355 0.000666667
0.989812 -0.15251  1.11208 0.237572 0.000666667
  0.98967 -0.148503   1.11178 0.195455 0.000666667
0.987918 -0.15157  1.11583 -0.0448638 0.000666667
0.997151 -0.15533   1.1006 0.204981 0.000666667
 0.990772 -0.147358   1.11477 0.00332538 0.000666667
 0.980449 -0.153963   1.11187 -0.207581 0.000666667
 0.991601 -0.149071   1.10765 0.179701 0.000666667
 0.989999 -0.150588   1.11763 -0.100909 0.000666667
 0.990467 -0.155187   1.11363 0.0564298 0.000666667
 0.991185 -0.150103   1.10911 0.176474 0.000666667
 0.990712 -0.144512   1.10862 0.0431719 0.000666667
 0.991062 -0.143232   1.11369 0.0448441 0.000666667
 0.989821 -0.154487    1.1051 0.168439 0.000666667
0.978439 -0.14875  1.11243 -0.473726 0.000666667
 0.987722 -0.144889    1.1146 -0.0214753 0.000666667
  0.98759 -0.145181   1.11508 -0.0504267 0.000666667
 0.987737 -0.152936   1.11227 0.0108328 0.000666667
 0.978285 -0.150949   1.11516 -0.472214 0.000666667
 0.990215 -0.149772   1.10974 0.168204 0.000666667
0.988938 -0.15363  1.11093 0.0664276 0.000666667
 0.987661 -0.146392   1.11415 -0.0238412 0.000666667
 0.985818 -0.154035   1.11029 -0.168129 0.000666667
 0.982029 -0.159225   1.11262 -0.174647 0.000666667
0.988745 -0.1487 1.11586 -0.0943655 0.000666667
 0.993254 -0.145674   1.11215 0.0369332 0.000666667
 0.991369 -0.147141   1.11118 0.0370645 0.000666667
 0.986744 -0.156596    1.1085 0.042928 0.000666667
 0.985532 -0.154974    1.1153 -0.165074 0.000666667
 0.988258 -0.148302   1.11583 0.0101194 0.000666667
 0.985911 -0.155209   1.11587 -0.13899 0.000666667
 0.987303 -0.156553    1.1131 -0.167412 0.000666667
 0.987696 -0.150746   1.11553 -0.0115652 0.000666667
 0.987244 -0.157924   1.10417 -0.14393 0.000666667
 0.989545 -0.147197   1.11398 -0.00142207 0.000666667
 0.996395 -0.152133   1.10307 0.197335 0.000666667
  0.99221 -0.151919   1.10691 0.185734 0.000666667
 0.990864 -0.152352   1.11231 0.19076 0.000666667
 0.989218 -0.154763   1.11103 0.0425065 0.000666667
 0.990571 -0.154153   1.10411 -0.0505031 0.000666667
 0.988534 -0.146493   1.11714 -0.0408748 0.000666667
  0.99165 -0.148935   1.11018 0.186593 0.000666667
0.983273 -0.15501  1.11336 -0.15115 0.000666667
 0.988413 -0.149993   1.11454 -0.0437672 0.000666667
 0.987653 -0.151556   1.10871 0.182184 0.000666667
  0.99283 -0.154981   1.09796 0.0271103 0.000666667
 0.989482 -0.150235   1.11484 -0.0156301 0.000666667
0.989252 -0.14772  1.11192 -0.0108178 0.000666667
  0.98748 -0.150055   1.11225 -0.0163799 0.000666667
 0.990802 -0.150654   1.11446 -0.19315 0.000666667
 0.992043 -0.146477   1.11507 0.0469899 0.000666667
 0.979058 -0.148382   1.11484 -0.438376 0.000666667
 0.988189 -0.153689    1.1099 0.0271168 0.000666667
 0.990254 -0.151372   1.11489 -0.048793 0.000666667
 0.986948 -0.148068   1.11216 -0.0297349 0.000666667
 0.988688 -0.144894    1.1089 0.0354702 0.000666667
 0.986264 -0.151501     1.112 0.0642773 0.000666667
 0.989006 -0.145981    1.1139 -0.0227311 0.000666667
 0.985844 -0.151129   1.11516 -0.0336299 0.000666667
  1.00194 -0.153833   1.11138 0.30151 0.000666667
 0.989038 -0.149806   1.11404 -0.0387051 0.000666667
 0.994633 -0.148145   1.12077 0.0723395 0.000666667
 1.00056 -0.15381  1.11358 0.286166 0.000666667
 0.988044 -0.154197    1.1144 0.0601975 0.000666667
  0.98467 -0.153719   1.11467 -0.0254695 0.000666667
 0.990534 -0.145669   1.10985 0.164635 0.000666667
 0.987994 -0.150793   1.11034 0.0624774 0.000666667
 0.992311 -0.152284   1.10995 0.186262 0.000666667
 0.988911 -0.147971   1.11072 0.168254 0.000666667
  0.98986 -0.144702   1.11323 0.0431307 0.000666667
 0.991044 -0.150811   1.10837 0.199836 0.000666667
 0.991058 -0.143843   1.11184 -0.0131725 0.000666667
 0.988026 -0.150938   1.11711 -0.0170129 0.000666667
 0.989635 -0.146126   1.11273 0.0347144 0.000666667
 0.987969 -0.152151   1.11278 -0.0746958 0.000666667
 0.984718 -0.154047   1.11317 -0.0250211 0.000666667
 0.988175 -0.156082   1.11425 -0.0529118 0.000666667
0.996169 -0.15141  1.10758 0.0303718 0.000666667
 0.989167 -0.152058   1.11233 0.0496601 0.000666667
 0.991958 -0.149004   1.12153 0.0669462 0.000666667
 0.989266 -0.158415   1.10361 -0.192534 0.000666667
 0.988331 -0.158047   1.11364 -0.190682 0.000666667
 0.986528 -0.144776   1.11044 0.0657084 0.000666667
 0.990793 -0.145932   1.11443 0.0388988 0.000666667
 0.988326 -0.147647   1.11427 -0.0206644 0.000666667
 0.991657 -0.148873    1.1146 0.0362494 0.000666667
0.984197 -0.14856  1.10859 -0.0340683 0.000666667
  0.98896 -0.148534   1.11148 0.0573401 0.000666667
  1.00284 -0.150758   1.11558 0.298316 0.000666667
0.989367 -0.15146  1.10945 0.164232 0.000666667
 0.986921 -0.150634   1.11243 -0.0302435 0.000666667
 0.990854 -0.153863   1.11096 0.170979 0.000666667
 0.992272 -0.145797   1.11005 0.0294623 0.000666667
 0.992285 -0.144937   1.11604 -0.0167578 0.000666667
0.987188 -0.15303  1.11167 0.0820282 0.000666667
0.978985 -0.14885  1.11793 -0.4509 0.000666667
 0.985639 -0.160401   1.11193 -0.193621 0.000666667
 0.988531 -0.145432   1.11237 0.0715868 0.000666667
 0.988029 -0.147954   1.11033 0.0418749 0.000666667
0.986592 -0.14938  1.10868 -0.0390785 0.000666667
 0.993094 -0.148334   1.10681 0.215841 0.000666667
0.984168 -0.15519  1.11363 -0.046213 0.000666667
 0.992063 -0.148588   1.10654 0.191763 0.000666667
 0.984514 -0.160209   1.11277 -0.215168 0.000666667
 0.989669 -0.145135   1.12399 0.0746984 0.000666667
 0.982945 -0.147005    1.1167 0.0260622 0.000666667
  0.98615 -0.153836   1.11198 0.0255816 0.000666667
 0.988268 -0.149191   1.11569 0.00398667 0.000666667
 0.988103 -0.155278   1.10826 0.0442346 0.000666667
 0.990428 -0.155723   1.10556 0.197782 0.000666667
 0.993778 -0.153988    1.1065 0.175539 0.000666667
 0.993123 -0.152017   1.10576 -0.00509284 0.000666667
0.988539 -0.15421  1.11329 0.203907 0.000666667
 0.992547 -0.151263   1.11046 0.0549159 0.000666667
 0.986874 -0.154325   1.11288 0.0544798 0.000666667
 0.991415 -0.149691   1.11544 -0.0336183 0.000666667
 0.988438 -0.145159   1.11084 0.0521895 0.000666667
 0.991935 -0.150825    1.1082 0.181561 0.000666667
 0.996265 -0.151397   1.10655 0.00287999 0.000666667
 0.989412 -0.148837   1.10731 0.143622 0.000666667
 0.990518 -0.153007   1.10885 0.167381 0.000666667
 0.989422 -0.154107   1.11301 0.228675 0.000666667
 0.986716 -0.148029   1.10969 -0.0510773 0.000666667
0.987316 -0.15081  1.11614 -0.0860349 0.000666667
 0.990082 -0.147255   1.11314 0.0587144 0.000666667
 0.986046 -0.153565   1.11677 -0.055365 0.000666667
 0.995052 -0.150219    1.1054 0.205326 0.000666667
 0.990421 -0.151564   1.10822 0.181645 0.000666667
 0.989157 -0.146215   1.11241 0.0261389 0.000666667
 0.988948 -0.147115   1.11406 0.0415115 0.000666667
 0.991071 -0.147437   1.11248 0.0319152 0.000666667
 0.975999 -0.152324   1.11995 -0.437077 0.000666667
 0.987009 -0.152535   1.12064 0.0963679 0.000666667
 0.986448 -0.153569   1.11544 -0.0371306 0.000666667
 0.982136 -0.151097   1.10951 -0.0500281 0.000666667
 0.979335 -0.145907   1.11485 -0.452856 0.000666667
 0.979255 -0.151562   1.11405 -0.421947 0.000666667
 0.988059 -0.144921   1.11164 -0.0134151 0.000666667
 0.991443 -0.153413   1.10803 0.171709 0.000666667
 0.978805 -0.153542   1.11654 -0.454316 0.000666667
 0.991673 -0.144468    1.1143 0.0284875 0.000666667
 0.987258 -0.155425   1.11204 0.0472225 0.000666667
  0.98674 -0.145426   1.11376 0.0582219 0.000666667
0.983287 -0.16089  1.11355 -0.215563 0.000666667
0.991725 -0.15481  1.10494 -0.159555 0.000666667
0.989047 -0.1451 1.11053 0.0327344 0.000666667
0.982469 -0.14591  1.11211 0.0322238 0.000666667
 0.982633 -0.153163   1.11575 -0.160438 0.000666667
 0.990191 -0.152243   1.11301 -0.0450386 0.000666667
 0.986832 -0.146627   1.11502 0.0148754 0.000666667
 0.987976 -0.155158   1.11171 -0.154526 0.000666667
 0.985698 -0.156868   1.09807 -0.0258242 0.000666667
 0.987846 -0.154143   1.11302 -0.0957026 0.000666667
0.989895 -0.14599  1.11155 0.0330087 0.000666667
 0.984953 -0.155817   1.10975 -0.183504 0.000666667
 0.988375 -0.148087    1.1186 -0.130254 0.000666667
0.991209 -0.14491  1.11337 -0.000237174 0.000666667
 0.987643 -0.153066   1.11241 -0.0604874 0.000666667
 0.978234 -0.147943   1.11398 -0.445904 0.000666667
 0.990947 -0.146776   1.11448 0.0670998 0.000666667
 0.989584 -0.151456   1.10762 0.164585 0.000666667
 0.984897 -0.149507   1.11734 -0.0334929 0.000666667
 0.986552 -0.150237   1.11359 0.0713911 0.000666667
  0.98668 -0.157356   1.11256 -0.169954 0.000666667
 0.987535 -0.152775   1.11403 -0.147022 0.000666667
 0.988731 -0.149922   1.11452 -0.0458563 0.000666667
 0.988824 -0.152052   1.11152 0.0495242 0.000666667
 0.983204 -0.155316   1.11633 -0.0597518 0.000666667
 0.990651 -0.151307   1.11395 -0.0634433 0.000666667
 0.991478 -0.149896   1.10905 0.178038 0.000666667
 0.989924 -0.152817   1.11261 0.237722 0.000666667
 0.984946 -0.154763   1.11276 0.0375752 0.000666667
  0.98954 -0.149096   1.11338 -0.017343 0.000666667
 0.984812 -0.153891   1.11259 -0.130918 0.000666667
   0.9883 -0.156128    1.1171 -0.0463865 0.000666667
 0.987303 -0.155127   1.10584 -0.165538 0.000666667
 0.987821 -0.146433   1.11847 -0.0920042 0.000666667
 0.986094 -0.149135    1.1093 -0.0565695 0.000666667
 0.988923 -0.152638   1.11404 -0.134919 0.000666667
 0.979181 -0.150541   1.12156 0.0107164 0.000666667
 0.98556 -0.14551  1.11507 -0.0446159 0.000666667
 0.988236 -0.153069    1.1089 0.190121 0.000666667
 0.989769 -0.153846   1.10133 -0.144337 0.000666667
 0.98613 -0.15156  1.11539 -0.0347878 0.000666667
 0.988139 -0.145362   1.11166 0.0135361 0.000666667
 0.989275 -0.151137    1.1122 -0.0491936 0.000666667
 0.985058 -0.151003   1.11586 -0.105387 0.000666667
 0.987104 -0.148959   1.11367 -0.0411996 0.000666667
 0.994045 -0.150152    1.1032 0.0264771 0.000666667
 0.992727 -0.150426   1.11802 0.0943056 0.000666667
 0.988982 -0.155751   1.11404 -0.0515033 0.000666667
 0.986371 -0.148767   1.11118 -0.0502288 0.000666667
 0.991638 -0.144909   1.10956 0.0491232 0.000666667
 0.988188 -0.154579   1.11417 0.0465534 0.000666667
 0.986485 -0.151369   1.11446 -0.0283574 0.000666667
 0.988491 -0.149371   1.10615 0.182684 0.000666667
 0.985297 -0.156799   1.11037 -0.183547 0.000666667
 0.988575 -0.147695   1.11418 -0.0256276 0.000666667
0.985063 -0.1501 1.11058 0.0633878 0.000666667
 0.988792 -0.151912   1.11394 -0.0361957 0.000666667
 0.986039 -0.150603   1.11515 -0.130764 0.000666667
 0.993516 -0.152664   1.10402 0.18654 0.000666667
0.990588 -0.15585  1.11531 0.211054 0.000666667
 0.989449 -0.149932   1.10696 0.152653 0.000666667
 0.989845 -0.149294   1.10968 0.163902 0.000666667
   0.9908 -0.145877    1.1136 -0.00502009 0.000666667
 0.983725 -0.149528    1.1137 -0.1435 0.000666667
 0.988222 -0.150357   1.11473 -0.0364638 0.000666667
 0.984238 -0.159193   1.11401 -0.206944 0.000666667
 0.990013 -0.157188   1.11528 0.210896 0.000666667
 0.986118 -0.147249   1.10594 -0.028838 0.000666667
 0.991714 -0.150452    1.1086 0.18785 0.000666667
 0.990757 -0.148106   1.10896 0.168987 0.000666667
 0.992184 -0.152289   1.10858 0.172112 0.000666667
 0.989046 -0.152514    1.1163 -0.00623314 0.000666667
 0.987389 -0.155528   1.10842 0.184358 0.000666667
 0.986629 -0.151663   1.11202 -0.0621544 0.000666667
 0.986347 -0.157413   1.11381 -0.160315 0.000666667
 0.990851 -0.148649   1.10711 0.141151 0.000666667
 0.994496 -0.154823   1.09964 0.0326173 0.000666667
 0.990209 -0.145619   1.10941 0.0374511 0.000666667
 0.986875 -0.147486   1.11405 -0.0113019 0.000666667
0.983647 -0.1489 1.11172 -0.042253 0.000666667
 0.994137 -0.153236   1.10268 0.263678 0.000666667
 0.987114 -0.147712   1.11484 0.00634111 0.000666667
 0.987314 -0.149461   1.11739 -0.103568 0.000666667
  0.98463 -0.145533   1.11594 0.00400622 0.000666667
 0.976203 -0.151798   1.11806 -0.464852 0.000666667
 0.989275 -0.151388   1.11369 -0.00392949 0.000666667
 0.985104 -0.155725   1.10863 -0.158944 0.000666667
 0.988316 -0.146709   1.11243 0.0697415 0.000666667
 0.988119 -0.149717   1.11601 -0.0353298 0.000666667
 0.989416 -0.151306    1.1087 0.192087 0.000666667
 0.991026 -0.149256   1.11883 0.0705296 0.000666667
 0.992995 -0.148192   1.10975 0.0417871 0.000666667
 0.988707 -0.150946    1.1064 0.1682 0.000666667
 0.993933 -0.147908   1.10805 0.0092725 0.000666667
 0.989232 -0.142798   1.11073 0.0319346 0.000666667
 0.989842 -0.149938   1.11508 -0.0382383 0.000666667
 0.989806 -0.147727   1.12383 0.0766717 0.000666667
 0.987822 -0.156443   1.11168 -0.183739 0.000666667
 0.983182 -0.156071   1.11245 -0.160457 0.000666667
 0.988305 -0.145888   1.11027 -0.063951 0.000666667
 0.986846 -0.152904   1.11098 0.00529126 0.000666667
 0.978839 -0.155165   1.11371 -0.154539 0.000666667
 0.989896 -0.150746   1.10771 0.180515 0.000666667
 0.989908 -0.144891   1.11214 0.014952 0.000666667
 0.987279 -0.151417   1.11823 -0.0973431 0.000666667
 0.982341 -0.154371   1.11082 -0.154155 0.000666667
 0.990641 -0.152719   1.10801 0.183758 0.000666667
 0.986124 -0.155296   1.11455 -0.0272653 0.000666667
0.986295 -0.15144    1.112 0.0787501 0.000666667
 0.990411 -0.148688   1.11151 -0.0365472 0.000666667
 0.987849 -0.151314   1.11017 0.017176 0.000666667
 0.984629 -0.153788   1.11101 0.00673507 0.000666667
 0.991108 -0.146752   1.11387 0.0471985 0.000666667
 0.992287 -0.154331   1.10911 0.186076 0.000666667
0.990657 -0.15035  1.10844 0.178803 0.000666667
 0.98776 -0.15341  1.10837 0.0226427 0.000666667
 0.981935 -0.147044   1.11413 0.0288213 0.000666667
 0.985478 -0.150388   1.11201 0.0629615 0.000666667
  0.99139 -0.153269   1.10592 0.178592 0.000666667
 0.991018 -0.148131   1.10582 0.198665 0.000666667
 0.979941 -0.154194   1.11221 -0.2269 0.000666667
 0.990626 -0.152473   1.10353 0.179622 0.000666667
 0.990012 -0.146804   1.11278 0.0364405 0.000666667
 0.993078 -0.148148   1.10501 -0.00196376 0.000666667
 0.990042 -0.153155    1.1107 0.00289557 0.000666667
 0.986344 -0.154542   1.11497 -0.159889 0.000666667
 0.991587 -0.144477   1.11367 0.0162499 0.000666667
 0.989706 -0.148833   1.11446 -0.00673378 0.000666667
 0.987654 -0.150401   1.11835 -0.10763 0.000666667
 0.992244 -0.144958   1.11341 0.0811369 0.000666667
 0.986038 -0.151228   1.11635 -0.0777457 0.000666667
 0.979635 -0.157053   1.11229 -0.207043 0.000666667
 0.988004 -0.148056   1.11059 -0.0264939 0.000666667
0.988607 -0.15371  1.11317 -0.117506 0.000666667
 0.976975 -0.146607   1.11655 -0.460339 0.000666667
 0.984791 -0.154752   1.11309 0.0685441 0.000666667
 0.990421 -0.149688   1.12069 0.0692626 0.000666667
0.984149 -0.15367  1.10982 -0.169855 0.000666667
 0.988558 -0.151103   1.11312 -0.0411082 0.000666667
 0.990302 -0.149256   1.11741 -0.126078 0.000666667
 0.987993 -0.148989   1.11451 0.0259913 0.000666667
 0.988181 -0.149705     1.107 0.179633 0.000666667
  0.98601 -0.155769   1.11467 -0.0479483 0.000666667
 0.982593 -0.153073   1.11425 -0.16036 0.000666667
0.987929 -0.15102  1.11283 0.0504983 0.000666667
 0.98152 -0.15272  1.11737 -0.129707 0.000666667
 0.984177 -0.151901   1.11691 -0.0310544 0.000666667
 0.988947 -0.150793    1.1089 0.18394 0.000666667
 0.992013 -0.147765   1.10684 0.160549 0.000666667
 0.991206 -0.147844   1.11615 -0.046274 0.000666667
 0.991355 -0.152984   1.10962 0.19982 0.000666667
0.987501 -0.1483 1.11558 0.0177626 0.000666667
 0.987227 -0.150608   1.11411 -0.0280025 0.000666667
  0.98645 -0.145132   1.11216 0.0351426 0.000666667
 0.984672 -0.151011   1.10934 -0.0239697 0.000666667
 0.984322 -0.152797    1.1103 -0.0178113 0.000666667
 0.979498 -0.148294   1.11593 -0.439464 0.000666667
0.986946 -0.15681   1.1137 0.0424509 0.000666667
 0.978895 -0.147955   1.11617 -0.460212 0.000666667
  0.98904 -0.148228   1.11406 0.0234636 0.000666667
 0.994477 -0.146696   1.10492 0.0317635 0.000666667
 0.986141 -0.157739   1.10337 -0.157655 0.000666667
 0.986627 -0.149576   1.11521 -0.035991 0.000666667
 0.989728 -0.143876    1.1125 0.0381954 0.000666667
 0.998553 -0.152507   1.10493 0.226941 0.000666667
 0.987518 -0.149225   1.11149 0.0446656 0.000666667
 0.987379 -0.151833   1.11099 0.0248592 0.000666667
 0.989464 -0.155303   1.10695 -0.181089 0.000666667
 0.989085 -0.148516   1.11264 0.0640768 0.000666667
 0.992101 -0.150444   1.10794 0.18543 0.000666667
 0.989728 -0.145523   1.11581 0.0384601 0.000666667
 0.990691 -0.154082   1.11214 -0.0345081 0.000666667
 0.989656 -0.149058     1.108 0.194804 0.000666667
 0.984834 -0.156323   1.11314 -0.106652 0.000666667
 0.983973 -0.148987   1.11396 -0.0223072 0.000666667
 0.979694 -0.148818   1.11523 -0.457031 0.000666667
 0.989383 -0.148336   1.10783 0.178145 0.000666667
 0.986504 -0.146641   1.11091 -0.0561418 0.000666667
 0.985211 -0.150281   1.10811 -0.0462013 0.000666667
 0.989571 -0.150027   1.10677 0.177822 0.000666667
 0.992822 -0.150686   1.10785 0.175763 0.000666667
 0.990095 -0.148609   1.10824 0.159911 0.000666667
 0.988089 -0.151025   1.10803 0.177431 0.000666667
 0.993113 -0.151065   1.10689 -0.00299424 0.000666667
0.986358 -0.1492 1.11349 -0.0293076 0.000666667
 0.991578 -0.144193   1.11428 0.0682275 0.000666667
  0.99087 -0.143925   1.11286 0.0491438 0.000666667
 0.988594 -0.156942   1.10414 -0.205366 0.000666667
 0.979858 -0.148986   1.11647 -0.480119 0.000666667
 0.987528 -0.153849   1.11318 -0.097407 0.000666667
0.989021 -0.15014   1.1198 0.0907297 0.000666667
 0.988918 -0.147978   1.11285 -0.0381719 0.000666667
 0.986474 -0.151164    1.1227 0.127635 0.000666667
 0.985446 -0.155902   1.11548 -0.141159 0.000666667
 0.987405 -0.150114   1.11356 0.00371509 0.000666667
 0.991787 -0.154472   1.10678 0.193207 0.000666667
  0.98625 -0.152432   1.11246 0.0735341 0.000666667
 0.98387 -0.14641  1.11156 0.0371473 0.000666667
 0.980619 -0.148497   1.11588 -0.480987 0.000666667
 0.988008 -0.150675   1.11086 0.0453843 0.000666667
 0.987664 -0.155851   1.11537 -0.0695717 0.000666667
 0.994608 -0.151047   1.10295 0.26809 0.000666667
 0.979984 -0.147666   1.11618 -0.463957 0.000666667
 0.983934 -0.144855   1.10873 -0.0380804 0.000666667
 0.987032 -0.150124   1.10631 0.186582 0.000666667
0.980962 -0.15243   1.1162 -0.484412 0.000666667
 0.984627 -0.155926    1.1132 0.0422726 0.000666667
 0.979303 -0.152251   1.11244 -0.466117 0.000666667
 0.991979 -0.152385   1.11285 -0.0389414 0.000666667
 0.984519 -0.149149   1.11438 -0.114632 0.000666667
 0.982454 -0.154054   1.11727 -0.0129724 0.000666667
0.989199 -0.15012  1.11935 -0.108123 0.000666667
 0.988693 -0.142162   1.11307 -0.00338879 0.000666667
 0.984638 -0.155339   1.11349 -0.139104 0.000666667
 0.982488 -0.145518   1.11269 0.00994467 0.000666667
 0.990043 -0.147372   1.11601 -0.0213741 0.000666667
 0.991309 -0.149426   1.11452 -0.0224353 0.000666667
 0.992564 -0.145605   1.11257 0.0523549 0.000666667
 0.991674 -0.151962    1.1059 0.18104 0.000666667
 0.987534 -0.150344   1.11405 -0.0483657 0.000666667
 0.990464 -0.146751   1.11622 0.000331273 0.000666667
 0.986876 -0.153229   1.11121 0.00935329 0.000666667
 0.978291 -0.146689   1.11595 -0.474579 0.000666667
 0.985545 -0.153413   1.11605 -0.0230775 0.000666667
 0.992172 -0.155076   1.10165 -0.0534256 0.000666667
 0.984691 -0.147905   1.11547 -0.114765 0.000666667
 0.996112 -0.152823   1.10361 0.18112 0.000666667
 0.989624 -0.149574   1.10793 0.163924 0.000666667
  0.98699 -0.153155    1.1095 0.0573996 0.000666667
 0.984832 -0.153031   1.11337 0.0879446 0.000666667
 0.984702 -0.153677   1.11166 -0.165493 0.000666667
 0.986565 -0.151809   1.11309 -0.0684003 0.000666667
 0.986016 -0.153561   1.11663 -0.0215529 0.000666667
 0.985767 -0.148149   1.10791 -0.0462585 0.000666667
  1.00254 -0.149293   1.11177 0.29902 0.000666667
  0.99062 -0.150837   1.10834 0.171081 0.000666667
 0.990489 -0.152178    1.1109 0.16622 0.000666667
 0.988914 -0.153587   1.11297 0.0371275 0.000666667
 0.984242 -0.144618   1.11382 -0.0193328 0.000666667
 0.990209 -0.148612   1.10831 0.213726 0.000666667
 0.986452 -0.145147   1.11541 -0.0262782 0.000666667
 0.990668 -0.150406   1.10947 0.185853 0.000666667
0.990523 -0.14562    1.112 0.0493557 0.000666667
 0.988422 -0.155466   1.10361 -0.150794 0.000666667
 0.989356 -0.150357   1.10663 0.153567 0.000666667
 0.984927 -0.156463   1.11148 -0.128858 0.000666667
  0.98989 -0.147346   1.11306 -0.0268666 0.000666667
 0.985281 -0.157406   1.11075 -0.16598 0.000666667
 0.97943 -0.14832  1.11739 -0.47966 0.000666667
 0.988443 -0.144519    1.1119 0.0130648 0.000666667
 0.986738 -0.155266   1.11083 -0.167175 0.000666667
 0.985828 -0.151337   1.10871 -0.0259151 0.000666667
 0.990445 -0.148761   1.10945 0.187376 0.000666667
0.981197 -0.15086  1.11711 -0.467653 0.000666667
 0.988579 -0.151671   1.11184 -0.0119369 0.000666667
 0.988999 -0.147725    1.1127 0.0420086 0.000666667
 0.988125 -0.148395   1.11401 -0.0454554 0.000666667
 0.987843 -0.152047   1.11196 -0.0315549 0.000666667
0.987752 -0.14995  1.11536 -0.0300759 0.000666667
 0.988502 -0.152123   1.11305 -0.0369229 0.000666667
 0.983566 -0.148612   1.11617 -0.109908 0.000666667
 0.993352 -0.149684   1.10268 0.178618 0.000666667
 0.991048 -0.146865   1.10959 0.0461051 0.000666667
 0.989425 -0.150974   1.11319 -0.0232768 0.000666667
 0.979367 -0.152336   1.11686 -0.462991 0.000666667
 0.989484 -0.144425   1.11326 0.0346892 0.000666667
 0.987885 -0.148646   1.11402 -0.0156083 0.000666667
 0.989765 -0.141712   1.11268 -0.0167373 0.000666667
  0.99095 -0.145607   1.11283 0.0384809 0.000666667
  0.98735 -0.148373   1.11316 -0.0125965 0.000666667
 0.988699 -0.146634   1.11256 0.0846234 0.000666667
 0.992947 -0.143688   1.11265 0.0471469 0.000666667
 0.987523 -0.146597   1.11268 0.0263273 0.000666667
  0.98597 -0.151256    1.1157 -0.108677 0.000666667
 0.990303 -0.150329   1.11472 -0.0352214 0.000666667
 0.987201 -0.154602   1.11355 -0.165398 0.000666667
 0.987131 -0.155099   1.11043 -0.152143 0.000666667
  0.99029 -0.146925    1.1177 -0.104756 0.000666667
 0.992844 -0.145971   1.11261 0.0595467 0.000666667
0.988132 -0.14801  1.11616 0.00103906 0.000666667
 0.991275 -0.150598   1.10441 0.182773 0.000666667
 0.987263 -0.148481   1.11168 -0.0431598 0.000666667
 0.986903 -0.151603   1.11514 -0.0242938 0.000666667
0.987617 -0.15451  1.11409 -0.0416594 0.000666667
 0.995645 -0.152295    1.1039 0.194654 0.000666667
 0.987715 -0.155065   1.10991 0.0413237 0.000666667
 0.990221 -0.154588   1.10632 0.207681 0.000666667
 0.990946 -0.149174   1.10775 0.181416 0.000666667
 0.994301 -0.147771   1.11039 0.1748 0.000666667
 0.986227 -0.155483   1.10953 -0.151056 0.000666667
 0.992991 -0.151505   1.10763 0.18495 0.000666667
 0.996363 -0.153591   1.10373 0.227058 0.000666667
 0.988467 -0.152809   1.11419 0.0429724 0.000666667
 0.979178 -0.147532    1.1161 -0.455945 0.000666667
 0.989783 -0.152151   1.11421 0.010714 0.000666667
 0.991806 -0.147301   1.10782 0.150611 0.000666667
0.987085 -0.15279  1.11723 -0.017463 0.000666667
0.980134 -0.15342   1.1158 -0.4741 0.000666667
 0.989684 -0.155558   1.11358 -0.005309 0.000666667
 0.990825 -0.145944   1.11466 -0.0152939 0.000666667
 0.989072 -0.147918   1.11393 0.0552201 0.000666667
 0.988301 -0.152712   1.10369 0.222656 0.000666667
 0.989522 -0.149931   1.10952 0.167119 0.000666667
 0.992922 -0.151648   1.10569 0.175462 0.000666667
    0.992 -0.149937   1.10891 0.15832 0.000666667
 0.989976 -0.150672   1.10963 0.160164 0.000666667
  0.98912 -0.142487   1.11116 0.0445111 0.000666667
 0.99023 -0.14594  1.11225 0.0100741 0.000666667
 0.990594 -0.149527   1.10822 0.175949 0.000666667
 0.985819 -0.151631   1.11356 -0.0453333 0.000666667
  0.98341 -0.153242   1.11323 -0.144322 0.000666667
 0.990972 -0.143092   1.11005 0.0270236 0.000666667
 0.988726 -0.152812   1.11049 0.195923 0.000666667
 0.991812 -0.147503   1.10854 0.165906 0.000666667
 0.990389 -0.150553    1.1089 0.191654 0.000666667
 0.985572 -0.148999   1.11732 -0.0290113 0.000666667
 0.988469 -0.152859   1.10995 0.0467091 0.000666667
 0.990363 -0.153954   1.10473 0.171414 0.000666667
  0.98917 -0.150807   1.11809 -0.0419812 0.000666667
 0.978407 -0.148343   1.11606 -0.423397 0.000666667
 0.985325 -0.156988   1.11338 -0.16505 0.000666667
0.993558 -0.15029  1.10604 -0.0108587 0.000666667
0.986634 -0.15415  1.10725 0.198149 0.000666667
 0.996773 -0.151147    1.1029 0.214092 0.000666667
 0.987719 -0.157149    1.1109 -0.172691 0.000666667
 0.986445 -0.157429   1.11597 -0.0465951 0.000666667
 0.988831 -0.152967   1.11485 -0.0315526 0.000666667
 0.980885 -0.153028   1.11191 -0.158605 0.000666667
 0.992947 -0.152489   1.10677 0.171395 0.000666667
 0.986288 -0.153186   1.11395 0.0399741 0.000666667
 0.976545 -0.148299   1.11582 -0.464531 0.000666667
 0.987099 -0.150583   1.11255 -0.151108 0.000666667
0.993112 -0.14691  1.11287 0.0328216 0.000666667
 0.978312 -0.146502   1.11531 -0.470691 0.000666667
 0.989287 -0.150181   1.10562 0.169695 0.000666667
 0.989496 -0.144892   1.11098 0.0240003 0.000666667
 0.986288 -0.153445   1.11076 -0.174202 0.000666667
 0.981636 -0.153338   1.11789 -0.103844 0.000666667
  0.98882 -0.150981   1.11385 -0.00573839 0.000666667
 0.988275 -0.151917   1.10872 0.177816 0.000666667
 0.989064 -0.155905   1.11346 0.0273777 0.000666667
 0.991987 -0.152161   1.11027 0.200506 0.000666667
 0.989667 -0.151669   1.10751 0.197357 0.000666667
 0.994223 -0.149296   1.11954 0.0759402 0.000666667
 0.987642 -0.153125   1.10987 0.0268738 0.000666667
 0.988889 -0.150452   1.11332 -0.0251315 0.000666667
  0.98774 -0.144653   1.11436 -0.0148502 0.000666667
 0.989526 -0.147288   1.11505 0.00725398 0.000666667
 0.989809 -0.147504   1.11293 0.0576357 0.000666667
 0.991198 -0.145911   1.10955 0.0283233 0.000666667
 0.990285 -0.145132   1.11439 0.0497287 0.000666667
 0.984535 -0.152564   1.11522 -0.0391772 0.000666667
 0.996059 -0.152515   1.10338 0.225991 0.000666667
 0.988649 -0.153875   1.11375 -0.147741 0.000666667
 0.985922 -0.148929   1.11683 -0.0928131 0.000666667
  0.98412 -0.154946   1.11498 -0.029381 0.000666667
 0.985312 -0.153641   1.11141 -0.177488 0.000666667
 0.991806 -0.152244   1.12231 -0.254356 0.000666667
  0.98411 -0.152264   1.11917 -0.114549 0.000666667
  0.98752 -0.150051   1.10705 0.205647 0.000666667
 0.989946 -0.148973   1.11591 -0.0387999 0.000666667
 0.989931 -0.148439   1.10641 0.184603 0.000666667
 0.984732 -0.150614   1.10662 -0.0330433 0.000666667
 0.987749 -0.154416    1.1095 0.192312 0.000666667
  0.98827 -0.145348   1.11773 -0.038174 0.000666667
 0.988768 -0.151607    1.1189 -0.118699 0.000666667
  0.98637 -0.155868   1.11299 -0.148974 0.000666667
  0.98595 -0.153997   1.11481 -0.00719643 0.000666667
 0.988274 -0.156187   1.11362 0.0505359 0.000666667
 0.989757 -0.150133   1.11038 0.183698 0.000666667
 0.990306 -0.152538   1.11227 -0.0456815 0.000666667
  0.98698 -0.155625   1.11368 -0.156703 0.000666667
 0.991683 -0.148954    1.1072 0.181842 0.000666667
 0.989045 -0.147834   1.11359 0.0626826 0.000666667
0.990714 -0.14669  1.11271 0.0278376 0.000666667
 0.986409 -0.151255   1.11546 -0.0273135 0.000666667
 0.983944 -0.144788    1.1125 0.0225096 0.000666667
 0.994684 -0.153583   1.10411 0.160606 0.000666667
 0.988819 -0.150858   1.11366 -0.0441942 0.000666667
 0.990528 -0.150862   1.10841 0.174552 0.000666667
 0.988688 -0.149183   1.10868 0.184842 0.000666667
 0.998986 -0.155372   1.10442 0.205782 0.000666667
 0.986569 -0.152982   1.11005 0.0624639 0.000666667
 0.989344 -0.149641   1.11692 -0.0502286 0.000666667
  0.99002 -0.146782   1.11714 -0.123709 0.000666667
0.987896 -0.14921  1.11137 -0.0229136 0.000666667
 0.989476 -0.150312   1.10753 0.18018 0.000666667
 0.989012 -0.152136   1.11469 -0.0153692 0.000666667
 0.984868 -0.155187   1.11162 -0.128278 0.000666667
0.979471 -0.14983  1.11506 -0.462558 0.000666667
 0.990619 -0.147342   1.11275 0.0526661 0.000666667
 0.990769 -0.144674   1.11376 0.0443367 0.000666667
 0.989407 -0.146545     1.113 0.0487671 0.000666667
0.990514 -0.14417  1.11072 -0.00707787 0.000666667
 0.988783 -0.147615   1.11441 -0.0276383 0.000666667
0.983712 -0.15395  1.11209 -0.192368 0.000666667
 0.987259 -0.154253   1.11061 -0.157548 0.000666667
 0.978423 -0.150704   1.11656 -0.482764 0.000666667
 0.986677 -0.158504   1.11405 -0.0453854 0.000666667
 0.986623 -0.155619   1.11092 -0.141866 0.000666667
 0.995437 -0.153272    1.1047 0.201828 0.000666667
 0.992608 -0.144854   1.11176 0.0546314 0.000666667
 0.981007 -0.153652   1.11573 -0.0986957 0.000666667
 0.984026 -0.155222   1.10936 -0.174819 0.000666667
 0.990904 -0.153587   1.11284 0.229584 0.000666667
 0.982005 -0.153721   1.11474 -0.172864 0.000666667
 0.983369 -0.156228   1.11219 -0.142665 0.000666667
 0.988801 -0.148449   1.11543 -0.0216909 0.000666667
 0.983352 -0.146752   1.11099 -0.0553999 0.000666667
 0.985366 -0.148609    1.1073 -0.043558 0.000666667
0.986823 -0.15199  1.11201 0.0603907 0.000666667
  0.99237 -0.150322   1.10662 0.198846 0.000666667
 0.990159 -0.147005   1.10685 0.166688 0.000666667
 0.987138 -0.148729   1.11134 -0.0284552 0.000666667
 0.988657 -0.149255   1.10769 0.177015 0.000666667
 0.988804 -0.145214   1.11418 0.0293728 0.000666667
 0.977974 -0.153253   1.11645 -0.45758 0.000666667
 0.989399 -0.150546   1.11126 -0.0277399 0.000666667
 0.990448 -0.149899   1.11018 0.167868 0.000666667
 0.992217 -0.152434   1.11045 0.198689 0.000666667
 0.983363 -0.146538   1.10899 -0.0608915 0.000666667
 0.989335 -0.151566   1.10871 0.159862 0.000666667
 0.986292 -0.150222   1.11106 0.0435137 0.000666667
   0.9857 -0.147647   1.11429 -0.0364458 0.000666667
 0.990288 -0.149275   1.10751 0.188503 0.000666667
0.988007 -0.15212  1.11155 0.0490758 0.000666667
 0.988653 -0.151079   1.11282 0.220688 0.000666667
 0.990717 -0.144865   1.11267 0.0511861 0.000666667
 0.986675 -0.154768   1.11151 0.015226 0.000666667
 0.991649 -0.147616    1.1149 0.0303992 0.000666667
 0.989475 -0.147179   1.11241 -0.0359476 0.000666667
 0.981072 -0.151888   1.11655 -0.155163 0.000666667
 0.990167 -0.148384   1.11066 0.0266947 0.000666667
 0.995247 -0.149115   1.10432 0.0131067 0.000666667
  0.99117 -0.147166   1.11428 -0.00888331 0.000666667
0.993609 -0.15235  1.10604 0.158341 0.000666667
 0.980351 -0.154268   1.10928 -0.161496 0.000666667
  0.98801 -0.153819   1.11478 0.0579755 0.000666667
 0.989672 -0.152973   1.11284 0.216215 0.000666667
   0.9844 -0.154366   1.11379 -0.13417 0.000666667
 0.991214 -0.145412   1.11377 0.0565119 0.000666667
 0.989781 -0.145509    1.1129 0.0640086 0.000666667
0.990697 -0.14597  1.11187 0.0249434 0.000666667
 0.984446 -0.158203   1.11349 -0.215951 0.000666667
  0.97957 -0.149114   1.11567 -0.483412 0.000666667
0.989121 -0.14666  1.11614 0.00324813 0.000666667
 0.990025 -0.156932   1.10651 -0.182902 0.000666667
  0.98562 -0.155285   1.11166 -0.111454 0.000666667
 0.991651 -0.150621   1.10748 0.21963 0.000666667
 0.989443 -0.143439    1.1139 0.0708534 0.000666667
 0.989241 -0.148392   1.11266 0.175589 0.000666667
 0.978808 -0.150325   1.11648 -0.466828 0.000666667
 0.985684 -0.155006   1.10897 -0.17918 0.000666667
 0.986828 -0.155866   1.11584 0.0408102 0.000666667
0.984208 -0.15283  1.11676 -0.0255171 0.000666667
 0.993918 -0.146816   1.11313 0.053411 0.000666667
 0.985532 -0.152532   1.11129 0.0168155 0.000666667
 0.989345 -0.155417   1.10315 -0.0567881 0.000666667
 0.98842 -0.14732  1.11507 0.0385295 0.000666667
 0.991416 -0.154432   1.10653 0.205223 0.000666667
 0.99712 -0.15506  1.10685 0.207152 0.000666667
 0.985321 -0.150009   1.11422 -0.131819 0.000666667
 0.988711 -0.155803   1.11227 -0.0481356 0.000666667
  0.99114 -0.150175   1.11045 0.179608 0.000666667
 0.993006 -0.149225   1.10467 0.00252838 0.000666667
  0.98948 -0.155838   1.11313 0.0481812 0.000666667
 0.991479 -0.150027   1.10859 0.17251 0.000666667
 0.989581 -0.150397   1.11539 -0.00241924 0.000666667
 0.987391 -0.146615   1.11362 0.0464009 0.000666667
0.990264 -0.15024  1.10585 0.176234 0.000666667
0.984943 -0.15096  1.11521 -0.0177456 0.000666667
 0.983749 -0.147093    1.1078 -0.0389061 0.000666667
 0.989121 -0.149708   1.11475 -0.0200827 0.000666667
 0.983309 -0.154737   1.11115 -0.151468 0.000666667
 0.982454 -0.153057   1.11735 -0.0774453 0.000666667
 0.981239 -0.151845   1.11404 -0.153913 0.000666667
 0.984671 -0.147481   1.10988 -0.0612743 0.000666667
  0.98644 -0.156348   1.11118 -0.158714 0.000666667
0.990483 -0.15414  1.11345 0.214023 0.000666667
 0.991362 -0.146099   1.11081 0.0341061 0.000666667
 0.989468 -0.146981   1.11386 0.00481366 0.000666667
 0.989716 -0.144485   1.11413 0.0590332 0.000666667
   0.9909 -0.149893   1.11478 -0.0268726 0.000666667
 0.990298 -0.146675   1.11189 -0.0235216 0.000666667
 0.991991 -0.148593   1.10884 0.169643 0.000666667
  1.00459 -0.149335   1.11347 0.297275 0.000666667
0.991499 -0.14873  1.12073 0.0667735 0.000666667
 0.990106 -0.155974   1.10416 -0.160952 0.000666667
  1.00316 -0.149774   1.11287 0.304832 0.000666667
  0.98922 -0.145769   1.11628 0.00715089 0.000666667
 0.988573 -0.143435   1.11463 0.0103809 0.000666667
 0.984377 -0.149298   1.10622 -0.043456 0.000666667
 0.982463 -0.147258   1.11156 -0.0751065 0.000666667
 0.986273 -0.152043   1.11017 0.0235234 0.000666667
 0.990253 -0.148694   1.10861 0.191994 0.000666667
 0.985185 -0.150067   1.11316 -0.0213179 0.000666667
0.988189 -0.14629  1.11298 0.0218842 0.000666667
 0.989026 -0.143295   1.11059 0.0471689 0.000666667
 0.987966 -0.153036   1.11623 -0.0514724 0.000666667
 0.984479 -0.155686   1.11415 -0.0413452 0.000666667
0.990195 -0.14772   1.1066 0.198344 0.000666667
 0.987185 -0.146259   1.11597 -0.0124236 0.000666667
0.980231 -0.15376  1.11358 -0.447348 0.000666667
 0.986549 -0.155739   1.10494 -0.0376543 0.000666667
 0.990592 -0.145487   1.11188 0.0490711 0.000666667
 0.986225 -0.147892   1.11504 -0.032952 0.000666667
  0.99053 -0.153072   1.10726 0.191791 0.000666667
 0.978812 -0.151158   1.11771 -0.429549 0.000666667
 0.989561 -0.150198   1.10703 0.15931 0.000666667
 0.983163 -0.157227   1.09889 -0.0138513 0.000666667
 0.991158 -0.151867   1.10377 0.170024 0.000666667
 0.987378 -0.155391   1.11213 0.0149007 0.000666667
 0.987114 -0.150229    1.1142 0.0178151 0.000666667
0.988432 -0.15154  1.11419 -0.00750021 0.000666667
 0.994298 -0.149755   1.10342 0.0275994 0.000666667
 0.992355 -0.158114   1.09506 0.141442 0.000666667
 0.978352 -0.150399   1.11502 -0.48115 0.000666667
0.987813 -0.1524 1.10943 0.0391585 0.000666667
 0.992328 -0.151777   1.10689 0.171348 0.000666667
 0.988261 -0.146586   1.11634 -0.0355308 0.000666667
 0.990888 -0.152527    1.1142 -0.035381 0.000666667
0.991819 -0.14804  1.10673 0.167188 0.000666667
 0.989239 -0.155723   1.11279 0.0527287 0.000666667
 0.990153 -0.147372   1.11577 -0.005912 0.000666667
 0.984674 -0.149234    1.1259 0.0912823 0.000666667
 0.989234 -0.149047   1.11362 0.0506731 0.000666667
 0.997882 -0.152148   1.10572 0.213951 0.000666667
 0.990276 -0.148425   1.10941 0.181068 0.000666667
 0.988584 -0.150071   1.11448 0.0137556 0.000666667
 0.983199 -0.145937   1.11559 -0.00190005 0.000666667
 0.987571 -0.153905   1.10656 -0.0790088 0.000666667
 0.984801 -0.156724   1.11371 -0.046465 0.000666667
  0.99271 -0.155229    1.0995 0.0328244 0.000666667
 0.982368 -0.155247    1.1151 -0.154954 0.000666667
 0.990246 -0.146159   1.11528 -0.0156955 0.000666667
 0.982045 -0.150418   1.10971 -0.0488468 0.000666667
 0.990858 -0.146516   1.11459 -0.0256951 0.000666667
0.989093 -0.14994  1.11726 -0.0408612 0.000666667
 0.984591 -0.157572   1.11664 -0.0629759 0.000666667
 0.987065 -0.156923   1.11399 -0.0572072 0.000666667
 0.988339 -0.150598   1.10489 0.216875 0.000666667
 0.989168 -0.150683   1.10917 0.0309851 0.000666667
 0.992068 -0.153336   1.10927 0.199797 0.000666667
 0.991071 -0.148954   1.11187 0.215649 0.000666667
 0.987461 -0.151559   1.11609 -0.0219994 0.000666667
 0.991169 -0.146805   1.10977 0.0509609 0.000666667
  0.99078 -0.153683   1.10849 0.194298 0.000666667
 0.987557 -0.150317   1.11304 0.054634 0.000666667
 0.988908 -0.142214   1.11278 0.00780006 0.000666667
 0.987485 -0.146595   1.11348 -0.0133722 0.000666667
 0.989438 -0.156091   1.10945 0.189499 0.000666667
 0.996619 -0.153631    1.1048 0.188015 0.000666667
 0.993382 -0.147822   1.11453 0.0267616 0.000666667
 0.990406 -0.150158   1.11519 -0.0108005 0.000666667
 0.987432 -0.150637   1.11595 -0.0939039 0.000666667
 0.991496 -0.149061   1.10555 0.169595 0.000666667
 0.987752 -0.156272   1.10554 -0.160822 0.000666667
 0.988425 -0.152983   1.11456 -0.0513 0.000666667
0.987806 -0.14905  1.12535 0.0776489 0.000666667
 0.987657 -0.149038   1.11496 -0.0332359 0.000666667
 0.985595 -0.156267   1.11393 -0.156145 0.000666667
  0.98665 -0.145943   1.11269 -0.0243108 0.000666667
 0.985195 -0.146187   1.11354 0.00799521 0.000666667
  0.99301 -0.157518   1.10235 0.258261 0.000666667
 0.984253 -0.145966   1.11421 0.017622 0.000666667
 0.988491 -0.151688    1.1162 -0.0159757 0.000666667
 0.988562 -0.145886   1.11129 0.0452098 0.000666667
 0.987252 -0.146329   1.11013 -0.0725404 0.000666667
 0.985709 -0.152421   1.11619 -0.036577 0.000666667
 0.987899 -0.144476   1.11294 0.0491613 0.000666667
 0.988911 -0.145198   1.11419 -0.0362156 0.000666667
 0.986462 -0.153031   1.11079 0.0594629 0.000666667
 0.986326 -0.154085   1.11604 -0.0590685 0.000666667
 0.989929 -0.148916   1.10619 0.184776 0.000666667
 0.988781 -0.153943   1.10498 -0.0585873 0.000666667
 0.992494 -0.149984   1.10651 0.187106 0.000666667
 0.996549 -0.152827   1.10359 0.190952 0.000666667
0.989602 -0.1567 1.10646 -0.177913 0.000666667
 0.990931 -0.152433   1.10796 0.170843 0.000666667
 0.985089 -0.158753   1.11314 -0.22625 0.000666667
0.985654 -0.15041  1.11678 -0.0974355 0.000666667
 0.985365 -0.148773   1.10676 -0.0386266 0.000666667
0.985614 -0.15426  1.11184 -0.157366 0.000666667
 0.978919 -0.149339   1.11553 -0.467308 0.000666667
 0.995179 -0.145991   1.11374 0.0363905 0.000666667
 0.984342 -0.155548   1.11341 -0.156664 0.000666667
 0.985335 -0.151711   1.11586 -0.0637229 0.000666667
 0.979711 -0.148482   1.11419 -0.474292 0.000666667
 0.991494 -0.147197   1.10686 0.143551 0.000666667
 0.989145 -0.155052   1.10243 -0.0405549 0.000666667
 0.989734 -0.143939   1.10878 -0.0195723 0.000666667
 0.990214 -0.152738   1.11699 -0.0427814 0.000666667
 0.980623 -0.154893   1.11742 -0.0936825 0.000666667
 0.982552 -0.144884    1.1117 0.0346007 0.000666667
 0.992387 -0.148933   1.10644 0.170585 0.000666667
 0.990332 -0.144891   1.11641 0.0329166 0.000666667
 0.989986 -0.151691   1.11098 0.211648 0.000666667
 0.988227 -0.153825   1.10758 0.17685 0.000666667
 0.995236 -0.156694   1.09989 0.248064 0.000666667
 0.986752 -0.148873    1.1253 0.0573824 0.000666667
 0.987392 -0.153954   1.11337 -0.0596042 0.000666667
 0.988012 -0.153153   1.11283 -0.156284 0.000666667
 0.986917 -0.149129   1.11385 -0.0342449 0.000666667
 0.987693 -0.148865   1.10977 -0.0620457 0.000666667
 0.989989 -0.151306   1.10973 0.166454 0.000666667
 0.990664 -0.147529   1.10876 0.176342 0.000666667
0.988896 -0.14583  1.11582 -0.010264 0.000666667
0.988153 -0.15502  1.11265 0.0851659 0.000666667
 0.991414 -0.147873   1.10941 0.168337 0.000666667
0.991963 -0.14731  1.11193 0.157134 0.000666667
 0.989546 -0.144109   1.11208 -0.00555115 0.000666667
 0.985216 -0.143625   1.11199 0.0506745 0.000666667
 0.985304 -0.154824   1.11026 -0.118474 0.000666667
 0.985965 -0.157656    1.1148 -0.178381 0.000666667
 0.988555 -0.153569    1.1057 -0.0602306 0.000666667
 0.991095 -0.143675   1.11033 0.0272614 0.000666667
 0.991001 -0.150554   1.10993 0.184523 0.000666667
 0.987508 -0.151644   1.11556 -0.0148079 0.000666667
 0.989025 -0.146877   1.11718 -0.0217 0.000666667
 0.989709 -0.145676    1.1117 0.0258696 0.000666667
 0.990625 -0.145325   1.11173 0.0551126 0.000666667
  0.98721 -0.155052   1.10675 -0.172189 0.000666667
 0.990149 -0.146535   1.11179 0.0342954 0.000666667
 0.988974 -0.157429    1.1138 -0.065998 0.000666667
 0.988392 -0.155512    1.1118 0.0637121 0.000666667
 0.98289 -0.15744  1.11496 -0.196276 0.000666667
 0.997017 -0.152318   1.10472 0.225346 0.000666667
 0.990952 -0.153074   1.11344 0.0051971 0.000666667
 0.989448 -0.148587   1.11899 -0.0832607 0.000666667
 0.984074 -0.158708   1.11505 -0.224073 0.000666667
 0.994785 -0.149927    1.1071 0.183424 0.000666667
 0.990036 -0.145464   1.11413 -0.0226967 0.000666667
 0.988847 -0.149027   1.11359 -0.0324275 0.000666667
 0.982502 -0.148856   1.11734 -0.44682 0.000666667
 0.989528 -0.148063   1.10782 0.164074 0.000666667
 0.987466 -0.150029    1.1067 0.179917 0.000666667
 0.985132 -0.149117   1.11456 -0.0360021 0.000666667
 0.986396 -0.146145   1.11501 0.0434078 0.000666667
 0.991342 -0.144704   1.11172 0.0498492 0.000666667
  0.98067 -0.154315   1.11088 -0.176213 0.000666667
  0.99398 -0.157594   1.10095 0.260116 0.000666667
 0.985319 -0.153101   1.10938 0.0291485 0.000666667
 0.983363 -0.145473   1.11192 0.0382197 0.000666667
  0.99023 -0.149534    1.1131 -0.0295767 0.000666667
 0.995787 -0.150547   1.10311 0.194901 0.000666667
 0.988535 -0.150783   1.11311 -0.00398767 0.000666667
 0.990582 -0.146285   1.11645 -0.00644096 0.000666667
 0.989763 -0.153354   1.10567 -0.0637754 0.000666667
  1.00182 -0.151912   1.11381 0.287957 0.000666667
 0.989116 -0.156319   1.11409 0.214053 0.000666667
 0.991004 -0.152235   1.10937 0.194616 0.000666667
 0.981108 -0.146175    1.1167 -0.438015 0.000666667
 0.990209 -0.141609   1.11229 0.00299229 0.000666667
  0.99042 -0.149487   1.10935 0.180067 0.000666667
 0.989882 -0.144536   1.11743 -0.000241265 0.000666667
0.979462 -0.15328  1.11544 -0.430652 0.000666667
  0.98846 -0.149303   1.10656 0.180815 0.000666667
 0.992991 -0.150944   1.11048 0.178946 0.000666667
 0.984152 -0.149594    1.1172 -0.439443 0.000666667
 0.988714 -0.151825   1.10686 0.155278 0.000666667
 0.980173 -0.148122   1.11704 -0.427819 0.000666667
 0.988787 -0.146819   1.11311 -0.04405 0.000666667
 0.986521 -0.155241   1.11411 -0.161281 0.000666667
 0.987548 -0.151263   1.10764 0.180542 0.000666667
 0.986439 -0.151033   1.11336 -0.0720952 0.000666667
 0.989727 -0.145783   1.11437 0.0499108 0.000666667
 0.98338 -0.15566  1.11015 -0.168359 0.000666667
 0.988385 -0.145786   1.11651 0.00735434 0.000666667
 0.987656 -0.152552   1.10964 0.0337247 0.000666667
 0.991625 -0.150502   1.12061 0.0791052 0.000666667
 0.988092 -0.155525   1.11599 -0.0313683 0.000666667
 0.993211 -0.151403   1.10364 0.169106 0.000666667
 0.985617 -0.149185   1.11648 -0.150254 0.000666667
 0.988607 -0.149577   1.11394 -0.0174715 0.000666667
 0.986792 -0.151824   1.11229 0.055049 0.000666667
0.988771 -0.14938  1.10791 0.175641 0.000666667
  0.98992 -0.152231   1.10897 0.178914 0.000666667
 0.990965 -0.154314    1.1103 0.214125 0.000666667
 0.986707 -0.158639   1.11418 -0.207046 0.000666667
  0.98515 -0.158878   1.11154 -0.144142 0.000666667
  0.98964 -0.146162   1.11521 0.0179913 0.000666667
 0.989288 -0.142636   1.11064 0.051936 0.000666667
 0.987758 -0.151108   1.10709 0.190364 0.000666667
 0.997344 -0.154368    1.1042 0.216275 0.000666667
 0.992454 -0.145976   1.11125 0.0586829 0.000666667
  0.98506 -0.148316   1.10841 -0.0187582 0.000666667
 0.986382 -0.160944   1.11391 -0.212637 0.000666667
  0.98468 -0.149502   1.11217 0.063431 0.000666667
 0.989618 -0.149048   1.11522 -0.0642462 0.000666667
 0.987263 -0.153661   1.11165 0.0690034 0.000666667
 0.988789 -0.147364   1.11898 -0.0912793 0.000666667
0.987424 -0.15185  1.11405 -0.0226163 0.000666667
 0.988964 -0.151003   1.10667 0.178871 0.000666667
  0.99106 -0.149822   1.10678 0.184163 0.000666667
 0.988407 -0.147165   1.11113 -0.0363158 0.000666667
 0.983644 -0.154445    1.1145 -0.164609 0.000666667
 0.991695 -0.144223   1.11382 0.0415746 0.000666667
 0.990124 -0.147413   1.11352 0.0527273 0.000666667
0.985128 -0.14468  1.11249 0.0493725 0.000666667
 0.987496 -0.152134   1.10894 0.19787 0.000666667
 0.991257 -0.147049    1.1153 0.0274273 0.000666667
 0.986945 -0.145312   1.11176 0.0662958 0.000666667
 0.987682 -0.152173   1.11156 0.0362843 0.000666667
 0.989155 -0.144189   1.11101 0.046622 0.000666667
 0.992002 -0.153845   1.11166 -0.0447454 0.000666667
 0.992555 -0.147766   1.11002 0.0368074 0.000666667
 0.980136 -0.152576   1.11651 -0.475342 0.000666667
 0.988575 -0.152201   1.11611 -0.0373671 0.000666667
 0.990188 -0.143764   1.10861 0.015009 0.000666667
 0.987122 -0.147741   1.11661 -0.087626 0.000666667
 0.989766 -0.150266   1.11154 0.171022 0.000666667
 0.984323 -0.154965   1.11204 -0.15297 0.000666667
 0.981049 -0.159464   1.10148 -0.111896 0.000666667
 0.990664 -0.142874   1.11133 0.0298252 0.000666667
 0.988683 -0.150647   1.10893 0.162233 0.000666667
0.990668 -0.14395  1.11312 0.0545184 0.000666667
 0.989326 -0.142259   1.11256 -0.000828045 0.000666667
 0.986977 -0.154002   1.11753 -0.100526 0.000666667
 0.987109 -0.146287   1.11373 0.0047955 0.000666667
 0.986407 -0.145678   1.11309 -0.0194732 0.000666667
0.990134 -0.14944  1.10902 0.178441 0.000666667
0.990679 -0.15558   1.1078 0.218599 0.000666667
 0.989392 -0.143979   1.11048 0.0252449 0.000666667
 0.986987 -0.155894   1.11403 -0.149526 0.000666667
 0.989557 -0.151314   1.10821 0.175436 0.000666667
 0.989704 -0.146109   1.11641 0.010389 0.000666667
 0.987319 -0.150898   1.11663 -0.0317388 0.000666667
 0.981662 -0.151471   1.10912 -0.0554073 0.000666667
 0.994281 -0.148177   1.10388 0.0118634 0.000666667
 0.990472 -0.152131   1.10862 0.186308 0.000666667
 0.987938 -0.143665   1.11284 0.0599288 0.000666667
 0.986266 -0.150741   1.11846 -0.0989251 0.000666667
0.986195 -0.14561  1.10738 -0.0631959 0.000666667
 0.980561 -0.150886   1.11344 -0.428969 0.000666667
 0.989524 -0.154509   1.11422 0.0224382 0.000666667
 0.980336 -0.151566   1.11886 -0.426906 0.000666667
 0.989446 -0.150324   1.11141 0.18854 0.000666667
 0.987264 -0.150885    1.1152 -0.0343074 0.000666667
  0.99075 -0.149761   1.10793 0.176417 0.000666667
 0.978721 -0.150356   1.11728 -0.432419 0.000666667
 0.976195 -0.150459   1.11735 -0.454762 0.000666667
0.988565 -0.15053  1.11156 0.180291 0.000666667
 0.991743 -0.145273   1.11251 0.0149639 0.000666667
0.991764 -0.15201  1.10959 0.19111 0.000666667
 0.990594 -0.147219   1.11229 0.047134 0.000666667
 0.991222 -0.150422   1.11257 0.183681 0.000666667
  0.98754 -0.150689   1.11705 -0.0437917 0.000666667
 0.986314 -0.152695   1.11491 -0.0342289 0.000666667
 0.986403 -0.150029   1.11138 0.0631005 0.000666667
 0.982939 -0.156265   1.11502 -0.150232 0.000666667
 0.979297 -0.153089   1.11546 -0.437423 0.000666667
 0.990848 -0.144085   1.11048 0.0153063 0.000666667
0.992777 -0.15109  1.12037 0.0575787 0.000666667
 0.984504 -0.148604   1.10701 -0.0414543 0.000666667
 0.981012 -0.150445   1.11649 -0.460728 0.000666667
  0.98512 -0.154952   1.11332 -0.152826 0.000666667
 0.988763 -0.148434   1.11304 -0.0361405 0.000666667
 0.984754 -0.153533   1.11056 -0.13873 0.000666667
 0.992312 -0.151376    1.1158 -0.0250689 0.000666667
 0.988407 -0.145219   1.11562 -0.00484681 0.000666667
 0.997921 -0.153641   1.10465 0.199746 0.000666667
 0.988799 -0.148049   1.11322 -0.0482494 0.000666667
 0.987842 -0.144433   1.11039 0.0562813 0.000666667
 0.987242 -0.155399   1.11289 -0.157981 0.000666667
 0.981825 -0.151811   1.10929 -0.0573446 0.000666667
 0.991599 -0.144625   1.11217 0.0358052 0.000666667
 0.979684 -0.147116   1.11627 -0.44413 0.000666667
 0.997351 -0.152742   1.10535 0.210088 0.000666667
 0.985223 -0.143516   1.11154 0.0302613 0.000666667
0.991222 -0.14457  1.11303 0.0292313 0.000666667
 0.988355 -0.147008   1.11083 0.0462882 0.000666667
 0.987404 -0.155567   1.11202 0.0412922 0.000666667
 0.986555 -0.154404   1.12305 -0.188747 0.000666667
 0.988436 -0.155108   1.10417 -0.139798 0.000666667
 0.988957 -0.155974   1.11192 0.0173668 0.000666667
 0.992058 -0.150878   1.11035 0.168151 0.000666667
 0.988598 -0.148533   1.10711 0.161905 0.000666667
 0.995348 -0.151772   1.10594 0.196047 0.000666667
 0.983447 -0.155009   1.11125 -0.137551 0.000666667
 0.994298 -0.153503   1.10286 0.190521 0.000666667
  0.98841 -0.150008   1.11498 -0.00888151 0.000666667
   1.0028 -0.151664   1.11268 0.301805 0.000666667
 0.984989 -0.154011   1.11625 -0.00601033 0.000666667
  0.98962 -0.149816   1.11604 -0.00298878 0.000666667
 0.988261 -0.150572   1.10749 0.194035 0.000666667
 0.983775 -0.148623   1.10935 -0.0289222 0.000666667
 0.988118 -0.152147   1.11694 -0.112795 0.000666667
 0.982701 -0.144569   1.10997 0.0306583 0.000666667
 0.976829 -0.149206    1.1147 -0.448977 0.000666667
 0.987796 -0.144858   1.11212 0.0467271 0.000666667
 0.991998 -0.151796   1.10404 0.189238 0.000666667
 0.989309 -0.149608   1.11282 -0.0220904 0.000666667
 0.989976 -0.150405   1.11429 -0.0180459 0.000666667
 0.989253 -0.144774    1.1125 0.0272694 0.000666667
 0.990318 -0.152423   1.10321 -0.157427 0.000666667
 0.987433 -0.147487   1.11338 -0.0467113 0.000666667
 0.987059 -0.149268   1.10974 -0.0557271 0.000666667
 0.99165 -0.14234  1.11322 0.0121619 0.000666667
 0.987179 -0.147733   1.11631 -0.00443642 0.000666667
 0.987472 -0.152767   1.11073 0.0586275 0.000666667
0.992462 -0.15332  1.10675 0.190325 0.000666667
 0.982325 -0.151437   1.11471 -0.107284 0.000666667
 0.989568 -0.148101    1.1118 -0.0379266 0.000666667
 0.990548 -0.143643   1.10999 0.0386832 0.000666667
 0.992464 -0.146682   1.10981 0.0418882 0.000666667
 0.992808 -0.149212   1.10526 0.169535 0.000666667
  0.98667 -0.155274   1.11479 -0.0326461 0.000666667
   0.9897 -0.148489   1.10695 0.172714 0.000666667
 0.979015 -0.148591   1.11542 -0.466613 0.000666667
 0.987046 -0.151152    1.1145 0.0478824 0.000666667
 0.983915 -0.149827   1.11701 -0.110275 0.000666667
 0.980135 -0.154795   1.11271 -0.214923 0.000666667
   0.9801 -0.149342   1.11451 -0.459274 0.000666667
 0.989273 -0.144558    1.1153 -0.0127478 0.000666667
 0.996486 -0.150951   1.10652 0.0192083 0.000666667
 0.987299 -0.155007   1.11156 -0.12581 0.000666667
 0.986281 -0.150115   1.11613 -0.124441 0.000666667
0.991958 -0.15425   1.1074 0.177267 0.000666667
 0.990806 -0.143168   1.11105 0.0224336 0.000666667
 0.988873 -0.154774   1.10498 -0.152631 0.000666667
 0.990905 -0.151742   1.10666 0.166987 0.000666667
 0.991363 -0.154968   1.10645 -0.157957 0.000666667
 0.990244 -0.144777   1.11303 0.0505396 0.000666667
 0.986916 -0.151357   1.11099 0.0724024 0.000666667
 0.977631 -0.150532   1.11618 -0.421206 0.000666667
 0.986034 -0.151256   1.11413 -0.0243579 0.000666667
 0.990712 -0.152212   1.11014 0.18533 0.000666667
 0.991775 -0.155965   1.10669 0.197202 0.000666667
 0.989795 -0.149904   1.10949 0.184885 0.000666667
 0.990007 -0.145083   1.10978 0.0451036 0.000666667
 0.986461 -0.151668   1.11122 -0.0257025 0.000666667
 0.980733 -0.149447   1.11838 -0.446561 0.000666667
 0.989522 -0.145091   1.11656 -0.0269285 0.000666667
  0.98944 -0.146998   1.12032 0.0781864 0.000666667
 0.988906 -0.145793   1.11356 -0.00433071 0.000666667
 0.991143 -0.148667   1.11432 0.0186115 0.000666667
0.987487 -0.15403  1.11255 0.0550717 0.000666667
 0.990908 -0.144125   1.11336 0.0599446 0.000666667
0.989484 -0.15256  1.11242 -0.00882698 0.000666667
 0.990727 -0.151555   1.11194 0.0440357 0.000666667
 0.982094 -0.149632   1.10844 -0.0359015 0.000666667
 0.988793 -0.149496   1.11595 -0.0317091 0.000666667
 0.988841 -0.153501   1.11148 0.0460942 0.000666667
0.991029 -0.15242  1.10905 0.145484 0.000666667
 0.983589 -0.152865   1.11456 -0.139996 0.000666667
 0.987766 -0.154071   1.11294 0.00904436 0.000666667
 0.987718 -0.148443   1.11309 -0.0259688 0.000666667
 0.983661 -0.155371   1.11131 -0.163037 0.000666667
 0.989378 -0.144991   1.11527 -0.0028547 0.000666667
 0.984754 -0.153768   1.11627 -0.0168966 0.000666667
 0.988369 -0.149179   1.10789 0.175156 0.000666667
 0.987275 -0.151628    1.1132 -0.0372492 0.000666667
 0.989457 -0.150709   1.11832 -0.116876 0.000666667
0.991596 -0.14738  1.10876 0.129216 0.000666667
 0.985651 -0.146949   1.11652 -0.148281 0.000666667
 0.993771 -0.151852   1.10301 0.254751 0.000666667
 0.990064 -0.146579   1.11471 -0.0143916 0.000666667
 0.980245 -0.154444   1.10941 -0.165619 0.000666667
 0.985223 -0.148896   1.10845 -0.0142257 0.000666667
  0.98416 -0.160186   1.11087 -0.175271 0.000666667
 0.989506 -0.147742   1.11397 0.0556198 0.000666667
 0.990615 -0.151256   1.11338 -0.0449911 0.000666667
  0.98899 -0.148793   1.11001 0.189433 0.000666667
 0.989828 -0.150795   1.10783 0.187888 0.000666667
0.993385 -0.15512   1.1038 0.183326 0.000666667
 0.987002 -0.148182   1.11423 -0.123002 0.000666667
  0.98634 -0.146863    1.1193 -0.111617 0.000666667
 0.989613 -0.149852   1.11283 -0.0153695 0.000666667
 0.990363 -0.152637   1.09809 -0.127176 0.000666667
  0.99306 -0.153905   1.10434 0.245962 0.000666667
 0.987773 -0.146162    1.1103 0.065786 0.000666667
 0.990533 -0.145502   1.11297 0.0514624 0.000666667
 0.989515 -0.145162   1.11253 0.0679747 0.000666667
 0.984966 -0.151988   1.10788 0.0792231 0.000666667
 0.993408 -0.151539    1.1041 -0.010677 0.000666667
0.987621 -0.15061  1.11777 -0.113521 0.000666667
 0.988204 -0.152085   1.11495 -0.0245829 0.000666667
 0.988961 -0.152808   1.10777 0.187089 0.000666667
 0.990346 -0.150466   1.10907 0.176178 0.000666667
  0.99634 -0.148823   1.10509 0.000757661 0.000666667
 0.986502 -0.154401   1.11299 -0.0789803 0.000666667
 0.987367 -0.156928   1.11251 -0.142806 0.000666667
0.991626 -0.15034  1.10859 0.164187 0.000666667
 0.979048 -0.147139   1.11629 -0.446628 0.000666667
 0.978991 -0.149903   1.11619 -0.431498 0.000666667
 0.982345 -0.153445    1.1107 -0.165667 0.000666667
 0.986423 -0.147902   1.10886 -0.0390958 0.000666667
 0.986806 -0.145705   1.11395 0.0508257 0.000666667
 0.988744 -0.144189   1.11217 0.0452606 0.000666667
  0.99683 -0.151739   1.10229 0.19135 0.000666667
 0.986891 -0.144734   1.11382 -0.0347166 0.000666667
 0.978393 -0.147898   1.11622 -0.474168 0.000666667
 0.996038 -0.153871   1.10108 0.271818 0.000666667
 0.979394 -0.149749   1.11432 -0.467035 0.000666667
 0.989405 -0.148413   1.10975 0.174253 0.000666667
 0.986898 -0.150524   1.11183 0.0650744 0.000666667
 0.982877 -0.154136   1.12059 -0.0883246 0.000666667
 0.984085 -0.148817    1.1076 -0.0351848 0.000666667
 0.984672 -0.158719   1.11368 -0.150076 0.000666667
 0.980749 -0.150324   1.11335 -0.444477 0.000666667
 0.990483 -0.143448     1.111 0.0297346 0.000666667
 0.987767 -0.145173     1.112 0.0443429 0.000666667
 0.989834 -0.153748   1.10983 0.182394 0.000666667
 0.991951 -0.147334   1.11443 0.0305837 0.000666667
 0.983648 -0.155632   1.11224 -0.128958 0.000666667
 0.979769 -0.153735   1.11454 -0.472027 0.000666667
 0.992576 -0.145873   1.11236 0.0628458 0.000666667
 0.988131 -0.149914   1.11556 -0.0403045 0.000666667
 0.980702 -0.151432   1.10883 -0.0375359 0.000666667
  0.99624 -0.153225   1.10593 0.189252 0.000666667
 0.984371 -0.155082   1.11217 -0.145163 0.000666667
 0.988471 -0.149665   1.11715 -0.107823 0.000666667
 0.991663 -0.152794   1.10365 0.151126 0.000666667
 0.989984 -0.150332   1.10923 0.159509 0.000666667
 0.989057 -0.144386   1.11258 0.00884264 0.000666667
0.982528 -0.15018  1.11117 -0.132197 0.000666667
 0.987086 -0.155161   1.11124 -0.141349 0.000666667
0.986056 -0.15524  1.11495 -0.0491473 0.000666667
 0.988474 -0.151879   1.11585 -0.0179453 0.000666667
 0.986103 -0.155077   1.10989 -0.151036 0.000666667
 0.987007 -0.147398   1.11801 -0.113227 0.000666667
 0.986559 -0.148825   1.11112 -0.0380233 0.000666667
 0.988226 -0.152753   1.11301 -0.0364789 0.000666667
 0.992271 -0.142535   1.11091 -0.000727759 0.000666667
 0.984954 -0.149144   1.11348 -0.127028 0.000666667
 0.989109 -0.149119   1.10692 0.191317 0.000666667
0.991535 -0.14951  1.10715 0.179667 0.000666667
 0.990452 -0.145347   1.11272 0.0180939 0.000666667
 0.987145 -0.157646   1.11418 -0.0313317 0.000666667
 0.987658 -0.154699   1.11571 -0.0187408 0.000666667
 0.988029 -0.153769   1.11599 -0.135079 0.000666667
 0.984531 -0.155637   1.11161 -0.140392 0.000666667


==> output_ims_seed52_withold_top/entropy_action_3.txt <==
47.4877
 0.991426 -0.141888   1.11518 0.0517016 0.000666667
 0.992072 -0.144698     1.116 0.0334263 0.000666667
  0.99328 -0.145298   1.10997 0.0229823 0.000666667
 0.987987 -0.147907    1.1111 0.0771551 0.000666667
0.989699 -0.14978  1.12012 0.0648246 0.000666667
 0.986618 -0.151932   1.12414 0.122348 0.000666667
 0.993654 -0.150819   1.10594 -0.00726765 0.000666667
 0.988236 -0.146129   1.12049 0.0574498 0.000666667
0.989104 -0.14324   1.1118 0.0423831 0.000666667
 0.992742 -0.151212   1.12209 0.0779314 0.000666667
 0.990352 -0.144438   1.11181 0.0395328 0.000666667
 0.988639 -0.145981   1.12035 0.0766456 0.000666667
 0.989681 -0.147807   1.11395 0.0420442 0.000666667
 0.989497 -0.146021   1.11086 0.0203917 0.000666667
 0.988569 -0.145917     1.114 0.0353619 0.000666667
 0.991275 -0.145686   1.11212 0.0696614 0.000666667
 0.991712 -0.147244   1.11304 0.0398045 0.000666667
 0.987281 -0.149966   1.11837 0.0942001 0.000666667
 0.991538 -0.142861   1.11186 0.0189162 0.000666667
 0.991016 -0.145096   1.11219 0.0377011 0.000666667
0.989784 -0.14478  1.11712 0.0552805 0.000666667
 0.990923 -0.147357   1.11258 0.0599685 0.000666667
0.988626 -0.14389  1.11519 0.0393302 0.000666667
0.990012 -0.14916  1.11374 0.0396202 0.000666667
 0.995463 -0.151425   1.10579 0.0316599 0.000666667
 0.994648 -0.144944   1.11244 0.0221642 0.000666667
 0.990297 -0.144935   1.11303 0.0593875 0.000666667
  0.98952 -0.145107   1.11163 0.0267758 0.000666667
 0.988228 -0.145962   1.10772 0.0425171 0.000666667
  0.99132 -0.147533    1.1126 0.0273438 0.000666667
 0.991628 -0.145706   1.11471 0.0283727 0.000666667
 0.992205 -0.150036   1.10662 0.00378423 0.000666667
 0.986571 -0.149289   1.11266 0.0581954 0.000666667
 0.988646 -0.142951   1.11263 0.0426235 0.000666667
0.994049 -0.14709  1.11266 0.0273796 0.000666667
 0.987861 -0.146476   1.11101 0.0554012 0.000666667
 0.990721 -0.145651   1.11209 0.0309271 0.000666667
  0.99087 -0.155189   1.11326 0.0483582 0.000666667
 0.991974 -0.146485   1.11292 0.0640607 0.000666667
 0.98851 -0.14532  1.10939 0.0242415 0.000666667
 0.986144 -0.143311   1.11222 0.0735767 0.000666667
 0.990572 -0.146693   1.11078 0.062424 0.000666667
 0.990704 -0.145437   1.11321 0.0520951 0.000666667
 0.990995 -0.144922   1.11204 0.0545143 0.000666667
 0.987408 -0.142267   1.11118 0.0580009 0.000666667
 0.990271 -0.142685   1.10997 3.46842e-05 0.000666667
 0.992573 -0.142971    1.1129 0.0611027 0.000666667
 0.988263 -0.147719   1.11404 0.0737452 0.000666667
0.992922 -0.14807   1.1137 0.0101428 0.000666667
 0.989632 -0.145317   1.11401 0.0569209 0.000666667
 0.989078 -0.144172   1.11544 0.0494328 0.000666667
 0.992814 -0.143535   1.11492 0.051383 0.000666667
 0.991692 -0.147257   1.11287 0.0361916 0.000666667
 0.993802 -0.146344   1.11137 0.0224291 0.000666667
 0.988573 -0.154072   1.11132 0.067029 0.000666667
 0.989016 -0.153823   1.11035 0.0488224 0.000666667
  0.99225 -0.145361   1.11209 0.0540374 0.000666667
 0.991923 -0.146002   1.11104 0.030736 0.000666667
 0.990775 -0.145081   1.11438 0.0121059 0.000666667
0.991228 -0.14633  1.11552 0.0507628 0.000666667
 0.990149 -0.143514   1.11375 0.0388308 0.000666667
 0.987798 -0.149029   1.10748 0.0502189 0.000666667
 0.989061 -0.147678   1.11176 0.0405112 0.000666667
 0.992434 -0.144306   1.11217 0.0446963 0.000666667
 0.992444 -0.143168   1.11051 0.0291346 0.000666667
 0.991133 -0.146982   1.11306 0.0584568 0.000666667
 0.987902 -0.145502    1.1127 0.0416199 0.000666667
0.989775 -0.15302  1.11032 0.0569288 0.000666667
    0.991 -0.142125   1.11472 0.0601951 0.000666667
 0.994051 -0.147473   1.10621 0.000953216 0.000666667
 0.991694 -0.142413   1.10893 0.0119889 0.000666667
 0.990493 -0.150009    1.1131 0.0744077 0.000666667
0.989903 -0.14435   1.1119 0.0417338 0.000666667
  0.99032 -0.145951   1.11237 0.0644216 0.000666667
 0.988145 -0.147793   1.11519 -0.0216556 0.000666667
 0.994852 -0.149194   1.10349 0.00226635 0.000666667
 0.989684 -0.143925   1.11312 0.0691511 0.000666667
 0.989769 -0.144301   1.11413 0.0360575 0.000666667
  0.98788 -0.145585   1.11363 0.0739652 0.000666667
  0.98826 -0.148308   1.11245 0.0531631 0.000666667
 0.992969 -0.147328   1.11268 0.0202756 0.000666667
 0.991544 -0.144902   1.11183 0.0294419 0.000666667
 0.988985 -0.143814    1.1113 0.0529778 0.000666667
 0.990612 -0.148123   1.11431 0.0458395 0.000666667
 0.997278 -0.150553   1.10652 0.0260072 0.000666667
 0.990713 -0.145844   1.11294 0.0371722 0.000666667
 0.995025 -0.148675   1.10341 0.0300694 0.000666667
 0.992816 -0.145785    1.1137 0.0381582 0.000666667
 0.988155 -0.147658   1.11358 0.0435743 0.000666667
 0.990969 -0.144586   1.11243 0.0380507 0.000666667
 0.993128 -0.147931    1.1165 0.0435672 0.000666667
 0.992353 -0.157579   1.09509 0.150285 0.000666667
 0.990463 -0.144724   1.11279 0.0413094 0.000666667
 0.991106 -0.142464   1.10952 0.0221981 0.000666667
 0.99342 -0.14757  1.11515 0.0285904 0.000666667
 0.988561 -0.147045   1.11343 0.0744846 0.000666667
 0.988059 -0.145784   1.11465 0.0839481 0.000666667
0.985338 -0.1441 1.10964 0.0534005 0.000666667
 0.993753 -0.149425    1.1049 0.0471837 0.000666667
 0.990502 -0.147845   1.10589 0.00366683 0.000666667
 0.988109 -0.143513   1.11188 0.0417223 0.000666667
0.993904 -0.14638  1.11098 0.0490621 0.000666667
0.991313 -0.14744  1.10854 0.0491733 0.000666667
 0.993327 -0.149199   1.11934 0.0747173 0.000666667
 0.993992 -0.151177   1.10578 -0.003898 0.000666667
 0.988558 -0.145588   1.11307 0.0940821 0.000666667
 0.992264 -0.142894   1.11086 0.0696128 0.000666667
 0.991696 -0.145982   1.11234 0.0620751 0.000666667
 0.991767 -0.144242   1.10912 -0.016419 0.000666667
 0.988816 -0.146254   1.11325 0.0432372 0.000666667
  0.99144 -0.148298   1.11523 0.0385568 0.000666667
 0.988592 -0.150013   1.12098 0.105682 0.000666667
 0.990015 -0.146022   1.11198 0.0493521 0.000666667
 0.994406 -0.150681    1.1049 0.00968254 0.000666667
 0.987235 -0.144937   1.11138 0.0480701 0.000666667
 0.991166 -0.143083   1.11114 0.0267163 0.000666667
 0.992304 -0.148015   1.11547 0.0509963 0.000666667
  0.99072 -0.144261   1.11116 0.020014 0.000666667
 0.991323 -0.141069   1.11012 -0.00303798 0.000666667
 0.989956 -0.143698   1.10994 0.0506981 0.000666667
 0.993562 -0.146906   1.10989 0.0298278 0.000666667
 0.991386 -0.154356   1.09839 0.0448791 0.000666667
 0.990312 -0.146932   1.11255 0.0274433 0.000666667
 0.991316 -0.145217   1.11028 0.038671 0.000666667
 0.989399 -0.148612   1.11272 0.0658134 0.000666667
 0.988971 -0.142908   1.11155 0.0452122 0.000666667
 0.990593 -0.141353   1.10942 0.0219871 0.000666667
 0.996236 -0.147838    1.1054 -0.00309336 0.000666667
 0.992711 -0.151368   1.11126 0.0647641 0.000666667
 0.994968 -0.145177   1.11237 0.00975572 0.000666667
 0.988088 -0.148347   1.11146 0.0908994 0.000666667
 0.987632 -0.142904   1.11064 0.051748 0.000666667
 0.991837 -0.149331    1.1042 0.0155659 0.000666667
0.996119 -0.15535  1.09946 0.0340456 0.000666667
 0.987686 -0.144029   1.11356 0.0751946 0.000666667
  0.99247 -0.145149   1.10999 0.0398876 0.000666667
 0.993158 -0.146229   1.11143 0.0366816 0.000666667
 0.987179 -0.145587   1.11425 0.0594224 0.000666667
 0.990819 -0.146423   1.11543 0.0521113 0.000666667
 0.988888 -0.144597   1.11442 0.0702306 0.000666667
 0.993318 -0.146092   1.10683 -0.010211 0.000666667
 0.992646 -0.147511   1.10576 0.0156246 0.000666667
 0.990196 -0.146232   1.11203 0.041997 0.000666667
 0.987856 -0.148599   1.12461 0.0733236 0.000666667
 0.995856 -0.151149   1.10848 0.0256799 0.000666667
0.991348 -0.14528  1.11196 0.0420165 0.000666667
 0.992457 -0.141672   1.11279 -0.000454698 0.000666667
 0.987923 -0.144076   1.11265 0.0669942 0.000666667
 0.992708 -0.144767   1.11168 0.0259725 0.000666667
 0.995547 -0.151274   1.10519 0.00591859 0.000666667
   0.9889 -0.145175   1.11402 0.0217428 0.000666667
 0.990513 -0.144579   1.11182 0.031297 0.000666667
0.989224 -0.14508  1.11012 0.00949892 0.000666667
0.987596 -0.15294  1.11265 0.0482925 0.000666667
 0.989966 -0.150069   1.11519 0.0618921 0.000666667
 0.993562 -0.156833    1.0983 0.036102 0.000666667
 0.992211 -0.142932    1.1103 0.0309425 0.000666667
 0.990716 -0.144843   1.11289 0.0534021 0.000666667
 0.992322 -0.149891   1.11084 0.0235706 0.000666667
 0.991674 -0.141489   1.11246 0.00844838 0.000666667
 0.994644 -0.148863   1.10315 -0.00901076 0.000666667
 0.990714 -0.149078    1.1125 0.0758623 0.000666667
 0.990028 -0.141491   1.10955 0.0621398 0.000666667
  0.98803 -0.143643    1.1138 0.0370518 0.000666667
 0.992661 -0.142885   1.11314 0.0414355 0.000666667
 0.990866 -0.144311   1.11109 0.0238225 0.000666667
 0.993533 -0.144324   1.11213 0.0348949 0.000666667
 0.989673 -0.146525    1.1112 0.0445848 0.000666667
 0.991154 -0.147251   1.11161 0.0463591 0.000666667
 0.990023 -0.144328   1.11237 0.0509863 0.000666667
 0.990282 -0.144448    1.1148 0.0546109 0.000666667
 0.988704 -0.145201   1.11318 0.0932579 0.000666667
 0.988972 -0.143078   1.11485 0.0468276 0.000666667
 0.994002 -0.147046   1.10872 -0.00815893 0.000666667
 0.990845 -0.146137   1.10994 0.0342731 0.000666667
0.990329 -0.1452 1.11052 0.0699589 0.000666667
 0.992191 -0.145303   1.11347 0.0664947 0.000666667
  0.98776 -0.140336   1.11308 0.0375434 0.000666667
 0.986475 -0.152423   1.11176 0.0844174 0.000666667
 0.991309 -0.143813    1.1121 0.0361617 0.000666667
0.988846 -0.14844  1.11095 0.035899 0.000666667
 0.990305 -0.148228   1.11217 0.0501359 0.000666667
 0.990597 -0.148404   1.11508 -0.0010184 0.000666667
 0.992257 -0.140814   1.11266 0.0244066 0.000666667
 0.988434 -0.146579   1.12087 0.077263 0.000666667
 0.990999 -0.147235   1.11268 0.0441771 0.000666667
 0.989045 -0.144639   1.11058 0.0255648 0.000666667
 0.986842 -0.143959   1.11339 0.0591431 0.000666667
 0.990248 -0.147946   1.11242 0.00925386 0.000666667
 0.990312 -0.143526   1.11179 0.043668 0.000666667
 0.991849 -0.149474   1.11476 0.0584523 0.000666667
 0.991197 -0.145646   1.10991 0.0628141 0.000666667
 0.986865 -0.146034   1.11144 0.0608368 0.000666667
 0.984803 -0.142253   1.11314 0.0465074 0.000666667
 0.990125 -0.145134    1.1111 0.0221464 0.000666667
 0.988013 -0.144665   1.11347 -0.00341367 0.000666667
  0.98812 -0.145369   1.10814 0.0141733 0.000666667
 0.99259 -0.14747   1.1094 0.0179789 0.000666667
0.994541 -0.15084   1.1081 0.0078558 0.000666667
 0.990604 -0.143071    1.1135 0.0609571 0.000666667
 0.990783 -0.146043   1.11193 0.031603 0.000666667
 0.991697 -0.147311   1.11056 0.0463824 0.000666667
 0.991991 -0.148363   1.11044 0.020451 0.000666667
 0.992186 -0.148546   1.11524 0.0354066 0.000666667
 0.989188 -0.145634    1.1143 0.0391301 0.000666667
 0.989849 -0.155141    1.1147 0.0835762 0.000666667
  0.99217 -0.146102   1.11384 0.0319838 0.000666667
 0.991728 -0.145158   1.10991 0.0372702 0.000666667
 0.989714 -0.146958   1.11257 0.058626 0.000666667
  0.99091 -0.149528   1.11384 0.010985 0.000666667
 0.992226 -0.145848   1.11137 0.0353004 0.000666667
0.988352 -0.15301  1.11422 0.0541891 0.000666667
 0.990125 -0.144749   1.11386 0.0681218 0.000666667
 0.991045 -0.145364   1.11116 -0.00639627 0.000666667
 0.992162 -0.148038   1.11175 0.0357892 0.000666667
 0.996308 -0.151537   1.10577 0.00154515 0.000666667
0.992381 -0.15088  1.11456 0.0362548 0.000666667
0.992437 -0.14972  1.10479 0.00856443 0.000666667
 0.994341 -0.145425   1.11121 0.018875 0.000666667
 0.989161 -0.142932   1.11328 0.057697 0.000666667
 0.986373 -0.149132   1.11127 0.0711992 0.000666667
 0.990075 -0.146215   1.11331 0.0447215 0.000666667
 0.991856 -0.147065   1.11385 -0.0103539 0.000666667
 0.992704 -0.145699   1.11329 0.03637 0.000666667
 0.987665 -0.143466   1.11202 0.0461638 0.000666667
  0.98961 -0.142842   1.11289 0.0181706 0.000666667
 0.990897 -0.144869   1.11349 0.0398768 0.000666667
 0.990598 -0.144828   1.11255 0.0210752 0.000666667
 0.994113 -0.156177   1.09802 0.023916 0.000666667
 0.992929 -0.145042   1.11457 0.0506381 0.000666667
 0.989879 -0.146862   1.11217 0.0564828 0.000666667
 0.989855 -0.154561   1.11215 0.0432219 0.000666667
 0.988801 -0.143581   1.11749 0.0337105 0.000666667
 0.989112 -0.148071   1.11155 0.0676706 0.000666667
0.995001 -0.15063   1.1079 0.0327384 0.000666667
  0.99482 -0.149088   1.10539 0.0260903 0.000666667
 0.992413 -0.146702   1.11547 0.0547592 0.000666667
 0.988208 -0.144581   1.11189 0.050781 0.000666667
0.989095 -0.14326  1.10906 0.0583179 0.000666667
 0.989689 -0.148331   1.11385 0.0350041 0.000666667
 0.990888 -0.144778   1.11255 0.029657 0.000666667
 0.990954 -0.153811   1.09841 0.0191681 0.000666667
 0.993201 -0.142561   1.11177 0.0229986 0.000666667
 0.993054 -0.149395   1.10581 -0.00182183 0.000666667
 0.988107 -0.147973   1.11539 0.062139 0.000666667
 0.991015 -0.156269   1.10184 -0.0565182 0.000666667
  0.98771 -0.143999   1.11324 0.0435308 0.000666667
 0.989199 -0.144361   1.11334 0.0207467 0.000666667
 0.990577 -0.148607   1.11382 0.0572561 0.000666667
 0.991911 -0.144594   1.11017 0.0173475 0.000666667
 0.990304 -0.146426   1.11125 0.0439661 0.000666667
 0.991437 -0.143306     1.111 0.0214344 0.000666667
 0.988906 -0.150646    1.1101 0.0488902 0.000666667
 0.989325 -0.146705   1.11115 0.0342811 0.000666667
 0.990164 -0.145976   1.11142 0.035562 0.000666667
 0.991401 -0.145018   1.11629 0.0247796 0.000666667
 0.990256 -0.146112   1.11365 0.0507936 0.000666667
 0.988914 -0.144756   1.10827 0.0141514 0.000666667
 0.988221 -0.143444   1.11153 0.0357222 0.000666667
 0.989255 -0.146829   1.11256 0.0705482 0.000666667
 0.989905 -0.152964   1.11207 0.0679551 0.000666667
 0.995578 -0.150815   1.10421 0.0135705 0.000666667
 0.993741 -0.144253   1.11052 0.00228874 0.000666667
 0.990806 -0.145366   1.10767 0.0592607 0.000666667
0.988934 -0.14857  1.11524 0.0568003 0.000666667
 0.989465 -0.143376   1.11351 0.0483312 0.000666667
0.991643 -0.14329  1.11312 0.0164391 0.000666667
 0.990482 -0.143954   1.11416 0.00366552 0.000666667
  0.99214 -0.146695   1.11485 0.013386 0.000666667
 0.989231 -0.147768   1.11474 -0.0119082 0.000666667
  0.98985 -0.145876   1.11275 0.0611409 0.000666667
 0.987203 -0.147226   1.10904 0.0776749 0.000666667
  0.99025 -0.143124   1.11234 0.0311557 0.000666667
 0.989482 -0.145591   1.11199 0.0281968 0.000666667
 0.987103 -0.145509   1.11224 0.0615492 0.000666667
 0.990717 -0.143749    1.1103 0.0382632 0.000666667
 0.991367 -0.145083   1.11469 0.0270965 0.000666667
 0.995252 -0.148698   1.11365 0.0183708 0.000666667
 0.990054 -0.144703   1.11322 0.0798158 0.000666667
 0.988455 -0.146034    1.1097 0.0538026 0.000666667
 0.991025 -0.145593   1.10849 0.0389072 0.000666667
 0.990361 -0.148072   1.11004 0.0392268 0.000666667
 0.987906 -0.153215   1.10984 0.0285405 0.000666667
 0.992073 -0.143393   1.11326 0.0521408 0.000666667
 0.992526 -0.147107   1.10943 0.0320485 0.000666667
 0.991745 -0.143629    1.1116 0.0440799 0.000666667
 0.993292 -0.147428   1.10754 0.0184283 0.000666667
 0.990865 -0.147171   1.11197 0.0624912 0.000666667
 0.992835 -0.151312   1.12129 0.0574589 0.000666667
 0.990299 -0.143144   1.10915 0.043036 0.000666667
0.989888 -0.14322  1.11112 0.0524411 0.000666667
 0.989767 -0.148283   1.11344 0.0505434 0.000666667
0.988178 -0.14736  1.11382 0.0678789 0.000666667
 0.991688 -0.144216   1.11424 0.0417713 0.000666667
 0.989558 -0.145528   1.11643 -0.0103174 0.000666667
 0.991783 -0.146114   1.11192 0.0518404 0.000666667
 0.991846 -0.144876   1.11251 0.0268625 0.000666667
 0.989113 -0.144527   1.11162 0.0574696 0.000666667
 0.989302 -0.146018   1.11558 0.0703023 0.000666667
 0.987285 -0.146806   1.11284 0.038964 0.000666667
 0.989012 -0.148831   1.11478 0.0335031 0.000666667
 0.989779 -0.143949   1.11274 0.0318405 0.000666667
 0.992013 -0.143959   1.11054 -0.00772372 0.000666667
 0.991042 -0.144281   1.11315 0.0382183 0.000666667
 0.994556 -0.155051   1.09947 0.0310569 0.000666667
 0.990386 -0.147445   1.11346 0.0532146 0.000666667
 0.991245 -0.144114   1.11146 0.0234836 0.000666667
 0.990044 -0.144567   1.11695 0.0477876 0.000666667
 0.989292 -0.147512    1.1116 0.0052209 0.000666667
 0.990298 -0.145157   1.11015 0.0343637 0.000666667
 0.991004 -0.146707   1.11039 0.0269883 0.000666667
 0.987241 -0.145591   1.11193 0.0760608 0.000666667
 0.989925 -0.144485   1.11244 0.0353065 0.000666667
  0.99008 -0.144395   1.11442 0.055822 0.000666667
 0.989818 -0.145369   1.11424 0.0456298 0.000666667
 0.989674 -0.143062   1.10853 0.0428523 0.000666667
 0.991253 -0.141769   1.11185 0.0150446 0.000666667
 0.986739 -0.141773   1.11365 0.0129854 0.000666667
0.990706 -0.14541  1.11278 0.0512214 0.000666667
 0.988818 -0.155079   1.11121 0.0753464 0.000666667
 0.991217 -0.144867   1.11643 -0.0125722 0.000666667
 0.992614 -0.146777   1.11336 0.0533868 0.000666667
 0.990249 -0.144037    1.1133 0.0625346 0.000666667
 0.990403 -0.146565   1.11319 0.0491195 0.000666667
 0.989008 -0.148443   1.11373 0.0519433 0.000666667
 0.991001 -0.146104   1.11153 0.0435265 0.000666667
 0.992807 -0.146414   1.10939 0.0413345 0.000666667
 0.99483 -0.14514  1.10854 -0.00275287 0.000666667
 0.989607 -0.145587   1.11229 0.0555887 0.000666667
 0.990639 -0.145005     1.109 0.0368135 0.000666667
  0.98908 -0.145355   1.11235 0.0833377 0.000666667
0.988829 -0.15024  1.11228 0.0420475 0.000666667
 0.990508 -0.144408   1.11554 0.0449866 0.000666667
 0.988933 -0.142389   1.11072 0.0369237 0.000666667
 0.995272 -0.150995   1.10852 0.0286824 0.000666667
 0.988961 -0.147145   1.11225 0.0336068 0.000666667
 0.987036 -0.148875   1.11041 0.0634504 0.000666667
 0.992248 -0.155503   1.09948 0.0260448 0.000666667
 0.993491 -0.146253   1.11115 0.0226715 0.000666667
 0.993202 -0.144055   1.11472 0.0459507 0.000666667
 0.989852 -0.144502   1.11373 0.0376812 0.000666667
 0.988747 -0.155475   1.11325 0.0382403 0.000666667
 0.985657 -0.142708   1.11079 0.0834161 0.000666667
 0.994109 -0.148571   1.10697 0.00399288 0.000666667
 0.989394 -0.145118   1.11073 0.0254303 0.000666667
0.994031 -0.15159  1.10461 -0.0157265 0.000666667
 0.991918 -0.144548   1.10996 0.0459802 0.000666667
0.991225 -0.15105  1.11388 0.0528109 0.000666667
 0.989911 -0.145196   1.11444 0.0468947 0.000666667
 0.99292 -0.14678   1.1133 0.0341832 0.000666667
 0.995698 -0.146881   1.11093 0.0184687 0.000666667
 0.987493 -0.145618   1.11241 0.0598884 0.000666667
 0.991312 -0.145618   1.11219 0.0583136 0.000666667
 0.988108 -0.146525   1.11383 0.0512448 0.000666667
 0.990118 -0.146211   1.11511 0.0528406 0.000666667
0.995101 -0.14997  1.10422 -0.00792142 0.000666667
 0.988243 -0.145579    1.1112 0.00755377 0.000666667
 0.987518 -0.151945   1.11825 0.106716 0.000666667
 0.989465 -0.148639   1.11208 0.0731754 0.000666667
 0.990438 -0.143559   1.11141 0.0254981 0.000666667
 0.992637 -0.144504   1.11659 0.023733 0.000666667
 0.991117 -0.146798   1.11133 0.0677392 0.000666667
 0.991482 -0.147149   1.11029 0.0321005 0.000666667
 0.991027 -0.145344   1.11444 0.0591736 0.000666667
 0.992067 -0.145821   1.11226 0.0374346 0.000666667
 0.991426 -0.146806   1.11417 0.0434832 0.000666667
 0.991287 -0.141906   1.11348 0.0502012 0.000666667
  0.99113 -0.144079   1.10898 0.0572142 0.000666667
 0.990345 -0.143466    1.1112 0.0262106 0.000666667
 0.990487 -0.147767   1.11248 0.0275965 0.000666667
0.990056 -0.14408  1.11255 0.0268167 0.000666667
 0.991433 -0.146343   1.11051 0.057345 0.000666667
 0.991044 -0.142424   1.10771 0.0119407 0.000666667
 0.990433 -0.147952   1.11254 0.0272368 0.000666667
 0.993475 -0.148314   1.12148 0.0625318 0.000666667
 0.989215 -0.145772   1.11156 0.0417829 0.000666667
 0.992459 -0.145291   1.11012 0.0413341 0.000666667
 0.992432 -0.143687   1.11422 0.00631437 0.000666667
 0.990518 -0.145855   1.11494 0.0319685 0.000666667
 0.995069 -0.147342   1.10516 0.0139332 0.000666667
 0.993454 -0.151813   1.10523 -0.0141562 0.000666667
 0.991877 -0.141676   1.11093 -0.018531 0.000666667
 0.993324 -0.150699   1.11077 0.0600156 0.000666667
  0.99033 -0.147421   1.11508 0.0813702 0.000666667
 0.991904 -0.142688    1.1104 0.0623075 0.000666667
  0.99559 -0.151377   1.10768 -0.0139043 0.000666667
 0.990311 -0.146592   1.11259 0.0471402 0.000666667
 0.988921 -0.146447   1.11529 -0.0313019 0.000666667
 0.991563 -0.145229    1.1116 0.0450888 0.000666667
 0.989817 -0.141004   1.11211 -0.00288482 0.000666667
 0.991973 -0.145743   1.11247 0.0469068 0.000666667
0.990174 -0.15643  1.11056 0.0521696 0.000666667
 0.991242 -0.141666   1.11408 0.0280941 0.000666667
 0.988195 -0.144708   1.10932 0.08328 0.000666667
 0.994199 -0.148995   1.10767 0.0216721 0.000666667
 0.990441 -0.142896   1.11044 0.0357287 0.000666667
 0.989159 -0.143442    1.1108 0.0362842 0.000666667
 0.994742 -0.152716   1.10653 -0.0179538 0.000666667
 0.991197 -0.144328   1.11456 0.0646585 0.000666667
 0.988794 -0.149824   1.12116 0.0562933 0.000666667
 0.991239 -0.146622   1.11355 0.0411245 0.000666667
 0.993094 -0.144168   1.11442 0.0151593 0.000666667
 0.989058 -0.153501   1.11096 0.0799155 0.000666667
 0.989839 -0.143702    1.1149 0.0631934 0.000666667
 0.989783 -0.142463   1.11176 0.0317359 0.000666667
0.990319 -0.14178  1.11157 0.0383542 0.000666667
 0.988976 -0.143435   1.11258 0.0378688 0.000666667
 0.991768 -0.148753    1.1051 -0.00675978 0.000666667
 0.992577 -0.141361   1.11266 0.00941393 0.000666667
 0.986702 -0.149365    1.1119 0.0385381 0.000666667
 0.990616 -0.145876    1.1127 0.0372559 0.000666667
 0.991767 -0.149672   1.11496 0.0341879 0.000666667
 0.990324 -0.144614   1.11117 0.0402959 0.000666667
 0.991446 -0.147316   1.11511 0.0497453 0.000666667
 0.988493 -0.144099   1.11107 0.0536483 0.000666667
 0.989969 -0.145604   1.11466 0.0478478 0.000666667
 0.991547 -0.144429    1.1114 0.0578771 0.000666667
 0.992328 -0.142262   1.11381 0.0456896 0.000666667
 0.988519 -0.143927   1.10911 0.0435903 0.000666667
 0.986667 -0.150729   1.12203 0.107135 0.000666667
 0.988846 -0.147327   1.11268 0.0268075 0.000666667
  0.99202 -0.151157   1.11577 -0.00423935 0.000666667
 0.992061 -0.145488   1.11153 0.0415321 0.000666667
 0.988832 -0.147441   1.11383 0.0586811 0.000666667
 0.989679 -0.143985   1.11281 0.0601067 0.000666667
0.991843 -0.15039  1.11303 0.0523354 0.000666667
  0.99362 -0.146403   1.11449 0.0501467 0.000666667
 0.992177 -0.143463   1.11019 0.0362292 0.000666667
0.994113 -0.14527  1.11369 0.0221477 0.000666667
 0.988567 -0.145008   1.11965 -0.00280084 0.000666667
 0.987074 -0.147286   1.11318 0.0719091 0.000666667
 0.990965 -0.149127   1.11887 0.0789839 0.000666667
 0.986345 -0.145926   1.11192 0.0456126 0.000666667
 0.990194 -0.143888   1.11219 0.011056 0.000666667
 0.986776 -0.144711   1.11431 0.0529865 0.000666667
  0.99328 -0.151909   1.10826 0.00552118 0.000666667
 0.988778 -0.144354   1.11316 0.0552215 0.000666667
 0.989524 -0.155811   1.11194 0.00737609 0.000666667
 0.989955 -0.141701   1.11533 0.0117975 0.000666667
0.989662 -0.14737   1.1126 0.0444219 0.000666667
  0.99059 -0.145855    1.1134 0.0301556 0.000666667
0.993968 -0.14842  1.10773 -0.0113554 0.000666667
 0.996311 -0.150667   1.10613 0.00703483 0.000666667
0.991601 -0.14432  1.11378 -0.0170291 0.000666667
 0.990465 -0.144955   1.10928 0.0476372 0.000666667
0.992518 -0.14206  1.11417 0.0187252 0.000666667
 0.993163 -0.146136   1.11303 0.0417091 0.000666667
 0.990799 -0.145449   1.11341 0.0130545 0.000666667
 0.990836 -0.144507   1.10882 0.0288703 0.000666667
 0.988979 -0.148213   1.11229 0.0480367 0.000666667
 0.991542 -0.144844    1.1135 0.00766877 0.000666667
0.993092 -0.14733  1.11505 0.0282645 0.000666667
0.990175 -0.14832  1.12419 0.0965996 0.000666667
0.98889 -0.1485 1.11168 0.0460114 0.000666667
 0.988092 -0.147832   1.11468 0.050601 0.000666667
 0.988095 -0.145543   1.11329 0.0684349 0.000666667
 0.988746 -0.141901   1.11169 0.0715372 0.000666667
 0.988718 -0.148302   1.11247 0.0407796 0.000666667
 0.992633 -0.148588   1.11033 0.0354057 0.000666667
 0.989247 -0.143617   1.11159 0.0536679 0.000666667
 0.987272 -0.147815   1.11393 0.0433333 0.000666667
 0.989933 -0.148374   1.11474 0.0393173 0.000666667
 0.987625 -0.141589   1.11299 0.0853818 0.000666667
 0.988028 -0.145736   1.11162 0.0431751 0.000666667
 0.990128 -0.146909    1.1097 0.0463906 0.000666667
  0.99089 -0.144124   1.11265 0.0419988 0.000666667
 0.991439 -0.143811   1.11333 0.0314993 0.000666667
 0.990859 -0.142194   1.11252 0.0101428 0.000666667
 0.989421 -0.146679   1.11141 0.0264226 0.000666667
 0.990183 -0.145132   1.11378 0.0757581 0.000666667
 0.989175 -0.150151   1.11599 0.036021 0.000666667
 0.989195 -0.146824   1.11026 0.0543107 0.000666667
 0.992552 -0.145209   1.11268 0.00687233 0.000666667
 0.991274 -0.148188   1.11608 0.0310583 0.000666667
 0.989383 -0.146987     1.115 0.0207009 0.000666667
 0.989533 -0.143766   1.11363 0.0297596 0.000666667
  0.99278 -0.149153   1.11272 0.0866332 0.000666667
 0.989425 -0.145584   1.11497 0.0560585 0.000666667
0.988803 -0.14701  1.11153 0.0305595 0.000666667
 0.992118 -0.150577   1.10783 0.0173191 0.000666667
 0.990526 -0.150506   1.11182 0.0493604 0.000666667
 0.988289 -0.147578   1.11295 0.0588357 0.000666667
  0.99068 -0.155143   1.12369 0.0808406 0.000666667
 0.986496 -0.145132   1.11076 0.033483 0.000666667
 0.992738 -0.149245   1.12068 0.0618606 0.000666667
 0.989239 -0.146385   1.11161 0.065977 0.000666667
 0.991055 -0.148087   1.11378 0.0346156 0.000666667
 0.988816 -0.145937    1.1136 0.0406048 0.000666667
0.988695 -0.14658  1.11175 0.0597563 0.000666667
 0.992894 -0.145239   1.10906 0.029895 0.000666667
 0.990269 -0.144439   1.11386 0.0494826 0.000666667
 0.989805 -0.142884   1.11251 0.076395 0.000666667
 0.986734 -0.145197   1.11011 0.0618939 0.000666667
 0.991734 -0.148724   1.11055 0.0550142 0.000666667
 0.990114 -0.144967   1.11434 0.0371482 0.000666667
 0.991073 -0.147728   1.11329 0.0553339 0.000666667
 0.987947 -0.145719   1.11032 0.0447773 0.000666667
 0.988462 -0.146334   1.11188 0.0775729 0.000666667
 0.988625 -0.149062   1.11302 0.0530344 0.000666667
0.991062 -0.14233  1.11026 0.0382333 0.000666667
 0.992966 -0.145893   1.11562 0.047387 0.000666667
 0.990855 -0.142727   1.11138 0.0530335 0.000666667
 0.988768 -0.151166   1.11234 0.0556515 0.000666667
 0.990888 -0.148224   1.12122 0.0795273 0.000666667
 0.987569 -0.142861   1.11199 0.0117759 0.000666667
 0.985344 -0.147952    1.1134 0.0494706 0.000666667
 0.989297 -0.146132    1.1102 0.041228 0.000666667
  0.99452 -0.150489   1.10111 0.0195185 0.000666667
 0.991918 -0.144506   1.11091 0.0356162 0.000666667
0.987812 -0.15589  1.10995 0.0582244 0.000666667
 0.988981 -0.146396   1.10809 0.0574585 0.000666667
0.988415 -0.14411  1.11054 0.0514137 0.000666667
 0.992487 -0.147883   1.11335 0.0185223 0.000666667
0.989983 -0.14798  1.11189 0.0638062 0.000666667
0.989345 -0.15255  1.11142 0.0563694 0.000666667
 0.990959 -0.145826   1.10984 0.032463 0.000666667
 0.991656 -0.149133   1.11541 0.0368851 0.000666667
   0.9918 -0.143553   1.11284 0.018152 0.000666667
 0.989366 -0.143396   1.11205 -0.00840106 0.000666667
  0.98874 -0.143382   1.11194 0.0442368 0.000666667
 0.995887 -0.150449   1.10682 0.0163287 0.000666667
 0.989897 -0.147065   1.11622 0.0385287 0.000666667
 0.990302 -0.145733   1.11303 0.0660834 0.000666667
 0.986627 -0.144548   1.11131 0.0945603 0.000666667
0.993616 -0.15011  1.10706 0.0104624 0.000666667
 0.990332 -0.145281   1.11178 0.0383219 0.000666667
 0.990551 -0.148514   1.11276 0.0637542 0.000666667
 0.985825 -0.153038   1.12405 0.0538832 0.000666667
 0.989278 -0.154935   1.11011 0.0676396 0.000666667
 0.988493 -0.145597   1.11126 0.0490952 0.000666667
 0.993811 -0.144273   1.11088 -0.00894917 0.000666667
 0.989066 -0.143779   1.11274 0.0636415 0.000666667
 0.987412 -0.144657   1.11315 0.0795142 0.000666667
 0.992901 -0.152161   1.10846 0.0243808 0.000666667
 0.995238 -0.150866   1.10363 -0.0199645 0.000666667
 0.991253 -0.148262   1.10996 0.0527866 0.000666667
 0.991173 -0.147391   1.11181 0.0740853 0.000666667
 0.989155 -0.143589   1.11034 0.0472005 0.000666667
 0.987219 -0.144397   1.11026 0.0483502 0.000666667
 0.987175 -0.146536   1.11307 0.0426616 0.000666667
 0.990867 -0.142933   1.11391 0.00315766 0.000666667
 0.992403 -0.142861   1.11355 0.00598838 0.000666667
  0.98975 -0.146496   1.10927 0.0571784 0.000666667
 0.988572 -0.146289   1.11154 0.0783119 0.000666667
 0.989639 -0.145853   1.11305 0.0317995 0.000666667
 0.988118 -0.148788   1.11233 0.0504632 0.000666667
  0.98912 -0.142935   1.11396 0.0652202 0.000666667
 0.990379 -0.145138   1.11296 0.0607351 0.000666667
 0.988848 -0.150131   1.11112 0.0279479 0.000666667
 0.990565 -0.141597   1.11232 0.038514 0.000666667
 0.985753 -0.150188   1.11295 0.0804752 0.000666667
 0.989482 -0.146519   1.11468 0.0552732 0.000666667
 0.994331 -0.156088   1.09745 0.0209254 0.000666667
 0.990571 -0.145152   1.11174 0.0452821 0.000666667
0.989156 -0.14973  1.11073 0.0370901 0.000666667
  0.99621 -0.151716   1.10664 0.0399975 0.000666667
 0.990623 -0.143794   1.11328 0.0526906 0.000666667
 0.991513 -0.150347    1.1117 -0.012886 0.000666667
 0.992207 -0.155091   1.09962 0.022347 0.000666667
 0.990052 -0.146932   1.11214 0.00425458 0.000666667
  0.98626 -0.149758   1.12503 0.0483633 0.000666667
 0.993086 -0.144179   1.11225 0.0232912 0.000666667
 0.988822 -0.145151   1.11708 0.0420745 0.000666667
 0.991727 -0.144352   1.11127 0.00147207 0.000666667
   0.9885 -0.146214   1.11103 0.0747595 0.000666667
 0.987923 -0.142998   1.11353 0.0776385 0.000666667
 0.991554 -0.153977   1.10108 0.0352967 0.000666667
  0.99012 -0.149892    1.1118 0.0365534 0.000666667
 0.991112 -0.148203   1.11208 0.0424921 0.000666667
 0.990574 -0.146808   1.11014 0.0240264 0.000666667
 0.991489 -0.144609   1.11556 0.0231948 0.000666667
  0.99403 -0.151656   1.10809 -0.0228402 0.000666667
 0.991355 -0.146117   1.11356 0.0308365 0.000666667
 0.987892 -0.145605   1.10962 0.0613001 0.000666667
 0.989431 -0.144726   1.11437 0.0479205 0.000666667
 0.993129 -0.146813   1.11647 0.0260755 0.000666667
 0.989172 -0.148628    1.1136 0.0898572 0.000666667
  0.99066 -0.146032   1.11287 0.0499684 0.000666667
0.993378 -0.14737  1.11337 0.0152083 0.000666667
 0.987355 -0.146696    1.1127 0.0685151 0.000666667
 0.993596 -0.150455   1.10447 0.0286857 0.000666667
 0.989909 -0.145364   1.10833 0.0358843 0.000666667
 0.991198 -0.143523   1.11101 0.0355019 0.000666667
 0.987839 -0.143594   1.11351 0.0590381 0.000666667
 0.990317 -0.147909    1.1123 0.0482924 0.000666667
 0.992437 -0.146568    1.1115 0.0361777 0.000666667
 0.992387 -0.145479   1.11038 0.0373571 0.000666667
 0.988188 -0.144313   1.11393 0.0721526 0.000666667
 0.986823 -0.153583   1.11216 0.0763744 0.000666667
0.990192 -0.14668  1.11435 0.0532696 0.000666667
0.993442 -0.14664  1.10539 0.0346352 0.000666667
 0.988918 -0.143562   1.11321 0.0603638 0.000666667
 0.990888 -0.150244   1.11363 0.0716482 0.000666667
 0.992028 -0.141943   1.10986 0.0233901 0.000666667
 0.994368 -0.145163   1.11031 0.0224523 0.000666667
 0.990049 -0.141998   1.11364 0.0489273 0.000666667
 0.989116 -0.144539   1.11215 0.0441905 0.000666667
 0.988022 -0.146922   1.11525 0.0593552 0.000666667
   0.9907 -0.146678   1.11154 0.0594364 0.000666667
0.988718 -0.14449  1.11652 0.0289577 0.000666667
 0.989893 -0.143325   1.11203 0.0323167 0.000666667
 0.991811 -0.146519   1.11511 0.0476103 0.000666667
  0.98977 -0.149012    1.1158 0.0527388 0.000666667
 0.992027 -0.144858   1.11181 0.0570132 0.000666667
0.990767 -0.15062  1.11991 0.107688 0.000666667
 0.991259 -0.145776   1.11269 0.0439132 0.000666667
 0.990018 -0.141759   1.11095 0.0325397 0.000666667
 0.994148 -0.144516   1.11356 0.0289064 0.000666667
 0.993849 -0.149565   1.10454 0.0126741 0.000666667
  0.98688 -0.144661   1.11233 0.05028 0.000666667
 0.987402 -0.149276   1.11883 0.122065 0.000666667
   0.9932 -0.142628   1.11286 0.0309075 0.000666667
 0.991632 -0.148251   1.10321 -0.009205 0.000666667
 0.992867 -0.148801     1.111 0.0281457 0.000666667
  0.99288 -0.142717   1.11183 0.0230965 0.000666667
 0.986855 -0.148971   1.11346 0.0672002 0.000666667
 0.991774 -0.144022   1.11377 0.0311832 0.000666667
 0.993665 -0.147944   1.11225 0.0337649 0.000666667
 0.987588 -0.150096   1.11252 0.0376194 0.000666667
 0.990568 -0.147353   1.11242 0.0733912 0.000666667
0.988244 -0.14838  1.11277 0.0334375 0.000666667
 0.991797 -0.146283   1.11178 0.0778576 0.000666667
 0.990393 -0.144367   1.11838 0.0503211 0.000666667
 0.987416 -0.149505   1.11208 0.0650722 0.000666667
 0.992663 -0.145023   1.10986 0.047847 0.000666667
0.990662 -0.14511  1.10985 0.0733336 0.000666667
  0.99152 -0.148633   1.11511 0.053934 0.000666667
 0.990023 -0.144087   1.11219 0.0325748 0.000666667
 0.990149 -0.147305   1.11426 0.0783244 0.000666667
  0.99108 -0.145725   1.10989 0.0478675 0.000666667
 0.989346 -0.144987   1.11403 0.0547416 0.000666667
 0.989357 -0.152591   1.11213 0.0441394 0.000666667
 0.994748 -0.151064   1.10305 -0.00921788 0.000666667
 0.989326 -0.146526   1.11106 0.0276084 0.000666667
 0.988825 -0.146459   1.11171 0.0832991 0.000666667
 0.987504 -0.146348   1.11034 0.0446367 0.000666667
 0.986112 -0.143781   1.11457 0.0608678 0.000666667
  0.98902 -0.145778   1.11338 0.0862555 0.000666667
 0.992309 -0.146123    1.1133 0.0414217 0.000666667
 0.985562 -0.145062   1.11074 0.0459993 0.000666667
 0.987362 -0.156019   1.09668 -0.0225189 0.000666667
 0.991149 -0.147342   1.11385 0.0220249 0.000666667
 0.987749 -0.151434   1.11104 0.0687407 0.000666667
 0.989317 -0.145774   1.11238 0.0462013 0.000666667
 0.990671 -0.148674    1.1132 0.0347674 0.000666667
 0.989782 -0.143898   1.10941 0.0450661 0.000666667
  0.98814 -0.144991   1.11271 0.0577984 0.000666667
 0.989734 -0.147321    1.1116 0.0460629 0.000666667
 0.990555 -0.144968   1.11321 0.065587 0.000666667
 0.989921 -0.142467   1.11003 0.0319062 0.000666667
 0.991818 -0.146295   1.11227 0.0433182 0.000666667
 0.989217 -0.146039   1.11655 0.0395554 0.000666667
 0.986148 -0.143192   1.11256 0.0669942 0.000666667
 0.996486 -0.149166   1.10676 0.0010148 0.000666667
 0.989841 -0.145012   1.11291 0.0481839 0.000666667
0.994212 -0.14744    1.105 0.00537684 0.000666667
 0.986272 -0.143673   1.11258 0.0684326 0.000666667
 0.993804 -0.151654   1.10698 -0.0207795 0.000666667
 0.992682 -0.145358   1.11342 0.0469412 0.000666667
 0.990979 -0.149991   1.11818 0.0975888 0.000666667
 0.989628 -0.147643    1.1174 0.000579839 0.000666667
  0.98728 -0.143567   1.11163 -0.0112512 0.000666667
 0.992853 -0.146393   1.11059 0.0288362 0.000666667
 0.992989 -0.143305   1.11402 0.0339312 0.000666667
 0.989718 -0.146738   1.11291 0.0487288 0.000666667
  0.98734 -0.147703   1.11232 0.062864 0.000666667
 0.989756 -0.145114   1.11491 0.00933754 0.000666667
0.987477 -0.14641  1.11268 0.0465732 0.000666667
 0.992088 -0.146114   1.10975 0.0500322 0.000666667
 0.990958 -0.146352   1.11286 0.0536292 0.000666667
 0.993236 -0.145301   1.10976 0.0376521 0.000666667
0.988652 -0.14883  1.12343 0.0677088 0.000666667
 0.990556 -0.150274   1.11317 0.0359806 0.000666667
  0.98991 -0.142536   1.10984 0.0294467 0.000666667
 0.986516 -0.151086   1.10722 0.062873 0.000666667
 0.989728 -0.147574    1.1138 0.0439952 0.000666667
 0.988047 -0.149674   1.11504 0.0129833 0.000666667
 0.991989 -0.146033   1.10979 0.0486765 0.000666667
 0.990109 -0.142005    1.1099 0.029905 0.000666667
 0.990041 -0.146225   1.10958 0.0647042 0.000666667
 0.990328 -0.148293   1.11071 0.0790471 0.000666667
  0.99129 -0.144984   1.11157 0.0576459 0.000666667
 0.992322 -0.147829   1.11206 0.0164904 0.000666667
 0.990654 -0.146198   1.11146 0.0293679 0.000666667
 0.991201 -0.141965   1.10835 0.0374157 0.000666667
 0.990963 -0.146169   1.11282 0.0264766 0.000666667
 0.995637 -0.149596   1.10568 0.00739443 0.000666667
0.988247 -0.14937  1.11214 0.048138 0.000666667
 0.987617 -0.143217   1.11052 0.0614698 0.000666667
 0.991029 -0.143411   1.11199 0.0130442 0.000666667
 0.987285 -0.147001    1.1141 0.0420454 0.000666667
 0.989917 -0.149071   1.12062 0.0532544 0.000666667
 0.988268 -0.146606   1.11317 0.0654066 0.000666667
 0.991344 -0.145217   1.10999 0.0468241 0.000666667
 0.989652 -0.143062   1.11067 0.0146379 0.000666667
 0.995936 -0.150567   1.10664 0.00557559 0.000666667
 0.990637 -0.144918   1.11899 -0.0171325 0.000666667
0.992337 -0.15232   1.1054 -0.010065 0.000666667
 0.987149 -0.149541   1.11132 0.0448349 0.000666667
 0.989196 -0.146685   1.11401 0.0550611 0.000666667
 0.993693 -0.151681   1.10617 -0.0131148 0.000666667
 0.988787 -0.148129   1.11535 0.0580509 0.000666667
0.990516 -0.14372  1.11391 0.0632913 0.000666667
 0.992651 -0.150129   1.10293 0.0231449 0.000666667
 0.993392 -0.148123    1.1045 0.0421792 0.000666667
 0.994465 -0.147729   1.10716 0.0349366 0.000666667
 0.989524 -0.146758   1.11231 0.0363143 0.000666667
 0.989678 -0.147482   1.11407 0.0568016 0.000666667
 0.989953 -0.144147    1.1147 0.0417131 0.000666667
0.990374 -0.15111  1.11342 0.0494069 0.000666667
 0.992541 -0.144992   1.11228 0.0232819 0.000666667
0.989743 -0.14611  1.11644 0.0276727 0.000666667
 0.992754 -0.147125   1.11126 0.0473432 0.000666667
 0.992446 -0.146145   1.11171 0.0488644 0.000666667
 0.985961 -0.145885   1.10999 0.0659045 0.000666667
 0.990085 -0.146093   1.12323 0.0819114 0.000666667
 0.987314 -0.148939   1.11374 0.0109004 0.000666667
 0.989715 -0.146604   1.11324 0.0394728 0.000666667
 0.985658 -0.152878   1.11383 0.0919623 0.000666667
 0.994888 -0.150912   1.10336 0.0261929 0.000666667
 0.988917 -0.145305   1.11372 0.0223354 0.000666667
  0.98999 -0.142965   1.11251 0.0219713 0.000666667
 0.992495 -0.146594   1.10993 0.0441013 0.000666667
  0.99125 -0.148581   1.11202 -0.0389214 0.000666667
 0.993002 -0.148551   1.10942 0.0415828 0.000666667
0.990472 -0.1442 1.11179 0.0348516 0.000666667
  0.98746 -0.145171    1.1085 0.0314538 0.000666667
0.988594 -0.14893  1.11888 0.0730654 0.000666667
 0.990042 -0.145093   1.11172 0.0123812 0.000666667
0.989411 -0.14365  1.10927 0.0472928 0.000666667
  0.99043 -0.142297   1.11013 0.0697081 0.000666667
0.987583 -0.15017  1.11648 0.00191953 0.000666667
 0.993326 -0.146294   1.10654 0.00232158 0.000666667
 0.992449 -0.148079   1.11222 0.0513577 0.000666667
 0.993531 -0.143951   1.10851 0.0462481 0.000666667
0.990183 -0.1471 1.11052 0.0367108 0.000666667
 0.991684 -0.147023   1.11218 0.0712626 0.000666667
 0.988439 -0.145581   1.11365 0.039387 0.000666667
0.987561 -0.14783  1.12371 0.0557568 0.000666667
0.991826 -0.14418  1.11277 0.0406164 0.000666667
 0.989707 -0.145628    1.1152 0.0288143 0.000666667
0.986727 -0.1425 1.11416 0.0426191 0.000666667
 0.989594 -0.146009   1.11722 0.0336368 0.000666667
 0.994274 -0.148763   1.10923 0.0406205 0.000666667
  0.98962 -0.148026   1.11551 0.0394353 0.000666667
 0.988009 -0.142169    1.1112 -0.0122876 0.000666667
 0.989517 -0.145904   1.11224 0.0667577 0.000666667
 0.989916 -0.143809    1.1086 -0.0122035 0.000666667
 0.989711 -0.146733   1.11553 0.0668147 0.000666667
  0.98993 -0.145301   1.11352 0.0369632 0.000666667
 0.989849 -0.150788   1.11119 0.0391479 0.000666667
 0.992826 -0.145163   1.11302 0.0163817 0.000666667
  0.99164 -0.151922   1.11092 0.0499499 0.000666667
 0.988998 -0.144552   1.11422 0.0291883 0.000666667
 0.990114 -0.142615    1.1121 0.0202809 0.000666667
 0.989799 -0.143638   1.11432 0.0496013 0.000666667
   0.9924 -0.146623   1.10796 0.0312996 0.000666667
 0.989559 -0.146417   1.11237 0.0334876 0.000666667
 0.992129 -0.147744   1.11407 -0.00520344 0.000666667
  0.99325 -0.144328   1.11352 0.0367169 0.000666667
 0.993746 -0.153546   1.10063 0.0364392 0.000666667
 0.990759 -0.144792   1.11312 0.0257619 0.000666667
 0.987832 -0.155386   1.11186 0.0926655 0.000666667
 0.988988 -0.146406   1.11507 0.0617116 0.000666667
 0.986486 -0.151841   1.11084 0.0216164 0.000666667
 0.990872 -0.143924   1.11438 0.0429261 0.000666667
 0.991781 -0.147934   1.10976 0.0531411 0.000666667
 0.992994 -0.141719   1.11348 0.00794006 0.000666667
 0.988705 -0.149312   1.11371 0.0486619 0.000666667
 0.988815 -0.150242    1.1249 0.0442015 0.000666667
 0.990495 -0.145246   1.10993 0.00169224 0.000666667
0.989962 -0.14768  1.11241 0.0431967 0.000666667
 0.987279 -0.155074   1.11443 0.0841442 0.000666667
0.991092 -0.14408  1.11182 0.0292743 0.000666667
 0.991566 -0.149895   1.11493 0.0528022 0.000666667
 0.990173 -0.143014   1.10942 0.0160262 0.000666667
 0.989867 -0.144745   1.11263 0.046214 0.000666667
 0.990551 -0.147411   1.11419 0.0635142 0.000666667
 0.989758 -0.148394   1.11391 0.0399038 0.000666667
 0.990116 -0.144342   1.10844 0.0436135 0.000666667
 0.993232 -0.150124   1.10263 0.0142457 0.000666667
 0.991806 -0.142684   1.11101 0.0311272 0.000666667
 0.990197 -0.146164   1.11622 0.0322194 0.000666667
 0.989083 -0.145595   1.11961 0.0968848 0.000666667
 0.994738 -0.149065   1.10391 0.0141517 0.000666667
 0.989341 -0.145332   1.11571 0.046313 0.000666667
  0.98886 -0.146251   1.11481 0.0252091 0.000666667
 0.992604 -0.154509   1.09783 0.00690649 0.000666667
 0.992495 -0.146466   1.11458 0.0548387 0.000666667
 0.988412 -0.145143   1.11098 0.0509097 0.000666667
 0.989417 -0.147425   1.11422 0.0673025 0.000666667
 0.992171 -0.145683   1.11485 -0.0232796 0.000666667
 0.986565 -0.153092   1.11201 0.0608891 0.000666667
 0.986727 -0.143966   1.11246 0.0559171 0.000666667
 0.986844 -0.143776   1.11344 0.0871159 0.000666667
 0.987539 -0.147247   1.11229 0.0740775 0.000666667
 0.990536 -0.147183   1.11502 0.0311334 0.000666667
 0.988782 -0.145689   1.11223 0.0220315 0.000666667
 0.994118 -0.154345   1.09976 0.0400235 0.000666667
 0.985715 -0.153068   1.11231 0.0518687 0.000666667
0.989711 -0.14552  1.11491 0.0449071 0.000666667
 0.987484 -0.145664   1.11502 0.0337047 0.000666667
 0.987712 -0.145291   1.11173 0.0622509 0.000666667
 0.991415 -0.148299   1.11212 0.0231202 0.000666667
 0.990498 -0.145423   1.11272 0.060475 0.000666667
 0.992092 -0.145137   1.11234 0.0364258 0.000666667
 0.988881 -0.142507   1.11303 0.0472306 0.000666667
 0.990556 -0.146491   1.11255 0.0287861 0.000666667
 0.989189 -0.147407   1.11188 0.0506247 0.000666667
 0.991099 -0.147097   1.11422 0.0291593 0.000666667
 0.989355 -0.143797   1.11246 0.021196 0.000666667
 0.990475 -0.143905   1.10865 0.0120512 0.000666667
 0.988765 -0.153011    1.1108 0.05343 0.000666667
   0.9895 -0.148408   1.11223 0.0283866 0.000666667
 0.986004 -0.149474   1.12535 0.0909994 0.000666667
 0.988317 -0.152065   1.11036 0.0556178 0.000666667
   0.9896 -0.145714   1.11492 0.0210265 0.000666667
 0.989638 -0.141956   1.11039 0.0190641 0.000666667
 0.993364 -0.146995   1.11214 0.0277896 0.000666667
 0.992625 -0.142572   1.11138 0.0512321 0.000666667
 0.994638 -0.148537   1.10976 0.0526577 0.000666667
 0.985112 -0.146196   1.11135 0.0663169 0.000666667
 0.989252 -0.145591   1.11176 0.0726595 0.000666667
 0.992573 -0.146877   1.11508 0.012771 0.000666667
 0.989641 -0.146574   1.10879 0.0351438 0.000666667
 0.988836 -0.145532   1.11184 0.0570539 0.000666667
 0.990258 -0.146308   1.11442 0.0411678 0.000666667
 0.990223 -0.145968   1.11413 0.0545905 0.000666667
0.989708 -0.14722  1.11326 0.0323529 0.000666667
 0.989566 -0.147631    1.1122 0.0672316 0.000666667
 0.992289 -0.145739   1.11576 0.0324217 0.000666667
  0.98916 -0.147526   1.11406 0.0168337 0.000666667
 0.990914 -0.147311   1.11283 0.0459073 0.000666667
 0.997142 -0.151657   1.10683 -0.01611 0.000666667
  0.99189 -0.148207   1.11413 0.0516587 0.000666667
 0.989209 -0.147326   1.11204 0.0339183 0.000666667
   0.9874 -0.146585   1.11189 0.0747485 0.000666667
 0.989335 -0.142089   1.11117 0.019135 0.000666667
 0.989297 -0.150644   1.12635 0.0603351 0.000666667
 0.990417 -0.142941   1.11275 0.0289485 0.000666667
 0.990897 -0.146806   1.11144 0.00432006 0.000666667
0.993141 -0.14951  1.11499 0.0357589 0.000666667
  0.99061 -0.144775   1.11195 0.0343615 0.000666667
 0.991036 -0.145382   1.11554 0.0528805 0.000666667
 0.988611 -0.143909   1.11162 0.0574903 0.000666667
0.989321 -0.14345  1.11307 0.0370228 0.000666667
 0.990988 -0.143824   1.11054 -0.00819165 0.000666667
   0.9879 -0.147785   1.11405 0.0564493 0.000666667
  0.99057 -0.145054    1.1123 0.0257044 0.000666667
 0.987469 -0.154506   1.11104 0.0558059 0.000666667
 0.988153 -0.155432   1.11476 0.0675559 0.000666667
0.995757 -0.14897  1.10619 -0.00237008 0.000666667
 0.993523 -0.144385   1.11287 0.0494822 0.000666667
 0.989737 -0.149603   1.11451 0.0605828 0.000666667
 0.991712 -0.142158   1.10927 0.0360041 0.000666667
 0.992313 -0.143823   1.11034 0.0278657 0.000666667
 0.988036 -0.143795   1.11471 0.0251262 0.000666667
  0.98945 -0.145824    1.1134 0.0621773 0.000666667
 0.987598 -0.145323   1.11427 0.0600977 0.000666667
 0.989252 -0.147943   1.11481 -0.00455586 0.000666667
 0.990584 -0.145536   1.11212 0.0669239 0.000666667
 0.993088 -0.148911   1.11074 0.0348403 0.000666667
0.990474 -0.14699   1.1123 0.0536714 0.000666667
 0.989464 -0.144627   1.10947 0.0280809 0.000666667
 0.991123 -0.144971   1.11388 0.0708847 0.000666667
 0.993031 -0.149491    1.1029 0.0251534 0.000666667
 0.987639 -0.148898   1.11434 0.0263536 0.000666667
 0.990925 -0.145342   1.11476 0.0699943 0.000666667
 0.991615 -0.148827   1.11408 0.0228709 0.000666667
 0.986903 -0.150873   1.12267 0.12067 0.000666667
 0.987278 -0.147131   1.11325 0.0823461 0.000666667
 0.991294 -0.144541   1.11293 0.037597 0.000666667
 0.992472 -0.143116    1.1141 0.0210894 0.000666667
 0.990725 -0.146303   1.11527 0.0675429 0.000666667
0.992132 -0.14436  1.11143 0.0588881 0.000666667
 0.986968 -0.147787   1.12448 0.0611238 0.000666667
 0.993093 -0.156642   1.09858 0.0193872 0.000666667
 0.989057 -0.144773   1.11312 0.0666078 0.000666667
0.987543 -0.14408  1.10984 0.0581609 0.000666667
 0.987264 -0.152962   1.11106 0.0691578 0.000666667
 0.990328 -0.144778   1.11025 0.0402371 0.000666667
 0.990198 -0.150087   1.11374 0.0257431 0.000666667
 0.995926 -0.152812   1.10849 -0.0173084 0.000666667
 0.990533 -0.142471   1.11076 0.0219473 0.000666667
 0.987424 -0.155912   1.11201 0.0660974 0.000666667
 0.989333 -0.145705   1.11022 0.0600602 0.000666667
 0.990284 -0.146019    1.1133 0.0295276 0.000666667
 0.990004 -0.140647   1.10908 0.0376839 0.000666667
 0.992081 -0.147776   1.11195 0.0347844 0.000666667
  0.99087 -0.147232   1.10943 0.0313468 0.000666667
 0.990648 -0.143477   1.11409 0.0446012 0.000666667
 0.986703 -0.149948   1.11329 0.0743598 0.000666667
 0.992854 -0.143983   1.11048 0.0350122 0.000666667
 0.990633 -0.152512   1.11392 0.0159243 0.000666667
 0.991902 -0.145144     1.112 0.055773 0.000666667
 0.988181 -0.142232   1.11509 0.0716476 0.000666667
 0.988948 -0.146669   1.11473 0.0198111 0.000666667
 0.994609 -0.151919   1.10672 0.0274835 0.000666667
  0.99011 -0.143676   1.11401 0.0511538 0.000666667
0.990588 -0.1445 1.11179 0.0134188 0.000666667
 0.991052 -0.143265   1.11133 0.0355897 0.000666667
 0.990543 -0.160329   1.11091 0.0500239 0.000666667
 0.995189 -0.148642   1.10391 0.0363556 0.000666667
 0.991105 -0.145241    1.1127 0.0443804 0.000666667
0.988119 -0.14499  1.10966 0.0488984 0.000666667
 0.989685 -0.143707   1.11001 0.0404578 0.000666667
 0.989396 -0.144704   1.11108 0.0226269 0.000666667
 0.987915 -0.146865   1.11114 0.0319322 0.000666667
 0.986689 -0.149208   1.11109 0.0490007 0.000666667
 0.991501 -0.141162   1.11293 -0.014875 0.000666667
 0.990996 -0.143769   1.11064 0.0575077 0.000666667
 0.988638 -0.156125   1.11231 0.0733241 0.000666667
 0.990876 -0.146737   1.11214 0.0439175 0.000666667
 0.989665 -0.146232   1.11283 0.0648508 0.000666667
 0.990369 -0.145913   1.11662 0.0350792 0.000666667
  0.99329 -0.143656   1.11141 0.00814563 0.000666667
 0.987923 -0.145453   1.11132 0.0415272 0.000666667
0.991927 -0.14319  1.10958 0.0436071 0.000666667
 0.987315 -0.147358   1.11431 0.0852894 0.000666667
 0.996915 -0.151251    1.1069 0.0256067 0.000666667
 0.993544 -0.149343   1.10662 0.00349884 0.000666667
 0.988626 -0.146251   1.10897 0.0293827 0.000666667
 0.990684 -0.149073   1.11942 0.0463857 0.000666667
 0.986821 -0.143212   1.11173 0.0756602 0.000666667
 0.989689 -0.146061   1.11498 0.0523628 0.000666667
 0.989152 -0.144511   1.11325 0.0416072 0.000666667
 0.986341 -0.143029   1.11201 0.0499214 0.000666667
 0.992157 -0.147201   1.11203 0.0296611 0.000666667
 0.988875 -0.155264   1.11348 0.0652521 0.000666667
 0.989939 -0.145947   1.11226 0.0513189 0.000666667
 0.989882 -0.148704   1.11406 0.0580525 0.000666667
 0.991619 -0.153543   1.11398 0.0552071 0.000666667
 0.991719 -0.147703   1.11531 0.0278267 0.000666667
 0.990537 -0.146552   1.11458 0.0708452 0.000666667
 0.992336 -0.147283   1.11211 0.0291395 0.000666667
 0.990251 -0.144003   1.11234 0.00914403 0.000666667
  0.98892 -0.146719   1.11089 0.0195436 0.000666667
0.988186 -0.14386  1.11302 0.0465187 0.000666667
  0.98872 -0.146854   1.11148 0.0523244 0.000666667
 0.989735 -0.144849   1.11499 0.0431157 0.000666667
 0.986321 -0.144326   1.11196 0.0439351 0.000666667
 0.991048 -0.145256   1.11124 0.0475986 0.000666667
 0.991494 -0.145022   1.11257 0.0438157 0.000666667
 0.989501 -0.147418   1.11264 0.0840553 0.000666667
 0.992802 -0.143949   1.11145 0.0208923 0.000666667
 0.989657 -0.144342   1.11185 0.0490448 0.000666667
  0.99213 -0.144569   1.11097 0.0458882 0.000666667
0.988837 -0.14827  1.11192 0.0639428 0.000666667
 0.988557 -0.146883   1.11212 0.0186233 0.000666667
 0.989334 -0.143575   1.11326 0.0592884 0.000666667
 0.991231 -0.145781   1.11217 0.0525679 0.000666667
 0.988169 -0.147104   1.11453 0.0536833 0.000666667
 0.991476 -0.144364   1.11339 0.0397828 0.000666667
 0.989915 -0.145051    1.1134 0.0310456 0.000666667
 0.991717 -0.143474   1.11319 0.0379079 0.000666667
 0.995877 -0.153222   1.10482 -0.00320561 0.000666667
0.990441 -0.14291  1.11244 0.005659 0.000666667
 0.992021 -0.141749   1.11209 0.00893455 0.000666667
 0.990009 -0.144034   1.11341 0.0219164 0.000666667
 0.990856 -0.142661   1.11062 0.0198092 0.000666667
 0.990646 -0.143397   1.11182 0.0171128 0.000666667
 0.991158 -0.148259   1.11563 0.0471816 0.000666667
 0.993188 -0.147294   1.11079 0.0497376 0.000666667
   0.9971 -0.149111   1.10538 -0.0100978 0.000666667
 0.988633 -0.147159   1.11252 0.0846408 0.000666667
 0.987813 -0.146719    1.1134 0.0645636 0.000666667
 0.988533 -0.144421    1.1152 0.0558864 0.000666667
  0.98953 -0.143688    1.1129 0.0416391 0.000666667
 0.990363 -0.144906   1.11192 0.0641059 0.000666667
 0.988795 -0.144576   1.11259 0.0534717 0.000666667
 0.989153 -0.146018   1.11962 0.0705262 0.000666667
 0.989749 -0.145773   1.11321 0.0495122 0.000666667
 0.989958 -0.145752   1.11101 0.0618454 0.000666667
  0.99241 -0.144239   1.11438 0.0312243 0.000666667
 0.994017 -0.148785    1.1031 0.0220605 0.000666667
 0.988253 -0.154038   1.11144 0.0896609 0.000666667
 0.989803 -0.146096   1.11117 0.0374421 0.000666667
 0.987944 -0.151547    1.1217 0.0976937 0.000666667
 0.991779 -0.154842   1.09896 0.00412161 0.000666667
 0.988862 -0.146147   1.11071 0.0913852 0.000666667
 0.990278 -0.147868    1.1153 0.0564679 0.000666667
 0.993886 -0.148252   1.10758 -0.00673995 0.000666667
 0.994268 -0.147015   1.10557 -0.00723132 0.000666667
 0.991929 -0.145208   1.11063 0.0196423 0.000666667
0.988101 -0.15207  1.11197 0.0560121 0.000666667
 0.988227 -0.151206   1.11283 0.068293 0.000666667
 0.991541 -0.151063   1.10938 0.0545157 0.000666667
 0.992352 -0.147597   1.11196 0.0391335 0.000666667
 0.989436 -0.146315   1.11102 0.0562925 0.000666667
   0.9905 -0.146789   1.11317 0.0338991 0.000666667
 0.988669 -0.146171   1.11064 0.0325712 0.000666667
 0.992182 -0.146925   1.11287 0.0806194 0.000666667
 0.987046 -0.147053   1.11132 0.052884 0.000666667
 0.989814 -0.145717   1.11064 0.0380899 0.000666667
 0.989885 -0.143353   1.10804 0.0545595 0.000666667
 0.988255 -0.146401   1.11545 0.0476878 0.000666667
 0.995988 -0.149615   1.10999 0.0112254 0.000666667
 0.993182 -0.151323    1.1093 0.0581583 0.000666667
 0.993055 -0.145177   1.11285 0.0334616 0.000666667
 0.986103 -0.145521   1.11122 0.0730636 0.000666667
 0.992026 -0.144414   1.11068 0.0244207 0.000666667
 0.987605 -0.152871   1.10865 0.0582369 0.000666667
0.992559 -0.14816  1.12087 0.0679378 0.000666667
 0.987641 -0.143326   1.11084 0.0572036 0.000666667
 0.990813 -0.147094    1.1136 0.0643093 0.000666667
 0.989506 -0.146675   1.11188 0.0557364 0.000666667
 0.992138 -0.144949    1.1101 0.0334377 0.000666667
 0.990012 -0.148654   1.11359 0.0449739 0.000666667
0.991482 -0.14707  1.11354 0.062968 0.000666667
0.985408 -0.15324  1.12229 0.0712693 0.000666667
 0.988559 -0.142497   1.11005 0.0700822 0.000666667
 0.988747 -0.143775   1.11334 0.043973 0.000666667
 0.989544 -0.141924   1.11223 0.0139579 0.000666667
 0.992382 -0.145142   1.11335 0.0356996 0.000666667
 0.990572 -0.146547   1.11215 0.0452614 0.000666667
 0.990609 -0.145523   1.11325 0.0416941 0.000666667
 0.989329 -0.142893   1.11144 0.0307429 0.000666667
 0.990868 -0.141788    1.1103 0.0427637 0.000666667
0.989057 -0.14514  1.11576 0.0398013 0.000666667
 0.990966 -0.143861   1.11108 0.0618045 0.000666667
 0.991095 -0.147061    1.1118 0.0602436 0.000666667
 0.992522 -0.145944   1.11344 0.0594741 0.000666667
 0.989371 -0.144068   1.10984 0.0505525 0.000666667
 0.988076 -0.145635   1.11295 0.0745861 0.000666667
 0.993837 -0.148162   1.10409 -0.00258017 0.000666667
 0.990566 -0.146038   1.11487 0.0643251 0.000666667
 0.986481 -0.145174   1.11233 0.0616614 0.000666667
 0.989631 -0.144647   1.11541 0.0213019 0.000666667
 0.992232 -0.146652   1.11171 0.0516399 0.000666667
  0.99066 -0.143916   1.11218 0.0696799 0.000666667
 0.991475 -0.145793   1.11266 0.0754316 0.000666667
 0.992556 -0.147517   1.11366 0.0168059 0.000666667
 0.990259 -0.157528   1.11509 0.0601687 0.000666667
 0.992121 -0.143955   1.11121 0.0322658 0.000666667
 0.990121 -0.146674   1.11316 0.0391582 0.000666667
 0.992298 -0.147734   1.11234 0.0160343 0.000666667
 0.992006 -0.144301   1.11156 0.0563037 0.000666667
 0.991395 -0.147706   1.11297 0.0384353 0.000666667
 0.986269 -0.144482   1.11311 0.0566288 0.000666667
 0.990294 -0.142977   1.10919 0.0225035 0.000666667
 0.993617 -0.150434   1.10739 0.0158943 0.000666667
 0.989975 -0.148221   1.11417 0.0203274 0.000666667
 0.990472 -0.142639   1.11131 0.0395411 0.000666667
0.991174 -0.15169  1.10525 -0.012855 0.000666667
 0.991267 -0.145417   1.11723 -0.0133372 0.000666667
 0.989799 -0.149601   1.11181 0.0289553 0.000666667
 0.989625 -0.142985   1.11117 0.029645 0.000666667
 0.989773 -0.147193   1.11163 0.0395881 0.000666667
 0.992554 -0.155146   1.09775 0.0303957 0.000666667
 0.994732 -0.152818   1.10617 -0.00492423 0.000666667
 0.988014 -0.145491   1.11096 0.0631923 0.000666667
 0.992844 -0.148747   1.10948 0.0432773 0.000666667
 0.992521 -0.144775   1.11277 0.0421029 0.000666667
  0.99119 -0.145266    1.1145 0.0335655 0.000666667
 0.988949 -0.146373   1.11181 0.0536776 0.000666667
 0.993533 -0.143405   1.11213 0.0170763 0.000666667
0.988934 -0.14625  1.11242 0.0553284 0.000666667
 0.995013 -0.151253   1.10368 0.0356139 0.000666667
 0.991679 -0.144958   1.11158 0.00432818 0.000666667
 0.991416 -0.141846   1.11379 0.0640913 0.000666667
 0.990661 -0.143691   1.11493 0.0443674 0.000666667
 0.991607 -0.144259   1.11036 0.0234216 0.000666667
0.989336 -0.14859  1.10967 0.0463153 0.000666667
 0.989567 -0.145814   1.11176 0.0220337 0.000666667
 0.990838 -0.147119   1.11224 0.0369669 0.000666667
 0.990899 -0.148997   1.11285 0.0295089 0.000666667
 0.995804 -0.145957   1.10745 -0.00163185 0.000666667
 0.987593 -0.142444   1.11182 0.0221805 0.000666667
 0.991507 -0.147094   1.11378 0.0634967 0.000666667
 0.991269 -0.144505   1.11213 0.0354344 0.000666667
 0.989851 -0.146568    1.1133 -0.00426532 0.000666667
 0.992253 -0.144152   1.11507 0.0720698 0.000666667
 0.988576 -0.145204   1.11441 0.0188866 0.000666667
 0.992144 -0.144025   1.11157 -0.0136896 0.000666667
 0.986721 -0.150062   1.11903 0.0880807 0.000666667
 0.991927 -0.144373    1.1127 0.0196494 0.000666667
 0.990685 -0.144099   1.11214 -0.00597362 0.000666667
 0.990119 -0.147496   1.11136 0.0280799 0.000666667
 0.988828 -0.155664   1.11354 0.0442969 0.000666667
 0.991421 -0.145794   1.11238 0.00830534 0.000666667
 0.991196 -0.145678   1.11215 0.030317 0.000666667
 0.988016 -0.146381   1.10919 0.0731118 0.000666667
 0.988662 -0.150275   1.12043 0.0965662 0.000666667
 0.989859 -0.155921   1.11273 0.0368584 0.000666667
 0.991526 -0.143639   1.11362 0.0164362 0.000666667
 0.989951 -0.146897   1.11179 0.0384779 0.000666667
 0.992248 -0.146661   1.11015 0.0245103 0.000666667
 0.989611 -0.146736   1.11481 -0.00628838 0.000666667
 0.990818 -0.143917   1.11325 0.0273108 0.000666667
 0.987791 -0.145359   1.11224 0.0721948 0.000666667
 0.987092 -0.142124   1.11283 0.0721109 0.000666667
 0.991331 -0.146377     1.112 0.0296559 0.000666667
 0.991207 -0.144639   1.11563 0.057353 0.000666667
0.994988 -0.14897  1.10569 0.0200234 0.000666667
 0.990531 -0.145854   1.11488 0.0439456 0.000666667
 0.987524 -0.149292    1.1211 0.0906863 0.000666667
 0.990115 -0.155024   1.10863 0.0612977 0.000666667
   0.9904 -0.144839   1.11324 0.0260755 0.000666667
0.994325 -0.14819  1.10471 0.0238489 0.000666667
 0.988036 -0.144648   1.11243 0.0236851 0.000666667
 0.988814 -0.145056   1.10895 0.0409118 0.000666667
 0.993011 -0.149298   1.10891 0.000337455 0.000666667
   0.9905 -0.144413   1.11044 0.0586723 0.000666667
 0.989962 -0.144628   1.11686 0.0393682 0.000666667
 0.989375 -0.147516   1.11649 0.0169475 0.000666667
 0.987789 -0.143104   1.11546 0.00656987 0.000666667
 0.991062 -0.150007   1.12036 0.0754735 0.000666667
0.992204 -0.14495  1.11175 0.0560918 0.000666667
  0.99176 -0.142165   1.11187 0.0307959 0.000666667
 0.989778 -0.156844   1.11264 0.0462744 0.000666667
 0.990153 -0.147418   1.11349 0.0603565 0.000666667
 0.991515 -0.143352   1.11451 0.0330654 0.000666667
 0.991891 -0.144388   1.11111 0.0400777 0.000666667
 0.987656 -0.146737   1.11096 0.0519913 0.000666667
 0.988755 -0.153749   1.10938 0.0392413 0.000666667
 0.992852 -0.143069   1.11019 -0.0151846 0.000666667
 0.988352 -0.146745   1.11355 0.0581987 0.000666667
 0.989736 -0.144842    1.1158 0.044817 0.000666667
 0.988981 -0.142627   1.11239 0.00682091 0.000666667
 0.988536 -0.148526   1.11445 0.0328319 0.000666667
 0.991294 -0.146017   1.11621 0.0153455 0.000666667
 0.985726 -0.144642   1.11028 0.0270076 0.000666667
 0.990887 -0.144221     1.111 0.063519 0.000666667
0.991944 -0.14311  1.11124 -0.0121852 0.000666667
 0.992499 -0.146695    1.1133 0.0962632 0.000666667
 0.990536 -0.146572   1.11432 0.0516405 0.000666667
  0.99254 -0.148155   1.10516 0.0195116 0.000666667
 0.991966 -0.143294   1.11242 0.0101962 0.000666667
 0.986019 -0.151469   1.12309 0.135212 0.000666667
 0.988608 -0.146283   1.12033 0.0859873 0.000666667
0.988286 -0.15433  1.10986 0.0619404 0.000666667
 0.989171 -0.152469   1.11147 0.0699155 0.000666667
 0.993615 -0.146013   1.11044 0.0416334 0.000666667
 0.991119 -0.144978   1.10996 0.00576038 0.000666667
 0.990286 -0.144579   1.11279 0.0156929 0.000666667
 0.989506 -0.144752   1.10985 0.0567677 0.000666667
 0.988631 -0.145739   1.11047 0.0651495 0.000666667
 0.986249 -0.146252   1.11392 0.0480238 0.000666667
 0.992394 -0.145399   1.11284 0.0349106 0.000666667
 0.990021 -0.143535   1.11286 0.0470969 0.000666667
 0.989902 -0.146053   1.11274 0.0602232 0.000666667
 0.988832 -0.146487   1.11022 0.0474742 0.000666667
 0.989909 -0.147054   1.11338 0.0581081 0.000666667
 0.991716 -0.141582   1.11122 0.0497029 0.000666667
  0.98957 -0.154439   1.11042 0.0696797 0.000666667
 0.993267 -0.147087   1.11258 0.0183378 0.000666667
  0.99398 -0.147614   1.11387 0.0362753 0.000666667
 0.990689 -0.155229   1.11218 0.0700225 0.000666667
0.991026 -0.14445   1.1119 0.0401566 0.000666667
 0.988031 -0.146894   1.11515 0.0727848 0.000666667
  0.98864 -0.145151   1.11083 0.0274541 0.000666667
  0.98882 -0.147531   1.11175 0.0769962 0.000666667
 0.987998 -0.147471   1.11309 0.0241404 0.000666667
 0.989677 -0.146605   1.11925 0.06593 0.000666667
  0.99092 -0.143231   1.10926 0.00949147 0.000666667
   0.9908 -0.140782   1.11414 0.00290744 0.000666667
 0.989269 -0.148159   1.11261 0.0503003 0.000666667
 0.988613 -0.146219   1.11211 0.0520941 0.000666667
 0.992369 -0.145412   1.10998 0.0361948 0.000666667
 0.990493 -0.145922   1.11372 0.0511917 0.000666667
 0.989431 -0.145586   1.11227 0.0311729 0.000666667
 0.988265 -0.145086   1.11384 0.0677637 0.000666667
 0.988604 -0.143622   1.11145 0.0325443 0.000666667
 0.989681 -0.141988    1.1126 0.011138 0.000666667
 0.987314 -0.146273   1.10994 0.0722822 0.000666667
 0.993645 -0.154859   1.10022 0.0535711 0.000666667
0.989852 -0.14722  1.11145 0.0560617 0.000666667
 0.988343 -0.151247   1.11078 0.0774111 0.000666667
 0.990924 -0.144965   1.11052 0.0384044 0.000666667
  0.99139 -0.145938   1.11198 0.024699 0.000666667
0.989944 -0.14776  1.11339 0.0506299 0.000666667
 0.989006 -0.144633   1.11303 0.0661581 0.000666667
 0.987972 -0.149057   1.11107 0.0474737 0.000666667
 0.991259 -0.144931   1.11219 0.035625 0.000666667
  0.98966 -0.147442   1.11051 0.0406294 0.000666667
 0.988904 -0.148146   1.11522 0.0453804 0.000666667
  0.99034 -0.143172    1.1128 0.0132592 0.000666667
  0.98667 -0.151049   1.11339 0.0304587 0.000666667
 0.987697 -0.142195   1.11117 0.0486258 0.000666667
 0.990889 -0.143339   1.11597 0.0398657 0.000666667
 0.991719 -0.149145   1.11198 0.0627736 0.000666667
 0.990191 -0.145185   1.10905 0.0293038 0.000666667
 0.990047 -0.145967   1.11511 0.0485943 0.000666667
 0.989881 -0.145798   1.11154 0.0194151 0.000666667
 0.988558 -0.147689   1.11307 0.0504821 0.000666667
 0.990857 -0.143888   1.11332 0.0483465 0.000666667
0.990121 -0.14915  1.11311 0.0569573 0.000666667
 0.996932 -0.151205   1.10553 -0.00231841 0.000666667
 0.986185 -0.153027   1.12406 0.124139 0.000666667
 0.991734 -0.146794   1.11267 0.0203944 0.000666667
 0.990704 -0.145811   1.11378 0.0434266 0.000666667
 0.988433 -0.151452   1.10963 0.04588 0.000666667
 0.990911 -0.147613   1.11098 0.0363537 0.000666667
 0.992273 -0.145614    1.1113 0.0202891 0.000666667
 0.997207 -0.149722   1.10582 0.0254971 0.000666667
0.986061 -0.14422  1.11127 0.042442 0.000666667
  0.98752 -0.151813   1.10992 0.0445922 0.000666667
 0.993248 -0.144573   1.11421 0.06066 0.000666667
 0.988883 -0.145433   1.11322 0.0606174 0.000666667
0.988647 -0.14318  1.11293 0.0378035 0.000666667
 0.995962 -0.152353    1.1082 0.00848737 0.000666667
 0.990169 -0.146056   1.11139 0.0563351 0.000666667
 0.990978 -0.146544   1.11107 0.0616667 0.000666667
 0.991289 -0.146896   1.11079 0.0549066 0.000666667
 0.990859 -0.148647   1.11102 0.0476861 0.000666667
 0.991182 -0.149364   1.11875 0.0605586 0.000666667
 0.993306 -0.148805   1.10531 0.00929855 0.000666667
 0.988723 -0.143724   1.10887 0.0725422 0.000666667
0.991136 -0.147 1.1109 0.0442041 0.000666667
 0.988753 -0.144417   1.11085 0.00430953 0.000666667
 0.989359 -0.146339   1.11372 0.0311597 0.000666667
 0.989965 -0.141828   1.11098 0.0397323 0.000666667
 0.992745 -0.149083   1.10426 0.0289213 0.000666667
 0.99163 -0.14375  1.10764 0.0460602 0.000666667
0.990566 -0.14189  1.11333 -0.00197702 0.000666667
 0.991443 -0.144526   1.11185 0.0631411 0.000666667
 0.983574 -0.151691   1.11025 0.0553357 0.000666667
 0.989295 -0.147192   1.11474 0.0472799 0.000666667
 0.991292 -0.151213   1.10507 -0.00530982 0.000666667
0.989539 -0.14606  1.11654 0.0324008 0.000666667
  0.99081 -0.144903   1.11303 0.0487887 0.000666667
 0.990115 -0.141849   1.11096 -0.00888226 0.000666667
 0.989645 -0.144716   1.11279 0.0156861 0.000666667
 0.991524 -0.147085   1.11328 0.0578525 0.000666667
 0.986854 -0.144463   1.11173 0.075004 0.000666667
 0.991915 -0.147732   1.10863 -0.0271051 0.000666667
 0.991056 -0.145428   1.11362 0.0742105 0.000666667
 0.987187 -0.148858    1.1221 0.0517727 0.000666667
0.990688 -0.14573  1.11423 0.0573666 0.000666667
 0.990248 -0.147161   1.11275 0.0486142 0.000666667
 0.992462 -0.145904   1.10943 -0.000411187 0.000666667
 0.991986 -0.152614   1.11267 -0.00535983 0.000666667
  0.99062 -0.145576   1.11454 0.00879614 0.000666667
0.990953 -0.14617  1.10791 0.0506187 0.000666667
 0.992202 -0.143843   1.10966 0.0414899 0.000666667
 0.988242 -0.147035   1.11545 -0.000752291 0.000666667
 0.993135 -0.149222   1.10692 -0.00589058 0.000666667
 0.991549 -0.144687   1.11372 0.0495649 0.000666667
 0.993151 -0.149297   1.11329 0.0278761 0.000666667
 0.990153 -0.143472   1.10977 0.0585412 0.000666667
 0.991017 -0.146685   1.10947 0.0252984 0.000666667
0.989015 -0.15562  1.11116 0.0795268 0.000666667
0.988769 -0.14682  1.11056 0.0533936 0.000666667
 0.988193 -0.142833   1.11193 0.0535074 0.000666667
 0.985325 -0.144138   1.11068 0.0423512 0.000666667
 0.992882 -0.153808   1.10633 0.0319415 0.000666667
 0.990869 -0.145483   1.10974 0.0418331 0.000666667
 0.991322 -0.144051   1.11185 0.0462992 0.000666667
 0.992037 -0.145903   1.10951 0.0252468 0.000666667
 0.990391 -0.143379   1.11241 0.0660472 0.000666667
0.995157 -0.14454  1.11227 -0.000477455 0.000666667
0.995122 -0.15025  1.10477 0.0281999 0.000666667
0.991257 -0.14633  1.11133 0.0261271 0.000666667
  0.99047 -0.144034   1.11372 0.0627091 0.000666667
 0.989694 -0.145691   1.11045 0.0596273 0.000666667
 0.987016 -0.146497   1.11234 0.0657825 0.000666667
 0.988657 -0.145338   1.11648 0.0326835 0.000666667
 0.988219 -0.152312   1.11271 0.0527298 0.000666667
 0.988244 -0.148077   1.11196 0.0729493 0.000666667
 0.993166 -0.146835   1.11155 0.049785 0.000666667
 0.996234 -0.146946   1.10658 0.0022487 0.000666667
 0.995007 -0.146879   1.10533 0.0397929 0.000666667
 0.988734 -0.155994   1.11117 0.0477804 0.000666667
 0.990353 -0.143488   1.11078 0.033321 0.000666667
 0.988558 -0.142461   1.11216 0.0737463 0.000666667
 0.986653 -0.145776     1.114 -0.0184919 0.000666667
 0.988625 -0.145655    1.1093 0.0357683 0.000666667
 0.989253 -0.142455   1.11105 0.0707278 0.000666667
 0.990005 -0.153557   1.11119 0.0663742 0.000666667
 0.990276 -0.146803   1.11308 0.0393868 0.000666667
 0.986445 -0.151195   1.12392 0.119763 0.000666667
 0.988475 -0.153095   1.10744 0.0421241 0.000666667
 0.987496 -0.156233   1.10811 0.0642159 0.000666667
 0.987716 -0.149159   1.11179 0.0580884 0.000666667
 0.992301 -0.149487   1.11451 0.0344423 0.000666667
0.993273 -0.15013   1.1043 0.000473775 0.000666667
0.985276 -0.14153  1.11226 0.0263242 0.000666667
 0.988074 -0.148639   1.11154 0.0905567 0.000666667
 0.988579 -0.145304     1.111 0.0817627 0.000666667
 0.988342 -0.146907   1.11328 0.0574305 0.000666667
 0.989052 -0.147702   1.11389 0.0591083 0.000666667
 0.991831 -0.144179    1.1128 0.0570571 0.000666667
 0.990814 -0.147265   1.11173 0.0700192 0.000666667
 0.987589 -0.146628   1.11369 0.0818142 0.000666667
 0.987217 -0.142532   1.11103 0.0337322 0.000666667
 0.989742 -0.143806   1.11422 0.0156404 0.000666667
 0.991645 -0.146321   1.11049 0.0562839 0.000666667
 0.995238 -0.151183   1.10374 -0.00930844 0.000666667
 0.991339 -0.144665   1.11026 0.010568 0.000666667
 0.990073 -0.145987   1.11635 0.0250369 0.000666667
 0.991043 -0.145639   1.11269 -0.0161681 0.000666667
 0.992853 -0.148601   1.10355 0.0162797 0.000666667
 0.992279 -0.143912    1.1106 0.0412822 0.000666667
0.997182 -0.1511 1.10708 0.0175751 0.000666667
 0.984845 -0.146133   1.11422 0.052779 0.000666667
 0.992966 -0.150428   1.11633 0.0423249 0.000666667
  0.99174 -0.143022   1.11254 0.0565669 0.000666667
 0.995939 -0.148886    1.1049 0.0118133 0.000666667
 0.990549 -0.145276   1.11248 0.0443313 0.000666667
 0.988498 -0.143107   1.11093 0.0441667 0.000666667
0.993522 -0.14619  1.11193 0.036801 0.000666667
 0.991117 -0.146266   1.11292 -0.00586851 0.000666667
 0.990505 -0.144498   1.11671 0.0301759 0.000666667
 0.988156 -0.143965   1.11311 0.0647322 0.000666667
 0.989775 -0.146996   1.11437 0.070093 0.000666667
 0.989776 -0.143448   1.11128 0.0303936 0.000666667
 0.989462 -0.143653   1.11264 0.0359841 0.000666667
 0.994886 -0.149046   1.10522 0.00963013 0.000666667
 0.989501 -0.144856    1.1142 0.0374134 0.000666667
 0.989487 -0.145184   1.11457 0.0333657 0.000666667
 0.989681 -0.143265   1.11036 0.0603513 0.000666667
 0.991834 -0.141622    1.1093 0.0333092 0.000666667
 0.989604 -0.143443   1.11358 0.0169319 0.000666667
  0.98972 -0.142726     1.109 0.0424278 0.000666667
 0.988934 -0.147457   1.11233 0.0460261 0.000666667
 0.992168 -0.144238   1.10985 0.0241317 0.000666667
 0.987439 -0.145925   1.11533 0.0335549 0.000666667
  0.98722 -0.144147   1.11367 0.0649854 0.000666667
 0.987549 -0.146523   1.11261 0.086907 0.000666667
 0.988375 -0.143327   1.11135 0.0578144 0.000666667
 0.992784 -0.146345   1.10909 0.0399973 0.000666667
 0.990754 -0.146353   1.11322 0.0466411 0.000666667
 0.987112 -0.142661   1.11222 0.030926 0.000666667
 0.991961 -0.147139   1.11319 0.0284277 0.000666667
   0.9895 -0.146461   1.11079 0.0487869 0.000666667
 0.987419 -0.147448   1.11195 0.0764078 0.000666667
 0.988604 -0.145642   1.11266 0.0504064 0.000666667
  0.99039 -0.143749   1.10765 0.0199782 0.000666667
 0.988167 -0.147793   1.11189 0.00132592 0.000666667
 0.989978 -0.145261   1.11019 0.03125 0.000666667
0.991193 -0.14443  1.11397 0.0430489 0.000666667
 0.989264 -0.144144   1.11241 0.0463566 0.000666667
0.996075 -0.15201  1.09852 0.0219055 0.000666667
 0.993561 -0.149971   1.10739 -0.00365218 0.000666667
  0.99048 -0.145875   1.11412 0.0569721 0.000666667
 0.993317 -0.146318    1.1132 0.0525301 0.000666667
0.989957 -0.14448  1.11473 0.0407014 0.000666667
0.990873 -0.14497  1.11171 0.0549449 0.000666667
 0.995487 -0.147345   1.10411 0.00623236 0.000666667
 0.990327 -0.143239   1.11296 0.0443705 0.000666667
 0.990981 -0.145628   1.11098 0.0362844 0.000666667
 0.989884 -0.142812   1.11046 -0.0125234 0.000666667
 0.988746 -0.143625   1.11224 0.0628199 0.000666667
 0.993583 -0.145886   1.11148 0.0382235 0.000666667
  0.99433 -0.149541   1.10628 0.00828692 0.000666667
 0.992989 -0.146962   1.11303 0.0160303 0.000666667
 0.992431 -0.149608   1.11188 0.0929452 0.000666667
 0.990314 -0.144418   1.11148 0.0281873 0.000666667
 0.989626 -0.144176   1.11255 0.0517991 0.000666667
 0.988834 -0.145739   1.11209 0.0672699 0.000666667
 0.991885 -0.151039   1.10904 0.0613827 0.000666667
  0.99135 -0.150102   1.12061 0.0556375 0.000666667
 0.987301 -0.151368   1.10903 0.0892005 0.000666667
 0.990244 -0.143931   1.11277 0.0339957 0.000666667
 0.991073 -0.147037   1.11523 0.0767774 0.000666667
  0.98648 -0.150464   1.12314 0.13341 0.000666667
 0.990724 -0.148293   1.11381 0.071022 0.000666667
 0.990122 -0.153829   1.11302 0.0481682 0.000666667
0.987817 -0.15433  1.11124 0.071975 0.000666667
 0.992684 -0.146579   1.11438 0.0312839 0.000666667
 0.988833 -0.142205   1.11072 0.0485009 0.000666667
 0.988549 -0.143786    1.1164 0.0300511 0.000666667
 0.989206 -0.152006   1.11104 0.028127 0.000666667
 0.987173 -0.150012   1.11025 0.0303043 0.000666667
 0.988107 -0.146359   1.11286 0.0336157 0.000666667
0.988284 -0.15038  1.11204 0.0547367 0.000666667
 0.990866 -0.145542    1.1126 0.0350581 0.000666667
 0.990167 -0.149331   1.11357 0.0547624 0.000666667
 0.991549 -0.146687   1.11483 0.0357241 0.000666667
 0.990508 -0.145672   1.11064 0.0284977 0.000666667
0.989954 -0.14664  1.11441 0.0334838 0.000666667
 0.991371 -0.143355    1.1129 0.0368659 0.000666667
 0.988905 -0.142441    1.1107 0.00916328 0.000666667
 0.990192 -0.144573   1.11399 0.0286695 0.000666667
 0.988963 -0.146107   1.11415 0.0364054 0.000666667
 0.991607 -0.143591   1.10819 0.0459816 0.000666667
 0.990507 -0.145019   1.11555 0.0626306 0.000666667
 0.99118 -0.14784  1.11598 0.0320104 0.000666667
 0.989727 -0.145849   1.11492 0.00491442 0.000666667
 0.989892 -0.143913   1.10992 0.0516716 0.000666667
 0.988204 -0.145495   1.11282 0.0518574 0.000666667
 0.989801 -0.144091   1.11274 0.0640925 0.000666667
 0.992331 -0.149096   1.11271 0.0408231 0.000666667
 0.992182 -0.142878   1.10959 0.0236501 0.000666667
0.991646 -0.14568  1.11418 0.0693056 0.000666667
 0.995225 -0.153053   1.10004 0.057243 0.000666667
 0.991906 -0.147841    1.1114 0.0480254 0.000666667
 0.993847 -0.152556   1.10609 0.005302 0.000666667
 0.993688 -0.155251   1.10164 0.04888 0.000666667
 0.992032 -0.144226   1.11372 0.0672111 0.000666667
 0.996785 -0.148534    1.1047 0.00546351 0.000666667
 0.989811 -0.144553   1.10811 0.0254866 0.000666667
 0.988971 -0.146285   1.11202 0.0386813 0.000666667
 0.988854 -0.144146   1.11144 0.0159083 0.000666667
 0.992957 -0.147139   1.11216 0.0318245 0.000666667
 0.988756 -0.142798   1.11054 -0.00818258 0.000666667
 0.996156 -0.151072   1.10636 0.0352488 0.000666667
 0.991563 -0.143972   1.11329 0.0351 0.000666667
  0.99106 -0.147609   1.10966 0.0476172 0.000666667
 0.991412 -0.144454   1.11367 0.0529589 0.000666667
 0.993924 -0.146498   1.10767 -0.00820825 0.000666667
0.987702 -0.14811  1.11186 0.0656515 0.000666667
 0.988727 -0.146781   1.11476 0.0375113 0.000666667
 0.985804 -0.143233    1.1108 0.066039 0.000666667
 0.990295 -0.147127   1.11196 0.048761 0.000666667
 0.990364 -0.147708   1.11284 0.0513721 0.000666667
 0.990174 -0.144171   1.11361 0.0147537 0.000666667
0.987801 -0.14213  1.10924 0.0525188 0.000666667
 0.989154 -0.148271    1.1244 0.090221 0.000666667
 0.989933 -0.146578   1.10984 0.0254895 0.000666667
0.988703 -0.14615  1.11057 0.0634783 0.000666667
 0.993465 -0.150308   1.10464 0.0103412 0.000666667
 0.989137 -0.145475   1.11217 0.0520627 0.000666667
 0.987646 -0.149721   1.10834 0.061177 0.000666667
 0.991042 -0.149403    1.1197 0.0643415 0.000666667
 0.989417 -0.150621    1.1102 0.0374562 0.000666667
 0.988978 -0.143344   1.11163 0.0333693 0.000666667
 0.993186 -0.148843   1.11193 0.0139498 0.000666667
 0.990605 -0.148182   1.11371 0.0487709 0.000666667
 0.993169 -0.148545   1.11579 0.0249539 0.000666667
 0.989552 -0.148395   1.11391 0.035142 0.000666667
 0.991352 -0.144705   1.11311 0.0466465 0.000666667
 0.988981 -0.145177   1.11682 0.0198419 0.000666667
 0.990495 -0.149596   1.12002 0.0647613 0.000666667
 0.988125 -0.144458   1.10797 0.0524583 0.000666667
 0.992353 -0.145969   1.11271 0.025467 0.000666667
 0.987932 -0.143515   1.10889 0.0225216 0.000666667
 0.987122 -0.152691    1.1199 0.098815 0.000666667
 0.991398 -0.146932   1.11198 0.0627347 0.000666667
  0.99202 -0.151203   1.10842 0.0306355 0.000666667
0.990484 -0.14356  1.10934 0.0390764 0.000666667
 0.988127 -0.152902   1.12144 0.0952333 0.000666667
 0.989497 -0.144824   1.11702 0.0281556 0.000666667
  0.98881 -0.148675   1.11622 0.0421385 0.000666667
 0.987126 -0.150577    1.1122 0.0833737 0.000666667
0.990263 -0.14657  1.10912 0.0586708 0.000666667
 0.990458 -0.155647    1.1139 0.0361387 0.000666667
 0.992398 -0.142103   1.10996 0.0278 0.000666667
 0.993457 -0.141365   1.10957 0.0379112 0.000666667
0.985146 -0.15335  1.12091 0.107145 0.000666667
 0.992183 -0.149056   1.10645 -0.0141013 0.000666667
0.99141 -0.1488  1.1134 0.0553809 0.000666667
 0.986062 -0.151078   1.11963 0.119152 0.000666667
 0.987094 -0.149794   1.12667 0.0792026 0.000666667
  0.98971 -0.141981   1.10928 0.0134354 0.000666667
 0.993298 -0.155874   1.09652 0.0180958 0.000666667
  0.99053 -0.149676   1.11337 0.0167371 0.000666667
  0.98691 -0.143709   1.11411 0.02668 0.000666667
 0.991558 -0.148716   1.11252 0.0175942 0.000666667
0.993195 -0.14614  1.11239 0.0576971 0.000666667
 0.989635 -0.143046   1.11246 0.0481309 0.000666667
 0.988662 -0.153422   1.11145 0.094517 0.000666667
 0.992074 -0.147116   1.11249 0.0475303 0.000666667
 0.991067 -0.146887   1.11356 0.0282522 0.000666667
 0.991197 -0.149756   1.12285 0.0621033 0.000666667
 0.989179 -0.151859     1.113 0.0713728 0.000666667
 0.99128 -0.14769  1.11138 0.0402695 0.000666667
 0.988428 -0.143844   1.11093 0.054444 0.000666667
 0.988714 -0.142644    1.1106 0.0292557 0.000666667
 0.990023 -0.145197   1.10873 0.0453319 0.000666667
 0.987823 -0.146725   1.11107 0.0304642 0.000666667
 0.996197 -0.149274   1.10803 0.0166641 0.000666667
  0.98844 -0.145694   1.11235 0.05948 0.000666667
 0.989012 -0.146122   1.11534 0.0529894 0.000666667
 0.991851 -0.146647     1.111 0.0191033 0.000666667
 0.993472 -0.148755   1.11166 0.0237427 0.000666667
 0.995607 -0.150653   1.10514 0.00769218 0.000666667
0.991723 -0.14603  1.11421 0.0276819 0.000666667
 0.986749 -0.152566   1.12001 0.0965738 0.000666667
0.991232 -0.14526  1.11209 0.0431959 0.000666667
 0.989897 -0.147254   1.11257 0.041521 0.000666667
 0.987817 -0.147172   1.11242 0.0557785 0.000666667
 0.995062 -0.148544   1.10435 0.00576758 0.000666667
 0.988946 -0.144693   1.11269 0.0419549 0.000666667
 0.993412 -0.149422   1.11222 0.0609254 0.000666667
 0.986728 -0.148942   1.11259 0.0231264 0.000666667
 0.995397 -0.151501   1.10733 0.0314037 0.000666667
 0.988441 -0.146035   1.11063 0.0258296 0.000666667
 0.992576 -0.143838   1.11136 0.0355098 0.000666667
 0.994759 -0.150918   1.10802 0.0356475 0.000666667
 0.987024 -0.149339   1.10989 0.0457904 0.000666667
  0.98792 -0.144046   1.10934 0.022181 0.000666667
 0.990375 -0.143801   1.11235 0.00728953 0.000666667
 0.992066 -0.145656   1.11223 0.0676972 0.000666667
0.989562 -0.14559  1.11374 0.0457195 0.000666667
 0.992975 -0.146909   1.11723 0.0305755 0.000666667
 0.989636 -0.146686   1.11054 0.0478414 0.000666667
 0.989416 -0.144669   1.11138 0.0596849 0.000666667
 0.990754 -0.146489   1.11304 0.0594014 0.000666667
 0.990114 -0.144268   1.10984 0.0415431 0.000666667
 0.987553 -0.146312   1.11074 0.0577036 0.000666667
 0.987725 -0.144619    1.1115 0.0935249 0.000666667
 0.990808 -0.145326   1.11402 0.0624781 0.000666667
 0.984738 -0.153955   1.11171 0.035402 0.000666667
 0.994623 -0.148109   1.10539 -0.00111427 0.000666667
 0.987195 -0.145305   1.11334 0.0260106 0.000666667
 0.992098 -0.147398   1.11366 0.0413442 0.000666667
 0.990375 -0.148817   1.11227 0.0349534 0.000666667
 0.994331 -0.155669   1.09657 0.0397366 0.000666667
0.994295 -0.15573  1.10088 0.0313159 0.000666667


==> output_ims_seed52_withold_top/entropy_action_4.txt <==
47.2402
 0.993986 -0.148473   1.10541 0.0173991 0.000666667
 0.994114 -0.149091   1.10717 -0.00895172 0.000666667
 0.988347 -0.147894   1.12357 0.0528812 0.000666667
 0.990347 -0.146733   1.11137 0.0394143 0.000666667
 0.995909 -0.149452   1.10896 0.0416802 0.000666667
 0.986999 -0.152556   1.12271 0.129632 0.000666667
 0.985863 -0.152671     1.112 0.0596143 0.000666667
 0.985386 -0.151036   1.12458 0.12798 0.000666667
 0.990451 -0.154568   1.12321 0.0769269 0.000666667
 0.991101 -0.151202   1.11268 -0.00325663 0.000666667
 0.992126 -0.148814   1.11305 0.0367413 0.000666667
 0.990833 -0.147669   1.11267 0.0918685 0.000666667
0.996231 -0.14806  1.10806 0.0117629 0.000666667
 0.990385 -0.148509   1.11763 0.067171 0.000666667
 0.988785 -0.150004   1.11413 0.0430664 0.000666667
 0.991931 -0.149639   1.10907 0.0329764 0.000666667
 0.987987 -0.148659   1.11305 0.0364469 0.000666667
 0.985372 -0.152138   1.12351 0.0566722 0.000666667
 0.994659 -0.147035   1.11531 0.0232699 0.000666667
 0.996933 -0.147994   1.10389 -0.00091509 0.000666667
0.992943 -0.14749  1.11457 0.056494 0.000666667
0.988492 -0.1471 1.11122 0.0793056 0.000666667
  0.99256 -0.151538   1.11645 0.0331842 0.000666667
0.989006 -0.15409  1.10994 0.0725878 0.000666667
 0.996079 -0.153376    1.0994 0.0495646 0.000666667
 0.991645 -0.149928    1.1055 0.00934907 0.000666667
 0.989562 -0.150926   1.11613 0.0540776 0.000666667
 0.993213 -0.148052   1.11225 0.00643115 0.000666667
  0.99359 -0.150812   1.10547 0.0409479 0.000666667
 0.996093 -0.149369   1.10537 -0.0112499 0.000666667
0.990343 -0.15076  1.12162 0.103009 0.000666667
 0.987148 -0.152962   1.11285 0.0153372 0.000666667
 0.992728 -0.147048   1.11639 0.0700762 0.000666667
 0.994602 -0.150736   1.11637 0.00883571 0.000666667
 0.986875 -0.150698    1.1259 0.0699609 0.000666667
0.993679 -0.15104  1.10561 -0.0181946 0.000666667
 0.992931 -0.150283   1.10478 0.015553 0.000666667
 0.988631 -0.149948   1.11149 0.0412558 0.000666667
 0.987722 -0.150244   1.12796 0.0759875 0.000666667
0.992589 -0.14972  1.11774 0.0554522 0.000666667
 0.989672 -0.151549   1.10907 0.0592366 0.000666667
0.988848 -0.14714  1.11306 0.0526052 0.000666667
 0.990763 -0.151007    1.1206 0.0511206 0.000666667
 0.987049 -0.153753   1.11094 0.0621913 0.000666667
 0.987745 -0.156591   1.11138 0.0858729 0.000666667
 0.998325 -0.150895   1.10698 0.0362826 0.000666667
 0.993437 -0.148716   1.11141 0.0383649 0.000666667
 0.992261 -0.148143   1.11625 0.0378838 0.000666667
 0.988064 -0.152256   1.11104 0.052182 0.000666667
 0.988696 -0.152687   1.11301 0.0502842 0.000666667
0.990201 -0.14599  1.11136 0.0346345 0.000666667
 0.987762 -0.149447   1.11434 0.035839 0.000666667
 0.986097 -0.149073   1.12403 0.125271 0.000666667
 0.993428 -0.152316   1.10639 -0.00406301 0.000666667
  0.99266 -0.150499    1.1109 -0.0206316 0.000666667
  0.98764 -0.153311   1.11017 0.0627522 0.000666667
 0.985304 -0.146869   1.12254 0.0679318 0.000666667
 0.985629 -0.153097   1.12012 0.108807 0.000666667
 0.989549 -0.148551   1.11257 0.0502254 0.000666667
  0.98858 -0.147565   1.11696 0.0469333 0.000666667
 0.989384 -0.153217   1.11246 0.0884138 0.000666667
 0.987584 -0.148485   1.12428 0.077356 0.000666667
 0.990002 -0.151725   1.11271 0.0651269 0.000666667
 0.985835 -0.152185   1.10731 0.0924976 0.000666667
 0.989143 -0.149229   1.11254 0.025473 0.000666667
 0.997285 -0.150963   1.10423 0.0425798 0.000666667
 0.988365 -0.149395    1.1134 0.0578966 0.000666667
 0.988849 -0.149864   1.12035 0.111124 0.000666667
  0.99356 -0.149324   1.11921 0.0752772 0.000666667
 0.985991 -0.149941   1.12149 0.130573 0.000666667
 0.991928 -0.147896    1.1211 0.0614953 0.000666667
 0.986085 -0.156725   1.09646 -0.0122235 0.000666667
 0.993319 -0.150247   1.10553 0.0324438 0.000666667
  0.98812 -0.151522   1.11873 0.0910854 0.000666667
0.993754 -0.14709  1.10788 -0.00284504 0.000666667
 0.987699 -0.150367   1.11825 0.118768 0.000666667
 0.989472 -0.146025   1.12314 0.0492103 0.000666667
 0.991319 -0.149769   1.11494 0.0525189 0.000666667
 0.989939 -0.149973    1.1139 0.0317373 0.000666667
 0.983194 -0.152342   1.12154 0.112921 0.000666667
 0.989997 -0.148976   1.11196 0.0640227 0.000666667
0.987753 -0.14794   1.1111 0.0378741 0.000666667
   0.9942 -0.149656   1.10782 0.0232328 0.000666667
 0.990898 -0.145184   1.11512 0.00996849 0.000666667
 0.992463 -0.154137   1.09811 0.0525745 0.000666667
  0.98687 -0.148469   1.12254 0.055062 0.000666667
 0.997957 -0.149932   1.10413 0.0054233 0.000666667
 0.992894 -0.149405   1.10446 0.0221533 0.000666667
 0.987907 -0.146749   1.11129 0.0485424 0.000666667
 0.994652 -0.145056   1.11284 0.0433886 0.000666667
 0.988718 -0.152184   1.12253 0.0844682 0.000666667
 0.988902 -0.149201   1.11319 0.03683 0.000666667
 0.988106 -0.156897   1.11061 0.0570204 0.000666667
 0.994539 -0.151945   1.10434 -0.00601386 0.000666667
 0.986886 -0.154939   1.12054 0.11555 0.000666667
 0.988943 -0.149592   1.11276 0.0587831 0.000666667
 0.989821 -0.147273   1.11279 -0.00916957 0.000666667
 0.990474 -0.153056   1.09851 0.0284341 0.000666667
 0.994819 -0.147634    1.1044 0.00949753 0.000666667
 0.987473 -0.151137   1.10968 0.0992938 0.000666667
 0.990555 -0.146857   1.11271 0.0393657 0.000666667
 0.990307 -0.146038   1.11628 -0.0245518 0.000666667
 0.986954 -0.155103   1.11246 0.0376021 0.000666667
 0.990975 -0.147533   1.11104 -0.00987473 0.000666667
 0.993192 -0.151528   1.10733 0.0305738 0.000666667
 0.991483 -0.146899    1.1101 0.0371531 0.000666667
  0.98531 -0.148338   1.11393 0.0662906 0.000666667
 0.985744 -0.152978   1.12487 0.0487598 0.000666667
 0.993568 -0.151067   1.11135 0.0518907 0.000666667
 0.985873 -0.147845   1.12248 0.0452208 0.000666667
0.989757 -0.15027  1.11456 0.0644108 0.000666667
0.991558 -0.14789  1.11177 0.0751885 0.000666667
  0.98707 -0.150521   1.11105 0.0441644 0.000666667
 0.995691 -0.151897   1.10835 0.0272479 0.000666667
  0.98486 -0.148111   1.11262 0.0152673 0.000666667
 0.990559 -0.149574   1.10798 0.0625347 0.000666667
 0.992075 -0.150137    1.1143 0.0545942 0.000666667
 0.992783 -0.149934   1.10754 0.022399 0.000666667
 0.989394 -0.152238    1.1126 0.0436327 0.000666667
 0.988919 -0.149415   1.11202 0.069786 0.000666667
 0.990311 -0.150169   1.11754 0.0958109 0.000666667
 0.990178 -0.146519   1.11412 0.0342946 0.000666667
 0.990659 -0.151322   1.11134 0.05117 0.000666667
 0.988448 -0.148947   1.11984 0.0863926 0.000666667
 0.991216 -0.153433   1.11179 0.0871661 0.000666667
 0.993333 -0.147929    1.1125 0.048888 0.000666667
 0.996364 -0.149934   1.10585 -0.00712505 0.000666667
  0.99398 -0.149589   1.11024 0.00213247 0.000666667
  0.99496 -0.146126   1.11118 0.00524941 0.000666667
  0.98781 -0.149847   1.11192 0.0526109 0.000666667
 0.994493 -0.148612   1.10832 0.00316295 0.000666667
 0.986859 -0.149429   1.11163 0.0746397 0.000666667
 0.990983 -0.148796   1.11171 0.0377982 0.000666667
 0.990641 -0.146155   1.11122 0.0582836 0.000666667
 0.989953 -0.148203   1.11188 -0.0400247 0.000666667
 0.989794 -0.146416   1.11242 0.0575886 0.000666667
0.992166 -0.14673  1.11199 0.030699 0.000666667
 0.989895 -0.148543   1.11026 0.0510199 0.000666667
  0.98976 -0.150323   1.11369 0.0637481 0.000666667
0.991586 -0.14339  1.11302 0.0623807 0.000666667
 0.996372 -0.146124    1.1151 0.0367866 0.000666667
 0.991855 -0.150575    1.1125 0.0014482 0.000666667
 0.988894 -0.149083   1.11254 0.0545615 0.000666667
  0.99492 -0.153616   1.10401 0.0107535 0.000666667
 0.991425 -0.151584   1.10945 0.0457608 0.000666667
 0.988229 -0.148322   1.12682 0.0911871 0.000666667
 0.987787 -0.149026   1.11093 0.0213657 0.000666667
 0.988731 -0.148525   1.12148 0.121911 0.000666667
 0.988898 -0.147528   1.11404 0.0474617 0.000666667
 0.989692 -0.148617   1.11357 0.0398768 0.000666667
 0.989921 -0.148974   1.10957 0.0565965 0.000666667
  0.99088 -0.149396   1.11459 0.0254406 0.000666667
 0.987178 -0.148108    1.1106 0.0934429 0.000666667
0.988081 -0.15014  1.12653 0.0897573 0.000666667
 0.990836 -0.147198   1.11368 0.0457575 0.000666667
 0.996427 -0.150174   1.10633 0.0414984 0.000666667
 0.987432 -0.148903   1.12087 0.0834266 0.000666667
 0.990913 -0.148761   1.11224 0.0432896 0.000666667
 0.992293 -0.146477   1.11331 0.0484685 0.000666667
 0.989328 -0.148857   1.12556 0.104598 0.000666667
 0.989886 -0.149747   1.11397 0.0156388 0.000666667
 0.997059 -0.149543   1.10526 0.00803208 0.000666667
 0.986285 -0.150115   1.11191 0.0347624 0.000666667
 0.989015 -0.146552    1.1158 -0.00866306 0.000666667
 0.991319 -0.146786   1.11329 0.0133252 0.000666667
 0.986031 -0.147984    1.1129 0.023246 0.000666667
 0.989477 -0.147591   1.11435 0.0534955 0.000666667
 0.988847 -0.152903   1.11024 0.0330332 0.000666667
 0.989949 -0.148449   1.11283 0.0473433 0.000666667
 0.992772 -0.146503   1.10852 -0.00154208 0.000666667
 0.989689 -0.147349   1.11416 -0.0109403 0.000666667
 0.99498 -0.14738  1.10706 0.0139677 0.000666667
0.991882 -0.14738  1.11115 0.0165376 0.000666667
 0.992043 -0.150589   1.10779 0.0054836 0.000666667
 0.990191 -0.151895    1.1121 0.0479526 0.000666667
 0.987586 -0.153122   1.11274 0.0889477 0.000666667
 0.996041 -0.150311   1.10602 0.00772923 0.000666667
 0.986273 -0.153107    1.1149 0.0617843 0.000666667
 0.987737 -0.148316   1.11293 0.0533907 0.000666667
 0.990241 -0.149228   1.11292 0.0336359 0.000666667
 0.988731 -0.147098   1.11533 0.0499172 0.000666667
 0.994486 -0.150418   1.10595 0.00864691 0.000666667
 0.987604 -0.150797   1.11534 0.0510229 0.000666667
 0.991242 -0.146825   1.11187 0.0341122 0.000666667
  0.98837 -0.146383   1.11136 0.0584447 0.000666667
  0.99034 -0.149856   1.11445 0.0165767 0.000666667
 0.993325 -0.148593   1.10733 -0.00955298 0.000666667
 0.993544 -0.150375   1.10352 -0.0116381 0.000666667
 0.993731 -0.149686   1.10525 0.0221766 0.000666667
 0.988104 -0.147894   1.12229 0.0491495 0.000666667
 0.995375 -0.150434   1.10632 0.0361944 0.000666667
 0.990164 -0.146487   1.11167 0.0414753 0.000666667
 0.992759 -0.150077   1.11136 0.0408077 0.000666667
 0.989969 -0.149535   1.11405 0.0304223 0.000666667
 0.990525 -0.149346   1.11444 -0.00673185 0.000666667
 0.989607 -0.147758   1.11124 0.0505609 0.000666667
 0.989563 -0.153278   1.11262 0.0845167 0.000666667
0.987053 -0.1551 1.10933 0.0566847 0.000666667
 0.991957 -0.148639   1.10925 0.0366914 0.000666667
 0.992126 -0.149363    1.1143 0.0267075 0.000666667
 0.991008 -0.152435   1.12281 0.0898041 0.000666667
 0.988686 -0.149841    1.1214 0.0813181 0.000666667
 0.987173 -0.150809    1.1204 0.114105 0.000666667
 0.992622 -0.151033   1.11564 0.0503782 0.000666667
 0.988935 -0.149241   1.11434 0.00847929 0.000666667
 0.989074 -0.148566   1.12188 0.0836867 0.000666667
 0.988903 -0.148002   1.11358 0.0738158 0.000666667
 0.989114 -0.144979   1.11172 0.0232374 0.000666667
0.988859 -0.15578  1.11256 0.00508323 0.000666667
 0.988798 -0.146727   1.11265 0.0567994 0.000666667
 0.987047 -0.153013   1.12316 0.137734 0.000666667
 0.991779 -0.152336   1.10557 0.00517047 0.000666667
 0.991902 -0.148528   1.11387 0.0129519 0.000666667
 0.985216 -0.153207   1.11124 0.105465 0.000666667
0.994463 -0.15751  1.09945 0.0265157 0.000666667
  0.99118 -0.151093   1.12097 0.0662812 0.000666667
  0.99736 -0.151105   1.10594 0.015821 0.000666667
0.988665 -0.1487 1.12329 0.0807066 0.000666667
 0.993029 -0.149957    1.1067 0.000878811 0.000666667
   0.9929 -0.149454   1.11609 0.0463486 0.000666667
 0.989089 -0.146037   1.11324 -0.00287992 0.000666667
 0.986922 -0.152743   1.12052 0.0959663 0.000666667
 0.991375 -0.150046   1.12018 0.0626682 0.000666667
0.988449 -0.14799  1.11091 0.0609905 0.000666667
 0.991315 -0.149126   1.11582 0.0507592 0.000666667
 0.987357 -0.153376     1.108 0.0547389 0.000666667
 0.988331 -0.147887   1.11359 0.0196033 0.000666667
 0.988369 -0.149289   1.12071 0.106487 0.000666667
  0.99221 -0.148736   1.11183 0.0658102 0.000666667
 0.988695 -0.150463   1.12049 0.0946983 0.000666667
 0.992246 -0.149571    1.1154 0.024698 0.000666667
 0.987914 -0.148754    1.1127 0.0638885 0.000666667
 0.989247 -0.147328    1.1117 0.0396401 0.000666667
 0.989587 -0.147144   1.12463 0.0738234 0.000666667
 0.993542 -0.149492   1.10799 0.00465719 0.000666667
 0.993793 -0.150979    1.1058 -0.00316869 0.000666667
 0.988471 -0.150839   1.10982 0.0779445 0.000666667
 0.987668 -0.148802   1.11914 0.139542 0.000666667
  0.98923 -0.145738   1.11354 0.0669638 0.000666667
 0.985506 -0.151317    1.1117 0.0211079 0.000666667
 0.990672 -0.148915   1.10868 0.00262071 0.000666667
 0.989526 -0.155784   1.10867 0.0606032 0.000666667
 0.987727 -0.149528    1.1102 0.0451019 0.000666667
 0.989891 -0.149388    1.1144 0.0429628 0.000666667
0.984993 -0.14948  1.11304 0.0429887 0.000666667
 0.994035 -0.150396   1.10301 0.0290909 0.000666667
  0.98789 -0.152463   1.11464 0.0596928 0.000666667
 0.986283 -0.152967   1.12203 0.11157 0.000666667
 0.996889 -0.151279    1.1062 0.0333018 0.000666667
 0.991103 -0.152443   1.11536 0.0494596 0.000666667
 0.989143 -0.146882   1.11331 0.00156833 0.000666667
 0.989339 -0.145209   1.11479 0.027123 0.000666667
 0.989518 -0.152126   1.11046 0.0209565 0.000666667
 0.995385 -0.149966   1.10906 0.057997 0.000666667
 0.991887 -0.149096   1.10672 -0.00168448 0.000666667
 0.988436 -0.145897   1.11347 0.00664807 0.000666667
 0.993346 -0.150896   1.10711 -0.00902478 0.000666667
 0.993801 -0.150981   1.10669 0.0114496 0.000666667
 0.987563 -0.152544   1.11199 0.0930881 0.000666667
  0.99512 -0.150797   1.10345 0.00888175 0.000666667
 0.990799 -0.147491   1.11168 0.0615072 0.000666667
 0.990573 -0.146812   1.11508 0.0492604 0.000666667
 0.989475 -0.150881   1.11044 0.0759268 0.000666667
 0.990245 -0.145846   1.11138 0.0340231 0.000666667
 0.989994 -0.156134   1.11474 0.0386047 0.000666667
  0.99003 -0.148628   1.11378 0.0347695 0.000666667
 0.989864 -0.152807   1.10908 0.0286975 0.000666667
 0.992837 -0.148318   1.11278 0.0692453 0.000666667
 0.985596 -0.153297   1.12277 0.113826 0.000666667
0.990027 -0.15508  1.11312 0.0377296 0.000666667
 0.985585 -0.150701   1.10666 0.0562104 0.000666667
0.988246 -0.15427  1.10933 0.0638735 0.000666667
 0.990755 -0.148622   1.11239 0.0460495 0.000666667
 0.985265 -0.150652   1.11475 0.0786139 0.000666667
0.989923 -0.14798   1.1139 0.0740978 0.000666667
 0.987766 -0.149428   1.11118 0.059337 0.000666667
 0.989606 -0.150491   1.11499 0.0396794 0.000666667
 0.990299 -0.150254   1.11865 0.059603 0.000666667
0.992144 -0.14744  1.11022 0.0472023 0.000666667
 0.990485 -0.151135   1.11394 0.0600519 0.000666667
 0.990351 -0.148047    1.1139 0.03404 0.000666667
 0.991919 -0.148357   1.11266 0.0280246 0.000666667
 0.995924 -0.148351   1.11295 0.0100362 0.000666667
 0.992837 -0.147714   1.11576 0.00958744 0.000666667
  0.98628 -0.153681   1.12475 0.0510393 0.000666667
0.985741 -0.1507 1.12228 0.11055 0.000666667
 0.987466 -0.148095   1.12359 0.0521957 0.000666667
 0.986998 -0.150987   1.11896 0.0925336 0.000666667
 0.996828 -0.150232    1.1035 0.0180224 0.000666667
 0.989133 -0.149098   1.11566 0.0542023 0.000666667
 0.990936 -0.146727   1.11402 0.0123702 0.000666667
  0.98998 -0.147479   1.12372 0.105451 0.000666667
 0.992901 -0.146668    1.1121 0.0259344 0.000666667
 0.989583 -0.147061   1.11253 -0.00184965 0.000666667
 0.990001 -0.148579   1.11394 0.0371031 0.000666667
 0.992978 -0.146796     1.107 0.0184603 0.000666667
 0.990357 -0.146468   1.11519 0.0198765 0.000666667
 0.985847 -0.152242   1.11231 0.0233675 0.000666667
 0.993182 -0.149552   1.10342 0.0246537 0.000666667
 0.988141 -0.147284   1.11317 0.0165131 0.000666667
 0.989689 -0.153935   1.11202 0.0619651 0.000666667
 0.990208 -0.148966   1.12196 0.071104 0.000666667
 0.986318 -0.150797   1.12594 0.0846537 0.000666667
 0.996953 -0.151845   1.10555 -0.00168985 0.000666667
 0.994457 -0.146967    1.1136 0.020022 0.000666667
 0.990283 -0.149147   1.11164 0.0138207 0.000666667
 0.988042 -0.147346   1.11431 0.0726639 0.000666667
  0.98938 -0.152639   1.11193 0.0705217 0.000666667
 0.985301 -0.149447   1.12415 0.0501479 0.000666667
  0.98829 -0.146544   1.11275 0.034602 0.000666667
 0.993283 -0.147592   1.10835 -0.0356364 0.000666667
    0.989 -0.146175   1.11498 0.0695857 0.000666667
  0.98894 -0.150233    1.1146 0.06413 0.000666667
  0.99071 -0.149715   1.11526 0.0388312 0.000666667
 0.989074 -0.150634   1.11161 0.0255155 0.000666667
  0.99382 -0.148037   1.11135 0.0531292 0.000666667
 0.988226 -0.148453   1.12374 0.0859373 0.000666667
 0.986283 -0.152613   1.11451 0.0880966 0.000666667
 0.992869 -0.147254    1.1113 0.0388749 0.000666667
 0.991951 -0.147937   1.11114 0.0322454 0.000666667
 0.991591 -0.148453   1.11294 0.017353 0.000666667
0.986293 -0.15183  1.11098 0.060677 0.000666667
 0.985086 -0.153805   1.11191 0.0534241 0.000666667
0.988143 -0.14768  1.11113 0.00310582 0.000666667
 0.992888 -0.148964   1.10389 0.00617199 0.000666667
 0.993461 -0.147954   1.11236 0.0386725 0.000666667
 0.994487 -0.150056   1.10622 0.00922259 0.000666667
 0.987217 -0.150755    1.1101 0.0267844 0.000666667
 0.988042 -0.146649   1.11762 0.00664381 0.000666667
 0.986055 -0.150678   1.11388 0.0495442 0.000666667
 0.992719 -0.147364   1.11346 0.0325881 0.000666667
 0.991527 -0.147504   1.11202 0.0349592 0.000666667
 0.989593 -0.149441    1.1165 -0.0120194 0.000666667
 0.991123 -0.148041   1.11145 0.0535859 0.000666667
 0.993269 -0.149621   1.10676 -0.0133577 0.000666667
 0.991757 -0.149755   1.11473 0.0289938 0.000666667
 0.987433 -0.151346   1.11054 0.0175568 0.000666667
 0.990992 -0.150312   1.11425 0.0322131 0.000666667
0.990124  -0.149 1.11418 -0.00741355 0.000666667
 0.987681 -0.146681    1.1085 0.0634075 0.000666667
 0.989914 -0.145915    1.1154 0.0470081 0.000666667
 0.996628 -0.151944   1.10793 0.0243919 0.000666667
 0.993021 -0.150683   1.11976 0.069316 0.000666667
 0.990147 -0.152335   1.10919 0.0387378 0.000666667
 0.990358 -0.154187   1.11231 0.0529966 0.000666667
 0.992231 -0.147571   1.10933 0.0202694 0.000666667
 0.989358 -0.149085   1.11214 0.0417823 0.000666667
 0.992283 -0.146912   1.11363 0.0294902 0.000666667
 0.987551 -0.148338   1.11153 0.0463264 0.000666667
0.992593 -0.14997  1.11369 0.0290383 0.000666667
 0.992582 -0.149436   1.10987 0.0564282 0.000666667
0.992173 -0.14851  1.10246 -0.0110057 0.000666667
 0.990634 -0.147181   1.11569 0.0155504 0.000666667
0.993811 -0.15005  1.10919 0.061812 0.000666667
 0.991854 -0.149778   1.10376 0.000442869 0.000666667
 0.988713 -0.150384   1.11251 0.0533944 0.000666667
 0.988147 -0.148843   1.11394 0.0391656 0.000666667
0.994415 -0.1497  1.1048 -0.00963916 0.000666667
 0.987156 -0.148904   1.11305 0.0461316 0.000666667
 0.990978 -0.149522   1.10382 0.0101823 0.000666667
0.987752 -0.14958  1.11271 0.0559987 0.000666667
 0.991357 -0.147957   1.11451 -0.000209967 0.000666667
 0.989453 -0.148551   1.11229 0.0451055 0.000666667
0.994906 -0.15189   1.1048 -0.0228208 0.000666667
 0.989012 -0.152571   1.11315 0.0524143 0.000666667
   0.9925 -0.146221   1.10766 -0.0335643 0.000666667
 0.995676 -0.152056   1.10431 0.0132254 0.000666667
 0.988939 -0.147636   1.11791 0.0787864 0.000666667
 0.992102 -0.149102   1.11359 0.0247761 0.000666667
  0.99104 -0.147062   1.11559 0.0143834 0.000666667
 0.989753 -0.153633   1.11057 0.041584 0.000666667
 0.994407 -0.147291   1.10927 0.0138248 0.000666667
 0.991153 -0.150675   1.11161 0.0318667 0.000666667
 0.993749 -0.148778   1.10752 0.0115043 0.000666667
 0.994596 -0.150894   1.10399 0.0294046 0.000666667
 0.992206 -0.150814   1.10533 -0.0172608 0.000666667
 0.990231 -0.154789   1.10851 0.0597003 0.000666667
0.992246 -0.14747  1.11417 0.0309544 0.000666667
 0.988453 -0.149497   1.11866 0.128572 0.000666667
 0.991103 -0.145729   1.11415 0.0743153 0.000666667
 0.986683 -0.155804   1.11563 0.0771783 0.000666667
 0.990173 -0.156582   1.11073 0.00938781 0.000666667
 0.996924 -0.148936   1.10434 -0.00657025 0.000666667
 0.987964 -0.150795   1.11516 0.0137183 0.000666667
 0.991175 -0.149447   1.11308 0.0419055 0.000666667
 0.991987 -0.148903   1.10846 -0.00516662 0.000666667
  0.99335 -0.151113     1.119 0.05207 0.000666667
 0.991714 -0.149078   1.11001 0.0409553 0.000666667
 0.995595 -0.150506   1.10899 0.0280536 0.000666667
 0.997719 -0.150331   1.10437 -0.0247617 0.000666667
 0.990541 -0.151435   1.10991 0.023139 0.000666667
 0.988968 -0.149572   1.10879 0.0510273 0.000666667
 0.988018 -0.150724   1.11247 0.0553325 0.000666667
 0.991661 -0.146822   1.11118 0.0395902 0.000666667
 0.986994 -0.150126   1.11268 0.0556092 0.000666667
 0.991151 -0.148725   1.11462 0.0504702 0.000666667
0.992913 -0.14991  1.11674 0.0362441 0.000666667
 0.989326 -0.148385   1.11261 0.0465341 0.000666667
 0.993121 -0.149082   1.12296 0.0615055 0.000666667
 0.991439 -0.150865    1.1202 0.0681631 0.000666667
 0.986308 -0.148642   1.12424 0.0772107 0.000666667
 0.990235 -0.148137   1.11476 0.033238 0.000666667
 0.991818 -0.148115   1.10828 0.0482769 0.000666667
 0.991821 -0.151364   1.12107 0.0631902 0.000666667
 0.989667 -0.145911   1.10995 0.022331 0.000666667
  0.98788 -0.148321   1.10984 0.00422764 0.000666667
 0.987791 -0.150268   1.12009 0.120654 0.000666667
  0.99409 -0.149913   1.10861 0.00249292 0.000666667
 0.990331 -0.150394   1.10819 0.0212403 0.000666667
 0.988111 -0.152789   1.11089 0.0789495 0.000666667
 0.991108 -0.151413   1.10488 0.00976698 0.000666667
 0.995039 -0.148613   1.10199 -0.0134291 0.000666667
  0.98822 -0.154779   1.11549 0.0720792 0.000666667
 0.993857 -0.149708   1.10819 -0.0199709 0.000666667
 0.992773 -0.151731   1.10604 -0.00729084 0.000666667
 0.989753 -0.148309   1.12312 0.0835795 0.000666667
 0.987121 -0.149104   1.12241 0.143713 0.000666667
 0.987671 -0.154199   1.11318 0.0973299 0.000666667
 0.993013 -0.148375    1.1145 0.0014763 0.000666667
 0.990296 -0.147757   1.10485 -0.0118156 0.000666667
 0.990542 -0.156889   1.10981 0.0805876 0.000666667
 0.989464 -0.156272   1.11345 0.0497696 0.000666667
 0.994153 -0.151075   1.10302 0.019543 0.000666667
 0.995414 -0.154794   1.09543 0.0384178 0.000666667
 0.988464 -0.155156   1.11148 0.0942478 0.000666667
 0.987197 -0.151115   1.11034 0.0706799 0.000666667
 0.990147 -0.146241   1.11065 0.044026 0.000666667
 0.990476 -0.146686   1.11552 -0.0252759 0.000666667
 0.988631 -0.152758   1.12209 0.146169 0.000666667
 0.990703 -0.154941   1.11464 0.0440462 0.000666667
 0.990555 -0.151942   1.10924 0.0448838 0.000666667
 0.989052 -0.149403   1.11557 0.0192204 0.000666667
 0.992657 -0.148548   1.11281 0.0231368 0.000666667
 0.991818 -0.145886   1.11265 0.0549867 0.000666667
 0.989837 -0.149115   1.11361 0.0622343 0.000666667
 0.986161 -0.150282   1.12148 0.105834 0.000666667
  0.99108 -0.149314   1.11778 0.0980939 0.000666667
 0.991284 -0.149837   1.11561 0.0353684 0.000666667
 0.992345 -0.148859   1.11092 0.0225931 0.000666667
 0.991126 -0.156416   1.11134 0.0534863 0.000666667
 0.993414 -0.150395   1.10405 0.0175069 0.000666667
 0.992211 -0.147874   1.11455 0.0478346 0.000666667
 0.993018 -0.151863   1.10898 0.0546602 0.000666667
 0.996483 -0.149829   1.10574 -0.011102 0.000666667
 0.992885 -0.150708   1.11598 0.03698 0.000666667
 0.992422 -0.147318   1.11551 0.0227182 0.000666667
 0.990622 -0.149353   1.11535 0.0504143 0.000666667
 0.987707 -0.151924   1.11183 0.0660498 0.000666667
  0.99317 -0.148007   1.11165 0.0341558 0.000666667
 0.989626 -0.149599   1.11023 0.0754072 0.000666667
 0.993365 -0.148602   1.10982 0.0490458 0.000666667
 0.988409 -0.147437   1.11304 0.0635689 0.000666667
 0.987176 -0.151807   1.12496 0.131877 0.000666667
 0.985575 -0.149997   1.12279 0.0937097 0.000666667
 0.989813 -0.150205   1.11277 0.0818359 0.000666667
 0.991174 -0.151868   1.11356 0.0602976 0.000666667
   0.9938 -0.149127   1.11152 0.0242859 0.000666667
 0.991112 -0.150266   1.11303 0.062865 0.000666667
 0.994626 -0.150594   1.10725 0.0342433 0.000666667
 0.988584 -0.145825   1.11155 0.0164767 0.000666667
 0.986228 -0.153343   1.11143 0.0617593 0.000666667
  0.99128 -0.149539   1.11426 0.0377337 0.000666667
 0.988687 -0.148065   1.11488 -0.0286174 0.000666667
 0.990887 -0.148223   1.11336 0.0319456 0.000666667
 0.989373 -0.148357   1.11463 0.0614329 0.000666667
 0.992025 -0.150671   1.10328 0.0197363 0.000666667
   0.9929 -0.148296   1.10805 -0.0337959 0.000666667
 0.988298 -0.146456   1.11229 0.0391602 0.000666667
 0.992027 -0.148012   1.10857 0.0366912 0.000666667
 0.988583 -0.150621   1.11458 0.0905663 0.000666667
0.989478 -0.14675  1.11311 0.055296 0.000666667
 0.992195 -0.148149   1.10604 -0.000247817 0.000666667
 0.995851 -0.147076   1.10617 -0.0088347 0.000666667
 0.989796 -0.146867   1.11223 0.0470674 0.000666667
 0.985906 -0.148943   1.11997 0.120817 0.000666667
 0.988963 -0.147546    1.1135 0.0434326 0.000666667
 0.990037 -0.149332   1.11383 0.0630985 0.000666667
 0.984548 -0.148595   1.11294 0.0484099 0.000666667
 0.991809 -0.148329    1.1113 -0.0411685 0.000666667
 0.988482 -0.156421   1.11494 0.0340791 0.000666667
 0.986769 -0.151565    1.1214 0.110262 0.000666667
 0.992953 -0.154828   1.09713 0.00454956 0.000666667
 0.987968 -0.148991   1.11274 0.0667441 0.000666667
 0.988026 -0.153373   1.10983 0.0828057 0.000666667
 0.996381 -0.149736   1.10788 0.0351032 0.000666667
 0.992194 -0.148483   1.11402 0.0258101 0.000666667
 0.992846 -0.149945   1.10066 0.0234982 0.000666667
 0.992124 -0.154019   1.11153 0.0511517 0.000666667
 0.990727 -0.150248   1.11261 0.0411309 0.000666667
 0.989436 -0.149118   1.11186 0.012666 0.000666667
 0.996101 -0.150682   1.10463 0.020731 0.000666667
0.981372 -0.15059  1.11017 0.0514622 0.000666667
 0.993615 -0.146547   1.11424 0.00325987 0.000666667
 0.995013 -0.150062   1.10654 0.00869559 0.000666667
 0.990433 -0.148448   1.11387 -0.0428737 0.000666667
0.985426 -0.15111  1.11181 0.0302259 0.000666667
 0.988601 -0.151716   1.10857 0.0507473 0.000666667
 0.994934 -0.149647   1.10778 0.0104103 0.000666667
 0.991695 -0.146639   1.11125 0.0620555 0.000666667
 0.989756 -0.151916   1.11949 0.0869088 0.000666667
 0.986826 -0.150286   1.12404 0.0404019 0.000666667
  0.99045 -0.149505   1.10953 0.0244338 0.000666667
 0.993026 -0.149186   1.11081 0.0172129 0.000666667
 0.988301 -0.147758   1.11355 0.0415453 0.000666667
   0.9892 -0.149684   1.11475 0.0559979 0.000666667
 0.995016 -0.150106   1.11289 0.0188578 0.000666667
 0.989481 -0.149005   1.11182 0.0609163 0.000666667
 0.990539 -0.150298   1.11365 -0.017729 0.000666667
 0.991002 -0.146038    1.1137 0.0377065 0.000666667
 0.987889 -0.156686   1.11591 0.0614635 0.000666667
 0.988794 -0.145728     1.112 0.0488992 0.000666667
 0.992889 -0.149587    1.1142 0.0215688 0.000666667
 0.986618 -0.150215   1.11242 0.0911841 0.000666667
 0.990738 -0.146945    1.1097 -0.0396583 0.000666667
 0.990529 -0.150533   1.12325 0.0595485 0.000666667
 0.993482 -0.149853   1.10624 0.00262335 0.000666667
 0.992675 -0.148816   1.12311 0.0794296 0.000666667
0.988214 -0.1483 1.11365 0.064104 0.000666667
 0.993777 -0.147494   1.10814 0.0434151 0.000666667
 0.994606 -0.149604   1.10684 0.0196425 0.000666667
 0.993746 -0.150837   1.10607 0.0125146 0.000666667
 0.989335 -0.149968   1.11478 0.0377044 0.000666667
 0.991486 -0.150451   1.11496 0.0286503 0.000666667
  0.98976 -0.151477   1.12007 0.0988128 0.000666667
 0.991304 -0.148017    1.1118 0.0260902 0.000666667
 0.991829 -0.149835   1.11264 0.0589826 0.000666667
 0.989327 -0.152954    1.1072 0.0453291 0.000666667
0.986935 -0.1495  1.1144 0.028973 0.000666667
 0.990521 -0.154694   1.11517 0.0497678 0.000666667
 0.989937 -0.155192   1.11329 0.0497597 0.000666667
 0.991919 -0.150214   1.11048 0.0586633 0.000666667
0.987071 -0.14629  1.11436 0.052374 0.000666667
 0.989974 -0.149881   1.11257 0.0554833 0.000666667
 0.987998 -0.151408   1.10978 0.0424715 0.000666667
 0.989645 -0.151748   1.12096 0.111444 0.000666667
 0.987632 -0.149838   1.10817 0.0478537 0.000666667
 0.993477 -0.152494    1.1106 0.0778481 0.000666667
 0.987275 -0.149123   1.10701 0.0379989 0.000666667
  0.98887 -0.149918    1.1149 0.0136581 0.000666667
 0.988344 -0.148221   1.11984 0.0792954 0.000666667
 0.988843 -0.151233   1.11733 0.0469774 0.000666667
 0.987412 -0.149867   1.11109 0.0390382 0.000666667
 0.990995 -0.150001   1.10774 0.0316281 0.000666667
   0.9862 -0.151228   1.12141 0.112343 0.000666667
 0.994394 -0.148221   1.10786 -0.0198631 0.000666667
 0.995176 -0.149546   1.10948 0.0266706 0.000666667
 0.98766 -0.15446  1.10938 0.0469917 0.000666667
  0.98906 -0.150857   1.10999 0.0168772 0.000666667
 0.991192 -0.145681   1.11068 0.0663758 0.000666667
 0.993298 -0.146547   1.11314 0.0116854 0.000666667
  0.98804 -0.148912   1.11332 0.0218855 0.000666667
 0.989501 -0.156219    1.1131 0.0357809 0.000666667
 0.989607 -0.149065   1.11324 0.0536287 0.000666667
 0.993274 -0.151898   1.11323 0.025303 0.000666667
 0.989156 -0.147919   1.10981 0.0393145 0.000666667
 0.990652 -0.150765   1.10929 0.0427757 0.000666667
 0.993486 -0.152221   1.11017 0.0506717 0.000666667
 0.987262 -0.148959   1.10871 0.0318197 0.000666667
 0.992511 -0.148923    1.1122 0.0328405 0.000666667
 0.988021 -0.149892   1.12202 0.117193 0.000666667
 0.994215 -0.151667   1.10892 0.0082222 0.000666667
 0.993381 -0.152461   1.10622 -1.11647e-06 0.000666667
 0.994743 -0.148589   1.10734 0.0256971 0.000666667
 0.991265 -0.149842   1.10939 0.0603574 0.000666667
 0.989924 -0.148945   1.11197 0.0618836 0.000666667
 0.988104 -0.152424    1.1091 0.0341832 0.000666667
 0.995927 -0.150509   1.10713 0.036364 0.000666667
0.987155 -0.14393  1.11165 0.0803464 0.000666667
 0.990605 -0.151372     1.112 0.0627925 0.000666667
 0.990287 -0.148573   1.11332 0.0517873 0.000666667
 0.998163 -0.150846    1.1098 0.00224238 0.000666667
 0.988956 -0.149544   1.11232 0.0520418 0.000666667
 0.988122 -0.147661     1.114 0.0483735 0.000666667
 0.992117 -0.149111   1.11371 0.102576 0.000666667
 0.990614 -0.147615   1.11213 0.019476 0.000666667
 0.988842 -0.149468   1.11059 0.0683519 0.000666667
 0.988899 -0.147186   1.11005 0.0361109 0.000666667
 0.988748 -0.147891   1.10859 0.0473884 0.000666667
  0.98952 -0.150508     1.112 0.0396961 0.000666667
 0.989785 -0.147043   1.11402 0.088204 0.000666667
 0.990314 -0.150222   1.11376 0.0417747 0.000666667
 0.993966 -0.151419   1.10367 0.0218212 0.000666667
  0.98622 -0.147876   1.11198 0.0269985 0.000666667
  0.99449 -0.149496   1.10761 0.0170323 0.000666667
 0.993474 -0.145444   1.11279 0.0124252 0.000666667
 0.990001 -0.150464   1.12297 0.0918575 0.000666667
 0.987679 -0.148788    1.1248 0.074549 0.000666667
 0.994053 -0.148132   1.11111 0.0240587 0.000666667
 0.991745 -0.145479   1.11209 0.0508178 0.000666667
 0.993657 -0.150242   1.10664 0.0185597 0.000666667
 0.995854 -0.151548    1.1055 0.0143506 0.000666667
 0.988508 -0.153255    1.1153 0.0665495 0.000666667
0.990564 -0.14767  1.11221 0.013732 0.000666667
 0.992355 -0.148027   1.12188 0.0560461 0.000666667
  0.98565 -0.150098   1.11296 0.03576 0.000666667
 0.989703 -0.147771   1.11249 0.0795356 0.000666667
 0.986365 -0.152096   1.11072 0.065231 0.000666667
 0.995263 -0.148331   1.10341 0.0402597 0.000666667
 0.989294 -0.148063   1.11331 0.0112384 0.000666667
 0.991485 -0.149405   1.11991 0.11576 0.000666667
 0.985695 -0.152874    1.1139 0.105301 0.000666667
 0.994249 -0.147677   1.10515 -0.00388625 0.000666667
0.990888 -0.14796  1.11371 0.0324246 0.000666667
 0.989128 -0.152524   1.11224 0.0554254 0.000666667
 0.991101 -0.150155   1.11509 0.025779 0.000666667
 0.993739 -0.147645   1.11187 0.0199667 0.000666667
 0.989798 -0.146461   1.11544 0.0304471 0.000666667
 0.992085 -0.148154   1.11211 0.0805681 0.000666667
 0.988045 -0.153642   1.10854 0.0747705 0.000666667
 0.986326 -0.150974   1.10782 0.0637639 0.000666667
 0.985401 -0.152343   1.12493 0.120057 0.000666667
 0.987987 -0.149701   1.12678 0.0759698 0.000666667
 0.991508 -0.151885   1.10842 0.0252986 0.000666667
 0.990616 -0.146278   1.11551 0.0705794 0.000666667
 0.987655 -0.149993   1.11123 0.0922743 0.000666667
 0.997173 -0.147558   1.10847 0.0132019 0.000666667
 0.993568 -0.148051   1.12228 0.0579409 0.000666667
 0.990214 -0.152809   1.11276 0.0467789 0.000666667
0.994753 -0.15194  1.10551 0.027462 0.000666667
 0.990039 -0.152107   1.11624 0.0788333 0.000666667
 0.992328 -0.150558     1.108 0.0485548 0.000666667
 0.989048 -0.155771   1.11257 0.0524082 0.000666667
 0.993481 -0.152229   1.10746 -0.0366069 0.000666667
 0.990802 -0.149883   1.11247 0.0151408 0.000666667
 0.994634 -0.150044   1.10838 0.0505385 0.000666667
  0.98631 -0.153378   1.12354 0.11304 0.000666667
 0.986975 -0.154804   1.11255 0.0558335 0.000666667
 0.991178 -0.149428   1.11187 0.0146218 0.000666667
 0.991546 -0.150166    1.1215 0.0656095 0.000666667
 0.989392 -0.146496   1.11193 0.0267695 0.000666667
 0.992543 -0.144934   1.11224 0.0312142 0.000666667
 0.995434 -0.150034   1.10517 0.00288231 0.000666667
 0.993614 -0.149477   1.11209 0.0117219 0.000666667
 0.989294 -0.150221   1.11996 0.0676962 0.000666667
 0.994002 -0.151123   1.10386 0.0246544 0.000666667
 0.988798 -0.150233   1.10894 0.0422553 0.000666667
 0.990624 -0.157233   1.11185 0.0627193 0.000666667
 0.990931 -0.150451   1.12255 0.0750442 0.000666667
 0.988743 -0.149575   1.11358 0.0609365 0.000666667
  0.99558 -0.149846    1.1049 0.0320091 0.000666667
 0.992735 -0.148922    1.1149 0.0363448 0.000666667
 0.986584 -0.147925   1.11229 0.0508707 0.000666667
0.993451 -0.15017   1.1116 0.0504621 0.000666667
 0.991655 -0.148766   1.11303 0.0725632 0.000666667
  0.99337 -0.146673   1.11365 0.0362941 0.000666667
 0.990388 -0.147716   1.11313 0.01467 0.000666667
  0.99299 -0.146541   1.10613 0.0242931 0.000666667
 0.987525 -0.148871   1.11221 0.0467093 0.000666667
 0.985634 -0.150007     1.114 0.0622782 0.000666667
0.989064 -0.15029  1.11182 0.0232439 0.000666667
 0.987618 -0.149224   1.12562 0.0863864 0.000666667
 0.987394 -0.154886   1.11276 0.0750561 0.000666667
 0.990865 -0.147966   1.10543 -0.0195246 0.000666667
 0.991059 -0.149876   1.11468 0.0288076 0.000666667
 0.988743 -0.150804   1.12408 0.0447763 0.000666667
 0.993623 -0.148146    1.1137 0.0175941 0.000666667
 0.986613 -0.152858   1.10909 0.02594 0.000666667
  0.99114 -0.144409   1.11224 -0.00838102 0.000666667
 0.988422 -0.154627   1.11126 0.0525511 0.000666667
 0.988455 -0.157091   1.11126 0.0473256 0.000666667
 0.990006 -0.148434    1.1158 0.040902 0.000666667
 0.989272 -0.150058   1.11436 0.0400138 0.000666667
 0.989033 -0.156402   1.11185 0.0566978 0.000666667
 0.989123 -0.149616   1.12459 0.0750794 0.000666667
0.989037 -0.14887  1.11533 0.0181522 0.000666667
 0.992697 -0.149069   1.11021 0.00799676 0.000666667
 0.985666 -0.154513   1.12286 0.14142 0.000666667
 0.988796 -0.150376   1.10811 0.0492088 0.000666667
 0.989145 -0.155367   1.11246 0.0804572 0.000666667
 0.988104 -0.149253    1.1218 0.0929052 0.000666667
0.986805 -0.1507 1.11157 0.0542292 0.000666667
 0.997935 -0.149766   1.10464 -0.00240725 0.000666667
 0.990478 -0.145509    1.1128 0.040742 0.000666667
 0.989333 -0.153616   1.11419 0.0359385 0.000666667
 0.990892 -0.148919   1.11538 0.0528187 0.000666667
 0.988989 -0.148551   1.11134 0.0306465 0.000666667
 0.991899 -0.154458   1.09765 0.00607505 0.000666667
0.989582 -0.14965  1.12108 0.0515775 0.000666667
 0.985462 -0.152882   1.11173 0.0662611 0.000666667
 0.989812 -0.146872    1.1162 -0.018092 0.000666667
 0.984896 -0.153466   1.12347 0.0470844 0.000666667
  0.98927 -0.148573   1.11797 0.0538566 0.000666667
 0.986552 -0.151719   1.12265 0.154145 0.000666667
  0.99037 -0.146823   1.11412 0.0259432 0.000666667
 0.988818 -0.146418   1.11251 0.0533266 0.000666667
 0.991206 -0.150108   1.11746 0.0963399 0.000666667
 0.990897 -0.149791   1.11329 0.0282365 0.000666667
 0.991789 -0.145177   1.11753 0.00250072 0.000666667
 0.991667 -0.149894   1.11439 0.0613765 0.000666667
   0.9922 -0.149127   1.10689 0.00145459 0.000666667
 0.992347 -0.147965   1.11316 0.0440591 0.000666667
 0.997263 -0.148403     1.107 -0.0263409 0.000666667
 0.986504 -0.153141   1.11212 0.0691228 0.000666667
 0.990045 -0.156025   1.11164 0.0451845 0.000666667
 0.988903 -0.149072   1.11582 -0.00438475 0.000666667
 0.991115 -0.146973   1.11507 0.0614387 0.000666667
 0.988808 -0.154764   1.11095 0.00531712 0.000666667
  0.98689 -0.149394   1.11361 0.0308134 0.000666667
 0.992041 -0.149199   1.10659 0.00621449 0.000666667
0.992855 -0.14893   1.1134 -0.055258 0.000666667
 0.996609 -0.149749   1.10612 0.0127444 0.000666667
 0.990673 -0.148107   1.11641 0.0298694 0.000666667
 0.990165 -0.149433   1.11439 0.0299209 0.000666667
  0.98736 -0.148927   1.12525 0.0499631 0.000666667
  0.98886 -0.149002   1.11442 0.0323192 0.000666667
 0.993729 -0.150614   1.10205 -0.00347634 0.000666667
 0.991736 -0.148006   1.11276 0.0185024 0.000666667
 0.990028 -0.154343    1.1134 0.0677164 0.000666667
 0.986247 -0.152763   1.12011 0.0795976 0.000666667
 0.996423 -0.150587   1.10775 0.00789013 0.000666667
 0.991271 -0.148751   1.10367 0.00570267 0.000666667
 0.996341 -0.151059   1.09931 0.0260754 0.000666667
   0.9895 -0.148767   1.11274 0.0513375 0.000666667
  0.99026 -0.150914   1.11165 0.0304598 0.000666667
 0.990359 -0.149478    1.1165 0.0311401 0.000666667
 0.986111 -0.150131   1.11142 0.0317707 0.000666667
 0.994313 -0.150352   1.10539 -0.00288986 0.000666667
 0.991855 -0.147106   1.11092 0.0568756 0.000666667
 0.989497 -0.157434   1.11484 0.0563082 0.000666667
 0.994357 -0.149606   1.11122 0.061514 0.000666667
 0.994855 -0.152767   1.10847 0.0340489 0.000666667
 0.992104 -0.148841    1.1092 0.0493821 0.000666667
 0.993503 -0.145946    1.1173 0.0511013 0.000666667
 0.991901 -0.154272    1.1065 0.0499692 0.000666667
 0.995343 -0.151229   1.11534 0.0496381 0.000666667
 0.991556 -0.146677   1.10996 0.0323939 0.000666667
 0.990131 -0.150556   1.12004 0.0622887 0.000666667
 0.988547 -0.149243   1.11374 0.0400315 0.000666667
 0.988788 -0.155248   1.10802 0.0646871 0.000666667
 0.988242 -0.151092   1.11707 0.0513453 0.000666667
 0.989266 -0.148394   1.11246 0.0917158 0.000666667
0.986176 -0.15474  1.10932 0.0754161 0.000666667
 0.985692 -0.149247   1.12466 0.126294 0.000666667
 0.990638 -0.148461   1.11996 0.0594543 0.000666667
 0.990794 -0.152734   1.11266 0.0669139 0.000666667
 0.989301 -0.150392    1.1141 0.0645047 0.000666667
 0.996731 -0.151143   1.10378 -0.00810804 0.000666667
 0.988887 -0.156187    1.1134 0.0406235 0.000666667
 0.988636 -0.146216   1.11385 0.101636 0.000666667
 0.988736 -0.151537   1.11914 0.0853839 0.000666667
 0.986916 -0.149717   1.11098 -0.00177531 0.000666667
0.987936 -0.14824  1.11105 0.0721117 0.000666667
 0.992504 -0.148428   1.10494 0.014776 0.000666667
 0.996161 -0.151898   1.10444 -0.00249683 0.000666667
 0.990393 -0.149217   1.11183 0.0393447 0.000666667
 0.991909 -0.147973   1.11135 0.0157801 0.000666667
 0.991187 -0.156704   1.09489 0.129796 0.000666667
 0.989692 -0.153811   1.11016 0.0486265 0.000666667
 0.987709 -0.148846   1.11357 0.0714575 0.000666667
 0.990521 -0.147645   1.11529 -0.00150372 0.000666667
 0.988072 -0.149482   1.12279 0.127625 0.000666667
 0.991453 -0.147988   1.11506 0.0408496 0.000666667
 0.991616 -0.150934   1.10388 0.0163697 0.000666667
  0.98835 -0.152749   1.11062 0.0520606 0.000666667
 0.994048 -0.156072   1.09778 0.000196218 0.000666667
 0.989117 -0.153596   1.10995 0.058317 0.000666667
 0.988118 -0.149493   1.12403 0.0502051 0.000666667
 0.991154 -0.153155   1.11422 0.0897813 0.000666667
 0.991113 -0.147365   1.11047 0.0417901 0.000666667
 0.992578 -0.147195   1.10852 0.0160496 0.000666667
 0.986236 -0.150197   1.12386 0.10992 0.000666667
 0.986062 -0.152277   1.11406 0.0516182 0.000666667
 0.989202 -0.149989   1.11369 0.0773934 0.000666667
 0.990943 -0.152987   1.10838 0.0545512 0.000666667
 0.991672 -0.149128   1.10982 0.0292443 0.000666667
 0.988489 -0.150253   1.12549 0.0735803 0.000666667
 0.993381 -0.150232   1.11357 0.0305321 0.000666667
 0.985202 -0.151715   1.11913 0.088314 0.000666667
 0.991429 -0.150988   1.10576 -0.0118879 0.000666667
 0.988692 -0.147463   1.11056 0.053004 0.000666667
 0.992531 -0.147305   1.11151 0.0117066 0.000666667
 0.994779 -0.151106   1.10851 -0.0283859 0.000666667
 0.990211 -0.150044   1.11234 0.00814488 0.000666667
 0.992718 -0.148232   1.11144 0.0131576 0.000666667
0.994217 -0.15039  1.11517 0.0338993 0.000666667
 0.990957 -0.148757   1.11373 0.0750395 0.000666667
 0.989615 -0.148973   1.11443 0.0455365 0.000666667
 0.994585 -0.146388   1.10487 -0.00855325 0.000666667
 0.989512 -0.151375   1.12419 0.0290635 0.000666667
  0.98845 -0.156652    1.1113 0.0491223 0.000666667
 0.992587 -0.149094   1.11207 0.036435 0.000666667
 0.987877 -0.148563   1.11167 -0.00653025 0.000666667
0.993622 -0.14651  1.11538 0.0103176 0.000666667
 0.995058 -0.151245   1.10801 -0.00395547 0.000666667
0.992532 -0.1491  1.1044 0.011527 0.000666667
0.986129 -0.15226  1.12089 0.0980982 0.000666667
 0.991496 -0.148931   1.11298 0.0268658 0.000666667
  0.98824 -0.146939   1.11454 0.0696816 0.000666667
 0.990371 -0.155035   1.10927 0.0626041 0.000666667
 0.988333 -0.153502   1.11153 0.0393428 0.000666667
 0.993969 -0.149429   1.11097 0.00405823 0.000666667
 0.992651 -0.147434   1.10905 0.0281531 0.000666667
 0.986936 -0.149905   1.11093 0.0556776 0.000666667
0.985448 -0.1541 1.12346 0.119945 0.000666667
 0.993788 -0.148924   1.10529 0.045337 0.000666667
 0.985404 -0.149416   1.12116 0.117614 0.000666667
 0.994597 -0.149748   1.10386 0.00985429 0.000666667
 0.986672 -0.151532   1.11166 0.0628677 0.000666667
 0.991762 -0.155091   1.11269 0.0547497 0.000666667
 0.992118 -0.146735   1.11772 0.0345781 0.000666667
 0.989802 -0.150585   1.11314 0.0903161 0.000666667
 0.987664 -0.147031   1.11419 0.0515209 0.000666667
 0.987253 -0.154124   1.11016 0.046209 0.000666667
 0.992335 -0.148431   1.10728 0.046982 0.000666667
0.994678 -0.15072  1.10288 0.0407213 0.000666667
 0.991922 -0.155296   1.09604 0.0576629 0.000666667
 0.987085 -0.151891   1.12326 0.127926 0.000666667
0.987422 -0.14939  1.11264 0.0561682 0.000666667
 0.986382 -0.151683   1.11909 0.103614 0.000666667
 0.987936 -0.156777   1.10933 0.0789585 0.000666667
 0.988874 -0.149635   1.11045 0.0284092 0.000666667
 0.992177 -0.150392   1.10931 0.0627319 0.000666667
 0.987209 -0.154533   1.11069 0.0562423 0.000666667
 0.988076 -0.147203   1.11142 0.0517019 0.000666667
 0.990797 -0.148982   1.12059 0.0746578 0.000666667
 0.990687 -0.149036   1.11469 0.0173312 0.000666667
0.996706 -0.14854  1.10212 -0.0132693 0.000666667
0.990257 -0.15111  1.11207 0.0276028 0.000666667
 0.993721 -0.147839   1.11775 0.0291496 0.000666667
  0.98947 -0.146801   1.11667 -0.022994 0.000666667
 0.993259 -0.151279   1.10958 0.0576954 0.000666667
  0.98943 -0.148099   1.11237 0.0415179 0.000666667
 0.987806 -0.150007   1.10951 0.0414834 0.000666667
 0.987431 -0.149328   1.11327 0.0901109 0.000666667
 0.990043 -0.147358   1.11292 0.0731319 0.000666667
 0.990313 -0.149945   1.11432 -0.00564023 0.000666667
 0.989385 -0.149312   1.11463 0.0569732 0.000666667
 0.985944 -0.150903   1.12029 0.11121 0.000666667
 0.990464 -0.151136    1.1111 0.039418 0.000666667
 0.992507 -0.148715   1.12138 0.0799642 0.000666667
 0.986662 -0.151454   1.12652 0.0573737 0.000666667
 0.995563 -0.149216    1.1053 0.00270617 0.000666667
 0.989638 -0.148167   1.11463 0.059348 0.000666667
  0.98922 -0.153471   1.11095 0.0792557 0.000666667
 0.995425 -0.150023   1.11063 -0.00479107 0.000666667
 0.986797 -0.144713   1.11282 -0.0137562 0.000666667
 0.988144 -0.150597   1.12682 0.0612985 0.000666667
 0.987358 -0.149982   1.11262 0.0245461 0.000666667
 0.986951 -0.148882   1.11913 0.126678 0.000666667
 0.987531 -0.151088   1.11206 0.0259553 0.000666667
0.991717 -0.1491 1.11135 0.028252 0.000666667
 0.988526 -0.147446   1.11579 -0.0116191 0.000666667
 0.993619 -0.148365   1.10399 -0.0208591 0.000666667
  0.98999 -0.148256   1.11479 0.0477251 0.000666667
 0.990869 -0.148106   1.11452 -0.00784557 0.000666667
 0.989773 -0.148467   1.11472 0.0911057 0.000666667
 0.988159 -0.149123   1.11824 0.0485437 0.000666667
 0.990304 -0.146584    1.1127 -0.0141272 0.000666667
 0.986906 -0.154231   1.11226 0.0261128 0.000666667
 0.993142 -0.148073   1.11489 0.0340277 0.000666667
 0.987687 -0.149083   1.11117 0.0656062 0.000666667
  0.99016 -0.146023   1.11134 0.0468482 0.000666667
 0.989811 -0.152976   1.10821 0.0313862 0.000666667
 0.992408 -0.149792   1.11167 0.0161343 0.000666667
 0.991122 -0.150963   1.11929 0.101052 0.000666667
 0.989856 -0.148059   1.11231 0.0413875 0.000666667
 0.989402 -0.158118   1.11005 0.0565666 0.000666667
 0.991674 -0.148829   1.11179 0.0263625 0.000666667
 0.990391 -0.146095   1.11157 0.0466869 0.000666667
 0.991915 -0.147221   1.11211 0.0463659 0.000666667
 0.993655 -0.152592   1.10136 0.0400959 0.000666667
 0.984527 -0.151901   1.12496 0.12064 0.000666667
  0.99326 -0.147838   1.10318 0.0217013 0.000666667
 0.987771 -0.147513   1.11525 0.0539247 0.000666667
 0.988178 -0.152669   1.11402 0.0772191 0.000666667
 0.986102 -0.150177    1.1122 0.0382871 0.000666667
 0.994672 -0.148835   1.10562 0.000931347 0.000666667
 0.992771 -0.150477   1.11018 0.0656257 0.000666667
 0.990382 -0.147344   1.11333 0.0410316 0.000666667
 0.995406 -0.149336   1.10595 0.014794 0.000666667
 0.992872 -0.148152    1.1122 0.0274985 0.000666667
 0.992894 -0.152635   1.11591 0.0415916 0.000666667
 0.989587 -0.149421    1.1107 0.04155 0.000666667
 0.990908 -0.148781   1.11397 0.0308962 0.000666667
 0.990112 -0.147828   1.11534 0.0458994 0.000666667
 0.991359 -0.148772   1.11011 0.0536346 0.000666667
 0.988116 -0.147378   1.11453 -0.0170607 0.000666667
 0.990042 -0.150212    1.1118 0.0544576 0.000666667
 0.989662 -0.146024   1.11366 0.0630871 0.000666667
 0.988713 -0.147578   1.11388 -0.00206396 0.000666667
 0.988658 -0.145927   1.11601 -0.0282373 0.000666667
0.989851 -0.14927  1.11227 0.0434412 0.000666667
 0.991931 -0.150125   1.11524 0.0180547 0.000666667
 0.985374 -0.151131   1.11268 0.0790185 0.000666667
 0.990006 -0.152416   1.11265 0.0408788 0.000666667
 0.992024 -0.146409   1.10967 0.0455132 0.000666667
 0.995104 -0.150142   1.10404 0.0616835 0.000666667
0.992763 -0.14614  1.11506 0.0439203 0.000666667
 0.989679 -0.152218   1.11267 0.051789 0.000666667
 0.994886 -0.149174   1.10314 0.0052844 0.000666667
 0.991344 -0.148895   1.11184 0.0217655 0.000666667
 0.990926 -0.150729    1.1184 0.0679837 0.000666667
 0.995533 -0.154798   1.09821 0.0335832 0.000666667
 0.990039 -0.148632   1.11419 0.0447993 0.000666667
 0.992582 -0.148012   1.11125 0.0130023 0.000666667
 0.991738 -0.156674   1.11344 0.084823 0.000666667
 0.989626 -0.150164   1.11244 0.0254047 0.000666667
 0.986092 -0.146079    1.1107 0.0603402 0.000666667
  0.98508 -0.148505   1.11292 0.0433797 0.000666667
 0.994889 -0.149957   1.10464 -0.0150082 0.000666667
 0.985873 -0.149532   1.11946 0.0945798 0.000666667
 0.991037 -0.149496   1.10493 0.0182915 0.000666667
0.989757 -0.15483  1.11121 0.0538192 0.000666667
 0.987277 -0.153598    1.1209 0.100739 0.000666667
 0.997335 -0.150003   1.10452 0.0191719 0.000666667
 0.994375 -0.150394   1.11912 0.0666246 0.000666667
 0.992041 -0.154108   1.11368 0.0524254 0.000666667
0.996356 -0.14928  1.10616 -0.00818838 0.000666667
 0.987396 -0.148675    1.1088 0.071507 0.000666667
 0.985611 -0.149089   1.11183 0.0477072 0.000666667
 0.993335 -0.150432   1.10453 0.0262384 0.000666667
 0.992281 -0.147332   1.11241 0.0475184 0.000666667
  0.98754 -0.147827   1.11393 0.0640052 0.000666667
 0.994936 -0.152537   1.10566 -0.00274673 0.000666667
 0.991438 -0.148864   1.11531 0.0305803 0.000666667
 0.990761 -0.150063   1.12277 0.0711886 0.000666667
 0.992111 -0.149358   1.11119 0.0970548 0.000666667
 0.991795 -0.148553   1.11913 0.0736512 0.000666667
 0.983603 -0.153278   1.11344 0.0514886 0.000666667
 0.990687 -0.145816   1.11199 0.0503991 0.000666667
 0.994219 -0.147815   1.10425 0.018631 0.000666667
 0.989834 -0.154637   1.11128 0.0401936 0.000666667
  0.99118 -0.150313   1.11505 0.042682 0.000666667
 0.993525 -0.149121   1.11097 0.0301404 0.000666667
 0.990361 -0.150607   1.11481 0.00846334 0.000666667
0.993441 -0.15027  1.11326 0.0478 0.000666667
 0.986828 -0.150491   1.11183 0.0944404 0.000666667
 0.988942 -0.149515   1.11401 0.0507257 0.000666667
 0.989546 -0.150758   1.11072 0.0417284 0.000666667
 0.992378 -0.149007   1.11854 0.0975 0.000666667
 0.992587 -0.148543   1.10487 -0.0060172 0.000666667
 0.992963 -0.149744   1.10057 0.0210733 0.000666667
 0.993324 -0.148564   1.11208 0.0919515 0.000666667
 0.990798 -0.150342   1.12023 0.0735664 0.000666667
  0.98672 -0.148372   1.12348 0.0676958 0.000666667
 0.988567 -0.151495   1.11002 0.0453325 0.000666667
 0.991241 -0.148945   1.11248 0.066298 0.000666667
  0.98881 -0.149768    1.1095 0.0224367 0.000666667
 0.987768 -0.147975   1.11516 0.0326518 0.000666667
 0.990437 -0.151825   1.11357 0.089878 0.000666667
 0.993589 -0.144239   1.11279 0.0767275 0.000666667
 0.989632 -0.155676   1.11388 0.0775614 0.000666667
 0.989917 -0.154395   1.11204 0.0585204 0.000666667
0.987053 -0.15194  1.11177 0.0850511 0.000666667
 0.988052 -0.153448   1.11303 0.0666383 0.000666667
 0.988522 -0.151133   1.11271 0.0510686 0.000666667
 0.994439 -0.150928   1.10679 0.0242318 0.000666667
 0.986851 -0.154677   1.12402 0.134338 0.000666667
  0.99005 -0.155265   1.11394 0.0466361 0.000666667
 0.993152 -0.148566   1.10881 0.0181064 0.000666667
 0.997975 -0.150251    1.1061 0.021088 0.000666667
 0.988059 -0.153564   1.10878 0.0530738 0.000666667
 0.987816 -0.148681   1.12371 0.0629584 0.000666667
 0.992254 -0.148322   1.10841 0.0150845 0.000666667
 0.992826 -0.150252    1.1207 0.0470104 0.000666667
 0.987161 -0.153226   1.11454 0.0484277 0.000666667
 0.989045 -0.147474    1.1217 0.0521288 0.000666667
 0.99411 -0.15086  1.10684 0.0360744 0.000666667
0.987801 -0.15103  1.11222 0.0593952 0.000666667
  0.99606 -0.148084   1.10551 -0.0192026 0.000666667
  0.98763 -0.149819   1.12388 0.0916277 0.000666667
 0.997658 -0.147676   1.10608 0.0271722 0.000666667
0.988257 -0.15292  1.10914 0.032191 0.000666667
 0.992131 -0.147886   1.11461 0.0237661 0.000666667
0.995005 -0.14956  1.10554 0.0417815 0.000666667
 0.992813 -0.148839   1.11038 0.0446003 0.000666667
 0.993974 -0.149205   1.11626 0.038104 0.000666667
 0.995473 -0.150908   1.10736 0.00776638 0.000666667
 0.991478 -0.147914   1.11136 0.0367837 0.000666667
 0.993814 -0.147196   1.11596 0.0437503 0.000666667
 0.991097 -0.147958   1.10967 0.0824372 0.000666667
 0.993327 -0.147804   1.11515 0.000420639 0.000666667
0.990341 -0.14932  1.11602 0.0502016 0.000666667
 0.991516 -0.150705   1.11521 0.0516095 0.000666667
 0.993751 -0.154117   1.10244 0.0430622 0.000666667
 0.990563 -0.147679   1.11105 0.0531328 0.000666667
 0.989609 -0.147183   1.11544 0.0292788 0.000666667
   0.9852 -0.149404   1.12433 0.1248 0.000666667
 0.992337 -0.149212   1.11079 0.0631028 0.000666667
 0.989515 -0.146986   1.11233 0.0632695 0.000666667
 0.995104 -0.151449   1.10325 -0.0170526 0.000666667
 0.989613 -0.148854   1.11629 0.0616012 0.000666667
 0.992525 -0.151432    1.1034 0.0135064 0.000666667
 0.992666 -0.150024   1.11013 0.00522844 0.000666667
 0.986961 -0.153437   1.11186 0.079299 0.000666667
 0.992883 -0.148771   1.10679 0.0100875 0.000666667
 0.991175 -0.149037   1.11501 0.0247099 0.000666667
 0.997449 -0.150332    1.1063 0.0547372 0.000666667
0.994177 -0.14969  1.11048 0.0557954 0.000666667
0.985253 -0.15388  1.11303 0.0218505 0.000666667
 0.987893 -0.146714    1.1133 0.0657745 0.000666667
 0.992501 -0.150208   1.11226 0.0204348 0.000666667
 0.993889 -0.150748   1.10904 0.0309382 0.000666667
 0.991668 -0.150457   1.12183 0.0331381 0.000666667
 0.987517 -0.151698   1.12013 0.088348 0.000666667
 0.989338 -0.151333   1.11044 0.0411429 0.000666667
 0.985423 -0.153056   1.12345 0.0910669 0.000666667
 0.992213 -0.148489   1.11404 0.0453674 0.000666667
 0.991376 -0.146183   1.11406 0.0357634 0.000666667
   0.9898 -0.149869   1.10903 0.0433874 0.000666667
0.992981 -0.14897  1.10676 -0.0346518 0.000666667
 0.987334 -0.150049    1.1154 0.0123374 0.000666667
 0.988839 -0.149314   1.11279 0.0553352 0.000666667
 0.989021 -0.150416   1.11146 0.0665665 0.000666667
  0.99327 -0.149886   1.11163 0.0406881 0.000666667
 0.984751 -0.152206   1.12018 0.0649058 0.000666667
 0.990861 -0.156125   1.11195 0.0553981 0.000666667
0.988604 -0.14752  1.11271 0.0252997 0.000666667
 0.990074 -0.155514   1.11314 0.0493483 0.000666667
 0.986009 -0.152332   1.11363 0.116142 0.000666667
 0.989321 -0.148536   1.11544 0.0367896 0.000666667
 0.990363 -0.149458   1.11514 0.0138456 0.000666667
 0.988184 -0.151679   1.11252 0.0179114 0.000666667
 0.987827 -0.150968   1.11172 0.0471417 0.000666667
 0.989405 -0.155559   1.11297 0.0777348 0.000666667
 0.993492 -0.150209   1.10647 0.0161815 0.000666667
  0.98859 -0.149393    1.1138 0.00559373 0.000666667
0.991881 -0.1497 1.11008 0.0214502 0.000666667
 0.992959 -0.148958   1.11973 0.0777282 0.000666667
 0.987724 -0.149721   1.11461 -0.000775441 0.000666667
 0.987155 -0.149865   1.11723 -0.0030908 0.000666667
 0.986593 -0.150305   1.11028 0.0365422 0.000666667
 0.990335 -0.147938   1.10962 0.0259081 0.000666667
 0.986419 -0.153901   1.11112 0.0681874 0.000666667
 0.992373 -0.148576   1.11416 0.0226875 0.000666667
0.993731 -0.14907  1.11049 0.015191 0.000666667
  0.98911 -0.148154   1.11226 0.0302809 0.000666667
 0.989427 -0.148591   1.11332 0.046789 0.000666667
0.992078 -0.14874  1.11398 0.0305093 0.000666667
 0.988581 -0.150223   1.11305 0.0679593 0.000666667
 0.988152 -0.148548   1.11308 0.047653 0.000666667
0.988957 -0.15492   1.1096 0.0710227 0.000666667
 0.991161 -0.149314   1.11071 0.0262348 0.000666667
 0.987226 -0.153089   1.10902 0.0648701 0.000666667
 0.987514 -0.150439   1.11072 0.0443507 0.000666667
 0.987632 -0.149045   1.11023 0.0427597 0.000666667
 0.988052 -0.149115   1.11324 0.0360174 0.000666667
 0.992363 -0.149151   1.11382 0.0544813 0.000666667
 0.988266 -0.143882   1.11412 -0.0162679 0.000666667
 0.988966 -0.148121   1.11466 0.0573329 0.000666667
 0.985693 -0.148625   1.11368 0.0134341 0.000666667
 0.993066 -0.148902   1.11172 0.0388149 0.000666667
 0.987756 -0.147911   1.11156 0.0363202 0.000666667
 0.988714 -0.154136   1.11138 0.0391006 0.000666667
0.995566 -0.14959  1.10515 0.01067 0.000666667
 0.991975 -0.149514   1.10553 0.0430687 0.000666667
 0.988526 -0.147715   1.11463 0.0255181 0.000666667
 0.9913 -0.1474 1.11522 0.0489388 0.000666667
 0.996268 -0.149683   1.10731 -0.00138512 0.000666667
 0.986177 -0.154423    1.1244 0.0604809 0.000666667
 0.991201 -0.146971   1.11575 0.0434297 0.000666667
 0.990595 -0.149273    1.1123 0.0278587 0.000666667
 0.991446 -0.155333   1.11255 0.0366838 0.000666667
 0.989433 -0.149854   1.11344 0.0367398 0.000666667
 0.991143 -0.148025   1.11375 0.0214322 0.000666667
 0.986889 -0.155781   1.11299 0.0913983 0.000666667
 0.994028 -0.149154   1.11251 0.0180307 0.000666667
 0.989827 -0.147953   1.11472 0.0260213 0.000666667
 0.993106 -0.151124   1.11282 0.00898582 0.000666667
 0.997872 -0.149578   1.10566 0.0352374 0.000666667
  0.98694 -0.150579   1.11282 0.0338681 0.000666667
 0.996615 -0.149881   1.10487 0.0421895 0.000666667
 0.986968 -0.150809     1.112 0.0558032 0.000666667
 0.987348 -0.154459   1.11134 0.0778971 0.000666667
 0.992185 -0.148436      1.11 0.0418748 0.000666667
 0.991388 -0.146713   1.11327 0.0586457 0.000666667
 0.987713 -0.151278   1.11354 0.0758796 0.000666667
 0.989266 -0.145402   1.11311 0.0270685 0.000666667
 0.987083 -0.146645   1.11178 0.100676 0.000666667
 0.992593 -0.149776    1.1169 0.104077 0.000666667
 0.997727 -0.150666    1.1078 0.0293821 0.000666667
 0.991192 -0.150723    1.1142 0.0285045 0.000666667
 0.989364 -0.147777   1.11264 0.0513261 0.000666667
 0.983853 -0.147114   1.11368 0.0514754 0.000666667
 0.991222 -0.148209   1.11291 0.048689 0.000666667
 0.993173 -0.152694   1.10123 0.0155563 0.000666667
 0.995832 -0.150663   1.10662 0.0263296 0.000666667
 0.989587 -0.147106   1.11476 0.063713 0.000666667
 0.986423 -0.150464   1.11902 0.116416 0.000666667
 0.994417 -0.148805    1.1136 0.0181011 0.000666667
0.991393 -0.14848  1.11428 0.0754003 0.000666667
0.992389 -0.14893  1.11172 0.0823914 0.000666667
 0.986637 -0.156973   1.11109 0.0978304 0.000666667
 0.988781 -0.150039   1.11336 0.0574642 0.000666667
 0.990656 -0.147943   1.11503 0.0187744 0.000666667
 0.995995 -0.149224   1.10774 0.0174334 0.000666667
 0.991902 -0.148298   1.11296 0.0442365 0.000666667
 0.995146 -0.148594   1.10881 0.00750015 0.000666667
 0.991385 -0.148456   1.11333 0.0324835 0.000666667
 0.989024 -0.150646   1.12174 0.0994706 0.000666667
 0.988022 -0.146619   1.11256 0.0399939 0.000666667
 0.994289 -0.149787   1.11068 0.0441307 0.000666667
0.992101 -0.14999   1.1053 0.0241987 0.000666667
 0.986186 -0.148679   1.11394 0.0102444 0.000666667
 0.988268 -0.149607   1.12706 0.0630831 0.000666667
 0.993238 -0.147636   1.10787 0.00259342 0.000666667
 0.995357 -0.148525   1.10724 0.00247464 0.000666667
0.985024 -0.14762  1.11146 -0.00961293 0.000666667
0.989701 -0.1457  1.1123 0.0669702 0.000666667
0.989084 -0.14944  1.11422 0.0641533 0.000666667
 0.993433 -0.149696    1.1118 0.0393437 0.000666667
 0.988637 -0.155141   1.11158 0.0249678 0.000666667
 0.991614 -0.145377   1.11248 0.0573884 0.000666667
 0.986991 -0.151948   1.11898 0.113316 0.000666667
 0.990221 -0.147888   1.11536 -0.0181615 0.000666667
 0.990303 -0.146135   1.10679 0.0140859 0.000666667
 0.988255 -0.152411   1.11135 0.0468902 0.000666667
   0.9948 -0.149002   1.10389 0.0304744 0.000666667
 0.993811 -0.150241   1.10455 -0.0020038 0.000666667
0.989562 -0.14802  1.11668 0.0530878 0.000666667
 0.985622 -0.150099   1.12159 0.0954471 0.000666667
 0.990975 -0.146898   1.11446 0.0254008 0.000666667
 0.989905 -0.150287   1.12647 0.0426954 0.000666667
 0.989455 -0.147718   1.11524 0.0229913 0.000666667
 0.991677 -0.150675   1.10792 0.0682 0.000666667
 0.991445 -0.149072   1.11448 0.056065 0.000666667
 0.996316 -0.152005   1.10765 0.0363237 0.000666667
 0.990035 -0.155267   1.11439 0.0399968 0.000666667
 0.987857 -0.150436   1.11246 0.0685914 0.000666667
 0.987183 -0.149563   1.11986 0.104774 0.000666667
  0.99218 -0.151334   1.11491 0.0475956 0.000666667
 0.986624 -0.152102   1.11591 0.075991 0.000666667
 0.984225 -0.150615   1.11371 0.0271661 0.000666667
0.987459 -0.15634  1.10529 0.0659875 0.000666667
 0.986439 -0.152148   1.12023 0.122325 0.000666667
 0.990035 -0.155474   1.11208 0.0416382 0.000666667
 0.992923 -0.150637   1.10857 0.0300312 0.000666667
 0.98567 -0.15491  1.12217 0.0966896 0.000666667
 0.992046 -0.147274    1.1077 -0.0256558 0.000666667
 0.992292 -0.149764   1.11463 0.0213189 0.000666667
 0.992115 -0.147991   1.11024 0.0292065 0.000666667
 0.990188 -0.147288   1.11151 0.0339832 0.000666667
  0.99459 -0.150917   1.11021 0.0433376 0.000666667
 0.994422 -0.153389   1.09874 0.0451642 0.000666667
 0.988365 -0.149448   1.12037 0.110146 0.000666667
 0.994281 -0.147157   1.11519 0.0340436 0.000666667
 0.992691 -0.147639   1.10367 0.0469467 0.000666667
 0.987593 -0.151609   1.10918 0.043901 0.000666667
 0.986453 -0.151632   1.12176 0.0898781 0.000666667
 0.989361 -0.152877   1.10976 0.0556064 0.000666667
 0.988777 -0.148336   1.11228 0.0187081 0.000666667
0.990611 -0.15075  1.11373 0.0357272 0.000666667
 0.989545 -0.145199   1.11263 0.0458041 0.000666667
 0.992482 -0.151458   1.10331 0.0113905 0.000666667
 0.991583 -0.148506   1.11659 0.0471788 0.000666667
  0.99172 -0.149983   1.10982 0.0256577 0.000666667
 0.99309 -0.15016  1.12033 0.0647607 0.000666667
 0.985436 -0.149014   1.11259 0.0261695 0.000666667
 0.987912 -0.148234   1.12554 0.076998 0.000666667
 0.990573 -0.154544   1.10925 0.0537133 0.000666667
 0.988707 -0.155142   1.11574 0.0769837 0.000666667
0.997996 -0.15178  1.10585 0.0333171 0.000666667
 0.990811 -0.147292   1.11522 0.0110222 0.000666667
 0.994366 -0.146832   1.10643 0.0141403 0.000666667
 0.997324 -0.149519   1.10732 0.00744257 0.000666667
 0.985911 -0.150946   1.12306 0.120293 0.000666667
 0.993279 -0.152199    1.1041 0.00421231 0.000666667
 0.990262 -0.150517   1.11255 0.0205398 0.000666667
 0.987386 -0.147131   1.11167 0.0550484 0.000666667
0.991282 -0.15124  1.11137 -0.0127437 0.000666667
 0.988966 -0.145466   1.11471 0.0884227 0.000666667
 0.989958 -0.150577   1.11691 0.0377101 0.000666667
 0.989535 -0.155526     1.107 0.0708125 0.000666667
 0.992191 -0.150154   1.10983 0.0588021 0.000666667
 0.990405 -0.147187   1.11258 0.0368406 0.000666667
0.990019 -0.1485 1.12445 0.0981163 0.000666667
 0.996693 -0.152366   1.10458 -0.00596077 0.000666667
 0.994018 -0.148329   1.11188 0.0215844 0.000666667
 0.987996 -0.149998   1.12348 0.0517358 0.000666667
  0.99299 -0.148314   1.11883 0.0879181 0.000666667
 0.995758 -0.149743   1.10318 0.0255589 0.000666667
 0.987066 -0.147095   1.11548 0.00310514 0.000666667
0.988931 -0.14725  1.10635 0.0589818 0.000666667
 0.987285 -0.151275   1.11215 0.0274034 0.000666667
 0.988492 -0.149113   1.11204 0.0374492 0.000666667
 0.992226 -0.147312   1.10843 0.01609 0.000666667
 0.991721 -0.144178   1.11492 -0.00508117 0.000666667
 0.99056 -0.14794  1.11362 0.0386047 0.000666667
 0.990945 -0.148041   1.11347 0.0198896 0.000666667
 0.991976 -0.152345   1.11379 -0.00210952 0.000666667
 0.988888 -0.151037   1.11105 0.056239 0.000666667
 0.990153 -0.155252   1.11426 0.0881088 0.000666667
 0.986838 -0.150695   1.12499 0.106702 0.000666667
 0.988721 -0.147594   1.11459 0.0276214 0.000666667
 0.991052 -0.146859   1.12181 0.0808068 0.000666667
 0.987032 -0.151658   1.12357 0.0969579 0.000666667
0.996533 -0.14923  1.10919 0.0198212 0.000666667
0.993253 -0.15068  1.10951 -0.00655307 0.000666667
 0.992858 -0.148127   1.10477 0.0197558 0.000666667
 0.988287 -0.148919   1.12098 0.0709712 0.000666667
 0.990148 -0.148726   1.11185 0.017831 0.000666667
 0.988393 -0.150971   1.11082 0.0311088 0.000666667
0.990666 -0.15343   1.1139 0.0501217 0.000666667
 0.990954 -0.150397   1.11417 0.0156261 0.000666667
 0.985595 -0.153348   1.11534 0.093398 0.000666667
 0.993087 -0.147771   1.11462 0.0258181 0.000666667
 0.993355 -0.149784   1.10822 -0.0104 0.000666667
 0.991927 -0.154979    1.0995 0.00775579 0.000666667
 0.989727 -0.149067    1.1108 0.0826468 0.000666667
 0.995428 -0.150089   1.10553 0.0534643 0.000666667
0.988361 -0.14793  1.11536 0.050556 0.000666667
 0.985637 -0.152652   1.10653 0.0633112 0.000666667
 0.993429 -0.152497   1.10787 -0.00442545 0.000666667
 0.989328 -0.151867   1.10959 0.109596 0.000666667
 0.988699 -0.149703   1.12628 0.0750491 0.000666667
 0.992002 -0.148959   1.10693 0.00151472 0.000666667
 0.990606 -0.148577     1.114 0.0140585 0.000666667
0.991307 -0.14894  1.10947 0.0238047 0.000666667
 0.993441 -0.147557   1.10508 0.0164405 0.000666667
 0.994842 -0.148067    1.1059 0.0132313 0.000666667
 0.992609 -0.146877   1.10942 0.0195498 0.000666667
 0.984725 -0.149992    1.1149 0.0907032 0.000666667
 0.992676 -0.150764    1.1081 0.0544968 0.000666667
 0.993758 -0.150427   1.10065 0.0097884 0.000666667
 0.989372 -0.149883   1.11425 0.0375981 0.000666667
 0.987522 -0.150496   1.11358 0.0738181 0.000666667
0.991593 -0.15281  1.10686 0.0220671 0.000666667
   0.9893 -0.148397   1.11457 0.0380297 0.000666667
 0.993023 -0.149949   1.10629 -0.00940724 0.000666667
 0.990104 -0.149281   1.11406 0.0400755 0.000666667
 0.995105 -0.150297   1.10571 -0.0318941 0.000666667
 0.990227 -0.149133   1.11408 0.0235418 0.000666667
 0.986845 -0.154196   1.11103 0.0658342 0.000666667
  0.98645 -0.153244   1.12351 0.0594938 0.000666667
 0.991978 -0.150463   1.11798 0.0916785 0.000666667
  0.98511 -0.150981   1.11061 0.0365205 0.000666667
 0.991304 -0.155383   1.11031 0.0785705 0.000666667
 0.991458 -0.146037   1.11255 0.0423925 0.000666667
  0.99237 -0.149508   1.11527 0.0413284 0.000666667
 0.983554 -0.149907    1.1132 0.0998476 0.000666667
 0.992871 -0.153725   1.11309 0.0253081 0.000666667
 0.990878 -0.152072   1.11066 0.0760752 0.000666667
 0.987917 -0.147959   1.11878 -0.00488749 0.000666667
0.994631 -0.15707  1.09803 0.0392448 0.000666667
 0.993051 -0.148539   1.10515 -0.000934459 0.000666667
  0.99055 -0.150774   1.11319 0.062995 0.000666667
 0.992924 -0.146516    1.1125 0.0240202 0.000666667
 0.991781 -0.147602    1.1136 0.0245811 0.000666667
 0.988586 -0.150807   1.11172 0.051747 0.000666667
 0.988067 -0.152126   1.11002 0.0107614 0.000666667
 0.993842 -0.151457   1.10924 -0.000833507 0.000666667
 0.992577 -0.151812   1.12225 0.0966131 0.000666667
 0.995939 -0.149944   1.10064 0.0193607 0.000666667
 0.993289 -0.150031   1.10571 -0.0201876 0.000666667
 0.991744 -0.147288   1.10655 -0.00721216 0.000666667
 0.988251 -0.147146   1.11531 0.0371291 0.000666667
  0.98852 -0.147177   1.11261 0.0185519 0.000666667
 0.989763 -0.153659   1.09679 0.00612027 0.000666667
 0.988515 -0.150775   1.12405 0.131741 0.000666667
 0.987282 -0.152541   1.11455 0.0953581 0.000666667
 0.987234 -0.147999   1.12038 0.120395 0.000666667
 0.987686 -0.148514   1.11847 0.0785186 0.000666667
 0.988004 -0.149241   1.11573 0.00437368 0.000666667
 0.992426 -0.148903   1.11132 0.0234741 0.000666667
 0.992569 -0.147583   1.11459 0.0481504 0.000666667
 0.990719 -0.155215    1.0998 0.0389568 0.000666667
 0.986427 -0.148802   1.12133 0.0844562 0.000666667
 0.989472 -0.148197   1.11444 0.0131292 0.000666667
 0.996285 -0.152846   1.10862 0.0282956 0.000666667
 0.991076 -0.151393   1.11994 0.0675253 0.000666667
 0.994679 -0.152029   1.10502 0.0312306 0.000666667
0.991595 -0.15026  1.11231 0.062066 0.000666667
 0.987633 -0.147939   1.11236 0.0517393 0.000666667
 0.987685 -0.152865   1.11147 0.0865607 0.000666667
 0.991951 -0.150377   1.11561 0.0138302 0.000666667
 0.986572 -0.152532   1.11756 0.0882846 0.000666667
 0.988953 -0.150265   1.12777 0.057402 0.000666667
0.991645 -0.15195  1.11658 0.0907928 0.000666667
 0.991289 -0.149969   1.12096 0.0625926 0.000666667
  0.98814 -0.150394   1.11207 0.0735972 0.000666667
 0.986421 -0.150824   1.12258 0.145211 0.000666667
 0.986926 -0.155326   1.12177 0.0528785 0.000666667
 0.987857 -0.149305    1.1052 0.0535998 0.000666667
 0.991547 -0.147096   1.11645 0.0390593 0.000666667
 0.988737 -0.152853   1.11932 0.0900574 0.000666667
 0.989581 -0.148686   1.11605 0.0396141 0.000666667
 0.987012 -0.148585   1.11154 0.0351849 0.000666667
 0.993376 -0.148597   1.11571 0.0170258 0.000666667
 0.994021 -0.149349   1.10704 0.0358543 0.000666667
 0.989143 -0.152168    1.1126 0.0660782 0.000666667
0.991799 -0.1505 1.11304 0.026495 0.000666667
 0.992471 -0.147732   1.11127 0.0153021 0.000666667
 0.989167 -0.153156   1.10776 0.0387027 0.000666667
 0.987847 -0.152323   1.11966 0.100691 0.000666667
 0.990168 -0.148614   1.11557 0.0533264 0.000666667
 0.991763 -0.148792   1.11095 0.0303357 0.000666667
 0.986207 -0.145424   1.11387 -0.0251948 0.000666667
  0.99318 -0.154775   1.09864 0.0479025 0.000666667
 0.985955 -0.148717   1.11172 0.0417306 0.000666667
 0.989341 -0.147156   1.12303 0.0726979 0.000666667
 0.986334 -0.151839    1.1097 0.0518834 0.000666667
 0.992063 -0.156733   1.10256 -0.0452898 0.000666667
  0.99445 -0.148801   1.10411 0.0177997 0.000666667
 0.987183 -0.152539   1.12227 0.123018 0.000666667
 0.991216 -0.148818   1.10753 -0.0243038 0.000666667
 0.992378 -0.150701   1.10473 0.0139215 0.000666667
 0.988605 -0.156072   1.11121 0.0707406 0.000666667
 0.991568 -0.148281   1.10507 0.0118948 0.000666667
 0.992489 -0.150146   1.10764 0.0132042 0.000666667
 0.988078 -0.146275   1.11234 0.026234 0.000666667
 0.989178 -0.152088   1.11164 0.0787412 0.000666667
 0.994935 -0.150842   1.10488 0.0174229 0.000666667
0.988176 -0.15113   1.1081 0.0270727 0.000666667
 0.993393 -0.149132   1.10448 0.0213063 0.000666667
 0.992507 -0.153049   1.11202 0.0265363 0.000666667
0.984596 -0.15087  1.11283 0.0349269 0.000666667
 0.990308 -0.156762   1.11191 0.0597403 0.000666667
  0.99265 -0.148841   1.10547 0.000410165 0.000666667
 0.988374 -0.150412   1.12484 0.0581417 0.000666667
 0.987745 -0.150272   1.11192 0.0291496 0.000666667
 0.993409 -0.149659   1.11185 0.072248 0.000666667
 0.991715 -0.154646   1.09971 0.0340635 0.000666667
 0.993138 -0.152256   1.10924 0.037415 0.000666667
 0.996287 -0.154751   1.10046 0.0168256 0.000666667
  0.99159 -0.151549   1.11411 0.0448907 0.000666667
 0.99092 -0.15019  1.10953 0.049076 0.000666667
  0.99237 -0.150282   1.11132 0.0570593 0.000666667
 0.990013 -0.148976   1.11072 0.0553708 0.000666667
 0.987835 -0.154006   1.11317 0.0731098 0.000666667
 0.986416 -0.150319   1.11856 0.117097 0.000666667
 0.988242 -0.156594   1.11325 0.067982 0.000666667
 0.988132 -0.146345   1.11153 0.0449164 0.000666667
 0.990645 -0.150463   1.12074 0.0758763 0.000666667
  0.99775 -0.148741   1.10631 0.000420878 0.000666667
0.992191 -0.14777  1.11044 0.0162103 0.000666667
 0.986265 -0.153044   1.11334 0.0734843 0.000666667
0.992535 -0.14756  1.10987 0.048243 0.000666667
0.992506 -0.1494 1.11599 0.0355944 0.000666667
 0.988625 -0.146564   1.11523 0.0272662 0.000666667
 0.987964 -0.152878   1.10897 0.0686033 0.000666667
0.985091 -0.1497 1.10902 0.0586454 0.000666667
 0.992429 -0.149984   1.12308 0.0501275 0.000666667
 0.991025 -0.149667   1.11163 0.0411271 0.000666667
 0.996242 -0.147722   1.10664 -0.00168647 0.000666667
 0.993487 -0.149443   1.10578 -0.00883519 0.000666667
 0.986494 -0.146804   1.11195 0.0919854 0.000666667
0.990718 -0.14845  1.11183 0.0707383 0.000666667
 0.993036 -0.148615   1.11454 0.0401831 0.000666667
  0.99025 -0.147432   1.11039 0.061649 0.000666667
 0.990361 -0.146701   1.11045 0.0507895 0.000666667
 0.985843 -0.149169    1.1106 0.0229043 0.000666667
0.995857 -0.14879  1.10655 0.0101686 0.000666667
 0.988653 -0.153486   1.12222 0.089982 0.000666667
 0.986259 -0.152158   1.12027 0.0953358 0.000666667
 0.986894 -0.157539   1.09732 -0.0207215 0.000666667
  0.98526 -0.154218   1.12306 0.128794 0.000666667
 0.989821 -0.151277   1.11281 0.0719949 0.000666667
 0.990481 -0.150546   1.12357 0.0571913 0.000666667
 0.989351 -0.148876    1.1153 0.0328012 0.000666667
 0.994371 -0.150626   1.10563 0.0067152 0.000666667
  0.98876 -0.154876   1.11163 0.0426002 0.000666667
 0.989369 -0.146364   1.11395 0.0422362 0.000666667
 0.988137 -0.153466   1.11409 0.053498 0.000666667
 0.98443 -0.15429  1.11026 0.0458961 0.000666667
   0.9878 -0.152656   1.11024 0.0558439 0.000666667
 0.987396 -0.149229    1.1207 0.118636 0.000666667
0.989528 -0.14761  1.11571 0.0355785 0.000666667
 0.991895 -0.147132   1.11347 0.0368556 0.000666667
  0.99017 -0.149042   1.12021 0.0501038 0.000666667
 0.986489 -0.149795   1.11162 0.0462791 0.000666667
  0.99362 -0.152195   1.11164 0.0701401 0.000666667
 0.987507 -0.150378   1.11066 0.0435446 0.000666667
 0.993126 -0.148883   1.10644 0.0173597 0.000666667
 0.994339 -0.148836   1.12289 0.0788878 0.000666667
0.990025 -0.1492 1.12083 0.0706377 0.000666667
 0.991966 -0.147751   1.11085 0.0307016 0.000666667
 0.992785 -0.148647   1.10482 0.0126883 0.000666667
 0.991886 -0.152689   1.12151 0.0821092 0.000666667
 0.991072 -0.150111   1.10824 0.0378495 0.000666667
 0.987964 -0.149439   1.12585 0.0360593 0.000666667
 0.991339 -0.150501    1.1047 -0.0164031 0.000666667
  0.99228 -0.156785   1.09827 0.00342482 0.000666667
 0.994462 -0.149961   1.10447 0.00909598 0.000666667
 0.985361 -0.150647   1.11299 0.0359668 0.000666667
 0.992131 -0.147336   1.11044 0.0495341 0.000666667
 0.990004 -0.156158   1.10949 0.0668359 0.000666667
 0.995261 -0.151866   1.10512 -0.0164846 0.000666667
0.991058 -0.15116  1.11285 -0.0059159 0.000666667
 0.987102 -0.148755   1.12393 0.0726976 0.000666667
 0.991411 -0.150571   1.10615 -0.0118029 0.000666667
 0.993024 -0.149739   1.11402 0.0267544 0.000666667
 0.986091 -0.150177   1.12212 0.0764821 0.000666667
  0.98726 -0.146097   1.11366 0.039359 0.000666667
 0.992601 -0.147675   1.11225 0.0208323 0.000666667
 0.993776 -0.146838   1.10649 0.026023 0.000666667
0.988502 -0.15554  1.11272 0.0684099 0.000666667
 0.995956 -0.149714   1.10717 0.000599797 0.000666667
0.987736 -0.1536 1.11903 0.113259 0.000666667
 0.986422 -0.150798   1.11035 0.0339076 0.000666667
 0.989236 -0.149843   1.11267 0.0405516 0.000666667
 0.995019 -0.148742   1.10586 0.00276209 0.000666667
 0.989083 -0.150654   1.11073 0.0128718 0.000666667
 0.985653 -0.151289   1.11233 0.0613109 0.000666667
 0.988314 -0.148137   1.11328 0.0533654 0.000666667
  0.98673 -0.148171   1.11999 0.0667848 0.000666667
 0.987218 -0.151452   1.12461 0.0518367 0.000666667
 0.989809 -0.146156   1.11298 0.0656457 0.000666667
 0.985914 -0.152763   1.11928 0.100356 0.000666667
 0.990299 -0.154121   1.11243 0.0411095 0.000666667
 0.986957 -0.150434   1.11172 0.0689775 0.000666667
0.996519 -0.14919  1.10738 0.0309436 0.000666667
 0.990819 -0.154227   1.10807 0.0593116 0.000666667
 0.987515 -0.151456   1.11144 0.0831259 0.000666667
 0.991861 -0.147901   1.11371 0.0245548 0.000666667
  0.98894 -0.144872   1.11175 0.0327272 0.000666667
 0.990551 -0.148899   1.11234 0.0451148 0.000666667
  0.99367 -0.150263    1.1065 0.00126371 0.000666667
 0.989847 -0.147214   1.11552 0.0317711 0.000666667
 0.990781 -0.148766   1.11332 0.0547071 0.000666667
 0.990176 -0.147401   1.11814 0.0410576 0.000666667
  0.99622 -0.151671   1.10868 -0.00401617 0.000666667
 0.99255 -0.14954  1.11607 0.0449573 0.000666667
 0.997813 -0.150739   1.10572 0.0497259 0.000666667
 0.990075 -0.150117   1.11536 0.015407 0.000666667
 0.992399 -0.147694   1.11347 0.0145442 0.000666667
 0.990434 -0.150515   1.11799 0.0521979 0.000666667
 0.988512 -0.153993   1.11138 0.104979 0.000666667
 0.985427 -0.152544   1.11343 0.0902252 0.000666667
 0.986698 -0.150094   1.11382 0.0938823 0.000666667
0.994952 -0.14897  1.10436 0.00588867 0.000666667
 0.986908 -0.149031   1.11877 0.130294 0.000666667
 0.991659 -0.150042   1.11433 0.0284643 0.000666667
 0.989055 -0.149399   1.11927 0.0532178 0.000666667
 0.994592 -0.147806   1.10951 -0.0122873 0.000666667
 0.992723 -0.149246   1.11117 -0.0507699 0.000666667
 0.987913 -0.149172   1.11011 0.0824181 0.000666667
 0.993494 -0.146895   1.11392 0.0127663 0.000666667
 0.988877 -0.149331   1.11164 0.0607452 0.000666667
  0.98865 -0.151374   1.12104 0.102232 0.000666667
 0.989961 -0.147144   1.11638 0.041377 0.000666667
 0.988458 -0.149018   1.11104 0.0334811 0.000666667
  0.98926 -0.153883   1.11117 0.0737695 0.000666667
 0.993277 -0.153033   1.11364 0.0495548 0.000666667
 0.996659 -0.149959    1.1077 0.0443673 0.000666667
 0.991985 -0.153432    1.1115 -0.00372495 0.000666667
 0.990415 -0.146967   1.11387 0.0370177 0.000666667
  0.98781 -0.150629   1.11045 0.0543443 0.000666667
0.991757 -0.14968  1.11418 0.0591288 0.000666667
 0.991514 -0.146477   1.11322 -0.0102987 0.000666667
 0.988512 -0.150639   1.11863 0.101399 0.000666667
 0.994976 -0.156024   1.10017 0.0175388 0.000666667
 0.994364 -0.147857   1.10713 -0.0154507 0.000666667
 0.991798 -0.147823   1.11448 0.0307101 0.000666667
 0.992438 -0.152121   1.10468 -0.00667444 0.000666667
 0.991435 -0.149378   1.11252 0.043579 0.000666667
 0.987858 -0.149509   1.11303 0.0495036 0.000666667
 0.990692 -0.150518   1.11437 0.0399288 0.000666667
0.989117 -0.14641  1.11084 0.02448 0.000666667
 0.993168 -0.150105   1.10729 0.0202642 0.000666667
 0.990498 -0.147786   1.11289 0.0507707 0.000666667
 0.990555 -0.149093   1.11335 0.0626435 0.000666667
 0.992121 -0.148385   1.10974 -0.00549891 0.000666667
 0.995586 -0.149941   1.10599 0.00048909 0.000666667
 0.984253 -0.153821   1.11225 0.032141 0.000666667
 0.987287 -0.148858   1.11499 0.0721502 0.000666667
 0.993698 -0.150684   1.10708 0.0101785 0.000666667
0.989338 -0.14696  1.11306 0.0158523 0.000666667
 0.993282 -0.149876   1.11088 0.0550743 0.000666667
 0.987909 -0.146447   1.11365 0.0260709 0.000666667
 0.992951 -0.150543   1.11098 0.0566679 0.000666667
 0.994901 -0.153808   1.09997 0.034762 0.000666667
 0.988561 -0.149979   1.11391 0.0160047 0.000666667
 0.987447 -0.147479   1.11485 -0.0046573 0.000666667
 0.992715 -0.149279   1.12279 0.0644007 0.000666667
  0.99517 -0.153708   1.10024 0.03487 0.000666667
 0.990372 -0.153658   1.10573 0.05941 0.000666667
 0.990361 -0.145811    1.1147 -0.0171067 0.000666667
 0.986569 -0.150463    1.1178 0.1037 0.000666667
 0.992616 -0.150138   1.12179 0.0548607 0.000666667
 0.992207 -0.150278   1.10941 0.0711581 0.000666667
0.991791 -0.1472 1.11171 -0.00205774 0.000666667
 0.991748 -0.148228   1.10825 0.0294975 0.000666667
 0.985294 -0.154458   1.11229 0.0781132 0.000666667
 0.993512 -0.147512   1.11413 0.00715761 0.000666667
 0.989672 -0.147972    1.1143 0.0706751 0.000666667
 0.985712 -0.149508   1.11398 0.057182 0.000666667
 0.987688 -0.153051   1.11176 0.0852787 0.000666667
 0.988955 -0.149165   1.11153 0.0267786 0.000666667
 0.988279 -0.154986   1.12324 0.102493 0.000666667
 0.992009 -0.147197   1.11037 0.0150041 0.000666667
 0.992124 -0.145262   1.11193 0.0344954 0.000666667
 0.992259 -0.147014   1.10566 0.00980067 0.000666667
 0.997241 -0.147862   1.11182 0.0468731 0.000666667
 0.994261 -0.147772   1.10779 -0.00449739 0.000666667
 0.989231 -0.146543   1.11252 0.0289969 0.000666667
 0.991769 -0.147694   1.11455 0.050253 0.000666667
0.996385 -0.14883  1.10533 0.000560823 0.000666667
 0.994016 -0.148218   1.10705 0.00638225 0.000666667
 0.990586 -0.146392   1.11485 0.0525947 0.000666667
 0.989034 -0.149437   1.11362 0.069729 0.000666667
 0.992818 -0.147473   1.10505 0.0100192 0.000666667
 0.994582 -0.148421   1.10788 -0.0145484 0.000666667
 0.985136 -0.149297   1.11154 0.0701346 0.000666667
 0.987827 -0.150389   1.11158 0.0502175 0.000666667
 0.996726 -0.149555   1.10635 0.0155381 0.000666667
0.990136 -0.15196  1.11448 0.0246747 0.000666667
 0.994206 -0.150945   1.10429 0.000386013 0.000666667
 0.992041 -0.149778   1.11226 0.0320843 0.000666667
 0.994463 -0.149937   1.10863 0.0404819 0.000666667
 0.988351 -0.152003   1.11361 0.0793082 0.000666667


==> output_ims_seed52_withold_top/initial_distribution.txt <==
0
 0.979269 -0.144912   1.15151 -0.211841 0.000666667
   1.01179 -0.0972846    1.13209 -0.0731967 0.000666667
 0.963435 -0.147688   1.14059 0.144821 0.000666667
 0.972699 -0.122285   1.05981 -0.182605 0.000666667
  1.03981 -0.152728   1.17113 -0.114671 0.000666667
 0.992646 -0.108095   1.17539 -0.103526 0.000666667
 0.984302 -0.137566   1.08437 0.0328286 0.000666667
0.980217 -0.15096  1.12123 0.0152379 0.000666667
 0.966387 -0.130388   1.14467 -0.144344 0.000666667
 0.985761 -0.174623   1.14291 -0.0596027 0.000666667
 0.955034 -0.164676   1.13846 0.042138 0.000666667
 0.983052 -0.146211   1.14768 -0.121884 0.000666667
 0.966266 -0.153185    1.1216 -0.328192 0.000666667
 0.974021 -0.157675   1.10368 0.131233 0.000666667
 0.968083 -0.145244   1.12806 0.149198 0.000666667
 0.965257 -0.169378    1.1371 0.0346686 0.000666667
  0.968167 -0.0949928    1.13089 0.0325121 0.000666667
   1.02748 -0.0982941    1.13655 -0.332654 0.000666667
 0.971486 -0.144728    1.1061 0.309999 0.000666667
 0.997102 -0.142147   1.14883 0.0633981 0.000666667
 0.965384 -0.131105   1.10989 0.093072 0.000666667
 0.975631 -0.141455   1.12153 -0.0523124 0.000666667
 0.982921 -0.116088   1.09791 0.0142259 0.000666667
 0.953211 -0.127246   1.09844 -0.282688 0.000666667
 0.963623 -0.178588   1.12107 -0.362921 0.000666667
 0.969907 -0.104133   1.11936 -0.0135843 0.000666667
  0.95731 -0.161064     1.135 0.245181 0.000666667
 0.991183 -0.119994   1.08551 0.00354504 0.000666667
  1.00029 -0.141536   1.09799 0.345011 0.000666667
 0.943748 -0.153554   1.12062 0.0373658 0.000666667
 0.975295 -0.172112   1.11881 0.370699 0.000666667
 0.927581 -0.136776   1.11351 -0.19586 0.000666667
 0.991241 -0.148281   1.14552 -0.0667375 0.000666667
0.963781 -0.13843  1.14182 0.259132 0.000666667
 0.983555 -0.123335   1.11828 0.363939 0.000666667
 1.00726 -0.18533  1.11952 0.179743 0.000666667
 0.981637 -0.150527   1.12013 0.0329958 0.000666667
 0.987638 -0.141019   1.09436 0.352972 0.000666667
  0.987794 -0.0983138    1.11966 0.498104 0.000666667
 0.949088 -0.158149   1.06165 0.0988677 0.000666667
 0.970539 -0.128993   1.13728 -0.310452 0.000666667
 0.951893 -0.148717   1.08908 -0.0998724 0.000666667
  1.00175 -0.150327   1.11326 0.294223 0.000666667
 0.975903 -0.154942    1.1206 -0.25676 0.000666667
 0.965015 -0.125676    1.0977 -0.101214 0.000666667
 0.993086 -0.125662   1.13759 0.0620345 0.000666667
  0.94869 -0.140156   1.12342 -0.184599 0.000666667
  1.02239 -0.155859   1.12794 0.0844015 0.000666667
 0.956798 -0.143401   1.10057 0.0378391 0.000666667
  1.00714 -0.132592   1.10967 0.169396 0.000666667
  0.999018 -0.0959819    1.12588 -0.205852 0.000666667
  0.960046 -0.0980578    1.09261 -0.0496366 0.000666667
 0.980102 -0.126292   1.10188 -0.135119 0.000666667
 0.973515 -0.116821   1.10607 -0.202422 0.000666667
 0.963171 -0.164451   1.11931 -0.596951 0.000666667
 0.944596 -0.125235   1.15817 0.221943 0.000666667
 0.978126 -0.111471   1.14187 -0.132436 0.000666667
 0.988618 -0.115656   1.13022 -0.198039 0.000666667
 0.950572 -0.141002   1.14178 -0.00529124 0.000666667
  1.00962 -0.116479   1.09452 0.0959702 0.000666667
 0.993417 -0.120405   1.17432 -0.13259 0.000666667
 0.980283 -0.134846   1.12856 -0.542637 0.000666667
 0.982798 -0.152327   1.14047 -0.221631 0.000666667
0.990905 -0.12567  1.08818 0.231821 0.000666667
 0.974624 -0.128938   1.12909 -0.279405 0.000666667
0.944745 -0.12109  1.12904 -0.0568856 0.000666667
    0.9986 -0.0832978    1.11922 0.0892014 0.000666667
 0.984948 -0.122085   1.14363 0.271637 0.000666667
 0.980475 -0.140883   1.09535 -0.134929 0.000666667
 0.972574 -0.135786   1.13852 0.238604 0.000666667
 0.989904 -0.154713   1.10452 -0.149141 0.000666667
 0.967092 -0.124251   1.10914 -0.00906337 0.000666667
 0.958987 -0.123641   1.15012 0.155775 0.000666667
 0.975364 -0.129263   1.13091 0.106859 0.000666667
 0.984566 -0.113305   1.12235 0.371213 0.000666667
 0.925891 -0.106893   1.15545 0.11433 0.000666667
0.988884 -0.14473   1.1259 -0.0213157 0.000666667
  0.95993 -0.134134   1.09499 0.0169137 0.000666667
  0.953097 -0.0993673    1.13486 -0.107866 0.000666667
 0.971457 -0.131191   1.12913 0.0767096 0.000666667
 0.982741 -0.175236   1.10942 0.087778 0.000666667
0.975833 -0.11906  1.10083 0.132234 0.000666667
  0.98669 -0.126899   1.13568 0.171221 0.000666667
  1.02153 -0.152734   1.14796 -0.0790782 0.000666667
 0.945023 -0.150323   1.13989 0.0784285 0.000666667
0.977423 -0.10974  1.11601 0.0526955 0.000666667
 0.982634 -0.150913   1.14028 0.0196932 0.000666667
  1.01714 -0.123321   1.13774 0.317856 0.000666667
 0.965843 -0.147458   1.11879 -0.104789 0.000666667
 0.961026 -0.153672   1.10141 0.0592001 0.000666667
 0.944535 -0.144269   1.11527 0.15785 0.000666667
 0.974068 -0.162937   1.13368 0.33902 0.000666667
 0.968302 -0.150965   1.12801 0.180461 0.000666667
 0.962558 -0.121495   1.09409 -0.261129 0.000666667
 0.980617 -0.164217   1.13705 0.0953269 0.000666667
 0.995007 -0.144509   1.12274 -0.167926 0.000666667
 0.931204 -0.131357   1.09869 0.090842 0.000666667
 0.943277 -0.123979   1.11668 0.0897161 0.000666667
 0.955025 -0.136069   1.07968 -0.0273315 0.000666667
 0.982801 -0.152241   1.13241 -0.428757 0.000666667
 0.959558 -0.154733   1.11205 0.0759326 0.000666667
  0.98004 -0.147369   1.07225 -0.0998983 0.000666667
  0.939056 -0.0859998    1.13374 -0.055419 0.000666667
 0.977597 -0.137566   1.10114 -0.0614941 0.000666667
 0.950014 -0.159205   1.10056 -0.118361 0.000666667
 0.981542 -0.110944   1.11878 0.036615 0.000666667
 0.932778 -0.127199   1.12161 0.130553 0.000666667
 0.998278 -0.169574   1.12734 0.202914 0.000666667
 0.976705 -0.123817   1.12707 0.130005 0.000666667
  0.980017 -0.0994895    1.09918 0.0889923 0.000666667
  0.97175 -0.126954    1.1455 -0.133199 0.000666667
 0.949359 -0.122975   1.13055 0.243108 0.000666667
  1.00163 -0.153126   1.13857 -0.0237532 0.000666667
0.946992 -0.12368  1.14402 0.201539 0.000666667
 0.974397 -0.123111     1.111 0.0581502 0.000666667
 0.956916 -0.147272   1.11955 0.0584545 0.000666667
 0.946469 -0.156518   1.11708 -0.117546 0.000666667
  0.981662 -0.0978662    1.13312 0.119264 0.000666667
 0.966556 -0.107038   1.11125 0.18962 0.000666667
 0.943984 -0.118991   1.11021 -0.00483835 0.000666667
  1.02956 -0.102496   1.11901 0.126219 0.000666667
 0.985692 -0.167206   1.13546 0.0287106 0.000666667
 0.988493 -0.141469   1.11886 -0.0914627 0.000666667
 0.956671 -0.133686   1.10567 -0.0770422 0.000666667
  0.979201 -0.0825391    1.10659 0.0354669 0.000666667
  1.00156 -0.141274   1.10628 -0.0415551 0.000666667
 0.962134 -0.136719   1.12234 0.201318 0.000666667
0.954396 -0.13356  1.11131 -0.0858627 0.000666667
 0.967739 -0.150216   1.09746 0.173655 0.000666667
 0.967286 -0.126515   1.15415 -0.0258386 0.000666667
  1.01535 -0.125249   1.15799 -0.334179 0.000666667
 0.978266 -0.136979   1.12757 -0.253412 0.000666667
  1.00277 -0.115163   1.11867 0.177762 0.000666667
 0.969627 -0.125962    1.1129 -0.150256 0.000666667
  1.00035 -0.105676    1.1174 -0.142514 0.000666667
0.993498 -0.12032  1.11936 -0.00930503 0.000666667
 0.971825 -0.134884   1.12298 -0.161633 0.000666667
 0.973013 -0.143899   1.13621 -0.112109 0.000666667
 0.989509 -0.146862    1.1039 0.275519 0.000666667
0.972671 -0.14198  1.12774 0.22741 0.000666667
 0.995621 -0.130994   1.11886 -0.3058 0.000666667
 0.959691 -0.135002    1.0999 0.0254977 0.000666667
  0.98795 -0.143834   1.08402 -0.297146 0.000666667
 0.958285 -0.150242   1.13744 -0.212352 0.000666667
 0.982911 -0.156762    1.0987 -0.111466 0.000666667
 0.981134 -0.121317   1.12114 0.179634 0.000666667
 0.992872 -0.150457   1.14649 0.0482551 0.000666667
   0.9578 -0.133907   1.14532 0.446774 0.000666667
 0.989416 -0.136943    1.1123 -0.322474 0.000666667
  0.95735 -0.135052   1.10278 0.0316259 0.000666667
  1.02094 -0.116937   1.10974 -0.225147 0.000666667
 1.01411 -0.12432  1.16208 0.202712 0.000666667
  0.94561 -0.139023   1.13358 0.0944623 0.000666667
 0.978057 -0.141698   1.12598 -0.132389 0.000666667
 0.969617 -0.165772   1.12775 0.10654 0.000666667
0.963731 -0.15266  1.07342 -0.0546734 0.000666667
 0.985919 -0.136872   1.10298 -0.231217 0.000666667
 0.982037 -0.156506   1.09946 0.0613567 0.000666667
 0.96136 -0.12883  1.13082 -0.211398 0.000666667
  1.01273 -0.113175   1.12535 0.0592441 0.000666667
 0.989649 -0.106955   1.09854 0.17541 0.000666667
 0.981336 -0.146293   1.12662 -0.189956 0.000666667
 0.989981 -0.129017   1.08813 0.233802 0.000666667
  0.93184 -0.142358   1.09598 0.138396 0.000666667
0.968023 -0.14553  1.10331 -0.173284 0.000666667
  0.965269 -0.0989721    1.10284 0.0785809 0.000666667
  1.01163 -0.131424   1.13658 -0.0166618 0.000666667
 0.981113 -0.124335    1.1383 0.144233 0.000666667
  0.96583 -0.125526    1.1328 0.378685 0.000666667
 0.961511 -0.134125   1.10524 0.234192 0.000666667
  1.01415 -0.147278   1.13752 -0.0958266 0.000666667
  1.02078 -0.119268   1.11908 -0.120433 0.000666667
  0.968594 -0.0819348     1.0972 0.120099 0.000666667
 0.949198 -0.143003   1.12993 -0.0373495 0.000666667
  0.95251 -0.122217   1.14528 -0.0270267 0.000666667
 0.969521 -0.118648   1.11693 -0.0966687 0.000666667
 0.958579 -0.163306   1.10553 -0.0362957 0.000666667
0.963081 -0.17025  1.11358 -0.11089 0.000666667
 0.982558 -0.119417   1.14866 0.297697 0.000666667
  1.00495 -0.135173    1.1356 0.288489 0.000666667
 0.982038 -0.133538   1.11015 -0.0398491 0.000666667
0.981399 -0.14087  1.11874 -0.0225829 0.000666667
 0.983075 -0.114443   1.10072 0.208113 0.000666667
 0.951176 -0.128999   1.14332 -0.0270246 0.000666667
 0.985037 -0.119947    1.1294 -0.120346 0.000666667
  0.96604 -0.146517   1.11121 0.086512 0.000666667
 0.984767 -0.109907     1.091 0.14039 0.000666667
0.934271 -0.13038  1.14277 0.215447 0.000666667
 0.962623 -0.142801    1.1234 0.225501 0.000666667
  0.97213 -0.132457   1.09123 -0.165245 0.000666667
 0.974669 -0.105835   1.11797 0.0780495 0.000666667
 0.958223 -0.150187   1.11356 0.669088 0.000666667
 0.986104 -0.157007   1.16261 -0.0466022 0.000666667
 0.970737 -0.169172   1.11249 0.112199 0.000666667
 0.937342 -0.156975   1.13511 0.121456 0.000666667
 1.00729 -0.15656  1.13294 -0.122056 0.000666667
 0.982348 -0.151202   1.11802 0.292794 0.000666667
 0.952948 -0.149856   1.12628 0.00893624 0.000666667
 0.944424 -0.119484   1.11107 0.214851 0.000666667
  0.98722 -0.115341   1.12917 0.190912 0.000666667
 0.957265 -0.125665   1.14873 0.193202 0.000666667
0.930815 -0.16648  1.08732 0.0603711 0.000666667
 0.965547 -0.161755    1.1176 -0.0736113 0.000666667
  0.95674 -0.156663   1.14399 0.0514282 0.000666667
  0.99022 -0.127977   1.11249 0.160735 0.000666667
 0.947284 -0.140443   1.08355 -0.532389 0.000666667
 0.954851 -0.121786   1.13367 -0.290577 0.000666667
 0.972035 -0.149719   1.13763 -0.0351833 0.000666667
 0.942407 -0.141501   1.10621 0.269982 0.000666667
 0.998824 -0.116369   1.11379 -0.0520417 0.000666667
  0.97899 -0.156805   1.09256 0.14321 0.000666667
 0.981311 -0.130949   1.11922 0.075303 0.000666667
 0.988927 -0.114874   1.11698 0.152968 0.000666667
0.953624 -0.12655  1.10956 -0.0179733 0.000666667
 0.966408 -0.132645   1.12718 -0.0714614 0.000666667
0.922416 -0.14099  1.15152 -0.11657 0.000666667
 0.964752 -0.147031     1.151 -0.0844119 0.000666667
0.97621 -0.1143 1.10984 -0.202934 0.000666667
 0.973359 -0.128447   1.10699 -0.243235 0.000666667
  0.96715 -0.156864   1.15945 0.179589 0.000666667
  0.973592 -0.0882309    1.12727 0.441667 0.000666667
 0.966598 -0.149803   1.13975 -0.293046 0.000666667
 0.966989 -0.123126   1.12416 -0.214343 0.000666667
 0.964197 -0.156311   1.13447 0.00610896 0.000666667
 0.949729 -0.153892   1.07628 0.376839 0.000666667
1.00021 -0.1497 1.13596 0.00115421 0.000666667
 0.95312 -0.12974  1.11862 0.00709634 0.000666667
 0.953902 -0.129712   1.12672 -0.527793 0.000666667
 0.967502 -0.119688   1.12301 -0.135898 0.000666667
0.960158 -0.1323 1.15533 0.0807627 0.000666667
 0.985368 -0.114372   1.11639 -0.201415 0.000666667
 0.961254 -0.132689   1.13431 0.204189 0.000666667
 0.957637 -0.108063   1.10724 -0.102061 0.000666667
 0.983956 -0.111633   1.11756 -0.335003 0.000666667
 0.975807 -0.117053   1.15125 -0.17842 0.000666667
  0.970286 -0.0958322    1.12034 -0.0344811 0.000666667
  0.990635 -0.0964592    1.11374 0.260793 0.000666667
 0.982139 -0.130399   1.07961 -0.209673 0.000666667
    0.957 -0.175449   1.06617 -0.162239 0.000666667
 0.936668 -0.115689   1.08989 -0.3854 0.000666667
 0.946988 -0.172365   1.11888 -0.0233302 0.000666667
 0.952189 -0.161134   1.12432 -0.015491 0.000666667
 0.981795 -0.109252   1.11267 -0.280287 0.000666667
 0.976542 -0.117226    1.1271 0.0661702 0.000666667
 0.966951 -0.141432   1.06862 0.166457 0.000666667
 0.951137 -0.128669   1.10451 -0.250734 0.000666667
  0.97899 -0.166138   1.11556 0.0610037 0.000666667
 0.967867 -0.146559   1.10157 0.107187 0.000666667
 0.976638 -0.137514   1.12377 -0.0657242 0.000666667
 0.974258 -0.116681   1.10691 -0.113175 0.000666667
 0.920423 -0.166016   1.10468 -0.0400918 0.000666667
  1.00199 -0.163768   1.11826 0.186692 0.000666667
  0.96125 -0.104839   1.14828 0.262911 0.000666667
 0.988006 -0.140166   1.08841 -0.410215 0.000666667
 0.943697 -0.130938   1.08351 -0.437303 0.000666667
 0.942541 -0.144368   1.11212 -0.104724 0.000666667
 0.957055 -0.140078   1.11761 -0.130039 0.000666667
 0.937596 -0.140322   1.16935 -0.0195305 0.000666667
 0.981679 -0.101503   1.15133 0.245525 0.000666667
 0.992023 -0.120972   1.13657 0.0699778 0.000666667
 0.943482 -0.113459    1.0959 0.08104 0.000666667
0.968248 -0.12742  1.12117 -0.137631 0.000666667
 0.958861 -0.151738   1.12283 -0.203383 0.000666667
   1.0058 -0.148826   1.13852 -0.0320391 0.000666667
 0.987248 -0.102876   1.15633 0.432882 0.000666667
 0.962182 -0.171513   1.15154 0.210935 0.000666667
  0.95611 -0.138041   1.11367 -0.0122171 0.000666667
  1.01003 -0.176736   1.08171 0.0365462 0.000666667
 0.943351 -0.109955   1.11624 -0.0697849 0.000666667
 0.974718 -0.140123   1.09263 -0.0346739 0.000666667
 0.956204 -0.108332   1.13625 0.223717 0.000666667
 0.949726 -0.150182   1.11625 0.490207 0.000666667
 0.990116 -0.130665   1.12139 -0.448612 0.000666667
0.975455 -0.12497  1.10379 0.0613653 0.000666667
 0.959547 -0.172504   1.11075 0.112872 0.000666667
 0.971885 -0.171204   1.09988 0.156692 0.000666667
 0.955516 -0.178823   1.11326 -0.226942 0.000666667
  0.94729 -0.124491   1.13144 0.0141404 0.000666667
  0.948819 -0.0879796     1.0948 0.12979 0.000666667
 0.973406 -0.122554   1.12256 0.0741996 0.000666667
 0.985182 -0.156044   1.08823 0.149687 0.000666667
 0.992026 -0.149492   1.08788 0.261723 0.000666667
  0.97846 -0.163669   1.08555 0.26107 0.000666667
 0.975787 -0.137043   1.12098 -0.307446 0.000666667
 0.955961 -0.116526     1.122 0.092233 0.000666667
 0.990299 -0.193958   1.13373 -0.045284 0.000666667
 0.966573 -0.119099   1.10548 -0.269168 0.000666667
 0.927715 -0.115811   1.12718 -0.124092 0.000666667
  0.98037 -0.180115   1.14031 0.354824 0.000666667
 0.988757 -0.151214   1.14252 -0.0143505 0.000666667
 0.949403 -0.137326   1.14849 -0.253477 0.000666667
 0.965357 -0.140953   1.13609 0.235971 0.000666667
  0.995411 -0.0723649    1.09618 0.157647 0.000666667
 0.974825 -0.156521   1.12219 -0.0426874 0.000666667
 0.977071 -0.143072   1.10974 0.223454 0.000666667
 0.940888 -0.142415   1.14759 0.174975 0.000666667
  0.98492 -0.126613   1.13021 0.117731 0.000666667
 0.965489 -0.154776   1.09781 0.0067274 0.000666667
 0.986069 -0.107192   1.10752 0.00391604 0.000666667
 0.982739 -0.124678   1.12848 0.0305049 0.000666667
 0.985465 -0.149269   1.10865 -0.0453916 0.000666667
 0.979045 -0.136916    1.1076 -0.355943 0.000666667
0.961994 -0.14245  1.12442 -0.101489 0.000666667
 0.983425 -0.143011   1.13695 -0.01183 0.000666667
 0.980227 -0.134983   1.13361 -0.153562 0.000666667
  0.94842 -0.157721   1.14161 -0.0136612 0.000666667
  0.9713 -0.13565  1.10373 0.0210534 0.000666667
 0.990595 -0.181648    1.1217 0.121424 0.000666667
 0.966107 -0.134894     1.133 -0.0933632 0.000666667
 0.963037 -0.141063   1.13883 -0.276469 0.000666667
0.972438 -0.17084  1.09722 -0.13664 0.000666667
 0.975481 -0.111559   1.10659 -0.231389 0.000666667
 0.997453 -0.122008   1.11101 -0.0910288 0.000666667
 0.952136 -0.171506   1.11944 -0.0441521 0.000666667
 0.987123 -0.144933   1.15472 -0.0387657 0.000666667
0.978228 -0.16187  1.09777 -0.124843 0.000666667
 0.983113 -0.138923   1.07994 -0.220548 0.000666667
 0.995048 -0.132853   1.12414 0.0392954 0.000666667
0.992256 -0.15515  1.09945 0.0203432 0.000666667
 0.980913 -0.143718   1.12691 0.265198 0.000666667
 0.968608 -0.137179   1.09339 -0.282947 0.000666667
0.996496 -0.13062  1.10269 -0.152062 0.000666667
 0.970149 -0.129314   1.13346 0.0432849 0.000666667
 0.946303 -0.133117   1.13929 0.510509 0.000666667
  1.00995 -0.100878   1.12902 0.313943 0.000666667
 0.987654 -0.118362   1.13137 0.282277 0.000666667
  1.00436 -0.126937   1.11042 -0.108926 0.000666667
  0.962105 -0.0714616    1.09923 -0.0513689 0.000666667
 0.963851 -0.166066   1.10183 0.00100905 0.000666667
 0.956487 -0.139236   1.06294 0.204688 0.000666667
 0.997879 -0.112426   1.08194 0.0230861 0.000666667
 0.987149 -0.151076   1.14744 -0.278152 0.000666667
 0.973439 -0.122827   1.13252 0.468943 0.000666667
 0.957934 -0.142382   1.10746 -0.152166 0.000666667
 0.957478 -0.124937    1.1287 0.306286 0.000666667
  1.01101 -0.147219   1.16271 0.242115 0.000666667
 0.980727 -0.130517   1.13855 0.230158 0.000666667
0.981242 -0.12422  1.10604 -0.132669 0.000666667
 0.964134 -0.140426   1.12928 0.0315095 0.000666667
  0.98545 -0.139821   1.11732 -0.198874 0.000666667
0.973466 -0.15504  1.12439 0.0184787 0.000666667
 0.988987 -0.151813   1.12835 -0.0364931 0.000666667
   1.0193 -0.139357   1.13417 -0.173647 0.000666667
 0.982369 -0.167434   1.08778 -0.0271456 0.000666667
 0.989348 -0.105665    1.0965 0.173957 0.000666667
 0.984292 -0.124602   1.12638 0.0125428 0.000666667
 0.981454 -0.137596   1.11337 0.198442 0.000666667
 0.964707 -0.100009   1.11131 0.151412 0.000666667
0.934365 -0.12647  1.10775 -0.164601 0.000666667
 0.988251 -0.132882   1.12249 -0.0380401 0.000666667
 0.968088 -0.137688   1.13828 -0.238425 0.000666667
 0.970255 -0.128282   1.10314 0.0594785 0.000666667
 0.993107 -0.128579   1.13579 0.320281 0.000666667
 0.968508 -0.145639   1.11571 0.0770889 0.000666667
 0.980634 -0.139175   1.13212 0.111192 0.000666667
  1.00665 -0.137307    1.0974 -0.0579919 0.000666667
 0.963393 -0.176826   1.14037 -0.000650525 0.000666667
 0.97324 -0.12774  1.10334 0.0992116 0.000666667
 0.937084 -0.126485   1.12167 -0.189777 0.000666667
  0.97961 -0.145091   1.13692 0.123268 0.000666667
  0.992598 -0.0987218    1.07661 0.526893 0.000666667
 0.998153 -0.126383   1.10015 -0.0274653 0.000666667
 0.965768 -0.119577   1.12267 0.0529668 0.000666667
  0.985054 -0.0968929    1.13045 -0.0708726 0.000666667
 0.966863 -0.151067   1.09916 0.041828 0.000666667
 0.990168 -0.144343   1.13212 0.0927881 0.000666667
 0.974703 -0.145619   1.11925 -0.0868007 0.000666667
 0.929367 -0.153688   1.12651 0.148308 0.000666667
 0.953474 -0.150071   1.11424 0.177527 0.000666667
 0.986621 -0.121964   1.12806 0.336825 0.000666667
 0.990192 -0.146793   1.13175 0.0565971 0.000666667
 0.975141 -0.132025   1.13883 0.0661422 0.000666667
 0.934329 -0.119404   1.17889 0.0492614 0.000666667
  1.00009 -0.153915   1.12938 0.269231 0.000666667
 0.998203 -0.119576   1.10394 0.426067 0.000666667
 0.935316 -0.123756   1.12318 0.0236363 0.000666667
  1.00692 -0.135925   1.10681 0.232668 0.000666667
    0.973 -0.128478    1.1464 0.108469 0.000666667
 0.969993 -0.118992   1.14141 0.064188 0.000666667
 0.926405 -0.136658   1.12182 -0.252774 0.000666667
 0.958917 -0.152359   1.12904 0.0572703 0.000666667
  1.00261 -0.119624   1.12776 -0.44868 0.000666667
   1.0108 -0.159282   1.09219 -0.0599073 0.000666667
  0.98916 -0.123412   1.13354 -0.26238 0.000666667
 0.959564 -0.110023   1.11567 0.1528 0.000666667
0.974336 -0.16367  1.14114 0.0137469 0.000666667
  1.00935 -0.124208   1.11114 -0.156343 0.000666667
 0.949932 -0.154061   1.09124 -0.0475932 0.000666667
0.973113 -0.14972   1.1081 -0.43245 0.000666667
 0.980331 -0.161689   1.11535 0.191057 0.000666667
 0.962702 -0.167566   1.09809 -0.0814961 0.000666667
 0.941886 -0.109817   1.13866 0.076042 0.000666667
 0.978042 -0.150851    1.1122 0.12706 0.000666667
 0.974149 -0.135685    1.1189 -0.200198 0.000666667
 0.985626 -0.126778   1.14388 0.24758 0.000666667
 0.948928 -0.143388   1.08539 0.0322082 0.000666667
 0.993173 -0.149943   1.12597 -0.187796 0.000666667
 0.971297 -0.172514   1.12993 0.033173 0.000666667
 0.988597 -0.128298   1.14009 0.124899 0.000666667
 0.978134 -0.144997   1.17197 -0.194472 0.000666667
 0.961965 -0.164467    1.1296 0.104939 0.000666667
 0.969833 -0.164855   1.13679 0.1395 0.000666667
  0.99709 -0.114901   1.09222 -0.338943 0.000666667
 0.956843 -0.101381   1.11216 -0.113571 0.000666667
 0.974732 -0.184131   1.08446 -0.204748 0.000666667
 0.973033 -0.166367   1.12506 0.529047 0.000666667
 0.973021 -0.155878   1.15746 -0.0700073 0.000666667
 0.980935 -0.141569   1.14564 0.154305 0.000666667
  0.96892 -0.128227   1.09894 0.226515 0.000666667
 0.969462 -0.147804   1.09167 -0.200261 0.000666667
 0.977009 -0.142957   1.10626 0.15068 0.000666667
 0.978721 -0.121878   1.12721 0.0436784 0.000666667
 0.978325 -0.158974   1.13524 0.532838 0.000666667
 0.965796 -0.127216   1.07757 -0.143136 0.000666667
 0.977248 -0.118096   1.10344 -0.205266 0.000666667
 0.936638 -0.131247   1.13146 0.161704 0.000666667
 0.975438 -0.137153   1.12228 0.0166865 0.000666667
 0.971364 -0.122207   1.12158 0.199342 0.000666667
0.962018 -0.13755  1.15188 0.206534 0.000666667
 0.946187 -0.115502   1.12634 0.0490774 0.000666667
 0.987638 -0.124236   1.12345 -0.156819 0.000666667
 0.967799 -0.108059   1.08413 -0.273016 0.000666667
 0.988939 -0.138169   1.10508 0.0674007 0.000666667
 0.972139 -0.142909   1.12091 -0.178026 0.000666667
 0.969035 -0.132313   1.10463 -0.227757 0.000666667
 0.994352 -0.119041   1.13692 -0.0747713 0.000666667
 0.984371 -0.112393   1.11145 0.838651 0.000666667
  0.98664 -0.172559   1.07693 0.0336126 0.000666667
 0.976248 -0.145429   1.09803 0.16817 0.000666667
  0.969589 -0.0977187    1.17777 0.137678 0.000666667
 0.961647 -0.160527   1.08989 0.142686 0.000666667
 0.942876 -0.124949   1.09714 -0.18876 0.000666667
 0.998209 -0.125911   1.10699 0.296475 0.000666667
  0.97995 -0.169436   1.11235 -0.21864 0.000666667
 0.993943 -0.115978   1.15575 0.381446 0.000666667
0.981758 -0.13057  1.12535 0.00262863 0.000666667
  0.95791 -0.126035    1.1155 -0.0667891 0.000666667
  0.96907 -0.169518   1.09766 -0.0443756 0.000666667
 0.991713 -0.121382   1.10899 -0.119851 0.000666667
 0.991895 -0.117783   1.13273 0.143128 0.000666667
 0.983156 -0.129184   1.13696 0.210399 0.000666667
 0.976797 -0.131814   1.12744 0.211934 0.000666667
 0.971095 -0.126349   1.11263 0.166284 0.000666667
 0.976726 -0.126649   1.11991 0.135529 0.000666667
 0.993892 -0.150053   1.11341 -0.217879 0.000666667
 0.969972 -0.136837   1.13569 0.358967 0.000666667
  0.986592 -0.0873336    1.15463 0.182908 0.000666667
  1.02303 -0.163895    1.1093 -0.383631 0.000666667
 0.940303 -0.148183   1.10261 0.41288 0.000666667
 0.988573 -0.111649   1.09311 -0.260617 0.000666667
  0.99977 -0.136881   1.14119 0.388015 0.000666667
 0.974407 -0.122893   1.11689 0.0235886 0.000666667
 1.01023 -0.11733  1.10456 -0.351357 0.000666667
 0.946185 -0.114718   1.15215 -0.0348137 0.000666667
 0.948387 -0.116217    1.1007 -0.182758 0.000666667
 0.989554 -0.113766   1.08662 0.308193 0.000666667
 0.989447 -0.111873   1.12047 -0.092327 0.000666667
 0.994161 -0.155121   1.10075 0.262319 0.000666667
 0.968464 -0.150244    1.1152 0.168492 0.000666667
 0.949359 -0.139997   1.13418 -0.248827 0.000666667
 0.969474 -0.138883   1.09144 0.480705 0.000666667
 0.964203 -0.101212    1.0927 0.0838103 0.000666667
 0.959341 -0.126727   1.08589 0.414352 0.000666667
 0.952849 -0.143501   1.11789 -0.450631 0.000666667
  0.95191 -0.123113   1.10036 0.093394 0.000666667
   1.01157 -0.0984929       1.13 0.015478 0.000666667
  0.960528 -0.0789082    1.11405 0.131771 0.000666667
 0.959661 -0.157176   1.14505 -0.0694863 0.000666667
  1.00628 -0.148367    1.1001 0.0539205 0.000666667
 0.975406 -0.128229   1.12207 -0.236619 0.000666667
  0.97572 -0.147268   1.11856 -0.245007 0.000666667
 0.974019 -0.159714   1.14384 0.187112 0.000666667
 0.965571 -0.155559   1.10255 0.0410148 0.000666667
0.979563 -0.11617  1.12887 0.0632241 0.000666667
 0.989422 -0.163943   1.12811 0.15928 0.000666667
 0.990192 -0.109831   1.11634 -0.062709 0.000666667
  1.00937 -0.161872   1.11065 -0.00976637 0.000666667
 0.972322 -0.143744   1.13137 0.164157 0.000666667
  1.00335 -0.143535   1.09737 -0.0594486 0.000666667
 0.965479 -0.155146   1.13342 0.0313788 0.000666667
 0.982462 -0.154125   1.11992 -0.0954869 0.000666667
 0.991884 -0.119108   1.11038 -0.015264 0.000666667
 0.966355 -0.118251   1.10413 -0.0476911 0.000666667
 0.960653 -0.124421   1.10667 0.078755 0.000666667
 0.985584 -0.112234   1.11974 0.0759432 0.000666667
  0.97871 -0.134519   1.12955 -0.0496815 0.000666667
 0.950768 -0.170038   1.15003 -0.135326 0.000666667
0.989069 -0.11171  1.16349 -0.235178 0.000666667
 0.987273 -0.177586   1.10683 -0.0696369 0.000666667
  0.93491 -0.119138   1.11897 0.216165 0.000666667
 0.975315 -0.160721   1.12249 0.18435 0.000666667
 0.980029 -0.132854    1.1228 -0.256097 0.000666667
 0.966224 -0.151253   1.11255 -0.335587 0.000666667
 0.957301 -0.156967    1.0831 0.205749 0.000666667
 0.944209 -0.109775   1.12733 -0.166077 0.000666667
  0.96286 -0.108081   1.13198 -0.279098 0.000666667
 0.979914 -0.154612   1.12231 -0.0308514 0.000666667
 0.973191 -0.135064   1.10691 -0.149783 0.000666667
  1.05914 -0.161816   1.10746 0.0460841 0.000666667
  1.00115 -0.124642   1.15006 -0.333467 0.000666667
 0.948414 -0.163738   1.09699 0.296331 0.000666667
  1.02035 -0.135854    1.1226 0.158583 0.000666667
 0.958442 -0.158545   1.10355 -0.12757 0.000666667
  0.927777 -0.0945369    1.13414 0.1758 0.000666667
  1.00463 -0.130282   1.07906 0.221375 0.000666667
  0.98547 -0.111175   1.11674 -0.21234 0.000666667
 0.962946 -0.122222   1.14419 -0.373013 0.000666667
 0.969388 -0.191456   1.10539 -0.0699244 0.000666667
 0.976773 -0.131417   1.13746 -0.0479122 0.000666667
  0.970992 -0.0935004    1.12864 -0.0443292 0.000666667
 0.977838 -0.117935    1.1029 0.174069 0.000666667
 0.983599 -0.129731   1.09845 -0.26084 0.000666667
 0.982313 -0.119301   1.13586 0.0461353 0.000666667
 0.972021 -0.152508   1.10816 0.168585 0.000666667
 0.966672 -0.148235   1.10279 0.153914 0.000666667
  0.96501 -0.145289   1.16586 0.0627691 0.000666667
 0.980109 -0.138217   1.13711 -0.520296 0.000666667
 0.974088 -0.169949   1.12845 -0.201884 0.000666667
 0.964688 -0.125712   1.11309 -0.0626956 0.000666667
 0.952672 -0.146464   1.09565 -0.0465273 0.000666667
0.970341 -0.10567  1.12007 0.0821129 0.000666667
 0.947468 -0.126367   1.12157 0.111159 0.000666667
0.981816 -0.15414  1.16461 -0.0390464 0.000666667
 0.995618 -0.131068   1.09204 -0.0637287 0.000666667
 0.998621 -0.120611   1.13153 -0.33959 0.000666667
 0.996578 -0.136474   1.14834 0.126772 0.000666667
  1.00933 -0.148744    1.1356 0.0179001 0.000666667
 0.972265 -0.141195    1.1266 -0.306573 0.000666667
 0.939904 -0.142646   1.15932 -0.345051 0.000666667
  1.02508 -0.171869   1.11587 -0.0417919 0.000666667
 1.00435 -0.10047  1.12145 0.0705753 0.000666667
0.983108 -0.11715   1.1301 0.0271577 0.000666667
0.991834 -0.12161  1.11804 -0.0175643 0.000666667
  1.01282 -0.150066   1.09451 0.330889 0.000666667
 0.954533 -0.122125     1.137 -0.0167757 0.000666667
 0.993933 -0.141739   1.11097 -0.181839 0.000666667
 0.989239 -0.136048   1.12267 -0.251789 0.000666667
 0.966495 -0.120963   1.10992 -0.164198 0.000666667
 0.975233 -0.128634   1.10965 0.352012 0.000666667
 0.963161 -0.160232   1.10301 -0.0300397 0.000666667
 0.962742 -0.127392   1.10303 -0.127634 0.000666667
 0.975105 -0.167115   1.08555 -0.19948 0.000666667
  0.94631 -0.144681   1.09729 -0.131555 0.000666667
 0.939107 -0.137671    1.1305 0.0599817 0.000666667
 0.969586 -0.162972    1.1818 -0.0149294 0.000666667
 0.948239 -0.100291    1.1423 -0.0407114 0.000666667
 0.959364 -0.112437   1.15232 -0.279373 0.000666667
 0.944693 -0.126132   1.10198 0.108988 0.000666667
 0.979932 -0.111006   1.13015 0.102307 0.000666667
  0.959652 -0.0954489    1.11856 -0.0949075 0.000666667
0.985036 -0.1829 1.11303 -0.189081 0.000666667
  0.97976 -0.134706   1.13203 -0.181433 0.000666667
 0.986996 -0.141368   1.12553 -0.417324 0.000666667
  1.0208 -0.12242  1.11427 0.0550837 0.000666667
 0.971909 -0.145476   1.11692 -0.238268 0.000666667
  0.981466 -0.0953435    1.11567 0.359764 0.000666667
 0.957195 -0.168901   1.07586 0.0628379 0.000666667
 0.948404 -0.161171   1.12249 0.291191 0.000666667
  0.994123 -0.0961973    1.12775 -0.141801 0.000666667
 0.978958 -0.172084   1.14779 -0.121362 0.000666667
 0.999746 -0.115075    1.1344 0.317377 0.000666667
 0.998938 -0.117815   1.08673 0.0214288 0.000666667
 0.979692 -0.122405   1.14059 -0.157841 0.000666667
 0.998498 -0.118132   1.14976 0.0847637 0.000666667
 0.948334 -0.145037   1.12513 -0.360366 0.000666667
 0.961607 -0.102341   1.13388 0.290058 0.000666667
 0.972514 -0.131025   1.13226 0.479317 0.000666667
0.964192 -0.13569  1.13139 -0.0759886 0.000666667
 0.967701 -0.142668   1.15254 0.24124 0.000666667
  0.94255 -0.108447   1.12213 0.00760745 0.000666667
 0.944164 -0.135249   1.08633 0.154019 0.000666667
  1.00415 -0.135447   1.12838 -0.205639 0.000666667
 0.942624 -0.132073   1.14039 -0.1593 0.000666667
 0.989064 -0.118524   1.10118 0.155701 0.000666667
 0.998193 -0.146388   1.14486 -0.14183 0.000666667
 0.968891 -0.161226   1.09486 -0.231144 0.000666667
 0.958343 -0.109913   1.12988 -0.0420069 0.000666667
 0.985763 -0.124267   1.11782 -0.17811 0.000666667
 0.967289 -0.145134   1.13342 -0.233101 0.000666667
 0.947302 -0.114416   1.11998 -0.183758 0.000666667
 0.983539 -0.149393   1.10096 0.388824 0.000666667
 0.953466 -0.142337    1.1459 -0.0341592 0.000666667
 0.959799 -0.139866    1.1143 0.102974 0.000666667
0.952413 -0.15607   1.1116 0.100765 0.000666667
 0.975448 -0.145939   1.11186 0.048926 0.000666667
 0.958044 -0.134184   1.11432 -0.157067 0.000666667
 0.976769 -0.135306   1.11488 0.0963028 0.000666667
 0.992304 -0.163117   1.11916 -0.122807 0.000666667
 1.00282 -0.14324  1.15537 0.0719158 0.000666667
 0.959944 -0.116054   1.11551 -0.0734632 0.000666667
 0.968919 -0.104681   1.12492 0.397227 0.000666667
 0.969669 -0.156393   1.09026 -0.295837 0.000666667
 0.954241 -0.148286   1.11057 -0.149532 0.000666667
 0.987083 -0.131278   1.10511 0.208228 0.000666667
 0.960548 -0.130439   1.12111 0.194352 0.000666667
0.972975 -0.14407  1.15644 -0.462701 0.000666667
 0.971993 -0.120011   1.11753 -0.206632 0.000666667
 0.988889 -0.118684   1.13683 -0.277674 0.000666667
 0.987679 -0.119945   1.10577 -0.0880555 0.000666667
 0.949079 -0.106026   1.12363 -0.0975672 0.000666667
 0.952237 -0.135541     1.085 0.0229146 0.000666667
  1.02558 -0.184294   1.09852 0.28364 0.000666667
 0.97053 -0.13353  1.16929 -0.114961 0.000666667
 0.992447 -0.130251   1.12612 -0.0104959 0.000666667
 0.985174 -0.109672   1.09311 -0.468862 0.000666667
0.948744 -0.15085  1.10642 -0.267082 0.000666667
 0.966398 -0.124737   1.11004 -0.0938998 0.000666667
 0.989957 -0.171994   1.15977 0.0483593 0.000666667
  1.00263 -0.118925   1.12399 -0.00636535 0.000666667
 0.963742 -0.150774   1.12204 0.172187 0.000666667
 0.955697 -0.121613   1.14328 0.224269 0.000666667
 0.971337 -0.103526   1.11949 0.103678 0.000666667
 0.957369 -0.103709   1.13033 0.146485 0.000666667
 0.963062 -0.118129    1.1329 0.123691 0.000666667
 0.995642 -0.153395    1.1344 0.0969296 0.000666667
  1.00668 -0.149897     1.096 0.176639 0.000666667
 0.998741 -0.127712   1.10246 0.267475 0.000666667
 0.972151 -0.167229   1.12792 -0.274502 0.000666667
 0.947683 -0.142919   1.11638 -0.085428 0.000666667
 0.982749 -0.141118   1.14399 0.086027 0.000666667
 0.967578 -0.113828   1.15162 0.0944295 0.000666667
 0.977947 -0.126737   1.11334 -0.350939 0.000666667
 0.970565 -0.159727   1.15819 -0.368696 0.000666667
 0.963204 -0.141722   1.15882 0.184725 0.000666667
 1.00383 -0.15021    1.131 -0.335779 0.000666667
 0.970491 -0.115379   1.07784 -0.11866 0.000666667
 0.984822 -0.135942   1.11757 -0.111047 0.000666667
 0.982375 -0.146789   1.11034 0.0430627 0.000666667
 0.967546 -0.133608   1.11196 -0.0322488 0.000666667
 0.971774 -0.108239   1.11969 -0.501607 0.000666667
 0.964852 -0.135248   1.09624 -0.313603 0.000666667
 0.961807 -0.100247   1.13455 0.173013 0.000666667
 0.945464 -0.130431   1.11223 0.0910488 0.000666667
 0.983085 -0.168112   1.12281 -0.14605 0.000666667
 0.962834 -0.156648   1.14142 0.238374 0.000666667
 0.988441 -0.133168   1.09536 -0.0972818 0.000666667
 0.971493 -0.124392   1.14053 -0.082154 0.000666667
 0.995632 -0.137487   1.11542 0.195498 0.000666667
 0.981875 -0.155794   1.14223 -0.169974 0.000666667
 0.954032 -0.149742   1.14607 -0.232758 0.000666667
 0.990887 -0.140863   1.08548 -0.11016 0.000666667
 0.970786 -0.165843   1.10374 -0.0851243 0.000666667
0.979027 -0.13434  1.10132 0.0652316 0.000666667
 0.964398 -0.148902   1.10934 -0.0142836 0.000666667
 0.960135 -0.119624   1.15058 -0.127486 0.000666667
 0.976315 -0.137409   1.16008 -0.5584 0.000666667
  0.96368 -0.123323   1.07576 -0.293349 0.000666667
 0.999507 -0.160273   1.17055 -0.224444 0.000666667
0.969331 -0.14508  1.12532 0.190912 0.000666667
 0.949585 -0.171822   1.14129 0.103554 0.000666667
  0.95651 -0.122725   1.11499 -0.0871421 0.000666667
 0.999746 -0.145945   1.13452 -0.360437 0.000666667
 0.963569 -0.133887   1.12121 -0.285937 0.000666667
 0.947727 -0.119341    1.1281 -0.0145195 0.000666667
  1.00685 -0.137411   1.12108 -0.0124071 0.000666667
 0.944673 -0.109551   1.06392 0.163913 0.000666667
0.975273 -0.12188  1.12389 -0.176917 0.000666667
 0.995459 -0.153537   1.15761 -0.22658 0.000666667
 0.970778 -0.136619   1.11169 -0.0594483 0.000666667
 0.981908 -0.125632   1.14673 -0.194921 0.000666667
  0.96622 -0.132171   1.12272 0.0951817 0.000666667
  1.01322 -0.162894   1.12186 -0.234858 0.000666667
 0.984041 -0.143228   1.11142 0.384563 0.000666667
 0.966663 -0.150921   1.10745 -0.210098 0.000666667
 0.990568 -0.119853   1.10546 0.0957236 0.000666667
 0.973172 -0.123594   1.11638 -0.170151 0.000666667
  0.966846 -0.0966993    1.13613 -0.123202 0.000666667
 0.996897 -0.176942   1.10418 0.130862 0.000666667
 0.940756 -0.134549   1.11354 -0.178669 0.000666667
  0.98948 -0.159708   1.08883 -0.256613 0.000666667
 0.934161 -0.155724    1.1105 0.183454 0.000666667
 0.930638 -0.122541   1.11516 -0.209174 0.000666667
  1.00219 -0.159156    1.1166 -0.183503 0.000666667
0.992961 -0.13289  1.11191 -0.158128 0.000666667
 0.966632 -0.131596   1.09048 0.121571 0.000666667
 0.97668 -0.13348  1.12813 -0.188834 0.000666667
  0.955489 -0.0966214    1.12017 0.0717144 0.000666667
  0.951653 -0.0995614    1.10424 0.156204 0.000666667
 0.957626 -0.140232   1.10059 -0.0795581 0.000666667
 0.963879 -0.126465   1.11274 0.0540583 0.000666667
 0.959961 -0.136457   1.10798 -0.183009 0.000666667
 0.995262 -0.141455   1.11641 -0.204704 0.000666667
 0.957533 -0.122323   1.12567 -0.1004 0.000666667
 0.976895 -0.132869   1.15089 0.123369 0.000666667
  1.0176 -0.11008  1.14256 0.375564 0.000666667
 0.971469 -0.127985   1.11234 0.22741 0.000666667
 0.983678 -0.134362   1.11505 -0.0126806 0.000666667
 0.983267 -0.129354    1.1269 0.0907324 0.000666667
 0.948408 -0.163727   1.12953 -0.116213 0.000666667
  1.01865 -0.142133   1.08809 -0.152224 0.000666667
  1.02508 -0.135991   1.10254 -0.0610742 0.000666667
 0.944658 -0.137956   1.10708 0.232706 0.000666667
 0.956223 -0.126164   1.06578 0.027938 0.000666667
 0.977067 -0.134011   1.13966 -0.167369 0.000666667
  1.0053 -0.12197  1.08951 0.129244 0.000666667
 0.982446 -0.149251   1.08314 0.287651 0.000666667
 0.947536 -0.158749      1.13 -0.21732 0.000666667
  0.99069 -0.148618   1.13056 -0.0488103 0.000666667
  0.997925 -0.0762525    1.11911 0.164113 0.000666667
 0.987667 -0.144465   1.09089 -0.193489 0.000666667
 0.967917 -0.135171   1.09611 -0.204875 0.000666667
0.986835 -0.16039  1.07986 -0.0815143 0.000666667
 0.980448 -0.117458   1.08952 0.0908647 0.000666667
 0.955496 -0.125507   1.13236 -0.0267602 0.000666667
 0.955251 -0.153559   1.11297 -0.196729 0.000666667
0.974444 -0.13793  1.11045 0.13705 0.000666667
 0.946548 -0.138049   1.09098 -0.108001 0.000666667
 0.993522 -0.107188   1.09996 -0.0823645 0.000666667
  0.96124 -0.173071   1.11195 0.040071 0.000666667
 0.995342 -0.168777   1.11799 -0.170729 0.000666667
 0.960455 -0.117425   1.09475 0.0747127 0.000666667
 0.961947 -0.123693   1.12069 -0.0423267 0.000666667
 0.972537 -0.159845   1.08874 0.146448 0.000666667
0.969219 -0.15067  1.15015 -0.108105 0.000666667
 0.980456 -0.159975   1.11097 -0.31516 0.000666667
 0.985945 -0.126023   1.08821 0.263227 0.000666667
 0.958563 -0.145563   1.10279 0.0448996 0.000666667
  1.00245 -0.126014   1.12651 0.483565 0.000666667
 0.986841 -0.155257   1.12956 0.00942945 0.000666667
  1.00784 -0.172862   1.16017 0.214515 0.000666667
 0.965541 -0.151964   1.09763 -0.000296969 0.000666667
 0.978948 -0.115634   1.07549 -0.214971 0.000666667
 0.985227 -0.125128   1.09951 -0.379309 0.000666667
 0.972625 -0.136716   1.14783 0.102144 0.000666667
  1.01918 -0.118671   1.12213 0.0303232 0.000666667
 0.976321 -0.134836    1.1159 0.0176848 0.000666667
  0.98847 -0.158711   1.11313 -0.0624215 0.000666667
 0.955307 -0.137504    1.1281 -0.0932071 0.000666667
 0.997312 -0.119277   1.14322 -0.151348 0.000666667
 0.987434 -0.124972   1.10474 -0.0163625 0.000666667
 0.978251 -0.130907   1.10308 -0.0662027 0.000666667
 1.00696 -0.13408  1.12518 -0.492682 0.000666667
 0.980554 -0.142776   1.15538 -0.203798 0.000666667
 0.996781 -0.136787   1.10445 -0.00501639 0.000666667
  0.97047 -0.101547   1.14915 0.21391 0.000666667
 0.960151 -0.135733   1.10412 -0.0947315 0.000666667
 0.977631 -0.167426   1.13383 0.0794416 0.000666667
 0.952886 -0.170632   1.08552 -0.0369231 0.000666667
 0.982898 -0.120408   1.13045 -0.0424899 0.000666667
 0.956338 -0.146923   1.08987 0.117895 0.000666667
  1.00784 -0.147545   1.10225 -0.264486 0.000666667
 0.959644 -0.130217   1.12195 -0.0307975 0.000666667
 0.955805 -0.138991   1.09652 -0.0826811 0.000666667
 0.967259 -0.151467   1.09445 0.281893 0.000666667
 0.976572 -0.111673   1.08611 -0.183341 0.000666667
  1.00446 -0.167633   1.09867 0.141535 0.000666667
  0.98953 -0.122572   1.08696 0.121681 0.000666667
 0.969636 -0.118557    1.0989 0.150488 0.000666667
 0.979208 -0.142285   1.11359 0.044372 0.000666667
 0.938818 -0.105135   1.10429 0.188775 0.000666667
 0.993714 -0.112304   1.11819 0.284523 0.000666667
 0.997966 -0.121062   1.06317 0.270054 0.000666667
  0.973291 -0.0976779    1.11187 0.264066 0.000666667
 0.945735 -0.120056   1.13776 0.165143 0.000666667
0.943083 -0.13401  1.11723 -0.0985936 0.000666667
 0.976223 -0.104728   1.12696 -0.310513 0.000666667
  1.00179 -0.121544   1.09671 0.183259 0.000666667
 0.997626 -0.134517   1.12126 0.0675752 0.000666667
 0.994427 -0.134841   1.13044 0.259807 0.000666667
0.981162 -0.12731   1.1172 0.245449 0.000666667
 0.988257 -0.109025   1.15227 0.383423 0.000666667
 0.934432 -0.164043   1.15468 -0.248443 0.000666667
  1.01539 -0.151174   1.12202 0.110142 0.000666667
  0.95568 -0.132888   1.09845 0.212759 0.000666667
 0.950583 -0.138676   1.11704 0.315757 0.000666667
  1.00889 -0.119476    1.1183 0.00719726 0.000666667
 0.98892 -0.10816  1.15244 0.0537001 0.000666667
  1.01793 -0.147567   1.09611 0.111309 0.000666667
 0.978991 -0.135983   1.12297 -0.3799 0.000666667
  1.00194 -0.133755   1.11318 -0.145075 0.000666667
 0.970245 -0.151741   1.11867 -0.0171144 0.000666667
 0.953293 -0.142403   1.12242 0.119059 0.000666667
 0.977717 -0.154203    1.1233 0.237735 0.000666667
  0.937398 -0.0953916    1.12938 -0.0767198 0.000666667
 0.999894 -0.166526   1.09364 0.185404 0.000666667
 0.966471 -0.116273   1.09657 -0.190482 0.000666667
 0.991061 -0.145165   1.13408 -0.090504 0.000666667
 0.956344 -0.147103   1.10482 0.265941 0.000666667
 0.981928 -0.144159   1.11256 0.0281507 0.000666667
 0.997051 -0.150117   1.14249 0.0475665 0.000666667
 0.939406 -0.142354   1.10914 -0.508288 0.000666667
 0.979027 -0.126538   1.10398 0.264942 0.000666667
 0.983647 -0.114045   1.11582 0.0861262 0.000666667
  0.96343 -0.127015   1.09996 -0.0631313 0.000666667
 0.987349 -0.131096   1.11096 -0.0310851 0.000666667
 0.971934 -0.115493   1.12045 0.0834499 0.000666667
 0.976094 -0.109605   1.12212 0.0308271 0.000666667
   1.0398 -0.153201    1.1894 -0.296897 0.000666667
  0.98701 -0.161068   1.11629 -0.269641 0.000666667
 0.989442 -0.106296   1.09789 0.265965 0.000666667
 0.979973 -0.122715   1.12923 0.000695341 0.000666667
 0.969168 -0.121845   1.11387 -0.187226 0.000666667
 0.952973 -0.157098   1.10251 -0.0484987 0.000666667
0.930156 -0.11693  1.11155 0.352654 0.000666667
 0.950145 -0.135259   1.12263 -0.362189 0.000666667
 0.975778 -0.144962     1.105 -0.0776631 0.000666667
 0.974714 -0.154498   1.10001 -0.259477 0.000666667
  1.00045 -0.110115   1.08469 -0.00975828 0.000666667
 0.963102 -0.118017   1.15554 0.232341 0.000666667
 0.993208 -0.110639   1.12172 0.0509999 0.000666667
 0.955916 -0.170919    1.0962 0.109249 0.000666667
  0.97235 -0.142274   1.11874 0.296566 0.000666667
  1.01173 -0.132745   1.09856 -0.0441003 0.000666667
  0.968434 -0.0998528    1.13816 -0.0637834 0.000666667
  1.00449 -0.154651   1.09862 0.170864 0.000666667
   0.9785 -0.134449   1.11149 -0.15808 0.000666667
 0.989659 -0.159032    1.1334 -0.0242596 0.000666667
 0.998073 -0.126375   1.11739 0.00843253 0.000666667
 0.953754 -0.147113    1.1119 -0.192604 0.000666667
 0.970491 -0.158189   1.09785 -0.30508 0.000666667
 0.971725 -0.157421    1.1075 0.126801 0.000666667
 0.940788 -0.154254   1.15844 0.34373 0.000666667
 0.993026 -0.128169   1.13794 -0.0229266 0.000666667
 0.969891 -0.112022   1.09746 -0.153106 0.000666667
 0.999648 -0.140973   1.12828 0.193959 0.000666667
 0.983416 -0.112497   1.10699 0.200386 0.000666667
0.979704 -0.13711  1.11062 0.0769701 0.000666667
 0.969789 -0.099532   1.14188 0.308968 0.000666667
 0.952126 -0.117738   1.11211 0.0792232 0.000666667
0.980787 -0.12875  1.08972 0.13094 0.000666667
  0.99156 -0.124269   1.08951 -0.267496 0.000666667
  1.01212 -0.132435   1.10823 -0.0583536 0.000666667
 0.978988 -0.150642   1.12229 0.247844 0.000666667
 0.969563 -0.133158   1.08851 -0.146632 0.000666667
 0.982577 -0.131923   1.09054 0.00687049 0.000666667
 0.961393 -0.151943   1.12474 0.259841 0.000666667
 0.984258 -0.150203   1.13599 -0.02938 0.000666667
 0.977662 -0.138846   1.10182 -0.00685691 0.000666667
  0.966838 -0.0905072    1.11972 -0.133375 0.000666667
  0.978194 -0.0961875    1.14648 -0.0727236 0.000666667
 0.948404 -0.160057   1.10435 -0.114125 0.000666667
 0.978106 -0.129124   1.15846 0.245256 0.000666667
   0.97363 -0.0935843    1.12328 -0.0404424 0.000666667
  1.01849 -0.162194   1.11074 -0.282686 0.000666667
 0.973757 -0.142905    1.1217 0.133685 0.000666667
 0.966262 -0.139525   1.12885 -0.220849 0.000666667
 0.959113 -0.124034   1.15137 -0.0228237 0.000666667
0.994035 -0.12292  1.11386 0.128506 0.000666667
 0.936332 -0.137777   1.15456 0.138359 0.000666667
 0.972249 -0.152867   1.11248 -0.0279175 0.000666667
0.954955 -0.13874  1.12826 -0.150227 0.000666667
 0.988863 -0.152026   1.12502 -0.200421 0.000666667
 0.967264 -0.117963   1.11539 0.0142851 0.000666667
 0.975113 -0.143068   1.13922 0.158721 0.000666667
 0.990038 -0.122601   1.11849 0.119851 0.000666667
 0.950955 -0.138752    1.1501 -0.052245 0.000666667
 0.967469 -0.164647    1.1137 0.153781 0.000666667
  0.96909 -0.112825   1.14151 -0.29466 0.000666667
  1.02527 -0.166174   1.11581 -0.0501649 0.000666667
0.974564 -0.12207  1.14299 0.143219 0.000666667
 0.986385 -0.153382   1.09677 -0.136814 0.000666667
 0.992956 -0.141071   1.13302 0.0525411 0.000666667
 0.956686 -0.145775   1.11491 0.226975 0.000666667
 0.989822 -0.162896   1.12412 0.105972 0.000666667
 0.966466 -0.131777   1.10008 0.157707 0.000666667
 0.985757 -0.155606   1.11236 -0.154478 0.000666667
 0.982131 -0.108867   1.10861 0.249697 0.000666667
 0.989273 -0.119052   1.10945 -0.196141 0.000666667
 0.939424 -0.152012   1.14035 0.368932 0.000666667
   1.00307 -0.0975374    1.10945 0.015982 0.000666667
  0.98402 -0.140877   1.09627 -0.0807183 0.000666667
  1.00027 -0.129694   1.14588 0.0910748 0.000666667
 0.982231 -0.155059   1.09836 0.0682546 0.000666667
 0.956047 -0.117786   1.12942 -0.370277 0.000666667
     0.941 -0.0960841    1.08609 -0.0698892 0.000666667
 0.971877 -0.147711   1.13051 -0.109812 0.000666667
  0.954814 -0.0975557    1.11007 -0.136934 0.000666667
  1.02458 -0.142906   1.14522 0.130456 0.000666667
 0.938472 -0.157233   1.10321 0.100895 0.000666667
 0.961924 -0.101444   1.11758 0.278222 0.000666667
 0.975698 -0.147662   1.15939 -0.0118449 0.000666667
 0.982105 -0.118125   1.12246 -0.123856 0.000666667
  0.97895 -0.123853   1.15282 -0.0157685 0.000666667
  0.97875 -0.146006    1.1095 0.0541535 0.000666667
 0.972362 -0.154748    1.0934 0.00275133 0.000666667
0.985321 -0.16156   1.1155 0.0568337 0.000666667
  0.99217 -0.126489   1.10315 -0.108382 0.000666667
  1.00099 -0.151452   1.13098 0.297765 0.000666667
 0.948949 -0.123212   1.11983 -0.330442 0.000666667
  1.00829 -0.126634   1.12777 -0.027256 0.000666667
 0.976838 -0.156338   1.09301 -0.104556 0.000666667
 0.982026 -0.119083   1.09248 0.00354744 0.000666667
 0.930527 -0.140008   1.17257 -0.0190227 0.000666667
0.993518 -0.15892  1.13322 -0.0318258 0.000666667
 0.962124 -0.161896   1.09618 0.16518 0.000666667
  1.00249 -0.146902   1.10238 0.0228329 0.000666667
 0.977638 -0.112047   1.09218 0.212205 0.000666667
 0.965398 -0.168109   1.09567 -0.0937968 0.000666667
 0.976142 -0.162388   1.16835 -0.0137324 0.000666667
 0.996261 -0.140114   1.10714 -0.0287919 0.000666667
  1.02017 -0.145434   1.14689 0.238987 0.000666667
 0.979423 -0.133518   1.11952 0.0134307 0.000666667
 0.949671 -0.148965   1.09882 -0.0417413 0.000666667
  0.99861 -0.151881   1.07465 -0.11812 0.000666667
 0.965425 -0.130639    1.1105 -0.0261031 0.000666667
 0.968432 -0.162295   1.12843 0.00886416 0.000666667
  0.97785 -0.143602   1.14279 0.284517 0.000666667
 0.945929 -0.131044   1.11865 0.313555 0.000666667
  0.94594 -0.103698   1.11417 -0.0941181 0.000666667
 0.987935 -0.111608   1.11327 0.367945 0.000666667
   0.98871 -0.0943558    1.14198 0.611398 0.000666667
 0.973048 -0.131276   1.13701 -0.159092 0.000666667
 0.920329 -0.124963   1.10569 0.0985976 0.000666667
 0.985897 -0.112131   1.14603 -0.0514829 0.000666667
 0.958426 -0.124106    1.1369 -0.250477 0.000666667
 0.956901 -0.151023   1.10959 0.102007 0.000666667
 0.990415 -0.149998   1.12592 -0.266165 0.000666667
 0.951005 -0.129629   1.13326 -0.312016 0.000666667
   1.0051 -0.157325   1.11578 0.0200893 0.000666667
 0.970233 -0.126861   1.09157 -0.197533 0.000666667
 0.978402 -0.137407   1.11029 -0.312645 0.000666667
 0.964827 -0.125136   1.11781 -0.231513 0.000666667
 0.990497 -0.139597   1.08698 -0.0910447 0.000666667
 0.944994 -0.142726   1.09801 0.544355 0.000666667
 0.993188 -0.126269   1.13597 0.350734 0.000666667
 0.994465 -0.122128   1.08574 0.0799927 0.000666667
  1.00062 -0.133496   1.16018 -0.23751 0.000666667
 0.947139 -0.169885   1.15418 0.00304743 0.000666667
 0.989511 -0.132196   1.12832 0.311672 0.000666667
 0.958809 -0.130292   1.14689 0.276688 0.000666667
 0.978958 -0.134785   1.11842 -0.109252 0.000666667
0.960223 -0.11573    1.126 -0.309734 0.000666667
 0.957691 -0.127723    1.1149 0.0214758 0.000666667
 0.989621 -0.130329    1.1266 0.02126 0.000666667
 0.996673 -0.121035   1.09393 -0.174888 0.000666667
 0.975619 -0.123956   1.12873 -0.135 0.000666667
 0.992095 -0.156417   1.13595 -0.0371117 0.000666667
  0.95089 -0.133316   1.12214 0.113569 0.000666667
  0.980586 -0.0979117    1.09574 -0.0570852 0.000666667
 0.977224 -0.164176   1.11106 0.127133 0.000666667
 0.938644 -0.125965   1.09632 -0.283833 0.000666667
 0.987165 -0.141956   1.13821 0.29334 0.000666667
 0.974061 -0.139281   1.10391 -0.0855272 0.000666667
 0.960641 -0.128603   1.13224 -0.108954 0.000666667
  0.95401 -0.118303   1.12807 0.1687 0.000666667
 0.965647 -0.145387   1.09879 -0.209415 0.000666667
 0.971622 -0.128662   1.12629 -0.181933 0.000666667
 0.994305 -0.135063   1.17484 -0.0658582 0.000666667
 0.998361 -0.111033   1.12366 0.326879 0.000666667
  1.03103 -0.126619   1.08777 -0.258003 0.000666667
 0.989101 -0.123214   1.10312 0.110928 0.000666667
  0.98929 -0.147746   1.11489 -0.0159554 0.000666667
 0.957056 -0.115651   1.12567 0.211611 0.000666667
0.943876 -0.12289  1.12719 -0.0203032 0.000666667
 0.998543 -0.111744   1.10385 0.0299981 0.000666667
 0.984363 -0.146778   1.14303 0.0643766 0.000666667
 0.965069 -0.160851   1.12821 -0.010902 0.000666667
  0.96808 -0.102378   1.14254 0.251719 0.000666667
 0.968501 -0.150091     1.131 -0.070341 0.000666667
 0.940423 -0.163924   1.13008 -0.0732283 0.000666667
 0.985856 -0.105752   1.12045 -0.160232 0.000666667
 0.957681 -0.109945   1.06661 0.299562 0.000666667
  0.99619 -0.103514   1.13146 -0.24749 0.000666667
0.969174 -0.14082   1.1175 -0.346776 0.000666667
0.989317 -0.17468  1.13748 0.0785745 0.000666667
 0.983069 -0.137577   1.07455 0.00691977 0.000666667
 0.975921 -0.163473   1.11817 -0.383726 0.000666667
0.983659 -0.15049  1.12934 0.14021 0.000666667
 0.953366 -0.129054   1.10852 -0.10523 0.000666667
   1.0331 -0.161371   1.13489 -0.251513 0.000666667
  1.01538 -0.166147   1.08281 -0.212164 0.000666667
 0.958914 -0.144209   1.12665 -0.0857546 0.000666667
 0.980962 -0.133673   1.13878 -0.164682 0.000666667
  0.96596 -0.129081   1.14184 0.0508226 0.000666667
 0.974321 -0.163047   1.14153 0.316045 0.000666667
  1.00246 -0.100097   1.10415 -0.124484 0.000666667
 0.974116 -0.103627   1.09993 0.399167 0.000666667
  0.96659 -0.129033   1.08276 0.248387 0.000666667
 0.965157 -0.126452    1.1063 -0.113027 0.000666667
 0.988887 -0.110868   1.13209 0.294898 0.000666667
  1.01188 -0.110059   1.11325 0.1362 0.000666667
 0.977168 -0.152522   1.12193 0.192597 0.000666667
 0.974141 -0.149168   1.11265 -0.195752 0.000666667
 0.985452 -0.155811   1.13077 -0.201967 0.000666667
 0.968001 -0.109952   1.10625 0.351232 0.000666667
0.960934 -0.13705  1.10599 0.27371 0.000666667
 0.992964 -0.166799   1.13379 -0.346297 0.000666667
 0.965165 -0.138681   1.11906 0.114866 0.000666667
 0.966083 -0.154127   1.12181 0.175168 0.000666667
 0.954267 -0.129177   1.09108 0.256339 0.000666667
  0.95539 -0.139852   1.13607 -0.00838688 0.000666667
  0.97572 -0.156939   1.13667 -0.0205731 0.000666667
 0.977597 -0.107916    1.0652 -0.0994009 0.000666667
 0.989286 -0.130215   1.12038 -0.0890246 0.000666667
 0.955257 -0.149723    1.1381 -0.22688 0.000666667
 0.990671 -0.136156   1.12831 -0.03941 0.000666667
 0.933986 -0.108796   1.13632 0.000350096 0.000666667
 0.948609 -0.141932   1.12266 0.0977278 0.000666667
  0.98718 -0.072674   1.11145 0.165673 0.000666667
  1.00056 -0.117403   1.11953 -0.302726 0.000666667
 0.974729 -0.163939   1.09625 -0.0662623 0.000666667
 0.966345 -0.121001   1.12035 -0.00616201 0.000666667
 0.959321 -0.140376   1.14686 -0.0734101 0.000666667
 0.99621 -0.15192  1.10508 0.188594 0.000666667
 0.947157 -0.143356   1.08429 0.513715 0.000666667
0.956774 -0.15273  1.12518 -0.171624 0.000666667
 0.974242 -0.164248   1.14361 0.237688 0.000666667
0.979201 -0.14359  1.13165 0.0185726 0.000666667
 0.943432 -0.116178   1.11687 -0.266547 0.000666667
  0.97605 -0.140259   1.11547 0.0499729 0.000666667
 0.974428 -0.152723   1.14686 -0.215843 0.000666667
 0.975803 -0.117737   1.13996 0.211497 0.000666667
 0.980471 -0.100363   1.08777 0.443534 0.000666667
 0.969403 -0.111415   1.12689 -0.0337419 0.000666667
  1.01229 -0.122544   1.10464 -0.10116 0.000666667
 0.983452 -0.121129   1.13328 -0.214032 0.000666667
 0.984266 -0.118741   1.09291 -0.0037458 0.000666667
 0.988295 -0.135056   1.10842 0.148516 0.000666667
 0.988315 -0.130942   1.12381 0.163898 0.000666667
 0.960222 -0.123953   1.11599 0.0690353 0.000666667
 0.976629 -0.122357   1.13737 -0.0737271 0.000666667
0.965712 -0.15581  1.15187 -0.0773405 0.000666667
0.940356 -0.12077  1.13608 -0.0632707 0.000666667
  1.01023 -0.133708    1.0812 -0.322244 0.000666667
 0.977139 -0.141436   1.12088 0.0815956 0.000666667
 0.983938 -0.139038   1.12217 -0.25975 0.000666667
 0.986285 -0.156659   1.07568 -0.220479 0.000666667
 0.978656 -0.148339   1.10471 0.282128 0.000666667
 0.980372 -0.103084    1.1168 0.0774522 0.000666667
 0.961896 -0.142697   1.13041 -0.189655 0.000666667
0.967358 -0.10559  1.08494 0.246206 0.000666667
 0.975713 -0.135839   1.09528 -0.217244 0.000666667
  1.02813 -0.137945   1.12408 0.136302 0.000666667
 0.998899 -0.180338    1.0988 -0.42169 0.000666667
 0.975101 -0.119635   1.08379 0.0555257 0.000666667
 0.963283 -0.126383   1.08727 -0.236021 0.000666667
  0.98692 -0.171282   1.14694 0.209179 0.000666667
 0.999122 -0.185079    1.1286 -0.133549 0.000666667
 0.956436 -0.110914   1.10951 0.0492861 0.000666667
 0.944281 -0.149987   1.11735 -0.0829054 0.000666667
 0.973006 -0.177109   1.12173 -0.349463 0.000666667
 0.95573 -0.11888  1.10928 0.0510014 0.000666667
 0.984502 -0.137674   1.11077 -0.0455683 0.000666667
 0.989794 -0.155437   1.11614 0.231255 0.000666667
 0.952487 -0.156769   1.09849 -0.133425 0.000666667
 0.997281 -0.140206   1.14161 0.129453 0.000666667
 0.965936 -0.135028   1.10234 -0.024108 0.000666667
  1.01687 -0.108366    1.1395 -0.133107 0.000666667
  1.02379 -0.178345   1.09145 0.115138 0.000666667
 0.976009 -0.139997   1.12443 0.0598032 0.000666667
 0.956934 -0.151926   1.11935 0.0969505 0.000666667
 0.963551 -0.130931   1.14222 -0.33139 0.000666667
 0.981863 -0.115476   1.11265 0.20891 0.000666667
 0.937176 -0.131015   1.11792 0.0337187 0.000666667
 0.987319 -0.174179   1.15419 -0.0269353 0.000666667
 0.986627 -0.116918   1.12143 0.172959 0.000666667
 0.969463 -0.152894    1.1034 0.164975 0.000666667
  1.0093 -0.14072   1.1469 -0.0472781 0.000666667
 0.955472 -0.159754   1.12606 -0.073174 0.000666667
 0.952862 -0.119313     1.086 -0.370927 0.000666667
 0.991299 -0.136516   1.10431 -0.0615374 0.000666667
  1.00905 -0.150096    1.1157 -0.227962 0.000666667
  0.91389 -0.128851   1.10742 -0.150179 0.000666667
 0.991105 -0.148731   1.12238 0.071405 0.000666667
 0.971975 -0.132664   1.16103 -0.0201859 0.000666667
0.941175 -0.11118  1.09161 -0.440398 0.000666667
   0.9862 -0.142993    1.1448 -0.00719932 0.000666667
 0.959492 -0.157263   1.16324 0.350578 0.000666667
 0.986597 -0.132322   1.09348 -0.243078 0.000666667
 0.946609 -0.147743   1.15417 -0.0832517 0.000666667
 0.973787 -0.184578   1.10778 -0.199458 0.000666667
 0.947122 -0.139113    1.1165 0.562103 0.000666667
  1.00716 -0.142828   1.09479 -0.0650761 0.000666667
  1.00018 -0.130152   1.11495 -0.144011 0.000666667
 0.930279 -0.140569   1.12677 0.0263363 0.000666667
 0.980495 -0.139544   1.10342 0.300595 0.000666667
  0.980426 -0.0926908    1.14875 0.25015 0.000666667
 0.970246 -0.123192   1.12218 0.160226 0.000666667
  0.96244 -0.152752   1.14503 0.110501 0.000666667
 0.974286 -0.130572   1.10797 0.593853 0.000666667
  1.00446 -0.162638   1.10655 0.0490644 0.000666667
 0.976505 -0.175478   1.08766 -0.245377 0.000666667
 0.980158 -0.159319   1.13708 0.14856 0.000666667
  0.99402 -0.137577   1.13995 -0.279675 0.000666667
   1.0119 -0.122843   1.07597 0.0949333 0.000666667
 0.961196 -0.108182   1.11556 -0.0474309 0.000666667
 0.978003 -0.110867   1.09577 -0.132978 0.000666667
 0.934811 -0.165435   1.10585 -0.102621 0.000666667
 0.959731 -0.129871   1.14006 0.0454053 0.000666667
 0.940762 -0.137979   1.07902 0.268357 0.000666667
 0.994779 -0.119042   1.11213 0.0202678 0.000666667
 0.941193 -0.124222   1.09132 -0.095461 0.000666667
 0.983624 -0.158765   1.11347 -0.204546 0.000666667
 0.994257 -0.154938   1.12951 0.0323448 0.000666667
 0.979465 -0.111848   1.10396 0.0415682 0.000666667
 0.997234 -0.140928   1.12939 -0.365092 0.000666667
 0.956755 -0.129308   1.10573 0.246808 0.000666667
  1.00035 -0.125131   1.11881 -0.207598 0.000666667
 0.948623 -0.136127   1.12989 0.303891 0.000666667
 0.940347 -0.117941   1.14351 0.419468 0.000666667
 0.975114 -0.145745   1.11483 0.0562079 0.000666667
   1.0027 -0.145604   1.14092 0.0226593 0.000666667
 0.985601 -0.154556   1.11581 -0.0427484 0.000666667
 0.960886 -0.138506   1.09647 -0.325985 0.000666667
 0.968359 -0.179903   1.13597 0.107812 0.000666667
 0.994848 -0.154216   1.13781 0.0161195 0.000666667
  0.962656 -0.0918078    1.12611 0.129579 0.000666667
 0.984711 -0.139849   1.13613 0.0736573 0.000666667
 0.945427 -0.151524   1.10511 -0.173534 0.000666667
 0.971989 -0.139215   1.12609 -0.0693887 0.000666667
 0.993139 -0.128347   1.13001 -0.224076 0.000666667
 0.943668 -0.140757   1.10962 -0.284534 0.000666667
 0.981293 -0.108855    1.1136 -0.0178342 0.000666667
 0.964414 -0.169425   1.13481 -0.0415958 0.000666667
 0.966322 -0.131847   1.15224 0.191767 0.000666667
 0.991631 -0.128735   1.11267 -0.0775657 0.000666667
 0.980657 -0.153946   1.11378 -0.160512 0.000666667
 0.956832 -0.108378   1.16045 -0.140449 0.000666667
  0.94672 -0.138607   1.13203 -0.0359293 0.000666667
0.979334 -0.13284  1.12821 0.29655 0.000666667
   0.9778 -0.152661   1.13543 -0.0923461 0.000666667
 0.986406 -0.189992   1.11471 0.179861 0.000666667
 0.997755 -0.102904   1.14257 -0.319417 0.000666667
 0.976015 -0.139558   1.11452 0.41626 0.000666667
 0.976931 -0.121237   1.10367 0.341297 0.000666667
 0.988373 -0.159485    1.1252 -0.106669 0.000666667
 0.950544 -0.146637   1.09637 -0.114538 0.000666667
0.968023 -0.1047 1.10657 -0.40567 0.000666667
 0.976821 -0.141087   1.08507 0.134272 0.000666667
  0.94948 -0.126032   1.09812 0.0479437 0.000666667
 0.969052 -0.102765   1.10415 -0.312896 0.000666667
 0.997347 -0.150463   1.16502 -0.291607 0.000666667
 0.974758 -0.148722   1.11822 0.269643 0.000666667
 0.972951 -0.140142   1.13369 0.149152 0.000666667
  0.98222 -0.127915   1.12526 0.135145 0.000666667
 0.985107 -0.121846   1.08801 -0.189326 0.000666667
 0.992067 -0.126524   1.12613 -0.125541 0.000666667
 0.970179 -0.163043   1.13549 -0.0778809 0.000666667
 0.954456 -0.134049   1.10163 -0.269822 0.000666667
  1.00511 -0.159874   1.11233 -0.0189473 0.000666667
 0.974259 -0.131386   1.14962 -0.0450864 0.000666667
  1.02055 -0.124389   1.11116 0.170171 0.000666667
 1.01846 -0.14244  1.10174 0.207079 0.000666667
 0.966934 -0.114305   1.13821 0.172976 0.000666667
 0.985765 -0.141296   1.15346 0.381784 0.000666667
  0.955092 -0.0999022    1.12668 -0.0501855 0.000666667
  0.94118 -0.134925   1.08496 -0.310069 0.000666667
0.967096 -0.13955  1.11136 -0.256215 0.000666667
 0.994919 -0.131287   1.04771 -0.127966 0.000666667
   1.0007 -0.129749   1.12793 -0.150579 0.000666667
 0.968139 -0.124186   1.12705 -0.101413 0.000666667
 0.975354 -0.120655   1.09119 -0.161928 0.000666667
 0.990849 -0.141544   1.15489 0.10801 0.000666667
 1.00765 -0.12348  1.15058 0.0398391 0.000666667
  0.95856 -0.170796   1.09247 -0.196444 0.000666667
 0.983798 -0.127338   1.13243 -0.415744 0.000666667
0.970306 -0.13929  1.14672 0.126196 0.000666667
 0.990202 -0.127931   1.14015 0.231456 0.000666667
0.981229 -0.15998   1.1274 0.048535 0.000666667
  0.977845 -0.0977472    1.12062 0.156251 0.000666667
  0.98635 -0.126216   1.13064 -0.131376 0.000666667
 0.969526 -0.151221   1.11926 -0.0726361 0.000666667
 0.963003 -0.151628   1.10083 -0.0196702 0.000666667
  0.953235 -0.0931902    1.10621 -0.222791 0.000666667
  0.98588 -0.125092    1.1339 0.185958 0.000666667
 0.990414 -0.133076    1.1319 -0.0271631 0.000666667
  0.98889 -0.137616   1.14815 0.277502 0.000666667
0.937632 -0.12724  1.11454 -0.0822576 0.000666667
 0.969521 -0.113764   1.12065 -0.22711 0.000666667
0.940997  -0.148 1.10701 0.0633349 0.000666667
  0.97317 -0.118124   1.12046 -0.196091 0.000666667
 0.986647 -0.143645   1.11813 -0.137148 0.000666667
 0.959382 -0.124646   1.13323 -0.0540054 0.000666667
 0.973984 -0.105213   1.08447 -0.0751207 0.000666667
 0.997566 -0.141594   1.11957 0.0385014 0.000666667
 0.974986 -0.108537   1.15429 -0.167535 0.000666667
 0.97663 -0.13425  1.11119 0.274651 0.000666667
 0.940671 -0.157268   1.12579 0.191641 0.000666667
 0.965546 -0.145844   1.12287 -0.0915734 0.000666667
0.955329 -0.13521  1.11131 -0.12087 0.000666667
 0.984505 -0.166998   1.12475 0.45316 0.000666667
 0.963914 -0.143144   1.15354 0.286347 0.000666667
 0.963556 -0.136137   1.14607 -0.423452 0.000666667
 0.988652 -0.142417    1.0882 0.00354137 0.000666667
0.973433 -0.12606   1.1043 -0.223436 0.000666667
 0.990919 -0.144107   1.11106 -0.00553669 0.000666667
  1.00146 -0.139329   1.12647 0.188215 0.000666667
 1.00875 -0.10665  1.11131 0.283557 0.000666667
  0.96497 -0.127362   1.08502 0.190144 0.000666667
 0.960773 -0.100017   1.09883 -0.574972 0.000666667
  1.00208 -0.117366   1.08481 0.248676 0.000666667
  0.963767 -0.0964977    1.11389 0.164774 0.000666667
 0.983399 -0.128437   1.08366 -0.243068 0.000666667
  0.966697 -0.0951908    1.12946 0.139556 0.000666667
  1.01517 -0.134834   1.11469 0.247643 0.000666667
 0.962405 -0.139163   1.13515 -0.159497 0.000666667
  1.00706 -0.126283    1.1508 -0.210108 0.000666667
  0.98646 -0.122645   1.12642 -0.110598 0.000666667
 0.983614 -0.161249   1.14121 -0.120318 0.000666667
 0.980405 -0.128688   1.07605 -0.0130706 0.000666667
 0.966069 -0.128927   1.12555 0.106608 0.000666667
 0.949254 -0.148156   1.09923 -0.163674 0.000666667
  0.97653 -0.128263   1.06121 -0.0740197 0.000666667
  1.02228 -0.138218   1.11691 0.00195771 0.000666667
 0.965113 -0.162393   1.08168 0.238403 0.000666667
 0.980819 -0.133708   1.11721 0.101247 0.000666667
 0.978864 -0.146535   1.09433 0.370163 0.000666667
   1.0071 -0.116471   1.07937 -0.0283997 0.000666667
 0.957916 -0.116067   1.11958 -0.0629698 0.000666667
 0.948447 -0.139161   1.12569 -0.159448 0.000666667
 0.983653 -0.154354   1.13317 0.329411 0.000666667
   0.9987 -0.111686   1.12409 -0.0854878 0.000666667
 0.965073 -0.146682   1.13271 0.0129131 0.000666667
 0.994042 -0.149588   1.10545 -0.0141033 0.000666667
 0.955222 -0.140682   1.10532 -0.116013 0.000666667
 0.976427 -0.156737   1.14189 -0.280964 0.000666667
 0.963549 -0.124629    1.1497 0.174734 0.000666667
 0.971357 -0.170826   1.09626 0.419297 0.000666667
 0.990701 -0.159827   1.09318 0.279432 0.000666667
0.993032 -0.16869  1.12796 0.159921 0.000666667
0.990683 -0.1184  1.1332 -0.124137 0.000666667
 0.996844 -0.128791   1.10874 -0.268148 0.000666667
 0.973765 -0.147073   1.10531 0.0611822 0.000666667
 0.959476 -0.120392   1.15529 -0.0453519 0.000666667
 0.951022 -0.117346   1.09718 0.0900225 0.000666667
 0.986148 -0.118188   1.10185 0.350605 0.000666667
 0.965537 -0.112773   1.14845 -0.222099 0.000666667
0.975173 -0.12573  1.10917 0.270121 0.000666667
 0.939878 -0.112359   1.11293 -0.261565 0.000666667
  0.99331 -0.111807   1.12734 -0.0768732 0.000666667
0.996359 -0.1227  1.0938 0.0642362 0.000666667
  1.00598 -0.129012   1.12029 -0.144058 0.000666667
0.966557 -0.16101   1.1238 0.167473 0.000666667
 0.970183 -0.145221   1.10005 -0.0750763 0.000666667
0.990219 -0.15576  1.10588 -0.0544446 0.000666667
0.990374 -0.14591  1.11247 0.0416889 0.000666667
 0.950788 -0.105022   1.09288 0.0187965 0.000666667
 0.974852 -0.131051   1.13245 -0.0593679 0.000666667
 0.964596 -0.132795   1.11932 0.269156 0.000666667
 0.960738 -0.128422   1.10496 -0.489104 0.000666667
 0.946214 -0.114723   1.12582 0.127541 0.000666667
 0.987652 -0.151048   1.11435 -0.0330278 0.000666667
   0.9599 -0.119628   1.12344 0.191578 0.000666667
  0.983804 -0.0903801    1.05937 -0.0852467 0.000666667
 0.938227 -0.118652   1.11959 -0.0742417 0.000666667
 0.999119 -0.123567   1.13761 -0.251191 0.000666667
0.966457 -0.15312  1.14334 0.270334 0.000666667
 0.989006 -0.152281   1.12402 0.123326 0.000666667
  0.95862 -0.148095   1.07791 -0.116698 0.000666667
 0.984941 -0.118818   1.17076 0.0180356 0.000666667
 0.978839 -0.163263   1.12125 -0.134246 0.000666667
 0.943221 -0.117806   1.12718 0.0267695 0.000666667
 0.939427 -0.156264   1.12659 0.127601 0.000666667
 0.972035 -0.156929   1.08418 -0.0784024 0.000666667
 0.974368 -0.102182   1.13165 -0.0668854 0.000666667
 0.975609 -0.146812   1.13906 -0.163755 0.000666667
 0.987672 -0.129153   1.12857 0.193132 0.000666667
 0.974384 -0.142568   1.11127 -0.251039 0.000666667
 0.978838 -0.157411   1.09314 -0.00321259 0.000666667
 0.953199 -0.123978   1.08088 -0.328775 0.000666667
  1.00469 -0.172898   1.09874 -0.39143 0.000666667
 0.946724 -0.139222   1.11354 0.204042 0.000666667
 0.970002 -0.151797    1.0953 0.227242 0.000666667
 0.949497 -0.146551   1.13023 -0.0869732 0.000666667
 0.985931 -0.151539   1.12713 -0.0526214 0.000666667
  0.99744 -0.144048   1.14039 -0.467779 0.000666667
  1.00581 -0.134737   1.14035 0.0039517 0.000666667
 1.00546 -0.11634  1.11789 0.312278 0.000666667
 1.00918 -0.13007   1.0848 0.181888 0.000666667
 0.967221 -0.122922    1.0682 -0.137702 0.000666667
 0.977287 -0.136144   1.11195 0.256007 0.000666667
  0.952338 -0.0983226    1.12964 -0.11734 0.000666667
 0.965829 -0.120645   1.13973 0.232833 0.000666667
 0.967492 -0.135368   1.12123 -0.0155157 0.000666667
 0.953878 -0.116216   1.11107 -0.251389 0.000666667
 0.967237 -0.143052    1.0861 0.109241 0.000666667
 0.964652 -0.133269   1.12503 -0.016448 0.000666667
 0.979747 -0.132253   1.11246 0.39777 0.000666667
 0.954071 -0.127762   1.11253 -0.0458238 0.000666667
 0.980606 -0.140424   1.11526 0.0093213 0.000666667
 0.915995 -0.110524   1.11959 -0.172661 0.000666667
 0.947438 -0.129366   1.12994 -0.11887 0.000666667
0.955664 -0.13087  1.09408 0.003087 0.000666667
 0.912015 -0.130015   1.12345 0.266168 0.000666667
  0.98831 -0.127066   1.13408 0.0634355 0.000666667
  1.00452 -0.159928   1.12035 0.0329128 0.000666667
  0.98718 -0.149426   1.11758 -0.0988244 0.000666667
  1.00462 -0.165441   1.13332 -0.0546676 0.000666667
 0.992125 -0.114382   1.10147 0.145773 0.000666667
 0.986945 -0.136466    1.1119 -0.104201 0.000666667
  1.01467 -0.165209   1.10023 0.0221651 0.000666667
 0.999563 -0.132819   1.09935 -0.201049 0.000666667
 0.978157 -0.108549   1.10861 -0.0198334 0.000666667
 0.968658 -0.175026   1.10322 -0.134322 0.000666667
 0.952426 -0.149003   1.09955 0.0908923 0.000666667
 0.975078 -0.132863   1.11234 0.0366497 0.000666667
  1.02506 -0.131794   1.09758 -0.182671 0.000666667
 0.989311 -0.138869   1.14047 0.139951 0.000666667
 0.999821 -0.129355    1.1275 -0.0650902 0.000666667
 0.976005 -0.082715   1.14686 0.0150613 0.000666667
 0.982165 -0.151581   1.12747 0.0908787 0.000666667
 0.993625 -0.152519   1.14038 0.139212 0.000666667
 0.954309 -0.107463   1.10435 -0.104084 0.000666667
 0.925559 -0.164316   1.10975 -0.180264 0.000666667
 0.970611 -0.140886   1.09514 0.110618 0.000666667
 0.981296 -0.127413   1.12015 -0.12466 0.000666667
 0.975463 -0.126042   1.10779 -0.169085 0.000666667
0.989525 -0.15316  1.16023 0.235763 0.000666667
   1.0055 -0.140404   1.12768 0.0153766 0.000666667
  0.99135 -0.162487   1.14001 -0.334883 0.000666667
 0.999191 -0.127164   1.09009 -0.0887167 0.000666667
  1.03832 -0.158621   1.11719 0.0583754 0.000666667
 0.978395 -0.144165   1.09963 -0.150783 0.000666667
 0.983996 -0.170389   1.12888 -0.278054 0.000666667
 0.988585 -0.130627   1.11718 0.133203 0.000666667
 0.966139 -0.147771   1.07064 0.0321285 0.000666667
  1.02062 -0.142857   1.11989 -0.113212 0.000666667
 0.923071 -0.158581   1.10958 0.328075 0.000666667
  0.973217 -0.0885709    1.13047 -0.0905135 0.000666667
 0.946823 -0.125214    1.1256 -0.127161 0.000666667
 0.986427 -0.126879   1.13136 -0.137981 0.000666667
  1.00567 -0.129622   1.14581 -0.189596 0.000666667
 0.986612 -0.143444   1.08202 -0.0579691 0.000666667
 0.992003 -0.118993   1.12298 0.0611481 0.000666667
 0.973109 -0.141681   1.13423 -0.253755 0.000666667
 0.989951 -0.131674   1.12211 -0.427238 0.000666667
 1.02667 -0.14927  1.10663 0.202526 0.000666667
 0.957767 -0.155369   1.10099 0.287459 0.000666667
  0.986218 -0.0825389    1.12995 -0.429805 0.000666667
 0.970981 -0.158542   1.11709 0.158979 0.000666667
 0.968067 -0.138951   1.10077 0.104162 0.000666667
 0.998952 -0.119359   1.17296 0.0805666 0.000666667
 0.928806 -0.132427    1.1175 0.139524 0.000666667
 0.959633 -0.110704   1.11247 0.315132 0.000666667
  0.997827 -0.0929145    1.08406 0.263697 0.000666667
 0.973748 -0.138668   1.12819 0.27334 0.000666667
 0.964999 -0.152237   1.08185 0.1426 0.000666667
  0.96667 -0.131289   1.13661 0.327193 0.000666667
 0.981239 -0.118265   1.09917 -0.186953 0.000666667
0.971788 -0.10824   1.1014 -0.0732191 0.000666667
  1.01006 -0.147677    1.1134 -0.290689 0.000666667
 0.953175 -0.180796    1.1625 -0.110896 0.000666667
 0.980614 -0.169972   1.09697 -0.185037 0.000666667
  1.00943 -0.146668   1.13284 0.0505151 0.000666667
  0.97238 -0.112817   1.15397 -0.0284939 0.000666667
 0.976456 -0.145364   1.10934 0.0166373 0.000666667
 0.967293 -0.151621   1.09866 0.122721 0.000666667
 0.962348 -0.123141   1.12176 0.0749138 0.000666667
 0.945241 -0.108071   1.13322 0.0249387 0.000666667
 0.960332 -0.132423   1.10636 0.236181 0.000666667
0.997884 -0.1385   1.087 -0.119854 0.000666667
0.987657 -0.1533 1.11238 0.0496994 0.000666667
 0.960725 -0.131527   1.13438 -0.276559 0.000666667
0.997593 -0.13625  1.11219 -0.0118467 0.000666667
  1.00403 -0.149691   1.11909 -0.13172 0.000666667
 0.931967 -0.154407   1.15871 -0.0769346 0.000666667
 0.993072 -0.170747   1.13274 -0.0330557 0.000666667
 0.962633 -0.151225   1.09286 0.256279 0.000666667
 0.933426 -0.128836   1.15152 -0.194795 0.000666667
   1.0093 -0.131789    1.1267 0.100821 0.000666667
 0.917673 -0.124648   1.09373 -0.0727431 0.000666667
  1.00593 -0.122822   1.10568 -0.219621 0.000666667
 0.984332 -0.142757   1.13324 0.108983 0.000666667
 0.943306 -0.121936   1.11092 0.472049 0.000666667
 1.00114 -0.13743  1.09904 -0.170631 0.000666667
0.974875 -0.12971  1.13219 0.134183 0.000666667
 0.960492 -0.139215   1.14068 -0.38884 0.000666667
 0.977006 -0.138296   1.12274 -0.0474503 0.000666667
 0.984541 -0.103121   1.09113 -0.0827345 0.000666667
 0.984851 -0.144858    1.1411 0.20066 0.000666667
 0.990102 -0.154132   1.16367 -0.318236 0.000666667
  0.984666 -0.0877803    1.15671 0.19285 0.000666667
 0.954299 -0.131617   1.12805 -0.136117 0.000666667
0.955739 -0.13125  1.10985 0.0610621 0.000666667
 0.958299 -0.135288   1.13499 0.15073 0.000666667
  1.00024 -0.107339   1.14424 -0.256543 0.000666667
 0.958038 -0.147811   1.11583 0.432349 0.000666667
 0.989745 -0.151767   1.14068 0.0790525 0.000666667
 0.954167 -0.129336   1.11548 -0.256146 0.000666667
  0.951085 -0.0967866    1.09721 0.162938 0.000666667
 0.969254 -0.135984   1.15321 -0.260157 0.000666667
 0.976819 -0.145102   1.12425 0.0197705 0.000666667
 0.974067 -0.129898   1.10814 0.112217 0.000666667
 0.993849 -0.156469   1.09521 0.136364 0.000666667
 0.976476 -0.111822   1.10558 -0.101521 0.000666667
 0.936726 -0.130019   1.13063 -0.078712 0.000666667
 0.989021 -0.141098   1.13113 -0.244891 0.000666667
 0.968927 -0.157998   1.11919 -0.189626 0.000666667
 1.00756 -0.15875  1.13796 0.0780339 0.000666667
 0.967608 -0.122662   1.14693 0.00733622 0.000666667
 0.984861 -0.153456   1.09821 -0.0101892 0.000666667
 0.964678 -0.123463   1.12802 0.542781 0.000666667
 0.930627 -0.144869   1.11831 0.0665376 0.000666667
 0.996918 -0.124959   1.13787 0.105636 0.000666667
 0.985204 -0.130328   1.10259 0.1108 0.000666667
  1.00108 -0.109446   1.09687 0.0865424 0.000666667
 0.982556 -0.140567   1.10871 0.148143 0.000666667
0.983649 -0.12686  1.08668 -0.154529 0.000666667
 0.990666 -0.150659   1.10702 0.182016 0.000666667
 0.980104 -0.133624   1.14056 0.256162 0.000666667
 0.989315 -0.127525   1.11892 -0.181851 0.000666667
0.956689 -0.12987  1.10121 -0.333031 0.000666667
 0.966737 -0.160028   1.07913 -0.196572 0.000666667
 0.939109 -0.172596   1.14381 -0.230012 0.000666667
 0.960247 -0.159024   1.12436 -0.0433411 0.000666667
  0.96755 -0.133458   1.13727 0.212326 0.000666667
 0.980724 -0.132388   1.11798 -0.0885709 0.000666667
  0.957024 -0.0878637    1.11041 -0.177445 0.000666667
 0.966675 -0.146833   1.09556 -0.048297 0.000666667
0.973224 -0.14297  1.07779 -0.0127634 0.000666667
 0.963062 -0.134098   1.08673 0.00451895 0.000666667
  0.98833 -0.140672   1.11716 0.0237127 0.000666667
   1.02005 -0.0941885    1.12074 0.122541 0.000666667
 0.972815 -0.140041   1.13126 -0.179323 0.000666667
 0.996779 -0.139134    1.1256 0.251969 0.000666667
 0.976434 -0.157028   1.10179 -0.106295 0.000666667
 0.962981 -0.126604    1.1024 -0.0111195 0.000666667
 0.918358 -0.133449   1.11735 -0.0371754 0.000666667
0.974802 -0.14001  1.11146 0.252269 0.000666667
 0.990544 -0.125188   1.13028 -0.19883 0.000666667
 0.964849 -0.126558     1.127 -0.436527 0.000666667
 0.984282 -0.115476   1.12708 0.0581301 0.000666667
 0.997993 -0.150592   1.14144 -0.210799 0.000666667
 0.997572 -0.135029   1.13278 -0.146284 0.000666667
 0.989943 -0.131474   1.08272 -0.107509 0.000666667
 0.994841 -0.135297    1.0981 -0.0151688 0.000666667
0.994874 -0.15525  1.14049 0.0967877 0.000666667
 1.00087 -0.13703  1.12849 -0.0448151 0.000666667
  0.94914 -0.146048   1.09664 0.107337 0.000666667
  0.947743 -0.0907367    1.11977 -0.012535 0.000666667
 0.985607 -0.134088   1.11036 0.0975727 0.000666667
  1.01698 -0.157165    1.0878 -0.0968181 0.000666667
 0.916765 -0.125358   1.08679 0.00722669 0.000666667
 0.965988 -0.111801   1.15677 -0.117344 0.000666667
0.982573 -0.13586  1.07243 -0.0406373 0.000666667
 0.990893 -0.135741   1.11673 0.00929965 0.000666667
 0.968267 -0.131625   1.12294 0.125002 0.000666667
 0.979669 -0.122466   1.14032 -0.354983 0.000666667
 0.971096 -0.161402   1.09839 -0.0408718 0.000666667
 0.996205 -0.174106   1.10684 -0.00983364 0.000666667
 0.929089 -0.150546   1.12964 0.410384 0.000666667
    0.935 -0.159623   1.14072 0.259562 0.000666667
 0.989455 -0.130079   1.10185 -0.407396 0.000666667
0.955508 -0.15083  1.12451 0.233904 0.000666667
 0.945721 -0.115445   1.11097 -0.0960222 0.000666667
 0.944496 -0.146049   1.14696 0.278506 0.000666667
0.989209 -0.10946  1.14816 0.00176847 0.000666667
 0.942806 -0.116814   1.06444 0.0402679 0.000666667
   0.99833 -0.0983048    1.10269 -0.300571 0.000666667
0.988972 -0.13342  1.13596 0.14929 0.000666667
  1.00586 -0.144574   1.15774 -0.0577001 0.000666667
 0.985871 -0.132861   1.06731 0.0202635 0.000666667
  1.00534 -0.170428   1.12064 0.142732 0.000666667
 0.997299 -0.173103   1.12742 -0.17563 0.000666667
 0.974098 -0.135948   1.16559 0.0064122 0.000666667
 0.958906 -0.119834   1.14843 -0.194791 0.000666667
0.961362 -0.16415  1.08747 0.310058 0.000666667
  0.95979 -0.151601   1.12114 0.269637 0.000666667
 0.962291 -0.141119   1.14436 -0.028093 0.000666667
  0.98038 -0.142436   1.11421 0.27136 0.000666667
 0.969833 -0.146436   1.09363 0.32656 0.000666667
1.00901 -0.1378 1.15098 0.180554 0.000666667
 0.974963 -0.115692   1.12671 -0.165263 0.000666667
 0.986305 -0.128369   1.11815 -0.00367573 0.000666667
0.979698 -0.14927  1.11681 -0.453209 0.000666667
0.986848 -0.12037   1.1013 0.0769303 0.000666667
 0.960687 -0.115399   1.07459 0.0617244 0.000666667
0.945129 -0.15328  1.12674 0.0877453 0.000666667
 0.985854 -0.142344   1.10523 -0.178965 0.000666667
  0.97925 -0.128022   1.08836 -0.139083 0.000666667
 0.989526 -0.141656   1.12575 -0.272473 0.000666667
 0.963696 -0.161435   1.10768 0.026557 0.000666667
 0.973781 -0.116222   1.09725 -0.105773 0.000666667
 0.975093 -0.122954   1.11501 0.107345 0.000666667
 0.988308 -0.143351   1.14275 -0.199989 0.000666667
  0.97874 -0.147997   1.15665 -0.184404 0.000666667
  0.992427 -0.0986553    1.11284 -0.00792358 0.000666667
0.972796 -0.13726  1.14715 -0.164768 0.000666667
  0.96298 -0.155027   1.10307 0.141529 0.000666667
 0.973982 -0.151195   1.12557 -0.122985 0.000666667
 0.965566 -0.141886   1.15575 0.211406 0.000666667
 0.990188 -0.143059   1.18546 0.229171 0.000666667
 0.942287 -0.140609   1.14456 0.227282 0.000666667
 0.958673 -0.119695   1.13438 -0.345127 0.000666667
 0.975498 -0.121569   1.15177 -0.282115 0.000666667
 0.968177 -0.163536    1.1102 0.0941721 0.000666667
 0.975195 -0.106314   1.11976 0.134449 0.000666667
 0.975883 -0.143117   1.16329 0.140235 0.000666667
  0.96474 -0.158828   1.10812 -0.111934 0.000666667
 0.974461 -0.160869    1.1553 -0.0507984 0.000666667
  0.95949 -0.121137   1.11785 0.334954 0.000666667
0.992226 -0.1517 1.12763 -0.207351 0.000666667
 0.946458 -0.127886   1.12723 0.0464994 0.000666667
 0.946086 -0.147355   1.13107 0.266789 0.000666667
 0.961178 -0.137789   1.09756 0.289209 0.000666667
 0.960333 -0.100979   1.11484 -0.350352 0.000666667
 0.962356 -0.136257   1.12989 -0.378678 0.000666667
 0.983318 -0.106705    1.1166 -0.0700953 0.000666667
 0.990523 -0.129687   1.12437 -0.131225 0.000666667
 0.947064 -0.193007   1.13519 -0.0535869 0.000666667
   1.0124 -0.110748   1.12875 -0.0567204 0.000666667
  0.97099 -0.135251   1.10353 -0.145009 0.000666667
 0.965922 -0.114404    1.1481 0.148769 0.000666667
 0.985849 -0.149812    1.1252 0.066659 0.000666667
 0.962335 -0.121595   1.11433 -0.0548555 0.000666667
 1.01853 -0.13567  1.10833 -0.0127732 0.000666667
   1.0143 -0.137346   1.12603 0.405749 0.000666667
 0.943576 -0.111562   1.10579 -0.407177 0.000666667
  1.01212 -0.119037   1.11937 -0.428876 0.000666667
 0.946588 -0.119473   1.13418 -0.349585 0.000666667


==> output_ims_seed52_withold_top/naive_action_0.txt <==
0.034056
0.989208 -0.1097 1.15171 0.381664 0.000666667
 0.992318 -0.120904   1.11871 -0.0199196 0.000666667
 0.994109 -0.140865   1.13166 0.0366094 0.000666667
 0.993979 -0.129692   1.09282 -0.0549489 0.000666667
 0.985987 -0.168435   1.13477 0.0484791 0.000666667
 0.989292 -0.144648   1.18599 0.234289 0.000666667
 0.989021 -0.154011    1.1286 -0.000585581 0.000666667
  0.99107 -0.127608   1.10394 -0.0913889 0.000666667
 0.997762 -0.120951   1.11084 -0.0862998 0.000666667
  0.97847 -0.144165   1.13224 0.0324507 0.000666667
  0.999878 -0.0959095    1.12607 -0.206834 0.000666667
 0.992088 -0.128601   1.13652 0.314769 0.000666667
 0.989347 -0.126915   1.11678 -0.170187 0.000666667
 0.986593 -0.157782   1.11236 -0.15826 0.000666667
 0.989885 -0.144273   1.11115 0.00322043 0.000666667
 0.986043 -0.125034     1.146 0.233174 0.000666667
0.993749 -0.14933  1.10409 -0.0220873 0.000666667
  0.98364 -0.141187   1.15507 0.382286 0.000666667
 0.974555 -0.172068   1.11941 0.365828 0.000666667
 0.986898 -0.157486   1.11344 -0.0733015 0.000666667
 0.998114 -0.113863   1.12402 -0.0810347 0.000666667
 0.986376 -0.126029   1.10465 -0.0163258 0.000666667
 0.991728 -0.117032    1.1329 0.142808 0.000666667
 0.993392 -0.129198   1.13492 0.311192 0.000666667
 0.985007 -0.138248   1.12012 -0.255585 0.000666667
0.992488 -0.11198  1.10076 0.130369 0.000666667
 0.995679 -0.127626   1.10879 -0.27679 0.000666667
 0.987684 -0.143958   1.08933 -0.197476 0.000666667
  0.98529 -0.141499   1.15386 0.389219 0.000666667
 0.986446 -0.171713   1.14681 0.198005 0.000666667
 0.992943 -0.125416   1.13729 0.350037 0.000666667
  0.98747 -0.170274   1.13617 0.0277381 0.000666667
 0.989152 -0.156123   1.11681 0.22899 0.000666667
 0.996574 -0.113966   1.09097 -0.339545 0.000666667
 0.998226 -0.125783   1.10137 -0.034441 0.000666667
 0.994188 -0.149975   1.11357 -0.228948 0.000666667
 0.983196 -0.130278    1.1243 0.00265176 0.000666667
 0.986469 -0.128472   1.12787 0.202116 0.000666667
 0.988615 -0.141334   1.08689 0.0144921 0.000666667
 0.989467 -0.138905   1.14792 0.278762 0.000666667
 0.988704 -0.128486   1.08708 0.235432 0.000666667
 0.983934 -0.166787   1.12267 -0.157961 0.000666667
 0.991691 -0.142292   1.11003 -0.187885 0.000666667
 0.982253 -0.167485   1.08558 -0.0331775 0.000666667
 0.98522 -0.15606  1.08812 0.167297 0.000666667
 0.990133 -0.124548   1.09012 -0.274701 0.000666667
 0.985013 -0.156203   1.11198 -0.15029 0.000666667
 0.994186 -0.126733   1.13693 0.34438 0.000666667
 0.990038 -0.123055   1.11944 -0.03352 0.000666667
 0.991562 -0.145364    1.1332 0.0869758 0.000666667
 0.986769 -0.144075   1.12024 -0.138038 0.000666667
  1.00137 -0.124199   1.11732 -0.206218 0.000666667
0.997614 -0.11686  1.08715 0.019301 0.000666667
 0.990979 -0.152153    1.1267 -0.19376 0.000666667
  1.0022 -0.11996  1.12753 -0.450945 0.000666667
 0.991017 -0.120365     1.108 -0.128816 0.000666667
0.991437 -0.14188  1.08474 -0.107978 0.000666667
  0.99516 -0.130332   1.09129 -0.0624762 0.000666667
0.992942 -0.14978  1.11361 -0.229405 0.000666667
 0.979499 -0.170042   1.11386 -0.221202 0.000666667
 0.991451 -0.119948   1.08475 0.00324024 0.000666667
 0.993139 -0.118671   1.10947 -0.0253207 0.000666667
 0.990825 -0.139033   1.15548 0.0918773 0.000666667
0.987708 -0.13669  1.10573 0.0583013 0.000666667
 0.992668 -0.128492   1.11142 -0.0726938 0.000666667
 0.984824 -0.183265   1.11202 -0.194444 0.000666667
 0.996325 -0.104194   1.13169 -0.241426 0.000666667
  1.00054 -0.128487   1.12852 -0.136689 0.000666667
 0.989675 -0.127414   1.11257 0.172549 0.000666667
  0.98548 -0.126295   1.13376 0.182286 0.000666667
  1.00352 -0.102612    1.1048 -0.116051 0.000666667
 0.987483 -0.143477    1.0847 -0.282725 0.000666667
 0.986933 -0.119261   1.10164 0.350016 0.000666667
   0.99938 -0.0954706    1.12779 -0.206569 0.000666667
 0.991338 -0.149575   1.12291 0.0835016 0.000666667
 0.994872 -0.142029   1.11705 -0.204162 0.000666667
0.974837 -0.16617  1.13409 0.0772815 0.000666667
 0.981473 -0.137525   1.11384 0.195295 0.000666667
 0.986757 -0.159375   1.11477 -0.0627518 0.000666667
 0.988837 -0.138148   1.10421 0.0731758 0.000666667
 0.996448 -0.133833   1.12429 0.0547464 0.000666667
 0.988807 -0.103417   1.09625 0.180125 0.000666667
 0.997902 -0.140729   1.14175 0.130798 0.000666667
  0.992503 -0.0979561    1.07684 0.518494 0.000666667
 0.992687 -0.126183   1.12445 -0.102639 0.000666667
 0.993719 -0.108559   1.12127 0.0621044 0.000666667
 0.976394 -0.120484   1.10439 0.338485 0.000666667
 0.993454 -0.112699   1.11959 0.281869 0.000666667
 0.982108 -0.144412   1.11202 0.0474566 0.000666667
 0.987134 -0.188385   1.11525 0.188117 0.000666667
 0.999347 -0.112263   1.10493 0.0403191 0.000666667
 0.985451 -0.118245   1.09334 0.00602871 0.000666667
 0.995813 -0.125743   1.13742 0.108779 0.000666667
 0.984471 -0.143772   1.13207 0.123894 0.000666667
 0.990188 -0.105926   1.09714 0.262601 0.000666667
 0.988112 -0.121771   1.10199 0.0898964 0.000666667
 0.976167 -0.118631   1.14056 0.201577 0.000666667
0.989862 -0.1559 1.11659 0.217459 0.000666667
 0.995841 -0.145299   1.14444 -0.138586 0.000666667
 0.997883 -0.124141   1.10065 -0.0342926 0.000666667
 0.981979 -0.151453   1.13965 0.0149302 0.000666667
 0.985383 -0.162006   1.07851 -0.0800738 0.000666667
 0.986472 -0.157383   1.07553 -0.229677 0.000666667
 0.992722 -0.117712   1.13141 0.164676 0.000666667
  0.98877 -0.158915   1.12502 -0.0993601 0.000666667
 0.975271 -0.172884   1.11975 0.376121 0.000666667
 0.978092 -0.157055   1.10041 -0.103385 0.000666667
 0.987637 -0.141265   1.11717 0.0109099 0.000666667
 0.995179 -0.118895   1.13727 -0.0598345 0.000666667
 0.981994 -0.168064   1.08868 -0.0245155 0.000666667
  1.00132 -0.137944   1.12698 -0.0535537 0.000666667
 0.999388 -0.124792   1.11792 -0.201094 0.000666667
0.99221 -0.1169 1.13404 -0.126393 0.000666667
  0.987878 -0.0978475    1.11894 0.504061 0.000666667
 0.984249 -0.120859   1.14263 0.277645 0.000666667
 0.980958 -0.151295   1.12231 0.00440083 0.000666667
 0.978961 -0.180034   1.14244 0.360638 0.000666667
  0.99667 -0.139092   1.11777 -0.199181 0.000666667
 0.991959 -0.128771   1.13785 -0.0294436 0.000666667
 0.990256 -0.120923   1.10415 0.101542 0.000666667
 0.989501 -0.112084   1.16138 -0.236573 0.000666667
 0.985027 -0.119075   1.17055 0.0297011 0.000666667
 0.990819 -0.141244   1.08848 -0.082547 0.000666667
 0.987628 -0.145171   1.12542 -0.0316667 0.000666667
 0.990729 -0.150128   1.12393 0.0662797 0.000666667
 0.985667 -0.139788   1.15483 0.362391 0.000666667
 0.990114 -0.149131   1.12116 0.0607093 0.000666667
0.994049 -0.13447  1.17595 -0.0467418 0.000666667
 0.983339 -0.148376   1.12806 0.0838393 0.000666667
 0.989205 -0.107019   1.09818 0.185663 0.000666667
 0.984028 -0.113971   1.10044 0.207113 0.000666667
 0.989047 -0.130165   1.12749 0.0259112 0.000666667
 0.983605 -0.152525   1.14171 -0.227207 0.000666667
 0.993018 -0.107816   1.17549 -0.0983964 0.000666667
 0.978528 -0.163806   1.10943 0.121695 0.000666667
 0.997172 -0.103073   1.13283 -0.264979 0.000666667
 0.990078 -0.114077   1.11402 0.144872 0.000666667
0.986744 -0.15008  1.11709 -0.0798186 0.000666667
 0.989449 -0.119937   1.11179 -0.203457 0.000666667
0.982435 -0.1451 1.14178 0.207458 0.000666667
 0.984121 -0.152474   1.09752 -0.0145343 0.000666667
 0.988808 -0.137577   1.11206 -0.317797 0.000666667
 0.982635 -0.168201   1.12296 -0.137072 0.000666667
 0.999312 -0.145542   1.13365 -0.366742 0.000666667
 0.999048 -0.114743   1.09329 -0.328402 0.000666667
 0.996145 -0.133321   1.10384 -0.163371 0.000666667
 0.985521 -0.156226   1.12935 -0.00189275 0.000666667
 0.987765 -0.130265   1.11616 0.124754 0.000666667
 0.987335 -0.120026   1.09915 0.15685 0.000666667
  0.98665 -0.119821   1.10135 0.344597 0.000666667
 0.98682 -0.12055  1.10693 -0.0929413 0.000666667
 0.988553 -0.143617   1.13424 0.0822766 0.000666667
 0.989712 -0.153366   1.11254 0.0277079 0.000666667
 0.995635 -0.140758   1.12815 -0.368585 0.000666667
 0.992751 -0.125819   1.10131 -0.116738 0.000666667
0.988767 -0.14614  1.13175 0.0421483 0.000666667
 0.989053 -0.163125   1.12773 0.15804 0.000666667
  0.99069 -0.127965   1.12243 -0.132213 0.000666667
 0.987753 -0.134593   1.10772 0.139905 0.000666667
 0.993695 -0.133845   1.11364 -0.1581 0.000666667
0.991564 -0.13343  1.13249 -0.0315672 0.000666667
   0.9964 -0.122362   1.09379 0.0695051 0.000666667
 0.986595 -0.149487   1.11676 -0.0830364 0.000666667
  0.99592 -0.152421   1.14267 0.0630955 0.000666667
 0.983168 -0.167011    1.0872 -0.0312293 0.000666667
 0.978159 -0.159474   1.13583 0.542699 0.000666667
 0.979565 -0.181675   1.13936 0.355096 0.000666667
 0.995221 -0.126974   1.13291 0.351232 0.000666667
 0.994797 -0.160165   1.13308 -0.0255958 0.000666667
 0.982741 -0.174118   1.10921 0.100256 0.000666667
 0.989294 -0.154835   1.11392 0.250131 0.000666667
 0.994665 -0.141664   1.11137 -0.174033 0.000666667
 0.989058 -0.096143   1.11365 0.267172 0.000666667
   0.9848 -0.182499   1.11311 -0.191928 0.000666667
 0.987097 -0.140539   1.11922 -0.110587 0.000666667
 0.990731 -0.155085   1.13597 -0.0320943 0.000666667
 0.997625 -0.129666   1.11992 -0.302414 0.000666667
 0.989851 -0.118372   1.10605 0.117277 0.000666667
 0.987244 -0.156948   1.16453 -0.0537085 0.000666667
 0.987437 -0.157158   1.07457 -0.217854 0.000666667
 0.988511 -0.152634   1.12617 -0.199406 0.000666667
  0.993263 -0.0969956    1.11388 0.257062 0.000666667
 0.988243 -0.151519   1.14153 -0.0211072 0.000666667
 0.978269 -0.169459   1.11244 -0.223566 0.000666667
 0.982962 -0.155747   1.13342 0.33543 0.000666667
 0.990501 -0.126899   1.08836 0.236612 0.000666667
 0.989551 -0.146735   1.10492 0.250693 0.000666667
 0.984922 -0.138693   1.11698 -0.2051 0.000666667
 0.988178 -0.157298   1.08985 -0.259201 0.000666667
 0.978558 -0.153629   1.11436 -0.150403 0.000666667
 0.978863 -0.171714    1.1471 -0.121804 0.000666667
 0.985787 -0.139338   1.12592 -0.42429 0.000666667
 0.981667 -0.114774   1.11415 0.214628 0.000666667
 0.979249 -0.144962   1.15119 -0.215552 0.000666667
 0.989245 -0.138582   1.10481 0.0666194 0.000666667
 0.993521 -0.110337   1.12083 0.0454175 0.000666667
  0.98588 -0.137246   1.10156 -0.225138 0.000666667
  0.98765 -0.135037   1.10794 0.143262 0.000666667
 0.988074 -0.116089   1.13096 0.190232 0.000666667
 0.976537 -0.150011   1.11098 0.119173 0.000666667
  0.99477 -0.141648   1.11582 -0.192484 0.000666667
 0.997763 -0.126559   1.11675 0.00947188 0.000666667
0.989556 -0.10867  1.14721 0.0019072 0.000666667
   0.9879 -0.109452   1.15299 0.393057 0.000666667
 0.998357 -0.139281   1.08595 -0.117222 0.000666667
0.984076 -0.14689  1.14855 -0.116597 0.000666667
 0.984979 -0.120794    1.1297 -0.120928 0.000666667
 0.988426 -0.160324   1.12419 -0.0959429 0.000666667
  1.00072 -0.116433   1.12081 -0.312054 0.000666667
   0.9766 -0.165144   1.13498 0.0854006 0.000666667
 0.978509 -0.139473   1.13373 0.104564 0.000666667
  0.98204 -0.150509   1.12146 0.0271038 0.000666667
 0.990007 -0.143829   1.13127 0.102367 0.000666667
 0.987302 -0.171748   1.14742 0.212788 0.000666667
 0.986575 -0.125576   1.10379 -0.0182647 0.000666667
 0.986501 -0.130339   1.10512 0.20539 0.000666667
 0.98721 -0.12187  1.12766 0.325981 0.000666667
 0.990744 -0.145635   1.13359 0.0995366 0.000666667
  1.00062 -0.126439   1.08971 -0.080476 0.000666667
  0.986485 -0.0754673    1.11286 0.170491 0.000666667
 0.983279 -0.137971   1.08514 0.0438207 0.000666667
  0.98377 -0.169894   1.12734 -0.268945 0.000666667
0.991361 -0.16001  1.09241 0.276621 0.000666667
 0.993385 -0.133254     1.114 -0.161812 0.000666667
 0.996647 -0.131824   1.10287 -0.142045 0.000666667
 0.988149 -0.151994   1.14365 -0.0251979 0.000666667
 0.989549 -0.115646   1.11539 0.158494 0.000666667
 0.981172 -0.153829   1.11867 -0.0808746 0.000666667
 0.999828 -0.131236   1.11542 -0.142648 0.000666667
  0.98643 -0.136358   1.10617 0.0710927 0.000666667
  0.99893 -0.113756    1.1353 0.313785 0.000666667
 0.988356 -0.140839   1.12568 -0.268934 0.000666667
 0.992533 -0.118869   1.12253 0.0579996 0.000666667
  0.98782 -0.154708   1.11211 0.0402982 0.000666667
 0.975705 -0.134729   1.11512 0.0111316 0.000666667
 0.992161 -0.126605   1.12616 -0.125483 0.000666667
0.988964 -0.13939  1.08906 -0.0909234 0.000666667
  1.00079 -0.106254   1.11745 -0.137818 0.000666667
 0.990622 -0.154585   1.11543 0.235091 0.000666667
 0.992678 -0.121582   1.13746 0.0768473 0.000666667
 0.986717 -0.170652   1.14749 0.227726 0.000666667
 0.992894 -0.106384   1.09761 -0.0871848 0.000666667
 0.992653 -0.128212   1.11184 -0.0682274 0.000666667
  0.999026 -0.0834479    1.11849 0.0836494 0.000666667
 0.992154 -0.156029   1.10022 0.0217775 0.000666667
   1.00273 -0.0980028    1.10388 -0.123611 0.000666667
 0.982632 -0.140425   1.10879 0.145587 0.000666667
  0.98797 -0.157025   1.11501 -0.0544024 0.000666667
 0.988405 -0.156531   1.11695 0.234227 0.000666667
 0.991497 -0.113704   1.10243 0.142436 0.000666667
 0.988647 -0.107659   1.14813 0.00452529 0.000666667
 0.994049 -0.140253    1.1304 0.0595761 0.000666667
 0.992271 -0.113461   1.11555 0.306079 0.000666667
 0.997921 -0.134819   1.10444 0.0110734 0.000666667
 0.989204 -0.095524    1.1442 0.592195 0.000666667
 0.999495 -0.109759   1.14409 -0.242311 0.000666667
 0.988412 -0.158116   1.13466 -0.0286272 0.000666667
 0.989558 -0.130042   1.08809 0.243334 0.000666667
 0.994295 -0.151131   1.12642 -0.190493 0.000666667
 0.982629 -0.113131   1.11229 0.207571 0.000666667
  0.99229 -0.134703   1.11711 0.0261976 0.000666667
  0.98895 -0.111483   1.12024 -0.101252 0.000666667
 0.989479 -0.104555   1.09637 0.179486 0.000666667
 0.975371 -0.166285   1.10926 0.125584 0.000666667
 0.991491 -0.148625   1.12051 0.0802185 0.000666667
 0.978093 -0.135392   1.11142 -0.317677 0.000666667
 0.989882 -0.133209   1.13401 -0.0393674 0.000666667
 0.994389 -0.108847   1.17505 -0.12059 0.000666667
0.985735 -0.1556  1.1127 -0.151078 0.000666667
 0.981818 -0.127471   1.12612 0.131968 0.000666667
0.971412 -0.16378  1.13426 -0.0564671 0.000666667
0.988679 -0.10925  1.13224 0.289255 0.000666667
 0.989945 -0.112963   1.09197 -0.264267 0.000666667
   0.99865 -0.0980954    1.10342 -0.287718 0.000666667
 0.986433 -0.133099   1.12129 -0.0442673 0.000666667
 0.997343 -0.138356   1.10511 -0.00559554 0.000666667
 0.998385 -0.138152   1.08665 -0.123361 0.000666667
  0.98614 -0.140147   1.11787 -0.200603 0.000666667
 0.984163 -0.153758   1.09981 0.00780862 0.000666667
 0.992058 -0.149492   1.12332 0.0911724 0.000666667
 0.994618 -0.128201   1.13493 0.33634 0.000666667
 0.998655 -0.135949    1.1408 0.380485 0.000666667
  1.00047 -0.123655   1.09537 0.188154 0.000666667
 0.995326 -0.130717   1.10297 -0.151822 0.000666667
 0.998663 -0.135004   1.14936 0.127026 0.000666667
 0.995706 -0.130151   1.09142 -0.060462 0.000666667
 0.993302 -0.130121   1.12652 -0.0111519 0.000666667
0.997543 -0.10383  1.14053 -0.311623 0.000666667
 0.996998 -0.125689   1.11709 0.00999445 0.000666667
 0.983424 -0.129284   1.12779 0.140948 0.000666667
 0.985384 -0.156976   1.07721 -0.235766 0.000666667
 0.993077 -0.148408   1.12496 -0.183658 0.000666667
  0.98365 -0.158097   1.11536 -0.197501 0.000666667
 0.988998 -0.133496   1.10994 0.165757 0.000666667
 0.997336 -0.120201   1.11227 -0.100785 0.000666667
 0.990171 -0.129496    1.0865 0.222721 0.000666667
 0.992545 -0.125521   1.08915 0.223445 0.000666667
 0.979516 -0.180556   1.14119 0.356016 0.000666667
   1.0022 -0.120026   1.09676 0.169249 0.000666667
  0.99116 -0.148594   1.12751 -0.284021 0.000666667
 0.995023 -0.127264   1.10572 -0.105455 0.000666667
  0.99198 -0.146667   1.11242 0.0304702 0.000666667
 0.983429 -0.113572   1.11882 0.0676759 0.000666667
 0.986974 -0.151035   1.11355 -0.0139889 0.000666667
 0.994205 -0.109918   1.12365 0.0621171 0.000666667
 0.990032 -0.106127   1.09564 0.182966 0.000666667
  1.00104 -0.110433   1.09653 0.0994487 0.000666667
 0.993034 -0.141021    1.0871 -0.107334 0.000666667
 0.982705 -0.151289   1.14002 0.0120698 0.000666667
 0.987077 -0.108564   1.15181 0.382307 0.000666667
 0.997178 -0.129078   1.10297 -0.1407 0.000666667
0.982414 -0.15182   1.1274 0.101303 0.000666667
 0.988698 -0.109489   1.14942 -0.00696307 0.000666667
 0.979285 -0.140151   1.10423 0.302232 0.000666667
0.994094 -0.12804  1.12987 -0.230702 0.000666667
0.992581 -0.10692  1.17535 -0.0963598 0.000666667
  0.999771 -0.0969495    1.10141 -0.289518 0.000666667
 0.995407 -0.128314   1.10783 -0.263087 0.000666667
0.996054 -0.14419  1.12172 -0.159401 0.000666667
 0.999775 -0.117615   1.08715 0.0292035 0.000666667
 0.993781 -0.110382   1.11869 0.300398 0.000666667
 0.984943 -0.111459   1.12027 0.0475818 0.000666667
 0.986354 -0.125402   1.08853 0.27635 0.000666667
  0.99626 -0.140814   1.13091 -0.359099 0.000666667
 0.992481 -0.141774   1.11776 -0.218649 0.000666667
 0.994253 -0.143245   1.12253 -0.150645 0.000666667
 0.984893 -0.147665      1.11 -0.0476352 0.000666667
0.998868 -0.14086  1.14165 0.121181 0.000666667
 0.989829 -0.109009   1.11801 -0.0471088 0.000666667
 0.983942 -0.147879   1.14265 0.0680502 0.000666667
 0.987951 -0.132316   1.12315 -0.0487932 0.000666667
 0.996925 -0.139301   1.12634 0.247064 0.000666667
 0.994317 -0.131283   1.12416 0.0321601 0.000666667
 0.995175 -0.127446   1.13077 -0.212647 0.000666667
 0.989894 -0.131786   1.12124 -0.440586 0.000666667
 0.991195 -0.134803   1.11666 0.0115565 0.000666667
  0.98933 -0.117768   1.13282 -0.118686 0.000666667
 0.990637 -0.118374     1.134 -0.124192 0.000666667
 0.989158 -0.144842   1.14289 -0.195202 0.000666667
 0.983388 -0.148404   1.13523 -0.0415413 0.000666667
 0.992356 -0.149921   1.12522 -0.190095 0.000666667
 0.985363 -0.152392   1.12452 0.0567947 0.000666667
 0.989805 -0.122075   1.11703 0.113792 0.000666667
 0.988839 -0.137198   1.10487 0.0435085 0.000666667
 0.990672 -0.163385   1.12442 0.104638 0.000666667
 0.989583 -0.152305   1.12401 -0.1856 0.000666667
 0.987112 -0.145273   1.15363 -0.0457653 0.000666667
 0.984568 -0.149031   1.13488 -0.0233208 0.000666667
 0.989521 -0.159839   1.12782 -0.114264 0.000666667
0.992593 -0.12986  1.12237 -0.459827 0.000666667
 0.993702 -0.136975   1.13994 -0.275125 0.000666667
 0.994854 -0.137101    1.1144 0.194197 0.000666667
 0.984705 -0.161154    1.1409 -0.127851 0.000666667
 0.996058 -0.130242   1.04749 -0.141479 0.000666667
  0.99724 -0.094217   1.08333 0.267392 0.000666667
 0.996331 -0.121538     1.141 -0.164718 0.000666667
 0.990128 -0.153297   1.16313 -0.295824 0.000666667
 0.986766 -0.130305   1.10518 0.205495 0.000666667
 0.998378 -0.140449   1.13033 -0.359197 0.000666667
 0.982024 -0.117146   1.09021 0.0800809 0.000666667
 0.995669 -0.135961   1.11306 -0.0166999 0.000666667
0.989026 -0.13908   1.1055 0.0735784 0.000666667
 0.990158 -0.135799   1.14838 0.267478 0.000666667
 0.992034 -0.125085   1.13411 0.349999 0.000666667
 0.988837 -0.150342   1.12616 0.117587 0.000666667
 0.988865 -0.130636   1.12071 -0.433952 0.000666667
  0.989159 -0.0871044    1.15505 0.182139 0.000666667
 0.998751 -0.117615   1.08544 -0.0005482 0.000666667
  0.999935 -0.0986315    1.10374 -0.292567 0.000666667
  0.98684 -0.171767   1.14705 0.209495 0.000666667
 0.997958 -0.112594   1.12351 -0.0919982 0.000666667
 0.986335 -0.125401   1.13709 0.173716 0.000666667
 0.988287 -0.150791   1.12705 -0.0363797 0.000666667
 0.988246 -0.159516   1.11493 -0.0603091 0.000666667
 0.985955 -0.134591   1.11008 0.090784 0.000666667
 0.983155 -0.114869   1.11205 0.206958 0.000666667
 0.987529 -0.135842   1.10913 0.148688 0.000666667
 0.987236 -0.130634   1.11046 -0.031286 0.000666667
0.995129 -0.12699  1.12993 -0.23174 0.000666667
 0.993412 -0.140653    1.1105 -0.161974 0.000666667
 0.981857 -0.176832   1.10955 0.089675 0.000666667
0.986307 -0.18927  1.11523 0.188729 0.000666667
 0.986732 -0.132019   1.11055 -0.0444002 0.000666667
  1.00274 -0.164314   1.11788 0.161118 0.000666667
 0.992811 -0.128523   1.12893 -0.224272 0.000666667
 0.995427 -0.135859   1.09596 -0.0146287 0.000666667
0.990487 -0.11861  1.10379 0.0972132 0.000666667
 0.994093 -0.122133   1.11322 0.123185 0.000666667
 0.989049 -0.142577   1.11774 0.0268683 0.000666667
 0.989531 -0.107552   1.09746 0.169082 0.000666667
 0.990946 -0.117222   1.13204 0.159026 0.000666667
 0.983076 -0.153914    1.1187 -0.0963029 0.000666667
   1.0026 -0.120885   1.09809 0.181007 0.000666667
0.985491 -0.15026  1.11415 -0.0346845 0.000666667
 0.983455 -0.170793    1.1285 -0.287312 0.000666667
  0.980395 -0.0954406     1.1148 0.352817 0.000666667
 0.982047 -0.113375   1.10159 0.225902 0.000666667
 0.989833 -0.144729   1.12538 -0.0211477 0.000666667
 0.990455 -0.130328   1.11981 -0.436823 0.000666667
 0.993754 -0.136804   1.09867 -0.00703302 0.000666667
  0.98297 -0.119002    1.1488 0.276692 0.000666667
  0.987631 -0.0874406    1.15765 0.188565 0.000666667
 0.979089 -0.132351   1.14081 0.269342 0.000666667
0.982511 -0.12037  1.14812 0.303444 0.000666667
 0.991846 -0.122197   1.11854 -0.0223191 0.000666667
 0.995902 -0.139157   1.10746 -0.0335349 0.000666667
 0.994385 -0.131546   1.09095 -0.0588511 0.000666667
  0.99168 -0.127159   1.10261 -0.107097 0.000666667
    0.999 -0.117691   1.11964 -0.288342 0.000666667
  0.98808 -0.151317   1.11274 0.0539679 0.000666667
 0.987064 -0.122239   1.12444 -0.119179 0.000666667
 0.986449 -0.135926   1.11088 -0.0996618 0.000666667
    0.999 -0.126069   1.10052 -0.0278991 0.000666667
 0.985978 -0.124227   1.12978 0.109645 0.000666667
 0.986587 -0.151102   1.12661 -0.0575386 0.000666667
 0.986545 -0.179557   1.10588 -0.0722817 0.000666667
 0.988739 -0.107915   1.15215 0.402494 0.000666667
 0.991105 -0.151525   1.12644 0.123763 0.000666667
 0.991264 -0.160555   1.09303 0.278431 0.000666667
  0.98499 -0.137541    1.1102 -0.0529199 0.000666667
 0.989727 -0.122965   1.11926 0.111489 0.000666667
 0.990697 -0.144184   1.11179 -0.00688705 0.000666667
 0.991866 -0.150713   1.14129 0.0678398 0.000666667
 0.987046 -0.150846    1.1178 -0.0983832 0.000666667
 0.987363 -0.156776   1.16209 -0.0554382 0.000666667
 0.999902 -0.103561   1.14183 -0.288073 0.000666667
  1.00091 -0.106122   1.14453 -0.24979 0.000666667
 0.998103 -0.111474   1.12447 -0.079851 0.000666667
 0.984238 -0.155919   1.08674 0.146187 0.000666667
 0.992411 -0.132281   1.12375 0.0481988 0.000666667
 0.997803 -0.111146   1.08357 0.0273052 0.000666667
 0.989529 -0.103839   1.09512 0.161287 0.000666667
0.998555 -0.12411  1.11816 -0.215596 0.000666667
0.992317 -0.15725  1.09503 0.114003 0.000666667
 0.998427 -0.110708   1.12323 -0.0851631 0.000666667
 0.993015 -0.140979   1.11208 -0.175245 0.000666667
 0.982429 -0.116171   1.11192 0.19261 0.000666667
 0.987889 -0.145213   1.14362 -0.195227 0.000666667
  0.98895 -0.132236   1.12748 0.316329 0.000666667
 0.983088 -0.150671   1.14125 0.026786 0.000666667
  0.997758 -0.0760684    1.11827 0.185478 0.000666667
0.982678 -0.15396   1.1433 -0.167359 0.000666667
 0.984435 -0.155561   1.13364 0.336601 0.000666667
 0.982681 -0.150903    1.1402 0.0173513 0.000666667
 0.987939 -0.115129   1.12814 0.202231 0.000666667
 0.987389 -0.132653    1.1228 -0.0423147 0.000666667
 0.988558 -0.151981   1.12649 -0.213141 0.000666667
 0.990034 -0.156089   1.11671 0.223042 0.000666667
0.989235 -0.12089  1.11119 -0.200661 0.000666667
 0.985798 -0.125109   1.12551 -0.107842 0.000666667
  1.00672 -0.132765   1.12635 -0.487208 0.000666667
 0.996827 -0.122904   1.09257 -0.176264 0.000666667
 0.979899 -0.132322   1.14062 0.263004 0.000666667
 0.988685 -0.113943   1.13246 -0.215358 0.000666667
 0.983392 -0.151775   1.13949 -0.233751 0.000666667
 0.981088 -0.110343    1.1059 0.260393 0.000666667
 0.989177 -0.157553   1.13327 -0.0134578 0.000666667
 0.986451 -0.146559   1.14064 0.188523 0.000666667
  0.991786 -0.0983231    1.07855 0.510779 0.000666667
  0.98778 -0.168047   1.13433 0.0138591 0.000666667
 0.985986 -0.190685   1.11335 0.165515 0.000666667
 0.984642 -0.153012     1.098 -0.12811 0.000666667
 0.992687 -0.113954    1.1017 0.162281 0.000666667
 0.996221 -0.143783   1.12358 -0.174832 0.000666667
 0.984822 -0.153801   1.11474 -0.0608588 0.000666667
 0.996713 -0.121637   1.09301 0.0789523 0.000666667
 0.987986 -0.152377   1.12642 -0.0498876 0.000666667
 0.997802 -0.127517   1.10925 -0.274931 0.000666667
 0.978577 -0.120929   1.12651 0.0374355 0.000666667
 0.987676 -0.123845   1.12399 -0.159529 0.000666667
 0.979944 -0.168394   1.11415 -0.22946 0.000666667
 0.983091 -0.129347   1.13646 0.201045 0.000666667
 0.984416 -0.129744    1.1025 0.103036 0.000666667
 0.981706 -0.166622     1.086 -0.0410618 0.000666667
0.968276 -0.18141  1.13587 0.0887699 0.000666667
 0.989561 -0.113209   1.08507 0.315156 0.000666667
 0.992246 -0.111845   1.12839 -0.0876475 0.000666667
 0.996613 -0.131238   1.09262 -0.0662464 0.000666667
 0.992602 -0.145889   1.13244 -0.0929043 0.000666667
 0.991108 -0.131695   1.12132 -0.44869 0.000666667
 0.995179 -0.135484   1.11418 0.19385 0.000666667
  0.97844 -0.164228   1.08243 0.26385 0.000666667
 0.986363 -0.126463    1.1354 0.175976 0.000666667
0.988555 -0.11575  1.13075 -0.216991 0.000666667
 0.991843 -0.121781     1.138 0.0681742 0.000666667
0.987581 -0.13129  1.10627 0.220821 0.000666667
  0.99286 -0.137621   1.10448 -0.0589918 0.000666667
 0.994413 -0.119419   1.17557 -0.124408 0.000666667
  0.996126 -0.0726229     1.0967 0.168497 0.000666667
  1.00665 -0.130098   1.12006 -0.135673 0.000666667
 0.987754 -0.144605   1.15669 -0.0268685 0.000666667
 0.991561 -0.125332   1.13009 -0.209603 0.000666667
 0.984825 -0.160589    1.1143 0.0582665 0.000666667
 0.983812 -0.136551   1.11622 -0.0105509 0.000666667
 0.991476 -0.121193   1.11684 -0.0171869 0.000666667
 0.993973 -0.149489   1.12677 -0.199108 0.000666667
 0.991646 -0.149591   1.08794 0.267158 0.000666667
 0.990887 -0.105887   1.09769 0.271096 0.000666667
 0.990109 -0.136285   1.11666 0.00792121 0.000666667
 0.987325 -0.114704   1.12824 0.201246 0.000666667
 0.985988 -0.160182   1.11713 -0.271889 0.000666667
 0.989219 -0.106128   1.09908 0.279957 0.000666667
  0.99832 -0.151398   1.16466 -0.287642 0.000666667
0.988651 -0.15502  1.16287 -0.318507 0.000666667
 0.985017 -0.141993   1.10496 -0.170705 0.000666667
 0.992409 -0.149275   1.11243 -0.21834 0.000666667
 0.991878 -0.121089   1.11865 -0.0124352 0.000666667
 0.996381 -0.136161   1.08583 -0.136555 0.000666667
 0.988686 -0.144436   1.12639 -0.0223284 0.000666667
0.987895 -0.10997   1.1148 0.379804 0.000666667
 0.987177 -0.121406   1.10273 0.080574 0.000666667
 0.992752 -0.131588   1.04867 -0.121349 0.000666667
 0.984362 -0.135487   1.11044 0.107605 0.000666667
1.00074  -0.112 1.09482 0.0923166 0.000666667
   0.9911 -0.163491   1.12289 0.114723 0.000666667
0.983248 -0.15311  1.13324 0.32918 0.000666667
 0.995899 -0.150287   1.14726 0.0550881 0.000666667
  0.993998 -0.0986779    1.07509 0.529336 0.000666667
  1.00723 -0.124159   1.15217 -0.198894 0.000666667
 0.991882 -0.126803   1.12572 -0.128974 0.000666667
 0.990583 -0.152338   1.16227 0.239032 0.000666667
0.990223 -0.15074  1.12393 0.0600147 0.000666667
  0.988208 -0.0952935     1.1413 0.619723 0.000666667
0.985147 -0.1558 1.08881 0.145212 0.000666667
 0.992733 -0.149484   1.14484 -0.0771132 0.000666667
 0.993701 -0.136968   1.14066 -0.280922 0.000666667
 0.986654 -0.143582   1.15556 -0.0303273 0.000666667
  0.991189 -0.0952974    1.11403 0.261042 0.000666667
 0.998009 -0.151584   1.16353 -0.293312 0.000666667
 0.990716 -0.151439   1.12532 -0.259741 0.000666667
 0.984398 -0.134142   1.06665 0.0221848 0.000666667
 0.990398 -0.121795   1.10488 0.104333 0.000666667
  0.98627 -0.143114   1.08052 -0.0513222 0.000666667
 0.994919 -0.134943   1.17643 -0.0804777 0.000666667
 0.999516 -0.131295   1.10048 -0.208066 0.000666667
  0.98529 -0.117467   1.17234 0.00599144 0.000666667
 0.983765 -0.126153   1.13713 0.211807 0.000666667
 0.982922 -0.117764   1.09291 -0.00298037 0.000666667
 0.985867 -0.112469   1.14627 -0.0643792 0.000666667
  0.991003 -0.0978883    1.07589 0.531405 0.000666667
  0.98948 -0.148426   1.13167 0.0591727 0.000666667
 0.994212 -0.154536   1.12952 0.0456816 0.000666667
 0.988496 -0.129667   1.12129 0.139582 0.000666667
0.979461 -0.16639  1.11758 0.0549603 0.000666667
 0.996898 -0.139115   1.12134 0.0351733 0.000666667
 0.988862 -0.141916   1.18671 0.238884 0.000666667
  0.993963 -0.0951062    1.12878 -0.132527 0.000666667
 0.997666 -0.137514   1.08511 -0.113649 0.000666667
 0.98687 -0.13655  1.11108 -0.116907 0.000666667
 0.983634 -0.109125   1.09094 0.137238 0.000666667
 0.990374 -0.135826    1.1133 -0.313687 0.000666667
 0.984896 -0.156431   1.12911 0.0138711 0.000666667
 0.995021 -0.120503   1.11989 -0.00934018 0.000666667
 0.996266 -0.138335   1.10295 0.00286061 0.000666667
 0.985962 -0.177591   1.10598 -0.069616 0.000666667
 0.991777 -0.125504   1.12551 -0.127674 0.000666667
 0.985706 -0.139654   1.11636 0.0200714 0.000666667
 0.988183 -0.132997   1.09434 -0.0909764 0.000666667
 0.991537 -0.146345   1.13267 0.0574399 0.000666667
 0.963199 -0.177474   1.14067 0.00544329 0.000666667
 0.988281 -0.143301   1.18548 0.229635 0.000666667
  0.988921 -0.0945752    1.14121 0.598059 0.000666667
 0.979889 -0.169693   1.09756 -0.195848 0.000666667
 0.996851 -0.140801   1.12994 -0.359198 0.000666667
 0.992466 -0.127498   1.11207 0.1706 0.000666667
 0.999796 -0.126722   1.11678 0.0130918 0.000666667
  1.00266 -0.124373   1.14989 -0.352059 0.000666667
0.992716 -0.10622  1.17454 -0.0871933 0.000666667
0.984032 -0.14061   1.1216 -0.264595 0.000666667
 0.993765 -0.124966   1.13697 0.0490652 0.000666667
 0.999342 -0.123891   1.13686 -0.249707 0.000666667
  0.98537 -0.145201   1.13946 0.183255 0.000666667
 0.986252 -0.135411   1.10881 0.117883 0.000666667
 0.994885 -0.153018   1.15658 -0.222635 0.000666667
  1.00047 -0.120134   1.13146 -0.34228 0.000666667
0.981522 -0.14215  1.15443 -0.197366 0.000666667
  0.999486 -0.0962369    1.12522 -0.191976 0.000666667
0.981534 -0.10407  1.11722 0.0654983 0.000666667
 0.984904 -0.154999   1.09782 -0.0311233 0.000666667
 0.991376 -0.162487   1.14083 -0.354009 0.000666667
   0.9995 -0.102096   1.14153 -0.33762 0.000666667
 0.993367 -0.126809   1.13676 0.341514 0.000666667
 0.973881 -0.163124   1.13496 0.343811 0.000666667
  1.00088 -0.123814   1.13715 -0.262571 0.000666667
 0.986598 -0.150821   1.12782 -0.0423715 0.000666667
 0.990068 -0.119965   1.10671 0.0753675 0.000666667
  0.97748 -0.132583   1.12674 0.199322 0.000666667
  0.98851 -0.142119   1.09384 0.346484 0.000666667
 0.992577 -0.130222   1.12509 -0.0106076 0.000666667
 0.989116 -0.152669    1.1237 0.119035 0.000666667
 0.986319 -0.143358   1.11869 -0.147653 0.000666667
 0.985991 -0.156207   1.11236 -0.160253 0.000666667
  0.99205 -0.151083   1.10766 0.172063 0.000666667
 0.981962 -0.143795   1.11167 0.0208711 0.000666667
   0.9912 -0.147829   1.11689 -0.022922 0.000666667
 0.996712 -0.142603   1.14881 0.0498331 0.000666667
 0.978657 -0.152514   1.13603 -0.0908336 0.000666667
 0.976142 -0.163249   1.13313 0.34192 0.000666667
  0.99616 -0.153168   1.12996 0.0233033 0.000666667
 0.993919 -0.147445    1.1266 -0.184784 0.000666667
 0.995617 -0.152455    1.1399 0.140446 0.000666667
 0.990421 -0.142779   1.13155 0.0858328 0.000666667
0.988721 -0.10818  1.09898 0.285214 0.000666667
 0.990734 -0.145006   1.13359 -0.0802426 0.000666667
 0.989386 -0.154535   1.16362 -0.325167 0.000666667
0.986393 -0.10277  1.15699 0.447326 0.000666667
 0.987359 -0.128371   1.13411 0.056283 0.000666667
 0.988722 -0.104298    1.1546 0.419588 0.000666667
  1.00248 -0.096009    1.1091 0.024282 0.000666667
 0.994961 -0.134673   1.13196 0.27101 0.000666667
 0.989743 -0.122441   1.10229 0.116143 0.000666667
    0.9873 -0.0933804    1.14098 0.597866 0.000666667
 0.993921 -0.124657   1.13846 0.0508661 0.000666667
  1.00086 -0.109011   1.08653 -0.00469327 0.000666667
 0.995445 -0.156115   1.09646 0.143408 0.000666667
  0.992794 -0.0985271    1.11354 -0.00422245 0.000666667
0.985066 -0.13979  1.11036 -0.0330858 0.000666667
 0.990507 -0.148381   1.13001 -0.0613206 0.000666667
  0.988477 -0.0968415    1.14149 0.600632 0.000666667
 0.987691 -0.133628   1.12852 0.31254 0.000666667
 0.992399 -0.149782   1.14623 -0.0733104 0.000666667
 0.987579 -0.129153   1.13906 0.120408 0.000666667
  1.00343 -0.134467   1.15927 -0.235454 0.000666667
 0.994554 -0.150017   1.11583 -0.205495 0.000666667
 0.992235 -0.108095   1.09823 0.172025 0.000666667
 0.987449 -0.126303   1.14244 0.2456 0.000666667
 0.992795 -0.107433   1.17717 -0.111973 0.000666667
 0.984545 -0.154622   1.08721 0.168331 0.000666667
 0.988857 -0.160356   1.08843 -0.268178 0.000666667
 0.984586 -0.113693   1.11615 -0.211836 0.000666667
 0.985218 -0.156828   1.12989 0.0151634 0.000666667
 0.986959 -0.160877   1.08068 -0.0828372 0.000666667
 0.988999 -0.135315   1.11036 0.14121 0.000666667
 0.990713 -0.150757   1.10795 0.170439 0.000666667
 0.981364 -0.128866    1.0889 0.132227 0.000666667
 0.997815 -0.121369   1.06282 0.284195 0.000666667
 0.990444 -0.115928   1.12892 -0.187915 0.000666667
  0.995539 -0.0732415    1.09686 0.15674 0.000666667
 0.988195 -0.150147   1.14756 -0.270069 0.000666667
 0.997976 -0.124565   1.13845 -0.264417 0.000666667
 0.982422 -0.155255   1.09871 0.0577306 0.000666667
 0.986431 -0.125654   1.10544 -0.0224317 0.000666667
 0.991012 -0.144039   1.11148 0.00583918 0.000666667
 0.997242 -0.128406   1.12003 -0.312902 0.000666667
 0.988343 -0.129285   1.12722 -0.0149375 0.000666667
 0.994589 -0.135493   1.13947 -0.273546 0.000666667
  1.00255 -0.100973   1.10266 -0.125888 0.000666667
 0.978501 -0.144162   1.15185 -0.208282 0.000666667
 0.989478 -0.155033   1.11587 0.237192 0.000666667
 0.997668 -0.117848    1.1195 -0.31218 0.000666667
 0.989919 -0.123786     1.132 -0.187681 0.000666667
  0.986502 -0.0727746    1.11194 0.163281 0.000666667
 0.992303 -0.128559   1.13624 0.327056 0.000666667
 0.981489 -0.153056   1.11902 -0.104591 0.000666667
 0.992753 -0.119349   1.17722 -0.13448 0.000666667
 0.985252 -0.150603   1.13534 -0.0298894 0.000666667
 0.994796 -0.121431    1.0936 -0.170025 0.000666667
 0.985281 -0.140975   1.11817 -0.207644 0.000666667
0.990964 -0.1307 1.12625 -0.0221038 0.000666667
 0.983066 -0.123514   1.12087 0.357972 0.000666667
 0.983224 -0.175977   1.10896 0.0968977 0.000666667
 0.991959 -0.155572   1.13457 -0.0403921 0.000666667
 0.989622 -0.150293   1.14103 -0.0130262 0.000666667
0.999614 -0.10764  1.14435 -0.263826 0.000666667
  0.98887 -0.157084   1.11124 -0.0559073 0.000666667
 0.983358 -0.160788   1.11323 -0.224484 0.000666667
  1.00027 -0.123951   1.14948 -0.339759 0.000666667
  0.97944 -0.146729   1.09331 0.372786 0.000666667
 0.987856 -0.140999   1.09397 0.360648 0.000666667
 0.988267 -0.152433   1.12555 -0.214276 0.000666667
 0.991141 -0.136355   1.11678 0.0190073 0.000666667
 0.983992 -0.173675   1.11037 0.0879821 0.000666667
0.986243 -0.14456  1.15305 -0.0312361 0.000666667
 0.977749 -0.162318   1.09724 -0.136521 0.000666667
  0.996965 -0.0827617    1.11852 0.0991195 0.000666667
  0.993693 -0.0953502    1.12919 -0.146356 0.000666667
0.982487 -0.15264  1.11804 0.308381 0.000666667
 0.984752 -0.121572   1.08883 -0.181986 0.000666667
0.986132 -0.15565  1.11117 -0.138118 0.000666667
 0.989786 -0.106621    1.0967 0.163181 0.000666667
 0.993499 -0.130141   1.13093 -0.231385 0.000666667
 0.992805 -0.119815    1.1234 0.0621034 0.000666667
 0.990086 -0.146562   1.13107 0.0438605 0.000666667
0.990165 -0.12816  1.13902 0.221871 0.000666667
 0.994819 -0.135687   1.17509 -0.0566035 0.000666667
 0.979718 -0.129626   1.13753 0.213521 0.000666667
 0.986693 -0.130101   1.12731 0.187112 0.000666667
 0.991245 -0.163984   1.12602 0.109496 0.000666667
 0.972135 -0.150577   1.13748 -0.0527545 0.000666667
 0.986671 -0.142776   1.11876 -0.144197 0.000666667
 0.988047 -0.158422   1.12707 -0.121326 0.000666667
 0.986067 -0.138135   1.08447 0.0225653 0.000666667
 0.986703 -0.161688   1.11549 -0.252757 0.000666667
 0.983195 -0.158168   1.11247 -0.22326 0.000666667
 0.988579 -0.138032    1.1131 -0.314454 0.000666667
 0.985947 -0.119184   1.10224 0.347648 0.000666667
 0.984518 -0.139076    1.0985 -0.0826803 0.000666667
  0.998423 -0.0835326     1.1187 0.0889801 0.000666667
0.986026 -0.17397  1.14316 -0.0522019 0.000666667
 0.988466 -0.106254   1.09673 0.257784 0.000666667
0.988948 -0.15291  1.12793 -0.0348949 0.000666667
 0.979761 -0.153913   1.12377 -0.0388684 0.000666667
0.991971 -0.11933  1.12067 -0.00533779 0.000666667
0.994761 -0.1117 1.11724 0.291494 0.000666667
 0.989318 -0.145964    1.1366 -0.0883292 0.000666667
 0.988876 -0.174007   1.13792 0.0606724 0.000666667
 0.986912 -0.123211   1.12553 -0.0962379 0.000666667
 0.989121 -0.133279   1.09587 -0.107126 0.000666667
  0.986421 -0.0986393     1.1181 0.502977 0.000666667
 0.995384 -0.141015   1.11654 -0.189887 0.000666667
 0.994889 -0.118569   1.14535 -0.152433 0.000666667
 0.991983 -0.136979   1.10427 -0.0596899 0.000666667
 0.985763 -0.157109   1.16177 -0.060446 0.000666667
 0.988591 -0.114887   1.11727 0.15675 0.000666667
 0.998916 -0.123818   1.13762 -0.253214 0.000666667
0.982157 -0.11234  1.10707 0.206394 0.000666667
 0.992411 -0.098297   1.11239 -0.00238399 0.000666667
 0.995957 -0.140421   1.10701 -0.04165 0.000666667
 0.996239 -0.104708   1.13116 -0.249944 0.000666667
 0.990773 -0.119689   1.11799 -0.0199875 0.000666667
 0.990614 -0.136898   1.12908 -0.043092 0.000666667
0.984166 -0.13644  1.07354 0.0161199 0.000666667
 0.982774 -0.160677   1.12733 0.0346853 0.000666667
  0.988049 -0.0856569     1.1577 0.181629 0.000666667
 0.984933 -0.124902   1.12672 0.0184588 0.000666667
 0.984793 -0.141763   1.15178 0.404126 0.000666667
 0.988423 -0.128414   1.14128 0.114764 0.000666667
 0.993603 -0.113953    1.1563 0.393723 0.000666667
 0.993764 -0.155119   1.12971 0.0388738 0.000666667
 0.988754 -0.128819   1.11153 0.174899 0.000666667
 0.996923 -0.154871   1.13737 0.0288598 0.000666667
 0.990084 -0.136253   1.10343 -0.0724343 0.000666667
 0.984554 -0.162372   1.14143 -0.118216 0.000666667
 0.989642 -0.142727    1.1188 -0.0838373 0.000666667
 0.987118 -0.140873    1.1384 0.312064 0.000666667
0.989572 -0.11108  1.14938 0.00300165 0.000666667
 0.984784 -0.167616   1.12532 0.466542 0.000666667
 0.990226 -0.119981   1.11074 -0.00963001 0.000666667
 0.988841 -0.133536   1.13299 -0.0393959 0.000666667
 0.980275 -0.157278   1.12693 0.0559469 0.000666667
 0.995873 -0.102032   1.14177 -0.320275 0.000666667
 0.995621 -0.120565   1.08557 0.0798308 0.000666667
 0.978488 -0.166142   1.11615 0.0645309 0.000666667
 0.992755 -0.126364    1.1342 0.338707 0.000666667
 0.981717 -0.149779   1.14051 0.0127699 0.000666667
0.992995 -0.10673  1.10078 -0.0941098 0.000666667
 0.974908 -0.169653   1.12579 -0.194725 0.000666667
 0.980413 -0.131666   1.12154 0.0788104 0.000666667
  1.00134 -0.123737   1.14966 -0.335004 0.000666667
 0.985324 -0.112874   1.12646 0.0584525 0.000666667
 0.997971 -0.138937   1.08614 -0.118466 0.000666667
0.982303 -0.1332 1.11842 0.0968644 0.000666667
 0.980117 -0.109704   1.11933 0.0510995 0.000666667
 0.987413 -0.144087   1.14629 -0.00359707 0.000666667
 0.985017 -0.122984   1.12695 -0.10497 0.000666667
0.994316 -0.15481  1.10107 0.271343 0.000666667
 0.986828 -0.156045   1.08625 0.165813 0.000666667
 0.979574 -0.144735   1.15251 -0.197831 0.000666667
 0.982202 -0.167608   1.12403 -0.140735 0.000666667
 0.992199 -0.120042   1.08356 0.0113595 0.000666667
 0.988731 -0.132437    1.1099 -0.0225362 0.000666667
 0.990001 -0.139165   1.08654 -0.103913 0.000666667
 0.985878 -0.174492   1.14346 -0.0597145 0.000666667
 0.979708 -0.135333   1.10123 0.062048 0.000666667
 0.991785 -0.108801   1.17347 -0.104922 0.000666667
 0.981649 -0.151625   1.11748 0.288599 0.000666667
 0.993593 -0.131405   1.12656 -0.00773607 0.000666667
 0.995464 -0.118469   1.11123 0.0250065 0.000666667
 0.983072 -0.154541   1.14248 -0.16476 0.000666667
 0.981231 -0.171767   1.09706 -0.189605 0.000666667
 0.984581 -0.161877   1.11626 0.0729126 0.000666667
  0.99531 -0.154439   1.10107 0.26612 0.000666667
 0.980267 -0.166166   1.11453 0.0668735 0.000666667
 0.987226 -0.154595   1.11337 0.0396145 0.000666667
 0.998099 -0.112155   1.10417 0.029229 0.000666667
 0.986809 -0.142845   1.08325 -0.0534394 0.000666667
 0.990338 -0.136545    1.1224 -0.246198 0.000666667
 0.998958 -0.124358   1.11766 -0.203855 0.000666667
 0.989199 -0.146635   1.10485 0.280509 0.000666667
 0.992199 -0.144213   1.13419 -0.108138 0.000666667
  0.99581 -0.143227   1.10728 -0.0267044 0.000666667
 0.995518 -0.139949   1.10642 -0.038872 0.000666667
 0.989343 -0.150296   1.12467 -0.261487 0.000666667
  0.98622 -0.152263   1.11877 -0.094016 0.000666667
 0.984307 -0.112829   1.11462 0.0896091 0.000666667
 0.987904 -0.131116   1.11871 -0.0906083 0.000666667
 0.986784 -0.119912    1.1008 0.335096 0.000666667
 0.992813 -0.143751   1.18509 0.22028 0.000666667
 0.982582 -0.151205   1.14011 -0.231469 0.000666667
0.990705 -0.12712  1.13892 0.238622 0.000666667
 0.990827 -0.127229   1.08817 0.244172 0.000666667
 0.987456 -0.150281   1.14889 -0.255022 0.000666667
 0.993657 -0.122812   1.11258 0.116223 0.000666667
0.990603 -0.1542 1.16197 0.23133 0.000666667
 0.980017 -0.181725   1.14015 0.354584 0.000666667
 0.990296 -0.160979   1.14152 -0.324338 0.000666667
 0.985474 -0.126791    1.1432 0.24739 0.000666667
 0.994817 -0.142701   1.11583 -0.218611 0.000666667
0.980239 -0.16743  1.10945 -0.223843 0.000666667
 0.981626 -0.160379   1.12586 0.0380256 0.000666667
 0.998357 -0.144582   1.13975 -0.457602 0.000666667
  0.98701 -0.145305   1.15369 -0.052547 0.000666667
 0.982148 -0.167335    1.1241 -0.152471 0.000666667
0.980298 -0.18045  1.13942 0.346347 0.000666667
 0.987416 -0.140877   1.12487 -0.419906 0.000666667
 0.987402 -0.151352   1.12663 -0.0557473 0.000666667
 0.990443 -0.145043   1.11108 -0.00552572 0.000666667
0.988076 -0.1429 1.08612 0.00373326 0.000666667
 0.988251 -0.119567   1.13133 0.259557 0.000666667
  1.00053 -0.129852     1.129 -0.0680768 0.000666667
  0.994386 -0.0941251    1.12429 -0.148704 0.000666667
 0.983007 -0.151679   1.13925 -0.22297 0.000666667
 0.985705 -0.133557    1.0657 0.0247163 0.000666667
 0.990524 -0.137665   1.10288 -0.0659574 0.000666667
0.993819 -0.12107  1.11948 0.00741436 0.000666667
0.981157 -0.15624  1.12406 -0.0132719 0.000666667
 0.990217 -0.145166   1.13168 0.101736 0.000666667
 0.994205 -0.151946   1.13964 0.147581 0.000666667
 0.996726 -0.130211   1.09206 -0.056365 0.000666667
 0.983987 -0.142441   1.14521 0.0920932 0.000666667
 0.997082 -0.119106   1.14529 -0.157112 0.000666667
  1.01161 -0.119648    1.1188 -0.43005 0.000666667
 0.992506 -0.124775    1.1025 -0.10485 0.000666667
 0.980018 -0.132691   1.11283 0.398136 0.000666667
 0.996968 -0.115528   1.09178 -0.330942 0.000666667
 0.991241 -0.147037   1.14565 -0.0887579 0.000666667
 0.990008 -0.161111   1.08819 -0.255327 0.000666667
 0.986481 -0.117379     1.131 0.261496 0.000666667
 1.00164 -0.11683  1.11957 -0.294141 0.000666667
 0.997291 -0.129137   1.10881 -0.265994 0.000666667
 0.984954 -0.150077    1.1379 -0.044149 0.000666667
 0.984278 -0.149867   1.14336 0.0590348 0.000666667
 0.988282 -0.142499   1.08336 -0.0516834 0.000666667
 0.987341 -0.109675   1.14772 0.00146645 0.000666667
 0.995253 -0.155346   1.10005 0.251882 0.000666667
 0.990769 -0.132725   1.13188 -0.0250008 0.000666667
  1.00083 -0.120981   1.17451 0.0726509 0.000666667
 0.991827 -0.128844   1.11297 -0.0830013 0.000666667
 0.995223 -0.132473   1.12436 0.0483285 0.000666667
 0.974378 -0.163266   1.14034 0.0243091 0.000666667
 0.996417 -0.143836   1.13979 -0.479824 0.000666667
 0.997232 -0.119418   1.14258 -0.148208 0.000666667
  1.00117 -0.117893   1.11816 -0.315961 0.000666667
 0.991419 -0.125244    1.1404 0.215897 0.000666667
 0.984213 -0.148452   1.14259 0.0675131 0.000666667
 0.983125 -0.146285   1.14565 0.0732054 0.000666667
 0.979649 -0.172128   1.14691 -0.120935 0.000666667
 0.987701 -0.114571   1.11621 0.164214 0.000666667
 0.985969 -0.126429   1.14346 0.243696 0.000666667
 0.984329 -0.144203   1.11258 0.0362171 0.000666667
 0.988139 -0.164593   1.12738 0.159909 0.000666667
 0.997959 -0.131951   1.09949 -0.188463 0.000666667
 0.986642 -0.110119   1.15194 0.379846 0.000666667
 0.991138 -0.159626   1.09286 0.276272 0.000666667
 0.985352 -0.118808   1.17152 0.0240709 0.000666667
 0.986128 -0.124387   1.12697 -0.110132 0.000666667
 0.989319 -0.158589   1.09289 0.278629 0.000666667
 0.980211 -0.137984   1.07402 0.0115981 0.000666667
 0.989433 -0.157108   1.11201 -0.0675091 0.000666667
 0.989815 -0.136143   1.12835 -0.0655501 0.000666667
 0.988966 -0.141593   1.09363 0.351613 0.000666667
 0.990076 -0.128963   1.11937 -0.0842635 0.000666667
    0.987 -0.128867   1.12868 0.200765 0.000666667
 0.989784 -0.153798   1.12474 0.132422 0.000666667
0.982187 -0.16182  1.11514 0.206728 0.000666667
 0.991887 -0.112534   1.13087 0.29739 0.000666667
  0.98707 -0.120994   1.10195 0.104789 0.000666667
  0.982342 -0.0946655    1.11542 0.348801 0.000666667
 0.986831 -0.154833   1.09499 -0.155458 0.000666667
 0.989992 -0.123323    1.1183 0.132227 0.000666667
 0.984997 -0.139858   1.13757 0.086758 0.000666667
  1.00218 -0.123665   1.11768 -0.221434 0.000666667
  1.00074 -0.109481    1.0826 -0.00202334 0.000666667
  0.98549 -0.154622   1.11417 -0.0454604 0.000666667
 0.989695 -0.161787    1.1275 0.173383 0.000666667
 0.991053 -0.118017   1.10548 0.0963168 0.000666667
 0.985788 -0.141025   1.15252 0.391878 0.000666667
 0.990739 -0.150174   1.12471 -0.272347 0.000666667
 0.994568 -0.112649    1.1163 0.287117 0.000666667
 0.994095 -0.131566   1.11721 -0.301074 0.000666667
  0.99549 -0.121253   1.17305 -0.131314 0.000666667
 0.971568 -0.173644   1.13167 0.0365159 0.000666667
 0.984666 -0.133189   1.06636 0.0273095 0.000666667
 0.991345 -0.122704   1.08824 -0.274898 0.000666667
0.988306 -0.15198  1.11349 -0.0425025 0.000666667
 0.983571 -0.139352   1.08595 0.0211822 0.000666667
0.986064 -0.12775  1.13135 -0.157931 0.000666667
 0.982258 -0.125257    1.1478 -0.186048 0.000666667
 0.992452 -0.118644   1.12557 0.0347004 0.000666667
 0.998721 -0.128053   1.08993 -0.0745035 0.000666667
 0.995692 -0.123188   1.09315 0.0626827 0.000666667
  0.99197 -0.148012   1.13084 -0.0584152 0.000666667
 0.988193 -0.130265   1.12237 0.167389 0.000666667
 0.981461 -0.151678   1.11836 0.301092 0.000666667
 0.985915 -0.160973   1.11637 0.0646539 0.000666667
  0.99402 -0.127463   1.12989 -0.233288 0.000666667
  0.99374 -0.123049   1.08516 0.080948 0.000666667
  0.99277 -0.121574   1.11654 -0.0206487 0.000666667
 0.983728 -0.166915   1.12162 -0.144655 0.000666667
 0.989328 -0.135226   1.10856 0.149704 0.000666667
 0.989434 -0.152663   1.14162 0.0870531 0.000666667
 0.985604 -0.178068   1.10505 -0.0583912 0.000666667
 0.991387 -0.144759   1.11127 0.0397298 0.000666667
 0.981859 -0.155501    1.1433 -0.177848 0.000666667
 0.989686 -0.152203   1.12419 0.136195 0.000666667
 0.988652 -0.114647   1.11795 0.156345 0.000666667
  0.998703 -0.0949098    1.12589 -0.197082 0.000666667
 0.997427 -0.121792    1.1099 -0.0742906 0.000666667
  0.98885 -0.141889   1.11994 -0.0741651 0.000666667
  0.98791 -0.133682   1.13568 0.144183 0.000666667
 0.992531 -0.127426   1.13817 -0.0089837 0.000666667
 0.976443 -0.170571   1.11946 0.367591 0.000666667
 0.983762 -0.115705   1.11522 0.0633982 0.000666667
 0.988724 -0.158099   1.13399 -0.0101411 0.000666667
 0.983223 -0.148609   1.10011 0.393045 0.000666667
 0.981951 -0.151548   1.14076 0.0221628 0.000666667
 0.989039 -0.141108   1.12601 -0.266854 0.000666667
 0.984295 -0.147094    1.1424 0.0723114 0.000666667
 0.989303 -0.130384   1.12673 0.0284263 0.000666667
 0.984563 -0.150176   1.13603 -0.0356659 0.000666667
  0.99993 -0.137413   1.11311 -0.00976077 0.000666667
 0.983022 -0.140647   1.10938 0.160221 0.000666667
0.989556 -0.10807  1.15085 0.388092 0.000666667
  1.00623 -0.130731   1.14551 -0.195088 0.000666667
 0.993809 -0.130773   1.12411 -0.0174806 0.000666667
 0.989815 -0.152514   1.12625 -0.0325345 0.000666667
 0.989386 -0.133834   1.09408 -0.0845954 0.000666667
 0.988801 -0.172486   1.07845 0.0279956 0.000666667
 0.988151 -0.135667   1.11232 -0.116005 0.000666667
  0.98852 -0.142062   1.14239 -0.186624 0.000666667
 0.990787 -0.117285   1.10176 0.154543 0.000666667
 0.994441 -0.113158   1.11884 0.290814 0.000666667
 0.990899 -0.128794   1.11256 0.152556 0.000666667
 0.987713 -0.104731   1.15572 0.427894 0.000666667
 0.996226 -0.102822    1.1314 -0.24896 0.000666667
 0.993406 -0.155303   1.10062 0.260134 0.000666667
 0.988421 -0.126744   1.14016 0.222961 0.000666667
 0.995336 -0.142234     1.116 -0.208361 0.000666667
 0.997957 -0.111464   1.10387 0.0256448 0.000666667
 0.990945 -0.152767   1.16432 -0.318864 0.000666667
 0.989016 -0.124407    1.1303 -0.199568 0.000666667
 0.995909 -0.141797   1.11811 0.0428359 0.000666667
  0.990123 -0.0965366    1.11441 0.243252 0.000666667
 0.993328 -0.137572   1.13818 -0.295777 0.000666667
 0.991138 -0.136355   1.12796 -0.0275691 0.000666667
 0.997159 -0.114222   1.09138 -0.338499 0.000666667
  1.00171 -0.105372   1.11648 -0.137064 0.000666667
 0.988022 -0.152709   1.14147 -0.000592865 0.000666667
0.981572 -0.13341  1.10928 -0.047644 0.000666667
 0.992643 -0.162232   1.11972 -0.126932 0.000666667
  0.98571 -0.155676   1.11303 -0.170627 0.000666667
  0.99072 -0.122051    1.1339 -0.258084 0.000666667
 0.983425 -0.143077    1.1107 0.396448 0.000666667
 0.990092 -0.151167   1.13914 0.0964014 0.000666667
 0.995185 -0.130018   1.11842 -0.296376 0.000666667
 0.981327 -0.168358   1.09703 -0.186267 0.000666667
  0.99703 -0.103358   1.13065 -0.266501 0.000666667
  0.984769 -0.0897876    1.15666 0.204603 0.000666667
  1.00135 -0.117713   1.12036 -0.306854 0.000666667
 0.989252 -0.125485   1.12999 -0.190203 0.000666667
 0.990738 -0.121068   1.11794 -0.0284479 0.000666667
 0.983782 -0.160275   1.11397 -0.201329 0.000666667
  0.986686 -0.0881576    1.15555 0.182131 0.000666667
 0.995813 -0.117597   1.13612 -0.0693086 0.000666667
 0.982644 -0.141841   1.14303 0.0993805 0.000666667
 0.990215 -0.141561   1.11188 -0.0107072 0.000666667
  0.99768 -0.110875   1.10224 0.0199787 0.000666667
  1.00065 -0.106373   1.11713 -0.145517 0.000666667
 0.988104 -0.150668   1.12623 -0.206027 0.000666667
0.979667 -0.17444  1.14706 -0.124195 0.000666667
 0.988385 -0.139604   1.10542 0.0568102 0.000666667
  0.998055 -0.0920606    1.08423 0.267962 0.000666667
0.988378 -0.12953  1.11801 0.136096 0.000666667
  0.99057 -0.107101   1.15288 0.0411748 0.000666667
 0.982692 -0.151305   1.13151 -0.426424 0.000666667
  0.98202 -0.151853   1.14085 -0.231485 0.000666667
 0.990578 -0.152771   1.15848 0.227992 0.000666667
 0.990658 -0.152139   1.14198 0.0908152 0.000666667
  0.98121 -0.153728   1.12132 -0.0359524 0.000666667
 0.990284 -0.160639   1.13278 -0.0234017 0.000666667
  0.98598 -0.117525   1.10179 0.326617 0.000666667
 0.993035 -0.148596   1.10472 0.000298342 0.000666667
 0.997518 -0.130994   1.14477 0.0858552 0.000666667
 0.98397 -0.15197  1.12878 0.132068 0.000666667
 0.981661 -0.167258   1.12325 -0.147506 0.000666667
  0.988505 -0.0972397    1.11933 0.47751 0.000666667
 0.987218 -0.173881   1.07699 0.0220736 0.000666667
 0.982007 -0.149639    1.1217 0.0295135 0.000666667
 0.991457 -0.154722   1.10654 -0.148138 0.000666667
 0.995646 -0.134973   1.12408 0.0510005 0.000666667
 0.974751 -0.165697   1.14198 0.224205 0.000666667
 0.998704 -0.140683   1.13038 -0.36746 0.000666667
 0.988467 -0.135102   1.13444 0.140729 0.000666667
 0.995184 -0.141901   1.10977 -0.160197 0.000666667
 0.992995 -0.153131    1.1281 -0.203948 0.000666667
 0.994444 -0.135765   1.09828 -0.0182306 0.000666667
0.98816 -0.1424 1.11806 -0.144922 0.000666667
 0.989173 -0.153149   1.12419 0.124388 0.000666667
 0.999459 -0.129416    1.1144 -0.126047 0.000666667
 0.994843 -0.118225   1.11081 0.0248177 0.000666667
 0.990616 -0.108992   1.09904 0.194495 0.000666667
 0.984761 -0.125978   1.14371 0.255927 0.000666667
 0.980287 -0.153533   1.16399 -0.0295712 0.000666667
 0.998944 -0.124555   1.13731 -0.237852 0.000666667
 0.993952 -0.156516   1.13965 0.102661 0.000666667
 0.991805 -0.132672     1.049 -0.121485 0.000666667
 0.991533 -0.140331   1.13099 -0.245484 0.000666667
 0.980834 -0.154466   1.11269 -0.156712 0.000666667
 0.981012 -0.148123   1.12677 -0.193245 0.000666667
0.988888 -0.11522  1.13046 -0.216775 0.000666667
 0.988213 -0.128644   1.14229 0.141411 0.000666667
 0.993298 -0.118965   1.13758 -0.0694717 0.000666667
0.991991 -0.11964  1.13237 -0.103264 0.000666667
0.992598 -0.15324  1.13774 0.0252377 0.000666667
 0.988012 -0.151128   1.14741 -0.276782 0.000666667
 0.987236 -0.152432   1.12402 0.12451 0.000666667
   0.9889 -0.131852   1.12455 0.158683 0.000666667
 0.990156 -0.142303   1.18745 0.228303 0.000666667
 0.985472 -0.153027   1.12803 -0.0678907 0.000666667
 0.993691 -0.135283   1.17511 -0.0704159 0.000666667
 0.979837 -0.144902      1.15 -0.208814 0.000666667
 0.978782 -0.135191   1.10032 0.0589578 0.000666667
 0.989876 -0.108701   1.14742 -0.0037266 0.000666667
 0.988257 -0.108501   1.15206 0.0555688 0.000666667
 0.988846 -0.125572   1.13578 0.0660491 0.000666667
 0.994414 -0.124008   1.11435 0.124008 0.000666667
   0.9958 -0.140927   1.11856 0.0620034 0.000666667
0.985196 -0.16166  1.11603 0.0564354 0.000666667
 0.977906 -0.164019   1.11169 0.116589 0.000666667
 0.980644 -0.129144   1.11766 0.24818 0.000666667
 0.985612 -0.155548   1.13393 -0.180874 0.000666667
 0.983853 -0.141827   1.13724 -0.00509521 0.000666667
 0.986517 -0.127903   1.13152 -0.129688 0.000666667
 0.987616 -0.140297   1.11673 0.0315261 0.000666667
 0.993145 -0.124809   1.13752 0.0441033 0.000666667
  0.99578 -0.144011   1.12232 -0.153762 0.000666667
 0.993776 -0.142481   1.11206 -0.171677 0.000666667
 0.989842 -0.122975   1.08734 0.102733 0.000666667
 0.982971 -0.139313   1.14403 0.0828865 0.000666667
 0.995565 -0.116245   1.15654 0.382535 0.000666667
 0.987908 -0.144348   1.14168 -0.197506 0.000666667
  0.98873 -0.136802   1.11154 -0.319132 0.000666667
 0.986657 -0.154282   1.16169 0.236048 0.000666667
 0.988156 -0.154833   1.11292 0.0659416 0.000666667
 0.990354 -0.147123   1.13257 -0.0866359 0.000666667
 0.984842 -0.121708    1.1442 0.267959 0.000666667
 0.999977 -0.117715   1.08474 0.0138442 0.000666667
 0.992688 -0.134942   1.17421 -0.0583394 0.000666667
 0.987587 -0.157315   1.07475 -0.223412 0.000666667
 0.990012 -0.115605   1.11658 0.156192 0.000666667
 0.984424 -0.115402   1.16949 0.00412868 0.000666667
  0.99958 -0.136717   1.14138 0.379939 0.000666667
0.992762 -0.11938   1.1247 0.0650229 0.000666667
 0.985795 -0.151299    1.1172 -0.097318 0.000666667
 0.983734 -0.146727   1.10126 0.384929 0.000666667
 0.990725 -0.141366   1.15508 0.106878 0.000666667
 0.985398 -0.102995   1.15614 0.436115 0.000666667
 0.992342 -0.113435    1.1019 0.167479 0.000666667
 0.982981 -0.141124   1.14613 0.16512 0.000666667
 0.993886 -0.134128   1.13081 0.255627 0.000666667
  0.99018 -0.150385   1.10654 0.181833 0.000666667
 0.980975 -0.163922   1.13731 0.0994083 0.000666667
   1.0028 -0.120439   1.13064 -0.446421 0.000666667
 0.985517 -0.156032   1.11131 -0.170838 0.000666667
  0.987564 -0.0988115    1.12116 0.495986 0.000666667
 0.983662 -0.167098   1.12391 0.446888 0.000666667
 0.993333 -0.115971   1.15497 0.369891 0.000666667
 0.984776 -0.149917   1.12613 0.0695193 0.000666667
 0.983302 -0.119996   1.13031 -0.0471252 0.000666667
 0.987872 -0.149252   1.12572 0.0598481 0.000666667
0.991147  -0.152 1.12702 -0.0465227 0.000666667
 0.991094 -0.151176    1.1401 0.0845998 0.000666667
  0.99399 -0.133158   1.17457 -0.0591794 0.000666667
 0.984325 -0.142491   1.13688 -0.00696235 0.000666667
 0.994854 -0.122901   1.08625 0.0842868 0.000666667
 0.990264 -0.145389   1.13274 0.0859528 0.000666667
0.987205 -0.14958  1.14233 -0.00191169 0.000666667
  0.99434 -0.127243   1.13695 0.328991 0.000666667
  0.99048 -0.121617     1.087 0.135572 0.000666667
 0.987817 -0.130535   1.12342 0.165931 0.000666667
 0.994504 -0.154133   1.13753 0.00717397 0.000666667
  0.99607 -0.130265   1.04788 -0.125387 0.000666667
 0.992466 -0.145762   1.11227 0.0314255 0.000666667
  1.00246 -0.124496   1.15015 -0.336639 0.000666667
 0.979214 -0.156545   1.09104 0.139757 0.000666667
 0.984449 -0.171632   1.12983 -0.278468 0.000666667
 0.979168 -0.163488   1.13842 0.0901307 0.000666667
 0.987295 -0.100941    1.1565 0.42633 0.000666667
  0.991199 -0.0988467    1.11299 -0.0110918 0.000666667
 0.986141 -0.141292   1.11754 -0.109676 0.000666667
 0.988977 -0.126479   1.13492 0.0634802 0.000666667
  1.00015 -0.139243   1.08682 -0.10785 0.000666667
  0.99809 -0.138558   1.08664 -0.111526 0.000666667
 0.990697 -0.156066   1.10574 -0.0502491 0.000666667
 0.995043 -0.135776     1.115 0.208637 0.000666667
 0.991156 -0.113108    1.1209 -0.0961727 0.000666667
 0.991287 -0.124924   1.12585 -0.134654 0.000666667
 0.996293 -0.132232   1.09443 -0.0591158 0.000666667
   0.99841 -0.0957369    1.12575 -0.180272 0.000666667
 0.990372 -0.146952   1.11442 -0.0109306 0.000666667
  0.98359 -0.150898   1.10103 0.411843 0.000666667
 0.997832 -0.119712    1.1436 -0.148629 0.000666667
 0.979009 -0.171757   1.14741 -0.129034 0.000666667
  1.00264 -0.120307   1.12791 -0.440426 0.000666667
 0.996622 -0.103647   1.13235 -0.253703 0.000666667
 0.987718 -0.111103   1.11366 0.356275 0.000666667
 0.977109 -0.143477   1.16958 -0.199798 0.000666667
  0.98211 -0.119241   1.17154 0.0120334 0.000666667
 0.986087 -0.143822   1.15669 -0.0347738 0.000666667
 0.990311 -0.140737   1.15431 0.0956929 0.000666667
0.984765 -0.13203  1.06545 0.0242375 0.000666667
 0.989293 -0.150696   1.14193 0.0854677 0.000666667
 0.992825 -0.151339   1.12816 -0.208356 0.000666667
 0.986606 -0.175796   1.14525 -0.0701258 0.000666667
 0.989253 -0.126866    1.1397 0.136986 0.000666667
 0.995959 -0.129611   1.09163 -0.0687899 0.000666667
 0.989014 -0.095326   1.14036 0.6078 0.000666667
  0.999718 -0.0968506    1.10247 -0.28812 0.000666667
 0.988466 -0.124766   1.13459 -0.254792 0.000666667
  1.00025 -0.123197   1.13809 -0.270842 0.000666667
 0.990881 -0.122811   1.09016 -0.263831 0.000666667
 0.992643 -0.128315   1.13666 -0.0274272 0.000666667
 0.979057 -0.179297   1.13977 0.342814 0.000666667
 0.986971 -0.153147   1.09579 -0.14434 0.000666667
 0.986395 -0.152514    1.0982 -0.0165292 0.000666667
 0.995279 -0.116888    1.1122 0.0300649 0.000666667
 0.989178 -0.128886   1.11198 0.161927 0.000666667
 0.989513 -0.126316   1.12816 -0.190296 0.000666667
 0.981247 -0.151132   1.13995 -0.203355 0.000666667
 0.983934 -0.136693   1.11278 0.216623 0.000666667
  0.98842 -0.158245   1.12525 -0.104172 0.000666667
  0.98829 -0.127078   1.13948 0.12824 0.000666667
 0.992479 -0.107491   1.17653 -0.107664 0.000666667
  1.00399 -0.125666   1.12755 0.486556 0.000666667
 0.983502 -0.182031   1.11451 -0.198048 0.000666667
 0.996831 -0.140467   1.12428 0.246513 0.000666667
0.983782 -0.13732  1.10895 -0.0396961 0.000666667
 0.997132 -0.125485   1.13571 0.0928856 0.000666667
   0.99634 -0.0923606    1.08382 0.264128 0.000666667
 0.991464 -0.148953    1.1469 -0.0845701 0.000666667
 0.993424 -0.141817   1.11641 -0.20567 0.000666667
 0.990264 -0.146925   1.13146 0.0695651 0.000666667
 0.997425 -0.138102   1.12636 0.269433 0.000666667
 0.989964 -0.110411   1.11802 -0.0769405 0.000666667
 0.979126 -0.171693   1.14836 -0.121127 0.000666667
 0.988047 -0.141648   1.09437 0.354531 0.000666667
 0.985635 -0.157984   1.16294 -0.0363726 0.000666667
 0.983256 -0.160745   1.11378 -0.189424 0.000666667
 0.997456 -0.122692   1.13874 -0.236824 0.000666667
 0.986127 -0.181245   1.11465 -0.180003 0.000666667
  0.98103 -0.162133   1.11675 0.194294 0.000666667
 0.986443 -0.152507   1.09706 -0.141912 0.000666667
 0.989407 -0.117111   1.10798 -0.187632 0.000666667
 0.999455 -0.131475   1.15882 -0.223737 0.000666667
 0.991741 -0.144467   1.13428 -0.0965535 0.000666667
 0.993101 -0.149711   1.10384 -0.00530901 0.000666667
   0.9898 -0.125048   1.08839 0.243287 0.000666667
 0.987476 -0.159185   1.08089 -0.0824718 0.000666667
 0.988936 -0.156969   1.11665 0.229222 0.000666667
  0.99256 -0.125454   1.13539 0.374132 0.000666667
  1.00008 -0.130498   1.12786 -0.0725393 0.000666667
 0.994872 -0.150062   1.11385 -0.204588 0.000666667
 0.987416 -0.150667   1.14864 -0.265576 0.000666667
0.992701 -0.12764  1.13527 0.317058 0.000666667
 0.988928 -0.123088   1.08679 0.125474 0.000666667
 0.997339 -0.118298     1.144 -0.148662 0.000666667
 0.988073 -0.109212   1.13337 0.296101 0.000666667
 0.990208 -0.124977   1.11208 0.170469 0.000666667
 0.989759 -0.131017   1.12493 0.00849566 0.000666667
 0.979382 -0.154474   1.12188 -0.0498446 0.000666667
  0.994356 -0.0979455     1.1276 -0.126163 0.000666667
 0.994953 -0.137271   1.14009 -0.272059 0.000666667
 0.995001 -0.138861   1.11701 0.206894 0.000666667
0.994282 -0.12801  1.12898 -0.229779 0.000666667
 0.995514 -0.139677   1.14317 0.145078 0.000666667
 0.997845 -0.115974   1.08744 0.0253558 0.000666667
 0.998621 -0.141154   1.10609 -0.0252825 0.000666667
 0.972913 -0.165411   1.14299 0.23016 0.000666667
0.991871 -0.11866  1.13131 -0.123883 0.000666667
 0.983432 -0.165769   1.08681 -0.0138334 0.000666667
 0.981068 -0.143726    1.1274 0.273611 0.000666667
   0.9849 -0.155523   1.12936 0.0184502 0.000666667
 0.994693 -0.154294   1.13825 0.0188673 0.000666667
 0.998194 -0.111451   1.10507 0.0343845 0.000666667
 0.991739 -0.127077   1.13915 0.224743 0.000666667
 0.994644 -0.130394   1.11777 -0.325714 0.000666667
0.990259 -0.12304  1.08805 0.125587 0.000666667
  0.99628 -0.120223   1.14313 -0.142924 0.000666667
 0.978114 -0.166818   1.11469 0.0414593 0.000666667
 0.998971 -0.135617    1.1199 0.0495999 0.000666667
  1.00092 -0.150995   1.13264 0.288314 0.000666667
 0.990516 -0.143733   1.13512 -0.0941061 0.000666667
  0.993774 -0.0714765    1.09603 0.171319 0.000666667
 0.991433 -0.135755   1.12728 -0.0333463 0.000666667
 0.998817 -0.118174   1.10436 0.420104 0.000666667
 0.992078 -0.136606   1.10408 -0.0576876 0.000666667
 0.991871 -0.098651   1.11417 -0.0045334 0.000666667
 0.985078 -0.126992   1.13088 -0.136964 0.000666667
 0.989138 -0.142234   1.09214 0.337726 0.000666667
 0.990272 -0.136984   1.11587 0.0206142 0.000666667
 0.986689 -0.139633   1.13287 -0.253693 0.000666667
 0.998495 -0.136813   1.12718 -0.0503775 0.000666667
   1.0036 -0.117351   1.08431 0.236058 0.000666667
 0.991539 -0.145609   1.11275 -0.00560212 0.000666667
 0.997431 -0.122834   1.10994 -0.0914544 0.000666667
 0.988791 -0.112124   1.16349 -0.232173 0.000666667
 0.993856 -0.119625   1.11962 0.00220246 0.000666667
 0.991769 -0.118595   1.11123 -0.0164361 0.000666667
 0.980966 -0.139618   1.11538 0.0230035 0.000666667
 0.998284 -0.130381   1.10216 -0.156593 0.000666667
 0.991023 -0.119189   1.13132 0.147151 0.000666667
  0.98886 -0.122593   1.11826 0.113867 0.000666667
0.989789 -0.11034   1.1162 -0.0474901 0.000666667
 0.985043 -0.171956   1.07699 0.0377614 0.000666667
 0.983035 -0.154032   1.16604 -0.00523873 0.000666667
 0.991028 -0.162722   1.12195 0.116462 0.000666667
 0.982311 -0.173817   1.14634 -0.116493 0.000666667
 0.986763 -0.115635   1.12921 0.182499 0.000666667
 0.983755 -0.142072   1.13383 0.122292 0.000666667
 0.990505 -0.148708   1.14351 -0.0696258 0.000666667
 0.980268 -0.130574   1.13759 0.226597 0.000666667
 0.997088 -0.103681   1.14267 -0.319993 0.000666667
 0.988962 -0.151179   1.12888 -0.0258918 0.000666667
 0.990679 -0.146273   1.14545 -0.0822544 0.000666667
 0.997043 -0.128199   1.10926 -0.272363 0.000666667
  0.985714 -0.0872638    1.15746 0.187839 0.000666667
 0.996309 -0.139396    1.1241 0.25862 0.000666667
 0.987423 -0.151691   1.11399 -0.0120726 0.000666667
 0.984067 -0.126352    1.0906 0.266167 0.000666667
 0.990517 -0.137938   1.10375 -0.0610706 0.000666667
  0.99334 -0.130596   1.12991 -0.239924 0.000666667
 0.991044 -0.141006   1.08711 -0.0746481 0.000666667
 0.987774 -0.142366   1.11995 -0.0938795 0.000666667
  1.00147 -0.125908   1.11896 -0.213305 0.000666667
 0.991047 -0.123363   1.11788 0.1212 0.000666667
 0.989445 -0.127559   1.13491 0.0592697 0.000666667
0.986448 -0.17489  1.14336 -0.0562728 0.000666667
 0.982847 -0.156496   1.10066 0.0592294 0.000666667
 0.984805 -0.157112   1.11225 -0.191283 0.000666667
   0.9908 -0.130031   1.12676 0.000632191 0.000666667
 0.995676 -0.113996   1.09196 -0.355601 0.000666667
  0.987528 -0.0891437    1.15366 0.184672 0.000666667
 0.993023 -0.154872    1.1025 0.266324 0.000666667
 0.988028 -0.153853   1.15844 0.228992 0.000666667
 0.990883 -0.139703   1.08742 -0.0823408 0.000666667
  0.989923 -0.0945204    1.11198 0.284816 0.000666667
  0.98658 -0.155798   1.12999 -0.186252 0.000666667
   0.9914 -0.151922    1.1263 -0.20068 0.000666667
 0.980517 -0.153791   1.11393 -0.149846 0.000666667
 0.992758 -0.131847   1.11138 -0.156351 0.000666667
 0.990372 -0.105776   1.09672 0.175164 0.000666667
 0.988032 -0.141347   1.12548 -0.26278 0.000666667
 0.982704 -0.148164   1.11018 0.0393962 0.000666667
   0.9962 -0.150223   1.14182 0.0318868 0.000666667
 0.982348 -0.158978   1.11248 -0.189929 0.000666667
 0.990807 -0.144227   1.13078 0.0915069 0.000666667
 0.985869 -0.154928   1.09624 -0.135751 0.000666667
 0.993408 -0.127586   1.13693 0.346045 0.000666667
 0.995518 -0.169475   1.11735 -0.172753 0.000666667
 0.991361 -0.151116   1.12614 -0.258891 0.000666667
  0.99105 -0.144061   1.13139 0.0986598 0.000666667
 0.990137 -0.137147   1.13987 0.153847 0.000666667
 0.980191 -0.114972   1.08865 0.0952747 0.000666667
 0.996082 -0.137004   1.14778 0.122415 0.000666667
 0.992455 -0.127039   1.13846 0.346289 0.000666667
 0.986797 -0.120068   1.10511 -0.0962072 0.000666667
 0.992595 -0.151906   1.10708 0.181315 0.000666667
 0.991593 -0.126729   1.11286 -0.0805214 0.000666667
 0.990546 -0.150398   1.14209 0.0780947 0.000666667
 0.981714 -0.140939   1.14547 0.0762438 0.000666667
 0.991797 -0.125877   1.12558 -0.114125 0.000666667
  1.00022 -0.117466   1.08711 0.0222561 0.000666667
 0.988344 -0.142409   1.14331 -0.199824 0.000666667
 0.983061 -0.149547   1.13628 -0.0307659 0.000666667
 0.993123 -0.128556    1.1302 -0.22204 0.000666667
  1.00139 -0.181932   1.09943 -0.404374 0.000666667
 0.979375 -0.162362   1.12215 -0.13442 0.000666667
 0.989436 -0.121265   1.11928 -0.0283313 0.000666667
  1.00374 -0.117537   1.11937 -0.300451 0.000666667
 0.997803 -0.119502    1.1501 0.086504 0.000666667
 0.995226 -0.155519   1.12963 0.0217782 0.000666667
 0.980479 -0.164712   1.13623 0.101653 0.000666667
 0.980324 -0.143195   1.14538 0.159319 0.000666667
  1.00036 -0.132162   1.09918 -0.225275 0.000666667
  1.00098 -0.147568   1.13553 -0.00392728 0.000666667
 0.988273 -0.144694   1.12541 -0.0404545 0.000666667
0.995901 -0.11594  1.09122 -0.332909 0.000666667
 0.995405 -0.124535   1.13799 0.111255 0.000666667
 0.985555 -0.174308    1.1423 -0.0493803 0.000666667
  0.98799 -0.132668   1.08319 -0.0997131 0.000666667
0.983125 -0.12757  1.13583 0.218142 0.000666667
  0.98586 -0.156391   1.13103 -0.211035 0.000666667
0.998989 -0.1092 1.08378 -0.010258 0.000666667
 0.979898 -0.154719   1.11285 -0.147272 0.000666667
 0.987811 -0.102855   1.09589 0.17657 0.000666667
 0.990986 -0.126565   1.11213 0.14184 0.000666667
 0.983014 -0.154339   1.13352 0.326842 0.000666667
 0.987829 -0.171914     1.147 0.209351 0.000666667
 0.984184 -0.136948    1.1178 -0.102584 0.000666667
 0.999534 -0.113632    1.0838 0.0455143 0.000666667
 0.997512 -0.148372   1.14437 -0.147679 0.000666667
 0.990236 -0.106584   1.14838 0.00761642 0.000666667
0.989322 -0.1263 1.08926 0.229129 0.000666667
 0.982271 -0.150122   1.14111 0.0162955 0.000666667
 0.988594 -0.143155   1.13648 0.301553 0.000666667
 0.981066 -0.109049   1.10972 0.247032 0.000666667
 0.995524 -0.121327   1.09245 -0.194795 0.000666667
 0.996831 -0.103713   1.13138 -0.265199 0.000666667
 0.992291 -0.109823   1.17553 -0.109768 0.000666667
  0.994762 -0.0952476    1.12806 -0.13685 0.000666667
 0.999458 -0.125042   1.13749 -0.247486 0.000666667
 0.983892 -0.148398   1.10792 -0.0383313 0.000666667
 0.991029 -0.126647    1.1028 -0.119584 0.000666667
 0.988779 -0.108164   1.15125 0.0628902 0.000666667
 0.998406 -0.110939   1.12274 -0.0799864 0.000666667
 0.998349 -0.115218   1.09311 -0.322342 0.000666667
 0.997272 -0.115304   1.11361 -0.0629524 0.000666667
 0.997552 -0.111212   1.12358 -0.0800878 0.000666667
0.976097 -0.16873  1.13505 0.0581338 0.000666667
  0.98405 -0.150052    1.1407 0.0136156 0.000666667
 0.994704 -0.145185   1.12304 -0.175881 0.000666667
 0.985681 -0.156938   1.16278 -0.0488876 0.000666667
 0.988911 -0.102848   1.15383 0.446022 0.000666667
 0.988122 -0.136307   1.10587 0.0857376 0.000666667
 0.990493 -0.145071   1.13457 -0.0704451 0.000666667
 0.982954 -0.168925   1.12247 -0.138982 0.000666667
 0.987267 -0.158107   1.16239 -0.0607164 0.000666667
  0.988889 -0.0970609    1.12147 0.509097 0.000666667
 0.982684 -0.100398   1.14848 0.26513 0.000666667
 0.984002 -0.152201    1.1266 -0.0525703 0.000666667
 0.994579 -0.117518   1.13583 -0.0533399 0.000666667
 0.989091 -0.129064   1.12051 -0.0825935 0.000666667
0.994381 -0.12701  1.13813 0.0687623 0.000666667
 0.987134 -0.125066   1.13576 0.185114 0.000666667
 0.988873 -0.152635   1.15853 0.222586 0.000666667
 0.987901 -0.111674   1.16407 -0.243153 0.000666667
 0.997991 -0.102715   1.14286 -0.335782 0.000666667
 0.995748 -0.123968   1.09324 0.0598608 0.000666667
  0.997975 -0.0841065    1.12132 0.0920712 0.000666667
 0.984005 -0.113823   1.11507 0.846223 0.000666667
 1.01093 -0.13513  1.08024 -0.319478 0.000666667
 0.986332 -0.124376    1.0875 0.258597 0.000666667
 0.984112 -0.157865   1.11353 -0.204742 0.000666667
 0.989467 -0.109821   1.13242 0.306175 0.000666667
  0.98393 -0.142451   1.13278 0.117975 0.000666667
 1.00024 -0.10455  1.11686 -0.146796 0.000666667
0.991611 -0.12607  1.08988 0.246179 0.000666667
 0.988162 -0.112306   1.11893 -0.0795372 0.000666667
 0.985268 -0.167328   1.13746 0.0394341 0.000666667
 0.990756 -0.122835   1.10907 -0.118969 0.000666667
  0.98401 -0.150368   1.13543 -0.0324365 0.000666667
 0.999362 -0.106383   1.11655 -0.152879 0.000666667
 0.996098 -0.122297   1.09444 0.0683991 0.000666667
 0.988108 -0.158841   1.08786 -0.253578 0.000666667
 0.980045 -0.154225   1.16604 -0.025296 0.000666667
0.987828 -0.14429   1.0817 -0.0664612 0.000666667
 0.989896 -0.144816    1.1306 0.0522618 0.000666667
 0.986119 -0.158075   1.13153 -0.207724 0.000666667
 0.988438 -0.154083   1.11233 0.0539276 0.000666667
 0.983296 -0.155525   1.09948 -0.010162 0.000666667
 0.989745 -0.125383   1.13243 -0.263391 0.000666667
 0.986968 -0.130274   1.11102 -0.0621141 0.000666667
  1.00467 -0.149953   1.13194 -0.314432 0.000666667
 0.994777 -0.131035   1.04815 -0.137499 0.000666667
 0.989497 -0.105794   1.09863 0.283229 0.000666667
 0.980223 -0.146628   1.10844 0.0504908 0.000666667
0.989061 -0.10954  1.15073 0.382036 0.000666667
  0.99642 -0.140591   1.12938 -0.371116 0.000666667
  0.99318 -0.133834    1.1001 -0.0145494 0.000666667
 0.994019 -0.132619   1.09138 -0.0731997 0.000666667
 0.994313 -0.118894   1.13797 -0.094616 0.000666667
 0.992804 -0.145874   1.13246 0.052173 0.000666667
 0.980311 -0.155254   1.11359 -0.162855 0.000666667
 0.987476 -0.148527   1.12468 0.0757209 0.000666667
0.982009 -0.15146  1.11924 0.0361835 0.000666667
 0.995028 -0.141053   1.11116 -0.18415 0.000666667
 0.994614 -0.097758   1.12767 -0.155312 0.000666667
 0.989469 -0.113571   1.11613 0.156568 0.000666667
 0.994659 -0.139894   1.11254 -0.182111 0.000666667
0.998378 -0.12336  1.13883 -0.238922 0.000666667
 0.992909 -0.123263   1.09052 -0.278429 0.000666667
  0.99054 -0.121276   1.13773 0.0616986 0.000666667
 0.987162 -0.117012   1.10259 0.358001 0.000666667
 0.990127 -0.145381   1.09254 -0.20344 0.000666667
  0.99972 -0.117096   1.11957 -0.304599 0.000666667
 0.988872 -0.112478   1.11342 0.359892 0.000666667
 0.984968 -0.112058   1.10946 0.836099 0.000666667
 0.980082 -0.139969   1.09433 -0.1301 0.000666667
 0.986221 -0.137035   1.11017 -0.117356 0.000666667
 0.982736 -0.141268   1.09504 -0.16034 0.000666667
 0.978849 -0.144695   1.17168 -0.193859 0.000666667
 0.986595 -0.143018   1.11665 -0.14211 0.000666667
 0.988058 -0.150666   1.12531 -0.202966 0.000666667
 0.988596 -0.139664   1.11929 -0.103516 0.000666667
 0.987778 -0.109832   1.14828 0.00171535 0.000666667
  1.00087 -0.151128   1.13266 0.300985 0.000666667
 0.989589 -0.147166   1.10367 0.283751 0.000666667
 0.990478 -0.149208    1.1068 0.17589 0.000666667
  0.998998 -0.0980495    1.10293 -0.311339 0.000666667
   0.9834 -0.147153   1.11166 0.0500904 0.000666667
 0.986291 -0.124819   1.13563 0.169244 0.000666667
0.988162 -0.12076  1.10691 -0.0996444 0.000666667
 0.990938 -0.144472   1.13295 0.0894166 0.000666667
 0.991626 -0.144557   1.13255 0.0803673 0.000666667
 0.991204 -0.111736   1.09369 -0.245796 0.000666667
   0.9929 -0.159602   1.13347 -0.032374 0.000666667
  0.98806 -0.133768   1.10928 0.141646 0.000666667
 0.981617 -0.158014   1.09724 -0.11345 0.000666667
 0.983418 -0.156076   1.14066 -0.165513 0.000666667
  0.997212 -0.0996808     1.1029 -0.308265 0.000666667
  1.00044 -0.129822   1.14639 0.0848531 0.000666667
 0.988905 -0.130162   1.11956 -0.0927835 0.000666667
 0.983212 -0.167728   1.08609 -0.0247586 0.000666667
    0.988 -0.152009   1.11348 0.0423758 0.000666667
 0.990464 -0.148894   1.14494 -0.0635895 0.000666667
 0.992038 -0.156112   1.09929 0.0276929 0.000666667
 0.992117 -0.119873   1.13658 0.0491944 0.000666667
 0.986451 -0.126291    1.1434 0.227085 0.000666667
 0.981996 -0.164555   1.13746 0.106404 0.000666667
 0.979322 -0.165592   1.11578 0.0620146 0.000666667
  0.993535 -0.0987571    1.11274 -0.0256855 0.000666667
 0.994208 -0.149358   1.10534 -0.00278112 0.000666667
 0.988181 -0.109569   1.15168 0.375648 0.000666667
 0.995072 -0.118244   1.13636 -0.0726606 0.000666667
0.996626 -0.12162  1.09307 0.0737487 0.000666667
 0.984391 -0.155256   1.13311 0.316445 0.000666667
  0.992721 -0.0973098    1.07788 0.521296 0.000666667
 0.995287 -0.132234   1.11848 -0.294563 0.000666667
 0.989623 -0.123696   1.08921 0.223608 0.000666667
  0.986716 -0.0851261    1.15309 0.196688 0.000666667
 0.986916 -0.141772   1.09574 0.354312 0.000666667
 0.996918 -0.130006   1.10507 -0.161133 0.000666667
 0.980576 -0.159906   1.12543 0.0212588 0.000666667
 0.987913 -0.124702   1.13321 -0.258548 0.000666667
 0.982735 -0.128749   1.13601 0.198327 0.000666667
  0.99774 -0.101168   1.10475 -0.319686 0.000666667
 0.995341 -0.130408   1.04722 -0.113229 0.000666667
 0.990412 -0.154643   1.15805 0.222629 0.000666667
0.991192 -0.12727  1.13968 0.237119 0.000666667
 0.989157 -0.146335   1.13149 0.0442543 0.000666667
 0.988937 -0.143723   1.12698 -0.28051 0.000666667
 0.987271 -0.154891   1.11643 -0.0500041 0.000666667
 0.999863 -0.114792   1.11236 -0.0606029 0.000666667
 0.983487 -0.146406   1.14791 -0.120372 0.000666667
 0.984974 -0.143979   1.10961 0.379147 0.000666667
 0.981162 -0.147924   1.07135 -0.104982 0.000666667
 0.977945 -0.159436   1.09591 -0.13109 0.000666667
 0.999404 -0.128623   1.08923 -0.100349 0.000666667
 0.985146 -0.155369   1.08772 0.144818 0.000666667
0.989134 -0.14665  1.11709 -0.000301737 0.000666667
 0.999562 -0.109636   1.12373 -0.0824491 0.000666667
 0.997127 -0.127229   1.09993 -0.038489 0.000666667
 0.997397 -0.120303   1.14304 -0.145209 0.000666667
 0.989984 -0.145073   1.13268 0.110085 0.000666667
  0.99459 -0.122697   1.08483 0.0943193 0.000666667
 0.985024 -0.155056   1.13036 -0.202896 0.000666667
 0.981988 -0.149312   1.08303 0.283609 0.000666667
0.992878 -0.12762  1.12847 -0.214012 0.000666667
  0.986085 -0.0987042     1.1193 0.500813 0.000666667
0.986146 -0.14212  1.10448 -0.171997 0.000666667
 0.986725 -0.128396   1.10982 -0.0226025 0.000666667
0.997368 -0.13915  1.08523 -0.116913 0.000666667
 0.990224 -0.118687   1.10432 0.102679 0.000666667
0.989652 -0.15995  1.13329 -0.0151589 0.000666667
 0.987919 -0.158216   1.11158 -0.048579 0.000666667
 0.987704 -0.128022   1.12822 0.196792 0.000666667
 0.989978 -0.131848   1.13433 -0.036996 0.000666667
 0.981785 -0.150496   1.12729 0.0783823 0.000666667
 0.976767 -0.151192   1.11153 0.136333 0.000666667
0.992601 -0.12758  1.13887 -0.0104587 0.000666667
 0.990493 -0.135963   1.11525 0.0149789 0.000666667
 0.984625 -0.146668   1.14969 -0.106303 0.000666667
  1.00574 -0.121876   1.09063 0.150211 0.000666667
 0.987267 -0.159702   1.11411 -0.0596516 0.000666667
  0.98699 -0.155451   1.13081 0.0162466 0.000666667
 0.981737 -0.149482   1.11868 0.0116186 0.000666667
 0.979223 -0.167014   1.11464 0.059458 0.000666667
0.986489 -0.16628  1.13704 0.0109063 0.000666667
 0.987462 -0.142998   1.14255 -0.200888 0.000666667
 0.984358 -0.140306   1.13571 0.0649815 0.000666667
  0.994475 -0.0971591    1.12657 -0.148564 0.000666667
  0.98751 -0.143442   1.14262 -0.196778 0.000666667
  1.00533 -0.123266   1.10687 -0.212415 0.000666667
  0.993463 -0.0943846    1.12791 -0.124907 0.000666667
  0.98934 -0.107034   1.09851 0.308006 0.000666667
 0.992189 -0.128918   1.11208 -0.0740386 0.000666667
0.993424 -0.1093 1.17575 -0.111897 0.000666667
 0.975835 -0.169598   1.11847 0.360904 0.000666667
 0.998754 -0.138948   1.12373 0.251413 0.000666667
 0.980306 -0.178054   1.14065 0.340235 0.000666667
  0.991982 -0.0973326    1.11374 -0.000508369 0.000666667
 0.983912 -0.147566   1.14326 0.0526346 0.000666667
 0.983611 -0.144636   1.13254 0.108394 0.000666667
 0.983677 -0.149201    1.1369 -0.0436597 0.000666667
 0.984691 -0.146982   1.10885 -0.0405567 0.000666667
 0.989589 -0.129315   1.13971 0.233017 0.000666667
 0.999347 -0.125296   1.15067 -0.329954 0.000666667
 0.988068 -0.110817   1.09399 -0.259313 0.000666667
 0.989428 -0.123637   1.10303 0.108166 0.000666667
 0.983231 -0.119811   1.13653 0.0297832 0.000666667


==> output_ims_seed52_withold_top/naive_action_1.txt <==
0.030123
 0.987934 -0.146008   1.14284 -0.19046 0.000666667
 0.987863 -0.143427   1.11778 -0.14199 0.000666667
 0.993117 -0.146876     1.115 -0.0252471 0.000666667
 0.987345 -0.136838   1.08463 0.0214923 0.000666667
0.988362 -0.14039   1.1257 -0.404675 0.000666667
 0.989743 -0.153966   1.12652 -0.0318838 0.000666667
 0.994295 -0.131215   1.13076 -0.240875 0.000666667
 0.989992 -0.144146    1.1334 0.0814918 0.000666667
   0.9803 -0.148631   1.11938 0.0222383 0.000666667
 0.994805 -0.150184   1.14677 0.0462694 0.000666667
0.989478 -0.13912  1.08829 -0.0872127 0.000666667
 0.994116 -0.149583   1.14746 0.0663619 0.000666667
 0.990345 -0.153175   1.11246 0.0450555 0.000666667
 0.987795 -0.144742   1.15397 -0.0480928 0.000666667
 0.986654 -0.152709   1.11856 -0.109518 0.000666667
 0.985097 -0.142328   1.09723 -0.166342 0.000666667
 0.999669 -0.147475   1.14444 -0.126986 0.000666667
0.990739 -0.15227  1.12636 -0.0574861 0.000666667
 0.987517 -0.149653   1.12553 0.0744976 0.000666667
0.999074 -0.13686  1.12711 -0.0400476 0.000666667
 0.987921 -0.147557   1.11718 -0.073594 0.000666667
 0.988331 -0.139933   1.11971 -0.0817175 0.000666667
 0.983489 -0.147717   1.14753 -0.143599 0.000666667
 0.987909 -0.141351    1.1335 -0.266312 0.000666667
 0.983352 -0.149307    1.1409 -0.23456 0.000666667
 0.996661 -0.140296   1.13016 -0.354553 0.000666667
 0.986361 -0.141094   1.10327 -0.163143 0.000666667
 0.987263 -0.142674   1.08415 -0.0607807 0.000666667
 0.999448 -0.151875   1.13082 0.294419 0.000666667
 0.986043 -0.151278   1.11253 0.0588193 0.000666667
 0.988539 -0.142125   1.10962 0.0313652 0.000666667
0.989141 -0.14144   1.1425 -0.176439 0.000666667
0.995134 -0.15431  1.09911 0.249448 0.000666667
0.982526 -0.15083  1.14012 0.0291593 0.000666667
 0.978295 -0.156766   1.09166 0.134859 0.000666667
  0.98554 -0.151461   1.12756 -0.0474129 0.000666667
 0.983697 -0.151714   1.13554 -0.0173622 0.000666667
 0.984165 -0.148552   1.10944 -0.0466708 0.000666667
 0.981151 -0.154547   1.16629 0.00155655 0.000666667
 0.995678 -0.141176   1.11143 -0.172021 0.000666667
 0.995385 -0.141411   1.12941 -0.386399 0.000666667
 0.995331 -0.149903   1.14795 0.0501415 0.000666667
 0.988508 -0.144159   1.13157 0.0941604 0.000666667
 0.992862 -0.128744   1.13682 -0.0114051 0.000666667
 0.994612 -0.155961   1.10094 0.269038 0.000666667
 0.984585 -0.146083   1.10651 -0.0203483 0.000666667
  0.98734 -0.140618   1.12649 -0.422853 0.000666667
  0.99039 -0.140804   1.13021 0.0914179 0.000666667
 0.998079 -0.143459    1.1374 -0.456175 0.000666667
 0.993509 -0.140486    1.1096 -0.17475 0.000666667
 0.997525 -0.148828    1.1468 0.0472462 0.000666667
 0.991032 -0.141646   1.08462 -0.101302 0.000666667
 0.991853 -0.144501   1.09325 -0.195127 0.000666667
 0.985973 -0.145378   1.15492 -0.0406603 0.000666667
 0.983714 -0.149231   1.13516 -0.0197976 0.000666667
 0.986403 -0.141615   1.10582 -0.169448 0.000666667
 0.990875 -0.147468   1.11632 -0.0382666 0.000666667
  0.99433 -0.141318   1.11671 -0.202649 0.000666667
 0.996435 -0.148685   1.14094 0.0384505 0.000666667
 0.995773 -0.140158   1.11743 0.0569394 0.000666667
 0.981078 -0.148871   1.13971 0.0279224 0.000666667
 0.985971 -0.138654   1.13337 -0.255445 0.000666667
 0.993573 -0.144577   1.13273 -0.100702 0.000666667
 0.987891 -0.142371   1.14441 -0.19385 0.000666667
  1.00136 -0.149783   1.13406 0.294908 0.000666667
  0.9835 -0.14025  1.09653 -0.164334 0.000666667
 0.987897 -0.151765   1.14236 -0.0313181 0.000666667
 0.999224 -0.145323   1.13441 -0.355711 0.000666667
 0.993524 -0.142984   1.11432 -0.228545 0.000666667
  0.98873 -0.146589   1.13141 0.0293535 0.000666667
  1.00003 -0.139274   1.14268 0.134295 0.000666667
 0.984128 -0.150739   1.13709 -0.038672 0.000666667
 0.991182 -0.146649   1.13284 0.061951 0.000666667
 0.989652 -0.151185   1.14023 0.0700616 0.000666667
 0.993279 -0.154615   1.09864 0.250769 0.000666667
 0.991845 -0.147681   1.11668 -0.0147617 0.000666667
 0.986381 -0.151193   1.12397 -0.0500133 0.000666667
 0.992481 -0.150917   1.10745 0.175594 0.000666667
 0.990552 -0.149392    1.1412 0.0915347 0.000666667
 0.996598 -0.141746   1.11732 0.0591636 0.000666667
0.984959 -0.14663  1.14171 0.0763276 0.000666667
 0.987243 -0.147823   1.13206 0.0693266 0.000666667
 0.986935 -0.149411   1.14658 -0.272164 0.000666667
 0.989962 -0.144289   1.14317 -0.191869 0.000666667
 0.989389 -0.142473   1.13162 0.121528 0.000666667
 0.984629 -0.145781   1.11314 0.0242693 0.000666667
 0.996268 -0.157223   1.09477 0.121724 0.000666667
 0.992381 -0.141459    1.1103 -0.183332 0.000666667
 0.992898 -0.145115   1.13159 0.0965415 0.000666667
  0.98369 -0.146146     1.111 0.0468032 0.000666667
 0.992736 -0.142796   1.08567 -0.108058 0.000666667
 0.989671 -0.147733   1.13517 -0.0806512 0.000666667
  1.0001 -0.15232  1.12995 0.286019 0.000666667
 0.994286 -0.129314   1.11847 -0.293994 0.000666667
 0.983091 -0.154518   1.13291 0.312023 0.000666667
 0.983591 -0.151292   1.14012 0.0232032 0.000666667
 0.986052 -0.141507    1.1168 -0.113725 0.000666667
 0.989424 -0.149518    1.1379 0.0955292 0.000666667
 0.991767 -0.154413   1.16244 0.223421 0.000666667
  0.98924 -0.147175   1.13109 0.0594556 0.000666667
 0.992873 -0.149266   1.12519 -0.197387 0.000666667
 0.994917 -0.150325   1.11311 -0.2155 0.000666667
 0.989484 -0.151197   1.10587 0.175171 0.000666667
 0.990706 -0.142112   1.08769 0.0143967 0.000666667
 0.988744 -0.138334   1.10202 -0.0598195 0.000666667
 0.971359 -0.151799   1.13827 -0.0664734 0.000666667
 0.993665 -0.141245    1.1108 -0.151299 0.000666667
 0.986242 -0.155386   1.11419 0.026647 0.000666667
 0.988991 -0.144551   1.11616 0.0432566 0.000666667
 0.995845 -0.153739   1.12891 0.0512002 0.000666667
 0.983052 -0.155633   1.09825 0.064055 0.000666667
 0.994803 -0.155514   1.10081 0.239499 0.000666667
 0.991723 -0.150011   1.14066 0.0633755 0.000666667
 0.993332 -0.151829   1.12645 -0.194653 0.000666667
 0.978479 -0.145325   1.15301 -0.192528 0.000666667
  0.98682 -0.154693   1.16138 0.222943 0.000666667
  0.99261 -0.146529   1.13188 -0.0990141 0.000666667
 0.989045 -0.138022   1.08921 -0.097157 0.000666667
 0.983113 -0.150281   1.14332 0.0603294 0.000666667
 0.977097 -0.151972   1.11182 0.147375 0.000666667
 0.984514 -0.141396   1.10517 -0.167654 0.000666667
 0.995035 -0.142684   1.14065 -0.472755 0.000666667
 0.994829 -0.155101    1.1393 0.0159072 0.000666667
 0.986134 -0.142921    1.1422 -0.203522 0.000666667
 0.986305 -0.150351   1.14194 -0.00339237 0.000666667
 0.992379 -0.140136   1.11843 -0.229576 0.000666667
 0.994809 -0.141605   1.11582 -0.186483 0.000666667
 0.985394 -0.141419   1.10503 -0.172744 0.000666667
 0.997631 -0.141935   1.10875 -0.024209 0.000666667
 0.991546 -0.143348   1.13017 0.100838 0.000666667
 0.990685 -0.148795   1.12063 0.0808266 0.000666667
 0.998165 -0.130467   1.10103 -0.145862 0.000666667
  0.98554 -0.148212   1.14226 0.0462137 0.000666667
 0.993483 -0.143069    1.1326 0.0741604 0.000666667
  0.99524 -0.147932   1.12602 -0.193019 0.000666667
 0.995015 -0.140693   1.10676 -0.0220666 0.000666667
  0.98509 -0.147633   1.10723 -0.0579719 0.000666667
 0.993242 -0.141992   1.11174 -0.17073 0.000666667
 0.989482 -0.143812    1.1278 -0.0340175 0.000666667
 0.991017 -0.140119   1.11903 -0.10564 0.000666667
 0.992932 -0.143505   1.11109 0.0548097 0.000666667
0.977164 -0.15088   1.1129 0.141037 0.000666667
 0.999632 -0.138646   1.12524 -0.0496268 0.000666667
 0.977924 -0.157177   1.09144 0.153164 0.000666667
 0.986732 -0.155642   1.11288 -0.0514287 0.000666667
 0.991002 -0.149005   1.10447 -0.00867033 0.000666667
   0.9981 -0.149703   1.16587 -0.277022 0.000666667
  0.98552 -0.142711   1.11733 -0.210646 0.000666667
 0.996522 -0.154081   1.10003 0.251353 0.000666667
 0.977063 -0.149965   1.11032 0.124267 0.000666667
 0.983912 -0.141107   1.09657 -0.161175 0.000666667
 0.984318 -0.152527   1.11793 -0.0928391 0.000666667
  0.98629 -0.142598   1.08292 -0.056327 0.000666667
 0.991148 -0.146294   1.13353 0.102037 0.000666667
0.988725 -0.14454  1.08139 -0.0741546 0.000666667
 0.998549 -0.149354   1.16562 -0.283199 0.000666667
 0.987539 -0.141683   1.13331 -0.253088 0.000666667
 0.986927 -0.156164   1.16212 -0.0607632 0.000666667
 0.984161 -0.150628   1.13632 -0.0294379 0.000666667
 0.990408 -0.155073   1.09833 0.0309331 0.000666667
 0.987527 -0.135295   1.11096 -0.329778 0.000666667
 0.984918 -0.140688   1.11738 -0.217923 0.000666667
 0.983713 -0.151645   1.13786 -0.222984 0.000666667
 0.989451 -0.148636    1.1291 -0.0821326 0.000666667
 0.978563 -0.156079   1.09142 0.142504 0.000666667
 0.993115 -0.149225   1.10411 -0.00812507 0.000666667
 0.985221 -0.137554   1.12024 -0.246397 0.000666667
0.992099 -0.14561  1.13024 0.0567253 0.000666667
  0.99085 -0.147349   1.13374 0.0745829 0.000666667
 0.98943 -0.15078   1.1082 0.16921 0.000666667
 0.990784 -0.151456   1.14404 0.0792943 0.000666667
 0.994422 -0.156168   1.10114 0.261657 0.000666667
 0.988257 -0.146005   1.10633 0.250001 0.000666667
 0.988926 -0.138228    1.1129 -0.314206 0.000666667
 0.988192 -0.143365   1.14165 -0.204038 0.000666667
 0.986917 -0.144809   1.09046 -0.199899 0.000666667
 0.99711 -0.14423  1.12132 -0.159511 0.000666667
 0.991062 -0.144718   1.13349 0.103118 0.000666667
  0.99005 -0.154287   1.11466 0.236368 0.000666667
0.980571 -0.15441  1.11433 -0.126587 0.000666667
 0.994483 -0.144702   1.10744 -0.03149 0.000666667
 0.983557 -0.150494   1.12582 -0.0518645 0.000666667
 0.988025 -0.144797   1.13413 -0.0596323 0.000666667
 0.989318 -0.139982   1.08685 -0.0969264 0.000666667
  0.99117 -0.151188   1.10832 0.155711 0.000666667
 0.996611 -0.153117   1.12846 0.020471 0.000666667
0.988789 -0.14369  1.11196 -0.00103157 0.000666667
 0.990119 -0.149057   1.14513 -0.0597838 0.000666667
 0.987731 -0.138712   1.11393 -0.32011 0.000666667
0.984865 -0.15678  1.16047 -0.0602507 0.000666667
 0.991645 -0.149474     1.145 -0.0784669 0.000666667
 0.986514 -0.151063    1.0985 -0.0240352 0.000666667
 0.982774 -0.152279   1.11881 0.042278 0.000666667
 0.984742 -0.149584   1.13986 -0.0320324 0.000666667
 0.992278 -0.153359   1.12396 0.13827 0.000666667
 0.991439 -0.153629    1.1139 0.25408 0.000666667
 0.984021 -0.151206   1.12513 0.0448876 0.000666667
0.984575 -0.14593  1.14846 -0.105681 0.000666667
 0.984977 -0.147882   1.14713 -0.113877 0.000666667
  0.97856 -0.150464    1.1122 0.123284 0.000666667
 0.985451 -0.157687    1.0869 0.153602 0.000666667
 0.985259 -0.148172   1.13537 -0.0429427 0.000666667
 0.994803 -0.147135   1.11405 -0.234373 0.000666667
 0.992993 -0.143831   1.11224 -0.176688 0.000666667
 0.982485 -0.152228   1.11685 0.308129 0.000666667
 0.995976 -0.139544   1.11795 -0.185265 0.000666667
0.987409 -0.14115  1.12614 -0.258301 0.000666667
 0.978236 -0.153989   1.11364 -0.15813 0.000666667
 0.981644 -0.156705   1.13298 0.321689 0.000666667
0.985808 -0.14186  1.10574 -0.183604 0.000666667
 0.995596 -0.154523   1.10129 0.250266 0.000666667
 0.996258 -0.138662   1.12128 0.0367873 0.000666667
 0.997091 -0.137494   1.12583 0.264897 0.000666667
0.995166 -0.14192  1.12875 -0.360938 0.000666667
 0.990299 -0.151303    1.1291 -0.032057 0.000666667
 0.997019 -0.140415   1.13092 -0.362648 0.000666667
 0.988994 -0.153157   1.11309 0.0290824 0.000666667
 0.990835 -0.155023   1.11462 0.224592 0.000666667
 0.980921 -0.153529   1.16496 -0.0190113 0.000666667
 0.989379 -0.153811   1.14147 0.091736 0.000666667
 0.981546 -0.144837   1.11298 0.0597697 0.000666667
 0.992867 -0.149539   1.12426 -0.193529 0.000666667
 0.991431 -0.161083   1.09193 0.275922 0.000666667
 0.976823 -0.150856   1.11124 0.131151 0.000666667
   0.9883 -0.153716   1.16194 0.223065 0.000666667
 0.985519 -0.147781   1.13398 -0.0256486 0.000666667
 0.994268 -0.151514   1.14013 0.154984 0.000666667
 0.990524 -0.150442   1.12423 0.0688294 0.000666667
 0.99563 -0.13449  1.12419 0.0580578 0.000666667
0.994848 -0.13972  1.11621 -0.194508 0.000666667
 0.995833 -0.145275    1.1237 -0.180742 0.000666667
 0.983372 -0.153311   1.13421 0.320806 0.000666667
 0.995282 -0.155891   1.09677 0.133212 0.000666667
 0.989419 -0.145182   1.13397 0.0903699 0.000666667
0.992792 -0.14645  1.13446 -0.0844077 0.000666667
  0.98912 -0.143654   1.09071 -0.19988 0.000666667
  0.98879 -0.153634   1.16107 -0.0363377 0.000666667
 0.986657 -0.142193   1.11648 0.0144679 0.000666667
 0.986981 -0.156607   1.16081 -0.0487057 0.000666667
 0.994896 -0.143682   1.11397 -0.223045 0.000666667
 0.986423 -0.141549   1.11783 -0.112677 0.000666667
   0.9848 -0.150942   1.12731 -0.045268 0.000666667
   0.9885 -0.134188    1.1123 -0.10069 0.000666667
 0.990981 -0.131377   1.12021 -0.451608 0.000666667
 0.987901 -0.140633   1.13782 0.302801 0.000666667
 0.990315 -0.145776   1.13499 0.0895274 0.000666667
 0.991854 -0.153128   1.12806 -0.0476486 0.000666667
 0.987031 -0.140411    1.1167 -0.0920807 0.000666667
 0.985866 -0.151275   1.11755 -0.0849952 0.000666667
 0.991844 -0.145711   1.09228 -0.224283 0.000666667
  0.98438 -0.148902   1.11218 0.0489792 0.000666667
 0.997206 -0.141488   1.12975 -0.370247 0.000666667
 0.989923 -0.141421   1.08824 -0.0947548 0.000666667
 0.983674 -0.147902   1.10992 -0.0550271 0.000666667
 0.995206 -0.138815   1.10772 -0.0256342 0.000666667
 0.989568 -0.152226     1.163 0.240269 0.000666667
 0.991693 -0.142045   1.12023 -0.0806037 0.000666667
  1.00005 -0.151357    1.1328 0.303707 0.000666667
 0.98582 -0.14808  1.14477 0.0567462 0.000666667
1.00224 -0.1504 1.13315 0.293929 0.000666667
 0.993465 -0.154222   1.13693 0.0139937 0.000666667
 0.991793 -0.143237   1.13141 0.10762 0.000666667
 0.981167 -0.146271   1.10824 0.0547309 0.000666667
 0.986251 -0.153841   1.08864 0.147418 0.000666667
  0.98941 -0.147063   1.13679 -0.0992091 0.000666667
 0.989129 -0.141668    1.1186 -0.0764346 0.000666667
 0.990116 -0.154613    1.1235 0.124512 0.000666667
 0.990091 -0.148904   1.14409 -0.0586836 0.000666667
  0.98811 -0.152004   1.12704 -0.190613 0.000666667
 0.986766 -0.142641   1.12482 -0.420814 0.000666667
 0.989616 -0.138404    1.1122 -0.31773 0.000666667
 0.996096 -0.140273   1.13137 -0.369339 0.000666667
  0.98884 -0.146072   1.13284 0.0913674 0.000666667
 0.985562 -0.151589   1.11476 0.00753577 0.000666667
 0.993108 -0.157771   1.10055 0.263297 0.000666667
  0.99633 -0.143147   1.12144 -0.14454 0.000666667
  1.00046 -0.139498   1.12602 -0.047252 0.000666667
  0.98527 -0.141686    1.1051 -0.167596 0.000666667
 0.989519 -0.137032   1.12167 -0.25216 0.000666667
 0.992219 -0.149393   1.12685 -0.193837 0.000666667
 0.986443 -0.152233   1.14984 -0.262521 0.000666667
0.986751 -0.15713  1.08701 0.162669 0.000666667
 0.979498 -0.142982    1.1114 0.00709753 0.000666667
 0.982996 -0.152195   1.13306 0.330927 0.000666667
 0.996604 -0.141177   1.11053 -0.167667 0.000666667
  0.97932 -0.140623   1.14493 0.0812844 0.000666667
0.983302 -0.13898  1.08388 0.00299873 0.000666667
0.994242 -0.14899  1.10262 -0.0105383 0.000666667
 0.987712 -0.151409   1.14206 -0.0080612 0.000666667
  0.99817 -0.136722   1.12961 -0.0380993 0.000666667
 0.991207 -0.140937   1.08913 -0.0938712 0.000666667
 0.986884 -0.152575   1.14136 -0.0174188 0.000666667
 0.989203 -0.153653   1.11127 0.0375373 0.000666667
 0.985934 -0.142785   1.11918 -0.134931 0.000666667
 0.991669 -0.142362   1.12392 -0.263438 0.000666667
 0.987315 -0.145241   1.12417 -0.0333725 0.000666667
 0.991664 -0.146152   1.13282 0.0474167 0.000666667
 0.987933 -0.144635   1.12044 -0.151621 0.000666667
 0.993436 -0.155697   1.10292 0.27839 0.000666667
 0.990172 -0.146083   1.14579 -0.0872065 0.000666667
 0.985451 -0.148983   1.11553 -0.0455346 0.000666667
 0.991438 -0.143417    1.1323 0.0812574 0.000666667
0.988732 -0.13504  1.11161 -0.30782 0.000666667
 0.996144 -0.152247   1.12733 -0.198542 0.000666667
 0.980272 -0.152198   1.12107 -0.000360241 0.000666667
 0.987611 -0.142746   1.11635 -0.00498165 0.000666667
  0.98995 -0.144294   1.14225 -0.189936 0.000666667
 0.982761 -0.152465   1.11959 0.30369 0.000666667
 0.984009 -0.140841   1.13464 0.00172612 0.000666667
  0.99129 -0.150026   1.12121 0.0762405 0.000666667
 0.989226 -0.143628    1.1196 -0.0704871 0.000666667
 0.996773 -0.141221   1.13011 -0.331469 0.000666667
 0.992325 -0.142654   1.11238 -0.186748 0.000666667
 0.995091 -0.149436   1.12526 -0.199508 0.000666667
 0.988323 -0.153949   1.15669 0.230995 0.000666667
 0.984811 -0.144126    1.0872 -0.204783 0.000666667
 0.989387 -0.151011   1.13894 0.115332 0.000666667
 0.986155 -0.143822   1.14324 -0.209635 0.000666667
 0.988039 -0.152262   1.12589 -0.0436634 0.000666667
   0.9899 -0.144991   1.13533 0.107868 0.000666667
 0.981282 -0.146491   1.12796 0.0756058 0.000666667
 0.995663 -0.142549   1.12913 -0.38735 0.000666667
 0.994765 -0.152138   1.14131 0.171637 0.000666667
 0.991659 -0.144611   1.13193 0.08976 0.000666667
 0.983906 -0.146001   1.14514 0.0728549 0.000666667
 0.991596 -0.143606   1.10974 -0.203449 0.000666667
 0.99093 -0.15121  1.14147 0.0735764 0.000666667
 0.989228 -0.154895   1.16439 -0.303805 0.000666667
0.983068 -0.13866  1.10877 -0.02975 0.000666667
 0.987363 -0.143714   1.12035 -0.147725 0.000666667
 0.984262 -0.141886   1.13313 0.124416 0.000666667
 0.995661 -0.151595   1.15603 -0.201731 0.000666667
 0.988888 -0.158053   1.09406 0.283363 0.000666667
  0.98603 -0.155237   1.16112 -0.0571688 0.000666667
 0.992649 -0.137827   1.14151 -0.27643 0.000666667
0.984505 -0.14168  1.13296 0.143391 0.000666667
 0.984245 -0.142528   1.13285 0.130727 0.000666667
 0.987783 -0.146447   1.14366 -0.207724 0.000666667
0.996812 -0.13918  1.12988 -0.368972 0.000666667
 0.994205 -0.139553   1.13315 0.042311 0.000666667
 0.976413 -0.151884   1.11098 0.147336 0.000666667
 0.983105 -0.151103   1.14266 0.01018 0.000666667
 0.987859 -0.143522   1.08341 -0.0545895 0.000666667
0.996487 -0.14049   1.1116 -0.162926 0.000666667
 0.997243 -0.141873   1.14254 0.121319 0.000666667
0.988581 -0.14164    1.143 -0.174229 0.000666667
 0.994425 -0.149685   1.10299 -0.0301319 0.000666667
0.993751 -0.14285  1.10586 -0.0326986 0.000666667
 0.994779 -0.141713   1.11429 -0.226499 0.000666667
0.981101 -0.15342  1.16525 -0.0352952 0.000666667
 0.993663 -0.148888   1.10539 0.00163039 0.000666667
 0.992788 -0.148356   1.10455 0.00909444 0.000666667
 0.985625 -0.146416   1.10893 -0.033044 0.000666667
 0.983608 -0.147678   1.13875 0.0823412 0.000666667
 0.989481 -0.153053   1.12283 0.128302 0.000666667
 0.993063 -0.150334   1.10698 0.171122 0.000666667
 0.982384 -0.149414   1.14069 0.030371 0.000666667
 0.990662 -0.151692   1.12339 0.126997 0.000666667
 0.984498 -0.149553    1.1017 0.402039 0.000666667
 0.988103 -0.150065   1.14182 0.0734598 0.000666667
 0.989605 -0.143023   1.13363 -0.106761 0.000666667
 0.993062 -0.137598   1.10363 -0.0614024 0.000666667
0.986785 -0.15048  1.11295 -0.00457233 0.000666667
 0.989986 -0.153528   1.14318 0.0780155 0.000666667
0.993944 -0.15007   1.1147 -0.25026 0.000666667
 0.989428 -0.140803   1.14251 -0.182576 0.000666667
 0.989487 -0.152535   1.12501 0.127926 0.000666667
 0.986377 -0.139928   1.12583 -0.427525 0.000666667
 0.991194 -0.150091   1.12063 0.0715165 0.000666667
 0.990949 -0.147619   1.14404 -0.0650588 0.000666667
  0.99521 -0.139616   1.11223 -0.178878 0.000666667
 0.989453 -0.143471   1.11281 0.0498384 0.000666667
 0.989288 -0.143256   1.12716 -0.27288 0.000666667
0.991375 -0.14318  1.11864 -0.226204 0.000666667
0.987124 -0.14263  1.08279 -0.0715213 0.000666667
 0.985948 -0.150854   1.12599 0.084752 0.000666667
 0.992979 -0.141473    1.1124 -0.165128 0.000666667
  0.99587 -0.151017   1.14564 0.0591896 0.000666667
 0.987228 -0.150229   1.12703 -0.0374573 0.000666667
 0.989594 -0.137292   1.12352 -0.249286 0.000666667
 0.987031 -0.143911   1.12604 -0.0294944 0.000666667
 0.997007 -0.142231   1.13164 -0.365256 0.000666667
 0.982253 -0.150908   1.10121 0.408729 0.000666667
 0.978806 -0.145184   1.15053 -0.203756 0.000666667
 0.990005 -0.141624    1.0902 0.33873 0.000666667
0.983867 -0.14735  1.14271 0.0485765 0.000666667
 0.991108 -0.146033   1.13156 0.104315 0.000666667
 0.991677 -0.144203   1.13011 0.105971 0.000666667
 0.991387 -0.151455    1.1249 -0.0271822 0.000666667
  0.98631 -0.149881    1.1469 -0.251621 0.000666667
  0.99126 -0.149422   1.14265 0.0896186 0.000666667
 0.992902 -0.141286   1.11228 -0.180076 0.000666667
 0.989002 -0.150997   1.14879 -0.263737 0.000666667
 0.981851 -0.151194   1.11774 0.0292626 0.000666667
0.993788 -0.14988  1.10261 -0.0296629 0.000666667
 0.994717 -0.150417   1.11334 -0.222599 0.000666667
 0.985812 -0.150121   1.11307 -0.000899907 0.000666667
 0.987628 -0.152566   1.11235 0.0570893 0.000666667
 0.983504 -0.153719   1.11849 -0.105597 0.000666667
 0.989538 -0.147292   1.13127 -0.0589929 0.000666667
 0.994317 -0.144363   1.12196 -0.156463 0.000666667
 0.984092 -0.148934   1.10802 -0.0447013 0.000666667
 0.990773 -0.147199   1.14467 -0.0928281 0.000666667
 0.992746 -0.148752   1.14474 -0.0695254 0.000666667
 0.988463 -0.151966   1.11352 0.0419411 0.000666667
 0.991299 -0.147139   1.11127 0.0187154 0.000666667
 0.991171 -0.149983   1.10827 0.189585 0.000666667
 0.982221 -0.151418    1.1222 0.0101671 0.000666667
 0.984702 -0.124608   1.12844 -0.113307 0.000666667
 0.990129 -0.147328    1.1435 -0.179175 0.000666667
 0.992119 -0.139198   1.13131 -0.224116 0.000666667
 0.989868 -0.146419   1.13295 0.0936733 0.000666667
 0.994829 -0.139839   1.12863 -0.379412 0.000666667
 0.990544 -0.151576   1.15784 0.220123 0.000666667
 0.988319 -0.145488   1.12677 -0.0212528 0.000666667
 0.989621 -0.146945   1.13273 0.0443486 0.000666667
0.997081 -0.15642   1.1356 0.0294972 0.000666667
 0.981452 -0.150757   1.13857 0.0203354 0.000666667
 0.987751 -0.144569   1.08427 -0.291449 0.000666667
 0.987844 -0.142935   1.12056 -0.112652 0.000666667
 0.992579 -0.150654   1.08683 0.277148 0.000666667
  0.98943 -0.153278    1.1293 -0.0248165 0.000666667
0.985951 -0.13712   1.1008 -0.22036 0.000666667
  0.98765 -0.150415   1.12899 -0.0267457 0.000666667
0.996661 -0.14121  1.12785 -0.373226 0.000666667
 0.988464 -0.152154   1.11287 0.0456356 0.000666667
 0.988942 -0.132192   1.12149 -0.434511 0.000666667
 0.992383 -0.145205   1.11121 0.0379384 0.000666667
 0.990041 -0.144877   1.12578 -0.285199 0.000666667
  0.98935 -0.154175   1.12803 -0.0384689 0.000666667
 0.988583 -0.156015   1.11714 0.21751 0.000666667
 0.994657 -0.152002   1.14076 0.13418 0.000666667
 0.988426 -0.149023   1.13149 0.0408395 0.000666667
 0.985438 -0.139163   1.11628 -0.212826 0.000666667
 0.986243 -0.155047   1.11211 -0.151997 0.000666667
 0.980523 -0.143921    1.1453 0.155426 0.000666667
 0.983618 -0.136406   1.11759 -0.254037 0.000666667
 0.997772 -0.138969   1.08446 -0.116674 0.000666667
 0.983947 -0.148504   1.13508 -0.0432443 0.000666667
0.988683 -0.13957  1.10295 0.0635093 0.000666667
 0.990415 -0.143797   1.13441 -0.124387 0.000666667
 0.992197 -0.146851   1.13206 -0.101285 0.000666667
 0.997741 -0.140764   1.12874 -0.366318 0.000666667
 0.979197 -0.164277   1.08265 0.297774 0.000666667
 0.990415 -0.144565   1.13409 -0.0987351 0.000666667
 0.987086 -0.144313   1.08388 -0.297275 0.000666667
 0.991069 -0.139029   1.11121 -0.179047 0.000666667
 0.989519 -0.153142   1.15815 0.215748 0.000666667
 0.996866 -0.143315   1.12251 -0.160628 0.000666667
 0.985886 -0.153035   1.09641 0.00123591 0.000666667
 0.987659 -0.141522   1.14426 -0.202392 0.000666667
 0.991032 -0.149158   1.12721 0.12037 0.000666667
 0.997216 -0.153339   1.16519 -0.290166 0.000666667
 0.990286 -0.147093   1.13282 -0.0964044 0.000666667
 0.995629 -0.142786   1.11424 -0.178939 0.000666667
0.986787 -0.15052  1.11352 -0.00886187 0.000666667
 0.981768 -0.151592   1.11743 0.288283 0.000666667
 0.982015 -0.147665   1.08377 0.280056 0.000666667
 0.995713 -0.137566   1.14043 -0.274887 0.000666667
 0.987102 -0.140442   1.11684 0.0129709 0.000666667
 0.991242 -0.154199   1.16348 -0.310115 0.000666667
 0.990531 -0.144243   1.13378 0.0933151 0.000666667
 0.989778 -0.145023   1.13213 0.116759 0.000666667
 0.988742 -0.151443    1.1474 -0.275992 0.000666667
0.989093 -0.14898  1.13051 -0.0436764 0.000666667
  0.98553 -0.139382   1.12622 -0.407882 0.000666667
 0.998252 -0.135855   1.14221 0.393801 0.000666667
  0.9894 -0.14474   1.1305 0.0887746 0.000666667
 0.983454 -0.148278   1.14275 0.0551157 0.000666667
 0.986999 -0.157655   1.11664 0.220118 0.000666667
 0.993952 -0.143947   1.13432 -0.088777 0.000666667
0.990366 -0.1444 1.13113 0.108113 0.000666667
 0.987359 -0.150627   1.14266 0.0154877 0.000666667
 0.992744 -0.143503   1.11209 0.0333918 0.000666667
  0.99075 -0.149041   1.12484 0.0691432 0.000666667
 0.979783 -0.152734   1.16611 -0.0277892 0.000666667
  0.99078 -0.131784    1.1329 -0.0305488 0.000666667
 0.976284 -0.137797   1.11055 -0.30331 0.000666667
  0.98788 -0.150585   1.12809 -0.0240356 0.000666667
0.983548 -0.14589  1.14218 0.042667 0.000666667
 0.988997 -0.140981   1.12548 -0.257468 0.000666667
 0.992825 -0.137044   1.10378 -0.0353988 0.000666667
 0.996763 -0.153984   1.10082 0.255183 0.000666667
 0.992864 -0.149563   1.14815 -0.0705945 0.000666667
   0.9882 -0.144812   1.13103 0.104994 0.000666667
 0.989018 -0.140684   1.12545 -0.27478 0.000666667
 0.982946 -0.147585   1.14275 0.0690099 0.000666667
 0.985555 -0.137778   1.11784 -0.105521 0.000666667
 0.984593 -0.152244   1.11387 -0.0333837 0.000666667
 0.989169 -0.145409   1.12502 -0.055672 0.000666667
  0.98672 -0.150943   1.11318 0.0321437 0.000666667
0.992385 -0.13562  1.11423 -0.307114 0.000666667
0.995478 -0.15604  1.09944 0.259963 0.000666667
 0.995528 -0.143874   1.11818 -0.18216 0.000666667
 0.991391 -0.153539   1.16291 -0.337435 0.000666667
 0.990085 -0.153317   1.16312 -0.284473 0.000666667
 0.983983 -0.155232   1.08779 0.157987 0.000666667
 0.992951 -0.138128   1.13856 -0.29682 0.000666667
 0.986893 -0.150485   1.12432 0.126283 0.000666667
 0.972436 -0.150488   1.13699 -0.0566043 0.000666667
 0.992487 -0.154227   1.10241 0.276054 0.000666667
 0.982139 -0.151452   1.13922 0.0315876 0.000666667
 0.990305 -0.143737   1.13043 0.105964 0.000666667
 0.995313 -0.141878   1.12339 -0.16103 0.000666667
 0.996427 -0.154262   1.12899 0.0191837 0.000666667
 0.989022 -0.145607   1.13103 0.127579 0.000666667
  1.00689 -0.132593    1.1274 -0.480851 0.000666667
 0.986784 -0.142755   1.08837 -0.190378 0.000666667
 0.992139 -0.153401   1.12585 0.133743 0.000666667
 0.981334 -0.152175   1.14094 -0.226697 0.000666667
 0.982713 -0.150542   1.12175 0.0151911 0.000666667
 0.987879 -0.142148   1.08354 -0.283687 0.000666667
 0.995777 -0.144873    1.1225 -0.169985 0.000666667
 0.988096 -0.141997   1.08201 -0.0553823 0.000666667
 0.980386 -0.150348   1.08349 0.286103 0.000666667
   0.9906 -0.146751   1.12927 0.059646 0.000666667
0.983082 -0.15072   1.1419 -0.230349 0.000666667
 0.985443 -0.150687   1.11268 -0.0176381 0.000666667
 0.992919 -0.144765   1.11019 -0.177874 0.000666667
 0.985498 -0.149659   1.11722 -0.083091 0.000666667
 0.984993 -0.149179   1.14358 0.0714312 0.000666667
0.985832 -0.15673  1.08584 0.173242 0.000666667
 0.995274 -0.140017   1.13194 -0.359617 0.000666667
 0.988835 -0.145309   1.13707 -0.097223 0.000666667
 0.994416 -0.142065   1.11714 0.0606491 0.000666667
 0.995006 -0.151854   1.13847 0.135311 0.000666667
 0.990742 -0.150025   1.14069 0.0765042 0.000666667
 0.993599 -0.141191   1.13077 0.0471897 0.000666667
 0.990539 -0.154594   1.16463 -0.31943 0.000666667
  0.99669 -0.144523   1.12393 -0.182253 0.000666667
 0.990173 -0.146042   1.12967 0.0411584 0.000666667
 0.987597 -0.140996   1.12635 -0.268152 0.000666667
 0.995261 -0.143783    1.1399 -0.47844 0.000666667
 0.992492 -0.149459   1.11412 -0.218996 0.000666667
 0.989611 -0.149445   1.13227 0.0594928 0.000666667
 0.988976 -0.142026   1.12113 -0.0929079 0.000666667
 0.988861 -0.147209   1.13487 -0.0900964 0.000666667
 0.989401 -0.156773   1.11542 0.199262 0.000666667
 0.994318 -0.155021   1.09935 0.252417 0.000666667
 0.992276 -0.160714   1.09321 0.285434 0.000666667
 0.995133 -0.142239   1.12177 -0.146927 0.000666667
 0.990963 -0.147753   1.14557 -0.0826969 0.000666667
 0.993577 -0.139806   1.11058 -0.183645 0.000666667
 0.978951 -0.143536   1.15256 -0.208564 0.000666667
 0.990298 -0.148211   1.12808 -0.0764261 0.000666667
 0.987706 -0.140453   1.11482 0.0194444 0.000666667
 0.989812 -0.145386   1.13202 0.056732 0.000666667
 0.984287 -0.141008   1.13345 0.0763691 0.000666667
 0.990056 -0.150639   1.16525 -0.336658 0.000666667
 0.993267 -0.141264   1.11784 -0.214262 0.000666667
0.984217 -0.14866  1.14951 -0.117898 0.000666667
 0.988803 -0.153747   1.16412 -0.293791 0.000666667
 0.984779 -0.139643    1.1171 -0.198099 0.000666667
 0.995514 -0.142191   1.10656 -0.0349541 0.000666667
 0.991576 -0.150581   1.13088 -0.063117 0.000666667
 0.981989 -0.142599   1.14333 0.103034 0.000666667
 0.988214 -0.154451   1.15886 0.220793 0.000666667
 0.990846 -0.151977   1.12643 0.132056 0.000666667
 0.991386 -0.143355   1.13129 0.0982569 0.000666667
 0.992348 -0.145217   1.13133 -0.0799774 0.000666667
 0.986777 -0.149424   1.12866 -0.0335812 0.000666667
 0.985212 -0.150152   1.10785 -0.0413774 0.000666667
 0.989201 -0.146937   1.12944 0.0585511 0.000666667
 0.987671 -0.135538   1.11081 -0.12821 0.000666667
 0.990633 -0.139152   1.11514 -0.323595 0.000666667
0.989822 -0.15239  1.12598 -0.037485 0.000666667
 0.990158 -0.141943   1.12002 -0.0773941 0.000666667
 0.982307 -0.153128   1.12537 0.0968854 0.000666667
 0.989147 -0.143752   1.08224 -0.0622221 0.000666667
0.987748 -0.13653  1.11209 -0.320762 0.000666667
 0.990815 -0.154424   1.16344 -0.327986 0.000666667
   0.9931 -0.142284   1.12367 -0.145403 0.000666667
  0.98064 -0.151497   1.11763 0.317676 0.000666667
  0.98594 -0.142064   1.09048 -0.206718 0.000666667
 0.981624 -0.147345   1.07168 -0.118731 0.000666667
 0.979391 -0.157761   1.13415 0.555146 0.000666667
 0.992388 -0.148882   1.11291 -0.195145 0.000666667
 0.987276 -0.143763   1.08364 -0.269618 0.000666667
 0.984122 -0.141845    1.1442 0.179754 0.000666667
 0.987576 -0.143384    1.0823 -0.0766376 0.000666667
0.988212 -0.14461  1.14213 -0.19589 0.000666667
 0.984713 -0.138167   1.11797 -0.212946 0.000666667
0.994765 -0.14229  1.12272 -0.154145 0.000666667
 0.981746 -0.142047   1.14308 0.109892 0.000666667
 0.995919 -0.152259   1.13979 0.149616 0.000666667
 0.985341 -0.157775   1.16284 -0.0580307 0.000666667
0.989742 -0.14189  1.11855 -0.0900611 0.000666667
 0.987209 -0.144438   1.12071 -0.0829083 0.000666667
 0.995299 -0.139592   1.10809 -0.0386877 0.000666667
 0.990401 -0.145142   1.11207 0.0527965 0.000666667
 0.999846 -0.146829   1.13464 -0.349104 0.000666667
 0.985742 -0.150681   1.13633 -0.0146584 0.000666667
 0.987764 -0.154823   1.11282 0.0805046 0.000666667
 0.98394 -0.14883   1.1482 -0.113228 0.000666667
 0.990331 -0.149017   1.11753 -0.0271289 0.000666667
 0.991203 -0.135059   1.12172 -0.248689 0.000666667
 0.994639 -0.151038   1.12591 -0.189364 0.000666667
 0.999844 -0.148395   1.13167 -0.37587 0.000666667
0.981513 -0.15086  1.13141 -0.419188 0.000666667
 0.992298 -0.151257   1.12408 0.0755139 0.000666667
 0.993772 -0.144824   1.14556 -0.130307 0.000666667
 0.997632 -0.140049   1.08616 -0.114925 0.000666667
 0.991678 -0.150959   1.14125 0.06454 0.000666667
  0.98965 -0.150454   1.12586 -0.261034 0.000666667
 0.990138 -0.149522   1.10614 0.196286 0.000666667
 0.987715 -0.146921   1.14032 0.20766 0.000666667
 0.983816 -0.154394   1.11327 -0.162173 0.000666667
 0.991315 -0.146905   1.14711 -0.0820968 0.000666667
 0.986848 -0.157851   1.16202 -0.0486044 0.000666667
 0.987983 -0.150956   1.12508 -0.0622565 0.000666667
0.991748 -0.14865  1.13058 -0.0472851 0.000666667
 0.987692 -0.140738    1.1216 -0.113089 0.000666667
 0.985162 -0.138772   1.11622 -0.203074 0.000666667
 0.988284 -0.151317   1.12846 -0.028328 0.000666667
 0.991325 -0.151092   1.10796 0.160901 0.000666667
  0.98038 -0.152415   1.12296 -0.00537417 0.000666667
0.990366 -0.15502  1.11535 0.22355 0.000666667
 0.980885 -0.150965   1.12525 0.0674036 0.000666667
 0.984179 -0.144902   1.14744 -0.116134 0.000666667
0.981329 -0.14901  1.08349 0.31939 0.000666667
  0.98374 -0.140749   1.09852 -0.0901675 0.000666667
 0.989548 -0.151057   1.12623 0.104867 0.000666667
 0.994588 -0.149688   1.11395 -0.229438 0.000666667
 0.988107 -0.156748    1.1161 0.240626 0.000666667
 0.995085 -0.140922   1.10955 -0.189545 0.000666667
 0.989492 -0.146804   1.10446 0.251108 0.000666667
 0.998006 -0.139704   1.13001 -0.366101 0.000666667
 0.982396 -0.152736   1.13848 0.0130551 0.000666667
 0.980412 -0.150337   1.12043 0.0340538 0.000666667
 0.995192 -0.140976   1.11757 0.0488869 0.000666667
 0.985172 -0.158415   1.16326 -0.0290263 0.000666667
 0.995379 -0.149203   1.11392 -0.19119 0.000666667
 0.985704 -0.147986    1.1274 -0.0372418 0.000666667
 0.985627 -0.139232    1.1195 -0.247589 0.000666667
 0.982505 -0.151886    1.1225 0.0398054 0.000666667
0.987133 -0.14289   1.1174 -0.147354 0.000666667
 0.989978 -0.143997   1.13361 -0.11072 0.000666667
 0.989696 -0.152636    1.1414 0.0944765 0.000666667
 0.985127 -0.148405   1.14238 0.0633425 0.000666667
 0.996644 -0.142009   1.12786 -0.355941 0.000666667
 0.983637 -0.152086   1.14125 0.00769703 0.000666667
 0.987683 -0.153643   1.11331 0.243245 0.000666667
 0.977001 -0.159303   1.13695 0.544892 0.000666667
 0.986705 -0.144766   1.11819 -0.154247 0.000666667
 0.991226 -0.141574   1.13041 0.0762924 0.000666667
0.997325 -0.13973  1.08569 -0.133726 0.000666667
  1.00165 -0.146077    1.1339 -0.36722 0.000666667
 0.988204 -0.156456   1.11311 -0.0458918 0.000666667
 0.987591 -0.155284   1.16427 -0.331662 0.000666667
 0.989362 -0.150208   1.10643 0.170096 0.000666667
 0.985695 -0.147439   1.14124 0.092197 0.000666667
 0.990154 -0.153338   1.12279 0.12242 0.000666667
0.996332 -0.14146  1.11637 -0.209976 0.000666667
 0.989919 -0.144557   1.13513 0.0772991 0.000666667
 0.989797 -0.131893   1.13501 -0.0519083 0.000666667
 0.991536 -0.143633    1.1116 -0.00292458 0.000666667
 0.986807 -0.151578   1.12511 0.124147 0.000666667
 0.987653 -0.146349    1.1323 0.0450252 0.000666667
 0.980175 -0.152647    1.1643 -0.035708 0.000666667
 0.993287 -0.151854   1.13979 0.13632 0.000666667
  0.99268 -0.146689   1.13126 -0.0903469 0.000666667
 0.988096 -0.154191   1.11167 0.0333453 0.000666667
 0.988844 -0.154968   1.11379 0.0373845 0.000666667
 0.984817 -0.150021   1.11299 -0.0050381 0.000666667
 0.983193 -0.137701   1.10056 -0.0892018 0.000666667
 0.993094 -0.147324   1.12317 -0.178469 0.000666667
 0.996372 -0.149644   1.14772 0.0540956 0.000666667
 0.990203 -0.144255   1.13171 0.105685 0.000666667
 0.987683 -0.143722    1.1438 -0.200829 0.000666667
 0.989905 -0.149503    1.1067 0.182438 0.000666667
0.997065 -0.14151  1.12903 -0.384112 0.000666667
 0.982468 -0.147795   1.11061 0.0469636 0.000666667
 0.989553 -0.147879   1.13188 -0.099125 0.000666667
 0.991336 -0.135152   1.11731 0.0161695 0.000666667
 0.984781 -0.146485   1.14223 0.0689023 0.000666667
 0.991212 -0.138046   1.11514 0.0318619 0.000666667
 0.990282 -0.145429   1.13405 -0.0633618 0.000666667
 0.997507 -0.151266   1.16433 -0.279144 0.000666667
0.995024 -0.15427  1.13729 0.13653 0.000666667
 0.989065 -0.156108    1.1619 -0.318579 0.000666667
 0.984035 -0.155676   1.08971 0.149006 0.000666667
  0.98335 -0.141195   1.14534 0.155184 0.000666667
 0.994837 -0.140063   1.12883 -0.372466 0.000666667
  0.98576 -0.146741   1.11005 -0.0470735 0.000666667
 0.988712 -0.149364   1.12362 0.0666414 0.000666667
 0.990232 -0.154847   1.11559 0.234753 0.000666667
 0.988156 -0.144924   1.14476 -0.177049 0.000666667
 0.990604 -0.148734   1.11687 -0.0153045 0.000666667
 0.985468 -0.150773   1.14394 0.00717384 0.000666667
 0.986953 -0.143072   1.11296 0.04015 0.000666667
0.988176 -0.15319   1.1419 -0.0325678 0.000666667
 0.983193 -0.148819   1.13604 -0.0473132 0.000666667
 0.990271 -0.158149   1.11316 -0.0699184 0.000666667
 0.979293 -0.139732   1.13236 0.0968059 0.000666667
 0.983392 -0.149568   1.14265 0.0502756 0.000666667
 0.988433 -0.154285   1.15869 0.218844 0.000666667
 0.987149 -0.155023    1.1119 0.0602035 0.000666667
 0.991121 -0.144847   1.13111 0.100352 0.000666667
  0.99601 -0.155684   1.09916 0.252293 0.000666667
 0.987696 -0.150474   1.12906 -0.0466136 0.000666667
0.995433 -0.1356  1.1387 -0.290002 0.000666667
 0.988537 -0.144238    1.1417 -0.178068 0.000666667
  0.99094 -0.144704   1.11122 -0.00492894 0.000666667
 0.988198 -0.149103   1.12444 0.0737286 0.000666667
 0.980475 -0.151051   1.12274 0.034021 0.000666667
 0.971128 -0.151237   1.13752 -0.0429785 0.000666667
 0.988182 -0.143775   1.14377 -0.200437 0.000666667
 0.984632 -0.150591    1.1359 -0.0418058 0.000666667
0.981726 -0.13737  1.08517 0.0296043 0.000666667
 0.988517 -0.148943   1.14343 -0.060847 0.000666667
 0.993095 -0.141138   1.13233 0.0332923 0.000666667
 0.990552 -0.154485   1.16462 -0.324006 0.000666667
  0.99095 -0.145004   1.13437 0.0610347 0.000666667
 0.983859 -0.150358   1.13493 -0.0156308 0.000666667
 0.982045 -0.154622    1.0988 -0.0164864 0.000666667
 0.984127 -0.146609   1.10996 0.0519155 0.000666667
 0.996121 -0.138363   1.12167 0.0386801 0.000666667
 0.997259 -0.140478   1.08574 -0.112782 0.000666667
 0.984075 -0.150329   1.10081 0.419284 0.000666667
 0.990214 -0.143937   1.11082 -0.000488035 0.000666667
 0.980613 -0.146458    1.1476 -0.118964 0.000666667
  0.98552 -0.154088   1.11834 -0.115693 0.000666667
 0.991678 -0.144418   1.13239 0.101045 0.000666667
 0.990757 -0.138479   1.08732 -0.0576279 0.000666667
 0.987741 -0.152338   1.12462 0.123591 0.000666667
 0.985331 -0.154025   1.11653 -0.0927345 0.000666667
 0.992906 -0.149814   1.14589 -0.0586682 0.000666667
 0.987478 -0.151061   1.11664 -0.102278 0.000666667
 0.991777 -0.143454   1.13668 -0.0944148 0.000666667
 0.992338 -0.153765   1.13934 0.103714 0.000666667
0.986391 -0.15339  1.12815 0.000577163 0.000666667
 0.983383 -0.153291   1.16658 0.0108402 0.000666667
 0.994967 -0.144037   1.10685 -0.0164446 0.000666667
 0.987065 -0.152096    1.1294 -0.0787751 0.000666667
 0.989303 -0.152958   1.16252 -0.283703 0.000666667
 0.981416 -0.141674   1.11021 0.0212922 0.000666667
 0.988552 -0.141377   1.11832 -0.142026 0.000666667
 0.980629 -0.154265   1.12105 -0.0312038 0.000666667
 0.980548 -0.153449   1.11935 0.305371 0.000666667
 0.983257 -0.150187   1.12725 0.0700401 0.000666667
 0.992692 -0.150514   1.11537 -0.233498 0.000666667
 0.988742 -0.150066   1.10571 0.187052 0.000666667
 0.996682 -0.142101    1.1149 -0.196656 0.000666667
 0.986556 -0.144201   1.09095 -0.212105 0.000666667
 0.994812 -0.151248   1.14026 0.164018 0.000666667
  0.98817 -0.142702   1.13447 0.0783195 0.000666667
 0.987338 -0.144823   1.12539 -0.0143474 0.000666667
 0.983192 -0.143553    1.1465 0.0993811 0.000666667
 0.998847 -0.150443   1.16332 -0.289121 0.000666667
 0.997452 -0.154803   1.09752 0.148607 0.000666667
 0.982633 -0.146253    1.1136 0.053446 0.000666667
  0.98601 -0.157187   1.16029 -0.0642464 0.000666667
 0.989002 -0.138041   1.11213 -0.311008 0.000666667
 0.995136 -0.156201   1.09936 0.262955 0.000666667
 0.990049 -0.145547   1.13082 0.0397804 0.000666667
 0.989764 -0.145172   1.11655 0.0206029 0.000666667
 0.982416 -0.143306   1.11145 0.0579764 0.000666667
 0.987337 -0.140848   1.11587 0.0180338 0.000666667
 0.990266 -0.147825   1.14414 -0.068454 0.000666667
 0.986801 -0.140044   1.11813 0.011344 0.000666667
 0.987507 -0.139712   1.11872 -0.10003 0.000666667
 0.988866 -0.147042   1.13175 0.0775401 0.000666667
 0.993448 -0.146947   1.12645 -0.175601 0.000666667
 0.991885 -0.140185   1.08748 -0.0811986 0.000666667
 0.991044 -0.160586   1.09104 0.283774 0.000666667
 0.998109 -0.137855   1.08696 -0.137611 0.000666667
 0.989445 -0.153251   1.11871 0.21499 0.000666667
 0.987135 -0.145799   1.12466 -0.0292592 0.000666667
 0.991845 -0.146494   1.11231 0.0487317 0.000666667
 0.986124 -0.146857    1.1321 0.132518 0.000666667
 1.00183 -0.13047  1.12781 -0.0673742 0.000666667
 0.988221 -0.150755   1.12669 -0.0682803 0.000666667
 0.983311 -0.142965   1.13586 0.00529514 0.000666667
 0.995221 -0.156877   1.09947 0.259307 0.000666667
 0.987198 -0.154444   1.15818 0.229701 0.000666667
 0.988019 -0.149608    1.1241 -0.260533 0.000666667
0.984186 -0.14201  1.13704 0.00201484 0.000666667
 0.995698 -0.140946    1.1282 -0.364731 0.000666667
 0.987352 -0.151792   1.12674 -0.0784707 0.000666667
 0.981069 -0.158748   1.12401 0.062825 0.000666667
 0.987572 -0.140895   1.11814 -0.100041 0.000666667
  0.98892 -0.146528   1.10454 0.253473 0.000666667
 0.989608 -0.147899   1.14793 -0.087893 0.000666667
  0.99151 -0.145969   1.13093 0.0827129 0.000666667
 0.995682 -0.142584   1.11494 -0.19561 0.000666667
 0.993388 -0.138215   1.11152 -0.160618 0.000666667
 0.990129 -0.147422   1.13085 0.049794 0.000666667
0.987097 -0.13731  1.11343 -0.321948 0.000666667
 0.990703 -0.130721    1.1209 -0.45628 0.000666667
 0.990239 -0.150958   1.12341 0.0693832 0.000666667
0.986463 -0.14948  1.12239 0.0660975 0.000666667
 0.988003 -0.154186   1.11117 0.0396268 0.000666667
 0.988388 -0.148962   1.12468 0.068157 0.000666667
 0.989264 -0.139885   1.08852 -0.0839216 0.000666667
 0.990127 -0.157383   1.11165 -0.0589131 0.000666667
 0.996495 -0.153755   1.14258 0.0362308 0.000666667
0.997145 -0.14019  1.08508 -0.121116 0.000666667
 0.985295 -0.157421   1.16112 -0.0355937 0.000666667
 0.994345 -0.155248   1.09619 0.145507 0.000666667
 0.987183 -0.139749   1.13402 -0.243939 0.000666667
 0.984741 -0.147541   1.14177 0.0632141 0.000666667
 0.990209 -0.144037   1.13252 0.119493 0.000666667
 0.982116 -0.150758   1.14106 0.0196711 0.000666667
 0.995831 -0.142341    1.1397 -0.479392 0.000666667
 0.982883 -0.140416   1.09562 -0.142126 0.000666667
 0.985729 -0.137207    1.1237 -0.435887 0.000666667
 0.986296 -0.152012   1.12757 -0.0500394 0.000666667
 0.986324 -0.140485   1.11821 -0.110364 0.000666667
 0.984809 -0.149827   1.11877 -0.080851 0.000666667
 0.999017 -0.139539   1.14063 0.12967 0.000666667
 0.996094 -0.143304    1.1299 0.0396547 0.000666667
 0.992644 -0.156249   1.09984 0.253863 0.000666667
0.983309 -0.15385  1.11713 -0.0872742 0.000666667
 0.983049 -0.139567   1.14411 0.139741 0.000666667
   0.9896 -0.146525   1.09279 -0.19198 0.000666667
 0.978714 -0.146544   1.15112 -0.211094 0.000666667
 0.995322 -0.152666   1.13942 0.142311 0.000666667
 0.987259 -0.145035   1.14079 -0.196209 0.000666667
 0.989663 -0.144162   1.12528 -0.0169855 0.000666667
 0.985655 -0.149449   1.13851 -0.0498761 0.000666667
 0.990366 -0.142053   1.13067 -0.248022 0.000666667
 0.993605 -0.151247   1.13864 0.00883486 0.000666667
 0.989359 -0.151733    1.1421 -0.0198116 0.000666667
 0.983476 -0.149746   1.13496 -0.0333891 0.000666667
   0.9827 -0.153803   1.13342 0.330869 0.000666667
 0.983641 -0.150828   1.09759 0.0122614 0.000666667
 0.988863 -0.144867   1.12871 0.0600429 0.000666667
 0.986258 -0.155571   1.11207 -0.154395 0.000666667
 0.988127 -0.157141   1.16128 -0.060907 0.000666667
 0.998271 -0.145953   1.13525 -0.383054 0.000666667
  0.98233 -0.151434   1.14008 0.0385168 0.000666667
 0.986052 -0.133735   1.06502 0.0232157 0.000666667
 0.990838 -0.144899   1.13381 0.106604 0.000666667
 0.990608 -0.144846   1.12574 -0.00501437 0.000666667
 0.996478 -0.152828   1.14062 0.147669 0.000666667
 0.990547 -0.145109   1.13578 -0.106456 0.000666667
 0.979826 -0.144587   1.15232 -0.200986 0.000666667
 0.987007 -0.150452   1.12509 -0.195405 0.000666667
 0.988953 -0.153391   1.15695 0.235753 0.000666667
 0.985199 -0.155229   1.11158 -0.128146 0.000666667
0.981244 -0.15281  1.13288 0.338534 0.000666667
 0.999338 -0.150669   1.16462 -0.295552 0.000666667
 0.982852 -0.149577    1.1008 0.400065 0.000666667
0.981173 -0.14958  1.12836 -0.206131 0.000666667
 0.984577 -0.150527    1.1375 -0.0577766 0.000666667
 0.986868 -0.142802   1.08669 0.00855033 0.000666667
 0.986929 -0.152088   1.14816 -0.26227 0.000666667
 0.987719 -0.143361   1.14262 -0.182111 0.000666667
 0.990131 -0.152415   1.10946 0.175075 0.000666667
 0.990641 -0.147746   1.10816 0.163617 0.000666667
  0.99065 -0.154047   1.12566 -0.0414975 0.000666667
 0.992971 -0.145342   1.13171 0.0512721 0.000666667
 0.985527 -0.140365   1.11609 -0.107101 0.000666667
 0.990965 -0.144595   1.11173 -0.0173213 0.000666667
0.991141 -0.14686  1.11156 0.0144675 0.000666667
 0.985902 -0.150376   1.11656 -0.0741057 0.000666667
    0.991 -0.144557    1.1343 0.094145 0.000666667
 0.981515 -0.149705   1.12879 0.0832847 0.000666667
  0.98899 -0.141285   1.14288 -0.191005 0.000666667
 0.991416 -0.142466   1.11128 -0.157518 0.000666667
 0.988064 -0.143762   1.12542 -0.0568189 0.000666667
 0.983476 -0.151734   1.09701 -0.0152287 0.000666667
  1.00196 -0.149869   1.13347 0.278653 0.000666667
 0.988382 -0.143463   1.14409 -0.190498 0.000666667
 0.984401 -0.144017   1.11271 0.0456338 0.000666667
 0.983259 -0.152508   1.14071 0.00580938 0.000666667
 0.990867 -0.150833   1.14046 0.0534453 0.000666667
  0.99057 -0.151228   1.16127 -0.284621 0.000666667
 0.989358 -0.154752   1.12471 0.140897 0.000666667
 0.987684 -0.140415   1.12466 -0.255182 0.000666667
 0.99485 -0.14134  1.11696 -0.201676 0.000666667
 0.997114 -0.139932   1.13028 -0.343645 0.000666667
 0.992229 -0.131553   1.11683 -0.292533 0.000666667
  0.98753 -0.147843   1.14413 0.00224722 0.000666667
 0.988682 -0.145711   1.08996 -0.189959 0.000666667
 0.994636 -0.141879   1.11494 -0.215911 0.000666667
 0.992211 -0.145799    1.1334 0.0499288 0.000666667
 0.990291 -0.144612   1.13192 0.111586 0.000666667
0.985131 -0.14337  1.13284 0.143163 0.000666667
0.978102 -0.15046   1.1117 0.123678 0.000666667
 0.98863 -0.14484  1.13435 -0.0917648 0.000666667
 0.996336 -0.136972   1.11874 -0.207743 0.000666667
  0.98994 -0.143109   1.11133 0.00649194 0.000666667
 0.986046 -0.143249   1.11943 -0.154062 0.000666667
 0.991475 -0.144361   1.11279 0.0460038 0.000666667
 0.986046 -0.142183   1.11642 -0.147744 0.000666667
 0.989615 -0.149979   1.13907 0.0789925 0.000666667
 0.980546 -0.146539   1.12849 0.272581 0.000666667
 0.990616 -0.144991   1.14666 -0.0849106 0.000666667
 0.985239 -0.158129   1.16511 -0.0314162 0.000666667
0.981596 -0.15305  1.12148 -0.0903519 0.000666667
  0.98789 -0.149666   1.14221 -0.0157787 0.000666667
 0.996061 -0.137108   1.14052 -0.300909 0.000666667
 0.991745 -0.147618   1.11125 0.0329187 0.000666667
 0.989002 -0.143365   1.08446 -0.301503 0.000666667
 0.984729 -0.152613   1.13314 0.342467 0.000666667
 0.990559 -0.150815   1.12255 0.0806562 0.000666667
 0.997482 -0.136989   1.12602 0.249469 0.000666667
 0.99703 -0.14955  1.14359 -0.151396 0.000666667
    0.989 -0.145023   1.14248 -0.200213 0.000666667
 0.989463 -0.153913   1.16337 -0.327147 0.000666667
  0.98362 -0.153352   1.16535 -0.00797534 0.000666667
 0.982641 -0.136375   1.11585 -0.0215683 0.000666667
 0.984423 -0.150276   1.13963 0.0133235 0.000666667
 0.98374 -0.14991   1.1269 0.125761 0.000666667
 0.977283 -0.159184   1.13601 0.563549 0.000666667
 0.988291 -0.149067   1.11596 -0.0714849 0.000666667
 0.987707 -0.156101   1.16198 -0.0482827 0.000666667
 0.996854 -0.139849   1.13087 -0.362559 0.000666667
 0.994239 -0.140421   1.10992 -0.165618 0.000666667
0.986606 -0.14237  1.12554 -0.0338263 0.000666667
  0.99586 -0.144243   1.12149 -0.153618 0.000666667
 0.995354 -0.136284   1.14045 -0.284483 0.000666667
 0.989468 -0.135927   1.12857 -0.0721827 0.000666667
 0.989406 -0.145751   1.11523 -0.0173497 0.000666667
 0.981731 -0.151833   1.13913 0.0245755 0.000666667
 0.984379 -0.140378   1.11988 -0.242005 0.000666667
 0.992312 -0.140543   1.08684 -0.0841779 0.000666667
 0.977799 -0.154155   1.12102 -0.056864 0.000666667
 0.981966 -0.149381   1.14039 0.00365552 0.000666667
 0.988176 -0.143887   1.11711 -0.1127 0.000666667
0.975394 -0.14993  1.11117 0.115278 0.000666667
 0.990527 -0.148679   1.12266 0.0866034 0.000666667
 0.986823 -0.139829   1.12747 -0.406278 0.000666667
 0.991172 -0.152028   1.12624 -0.240857 0.000666667
 0.996008 -0.143035   1.14112 -0.485052 0.000666667
 0.989545 -0.138537   1.12512 -0.259418 0.000666667
 0.982406 -0.150187   1.11844 0.0366379 0.000666667
 0.990257 -0.145101   1.13137 0.0996351 0.000666667
 0.981162 -0.148602   1.11742 0.0306373 0.000666667
 0.986784 -0.140206   1.11589 0.0353304 0.000666667
 0.993801 -0.137152   1.13986 -0.284203 0.000666667
 0.984708 -0.142729   1.13727 -0.00812383 0.000666667
 0.992856 -0.148555    1.0874 0.267153 0.000666667
1.00046 -0.1367 1.12703 -0.0534878 0.000666667
 0.999119 -0.141671   1.14033 0.125996 0.000666667
 0.984321 -0.142137   1.13546 -0.00147938 0.000666667
  0.99932 -0.136751   1.12732 -0.0518609 0.000666667
0.986641 -0.15181  1.09602 -0.147555 0.000666667
 0.981104 -0.142072   1.14586 0.0988792 0.000666667
 0.979493 -0.147353   1.10783 0.042743 0.000666667
 0.991634 -0.150165   1.12932 -0.281016 0.000666667
 0.981426 -0.146584   1.09288 0.358805 0.000666667
 0.983676 -0.156052   1.13318 0.306549 0.000666667
 0.992753 -0.153067   1.16269 -0.313859 0.000666667
 0.976817 -0.151565   1.11231 0.115221 0.000666667
 0.990303 -0.147589   1.11545 -0.0350397 0.000666667
 0.995865 -0.150346   1.14653 0.0407615 0.000666667
 0.986211 -0.137917   1.10074 -0.242711 0.000666667
0.991447 -0.14593  1.13494 -0.0888381 0.000666667
  0.98124 -0.148839   1.12624 -0.199713 0.000666667
0.983998 -0.15131  1.11518 -0.032317 0.000666667
  1.00185 -0.150978   1.13205 0.278061 0.000666667
0.991951 -0.15127  1.10611 -0.0125061 0.000666667
 0.982399 -0.149822   1.13975 0.0167553 0.000666667
0.983429 -0.14814  1.14253 0.0448727 0.000666667
 0.989469 -0.144658   1.13217 0.0779278 0.000666667
 0.993372 -0.148083   1.12481 -0.199819 0.000666667
 0.984575 -0.159334    1.1149 -0.0670079 0.000666667
 0.982271 -0.153636   1.16735 -0.0235727 0.000666667
 0.990655 -0.150586   1.10797 0.166969 0.000666667
 0.993083 -0.145868   1.13312 -0.117555 0.000666667
 0.991391 -0.147046   1.13302 0.0407508 0.000666667
 0.986452 -0.153048   1.12531 0.11789 0.000666667
 0.987606 -0.142041   1.12571 -0.264806 0.000666667
 0.988509 -0.154297   1.11163 0.0448538 0.000666667
 0.989468 -0.152015   1.16487 -0.320023 0.000666667
 0.994809 -0.140513    1.1167 -0.191006 0.000666667
 0.988549 -0.141984   1.11981 -0.150179 0.000666667
 0.977069 -0.159464   1.13708 0.538457 0.000666667
 0.994773 -0.146395   1.12386 -0.166751 0.000666667
 0.996796 -0.144877   1.12126 -0.158242 0.000666667
 0.988925 -0.150251    1.1261 -0.208347 0.000666667
 0.988724 -0.143781   1.12806 -0.0203273 0.000666667
0.990568 -0.1424 1.14297 -0.200468 0.000666667
 0.988571 -0.139733    1.1194 -0.0671725 0.000666667
  0.9885 -0.14317  1.11865 -0.147753 0.000666667
 0.993503 -0.148624   1.10491 -0.039843 0.000666667
  0.99151 -0.142475   1.08991 -0.0926221 0.000666667
0.982561 -0.14875  1.11822 0.00900008 0.000666667
 0.990647 -0.146325   1.14559 -0.0808263 0.000666667
  0.98069 -0.151427   1.11883 0.315679 0.000666667
 0.983898 -0.141166   1.13711 -0.00686281 0.000666667
 0.988712 -0.141941   1.13355 0.0870742 0.000666667
 0.985029 -0.141132   1.11855 -0.193463 0.000666667
0.988836 -0.14936  1.14598 -0.0474264 0.000666667
 0.983886 -0.153106   1.11735 0.318056 0.000666667
 0.988147 -0.152886   1.11331 0.0324052 0.000666667
 0.988907 -0.149745   1.12841 -0.0285322 0.000666667
 0.990104 -0.151609   1.14839 -0.275618 0.000666667
0.988756 -0.15348  1.16338 -0.315838 0.000666667
 0.989981 -0.155333   1.11746 0.20372 0.000666667
   0.9831 -0.150402   1.12863 0.140325 0.000666667
 0.987101 -0.143144   1.12022 -0.144098 0.000666667
 0.993796 -0.141673   1.11621 -0.210035 0.000666667
 0.983195 -0.137623   1.14305 0.0881745 0.000666667
 0.994193 -0.139403   1.11374 -0.183105 0.000666667
 0.988806 -0.151951   1.11432 0.0418353 0.000666667
0.997223 -0.14314  1.12298 -0.162587 0.000666667
 0.990773 -0.152508   1.14096 0.0676468 0.000666667
 0.998748 -0.140326   1.14109 0.121377 0.000666667
 0.985007 -0.149994   1.11382 0.0503566 0.000666667
 0.989619 -0.146116   1.13124 0.0639691 0.000666667
 0.978741 -0.153768   1.16745 -0.00837685 0.000666667
0.990023 -0.14924  1.11989 0.0449934 0.000666667
 0.990569 -0.157046   1.11709 0.222614 0.000666667
 0.986686 -0.150353   1.14271 -0.00727079 0.000666667
 0.994549 -0.139932   1.11552 -0.18731 0.000666667
0.984193 -0.14912  1.09954 0.401216 0.000666667
 0.983154 -0.147411   1.11261 0.0631279 0.000666667
 0.983333 -0.150079   1.14084 0.0237325 0.000666667
 0.988682 -0.146863   1.13062 0.0477789 0.000666667
 0.991472 -0.144899   1.11252 0.0217165 0.000666667
 0.992921 -0.143929   1.13326 -0.101906 0.000666667
 0.99553 -0.13658  1.08822 -0.128254 0.000666667
 0.980626 -0.137596   1.09438 -0.129342 0.000666667
 0.982904 -0.153023    1.1284 0.0954853 0.000666667
 0.991682 -0.150611   1.12253 0.0677404 0.000666667
 0.987338 -0.153602   1.09806 -0.028999 0.000666667
0.988336 -0.1426 1.12576 -0.247848 0.000666667
 0.989303 -0.150186   1.14191 0.0914452 0.000666667
 0.987763 -0.152345   1.13994 -0.0328394 0.000666667
 0.986693 -0.147989   1.12577 0.0562737 0.000666667
 0.992122 -0.146286    1.1345 -0.0882909 0.000666667
  0.99276 -0.151857   1.14602 -0.0877098 0.000666667
 0.987949 -0.151544   1.12627 -0.204026 0.000666667
0.984914 -0.14559  1.14994 -0.0998294 0.000666667
 0.990102 -0.151845   1.14215 0.0791677 0.000666667
  0.99271 -0.152225   1.12637 -0.198171 0.000666667
 0.988287 -0.158549   1.11495 -0.0570203 0.000666667
 0.993552 -0.149667   1.12368 -0.213613 0.000666667
 0.993608 -0.139754   1.10942 -0.181072 0.000666667
 0.981736 -0.151617   1.12141 0.0452078 0.000666667
 0.993738 -0.150175   1.10461 -0.0237276 0.000666667
  0.99609 -0.146424   1.14568 -0.139048 0.000666667
 0.990309 -0.143294   1.11109 0.0091931 0.000666667
0.989964 -0.15178  1.16334 -0.285461 0.000666667
  1.00103 -0.149798   1.13349 0.291754 0.000666667
 0.996049 -0.149685   1.11286 -0.2019 0.000666667
 0.988072 -0.146124   1.14026 0.181606 0.000666667
 0.986958 -0.150309   1.14774 -0.245083 0.000666667
 0.987966 -0.139756   1.10396 0.0582811 0.000666667
 0.988448 -0.150731   1.16326 0.238883 0.000666667
 0.985497 -0.139024   1.10976 -0.0237992 0.000666667
 0.982044 -0.144749   1.11144 0.013514 0.000666667
 0.995135 -0.150076   1.11331 -0.195122 0.000666667
 0.987187 -0.144852   1.14304 -0.196484 0.000666667
0.992592 -0.14909  1.13037 -0.0574486 0.000666667
 0.988037 -0.142758   1.13541 0.0853542 0.000666667
 0.989556 -0.143272   1.08665 -0.00726455 0.000666667
 0.995379 -0.149621   1.14706 0.0645792 0.000666667
 0.992154 -0.149312   1.12116 0.0755434 0.000666667
 0.999394 -0.144719   1.13348 -0.361673 0.000666667
 0.989865 -0.155856    1.1172 0.229325 0.000666667
 0.992122 -0.146158   1.11458 0.0387417 0.000666667
 0.991953 -0.139181   1.13102 -0.261443 0.000666667
  0.99289 -0.144178   1.13271 0.113015 0.000666667
0.989302 -0.1487 1.13248 0.041817 0.000666667
 0.996158 -0.142887   1.11138 -0.15886 0.000666667
  0.99086 -0.152491   1.12394 0.130443 0.000666667
  0.98656 -0.136891   1.11097 -0.112018 0.000666667
 0.993099 -0.141703   1.13533 -0.0959692 0.000666667
 0.985268 -0.149662   1.12664 0.0700377 0.000666667
0.996213 -0.14933  1.14211 0.030691 0.000666667
 0.980991 -0.151117   1.11972 0.284171 0.000666667
 0.990836 -0.151297   1.12511 -0.205997 0.000666667
 0.997205 -0.144079    1.1221 -0.146465 0.000666667
0.995749 -0.14196  1.11466 -0.190098 0.000666667
 0.997549 -0.154212    1.1291 0.0224706 0.000666667
 0.992383 -0.145647   1.11136 0.032465 0.000666667
 0.986653 -0.156698   1.16304 -0.0430985 0.000666667
 0.975355 -0.149365   1.11022 0.114652 0.000666667
 0.991443 -0.150352   1.09013 0.252275 0.000666667
 0.989205 -0.143252   1.12703 -0.275532 0.000666667
0.985093 -0.15058  1.12846 0.133146 0.000666667
  0.98123 -0.150814     1.127 0.0975437 0.000666667
0.991352 -0.13217  1.04931 -0.114691 0.000666667
 0.991663 -0.140919   1.08734 -0.127517 0.000666667
0.991085 -0.14634  1.12667 -0.017959 0.000666667
 0.987795 -0.151965   1.14276 -0.0199851 0.000666667
 0.991282 -0.151157   1.16256 -0.319319 0.000666667
 0.987387 -0.150983    1.1125 -0.0206962 0.000666667
   0.9893 -0.150145   1.10662 0.180124 0.000666667
 0.983781 -0.136904   1.10939 -0.0393491 0.000666667
 0.983804 -0.146186   1.14944 -0.125044 0.000666667
 0.991282 -0.145226   1.14593 -0.0844571 0.000666667
 0.981859 -0.153005   1.14047 0.0213141 0.000666667
0.985237 -0.14504  1.14111 0.177973 0.000666667
 0.993096 -0.149112   1.14495 -0.089407 0.000666667
0.995714 -0.14377  1.11672 -0.216361 0.000666667
 0.991517 -0.144629   1.13391 -0.109626 0.000666667
 0.992926 -0.149011   1.10503 -0.00604091 0.000666667
 0.994178 -0.143036   1.10859 -0.0490236 0.000666667
  0.99473 -0.138266   1.10613 -0.00733347 0.000666667
 0.998482 -0.141325   1.13082 -0.364539 0.000666667
 0.996672 -0.151477   1.13969 0.133985 0.000666667
 0.989198 -0.145173   1.11195 0.0256452 0.000666667
  0.99165 -0.152138   1.13943 0.093986 0.000666667
 0.992483 -0.141184   1.10816 -0.158933 0.000666667
 0.987897 -0.142499   1.09006 -0.184939 0.000666667
 0.990623 -0.145194   1.13154 -0.0645775 0.000666667
 0.983139 -0.147947   1.14885 -0.121803 0.000666667
 0.989147 -0.146039   1.13152 0.0800847 0.000666667
  0.98989 -0.154795   1.15762 0.221075 0.000666667
  0.97969 -0.143623   1.13299 0.0315626 0.000666667
0.979465 -0.1367 1.07442 0.00487506 0.000666667
 0.978351 -0.154374   1.12287 -0.0433312 0.000666667
  0.98825 -0.148763   1.14215 0.09196 0.000666667
 0.988383 -0.143908   1.12773 -0.271438 0.000666667
0.982086 -0.15473  1.16671 -0.00426057 0.000666667
 0.989411 -0.149495   1.12488 0.0704364 0.000666667
 0.980916 -0.142856    1.1114 0.037739 0.000666667
 0.985617 -0.142329    1.1054 -0.169287 0.000666667
 0.987532 -0.152617   1.13913 -0.00277361 0.000666667
 0.985203 -0.138378   1.11613 -0.200921 0.000666667
 0.987638 -0.157332   1.11539 0.221996 0.000666667
 0.982251 -0.141182   1.09397 -0.126825 0.000666667
 0.985861 -0.158356   1.16182 -0.0516613 0.000666667
 0.987497 -0.143749   1.08191 -0.0535902 0.000666667
 0.983269 -0.133725     1.119 0.0808512 0.000666667
0.997215 -0.14425  1.14401 -0.150197 0.000666667
 0.978341 -0.144869   1.15115 -0.232605 0.000666667
 0.986206 -0.139296   1.11777 -0.197254 0.000666667
 0.991047 -0.145345   1.11001 -0.0189465 0.000666667
0.981631 -0.14367  1.11174 0.0416344 0.000666667
 0.991774 -0.149133   1.12877 -0.0482097 0.000666667
 0.995571 -0.136267   1.13939 -0.278508 0.000666667
 0.980561 -0.152281   1.11815 0.321194 0.000666667
 0.978433 -0.144936    1.1513 -0.206295 0.000666667
  0.99128 -0.151781    1.1398 0.0788423 0.000666667
 0.994744 -0.136887   1.13918 -0.291725 0.000666667
  0.99508 -0.150185   1.12593 -0.208393 0.000666667
 0.994719 -0.148587   1.10515 -0.0281283 0.000666667
 0.989084 -0.149722   1.10719 0.16912 0.000666667
 0.988034 -0.139307   1.10161 -0.205793 0.000666667
 0.989675 -0.135342   1.12241 -0.252045 0.000666667
 0.983565 -0.150666   1.13967 -0.230525 0.000666667
 0.984775 -0.155463    1.1346 0.347128 0.000666667
 0.989876 -0.152557   1.13819 0.0937259 0.000666667
 0.991743 -0.145056   1.14407 -0.0792738 0.000666667
 0.983561 -0.141753   1.13406 0.131253 0.000666667
 0.996513 -0.140462    1.1187 0.0545517 0.000666667
0.982538 -0.14877  1.14164 0.0186126 0.000666667
 0.991937 -0.145343   1.11355 0.0209865 0.000666667
  0.99149 -0.153422   1.16273 -0.306891 0.000666667
 0.987453 -0.143156   1.08364 -0.0567034 0.000666667
  0.98278 -0.149278   1.12782 0.095208 0.000666667
 0.992904 -0.150044    1.1482 -0.0869482 0.000666667
 0.991857 -0.142697   1.11202 -0.199002 0.000666667
  1.00615 -0.134546   1.12584 -0.477484 0.000666667
 0.986181 -0.149056   1.11742 -0.102853 0.000666667
0.996868 -0.15248  1.13821 0.141764 0.000666667
 0.997859 -0.143141   1.14346 0.136001 0.000666667
 0.979563 -0.142357   1.15513 -0.18444 0.000666667
0.986484 -0.14015  1.11681 0.0131729 0.000666667
  0.98508 -0.152526   1.12531 0.0553609 0.000666667
 0.990101 -0.137389   1.11245 -0.339031 0.000666667
 0.985928 -0.156507   1.16338 -0.0285348 0.000666667
 0.985639 -0.138827   1.12619 -0.407719 0.000666667
 0.984705 -0.154166   1.09736 -0.0219937 0.000666667
0.990363 -0.15558  1.09975 0.0419635 0.000666667
 0.983256 -0.150309   1.12165 0.0374864 0.000666667
 0.995366 -0.142251   1.11665 -0.203157 0.000666667
 0.989607 -0.158491   1.09297 0.263121 0.000666667
 0.993227 -0.147725   1.13189 -0.0682977 0.000666667
 0.985002 -0.154564   1.08631 0.171761 0.000666667
 0.987725 -0.150148   1.11229 0.0596659 0.000666667
 0.985655 -0.149755   1.14907 -0.252378 0.000666667
 0.986133 -0.150744   1.09903 -0.0121143 0.000666667
 0.989501 -0.152689   1.14114 0.0803729 0.000666667
  0.98694 -0.142164   1.08569 0.00399411 0.000666667
 0.985402 -0.149324   1.11344 -0.025335 0.000666667
 0.993878 -0.139261   1.11281 -0.145574 0.000666667
  0.99194 -0.147704   1.11689 -0.0161819 0.000666667
 0.978129 -0.145295   1.15153 -0.222587 0.000666667
 0.980978 -0.153682   1.16397 -0.0326789 0.000666667
 0.994212 -0.140745   1.13121 0.0268394 0.000666667
   0.9931 -0.139652   1.13038 0.013073 0.000666667
  0.98922 -0.145874   1.13532 -0.0783816 0.000666667
 0.983036 -0.148911    1.1262 0.0638244 0.000666667
0.982839 -0.14863   1.1409 0.052524 0.000666667
  1.00036 -0.151415    1.1312 0.297177 0.000666667
 0.991222 -0.144312     1.113 0.0235351 0.000666667
  0.98539 -0.141825   1.08303 -0.0473845 0.000666667
 0.982799 -0.149653   1.14237 0.0112725 0.000666667
 0.980229 -0.149105   1.07056 -0.0984881 0.000666667
 0.980958 -0.155169    1.1211 -0.0510341 0.000666667
 0.990094 -0.146488   1.11735 -0.00715966 0.000666667
 0.994845 -0.139138   1.10654 -0.0356931 0.000666667
 0.980904 -0.154367   1.16672 -0.0214902 0.000666667
 0.991039 -0.154917    1.1351 -0.057846 0.000666667
 0.992141 -0.142221     1.116 -0.200129 0.000666667
 0.977506 -0.144272   1.15094 -0.207594 0.000666667
 0.989642 -0.145752   1.10542 0.287434 0.000666667
 0.994364 -0.139151    1.1309 0.0337936 0.000666667
 0.983845 -0.151601   1.14219 0.0123446 0.000666667
 0.986618 -0.148859   1.12541 0.0706036 0.000666667
0.991542 -0.15371  1.11537 0.264849 0.000666667
 0.993373 -0.150451   1.10237 -0.00231285 0.000666667
 0.996506 -0.141406   1.12779 -0.355123 0.000666667
 0.987768 -0.150246    1.1263 -0.19799 0.000666667
 0.987628 -0.155205   1.16465 -0.0673931 0.000666667
 0.986139 -0.151213   1.13796 -0.0596233 0.000666667
 0.989177 -0.154784   1.11575 0.228696 0.000666667
 0.984798 -0.148152   1.14145 0.0622125 0.000666667
 0.987514 -0.153319   1.12588 -0.0349538 0.000666667
 0.995253 -0.138712   1.14372 0.140629 0.000666667
 0.982823 -0.140429    1.1329 0.122652 0.000666667
 0.990914 -0.148047   1.14588 -0.0531667 0.000666667
  0.98345 -0.149896   1.13739 -0.0290785 0.000666667
 0.985529 -0.146213   1.10825 -0.0199063 0.000666667
 0.997541 -0.145154    1.1392 -0.479808 0.000666667
 0.995923 -0.151585   1.14046 0.128911 0.000666667
 0.984959 -0.146186   1.10148 0.39541 0.000666667
 0.980972 -0.138293   1.11607 0.0210999 0.000666667
 0.984492 -0.154517   1.13395 0.35086 0.000666667
  0.99987 -0.150973   1.13168 0.284234 0.000666667
 0.990331 -0.149114   1.13358 -0.0954915 0.000666667
 0.990874 -0.144901   1.13035 0.0889918 0.000666667
 0.987095 -0.157384   1.16304 -0.049605 0.000666667
 0.987466 -0.150572   1.12529 -0.0507081 0.000666667
 0.983787 -0.149258   1.11045 0.0446498 0.000666667
 0.988164 -0.140702   1.12737 -0.25612 0.000666667
 0.990418 -0.149253   1.12146 0.0520575 0.000666667
 0.988798 -0.152569   1.14116 -0.0239522 0.000666667
  0.98302 -0.153764   1.16755 -0.0304641 0.000666667
 0.992165 -0.145233   1.13311 0.0798906 0.000666667
 0.997797 -0.139296   1.10519 0.0200658 0.000666667
 0.990781 -0.148284   1.10653 0.190427 0.000666667
 0.989453 -0.148874    1.1315 0.0731943 0.000666667
  0.98191 -0.147715   1.10127 0.372557 0.000666667
 0.996021 -0.152165   1.14322 0.0233117 0.000666667
0.990866 -0.15025  1.12442 0.0786094 0.000666667
 0.986015 -0.150987    1.1179 -0.073886 0.000666667
 0.994592 -0.143196   1.11485 -0.229495 0.000666667
0.987864 -0.14352  1.14325 -0.196195 0.000666667
0.993676 -0.14985  1.10611 -0.00850868 0.000666667
 0.995661 -0.142397   1.12891 -0.367215 0.000666667
 0.995406 -0.141734   1.11743 -0.182426 0.000666667
 0.989973 -0.146785   1.11204 0.0305827 0.000666667
 0.993816 -0.145978   1.12112 -0.170085 0.000666667
  0.99384 -0.142833   1.11024 -0.186153 0.000666667
 0.998881 -0.139509   1.08519 -0.119958 0.000666667
0.991153 -0.15108  1.12674 -0.267106 0.000666667
 0.987521 -0.142447   1.11524 -0.140012 0.000666667
 0.992055 -0.143466    1.1096 0.0106375 0.000666667
 0.982776 -0.151341   1.14274 -0.230551 0.000666667
 0.981435 -0.150246   1.12139 -0.0117975 0.000666667
 0.984888 -0.150753   1.14215 0.080611 0.000666667
 0.979326 -0.144266   1.15328 -0.204564 0.000666667
 0.995381 -0.142557   1.12012 0.0560504 0.000666667
 0.982213 -0.151027   1.12775 0.136277 0.000666667
 0.984014 -0.146741   1.10904 -0.0344473 0.000666667
 0.981335 -0.148439   1.07462 -0.109387 0.000666667
0.993528 -0.14204  1.11728 -0.198925 0.000666667
 0.994397 -0.136364   1.14128 -0.294361 0.000666667
 0.982039 -0.150238   1.12985 -0.425774 0.000666667
 0.994113 -0.152882   1.13738 0.02532 0.000666667
 0.987824 -0.141051   1.10611 -0.162508 0.000666667
 0.992888 -0.151026   1.10722 0.179473 0.000666667
 0.987707 -0.141775   1.12586 -0.257824 0.000666667
   0.9908 -0.151024   1.12388 -0.273397 0.000666667
 0.992691 -0.151012   1.10842 0.172302 0.000666667
 0.985621 -0.139414   1.12502 -0.422264 0.000666667
 0.998331 -0.144902    1.1398 -0.445755 0.000666667
 0.986489 -0.155127   1.13022 0.021789 0.000666667
0.992682 -0.14085  1.11097 -0.167357 0.000666667
 0.985612 -0.144059   1.14114 -0.179636 0.000666667
 0.997034 -0.140044   1.11726 -0.186906 0.000666667
 0.988064 -0.142541   1.14084 -0.224836 0.000666667
 0.989844 -0.154906   1.11456 0.245961 0.000666667
 0.985779 -0.155265   1.16333 0.231485 0.000666667
 0.991582 -0.145497   1.13385 0.0281655 0.000666667
 0.993047 -0.144828   1.11202 0.0389768 0.000666667
 0.990116 -0.150373   1.12292 0.0729622 0.000666667
  0.99307 -0.146073   1.11277 0.0399414 0.000666667
 0.987373 -0.148331   1.12241 0.0613391 0.000666667
 0.987452 -0.151278   1.11198 -0.0139132 0.000666667
 0.983368 -0.152256   1.14288 -0.234137 0.000666667
 0.985837 -0.140494   1.11737 -0.120279 0.000666667
 0.986424 -0.145583   1.15794 -0.0259841 0.000666667
 0.993896 -0.137896   1.13961 -0.306743 0.000666667
 0.984594 -0.151898   1.12811 0.134288 0.000666667
 0.989085 -0.134112   1.11179 -0.125703 0.000666667
 0.988319 -0.143797   1.12561 -0.0170881 0.000666667
   0.9966 -0.141882   1.11449 -0.212278 0.000666667
 0.991708 -0.148422    1.1454 -0.0741962 0.000666667
 0.985736 -0.140014   1.11708 0.0254142 0.000666667
 0.989881 -0.140902    1.1259 -0.26225 0.000666667
 0.984912 -0.148744   1.14346 0.0785019 0.000666667
 0.984719 -0.149748   1.13529 -0.0261953 0.000666667
 0.987622 -0.143631   1.08214 -0.053808 0.000666667
 0.989625 -0.143872   1.13174 0.110262 0.000666667
 0.985113 -0.142546   1.08398 -0.279127 0.000666667
 0.987355 -0.154707   1.16635 -0.0378505 0.000666667
 0.993005 -0.136215   1.12841 -0.0508602 0.000666667
 0.980912 -0.145658   1.10907 0.0561186 0.000666667
 0.986907 -0.153335   1.14343 0.00894906 0.000666667
 0.984364 -0.139149   1.11704 -0.207155 0.000666667
0.984866 -0.14842  1.11011 -0.0519064 0.000666667
  0.98512 -0.140878   1.13658 -0.00712095 0.000666667
0.988781 -0.14487  1.13127 0.0963793 0.000666667
 0.986664 -0.137701   1.11933 -0.261821 0.000666667
 0.984104 -0.150444   1.12821 0.0780254 0.000666667
 0.981674 -0.149676   1.11948 0.00330441 0.000666667
 0.993968 -0.142595   1.11701 -0.206905 0.000666667
 0.994625 -0.151024   1.15722 -0.243528 0.000666667
 0.986098 -0.143321   1.08221 -0.050897 0.000666667
 0.984847 -0.149179   1.12748 -0.0574309 0.000666667
 0.995303 -0.153605   1.10102 0.270183 0.000666667
 0.991988 -0.148919   1.13038 -0.0588918 0.000666667
 0.982767 -0.147518    1.1444 0.0767268 0.000666667
0.983719 -0.15196  1.12716 0.112861 0.000666667
 0.990318 -0.152863    1.1616 -0.307024 0.000666667
 0.991256 -0.144276   1.13361 0.0662539 0.000666667
 0.994809 -0.142871   1.10891 -0.148769 0.000666667
 0.991792 -0.141497   1.11595 -0.202131 0.000666667
 0.991336 -0.148558    1.1162 -0.0373464 0.000666667
0.978375 -0.14531  1.13161 0.0196841 0.000666667
 0.988141 -0.155334   1.16297 -0.29912 0.000666667
  0.98979 -0.158405   1.11821 0.234278 0.000666667
 0.977896 -0.144871   1.15156 -0.20514 0.000666667
 0.987623 -0.141648   1.10477 -0.157026 0.000666667
 0.991871 -0.151971   1.12755 0.116761 0.000666667
 0.986097 -0.143223   1.11729 -0.131107 0.000666667
 0.989425 -0.142242   1.11971 -0.0738581 0.000666667
0.996771 -0.15304  1.10183 0.269513 0.000666667
 0.993541 -0.135989   1.13777 -0.287336 0.000666667
 0.984403 -0.153387   1.11776 0.308959 0.000666667
  0.99734 -0.140236   1.13189 0.0371426 0.000666667
 0.992816 -0.156823   1.09339 0.102889 0.000666667
  0.99045 -0.135361   1.11665 0.0199727 0.000666667
 0.989532 -0.137304   1.08701 -0.10011 0.000666667
 0.985156 -0.143989   1.13209 0.124712 0.000666667
 0.981927 -0.153831   1.16688 -0.0329265 0.000666667
 0.988473 -0.153522   1.12319 0.123789 0.000666667
  0.99457 -0.142716   1.11007 -0.165379 0.000666667
 0.990583 -0.153423   1.14169 0.0803017 0.000666667
0.993533 -0.14119  1.11254 -0.162614 0.000666667
 0.990472 -0.148904   1.14454 -0.0648514 0.000666667
 0.987479 -0.152768   1.12439 0.132467 0.000666667
 0.990837 -0.143398   1.13193 0.060975 0.000666667
 0.978203 -0.149186   1.11237 0.106711 0.000666667
 0.981661 -0.152696   1.12672 0.0984316 0.000666667
 0.988832 -0.155341   1.11507 0.252443 0.000666667
 0.987864 -0.157486   1.11596 -0.078668 0.000666667
 0.983101 -0.154852   1.16755 -0.0168986 0.000666667
 0.994061 -0.151167   1.12537 -0.211628 0.000666667
 0.980076 -0.148687   1.12227 0.0354784 0.000666667
 0.997623 -0.144542   1.14457 -0.139181 0.000666667
 0.983583 -0.144797   1.14784 -0.110629 0.000666667
 0.992419 -0.149724   1.10823 0.185402 0.000666667
 0.983771 -0.152292   1.12926 0.114929 0.000666667
 0.981944 -0.152679   1.13466 0.326829 0.000666667
 0.977713 -0.144782   1.14989 -0.208963 0.000666667
 0.984832 -0.143549   1.13132 0.0900802 0.000666667
 0.988435 -0.150435   1.11386 -0.00685779 0.000666667
 0.990039 -0.143675   1.12715 -0.0267933 0.000666667
 0.99525 -0.14218  1.11107 -0.19353 0.000666667
 0.999305 -0.141279   1.13038 -0.376357 0.000666667
 0.994319 -0.145182   1.13191 0.0759806 0.000666667
 0.99222 -0.13589  1.14192 -0.2714 0.000666667
  0.98964 -0.153273    1.1253 -0.209319 0.000666667
 0.989168 -0.138137   1.11296 -0.300799 0.000666667
 0.989352 -0.147491   1.13283 0.101147 0.000666667
0.992176 -0.14372  1.13388 -0.106076 0.000666667
 0.997199 -0.140994   1.13246 -0.359984 0.000666667
 0.985037 -0.153378   1.09819 -0.0295653 0.000666667
 0.989908 -0.148881   1.13025 -0.0641281 0.000666667
 0.990394 -0.150709   1.10794 0.173033 0.000666667
  1.00055 -0.148307   1.13583 -0.0111927 0.000666667
 0.977626 -0.159013   1.13655 0.531786 0.000666667
 0.991857 -0.146389   1.14598 -0.0770905 0.000666667
0.984045 -0.14467  1.10111 0.408531 0.000666667
 0.987507 -0.144762   1.15303 -0.0380244 0.000666667
 0.980998 -0.150739   1.13848 0.00682385 0.000666667
 0.997171 -0.137453    1.0867 -0.104065 0.000666667
 0.991556 -0.146974   1.13336 0.0949434 0.000666667
 0.989403 -0.149446   1.12177 0.0333825 0.000666667
 0.976227 -0.148531   1.11011 0.121171 0.000666667
 0.987664 -0.144494   1.14214 -0.215034 0.000666667
 0.980224 -0.155613   1.09212 0.136758 0.000666667
  0.99218 -0.152086   1.10491 0.163372 0.000666667
 0.991658 -0.146983   1.14525 -0.0845954 0.000666667
 0.998328 -0.137806   1.10402 -0.00177665 0.000666667
 0.99714 -0.15092  1.16295 -0.306274 0.000666667
 0.981835 -0.147465   1.13472 -0.0376193 0.000666667
  0.99048 -0.143272   1.11857 -0.0875014 0.000666667
 0.996278 -0.150596   1.14367 -0.151828 0.000666667
 0.981824 -0.151447   1.12807 0.130466 0.000666667
 0.987354 -0.143117   1.08548 0.0257556 0.000666667
 0.994317 -0.154308   1.13026 0.0289464 0.000666667
 0.991488 -0.151683   1.10871 0.164319 0.000666667
 0.993503 -0.156647   1.10302 0.27215 0.000666667
  0.98835 -0.137341   1.11164 -0.317137 0.000666667
 0.989046 -0.156201    1.1169 0.229071 0.000666667
 0.985364 -0.156485   1.16197 -0.0352056 0.000666667
 0.986343 -0.140484   1.12648 -0.2611 0.000666667
 0.984826 -0.141903   1.10467 -0.183563 0.000666667
 0.989031 -0.153273   1.14235 0.0129266 0.000666667
 0.992263 -0.144996   1.13419 -0.109957 0.000666667
 0.987238 -0.147851   1.10984 -0.0413636 0.000666667
0.988522 -0.14269  1.14236 -0.19375 0.000666667
0.992901 -0.15528  1.10302 0.264511 0.000666667
 0.986215 -0.143559   1.13085 0.10622 0.000666667
  0.98952 -0.145206   1.15572 -0.0362182 0.000666667
 0.983061 -0.152652   1.13048 -0.434252 0.000666667
 0.983384 -0.152389   1.13984 0.0019649 0.000666667
 0.986902 -0.151564   1.11733 -0.103234 0.000666667
 0.991436 -0.145684   1.13342 0.0825719 0.000666667
 0.986621 -0.150033   1.11801 -0.0709076 0.000666667
 0.980373 -0.140817    1.0933 -0.16072 0.000666667
 0.990372 -0.143614   1.12661 -0.27186 0.000666667
 0.990306 -0.142451   1.08479 -0.118148 0.000666667
 0.989648 -0.153267   1.12427 0.138173 0.000666667
 0.993873 -0.149824   1.14582 -0.088403 0.000666667
 0.991299 -0.143975   1.11246 -0.00152364 0.000666667
 0.981629 -0.151824   1.11789 0.29163 0.000666667
 0.994577 -0.140199    1.1173 -0.183673 0.000666667
 0.983631 -0.151835   1.11809 0.304455 0.000666667
 0.990828 -0.144561   1.13505 -0.0915557 0.000666667
  0.99426 -0.149789   1.12551 -0.195684 0.000666667
 1.00061 -0.15135  1.13178 0.295884 0.000666667
 0.993918 -0.155784   1.09955 0.256496 0.000666667
 0.991171 -0.148381   1.14578 -0.0555974 0.000666667
 0.982201 -0.139458   1.11672 0.0279513 0.000666667
 0.981876 -0.148578   1.14914 -0.116621 0.000666667
 0.986934 -0.151091   1.11683 -0.0960402 0.000666667
 0.983511 -0.155658   1.13454 0.341276 0.000666667
 0.992988 -0.146871   1.13042 0.0548737 0.000666667
 0.989234 -0.147373   1.10439 0.244375 0.000666667
 0.979972 -0.144721   1.13107 0.0339411 0.000666667
 0.986526 -0.151362   1.12461 0.111055 0.000666667
 0.990784 -0.139839   1.11724 -0.125474 0.000666667
 0.994888 -0.143732   1.11623 -0.218362 0.000666667
 0.991976 -0.144752    1.1457 -0.0896011 0.000666667
 0.989152 -0.149146   1.12429 0.0545979 0.000666667
0.977159 -0.13591  1.11136 -0.324482 0.000666667
 0.994232 -0.141011   1.11658 -0.184749 0.000666667
0.995048 -0.14438  1.12334 -0.180208 0.000666667
 0.991965 -0.146474   1.12021 0.0795958 0.000666667
 0.998977 -0.140733   1.14245 0.119778 0.000666667
 0.984095 -0.147805    1.1411 0.0606892 0.000666667
 0.984957 -0.142382   1.10366 -0.174936 0.000666667
 0.987605 -0.156152   1.16202 -0.0631498 0.000666667
 0.985398 -0.142279   1.11856 -0.13965 0.000666667
 0.990876 -0.138818   1.08765 -0.084411 0.000666667
 0.987335 -0.148616   1.14222 -0.0181392 0.000666667
 0.992642 -0.140995   1.11795 -0.215021 0.000666667
0.984501 -0.13988  1.12163 -0.281458 0.000666667
 0.988313 -0.152399    1.1264 -0.0412105 0.000666667
 0.995681 -0.140816   1.11623 -0.193115 0.000666667
 0.981835 -0.147852   1.13476 -0.0339565 0.000666667
 0.982831 -0.141303   1.12288 -0.264136 0.000666667
 0.986357 -0.153589   1.12177 0.0521622 0.000666667
 0.995349 -0.135405   1.13796 -0.270588 0.000666667
 0.988343 -0.141278   1.12501 -0.276564 0.000666667
 0.991974 -0.150115   1.14515 -0.0858615 0.000666667
 0.981171 -0.148653   1.08278 0.27275 0.000666667
 0.993772 -0.155618   1.10028 0.253093 0.000666667
 0.984618 -0.152324   1.12436 -0.0505566 0.000666667
 0.993464 -0.144203   1.13154 -0.0950492 0.000666667
 0.979997 -0.150462   1.12133 0.0272854 0.000666667
 0.991476 -0.144146   1.13226 0.0871689 0.000666667
  0.99234 -0.145957   1.13428 0.0713791 0.000666667
   0.9898 -0.145706   1.11208 0.0348191 0.000666667
 0.983672 -0.151661   1.09737 -0.012715 0.000666667
 0.998086 -0.140288   1.08589 -0.111127 0.000666667
 0.996051 -0.145337   1.12324 -0.165719 0.000666667
 0.986214 -0.141994     1.117 -0.161234 0.000666667
 0.984454 -0.157609   1.13374 0.330284 0.000666667
 0.981558 -0.149264   1.11891 0.0251835 0.000666667
 0.989631 -0.143439   1.13277 0.0644012 0.000666667
 0.993097 -0.153775   1.12869 -0.214343 0.000666667
0.992445 -0.15872  1.09468 0.281655 0.000666667
 0.983097 -0.150036   1.13432 -0.0296058 0.000666667
 0.982138 -0.149312   1.08264 0.280708 0.000666667
   0.9842 -0.144386   1.13296 0.105635 0.000666667
 0.991601 -0.145664   1.13325 0.0522688 0.000666667
0.982952 -0.15104  1.11819 0.00620539 0.000666667
 0.984246 -0.140576   1.13774 0.084048 0.000666667
 0.990547 -0.149125   1.14533 -0.0705089 0.000666667
 0.992291 -0.144399   1.11326 -0.00357311 0.000666667
 0.980437 -0.144144    1.1521 -0.21565 0.000666667
 0.980427 -0.148698   1.08308 0.275354 0.000666667
 0.999231 -0.141712   1.13032 -0.378948 0.000666667
 0.981612 -0.155006    1.1661 -0.00491344 0.000666667
 0.979488 -0.144704   1.15056 -0.200781 0.000666667
 0.986245 -0.150069   1.09978 0.420252 0.000666667
 0.979489 -0.154965   1.11526 -0.146929 0.000666667
 0.989877 -0.161356   1.12763 0.185747 0.000666667
 0.983301 -0.142634   1.12323 -0.268848 0.000666667
 0.992503 -0.145439   1.11061 0.0370544 0.000666667
0.991409 -0.14092  1.08743 -0.0879399 0.000666667
 0.986969 -0.142336   1.12677 -0.258947 0.000666667
 0.993296 -0.140914   1.13331 0.0253376 0.000666667
 0.989389 -0.146129   1.13529 -0.0965703 0.000666667
0.983228 -0.14329  1.13287 0.131089 0.000666667
 0.994315 -0.153225   1.13888 0.150833 0.000666667
 0.993768 -0.131262   1.11928 -0.288228 0.000666667


==> output_ims_seed52_withold_top/naive_action_2.txt <==
0.018354
 0.983407 -0.145403   1.11228 0.0044381 0.000666667
0.990424 -0.13635  1.11213 -0.346148 0.000666667
 0.981186 -0.143465   1.11078 0.0623213 0.000666667
 0.998429 -0.138894   1.11708 -0.165361 0.000666667
 0.996444 -0.143263   1.11607 -0.207237 0.000666667
0.990782 -0.14418  1.11157 0.0142911 0.000666667
 0.986266 -0.145991   1.11007 -0.0379568 0.000666667
 0.994585 -0.139829   1.11189 -0.160295 0.000666667
 0.996803 -0.141801   1.10925 -0.160383 0.000666667
 0.987168 -0.150818    1.1135 0.00180432 0.000666667
 0.98998 -0.15215  1.10809 0.181158 0.000666667
0.996205 -0.14203   1.1199 0.0712508 0.000666667
 0.996459 -0.153529   1.10206 0.272461 0.000666667
 0.986874 -0.155591   1.11223 -0.14317 0.000666667
 0.992065 -0.147424   1.10649 0.000608415 0.000666667
 0.995087 -0.143038   1.11706 -0.169972 0.000666667
  0.99129 -0.141162   1.10936 -0.187635 0.000666667
 0.977684 -0.149587   1.11193 0.128657 0.000666667
 0.985364 -0.150595   1.10791 -0.0428733 0.000666667
 0.993178 -0.146076   1.11131 0.0479583 0.000666667
 0.989359 -0.137894   1.11334 -0.319329 0.000666667
 0.989416 -0.152155   1.11324 -0.0264798 0.000666667
 0.987495 -0.144171   1.10394 -0.154657 0.000666667
  0.99175 -0.150455   1.10574 0.195919 0.000666667
0.992898 -0.15205  1.10579 -0.00816455 0.000666667
 0.986096 -0.145941   1.11938 -0.137718 0.000666667
  0.99308 -0.149596   1.10526 -0.0496457 0.000666667
 0.994803 -0.141924   1.10963 -0.16754 0.000666667
 0.992388 -0.151794   1.10425 0.150711 0.000666667
 0.978387 -0.134089   1.11187 -0.331738 0.000666667
 0.988122 -0.141061   1.11471 0.0227515 0.000666667
 0.988904 -0.155659   1.11529 0.255079 0.000666667
 0.992133 -0.143659   1.11147 -0.193326 0.000666667
 0.978857 -0.151959   1.11079 0.1418 0.000666667
  0.98938 -0.148921   1.10625 0.178973 0.000666667
  0.98961 -0.152733   1.11392 0.0269877 0.000666667
 0.984804 -0.147063   1.11392 0.00963357 0.000666667
0.988054 -0.14493  1.11784 -0.119139 0.000666667
0.987624 -0.15924  1.11641 0.237876 0.000666667
 0.993969 -0.140495   1.11325 -0.148611 0.000666667
 0.977843 -0.152163   1.11308 0.135607 0.000666667
 0.985938 -0.140736   1.11578 -0.146112 0.000666667
 0.988975 -0.141545    1.1097 0.0216431 0.000666667
 0.985474 -0.142158   1.11994 -0.150766 0.000666667
 0.988112 -0.151459   1.10725 0.193886 0.000666667
 0.995654 -0.149363   1.10429 -0.0329668 0.000666667
 0.992536 -0.151396   1.10716 0.159701 0.000666667
 0.988961 -0.156918   1.11575 0.190465 0.000666667
 0.990408 -0.156426   1.11554 0.253747 0.000666667
 0.991774 -0.145095   1.10931 0.035861 0.000666667
  0.99031 -0.144856   1.11621 0.0168819 0.000666667
 0.986251 -0.150422   1.10222 0.386226 0.000666667
 0.994594 -0.149595   1.10434 -0.0449921 0.000666667
 0.994261 -0.144148   1.10793 -0.0644804 0.000666667
0.996035 -0.14985    1.114 -0.205352 0.000666667
 0.995472 -0.141974   1.11257 -0.236311 0.000666667
 0.992575 -0.144039   1.11191 0.0314927 0.000666667
0.982338 -0.14303   1.1113 0.0188277 0.000666667
 0.982258 -0.154065   1.11344 -0.167018 0.000666667
 0.991401 -0.149174   1.10625 0.177508 0.000666667
 0.989742 -0.150499    1.1093 0.156734 0.000666667
 0.997319 -0.140623   1.11107 -0.206307 0.000666667
 0.993261 -0.148325   1.11408 -0.201572 0.000666667
 0.989046 -0.147493    1.1083 0.177697 0.000666667
  0.99294 -0.141467   1.11364 -0.171109 0.000666667
 0.986913 -0.140349   1.11383 0.0405556 0.000666667
0.992134 -0.14341  1.10974 -0.216691 0.000666667
 0.990722 -0.149583   1.10826 0.147286 0.000666667
 0.993951 -0.139258   1.10955 -0.183974 0.000666667
 0.992374 -0.154973   1.09998 0.277585 0.000666667
  0.99365 -0.156288   1.10309 0.276138 0.000666667
 0.988069 -0.141313   1.10528 -0.149581 0.000666667
 0.984664 -0.145967   1.11073 -0.0278874 0.000666667
 0.983521 -0.141593   1.10516 -0.186917 0.000666667
 0.985986 -0.138981   1.11718 0.0270011 0.000666667
0.987271 -0.1445  1.1188 -0.111568 0.000666667
 0.984252 -0.149206   1.11706 -0.0520766 0.000666667
 0.986195 -0.153354   1.11219 -0.137528 0.000666667
 0.983788 -0.149964    1.1006 0.393278 0.000666667
 0.991836 -0.146461   1.10545 0.252872 0.000666667
 0.991853 -0.151816    1.1092 0.17792 0.000666667
 0.988482 -0.139519    1.1027 0.062045 0.000666667
 0.994974 -0.140341   1.11442 -0.16994 0.000666667
 0.988216 -0.142255   1.12078 -0.0831254 0.000666667
 0.995476 -0.142219   1.11199 -0.178556 0.000666667
 0.996087 -0.140379    1.1174 -0.191888 0.000666667
 0.990584 -0.154487   1.11489 0.222915 0.000666667
0.987407 -0.1342 1.11261 -0.129902 0.000666667
  0.98093 -0.147687   1.11832 0.0241307 0.000666667
0.990227 -0.15025  1.12224 0.0801434 0.000666667
 0.988539 -0.133382   1.11121 -0.121102 0.000666667
 0.987418 -0.143204   1.10584 -0.17251 0.000666667
 0.995535 -0.142037   1.11145 -0.160953 0.000666667
 0.982034 -0.146839   1.10906 0.0439821 0.000666667
 0.995127 -0.151282   1.11318 -0.204618 0.000666667
  0.99072 -0.151023   1.10917 0.195427 0.000666667
0.994184 -0.14152  1.11616 -0.201159 0.000666667
 0.988711 -0.154069   1.11118 0.0636263 0.000666667
 0.990076 -0.137335   1.11448 -0.287903 0.000666667
 0.994511 -0.141406   1.11732 -0.214901 0.000666667
  0.98909 -0.150295   1.10593 0.174558 0.000666667
 0.984403 -0.147696   1.11485 -0.0584474 0.000666667
 0.992173 -0.140618   1.10956 -0.132952 0.000666667
 0.996111 -0.141569   1.11015 -0.170943 0.000666667
 0.986883 -0.153125   1.11082 0.0424964 0.000666667
 0.995682 -0.143611   1.10481 -0.0338344 0.000666667
 0.980621 -0.143942   1.11226 0.0508798 0.000666667
 0.988696 -0.135126     1.111 -0.31629 0.000666667
 0.988554 -0.139329   1.11336 -0.310815 0.000666667
 0.977097 -0.149557   1.11043 0.10506 0.000666667
 0.993568 -0.144741   1.11538 -0.214441 0.000666667
 0.988683 -0.141867   1.11878 -0.088226 0.000666667
  0.99246 -0.144345    1.1108 0.0368945 0.000666667
 0.984841 -0.148297   1.11137 -0.0580088 0.000666667
 0.989758 -0.158061   1.11373 -0.0445354 0.000666667
0.984967 -0.15105  1.11241 -0.00689443 0.000666667
 0.985061 -0.149577   1.11343 0.045988 0.000666667
  0.99537 -0.156308    1.1002 0.24486 0.000666667
 0.989137 -0.154934   1.11484 0.247436 0.000666667
 0.98308 -0.15221   1.1192 0.00607779 0.000666667
 0.982507 -0.142192   1.11258 0.0495807 0.000666667
 0.988723 -0.146691   1.10261 0.245222 0.000666667
 0.994012 -0.143055   1.11191 -0.173217 0.000666667
 0.980956 -0.140123   1.11611 0.0084545 0.000666667
 0.994879 -0.142621    1.1083 -0.026695 0.000666667
 0.990199 -0.143469   1.11163 0.00633476 0.000666667
 0.991223 -0.141473   1.11081 -0.154835 0.000666667
 0.980268 -0.143938   1.11375 0.0681198 0.000666667
0.986884 -0.15306  1.11198 0.0360945 0.000666667
 0.995742 -0.139635   1.11513 -0.197214 0.000666667
 0.989774 -0.146628   1.10486 0.242081 0.000666667
 0.992317 -0.143676   1.11259 0.0351516 0.000666667
 0.988133 -0.151607   1.11397 0.0338127 0.000666667
 0.993846 -0.140722   1.10927 -0.181433 0.000666667
 0.977566 -0.150234   1.11178 0.115126 0.000666667
 0.992443 -0.140736   1.10688 -0.172439 0.000666667
 0.988368 -0.135354   1.11174 -0.332341 0.000666667
 0.990316 -0.141354   1.11171 -0.191023 0.000666667
 0.983258 -0.148184   1.11009 0.0682176 0.000666667
 0.988232 -0.145792   1.10493 0.249317 0.000666667
  0.98564 -0.155028   1.11449 0.0787623 0.000666667
 0.989182 -0.149203   1.10517 0.160054 0.000666667
 0.985157 -0.140405   1.10431 -0.175899 0.000666667
 0.992751 -0.148887   1.10755 0.162849 0.000666667
 0.981286 -0.153463   1.09932 0.411079 0.000666667
 0.996134 -0.142525   1.11515 -0.182577 0.000666667
 0.985181 -0.138399   1.11863 -0.202398 0.000666667
 0.976676 -0.151241   1.11223 0.153099 0.000666667
 0.993123 -0.151284   1.10671 -0.0308112 0.000666667
 0.982149 -0.152703   1.11624 -0.141337 0.000666667
 0.984548 -0.149763   1.10785 -0.0351364 0.000666667
 0.987626 -0.137056   1.12301 -0.25931 0.000666667
 0.993585 -0.144801   1.11112 0.0413021 0.000666667
 0.992333 -0.146753    1.1113 -0.00228511 0.000666667
  0.98638 -0.142571   1.10575 -0.181121 0.000666667
0.984697 -0.14 1.105 -0.170685 0.000666667
 0.987026 -0.133126   1.11291 -0.107698 0.000666667
 0.984823 -0.150257   1.11221 -0.00288784 0.000666667
  0.99051 -0.148541   1.12116 0.0715964 0.000666667
 0.984531 -0.156486   1.11276 -0.124373 0.000666667
 0.992471 -0.143428   1.11128 0.00730956 0.000666667
 0.991795 -0.147959   1.11394 -0.218815 0.000666667
0.990449 -0.14421  1.11167 -0.00268572 0.000666667
 0.989567 -0.155309   1.11496 0.233048 0.000666667
 0.983033 -0.147104    1.1191 0.00208713 0.000666667
 0.992942 -0.136857   1.10373 -0.0250496 0.000666667
 0.989294 -0.151521   1.11466 0.0434554 0.000666667
 0.988217 -0.132877   1.11135 -0.128071 0.000666667
 0.993616 -0.145654   1.11117 0.0218757 0.000666667
 0.983928 -0.147023   1.10794 -0.02945 0.000666667
0.997487 -0.14874  1.11287 -0.204621 0.000666667
 0.986155 -0.148822   1.10937 -0.0495719 0.000666667
 0.989529 -0.154618   1.10904 0.0391371 0.000666667
 0.991647 -0.144896   1.10939 0.0349137 0.000666667
 0.985092 -0.148936   1.10998 -0.0346332 0.000666667
0.990109 -0.14468  1.10916 -0.0154219 0.000666667
 0.986455 -0.151832   1.11733 -0.0867559 0.000666667
 0.990348 -0.150306   1.11695 -0.0130415 0.000666667
 0.995306 -0.139609   1.11126 -0.16331 0.000666667
 0.988189 -0.153463   1.11357 0.0520314 0.000666667
  0.99544 -0.139847   1.11139 -0.168069 0.000666667
 0.990407 -0.158257   1.11315 -0.0887261 0.000666667
 0.98764 -0.13517  1.11174 -0.103297 0.000666667
 0.993785 -0.144103    1.1266 -0.00839518 0.000666667
 0.994458 -0.147639   1.11412 0.0342586 0.000666667
 0.993097 -0.148196   1.10351 -0.0376636 0.000666667
  0.99275 -0.147902   1.11391 -0.250182 0.000666667
  0.99425 -0.140764   1.11161 -0.153453 0.000666667
 0.994875 -0.144387   1.10741 -0.00855184 0.000666667
 0.983563 -0.148418    1.1112 0.0503514 0.000666667
  0.98941 -0.131118   1.11567 -0.310095 0.000666667
 0.991551 -0.145931   1.11264 0.0165579 0.000666667
 0.994161 -0.142209    1.1129 -0.163188 0.000666667
 0.991857 -0.144616   1.10938 0.0429458 0.000666667
 0.990559 -0.145863   1.11744 -0.00787434 0.000666667
 0.987108 -0.135836   1.11025 -0.34471 0.000666667
 0.994858 -0.139685   1.11325 -0.190239 0.000666667
  0.98715 -0.139649   1.11837 0.0112883 0.000666667
 0.996346 -0.140952   1.10941 -0.164588 0.000666667
  0.98902 -0.158869   1.11893 0.233143 0.000666667
 0.994604 -0.140451   1.11675 -0.199049 0.000666667
 0.995264 -0.141038   1.10663 -0.0138047 0.000666667
 0.983272 -0.148494   1.10933 -0.0486608 0.000666667
 0.987016 -0.153218   1.11319 -0.115515 0.000666667
0.984739 -0.14091  1.11732 -0.212527 0.000666667
 0.993416 -0.140423   1.10749 -0.171553 0.000666667
 0.991897 -0.142744   1.10688 0.0264796 0.000666667
 0.980659 -0.147846   1.12195 0.0430727 0.000666667
 0.977589 -0.148731   1.11269 0.0980999 0.000666667
  0.98904 -0.155792   1.11573 0.233338 0.000666667
 0.993572 -0.131657   1.11671 -0.320753 0.000666667
  0.98638 -0.154233    1.1121 0.0377123 0.000666667
 0.98473 -0.14541  1.11314 0.000443279 0.000666667
 0.984317 -0.149413   1.10984 -0.0537752 0.000666667
 0.991127 -0.134527   1.11238 -0.126169 0.000666667
  0.99234 -0.137371    1.1041 -0.0282228 0.000666667
 0.986342 -0.155173   1.11265 0.238469 0.000666667
 0.994003 -0.154466   1.10379 0.258916 0.000666667
 0.997425 -0.142114   1.11695 0.0734335 0.000666667
 0.994428 -0.143657   1.10734 -0.038449 0.000666667
 0.988187 -0.137623   1.11313 -0.325486 0.000666667
0.995831 -0.14844  1.11509 -0.244388 0.000666667
 0.995762 -0.143439   1.11103 -0.16501 0.000666667
 0.986381 -0.150589   1.11201 -0.00770268 0.000666667
0.988892 -0.1477 1.10392 0.248984 0.000666667
 0.982935 -0.143695    1.1118 0.0344059 0.000666667
 0.995054 -0.139469   1.10909 -0.185591 0.000666667
 0.993213 -0.144375   1.11277 -0.179881 0.000666667
 0.994162 -0.148701   1.11746 -0.0491783 0.000666667
 0.987961 -0.137394   1.11923 -0.116597 0.000666667
 0.994624 -0.149252    1.1054 0.0232818 0.000666667
  0.99023 -0.145599   1.10745 0.276884 0.000666667
 0.982462 -0.144895   1.11045 0.0444099 0.000666667
 0.996968 -0.142598   1.10882 -0.0153055 0.000666667
 0.990971 -0.154246   1.11419 0.267621 0.000666667
  0.99279 -0.147694   1.11249 0.0578026 0.000666667
 0.984041 -0.148184   1.11172 0.0408261 0.000666667
 0.992987 -0.148341   1.10424 -0.0169201 0.000666667
0.992948 -0.14741   1.1094 0.0287679 0.000666667
 0.984745 -0.155846   1.11352 -0.149426 0.000666667
0.991714 -0.14351  1.11009 -0.201094 0.000666667
0.994056 -0.1408  1.1112 -0.167678 0.000666667
 0.986488 -0.141037   1.10442 -0.154219 0.000666667
0.984924 -0.15037  1.11444 0.00219949 0.000666667
 0.994034 -0.139912   1.11835 -0.227855 0.000666667
 0.988179 -0.140878   1.10527 -0.147064 0.000666667
 0.985801 -0.147985    1.1091 0.0456794 0.000666667
 0.990248 -0.144644   1.11137 0.0144331 0.000666667
 0.992163 -0.149578   1.11638 -0.240202 0.000666667
 0.986317 -0.150189   1.11275 -0.00805585 0.000666667
 0.984987 -0.151936   1.10109 0.416473 0.000666667
 0.994876 -0.143907    1.1092 -0.181089 0.000666667
 0.989155 -0.154387   1.11949 0.227638 0.000666667
 0.994251 -0.141328   1.10543 0.00228154 0.000666667
 0.991338 -0.146687   1.11222 0.0173129 0.000666667
 0.981175 -0.153861    1.1203 -0.0584965 0.000666667
  0.97879 -0.153516     1.115 -0.150639 0.000666667
 0.990481 -0.140473   1.11454 -0.201446 0.000666667
 0.986584 -0.142471   1.11106 0.041416 0.000666667
 0.997109 -0.142753   1.12176 -0.156564 0.000666667
  0.98991 -0.146804   1.11099 0.165476 0.000666667
 0.993821 -0.140648   1.11169 -0.174276 0.000666667
 0.975896 -0.136109   1.11075 -0.311583 0.000666667
 0.992558 -0.140324   1.11366 -0.176696 0.000666667
 0.995315 -0.140039   1.11114 -0.171132 0.000666667
0.992001 -0.14035  1.10942 -0.155493 0.000666667
 0.987613 -0.140086    1.1174 -0.089268 0.000666667
 0.988394 -0.152614   1.11257 0.0540036 0.000666667
 0.985197 -0.151229    1.1119 0.0397098 0.000666667
 0.986067 -0.155694   1.11169 -0.0391955 0.000666667
 0.984549 -0.139619     1.118 -0.13095 0.000666667
 0.987893 -0.136862   1.11158 -0.333094 0.000666667
 0.984469 -0.138937    1.1093 -0.0317332 0.000666667
 0.987347 -0.142044    1.1191 -0.101696 0.000666667
  0.99107 -0.146569   1.11235 0.0225541 0.000666667
 0.989156 -0.154794   1.11411 0.0238491 0.000666667
0.991022 -0.14649  1.11119 0.0295109 0.000666667
 0.998005 -0.140053   1.11338 -0.157739 0.000666667
 0.992389 -0.148127   1.11307 -0.194568 0.000666667
 0.994316 -0.150856   1.11562 -0.261538 0.000666667
 0.992249 -0.147278   1.10985 0.189279 0.000666667
 0.985977 -0.149616   1.11487 -0.0104378 0.000666667
 0.990276 -0.143155   1.11174 0.00669432 0.000666667
 0.984879 -0.151783   1.11221 -0.051534 0.000666667
 0.992518 -0.141479   1.11741 0.0619854 0.000666667
 0.984777 -0.148898   1.11342 0.0143976 0.000666667
 0.997877 -0.142619   1.11437 -0.217228 0.000666667
 0.985472 -0.138919   1.11556 -0.20379 0.000666667
0.983827 -0.13814   1.1172 -0.193821 0.000666667
 0.994321 -0.147277   1.11234 0.0178295 0.000666667
 0.987218 -0.155106   1.11531 0.259081 0.000666667
0.986239 -0.14307  1.11911 -0.161834 0.000666667
 0.991586 -0.154339   1.10135 0.270618 0.000666667
 0.988282 -0.137035   1.11125 -0.307986 0.000666667
 0.984376 -0.147459   1.10893 -0.0321338 0.000666667
 0.989003 -0.151634   1.10829 0.159243 0.000666667
 0.994772 -0.142664   1.11152 -0.185523 0.000666667
 0.991513 -0.142725   1.11304 0.0259968 0.000666667
 0.996118 -0.141399   1.11305 -0.170583 0.000666667
 0.986087 -0.146607   1.10851 -0.0172434 0.000666667
 0.997367 -0.143501   1.11127 -0.142805 0.000666667
 0.992152 -0.152128   1.10893 0.159204 0.000666667
 0.996575 -0.143177   1.11538 -0.208006 0.000666667
 0.990462 -0.138887   1.11851 -0.117877 0.000666667
 0.980152 -0.155494   1.11514 -0.123685 0.000666667
 0.983403 -0.152527   1.11649 0.309845 0.000666667
 0.989348 -0.151883    1.1128 0.0341275 0.000666667
 0.987395 -0.135047    1.1107 -0.14535 0.000666667
 0.997955 -0.138609   1.10489 0.0124446 0.000666667
 0.993748 -0.143003   1.11016 0.0349339 0.000666667
 0.991475 -0.143964   1.11188 0.0213994 0.000666667
0.987434 -0.14168  1.11711 0.0233928 0.000666667
 0.992083 -0.147046   1.11045 0.0362598 0.000666667
 0.987264 -0.150817   1.11417 0.0642345 0.000666667
 0.987383 -0.144424   1.11778 -0.152236 0.000666667
 0.991482 -0.146508   1.11153 0.0538613 0.000666667
 0.983849 -0.148346   1.10949 -0.0785787 0.000666667
 0.987792 -0.150483   1.11449 0.000940103 0.000666667
 0.980489 -0.154069   1.11642 -0.139359 0.000666667
 0.990672 -0.152507   1.10911 0.168916 0.000666667
 0.985522 -0.139137   1.11887 -0.259133 0.000666667
 0.988898 -0.151683   1.10844 0.176549 0.000666667
 0.990913 -0.148127   1.10781 0.188915 0.000666667
0.99289 -0.1513 1.10751 0.163466 0.000666667
 0.996538 -0.140071   1.11937 0.0600145 0.000666667
 0.996659 -0.138064   1.11972 -0.196567 0.000666667
 0.987405 -0.156877   1.11265 -0.0495835 0.000666667
 0.976157 -0.138824   1.11062 -0.304376 0.000666667
 0.981552 -0.140957   1.10938 0.0343968 0.000666667
  0.99418 -0.148916   1.10385 -0.0232461 0.000666667
  0.99399 -0.143755   1.10819 -0.0553746 0.000666667
0.987063 -0.14116  1.11513 0.0225858 0.000666667
 0.989358 -0.146347   1.10543 0.29835 0.000666667
 0.991111 -0.148226   1.11202 0.0100671 0.000666667
 0.997654 -0.141265   1.11103 -0.165644 0.000666667
0.985895 -0.14924  1.11699 -0.0858385 0.000666667
 0.984395 -0.147601   1.11098 0.0516881 0.000666667
 0.995061 -0.144305   1.11454 -0.247572 0.000666667
 0.974441 -0.151832   1.10964 0.0936359 0.000666667
 0.997184 -0.143373   1.12187 -0.160731 0.000666667
 0.982884 -0.149517   1.09603 0.00218101 0.000666667
 0.988944 -0.157776   1.11979 0.232299 0.000666667
 0.988892 -0.140156    1.1198 -0.0897847 0.000666667
 0.985464 -0.141937    1.1049 -0.187006 0.000666667
0.994707 -0.13979  1.11631 -0.180832 0.000666667
 0.993362 -0.141756    1.1104 -0.187815 0.000666667
 0.990383 -0.157431   1.11288 -0.077354 0.000666667
 0.986795 -0.149391   1.11353 -0.000510075 0.000666667
0.982991 -0.13821  1.11787 -0.197316 0.000666667
0.993127 -0.14508  1.11095 0.0342738 0.000666667
 0.990897 -0.142305   1.11541 -0.20896 0.000666667
 0.986965 -0.150611   1.11543 -0.000894775 0.000666667
 0.977923 -0.151403    1.1138 0.145629 0.000666667
 0.989364 -0.137202   1.11254 -0.310321 0.000666667
 0.991571 -0.144751   1.11078 0.0327336 0.000666667
 0.986144 -0.151797   1.11864 -0.101902 0.000666667
0.988151 -0.14383  1.12042 -0.0716939 0.000666667
0.989738 -0.15467  1.11634 0.203357 0.000666667
 0.987975 -0.151785   1.11285 0.0625059 0.000666667
  0.98446 -0.149326    1.1087 0.0497587 0.000666667
  0.98931 -0.148377   1.10816 0.188579 0.000666667
0.982038 -0.14371  1.11186 0.019562 0.000666667
 0.986076 -0.153343   1.11125 -0.127452 0.000666667
 0.985261 -0.137627   1.11033 -0.129616 0.000666667
0.99763 -0.1415  1.1094 -0.0206698 0.000666667
 0.993346 -0.142073   1.11077 -0.193973 0.000666667
 0.989767 -0.143143   1.11112 -0.000646373 0.000666667
 0.995073 -0.150249   1.10578 -0.0544042 0.000666667
 0.984533 -0.138976   1.10027 -0.087925 0.000666667
 0.985202 -0.147608   1.10846 -0.0243981 0.000666667
 0.994534 -0.142364   1.10847 -0.0520486 0.000666667
 0.996068 -0.137528   1.11997 -0.222326 0.000666667
 0.990715 -0.152361   1.11253 0.0490544 0.000666667
 0.992795 -0.143799   1.11432 0.0176458 0.000666667
 0.988682 -0.144706   1.11062 -7.63888e-05 0.000666667
 0.989835 -0.148415    1.1077 0.190838 0.000666667
 0.994671 -0.141992   1.11054 -0.201735 0.000666667
 0.992349 -0.144707   1.11252 -0.00311159 0.000666667
 0.982178 -0.152083   1.11756 0.318731 0.000666667
 0.993257 -0.140232   1.11267 -0.169552 0.000666667
 0.990269 -0.150879   1.10688 0.174624 0.000666667
 0.984871 -0.142982   1.11564 -0.156547 0.000666667
 0.995349 -0.144495   1.11653 -0.222111 0.000666667
 0.991953 -0.148696   1.11382 -0.223129 0.000666667
 0.996337 -0.140661   1.10924 -0.149746 0.000666667
  0.99544 -0.140978   1.11632 -0.204446 0.000666667
 0.986007 -0.143118   1.10491 -0.202703 0.000666667
  0.98311 -0.146273   1.10637 -0.0206908 0.000666667
 0.992234 -0.151147   1.10787 0.161347 0.000666667
 0.992937 -0.141068   1.11611 -0.167983 0.000666667
 0.987983 -0.153211   1.11268 0.0543025 0.000666667
0.993743 -0.15107  1.10298 -0.0281197 0.000666667
0.987353 -0.15246  1.11267 0.0499189 0.000666667
 0.981972 -0.152002   1.11919 0.326256 0.000666667
 0.996309 -0.142501   1.11432 -0.187519 0.000666667
 0.989293 -0.153243   1.11172 0.160859 0.000666667
 0.989172 -0.154377   1.11103 0.0128526 0.000666667
 0.982578 -0.150613   1.10131 0.421327 0.000666667
 0.995511 -0.152224     1.112 -0.235714 0.000666667
 0.986053 -0.144737   1.10451 -0.195863 0.000666667
 0.979997 -0.156316   1.09915 -0.0162416 0.000666667
 0.980053 -0.145789   1.10839 0.0782535 0.000666667
 0.991089 -0.148782   1.10665 0.168218 0.000666667
 0.988322 -0.152998   1.11427 0.0604966 0.000666667
 0.990622 -0.143532   1.11164 0.0132773 0.000666667
 0.991311 -0.134358    1.1173 0.024292 0.000666667
0.990781 -0.13534  1.11492 0.0259463 0.000666667
 0.983818 -0.144597   1.10549 -0.022198 0.000666667
0.987162 -0.15111  1.11334 0.0814303 0.000666667
 0.987053 -0.148547   1.11444 0.0129317 0.000666667
 0.993925 -0.143333    1.1078 -0.0547387 0.000666667
 0.993095 -0.145695   1.11494 0.0303591 0.000666667
 0.990551 -0.156546   1.11341 -0.0581463 0.000666667
0.982301 -0.14365   1.1101 0.0462232 0.000666667
 0.984653 -0.138713   1.10014 -0.24103 0.000666667
 0.991396 -0.148939   1.10589 0.171383 0.000666667
 0.991581 -0.141803   1.11477 -0.183068 0.000666667
 0.992702 -0.146679   1.11357 0.0148137 0.000666667
 0.991687 -0.144675   1.11162 0.0394186 0.000666667
 0.988036 -0.151482   1.11267 0.0248638 0.000666667
 0.977698 -0.151606   1.11134 0.123036 0.000666667
 0.979046 -0.142652   1.11121 0.0135332 0.000666667
 0.989382 -0.147207   1.10533 0.256282 0.000666667
 0.989329 -0.147473   1.10719 0.213932 0.000666667
 0.989836 -0.149833   1.10546 0.178345 0.000666667
 0.989813 -0.144734   1.11534 0.0343787 0.000666667
0.985106 -0.14214  1.10342 -0.174926 0.000666667
 0.985306 -0.149409   1.11381 -0.0110546 0.000666667
  0.98293 -0.144777   1.10722 -0.0281228 0.000666667
0.983663 -0.14806  1.11382 -0.00966737 0.000666667
 0.995916 -0.140548   1.11547 -0.190511 0.000666667
 0.991812 -0.142022   1.11654 -0.194484 0.000666667
 0.996861 -0.140905   1.11385 -0.226646 0.000666667
 0.994655 -0.138927   1.11029 -0.175482 0.000666667
 0.982824 -0.152357    1.1016 0.389321 0.000666667
 0.993808 -0.144186   1.10828 -0.0411837 0.000666667
 0.994064 -0.139374   1.11332 -0.16811 0.000666667
 0.988782 -0.157132   1.11459 -0.0735806 0.000666667
 0.987198 -0.141013   1.10088 0.0765663 0.000666667
 0.984518 -0.141338   1.11901 -0.136152 0.000666667
 0.992249 -0.156365    1.0986 0.236651 0.000666667
 0.982719 -0.144175   1.11381 0.0134899 0.000666667
   0.9893 -0.137057   1.11177 -0.314579 0.000666667
 0.980718 -0.143896   1.11097 0.0217317 0.000666667
0.989858 -0.14584  1.10661 0.242229 0.000666667
 0.996669 -0.141377   1.10826 -0.0241186 0.000666667
0.995591 -0.1433 1.11578 -0.176477 0.000666667
 0.991506 -0.151389   1.10921 0.187323 0.000666667
 0.984718 -0.139702    1.1087 -0.0478515 0.000666667
 0.990522 -0.148668   1.10757 0.1598 0.000666667
 0.99389 -0.15034   1.1151 -0.237632 0.000666667
 0.989092 -0.153948   1.11226 0.0498258 0.000666667
 0.991912 -0.150485   1.10871 0.184548 0.000666667
 0.995874 -0.141725   1.11705 -0.215028 0.000666667
 0.985676 -0.155301   1.11045 -0.131203 0.000666667
 0.992671 -0.150363   1.10597 0.00297753 0.000666667
 0.994619 -0.142175   1.10581 -0.0325808 0.000666667
 0.982549 -0.148884   1.10876 -0.0401567 0.000666667
 0.990246 -0.148528   1.10743 0.194117 0.000666667
  0.99107 -0.144543   1.11059 -0.00495356 0.000666667
 0.993156 -0.141797   1.10761 -0.154184 0.000666667
 0.995098 -0.143857   1.10708 -0.0363549 0.000666667
 0.985403 -0.136186    1.1092 -0.045451 0.000666667
 0.989496 -0.143535   1.11124 0.0548191 0.000666667
 0.985886 -0.141788   1.10532 -0.169799 0.000666667
 0.976528 -0.149621   1.11163 0.1058 0.000666667
 0.988876 -0.138508   1.12048 -0.0754291 0.000666667
 0.989604 -0.139771   1.11067 -0.173884 0.000666667
 0.997285 -0.143383   1.11534 -0.202652 0.000666667
  0.98674 -0.134975   1.10943 -0.120301 0.000666667
 0.994724 -0.142225    1.1154 -0.226536 0.000666667
0.986931 -0.15549  1.11394 -0.160788 0.000666667
 0.996674 -0.141383    1.1078 -0.0518084 0.000666667
 0.985516 -0.151185   1.11336 -0.00593328 0.000666667
 0.991776 -0.152108   1.10825 0.187323 0.000666667
 0.987907 -0.152842   1.10826 0.158045 0.000666667
0.987817 -0.13333  1.11268 -0.109905 0.000666667
0.995264 -0.14159  1.11069 -0.146513 0.000666667
  0.97482 -0.150261   1.11255 0.105146 0.000666667
 0.994895 -0.150575   1.11345 -0.17799 0.000666667
 0.986682 -0.141935   1.10548 -0.160769 0.000666667
 0.988186 -0.142705   1.11911 -0.156102 0.000666667
 0.99321 -0.13889  1.10834 -0.176164 0.000666667
 0.994173 -0.142308   1.11231 -0.16462 0.000666667
 0.992869 -0.146611    1.1115 0.018518 0.000666667
 0.991524 -0.142655   1.10993 0.0104895 0.000666667
 0.983796 -0.142096   1.10456 -0.162098 0.000666667
 0.992899 -0.145656   1.11417 -0.0425846 0.000666667
0.985901 -0.14986  1.11157 -0.00924527 0.000666667
 0.992887 -0.143546   1.11344 -0.156999 0.000666667
 0.994428 -0.151232   1.10391 -0.00986001 0.000666667
 0.989376 -0.139877   1.10366 0.055979 0.000666667
  0.98809 -0.150376   1.10471 0.177193 0.000666667
 0.983946 -0.138363   1.11843 -0.24489 0.000666667
 0.987916 -0.140364   1.12076 -0.148727 0.000666667
  0.99019 -0.151076   1.10644 0.16874 0.000666667
 0.992099 -0.135334   1.11388 -0.311128 0.000666667
0.991604 -0.14348   1.1137 0.00742712 0.000666667
 0.981927 -0.138415   1.10881 -0.026035 0.000666667
 0.978949 -0.150718   1.11293 0.12202 0.000666667
 0.989743 -0.155316   1.11355 0.240748 0.000666667
 0.994104 -0.147105   1.11267 0.030345 0.000666667
 0.987777 -0.149819   1.11244 0.00470137 0.000666667
  0.99314 -0.149837   1.10805 0.18223 0.000666667
 0.982611 -0.150109   1.11104 0.047408 0.000666667
 0.992524 -0.137747   1.10429 -0.0446485 0.000666667
 0.991247 -0.152424   1.11035 0.18333 0.000666667
 0.992193 -0.149547   1.11369 -0.197419 0.000666667
 0.988363 -0.150489   1.10547 0.183886 0.000666667
  0.99078 -0.140845   1.11823 -0.0659551 0.000666667
 0.988081 -0.137707   1.10158 -0.214441 0.000666667
 0.985856 -0.142162   1.10572 -0.151262 0.000666667
 0.992433 -0.150513   1.11612 -0.230017 0.000666667
 0.986866 -0.140585   1.11859 -0.152065 0.000666667
 0.990451 -0.149389   1.10799 0.172302 0.000666667
 0.987411 -0.155337   1.11253 0.0808228 0.000666667
 0.990345 -0.153655   1.11417 0.230034 0.000666667
 0.988928 -0.139565   1.11358 -0.293376 0.000666667
 0.990938 -0.150515   1.10594 0.192381 0.000666667
 0.994311 -0.147439   1.10348 -0.0200855 0.000666667
 0.990311 -0.148123   1.11528 -0.0314184 0.000666667
 0.986786 -0.154527   1.11211 -0.127 0.000666667
 0.982158 -0.147634   1.10673 0.0402966 0.000666667
 0.982456 -0.142641   1.11109 0.0434429 0.000666667
0.991028 -0.14631  1.11181 0.0287699 0.000666667
 0.985649 -0.138409   1.10931 -0.0191012 0.000666667
0.992732 -0.14915  1.10801 0.177406 0.000666667
 0.990135 -0.155498   1.11535 -0.0490098 0.000666667
 0.982637 -0.145602   1.10176 0.363186 0.000666667
 0.982396 -0.146455   1.11059 0.0400902 0.000666667
 0.982892 -0.147473   1.11129 0.0555329 0.000666667
 0.988789 -0.137468    1.1114 -0.298108 0.000666667
 0.983536 -0.139037   1.11824 -0.23952 0.000666667
 0.984715 -0.139639   1.10911 -0.0135382 0.000666667
 0.988783 -0.149059   1.11579 -0.00538233 0.000666667
 0.996746 -0.141738   1.11119 -0.197609 0.000666667
 0.990522 -0.144286   1.11669 0.0315792 0.000666667
 0.989813 -0.155082    1.1157 0.247768 0.000666667
 0.985965 -0.139987   1.11718 -0.123607 0.000666667
  0.98813 -0.143347   1.11714 -0.104385 0.000666667
 0.991183 -0.143111   1.12026 -0.0761435 0.000666667
 0.989269 -0.141829   1.11776 -0.129646 0.000666667
 0.989824 -0.143724   1.11349 -0.00952633 0.000666667
 0.992073 -0.145666   1.11341 0.0343235 0.000666667
 0.981062 -0.147274   1.11702 0.0471504 0.000666667
 0.995443 -0.149989   1.11313 -0.223073 0.000666667
 0.986105 -0.137785   1.10936 -0.0432851 0.000666667
 0.992104 -0.141649   1.11144 -0.186803 0.000666667
 0.991534 -0.142894   1.11142 -0.145774 0.000666667
 0.992357 -0.140773     1.111 -0.174228 0.000666667
 0.992543 -0.151999   1.10936 0.148591 0.000666667
  0.99385 -0.145959   1.11053 0.0299602 0.000666667
 0.985416 -0.140513   1.11702 -0.107193 0.000666667
 0.991443 -0.149502   1.10955 0.165991 0.000666667
   0.9863 -0.150975   1.11236 -0.0228759 0.000666667
 0.983897 -0.145454   1.10743 -0.0435247 0.000666667
 0.983871 -0.148406    1.1095 0.0533462 0.000666667
 0.996128 -0.141849   1.10958 -0.183255 0.000666667
 0.981567 -0.153712   1.12185 -0.0330009 0.000666667
 0.987036 -0.151289   1.11346 -0.000265658 0.000666667
 0.990305 -0.147595   1.11042 0.0226145 0.000666667
 0.985581 -0.153711   1.11582 -0.1069 0.000666667
 0.980119 -0.144751   1.10827 0.0550178 0.000666667
 0.992901 -0.147886   1.11212 -0.203503 0.000666667
 0.994701 -0.139579   1.11054 -0.188381 0.000666667
 0.990818 -0.155366   1.11559 0.222987 0.000666667
0.996111 -0.14383  1.10806 -0.142894 0.000666667
 0.995358 -0.151118   1.11377 -0.231333 0.000666667
 0.991888 -0.142397   1.11244 -0.152256 0.000666667
 0.990036 -0.149642     1.109 0.19328 0.000666667
 0.987635 -0.156668   1.11698 -0.0887424 0.000666667
 0.988632 -0.136641   1.11307 -0.306638 0.000666667
 0.987352 -0.151042   1.11786 -0.0728128 0.000666667
 0.987019 -0.135354   1.11377 -0.321773 0.000666667
0.991727 -0.13821  1.10428 -0.0673774 0.000666667
 0.995644 -0.142169   1.10991 -0.196282 0.000666667
 0.989806 -0.156092   1.11576 0.236005 0.000666667
 0.977639 -0.135858   1.11034 -0.311613 0.000666667
 0.990271 -0.142555   1.11054 -0.0148452 0.000666667
 0.987196 -0.137929   1.11167 -0.107894 0.000666667
 0.985029 -0.154714   1.11134 -0.143958 0.000666667
 0.985655 -0.150839    1.1157 -0.0803945 0.000666667
 0.991013 -0.139408     1.109 -0.145087 0.000666667
 0.983399 -0.148923   1.10987 0.0532768 0.000666667
 0.996527 -0.142483   1.11074 -0.157514 0.000666667
 0.984164 -0.150025   1.11428 -0.0156542 0.000666667
 0.988683 -0.152151   1.11386 0.0340481 0.000666667
 0.983371 -0.149005   1.10982 -0.0342809 0.000666667
 0.991147 -0.145997   1.11195 0.0321344 0.000666667
  0.98767 -0.141932   1.11647 -0.0108378 0.000666667
 0.992612 -0.149981   1.10901 0.207471 0.000666667
 0.98251 -0.15032  1.12047 0.0241926 0.000666667
 0.983581 -0.141855   1.10975 0.0197652 0.000666667
 0.982127 -0.146929   1.11156 0.04964 0.000666667
  0.99135 -0.146989   1.10967 -0.0226322 0.000666667
 0.98822 -0.15172  1.11296 0.058483 0.000666667
 0.995437 -0.142735   1.11532 -0.183321 0.000666667
 0.996265 -0.150734   1.11231 -0.199881 0.000666667
 0.98555 -0.15705  1.11299 -0.156696 0.000666667
 0.994706 -0.139568   1.11414 -0.178798 0.000666667
 0.984834 -0.151055   1.11167 0.0502677 0.000666667
 0.980378 -0.142508   1.10754 0.0104089 0.000666667
  0.98988 -0.142479   1.11945 -0.0733488 0.000666667
  0.98849 -0.142748   1.10938 0.0133772 0.000666667
 0.990197 -0.141147   1.11533 0.021177 0.000666667
 0.985917 -0.144243   1.10764 -0.017917 0.000666667
 0.992638 -0.141462   1.11026 -0.178966 0.000666667
 0.985641 -0.151003   1.11669 -0.0758004 0.000666667
 0.993476 -0.149829   1.10443 -0.0169066 0.000666667
 0.998657 -0.130609   1.10042 -0.155046 0.000666667
 0.984482 -0.152631    1.1155 0.318929 0.000666667
  0.99251 -0.145866    1.1116 0.0561707 0.000666667
0.986228 -0.13861  1.11006 -0.110151 0.000666667
 0.986612 -0.150291   1.11833 -0.0840713 0.000666667
0.987893 -0.15629  1.11546 0.231766 0.000666667
 0.993111 -0.143453   1.11294 -0.170401 0.000666667
 0.978878 -0.145986   1.10725 0.0276476 0.000666667
 0.976881 -0.151495   1.11077 0.139075 0.000666667
 0.996647 -0.141891   1.11067 -0.150698 0.000666667
 0.988582 -0.149581   1.10657 0.155372 0.000666667
0.982671 -0.14793  1.11352 0.052146 0.000666667
 0.982512 -0.153596   1.12382 0.00997535 0.000666667
 0.995513 -0.141345   1.11165 -0.182275 0.000666667
 0.992763 -0.150878   1.10467 0.168216 0.000666667
 0.988789 -0.145675   1.11191 0.0383181 0.000666667
 0.990482 -0.150074   1.10662 0.176142 0.000666667
0.986083 -0.16095  1.11619 -0.0859718 0.000666667
 0.986417 -0.141258   1.11544 0.0260432 0.000666667
 0.975826 -0.150341   1.10977 0.107699 0.000666667
  0.99311 -0.141723   1.11367 -0.158847 0.000666667
 0.992735 -0.155639   1.10249 0.272676 0.000666667
  0.99134 -0.154397   1.11357 0.257197 0.000666667
0.994734 -0.14194  1.11568 -0.245689 0.000666667
 0.987268 -0.138334   1.11164 -0.112521 0.000666667
 0.989596 -0.136129   1.11402 -0.334731 0.000666667
 0.989563 -0.153157   1.10987 0.181923 0.000666667
 0.989054 -0.148086    1.1045 0.240422 0.000666667
0.983147 -0.13958   1.1078 -0.0368512 0.000666667
 0.992224 -0.149176    1.1154 -0.217062 0.000666667
 0.988092 -0.154373   1.11428 0.253248 0.000666667
 0.988861 -0.138994   1.11393 -0.317529 0.000666667
 0.995333 -0.143966   1.11975 0.0665732 0.000666667
  0.99586 -0.157511   1.10284 0.284809 0.000666667
 0.995502 -0.139725   1.11386 -0.18525 0.000666667
 0.994114 -0.144109   1.10646 -0.0227217 0.000666667
 0.992963 -0.143044   1.12057 -0.219588 0.000666667
 0.987603 -0.153758   1.11103 0.0349995 0.000666667
  0.98968 -0.153026    1.1147 0.0244452 0.000666667
 0.988435 -0.138353   1.10424 0.0305905 0.000666667
  0.98964 -0.154518   1.11477 0.252896 0.000666667
 0.987362 -0.154571   1.11361 0.242734 0.000666667
 0.990452 -0.135821   1.11523 0.0257019 0.000666667
 0.981953 -0.142681    1.1127 0.050921 0.000666667
 0.983814 -0.155385   1.09715 -0.0260559 0.000666667
 0.984238 -0.149389   1.10968 -0.0309999 0.000666667
 0.990802 -0.135175   1.11752 0.012647 0.000666667
  0.99142 -0.144682   1.11127 -0.00332371 0.000666667
 0.976578 -0.137311   1.11219 -0.322871 0.000666667
 0.985701 -0.145545   1.10919 -0.0210674 0.000666667
 0.980769 -0.142521   1.11156 0.0134798 0.000666667
  0.98771 -0.156456   1.11401 -0.0394849 0.000666667
 0.975009 -0.149664   1.11189 0.113044 0.000666667
0.980855 -0.14789  1.11858 0.0229904 0.000666667
 0.989398 -0.134807   1.11224 -0.317199 0.000666667
  0.97858 -0.149419   1.11369 0.0961439 0.000666667
 0.984848 -0.147789    1.1092 -0.0489873 0.000666667
   0.9852 -0.155517   1.11058 -0.155015 0.000666667
 0.989444 -0.157641   1.11078 -0.0669601 0.000666667
 0.982036 -0.147533   1.11734 0.0161135 0.000666667
 0.992808 -0.151832   1.10641 0.18619 0.000666667
 0.990627 -0.148697   1.10752 0.193851 0.000666667
 0.991916 -0.150319   1.10892 0.170095 0.000666667
 0.994522 -0.142962   1.11011 -0.14601 0.000666667
 0.992732 -0.152055   1.10772 0.173594 0.000666667
 0.993244 -0.140308   1.11336 -0.172874 0.000666667
 0.985966 -0.152822   1.11583 -0.0659484 0.000666667
0.996353 -0.14134  1.11418 -0.165476 0.000666667
 0.990492 -0.157014   1.11737 0.223406 0.000666667
 0.991634 -0.134626   1.11395 -0.300084 0.000666667
 0.992942 -0.144207   1.11135 0.0159003 0.000666667
 0.977659 -0.153555   1.11319 0.138671 0.000666667
 0.980869 -0.148096    1.1184 0.0403475 0.000666667
  0.98853 -0.156331   1.11468 -0.0388835 0.000666667
 0.984338 -0.140825   1.11659 -0.0986236 0.000666667
 0.985087 -0.143589   1.11732 -0.217917 0.000666667
 0.993773 -0.142842   1.11084 -0.170017 0.000666667
 0.993387 -0.139877   1.11383 -0.203409 0.000666667
 0.987692 -0.143551   1.11673 -0.139909 0.000666667
 0.993746 -0.142908   1.11158 -0.178819 0.000666667
  0.98423 -0.140341   1.11632 -0.0938716 0.000666667
 0.989633 -0.150676   1.10479 0.169363 0.000666667
 0.987019 -0.150905   1.11693 -0.0649518 0.000666667
 0.989687 -0.156796   1.10926 -0.0663168 0.000666667
 0.989713 -0.134817   1.11146 -0.126769 0.000666667
 0.983072 -0.138891   1.10873 -0.0328314 0.000666667
0.986276 -0.14677  1.10971 -0.0186719 0.000666667
 0.989039 -0.134852   1.11043 -0.313228 0.000666667
 0.99163 -0.15243  1.11087 0.15755 0.000666667
 0.986221 -0.148929   1.10786 -0.0565908 0.000666667
 0.987539 -0.157149   1.11539 0.227468 0.000666667
0.993501 -0.14762  1.10565 0.000868543 0.000666667
 0.988466 -0.151813   1.11243 0.0402103 0.000666667
  0.99371 -0.143465   1.11225 -0.19519 0.000666667
 0.996928 -0.139826    1.1194 -0.186458 0.000666667
 0.980471 -0.141459   1.11239 -0.000701362 0.000666667
 0.985352 -0.159396   1.11549 -0.0643725 0.000666667
  0.98296 -0.149381    1.1092 -0.0452902 0.000666667
 0.993612 -0.149365   1.10387 -0.0282285 0.000666667
 0.989327 -0.151727   1.11353 0.0506174 0.000666667
0.992874 -0.14309  1.11696 -0.206011 0.000666667
 0.994091 -0.144022   1.10738 -0.0250052 0.000666667
 0.994559 -0.142629   1.11711 -0.207299 0.000666667
 0.989575 -0.144128   1.11609 0.0355715 0.000666667
 0.988549 -0.154325   1.11417 0.236906 0.000666667
 0.983525 -0.147633   1.11023 0.0469729 0.000666667
 0.993394 -0.140615   1.11776 -0.198895 0.000666667
 0.984393 -0.159554   1.11539 -0.0741757 0.000666667
 0.983887 -0.150364   1.10875 -0.0522561 0.000666667
  0.98764 -0.151586   1.11493 0.0614267 0.000666667
 0.989842 -0.148573   1.11316 -0.0408233 0.000666667
 0.996098 -0.141722   1.11368 -0.223224 0.000666667
 0.985112 -0.150764   1.11329 0.0428042 0.000666667
 0.993417 -0.149077   1.10789 -0.0154097 0.000666667
 0.985249 -0.148845   1.10804 -0.0326951 0.000666667
 0.988783 -0.137435   1.11333 -0.339813 0.000666667
 0.990135 -0.141768   1.10962 -0.014549 0.000666667
 0.994235 -0.139099   1.11788 -0.191382 0.000666667
 0.990119 -0.146781   1.10334 0.239678 0.000666667
 0.995762 -0.141105   1.10936 -0.0329393 0.000666667
 0.991257 -0.140045   1.11289 -0.188542 0.000666667
 0.982538 -0.149841   1.11703 0.0107415 0.000666667
 0.990911 -0.153482   1.11767 0.233534 0.000666667
 0.984194 -0.139694   1.11835 -0.1144 0.000666667
 0.991151 -0.149308   1.10558 -0.0418633 0.000666667
0.987164 -0.1552 1.11307 0.0564086 0.000666667
 0.985314 -0.137099   1.11662 -0.201792 0.000666667
 0.980434 -0.142838   1.11196 0.0353472 0.000666667
 0.986742 -0.141757   1.10291 0.0649085 0.000666667
  0.98848 -0.138816   1.11234 -0.299542 0.000666667
 0.987966 -0.141513   1.11676 -0.00155192 0.000666667
 0.990998 -0.142007   1.11035 0.00389953 0.000666667
 0.987053 -0.154337   1.11475 0.0383897 0.000666667
 0.992372 -0.139763   1.11214 -0.185291 0.000666667
 0.991505 -0.141789   1.10879 -0.171905 0.000666667
 0.987691 -0.150699   1.11553 0.0592668 0.000666667
 0.987438 -0.154923   1.11165 0.0504421 0.000666667
 0.992901 -0.150432   1.10321 -0.0378387 0.000666667
 0.992316 -0.141323   1.11287 -0.178347 0.000666667
 0.982762 -0.154614   1.11755 -0.077345 0.000666667
 0.979107 -0.154373   1.11303 -0.156598 0.000666667
 0.995042 -0.140726   1.11377 -0.213796 0.000666667
 0.992961 -0.143645   1.11228 -0.000204434 0.000666667
 0.992081 -0.154736   1.11446 0.238674 0.000666667
 0.983782 -0.148211   1.11275 0.0379276 0.000666667
 0.989358 -0.141969   1.11551 0.000697058 0.000666667
 0.987236 -0.145914   1.10619 0.268361 0.000666667
 0.98755 -0.15058  1.11397 -0.00391969 0.000666667
 0.993035 -0.151444   1.11499 0.24225 0.000666667
 0.985364 -0.151144   1.11156 -0.00463711 0.000666667
  0.97824 -0.142548   1.11191 0.021904 0.000666667
 0.989592 -0.145553    1.1133 0.013686 0.000666667
0.996225 -0.14408  1.11495 -0.182484 0.000666667
  0.99649 -0.149072   1.11557 -0.179262 0.000666667
 0.994345 -0.142751   1.11172 0.0650822 0.000666667
 0.992364 -0.137243   1.11229 -0.340657 0.000666667
 0.986517 -0.142269   1.11524 -0.156843 0.000666667
0.997516 -0.14242   1.1123 -0.142056 0.000666667
 0.978245 -0.151986   1.11311 0.105312 0.000666667
 0.991557 -0.151697   1.10811 0.170932 0.000666667
 0.985325 -0.156248   1.11086 -0.144675 0.000666667
0.988432 -0.14526  1.11852 -0.0034394 0.000666667
 0.996005 -0.138728   1.12224 0.0462075 0.000666667
 0.992268 -0.151311   1.11035 0.182632 0.000666667
 0.985066 -0.153542   1.11632 -0.0846509 0.000666667
 0.985366 -0.140624   1.11861 -0.212408 0.000666667
 0.995475 -0.143464   1.11351 -0.177294 0.000666667
0.987539 -0.14139  1.11691 0.0234912 0.000666667
 0.993559 -0.139413   1.10737 -0.0313234 0.000666667
 0.995606 -0.140023   1.11602 -0.175814 0.000666667
 0.975638 -0.152046   1.11189 0.145588 0.000666667
 0.987687 -0.135793   1.11101 -0.320928 0.000666667
 0.985209 -0.149078   1.11412 0.0687892 0.000666667
 0.979508 -0.154764   1.11525 -0.164568 0.000666667
 0.990225 -0.154288   1.11694 0.276351 0.000666667
 0.995926 -0.138471    1.1174 -0.168356 0.000666667
 0.993914 -0.143478   1.11215 0.0140067 0.000666667
 0.997009 -0.144714   1.11153 -0.151813 0.000666667
 0.990403 -0.148559   1.10682 0.147637 0.000666667
0.985801 -0.15166  1.11676 -0.0973809 0.000666667
 0.991491 -0.150739   1.10757 0.186051 0.000666667
 0.986249 -0.143376   1.11639 -0.211012 0.000666667
 0.991884 -0.143267   1.11335 0.0420943 0.000666667
  0.98567 -0.150744   1.11285 0.0612473 0.000666667
  0.99049 -0.146718   1.11114 0.0212428 0.000666667
 0.983944 -0.149458   1.09863 0.391181 0.000666667
 0.993179 -0.142567   1.10936 -0.0640071 0.000666667
 0.984353 -0.148203   1.11277 0.0379816 0.000666667
0.989374 -0.14902  1.10648 0.161469 0.000666667
 0.984783 -0.145116     1.101 0.407743 0.000666667
 0.983225 -0.148811   1.11304 0.0543539 0.000666667
  0.98931 -0.138759   1.11669 -0.322913 0.000666667
 0.982032 -0.153264   1.11676 0.30795 0.000666667
 0.988926 -0.152557   1.11526 0.0140345 0.000666667
 0.987006 -0.154568   1.11229 0.0712263 0.000666667
0.983282 -0.14645  1.10906 -0.0148923 0.000666667
 0.994421 -0.156617   1.10325 0.255216 0.000666667
 0.991355 -0.151105   1.10995 0.172709 0.000666667
0.987551 -0.1541  1.1145 -0.042938 0.000666667
 0.990321 -0.138102   1.11107 -0.313238 0.000666667
 0.997561 -0.141919   1.11278 -0.175096 0.000666667
0.995003 -0.14255   1.1163 0.0585589 0.000666667
 0.995475 -0.144022   1.11366 -0.194384 0.000666667
 0.976618 -0.150457   1.11219 0.140987 0.000666667
 0.993717 -0.142648   1.10873 -0.200893 0.000666667
 0.991775 -0.148273   1.11328 -0.187368 0.000666667
 0.985817 -0.151346     1.116 0.0186868 0.000666667
 0.986766 -0.145659   1.10933 -0.0300402 0.000666667
 0.985756 -0.137124   1.11034 -0.0160287 0.000666667
 0.992113 -0.134922   1.11691 0.020053 0.000666667
 0.990175 -0.154752   1.11401 0.0346618 0.000666667
 0.991999 -0.143102   1.10564 -0.0507519 0.000666667
 0.994788 -0.149415   1.10332 -0.0339968 0.000666667
 0.977568 -0.150774   1.11222 0.13457 0.000666667
 0.985529 -0.156134   1.11188 -0.0325786 0.000666667
 0.986662 -0.149196   1.11539 -0.0805184 0.000666667
 0.997859 -0.130867   1.10217 -0.134329 0.000666667
 0.994289 -0.142579   1.11605 -0.217419 0.000666667
 0.989328 -0.156238   1.11561 0.23498 0.000666667
 0.987686 -0.146583   1.10549 0.236375 0.000666667
 0.995092 -0.150183   1.10098 -0.023034 0.000666667
 0.980378 -0.151416   1.12082 0.00411483 0.000666667
 0.986329 -0.140126   1.10271 0.0705568 0.000666667
 0.988767 -0.158441   1.11653 0.229308 0.000666667
 0.985557 -0.149894    1.1139 0.0270355 0.000666667
 0.986013 -0.139358   1.11745 -0.214936 0.000666667
 0.984619 -0.148643   1.10714 -0.0676853 0.000666667
 0.992779 -0.156953   1.11219 -0.0548588 0.000666667
0.992983 -0.14184   1.1188 -0.206918 0.000666667
 0.989121 -0.148677   1.10768 0.186868 0.000666667
 0.984589 -0.153748   1.11825 0.301812 0.000666667
 0.984064 -0.148211   1.11192 -0.038599 0.000666667
 0.989041 -0.151829   1.11506 0.0450387 0.000666667
 0.983223 -0.145457   1.11187 0.0422283 0.000666667
 0.985501 -0.159871   1.11599 -0.0693734 0.000666667
 0.996613 -0.150631   1.11204 -0.204635 0.000666667
 0.987339 -0.142886   1.11245 0.0434638 0.000666667
 0.993443 -0.154831   1.10377 0.2751 0.000666667
 0.988228 -0.142116   1.11803 -0.146872 0.000666667
 0.989151 -0.154741   1.11405 0.269171 0.000666667
 0.990264 -0.152681   1.11371 0.0336313 0.000666667
 0.993074 -0.146225   1.10974 0.00993069 0.000666667
 0.992077 -0.151564   1.10776 0.174109 0.000666667
 0.996724 -0.144766    1.1058 -0.0122142 0.000666667
 0.992105 -0.148803   1.10538 0.00671052 0.000666667
 0.994384 -0.140666   1.11426 -0.202873 0.000666667
 0.982122 -0.137657   1.11507 -0.0181113 0.000666667
 0.992063 -0.145333    1.1119 0.0254061 0.000666667
 0.991724 -0.147715   1.10569 0.166071 0.000666667
 0.989515 -0.147771   1.10683 0.172359 0.000666667
 0.990236 -0.145727   1.11341 0.0495045 0.000666667
 0.983779 -0.154123   1.11526 0.301142 0.000666667
  0.98499 -0.138244   1.10891 -0.0289695 0.000666667
 0.986104 -0.155855   1.11115 -0.163878 0.000666667
  0.98132 -0.149225   1.11908 0.0282541 0.000666667
 0.994432 -0.138937   1.11042 -0.171373 0.000666667
 0.994511 -0.154528   1.10008 0.265578 0.000666667
0.985232 -0.14898  1.11349 -0.0100737 0.000666667
0.986303 -0.14167  1.11679 -0.0887352 0.000666667
 0.989199 -0.137061   1.11252 -0.313631 0.000666667
 0.992261 -0.144813   1.11077 0.0673471 0.000666667
 0.993862 -0.143813   1.11244 -0.0118421 0.000666667
 0.989523 -0.138395   1.11171 -0.30854 0.000666667
 0.988024 -0.152691    1.1212 0.0615469 0.000666667
 0.980726 -0.145085   1.10787 0.0538743 0.000666667
 0.986328 -0.142669   1.11596 -0.208845 0.000666667
   0.9858 -0.138582   1.11632 -0.205421 0.000666667
 0.979699 -0.146944   1.10782 0.0434985 0.000666667
 0.987653 -0.156249   1.11641 -0.0980096 0.000666667
 0.981187 -0.138894   1.11625 -0.00103061 0.000666667
0.986243 -0.13896  1.10205 -0.163208 0.000666667
0.984087 -0.1504  1.1099 0.038921 0.000666667
 0.992768 -0.141111   1.11233 -0.167112 0.000666667
 0.995567 -0.146458   1.11522 -0.223756 0.000666667
0.989139 -0.14915  1.10348 0.188483 0.000666667
 0.992131 -0.144775   1.11345 0.0565258 0.000666667
0.995271 -0.14253  1.11819 -0.190255 0.000666667
 0.978281 -0.151333   1.10926 0.116992 0.000666667
 0.984282 -0.147891   1.11078 0.0579632 0.000666667
 0.978732 -0.151411    1.1109 0.105219 0.000666667
 0.985113 -0.155113   1.11205 -0.159483 0.000666667
 0.995114 -0.142418   1.11074 -0.169173 0.000666667
 0.989374 -0.133942   1.11302 -0.119097 0.000666667
 0.989801 -0.148172   1.10442 0.24551 0.000666667
 0.988979 -0.142854   1.11774 -0.13676 0.000666667
 0.991321 -0.141735   1.11233 -0.169158 0.000666667
 0.992738 -0.150621   1.11468 -0.226602 0.000666667
  0.98134 -0.144204   1.11121 0.043056 0.000666667
 0.991294 -0.143586   1.11432 -0.177275 0.000666667
 0.979885 -0.140284   1.11365 0.0453488 0.000666667
 0.985201 -0.150003   1.10711 -0.0581285 0.000666667
 0.996523 -0.142433   1.10788 -0.00397022 0.000666667
0.984835 -0.14735  1.10785 -0.018634 0.000666667
 0.989298 -0.151263   1.11026 0.178972 0.000666667
 0.977058 -0.134931   1.11156 -0.320617 0.000666667
 0.977353 -0.150062   1.11317 0.129051 0.000666667
 0.988471 -0.138168   1.11234 -0.333767 0.000666667
 0.981824 -0.149054   1.11353 0.0504761 0.000666667
 0.983085 -0.145625   1.11003 0.0502697 0.000666667
 0.986765 -0.139771   1.11927 -0.200008 0.000666667
 0.990769 -0.156064   1.11524 0.252233 0.000666667
 0.984406 -0.154975   1.11234 -0.132502 0.000666667
 0.987199 -0.148919   1.11252 0.0670145 0.000666667
 0.994146 -0.149766   1.10412 -0.03636 0.000666667
 0.994683 -0.142158   1.11023 -0.174046 0.000666667
 0.985909 -0.142953   1.10345 -0.17667 0.000666667
 0.978542 -0.152424   1.11139 0.13319 0.000666667
0.983879 -0.15119  1.10925 -0.0495884 0.000666667
 0.985195 -0.147134    1.1097 0.0665287 0.000666667
   0.9879 -0.156251   1.11207 -0.0435622 0.000666667
 0.994944 -0.147707   1.11242 -0.21431 0.000666667
 0.982426 -0.139802   1.10994 -0.0369619 0.000666667
 0.990675 -0.141457   1.11106 -0.196168 0.000666667
 0.986246 -0.142386   1.10392 -0.166183 0.000666667
 0.989866 -0.146283   1.11449 0.0113185 0.000666667
 0.989992 -0.152297   1.11374 0.243643 0.000666667
  0.99068 -0.138789   1.11109 -0.304463 0.000666667
 0.993077 -0.155006    1.1025 0.271879 0.000666667
 0.993898 -0.140012   1.11465 -0.192447 0.000666667
 0.986284 -0.151446   1.11388 -0.00690868 0.000666667
  0.98739 -0.133677   1.11202 -0.29912 0.000666667
 0.992063 -0.147143   1.11529 -0.0180368 0.000666667
 0.988971 -0.138088   1.11205 -0.300222 0.000666667
 0.981397 -0.139431   1.11669 0.022581 0.000666667
 0.993787 -0.148922   1.11294 -0.191895 0.000666667
0.995665 -0.14238  1.10622 -0.0377988 0.000666667
 0.994409 -0.142201   1.11159 0.067714 0.000666667
 0.989138 -0.157445    1.1148 0.222536 0.000666667
 0.993958 -0.144505   1.11598 -0.198006 0.000666667
  0.99334 -0.141312    1.1125 -0.150336 0.000666667
  0.99149 -0.143107   1.11031 0.0115469 0.000666667
 0.993986 -0.150034   1.10274 -0.00603046 0.000666667
 0.989416 -0.144469   1.11078 -0.0213648 0.000666667
0.996346 -0.1401 1.11635 0.065596 0.000666667
 0.988788 -0.153567    1.1124 0.0478438 0.000666667
 0.994153 -0.141092   1.11121 -0.136437 0.000666667
0.992353 -0.14462  1.11296 -0.0333663 0.000666667
  0.99566 -0.142838   1.11181 -0.19305 0.000666667
 0.986116 -0.151109   1.11167 0.054086 0.000666667
 0.988825 -0.154886   1.11815 0.225447 0.000666667
 0.986794 -0.158447   1.11695 0.221528 0.000666667
0.996371 -0.13943  1.10883 -0.0359582 0.000666667
 0.987987 -0.154831   1.11122 0.038824 0.000666667
 0.995097 -0.149523   1.11367 -0.195903 0.000666667
0.986551 -0.15272  1.09976 -0.0193413 0.000666667
  0.98433 -0.147138   1.10754 -0.0428451 0.000666667
 0.990131 -0.157952   1.11257 -0.0667974 0.000666667
 0.994762 -0.139457   1.10528 -0.035668 0.000666667
0.984724 -0.14077  1.11656 0.0434497 0.000666667
 0.988149 -0.149044   1.10553 0.167772 0.000666667
 0.990429 -0.149047   1.10544 0.206335 0.000666667
 0.984669 -0.151342   1.11487 0.0151594 0.000666667
 0.980734 -0.141526   1.11176 0.0414506 0.000666667
 0.991267 -0.148596   1.11207 0.0268805 0.000666667
 0.980422 -0.152216   1.11816 0.325462 0.000666667
 0.985219 -0.154902   1.11821 -0.110867 0.000666667
 0.990116 -0.138526   1.11137 -0.29968 0.000666667
 0.979318 -0.152396   1.11275 -0.14882 0.000666667
 0.989017 -0.135827   1.11074 -0.329381 0.000666667
 0.988568 -0.154392   1.11697 0.244013 0.000666667
 0.993664 -0.148706   1.11516 -0.234154 0.000666667
 0.992505 -0.150395   1.10574 0.192491 0.000666667
 0.992202 -0.144128    1.1126 0.0154004 0.000666667
 0.994658 -0.149639   1.10079 -0.0279535 0.000666667
  0.99064 -0.147862   1.10677 0.170297 0.000666667
 0.986084 -0.152586   1.11176 0.0404731 0.000666667
 0.993076 -0.150408   1.10808 0.178932 0.000666667
 0.984857 -0.149132   1.11539 -0.0431221 0.000666667
 0.995912 -0.157889   1.10056 0.265041 0.000666667
 0.991592 -0.150981   1.11645 -0.0484211 0.000666667
 0.985239 -0.136817   1.10157 -0.229298 0.000666667
  0.98924 -0.143346   1.10979 0.00164865 0.000666667
 0.992971 -0.149848   1.10723 0.182264 0.000666667
  0.99092 -0.143532   1.11296 -0.0040533 0.000666667
 0.996143 -0.138412   1.11361 -0.187786 0.000666667
 0.989858 -0.138085   1.11293 -0.338053 0.000666667
 0.994768 -0.148593    1.1115 -0.194552 0.000666667
 0.989278 -0.151821   1.10589 0.164994 0.000666667
 0.987124 -0.142406   1.12014 -0.0994196 0.000666667
  0.99397 -0.140505   1.11605 -0.190252 0.000666667
 0.994575 -0.143412   1.11299 -0.220232 0.000666667
 0.994236 -0.149551    1.1137 -0.204347 0.000666667
 0.991772 -0.150586   1.10804 0.189353 0.000666667
 0.995662 -0.146572   1.11273 0.0557385 0.000666667
 0.991706 -0.143158   1.11304 -0.168378 0.000666667
  0.98915 -0.143415   1.12158 -0.148798 0.000666667
 0.974182 -0.137831    1.1101 -0.303622 0.000666667
  0.98427 -0.149928   1.11169 0.0490238 0.000666667
 0.993076 -0.150072   1.11562 -0.25087 0.000666667
 0.995762 -0.140409   1.11635 -0.23094 0.000666667
 0.993262 -0.143164   1.10917 -0.0540088 0.000666667
 0.980342 -0.143005   1.11135 0.00672292 0.000666667
 0.987531 -0.150699   1.11629 -0.106503 0.000666667
 0.989672 -0.148841   1.10673 0.181851 0.000666667
 0.995486 -0.149515   1.11372 -0.221912 0.000666667
 0.995826 -0.152441   1.10226 0.265307 0.000666667
 0.990248 -0.155039   1.11421 0.0526768 0.000666667
 0.996382 -0.148522   1.11312 -0.208868 0.000666667
 0.986373 -0.142606   1.11358 0.0354292 0.000666667
 0.986337 -0.149315   1.11704 -0.0717391 0.000666667
 0.985791 -0.155226   1.11139 -0.0567926 0.000666667
 0.986037 -0.154743   1.11229 -0.146615 0.000666667
 0.994773 -0.139596   1.11111 -0.16362 0.000666667
 0.973992 -0.147821   1.10921 0.117653 0.000666667
 0.993481 -0.144581   1.11134 0.0323879 0.000666667
 0.976973 -0.149301   1.11134 0.111541 0.000666667
 0.989309 -0.139021   1.11278 -0.297063 0.000666667
 0.991714 -0.146912   1.11506 -0.0291006 0.000666667
 0.987062 -0.140389   1.10465 -0.150293 0.000666667
 0.991308 -0.140781   1.11221 -0.18989 0.000666667
 0.998728 -0.131956   1.09947 -0.151612 0.000666667
  0.98879 -0.146928   1.10908 -0.020109 0.000666667
0.986006 -0.15729  1.11588 0.0450263 0.000666667
 0.994811 -0.144512   1.11696 -0.236805 0.000666667
 0.992145 -0.140356   1.10926 -0.180543 0.000666667
 0.993253 -0.140589   1.11169 -0.138898 0.000666667
 0.990165 -0.151719   1.10911 0.160219 0.000666667
 0.988532 -0.141828   1.12104 -0.106918 0.000666667
 0.983695 -0.143737   1.11339 0.032086 0.000666667
 0.989129 -0.144542    1.1094 0.00463997 0.000666667
0.991314 -0.14947  1.10707 0.17298 0.000666667
 0.997148 -0.139648    1.1167 0.0507157 0.000666667
 0.999177 -0.131583   1.09987 -0.139687 0.000666667
  0.99077 -0.155535   1.10156 0.285919 0.000666667
 0.985393 -0.155882   1.11164 -0.129983 0.000666667
 0.996645 -0.155894   1.10001 0.277313 0.000666667
 0.994094 -0.148319   1.10199 -0.0432945 0.000666667
 0.991552 -0.146913    1.1107 0.0199026 0.000666667
 0.988636 -0.150709   1.10498 0.193134 0.000666667
0.983351 -0.14811  1.11132 0.0594551 0.000666667
 0.994978 -0.138909   1.11291 -0.178203 0.000666667
 0.983698 -0.153106   1.11626 -0.0848394 0.000666667
 0.995812 -0.141004   1.11543 -0.211864 0.000666667
 0.990819 -0.140364   1.11453 -0.200197 0.000666667
 0.992037 -0.145795   1.10983 0.0203997 0.000666667
 0.992864 -0.145556   1.11188 -0.0198666 0.000666667
 0.986803 -0.141695   1.11642 0.0215211 0.000666667
0.993359 -0.14855  1.10373 -0.0453302 0.000666667
 0.990504 -0.150609   1.10625 -0.00254856 0.000666667
 0.992347 -0.145251   1.11127 0.0470984 0.000666667
  0.97644 -0.150155   1.11065 0.0968959 0.000666667
 0.999405 -0.140969   1.11247 -0.222047 0.000666667
 0.985396 -0.142298   1.11171 0.0477168 0.000666667
 0.988076 -0.149947   1.10878 0.178941 0.000666667
   0.9777 -0.149658   1.11256 0.126295 0.000666667
 0.994036 -0.140274    1.1164 -0.202649 0.000666667
 0.991879 -0.144619   1.11126 -0.189268 0.000666667
 0.985065 -0.143435   1.10475 -0.154014 0.000666667
 0.989195 -0.152164   1.11199 0.0308121 0.000666667
 0.985073 -0.148959   1.10933 -0.0372843 0.000666667
 0.975562 -0.148779   1.10941 0.117486 0.000666667
 0.990192 -0.144641   1.11634 0.0190318 0.000666667
 0.986487 -0.145101   1.11986 -0.148469 0.000666667
 0.995577 -0.138763   1.11754 0.0777072 0.000666667
 0.978472 -0.150902   1.11088 0.138139 0.000666667
 0.991518 -0.140289   1.11191 -0.181472 0.000666667
 0.98229 -0.14455  1.11216 0.00123055 0.000666667
 0.982894 -0.149674   1.10209 0.412487 0.000666667
 0.984309 -0.137588   1.11751 -0.106298 0.000666667
 0.986519 -0.136237   1.10933 -0.0309874 0.000666667
 0.990985 -0.152692   1.11034 0.0485645 0.000666667
  0.98766 -0.155342   1.11023 -0.113137 0.000666667
 0.992345 -0.136259   1.11395 -0.302006 0.000666667
0.988989 -0.14117  1.10961 0.0482607 0.000666667
 0.991009 -0.151369   1.10824 0.162182 0.000666667
 0.984807 -0.154568   1.11234 -0.159568 0.000666667
 0.987531 -0.142235   1.11349 0.019775 0.000666667
 0.996061 -0.142074   1.11103 -0.153545 0.000666667
  0.99343 -0.143049   1.10936 -0.196823 0.000666667
 0.986156 -0.140197   1.11704 -0.0936499 0.000666667
 0.983653 -0.137074   1.10098 -0.0871265 0.000666667
 0.990571 -0.138059   1.11223 -0.318605 0.000666667
 0.990022 -0.138712   1.11374 -0.304255 0.000666667
 0.994866 -0.141531   1.10857 -0.156701 0.000666667
 0.986611 -0.135756   1.11171 -0.324184 0.000666667
  0.97627 -0.148255   1.11039 0.11539 0.000666667
 0.983348 -0.151557   1.11977 0.312515 0.000666667
 0.990023 -0.140973    1.1186 -0.0745635 0.000666667
 0.996257 -0.143212   1.11124 -0.148943 0.000666667
 0.989486 -0.150391   1.11337 0.0426752 0.000666667
 0.990767 -0.148935    1.1206 0.0182954 0.000666667
 0.975137 -0.148867   1.11147 0.127635 0.000666667
 0.992841 -0.142097   1.10926 -0.193275 0.000666667
 0.989698 -0.157231   1.11297 -0.047758 0.000666667
 0.984413 -0.140536   1.11903 -0.105546 0.000666667
  0.99013 -0.155046   1.11226 0.228575 0.000666667
 0.980404 -0.141825   1.11164 0.0207267 0.000666667
 0.986562 -0.150648   1.11244 0.0543017 0.000666667
 0.988543 -0.146176   1.11355 0.0371862 0.000666667
 0.991607 -0.146607   1.10556 0.285673 0.000666667
 0.983122 -0.147077   1.11193 0.0514013 0.000666667
 0.986911 -0.150762   1.10696 -0.051892 0.000666667
 0.980075 -0.153662   1.11277 -0.144094 0.000666667
 0.987806 -0.144502   1.11589 0.0432548 0.000666667
 0.984501 -0.141648   1.10662 -0.192175 0.000666667
  0.98429 -0.150042   1.11203 0.0121487 0.000666667
 0.993725 -0.139584   1.11011 -0.168131 0.000666667
  0.99121 -0.142374   1.11338 -0.19299 0.000666667
 0.985252 -0.144204   1.11226 0.0474849 0.000666667
 0.987654 -0.146895   1.10524 0.252271 0.000666667
 0.991513 -0.148414    1.1048 -0.0142654 0.000666667
 0.980237 -0.145066   1.11049 0.0555081 0.000666667
  0.99063 -0.148485   1.12285 0.0904578 0.000666667
 0.989254 -0.147674   1.11028 0.0137607 0.000666667
   0.9925 -0.148621   1.10472 0.00358483 0.000666667
  0.98904 -0.154149   1.11377 0.0326235 0.000666667
 0.992513 -0.140884   1.11884 -0.20774 0.000666667
 0.988248 -0.139007   1.11356 -0.319633 0.000666667
 0.988414 -0.137042   1.11377 -0.312572 0.000666667
   0.9881 -0.153396   1.11058 0.0483054 0.000666667
 0.985762 -0.138377   1.11885 -0.249362 0.000666667
 0.993429 -0.150073   1.10654 -0.00524717 0.000666667
 0.987026 -0.152602   1.11157 0.0129525 0.000666667
 0.994101 -0.138251   1.11031 -0.184409 0.000666667
 0.985054 -0.138528   1.10545 -0.186796 0.000666667
 0.992223 -0.149794    1.1121 -0.195514 0.000666667
 0.993007 -0.141766     1.111 -0.176225 0.000666667
 0.987966 -0.151075   1.11454 -0.00334729 0.000666667
  0.99664 -0.139597   1.11194 -0.178134 0.000666667
  0.99326 -0.141059   1.11953 -0.174599 0.000666667
 0.987629 -0.154469   1.11193 0.0310165 0.000666667
  0.98964 -0.143077   1.11275 0.0472697 0.000666667
 0.988138 -0.141092   1.11506 -0.152051 0.000666667
 0.985202 -0.146806   1.10928 -0.0398966 0.000666667
 0.991541 -0.138244   1.11346 -0.321996 0.000666667
 0.994913 -0.145488   1.10573 -0.0204721 0.000666667
 0.986042 -0.141339   1.11786 -0.213948 0.000666667
 0.996143 -0.150679   1.11314 -0.195455 0.000666667
 0.991985 -0.143117    1.1093 -0.191012 0.000666667
 0.996969 -0.155308   1.09956 0.248545 0.000666667
 0.994629 -0.141666   1.11553 0.0517825 0.000666667
  0.98171 -0.146483   1.11421 0.0662015 0.000666667
 0.983677 -0.154366   1.11187 -0.152148 0.000666667
 0.987031 -0.140755    1.1158 0.0336879 0.000666667
 0.978434 -0.149859   1.11046 0.134815 0.000666667
 0.989469 -0.138077   1.11284 -0.364237 0.000666667
 0.987885 -0.156397   1.11152 -0.0435228 0.000666667
 0.990828 -0.142717   1.11305 -0.00751603 0.000666667
0.990341 -0.15083  1.11435 -0.212601 0.000666667
  0.98673 -0.158362   1.11511 0.224622 0.000666667
 0.990379 -0.152911   1.10667 0.15474 0.000666667
  0.98414 -0.152911   1.11284 -0.152053 0.000666667
 0.982917 -0.149421   1.11009 -0.0476549 0.000666667
 0.977101 -0.136266   1.11224 -0.320754 0.000666667
 0.992975 -0.143659   1.11303 -0.00136087 0.000666667
 0.992824 -0.142745   1.11596 -0.192204 0.000666667
  0.98337 -0.147312   1.10924 -0.0540482 0.000666667
 0.979131 -0.155094   1.11483 -0.152609 0.000666667
 0.993726 -0.144485   1.10696 -0.0201868 0.000666667
   0.9799 -0.144915   1.10761 0.0502986 0.000666667
 0.978528 -0.149746    1.1117 0.120071 0.000666667
 0.988097 -0.131695   1.11177 -0.12555 0.000666667
0.989627 -0.14356  1.08993 -0.204954 0.000666667
 0.996212 -0.143431   1.11894 -0.181615 0.000666667
 0.987474 -0.155168   1.11708 -0.100771 0.000666667
 0.987363 -0.145892   1.11684 -0.0679857 0.000666667
 0.988516 -0.141962   1.11044 0.0324741 0.000666667
 0.987632 -0.140239   1.11494 0.0261009 0.000666667
 0.989651 -0.135022   1.11602 0.0209893 0.000666667
 0.996442 -0.145651   1.10594 -0.039932 0.000666667
 0.986515 -0.143392   1.10398 -0.16726 0.000666667
 0.990837 -0.150355   1.11133 -0.199231 0.000666667
0.993495 -0.14034  1.11047 -0.14782 0.000666667
 0.990643 -0.146962    1.1177 0.0333088 0.000666667
 0.992745 -0.146222   1.11183 0.0351922 0.000666667
 0.990637 -0.146376   1.10496 0.248842 0.000666667
 0.994935 -0.139444   1.10853 -0.0313394 0.000666667
 0.985072 -0.142142   1.11798 -0.109658 0.000666667
 0.995132 -0.150354   1.11285 -0.208959 0.000666667
0.996239 -0.15441  1.10061 0.261117 0.000666667
 0.992598 -0.143513   1.11238 0.0219603 0.000666667
0.976976 -0.15054  1.11257 0.121403 0.000666667
 0.989441 -0.151112   1.10495 0.166758 0.000666667
 0.997885 -0.140349   1.10851 -0.0160209 0.000666667
 0.994586 -0.141182   1.10776 -0.044854 0.000666667
0.989223 -0.15363  1.11483 0.24261 0.000666667
 0.987953 -0.146903   1.11706 -0.0732863 0.000666667
  0.99464 -0.150764   1.11391 -0.228067 0.000666667
0.994015 -0.14656   1.1143 -0.0261062 0.000666667
 0.990503 -0.147601   1.11595 -0.010481 0.000666667
 0.988533 -0.143749   1.11153 0.048524 0.000666667
 0.993635 -0.140438   1.11591 -0.18712 0.000666667
 0.991076 -0.144333   1.11262 0.0560198 0.000666667
  0.98081 -0.139848    1.1162 0.0125206 0.000666667
 0.997444 -0.152063   1.09861 0.241466 0.000666667
 0.994417 -0.147386   1.10647 0.179816 0.000666667
 0.990086 -0.137627   1.12027 -0.101486 0.000666667
 0.986688 -0.140935   1.10643 -0.195563 0.000666667
0.995281 -0.14146  1.11591 -0.188104 0.000666667
 0.986782 -0.140779   1.12067 -0.118835 0.000666667
  0.99298 -0.144101   1.11212 0.0277041 0.000666667
 0.991011 -0.146148   1.11766 0.00339663 0.000666667
 0.989788 -0.133892   1.11127 -0.294019 0.000666667
  0.99171 -0.146213    1.1115 0.0228198 0.000666667
  0.99215 -0.153682   1.10303 0.157915 0.000666667
0.984772 -0.15181   1.1135 0.0615632 0.000666667
  0.98186 -0.152021   1.11755 0.314969 0.000666667
   0.9911 -0.150167   1.10795 0.163932 0.000666667
  0.98632 -0.148889   1.11777 -0.0646096 0.000666667
 0.994193 -0.141612   1.11158 -0.163258 0.000666667
 0.994468 -0.142596   1.11532 -0.241109 0.000666667
 0.995156 -0.139593   1.10802 -0.0178679 0.000666667
 0.989674 -0.156889   1.11506 0.234243 0.000666667
 0.991459 -0.144968   1.11249 0.0280811 0.000666667
 0.994825 -0.138515   1.10895 -0.0148288 0.000666667
 0.986293 -0.141075   1.11609 0.0280352 0.000666667
0.984135 -0.13695  1.10783 -0.0499426 0.000666667
 0.995112 -0.139567   1.11762 0.0601309 0.000666667
  0.98452 -0.146205   1.11184 0.0769906 0.000666667
 0.984219 -0.150611   1.11345 -0.0169898 0.000666667
 0.996453 -0.138311   1.12407 0.0454418 0.000666667
 0.988678 -0.151592    1.1157 -0.0040244 0.000666667
 0.989079 -0.144782   1.11284 0.00555465 0.000666667
 0.988772 -0.144754   1.11361 0.0514438 0.000666667
 0.985779 -0.155178   1.11082 0.0436761 0.000666667
 0.990527 -0.140798   1.11098 -0.181936 0.000666667
 0.989167 -0.141088   1.10998 0.0396793 0.000666667
  0.98988 -0.155264   1.11242 0.0429241 0.000666667
 0.992073 -0.139844   1.11293 -0.323633 0.000666667
 0.986226 -0.137634   1.11661 -0.210732 0.000666667
  0.98872 -0.143801    1.1041 -0.16349 0.000666667
 0.995899 -0.139672   1.11214 -0.158298 0.000666667
 0.998379 -0.143547   1.11278 -0.152608 0.000666667
 0.994621 -0.128594   1.11973 -0.296016 0.000666667
 0.989759 -0.147218   1.10406 0.261113 0.000666667
0.993427 -0.14035  1.11026 -0.152575 0.000666667
 0.997756 -0.141725   1.10955 -0.174193 0.000666667
 0.995362 -0.141396   1.11724 -0.20242 0.000666667
  0.99341 -0.149022   1.11319 -0.196431 0.000666667
 0.993765 -0.150459   1.11304 -0.203198 0.000666667
 0.994746 -0.144604   1.10864 -0.148534 0.000666667
 0.989326 -0.142617   1.11274 -0.0180979 0.000666667
 0.993888 -0.142648   1.11025 -0.165902 0.000666667
0.987197 -0.14099  1.10309 0.0659691 0.000666667
   0.9936 -0.140032   1.11522 -0.176951 0.000666667
 0.993318 -0.152021   1.11445 -0.233042 0.000666667
0.988403 -0.1462 1.11035 -0.0126252 0.000666667
 0.990166 -0.148872    1.1052 0.00457027 0.000666667
 0.992707 -0.154967   1.10214 0.29158 0.000666667
 0.984243 -0.143116   1.11837 -0.199277 0.000666667
 0.993461 -0.140979   1.11529 -0.187205 0.000666667
 0.987669 -0.144468     1.117 -0.000878525 0.000666667
 0.990303 -0.148004   1.10923 0.157373 0.000666667
 0.986658 -0.146868   1.10988 -0.0469189 0.000666667
 0.986077 -0.145762   1.10835 -0.0403015 0.000666667
 0.993784 -0.141721   1.11721 0.0703627 0.000666667
 0.994028 -0.143664   1.10525 -0.0115051 0.000666667
 0.989048 -0.150476   1.10635 0.167155 0.000666667
 0.991456 -0.145498   1.11366 0.0266736 0.000666667
 0.989566 -0.145151   1.11022 0.0288511 0.000666667
0.988478 -0.14952  1.10641 0.198081 0.000666667
0.980386 -0.14684  1.10857 0.0484687 0.000666667
 0.980142 -0.149925    1.1125 0.118308 0.000666667
 0.990697 -0.150575   1.12398 0.0653686 0.000666667
 0.986222 -0.155243   1.11474 0.0427981 0.000666667
 0.990914 -0.139595   1.11036 -0.187328 0.000666667
 0.994346 -0.150347   1.10382 0.00179846 0.000666667
 0.985619 -0.149958   1.11205 -0.0294442 0.000666667
  0.99436 -0.144784   1.10775 -0.163326 0.000666667
 0.978305 -0.150631   1.11211 0.143457 0.000666667
 0.976838 -0.151949   1.11434 0.108953 0.000666667
 0.977057 -0.149646   1.11056 0.121239 0.000666667
 0.984868 -0.151572   1.11267 -3.9279e-05 0.000666667
 0.992996 -0.145801   1.11243 0.0282203 0.000666667
  0.99129 -0.145236    1.1058 0.287332 0.000666667
 0.987807 -0.150761   1.11253 0.0630387 0.000666667
  0.99439 -0.138546   1.11429 -0.149141 0.000666667
 0.991787 -0.143855    1.1118 0.0112599 0.000666667
 0.992808 -0.148567   1.11255 0.0212108 0.000666667
0.987431 -0.15447  1.11157 -0.0601107 0.000666667
 0.991746 -0.148438   1.10633 0.188575 0.000666667
 0.984796 -0.150908   1.11499 -0.0231519 0.000666667
 0.988459 -0.157238   1.11604 0.187048 0.000666667
 0.983484 -0.146728   1.10747 -0.0556524 0.000666667
 0.986076 -0.145247   1.11441 0.00747258 0.000666667
 0.995283 -0.146735   1.12385 -0.171438 0.000666667
  0.99344 -0.140633   1.11153 -0.167611 0.000666667
 0.990498 -0.149116   1.11769 -0.0151665 0.000666667
 0.991734 -0.141803    1.1093 -0.178559 0.000666667
 0.983666 -0.141673   1.10419 -0.185252 0.000666667
 0.995438 -0.146865   1.10935 -0.0349198 0.000666667
0.998757 -0.13788  1.10394 0.0111832 0.000666667
 0.988215 -0.157593   1.11616 0.210976 0.000666667
  0.99449 -0.145636   1.10587 -0.0413497 0.000666667
 0.992555 -0.140333   1.10833 -0.169677 0.000666667
 0.997214 -0.142228   1.11775 -0.182579 0.000666667
 0.992199 -0.144505   1.11626 -0.02113 0.000666667
 0.994517 -0.143959   1.11115 -0.138513 0.000666667
 0.991509 -0.144725   1.11269 0.0519903 0.000666667
 0.991322 -0.143233    1.1112 -0.190924 0.000666667
  0.98576 -0.145468   1.11721 -0.144711 0.000666667
 0.990971 -0.133192   1.11291 -0.121633 0.000666667
 0.994591 -0.141566   1.11029 -0.143843 0.000666667
 0.986037 -0.139622   1.10518 -0.165493 0.000666667
 0.988113 -0.154741   1.11067 0.033787 0.000666667
 0.987785 -0.139928   1.12421 -0.258782 0.000666667
0.98253 -0.1465 1.10857 -0.0348506 0.000666667
 0.987909 -0.152173   1.11494 0.0432072 0.000666667
  0.98916 -0.151179   1.10641 0.19072 0.000666667
 0.988924 -0.154778   1.11147 0.0198062 0.000666667
 0.981154 -0.154827   1.12243 -0.0647915 0.000666667
0.992676 -0.14628  1.11132 0.0211327 0.000666667
 0.987633 -0.138734   1.11286 -0.329313 0.000666667
 0.980953 -0.141429   1.11111 0.0421709 0.000666667
 0.986628 -0.144615   1.11788 -0.1447 0.000666667
 0.977276 -0.149686   1.10994 0.113323 0.000666667
   0.9901 -0.146093   1.11724 0.000248872 0.000666667
 0.983016 -0.138103    1.1152 0.0272008 0.000666667
0.998434 -0.14041  1.10928 -0.163688 0.000666667
 0.988829 -0.154855   1.11485 0.258796 0.000666667
 0.976102 -0.137955   1.10936 -0.317482 0.000666667
 0.996753 -0.139365   1.11534 -0.202599 0.000666667
 0.982686 -0.147198   1.10909 0.0488435 0.000666667
 0.987073 -0.141794   1.11569 0.00613637 0.000666667
 0.993556 -0.146065   1.11329 0.0340686 0.000666667
 0.994254 -0.150339   1.10575 0.0152288 0.000666667
 0.996623 -0.127929   1.10068 -0.147046 0.000666667
 0.988224 -0.154804   1.11162 0.0265741 0.000666667
 0.989723 -0.156653   1.11109 -0.0697258 0.000666667
 0.981887 -0.144187   1.10943 0.0675532 0.000666667
 0.988315 -0.152012   1.12532 0.135037 0.000666667
 0.991008 -0.155685   1.11477 0.236795 0.000666667
 0.988745 -0.148647   1.10562 0.182896 0.000666667
 0.990577 -0.148851    1.1038 0.00716518 0.000666667
 0.989402 -0.152023   1.10924 0.185401 0.000666667
0.996272 -0.13775  1.10627 -0.0136912 0.000666667
 0.986439 -0.151105    1.1127 -0.013585 0.000666667
 0.996819 -0.144102   1.12271 -0.134638 0.000666667
 0.986015 -0.148824   1.11378 -0.00667701 0.000666667
 0.993949 -0.139926   1.11642 -0.186237 0.000666667
 0.988023 -0.143907    1.1096 0.0211033 0.000666667
 0.984073 -0.137018   1.11741 -0.254317 0.000666667
 0.993561 -0.141883    1.1105 -0.166389 0.000666667
 0.984635 -0.146793   1.10634 -0.0558251 0.000666667
0.976286 -0.14956  1.11098 0.165771 0.000666667
0.993835 -0.14274  1.11504 -0.206656 0.000666667
 0.989618 -0.137947    1.1135 -0.302166 0.000666667
 0.988141 -0.150492   1.11503 0.0289718 0.000666667
 0.984984 -0.143264   1.10397 -0.177632 0.000666667
 0.990396 -0.144345   1.11052 0.000219944 0.000666667
0.995835 -0.14198  1.11738 -0.202579 0.000666667
 0.986494 -0.154076   1.11189 0.0576163 0.000666667
 0.988416 -0.139446   1.10273 0.0695998 0.000666667
0.992213 -0.14489  1.11006 0.0046687 0.000666667
 0.976541 -0.147864   1.10989 0.114742 0.000666667
 0.986336 -0.155615   1.11373 0.242869 0.000666667
 0.984908 -0.150342   1.10788 -0.0315766 0.000666667
0.989027 -0.14662  1.11236 0.0398021 0.000666667
 0.988688 -0.144535   1.10541 0.287857 0.000666667
 0.993959 -0.143008   1.11034 -0.175147 0.000666667
 0.991719 -0.151467   1.10904 0.150891 0.000666667
 0.992094 -0.151162    1.1083 0.165155 0.000666667
 0.982319 -0.149152   1.11071 0.0338651 0.000666667
 0.989656 -0.145685   1.10366 0.25918 0.000666667
 0.995449 -0.141248   1.10916 -0.174472 0.000666667
 0.985274 -0.151151    1.1159 0.0110841 0.000666667
 0.991362 -0.144591   1.10898 0.0285283 0.000666667
 0.993455 -0.140486   1.11768 -0.189511 0.000666667
 0.985185 -0.149245   1.10191 0.403843 0.000666667
0.984718 -0.15032  1.11607 -0.0849987 0.000666667
 0.985549 -0.147677   1.10934 -0.0186126 0.000666667
0.988266 -0.15534  1.11674 0.261734 0.000666667
 0.994767 -0.140822   1.10699 -0.179143 0.000666667
 0.999085 -0.141552   1.11848 0.0663018 0.000666667
 0.990947 -0.152344   1.10768 0.15353 0.000666667
 0.983642 -0.147114   1.11231 0.0401349 0.000666667
 0.996292 -0.142148   1.10719 -0.0362897 0.000666667
  0.98878 -0.133623   1.11237 -0.0978231 0.000666667
 0.996743 -0.141026   1.10842 -0.178493 0.000666667
  0.99171 -0.149657    1.1068 0.138934 0.000666667
 0.989235 -0.154571   1.11217 0.0263268 0.000666667
 0.986884 -0.142283   1.11557 -0.130798 0.000666667
0.986169 -0.1376 1.11591 -0.00638673 0.000666667
 0.989569 -0.138944     1.113 -0.332544 0.000666667
0.988702 -0.15719  1.11224 -0.0733276 0.000666667
 0.987966 -0.150154   1.10826 0.172919 0.000666667
 0.98771 -0.14005  1.11335 -0.288935 0.000666667
 0.993093 -0.141331   1.11563 -0.199646 0.000666667
 0.996002 -0.143061   1.11636 -0.21981 0.000666667
0.993848 -0.15176   1.1229 -0.217489 0.000666667
 0.990591 -0.144471   1.11146 -0.0296942 0.000666667
 0.987889 -0.155513   1.11361 -0.139813 0.000666667
 0.995296 -0.139207   1.11742 -0.178101 0.000666667
 0.993718 -0.147189   1.11097 0.0522758 0.000666667
 0.988121 -0.156306   1.11725 0.227983 0.000666667
 0.984501 -0.145691    1.1104 -0.0592735 0.000666667
 0.992243 -0.149783   1.10857 0.179936 0.000666667
 0.983394 -0.140763   1.10897 -0.0132308 0.000666667
 0.983534 -0.145402   1.11017 0.0394117 0.000666667
  0.98988 -0.146059   1.11729 -0.0251893 0.000666667
 0.995604 -0.141744   1.11566 -0.188814 0.000666667
 0.982855 -0.151086   1.11798 -0.109663 0.000666667
 0.985527 -0.156376   1.11321 0.032352 0.000666667
 0.993041 -0.148491   1.10501 -0.00405106 0.000666667
 0.990952 -0.149906   1.10815 0.17287 0.000666667
 0.992393 -0.138613   1.10842 -0.174746 0.000666667
 0.992404 -0.145054    1.1135 0.0436858 0.000666667
0.992173 -0.14199  1.10923 -0.135 0.000666667
 0.979403 -0.153326   1.11425 -0.166827 0.000666667
0.985846 -0.1505 1.10064 0.433062 0.000666667
  0.99381 -0.140853    1.1096 -0.165522 0.000666667
 0.993241 -0.143345   1.10997 -0.1877 0.000666667
 0.991739 -0.142496   1.11215 -0.143631 0.000666667
 0.988191 -0.155373    1.1112 0.050481 0.000666667
  0.99427 -0.139957   1.11079 -0.188004 0.000666667
 0.978589 -0.134455   1.11315 -0.328962 0.000666667
0.992541 -0.15125  1.10563 -0.0155375 0.000666667
 0.992472 -0.142987   1.11348 0.0580748 0.000666667
 0.994201 -0.139861   1.11283 -0.193709 0.000666667
 0.982768 -0.146136    1.1091 0.0460581 0.000666667
 0.980072 -0.146234   1.11042 0.017158 0.000666667
 0.988668 -0.154557   1.11799 0.196432 0.000666667
 0.986294 -0.141086   1.11842 0.0069489 0.000666667
 0.985415 -0.151109   1.11844 -0.100713 0.000666667
   0.9882 -0.146187   1.10671 0.279096 0.000666667
 0.985047 -0.140306   1.10633 -0.169227 0.000666667
 0.991953 -0.141829   1.11293 -0.170371 0.000666667
 0.993372 -0.147277   1.10658 0.200726 0.000666667
 0.995428 -0.139678   1.11038 -0.163123 0.000666667
 0.990118 -0.145804    1.1113 0.0503708 0.000666667
 0.989317 -0.148967   1.11771 -0.0848268 0.000666667
 0.987791 -0.155925   1.11065 0.0607694 0.000666667
 0.990865 -0.145158   1.11617 -0.0226581 0.000666667
 0.984848 -0.138318   1.10992 -0.0216931 0.000666667
 0.987913 -0.144793   1.11637 -0.111927 0.000666667
0.994712 -0.15421  1.10172 0.242314 0.000666667
 0.981646 -0.147082   1.11459 0.0595253 0.000666667
 0.993754 -0.150713   1.11507 -0.235916 0.000666667
 0.979664 -0.144648   1.10742 0.0622008 0.000666667
 0.991904 -0.151122   1.10638 0.177394 0.000666667
 0.986545 -0.151133   1.11731 -0.11228 0.000666667
 0.987761 -0.140096   1.11561 0.0331916 0.000666667
 0.991047 -0.139127   1.11847 -0.100235 0.000666667
 0.992241 -0.147647   1.11066 0.0401577 0.000666667
  0.98933 -0.154941   1.11556 0.225565 0.000666667
 0.985386 -0.139188   1.11095 -0.0463249 0.000666667
 0.991859 -0.141708   1.11202 -0.000522096 0.000666667
0.990057 -0.14879   1.1063 0.201026 0.000666667
 0.989229 -0.136729   1.11348 -0.305583 0.000666667
 0.984418 -0.158812   1.11499 -0.048559 0.000666667
 0.987059 -0.138711   1.11751 -0.170875 0.000666667
 0.988247 -0.147107   1.11657 -0.0246282 0.000666667
 0.986001 -0.149099   1.11321 -0.0136515 0.000666667
 0.988246 -0.138182   1.11267 -0.316832 0.000666667
 0.974095 -0.149409   1.10915 0.091569 0.000666667
 0.989753 -0.146242   1.10322 0.263908 0.000666667
 0.993284 -0.146649   1.11203 0.0361752 0.000666667
 0.992656 -0.145272   1.11351 0.0262466 0.000666667
 0.984942 -0.145316    1.1078 -0.0127425 0.000666667
 0.980517 -0.152472   1.11804 0.308745 0.000666667
0.985249 -0.1382 1.10868 -0.0231357 0.000666667
 0.986152 -0.139541   1.11659 0.0119958 0.000666667
 0.994013 -0.149021   1.10559 -0.00378062 0.000666667
 0.982559 -0.145001   1.10974 0.053721 0.000666667
 0.981197 -0.141666   1.11059 0.0401402 0.000666667
 0.992961 -0.144984   1.11543 -0.0181036 0.000666667
 0.984634 -0.151019   1.11314 0.0154483 0.000666667
 0.992144 -0.142887   1.11379 -0.176043 0.000666667
 0.996583 -0.142412   1.10614 -0.0345174 0.000666667
0.997626 -0.14163  1.11115 -0.169932 0.000666667
 0.993119 -0.145576   1.11427 0.0390479 0.000666667
 0.987402 -0.156782   1.11715 -0.0645379 0.000666667
  0.98402 -0.139786   1.10683 -0.180185 0.000666667
 0.990418 -0.136368   1.11517 0.0071689 0.000666667
 0.992969 -0.149384   1.10542 0.179247 0.000666667
  0.98962 -0.151436   1.11363 0.0312999 0.000666667
  0.99492 -0.147418   1.11316 -0.228605 0.000666667
 0.991694 -0.143935   1.11072 0.0431386 0.000666667
 0.992304 -0.149616   1.11469 -0.267666 0.000666667
 0.985238 -0.148252   1.10886 -0.038754 0.000666667
 0.975872 -0.136934   1.11114 -0.305331 0.000666667
  0.98559 -0.147001   1.10982 -0.0507195 0.000666667
 0.981987 -0.145616   1.10789 0.0390189 0.000666667
  0.99458 -0.141257   1.11281 -0.148396 0.000666667
0.988687 -0.14093  1.11452 0.0214357 0.000666667
 0.990696 -0.146404   1.10624 0.197496 0.000666667
0.995359 -0.14177  1.11571 -0.216048 0.000666667
 0.995418 -0.137814   1.11169 -0.145525 0.000666667
 0.992791 -0.141427   1.11188 -0.189453 0.000666667
 0.991642 -0.145871   1.11156 0.0324385 0.000666667
 0.983326 -0.136651   1.11092 -0.0410525 0.000666667
 0.994384 -0.152632   1.11356 -0.21716 0.000666667
 0.978249 -0.152032   1.11288 0.151693 0.000666667
 0.982431 -0.148157   1.11076 -0.0607355 0.000666667
 0.982562 -0.147869   1.10988 -0.0326495 0.000666667
 0.993118 -0.143723   1.11085 0.022883 0.000666667
  0.99348 -0.147813   1.10889 0.211917 0.000666667
 0.976116 -0.150714   1.11143 0.11117 0.000666667
 0.991712 -0.141702    1.1102 -0.198127 0.000666667
 0.988809 -0.154397   1.12683 0.1409 0.000666667
 0.983395 -0.146871     1.109 -0.0335088 0.000666667


==> output_ims_seed52_withold_top/positions.txt <==
 0.99 -0.15  1.11 0.08
 0.975 -0.135   1.12 0


==> output_ims_seed52_withold_top/random_action_0.txt <==
0.052573
 0.979108 -0.143686   1.12637 0.259291 0.000666667
0.942601 -0.10728  1.11978 0.0101596 0.000666667
  0.97609 -0.142623   1.13904 0.153517 0.000666667
 0.993574 -0.150779   1.10535 0.0151302 0.000666667
 0.972845 -0.142988   1.13623 -0.245794 0.000666667
 0.987145 -0.158821   1.07329 -0.22885 0.000666667
 0.943746 -0.107073   1.13372 0.0326165 0.000666667
 0.980165 -0.149289   1.08178 0.287383 0.000666667
 0.960932 -0.132606   1.15659 0.0965743 0.000666667
 0.994883 -0.153723   1.12985 0.0307642 0.000666667
 0.937915 -0.105293   1.10447 0.170658 0.000666667
0.984397 -0.14876  1.13446 -0.0464049 0.000666667
 0.976552 -0.145139   1.10862 0.0108539 0.000666667
 0.939683 -0.110481   1.11231 -0.250823 0.000666667
 0.967371 -0.132822   1.12264 0.0840275 0.000666667
 0.964669 -0.132807   1.14208 -0.326801 0.000666667
 0.987689 -0.151057   1.14894 -0.300499 0.000666667
0.958912 -0.12569  1.08509 0.400943 0.000666667
 0.969661 -0.147316    1.0996 -0.080057 0.000666667
 0.960267 -0.135637   1.09996 0.0199032 0.000666667
 0.989226 -0.154321   1.10029 -0.16349 0.000666667
 0.964133 -0.133976   1.08745 0.00447216 0.000666667
 0.984824 -0.150121   1.12577 0.0737679 0.000666667
 0.988625 -0.147558   1.11311 -0.0236907 0.000666667
  1.00061 -0.159553   1.11738 -0.19105 0.000666667
  1.00127 -0.152502   1.13264 0.303867 0.000666667
  0.95181 -0.120167   1.11078 0.0872313 0.000666667
 0.987129 -0.156676   1.07444 -0.194485 0.000666667
 0.957372 -0.128219   1.11606 -0.0609516 0.000666667
 0.946865 -0.125422   1.13339 0.0374485 0.000666667
 0.978121 -0.144663   1.09537 0.362318 0.000666667
 0.987732 -0.151396   1.12448 -0.1895 0.000666667
 0.959569 -0.124823   1.13271 -0.0614781 0.000666667
0.952831 -0.12358  1.10051 0.101276 0.000666667
 0.964519 -0.135523   1.13164 -0.0624291 0.000666667
 0.966069 -0.129941   1.13751 0.318716 0.000666667
 0.966748 -0.132622   1.13742 0.213104 0.000666667
 0.962587 -0.142979   1.15749 0.179499 0.000666667
0.951403 -0.13034  1.14394 -0.0380505 0.000666667
 0.989202 -0.154749   1.11761 0.246338 0.000666667
 0.951929 -0.137945   1.11775 0.321851 0.000666667
  0.98889 -0.165342   1.13001 0.152442 0.000666667
 0.978222 -0.140869   1.12674 -0.123968 0.000666667
 0.966726 -0.125178   1.09899 -0.103091 0.000666667
 0.975969 -0.136849   1.12203 0.0122629 0.000666667
 0.995465 -0.153493   1.13782 0.0332985 0.000666667
   1.0058 -0.147708    1.1003 -0.272892 0.000666667
 0.988575 -0.143335   1.08428 -0.296042 0.000666667
 0.988455 -0.140251   1.08864 -0.426776 0.000666667
   1.0017 -0.158978   1.11613 -0.197482 0.000666667
 0.956323 -0.134491    1.1073 -0.0652174 0.000666667
  1.00223 -0.161259    1.1073 0.0420394 0.000666667
  1.00593 -0.158609   1.13826 0.0978379 0.000666667
 0.960091 -0.127657   1.08442 0.418083 0.000666667
 0.971122 -0.135656   1.10339 0.0164548 0.000666667
0.974342 -0.14599  1.10432 0.042022 0.000666667
 0.958613 -0.136562   1.13454 0.143443 0.000666667
 0.979505 -0.148222   1.07175 -0.0909844 0.000666667
 0.951525 -0.117034   1.09639 0.100755 0.000666667
 0.986174 -0.141976   1.11789 -0.0896938 0.000666667
 0.971188 -0.145791    1.1246 0.216174 0.000666667
 0.955592 -0.122401   1.14204 0.2419 0.000666667
 0.978207 -0.141941   1.13122 0.0136552 0.000666667
 0.980036 -0.151924   1.11858 0.0276005 0.000666667
 0.960608 -0.121441   1.11944 0.329053 0.000666667
 0.975932 -0.141893   1.16132 0.156901 0.000666667
 0.966282 -0.132915   1.13761 0.307169 0.000666667
  0.98722 -0.150666    1.1149 -0.044241 0.000666667
 0.978725 -0.134985   1.12775 0.199052 0.000666667
 0.995931 -0.153092   1.13449 0.0920129 0.000666667
 0.966336 -0.137214    1.1216 0.106817 0.000666667
 0.980071 -0.135349   1.11229 -0.166402 0.000666667
 0.972056 -0.136876   1.14789 0.100986 0.000666667
  1.01368 -0.164601   1.09926 0.0239748 0.000666667
 0.960048 -0.130006   1.10653 -0.502512 0.000666667
 0.956959 -0.130014   1.10237 -0.316518 0.000666667
 0.990457 -0.140747   1.08514 -0.112503 0.000666667
 0.959269 -0.124546   1.10661 0.0806268 0.000666667
 0.951872 -0.116536   1.09829 0.0852771 0.000666667
 0.958763 -0.124836   1.14994 0.16132 0.000666667
  0.99119 -0.148928   1.12192 0.0706146 0.000666667
 0.968823 -0.133309   1.10534 -0.231459 0.000666667
 0.989786 -0.148138   1.14662 -0.0807904 0.000666667
 0.957218 -0.125671   1.11521 0.0171709 0.000666667
  0.96144 -0.137676   1.13548 -0.154298 0.000666667
 0.954446 -0.133134   1.10138 -0.2459 0.000666667
 0.971264 -0.135706   1.11148 -0.0691696 0.000666667
 0.976734 -0.145492   1.10286 -0.070231 0.000666667
 0.965482 -0.127261   1.07671 -0.153979 0.000666667
 0.989504 -0.148043   1.11564 -0.0216994 0.000666667
 0.979559 -0.149178   1.15596 -0.17713 0.000666667
0.960316 -0.13466  1.13467 0.191808 0.000666667
 0.956095 -0.134451   1.10385 0.016186 0.000666667
 0.993266 -0.148764    1.0872 0.26823 0.000666667
 0.977828 -0.151438   1.11129 0.115991 0.000666667
0.959804 -0.12709  1.13102 -0.200782 0.000666667
 0.989369 -0.140901   1.13142 -0.237635 0.000666667
 0.977115 -0.145661   1.09978 0.162514 0.000666667
 0.979571 -0.140691   1.09711 -0.137601 0.000666667
 0.982387 -0.136637   1.07524 -0.00459401 0.000666667
 0.962108 -0.141516   1.12478 -0.103238 0.000666667
0.956004 -0.13042  1.09522 -0.00762788 0.000666667
0.987449 -0.15065  1.11438 -0.036183 0.000666667
 0.988263 -0.140245   1.09577 0.361286 0.000666667
 0.975857 -0.148089   1.11731 -0.237044 0.000666667
  1.01387 -0.166328    1.0845 -0.235295 0.000666667
 0.981149 -0.145273   1.12636 0.286057 0.000666667
 0.96383 -0.13902  1.13988 -0.271345 0.000666667
 0.954064 -0.134666   1.10288 -0.265002 0.000666667
 0.971889 -0.139593     1.132 0.145772 0.000666667
0.947219 -0.12909  1.12644 0.0410158 0.000666667
 0.977264 -0.134788   1.13946 -0.175175 0.000666667
 0.959653 -0.122605   1.13782 -0.235851 0.000666667
 0.977203 -0.134221   1.11226 -0.161973 0.000666667
 0.978698 -0.142996   1.10891 0.233799 0.000666667
 0.928828 -0.094474   1.13471 0.169005 0.000666667
 0.989612 -0.147806   1.13056 0.0504759 0.000666667
 0.999768 -0.153244     1.127 0.239748 0.000666667
  1.01425 -0.165291   1.08432 -0.20838 0.000666667
 0.961478 -0.134737   1.13495 0.221725 0.000666667
 0.942966 -0.118029   1.11674 -0.273817 0.000666667
  1.00937 -0.157919   1.13852 0.084358 0.000666667
 0.951348 -0.123286   1.09948 0.08665 0.000666667
  1.01468 -0.165962     1.083 -0.197209 0.000666667
 0.980297 -0.140613   1.12797 -0.116119 0.000666667
  0.96849 -0.139697   1.11749 -0.337077 0.000666667
 0.979032 -0.144022    1.1555 -0.201209 0.000666667
 0.954952 -0.132942   1.09696 0.208544 0.000666667
 0.980657 -0.136205   1.13757 -0.502952 0.000666667
 0.969732 -0.134983   1.09526 -0.201075 0.000666667
 0.986331 -0.144717   1.15596 -0.0347759 0.000666667
  0.95993 -0.130633   1.14124 0.0569946 0.000666667
 0.970355 -0.137842   1.15364 -0.247301 0.000666667
 0.977866 -0.134492    1.1289 -0.195585 0.000666667
 0.962563 -0.135597   1.14601 -0.434646 0.000666667
 0.985864 -0.143426   1.09069 -0.202865 0.000666667
   1.0036 -0.165332   1.13588 -0.0576878 0.000666667
 0.977451 -0.134751   1.12011 -0.106813 0.000666667
 0.937379 -0.119602   1.11878 -0.0600888 0.000666667
 0.976734 -0.138139   1.12343 -0.0433245 0.000666667
 0.973851 -0.146394   1.10412 -0.0721462 0.000666667
 0.972272 -0.133811   1.10719 -0.15798 0.000666667
 0.946413 -0.142285   1.11579 -0.0782334 0.000666667
 0.954023 -0.130765   1.09448 0.0119471 0.000666667
 0.969178 -0.134669   1.09602 -0.19823 0.000666667
 0.999732 -0.149697   1.13619 0.00120976 0.000666667
 0.987011 -0.140535   1.08967 -0.414567 0.000666667
  1.00528 -0.165724   1.13423 -0.0497051 0.000666667
 0.978253 -0.132219   1.11198 -0.159042 0.000666667
0.981373 -0.14165  1.11526 0.00789342 0.000666667
 0.979417 -0.141259   1.11653 -0.00644183 0.000666667
 0.966005 -0.126894   1.08721 0.187551 0.000666667
 0.975674 -0.129361   1.12861 -0.272904 0.000666667
 0.944975 -0.119391   1.12866 -0.0452326 0.000666667
  0.94319 -0.114314   1.09438 0.0521182 0.000666667
 0.955823 -0.125503   1.06845 0.0359239 0.000666667
 0.941105 -0.110417   1.09206 -0.456648 0.000666667
 0.978643 -0.144778   1.17135 -0.190323 0.000666667
 0.983384 -0.149316   1.12983 0.144342 0.000666667
 0.986268 -0.142829   1.15542 0.379013 0.000666667
 0.964729 -0.129089   1.14436 -0.147407 0.000666667
 0.964061 -0.124999   1.12754 0.537733 0.000666667
 0.987794 -0.143981   1.08407 -0.308008 0.000666667
 0.942477 -0.112145   1.09665 0.0562107 0.000666667
   0.9559 -0.129286   1.09186 0.00973553 0.000666667
 0.992065 -0.150407   1.08872 0.263572 0.000666667
 0.985942 -0.135891   1.10216 -0.233449 0.000666667
 0.950278 -0.118822   1.09663 0.102565 0.000666667
 0.941597 -0.113957   1.11374 -0.259475 0.000666667
  0.99548 -0.154296   1.14042 0.0986611 0.000666667
 0.985126 -0.154926    1.0983 -0.00322017 0.000666667
 0.942954 -0.125473   1.09629 -0.174378 0.000666667
   0.9439 -0.112378   1.10621 -0.409387 0.000666667
 0.995165 -0.147715   1.10584 -0.012319 0.000666667
 0.976403 -0.143007   1.10588 0.168073 0.000666667
 0.979945 -0.141869   1.11482 0.0022288 0.000666667
 0.969964 -0.139999   1.14515 0.130822 0.000666667
 0.986245 -0.144078   1.12612 -0.0171828 0.000666667
 0.975463 -0.138259   1.12085 0.0140498 0.000666667
 0.967112 -0.142407   1.15595 0.204057 0.000666667
 0.951483 -0.129735   1.13194 -0.310587 0.000666667
  1.01638 -0.166303   1.08295 -0.209061 0.000666667
 0.984891 -0.138891   1.11749 -0.198865 0.000666667
  0.96493 -0.132368    1.1207 0.102223 0.000666667
 0.984102 -0.145812   1.14793 -0.12968 0.000666667
 0.947425 -0.125406   1.13194 0.0254538 0.000666667
  0.97493 -0.140134   1.12433 0.0662908 0.000666667
 0.995739 -0.154331   1.14276 0.0953371 0.000666667
 0.964758 -0.136096    1.1319 -0.0763554 0.000666667
 0.990911 -0.162462   1.12365 0.100868 0.000666667
 0.975096 -0.140343   1.11668 0.0334995 0.000666667
 0.979271 -0.136941   1.10676 -0.355439 0.000666667
 0.962941 -0.138603   1.13589 -0.155428 0.000666667
0.971462 -0.13067  1.13802 -0.145529 0.000666667
 0.975812 -0.144986   1.11053 0.217511 0.000666667
  0.96251 -0.127676   1.10263 -0.150958 0.000666667
 0.986877 -0.145072   1.09018 -0.180303 0.000666667
 0.991218 -0.147508   1.11135 0.057012 0.000666667
 0.952474 -0.129289   1.11903 -0.00722707 0.000666667
 0.989977 -0.139307   1.13211 -0.255455 0.000666667
   0.9773 -0.137256   1.12386 -0.0518767 0.000666667
 0.960635 -0.139387   1.14726 -0.0720362 0.000666667
 0.987487 -0.144582   1.09069 -0.189103 0.000666667
 0.973529 -0.126726   1.14531 0.0982332 0.000666667
  0.927703 -0.0955089    1.13457 0.164248 0.000666667
 0.976117 -0.145971   1.11952 -0.246953 0.000666667
 0.994477 -0.140895   1.11111 -0.176157 0.000666667
  0.95727 -0.140508   1.11746 -0.128096 0.000666667
  1.00125 -0.166119   1.09393 0.182561 0.000666667
  1.01483 -0.165076   1.09874 0.0337637 0.000666667
 0.966292 -0.147347   1.11753 -0.0945807 0.000666667
0.970073 -0.13604  1.13781 0.369486 0.000666667
 0.953187 -0.122514   1.09996 0.081379 0.000666667
 0.974478 -0.146123   1.10419 0.0437596 0.000666667
  0.97796 -0.145045   1.14369 0.293789 0.000666667
0.966546 -0.1254 1.07723 -0.149443 0.000666667
 0.987959 -0.151727   1.12317 -0.203585 0.000666667
0.953094 -0.12353  1.08136 -0.339859 0.000666667
 0.982717 -0.159152   1.12752 0.0540577 0.000666667
 0.982048 -0.144857   1.15557 -0.205475 0.000666667
 0.967099 -0.140275   1.06917 0.170899 0.000666667
 0.993935 -0.154674   1.12912 0.0349478 0.000666667
  0.98562 -0.141078   1.14333 -0.00922995 0.000666667
 0.972341 -0.142556   1.11127 -0.247793 0.000666667
 0.960363 -0.140896   1.11402 0.0885159 0.000666667
  0.98803 -0.148455   1.11591 -0.00875864 0.000666667
 0.965195 -0.142956   1.15232 0.247599 0.000666667
 0.990127 -0.153779   1.14329 0.0850213 0.000666667
 0.969703 -0.128762   1.10405 0.0522037 0.000666667
 0.982572 -0.141992   1.12756 0.271403 0.000666667
 0.947631 -0.125639    1.0973 0.0376003 0.000666667
 0.981155 -0.141835   1.11429 0.256057 0.000666667
 0.965752 -0.132422   1.12482 0.10123 0.000666667
 0.982228 -0.140917   1.10903 0.135294 0.000666667
  0.94321 -0.108984   1.13664 0.0660087 0.000666667
  0.97749 -0.146094   1.10009 -0.168467 0.000666667
 0.975988 -0.138244   1.10385 -0.0810169 0.000666667
  0.98326 -0.149516   1.10174 0.381683 0.000666667
 0.98104 -0.15545  1.09901 0.0840761 0.000666667
 0.961078 -0.135753   1.10261 -0.101218 0.000666667
 0.945421 -0.108787   1.06456 0.170343 0.000666667
 0.966525 -0.136147   1.13501 -0.0994369 0.000666667
0.953241 -0.12692  1.14196 -0.0235707 0.000666667
 0.984202 -0.157061    1.0891 0.151191 0.000666667
 0.952667 -0.119937   1.08615 -0.364939 0.000666667
  1.00582 -0.160675   1.11201 -0.0384053 0.000666667
 0.989826 -0.147757   1.11537 -0.0138612 0.000666667
  1.00403 -0.156365   1.11659 0.0230272 0.000666667
 0.944275 -0.119692   1.11241 0.223703 0.000666667
 0.993831 -0.149057   1.11385 -0.223053 0.000666667
 0.965513 -0.146034   1.10003 -0.214341 0.000666667
 0.961726 -0.132961   1.13453 0.201577 0.000666667
 0.942811 -0.114926   1.11721 -0.284287 0.000666667
 0.960396 -0.130059   1.13051 -0.218965 0.000666667
 0.982449 -0.145518    1.1108 0.387859 0.000666667
 0.927143 -0.107653   1.15177 0.103504 0.000666667
 0.957519 -0.129339   1.10556 0.249401 0.000666667
 0.977376 -0.140839   1.11359 0.0433261 0.000666667
 0.984042 -0.154037   1.09959 -0.0199159 0.000666667
 0.946832 -0.115294   1.11074 -0.111425 0.000666667
 0.975931 -0.146492   1.11341 0.0512012 0.000666667
 0.965474 -0.130631   1.13621 0.34024 0.000666667
 0.940917 -0.106225   1.10406 0.201356 0.000666667
 0.965059 -0.127077   1.10592 -0.126477 0.000666667
 0.965086 -0.137189   1.14422 -0.427131 0.000666667
  0.96075 -0.142683   1.14421 -0.0358785 0.000666667
 0.957557 -0.134079    1.1047 -0.0828362 0.000666667
 0.955531 -0.137982   1.12966 -0.095222 0.000666667
 0.981692 -0.154299   1.11387 -0.148849 0.000666667
 0.997191 -0.151222   1.10593 0.18569 0.000666667
 0.990641 -0.153885   1.12808 -0.0529737 0.000666667
 0.967923 -0.145886   1.12765 0.151699 0.000666667
 0.959298 -0.123606   1.15033 -0.0128668 0.000666667
 0.961816 -0.122263   1.14321 -0.374801 0.000666667
 0.971352 -0.135348   1.10468 0.0180426 0.000666667
 0.967747 -0.139289   1.11142 -0.242809 0.000666667
0.961998 -0.13465  1.09832 0.0253099 0.000666667
 0.976301 -0.138018   1.12114 -0.30858 0.000666667
 0.980027 -0.135582   1.12748 -0.252474 0.000666667
0.986164 -0.14868  1.10964 -0.0453164 0.000666667
  0.94041 -0.120772   1.13655 -0.0813496 0.000666667
 0.966788 -0.141135   1.06653 0.171819 0.000666667
  0.97246 -0.142299   1.16445 0.131815 0.000666667
 0.995018 -0.154532   1.12918 0.0469146 0.000666667
 0.952369 -0.129116   1.10803 -0.115806 0.000666667
 0.978702 -0.154066   1.12389 0.237771 0.000666667
 0.990463 -0.152996   1.14147 0.0791953 0.000666667
 0.985998 -0.150174   1.12513 0.0545806 0.000666667
  0.98149 -0.150526   1.11956 0.0235565 0.000666667
 0.966488 -0.140359    1.1283 0.0261644 0.000666667
 0.993118 -0.150981   1.11203 -0.212547 0.000666667
 0.975988 -0.145748   1.10735 -0.0833689 0.000666667
 0.957562 -0.127045   1.06699 0.0371718 0.000666667
 0.956889 -0.124543   1.14862 0.195499 0.000666667
   0.9606 -0.132136   1.10668 0.245099 0.000666667
 0.942865 -0.115924   1.11804 -0.254324 0.000666667
0.997052 -0.15163  1.14359 -0.213011 0.000666667
 0.945077 -0.110958   1.10506 -0.397729 0.000666667
  1.01801 -0.162143   1.11096 -0.300139 0.000666667
 0.975821 -0.144663   1.10492 -0.0805391 0.000666667
 0.965254 -0.146539   1.16546 0.0588192 0.000666667
 0.986259 -0.142119   1.14509 -0.00476229 0.000666667
  1.00063 -0.150882   1.13428 -0.00119064 0.000666667
 0.956444 -0.127443   1.11408 0.0143365 0.000666667
 0.988117 -0.153114   1.15966 0.231854 0.000666667
 0.946301 -0.113028   1.11163 -0.0985218 0.000666667
0.972906 -0.14274  1.12082 -0.173287 0.000666667
 0.948254 -0.119332   1.12909 -0.0252944 0.000666667
 0.987877 -0.145071   1.14148 -0.211804 0.000666667
 0.958492 -0.133387   1.13394 -0.277218 0.000666667
 0.961523 -0.123889   1.12166 0.0910329 0.000666667
 1.00434 -0.15116  1.13219 -0.324408 0.000666667
  1.00269 -0.149517   1.11977 -0.130972 0.000666667
 0.955781 -0.132169   1.09516 -0.00121685 0.000666667
 0.988825 -0.153661   1.10479 -0.156121 0.000666667
 0.976851 -0.144694   1.10469 -0.0586136 0.000666667
 0.988672 -0.142194   1.12587 -0.269839 0.000666667
 0.997099 -0.150919   1.14248 0.0346368 0.000666667
 0.954848 -0.125771   1.11288 -0.043957 0.000666667
 0.987225 -0.151217   1.12511 -0.194137 0.000666667
 0.969504 -0.140838   1.14811 0.134313 0.000666667
 0.954166 -0.128723   1.11157 -0.0497683 0.000666667
 0.970759 -0.136726   1.12243 -0.154631 0.000666667
   0.9549 -0.119728   1.10991 0.0424228 0.000666667
0.957789 -0.12559  1.11507 -0.039225 0.000666667
0.980366 -0.13688  1.12806 -0.537274 0.000666667
 0.947657 -0.124489   1.12957 0.014553 0.000666667
 0.969671 -0.137175   1.13577 0.37986 0.000666667
 0.964244 -0.134287   1.12437 0.0027354 0.000666667
 0.968372 -0.133856   1.09649 -0.196809 0.000666667
 0.976787 -0.147229   1.15908 -0.00286222 0.000666667
 0.990342 -0.142298   1.08985 -0.00084771 0.000666667
0.989561 -0.14593  1.13328 -0.0903634 0.000666667
 0.960428 -0.131598   1.12307 -0.0474185 0.000666667
  1.00728 -0.160282   1.12236 0.0450214 0.000666667
  0.97524 -0.129346   1.10943 0.348314 0.000666667
  0.94497 -0.120766   1.12907 -0.0372793 0.000666667
 0.994664 -0.154554   1.13859 0.0174115 0.000666667
0.972441 -0.14066   1.1281 -0.319071 0.000666667
  1.00693 -0.157499   1.13673 0.0753578 0.000666667
0.982032 -0.14874  1.11285 0.0586538 0.000666667
 0.984638 -0.142804   1.10598 -0.182757 0.000666667
 0.979046 -0.139176   1.13169 0.104316 0.000666667
 0.945928 -0.120606   1.12994 -0.0661827 0.000666667
 0.957239 -0.126235   1.14788 0.18967 0.000666667
 0.988353 -0.151422   1.12656 0.135849 0.000666667
0.993434 -0.1508 1.13919 0.138883 0.000666667
  1.01203 -0.162896   1.12271 -0.241863 0.000666667
 0.976606 -0.147565   1.10948 0.0186654 0.000666667
 0.985312 -0.151316   1.12869 -0.0539652 0.000666667
 0.965262 -0.142646   1.15438 0.207882 0.000666667
 0.964146 -0.146905    1.1326 0.0207077 0.000666667
  0.96344 -0.126227   1.11365 0.0586712 0.000666667
  0.97015 -0.136076   1.11224 -0.0612091 0.000666667
 0.979262 -0.136547   1.10905 -0.328556 0.000666667
 0.963418 -0.134702   1.12983 -0.0785568 0.000666667
 0.974096 -0.141068   1.09188 -0.0237254 0.000666667
 0.983839 -0.143703   1.13437 0.0931599 0.000666667
   0.9777 -0.137531   1.16094 -0.543092 0.000666667
 0.982639 -0.151511   1.12769 0.0976897 0.000666667
 0.978089 -0.138148   1.10344 -0.0547548 0.000666667
 0.960014 -0.132433   1.09367 0.0247102 0.000666667
 0.963627 -0.137248   1.14316 0.252242 0.000666667
0.944922 -0.11199  1.10569 -0.414815 0.000666667
0.969445 -0.14076  1.09183 0.470867 0.000666667
 0.954719 -0.134436   1.07866 -0.0389812 0.000666667
 0.976312 -0.143439   1.10576 0.144868 0.000666667
  0.96077 -0.133818   1.13386 0.220643 0.000666667
 0.987143 -0.143253   1.14175 -0.194147 0.000666667
  1.00693 -0.159583   1.13801 0.074438 0.000666667
 0.977562 -0.145888   1.10848 0.0402479 0.000666667
 0.961096 -0.139273   1.11326 0.11001 0.000666667
 0.989648 -0.151169   1.14099 0.0582429 0.000666667
 0.954836 -0.131373   1.09897 0.218629 0.000666667
 0.944807 -0.118987    1.1095 -0.00323335 0.000666667
0.976635 -0.15253  1.12172 0.182901 0.000666667
 0.951729 -0.127474   1.09854 -0.275856 0.000666667
  0.96672 -0.138515   1.10095 0.10346 0.000666667
  0.95272 -0.117241   1.09719 0.0993185 0.000666667
 1.00598 -0.14878  1.11946 -0.129152 0.000666667
 0.959506 -0.128227   1.13226 -0.112109 0.000666667
 0.988036 -0.154468   1.16038 0.226601 0.000666667
 0.971877 -0.150257   1.13688 -0.0407763 0.000666667
   0.9585 -0.120683   1.13462 -0.338504 0.000666667
 0.965256 -0.134921   1.12444 -0.000124398 0.000666667
 0.991779 -0.148533    1.1218 0.0769375 0.000666667
 0.965393 -0.129496   1.14036 0.0362507 0.000666667
 0.962536 -0.128715   1.13288 -0.092682 0.000666667
  0.94373 -0.119965   1.13013 -0.0497675 0.000666667
 0.983201 -0.143637   1.11329 0.021253 0.000666667
 0.998895 -0.152251   1.14073 -0.207177 0.000666667
 0.951165 -0.120505   1.14435 -0.0194778 0.000666667
 0.984199 -0.137749   1.07935 -0.202671 0.000666667
 0.950847 -0.118401   1.08597 -0.37885 0.000666667
  0.99124 -0.140983    1.0876 -0.105796 0.000666667
 0.951259 -0.130342   1.11985 -0.0135124 0.000666667
 0.945958 -0.125717   1.10165 0.09793 0.000666667
 0.946449 -0.106484   1.13361 0.0138885 0.000666667
 0.964794 -0.131084   1.11771 0.268186 0.000666667
 0.978071 -0.150337   1.10572 0.282816 0.000666667
 0.954581 -0.129561   1.11009 -0.112083 0.000666667
 0.944471 -0.122411    1.1275 -0.000869701 0.000666667
 0.981967 -0.151897   1.11997 0.0279014 0.000666667
 0.977443 -0.151283   1.12118 0.185629 0.000666667
 0.947315 -0.122263   1.11922 -0.335057 0.000666667
 0.964314 -0.135127   1.13256 -0.077641 0.000666667
  1.00362 -0.161988   1.12056 0.0399202 0.000666667
 0.975065 -0.159269   1.12373 0.189712 0.000666667
 0.948034 -0.114092   1.15024 -0.0316866 0.000666667
 0.989959 -0.147676   1.13086 -0.049243 0.000666667
 0.961241 -0.131398   1.13427 -0.283876 0.000666667
 0.992691 -0.149719   1.14522 -0.0749406 0.000666667
 0.967344 -0.133353    1.1357 0.208226 0.000666667
0.960047 -0.13254  1.15562 0.0783302 0.000666667
 0.983079 -0.144299   1.13624 -0.0187504 0.000666667
 0.952382 -0.128085   1.09889 -0.276175 0.000666667
 0.996199 -0.144344    1.1421 -0.469838 0.000666667
 0.944332 -0.109992   1.06229 0.158923 0.000666667
  0.98824 -0.152493   1.12394 0.124718 0.000666667
0.987398 -0.14215  1.14299 -0.196594 0.000666667
 0.960223 -0.121982   1.11851 0.336452 0.000666667
0.963868 -0.12614  1.08759 -0.246439 0.000666667
 0.965885 -0.128081   1.09791 -0.0976311 0.000666667
 0.984812 -0.149133   1.13658 -0.0278703 0.000666667
 0.987548 -0.152274   1.11306 -0.0335073 0.000666667
 0.959609 -0.122784   1.10569 0.0983953 0.000666667
 0.968882 -0.140076   1.14814 0.127898 0.000666667
 0.978925 -0.150053   1.09495 0.366522 0.000666667
 0.966039 -0.140259   1.13807 0.215736 0.000666667
 0.959998 -0.122623   1.15191 0.164368 0.000666667
 0.972939 -0.135741   1.13883 0.247948 0.000666667
  1.00672 -0.156813   1.13901 0.0448289 0.000666667
   0.9846 -0.150002   1.10098 0.373516 0.000666667
 0.971966 -0.136354   1.14844 0.0863526 0.000666667
   0.9645 -0.141066     1.156 0.197703 0.000666667
 0.954971 -0.125415   1.10812 -0.0354057 0.000666667
 0.977015 -0.141627    1.1073 0.14521 0.000666667
 0.969361 -0.129671   1.09916 0.218901 0.000666667
 0.974645 -0.145419   1.13855 -0.161065 0.000666667
 0.993219 -0.150437   1.12849 -0.195143 0.000666667
 0.980019 -0.148687   1.12184 0.0143978 0.000666667
 0.983987 -0.151641   1.12611 -0.0465068 0.000666667
 0.955322 -0.129192   1.10209 -0.342113 0.000666667
  1.00678 -0.159645   1.11996 0.025046 0.000666667
 0.967938 -0.130229    1.1442 -0.138136 0.000666667
 0.986715 -0.139359   1.08924 -0.404793 0.000666667
0.952841 -0.12873  1.10888 -0.106202 0.000666667
 0.969546 -0.129189    1.0996 0.245077 0.000666667
 0.981783 -0.150233   1.12725 0.0962039 0.000666667
 0.976783 -0.145361   1.11184 0.0557002 0.000666667
 0.955667 -0.129157   1.10609 0.245361 0.000666667
  1.01701 -0.157694   1.08921 -0.0791878 0.000666667
 0.940121 -0.119588   1.13583 -0.07595 0.000666667
0.950501 -0.1274 1.14457 -0.0276562 0.000666667
 0.963673 -0.126687   1.09963 -0.0759781 0.000666667
 0.965428 -0.132957   1.11108 -0.0429177 0.000666667
 0.961616 -0.121743   1.12361 0.0722753 0.000666667
  1.00488 -0.152571   1.09975 0.183264 0.000666667
 0.960135 -0.136051   1.09977 0.0199174 0.000666667
 0.971383 -0.144503   1.10071 -0.0651139 0.000666667
 0.979119 -0.147627   1.10961 0.0493132 0.000666667
 0.971586 -0.135126   1.14594 -0.169543 0.000666667
0.984705   -0.14 1.11713 -0.191558 0.000666667
 0.943617 -0.114588   1.11561 -0.27767 0.000666667
 0.977685 -0.137419   1.10024 -0.0814683 0.000666667
 0.961278 -0.131452   1.14215 -0.341567 0.000666667
 0.983502 -0.150227   1.13038 0.130289 0.000666667
 0.951303 -0.125291   1.13032 0.247255 0.000666667
0.959408 -0.1233 1.13671 -0.246113 0.000666667
 0.974439 -0.124818   1.11747 0.0229908 0.000666667
  1.01779 -0.162149   1.10968 -0.276074 0.000666667
 0.989483 -0.146567   1.12887 0.0597966 0.000666667
 0.981064 -0.140683   1.09632 -0.142802 0.000666667
  1.00422 -0.155397   1.09789 0.167553 0.000666667
 0.955216 -0.137755   1.12726 -0.0921021 0.000666667
 0.970178 -0.146761   1.09165 0.308596 0.000666667
 0.991335 -0.145282   1.13496 -0.0989397 0.000666667
 0.968694 -0.140643   1.10089 0.10199 0.000666667
  0.94525 -0.115286    1.1109 -0.0923762 0.000666667
  0.97962 -0.143877   1.12644 0.285735 0.000666667
 0.963641 -0.142005   1.15223 0.279883 0.000666667
 0.995217 -0.153307   1.15674 -0.223488 0.000666667
 0.967003 -0.131644   1.12538 -0.0828977 0.000666667
 0.993482 -0.157358   1.09315 0.135154 0.000666667
 0.988541 -0.144302   1.15207 -0.0326125 0.000666667
  0.95156 -0.129066   1.10577 -0.258649 0.000666667
 0.961589 -0.127527   1.13072 -0.113907 0.000666667
 0.988758 -0.144014   1.12619 -0.0330798 0.000666667
 0.970349 -0.140659    1.0946 0.100451 0.000666667
 0.977982 -0.138534   1.11377 0.00828037 0.000666667
 0.971697 -0.141384   1.12735 -0.309509 0.000666667
 0.970337 -0.141279    1.0942 0.110051 0.000666667
  0.97903 -0.147256   1.15635 -0.178491 0.000666667
 0.990872 -0.151978   1.12607 -0.26203 0.000666667
 0.947961 -0.124712   1.13074 0.0020176 0.000666667
0.975009 -0.14383  1.13925 0.15685 0.000666667
 0.970857 -0.135949   1.10535 -0.130052 0.000666667
 0.959802 -0.134786   1.09367 0.00360614 0.000666667
 0.950228 -0.124294   1.12078 -0.338664 0.000666667
 0.977555 -0.138263   1.12104 -0.066619 0.000666667
 0.982441 -0.151022   1.08353 0.291762 0.000666667
 0.985506 -0.137067   1.11159 -0.093818 0.000666667
 0.981958 -0.140524    1.1079 0.140374 0.000666667
 0.993221 -0.155808   1.09518 0.137343 0.000666667
 0.955792 -0.131678    1.0946 0.00344199 0.000666667
 0.977811 -0.135328   1.12397 -0.373008 0.000666667
 0.970356 -0.128875   1.13419 0.0371368 0.000666667
 0.945753 -0.128445   1.12731 0.0528253 0.000666667
 0.990851 -0.150274   1.10635 0.17175 0.000666667
 0.945165 -0.119728   1.11053 0.0180306 0.000666667
  1.01371 -0.164797   1.09891 0.0108082 0.000666667
 0.974008 -0.132153   1.13299 -0.0581463 0.000666667
 0.960165 -0.140637   1.11352 0.0969532 0.000666667
 0.986752 -0.157594    1.1632 -0.0359553 0.000666667
 0.970629 -0.127176   1.11315 0.161823 0.000666667
  0.95736 -0.116411   1.12675 0.20735 0.000666667
 0.991257 -0.143511   1.11201 -0.0131144 0.000666667
 0.966219 -0.139934   1.09953 0.0927579 0.000666667
  0.99362 -0.153671   1.14253 0.0966019 0.000666667
 0.951375 -0.129781   1.13517 -0.319398 0.000666667
 0.924807 -0.108135   1.15561 0.116841 0.000666667
 0.963685 -0.136222   1.12276 0.204866 0.000666667
 0.973862 -0.141458   1.11881 0.302254 0.000666667
 0.98551 -0.15181  1.11613 -0.0258321 0.000666667
0.987705 -0.1539 1.11293 0.0483986 0.000666667
0.990505 -0.14984  1.08679 0.27125 0.000666667
 0.981941 -0.149599   1.11736 0.0321577 0.000666667
 0.972211 -0.139779   1.14838 -0.160327 0.000666667
 0.976208 -0.157349   1.13511 -0.00819353 0.000666667
 0.976571 -0.141919   1.11907 0.0810699 0.000666667
 0.948708 -0.124268   1.13029 0.0141203 0.000666667
 0.976638 -0.144779   1.11041 0.0188252 0.000666667
0.987674 -0.14505  1.09185 -0.184237 0.000666667
 0.990749 -0.147968   1.11414 -0.00126417 0.000666667
 0.977797 -0.143797   1.11085 0.0502967 0.000666667
 0.948302 -0.140874   1.12407 -0.18646 0.000666667
0.976094 -0.13769   1.1236 -0.0595936 0.000666667
 0.980025 -0.148095    1.1556 -0.179039 0.000666667
 0.976775 -0.157934   1.14191 -0.276767 0.000666667
0.961946 -0.13811  1.15326 0.224569 0.000666667
0.953195 -0.1276 1.10902 -0.1025 0.000666667
0.956839 -0.13739  1.09904 0.0483491 0.000666667
 0.951166 -0.137665   1.14779 -0.264817 0.000666667
0.976254 -0.12643  1.11347 -0.340092 0.000666667
  0.96472 -0.135849   1.13105 -0.0711853 0.000666667
 0.968948 -0.140426   1.14594 0.127343 0.000666667
 0.985194 -0.138479   1.08284 0.0285353 0.000666667
0.985125 -0.15618  1.13028 -0.210612 0.000666667
 0.960182 -0.130802   1.14118 0.0416921 0.000666667
 0.977398 -0.137618   1.10887 -0.318479 0.000666667
 0.962213 -0.132251   1.13364 0.183665 0.000666667
  0.99603 -0.156359   1.12934 0.0157182 0.000666667
 0.962002 -0.122471   1.14406 -0.38065 0.000666667
0.946004 -0.10503  1.12544 -0.104014 0.000666667
 0.972353 -0.138183   1.14728 -0.170323 0.000666667
 0.976257 -0.157088   1.13838 -0.00986251 0.000666667
 0.978067 -0.132936   1.13219 -0.172824 0.000666667
 0.962812 -0.142052    1.1238 0.219563 0.000666667
 0.979848 -0.134555   1.12674 -0.526869 0.000666667
 0.981989 -0.146267   1.14994 -0.134443 0.000666667
 0.994953 -0.156752   1.09579 0.159854 0.000666667
 0.952013 -0.117644   1.11012 0.0828191 0.000666667
  1.01301 -0.163998   1.12329 -0.236344 0.000666667
 0.976165 -0.135561    1.1201 -0.311565 0.000666667
 0.952615 -0.139411   1.12828 -0.135044 0.000666667
 0.958889 -0.134962   1.10017 0.0433676 0.000666667
 0.989178 -0.143761   1.08353 -0.288599 0.000666667
 0.945767 -0.131542   1.11304 0.0833852 0.000666667
  0.98824 -0.158458   1.12529 -0.0910958 0.000666667
 0.976496 -0.136534   1.12125 0.0383063 0.000666667
 0.948553 -0.124199   1.11894 -0.338704 0.000666667
 0.958714 -0.123347   1.11627 0.0657351 0.000666667
 0.954624 -0.130662    1.1192 -0.00215169 0.000666667
 0.943692 -0.109816   1.11507 -0.0711116 0.000666667
 0.926118 -0.106322   1.15557 0.116851 0.000666667
0.964855 -0.14109  1.13787 -0.280423 0.000666667
0.943388 -0.12063  1.11058 -0.00662517 0.000666667
  1.00736 -0.159279   1.13377 -0.131797 0.000666667
  1.02439 -0.177621   1.09093 0.105618 0.000666667
 0.946063 -0.116849   1.11037 -0.107375 0.000666667
 0.950036 -0.117186   1.09654 0.080173 0.000666667
0.977245 -0.14553  1.09715 0.166078 0.000666667
 0.987113 -0.143501   1.08246 -0.0638432 0.000666667
 0.953828 -0.128293   1.11722 -0.258856 0.000666667
 0.943909 -0.109905   1.13721 0.058194 0.000666667
 0.958885 -0.124189   1.13384 -0.0673941 0.000666667
 0.963302 -0.130784   1.10883 -0.0273678 0.000666667
 0.966842 -0.132949   1.15174 0.201381 0.000666667
 0.979517 -0.148723   1.10444 0.284771 0.000666667
 0.991147 -0.157185   1.13412 -0.020321 0.000666667
 0.989522 -0.146321   1.13254 0.0672554 0.000666667
 0.978751 -0.140712   1.11348 0.0439213 0.000666667
  0.96538 -0.130497   1.12445 0.111398 0.000666667
 0.967279 -0.131754   1.09047 0.105115 0.000666667
0.959321 -0.12472  1.13753 -0.262045 0.000666667
 0.967853 -0.150978   1.09751 0.04608 0.000666667
  0.96402 -0.125366   1.10543 -0.136184 0.000666667
 0.980825 -0.138075    1.1101 -0.324305 0.000666667
  0.96508 -0.132119   1.11939 0.278639 0.000666667
 0.962568 -0.136464   1.14551 -0.411904 0.000666667
0.989484 -0.15283  1.14319 -0.0173975 0.000666667
 0.942514 -0.116856   1.06408 0.0338779 0.000666667
 0.946644 -0.117544   1.10088 -0.184624 0.000666667
0.993678 -0.1493 1.12573 -0.190762 0.000666667
 0.974052 -0.147654   1.11885 -0.216786 0.000666667
 0.945897 -0.115756   1.12671 0.036357 0.000666667
  1.00498 -0.169434    1.1203 0.146063 0.000666667
  1.00174 -0.152914   1.13995 -0.0356399 0.000666667
 0.973957 -0.142626   1.11044 -0.244218 0.000666667
 0.974336 -0.138214   1.12678 0.279661 0.000666667
 0.969057 -0.131188   1.12362 0.127584 0.000666667
 0.983567 -0.146169   1.14348 0.0463059 0.000666667
0.991972 -0.1494 1.08925 0.265905 0.000666667
 0.983402 -0.148025   1.14839 -0.125026 0.000666667
 0.976658 -0.137656   1.10281 -0.00517868 0.000666667
 0.981951 -0.156634   1.09925 0.0632205 0.000666667
  0.96386 -0.133141   1.08679 0.00220706 0.000666667
 0.970504 -0.140182   1.14582 0.127008 0.000666667
 0.973987 -0.142415   1.13314 -0.26873 0.000666667
 0.978955 -0.137022   1.10935 -0.323849 0.000666667
 0.963143 -0.136516   1.13003 -0.364155 0.000666667
 0.965847 -0.134374   1.10085 -0.00729279 0.000666667
 0.979834 -0.144918    1.0998 -0.147578 0.000666667
  1.00023 -0.148568   1.11204 0.299222 0.000666667
 0.961487 -0.138273   1.12297 0.197266 0.000666667
0.975093 -0.14587  1.11924 -0.0843393 0.000666667
 0.944059 -0.110665   1.12717 -0.168748 0.000666667
 0.974642 -0.137574   1.12165 -0.0520989 0.000666667
  0.96802 -0.135615   1.12077 -0.0199343 0.000666667
 0.975454 -0.138505   1.16056 -0.567236 0.000666667
 0.951966 -0.133271   1.12333 0.098536 0.000666667
0.997628 -0.15023  1.16481 -0.293076 0.000666667
 0.976253 -0.142326   1.11193 0.235275 0.000666667
 0.977973 -0.139584    1.1031 0.000706274 0.000666667
 0.971016 -0.135225   1.10395 0.0277929 0.000666667
 0.946261 -0.128954   1.12684 0.0388417 0.000666667
 0.980299 -0.138216   1.10375 0.286256 0.000666667
0.954009 -0.13021  1.09133 0.247052 0.000666667
 0.963733 -0.136197   1.09658 -0.312584 0.000666667
 0.978705 -0.135929   1.11708 -0.0978802 0.000666667
 0.971799 -0.129536   1.10467 0.0658897 0.000666667
 0.970797 -0.135496   1.10325 -0.160416 0.000666667
0.986084 -0.14623  1.14361 0.0700557 0.000666667
 0.961324 -0.131793   1.15606 0.0906442 0.000666667
 0.974993 -0.136304   1.11784 -0.209137 0.000666667
 0.959141 -0.130487   1.14811 0.27068 0.000666667
  0.97215 -0.142887   1.12581 -0.300482 0.000666667
 0.989839 -0.154526   1.10388 -0.156131 0.000666667
 0.955423 -0.130505   1.10931 0.0646188 0.000666667
 0.959829 -0.134044    1.1069 0.2427 0.000666667
  1.01551 -0.164538   1.10168 0.0137935 0.000666667
0.999009 -0.15133  1.07532 -0.126847 0.000666667
 0.979143 -0.139347     1.116 0.0117309 0.000666667
  0.94631 -0.114306   1.15312 -0.0355815 0.000666667
 0.925762 -0.107893   1.15371 0.118267 0.000666667
 0.945513 -0.103314   1.11364 -0.094672 0.000666667
 0.955844 -0.129652   1.10989 0.0422419 0.000666667
0.974123 -0.13602  1.16519 -0.00913972 0.000666667
   0.9458 -0.124208   1.13185 0.0395593 0.000666667
0.954395 -0.13408  1.11098 -0.0649684 0.000666667
 0.956985 -0.130855   1.09984 -0.332805 0.000666667
 0.986108 -0.161648   1.11568 -0.27229 0.000666667
0.966238 -0.13358  1.13298 -0.0826551 0.000666667
0.978337 -0.15101   1.1219 0.251647 0.000666667
0.957894 -0.12639  1.12926 0.31753 0.000666667
0.944476 -0.12196    1.127 -0.0152399 0.000666667
 0.977144 -0.145078   1.09678 0.146668 0.000666667
 0.972196 -0.145302   1.13301 0.157757 0.000666667
0.997532 -0.14923   1.1645 -0.278287 0.000666667
 0.989941 -0.148219   1.12525 -0.289395 0.000666667
 0.961767 -0.142031   1.15927 0.170492 0.000666667
 0.972425 -0.134164   1.10793 -0.153765 0.000666667
 0.946072 -0.121248   1.12769 -0.0171094 0.000666667
 0.951631 -0.122888   1.10159 0.0880694 0.000666667
 0.964565 -0.132817   1.12272 0.0918304 0.000666667
 0.989719 -0.132426   1.12359 -0.417005 0.000666667
 0.985987 -0.143311   1.08425 -0.0590135 0.000666667
0.975388 -0.14043  1.12388 -0.0550703 0.000666667
 0.976253 -0.144904   1.12276 0.0203279 0.000666667
 0.946949 -0.120037   1.12789 -0.00593087 0.000666667
 0.959322 -0.128875   1.10636 0.242461 0.000666667
0.987085 -0.15008  1.10719 -0.0433745 0.000666667
 0.977708 -0.127762   1.08876 -0.13284 0.000666667
 0.962242 -0.129602   1.12919 -0.209794 0.000666667
 0.995706 -0.154031   1.13566 0.109897 0.000666667
 0.956775 -0.133071   1.09521 -0.0022125 0.000666667
 0.972421 -0.141866   1.07736 -0.0161441 0.000666667
0.982496 -0.13862  1.10875 0.138001 0.000666667
  0.94312 -0.116192   1.11668 -0.262542 0.000666667
 0.960769 -0.130623   1.10514 -0.472443 0.000666667
 0.946826 -0.109021   1.12597 -0.176575 0.000666667
 0.948139 -0.119601   1.12741 -0.0184385 0.000666667
  1.00295 -0.150244   1.13161 -0.32926 0.000666667
  1.00517 -0.156541   1.11693 0.0170623 0.000666667
 0.973359 -0.151871   1.12349 -0.149383 0.000666667
  0.97834 -0.142855   1.14131 0.299075 0.000666667
 0.974386 -0.139758   1.09252 -0.03275 0.000666667
0.964489 -0.13194  1.12712 -0.00190946 0.000666667
 0.954711 -0.133535   1.11297 -0.124335 0.000666667
 0.998914 -0.139505     1.127 0.25373 0.000666667
 0.982198 -0.151759   1.13283 -0.432951 0.000666667
 0.975286 -0.142495   1.12138 0.103893 0.000666667
 0.956552 -0.126656   1.13275 -0.0269622 0.000666667
 0.976267 -0.139655   1.11541 0.415538 0.000666667
 0.993123 -0.150832   1.10537 -0.0440227 0.000666667
 0.998545 -0.143206   1.13995 -0.462056 0.000666667
 0.986081 -0.151904   1.12677 0.0725521 0.000666667
 0.991866 -0.143422   1.13621 -0.0636093 0.000666667
 0.971925 -0.136582   1.10282 0.0232982 0.000666667
 0.944037 -0.111296   1.12681 -0.165006 0.000666667
  1.01344 -0.162809   1.12144 -0.229618 0.000666667
 0.954066 -0.126668   1.09901 -0.281308 0.000666667
 0.996497 -0.141929   1.14307 0.119182 0.000666667
 0.973856 -0.137737   1.16582 0.0120586 0.000666667
0.981168 -0.1436 1.15627 -0.188975 0.000666667
0.967659 -0.13408  1.13677 0.206019 0.000666667
  0.96698 -0.124523    1.1094 -0.0184881 0.000666667
 0.977074 -0.147477   1.13634 -0.175716 0.000666667
 0.990195 -0.151189   1.14094 0.0570259 0.000666667
  0.927943 -0.0953485    1.13364 0.177185 0.000666667
 0.989383 -0.151899   1.12769 -0.0413641 0.000666667
 0.946495 -0.124151   1.13091 0.0186491 0.000666667
  1.00286 -0.161151   1.11487 -0.184473 0.000666667
 0.958598 -0.133839   1.10303 0.0228596 0.000666667
 0.976739 -0.140976   1.12526 -0.136282 0.000666667
 0.959609 -0.126364   1.13176 -0.113724 0.000666667
 0.974078 -0.135773   1.11903 -0.208305 0.000666667
 0.982307 -0.153999   1.09917 0.0851656 0.000666667
 0.992254 -0.147161   1.14496 -0.0782536 0.000666667
 0.977641 -0.136938    1.1123 0.255422 0.000666667
 0.987011 -0.157852   1.11335 -0.0583743 0.000666667
 0.979772 -0.149905   1.12245 0.247905 0.000666667
 0.993731 -0.149343   1.10638 -0.0219066 0.000666667
 0.976073 -0.142579   1.16331 0.147448 0.000666667
 0.983299 -0.154303   1.09826 0.0627497 0.000666667
 0.943358 -0.125697   1.09861 -0.181118 0.000666667
 0.977227 -0.144489   1.09943 -0.156636 0.000666667
 0.97984 -0.14557    1.101 -0.125539 0.000666667
 0.974216 -0.136683   1.16511 0.00806907 0.000666667
   0.9551 -0.126817   1.06547 0.0238522 0.000666667
 0.989994 -0.150098   1.13979 0.0824249 0.000666667
 0.957865 -0.127738   1.11513 -0.00364063 0.000666667
 0.958519 -0.122496   1.11488 -0.0858628 0.000666667
 0.970925 -0.144549   1.13564 -0.105766 0.000666667
 0.979438 -0.141881   1.11335 0.270387 0.000666667
 0.964033 -0.134208   1.11998 -0.284755 0.000666667
 0.962997 -0.138265   1.12142 0.195133 0.000666667
 0.959523 -0.123596   1.14993 0.164167 0.000666667
0.973723 -0.13535  1.12056 -0.316858 0.000666667
 0.988525 -0.147326   1.10378 0.274884 0.000666667
    1.006 -0.155596   1.13409 -0.106574 0.000666667
 0.965141 -0.140911   1.13556 0.241495 0.000666667
 0.968003 -0.133028   1.12788 -0.0647415 0.000666667
 0.976533 -0.147123   1.11126 0.0471186 0.000666667
  1.00452 -0.155859   1.09781 0.168958 0.000666667
 0.960393 -0.129635   1.13078 -0.214763 0.000666667
 0.995327 -0.154857    1.1421 0.0970688 0.000666667
 0.978489 -0.127247   1.08827 -0.141734 0.000666667
 0.992105 -0.156545   1.13572 -0.034163 0.000666667
  0.96983 -0.134489   1.12297 -0.151223 0.000666667
 0.979527 -0.133366   1.11191 -0.153908 0.000666667
 0.992351 -0.149145   1.12616 -0.257201 0.000666667
  1.01139 -0.158396   1.09165 -0.045964 0.000666667
 0.974955 -0.144895   1.16261 0.137839 0.000666667
0.990889 -0.15139  1.10707 0.179369 0.000666667
 0.972895 -0.140424   1.13121 -0.17251 0.000666667
 0.976525 -0.143701   1.14339 0.271761 0.000666667
 0.972134 -0.129952   1.13627 -0.150023 0.000666667
 0.988866 -0.149062   1.12326 0.0528099 0.000666667
 0.960415 -0.121807   1.11759 0.326951 0.000666667
 0.992706 -0.142489   1.11705 -0.224632 0.000666667
 0.959406 -0.143429   1.10976 -0.146785 0.000666667
 0.985018 -0.141467   1.14521 0.000434511 0.000666667
 0.986057 -0.141243   1.12494 -0.410337 0.000666667
 0.947092 -0.113378   1.15074 -0.0358339 0.000666667
  0.97679 -0.141702   1.11044 0.200893 0.000666667
  1.00126 -0.154131   1.13737 -0.0166991 0.000666667
 0.958017 -0.123238   1.14971 0.167521 0.000666667
  0.97707 -0.140323   1.10254 -0.0178177 0.000666667
 0.935189 -0.115648   1.08949 -0.412164 0.000666667
 0.960942 -0.135666   1.10428 0.240091 0.000666667
 0.957694 -0.130963   1.10972 0.0478575 0.000666667
 0.983301 -0.137898   1.08307 0.0239911 0.000666667
  1.00784 -0.155927   1.13199 -0.114673 0.000666667
 0.958917 -0.132296   1.10679 0.2255 0.000666667
  0.95923 -0.131497   1.10547 0.231999 0.000666667
  1.00539 -0.156375    1.1166 0.0284438 0.000666667
 0.975516 -0.143097   1.16305 0.134242 0.000666667
 0.965681 -0.131023   1.09053 0.126404 0.000666667
 0.976924 -0.136903   1.11098 -0.299969 0.000666667
 0.993954 -0.154269   1.15742 -0.216456 0.000666667
 0.971526 -0.131982   1.13109 0.0630977 0.000666667
 0.972019 -0.138667   1.13481 0.161177 0.000666667
 0.991669 -0.143526   1.11193 5.58706e-05 0.000666667
 0.954663 -0.127329   1.09704 -0.268892 0.000666667
 0.995547 -0.153428   1.13822 0.0157429 0.000666667
 0.947795 -0.120024    1.1282 -0.00596474 0.000666667
  0.96563 -0.129786   1.10995 -0.0173549 0.000666667
 0.973804 -0.142779   1.12902 0.232901 0.000666667
 0.965005 -0.126621   1.12813 -0.446079 0.000666667
 0.979613 -0.143487   1.15279 -0.20634 0.000666667
 0.946017 -0.115849   1.15358 -0.0490086 0.000666667
0.982332 -0.1425 1.11342 0.0258858 0.000666667
 1.01361 -0.16737  1.08337 -0.218749 0.000666667
 0.985334 -0.149767   1.12272 0.0710838 0.000666667
 0.973031 -0.140709   1.10329 -0.0787703 0.000666667
  1.00557 -0.150425   1.12963 -0.340755 0.000666667
 0.987553 -0.142351   1.12543 -0.405021 0.000666667
 0.944574 -0.108087   1.13235 0.0259266 0.000666667
 0.961515 -0.137291   1.15284 0.190962 0.000666667
 0.981177 -0.150355   1.11715 0.315761 0.000666667
 0.955571 -0.122203   1.13329 -0.274898 0.000666667
 0.989959 -0.147399   1.10334 0.253905 0.000666667
 0.956326 -0.121305   1.14418 0.240954 0.000666667
 0.957129 -0.119936   1.12361 -0.111105 0.000666667
 0.957372 -0.114526   1.12644 0.211744 0.000666667
 0.997778 -0.140593   1.13001 -0.37922 0.000666667
 0.968348 -0.131186   1.13882 0.215831 0.000666667
 0.993762 -0.158934   1.13214 -0.00835631 0.000666667
 0.963738 -0.128459   1.10188 -0.00576172 0.000666667
 0.971915 -0.134112   1.08856 -0.14438 0.000666667
 0.963458 -0.122576   1.07519 -0.306246 0.000666667
  0.936906 -0.0939351    1.12836 -0.0865587 0.000666667
 0.962648 -0.134409   1.08576 -0.0315727 0.000666667
  1.00713 -0.146529   1.13839 -0.0189728 0.000666667
  0.95542 -0.124773    1.1333 -0.0376182 0.000666667
 0.966389 -0.141116   1.15473 0.218673 0.000666667
0.955608 -0.1187 1.10756 0.0452766 0.000666667
 0.957672 -0.127667     1.107 0.233737 0.000666667
  1.02281 -0.164049   1.11121 -0.372224 0.000666667
 0.962913 -0.137861   1.15195 0.217809 0.000666667
 0.982319 -0.141429   1.11951 -0.0181062 0.000666667
 0.945631 -0.120113   1.13817 0.171822 0.000666667
 0.986255 -0.152654   1.11358 0.0568147 0.000666667
 0.986762 -0.145212   1.08321 -0.0689034 0.000666667
   1.0002 -0.146569   1.13647 -0.341968 0.000666667
  1.00615 -0.166616   1.13046 -0.0303483 0.000666667
 0.974522 -0.142538   1.11609 0.0464624 0.000666667
 0.977598 -0.144253   1.09892 -0.151501 0.000666667
 0.960779 -0.133449   1.15509 0.0676329 0.000666667
 0.961769 -0.128503    1.1298 -0.204539 0.000666667
0.974277 -0.13747  1.16501 0.0126237 0.000666667
 0.961051 -0.138191   1.09808 0.295717 0.000666667
 0.972858 -0.138052   1.12826 0.266803 0.000666667
 0.988057 -0.151823   1.14225 -0.00453187 0.000666667
0.983652 -0.1409 1.14437 0.0909376 0.000666667
 0.979629 -0.136305   1.12309 -0.378795 0.000666667
 0.949084 -0.123829    1.1195 -0.331598 0.000666667
 0.985919 -0.151063   1.12812 -0.0570127 0.000666667
 0.972926 -0.137015   1.12568 0.269441 0.000666667
  0.936544 -0.0955234    1.12816 -0.064098 0.000666667
 0.974485 -0.143121   1.16321 0.115572 0.000666667
 0.987462 -0.150174   1.11373 -0.0422561 0.000666667
 0.974032 -0.153002   1.14779 -0.208987 0.000666667
  0.97593 -0.144438   1.10564 -0.076185 0.000666667
 0.983714 -0.138672   1.10813 0.147163 0.000666667
 0.964341 -0.126016   1.08656 0.213334 0.000666667
 0.969475 -0.126934   1.09305 -0.193718 0.000666667
  1.01304 -0.163171   1.12044 -0.242818 0.000666667
 0.967782 -0.143664   1.15218 0.229339 0.000666667
 0.96688 -0.13119  1.13659 0.323566 0.000666667
 0.979207 -0.136361   1.10981 -0.305606 0.000666667
 0.948907 -0.135633   1.12191 -0.382498 0.000666667
 0.942777 -0.109369   1.11709 -0.069146 0.000666667
  0.96119 -0.139307    1.0985 0.280904 0.000666667
 0.981792 -0.144307   1.11266 0.0345333 0.000666667
 0.965743 -0.131042   1.11134 -0.0390976 0.000666667
 0.975494 -0.143449   1.12107 0.13067 0.000666667
 0.999918 -0.150534   1.16703 -0.291611 0.000666667
 0.988457 -0.144087   1.09024 -0.182352 0.000666667
  0.97348 -0.143766    1.0768 -0.00436266 0.000666667
 0.977828 -0.148963   1.10414 0.270978 0.000666667
 0.988264 -0.141377   1.13051 -0.229053 0.000666667
 0.978344 -0.143576   1.14203 0.28544 0.000666667
 0.955335 -0.123392   1.08089 -0.333858 0.000666667
 0.967181 -0.126215    1.1545 -0.0354018 0.000666667
 0.976137 -0.140548   1.08538 0.143503 0.000666667
 0.979266 -0.137973   1.11209 -0.318305 0.000666667
 0.961966 -0.132065   1.13452 -0.27307 0.000666667
  0.96137 -0.139018   1.13464 -0.160544 0.000666667
 0.996178 -0.153161   1.13715 0.0155617 0.000666667
 0.973277 -0.144744   1.11998 -0.0744306 0.000666667
  1.00427 -0.167576   1.10042 0.157805 0.000666667
 0.969317 -0.134719   1.10289 -0.163001 0.000666667
  0.98189 -0.138468   1.13669 -0.532103 0.000666667
 0.979391 -0.150492   1.12121 0.013591 0.000666667
 0.960532 -0.140149   1.11386 0.0874535 0.000666667
 0.942015 -0.111446   1.12706 -0.162571 0.000666667
 0.960017 -0.128677   1.12084 0.187333 0.000666667
 0.957086 -0.132301   1.09385 -0.010542 0.000666667
 0.975181 -0.130777   1.13236 -0.0752875 0.000666667
 0.963908 -0.140516   1.15712 0.200364 0.000666667
 0.978624 -0.143743   1.15422 -0.203985 0.000666667
 0.967871 -0.144703   1.11563 0.0718331 0.000666667
 0.946348 -0.116173   1.11109 -0.0898788 0.000666667
  0.97927 -0.140113   1.14551 0.160308 0.000666667
 0.964732 -0.128875   1.12472 0.0972367 0.000666667
 0.973203 -0.134618   1.11862 -0.206024 0.000666667
 0.980609 -0.135924   1.11041 0.0686056 0.000666667
  0.95887 -0.124365   1.13635 -0.250695 0.000666667
 0.971943 -0.142831   1.12051 0.284699 0.000666667
0.996142 -0.15352  1.16575 -0.276393 0.000666667
  0.99114 -0.148243   1.12179 0.0609554 0.000666667
 0.977573 -0.135722   1.11033 0.0974687 0.000666667
 0.998203 -0.152117   1.16631 -0.297878 0.000666667
 0.960829 -0.136393   1.10371 -0.0893175 0.000666667
 0.960744 -0.133264   1.15662 0.0858162 0.000666667
 0.959444 -0.131114   1.10499 0.234654 0.000666667
  1.00416 -0.162439   1.10605 0.0505788 0.000666667
 0.969328 -0.144762   1.11625 0.0846093 0.000666667
 0.970131 -0.128768   1.10256 0.0587138 0.000666667
 0.984993 -0.143187   1.13309 0.126504 0.000666667
 0.984487 -0.125832   1.08742 0.267496 0.000666667
  1.00798 -0.158199   1.13156 -0.115897 0.000666667
 0.981202 -0.149198   1.14159 0.0176141 0.000666667
 0.980952 -0.144321   1.13288 0.0177 0.000666667
0.959729  -0.124 1.13619 -0.250343 0.000666667
 0.975613 -0.144829   1.13826 0.161197 0.000666667
 0.940468 -0.126233   1.09763 -0.284236 0.000666667
 0.990229 -0.142974   1.13306 -0.0827296 0.000666667
 0.959621 -0.139533   1.11402 0.0820661 0.000666667
 0.980211 -0.141415   1.13305 0.104013 0.000666667
 0.985001 -0.153679    1.0964 -0.13042 0.000666667
 0.95938 -0.12462  1.15076 -0.0458522 0.000666667
 0.958685 -0.135749   1.10926 -0.182862 0.000666667
0.989686 -0.15281  1.16152 0.217268 0.000666667
 0.965866 -0.131763   1.10983 0.0883781 0.000666667
 0.967796 -0.122908   1.06803 -0.125746 0.000666667
  1.01046 -0.159695   1.09097 -0.0498732 0.000666667
 0.976302 -0.136365   1.16372 0.0102012 0.000666667
 0.977924 -0.146573    1.1043 0.301911 0.000666667
 0.988724 -0.155143   1.11626 0.225619 0.000666667
 0.960303 -0.132716   1.15471 0.0693755 0.000666667
0.984504 -0.14858  1.10877 -0.0570963 0.000666667
 0.990083 -0.145848   1.11141 0.0479758 0.000666667
0.943519 -0.11138  1.10606 -0.403809 0.000666667
 0.959982 -0.120385   1.15067 -0.122834 0.000666667
 0.986463 -0.153831   1.09686 -0.137288 0.000666667
 0.988623 -0.142877   1.14351 -0.194656 0.000666667
  1.00542 -0.158435   1.11242 -0.0240218 0.000666667
  0.96987 -0.130518   1.13702 -0.290883 0.000666667
  1.00868 -0.160254   1.13622 0.0616399 0.000666667
  0.94145 -0.131178   1.08347 -0.430428 0.000666667
 0.945286 -0.119322   1.13844 0.155294 0.000666667
 0.938827 -0.111029   1.08981 -0.450285 0.000666667
 0.972238 -0.153861   1.10859 0.187223 0.000666667
 0.996518 -0.148882    1.1418 -0.214139 0.000666667
 0.967807 -0.136136   1.15265 -0.248521 0.000666667
  0.96383 -0.135103   1.12011 -0.296304 0.000666667
 0.951475 -0.118246   1.11222 0.08997 0.000666667
 0.961456 -0.127643   1.13274 -0.21282 0.000666667
 0.940249 -0.112541   1.11417 -0.256638 0.000666667
 0.963632 -0.133994   1.12077 -0.278078 0.000666667
 0.986727 -0.149606   1.11559 -0.0951006 0.000666667
 0.966042 -0.152364    1.1216 0.192084 0.000666667
  0.95438 -0.118917   1.12912 0.165472 0.000666667
 0.958858 -0.123614   1.14989 0.170387 0.000666667
 0.963485 -0.126958   1.10284 -0.0238586 0.000666667
 0.984229 -0.139812   1.09622 -0.0792916 0.000666667
0.981027 -0.14265  1.09561 -0.133944 0.000666667
 0.994999 -0.144896   1.12418 -0.161731 0.000666667
 0.962129 -0.135462   1.10548 0.253773 0.000666667
 0.982466 -0.147782   1.08335 0.286309 0.000666667
 0.976155 -0.146723   1.16081 -0.00245194 0.000666667
  0.95166 -0.119697   1.11414 0.073977 0.000666667
  0.96199 -0.122668   1.12062 0.0713351 0.000666667
 0.974776 -0.141781   1.09318 -0.0371016 0.000666667
 0.948062 -0.119006   1.12766 -0.0117469 0.000666667
 0.953741 -0.116785   1.12636 0.156601 0.000666667
   1.0227 -0.165446    1.1105 -0.390128 0.000666667
 0.956025 -0.129915   1.10914 0.0623951 0.000666667
 0.991249 -0.148369    1.1306 -0.0652941 0.000666667
 0.984538 -0.147379   1.14283 0.065253 0.000666667
 0.976654 -0.141956   1.12265 -0.0624974 0.000666667
 0.980351 -0.138807   1.13303 0.11037 0.000666667
0.965093 -0.13565  1.10209 -0.0240104 0.000666667
 0.991605 -0.155809   1.09823 0.0335069 0.000666667
 0.978338 -0.136091   1.10911 -0.356703 0.000666667
0.985757 -0.14445  1.11815 -0.124713 0.000666667
  0.97464 -0.135259   1.12312 0.00662467 0.000666667
  1.01074 -0.162181   1.12337 -0.226983 0.000666667
0.992588 -0.15041  1.14583 0.0589178 0.000666667
 0.968702 -0.135944   1.13635 0.362757 0.000666667
 0.976039 -0.142198   1.08527 0.123978 0.000666667
 0.961393 -0.133165    1.1058 0.223 0.000666667
0.988993 -0.16336  1.12557 0.109638 0.000666667
 0.992022 -0.146819    1.1449 -0.07602 0.000666667
  0.97305 -0.138934   1.10271 -0.0923765 0.000666667
 0.973479 -0.140017   1.11202 0.219072 0.000666667
 0.975004 -0.141651   1.11625 0.417358 0.000666667
 0.977485 -0.145303   1.09626 0.173884 0.000666667
 0.968455 -0.146266   1.10323 -0.179363 0.000666667
  1.00502 -0.161657   1.10635 0.0431003 0.000666667
 0.945031 -0.116839   1.11666 -0.294017 0.000666667
 0.960788 -0.123962    1.1058 0.086871 0.000666667
 0.973994 -0.139348   1.11172 0.259721 0.000666667
 0.990083 -0.145495   1.11169 0.0605662 0.000666667
 0.979237 -0.144031   1.13744 0.115714 0.000666667
 0.977469 -0.143583   1.10642 0.132816 0.000666667
  0.97865 -0.157345   1.09241 0.149546 0.000666667
 0.942705 -0.114858   1.11732 -0.25942 0.000666667
0.955089 -0.13499  1.10103 -0.268796 0.000666667
 0.948405 -0.113903   1.11916 -0.175009 0.000666667
 0.943028 -0.118434   1.10942 -0.0149625 0.000666667
 0.945523 -0.124882   1.10499 0.100895 0.000666667
 0.990888 -0.153866   1.16088 0.249425 0.000666667
 0.979374 -0.135394   1.13103 -0.163844 0.000666667
 0.989075 -0.155465   1.10464 -0.0426704 0.000666667
 0.997367 -0.145869   1.14284 -0.138043 0.000666667
 0.997626 -0.139337   1.12882 -0.355808 0.000666667
 0.983318 -0.139407   1.08093 -0.239207 0.000666667
  1.00114 -0.164426     1.117 0.174751 0.000666667
 0.974655 -0.144812   1.13791 0.153513 0.000666667
 0.944347 -0.117902   1.11592 -0.285741 0.000666667
0.953982 -0.12963  1.09158 0.270629 0.000666667
 0.972572 -0.134189   1.12245 -0.137643 0.000666667
0.958029 -0.13499  1.10327 0.055668 0.000666667
 0.963813 -0.135592   1.14725 -0.422453 0.000666667
0.946625 -0.11402  1.12757 0.0408339 0.000666667
  1.01036 -0.163202   1.11099 -0.007266 0.000666667
 0.968573 -0.149926   1.13216 -0.0588349 0.000666667
 0.990006 -0.155397   1.10637 -0.144578 0.000666667
0.946228 -0.12103  1.12794 -0.0143123 0.000666667
 0.989953 -0.140678   1.12539 -0.412924 0.000666667
  0.99293 -0.154777    1.1271 0.043582 0.000666667
 0.954488 -0.117585   1.12848 0.178392 0.000666667
 0.979467 -0.142087   1.11319 0.0330156 0.000666667
 0.967091 -0.148774   1.10373 0.166501 0.000666667
0.977832 -0.13506    1.108 -0.37533 0.000666667
 0.960597 -0.122952   1.12407 0.18934 0.000666667
0.960088 -0.13539  1.10891 -0.17567 0.000666667
 0.985833 -0.142481   1.08467 -0.295829 0.000666667
 0.985208 -0.138282   1.11282 -0.0806535 0.000666667
 0.991714 -0.150635     1.125 -0.269759 0.000666667
  1.01549 -0.164987   1.09827 0.0105074 0.000666667
 0.972814 -0.131333    1.1493 -0.0375623 0.000666667
 0.976673 -0.145702   1.10962 0.00822258 0.000666667
 0.954358 -0.122096   1.13622 -0.0239911 0.000666667
 0.979456 -0.143205   1.11262 0.0524943 0.000666667
 0.963855 -0.139806   1.12952 0.0375361 0.000666667
 0.978126 -0.145121   1.09818 -0.15435 0.000666667
0.956604 -0.12069  1.11406 -0.0850147 0.000666667
  0.97564 -0.140634   1.11519 0.436192 0.000666667
 0.983584 -0.137898   1.12295 -0.270329 0.000666667
0.990204 -0.14818   1.1051 0.183143 0.000666667
 0.960137 -0.134644   1.09974 0.0300796 0.000666667
 0.957386 -0.132413    1.0953 0.00705083 0.000666667
0.989392 -0.13928     1.14 0.143136 0.000666667
 0.978105 -0.137474   1.13585 -0.540262 0.000666667
 0.980114 -0.145584   1.12762 -0.200388 0.000666667
 0.975208 -0.147538   1.13925 -0.172762 0.000666667
 0.963535 -0.129602   1.13125 -0.221705 0.000666667
 0.997385 -0.153071   1.14079 -0.200157 0.000666667
 0.977359 -0.148717   1.10444 0.286537 0.000666667
  1.02555 -0.171255    1.1163 -0.058582 0.000666667
 0.994576 -0.148962   1.12622 -0.17611 0.000666667
 0.980675 -0.141291     1.094 -0.134713 0.000666667
0.942755 -0.11296  1.10484 -0.411332 0.000666667
 0.988874 -0.140087    1.0882 -0.405631 0.000666667
 0.963911 -0.134026   1.12049 -0.270376 0.000666667
 0.971846 -0.142964   1.07791 0.00043 0.000666667
0.973309 -0.12945  1.13245 0.485018 0.000666667
 0.955721 -0.130795    1.1107 0.0504836 0.000666667
 1.02337 -0.16449  1.10813 -0.395416 0.000666667
 0.944268 -0.122151   1.11593 0.0915077 0.000666667
0.961323 -0.13137  1.13318 0.2139 0.000666667
 0.988645 -0.150944   1.12581 -0.19379 0.000666667
  1.01367 -0.162923   1.12042 -0.233137 0.000666667
  1.00155 -0.158199   1.11722 -0.183568 0.000666667
  0.96111 -0.120473   1.13339 0.110609 0.000666667
   0.9446 -0.110898   1.11629 -0.0657812 0.000666667
  1.00956 -0.161539    1.1116 -0.0118967 0.000666667
 0.940116 -0.112354   1.08995 -0.42872 0.000666667
 0.951322 -0.128873   1.10804 -0.102459 0.000666667
 0.953361 -0.117792   1.12581 0.174157 0.000666667
 0.944543 -0.115927   1.11133 -0.0970549 0.000666667
 0.955078 -0.122577   1.14433 0.231274 0.000666667
0.952336 -0.12909  1.10889 -0.0877219 0.000666667
 0.971196 -0.137554   1.13558 0.364829 0.000666667
 0.977989 -0.135492   1.10151 0.0627619 0.000666667
 0.964546 -0.127138    1.1282 -0.434398 0.000666667
 0.959106 -0.126698   1.11443 -0.0637962 0.000666667
 0.978577 -0.151354   1.12211 0.258859 0.000666667
 0.943995 -0.118589   1.10997 -0.00528569 0.000666667
 0.973703 -0.131386   1.13754 -0.135871 0.000666667
 0.959109 -0.118583   1.11839 0.343804 0.000666667
  1.00719 -0.152426   1.09932 0.164575 0.000666667
 0.971268 -0.129192   1.13353 0.0501344 0.000666667
 0.970712 -0.146479   1.11533 -0.208025 0.000666667
0.954436 -0.13943  1.12749 -0.0852717 0.000666667
0.988383 -0.14182  1.09356 0.345608 0.000666667
  0.99063 -0.150982   1.13925 0.101525 0.000666667
 0.977212 -0.143882   1.12439 0.0249053 0.000666667
 0.959701 -0.130236   1.11964 0.190811 0.000666667
 0.979404 -0.131089   1.12156 -0.256338 0.000666667
 0.952705 -0.119931   1.08639 -0.367985 0.000666667
   1.0151 -0.168057   1.08159 -0.211957 0.000666667
 1.01761 -0.16115  1.11318 -0.272661 0.000666667
 0.977461 -0.138234   1.10804 -0.329946 0.000666667
 0.960463 -0.136769   1.10487 0.264455 0.000666667
 0.988991 -0.152326   1.14125 -0.0153496 0.000666667
 0.981764 -0.147968   1.08314 0.281888 0.000666667
 0.978538 -0.142531   1.14395 0.280046 0.000666667
 0.981494 -0.151213   1.12011 0.0423915 0.000666667
 0.955655 -0.125597   1.06604 0.0494889 0.000666667
 0.960322 -0.129522     1.121 0.199098 0.000666667
 0.965194 -0.130879    1.1104 0.0846219 0.000666667
 0.988894 -0.142384   1.12596 -0.270884 0.000666667
0.982558 -0.14913  1.09959 0.387275 0.000666667
 0.974467 -0.143363   1.13611 -0.103028 0.000666667
 0.981946 -0.142551   1.15658 -0.201104 0.000666667
 0.988878 -0.142163   1.08648 -0.0016671 0.000666667
 0.986791 -0.142942   1.10392 -0.180429 0.000666667
 0.989721 -0.151537   1.14077 0.0626956 0.000666667
 0.996322 -0.152789   1.15896 -0.245072 0.000666667
 0.974901 -0.141868   1.16286 0.155225 0.000666667
 0.943112 -0.110381   1.11412 -0.0907556 0.000666667
 0.975249 -0.138115   1.09709 -0.219762 0.000666667
 0.979646 -0.146032   1.15621 -0.161806 0.000666667
 0.986057 -0.157557   1.16489 -0.0410016 0.000666667
 0.973144 -0.138141   1.14706 -0.170047 0.000666667
  0.96317 -0.139415   1.13498 -0.169004 0.000666667
 0.974663 -0.138741   1.09178 -0.031372 0.000666667
 0.946751 -0.116027   1.12522 0.142888 0.000666667
  0.98612 -0.156017   1.08933 0.148625 0.000666667
 0.976349 -0.143543   1.11281 0.044443 0.000666667
 0.982753 -0.148993   1.13592 -0.0223082 0.000666667
 0.961484 -0.134713   1.10373 0.237216 0.000666667
 0.963058 -0.135002   1.12201 -0.285317 0.000666667
0.990118 -0.14527  1.11042 0.0189009 0.000666667
 0.951171 -0.126215   1.09769 0.0546109 0.000666667
  1.00561 -0.157578   1.11604 0.0060444 0.000666667
 0.968702 -0.146149   1.10472 -0.18894 0.000666667
  0.94515 -0.122981    1.1286 -0.0497947 0.000666667
 0.974593 -0.142735   1.12106 -0.1816 0.000666667
 0.973681 -0.139544   1.10379 -0.0749187 0.000666667
 0.969994 -0.134037   1.16942 -0.116042 0.000666667
 0.958901 -0.131443   1.14768 0.270479 0.000666667
 0.987908 -0.141401   1.11553 0.0227297 0.000666667
  1.00235 -0.163261    1.1192 0.184628 0.000666667
 0.958338 -0.134156   1.11439 -0.150713 0.000666667
 0.964951 -0.138026   1.11942 0.104015 0.000666667
 0.970566 -0.144413   1.09819 -0.0766232 0.000666667
0.985972 -0.14157  1.09348 0.340276 0.000666667
  1.01862 -0.162084   1.11153 -0.300471 0.000666667
 0.995808 -0.151627   1.14207 -0.208355 0.000666667
 0.951024 -0.124744   1.10013 0.0895657 0.000666667
 0.975491 -0.140332   1.11737 0.0459024 0.000666667
 0.927337 -0.095445   1.13516 0.190331 0.000666667
 0.970048 -0.138776   1.14745 0.140082 0.000666667
 0.974928 -0.131586    1.1126 0.0454697 0.000666667
 0.960885 -0.129804   1.13335 -0.11526 0.000666667
 0.967798 -0.129856   1.14629 -0.154236 0.000666667
 0.988931 -0.140958    1.0868 -0.0885182 0.000666667
 0.981063 -0.145826   1.13727 0.103979 0.000666667
0.988454 -0.14165  1.08918 -0.398318 0.000666667
  1.00398 -0.159288   1.11212 -0.0173835 0.000666667
 0.942082 -0.118491   1.12759 0.0235023 0.000666667
  0.96351 -0.127928   1.10352 -0.112394 0.000666667
 0.954556 -0.137771   1.12847 -0.0947678 0.000666667
  1.01473 -0.165063   1.09994 0.0191373 0.000666667
 0.973547 -0.147903   1.11201 -0.20615 0.000666667
 0.987817 -0.140605   1.15314 0.368779 0.000666667
 0.994023 -0.150625   1.11649 -0.224748 0.000666667
 0.990564 -0.142832   1.11045 -0.00964894 0.000666667
 0.953992 -0.121458   1.13394 -0.294726 0.000666667
 0.987256 -0.141826   1.08876 -0.415407 0.000666667
 0.963956 -0.146299   1.13205 0.0144269 0.000666667
 0.960649 -0.129328   1.14786 0.261533 0.000666667
 0.958476 -0.128816   1.12097 -0.0374582 0.000666667
 0.963802 -0.123109   1.07591 -0.302944 0.000666667
 0.959474 -0.134541   1.10368 -0.0896187 0.000666667
0.982582 -0.15689  1.09943 0.0696237 0.000666667
 0.973607 -0.144066   1.12278 0.114494 0.000666667
0.945044 -0.10927  1.12701 -0.161204 0.000666667
 0.959184 -0.132654   1.15538 0.0856052 0.000666667
 0.979241 -0.143182   1.11525 0.273269 0.000666667
 0.977597 -0.142536   1.11462 0.0386179 0.000666667
 0.981585 -0.151318   1.13899 0.0090455 0.000666667
 0.980544 -0.151394   1.12123 0.0205362 0.000666667
0.99525 -0.1501 1.11424 -0.219045 0.000666667
 0.953804 -0.125685   1.08309 -0.326423 0.000666667
 0.988812 -0.151022   1.14205 -0.00935387 0.000666667
 0.980674 -0.140081   1.13312 0.124721 0.000666667
 0.959964 -0.123842   1.13255 -0.0621628 0.000666667
 0.987371 -0.150648   1.12918 -0.0357525 0.000666667
 0.978042 -0.140409   1.12045 0.0723874 0.000666667
 0.956093 -0.141098   1.10602 -0.105788 0.000666667
 0.949569 -0.128388   1.10385 -0.256868 0.000666667
 0.978472 -0.155984   1.09518 -0.106208 0.000666667
  1.00103 -0.154127   1.13873 -0.0265841 0.000666667
 0.942598 -0.119153   1.11103 -0.00122292 0.000666667
 0.980297 -0.144437   1.15181 -0.206089 0.000666667
 0.960547 -0.119057   1.13398 -0.345572 0.000666667
 0.962833 -0.130805   1.14398 -0.341062 0.000666667
 0.978719 -0.132029   1.11188 0.409334 0.000666667
 0.959892 -0.135079    1.0959 0.0170261 0.000666667
  1.03264 -0.160957   1.13297 -0.256828 0.000666667
0.946259 -0.11392  1.12491 0.0541718 0.000666667
 0.943794 -0.120413   1.11008 -0.0152377 0.000666667
 1.0246 -0.1719 1.11341 -0.0449724 0.000666667
 0.972891 -0.142349   1.12129 0.144317 0.000666667
 0.989645 -0.142279   1.12582 -0.264572 0.000666667
 0.953525 -0.118822   1.08585 -0.371394 0.000666667
 0.955682 -0.126071   1.12633 0.323235 0.000666667
0.937549 -0.12112  1.12069 -0.068844 0.000666667
 0.983281 -0.145731   1.14761 -0.114647 0.000666667
 0.976251 -0.129109    1.1118 0.352864 0.000666667
 0.942194 -0.124254   1.12774 -0.0348897 0.000666667
 0.998226 -0.149989   1.14119 0.0615208 0.000666667
 0.985675 -0.154175   1.11513 -0.0276695 0.000666667
 0.966808 -0.131984    1.0912 0.108284 0.000666667
 0.965917 -0.125256   1.12919 0.533734 0.000666667
 0.947365 -0.120238   1.13453 -0.341073 0.000666667
 0.966757 -0.129872   1.14319 -0.151296 0.000666667
  1.00398 -0.159249   1.11437 -0.0158065 0.000666667
 0.968163 -0.138481   1.10133 0.106657 0.000666667
 0.968255 -0.132055   1.10479 -0.246399 0.000666667
  0.98656 -0.143598    1.0803 -0.0651957 0.000666667
 0.971186 -0.136482   1.10198 0.00299454 0.000666667
 0.956252 -0.132922   1.09796 0.201849 0.000666667
 0.989888 -0.160614   1.09382 0.269907 0.000666667
  0.97633 -0.135203   1.12888 -0.1828 0.000666667
 0.971993 -0.131459   1.12853 0.0720926 0.000666667
 0.961509 -0.137731   1.12263 0.200697 0.000666667
  0.95543 -0.115449    1.1222 0.089898 0.000666667
 0.963129 -0.139292   1.14158 0.26824 0.000666667
 0.987923 -0.140496   1.08714 -0.385247 0.000666667
 0.967535 -0.141875   1.15314 0.230939 0.000666667
0.976127 -0.13883  1.11053 0.141752 0.000666667
 0.982268 -0.145634   1.12623 -0.17818 0.000666667
 0.960274 -0.138863   1.13486 -0.149953 0.000666667
  0.98331 -0.150233    1.1183 0.299138 0.000666667
0.990521 -0.15646  1.13687 -0.0379555 0.000666667
 0.973083 -0.143878    1.0786 -0.0127194 0.000666667
 0.953099 -0.137127   1.08534 0.0197744 0.000666667
 0.985992 -0.139194   1.12669 -0.420589 0.000666667
 0.955234 -0.117136   1.10917 0.0454239 0.000666667
  0.96954 -0.131828   1.13855 0.220497 0.000666667
 0.981992 -0.150103   1.12186 0.0219337 0.000666667
 0.946988 -0.119484    1.1275 -0.0362472 0.000666667
 0.960217 -0.136648   1.10748 -0.171186 0.000666667
  1.00006 -0.165958   1.09496 0.200807 0.000666667
 0.993306 -0.158951   1.13556 -0.0228851 0.000666667
  1.00068 -0.153252   1.12938 0.273358 0.000666667
 0.972975 -0.135214   1.14906 0.0987165 0.000666667
 0.990964 -0.139706    1.1302 -0.244949 0.000666667
  1.00853 -0.162076    1.1125 -0.00573229 0.000666667
 0.959928 -0.135069   1.10132 0.0414019 0.000666667
 0.949773 -0.128493   1.10442 -0.262599 0.000666667
 0.964344 -0.142539   1.15581 0.214735 0.000666667
 0.973764 -0.142706   1.12103 0.141643 0.000666667
 0.966771 -0.133128   1.13785 0.21153 0.000666667
 0.990867 -0.153738   1.12642 -0.204112 0.000666667
0.979599 -0.14974  1.11143 0.128822 0.000666667
 0.972883 -0.136854   1.14726 0.1064 0.000666667
 0.999257 -0.151869   1.07502 -0.102416 0.000666667
 0.984731 -0.154029   1.09616 -0.147563 0.000666667
 0.957544 -0.135409   1.10043 0.0268381 0.000666667
  1.01394 -0.163204   1.12194 -0.249385 0.000666667
  1.00045 -0.154179   1.12799 0.26732 0.000666667
 0.968509 -0.151468   1.09905 0.138805 0.000666667
  1.00575 -0.162134   1.10575 0.0606378 0.000666667
 0.977133 -0.136196   1.12325 -0.0344621 0.000666667
 0.992112 -0.157452    1.1383 -0.0405778 0.000666667
 0.986598 -0.150217   1.14279 -0.0146134 0.000666667
0.970188 -0.14298  1.12062 -0.171412 0.000666667
 0.992505 -0.155163   1.09597 0.145 0.000666667
 0.980499 -0.140731   1.11567 0.018465 0.000666667
   0.9915 -0.151119   1.12857 -0.205156 0.000666667
 0.978763 -0.142633   1.11292 0.0434006 0.000666667
 0.962734 -0.135085   1.12245 0.214045 0.000666667
 0.980264 -0.144982   1.15084 -0.212981 0.000666667
  1.00556 -0.158149   1.11629 0.0338563 0.000666667
 0.957462 -0.130705   1.10485 0.266298 0.000666667
  0.936697 -0.0939952    1.12963 -0.0690982 0.000666667
 0.988036 -0.152544    1.1238 -0.206183 0.000666667
0.978946 -0.1411 1.14706 0.161015 0.000666667
0.972848 -0.1429 1.12594 -0.315984 0.000666667
  1.02488 -0.166666   1.11706 -0.0523464 0.000666667
  0.96872 -0.131761    1.0897 -0.144543 0.000666667
 0.991625 -0.148088   1.12338 0.0636319 0.000666667
 0.973239 -0.138064   1.12237 0.0254725 0.000666667
0.953755 -0.12891  1.11482 -0.254121 0.000666667
 0.968531 -0.127665   1.12247 -0.132531 0.000666667
  0.94771 -0.126215   1.13318 0.0130061 0.000666667
0.990038 -0.15251  1.12561 -0.267557 0.000666667
 0.988945 -0.147539   1.11366 -0.0127164 0.000666667
0.965016 -0.12526  1.12635 0.539702 0.000666667
 0.98156 -0.13894  1.13069 0.101801 0.000666667
 0.975772 -0.142625   1.16547 0.125207 0.000666667
 0.945074 -0.117109   1.12668 0.0729714 0.000666667
 0.950949 -0.121734   1.14663 -0.021744 0.000666667
   0.9539 -0.138731    1.1353 -0.00350526 0.000666667
 0.946816 -0.115432   1.12559 0.14432 0.000666667
 0.974411 -0.138262   1.10385 -0.0893897 0.000666667
 0.955604 -0.122509   1.13417 -0.291434 0.000666667
 0.980528 -0.143963    1.1331 0.0285088 0.000666667
0.974484 -0.13461  1.11972 -0.181665 0.000666667
 0.994051 -0.141323   1.13254 0.0667223 0.000666667
 0.975783 -0.140127   1.11628 0.0568843 0.000666667
 0.988026 -0.144024   1.09007 -0.193431 0.000666667
   1.0105 -0.161047   1.11086 -0.0312168 0.000666667
0.976356 -0.13899  1.11468 0.0388438 0.000666667
 0.959297 -0.130333   1.14624 0.291608 0.000666667
0.946842 -0.11846  1.12704 -0.013325 0.000666667
 0.989841 -0.152199   1.14351 -0.013049 0.000666667
0.975184 -0.13926  1.12369 -0.0509856 0.000666667
 0.956722 -0.127678   1.06606 0.0285583 0.000666667
 0.942064 -0.109188   1.12684 -0.159154 0.000666667
 0.943789 -0.118334   1.11086 -0.00135272 0.000666667
0.953819 -0.12909  1.11623 -0.271062 0.000666667
  0.97236 -0.127793   1.11232 0.234295 0.000666667
  0.99145 -0.152237   1.14081 0.0865167 0.000666667
  0.95688 -0.128662   1.10432 0.242037 0.000666667
0.960032 -0.13342  1.10738 0.233678 0.000666667
0.976182 -0.14313  1.14004 0.171283 0.000666667
 0.977631 -0.143813   1.11014 0.230656 0.000666667
  1.00201 -0.160837   1.11955 0.0434838 0.000666667
 0.980182 -0.146107   1.15251 -0.206057 0.000666667
0.973996 -0.14594  1.11116 0.0354869 0.000666667
 0.989104 -0.146619   1.13312 0.0627353 0.000666667
0.979078 -0.1484  1.0952 0.38302 0.000666667
 0.943296 -0.122897    1.1269 -0.0179477 0.000666667
  1.00225 -0.152194   1.13748 -0.0280632 0.000666667
  1.01194 -0.159228   1.09396 -0.0589909 0.000666667
  0.94201 -0.111946    1.1065 -0.405332 0.000666667
 0.967478 -0.133126   1.13683 0.221752 0.000666667
 0.990455 -0.150669   1.12452 -0.254982 0.000666667
 0.997289 -0.151738   1.14161 -0.224027 0.000666667
 0.976952 -0.140091   1.12462 0.0555818 0.000666667
 0.960644 -0.138458   1.09844 -0.324018 0.000666667
  0.97187 -0.133576   1.16939 -0.100247 0.000666667
 0.988692 -0.133216   1.13509 0.141222 0.000666667
 0.956821 -0.133735   1.10341 0.0334897 0.000666667
 0.985603 -0.142816   1.14538 -0.0127039 0.000666667
 0.960696 -0.129836   1.13968 0.0511488 0.000666667
  0.97681 -0.132478   1.13819 -0.0488852 0.000666667
 0.983795 -0.154711   1.13197 0.313102 0.000666667
  1.00186 -0.151481     1.113 0.287424 0.000666667
 0.973326 -0.129808   1.10659 -0.24203 0.000666667
 0.938323 -0.095779   1.12989 -0.0766755 0.000666667
0.946002 -0.12801  1.12665 0.0298639 0.000666667
 0.953256 -0.124337   1.09976 0.0963486 0.000666667
 0.953682 -0.123575   1.08063 -0.313728 0.000666667
 0.990885 -0.149187   1.14631 0.0477385 0.000666667
 0.972238 -0.135236   1.10487 -0.162314 0.000666667
 0.986007 -0.154194   1.13241 0.318542 0.000666667
 0.954959 -0.137418   1.09324 -0.0800056 0.000666667
 0.979779 -0.166468    1.1158 0.0534232 0.000666667
 0.951328 -0.128319   1.10442 -0.252853 0.000666667
 0.954377 -0.125283   1.14943 0.194759 0.000666667
 0.945623 -0.107465   1.13177 0.0171038 0.000666667
 0.984845 -0.142734   1.09271 -0.195678 0.000666667
 0.990666 -0.139766   1.10522 0.0822898 0.000666667
 0.961273 -0.133961   1.10517 0.227647 0.000666667
  1.01007 -0.160803   1.11109 -0.00565422 0.000666667
 0.983245 -0.148317   1.14821 -0.126515 0.000666667
 0.966185 -0.124924   1.13307 0.3861 0.000666667
  0.96785 -0.134751   1.13674 0.208839 0.000666667
 0.977184 -0.144898   1.17132 -0.178871 0.000666667
 0.995786 -0.153138   1.15672 -0.228373 0.000666667
 0.986962 -0.140797   1.12432 -0.428735 0.000666667
 0.941883 -0.122375    1.1171 0.078242 0.000666667
0.981087 -0.13544  1.12816 -0.55254 0.000666667
 0.980651 -0.141717   1.09524 -0.134594 0.000666667
 0.993978 -0.148798   1.10465 -0.0154068 0.000666667
 0.989604 -0.142817   1.08827 0.0361058 0.000666667
 0.984137 -0.140442   1.11835 -0.186322 0.000666667
 0.975831 -0.141743   1.12209 0.137753 0.000666667
 0.961819 -0.136285   1.15235 0.18793 0.000666667
 0.973305 -0.137214   1.14757 -0.160725 0.000666667
 0.989216 -0.152882   1.10444 -0.150087 0.000666667
0.987674 -0.15363  1.12683 -0.0416814 0.000666667
 0.995919 -0.153271   1.13613 0.110427 0.000666667
 0.976118 -0.142971   1.16452 0.130282 0.000666667
 0.973666 -0.141883   1.12725 0.229797 0.000666667
 0.986593 -0.148239   1.10895 -0.0410683 0.000666667
  1.02389 -0.163157    1.1074 -0.374698 0.000666667
 0.986081 -0.140781   1.12599 -0.418313 0.000666667
 0.985564 -0.149841   1.11067 -0.0583766 0.000666667
  0.97372 -0.144565   1.11178 0.0428096 0.000666667
 0.978367 -0.141652   1.11573 0.0470112 0.000666667
 0.958418 -0.124639    1.1342 -0.059386 0.000666667
 0.971125 -0.132328   1.12834 0.0995139 0.000666667
 0.990334 -0.148919   1.12592 -0.26158 0.000666667
 0.964471 -0.126169   1.12008 -0.242133 0.000666667
 0.954213 -0.121099   1.13816 -0.0219575 0.000666667
 0.988763 -0.145066   1.15492 -0.0239356 0.000666667
 0.965588 -0.126443   1.12667 -0.442418 0.000666667
 0.991518 -0.154936   1.09985 0.0102207 0.000666667
  1.00437 -0.160038   1.11173 -0.0139075 0.000666667
 0.966239 -0.128983   1.12502 0.1092 0.000666667
 0.969788 -0.135073   1.10258 0.023952 0.000666667
 0.971025 -0.153903   1.10803 0.152573 0.000666667
 0.984308 -0.142775   1.11193 0.370818 0.000666667
 0.982413 -0.150206   1.10074 0.374174 0.000666667
  0.94461 -0.123499   1.12568 -0.0156144 0.000666667
  0.96106 -0.131867   1.13738 -0.276534 0.000666667
 0.963281 -0.142225   1.15902 0.179196 0.000666667
 0.980626 -0.139627   1.09774 -0.142088 0.000666667
 0.960294 -0.123849   1.13371 -0.0539503 0.000666667
 0.946713 -0.112763   1.12039 -0.152478 0.000666667
 0.995144 -0.156753   1.14132 0.0975226 0.000666667
 0.971073 -0.135825   1.10263 0.0368603 0.000666667
 0.947322 -0.115987   1.12608 0.118262 0.000666667
 0.964368 -0.134672   1.12348 -0.0180014 0.000666667
 0.986662 -0.143874   1.15469 -0.044416 0.000666667
 0.964875 -0.133993   1.11916 0.260219 0.000666667
 0.994186 -0.157702   1.13294 -0.031161 0.000666667
 0.979899 -0.150526   1.12076 0.0476363 0.000666667
 0.944546 -0.109934   1.13345 0.00833117 0.000666667
  0.99372 -0.150271   1.12671 -0.180028 0.000666667
0.977253 -0.14169  1.12689 -0.14115 0.000666667
  0.95235 -0.131117   1.11032 -0.106681 0.000666667
 0.978732 -0.144197   1.15533 -0.199749 0.000666667
    0.946 -0.119888   1.12898 -0.0585423 0.000666667
 0.986088 -0.142979   1.08536 -0.288471 0.000666667
 0.990334 -0.160237    1.0918 0.279941 0.000666667
 0.965991 -0.135432    1.1333 -0.0721993 0.000666667
 0.961982 -0.135829   1.10419 -0.096023 0.000666667
 0.995142 -0.157781   1.10116 0.26089 0.000666667
  1.00569 -0.159035   1.11692 0.018982 0.000666667
  0.96208 -0.134178   1.08621 0.00167568 0.000666667
 0.976002 -0.147322   1.11435 0.0538627 0.000666667
 0.985458 -0.144778   1.13964 0.197087 0.000666667
 0.976527 -0.145768   1.11237 0.0578203 0.000666667
 0.999854 -0.154026   1.12932 0.280449 0.000666667
 0.984982 -0.139964   1.11711 -0.190898 0.000666667
 0.975918 -0.143767   1.16178 0.146922 0.000666667
 0.988567 -0.143454   1.12598 -0.0184037 0.000666667
  1.00198 -0.149916   1.11569 0.300075 0.000666667
 0.964873 -0.139259   1.12025 0.114461 0.000666667
 0.961533 -0.133827   1.13507 0.195206 0.000666667
 0.991357 -0.151325   1.10538 -0.155077 0.000666667
  1.00531 -0.161236   1.10695 0.0420902 0.000666667
 0.956323 -0.131229   1.11186 0.0754583 0.000666667
  0.99065 -0.147626   1.13184 0.0644274 0.000666667
  0.94743 -0.121196   1.12874 -0.0254761 0.000666667
 0.951927 -0.121013     1.144 -0.0149033 0.000666667
 0.984715 -0.147338   1.14425 0.0591285 0.000666667
 0.962844 -0.139796      1.16 0.191791 0.000666667
 0.984829 -0.131889   1.06476 0.0308006 0.000666667
 0.962571 -0.124379   1.11679 0.0516992 0.000666667
 0.966839 -0.130477   1.14248 0.0562962 0.000666667
 0.984772 -0.137854   1.11629 -0.104088 0.000666667
 0.973181 -0.137689   1.15004 0.0991589 0.000666667
 0.972082 -0.139983   1.13157 -0.184836 0.000666667
 0.981562 -0.131911   1.11565 0.0947026 0.000666667
 0.983321 -0.143209   1.11294 0.375554 0.000666667
 0.949327 -0.122707   1.12148 -0.330738 0.000666667
 0.973721 -0.138334   1.12735 0.275491 0.000666667
 0.952985 -0.117389   1.09755 0.0811286 0.000666667
  0.99674 -0.149957   1.14414 0.02876 0.000666667
0.945981 -0.11472  1.11924 -0.19384 0.000666667
 0.973471 -0.130887   1.16064 -0.0169911 0.000666667
 0.977997 -0.153571   1.11941 0.203657 0.000666667
  0.97718 -0.144734   1.10941 0.013869 0.000666667
 0.998068 -0.142214   1.13969 -0.475354 0.000666667
 0.956259 -0.138527   1.11303 -0.010029 0.000666667
  1.02529 -0.166014   1.11624 -0.0444338 0.000666667
 0.973452 -0.149281   1.13816 -0.0232124 0.000666667
 0.990154 -0.147692   1.12123 0.0649116 0.000666667
 0.954801 -0.124653   1.06654 0.022189 0.000666667
 0.973353 -0.136471    1.1075 -0.159563 0.000666667
 0.941833 -0.110875   1.09268 -0.463963 0.000666667
  1.00712 -0.146904   1.10114 0.0496917 0.000666667
 0.990373 -0.147048   1.10285 0.279466 0.000666667
 0.961686 -0.135096   1.12332 0.218516 0.000666667
 0.979223 -0.144059   1.10043 -0.156208 0.000666667
 0.990919 -0.155385   1.11491 0.249066 0.000666667
  0.96765 -0.144258   1.13322 -0.246623 0.000666667
 0.988101 -0.144133   1.08029 -0.051687 0.000666667
 0.965494 -0.134108   1.12168 -0.283211 0.000666667
 0.962533 -0.129067   1.10526 -0.496769 0.000666667
 0.984038 -0.145999   1.14244 0.0704143 0.000666667
 0.985285 -0.160807   1.11531 0.0612974 0.000666667
 0.965652 -0.130843   1.11158 -0.0327419 0.000666667
 0.946409 -0.122939   1.14176 0.211315 0.000666667
 0.973546 -0.150116   1.10868 -0.425511 0.000666667
 0.944455 -0.112921   1.09632 0.0759195 0.000666667
 0.960894 -0.130266   1.13132 -0.0930358 0.000666667
 0.987975 -0.154393   1.16101 0.236093 0.000666667
0.960313 -0.13086  1.12213 0.197872 0.000666667
 0.985896 -0.156298   1.07611 -0.233512 0.000666667
 0.954873 -0.128839   1.09101 0.256628 0.000666667
 0.982445 -0.145647   1.11047 0.0402946 0.000666667
  0.97293 -0.141142   1.11263 0.25459 0.000666667
 0.958986 -0.132858   1.11525 -0.150649 0.000666667
 0.967299 -0.138648   1.13823 -0.230634 0.000666667
 0.978514 -0.142644   1.13134 0.0124217 0.000666667
 0.977062 -0.133962   1.11072 -0.172579 0.000666667
 0.946327 -0.126497   1.12511 -0.137373 0.000666667
  0.95727 -0.135488   1.09699 0.00520448 0.000666667
 0.996991 -0.145601   1.14614 -0.141021 0.000666667
 0.964187 -0.123811   1.13369 0.37144 0.000666667
0.972617 -0.1356  1.1372 0.23659 0.000666667
  0.99073 -0.158883   1.13289 -0.00963422 0.000666667
  0.97836 -0.133058   1.12932 -0.175918 0.000666667
 0.958151 -0.129982   1.12049 0.199994 0.000666667


==> output_ims_seed52_withold_top/random_action_1.txt <==
0.047079
 0.964441 -0.134235   1.12347 -0.0017993 0.000666667
 0.993745 -0.154103   1.12824 0.0392678 0.000666667
0.947207 -0.12595  1.09713 0.0263759 0.000666667
 0.973455 -0.142528    1.1263 -0.30897 0.000666667
 0.982848 -0.137641   1.10936 0.155254 0.000666667
 0.976428 -0.144311   1.10437 -0.0409996 0.000666667
  1.00564 -0.158905   1.13316 -0.116385 0.000666667
 0.971622 -0.133503   1.10613 -0.154387 0.000666667
  1.00441 -0.154042   1.11605 0.0288685 0.000666667
 0.994297 -0.148277   1.10466 -0.00490898 0.000666667
 0.971438 -0.143217   1.13689 -0.103187 0.000666667
  0.98953 -0.148741    1.1157 -0.0180199 0.000666667
 0.945175 -0.115472   1.11792 -0.196077 0.000666667
 0.977254 -0.139422   1.10115 -0.0136325 0.000666667
  0.98435 -0.154744   1.10085 0.0614605 0.000666667
 0.955476 -0.127905   1.08987 0.0278904 0.000666667
 0.976926 -0.135526   1.10872 -0.168476 0.000666667
  1.00685 -0.149092   1.11812 -0.123965 0.000666667
 0.976126 -0.146224   1.10017 0.151964 0.000666667
 0.976945 -0.144677   1.10946 0.025846 0.000666667
0.943814 -0.11492  1.11762 -0.252308 0.000666667
 0.94969 -0.13623  1.12324 -0.389829 0.000666667
 0.986603 -0.147487   1.11587 -0.0762453 0.000666667
 0.958449 -0.135001   1.09923 0.0400029 0.000666667
 0.977689 -0.144131   1.10679 0.131211 0.000666667
0.961257 -0.13312  1.10309 0.235561 0.000666667
  1.01772 -0.159067   1.09044 -0.0739706 0.000666667
 0.990534 -0.153547   1.13861 0.105395 0.000666667
 0.944412 -0.122416   1.12751 0.00353035 0.000666667
 0.973907 -0.146961   1.11217 0.0445811 0.000666667
 0.976488 -0.137934    1.1083 -0.305233 0.000666667
 0.960928 -0.138039   1.13591 -0.161604 0.000666667
 0.986804 -0.155043   1.16061 0.217229 0.000666667
 0.987859 -0.143814   1.08124 -0.0618285 0.000666667
 0.986544 -0.151226   1.12853 -0.0627803 0.000666667
 0.979636 -0.143818   1.13826 0.113417 0.000666667
 0.958962 -0.134159   1.15548 0.0645562 0.000666667
  1.00515 -0.159188   1.11735 0.0160419 0.000666667
  0.97824 -0.140951   1.14314 0.26474 0.000666667
 0.940186 -0.118634   1.11684 -0.278518 0.000666667
 0.945532 -0.121385   1.12765 -0.0143577 0.000666667
 0.953577 -0.118684   1.08593 -0.373638 0.000666667
 0.979383 -0.147436   1.10882 0.0503395 0.000666667
  0.92652 -0.107963   1.15559 0.116081 0.000666667
 0.978224 -0.141899   1.12258 -0.0546962 0.000666667
 0.966008 -0.133272   1.12057 -0.283021 0.000666667
  0.98755 -0.151212   1.12532 -0.190366 0.000666667
 0.947743 -0.121336    1.1199 -0.3259 0.000666667
 0.948503 -0.120272   1.12604 -0.0240254 0.000666667
 0.965401 -0.142596   1.15546 0.221871 0.000666667
 0.993133 -0.149866   1.14542 -0.0751992 0.000666667
 0.986091 -0.139774   1.09011 -0.421188 0.000666667
  1.01237 -0.160929   1.11149 -0.0405097 0.000666667
 0.964969 -0.149474   1.13193 0.00986214 0.000666667
 0.959113 -0.135696   1.11583 -0.169039 0.000666667
 0.993363 -0.149322   1.10515 0.0111324 0.000666667
 0.990709 -0.150294   1.09019 0.259849 0.000666667
 0.984205 -0.157929   1.16443 -0.0360176 0.000666667
 0.961215 -0.135443   1.10243 -0.11166 0.000666667
 0.992531 -0.150437   1.12882 -0.224526 0.000666667
0.954335 -0.12408  1.12956 0.238353 0.000666667
 0.995348 -0.152943   1.13629 0.110246 0.000666667
 0.947404 -0.129006   1.13402 -0.0123645 0.000666667
 0.982014 -0.137174   1.12245 -0.268908 0.000666667
 0.995269 -0.152647   1.15703 -0.228897 0.000666667
 0.942238 -0.125993    1.0981 -0.192919 0.000666667
 0.977643 -0.143533   1.16258 0.15431 0.000666667
 0.987215 -0.146846   1.14097 0.216362 0.000666667
  1.01819 -0.163037   1.11044 -0.262645 0.000666667
 0.960155 -0.139092   1.09809 0.29015 0.000666667
 0.955784 -0.125134   1.14905 0.199628 0.000666667
 0.985259 -0.138936   1.12863 -0.416721 0.000666667
 0.975175 -0.142896   1.12142 0.114868 0.000666667
 0.978455 -0.135329   1.10822 -0.366308 0.000666667
 0.977509 -0.142405    1.1415 0.285956 0.000666667
 0.989389 -0.143841   1.12479 -0.266509 0.000666667
 0.951306 -0.129311   1.10504 -0.257618 0.000666667
0.956242 -0.13463  1.10548 0.0357293 0.000666667
 0.956288 -0.136379   1.13085 -0.0889352 0.000666667
 0.994541 -0.153606   1.13886 0.0198793 0.000666667
 0.993481 -0.149794   1.11305 -0.227147 0.000666667
 0.964818 -0.141443   1.13475 0.248953 0.000666667
 0.978982 -0.135707   1.12579 0.210374 0.000666667
 0.969423 -0.137603   1.13712 0.374522 0.000666667
 0.986578 -0.139791   1.12511 -0.411217 0.000666667
 0.945054 -0.118561   1.12934 -0.0607751 0.000666667
 0.942523 -0.119484   1.10958 -0.00918084 0.000666667
 0.974099 -0.145523   1.11096 -0.226968 0.000666667
0.993741 -0.15577  1.14234 0.118905 0.000666667
  1.00105 -0.150543   1.13408 0.00206242 0.000666667
  0.94408 -0.121529   1.12993 -0.0482457 0.000666667
 0.972638 -0.142434   1.13322 -0.28006 0.000666667
  0.98412 -0.151998   1.12629 0.0798837 0.000666667
 0.984138 -0.143724   1.11854 -0.115654 0.000666667
 0.976712 -0.136615   1.09736 -0.243617 0.000666667
 0.978632 -0.144613   1.09445 0.200838 0.000666667
 0.991972 -0.155054   1.12862 0.047581 0.000666667
  0.96472 -0.126156   1.10626 -0.123921 0.000666667
 0.974897 -0.139018   1.12161 -0.308364 0.000666667
0.959374 -0.13433  1.10419 -0.0718498 0.000666667
 0.944903 -0.125433   1.10361 0.0901538 0.000666667
 0.982737 -0.137847   1.12327 -0.263735 0.000666667
 0.983235 -0.138875   1.09619 -0.0966931 0.000666667
 0.977812 -0.134053   1.11173 -0.141985 0.000666667
 0.964531 -0.141434   1.13823 -0.270799 0.000666667
0.963175 -0.13485  1.12307 -0.277469 0.000666667
 0.960378 -0.143204   1.15724 0.166523 0.000666667
0.945715 -0.12242  1.12903 -0.0257311 0.000666667
 0.952482 -0.121761   1.10008 0.0886182 0.000666667
0.944576 -0.1138 1.09788 0.0859099 0.000666667
 0.948161 -0.122886   1.11682 -0.334769 0.000666667
 0.969532 -0.141518   1.09215 0.46484 0.000666667
 0.973945 -0.138603   1.12798 -0.313491 0.000666667
  0.97578 -0.144367   1.10791 -0.00244113 0.000666667
 0.968554 -0.134919   1.12189 -0.15378 0.000666667
 0.974211 -0.137932   1.12265 0.0172175 0.000666667
 0.991833 -0.158464   1.13404 0.00236673 0.000666667
 0.990331 -0.147914   1.10255 0.291935 0.000666667
0.961297 -0.1381 1.13429 -0.163196 0.000666667
 0.971399 -0.136909   1.10096 0.00428168 0.000666667
  0.96776 -0.141101   1.09917 0.0806273 0.000666667
  1.00134 -0.153122   1.13822 -0.0332802 0.000666667
 0.975345 -0.137728   1.11766 -0.212173 0.000666667
  0.94198 -0.118657   1.11001 0.00769647 0.000666667
 0.962686 -0.138104   1.15217 0.205739 0.000666667
0.942255 -0.11951  1.11317 -0.00464472 0.000666667
 0.947228 -0.124079   1.13134 0.0436789 0.000666667
 0.952753 -0.127056    1.1171 -0.259478 0.000666667
0.957301 -0.13389  1.10236 -0.0819151 0.000666667
 0.954908 -0.137605   1.12965 -0.096171 0.000666667
0.987175 -0.13907  1.09074 -0.398444 0.000666667
 0.950652 -0.130231   1.13442 -0.31949 0.000666667
 0.985756 -0.141629   1.08758 -0.390474 0.000666667
 0.962384 -0.140054   1.12033 0.19448 0.000666667
 0.979879 -0.135379   1.10906 -0.332161 0.000666667
0.996545 -0.14882  1.16426 -0.300803 0.000666667
 0.985117 -0.136495   1.08006 -0.210345 0.000666667
 0.987917 -0.150165   1.11523 0.00318739 0.000666667
 0.981422 -0.142403   1.13224 0.136837 0.000666667
0.961328 -0.13585  1.08666 -0.0047681 0.000666667
 0.975851 -0.146204    1.1019 -0.0638762 0.000666667
 0.960316 -0.133053   1.13395 0.215936 0.000666667
 0.988054 -0.147291   1.11547 -0.0146114 0.000666667
 0.952558 -0.129988   1.10006 -0.253475 0.000666667
 0.994656 -0.157255   1.10105 0.249104 0.000666667
 0.989697 -0.147433   1.13041 0.050297 0.000666667
 0.981769 -0.141255   1.11458 0.0122981 0.000666667
 0.984787 -0.145757   1.11909 -0.125183 0.000666667
 0.980897 -0.144431   1.14861 -0.143542 0.000666667
0.978026 -0.14578  1.10307 -0.0646434 0.000666667
 0.974319 -0.146786   1.10203 0.0387256 0.000666667
 0.973812 -0.137402   1.12186 -0.0381582 0.000666667
  1.00239 -0.148237   1.11732 0.298497 0.000666667
 0.974931 -0.147825   1.11808 -0.222211 0.000666667
 0.979498 -0.147026   1.15503 -0.192913 0.000666667
 0.976093 -0.147816    1.1117 0.0655218 0.000666667
 0.970095 -0.148549   1.10057 -0.0754409 0.000666667
 0.989525 -0.139055   1.08462 -0.0182058 0.000666667
 0.998703 -0.153278   1.16711 -0.282771 0.000666667
 0.984448 -0.140456   1.11789 -0.177578 0.000666667
  1.00359 -0.150006   1.12007 -0.129961 0.000666667
  1.00659 -0.158681   1.11808 0.0318548 0.000666667
0.940214 -0.11957  1.13685 -0.0756241 0.000666667
 0.980455 -0.143062   1.09646 -0.147672 0.000666667
 0.987496 -0.154762   1.16002 0.245615 0.000666667
 0.980972 -0.144521   1.13516 0.0345878 0.000666667
 0.984159 -0.141121   1.11793 -0.186604 0.000666667
  1.00829 -0.157194   1.13689 0.0359485 0.000666667
 0.959692 -0.139004    1.1352 -0.16467 0.000666667
 0.965623 -0.130065   1.11012 0.0994864 0.000666667
 0.961901 -0.121768   1.11782 0.323837 0.000666667
  0.98553 -0.143034   1.08382 -0.0641816 0.000666667
0.955411 -0.12911  1.10561 0.249493 0.000666667
 0.959313 -0.135361   1.09627 0.0117259 0.000666667
 0.964316 -0.136044   1.14394 0.257902 0.000666667
 0.958831 -0.132453   1.09649 0.00359239 0.000666667
0.950152 -0.11964  1.12727 -0.0158504 0.000666667
 0.997362 -0.152671   1.13902 0.00666414 0.000666667
 0.977012 -0.132598   1.11151 -0.168182 0.000666667
 0.959938 -0.142575   1.11579 0.0740757 0.000666667
 0.962979 -0.143034   1.15467 0.216708 0.000666667
 0.955972 -0.121666   1.14258 0.249035 0.000666667
0.980487 -0.15005  1.08342 0.280929 0.000666667
 0.979263 -0.151323   1.11249 0.135938 0.000666667
  0.96386 -0.136694   1.09727 -0.301837 0.000666667
 0.990587 -0.154451   1.12901 -0.0338605 0.000666667
 0.960126 -0.135009   1.10145 0.0531184 0.000666667
 0.952441 -0.129227   1.10603 -0.264646 0.000666667
 0.974626 -0.141233   1.12483 -0.047395 0.000666667
 0.957696 -0.136488    1.1339 0.15438 0.000666667
 0.968122 -0.129493   1.12299 -0.142011 0.000666667
 0.978524 -0.141645   1.10287 -0.0298261 0.000666667
 0.989035 -0.153558   1.11632 0.243083 0.000666667
 0.959602 -0.135141   1.09501 0.00650875 0.000666667
 0.945784 -0.125255   1.10215 0.0951691 0.000666667
 0.984423 -0.144039   1.14932 -0.128948 0.000666667
 0.941275 -0.111489    1.0931 -0.470973 0.000666667
  0.97226 -0.141299   1.12899 -0.317199 0.000666667
 0.986011 -0.142163   1.11281 0.384969 0.000666667
 0.981976 -0.140487   1.11936 -0.0161451 0.000666667
 0.962363 -0.135169   1.10569 0.247013 0.000666667
 0.988429 -0.144443   1.08018 -0.0567658 0.000666667
 0.977868 -0.139078   1.10834 -0.324512 0.000666667
 0.938325 -0.120155   1.11976 -0.0641067 0.000666667
 0.983156 -0.148281    1.0837 0.285426 0.000666667
 0.966714 -0.146455   1.16369 0.0500865 0.000666667
 0.942601 -0.119141   1.11213 -0.0200926 0.000666667
  0.97921 -0.142196   1.11344 0.255567 0.000666667
   1.0051 -0.156226   1.11627 0.0113713 0.000666667
 0.968839 -0.139212   1.09991 0.111477 0.000666667
 0.972286 -0.139853   1.14606 0.143944 0.000666667
 0.965905 -0.142337   1.06739 0.181234 0.000666667
 0.963529 -0.125637    1.1302 -0.443418 0.000666667
 0.992717 -0.155462   1.15684 -0.218278 0.000666667
 0.960218 -0.138623   1.09784 0.303566 0.000666667
 0.980708 -0.149843   1.11839 0.292079 0.000666667
0.969602 -0.1391 1.11223 -0.235483 0.000666667
  0.99057 -0.147431   1.12183 0.0436859 0.000666667
 0.966904 -0.138714   1.10253 0.104604 0.000666667
 0.985391 -0.143432   1.08321 -0.0656542 0.000666667
 0.963276 -0.139656   1.13399 -0.156751 0.000666667
0.981337 -0.14841  1.08267 0.290143 0.000666667
  0.96295 -0.140132   1.12051 0.110629 0.000666667
 0.976676 -0.137447    1.1205 -0.0691425 0.000666667
 0.953515 -0.127225   1.11522 -0.260784 0.000666667
 0.974762 -0.142346   1.12168 -0.183943 0.000666667
 0.978555 -0.138987   1.11059 -0.300839 0.000666667
 0.979676 -0.148495   1.08372 0.271141 0.000666667
 0.988483 -0.150549   1.08739 0.297718 0.000666667
 0.984496 -0.145314   1.14283 0.0723196 0.000666667
 0.978538 -0.145979   1.09925 -0.151571 0.000666667
 0.978606 -0.141106   1.12583 0.272118 0.000666667
 0.975134 -0.146742   1.11721 -0.07743 0.000666667
  0.97531 -0.140768   1.11639 0.0169932 0.000666667
 0.975097 -0.136078    1.1215 0.0572769 0.000666667
  0.99667 -0.153049   1.13613 0.105777 0.000666667
 0.956895 -0.121919   1.11298 -0.0868887 0.000666667
 0.954156 -0.126986   1.11059 -0.0573949 0.000666667
 0.989695 -0.139635     1.094 0.33554 0.000666667
 0.985162 -0.143483   1.11881 -0.112138 0.000666667
 0.961444 -0.135499   1.10583 0.237103 0.000666667
 0.961879 -0.142195   1.12497 -0.100671 0.000666667
0.953371 -0.12492  1.08209 -0.344453 0.000666667
 0.948706 -0.123805   1.12344 -0.331048 0.000666667
0.979732 -0.14028  1.12779 -0.120773 0.000666667
 0.963789 -0.139099   1.15774 0.196611 0.000666667
 0.965531 -0.128657   1.12368 0.119513 0.000666667
 0.991566 -0.144032   1.11169 -0.00636826 0.000666667
 0.973121 -0.141938   1.12239 -0.17458 0.000666667
 0.980635 -0.144788   1.11102 0.0240294 0.000666667
 0.952401 -0.126357   1.12939 0.231036 0.000666667
 0.988461 -0.145829   1.09057 -0.191333 0.000666667
 0.989553 -0.142794     1.111 -0.0353063 0.000666667
  0.97192 -0.143982   1.12358 0.112993 0.000666667
   0.9606 -0.135777   1.10457 -0.0969045 0.000666667
 0.977809 -0.146929    1.1088 0.00107732 0.000666667
 0.971758 -0.139838   1.13339 0.151495 0.000666667
 0.999211 -0.152292   1.13775 -0.0384241 0.000666667
 0.977665 -0.143153   1.10799 0.148712 0.000666667
 0.985376 -0.144728   1.07989 -0.0635677 0.000666667
 0.944395 -0.117422   1.11657 -0.297411 0.000666667
 0.973254 -0.142881   1.12167 0.137852 0.000666667
 0.942259 -0.115008   1.11575 -0.281264 0.000666667
 0.946779 -0.130995   1.12737 0.0614261 0.000666667
 0.970349 -0.145243   1.13502 -0.111317 0.000666667
 0.977423 -0.145019   1.10496 -0.072613 0.000666667
0.972829 -0.14853  1.13955 -0.172044 0.000666667
 0.975481 -0.139182   1.09368 -0.0290997 0.000666667
0.977536 -0.13755  1.10408 -0.00822645 0.000666667
 0.945961 -0.110731   1.10571 -0.3821 0.000666667
 0.958622 -0.140002   1.11513 0.0649599 0.000666667
 0.969706 -0.136596   1.09594 -0.195911 0.000666667
 0.957719 -0.128077   1.12001 -0.0321898 0.000666667
 0.978688 -0.137119   1.10804 -0.371861 0.000666667
 0.955117 -0.134506   1.09772 0.187642 0.000666667
 0.973846 -0.140281    1.0921 -0.0246034 0.000666667
 0.979143 -0.144694    1.1507 -0.219775 0.000666667
0.979239 -0.15094   1.1227 0.251252 0.000666667
 0.988218 -0.152267   1.16026 0.239421 0.000666667
 0.988862 -0.147281   1.12932 0.0775101 0.000666667
 0.982843 -0.144981   1.14622 -0.106354 0.000666667
 0.988475 -0.142948   1.12707 -0.271086 0.000666667
 0.979792 -0.133128   1.11352 -0.138539 0.000666667
 0.954586 -0.131728    1.0933 0.00488336 0.000666667
 0.962894 -0.143041   1.13673 -0.275323 0.000666667
 0.962177 -0.123585    1.1051 0.0906107 0.000666667
  0.97765 -0.142838   1.08688 0.16448 0.000666667
 0.967394 -0.141151   1.15358 0.23462 0.000666667
 0.970973 -0.135294   1.10911 -0.164876 0.000666667
 0.971995 -0.140743   1.12092 -0.177629 0.000666667
 0.943353 -0.119345   1.10985 -0.0122181 0.000666667
  0.99006 -0.147871   1.13226 0.0679555 0.000666667
 0.985131 -0.143475   1.08534 -0.0694736 0.000666667
 0.972708 -0.145731   1.13376 0.144902 0.000666667
  1.01685 -0.159022   1.08905 -0.0897031 0.000666667
  1.02441 -0.166172   1.11557 -0.0428773 0.000666667
 0.985784 -0.144418   1.08626 -0.0530722 0.000666667
 0.95491 -0.12761  1.09083 0.236406 0.000666667
 0.971182 -0.137714   1.12803 0.289171 0.000666667
0.992309 -0.15154  1.12409 -0.260325 0.000666667
  0.98665 -0.145717   1.08949 -0.179659 0.000666667
 0.945806 -0.115211   1.12541 0.0361591 0.000666667
  1.00732 -0.158943   1.13592 0.110013 0.000666667
  1.00906 -0.157509   1.13133 -0.131806 0.000666667
 0.994165 -0.156673   1.14169 0.102903 0.000666667
  0.98204 -0.147994   1.08481 0.299493 0.000666667
 0.975789 -0.139349   1.12445 0.0630658 0.000666667
 0.968804 -0.135352   1.13548 0.365358 0.000666667
 0.986114 -0.145769   1.09126 -0.2184 0.000666667
 0.977679 -0.136043   1.12373 -0.0443438 0.000666667
  0.98954 -0.148752   1.08627 0.284373 0.000666667
 0.975167 -0.128286   1.13224 0.475573 0.000666667
 0.959669 -0.127316   1.11464 -0.080092 0.000666667
0.969841 -0.13296  1.13572 0.214452 0.000666667
 0.955129 -0.132507   1.09651 0.201087 0.000666667
 0.956952 -0.127654   1.10479 0.270874 0.000666667
 0.989677 -0.154984   1.11266 0.245768 0.000666667
 0.944429 -0.126104   1.09591 -0.172841 0.000666667
 0.962671 -0.136082   1.13586 0.201349 0.000666667
  0.99245 -0.151214   1.12483 -0.265116 0.000666667
 0.946804 -0.125355   1.10564 0.096461 0.000666667
 0.972749 -0.141936   1.12046 0.13539 0.000666667
 0.992763 -0.147995   1.10655 -0.0180107 0.000666667
 0.985967 -0.136851   1.11089 -0.0834344 0.000666667
   1.0077 -0.157819    1.1331 -0.121 0.000666667
 0.959733 -0.128831   1.12202 0.176765 0.000666667
 0.981706 -0.150441   1.12163 -0.00284744 0.000666667
 0.950691 -0.123762    1.1001 0.0807537 0.000666667
  0.94686 -0.116859   1.12388 0.149516 0.000666667
 0.969289 -0.143386   1.09911 -0.0604042 0.000666667
  1.00065 -0.162367   1.10536 0.0582382 0.000666667
 0.990015 -0.146664   1.13221 0.0693001 0.000666667
 0.969658 -0.141459   1.09578 0.121434 0.000666667
 0.940642 -0.119943   1.13564 -0.0687894 0.000666667
 0.943535 -0.124061   1.12777 -0.00952914 0.000666667
 0.972334 -0.136502    1.1186 -0.295753 0.000666667
 0.991587 -0.158825   1.13778 -0.0368423 0.000666667
  1.00278 -0.150893   1.13185 -0.338965 0.000666667
 0.960231 -0.133077    1.1021 -0.0836288 0.000666667
 0.949861 -0.125915   1.13162 0.0197473 0.000666667
 0.987456 -0.141932   1.12679 -0.410609 0.000666667
 0.992219 -0.159487   1.13232 -0.0184522 0.000666667
 0.952365 -0.129038    1.1092 -0.0855902 0.000666667
 0.980043 -0.134406   1.11615 -0.0900101 0.000666667
 0.972599 -0.135707   1.10752 -0.150125 0.000666667
 0.965229 -0.131963   1.10187 -0.010394 0.000666667
 0.983647 -0.148117   1.14293 0.0671645 0.000666667
 0.986647 -0.146816   1.10993 -0.0604532 0.000666667
 0.968629 -0.145982   1.12802 0.148823 0.000666667
 0.987133 -0.150537   1.13003 -0.0296367 0.000666667
 0.979376 -0.142277    1.1121 0.0541506 0.000666667
   1.0077 -0.157609   1.13917 0.079562 0.000666667
 0.985186 -0.157642   1.16363 -0.0384263 0.000666667
 0.951872 -0.128373   1.10716 -0.119281 0.000666667
 0.975683 -0.134777   1.12176 -0.319296 0.000666667
  1.00424 -0.162087   1.11922 0.0208036 0.000666667
0.989981 -0.14367   1.1092 -0.00235089 0.000666667
 0.939551 -0.119978   1.13592 -0.0865632 0.000666667
  0.96109 -0.135355   1.10466 0.247487 0.000666667
 0.980802 -0.134017   1.12812 -0.516254 0.000666667
 0.965838 -0.135349     1.131 -0.0526691 0.000666667
 0.98743 -0.13965  1.09005 -0.445123 0.000666667
 0.991707 -0.156141   1.13363 -0.0304592 0.000666667
 0.989398 -0.150176   1.14088 0.0809096 0.000666667
 0.958417 -0.132679   1.10482 -0.0894346 0.000666667
 0.985681 -0.145274   1.14437 0.0701692 0.000666667
 0.982063 -0.149532   1.11233 0.0518062 0.000666667
 0.951798 -0.127961   1.10846 -0.089659 0.000666667
0.969082 -0.13929  1.13825 -0.240246 0.000666667
 0.944795 -0.122119   1.12801 -0.0315337 0.000666667
 0.943542 -0.117286   1.11502 -0.27551 0.000666667
 0.979312 -0.144702   1.13567 0.0956297 0.000666667
 0.971574 -0.139282   1.10437 -0.0976685 0.000666667
 0.979186 -0.146454   1.11105 0.0540417 0.000666667
 0.943879 -0.121723    1.1254 0.00404147 0.000666667
0.976388 -0.14084   1.1271 -0.144363 0.000666667
 0.988268 -0.145558   1.13267 0.0799016 0.000666667
 0.963987 -0.134712   1.12381 -0.0173421 0.000666667
 0.954043 -0.130584   1.10964 -0.115 0.000666667
 0.991421 -0.150691   1.08903 0.265013 0.000666667
 0.987843 -0.146106   1.09082 -0.199615 0.000666667
 0.942872 -0.115561   1.11876 -0.250064 0.000666667
 0.985627 -0.151134    1.1279 -0.0603871 0.000666667
  0.98806 -0.140198   1.12489 -0.426428 0.000666667
  1.00515 -0.151093   1.12841 -0.336897 0.000666667
 0.943796 -0.128788   1.12818 0.0780253 0.000666667
 0.978486 -0.146029   1.09716 -0.17368 0.000666667
0.996407 -0.15097  1.14313 -0.205214 0.000666667
 0.973998 -0.143281   1.11403 0.0356945 0.000666667
 0.986958 -0.142099    1.1265 -0.429544 0.000666667
 0.976756 -0.146851   1.15893 0.00342195 0.000666667
 0.999629 -0.152422   1.12728 0.2439 0.000666667
 0.981625 -0.140539   1.09343 -0.130552 0.000666667
0.991547 -0.15343  1.12645 -0.259882 0.000666667
 0.976107 -0.136987   1.10308 0.000842498 0.000666667
 0.991071 -0.154261   1.12778 -0.038866 0.000666667
  0.97869 -0.135261    1.1083 -0.330395 0.000666667
 0.981316 -0.147846   1.10303 0.273139 0.000666667
   1.0014 -0.161436   1.11853 0.0437438 0.000666667
  0.97448 -0.147775   1.10423 -0.0757015 0.000666667
 0.951222 -0.124328   1.12049 -0.327921 0.000666667
  1.01034 -0.159242   1.13822 0.0876013 0.000666667
 0.979754 -0.142931   1.13186 0.00454556 0.000666667
 0.982041 -0.141759   1.11761 -0.00623501 0.000666667
  0.97464 -0.143222   1.07747 -0.00451845 0.000666667
 0.960006 -0.125718   1.13299 -0.0690531 0.000666667
 0.970589 -0.130645   1.13428 0.0199101 0.000666667
 0.981234 -0.138011   1.12166 -0.378569 0.000666667
 0.965174 -0.147047   1.16663 0.0543649 0.000666667
 0.967976 -0.139654   1.10108 0.0883423 0.000666667
 0.976531 -0.145835   1.11148 0.0618721 0.000666667
  0.98536 -0.141434   1.11788 -0.0727318 0.000666667
  0.99488 -0.154125   1.13019 0.0439726 0.000666667
 0.984465 -0.138703   1.11704 -0.187999 0.000666667
 0.990398 -0.149294   1.12706 -0.251049 0.000666667
  0.96931 -0.135523   1.13607 0.358364 0.000666667
 0.966996 -0.139776   1.15415 0.212635 0.000666667
  0.97731 -0.142682   1.11593 0.0643309 0.000666667
0.966442 -0.13074  1.13865 0.327256 0.000666667
 0.973228 -0.150896   1.13653 -0.0308703 0.000666667
 0.952063 -0.130624   1.10376 -0.25932 0.000666667
  0.98748 -0.146103   1.11271 -0.00396924 0.000666667
 0.977331 -0.135495   1.10814 -0.374622 0.000666667
 0.953031 -0.126308   1.06554 0.00954319 0.000666667
 0.992269 -0.142571   1.11099 0.00547857 0.000666667
 0.974342 -0.141251   1.12777 0.207001 0.000666667
  0.98082 -0.149483   1.11863 0.018496 0.000666667
 0.952025 -0.128204   1.10884 -0.103771 0.000666667
 0.964582 -0.141512   1.15421 0.214079 0.000666667
  1.00009 -0.160664   1.10692 0.0507478 0.000666667
  0.96431 -0.128986   1.13061 -0.193161 0.000666667
 0.977306 -0.144848    1.1117 0.23187 0.000666667
0.975478 -0.14082  1.09139 -0.0446568 0.000666667
  1.00036 -0.149478   1.13435 -0.00382056 0.000666667
 0.977716 -0.141712   1.12692 0.0664917 0.000666667
 0.964993 -0.142027   1.16016 0.185246 0.000666667
 0.958463 -0.139473   1.11483 0.0901492 0.000666667
 0.991328 -0.148519   1.11646 -0.0228474 0.000666667
 0.97053 -0.13678  1.10505 0.0122997 0.000666667
 0.979301 -0.135654   1.11673 -0.093642 0.000666667
 0.942472 -0.115267   1.11752 -0.292251 0.000666667
 0.989979 -0.148517   1.11471 -0.0117086 0.000666667
 0.995007 -0.149506   1.11438 -0.225187 0.000666667
  1.00062 -0.152963   1.12969 0.289775 0.000666667
 0.988568 -0.151275   1.14008 0.064 0.000666667
  0.94591 -0.122482   1.14252 0.212873 0.000666667
 0.988471 -0.147552   1.12375 0.0389133 0.000666667
0.976774 -0.13786  1.12348 -0.0475333 0.000666667
 0.986188 -0.153745   1.16132 0.239979 0.000666667
 0.984382 -0.150662   1.12692 -0.0421933 0.000666667
  1.00443 -0.166421    1.1356 -0.0574755 0.000666667
  0.95341 -0.130153   1.11907 -0.0018787 0.000666667
 0.979545 -0.141992   1.11286 0.0572068 0.000666667
 0.988623 -0.142432   1.08797 -0.42894 0.000666667
 0.974524 -0.143372   1.11619 0.0537234 0.000666667
 0.941721 -0.127374   1.09484 -0.159348 0.000666667
  1.01227 -0.159155   1.09087 -0.0416335 0.000666667
  0.96067 -0.136275   1.09961 0.0175647 0.000666667
0.954203 -0.13029  1.09564 0.00602894 0.000666667
 0.976529 -0.143326   1.10577 0.130389 0.000666667
 0.956267 -0.133316   1.10653 -0.0747296 0.000666667
 0.970372 -0.140775   1.14886 0.136988 0.000666667
 0.960447 -0.138187   1.09751 0.279866 0.000666667
  1.00581 -0.159069   1.13342 -0.130159 0.000666667
 0.959834 -0.130768   1.10608 0.241724 0.000666667
0.981143 -0.1505 1.11973 0.01911 0.000666667
 0.995793 -0.140531    1.1119 -0.180459 0.000666667
 0.952551 -0.129106   1.10794 -0.115951 0.000666667
 0.977678 -0.143742   1.09947 -0.14176 0.000666667
 0.968984 -0.132293   1.12562 -0.0654178 0.000666667
 0.966064 -0.143052   1.15525 0.201578 0.000666667
  0.96056 -0.137265   1.13358 -0.150103 0.000666667
  0.97919 -0.142573   1.11527 0.0446764 0.000666667
 0.951459 -0.119235   1.10921 0.0758096 0.000666667
 0.956098 -0.131744   1.10892 0.0465984 0.000666667
 0.988389 -0.140507   1.08634 0.00206361 0.000666667
 0.990148 -0.145298   1.11148 0.0556343 0.000666667
0.975419 -0.14181  1.11658 0.0710155 0.000666667
 0.991188 -0.144448   1.11123 0.038471 0.000666667
 0.999025 -0.152376   1.13311 0.289819 0.000666667
 0.982302 -0.140556    1.1135 0.264518 0.000666667
0.993174 -0.14972  1.12832 -0.204736 0.000666667
 0.961514 -0.131388   1.13138 0.215899 0.000666667
  0.98748 -0.142335   1.08837 -0.426053 0.000666667
 0.947582 -0.126693   1.12384 -0.152003 0.000666667
 0.943473 -0.115619   1.11688 -0.258043 0.000666667
 0.960298 -0.138157    1.1338 -0.148783 0.000666667
 0.955053 -0.124387   1.11195 -0.0441821 0.000666667
  0.97785 -0.144459   1.11011 0.21787 0.000666667
0.975763 -0.13731  1.10874 -0.322389 0.000666667
 0.985201 -0.141487   1.08527 -0.294589 0.000666667
  0.95748 -0.128193   1.10663 0.252349 0.000666667
 0.993228 -0.151115   1.10684 0.191964 0.000666667
 0.951587 -0.123898   1.12058 -0.352762 0.000666667
 0.946368 -0.123006   1.12977 0.0162329 0.000666667
 0.945114 -0.123847   1.10829 0.0926314 0.000666667
0.971999 -0.14181  1.16384 0.124315 0.000666667
  0.98328 -0.149122   1.14346 0.0676629 0.000666667
 0.966555 -0.134843   1.12142 0.0011568 0.000666667
 0.946486 -0.126904   1.12774 0.0258254 0.000666667
 0.961268 -0.138982   1.11224 0.0946549 0.000666667
 0.960243 -0.135384   1.09659 -0.00204458 0.000666667
 0.978447 -0.137722   1.10468 -0.0830476 0.000666667
 0.976836 -0.142731   1.13819 0.159096 0.000666667
 0.952518 -0.129972   1.08937 0.234069 0.000666667
 0.988337 -0.150353   1.11474 -0.0499414 0.000666667
  0.95367 -0.118006   1.09647 0.0866164 0.000666667
  0.96982 -0.135061   1.12295 -0.146563 0.000666667
 0.978478 -0.137718   1.12358 -0.374558 0.000666667
0.981704 -0.14845   1.1396 0.0103518 0.000666667
0.959683 -0.12758  1.08536 0.432167 0.000666667
0.955651 -0.12666  1.12422 0.326697 0.000666667
  0.96429 -0.143673    1.1319 -0.228848 0.000666667
 0.986928 -0.142119   1.12564 -0.408105 0.000666667
0.963824 -0.14098  1.15669 0.193615 0.000666667
 0.987955 -0.154332   1.12898 -0.0291746 0.000666667
 0.971928 -0.138179   1.13385 0.142809 0.000666667
 0.984955 -0.150502   1.10261 0.378383 0.000666667
0.993307 -0.1493 1.10554 -0.0111529 0.000666667
 0.994345 -0.151065   1.11585 -0.215079 0.000666667
 0.976037 -0.147555   1.11056 0.0535049 0.000666667
 0.973582 -0.135972   1.11809 -0.219305 0.000666667
 0.992195 -0.149618   1.08955 0.278281 0.000666667
 0.955606 -0.128703   1.11199 -0.0611141 0.000666667
 0.975354 -0.135203   1.11753 -0.222152 0.000666667
 0.957631 -0.135777   1.10814 -0.185353 0.000666667
 0.979422 -0.148022   1.10526 0.28325 0.000666667
0.998557 -0.15227  1.11545 -0.234257 0.000666667
 0.951582 -0.128437   1.13558 -0.318619 0.000666667
0.958372 -0.13486  1.10385 0.0546954 0.000666667
 0.980378 -0.150005   1.14204 0.0165711 0.000666667
 0.970696 -0.133911   1.10299 0.0141949 0.000666667
 0.985943 -0.148317   1.11608 -0.0972472 0.000666667
 0.927555 -0.105565   1.15269 0.121514 0.000666667
 0.978558 -0.140956   1.12657 -0.12326 0.000666667
 0.972696 -0.142008   1.12002 -0.165942 0.000666667
 0.978381 -0.144308    1.1091 0.00644877 0.000666667
 0.964469 -0.128098   1.10267 0.00812184 0.000666667
 0.951199 -0.138847   1.14736 -0.237411 0.000666667
  0.99133 -0.141707   1.10869 0.0214426 0.000666667
  1.00029 -0.153421   1.12989 0.264653 0.000666667
  0.97421 -0.145914   1.13779 -0.157675 0.000666667
  1.01581 -0.156576   1.08906 -0.0693887 0.000666667
 0.971963 -0.139328   1.11415 0.247311 0.000666667
  0.96493 -0.138374   1.12341 0.195 0.000666667
 0.963304 -0.138642   1.15297 0.220859 0.000666667
 0.947863 -0.136504   1.12188 -0.368274 0.000666667
 0.960545 -0.138539    1.1349 -0.159386 0.000666667
  0.96217 -0.133069   1.12152 -0.283193 0.000666667
  1.00164 -0.152089   1.13272 -0.0153794 0.000666667
 0.972447 -0.145771   1.10174 -0.0743166 0.000666667
 0.975415 -0.152794   1.14637 -0.217151 0.000666667
  1.00678 -0.152954   1.10035 0.192467 0.000666667
 0.960996 -0.130351   1.12515 -0.0423294 0.000666667
  0.97838 -0.137878   1.10906 -0.325659 0.000666667
 0.984881 -0.148183    1.1097 -0.037146 0.000666667
0.954259 -0.12999  1.09242 0.244707 0.000666667
 0.975644 -0.144828   1.10444 0.0493377 0.000666667
  0.96891 -0.144086   1.12117 -0.170922 0.000666667
  1.01583 -0.167547   1.08533 -0.238557 0.000666667
  1.00099 -0.153868   1.12807 0.253746 0.000666667
 0.990208 -0.141024   1.08853 0.0205409 0.000666667
 0.979006 -0.146456   1.10618 0.304574 0.000666667
 0.968945 -0.133629   1.10528 -0.246493 0.000666667
 0.967062 -0.140466   1.10019 0.085924 0.000666667
 0.959937 -0.136509   1.10318 0.0409235 0.000666667
   1.0031 -0.153258   1.13957 -0.0133196 0.000666667
 0.960403 -0.136631   1.10488 0.251324 0.000666667
 0.964387 -0.134165   1.10916 -0.0396345 0.000666667
 0.984545 -0.144731   1.13477 0.0860048 0.000666667
 0.983927 -0.148634   1.12034 0.0166541 0.000666667
0.983535 -0.15035  1.13456 -0.0299816 0.000666667
0.997267 -0.15448  1.14009 0.0963923 0.000666667
 0.980617 -0.137587   1.12755 -0.547386 0.000666667
 0.987008 -0.150559   1.11469 -0.0334896 0.000666667
 0.959609 -0.142785   1.14304 -0.021765 0.000666667
  1.00245 -0.148857   1.13088 -0.327107 0.000666667
 0.974072 -0.141129    1.1163 0.0615577 0.000666667
 0.963669 -0.136998   1.11996 -0.30941 0.000666667
 0.958329 -0.135332   1.09878 0.0467746 0.000666667
 0.952636 -0.130307   1.12075 -0.0155146 0.000666667
 0.995105 -0.152975   1.13663 0.119232 0.000666667
 0.994471 -0.150366    1.1457 0.056201 0.000666667
 0.963409 -0.136419   1.12978 -0.0649163 0.000666667
 0.948454 -0.119579    1.1278 0.0193097 0.000666667
0.975116 -0.14461  1.10545 0.147938 0.000666667
  0.97694 -0.138664   1.10908 0.140525 0.000666667
  0.97742 -0.142898   1.14146 0.269813 0.000666667
0.985951 -0.14221  1.08245 -0.290391 0.000666667
  1.00579 -0.157167   1.09828 0.149554 0.000666667
 0.989166 -0.145513   1.13311 -0.0911347 0.000666667
 0.977606 -0.147449   1.10907 0.0218507 0.000666667
 0.965734 -0.143144    1.1523 0.240527 0.000666667
 0.989141 -0.143634    1.0889 0.0317953 0.000666667
 0.987773 -0.142443   1.08953 -0.219794 0.000666667
 0.978026 -0.142113   1.12366 0.0367977 0.000666667
 0.944972 -0.124301   1.12455 0.0130788 0.000666667
 0.974882 -0.146185   1.11444 0.0704577 0.000666667
 0.993707 -0.151814   1.10559 -0.0403525 0.000666667
 0.976079 -0.141038   1.12206 0.136665 0.000666667
 0.973635 -0.139513   1.13477 0.168933 0.000666667
0.991441 -0.1479 1.14383 -0.0815562 0.000666667
 0.957274 -0.129901   1.11037 0.0460051 0.000666667
  0.98738 -0.150316   1.12636 -0.195628 0.000666667
  0.97268 -0.136588   1.13583 0.372586 0.000666667
0.995959 -0.14928   1.1176 -0.225379 0.000666667
 0.947379 -0.126736   1.13464 -0.00410709 0.000666667
0.960651 -0.13484  1.10429 -0.0941517 0.000666667
 0.977177 -0.149875    1.1117 0.102113 0.000666667
  0.96303 -0.135794    1.1227 0.219016 0.000666667
 0.975628 -0.138937   1.12152 -0.0593371 0.000666667
 0.968126 -0.135305   1.10317 -0.158979 0.000666667
  1.01757 -0.157316    1.0894 -0.0790986 0.000666667
 0.957463 -0.126401   1.11585 0.0239042 0.000666667
 0.956033 -0.126158   1.14757 0.196149 0.000666667
 0.972448 -0.136823   1.12123 -0.311353 0.000666667
 0.942124 -0.122748   1.11579 0.0988894 0.000666667
 0.955579 -0.132003   1.09531 -0.000522917 0.000666667
  0.95896 -0.139824    1.1351 0.150257 0.000666667
 0.945695 -0.125269   1.13254 0.0606614 0.000666667
 0.983612 -0.150916   1.12041 0.0197173 0.000666667
0.966004 -0.13631  1.13076 -0.0825726 0.000666667
 0.957193 -0.136911   1.13462 0.152875 0.000666667
 0.961911 -0.134191   1.10445 0.228232 0.000666667
 0.998249 -0.153828   1.14027 -0.204017 0.000666667
 0.970288 -0.134674   1.11836 -0.208515 0.000666667
0.944656 -0.11459   1.1156 -0.277041 0.000666667
 0.978627 -0.144348   1.13616 0.104277 0.000666667
 0.995009 -0.154642   1.15694 -0.236045 0.000666667
 1.00502 -0.16597  1.13433 -0.0565348 0.000666667
 0.959706 -0.135308   1.13374 0.204235 0.000666667
 0.948787 -0.129847   1.10466 -0.250408 0.000666667
 0.989361 -0.149593   1.13959 0.0734478 0.000666667
 0.954422 -0.133702   1.11037 -0.0697019 0.000666667
 0.984809 -0.155091    1.0959 -0.130826 0.000666667
 0.957876 -0.129814   1.10487 0.222425 0.000666667
0.955337 -0.13015  1.12034 0.0105333 0.000666667
 0.957055 -0.139754   1.10433 -0.11861 0.000666667
  0.95858 -0.134494   1.09599 0.018245 0.000666667
 0.973063 -0.139012   1.10205 -0.0940787 0.000666667
 0.951581 -0.127567    1.1091 -0.108663 0.000666667
 0.974473 -0.141321   1.12467 -0.0575074 0.000666667
 0.985818 -0.152361   1.12864 -0.0634467 0.000666667
 0.977844 -0.144499   1.12402 0.0408494 0.000666667
 0.977659 -0.141315   1.12668 -0.15307 0.000666667
 0.971584 -0.141713   1.09475 0.109969 0.000666667
 0.974606 -0.136673   1.12196 -0.0456857 0.000666667
 0.993199 -0.151761   1.12359 -0.26572 0.000666667
 0.987062 -0.144303    1.0819 -0.299807 0.000666667
 0.975991 -0.142567   1.16665 0.129504 0.000666667
 0.960938 -0.141095   1.11462 0.0889985 0.000666667
 0.941394 -0.121913   1.13701 -0.0580317 0.000666667
0.991454 -0.15108  1.14669 0.0513095 0.000666667
 0.961885 -0.130175   1.10644 -0.504441 0.000666667
0.990335 -0.15749  1.09738 0.0216757 0.000666667
 0.977126 -0.144651    1.1007 -0.162533 0.000666667
 0.964891 -0.146672   1.16549 0.0501346 0.000666667
 0.979751 -0.141728   1.11627 0.00478863 0.000666667
  1.00522 -0.161441   1.10596 0.0623147 0.000666667
 0.971395 -0.143403   1.12527 -0.307268 0.000666667
   0.9679 -0.139953    1.1003 0.0972772 0.000666667
 0.965205 -0.139169   1.11929 0.105098 0.000666667
 0.995933 -0.153492   1.13905 0.0636158 0.000666667
 0.955315 -0.130676   1.09154 0.0220204 0.000666667
 0.989496 -0.150345   1.14112 -0.0056143 0.000666667
 0.980159 -0.147584   1.10378 0.279172 0.000666667
 0.962146 -0.135638   1.14656 -0.400914 0.000666667
  0.98929 -0.155352    1.1011 -0.185259 0.000666667
 0.975187 -0.126511   1.11217 -0.344078 0.000666667
0.981415 -0.14908  1.11888 0.0233387 0.000666667
 0.990895 -0.151107    1.1054 -0.144461 0.000666667
 0.925396 -0.108316   1.15303 0.136356 0.000666667
 0.939985 -0.121856   1.13525 -0.0740248 0.000666667
 0.957169 -0.134389   1.10404 -0.0930766 0.000666667
 0.991053 -0.141549   1.08777 -0.104244 0.000666667
 0.968748 -0.141619    1.0937 0.111281 0.000666667
 0.974309 -0.137334   1.12466 0.00655792 0.000666667
 0.994324 -0.159332    1.1352 -0.00292954 0.000666667
 0.977832 -0.133396   1.10972 -0.172015 0.000666667
 0.966717 -0.150184   1.10417 0.160625 0.000666667
 0.961761 -0.138522   1.09682 0.305869 0.000666667
 0.977335 -0.144935   1.09953 -0.184421 0.000666667
0.988372 -0.14124   1.1283 -0.214483 0.000666667
 0.998487 -0.143268   1.13995 -0.452662 0.000666667
 0.965601 -0.125707   1.13223 0.394291 0.000666667
0.981016 -0.13905   1.1101 -0.31379 0.000666667
 0.982705 -0.144424   1.11055 0.372323 0.000666667
 0.964682 -0.135844   1.14783 -0.419468 0.000666667
 0.944157 -0.123522   1.11265 0.0695723 0.000666667
0.966443 -0.13197  1.11105 0.0888302 0.000666667
 0.954828 -0.124812   1.12423 0.306298 0.000666667
 0.954588 -0.129269   1.11709 -0.247578 0.000666667
 0.991288 -0.147976   1.11451 -0.00161945 0.000666667
 0.965084 -0.126955   1.12858 -0.440882 0.000666667
 0.962997 -0.127973   1.10271 -0.122736 0.000666667
 0.987662 -0.153888   1.11717 0.233285 0.000666667
  0.98983 -0.140135   1.12544 -0.398272 0.000666667
  0.99714 -0.151463   1.14291 -0.217419 0.000666667
 0.983187 -0.148895    1.1295 0.157258 0.000666667
 0.982059 -0.146124   1.12753 -0.175887 0.000666667
 0.982741 -0.139092   1.11895 -0.0338108 0.000666667
  1.00839 -0.161629   1.11092 -0.00265135 0.000666667
 0.962024 -0.134353     1.094 -0.00134207 0.000666667
 0.958355 -0.134291   1.10066 0.0266538 0.000666667
 0.980561 -0.148623   1.15567 -0.186496 0.000666667
 1.00889 -0.15873  1.13249 -0.117661 0.000666667
 0.972901 -0.144641   1.13546 -0.10195 0.000666667
  0.99448 -0.152525   1.14119 -0.22102 0.000666667
  0.95916 -0.134557   1.09643 0.00401693 0.000666667
 0.985325 -0.151718   1.12931 -0.0599557 0.000666667
  1.00721 -0.159095   1.13293 -0.122373 0.000666667
 0.955637 -0.131259   1.10483 0.269287 0.000666667
0.964762 -0.13255  1.11169 -0.0701188 0.000666667
 0.988333 -0.153756   1.10448 -0.171949 0.000666667
0.993467 -0.15452  1.16132 0.233898 0.000666667
  1.00266 -0.150222   1.11564 0.303721 0.000666667
 0.951378 -0.131095   1.10798 -0.11663 0.000666667
 0.983532 -0.148422   1.12353 0.0797434 0.000666667
 0.954153 -0.137361   1.13633 -0.00225896 0.000666667
 0.966853 -0.133214   1.12263 0.0931007 0.000666667
 0.974873 -0.138631   1.12329 -0.0288299 0.000666667
 0.975164 -0.137307   1.10314 -0.0831615 0.000666667
 0.975935 -0.141953   1.12271 -0.0537361 0.000666667
 0.993036 -0.148133   1.12075 0.074781 0.000666667
0.957716 -0.12942  1.14636 0.286091 0.000666667
 0.977976 -0.143936   1.11111 0.221523 0.000666667
0.987996 -0.14017  1.08789 -0.422678 0.000666667
  0.97462 -0.143731    1.1224 0.117139 0.000666667
  0.99212 -0.151931   1.08805 0.264794 0.000666667
0.988098 -0.14428  1.09062 -0.178924 0.000666667
 0.962742 -0.126927   1.10419 -0.106314 0.000666667
 0.961902 -0.141372   1.12535 -0.0976904 0.000666667
 0.967122 -0.131565   1.12661 -0.00397752 0.000666667
 0.977727 -0.148707   1.10458 0.270282 0.000666667
 0.950807 -0.138122   1.14668 -0.253907 0.000666667
0.983372 -0.13982  1.11679 -0.191386 0.000666667
 0.997218 -0.152233   1.14115 -0.225822 0.000666667
 0.987045 -0.141673   1.08908 -0.209888 0.000666667
  0.96692 -0.141034   1.09802 0.0856675 0.000666667
  1.00449 -0.157813   1.11688 0.0262681 0.000666667
 0.975827 -0.144959   1.11319 0.0330524 0.000666667
 0.974775 -0.136334   1.12591 0.283813 0.000666667
  1.00469 -0.158976   1.11218 -0.0282392 0.000666667
 0.951809 -0.131101   1.14405 -0.0177717 0.000666667
 0.946083 -0.121071   1.12863 -0.0357971 0.000666667
 0.986331 -0.148797   1.11619 -0.0922771 0.000666667
 0.936957 -0.115149   1.08932 -0.423024 0.000666667
 0.975886 -0.146574    1.1234 0.0235601 0.000666667
 0.958215 -0.131986   1.09248 0.0254101 0.000666667
 0.964281 -0.124036   1.13306 0.38478 0.000666667
 0.988377 -0.152079   1.13057 -0.0604962 0.000666667
 0.972864 -0.141939   1.13658 -0.252421 0.000666667
 0.962722 -0.136813   1.13524 -0.16304 0.000666667
 0.952875 -0.131449   1.12383 0.100556 0.000666667
 0.989018 -0.146668     1.112 -5.01491e-05 0.000666667
  0.96658 -0.140665   1.12578 0.0204064 0.000666667
0.986917 -0.13407   1.1029 -0.238671 0.000666667
 0.971458 -0.143777   1.11916 -0.07452 0.000666667
 0.988622 -0.146393   1.08251 -0.0759838 0.000666667
   1.0035 -0.149866   1.13004 -0.342093 0.000666667
 0.963421 -0.139438   1.13034 0.0370813 0.000666667
 0.973251 -0.141614   1.13404 -0.269154 0.000666667
 0.971817 -0.144906   1.13753 -0.0873939 0.000666667
0.985183 -0.1493 1.10282 0.403108 0.000666667
 0.944649 -0.116726   1.11539 -0.274052 0.000666667
 0.994889 -0.148047   1.10689 -0.0386026 0.000666667
  1.00594 -0.155565   1.09684 0.1832 0.000666667
 0.990217 -0.156504   1.13624 -0.0418132 0.000666667
  0.95302 -0.139714   1.12734 -0.140194 0.000666667
 0.942319 -0.113552   1.11445 -0.271178 0.000666667
 0.991847 -0.140577   1.08347 -0.12272 0.000666667
 0.954687 -0.128794   1.09661 0.00311941 0.000666667
 0.983095 -0.149599   1.11321 0.0510342 0.000666667
 0.983598 -0.147782   1.14722 -0.129688 0.000666667
 0.992535 -0.150153   1.13956 0.102828 0.000666667
0.989786 -0.14418   1.1432 -0.191324 0.000666667
 1.01791 -0.15761  1.08944 -0.0874387 0.000666667
 0.947348 -0.125876   1.12913 0.0295081 0.000666667
 0.962024 -0.136211   1.13465 -0.156046 0.000666667
  1.01253 -0.157592   1.09014 -0.0448974 0.000666667
 0.973582 -0.143837   1.16284 0.123975 0.000666667
  0.93644 -0.119016   1.11917 -0.0576252 0.000666667
 0.959779 -0.130294   1.10374 -0.4863 0.000666667
 0.97891 -0.13845  1.10429 0.288881 0.000666667
 0.978441 -0.144263   1.09525 0.357945 0.000666667
 0.996306 -0.156525   1.09793 0.181719 0.000666667
 0.984499 -0.149067    1.1019 0.395537 0.000666667
0.972178 -0.13687  1.11864 -0.209886 0.000666667
 0.976917 -0.140154   1.11436 0.434666 0.000666667
  0.97779 -0.149162   1.06955 -0.10455 0.000666667
 0.978064 -0.137913   1.10777 -0.334437 0.000666667
 0.955808 -0.129501   1.10257 -0.312271 0.000666667
0.970973 -0.14187  1.10258 -0.0928575 0.000666667
0.959808 -0.13491  1.13409 -0.277529 0.000666667
 0.941796 -0.115833   1.11755 -0.283299 0.000666667
0.956138 -0.12624  1.12531 0.319613 0.000666667
  0.99305 -0.156004   1.12884 0.045221 0.000666667
 0.987592 -0.144553    1.0916 -0.191227 0.000666667
 0.976159 -0.144848   1.11119 0.0332156 0.000666667
 0.959818 -0.128612   1.12119 -0.0487924 0.000666667
 0.95951 -0.13849  1.11535 0.0673356 0.000666667
 0.980661 -0.149049   1.14319 0.0242059 0.000666667
    0.977 -0.145388   1.10015 0.156892 0.000666667
 0.989599 -0.156481   1.11707 0.243543 0.000666667
 0.964791 -0.141886   1.13062 0.0301846 0.000666667
 0.974953 -0.144157   1.07851 -0.012139 0.000666667
 0.977942 -0.142909   1.16496 0.127607 0.000666667
  1.00678 -0.159952   1.12008 0.0317483 0.000666667
 0.973776 -0.140069   1.13144 -0.171785 0.000666667
 0.973408 -0.144136   1.07597 -0.00864569 0.000666667
  0.96832 -0.138009   1.13859 -0.234678 0.000666667
 0.974042 -0.141166   1.11046 0.229899 0.000666667
 0.979869 -0.136797   1.10465 -0.361253 0.000666667
 0.984127 -0.149277   1.10038 0.371372 0.000666667
 0.986242 -0.151963   1.14798 -0.312995 0.000666667
 0.987008 -0.151798   1.14209 0.0112588 0.000666667
 0.954857 -0.130152   1.09184 0.0119268 0.000666667
 0.945207 -0.120076   1.13931 0.155234 0.000666667
 0.959225 -0.126789   1.11335 -0.0462411 0.000666667
 0.978348 -0.134839   1.13965 -0.175682 0.000666667
0.985484 -0.15405  1.09875 -0.153807 0.000666667
 0.993342 -0.152891   1.14169 0.0843231 0.000666667
 0.989791 -0.156205   1.10486 -0.0440357 0.000666667
 0.951393 -0.132064    1.1104 -0.113159 0.000666667
 0.955645 -0.131562   1.10039 -0.263087 0.000666667
 0.959973 -0.138234   1.13636 -0.130529 0.000666667
 0.963539 -0.136162   1.12074 -0.303053 0.000666667
 0.987345 -0.144837   1.09096 -0.199292 0.000666667
 0.954675 -0.138386   1.13549 -0.00313843 0.000666667
 0.978523 -0.142121   1.11525 0.0135766 0.000666667
  1.01014 -0.162109   1.11134 -0.018137 0.000666667
 0.984302 -0.154259   1.13093 0.318222 0.000666667
 0.989904 -0.158996   1.13334 -0.0181595 0.000666667
  1.01791 -0.161824   1.11346 -0.264796 0.000666667
 0.959405 -0.133012   1.10677 0.221672 0.000666667
 0.959735 -0.137152   1.09968 0.00767324 0.000666667
 0.969604 -0.146314   1.13622 -0.0957459 0.000666667
 0.990479 -0.152955   1.10059 0.00431972 0.000666667
 0.967808 -0.132895   1.09734 -0.200082 0.000666667
 0.961737 -0.139636   1.11344 0.103548 0.000666667
 0.980375 -0.142201   1.11443 0.0257257 0.000666667
 0.987716 -0.141259   1.08812 -0.40906 0.000666667
0.996004 -0.15416  1.13526 0.115615 0.000666667
0.963576 -0.13563  1.12255 0.20657 0.000666667
 0.992173 -0.154849    1.0952 0.158719 0.000666667
 0.984711 -0.141729   1.11113 0.382919 0.000666667
 0.963428 -0.139514   1.15933 0.195179 0.000666667
  0.97971 -0.137188   1.11736 0.0126499 0.000666667
 0.947583 -0.123671   1.12784 -0.0428141 0.000666667
0.997075 -0.15429  1.13364 0.0921295 0.000666667
 0.965111 -0.134714   1.10108 -0.021594 0.000666667
  0.99161 -0.148661   1.13188 -0.0710995 0.000666667
 0.984889 -0.144385   1.09004 -0.204338 0.000666667
  0.98899 -0.141661   1.08678 -0.381925 0.000666667
 0.956283 -0.136441   1.10735 -0.0625589 0.000666667
 0.968541 -0.138421   1.11287 -0.258553 0.000666667
 0.964919 -0.140666   1.15504 0.184435 0.000666667
 0.962234 -0.137261   1.15338 0.226501 0.000666667
 0.981684 -0.141679   1.11295 -0.00168036 0.000666667
 0.974612 -0.140875   1.12142 0.127279 0.000666667
 0.972744 -0.141698   1.12012 0.155438 0.000666667
 0.986223 -0.150679   1.11032 -0.059923 0.000666667
 0.959714 -0.140855   1.11328 0.0888981 0.000666667
 0.962136 -0.131531   1.13376 0.237103 0.000666667
 0.980062 -0.143259   1.11177 0.0596384 0.000666667
 0.944395 -0.114258   1.10604 -0.400696 0.000666667
 0.958123 -0.128246   1.14746 0.263561 0.000666667
 0.972615 -0.151144   1.13663 -0.0318009 0.000666667
 0.969649 -0.147539   1.10134 -0.0732198 0.000666667
 0.977022 -0.133734   1.10977 -0.176587 0.000666667
 0.958949 -0.135822    1.1331 0.140966 0.000666667
 0.989741 -0.144811   1.09256 -0.187038 0.000666667
 0.955592 -0.127705   1.12712 0.326185 0.000666667
 0.969097 -0.136651   1.13594 0.355762 0.000666667
 0.989192 -0.153378   1.12434 0.131724 0.000666667
  0.96195 -0.138502   1.09872 0.299432 0.000666667
 0.944368 -0.121202   1.11056 -0.0364652 0.000666667
 1.00369 -0.15994  1.11114 -0.0144285 0.000666667
 0.986096 -0.140838   1.11822 -0.0823286 0.000666667
 0.975642 -0.136114   1.11951 -0.170626 0.000666667
 0.977683 -0.145805   1.09922 -0.151192 0.000666667
 0.976535 -0.138081   1.10771 -0.314699 0.000666667
 0.976554 -0.145184   1.10701 -0.10214 0.000666667
 0.976996 -0.145885   1.09588 0.16172 0.000666667
 0.941734 -0.120056   1.13704 -0.0896315 0.000666667
 0.982826 -0.145934   1.11157 0.0362284 0.000666667
 0.977114 -0.140673     1.107 0.163318 0.000666667
0.974506 -0.1411 1.09165 -0.0309099 0.000666667
 0.965212 -0.124084   1.12839 0.529793 0.000666667
 0.979711 -0.136844   1.10586 -0.349496 0.000666667
 0.982713 -0.141254   1.11837 0.00187693 0.000666667
 0.965479 -0.126698   1.12832 -0.432888 0.000666667
  1.00763 -0.158697    1.1323 -0.137044 0.000666667
 0.981044 -0.151006   1.11952 0.0211479 0.000666667
  0.93599 -0.120632   1.11762 -0.066829 0.000666667
 0.954448 -0.129579     1.105 0.246104 0.000666667
 0.989321 -0.146115   1.11057 0.0555743 0.000666667
  1.00667 -0.157501   1.11696 0.0216223 0.000666667
 0.951261 -0.127502    1.1086 -0.095153 0.000666667
  0.99665 -0.156357    1.1415 0.0975716 0.000666667
 0.988023 -0.144463    1.1326 -0.0936192 0.000666667
 0.974587 -0.143108   1.12253 0.114313 0.000666667
 0.968573 -0.144881   1.11487 0.069229 0.000666667
 0.997671 -0.153503    1.1425 -0.199949 0.000666667
 0.960574 -0.136297   1.10379 -0.100024 0.000666667
 1.00027 -0.15499  1.12923 0.274471 0.000666667
 0.963907 -0.139803   1.12061 0.106268 0.000666667
 0.979259 -0.148773   1.08152 0.294017 0.000666667
  1.00557 -0.149577   1.12945 -0.320712 0.000666667
 0.968774 -0.140642   1.09612 0.112351 0.000666667
 0.957638 -0.134474   1.11492 -0.167242 0.000666667
 0.962205 -0.142327   1.12408 0.213089 0.000666667
 0.962619 -0.133954   1.08859 -0.00812124 0.000666667
 0.975842 -0.136944   1.16053 -0.566256 0.000666667
 0.982516 -0.145691   1.10043 -0.152065 0.000666667
 0.972486 -0.136212   1.14826 -0.156248 0.000666667
 0.986073 -0.143543   1.08217 -0.0288147 0.000666667
 0.976747 -0.135838   1.12096 -0.111931 0.000666667
 0.972335 -0.140982   1.13025 -0.179772 0.000666667
 0.975541 -0.141744   1.11957 0.0671711 0.000666667
 0.989258 -0.151598   1.14096 -0.00822829 0.000666667
 0.978362 -0.147025   1.09309 0.383102 0.000666667
 0.976481 -0.142952   1.11457 0.0328336 0.000666667
 0.977328 -0.140934   1.10472 -0.00127365 0.000666667
 0.951064 -0.126138   1.12999 0.25283 0.000666667
  1.00015 -0.150391   1.11273 0.278973 0.000666667
 0.962546 -0.133778   1.09963 0.0231964 0.000666667
 0.987377 -0.141785   1.12704 -0.277245 0.000666667
 0.995878 -0.148767    1.1064 -0.00395388 0.000666667
 0.999909 -0.153095   1.12695 0.278839 0.000666667
 0.990756 -0.146605    1.1114 0.0461761 0.000666667
0.971214 -0.14281  1.11911 0.299442 0.000666667
 0.952651 -0.122708   1.10217 0.119038 0.000666667
 0.959312 -0.131885   1.14865 0.27283 0.000666667
 0.973793 -0.144967   1.10236 0.054753 0.000666667
 0.994925 -0.152272   1.13805 0.0418012 0.000666667
 0.976492 -0.128687   1.13053 -0.264806 0.000666667
 0.995528 -0.153396   1.13039 0.0595014 0.000666667
 0.965119 -0.142994   1.15676 0.212215 0.000666667
 0.960224 -0.132755   1.15663 0.0959886 0.000666667
 0.970121 -0.136748   1.13504 0.388467 0.000666667
 0.974293 -0.136251   1.12974 0.276312 0.000666667
 0.961928 -0.130357   1.10589 -0.498891 0.000666667
 0.971578 -0.140243   1.12936 -0.332387 0.000666667
 0.945955 -0.126316   1.09784 0.0355409 0.000666667
  0.95096 -0.138078   1.14884 -0.262987 0.000666667
 0.986156 -0.148199     1.138 -0.0250208 0.000666667
0.944976 -0.12153  1.13189 -0.0734145 0.000666667
  0.94352 -0.114918   1.11441 -0.270338 0.000666667
 0.985661 -0.144714   1.12594 -0.0192016 0.000666667
 0.982258 -0.138248   1.10858 0.145463 0.000666667
 0.951228 -0.129231   1.10474 -0.24943 0.000666667
 0.950436 -0.123323   1.09869 0.0859971 0.000666667
 0.983772 -0.145048   1.11379 0.379297 0.000666667
 0.982677 -0.138648   1.09567 -0.135062 0.000666667
0.985926 -0.15595  1.08998 0.131953 0.000666667
  1.00435 -0.158647   1.11294 -0.020094 0.000666667
 0.965989 -0.135338   1.12201 0.00867301 0.000666667
 0.992407 -0.156982   1.13428 -0.0311831 0.000666667
 0.977064 -0.140788   1.11694 0.396653 0.000666667
 0.994721 -0.154267   1.13682 0.107764 0.000666667
  0.99028 -0.139811   1.10408 0.081992 0.000666667
 0.966837 -0.132332   1.13755 0.319764 0.000666667
 0.951126 -0.138834   1.14807 -0.266599 0.000666667
 0.998524 -0.152876   1.12632 0.240692 0.000666667
  1.00131 -0.155521   1.12901 0.274059 0.000666667
 0.986506 -0.136045   1.10248 -0.244295 0.000666667
 0.987698 -0.147469   1.12258 0.0419628 0.000666667
 0.972191 -0.134656   1.10757 -0.158853 0.000666667
 0.994116 -0.155043   1.13815 0.0133179 0.000666667
 0.988412 -0.150393    1.1397 0.0682051 0.000666667
 0.963092 -0.127232   1.12809 -0.439361 0.000666667
 0.972258 -0.140906   1.11871 0.290286 0.000666667
0.950293 -0.12977  1.10589 -0.254898 0.000666667
 0.991696 -0.152232   1.10774 0.193095 0.000666667
 0.964295 -0.144056   1.15975 0.177539 0.000666667
 0.945372 -0.109916   1.12661 -0.149273 0.000666667
 0.964486 -0.131185   1.11076 -0.0162895 0.000666667
 0.943809 -0.119832   1.11183 -0.00791549 0.000666667
 0.947761 -0.111702   1.12101 -0.167721 0.000666667
 0.961184 -0.137077   1.13387 -0.175881 0.000666667
 0.959363 -0.134301   1.10305 -0.081837 0.000666667
  1.00362 -0.148826   1.12014 -0.119759 0.000666667
  1.00638 -0.146953   1.10212 0.0526042 0.000666667
 0.962477 -0.135486   1.14577 -0.398605 0.000666667
0.982066 -0.14173  1.11989 -0.0161434 0.000666667
 0.963839 -0.134188   1.13543 0.226824 0.000666667
0.954824 -0.13237  1.10214 -0.255335 0.000666667
  1.03137 -0.160599   1.13364 -0.26311 0.000666667
  0.99511 -0.152388   1.13675 0.0976299 0.000666667
 0.989776 -0.133094   1.12391 -0.407967 0.000666667
  0.96895 -0.139347    1.1487 0.118613 0.000666667
 0.969187 -0.138758   1.13538 0.364844 0.000666667
 0.962059 -0.129985   1.10494 -0.473444 0.000666667
 0.985706 -0.142977   1.08497 -0.270758 0.000666667
 0.951558 -0.124876   1.13238 0.0407834 0.000666667
  0.95859 -0.135293   1.10754 -0.161995 0.000666667
 0.981113 -0.146924   1.14115 0.0149506 0.000666667
 0.955805 -0.122703   1.14333 0.212252 0.000666667
  0.95658 -0.137619   1.12847 -0.0739455 0.000666667
 0.986126 -0.158181    1.1648 -0.0515245 0.000666667
 0.979635 -0.143622   1.10943 0.237534 0.000666667
 0.981532 -0.145498   1.12631 -0.173367 0.000666667
 0.975749 -0.140015   1.12335 -0.0711357 0.000666667
 0.993289 -0.149419   1.10808 -0.0255221 0.000666667
 0.957409 -0.126675   1.10844 0.237864 0.000666667
 0.961445 -0.142137   1.12332 0.221457 0.000666667
 0.946525 -0.118533   1.12837 -0.00854136 0.000666667
 0.962574 -0.139472   1.09722 0.286637 0.000666667
  1.00491 -0.159738   1.13365 -0.127645 0.000666667
 0.976954 -0.137973   1.12397 -0.0582529 0.000666667
 0.979739 -0.144674   1.13805 0.116506 0.000666667
 0.993567 -0.157267   1.13801 -0.0501264 0.000666667
 0.987823 -0.153719   1.16063 0.217712 0.000666667
 0.964886 -0.130663   1.10944 0.0856539 0.000666667
0.962702 -0.12676  1.13143 -0.204592 0.000666667
  1.00563 -0.149888   1.12883 -0.354824 0.000666667
  0.96151 -0.140407   1.11396 0.0855692 0.000666667
0.987118 -0.14343  1.12611 -0.266912 0.000666667
 0.974958 -0.143074   1.11575 0.413139 0.000666667
 0.954963 -0.122308   1.10047 0.124226 0.000666667
 0.973335 -0.138453   1.11095 0.26206 0.000666667
 0.962063 -0.135901    1.1198 -0.311567 0.000666667
 0.939652 -0.120336   1.13668 -0.0894438 0.000666667
 0.988642 -0.154234    1.1044 -0.147592 0.000666667
 0.956967 -0.128863    1.1101 0.0536275 0.000666667
 0.978334 -0.142228   1.11326 0.0312874 0.000666667
 0.981959 -0.139019   1.09723 -0.134242 0.000666667
 0.948574 -0.129663   1.12705 0.0430425 0.000666667
 0.972823 -0.149664   1.13634 -0.0326333 0.000666667
 0.986563 -0.150978   1.10763 -0.0413159 0.000666667
0.964462 -0.1345 1.12848 -0.0809109 0.000666667
  0.99128 -0.157089   1.13645 -0.0109091 0.000666667
 0.954937 -0.132707    1.1003 -0.268887 0.000666667
 0.977297 -0.143443   1.11311 0.0442334 0.000666667
 0.964827 -0.124414    1.1265 0.538022 0.000666667
 0.975726 -0.143613   1.12066 0.0190255 0.000666667
 0.975784 -0.142982   1.16281 0.127945 0.000666667
 0.973938 -0.150671   1.12365 -0.142275 0.000666667
 0.975061 -0.147292   1.11345 0.0537714 0.000666667
 0.977268 -0.134818   1.12922 -0.192118 0.000666667
 0.987993 -0.153542   1.15996 0.232712 0.000666667
 0.973348 -0.141908   1.12218 0.149465 0.000666667
 0.996272 -0.151431   1.10516 0.175358 0.000666667
 0.958779 -0.129638   1.10643 0.248866 0.000666667
 0.942871 -0.119496   1.12989 -0.0498386 0.000666667
 0.972398 -0.143891   1.07752 -0.0126987 0.000666667
  1.00744 -0.157567   1.14034 0.075901 0.000666667
 0.975713 -0.150294   1.12093 0.184093 0.000666667
 0.951054 -0.128223   1.10716 -0.120795 0.000666667
 0.953998 -0.127784   1.11525 -0.2781 0.000666667
0.942845 -0.11623   1.1152 -0.293568 0.000666667
 0.998418 -0.148098   1.14166 0.0693174 0.000666667
 0.960391 -0.134179   1.10587 0.262586 0.000666667
 0.991155 -0.156414   1.12767 -0.055906 0.000666667
 0.966909 -0.140496   1.12868 0.0293586 0.000666667
  1.00632 -0.155528    1.1341 -0.101851 0.000666667
 0.988591 -0.140243   1.08722 -0.374822 0.000666667
 0.977186 -0.146984   1.11012 0.011024 0.000666667
0.965228 -0.14169  1.15399 0.197677 0.000666667
 0.990399 -0.154203   1.09935 0.0343187 0.000666667
 0.958673 -0.132911   1.10592 0.21184 0.000666667
 0.973669 -0.144642   1.11305 0.031652 0.000666667
 0.985786 -0.149099   1.13545 -0.0471115 0.000666667
 0.96441 -0.13426  1.12226 -0.0180047 0.000666667
 0.985542 -0.148289   1.10034 0.372629 0.000666667
 0.995639 -0.154056   1.13809 0.00823429 0.000666667
 0.966073 -0.133273   1.12086 -0.270243 0.000666667
 0.980614 -0.143525   1.12604 0.266882 0.000666667
 0.960299 -0.141543   1.14364 -0.038082 0.000666667
   1.0083 -0.158859    1.1338 -0.134201 0.000666667
 0.962028 -0.135005     1.123 0.226541 0.000666667
 0.985479 -0.152754   1.16007 0.240193 0.000666667
 0.990931 -0.137584   1.13025 -0.2438 0.000666667
 0.958341 -0.128918   1.06782 0.0283173 0.000666667
  0.93996 -0.120315   1.13719 -0.0822455 0.000666667
0.933817 -0.11387  1.08976 -0.431684 0.000666667
 0.956098 -0.135331   1.10338 -0.254809 0.000666667
 0.955165 -0.127485   1.10113 0.247348 0.000666667
 0.966691 -0.142168   1.15288 0.239131 0.000666667
 0.945156 -0.125819   1.09566 0.0344406 0.000666667
 0.994658 -0.152393   1.13672 0.0960042 0.000666667
  1.00645 -0.157182   1.11775 0.0180119 0.000666667
  0.97108 -0.135521   1.10167 -0.156975 0.000666667
 0.985926 -0.142093   1.10642 -0.199534 0.000666667
 0.994783 -0.157905   1.14153 0.0908611 0.000666667
 0.965172 -0.124833   1.10566 -0.131324 0.000666667
 0.958013 -0.131203   1.10109 -0.343371 0.000666667
 0.947925 -0.122265   1.12691 -0.0122416 0.000666667
 0.982247 -0.142322   1.10884 0.138013 0.000666667
 0.972833 -0.144127   1.12338 0.14595 0.000666667
 0.945702 -0.114501     1.119 -0.200922 0.000666667
 0.993764 -0.154424   1.14336 0.0975851 0.000666667
 0.970021 -0.138461   1.12248 -0.152881 0.000666667
 0.989961 -0.149458   1.12417 0.0653713 0.000666667
  0.96561 -0.142771   1.11531 0.0686756 0.000666667
 0.967707 -0.140571   1.11265 -0.242817 0.000666667
 0.956446 -0.135213   1.10521 0.0383498 0.000666667
 0.989554 -0.148553   1.13059 0.0470097 0.000666667
 0.960496 -0.136047   1.10559 -0.0957682 0.000666667
 0.973438 -0.141804   1.07862 -0.000539433 0.000666667
  1.00709 -0.160903   1.11144 -0.0276274 0.000666667
 0.976048 -0.145862   1.10926 -0.0155718 0.000666667
  0.98993 -0.141215   1.12526 -0.286522 0.000666667
  1.00977 -0.158952   1.09224 -0.0431548 0.000666667
 0.974718 -0.138697   1.12409 -0.0720162 0.000666667
 0.979387 -0.139586   1.11265 0.0402561 0.000666667
 0.992372 -0.156484   1.13461 -0.0258522 0.000666667
 0.956538 -0.133476   1.09708 -0.000103507 0.000666667
 0.982488 -0.148597   1.08442 0.289512 0.000666667
 0.971918 -0.139321   1.10238 -0.102564 0.000666667
 0.978757 -0.131994   1.12247 -0.273216 0.000666667
  1.00091 -0.153142   1.13742 0.00743462 0.000666667
 0.982447 -0.137093   1.07707 -0.00755827 0.000666667
 0.981025 -0.144257   1.13298 0.0142434 0.000666667
  0.98621 -0.149925   1.10991 -0.0634115 0.000666667
 0.953831 -0.132412   1.09514 0.00842408 0.000666667
 0.970268 -0.134217   1.10233 0.0340295 0.000666667
 0.956389 -0.137818   1.09914 0.0461354 0.000666667
 0.997854 -0.152278   1.16515 -0.281533 0.000666667
 0.946771 -0.120393   1.13581 -0.337274 0.000666667
 0.949261 -0.124794   1.13089 0.0258642 0.000666667
 0.958543 -0.135581   1.10587 -0.0779664 0.000666667
 0.974938 -0.136462   1.11917 -0.294981 0.000666667
0.987114 -0.15126  1.14289 -0.0179378 0.000666667
 0.959388 -0.134534   1.13533 -0.278376 0.000666667
 0.962704 -0.136369   1.15303 0.214001 0.000666667
 0.981889 -0.142008   1.12839 0.279775 0.000666667
 0.960135 -0.134489   1.10803 -0.18225 0.000666667
 0.997476 -0.155478   1.14284 0.0931229 0.000666667
 0.992444 -0.150618   1.10824 -0.0233096 0.000666667
 0.973988 -0.141684   1.11641 0.0270517 0.000666667
0.983216 -0.15303   1.1009 -0.0189465 0.000666667
  0.96189 -0.136781    1.0998 0.0039831 0.000666667
 0.970916 -0.134266   1.10506 -0.1496 0.000666667
 0.996274 -0.154699   1.13712 0.0242661 0.000666667
 0.990767 -0.143847   1.13106 -0.0914989 0.000666667
 0.986889 -0.148835   1.11619 -0.0128807 0.000666667
 0.989703 -0.143834   1.11025 -0.00684877 0.000666667
  0.96978 -0.136833   1.10479 -0.17794 0.000666667
 0.973818 -0.142884   1.09337 -0.0204789 0.000666667
   0.9602 -0.132591   1.10581 0.238425 0.000666667
  1.01541 -0.166386   1.09715 0.0216271 0.000666667
 0.973994 -0.139211   1.12445 0.0881891 0.000666667
0.974733 -0.14727  1.10446 0.0518185 0.000666667
 0.990461 -0.145084   1.10324 0.238224 0.000666667
0.960733 -0.13883  1.16079 0.194003 0.000666667
  1.01628 -0.156524   1.09007 -0.0886329 0.000666667
0.985799 -0.14887  1.10926 -0.0341246 0.000666667
  0.98005 -0.144926   1.10172 -0.126195 0.000666667
 0.989726 -0.147252   1.12116 0.0442417 0.000666667
 0.978463 -0.150602   1.10494 0.288425 0.000666667
0.968522 -0.13451  1.12822 -0.0790015 0.000666667
 0.977284 -0.142793   1.10486 0.153112 0.000666667
 0.974288 -0.141194   1.11631 0.0478466 0.000666667
 0.984107 -0.154096   1.10008 -0.0131789 0.000666667
 0.963427 -0.129017   1.13069 -0.219138 0.000666667
  0.97469 -0.142939   1.16272 0.119811 0.000666667
  1.01469 -0.164484   1.09803 0.0379179 0.000666667
0.986045 -0.14523  1.08105 -0.0821403 0.000666667
  0.97767 -0.144561   1.15451 -0.187678 0.000666667
 0.978265 -0.145401   1.09733 -0.146931 0.000666667
0.980839 -0.14118  1.09408 -0.145418 0.000666667
 0.990141 -0.158856   1.13325 -0.00509603 0.000666667
 0.941226 -0.124103   1.12746 -0.0390907 0.000666667
  1.00501 -0.167925   1.13517 -0.0443533 0.000666667
 0.944723 -0.113981   1.10433 -0.392019 0.000666667
 0.961448 -0.138478   1.09738 0.268441 0.000666667
  0.97483 -0.138064   1.12227 -0.046908 0.000666667
0.987457 -0.14136  1.08514 -0.308859 0.000666667
 0.942957 -0.119031     1.117 -0.260715 0.000666667
 0.954299 -0.137119    1.0935 -0.058511 0.000666667
0.982871 -0.15175  1.14007 -0.0108724 0.000666667
0.947371 -0.12406  1.13349 0.0400043 0.000666667
 0.984816 -0.140425   1.08957 -0.420228 0.000666667
 0.959317 -0.131887   1.10404 0.0115105 0.000666667
 0.937748 -0.105736   1.10425 0.172589 0.000666667
 0.954473 -0.125668   1.09721 -0.251932 0.000666667
 0.976633 -0.134058   1.11025 0.0913432 0.000666667
 0.969427 -0.134765   1.10532 -0.24626 0.000666667
0.969558 -0.13625  1.13743 0.362443 0.000666667
 0.952642 -0.129198   1.09918 -0.272294 0.000666667
0.985626 -0.14982  1.12429 0.0578407 0.000666667
  1.00689 -0.161511   1.12217 0.0369514 0.000666667
 0.942839 -0.119223   1.12675 0.0172105 0.000666667
0.987564 -0.15276  1.14982 -0.297039 0.000666667
 0.975964 -0.134543   1.12085 -0.328348 0.000666667
 0.985931 -0.148964   1.11099 -0.0536597 0.000666667
 1.02424 -0.16535   1.1081 -0.397836 0.000666667
 0.940884 -0.125333     1.096 -0.172954 0.000666667
 0.979564 -0.145586    1.1321 0.0246052 0.000666667
 0.981035 -0.151372   1.12025 0.0190113 0.000666667
 0.955078 -0.135044   1.07831 -0.0470026 0.000666667
  0.98889 -0.155708   1.16055 0.232389 0.000666667
 0.971887 -0.141084   1.13065 -0.182966 0.000666667
 0.972845 -0.132829   1.10396 -0.140541 0.000666667
 0.942413 -0.116933   1.11131 0.00381471 0.000666667
 0.984127 -0.143577   1.13272 0.116599 0.000666667
 1.00265 -0.14972  1.11483 0.287654 0.000666667
 0.997532 -0.141388   1.12982 -0.347171 0.000666667
 0.945781 -0.125042   1.12436 -0.128549 0.000666667
 0.969838 -0.136006   1.15258 -0.236961 0.000666667
 0.982585 -0.145851   1.12611 -0.180225 0.000666667
0.964646 -0.13402  1.12457 0.00673567 0.000666667
 0.966056 -0.142917   1.15195 0.263037 0.000666667
  1.01262 -0.157951   1.09201 -0.0370634 0.000666667
 0.936286 -0.121109   1.12095 -0.0631219 0.000666667
 0.998545 -0.152217   1.13051 0.281967 0.000666667
 0.984391 -0.144207   1.09278 -0.185311 0.000666667
 0.991466 -0.141657   1.12897 -0.249377 0.000666667
 0.951314 -0.128264   1.09969 -0.283956 0.000666667
 0.959482 -0.133096   1.10852 0.228768 0.000666667
 0.979057 -0.148003    1.0961 0.357014 0.000666667
  1.00028 -0.153183   1.12482 0.236267 0.000666667
 0.960629 -0.130499   1.14723 0.264388 0.000666667
 1.00583 -0.15889  1.13918 0.105432 0.000666667
 0.990484 -0.160797   1.09376 0.269281 0.000666667
 0.943134 -0.124257   1.12612 -0.00466134 0.000666667
  0.96022 -0.124335   1.14921 0.153429 0.000666667
 0.991327 -0.148388   1.12167 0.0481314 0.000666667
 0.984389 -0.143103   1.11229 0.0205334 0.000666667
 0.982476 -0.149992   1.13989 0.0135701 0.000666667
 0.997282 -0.152752   1.13567 0.108645 0.000666667
  1.00746 -0.158995   1.12011 0.0230736 0.000666667
 0.978945 -0.146759   1.15309 -0.209435 0.000666667
 0.977363 -0.135637   1.12141 0.0355354 0.000666667
  1.00656 -0.160568   1.13874 0.0720428 0.000666667
0.975887 -0.13734  1.11051 0.152101 0.000666667
 0.972049 -0.141533   1.07696 -0.0110964 0.000666667
 0.981883 -0.142314   1.11366 0.035714 0.000666667
 0.984377 -0.149765   1.13057 0.137145 0.000666667
 0.962917 -0.135457   1.13342 0.235556 0.000666667
 0.946928 -0.119169   1.13388 -0.343289 0.000666667
 0.976838 -0.149545   1.10539 0.279102 0.000666667
  1.00695 -0.155432   1.14022 0.0532682 0.000666667
 0.992532 -0.159082   1.13595 -0.0176769 0.000666667
 0.983888 -0.137854   1.12767 -0.424753 0.000666667
0.972313 -0.13967  1.13197 0.13698 0.000666667
  1.00414 -0.156346   1.09945 0.15304 0.000666667
 0.985609 -0.136308   1.12081 -0.267257 0.000666667
 0.978936 -0.135627   1.11593 -0.0936266 0.000666667
 0.965658 -0.137269   1.12237 0.110481 0.000666667
 0.960038 -0.134843   1.09373 -0.0178689 0.000666667
0.975606 -0.14034  1.11073 0.185463 0.000666667
0.961077 -0.14377  1.15889 0.176691 0.000666667
 0.978294 -0.144744     1.127 -0.198846 0.000666667
 0.993143 -0.150563   1.12942 -0.206401 0.000666667
 0.954619 -0.128795    1.1011 -0.33975 0.000666667
 0.987338 -0.154946   1.12603 -0.0533999 0.000666667
 0.961135 -0.136258   1.10499 0.268759 0.000666667
 0.988322 -0.142946    1.1252 -0.014526 0.000666667
 0.989981 -0.144518   1.09131 -0.191139 0.000666667
 0.988175 -0.144096   1.07923 -0.0969221 0.000666667
 0.965034 -0.132565   1.13872 0.315709 0.000666667
 0.947068 -0.128998   1.12684 0.0244689 0.000666667
 0.983302 -0.142453    1.1118 0.0330629 0.000666667
 0.975012 -0.141384   1.09034 -0.0385488 0.000666667
 0.977359 -0.143179   1.11233 0.0488805 0.000666667
 0.962134 -0.132436   1.13252 -0.266087 0.000666667
 0.965007 -0.140341   1.13774 0.200875 0.000666667
 0.989704 -0.148467   1.11469 -0.00158998 0.000666667
 0.943046 -0.122661   1.12653 0.00644831 0.000666667
 0.959439 -0.138479   1.11395 0.0700066 0.000666667
  0.94341 -0.124836   1.09733 -0.180787 0.000666667
 0.982388 -0.134594   1.12903 -0.566603 0.000666667
  1.00557 -0.159691   1.13716 0.105002 0.000666667
 0.970832 -0.135532   1.11078 -0.0657531 0.000666667
 0.961346 -0.142198   1.11343 0.0954409 0.000666667
 0.977092 -0.138788   1.10937 -0.355467 0.000666667
 0.978861 -0.136643   1.11163 -0.326688 0.000666667
 0.983752 -0.148191   1.14369 0.0738285 0.000666667
 0.965712 -0.146479   1.16308 0.0720469 0.000666667
 0.967327 -0.144578   1.13386 -0.254755 0.000666667
 0.992529 -0.147853   1.09037 0.258578 0.000666667
 0.966486 -0.132973   1.12191 0.082699 0.000666667
 0.982311 -0.150111    1.1207 0.0219446 0.000666667
   1.0046 -0.156175   1.09666 0.166564 0.000666667
 0.973585 -0.140755   1.07817 -0.00950712 0.000666667
 0.952294 -0.130791   1.14278 -0.0495464 0.000666667
 0.988889 -0.140083   1.08952 -0.41346 0.000666667
 0.976078 -0.143122    1.1627 0.157476 0.000666667
 0.955303 -0.137892   1.11514 -0.00294849 0.000666667
 0.976438 -0.144141   1.14275 0.269131 0.000666667
 0.981903 -0.136341   1.12087 -0.27946 0.000666667
 0.977081 -0.140589   1.13034 0.00731437 0.000666667
 0.952443 -0.130107   1.11547 -0.240601 0.000666667
 0.968223 -0.132522   1.10474 -0.225687 0.000666667
 0.978513 -0.138479   1.11249 -0.329009 0.000666667
 0.964435 -0.135328   1.12221 -0.0237108 0.000666667
 0.975563 -0.144607    1.1387 0.151489 0.000666667
 0.965568 -0.137917   1.14439 -0.455695 0.000666667
  0.96521 -0.138954   1.12784 0.0305439 0.000666667
 0.997317 -0.153263   1.07367 -0.0983051 0.000666667
 0.995854 -0.149634   1.14142 -0.220882 0.000666667
 0.998594 -0.152347    1.1659 -0.31763 0.000666667
 0.945213 -0.123821   1.13019 0.0247307 0.000666667
 0.976201 -0.144462   1.14343 0.290286 0.000666667
 1.00716 -0.15983  1.13888 0.0748478 0.000666667
 0.999907 -0.153729   1.12649 0.234315 0.000666667
 0.966399 -0.142895   1.13421 -0.245596 0.000666667
 0.985477 -0.152583   1.12547 0.0785945 0.000666667
 0.962837 -0.135588   1.08707 -0.0366019 0.000666667
 0.970262 -0.133856   1.10298 -0.251176 0.000666667
  1.00304 -0.157657   1.11575 0.0162081 0.000666667
 0.964595 -0.131613   1.12261 0.0894165 0.000666667
  0.96151 -0.136455   1.09857 0.291592 0.000666667
 0.979899 -0.149094   1.15719 -0.162228 0.000666667
 1.00337 -0.15751  1.11605 0.0301152 0.000666667
 0.962865 -0.128644   1.10511 -0.491712 0.000666667
 0.974001 -0.140804   1.10477 -0.068421 0.000666667
 0.963799 -0.134514   1.12216 -0.285526 0.000666667
 0.982883 -0.137993   1.08112 -0.241386 0.000666667
 0.976943 -0.144762    1.1024 -0.0788695 0.000666667
  1.00124 -0.153238   1.13958 -0.0372286 0.000666667
 0.955736 -0.132546   1.09548 0.000202069 0.000666667
0.960476 -0.14044  1.14341 -0.0302648 0.000666667
 0.986129 -0.141593   1.09029 -0.416795 0.000666667
 0.961428 -0.142865   1.12367 0.237443 0.000666667
 0.987118 -0.154835   1.12632 -0.0532782 0.000666667
 0.949412 -0.124762   1.11908 -0.340071 0.000666667
 0.980398 -0.144276   1.15141 -0.209989 0.000666667
  1.00085 -0.153355   1.12772 0.254666 0.000666667
 0.974749 -0.144126   1.11168 0.223344 0.000666667
0.969154 -0.13292  1.09782 -0.199488 0.000666667
 0.979669 -0.148288   1.07316 -0.0958629 0.000666667
  0.97792 -0.135897   1.12423 -0.382435 0.000666667
0.941633 -0.12508  1.09766 -0.162344 0.000666667
 0.973219 -0.141965   1.16401 0.12101 0.000666667
  1.01782 -0.157567   1.09103 -0.0885654 0.000666667
 0.996057 -0.149753    1.1027 -0.000539897 0.000666667
  0.96164 -0.138729   1.12343 0.186349 0.000666667
 0.956809 -0.132506   1.10886 -0.057884 0.000666667
  1.00172 -0.151746   1.13327 -0.358523 0.000666667
 0.959267 -0.135893   1.10791 -0.180631 0.000666667
 0.944597 -0.110396   1.12795 -0.166502 0.000666667
 0.980679 -0.144056   1.10838 0.225777 0.000666667
 0.96229 -0.14056  1.14129 0.267834 0.000666667
  0.97575 -0.137119   1.11954 0.00175604 0.000666667
 0.973815 -0.140971   1.09299 -0.0361149 0.000666667
 0.994013 -0.151968    1.1298 0.0180095 0.000666667
 0.987735 -0.139821   1.15266 0.373409 0.000666667
 0.998146 -0.148852   1.16484 -0.288174 0.000666667
  0.95528 -0.130038   1.09319 0.00311716 0.000666667
  0.96957 -0.133772   1.10257 -0.164539 0.000666667
 0.947439 -0.125877   1.13032 0.014312 0.000666667
 0.975983 -0.146034   1.11029 0.213154 0.000666667
0.964979 -0.13573  1.12168 -0.29547 0.000666667
 0.994605 -0.153998   1.12959 0.0316781 0.000666667
 0.968683 -0.135624   1.13535 0.354844 0.000666667
 0.959311 -0.134149   1.10363 0.241754 0.000666667
 0.947396 -0.122364   1.12959 -0.0168685 0.000666667
 0.942824 -0.118501   1.11611 -0.268068 0.000666667
  1.01333 -0.164685   1.09868 0.0208087 0.000666667
 0.989963 -0.145322   1.13329 -0.0805907 0.000666667
  0.94958 -0.125286   1.12253 -0.341536 0.000666667
   1.0125 -0.164777   1.09844 0.0317967 0.000666667
 0.960325 -0.140243   1.11402 0.109091 0.000666667
 0.987339 -0.143911   1.09077 -0.183719 0.000666667
 0.964475 -0.133092   1.12558 -0.00186927 0.000666667
  1.00336 -0.161782   1.11358 -0.176056 0.000666667
 0.978023 -0.134935   1.11153 -0.166687 0.000666667
0.975553 -0.14166   1.1648 0.134546 0.000666667
 0.965684 -0.138774   1.12222 0.112809 0.000666667
 0.964689 -0.127577   1.10278 -0.0273107 0.000666667
 0.988001 -0.145001   1.11417 -0.0142326 0.000666667
0.988781 -0.14497  1.08512 -0.302538 0.000666667
 0.972539 -0.135194   1.10344 0.0204043 0.000666667
0.960409 -0.12806   1.1043 -0.476748 0.000666667
 0.956354 -0.125774   1.06436 0.0345826 0.000666667
 0.961864 -0.137576    1.1085 -0.191052 0.000666667
   0.9808 -0.148977   1.15704 -0.186451 0.000666667
 0.990787 -0.153889   1.10438 -0.156392 0.000666667
 0.973138 -0.143323   1.07681 -0.0141644 0.000666667
 0.956767 -0.131351   1.10166 -0.331826 0.000666667
 0.952949 -0.135016   1.07822 -0.042286 0.000666667
 0.974719 -0.139112    1.1161 0.0591674 0.000666667
 0.990412 -0.146693   1.12125 0.0783609 0.000666667
  0.99442 -0.155183   1.14213 0.0999088 0.000666667
 0.977379 -0.141966   1.12395 -0.133732 0.000666667
 0.959808 -0.138596   1.10668 0.275271 0.000666667
 0.972252 -0.142576   1.12049 0.297473 0.000666667
 0.985644 -0.150099   1.12485 -0.188286 0.000666667
 0.943245 -0.131388    1.1124 0.0905595 0.000666667
 0.970312 -0.133958   1.09598 -0.211084 0.000666667
  0.97484 -0.143319   1.12888 0.215733 0.000666667
0.96341 -0.1353 1.13361 -0.0695545 0.000666667
 0.938175 -0.105742   1.10636 0.172972 0.000666667
 0.975087 -0.149194   1.11516 0.0713288 0.000666667
 0.980526 -0.143302   1.12538 0.291683 0.000666667
 0.989248 -0.143762   1.08597 -0.298422 0.000666667
  1.00714 -0.158842   1.11605 0.0233887 0.000666667
 0.958465 -0.137059    1.0994 0.0411185 0.000666667
 0.957686 -0.133043   1.11278 -0.155641 0.000666667
 0.997924 -0.153872   1.12935 0.268992 0.000666667
 0.975585 -0.144208    1.1091 -0.00707568 0.000666667
 0.978786 -0.136456    1.1085 -0.304247 0.000666667
 0.965116 -0.125771   1.12668 -0.44441 0.000666667
  0.95668 -0.131567   1.09901 -0.334755 0.000666667
 0.985513 -0.143829   1.11726 -0.114205 0.000666667
 0.977907 -0.139757   1.10328 -0.00748395 0.000666667
 0.986979 -0.150045   1.10702 -0.0335686 0.000666667
 0.984747 -0.143363    1.0836 -0.0651392 0.000666667
 0.976622 -0.142087   1.12192 0.140865 0.000666667
 0.944464 -0.108423   1.13681 0.0668877 0.000666667
 0.974485 -0.143591    1.1203 0.135727 0.000666667
0.957414 -0.1348 1.10524 -0.0924238 0.000666667
 0.960451 -0.132368   1.12395 -0.0458219 0.000666667
 0.985151 -0.142651   1.10687 -0.172421 0.000666667
 0.988867 -0.144525   1.12755 -0.0242716 0.000666667
  0.96167 -0.139713   1.14039 0.256838 0.000666667
 0.975289 -0.139654   1.12274 -0.047158 0.000666667
 0.962449 -0.138301   1.14157 0.269593 0.000666667
 0.957359 -0.138818    1.1138 -0.0118259 0.000666667
 0.958536 -0.130315   1.10404 0.26209 0.000666667
 0.977257 -0.148197   1.11338 0.0399563 0.000666667
 0.986996 -0.144174   1.08169 -0.0717093 0.000666667
 0.936176 -0.117188   1.08817 -0.402521 0.000666667
 0.958204 -0.134714   1.10109 0.0427131 0.000666667
 0.991263 -0.147179   1.10419 0.259566 0.000666667
 0.980666 -0.136949   1.11006 -0.322339 0.000666667
 0.986886 -0.144393   1.13925 0.212227 0.000666667
 0.976326 -0.144627   1.14117 0.173726 0.000666667
 0.964434 -0.126463   1.12039 -0.255921 0.000666667
 0.963296 -0.133824   1.08748 0.00676396 0.000666667
 0.976802 -0.136729   1.10941 -0.30375 0.000666667
 0.978246 -0.135242   1.12141 0.00702616 0.000666667
 0.951614 -0.129221   1.10331 -0.255722 0.000666667
 0.990575 -0.149341   1.12401 0.0499754 0.000666667
0.951759 -0.12345  1.09994 0.0824516 0.000666667
 0.924158 -0.107145   1.15625 0.119119 0.000666667
 0.953214 -0.131197   1.11108 -0.108248 0.000666667
 0.975397 -0.135547   1.11724 -0.20009 0.000666667
 0.960751 -0.129042   1.11987 0.211082 0.000666667
  0.96401 -0.137435   1.12942 -0.351392 0.000666667
 0.960868 -0.139977   1.11217 0.073303 0.000666667
 0.944822 -0.119077    1.1267 0.0622947 0.000666667
 0.947905 -0.121619   1.12805 -0.0410794 0.000666667
 0.977004 -0.142447   1.11866 0.0912468 0.000666667
 0.959346 -0.142601   1.14343 -0.022749 0.000666667
 0.951998 -0.128795   1.11029 -0.0937123 0.000666667
 0.976709 -0.144461   1.09901 -0.157513 0.000666667
 0.980276 -0.154234   1.11869 0.213893 0.000666667
 0.985339 -0.147918   1.10864 -0.0497491 0.000666667
 0.977617 -0.146951   1.11237 0.0627406 0.000666667
 0.979906 -0.137282   1.12328 -0.378652 0.000666667
0.975949 -0.14228  1.11624 0.0471307 0.000666667
  0.94425 -0.123072   1.12558 -0.0210718 0.000666667
 0.974305 -0.142419   1.12864 0.24203 0.000666667
 0.968829 -0.139634   1.10177 0.106662 0.000666667
 0.997579 -0.149769   1.14475 0.0398644 0.000666667
 0.972147 -0.143448   1.12632 -0.30159 0.000666667
  1.00182 -0.153848   1.12804 0.256109 0.000666667
 0.984823 -0.151574   1.11423 0.0515035 0.000666667
 1.00271 -0.15505  1.09882 0.182246 0.000666667
 0.954277 -0.135103   1.10168 -0.272657 0.000666667
 0.991424 -0.143086   1.12519 -0.254455 0.000666667
  0.99252 -0.149367   1.12221 0.0854662 0.000666667
 0.975405 -0.137243   1.12314 -0.0306195 0.000666667
 0.972458 -0.142201   1.10317 -0.0753057 0.000666667
 0.983347 -0.147761   1.10116 0.363168 0.000666667
 0.954005 -0.124963    1.1484 0.201803 0.000666667
  1.02222 -0.163148   1.11129 -0.347977 0.000666667
 0.961123 -0.134918   1.10154 -0.107936 0.000666667
 0.948921 -0.129732   1.13514 -0.307047 0.000666667
0.952926 -0.12133  1.10993 0.0934262 0.000666667
  1.00662 -0.156056   1.13201 -0.115395 0.000666667
 0.975209 -0.141352   1.13349 -0.273176 0.000666667
 0.988697 -0.147894   1.13229 -0.0526201 0.000666667
 0.977518 -0.142249   1.13244 0.0080962 0.000666667
 0.988156 -0.149623    1.1213 0.069723 0.000666667
0.982687 -0.1379 1.07887 -0.246219 0.000666667
 0.980465 -0.139623   1.09839 -0.129241 0.000666667
 0.955953 -0.137676   1.13459 0.00304294 0.000666667
 0.986728 -0.150805   1.12971 -0.0514235 0.000666667
0.960996 -0.12913   1.1204 0.187958 0.000666667
0.960933 -0.13645  1.10041 -0.33764 0.000666667
 0.975814 -0.145118   1.10403 -0.0658342 0.000666667
 0.958856 -0.135281   1.13447 0.142882 0.000666667
  1.00255 -0.160982   1.11515 -0.186269 0.000666667
 0.988778 -0.154331   1.16136 0.216215 0.000666667
 0.951032 -0.125349   1.14361 -0.0299154 0.000666667
 0.968171 -0.137243   1.11968 -0.0261945 0.000666667
0.960239 -0.13957  1.11407 0.0944064 0.000666667
 0.985043 -0.137948   1.11776 -0.0957346 0.000666667
 0.990599 -0.156605   1.09851 0.0299721 0.000666667
 0.973263 -0.136735    1.1235 -0.0339225 0.000666667
  0.97521 -0.136646   1.10896 -0.315321 0.000666667
 0.983405 -0.145823   1.11022 0.39469 0.000666667
 0.994588 -0.154531   1.13679 0.00690915 0.000666667
 0.960921 -0.128651   1.12979 -0.172641 0.000666667
 0.945163 -0.115517   1.11003 -0.118655 0.000666667
 0.973421 -0.144582   1.10327 -0.0659663 0.000666667
 0.943048 -0.113697   1.11902 -0.271777 0.000666667
 0.985939 -0.149059   1.11163 -0.0318996 0.000666667
 0.983946 -0.149453   1.10803 -0.0584742 0.000666667
 0.942279 -0.122189   1.12624 -0.01509 0.000666667
 0.960495 -0.131211   1.10671 -0.503913 0.000666667
 0.973669 -0.144947   1.16357 0.116984 0.000666667
 0.989086 -0.145162   1.09134 -0.190848 0.000666667
 0.987311 -0.153219   1.15919 0.251471 0.000666667


==> output_ims_seed52_withold_top/random_action_2.txt <==
0.060464
 0.986876 -0.151334   1.11156 -0.0581074 0.000666667
 0.976677 -0.139851   1.11101 -0.346984 0.000666667
   0.9845 -0.148259   1.12407 0.0463296 0.000666667
  0.98599 -0.150279   1.11123 -0.0703952 0.000666667
 0.988902 -0.150444   1.11563 -0.0504443 0.000666667
 0.980992 -0.140069   1.09667 -0.10466 0.000666667
 0.979415 -0.136658    1.1274 -0.561051 0.000666667
 0.984973 -0.141452   1.11708 -0.182308 0.000666667
 0.984927 -0.153419   1.10111 -0.00778356 0.000666667
 0.990576 -0.153522   1.10028 0.0383892 0.000666667
 0.979407 -0.136755   1.11227 -0.33988 0.000666667
0.991019 -0.14938  1.14013 0.0884894 0.000666667
 0.971703 -0.141135   1.13047 -0.307487 0.000666667
 0.994665 -0.158445   1.14038 0.0954328 0.000666667
0.974368 -0.14649  1.11909 -0.0863772 0.000666667
 0.98525 -0.13909  1.12068 -0.177942 0.000666667
0.987737 -0.15386  1.12356 0.138315 0.000666667
 0.979869 -0.132813   1.11639 -0.0811195 0.000666667
 0.987577 -0.141344   1.08995 -0.42348 0.000666667
 0.971382 -0.144741   1.11906 -0.0840635 0.000666667
 0.990039 -0.144609   1.08887 0.0167965 0.000666667
 0.986591 -0.146227   1.08626 -0.0423817 0.000666667
 0.990635 -0.139317   1.15209 0.38077 0.000666667
 0.989685 -0.146915   1.10966 0.0631733 0.000666667
 0.988239 -0.151379   1.12541 0.144073 0.000666667
 0.989611 -0.149263   1.13937 0.0905194 0.000666667
 0.983965 -0.141785    1.0918 -0.132305 0.000666667
 0.987136 -0.143655   1.13179 -0.0997336 0.000666667
 0.985832 -0.151739   1.12878 -0.0556519 0.000666667
  0.98876 -0.156856   1.09971 0.0302848 0.000666667
 0.986458 -0.148874   1.10712 -0.0250745 0.000666667
 0.977293 -0.137371   1.10898 -0.336813 0.000666667
 0.988907 -0.149485    1.1245 0.0587814 0.000666667
 0.987981 -0.151797   1.14041 0.0182677 0.000666667
 0.987286 -0.141404   1.12893 -0.220538 0.000666667
 0.985656 -0.157386   1.16262 -0.054778 0.000666667
 0.975572 -0.137755   1.12304 -0.063189 0.000666667
 0.987661 -0.144994   1.11418 -0.0225133 0.000666667
 0.989839 -0.146483   1.13117 0.0687396 0.000666667
 0.985893 -0.153516   1.12729 -0.0611108 0.000666667
 0.975331 -0.145472   1.13678 -0.151927 0.000666667
 0.990685 -0.149604   1.12468 0.0578853 0.000666667
    0.987 -0.149506   1.11072 -0.0698088 0.000666667
 0.983191 -0.142914   1.10806 0.132142 0.000666667
 0.988907 -0.147866   1.11501 -0.0161722 0.000666667
 0.986826 -0.150099   1.11471 0.0105475 0.000666667
 0.975493 -0.141322   1.12686 -0.161445 0.000666667
  0.97932 -0.131469   1.11449 -0.14275 0.000666667
 0.978127 -0.150693   1.11084 0.131643 0.000666667
 0.983424 -0.144427    1.1466 -0.105824 0.000666667
  1.0003 -0.15294  1.12714 0.26685 0.000666667
 0.980357 -0.142753   1.09541 -0.1681 0.000666667
 0.976245 -0.137872   1.12211 -0.0399529 0.000666667
  0.98839 -0.154154   1.10155 0.0409562 0.000666667
 0.974055 -0.143933   1.13336 -0.294261 0.000666667
 0.971597 -0.143081   1.12739 -0.312767 0.000666667
 0.986507 -0.143409   1.11923 -0.106367 0.000666667
 0.983054 -0.149876   1.14543 0.0843642 0.000666667
 0.991848 -0.148366   1.12226 0.0364774 0.000666667
 0.985801 -0.142165   1.11255 0.0371294 0.000666667
 0.959158 -0.126646   1.08742 0.434501 0.000666667
0.998445 -0.15488  1.12502 0.249002 0.000666667
 0.980074 -0.139541    1.1098 -0.301786 0.000666667
 0.987515 -0.139642   1.15187 0.372421 0.000666667
 0.972511 -0.134139   1.10568 -0.15921 0.000666667
 0.989402 -0.145819   1.11098 0.0374272 0.000666667
 0.982395 -0.154222   1.09925 -0.0442698 0.000666667
 0.986716 -0.154663   1.12924 -0.0322979 0.000666667
 0.990242 -0.154086   1.09899 -0.00810851 0.000666667
 0.981604 -0.137839    1.1079 0.144534 0.000666667
 0.979375 -0.143112   1.11268 0.0256708 0.000666667
 0.984557 -0.151243   1.12543 0.0722763 0.000666667
 0.986035 -0.155282   1.10233 0.0682728 0.000666667
 0.992405 -0.156152   1.09841 0.0292866 0.000666667
 0.986246 -0.154426   1.12639 -0.0617396 0.000666667
 0.982294 -0.148863   1.11883 0.0430081 0.000666667
 0.990315 -0.157168   1.12616 -0.0531408 0.000666667
 0.980481 -0.145972   1.10886 0.046107 0.000666667
  0.97975 -0.136271   1.11081 -0.316371 0.000666667
 0.991842 -0.152733   1.12569 -0.259468 0.000666667
 0.980768 -0.138293   1.09793 -0.135458 0.000666667
 0.977609 -0.139068   1.11301 -0.334518 0.000666667
 0.988254 -0.149191   1.11155 0.00823299 0.000666667
 0.989536 -0.150879    1.1057 -0.152532 0.000666667
 0.992444 -0.145659   1.11311 0.0651671 0.000666667
 0.977351 -0.145081   1.11135 0.223042 0.000666667
 0.98841 -0.15329   1.1027 -0.139929 0.000666667
 0.988691 -0.144825   1.08909 0.0229384 0.000666667
 0.983864 -0.149244    1.1301 0.140093 0.000666667
0.974327 -0.14517  1.11196 -0.235709 0.000666667
 0.988588 -0.148416   1.10403 0.275436 0.000666667
 0.983688 -0.146351   1.11413 0.372758 0.000666667
 0.985198 -0.147176    1.1127 0.0174104 0.000666667
 0.987328 -0.152521   1.08785 0.293665 0.000666667
0.981805 -0.14301  1.14655 -0.108955 0.000666667
 0.975641 -0.136559   1.10922 -0.297712 0.000666667
 0.976024 -0.131939   1.11052 -0.175994 0.000666667
  0.98099 -0.140185   1.11588 0.00270672 0.000666667
 0.987894 -0.154786   1.16088 0.219442 0.000666667
 0.983958 -0.146903   1.14338 0.0804739 0.000666667
 0.989504 -0.147491   1.11576 -0.019361 0.000666667
 0.977597 -0.138226   1.12469 -0.0724056 0.000666667
 0.990342 -0.154052   1.13938 0.107782 0.000666667
 0.987209 -0.147992   1.11092 -0.0547423 0.000666667
 0.988944 -0.154691   1.12822 -0.0442434 0.000666667
 0.984908 -0.143056   1.08839 -0.0425512 0.000666667
 0.996011 -0.154415   1.13744 0.106462 0.000666667
 0.974312 -0.138813   1.12737 -0.325903 0.000666667
0.968898 -0.13582  1.10444 -0.245394 0.000666667
 0.981278 -0.148662   1.15635 -0.185293 0.000666667
 0.989047 -0.146147   1.11143 0.0533043 0.000666667
 0.989737 -0.146168    1.1267 -0.0187624 0.000666667
 0.982609 -0.138013   1.12366 -0.262553 0.000666667
 0.993477 -0.148258   1.12254 0.0779885 0.000666667
 0.978421 -0.147652   1.15559 -0.189458 0.000666667
 0.978692 -0.141814   1.11582 -0.000137106 0.000666667
 0.977481 -0.135422   1.12377 -0.0612923 0.000666667
 0.987365 -0.151268   1.12732 -0.197197 0.000666667
 0.974089 -0.137192   1.11587 -0.209405 0.000666667
 0.995528 -0.155471    1.1441 0.108771 0.000666667
 0.981422 -0.143533   1.10969 0.14024 0.000666667
 0.986566 -0.138703   1.13162 -0.430537 0.000666667
 0.995799 -0.154957   1.12893 0.0327617 0.000666667
 0.992946 -0.157844   1.13997 0.11477 0.000666667
 0.983567 -0.148091   1.14251 0.0731156 0.000666667
 0.991849 -0.151399   1.10623 -0.0387752 0.000666667
 0.974832 -0.134643   1.12068 -0.318783 0.000666667
 0.985806 -0.146805   1.10975 -0.051343 0.000666667
 0.981882 -0.151135   1.11901 0.02697 0.000666667
 0.976187 -0.145272    1.1065 -0.110511 0.000666667
0.980399 -0.13671  1.11145 -0.321456 0.000666667
  0.99257 -0.151116   1.12313 -0.272197 0.000666667
 0.986022 -0.145006   1.08194 -0.0806762 0.000666667
 0.982924 -0.140274   1.11883 -0.180514 0.000666667
 0.991353 -0.156705   1.12832 -0.0759652 0.000666667
 0.984166 -0.144744   1.13509 0.0740245 0.000666667
0.993988 -0.15372  1.16137 0.246407 0.000666667
 0.982903 -0.136616   1.12359 -0.262507 0.000666667
 0.978219 -0.135484   1.10794 -0.341119 0.000666667
 0.990398 -0.156997    1.1353 -0.000962463 0.000666667
0.970029 -0.13412  1.10188 -0.240645 0.000666667
 0.981371 -0.149808   1.13557 -0.0302103 0.000666667
 0.972566 -0.136169   1.10462 -0.141002 0.000666667
 0.985573 -0.148538   1.11554 -0.0763566 0.000666667
 0.977825 -0.140841   1.12764 -0.14047 0.000666667
 0.982265 -0.148093   1.15627 -0.188102 0.000666667
 0.991017 -0.147265   1.11608 0.0163265 0.000666667
 0.983016 -0.152949   1.16121 0.240503 0.000666667
 0.984873 -0.144503   1.08999 -0.202965 0.000666667
 0.987976 -0.153812   1.10417 -0.159386 0.000666667
 0.977842 -0.137716   1.11182 -0.292146 0.000666667
 0.983733 -0.140868   1.11334 0.261059 0.000666667
 0.986651 -0.145038   1.12692 -0.0143785 0.000666667
 0.974516 -0.138049   1.12249 -0.0240145 0.000666667
 0.974284 -0.136131   1.10827 -0.313501 0.000666667
  0.97612 -0.141068    1.1232 0.0209766 0.000666667
 0.989068 -0.147221   1.12973 0.081714 0.000666667
 0.979032 -0.146171   1.10101 -0.114296 0.000666667
 0.976081 -0.144248   1.10916 -0.208904 0.000666667
 0.985718 -0.140963   1.08984 -0.196946 0.000666667
 0.986137 -0.143213   1.08353 -0.0608588 0.000666667
 0.985782 -0.146971   1.11167 -0.0464392 0.000666667
 0.984433 -0.148075   1.13727 -0.0231524 0.000666667
 0.985486 -0.143399    1.0862 -0.0454978 0.000666667
 0.984536 -0.148783   1.12764 -0.0245657 0.000666667
 0.971843 -0.136866   1.11734 -0.292552 0.000666667
 0.990103 -0.156318   1.12893 -0.0332703 0.000666667
 0.983698 -0.148897   1.11929 0.00945028 0.000666667
 0.984502 -0.149304   1.10293 0.376525 0.000666667
 0.979242 -0.135313   1.10821 -0.360318 0.000666667
 0.985305 -0.147815     1.117 -0.0928925 0.000666667
0.994018 -0.14986  1.12292 0.0785934 0.000666667
 0.976941 -0.140509   1.12177 -0.0702405 0.000666667
 0.978599 -0.144404   1.09817 -0.144062 0.000666667
  0.98622 -0.148072   1.10609 0.405925 0.000666667
 0.974216 -0.133857   1.11658 -0.242043 0.000666667
  0.99133 -0.143895   1.10975 -0.00463596 0.000666667
0.994115 -0.15982   1.1346 0.00158933 0.000666667
 0.989884 -0.148991   1.11371 0.00227593 0.000666667
0.989387 -0.14717   1.1287 0.066602 0.000666667
 0.982394 -0.144892   1.12506 -0.168769 0.000666667
 0.989971 -0.153372   1.13016 -0.0421814 0.000666667
 0.978374 -0.138008   1.10437 -0.0845988 0.000666667
 1.00005 -0.15361  1.12746 0.264799 0.000666667
 0.988062 -0.147308   1.12286 0.0407656 0.000666667
 0.975228 -0.137386   1.10827 -0.313697 0.000666667
 0.987104 -0.139835   1.10626 -0.213938 0.000666667
 0.982735 -0.138641   1.11037 -0.307334 0.000666667
 0.989657 -0.148261   1.12424 0.0757912 0.000666667
 0.984168 -0.141273   1.11143 0.0272931 0.000666667
 0.965812 -0.126119   1.12767 -0.429773 0.000666667
 0.979973 -0.135561   1.11554 -0.109024 0.000666667
 0.989804 -0.156932   1.16115 0.224126 0.000666667
 0.986291 -0.155057    1.0984 -0.156134 0.000666667
 0.985692 -0.142416   1.08231 -0.0793159 0.000666667
 0.992066 -0.155478   1.13114 0.0611002 0.000666667
 0.994833 -0.155589   1.14239 0.0934348 0.000666667
 0.990066 -0.160683    1.0979 0.0268556 0.000666667
  0.99743 -0.153025   1.13512 0.137742 0.000666667
 0.984571 -0.146219    1.1207 -0.120473 0.000666667
 0.988433 -0.152376   1.13167 -0.0378775 0.000666667
 0.988741 -0.143349    1.1152 -0.0314797 0.000666667
0.987247 -0.14392  1.11619 -0.124505 0.000666667
 0.977835 -0.141513   1.10306 -0.0735898 0.000666667
 0.978812 -0.144492   1.15272 -0.207073 0.000666667
 0.973173 -0.147319   1.13869 -0.141586 0.000666667
 0.989071 -0.144336   1.10837 -0.0160664 0.000666667
 0.988947 -0.147749   1.08621 0.278262 0.000666667
   0.9808 -0.140131    1.0983 -0.11274 0.000666667
0.983297 -0.14723  1.14282 0.0648372 0.000666667
0.981871 -0.13787  1.10955 0.14869 0.000666667
 0.972056 -0.140727   1.13227 -0.281014 0.000666667
 0.969278 -0.142848     1.124 -0.291293 0.000666667
  1.00349 -0.149256   1.11393 0.287449 0.000666667
 0.984398 -0.152355    1.1271 -0.0386225 0.000666667
 0.989527 -0.156585   1.11476 0.241584 0.000666667
 0.976709 -0.145924   1.11124 0.0380622 0.000666667
 0.988527 -0.145593   1.08338 -0.0715642 0.000666667
0.985201 -0.1444 1.08733 -0.0568927 0.000666667
 0.988667 -0.151348   1.13951 0.00111648 0.000666667
 0.989143 -0.143339   1.08515 -0.309702 0.000666667
    0.979 -0.131618   1.12097 -0.267028 0.000666667
 0.988012 -0.148108   1.12468 0.0247115 0.000666667
 0.986236 -0.150152   1.12479 -0.203186 0.000666667
 0.989507 -0.144859   1.07985 -0.0675935 0.000666667
 0.985073 -0.149599   1.12218 0.0109319 0.000666667
0.988072 -0.15623  1.16073 0.244761 0.000666667
0.984773 -0.15334  1.10086 -0.022229 0.000666667
  1.00214 -0.147809   1.11743 0.303258 0.000666667
 0.988647 -0.154044   1.16212 0.203334 0.000666667
 0.978311 -0.133361   1.10988 -0.17938 0.000666667
 0.988998 -0.148336   1.13272 0.0711512 0.000666667
 0.989757 -0.155803   1.11633 0.234288 0.000666667
 0.979683 -0.136646   1.10685 -0.360815 0.000666667
 0.976475 -0.136057   1.16014 -0.57394 0.000666667
 0.982584 -0.141991   1.11204 0.0471508 0.000666667
0.982455 -0.14224  1.10905 0.13872 0.000666667
 0.986907 -0.145869   1.13335 0.0695259 0.000666667
 0.989648 -0.140334   1.15318 0.375155 0.000666667
0.981995 -0.13654  1.12003 -0.287817 0.000666667
0.993834 -0.15316  1.15714 -0.200231 0.000666667
  0.98626 -0.150142   1.12955 -0.0472249 0.000666667
0.989627 -0.14007   1.1034 0.0830287 0.000666667
 0.988467 -0.140338   1.08544 0.00487291 0.000666667
 0.990843 -0.143892   1.11251 0.0661111 0.000666667
 0.989157 -0.145783   1.13147 -0.0638164 0.000666667
 0.987338 -0.155644   1.16074 0.220499 0.000666667
 0.98621 -0.14622  1.07771 -0.0598428 0.000666667
 0.978749 -0.140836   1.10477 -0.0366342 0.000666667
 0.985427 -0.144023   1.09077 -0.203951 0.000666667
 0.977611 -0.144285   1.09554 -0.146844 0.000666667
0.978506 -0.13318  1.10808 -0.165027 0.000666667
 0.976368 -0.138513   1.10825 -0.293095 0.000666667
 0.988445 -0.153674   1.10548 -0.159715 0.000666667
 0.990328 -0.146669   1.13411 0.0650821 0.000666667
0.988027 -0.15193  1.14088 0.0782544 0.000666667
 0.981923 -0.148935   1.13945 0.00264071 0.000666667
 1.00168 -0.15522  1.12928 0.274176 0.000666667
 0.984116 -0.141816   1.11681 -0.187646 0.000666667
 0.979191 -0.135401   1.11062 -0.340564 0.000666667
  0.98125 -0.137212   1.10971 -0.31087 0.000666667
 0.994462 -0.153103   1.13867 0.0359325 0.000666667
 0.993635 -0.149548    1.1205 0.0643179 0.000666667
  0.97664 -0.147816    1.0997 -0.143965 0.000666667
 0.982817 -0.140443   1.09314 -0.128399 0.000666667
 0.967719 -0.136667   1.09629 -0.190264 0.000666667
 0.990588 -0.152267   1.10593 0.194919 0.000666667
 0.981428 -0.144137   1.10248 -0.121834 0.000666667
 0.984883 -0.150209   1.11077 -0.0742852 0.000666667
 0.978136 -0.145707   1.12744 -0.206409 0.000666667
 0.990233 -0.150372    1.1392 0.057272 0.000666667
 0.977841 -0.137971    1.1083 -0.368552 0.000666667
 0.983754 -0.151249   1.12101 0.0187186 0.000666667
0.982706 -0.13945  1.11909 -0.0199113 0.000666667
 0.987775 -0.152331    1.1105 -0.069691 0.000666667
 0.987237 -0.148118   1.11597 -0.0208663 0.000666667
  0.96992 -0.132411   1.10068 -0.155256 0.000666667
 0.988441 -0.150088   1.14057 0.000151108 0.000666667
0.997703 -0.14939   1.1468 0.046235 0.000666667
 0.977166 -0.136395   1.12185 0.0134203 0.000666667
 0.980296 -0.134053   1.11061 -0.341196 0.000666667
 0.981021 -0.137777   1.07733 -0.244364 0.000666667
 0.993267 -0.151408   1.14174 0.0836549 0.000666667
  0.98903 -0.142873   1.10933 0.00669618 0.000666667
 0.974541 -0.137119   1.10733 -0.325622 0.000666667
 0.990642 -0.146511   1.12297 0.0305539 0.000666667
 0.979222 -0.146005   1.15124 -0.208489 0.000666667
 0.997961 -0.154001   1.13474 0.109976 0.000666667
 0.985048 -0.154843   1.10066 -0.0238923 0.000666667
 0.996964 -0.153605   1.13108 0.280597 0.000666667
 0.997414 -0.154974   1.09774 0.191698 0.000666667
  0.99331 -0.150854   1.14067 0.103632 0.000666667
 0.980878 -0.141648   1.09353 -0.13818 0.000666667
 0.994528 -0.156643    1.1029 0.230905 0.000666667
 0.989349 -0.147644   1.11558 0.0113409 0.000666667
0.978306 -0.13347  1.11289 -0.13698 0.000666667
 0.989215 -0.141786    1.0802 -0.0692911 0.000666667
  0.98519 -0.151129   1.10914 -0.0360062 0.000666667
 0.991848 -0.149352   1.10648 0.189258 0.000666667
0.988261 -0.14312  1.12485 -0.021072 0.000666667
 0.986066 -0.144922   1.08497 -0.0698922 0.000666667
 0.992328 -0.147043    1.0921 0.242534 0.000666667
 0.979515 -0.138696   1.12204 -0.367527 0.000666667
 0.980212 -0.140639   1.09363 -0.131063 0.000666667
 0.994191 -0.154933   1.13121 0.031613 0.000666667
 0.991747 -0.148058   1.12046 0.0646312 0.000666667
0.983284 -0.14395  1.11098 0.0364611 0.000666667
 0.975713 -0.135521   1.12166 0.0027008 0.000666667
 0.996758 -0.153298   1.12883 0.262191 0.000666667
 0.983943 -0.149937   1.10853 -0.0685236 0.000666667
 0.989129 -0.151336   1.14164 0.0605274 0.000666667
 0.992508 -0.149115   1.10427 0.0060585 0.000666667
 0.97971 -0.13657  1.10764 -0.319487 0.000666667
0.988993 -0.14575  1.11023 0.0613323 0.000666667
 0.986975 -0.139088   1.15373 0.370859 0.000666667
  0.98171 -0.141775   1.11552 0.271228 0.000666667
 0.989481 -0.143338   1.12968 -0.0848759 0.000666667
 0.982089 -0.150028   1.10127 0.363132 0.000666667
 0.986045 -0.142964   1.11207 0.371047 0.000666667
 0.974659 -0.137358   1.11815 -0.290555 0.000666667
 0.991922 -0.157957   1.13157 -0.0225818 0.000666667
  0.98879 -0.153904   1.10365 -0.199525 0.000666667
 0.972367 -0.137629   1.11988 -0.306849 0.000666667
 0.990904 -0.157356   1.11675 0.232732 0.000666667
0.980595 -0.14163  1.11573 0.0136737 0.000666667
  0.97585 -0.137755   1.12335 -0.0322183 0.000666667
 0.994539 -0.147604   1.10692 -0.0174778 0.000666667
0.990453 -0.15364  1.09979 0.00307878 0.000666667
 0.996114 -0.151606   1.10506 0.190565 0.000666667
 0.990679 -0.148585   1.13224 0.0475483 0.000666667
 0.978566 -0.134306   1.10907 -0.378016 0.000666667
 0.988957 -0.146004   1.13184 0.0905039 0.000666667
 0.992125 -0.154236   1.12969 -0.0249351 0.000666667
 0.974069 -0.142079   1.13722 -0.235793 0.000666667
 0.982433 -0.140752   1.09277 -0.12624 0.000666667
 0.987514 -0.143422    1.1184 -0.0731287 0.000666667
0.992406 -0.15239  1.12822 -0.225301 0.000666667
 0.974455 -0.142115   1.10542 -0.0851548 0.000666667
 0.985149 -0.149251    1.1092 -0.0415956 0.000666667
0.990499 -0.15821  1.13508 -0.0355836 0.000666667
 0.989711 -0.157345   1.13718 -0.00332898 0.000666667
  1.00132 -0.152942   1.12871 0.254601 0.000666667
 0.984646 -0.137987   1.10928 -0.0915639 0.000666667
 0.979545 -0.149311   1.12316 0.243342 0.000666667
 0.975227 -0.141358   1.09079 -0.0369625 0.000666667
 0.978424 -0.133899   1.10593 -0.36838 0.000666667
 0.986059 -0.154158   1.08923 0.131904 0.000666667
 0.978609 -0.135199   1.11147 -0.142383 0.000666667
0.977516 -0.13871  1.12063 -0.0757494 0.000666667
0.975981 -0.13629  1.16051 -0.569816 0.000666667
 0.987511 -0.144706   1.08248 -0.290203 0.000666667
 0.988097 -0.146596    1.1204 0.0698378 0.000666667
 0.984475 -0.148961   1.12603 -0.0341663 0.000666667
0.994806 -0.15419  1.13607 0.113034 0.000666667
 0.990096 -0.143993   1.13065 -0.0811534 0.000666667
 0.983433 -0.140503   1.11616 -0.188213 0.000666667
 0.981362 -0.133959   1.12729 -0.518257 0.000666667
 0.986834 -0.146039   1.13984 0.216885 0.000666667
0.981458 -0.15446  1.13008 0.322275 0.000666667
 0.994998 -0.152877   1.13661 0.104377 0.000666667
0.981951 -0.14786  1.08242 0.30316 0.000666667
 0.991893 -0.158859   1.13749 -0.0285909 0.000666667
 0.979898 -0.147457   1.15493 -0.171891 0.000666667
 0.979737 -0.139607   1.10884 -0.316248 0.000666667
 0.985192 -0.145066   1.14327 0.0682167 0.000666667
0.996778 -0.15544  1.14313 0.0941317 0.000666667
0.990849 -0.14926  1.08961 0.263402 0.000666667
 0.989343 -0.149386   1.11483 -0.00677447 0.000666667
 0.991941 -0.139727   1.10376 0.0887279 0.000666667
 0.977025 -0.139904   1.10858 -0.356274 0.000666667
 0.985139 -0.144026   1.08669 -0.0335541 0.000666667
 0.986676 -0.144445    1.0868 -0.0321081 0.000666667
 0.985702 -0.146477   1.09387 -0.187495 0.000666667
 0.984456 -0.155546   1.10078 0.0525402 0.000666667
 0.994696 -0.157658   1.14197 0.0736448 0.000666667
 0.980044 -0.139096   1.10456 -0.378217 0.000666667
 0.989944 -0.147279    1.1345 -0.0426937 0.000666667
0.983433 -0.14692  1.12777 -0.182934 0.000666667
 0.990002 -0.149415   1.13096 0.053173 0.000666667
 0.98321 -0.14462  1.11097 0.0231027 0.000666667
 0.980376 -0.144337   1.11043 0.244238 0.000666667
 0.991608 -0.156648   1.13406 -0.0320087 0.000666667
 0.980578 -0.136354   1.10966 -0.324808 0.000666667
 0.980443 -0.142423   1.09709 -0.151163 0.000666667
 0.980201 -0.146839   1.07341 -0.0948722 0.000666667
0.981977 -0.14696  1.12782 -0.173315 0.000666667
   0.9774 -0.144475   1.13503 0.0985495 0.000666667
 0.981237 -0.136581    1.1224 -0.267059 0.000666667
 0.986896 -0.144583   1.09168 -0.18 0.000666667
0.991641 -0.15808  1.09784 0.0199695 0.000666667
  0.97844 -0.141574   1.11796 0.0781831 0.000666667
  0.98755 -0.148323   1.11513 -0.0880767 0.000666667
 0.975745 -0.140858   1.11457 0.439808 0.000666667
 0.989547 -0.156356   1.10282 -0.179702 0.000666667
   1.0019 -0.156173   1.12848 0.280923 0.000666667
 0.980173 -0.140203   1.12038 -0.00409156 0.000666667
0.990493 -0.14428  1.08857 0.0277527 0.000666667
 0.985576 -0.144758   1.13335 -0.090691 0.000666667
 0.989667 -0.147689   1.11612 -0.0181787 0.000666667
  0.98733 -0.141309   1.08825 -0.217843 0.000666667
 0.976069 -0.145927   1.10911 -0.00239391 0.000666667
 0.982069 -0.148614   1.08449 0.267834 0.000666667
 0.978641 -0.136096   1.10928 -0.362504 0.000666667
  1.00177 -0.152416   1.12305 0.205526 0.000666667
 0.975662 -0.135962   1.10263 -0.0907891 0.000666667
 0.985437 -0.144227    1.1394 0.204477 0.000666667
 0.980988 -0.139747   1.09881 -0.146974 0.000666667
 0.977348 -0.137731   1.10986 -0.320334 0.000666667
 0.978495 -0.144672   1.09982 -0.103482 0.000666667
 0.975064 -0.144756    1.1125 0.0282037 0.000666667
 0.988315 -0.149316    1.1398 0.0742273 0.000666667
  0.97685 -0.145336   1.10884 -0.0082851 0.000666667
 0.996268 -0.153386   1.13111 0.0572178 0.000666667
  0.99223 -0.157945   1.13636 -0.0246819 0.000666667
0.995512 -0.15455  1.13943 0.0610306 0.000666667
 0.987648 -0.152536   1.12961 -0.0668928 0.000666667
 0.978418 -0.147271   1.15201 -0.199419 0.000666667
 0.986403 -0.155357   1.12574 -0.0674261 0.000666667
 0.988873 -0.147297   1.12923 -0.250543 0.000666667
 0.975959 -0.137029   1.10899 -0.303037 0.000666667
 0.978468 -0.137342   1.10705 -0.338852 0.000666667
 0.993044 -0.152498   1.13704 0.104693 0.000666667
 0.975167 -0.136521   1.12034 -0.118467 0.000666667
0.987284 -0.14379  1.12826 -0.0231448 0.000666667
0.991153 -0.1544 1.15702 -0.210293 0.000666667
 0.991325 -0.151551   1.13918 0.000345766 0.000666667
 0.985743 -0.147773   1.11045 -0.081554 0.000666667
 0.983635 -0.144535   1.14679 -0.0897276 0.000666667
 0.979692 -0.138712   1.11063 -0.300811 0.000666667
0.987348 -0.15238  1.12617 -0.195056 0.000666667
 0.979827 -0.141714   1.11615 -0.00617061 0.000666667
 0.998158 -0.153336   1.13344 0.301196 0.000666667
 0.985083 -0.148914   1.10901 -0.0112512 0.000666667
 0.978999 -0.141184    1.1255 -0.123874 0.000666667
 0.991593 -0.148034   1.11655 -0.0187935 0.000666667
0.979887 -0.13944  1.11092 -0.292284 0.000666667
 0.980895 -0.145998   1.13582 0.0367958 0.000666667
 0.980598 -0.137949   1.10357 -0.358636 0.000666667
 0.988118 -0.150126   1.14182 0.0969362 0.000666667
 0.989153 -0.145938   1.11131 0.0647003 0.000666667
 0.997104 -0.152312   1.10709 0.175852 0.000666667
 0.971874 -0.143204    1.1244 -0.318216 0.000666667
 0.989747 -0.150446   1.13972 0.0795188 0.000666667
 0.982135 -0.142038   1.13234 0.0263133 0.000666667
 0.992285 -0.156926    1.1347 -0.0229782 0.000666667
  0.98014 -0.146043    1.1102 0.0362149 0.000666667
 0.978626 -0.140922   1.12747 -0.137173 0.000666667
 0.990038 -0.156926   1.09719 0.0364384 0.000666667
   0.9921 -0.157316   1.13457 -0.00882172 0.000666667
 0.976561 -0.142614   1.11095 -0.013587 0.000666667
 0.986533 -0.148654   1.11031 -0.063339 0.000666667
 0.987226 -0.145769    1.0888 -0.203202 0.000666667
 0.986616 -0.151106   1.13834 0.0572349 0.000666667
 0.999976 -0.157306   1.13061 0.267252 0.000666667
   0.9869 -0.151313   1.13167 -0.0521586 0.000666667
  1.00155 -0.152774   1.12833 0.256697 0.000666667
 0.990777 -0.157593   1.10374 -0.0386361 0.000666667
 0.988636 -0.152135   1.10055 0.0299908 0.000666667
 0.975417 -0.135533   1.11134 -0.132276 0.000666667
0.983724 -0.14255  1.13338 0.122875 0.000666667
  0.98641 -0.143774   1.08233 -0.0135187 0.000666667
  0.98698 -0.150066   1.10888 -0.073125 0.000666667
 0.991556 -0.147394   1.13231 0.075298 0.000666667
 0.989644 -0.148018   1.11452 0.00350537 0.000666667
 0.985918 -0.148036   1.13712 -0.0371868 0.000666667
 0.986059 -0.141761   1.12693 -0.256261 0.000666667
 0.988965 -0.140049   1.09404 0.344834 0.000666667
 0.987699 -0.156481   1.12756 -0.0502377 0.000666667
 0.984681 -0.142053   1.11232 0.376497 0.000666667
 0.982552 -0.141812   1.11961 -0.00552031 0.000666667
 0.976637 -0.134601   1.12176 -0.321902 0.000666667
  0.98771 -0.151782   1.14719 -0.316371 0.000666667
  0.99331 -0.146895   1.09073 0.246681 0.000666667
 0.990939 -0.140753   1.10895 0.00855227 0.000666667
 0.986764 -0.153238   1.15954 0.268225 0.000666667
 0.993309 -0.146167   1.10513 0.2575 0.000666667
 0.991197 -0.153293   1.09945 0.00187332 0.000666667
 0.981025 -0.143784   1.14794 -0.132553 0.000666667
 0.986582 -0.142673    1.1075 -0.160495 0.000666667
 0.991696 -0.147371   1.11166 0.042231 0.000666667
 0.981201 -0.137855   1.11873 -0.00535183 0.000666667
  0.98177 -0.137129   1.12398 -0.290748 0.000666667
0.978751 -0.1395 1.11298 -0.336381 0.000666667
 0.992328 -0.147624   1.12312 0.0398973 0.000666667
 0.984602 -0.141884    1.1181 -0.105379 0.000666667
 0.987724 -0.142355   1.12585 -0.416414 0.000666667
 0.988132 -0.144126   1.08047 -0.0770742 0.000666667
 0.993989 -0.156413   1.12894 0.0230444 0.000666667
 0.980044 -0.136191   1.11811 0.00912081 0.000666667
 0.980042 -0.149628   1.08032 0.291523 0.000666667
 0.988882 -0.147714    1.1109 -0.0699351 0.000666667
 0.987125 -0.145966   1.11079 0.0553022 0.000666667
 0.976403 -0.143286   1.13129 0.00188409 0.000666667
 0.99555 -0.15369  1.13116 0.0704982 0.000666667
 0.993097 -0.153713   1.15974 0.227418 0.000666667
 0.984562 -0.150743   1.10193 0.403439 0.000666667
 0.987589 -0.144445   1.11465 -0.0259367 0.000666667
 0.976341 -0.137261   1.12131 -0.0798693 0.000666667
 0.978179 -0.139784   1.10901 -0.338204 0.000666667
 0.983475 -0.136419   1.07712 -0.0104555 0.000666667
 0.974109 -0.141052   1.11658 0.00650963 0.000666667
0.990712 -0.15574  1.09814 0.0154744 0.000666667
 0.976067 -0.151932   1.14725 -0.215151 0.000666667
 0.972763 -0.141725   1.12751 -0.316451 0.000666667
 0.982314 -0.145764   1.12445 -0.188171 0.000666667
 0.976267 -0.135767   1.10695 -0.379751 0.000666667
 0.995512 -0.156047   1.14057 0.0922858 0.000666667
 0.976096 -0.139676   1.10874 -0.348289 0.000666667
0.988635 -0.1505 1.12079 0.0775278 0.000666667
 0.976052 -0.136307   1.11995 -0.21897 0.000666667
 0.982468 -0.146294   1.12749 -0.176362 0.000666667
 0.979309 -0.141604   1.12642 -0.153805 0.000666667
 0.989464 -0.155884   1.10197 -0.197888 0.000666667
 0.999905 -0.151433   1.12622 0.243806 0.000666667
 0.964513 -0.133196   1.11991 -0.281863 0.000666667
 0.981039 -0.137764   1.07711 -0.0104732 0.000666667
 0.978333 -0.134668    1.1395 -0.158276 0.000666667
0.972604 -0.14148  1.13423 -0.251538 0.000666667
 0.986567 -0.149766   1.13634 -0.0469884 0.000666667
 0.995389 -0.153188   1.13648 0.111916 0.000666667
0.982863 -0.14429  1.13155 -0.000755539 0.000666667
 0.992571 -0.155366   1.12677 0.0403301 0.000666667
 0.991407 -0.138155   1.09296 0.297556 0.000666667
 0.972454 -0.142014   1.16457 0.0971772 0.000666667
   0.9825 -0.137275   1.12326 -0.237288 0.000666667
 0.979937 -0.147459   1.11182 0.0538484 0.000666667
  0.98678 -0.139155   1.12609 -0.442319 0.000666667
 0.990411 -0.153861   1.12783 -0.265306 0.000666667
 0.985274 -0.144916   1.09271 -0.171787 0.000666667
0.995203 -0.15532  1.14154 0.105804 0.000666667
 0.981637 -0.143561   1.12527 0.302649 0.000666667
  1.00431 -0.156013   1.09973 0.148691 0.000666667
 0.988072 -0.150929   1.10241 -0.170078 0.000666667
  0.98999 -0.147344    1.0876 0.263071 0.000666667
 0.990289 -0.145335   1.12136 0.0238426 0.000666667
0.988182 -0.15616  1.10666 -0.0550272 0.000666667
 0.978958 -0.137912   1.10902 -0.333357 0.000666667
  0.98254 -0.144435   1.11069 0.0302798 0.000666667
0.974335 -0.14529  1.13742 -0.16993 0.000666667
   1.0048 -0.167596    1.1354 -0.0396199 0.000666667
 0.991368 -0.147222   1.11198 0.0438185 0.000666667
 0.994059 -0.156283   1.13459 0.0332539 0.000666667
 0.977044 -0.144449   1.10136 -0.143019 0.000666667
  0.98221 -0.136292   1.07682 -0.00186237 0.000666667
 0.981363 -0.150802   1.11763 0.020256 0.000666667
 0.988401 -0.144304   1.10956 -0.00609538 0.000666667
 0.978876 -0.138859   1.10712 -0.370377 0.000666667
0.988029 -0.15106  1.14301 -0.0174658 0.000666667
 0.98792 -0.14192  1.12403 -0.00286573 0.000666667
 0.972374 -0.136005   1.12192 -0.316005 0.000666667
  0.98438 -0.145576   1.08525 -0.056126 0.000666667
  1.00286 -0.153392   1.13056 0.270992 0.000666667
 0.983664 -0.138278   1.08006 -0.247998 0.000666667
  0.98531 -0.147765   1.10068 0.402786 0.000666667
 0.985154 -0.142542   1.10614 -0.19872 0.000666667
 0.983628 -0.157065   1.16375 -0.0338202 0.000666667
 0.999665 -0.153602   1.12824 0.284279 0.000666667
 0.976156 -0.137134   1.11821 -0.221479 0.000666667
 0.991647 -0.149141    1.0893 0.267094 0.000666667
  0.98445 -0.143996    1.1177 -0.137755 0.000666667
 0.985953 -0.136008   1.12106 -0.287477 0.000666667
  0.98712 -0.141379   1.08045 -0.0522495 0.000666667
0.975215 -0.13953  1.12569 -0.0874338 0.000666667
 0.995555 -0.151443   1.13781 0.108395 0.000666667
0.997078 -0.15662  1.14039 0.0683436 0.000666667
 0.988854 -0.151212   1.13918 -0.00166109 0.000666667
 0.980753 -0.142204   1.11251 0.045675 0.000666667
 0.988785 -0.139525   1.15393 0.372709 0.000666667
 0.975556 -0.145623   1.11286 0.0278002 0.000666667
 0.993061 -0.158475   1.13651 -0.00715276 0.000666667
 0.986579 -0.147503   1.11493 0.00271753 0.000666667
 0.998029 -0.156927   1.14166 0.0979084 0.000666667
 0.985644 -0.148735   1.11597 0.00910284 0.000666667
0.982278 -0.14657  1.11049 0.397436 0.000666667
 0.984519 -0.140756   1.11909 -0.173273 0.000666667
 0.996154 -0.152278   1.13315 0.10428 0.000666667
 0.991383 -0.156942   1.13629 -0.0428361 0.000666667
 0.979782 -0.142698   1.11613 0.0222618 0.000666667
 0.975845 -0.135418    1.1194 -0.302219 0.000666667
 0.971617 -0.134363   1.10659 -0.151266 0.000666667
 0.987315 -0.152885   1.15939 0.231798 0.000666667
 0.990996 -0.150137   1.08592 0.28581 0.000666667
 0.990586 -0.140843   1.10418 0.0766755 0.000666667
 0.993786 -0.147056   1.09189 0.251907 0.000666667
 0.979806 -0.148681   1.07454 -0.114978 0.000666667
 0.976474 -0.145147   1.15444 -0.197471 0.000666667
 0.984767 -0.153006   1.12871 -0.0631989 0.000666667
  0.98826 -0.146658   1.10918 -0.0629525 0.000666667
 0.983158 -0.146765   1.14774 -0.121368 0.000666667
  0.98199 -0.144647   1.12663 -0.182124 0.000666667
 0.970788 -0.143148   1.12534 -0.301594 0.000666667
 0.992244 -0.142289   1.10991 0.0330408 0.000666667
 0.975253 -0.138819   1.12439 -0.011447 0.000666667
 0.999751 -0.155116   1.12773 0.288358 0.000666667
 0.978356 -0.142546   1.11462 0.0232667 0.000666667
 0.986749 -0.144716   1.08561 -0.0417771 0.000666667
 0.976981 -0.142131   1.12271 -0.0582672 0.000666667
 0.974983 -0.134561   1.12069 -0.33492 0.000666667
 0.990702 -0.160409   1.13253 -0.023813 0.000666667
 0.988567 -0.144089   1.12872 -0.0158234 0.000666667
0.985306 -0.1473  1.1186 -0.124108 0.000666667
 0.985087 -0.144125   1.08457 -0.0780521 0.000666667
 0.982827 -0.147698   1.12133 0.00518489 0.000666667
 0.986581 -0.143156   1.07978 -0.0691682 0.000666667
0.989443 -0.15169  1.14702 -0.291354 0.000666667
 0.982568 -0.143717   1.14887 -0.154964 0.000666667
 0.989685 -0.153079   1.09916 0.0343145 0.000666667
 0.992421 -0.147115   1.08865 0.269848 0.000666667
  0.98005 -0.136572   1.10627 -0.362228 0.000666667
 0.980557 -0.147946   1.15568 -0.181458 0.000666667
 0.990519 -0.154193   1.10023 0.0282576 0.000666667
  0.98784 -0.143396   1.12651 -0.00967278 0.000666667
 0.983901 -0.150021   1.13492 -0.0438529 0.000666667
0.976991 -0.14697  1.09691 -0.147861 0.000666667
  0.97729 -0.144194   1.09863 -0.155929 0.000666667
 0.975178 -0.136679   1.09691 -0.260949 0.000666667
 0.992975 -0.152533   1.13806 0.104233 0.000666667
 0.982143 -0.146362   1.09972 -0.152401 0.000666667
 0.985831 -0.141022    1.1184 -0.168694 0.000666667
 0.990591 -0.144513   1.13416 -0.0886882 0.000666667
 0.984555 -0.144734   1.12537 -0.00248676 0.000666667
 0.973639 -0.140266    1.1242 -0.0626328 0.000666667
 0.981045 -0.141063   1.09378 -0.139768 0.000666667
 0.980824 -0.141882   1.11339 0.0554303 0.000666667
 0.978663 -0.136213   1.10877 -0.3087 0.000666667
 0.990442 -0.148844   1.11669 -0.00886161 0.000666667
0.983144 -0.14259  1.08439 -0.0644105 0.000666667
 0.985317 -0.140865   1.10534 -0.194446 0.000666667
  0.99135 -0.156277   1.09477 0.1386 0.000666667
 0.980952 -0.140466   1.09559 -0.142741 0.000666667
 0.988993 -0.144143   1.08893 0.0133677 0.000666667
 0.984785 -0.140229   1.11874 -0.0858163 0.000666667
 0.979769 -0.137921   1.11101 -0.320133 0.000666667
 0.978063 -0.135357   1.11638 -0.0952669 0.000666667
 0.986944 -0.152317   1.12782 -0.0722004 0.000666667
 0.979275 -0.135844    1.1247 -0.371241 0.000666667
0.984265 -0.13614  1.12131 -0.272621 0.000666667
 0.984794 -0.149015   1.12045 0.0229587 0.000666667
0.985379 -0.15138   1.1261 -0.0651244 0.000666667
 0.987277 -0.152328   1.16007 0.251137 0.000666667
 0.985857 -0.147008   1.10859 -0.0393723 0.000666667
 0.979542 -0.136309   1.11544 -0.073478 0.000666667
 0.996667 -0.154514   1.10084 0.25687 0.000666667
 0.977308 -0.145239   1.12639 -0.200609 0.000666667
 0.982185 -0.142205   1.09439 -0.135536 0.000666667
 0.981751 -0.150798   1.12094 0.0196703 0.000666667
 0.986439 -0.135495   1.10358 -0.244739 0.000666667
 0.996481 -0.152242   1.13667 0.098912 0.000666667
 0.986654 -0.150737   1.10649 -0.0260709 0.000666667
 0.991474 -0.145038   1.10252 0.228421 0.000666667
0.976268 -0.13595  1.10897 -0.291467 0.000666667
  0.98604 -0.152491   1.14885 -0.313567 0.000666667
 0.990173 -0.149206   1.14042 -0.000264239 0.000666667
 0.977812 -0.133902   1.13012 -0.212687 0.000666667
 0.992131 -0.160226   1.13417 0.00670648 0.000666667
 0.985624 -0.143015   1.11114 0.396291 0.000666667
 0.994242 -0.153437   1.14264 0.0763507 0.000666667
 0.979807 -0.136606   1.11723 0.0169347 0.000666667
 0.977358 -0.146148   1.15111 -0.21318 0.000666667
 0.991515 -0.155452   1.14192 0.108805 0.000666667
 0.979638 -0.142918   1.09649 -0.14398 0.000666667
 0.97994 -0.14548  1.15216 -0.213444 0.000666667
0.989804 -0.14519   1.1312 0.0952879 0.000666667
 0.986742 -0.153459    1.0977 -0.156222 0.000666667
  1.00478 -0.157609    1.1001 0.165586 0.000666667
  0.98763 -0.142034   1.12429 -0.0141332 0.000666667
 0.973352 -0.141005   1.13672 -0.254542 0.000666667
 0.987543 -0.155978   1.16076 0.220174 0.000666667
 0.987961 -0.141464   1.15108 0.364316 0.000666667
 0.992507 -0.150391   1.08943 0.280516 0.000666667
  0.98918 -0.139559   1.15321 0.36872 0.000666667
 0.985846 -0.149583   1.12624 -0.0574411 0.000666667
 0.987441 -0.153753   1.16266 0.226821 0.000666667
  0.99143 -0.155501   1.09485 0.153258 0.000666667
 0.976082 -0.134921   1.12185 -0.311995 0.000666667
 0.976063 -0.135543   1.10803 -0.315695 0.000666667
   0.9926 -0.145827   1.11036 0.0473414 0.000666667
 0.985174 -0.147202   1.10801 -0.0301094 0.000666667
 0.988985 -0.146556   1.11116 0.0653754 0.000666667
 0.990345 -0.148291   1.11549 -0.0129778 0.000666667
 0.987285 -0.153049   1.10513 -0.199504 0.000666667
 0.979062 -0.145592   1.13377 0.0262505 0.000666667
  0.98663 -0.153287    1.1285 -0.061426 0.000666667
0.973614 -0.14069  1.13256 -0.155963 0.000666667
 0.991809 -0.146639   1.09005 0.256938 0.000666667
 0.986128 -0.143931   1.12825 -0.278114 0.000666667
 0.981271 -0.134155   1.10806 -0.333694 0.000666667
0.991654 -0.15448  1.12843 0.050331 0.000666667
 0.998225 -0.151271   1.13164 0.29188 0.000666667
 0.990792 -0.154407   1.12572 -0.0395079 0.000666667
 0.982422 -0.136919   1.12011 -0.27665 0.000666667
 0.976609 -0.137506   1.10843 -0.345117 0.000666667
 0.984867 -0.141963   1.11228 0.364752 0.000666667
  0.98082 -0.145646   1.13415 0.047536 0.000666667
 0.998369 -0.152878   1.12611 0.305096 0.000666667
  0.97141 -0.143348     1.125 -0.295231 0.000666667
0.973332 -0.13737  1.10367 -0.100795 0.000666667
 0.990886 -0.152869   1.12539 -0.263499 0.000666667
 0.978473 -0.139858   1.10688 -0.324002 0.000666667
 0.980322 -0.146391    1.1553 -0.188024 0.000666667
 0.987707 -0.145064   1.08505 -0.0582845 0.000666667
 0.978578 -0.137185   1.10523 -0.344453 0.000666667
 0.975466 -0.152377    1.1443 -0.221447 0.000666667
0.987363 -0.14437  1.14537 -0.200499 0.000666667
 0.998315 -0.153515    1.1284 0.264987 0.000666667
 0.982996 -0.143752   1.08979 -0.190011 0.000666667
0.975955 -0.12687  1.13272 0.464884 0.000666667
 0.985981 -0.149642   1.11001 -0.0497419 0.000666667
 0.980872 -0.145368   1.12779 -0.18023 0.000666667
 0.989412 -0.149805   1.14003 0.0870807 0.000666667
 0.985869 -0.147511   1.11508 -0.105169 0.000666667
 0.980279 -0.133809   1.12796 -0.521823 0.000666667
 0.975287 -0.137759   1.11771 -0.205782 0.000666667
 0.980796 -0.145192   1.10177 -0.127139 0.000666667
 0.988219 -0.154816   1.12724 -0.0715814 0.000666667
 0.983874 -0.145059   1.07767 -0.0658665 0.000666667
 0.984157 -0.150584   1.10974 -0.0797609 0.000666667
 0.980509 -0.137997   1.10806 0.15537 0.000666667
0.989133 -0.15142  1.13959 -0.00632854 0.000666667
 0.989504 -0.140378   1.08915 0.00993642 0.000666667
 0.976781 -0.141254   1.10126 -0.0146786 0.000666667
 0.977481 -0.137649   1.10783 -0.287326 0.000666667
 0.982074 -0.147029   1.12273 0.090438 0.000666667
 0.984845 -0.156267   1.16293 -0.0557807 0.000666667
 0.985387 -0.151951   1.12836 -0.0620068 0.000666667
 0.984465 -0.144774   1.11929 -0.100905 0.000666667
 0.985311 -0.148484   1.11188 -0.0337518 0.000666667
 0.993963 -0.152895   1.14402 0.080024 0.000666667
 0.989048 -0.155411   1.12638 -0.0618159 0.000666667
  0.98866 -0.141979   1.08088 -0.0669788 0.000666667
 0.978766 -0.135591   1.12475 -0.367004 0.000666667
 0.976134 -0.136847   1.10943 -0.313049 0.000666667
 0.997166 -0.155815   1.14118 0.0851766 0.000666667
 0.986803 -0.148165   1.11542 -0.0928391 0.000666667
 0.988522 -0.138824   1.10521 0.093738 0.000666667
 0.992122 -0.159783   1.13259 -0.0106161 0.000666667
 0.970572 -0.139895   1.12161 -0.141601 0.000666667
 0.989329 -0.147908   1.12331 0.0333025 0.000666667
 0.983515 -0.143677   1.13477 0.114924 0.000666667
 0.984014 -0.145355   1.08638 -0.0389991 0.000666667
 0.991734 -0.149613   1.11217 -0.213382 0.000666667
 0.980803 -0.149106   1.14494 0.0370531 0.000666667
 0.983779 -0.152413   1.14081 -0.0193347 0.000666667
 0.978563 -0.137496   1.10513 -0.0575926 0.000666667
 0.985152 -0.147156   1.09983 0.375688 0.000666667
 0.985431 -0.142831   1.08396 -0.0691642 0.000666667
 0.993337 -0.153475   1.12767 0.0432772 0.000666667
 0.981984 -0.138234   1.11046 -0.330977 0.000666667
 0.988479 -0.140355    1.1522 0.362947 0.000666667
 0.984218 -0.145788   1.12567 -0.187509 0.000666667
 0.972715 -0.136427   1.12121 -0.308171 0.000666667
 0.976681 -0.137155   1.09709 -0.236732 0.000666667
 0.985923 -0.153992   1.10026 0.0527938 0.000666667
 0.995507 -0.156982   1.14312 0.0979578 0.000666667
 0.990595 -0.148903    1.1251 0.0480922 0.000666667
 0.992868 -0.155039   1.12681 0.0558861 0.000666667
 0.983059 -0.136241   1.11979 -0.256743 0.000666667
 0.981822 -0.139047   1.08267 -0.246183 0.000666667
 0.978568 -0.137347   1.11174 -0.345355 0.000666667
 0.976502 -0.136066   1.10709 -0.306239 0.000666667
 0.977138 -0.142585   1.15355 -0.2016 0.000666667
0.973943 -0.13854  1.12222 -0.326626 0.000666667
 0.985457 -0.142319   1.13212 0.126071 0.000666667
 0.974722 -0.145605   1.11107 -0.225504 0.000666667
  0.97781 -0.149102   1.08337 0.312133 0.000666667
 0.989014 -0.143685   1.11069 -0.0305666 0.000666667
 0.976483 -0.142699    1.1038 -0.0402653 0.000666667
 0.989233 -0.144364   1.12699 -0.27945 0.000666667
  1.00052 -0.150937   1.11227 0.276518 0.000666667
 0.977928 -0.134732   1.13065 -0.19421 0.000666667
 0.975413 -0.134322   1.12994 -0.195499 0.000666667
 0.983308 -0.148571   1.14774 -0.143079 0.000666667
 0.984925 -0.147893   1.10873 -0.0308539 0.000666667
 0.978385 -0.134082   1.13886 -0.169568 0.000666667
 0.994342 -0.149569   1.10403 0.0101889 0.000666667
 0.978725 -0.130476    1.1112 -0.155965 0.000666667
 0.992735 -0.156249   1.13312 -0.0423722 0.000666667
 0.994639 -0.152742   1.14038 0.00528603 0.000666667
 0.976013 -0.136451   1.11977 -0.189853 0.000666667
 0.991546 -0.150375    1.0869 0.268381 0.000666667
 0.996926 -0.154116   1.14128 0.0870831 0.000666667
 0.982103 -0.139093   1.11982 -0.0223211 0.000666667
   0.9946 -0.158542   1.13579 -0.00106399 0.000666667
 0.978157 -0.135842   1.10675 -0.370177 0.000666667
 0.975665 -0.135125   1.11733 -0.204474 0.000666667
0.988417 -0.15122  1.12503 -0.19518 0.000666667
 0.978721 -0.139171   1.10183 -0.0252342 0.000666667
 0.979627 -0.142078   1.09703 -0.150848 0.000666667
 0.982473 -0.143519   1.11499 0.0387384 0.000666667
 0.989833 -0.142699    1.0897 0.0341663 0.000666667
 0.990921 -0.154221   1.12946 -0.0165386 0.000666667
 0.988572 -0.150384   1.13984 -0.004812 0.000666667
 0.986784 -0.143086   1.08346 -0.0634428 0.000666667
 0.992086 -0.158497   1.13706 -0.0402006 0.000666667
 0.973994 -0.137172   1.11562 -0.210847 0.000666667
 0.977447 -0.143631   1.11283 0.0437728 0.000666667
 0.977884 -0.141036   1.12878 -0.112744 0.000666667
  1.00246 -0.153049   1.12775 0.276583 0.000666667
 0.983928 -0.151951   1.12143 0.0259143 0.000666667
0.980757 -0.13461  1.11933 -0.261147 0.000666667
 0.98798 -0.14486  1.09085 -0.20275 0.000666667
  0.98741 -0.144128   1.12588 -0.0225427 0.000666667
    0.985 -0.147543   1.11192 -0.0521751 0.000666667
 0.992641 -0.155909   1.14343 0.101476 0.000666667
 0.984469 -0.153487   1.10075 -0.000308452 0.000666667
 0.981432 -0.145342   1.14612 -0.0951299 0.000666667
 0.987058 -0.139509   1.08976 -0.20741 0.000666667
  0.98635 -0.149497   1.11129 -0.0711503 0.000666667
0.981741 -0.14067  1.11721 0.00570589 0.000666667
0.994277 -0.1523 1.13722 0.118272 0.000666667
 0.989806 -0.149427   1.11474 -0.00170269 0.000666667
 0.985091 -0.142091    1.1125 0.361296 0.000666667
 0.987678 -0.150021   1.10864 -0.0463639 0.000666667
 0.967791 -0.136927   1.09405 -0.213644 0.000666667
 0.982237 -0.137898    1.0802 -0.239159 0.000666667
 0.974869 -0.136513   1.16123 -0.572202 0.000666667
 0.988035 -0.147618   1.13185 0.0535318 0.000666667
  0.99115 -0.146999   1.10187 0.296136 0.000666667
 0.977738 -0.133927   1.12028 -0.100649 0.000666667
 0.989102 -0.147433   1.08683 0.281468 0.000666667
 0.993601 -0.148467   1.10362 -0.015458 0.000666667
 0.987593 -0.150554   1.14501 0.0046521 0.000666667
 0.990242 -0.148414   1.12159 0.050012 0.000666667
 0.983024 -0.137037    1.0794 -0.238403 0.000666667
 0.988941 -0.153282    1.1232 0.1232 0.000666667
 0.986915 -0.153563   1.15054 -0.295042 0.000666667
 0.980612 -0.144235   1.10269 -0.113023 0.000666667
 0.974058 -0.143661    1.1092 -0.00184102 0.000666667
 0.988464 -0.150735   1.14003 -0.0107739 0.000666667
 0.983938 -0.156856   1.16301 -0.0327711 0.000666667
  0.98598 -0.141472   1.11807 -0.166234 0.000666667
 0.985488 -0.152555   1.09926 -0.148922 0.000666667
  0.98458 -0.142565   1.08403 -0.0781319 0.000666667
 0.994409 -0.151382   1.10618 0.20121 0.000666667
0.994236 -0.15377  1.13936 0.00902902 0.000666667
 0.986491 -0.152837   1.14226 0.0195941 0.000666667
 0.974074 -0.146699   1.11361 0.0356972 0.000666667
 0.975103 -0.148637   1.11209 0.0504206 0.000666667
 0.995115 -0.155936   1.14195 0.119374 0.000666667
 0.987983 -0.147927   1.11692 -0.0659936 0.000666667
 0.983025 -0.152472   1.10109 -0.0248619 0.000666667
 0.977303 -0.144622   1.15477 -0.193267 0.000666667
 0.984732 -0.140215   1.11227 0.400286 0.000666667
0.978417 -0.13827  1.11036 -0.301745 0.000666667
 0.993546 -0.155275   1.14367 0.0927401 0.000666667
 0.989248 -0.156708   1.15938 0.254315 0.000666667
 0.985491 -0.146591   1.10795 -0.0610834 0.000666667
 0.989711 -0.149207   1.11534 -0.0199141 0.000666667
 0.984007 -0.138928   1.11619 -0.185558 0.000666667
 0.987855 -0.150958   1.11718 -0.102606 0.000666667
 0.978395 -0.145323   1.09952 -0.143427 0.000666667
  0.98617 -0.144501    1.1394 0.197674 0.000666667
0.988963 -0.1453  1.1345 -0.0966958 0.000666667
  0.98968 -0.146924   1.11521 0.011137 0.000666667
 0.988743 -0.152355   1.16124 0.233804 0.000666667
0.975712 -0.1491 1.11851 -0.220261 0.000666667
 0.990208 -0.155601    1.1088 0.20671 0.000666667
 0.982671 -0.145637   1.12681 -0.160922 0.000666667
 0.990755 -0.157443   1.13672 -0.0476642 0.000666667
   0.9756 -0.139484   1.12301 -0.0785131 0.000666667
 0.987647 -0.156833   1.09915 -0.181495 0.000666667
 0.991753 -0.154075   1.14227 0.0760569 0.000666667
 0.98737 -0.15185  1.13089 -0.0248874 0.000666667
0.979722 -0.14435  1.10299 -0.13294 0.000666667
0.992997 -0.15124   1.1081 0.200022 0.000666667
0.982523 -0.14835  1.12857 -0.176175 0.000666667
  1.00021 -0.152937   1.12504 0.238969 0.000666667
 0.992144 -0.157656   1.13762 -0.0427374 0.000666667
  0.98629 -0.154088   1.09672 -0.156935 0.000666667
 0.988785 -0.151465   1.14072 0.0629373 0.000666667
 0.988372 -0.155248   1.10172 -0.198975 0.000666667
 0.981788 -0.140787   1.09538 -0.132728 0.000666667
 0.989738 -0.149592   1.11648 -0.019834 0.000666667
 0.994752 -0.158889   1.13789 -0.0557281 0.000666667
 0.979581 -0.136134   1.10488 -0.083345 0.000666667
 0.980239 -0.151773   1.11194 0.146953 0.000666667
 0.981246 -0.140706   1.09446 -0.132417 0.000666667
 0.976894 -0.142577   1.11679 0.0575448 0.000666667
   0.9759 -0.138488   1.16116 -0.559856 0.000666667
 0.979617 -0.141489   1.11132 0.0558186 0.000666667
 0.979245 -0.136956   1.10607 -0.353187 0.000666667
 0.993899 -0.156662   1.14197 0.112629 0.000666667
 0.974371 -0.143494   1.13257 -0.276101 0.000666667
 0.966526 -0.143404   1.13549 -0.240914 0.000666667
 0.983227 -0.137744   1.08188 -0.246367 0.000666667
 0.993203 -0.151521   1.13801 0.0386128 0.000666667
 0.978926 -0.145248   1.09627 -0.141043 0.000666667
 0.994142 -0.156638   1.14247 0.107412 0.000666667
0.986941 -0.15578  1.15902 0.220415 0.000666667
 0.979293 -0.144601   1.15533 -0.19274 0.000666667
 0.989821 -0.140295   1.08576 0.00954639 0.000666667
0.979414 -0.1366 1.10655 -0.344671 0.000666667
 0.979956 -0.134908   1.13956 -0.174586 0.000666667
 0.979598 -0.145687   1.13157 0.0111162 0.000666667
0.976156 -0.1342 1.12165 -0.340721 0.000666667
 0.973046 -0.141035   1.12088 -0.143405 0.000666667
 0.981996 -0.149996    1.1392 0.00166238 0.000666667
 0.998034 -0.152024   1.12494 0.242198 0.000666667
 0.977673 -0.137256   1.10845 -0.314362 0.000666667
 0.989651 -0.158099   1.13399 -0.01956 0.000666667
 0.973584 -0.128905   1.11264 -0.352012 0.000666667
0.988189 -0.14586  1.12879 0.0759193 0.000666667
   0.9945 -0.152756   1.13702 0.0966456 0.000666667
 0.973396 -0.134916   1.11867 -0.219591 0.000666667
 0.983844 -0.136558   1.07968 -0.250206 0.000666667
 0.997161 -0.147633   1.14462 0.0258801 0.000666667
 0.989431 -0.144855   1.13337 -0.0715361 0.000666667
 0.987978 -0.150727   1.13886 0.0534908 0.000666667
 0.985266 -0.149778   1.10364 0.399004 0.000666667
 0.990596 -0.139517   1.10376 0.0969701 0.000666667
  0.99654 -0.154166    1.1357 0.109496 0.000666667
0.987775 -0.1531 1.10373 -0.139055 0.000666667
 0.975034 -0.139854   1.12016 -0.0538269 0.000666667
 0.990328 -0.152122   1.15927 0.238221 0.000666667
 0.992579 -0.150407   1.08937 0.262333 0.000666667
0.991089 -0.1463 1.11171 0.0687499 0.000666667
0.991088 -0.14675  1.10374 0.240707 0.000666667
 0.976676 -0.143239    1.1025 -0.076795 0.000666667
   0.9825 -0.137612   1.09908 -0.128916 0.000666667
 0.992706 -0.153146   1.14133 0.0841511 0.000666667
 0.986551 -0.143558   1.08239 -0.0518621 0.000666667
0.994054 -0.15386  1.14279 0.0930077 0.000666667
 0.990538 -0.156209   1.10184 -0.190076 0.000666667
0.988382 -0.15502   1.1271 -0.0500886 0.000666667
 0.976634 -0.137536   1.11902 -0.0171232 0.000666667
 0.961291 -0.128349   1.10695 -0.508155 0.000666667
 0.985253 -0.139926   1.11687 -0.180295 0.000666667
 0.980737 -0.138207   1.11219 0.0323233 0.000666667
 0.978969 -0.139752   1.10867 -0.332124 0.000666667
 0.984903 -0.148915   1.13931 -0.022394 0.000666667
 0.986469 -0.144786   1.08372 -0.0602465 0.000666667
 0.980117 -0.136988   1.10943 -0.324519 0.000666667
 0.985641 -0.152333   1.12873 -0.0726601 0.000666667
 0.997452 -0.151651   1.14184 -0.195411 0.000666667
 0.969885 -0.141367   1.12499 -0.304202 0.000666667
0.987251 -0.15113  1.11156 -0.0670248 0.000666667
 0.980121 -0.139233   1.09815 -0.135379 0.000666667
 0.988236 -0.157669   1.09808 0.0311782 0.000666667
0.989042 -0.14223  1.07993 -0.0872122 0.000666667
 0.993537 -0.161107   1.13527 0.0118247 0.000666667
 0.982121 -0.146523   1.12753 -0.177767 0.000666667
  0.98829 -0.145637   1.11727 -0.0267716 0.000666667
 0.986342 -0.146817   1.10955 -0.0481535 0.000666667
 0.991346 -0.153447   1.12828 -0.0458344 0.000666667
 0.979045 -0.149024   1.08127 0.296624 0.000666667
  0.98985 -0.144009   1.10396 0.240843 0.000666667
 0.987852 -0.145067   1.11416 -0.00542725 0.000666667
 0.976878 -0.146429   1.10278 -0.166019 0.000666667
 0.989265 -0.144341   1.11149 0.0634504 0.000666667
 0.990576 -0.146469   1.13083 0.0360884 0.000666667
 0.986209 -0.153434   1.14235 0.030322 0.000666667
 0.989874 -0.148151    1.1232 0.0594578 0.000666667
 0.98981 -0.14038  1.09356 0.348667 0.000666667
 0.994913 -0.154367   1.13678 0.122295 0.000666667
 0.980066 -0.140497   1.11565 0.0288904 0.000666667
 0.984476 -0.152883   1.12707 -0.0598944 0.000666667
 0.990396 -0.143095   1.13091 -0.0680713 0.000666667
 0.977286 -0.138073   1.10952 -0.290273 0.000666667
 0.991236 -0.153803   1.09881 -0.00187563 0.000666667
 0.986762 -0.149701   1.12386 -0.168293 0.000666667
 0.977874 -0.137146    1.1114 -0.310933 0.000666667
 0.984868 -0.148807   1.12081 0.0187548 0.000666667
 0.996417 -0.154999   1.14088 0.054771 0.000666667
  0.97779 -0.137221   1.12253 -0.371896 0.000666667
 0.994843 -0.156376   1.14198 0.121104 0.000666667
 0.984898 -0.143849   1.14326 0.0810628 0.000666667
 0.980138 -0.143458   1.14856 -0.213657 0.000666667
   1.0033 -0.154529    1.0976 0.178703 0.000666667
 0.985596 -0.141913   1.08455 -0.0750136 0.000666667
 0.980753 -0.138105   1.10875 0.155468 0.000666667
 0.991498 -0.160251   1.13309 -0.00500872 0.000666667
 0.992275 -0.151085   1.12303 0.0415078 0.000666667
 0.982622 -0.149196   1.10328 0.390851 0.000666667
 0.977297 -0.145585   1.09586 -0.183504 0.000666667
 0.981453 -0.149447    1.1561 -0.163081 0.000666667
 0.979111 -0.133829   1.11149 -0.143211 0.000666667
 0.960348 -0.126606   1.08563 0.432476 0.000666667
0.978655 -0.13641  1.12285 0.00980571 0.000666667
 0.976559 -0.138094   1.10465 -0.0664703 0.000666667
 0.983428 -0.142683   1.11204 0.0305179 0.000666667
 0.978487 -0.147781   1.08281 0.273771 0.000666667
 0.981097 -0.139167   1.10618 -0.347422 0.000666667
  0.98558 -0.142593   1.08497 -0.28474 0.000666667
 0.974277 -0.135566   1.12005 -0.323981 0.000666667
 0.988487 -0.140062   1.15255 0.364424 0.000666667
  0.99386 -0.156907   1.14411 0.0969529 0.000666667
 0.988426 -0.146616   1.13194 0.0691869 0.000666667
0.982555 -0.14777  1.08277 0.289918 0.000666667
 0.985429 -0.151725   1.10659 -0.0556495 0.000666667
 0.995382 -0.156579   1.14268 0.0979368 0.000666667
 0.991872 -0.147979   1.13228 0.0502541 0.000666667
 0.984284 -0.136981   1.12796 -0.406912 0.000666667
 0.972253 -0.135086    1.1061 -0.15644 0.000666667
 0.982527 -0.139588   1.10776 -0.322406 0.000666667
 0.978077 -0.144306   1.09984 -0.184319 0.000666667
 0.969494 -0.136108   1.15198 -0.227038 0.000666667
 0.978782 -0.141359   1.11614 0.0272109 0.000666667
    0.962 -0.128085   1.10447 -0.497836 0.000666667
 0.980948 -0.132708   1.11318 -0.143175 0.000666667
 0.996785 -0.153876   1.13982 0.0978587 0.000666667
  1.00046 -0.151891   1.13281 0.28026 0.000666667
 0.983758 -0.147871   1.11993 -0.117641 0.000666667
 0.98901 -0.14619  1.09172 -0.206297 0.000666667
 0.994144 -0.149375   1.10605 -0.00476075 0.000666667
0.988223 -0.14755   1.1168 -0.0879047 0.000666667
  0.99095 -0.151025   1.13845 0.104103 0.000666667
 0.989374 -0.144757   1.11405 -0.00532332 0.000666667
 0.985085 -0.143993   1.11806 -0.110532 0.000666667
 0.978977 -0.145508   1.10123 -0.166473 0.000666667
 0.980038 -0.136139   1.10724 -0.323525 0.000666667
 0.988221 -0.152528   1.13213 -0.0393762 0.000666667
 0.990951 -0.154952   1.13849 0.0928714 0.000666667
  0.98453 -0.151049   1.12897 -0.0384858 0.000666667
  0.98298 -0.136156   1.12109 -0.289465 0.000666667
 0.987682 -0.148028   1.12386 0.0475638 0.000666667
 0.989441 -0.152967   1.11578 0.23981 0.000666667
 0.990505 -0.143826   1.11195 -0.0505056 0.000666667
 0.978668 -0.137209   1.11833 0.00421848 0.000666667
 0.988093 -0.150601   1.10637 -0.0282427 0.000666667
 0.978518 -0.138103   1.10807 -0.374547 0.000666667
 0.975813 -0.136983   1.10914 -0.304643 0.000666667
 0.988681 -0.144946   1.11465 -0.019407 0.000666667
  0.98391 -0.137226   1.09697 -0.0936787 0.000666667
 0.989618 -0.154305   1.09995 0.0535717 0.000666667
 0.986514 -0.137901   1.12153 -0.246744 0.000666667
  1.00098 -0.153503   1.12862 0.250643 0.000666667
 0.977266 -0.135933   1.12962 -0.198226 0.000666667
 0.986726 -0.148742   1.10972 -0.0226993 0.000666667
 0.994178 -0.151559   1.08975 0.270381 0.000666667
 0.985171 -0.140604   1.08517 -0.303561 0.000666667
0.983915 -0.14854  1.11281 0.0517842 0.000666667
 0.990698 -0.138617   1.09395 0.335227 0.000666667
 0.979783 -0.143285   1.11561 0.0552314 0.000666667
 0.983953 -0.150043   1.13437 -0.0340325 0.000666667
 0.982972 -0.137054   1.11012 0.151533 0.000666667
 0.975839 -0.128813   1.13136 -0.269407 0.000666667
 0.990873 -0.139722   1.08561 -0.0199142 0.000666667
 0.988684 -0.151886    1.1413 -0.0210098 0.000666667
 0.979048 -0.138303   1.11365 -0.331302 0.000666667
 0.990769 -0.147395    1.1302 0.0515617 0.000666667
 0.993143 -0.141641   1.10857 0.00326801 0.000666667
0.977411 -0.14426  1.10863 0.00553405 0.000666667
 0.991691 -0.143918   1.10403 0.253354 0.000666667
 0.991976 -0.141115   1.09044 0.0248135 0.000666667
 0.976327 -0.132838   1.11405 -0.143489 0.000666667
 0.981326 -0.142773   1.11041 0.0525549 0.000666667
 0.976499 -0.137447   1.09617 -0.263604 0.000666667
 0.978876 -0.134082   1.12135 0.0389906 0.000666667
 0.990522 -0.141714   1.10894 0.00932364 0.000666667
 0.979276 -0.146045    1.1088 0.0321651 0.000666667
  0.98092 -0.149611   1.14234 0.0277344 0.000666667
 0.987837 -0.146502   1.11084 -0.0605867 0.000666667
 0.987863 -0.151111   1.12948 -0.0320308 0.000666667
 0.987584 -0.151078   1.13146 -0.0316123 0.000666667
 0.969708 -0.135989   1.09582 -0.189206 0.000666667
0.984897 -0.14794  1.10879 -0.054225 0.000666667
 0.978297 -0.135904   1.11161 -0.31288 0.000666667
 0.971865 -0.144056   1.12564 -0.318271 0.000666667
 0.989377 -0.150373   1.12944 -0.0494076 0.000666667
 0.985223 -0.145264   1.10638 -0.164784 0.000666667
 0.989805 -0.144868   1.10846 -0.012196 0.000666667
 0.984811 -0.149713   1.11424 0.0563832 0.000666667
0.991721 -0.14812  1.12138 0.0356452 0.000666667
 0.987288 -0.143469   1.08208 -0.0586389 0.000666667
 0.976029 -0.137884    1.1095 -0.316049 0.000666667
  0.97263 -0.142665   1.09373 -0.021778 0.000666667
0.983436 -0.14546  1.14545 -0.101543 0.000666667
 0.982546 -0.138645   1.11384 0.0134264 0.000666667
  0.97725 -0.140709   1.11279 0.0371119 0.000666667
 0.984031 -0.139909   1.09713 -0.129412 0.000666667
 0.988219 -0.148941   1.13261 -0.0480047 0.000666667
 0.983581 -0.150405   1.08446 0.302449 0.000666667
0.977022 -0.13885  1.10955 -0.306448 0.000666667
 0.976422 -0.137528    1.1622 -0.577022 0.000666667
 0.984407 -0.141422   1.12179 0.00324754 0.000666667
  1.00206 -0.154607   1.13754 0.000688248 0.000666667
 0.986355 -0.150011   1.12623 -0.0695979 0.000666667
 0.986827 -0.147914   1.10903 -0.0262201 0.000666667
 0.980648 -0.149561   1.08154 0.29864 0.000666667
 0.979787 -0.146744   1.15248 -0.190226 0.000666667
 0.997956 -0.154487     1.129 0.268344 0.000666667
 0.987747 -0.154763   1.12555 -0.0553241 0.000666667
 0.975387 -0.126255   1.11388 -0.352259 0.000666667
 0.986125 -0.148984   1.10943 -0.0260081 0.000666667
 0.990946 -0.150028   1.12288 0.0513686 0.000666667
 0.985492 -0.156226   1.09546 -0.125676 0.000666667
 0.974233 -0.143313   1.07927 -0.0213992 0.000666667
 0.973482 -0.139327   1.12616 -0.0844709 0.000666667
 0.985964 -0.141988   1.09004 -0.417939 0.000666667
 0.972438 -0.138933   1.13236 -0.163235 0.000666667
0.989067 -0.14756   1.1306 0.0585571 0.000666667
 0.975946 -0.147022   1.11628 -0.211379 0.000666667
 0.959483 -0.127337   1.08561 0.418273 0.000666667
0.986358 -0.14778  1.11563 -0.0837956 0.000666667
0.988442 -0.14476  1.08914 0.0357117 0.000666667
 0.988099 -0.143346   1.08989 -0.177125 0.000666667
 0.996271 -0.153029   1.13915 0.0561585 0.000666667
  1.00164 -0.152128   1.12882 0.277086 0.000666667
  0.99305 -0.149974   1.12233 0.081191 0.000666667
 0.981026 -0.138841    1.0974 -0.140819 0.000666667
 0.978515 -0.143817   1.12751 -0.197576 0.000666667
 0.976123 -0.136397   1.10786 -0.313309 0.000666667
 0.983452 -0.144462   1.11823 -0.111395 0.000666667
 0.988427 -0.140294   1.12558 -0.000520201 0.000666667
 0.994527 -0.153672   1.13127 0.0673411 0.000666667
  0.98541 -0.146641   1.11788 -0.0840548 0.000666667
 0.980823 -0.143733   1.11075 0.0287034 0.000666667
 0.977715 -0.135728   1.10821 -0.388143 0.000666667
 0.993816 -0.148369   1.10404 -0.0103813 0.000666667
 0.977307 -0.135597    1.1199 0.00971438 0.000666667
 0.992146 -0.152188   1.09998 0.0146147 0.000666667
 0.982399 -0.137749   1.10918 -0.324886 0.000666667
 0.988924 -0.144138   1.09091 -0.18103 0.000666667
 0.990053 -0.152654    1.1002 0.00587846 0.000666667
 0.977842 -0.145152   1.09936 -0.200904 0.000666667
 0.991559 -0.160748   1.13134 -0.00924762 0.000666667
 0.978461 -0.134975   1.10917 -0.38616 0.000666667
 0.979947 -0.142815   1.11279 0.0464172 0.000666667
 0.988173 -0.149749   1.13969 0.0684199 0.000666667
 0.990787 -0.144263   1.13105 0.0636939 0.000666667
 0.987207 -0.148835   1.11902 0.0652778 0.000666667
 0.986805 -0.153939   1.16214 0.203599 0.000666667
 0.982985 -0.144671   1.11022 0.378568 0.000666667
 0.985605 -0.150498   1.10706 -0.0264835 0.000666667
 0.981796 -0.140191   1.09696 -0.129239 0.000666667
 0.990975 -0.149096   1.13969 0.101534 0.000666667
  1.00672 -0.158455   1.13634 0.0962129 0.000666667
0.981304 -0.13897  1.12314 -0.287916 0.000666667
0.978826 -0.13708  1.10825 -0.326429 0.000666667
 0.979124 -0.136103   1.10886 -0.341412 0.000666667
 0.986815 -0.151618   1.12913 -0.0562962 0.000666667
 0.993348 -0.159012   1.13557 -0.0453356 0.000666667
  0.98857 -0.148236   1.12715 -0.253861 0.000666667
  1.00128 -0.150948   1.12575 0.239792 0.000666667
 0.984772 -0.139636   1.11597 -0.177164 0.000666667
 0.994008 -0.152033   1.13827 0.0444595 0.000666667
 0.985019 -0.139932   1.11693 -0.0735644 0.000666667
 0.984767 -0.147671   1.10678 -0.0644922 0.000666667
  0.98045 -0.143368   1.13829 0.102185 0.000666667
 0.967409 -0.133137   1.09691 -0.196523 0.000666667
0.986996 -0.14546  1.08383 -0.0761093 0.000666667
  0.97916 -0.136423   1.10669 -0.351065 0.000666667
 0.991166 -0.150677   1.14569 0.0501342 0.000666667
 0.999695 -0.151098    1.1283 0.238432 0.000666667
 0.978635 -0.147044   1.09434 0.364962 0.000666667
 0.981774 -0.149766   1.12062 -0.00229915 0.000666667
 0.986363 -0.145337   1.09122 -0.194629 0.000666667
 0.980199 -0.149667   1.15505 -0.185749 0.000666667
 0.983815 -0.144654   1.08146 -0.0379198 0.000666667
 0.980889 -0.140589   1.10928 0.131702 0.000666667
 0.974705 -0.136072   1.10428 0.0120973 0.000666667
  0.98995 -0.146855   1.11341 0.0490443 0.000666667
 0.976535 -0.145597   1.12605 -0.212918 0.000666667
 0.980405 -0.143447   1.12077 -0.0263072 0.000666667
 0.990605 -0.146689   1.10264 0.256935 0.000666667
 0.989969 -0.146436   1.12226 0.027143 0.000666667
 0.978428 -0.137205   1.12303 -0.0590411 0.000666667
0.981158 -0.14485  1.09928 -0.138087 0.000666667
 0.983784 -0.136391   1.07945 -0.251073 0.000666667
 0.992167 -0.154761   1.09484 0.150612 0.000666667
 0.988748 -0.145142   1.13251 0.076232 0.000666667
 0.989214 -0.153831   1.11655 0.236835 0.000666667
 0.992308 -0.156491    1.1332 -0.0177614 0.000666667
 0.989823 -0.147469   1.12366 0.0325725 0.000666667
 0.998811 -0.152896   1.13837 -0.0374383 0.000666667
 0.977194 -0.143528   1.09937 -0.150591 0.000666667
 0.985726 -0.151642   1.11536 -0.0411301 0.000666667
 0.988589 -0.149904   1.14164 0.0759989 0.000666667
 0.978146 -0.136414   1.11204 -0.331815 0.000666667
 0.979351 -0.151118   1.11963 0.0320318 0.000666667
 0.989316 -0.158524   1.13254 -0.00432877 0.000666667
0.989183 -0.14582  1.13189 0.0786426 0.000666667
 0.986568 -0.133231   1.10435 -0.237741 0.000666667
 0.990575 -0.148252   1.12153 0.0416076 0.000666667
  0.97645 -0.128487   1.12962 -0.272747 0.000666667
 0.991831 -0.157755   1.13848 -0.0350166 0.000666667
 0.981754 -0.149699   1.08326 0.274161 0.000666667
 0.993799 -0.156047     1.143 0.121004 0.000666667
 0.995634 -0.153678   1.12972 0.0536964 0.000666667
 0.990567 -0.144629   1.11265 -0.0388414 0.000666667
 0.99933 -0.15356   1.1306 0.261576 0.000666667
0.983439 -0.13967  1.09528 -0.107863 0.000666667
 0.975874 -0.137643   1.10691 -0.319437 0.000666667
 0.987678 -0.144569   1.11411 -0.00176236 0.000666667
0.979653 -0.13801  1.12717 -0.136769 0.000666667
  0.99816 -0.151835   1.13039 0.286744 0.000666667
 0.989291 -0.147279   1.13244 -0.0744159 0.000666667
 0.992852 -0.151239   1.10864 -0.0209839 0.000666667
 0.987539 -0.143182   1.12554 -0.000553489 0.000666667
 0.988283 -0.148219   1.13151 -0.0578536 0.000666667
 0.987365 -0.151108   1.11525 -0.0599362 0.000666667
 0.990762 -0.159036    1.1349 -0.0287654 0.000666667
 0.990553 -0.158484   1.13242 -0.0266893 0.000666667
 0.986988 -0.155871   1.09062 0.134056 0.000666667
  0.97411 -0.137445   1.10766 -0.30526 0.000666667
 0.978489 -0.144874   1.10293 -0.0660893 0.000666667
 0.976504 -0.137779   1.11707 -0.221393 0.000666667
 0.986062 -0.143083   1.12485 -0.269903 0.000666667
 0.984006 -0.137246   1.09418 -0.140095 0.000666667
 0.987774 -0.144633   1.14269 0.0717271 0.000666667
 0.984747 -0.149766   1.10125 0.378519 0.000666667
  0.97261 -0.140524   1.11871 -0.175547 0.000666667
 0.981537 -0.148197   1.10218 0.371894 0.000666667
 0.997115 -0.155239   1.13335 0.0989395 0.000666667
 0.979001 -0.149158   1.07418 -0.0927116 0.000666667
 0.984168 -0.149987   1.14441 0.0582065 0.000666667
 0.982299 -0.132956   1.12731 -0.512281 0.000666667
 0.994147 -0.157385   1.13507 -0.0333619 0.000666667
  0.98174 -0.143835   1.13308 0.0209436 0.000666667
 0.974771 -0.137957   1.12182 -0.296619 0.000666667
0.984383 -0.14942  1.10983 -0.0621612 0.000666667
  0.98634 -0.136042   1.08301 -0.206118 0.000666667
  1.00027 -0.151904   1.12804 0.240531 0.000666667
 0.975364 -0.127213   1.13125 0.475126 0.000666667
0.984586 -0.15127  1.12153 0.0321053 0.000666667
  0.98963 -0.141751   1.08848 0.0194685 0.000666667
 0.983022 -0.148485   1.12887 0.165997 0.000666667
 0.985239 -0.142177   1.11234 0.389808 0.000666667
 0.983917 -0.157677   1.16351 -0.0277024 0.000666667
  0.99527 -0.153352   1.13187 0.0677987 0.000666667
 0.990687 -0.150039     1.117 -0.0184493 0.000666667
 0.974824 -0.138909   1.12791 -0.307976 0.000666667
 0.982327 -0.148584   1.11879 0.000487222 0.000666667
 0.973525 -0.140873   1.13184 -0.170585 0.000666667
 0.976211 -0.139211   1.10835 -0.339268 0.000666667
0.990277 -0.14532  1.08321 -0.0870641 0.000666667
 0.995211 -0.154047   1.14325 0.0994623 0.000666667
 0.979906 -0.146307    1.1406 0.0172534 0.000666667
 0.971073 -0.143094   1.10103 -0.0728343 0.000666667
 0.979464 -0.147526   1.14133 0.0130313 0.000666667
 0.983488 -0.152852   1.10045 -0.0189008 0.000666667
 0.989345 -0.155872   1.12636 -0.0697549 0.000666667
 0.995227 -0.159112   1.09979 0.263724 0.000666667
 0.975531 -0.135441   1.11901 -0.319446 0.000666667
 0.981011 -0.132596   1.12828 -0.510645 0.000666667
 0.983392 -0.147464    1.1236 0.0775803 0.000666667
 0.959964 -0.126874   1.08526 0.422601 0.000666667
 0.985697 -0.142485   1.08153 -0.0689814 0.000666667
 0.993417 -0.151489   1.10926 -0.00838423 0.000666667
 0.988185 -0.146433   1.11061 -0.0662839 0.000666667
 0.975748 -0.133161   1.12159 -0.33551 0.000666667
 0.989496 -0.148364   1.11564 -0.0122602 0.000666667
 0.998535 -0.155388   1.14357 0.110015 0.000666667
 0.983114 -0.139214   1.11666 -0.192724 0.000666667
  0.98503 -0.149103   1.10756 -0.0686901 0.000666667
0.991967 -0.15314  1.08841 0.267217 0.000666667
 0.977652 -0.137715   1.10934 -0.345269 0.000666667
0.991113 -0.14711  1.12125 0.0487049 0.000666667
 0.990512 -0.155434   1.13491 -0.0434473 0.000666667
0.987714 -0.13918  1.15192 0.362942 0.000666667
 0.983466 -0.139709   1.11933 -0.196938 0.000666667
 0.987834 -0.145958   1.14112 0.194127 0.000666667
 0.999688 -0.151868   1.12859 0.297276 0.000666667
  0.97836 -0.135925    1.1085 -0.309528 0.000666667
 0.985256 -0.151903   1.14811 -0.319503 0.000666667
 0.989931 -0.140415   1.13008 -0.257207 0.000666667
 0.977788 -0.139332   1.12165 -0.385214 0.000666667
 0.984929 -0.150071   1.13074 -0.0433698 0.000666667
 0.987791 -0.149164   1.12683 -0.202203 0.000666667
 0.998208 -0.153301   1.13273 0.274537 0.000666667
 0.977044 -0.143199   1.09977 -0.142007 0.000666667
 0.990421 -0.144568   1.09274 -0.183674 0.000666667
 0.982338 -0.141834   1.12063 -0.00784462 0.000666667
   0.9731 -0.128453   1.13147 0.468982 0.000666667
 0.986249 -0.155217   1.10524 -0.162281 0.000666667
 0.990193 -0.156114   1.13669 -0.05621 0.000666667
0.986517  -0.151 1.12478 0.0607859 0.000666667
 0.978493 -0.138111   1.10944 -0.343872 0.000666667
 0.994522 -0.152244    1.1363 0.0882389 0.000666667
 0.975961 -0.139965   1.12276 -0.0840432 0.000666667
 0.988223 -0.145476   1.11439 -0.0154422 0.000666667
 0.988219 -0.154584   1.12564 0.150138 0.000666667
0.983334 -0.15207  1.12066 0.0119319 0.000666667
 0.984546 -0.147328    1.1095 -0.0634499 0.000666667
 0.982358 -0.141048   1.12136 -0.0189525 0.000666667
 0.979316 -0.135944   1.10886 -0.335246 0.000666667
 0.989119 -0.147576   1.13158 -0.0476542 0.000666667
0.979407 -0.14673  1.15382 -0.217507 0.000666667
 0.973073 -0.146944   1.11138 -0.227692 0.000666667
 0.989103 -0.159426   1.13424 -0.0199502 0.000666667
 0.975301 -0.136824   1.10836 -0.313673 0.000666667
 0.980664 -0.143967   1.10928 0.00689778 0.000666667
 0.989241 -0.153893   1.12451 0.132011 0.000666667
 0.991347 -0.147392   1.11528 0.0083869 0.000666667
 0.987264 -0.148898   1.12267 0.0805669 0.000666667
 0.986773 -0.144263   1.12384 -0.00752323 0.000666667
 0.979632 -0.138723   1.11292 -0.33045 0.000666667
 0.986294 -0.139871   1.11873 -0.180255 0.000666667
 0.999008 -0.152693   1.13219 0.260146 0.000666667
  0.98921 -0.144591   1.08992 0.0220297 0.000666667
 0.985392 -0.149096   1.11603 -0.101516 0.000666667
 0.976311 -0.143917   1.10895 0.040635 0.000666667
 0.990642 -0.153157   1.09964 -0.180012 0.000666667
 0.989659 -0.155952   1.14083 0.109986 0.000666667
0.985735 -0.14835  1.10861 -0.0488001 0.000666667
 0.996614 -0.152594   1.14183 0.0552179 0.000666667
 0.990815 -0.145305   1.10129 0.261509 0.000666667
  0.99026 -0.146876   1.13391 0.076021 0.000666667
 0.985457 -0.147636   1.10872 -0.0499189 0.000666667
 0.977648 -0.147856   1.08224 0.295891 0.000666667
 0.987087 -0.140507   1.11975 -0.0706025 0.000666667
 0.975259 -0.137476   1.10797 -0.301311 0.000666667
 0.990104 -0.148042   1.11603 -0.0142913 0.000666667
 0.981715 -0.146378   1.12761 -0.163967 0.000666667
 0.991345 -0.154351   1.12681 -0.267119 0.000666667
0.981137 -0.14315  1.11719 -0.0221537 0.000666667
 0.982449 -0.159436    1.1645 -0.0384884 0.000666667
  1.00186 -0.154985   1.12869 0.273842 0.000666667
 0.992593 -0.150853   1.10606 -0.0359381 0.000666667
 0.990325 -0.152116   1.14618 0.0365303 0.000666667
 0.992564 -0.153299   1.10546 -0.0398 0.000666667
 0.978219 -0.133886   1.11091 -0.186219 0.000666667
 0.986221 -0.150461   1.10925 -0.0375338 0.000666667
 0.978455 -0.134657   1.10836 -0.373173 0.000666667
  0.98746 -0.149023   1.11526 0.00181124 0.000666667
 0.994811 -0.150318   1.10488 0.215332 0.000666667
 0.978617 -0.138545   1.09989 -0.016295 0.000666667
 0.986455 -0.150256   1.11469 -0.0410814 0.000666667
 0.988766 -0.143745   1.09103 -0.170095 0.000666667
 0.976865 -0.138297   1.10779 -0.169258 0.000666667
 0.988391 -0.150555   1.12577 0.0660595 0.000666667
 0.988464 -0.139708   1.08562 -0.0126987 0.000666667
 0.997673 -0.152873   1.12524 0.230535 0.000666667
 0.979256 -0.137309   1.11188 -0.327408 0.000666667
   0.9829 -0.148651   1.14322 0.0766879 0.000666667
 0.987775 -0.149266   1.13145 0.0567641 0.000666667
 0.995096 -0.150904    1.1066 -0.0286869 0.000666667
0.976694 -0.13722  1.10777 -0.295186 0.000666667
 0.992222 -0.153306   1.09984 0.029952 0.000666667
 0.974914 -0.139265   1.12413 -0.0615775 0.000666667
 0.995834 -0.157024   1.10236 0.25053 0.000666667
 0.976434 -0.136573   1.12473 -0.0493924 0.000666667
 0.988659 -0.156875   1.09933 0.0425377 0.000666667
 0.977516 -0.137505   1.12364 -0.0178603 0.000666667
  0.99365 -0.143286   1.10959 -0.000736728 0.000666667
0.986226 -0.15424  1.09549 -0.137051 0.000666667
 0.984244 -0.143679   1.11749 -0.113235 0.000666667
 0.973429 -0.134376    1.1198 -0.227372 0.000666667
 0.986695 -0.152497   1.14862 -0.319594 0.000666667
0.982319 -0.14608  1.12426 -0.172797 0.000666667
 0.980554 -0.148045   1.13935 0.00898405 0.000666667
 0.981751 -0.141119   1.09297 -0.134115 0.000666667
 0.976733 -0.130792   1.13012 -0.272057 0.000666667
 0.993489 -0.152685   1.14349 0.10575 0.000666667
0.975782 -0.13757  1.10284 -0.00865517 0.000666667
  0.98641 -0.145515   1.08099 -0.101887 0.000666667
  0.98634 -0.147614   1.11293 -0.0278853 0.000666667
 0.987839 -0.141959   1.08082 -0.0583231 0.000666667
 0.982873 -0.151465   1.10132 -0.0243063 0.000666667
 0.982387 -0.155031   1.10205 -0.0019738 0.000666667
0.976048 -0.14203  1.10374 -0.0634126 0.000666667
  0.98873 -0.145107   1.13188 -0.0928123 0.000666667
 0.991135 -0.147479   1.10121 0.316934 0.000666667
 0.978656 -0.145166   1.09913 -0.157743 0.000666667
 0.977514 -0.138446    1.1119 -0.296773 0.000666667
 0.992773 -0.157544   1.13883 -0.0513444 0.000666667
0.987248 -0.14312  1.09085 -0.181474 0.000666667
 0.987437 -0.141593    1.0857 -0.304179 0.000666667
 0.975452 -0.145648    1.1106 0.00974912 0.000666667
 0.990095 -0.156182   1.09983 0.0275291 0.000666667
 0.975288 -0.137589   1.16067 -0.55827 0.000666667
 0.979431 -0.141973   1.11654 -0.0121653 0.000666667
 0.988512 -0.157401   1.11161 0.230081 0.000666667
 0.980035 -0.136476   1.12088 -0.25442 0.000666667
 0.990218 -0.150296   1.14752 0.0532173 0.000666667
   0.9784 -0.149799   1.15519 -0.17738 0.000666667
0.980941 -0.15064  1.14231 -0.00490728 0.000666667
 0.989797 -0.156961   1.13507 -0.0188934 0.000666667
 0.990094 -0.139298   1.10494 0.0872268 0.000666667
 0.993778 -0.152521   1.14329 0.0918242 0.000666667
 0.989026 -0.151949   1.13174 -0.0624174 0.000666667
0.979757 -0.14115  1.13243 -0.0153251 0.000666667
 0.993613 -0.148962   1.10494 -0.00849642 0.000666667
 0.975155 -0.144528   1.10709 0.0161972 0.000666667
 0.980335 -0.144596   1.10126 -0.12876 0.000666667
 0.985879 -0.144353   1.08171 -0.0296238 0.000666667
 0.995176 -0.157899   1.14003 0.106798 0.000666667
 0.991355 -0.145142   1.10356 0.237831 0.000666667
 0.992678 -0.155277   1.13359 -0.0289076 0.000666667
0.987385 -0.14716  1.11415 -0.0114983 0.000666667
 0.98341 -0.13911  1.08002 -0.267938 0.000666667
 0.992625 -0.151231   1.12799 -0.245037 0.000666667
 0.988328 -0.144289   1.13344 0.0933959 0.000666667
 0.982467 -0.140979   1.11335 -0.00168559 0.000666667
 0.987185 -0.139773   1.08991 -0.412401 0.000666667
  0.99313 -0.157115    1.1383 -0.0518566 0.000666667
 0.984364 -0.150158   1.12832 -0.0700357 0.000666667
 0.988782 -0.152375   1.12464 0.13487 0.000666667
 0.995438 -0.154703   1.13808 0.0173645 0.000666667
 0.978505 -0.144752   1.10006 -0.165659 0.000666667
 0.995516 -0.148128   1.10249 0.0136607 0.000666667
 0.990774 -0.158064   1.09754 0.0305268 0.000666667
 0.992185 -0.151308    1.0893 0.253086 0.000666667
 0.985135 -0.151921   1.12992 -0.0649239 0.000666667
 0.982851 -0.140386   1.11821 -0.00850197 0.000666667
 0.989778 -0.149664   1.13949 0.0516714 0.000666667
 0.989746 -0.148837   1.11589 -0.00765605 0.000666667
0.97899 -0.1352 1.10771 -0.333138 0.000666667
 0.977317 -0.135203   1.10846 -0.352038 0.000666667
 0.980041 -0.147271   1.14411 0.0183315 0.000666667
 0.987662 -0.148477   1.12507 -0.17126 0.000666667
 0.993497 -0.157291    1.1332 -0.0283197 0.000666667
  0.97337 -0.142236   1.12519 -0.290428 0.000666667
 0.979364 -0.134181   1.10902 -0.322836 0.000666667
 0.979351 -0.138547   1.12435 -0.384076 0.000666667
0.984464 -0.14552  1.11889 -0.117158 0.000666667
 0.985235 -0.149711   1.14281 0.0726887 0.000666667
 0.991311 -0.155471   1.12699 -0.0515019 0.000666667
0.980248 -0.14788  1.15587 -0.202503 0.000666667
 0.986155 -0.143655   1.11764 -0.097582 0.000666667
 0.982544 -0.134183   1.12145 -0.282546 0.000666667
 0.995088 -0.157936   1.10049 0.24312 0.000666667
0.993486 -0.15605  1.12772 0.0390276 0.000666667
0.987718 -0.15529  1.12688 -0.0560027 0.000666667
 0.982637 -0.141883   1.11905 -0.193198 0.000666667
  0.97901 -0.141768   1.09592 -0.151519 0.000666667
0.979066 -0.13588   1.1062 -0.335742 0.000666667
0.973385 -0.15281  1.14549 -0.207917 0.000666667
 0.980878 -0.137277   1.11086 -0.3373 0.000666667
 0.988823 -0.150254   1.13003 0.0512271 0.000666667
 0.997415 -0.153525   1.14233 0.116747 0.000666667
 0.976896 -0.141739   1.12005 0.0895252 0.000666667
 0.989938 -0.142591   1.10811 -0.0232094 0.000666667
 0.968694 -0.135734    1.1052 -0.250468 0.000666667
0.986138 -0.145 1.1268 -0.0170813 0.000666667
 0.976463 -0.137025   1.11018 -0.375074 0.000666667
 0.978903 -0.135649    1.1072 -0.38306 0.000666667
 0.980114 -0.135266   1.11654 -0.0850632 0.000666667
 0.989075 -0.144011   1.13267 -0.0866701 0.000666667
 0.991839 -0.158906   1.13534 -0.00976397 0.000666667
 0.973884 -0.143596   1.13299 -0.260863 0.000666667
 0.968106 -0.133264   1.10696 -0.239534 0.000666667
 0.991049 -0.153977   1.12848 -0.0428903 0.000666667
 0.992491 -0.149662   1.08936 0.275618 0.000666667
 0.989506 -0.158939    1.1326 -0.0177324 0.000666667
 0.978194 -0.137988   1.12298 -0.386851 0.000666667
 0.973409 -0.137501   1.12727 -0.317533 0.000666667
 0.980546 -0.138299   1.10357 -0.366402 0.000666667
  0.98566 -0.140382   1.11668 -0.178097 0.000666667
 0.977628 -0.134579   1.10857 -0.395851 0.000666667
 0.978085 -0.133522   1.10819 -0.177651 0.000666667
 0.97556 -0.13508  1.11747 -0.218718 0.000666667
 0.989659 -0.147663    1.1194 0.0263193 0.000666667
 0.992378 -0.157377   1.13996 -0.0440289 0.000666667
 0.988993 -0.144487   1.08884 0.0181226 0.000666667
  0.97964 -0.139233   1.10792 -0.322012 0.000666667
 0.976569 -0.132218   1.11104 -0.163642 0.000666667
  1.00015 -0.155251   1.12512 0.226409 0.000666667
 0.987767 -0.155811   1.12657 -0.0516117 0.000666667
 0.981531 -0.139541   1.12054 -0.0174085 0.000666667
 0.991683 -0.155991   1.12723 0.0448743 0.000666667
 0.987276 -0.151869   1.08835 0.294794 0.000666667
 0.982843 -0.139348    1.0972 -0.128716 0.000666667
  0.99279 -0.156054   1.12929 0.0455713 0.000666667
 0.984848 -0.143887   1.08359 -0.0491311 0.000666667
 0.983526 -0.146238   1.14687 0.0772005 0.000666667
 0.976195 -0.134133   1.11956 -0.21694 0.000666667
 0.977579 -0.145312   1.15075 -0.216802 0.000666667
0.981117 -0.1473 1.15842 -0.178701 0.000666667
0.983659 -0.13822  1.08085 -0.237797 0.000666667
  0.98816 -0.140081   1.15304 0.382341 0.000666667
 0.980154 -0.142987    1.1315 -0.0131645 0.000666667
 0.986829 -0.154935   1.11344 0.233307 0.000666667
 0.985201 -0.142352   1.08485 -0.0566767 0.000666667
  0.98018 -0.140626   1.11042 -0.306785 0.000666667
 0.975559 -0.147248   1.11739 -0.233693 0.000666667
 0.980568 -0.145427   1.12566 -0.159846 0.000666667
 0.986358 -0.148345   1.11622 -0.0912845 0.000666667
 0.975261 -0.140855   1.12038 -0.311808 0.000666667
0.974119 -0.13597   1.1184 -0.214645 0.000666667
 0.987649 -0.142755   1.08994 -0.213906 0.000666667
   0.9877 -0.157322   1.10129 -0.182972 0.000666667
 0.982646 -0.145193   1.11165 0.401953 0.000666667
 0.992379 -0.148714   1.14034 0.0957471 0.000666667
 0.979247 -0.132688   1.11196 -0.12766 0.000666667
 0.987272 -0.155468   1.12664 -0.0568618 0.000666667
 0.979699 -0.148756   1.15886 -0.159908 0.000666667
0.973891 -0.13648  1.12798 -0.328664 0.000666667
 0.988138 -0.146786   1.13346 -0.0495338 0.000666667
 0.998066 -0.154933   1.12988 0.253958 0.000666667
 0.986771 -0.149273   1.11041 -0.0632704 0.000666667
 0.98831 -0.14178  1.08397 -0.00523913 0.000666667
 0.975319 -0.136937   1.15872 -0.564596 0.000666667
 0.999588 -0.151786    1.1257 0.240833 0.000666667
 0.980951 -0.147417   1.14012 0.0164929 0.000666667
 0.978724 -0.142556   1.11817 0.00758975 0.000666667
 0.989668 -0.149705   1.08435 0.308569 0.000666667
 0.987743 -0.142614   1.08828 -0.229228 0.000666667
0.987333 -0.1545  1.1192 0.241866 0.000666667
 0.976611 -0.137249   1.09707 -0.25459 0.000666667
 0.996079 -0.154049   1.13702 0.105322 0.000666667
 0.980615 -0.144336   1.12496 -0.161614 0.000666667
 0.984365 -0.143885   1.11709 -0.131509 0.000666667
 0.987045 -0.146482   1.11413 -0.0114075 0.000666667
 0.978327 -0.145355   1.09976 -0.160207 0.000666667
 0.989081 -0.153108    1.1618 0.213743 0.000666667
 0.989123 -0.144823   1.10955 -0.000939782 0.000666667
 0.989037 -0.159783   1.13456 -0.0308847 0.000666667
0.991001 -0.14645  1.12043 0.0404785 0.000666667
 0.980323 -0.149402   1.15411 -0.187146 0.000666667


==> output_ims_seed52_withold_top/random_action_3.txt <==
0.046728
 0.990266 -0.152277   1.12801 -0.255918 0.000666667
 0.973781 -0.140272   1.12569 -0.0762943 0.000666667
 0.995438 -0.157256   1.10078 0.238915 0.000666667
 0.982761 -0.152578   1.08091 0.269292 0.000666667
 0.988453 -0.145496   1.13424 0.077491 0.000666667
 0.980644 -0.145708   1.12141 -0.0196304 0.000666667
 0.974992 -0.139911   1.12312 -0.346543 0.000666667
 0.988713 -0.150188    1.1396 0.0708416 0.000666667
 0.984416 -0.155672   1.10113 -0.0236582 0.000666667
 0.990191 -0.142029    1.0902 -0.221014 0.000666667
 0.992231 -0.155361   1.13332 -0.0263675 0.000666667
 0.992582 -0.155884   1.14162 0.116922 0.000666667
 0.977643 -0.138916   1.10852 -0.337943 0.000666667
 0.985689 -0.148111   1.13972 -0.0343642 0.000666667
 0.988922 -0.148247   1.12328 0.0282967 0.000666667
0.973164 -0.14026  1.13662 -0.244213 0.000666667
0.975042 -0.13777  1.10522 -0.305627 0.000666667
 0.982983 -0.147545   1.14383 0.0810892 0.000666667
  0.99393 -0.147819   1.10258 0.010991 0.000666667
 0.991937 -0.158752   1.13835 -0.0362857 0.000666667
 0.986889 -0.150163   1.13191 -0.0531987 0.000666667
   0.9839 -0.152745   1.13636 -0.0317782 0.000666667
 0.972801 -0.138625   1.12169 -0.132569 0.000666667
 0.991926 -0.145287   1.08938 0.0235484 0.000666667
 0.989135 -0.147143    1.1282 -0.252915 0.000666667
 0.978188 -0.141633   1.09609 -0.166908 0.000666667
 0.977103 -0.139032   1.12346 -0.0669324 0.000666667
  0.98819 -0.140913   1.08685 -0.311147 0.000666667
  0.97461 -0.134896    1.1208 -0.112943 0.000666667
 0.997763 -0.152256   1.12736 0.23328 0.000666667
 0.990271 -0.156224   1.09596 0.134819 0.000666667
 0.989421 -0.146762   1.10907 -0.0683508 0.000666667
  0.97894 -0.134774   1.10743 -0.357837 0.000666667
 0.992077 -0.154604   1.09993 0.024021 0.000666667
 0.983002 -0.147619   1.14283 0.0963995 0.000666667
 0.974375 -0.135009   1.11864 -0.310689 0.000666667
 0.980475 -0.146458   1.11208 0.0586847 0.000666667
 0.991634 -0.154281   1.09759 0.0226489 0.000666667
 0.988557 -0.146385   1.11269 0.0735435 0.000666667
 0.988792 -0.148556   1.12232 0.0520694 0.000666667
 0.967436 -0.141056   1.13709 -0.228178 0.000666667
 0.993784 -0.150127   1.09104 0.276361 0.000666667
 0.989974 -0.153603   1.12844 -0.280444 0.000666667
 0.986335 -0.148166   1.12424 0.0512663 0.000666667
0.99358 -0.1524 1.15666 -0.205981 0.000666667
 0.995282 -0.155005   1.13122 0.0130348 0.000666667
0.981075 -0.14132  1.09394 -0.139588 0.000666667
 0.996861 -0.154773   1.14342 0.0771576 0.000666667
 0.979374 -0.137016   1.09974 -0.0117371 0.000666667
 0.992319 -0.159949   1.13702 -0.0129776 0.000666667
 0.982158 -0.137202   1.11811 -0.293212 0.000666667
0.996089 -0.1536 1.13389 0.0948042 0.000666667
 0.991206 -0.149867   1.08621 0.267775 0.000666667
 0.976792 -0.139823   1.12248 -0.0604505 0.000666667
 0.974059 -0.142844   1.10952 -0.00887958 0.000666667
 0.977948 -0.141359   1.12464 -0.129558 0.000666667
0.979209 -0.13836   1.1058 -0.380652 0.000666667
 0.983299 -0.144603   1.11476 0.370004 0.000666667
 0.989947 -0.156109    1.1075 0.219082 0.000666667
 0.987806 -0.153166   1.15938 0.220753 0.000666667
 0.981533 -0.145725   1.10921 0.0158828 0.000666667
 0.994948 -0.152571   1.14323 0.0703406 0.000666667
  0.99008 -0.149192   1.12778 0.0600328 0.000666667
 0.990405 -0.148674   1.11489 -0.0274613 0.000666667
 0.979407 -0.138449    1.1101 -0.292374 0.000666667
 0.995111 -0.153565   1.12978 0.0615686 0.000666667
 0.970255 -0.140564   1.13374 -0.275301 0.000666667
 0.981798 -0.146553    1.1231 -0.178968 0.000666667
 0.986944 -0.142312   1.08479 -0.0517079 0.000666667
 0.980903 -0.132378   1.10938 -0.338997 0.000666667
 0.976887 -0.138845   1.10965 -0.286345 0.000666667
  0.99115 -0.154164   1.10004 -0.190517 0.000666667
 0.988749 -0.150955   1.13959 0.054838 0.000666667
 0.961863 -0.128543   1.10366 -0.49587 0.000666667
 0.983665 -0.142375   1.09161 -0.116981 0.000666667
 0.987493 -0.149854   1.13137 -0.0669297 0.000666667
 0.994308 -0.154933   1.14059 0.0522134 0.000666667
 0.987599 -0.156212   1.10221 -0.180845 0.000666667
 0.992247 -0.145072    1.0928 -0.194455 0.000666667
0.981784 -0.1324  1.1286 -0.511278 0.000666667
  1.00126 -0.155998   1.12819 0.279307 0.000666667
 0.975874 -0.136631   1.11905 -0.302559 0.000666667
0.979458 -0.13592   1.1126 -0.352392 0.000666667
 0.991593 -0.152409   1.08826 0.260526 0.000666667
 0.991668 -0.149371   1.08878 0.277856 0.000666667
0.989386 -0.14434  1.09084 0.0364651 0.000666667
 0.979464 -0.146657   1.13348 0.0280404 0.000666667
 0.980177 -0.143158   1.11332 0.0590442 0.000666667
  0.97741 -0.142425   1.11614 0.0162942 0.000666667
  0.97633 -0.137874   1.10798 -0.317205 0.000666667
 0.991828 -0.160057   1.13211 -0.0281452 0.000666667
 0.980867 -0.142825   1.11504 -0.00922067 0.000666667
 0.994184 -0.154718    1.1393 0.0411342 0.000666667
 0.982753 -0.150619   1.13574 -0.0372572 0.000666667
 0.987857 -0.156507   1.16101 0.245968 0.000666667
  1.00034 -0.153593   1.12757 0.272983 0.000666667
 0.992536 -0.152284   1.10034 0.0123552 0.000666667
0.977154 -0.14455  1.09465 -0.199459 0.000666667
 0.987823 -0.156182    1.1613 0.242105 0.000666667
 0.991498 -0.156263   1.12748 0.0568886 0.000666667
 0.997549 -0.151213   1.14101 -0.187332 0.000666667
 0.984158 -0.144643   1.12407 -0.0143779 0.000666667
 0.988964 -0.150338    1.1393 -0.00926288 0.000666667
  0.99144 -0.157318   1.09832 0.0116125 0.000666667
  0.99114 -0.156079   1.13788 0.105839 0.000666667
 0.984474 -0.150918   1.11213 -0.06418 0.000666667
  1.00197 -0.155789   1.12521 0.221677 0.000666667
 0.982248 -0.151751   1.12098 0.0168633 0.000666667
 0.972567 -0.139337   1.13475 -0.253811 0.000666667
0.977939 -0.13734  1.12775 -0.571259 0.000666667
 0.987678 -0.144923   1.14432 -0.211452 0.000666667
 0.973451 -0.137484   1.11783 -0.30525 0.000666667
 0.990989 -0.148332   1.14148 0.0902429 0.000666667
0.995149 -0.14998  1.12428 0.0786828 0.000666667
 0.989982 -0.148405   1.14041 0.0658972 0.000666667
 0.981695 -0.140709   1.11114 -0.299298 0.000666667
  0.99002 -0.151708   1.09906 0.00104372 0.000666667
 0.985839 -0.157289   1.09614 -0.124224 0.000666667
 0.983994 -0.144094    1.1329 0.00695608 0.000666667
 0.984459 -0.153247   1.10109 -0.0274441 0.000666667
 0.994565 -0.149392   1.10451 0.0135423 0.000666667
 0.978936 -0.139327   1.10589 -0.378635 0.000666667
 0.989854 -0.145343   1.13349 0.0773803 0.000666667
 0.972048 -0.137719   1.12615 -0.32239 0.000666667
 0.987974 -0.144249    1.0904 0.0285109 0.000666667
 0.976808 -0.143284   1.09874 -0.159122 0.000666667
0.985781 -0.15101  1.13997 0.0576114 0.000666667
 0.984622 -0.141085   1.11217 0.386236 0.000666667
 0.985802 -0.143649   1.13742 0.216756 0.000666667
 0.997139 -0.152326   1.13279 0.110109 0.000666667
0.988731 -0.13863  1.12401 0.00855156 0.000666667
0.980506 -0.1458 1.10158 -0.141769 0.000666667
 0.979442 -0.146079   1.09742 -0.160544 0.000666667
 0.989453 -0.156297   1.12497 -0.0750542 0.000666667
 0.977585 -0.148676   1.15533 -0.197223 0.000666667
 0.974033 -0.140125   1.10815 -0.346657 0.000666667
 0.984671 -0.148092   1.11233 -0.0673913 0.000666667
  0.98734 -0.146697   1.13492 0.0552485 0.000666667
 0.972919 -0.134709   1.11735 -0.204591 0.000666667
 0.989011 -0.145567   1.13074 -0.0757287 0.000666667
  0.98565 -0.135692   1.08488 -0.214311 0.000666667
  0.98376 -0.149904   1.08553 0.293578 0.000666667
 0.991145 -0.149062   1.12112 0.0423997 0.000666667
 0.979059 -0.145859   1.10095 -0.156812 0.000666667
 0.980447 -0.142309   1.11824 0.0160616 0.000666667
  0.97628 -0.139932   1.10919 -0.335984 0.000666667
 0.976379 -0.135472   1.12021 -0.21498 0.000666667
 0.978757 -0.137712   1.11183 -0.273526 0.000666667
0.993087 -0.14786   1.1154 -0.227136 0.000666667
 0.991012 -0.145424   1.11289 0.0407696 0.000666667
0.968912 -0.13682  1.10787 -0.237743 0.000666667
 0.987473 -0.150357   1.11536 0.0119656 0.000666667
 0.995215 -0.158101   1.13409 -0.0101986 0.000666667
0.985976 -0.14599  1.08367 -0.0935946 0.000666667
 0.990305 -0.146558   1.13148 0.0625907 0.000666667
 0.960352 -0.128937   1.10794 -0.480907 0.000666667
 0.986486 -0.149531   1.11591 -0.0845081 0.000666667
 0.978367 -0.136022   1.10755 -0.307189 0.000666667
 0.971563 -0.145766   1.11928 -0.07797 0.000666667
  0.97854 -0.145347   1.13455 0.0131003 0.000666667
  0.98601 -0.150878   1.10776 -0.00235508 0.000666667
  0.98818 -0.145817   1.13336 -0.0463161 0.000666667
 0.996037 -0.151939   1.13962 0.0590976 0.000666667
 0.973601 -0.135703   1.11864 -0.218356 0.000666667
 0.974536 -0.143646    1.0933 -0.00703421 0.000666667
 0.979236 -0.146944   1.09643 -0.151802 0.000666667
 0.995863 -0.152606   1.13932 0.0365713 0.000666667
 0.990101 -0.153282   1.12862 -0.0409729 0.000666667
 0.987208 -0.154056    1.1615 0.226376 0.000666667
 0.978282 -0.134173   1.10919 -0.393316 0.000666667
  0.97607 -0.140313   1.10875 -0.354465 0.000666667
 0.994328 -0.159229   1.09888 0.254363 0.000666667
 0.985039 -0.140319   1.08827 -0.0376875 0.000666667
 0.991358 -0.149227   1.12181 0.071789 0.000666667
 0.991912 -0.150155   1.14653 0.0417348 0.000666667
 0.987832 -0.149291   1.10971 -0.0602078 0.000666667
0.995687 -0.15528  1.13635 0.0256168 0.000666667
 0.987374 -0.141744   1.08798 -0.223082 0.000666667
 0.979271 -0.139933    1.1153 0.031086 0.000666667
 0.985155 -0.149347   1.13637 -0.0176699 0.000666667
0.984868 -0.15397   1.1281 -0.0361861 0.000666667
 0.979029 -0.139453   1.11939 -0.0101051 0.000666667
 0.979514 -0.139308   1.12464 -0.130903 0.000666667
 0.993823 -0.158492   1.10062 0.252069 0.000666667
 0.978477 -0.143578   1.09961 -0.102955 0.000666667
 0.990055 -0.154558    1.1077 0.198858 0.000666667
 0.974227 -0.137889   1.10706 -0.304338 0.000666667
 0.985952 -0.144947   1.12608 -0.188658 0.000666667
 0.990096 -0.146083   1.12153 0.0316421 0.000666667
 0.979591 -0.136081   1.10923 -0.330248 0.000666667
  0.96523 -0.133433   1.12051 -0.299596 0.000666667
   0.9868 -0.151562   1.14977 -0.326812 0.000666667
0.979646 -0.13753  1.11025 -0.320532 0.000666667
 0.974446 -0.140275    1.1378 -0.240337 0.000666667
 0.987652 -0.144028   1.12401 -0.0133746 0.000666667
  1.00263 -0.154067   1.12582 0.287762 0.000666667
 0.974627 -0.134645   1.12072 -0.347352 0.000666667
 0.981836 -0.136589   1.12292 -0.291395 0.000666667
 0.993406 -0.147029   1.10686 -0.0100186 0.000666667
 0.983978 -0.143625   1.11819 -0.093177 0.000666667
 0.976417 -0.131945   1.11108 -0.161974 0.000666667
 0.992286 -0.147436   1.13332 0.0337334 0.000666667
 0.984646 -0.141665   1.11953 -0.0200373 0.000666667
0.986003 -0.15049  1.12538 -0.0620214 0.000666667
 0.978759 -0.138666    1.1109 -0.337455 0.000666667
0.976091 -0.14487  1.13512 -0.169867 0.000666667
 0.988019 -0.150348   1.13768 -0.0282521 0.000666667
 0.979675 -0.140344   1.12883 -0.143425 0.000666667
0.979037 -0.13636   1.1187 -0.265422 0.000666667
 0.981657 -0.138394   1.10847 0.139599 0.000666667
 0.986123 -0.147266   1.11277 -0.0401003 0.000666667
 0.975139 -0.139343    1.1184 -0.1974 0.000666667
0.982808 -0.15003  1.15528 -0.171706 0.000666667
 0.987639 -0.144055   1.12618 -0.013675 0.000666667
 0.977487 -0.148585   1.08121 0.301258 0.000666667
 0.976732 -0.134929   1.12984 -0.203196 0.000666667
 0.987961 -0.148686   1.14171 0.0798712 0.000666667
  0.99639 -0.150787   1.13702 0.128268 0.000666667
 0.987137 -0.146833    1.1153 -0.0303183 0.000666667
    0.988 -0.148577    1.1332 -0.0581623 0.000666667
 0.974551 -0.144664   1.10663 0.028777 0.000666667
 0.993334 -0.152028   1.14216 0.0948554 0.000666667
 0.998026 -0.152638   1.12961 0.244162 0.000666667
 0.995517 -0.154718   1.13672 0.107238 0.000666667
 0.986234 -0.151381   1.15809 0.210898 0.000666667
 0.985426 -0.142795   1.12832 -0.268838 0.000666667
 0.979945 -0.137898    1.1123 -0.3413 0.000666667
 0.997088 -0.157159   1.14145 0.104728 0.000666667
 0.989859 -0.146829   1.11535 0.0205075 0.000666667
  0.97264 -0.136288   1.10574 -0.33108 0.000666667
 0.985952 -0.155568   1.16432 -0.0584849 0.000666667
  1.00048 -0.152651   1.12681 0.247084 0.000666667
  1.00101 -0.150828   1.12899 0.278703 0.000666667
 0.975829 -0.145018   1.10731 0.0329762 0.000666667
 0.985917 -0.138898   1.11892 -0.20328 0.000666667
 0.988993 -0.149364   1.12723 -0.263672 0.000666667
 0.976509 -0.141347   1.09986 -0.160205 0.000666667
 0.996109 -0.151115   1.13699 0.0909188 0.000666667
 0.974996 -0.129801   1.12848 -0.2528 0.000666667
 0.986483 -0.151653   1.13236 -0.0631738 0.000666667
0.985898 -0.14521  1.13965 0.228631 0.000666667
 0.981974 -0.138303   1.12404 -0.290548 0.000666667
 0.980753 -0.145093    1.1155 0.01851 0.000666667
 0.988721 -0.153841   1.09929 -0.0156659 0.000666667
 0.990196 -0.149675   1.12014 0.0442075 0.000666667
 0.983452 -0.137077   1.12439 -0.297389 0.000666667
  1.00364 -0.156151    1.0999 0.152355 0.000666667
 0.987441 -0.154586    1.1246 -0.0576808 0.000666667
 0.988138 -0.145787   1.14047 0.210307 0.000666667
 0.989256 -0.142598   1.09086 -0.221123 0.000666667
0.992937 -0.15433  1.12775 0.0573323 0.000666667
 0.975116 -0.141722   1.09893 -0.0124287 0.000666667
 0.976716 -0.139146    1.1082 -0.325927 0.000666667
 0.987964 -0.148372   1.11127 -0.0658546 0.000666667
0.989098 -0.15429   1.0998 -0.00811439 0.000666667
 0.979761 -0.138589   1.10681 -0.348863 0.000666667
 0.987325 -0.150558   1.11687 -0.0931149 0.000666667
 0.989194 -0.152841   1.12607 -0.278154 0.000666667
0.994008 -0.15143  1.13545 0.144551 0.000666667
 0.998305 -0.156952   1.12979 0.245939 0.000666667
 0.987698 -0.157325   1.11173 0.230566 0.000666667
 0.975317 -0.145183   1.09715 -0.15413 0.000666667
 0.980115 -0.146585   1.13417 0.0541682 0.000666667
 0.987894 -0.149361   1.10439 0.272245 0.000666667
  0.96862 -0.135438   1.09744 -0.177759 0.000666667
 0.985456 -0.151543   1.10702 -0.0735021 0.000666667
 0.972318 -0.140048   1.12078 -0.128727 0.000666667
 0.994513 -0.156632   1.14488 0.110824 0.000666667
  0.98436 -0.145496    1.1257 -0.0126821 0.000666667
 0.984314 -0.153193     1.128 -0.0354327 0.000666667
 0.980884 -0.147554   1.12404 -0.172465 0.000666667
 0.977683 -0.145395   1.09843 -0.135369 0.000666667
 0.984464 -0.147446   1.10944 -0.0564576 0.000666667
 0.981207 -0.138486   1.10948 -0.312081 0.000666667
 0.984119 -0.148927   1.10561 -0.0878614 0.000666667
 0.992597 -0.151505   1.10867 -0.0131551 0.000666667
  0.98551 -0.141903   1.12557 -0.253892 0.000666667
 0.992493 -0.151919   1.13927 0.110347 0.000666667
 0.987397 -0.142674   1.07893 -0.0659907 0.000666667
  0.98412 -0.158323   1.16316 -0.0222472 0.000666667
0.988653 -0.15083  1.12531 0.132019 0.000666667
 0.986607 -0.147089   1.11561 -0.0988381 0.000666667
  0.97515 -0.136542   1.11993 -0.336922 0.000666667
 0.985273 -0.150776   1.12467 0.0422336 0.000666667
 0.985624 -0.141889   1.09094 -0.412057 0.000666667
 0.990628 -0.154317   1.14164 0.0967606 0.000666667
 0.976031 -0.135872   1.10803 -0.335524 0.000666667
 0.989455 -0.142885   1.11043 -0.0209773 0.000666667
 0.986753 -0.144437   1.09081 -0.168278 0.000666667
 0.998656 -0.156193   1.14493 0.0925966 0.000666667
 0.985731 -0.148993   1.13977 0.0565003 0.000666667
 0.980095 -0.136096   1.11229 -0.331017 0.000666667
 0.989119 -0.148875   1.13946 0.0904541 0.000666667
 0.981253 -0.141507   1.11279 0.0709251 0.000666667
 0.980843 -0.147702    1.1598 -0.163952 0.000666667
 0.980393 -0.146465   1.10283 -0.0603649 0.000666667
 0.986651 -0.148449   1.11327 -0.0720364 0.000666667
 0.984306 -0.142009    1.1468 -0.0932561 0.000666667
 0.987795 -0.151298   1.08835 0.285521 0.000666667
 0.977044 -0.143607   1.09429 -0.141807 0.000666667
 0.986558 -0.144515   1.13426 -0.0683188 0.000666667
 0.979424 -0.144433   1.12677 -0.146085 0.000666667
 0.982501 -0.146805   1.12217 0.09174 0.000666667
  0.98367 -0.150483   1.08345 0.301584 0.000666667
 0.994898 -0.152887    1.1394 0.0963183 0.000666667
 0.989601 -0.157325    1.1254 -0.0507186 0.000666667
 0.984118 -0.145549   1.12114 -0.107906 0.000666667
 0.988192 -0.154916   1.12769 -0.0503638 0.000666667
 0.979239 -0.148907   1.07386 -0.0790742 0.000666667
0.994601 -0.1578 1.14481 0.0927943 0.000666667
 0.983692 -0.147919   1.14471 0.0742537 0.000666667
 0.980113 -0.138801   1.12011 -0.0116727 0.000666667
 0.982436 -0.134713   1.11118 -0.328809 0.000666667
 0.992507 -0.151919   1.14326 0.0909547 0.000666667
 0.978758 -0.151631   1.11164 0.144137 0.000666667
 0.990692 -0.153213   1.10014 -0.00178824 0.000666667
 0.991146 -0.151267   1.15914 0.228006 0.000666667
  0.97858 -0.135982   1.10736 -0.297194 0.000666667
  0.98423 -0.148835   1.10956 -0.0127158 0.000666667
 0.977553 -0.139799   1.11069 -0.281975 0.000666667
 0.992615 -0.140687   1.11143 0.023815 0.000666667
 0.978079 -0.143309   1.11318 0.00524533 0.000666667
 0.978858 -0.149246   1.07525 -0.112205 0.000666667
 0.987805 -0.145921   1.11154 0.0584382 0.000666667
  0.98075 -0.147267   1.11208 0.0622904 0.000666667
 0.998196 -0.150741   1.13161 0.278957 0.000666667
 0.998309 -0.152453   1.12673 0.245428 0.000666667
 0.990001 -0.149213   1.11481 -0.00663956 0.000666667
 0.974887 -0.136451   1.09603 -0.259924 0.000666667
  0.98938 -0.154333   1.09843 -0.00137205 0.000666667
0.998876 -0.15325  1.13332 0.241157 0.000666667
 0.989253 -0.156848    1.1124 0.221836 0.000666667
 0.990762 -0.148699   1.11334 -0.00294856 0.000666667
 0.983762 -0.146692   1.10802 -0.0450242 0.000666667
0.977458 -0.13929  1.11054 -0.303699 0.000666667
 0.977448 -0.135947   1.10545 -0.314357 0.000666667
 0.985985 -0.149014   1.10958 -0.0917952 0.000666667
 0.988895 -0.148503   1.11435 -0.0618272 0.000666667
  0.98889 -0.146179   1.12102 0.0294814 0.000666667
 0.983818 -0.148931   1.10894 -0.0574876 0.000666667
 0.979025 -0.138474   1.10485 -0.0480324 0.000666667
 0.994877 -0.156046   1.14119 0.0452996 0.000666667
 0.990608 -0.153252   1.10069 0.0406916 0.000666667
   0.9916 -0.142785   1.10881 0.0196689 0.000666667
 0.981771 -0.132811    1.1255 -0.529379 0.000666667
  0.99339 -0.153674   1.09451 0.163006 0.000666667
 0.994456 -0.151528   1.10386 0.194133 0.000666667
 0.985765 -0.146807   1.10808 -0.00802141 0.000666667
 0.977292 -0.139592   1.10536 -0.326499 0.000666667
  0.98328 -0.147455   1.12007 0.0382961 0.000666667
 0.988751 -0.148143   1.13978 0.0802942 0.000666667
 0.981062 -0.137169    1.1108 -0.342137 0.000666667
 0.991158 -0.154235   1.09977 0.0224427 0.000666667
 0.978994 -0.146293   1.15814 -0.190494 0.000666667
 0.976912 -0.137789   1.10892 -0.296583 0.000666667
 0.992063 -0.145291   1.09015 0.274843 0.000666667
 0.985382 -0.144297   1.11866 -0.121443 0.000666667
 0.997503 -0.155804   1.12875 0.256066 0.000666667
 0.975945 -0.141007   1.12302 -0.088792 0.000666667
0.980867 -0.14025  1.12859 -0.143119 0.000666667
 0.984396 -0.150086   1.12513 0.078642 0.000666667
 0.989391 -0.152597   1.11754 0.239704 0.000666667
 0.990104 -0.154295   1.09892 0.023496 0.000666667
 0.978737 -0.141202   1.13297 -0.0326859 0.000666667
 0.988653 -0.148564   1.12326 0.0405733 0.000666667
 0.980589 -0.140804   1.09329 -0.118715 0.000666667
 0.988804 -0.147902    1.1217 0.0577677 0.000666667
 0.988779 -0.144466   1.11587 -0.141358 0.000666667
  0.98655 -0.140236   1.08973 -0.399864 0.000666667
0.985377 -0.14731  1.11017 -0.0447299 0.000666667
 0.980872 -0.139992   1.11434 0.00509653 0.000666667
 0.977955 -0.138516   1.11026 -0.293181 0.000666667
   0.9815 -0.145369   1.14614 -0.0974556 0.000666667
0.993841 -0.15172  1.10504 0.202721 0.000666667
 0.978089 -0.136055   1.11461 -0.113124 0.000666667
  0.98478 -0.147627    1.1432 0.0816714 0.000666667
 0.994564 -0.152537   1.16131 0.257499 0.000666667
 0.974234 -0.141465   1.12098 -0.0613934 0.000666667
  0.98716 -0.150044   1.13803 0.0623419 0.000666667
 0.997511 -0.154852    1.1332 0.0965693 0.000666667
 0.986335 -0.142143   1.12697 -0.0353498 0.000666667
 0.982714 -0.136941   1.11892 -0.263721 0.000666667
 0.988809 -0.145987   1.10997 0.0713173 0.000666667
 0.979776 -0.146214   1.12777 -0.209703 0.000666667
 0.978392 -0.144862   1.10362 -0.0791613 0.000666667
 0.973598 -0.142778   1.10446 -0.0304318 0.000666667
 0.978359 -0.148985   1.07567 -0.128565 0.000666667
 0.977548 -0.135892   1.11743 -0.175922 0.000666667
 0.976617 -0.147686   1.09692 -0.147686 0.000666667
 0.995294 -0.155911   1.14462 0.100497 0.000666667
 0.989329 -0.147981   1.12702 -0.263043 0.000666667
0.980579 -0.13983  1.10242 -0.327467 0.000666667
 0.994987 -0.152585   1.13798 0.11147 0.000666667
  0.98021 -0.146009   1.10193 -0.158226 0.000666667
0.979066 -0.13998  1.11026 -0.309093 0.000666667
  0.98825 -0.144465   1.13528 -0.0952561 0.000666667
 0.990497 -0.160776   1.13312 -0.0232981 0.000666667
 0.990549 -0.153999   1.12348 0.127115 0.000666667
 0.983652 -0.134436   1.12099 -0.285281 0.000666667
 0.987699 -0.142293   1.12429 -0.00832568 0.000666667
 0.984686 -0.148516   1.12071 -0.118717 0.000666667
  0.97832 -0.145997    1.1086 0.00305067 0.000666667
  1.00032 -0.151734   1.11319 0.291407 0.000666667
 0.984631 -0.147591    1.1089 -0.0698552 0.000666667
 0.979713 -0.136228   1.10671 -0.35102 0.000666667
 0.986513 -0.150661   1.11139 -0.0684187 0.000666667
 0.986706 -0.148175   1.10679 -0.018492 0.000666667
 0.983123 -0.150967   1.12597 0.0726549 0.000666667
 0.989112 -0.143469   1.11027 -0.0179012 0.000666667
0.989074 -0.13962  1.10353 0.0743593 0.000666667
 0.978079 -0.136774   1.10844 -0.311716 0.000666667
  0.98367 -0.138518   1.11956 -0.16218 0.000666667
 0.977914 -0.133464   1.12017 -0.00306857 0.000666667
 0.975975 -0.137332   1.10872 -0.294981 0.000666667
 0.988035 -0.148615   1.14213 0.0166544 0.000666667
0.975599 -0.14036  1.10695 -0.0757551 0.000666667
 0.980672 -0.145728   1.13071 -0.000215371 0.000666667
 0.986381 -0.143263   1.09013 -0.172671 0.000666667
 0.958314 -0.125357   1.08836 0.419263 0.000666667
  0.97502 -0.136005   1.11575 -0.192193 0.000666667
0.984885 -0.14526  1.11109 0.03462 0.000666667
 0.975366 -0.137976   1.10768 -0.320402 0.000666667
  1.00118 -0.151351   1.12613 0.248482 0.000666667
 0.977712 -0.140908   1.10868 -0.347117 0.000666667
 0.987387 -0.146237   1.09188 -0.210257 0.000666667
 0.989847 -0.150331   1.14217 0.0969603 0.000666667
 0.97675 -0.13721  1.11027 -0.295386 0.000666667
 0.987844 -0.141017   1.08652 -0.206414 0.000666667
 0.987486 -0.145015   1.14151 0.186066 0.000666667
 0.991677 -0.147299   1.09193 0.246762 0.000666667
 0.993558 -0.150051   1.10529 0.223582 0.000666667
  0.99455 -0.154257   1.13239 0.0641375 0.000666667
  0.98645 -0.147516   1.12756 -0.214473 0.000666667
 0.988366 -0.153482   1.11921 0.256715 0.000666667
 0.988786 -0.151643   1.12903 -0.0283293 0.000666667
 0.986613 -0.142001   1.08856 -0.215453 0.000666667
  0.98866 -0.147967    1.1169 -0.0813173 0.000666667
 0.979414 -0.146789   1.15254 -0.202601 0.000666667
0.974525 -0.14543  1.13723 -0.158378 0.000666667
 0.984644 -0.142782   1.08321 -0.080727 0.000666667
 0.992807 -0.158591   1.13872 0.114706 0.000666667
 0.980092 -0.146681   1.10097 -0.114005 0.000666667
 0.987637 -0.152258   1.14125 0.085168 0.000666667
 0.988923 -0.142632    1.1323 -0.0839818 0.000666667
 0.993109 -0.152937   1.13846 0.035298 0.000666667
0.986611 -0.14298  1.08101 -0.00768054 0.000666667
 0.974856 -0.150184   1.11248 0.0382813 0.000666667
 0.989259 -0.149696   1.14083 0.0689787 0.000666667
 0.975481 -0.134197   1.12175 -0.346812 0.000666667
 0.983967 -0.147371   1.10093 0.368749 0.000666667
 0.969368 -0.135171   1.10486 -0.246598 0.000666667
  0.99304 -0.156872    1.1333 -0.0143134 0.000666667
 0.992156 -0.155028   1.12882 0.048003 0.000666667
 0.989278 -0.151935   1.14628 -0.292842 0.000666667
 0.992507 -0.154799   1.10051 0.0282407 0.000666667
 0.978124 -0.143348   1.13739 0.0986263 0.000666667
 0.993044 -0.155896    1.1334 -0.0425162 0.000666667
 0.986707 -0.153046   1.08695 0.289202 0.000666667
0.978581 -0.14714  1.08423 0.320112 0.000666667
 0.980396 -0.143727    1.1019 -0.113399 0.000666667
 0.991051 -0.145021   1.11302 0.0471144 0.000666667
 0.973432 -0.137823   1.12159 -0.312854 0.000666667
 0.985623 -0.147825   1.11302 -0.0249113 0.000666667
0.973055 -0.13383  1.11968 -0.230843 0.000666667
 0.985487 -0.149207   1.10784 -0.0794994 0.000666667
 0.995936 -0.154268   1.12861 0.259008 0.000666667
 0.992846 -0.149756   1.10546 -0.0417503 0.000666667
  0.99155 -0.152689   1.12756 -0.041897 0.000666667
  1.00245 -0.151797   1.12189 0.204953 0.000666667
 0.991975 -0.159068   1.13196 -0.0430696 0.000666667
 0.981728 -0.139212   1.08242 -0.244369 0.000666667
 0.988153 -0.140453   1.08761 -0.227795 0.000666667
 0.988496 -0.147094   1.10898 -0.0629041 0.000666667
 0.988394 -0.143636   1.12638 -0.0280877 0.000666667
 0.976648 -0.146539   1.12556 -0.198566 0.000666667
0.980387 -0.14101  1.12683 -0.162995 0.000666667
 0.987594 -0.151104   1.14278 0.0505936 0.000666667
 0.977466 -0.142521   1.12876 -0.112007 0.000666667
  1.00278 -0.153849   1.12803 0.278573 0.000666667
 0.990478 -0.156444   1.11513 0.240462 0.000666667
 0.972321 -0.137059   1.12223 -0.310304 0.000666667
 0.986576 -0.151563     1.116 -0.0280561 0.000666667
 0.979722 -0.143259   1.13147 -0.0344478 0.000666667
 0.984779 -0.147466   1.12382 0.00311817 0.000666667
 0.975627 -0.134945   1.12271 0.00433364 0.000666667
 0.987037 -0.141409   1.12597 -0.418082 0.000666667
 0.977446 -0.136264   1.10969 -0.325018 0.000666667
 0.977138 -0.145987   1.09901 -0.15401 0.000666667
 0.992301 -0.157108   1.13292 -0.0168114 0.000666667
 0.977193 -0.145049   1.09799 -0.173428 0.000666667
 0.981133 -0.143634    1.1118 0.0386358 0.000666667
 0.981446 -0.145911   1.12914 -0.167085 0.000666667
 0.985328 -0.146991   1.10755 -0.0831246 0.000666667
 0.977898 -0.140317   1.12945 -0.129487 0.000666667
0.986617 -0.14186  1.11839 -0.176232 0.000666667
 0.984372 -0.141128   1.11703 -0.174554 0.000666667
  0.98534 -0.149513   1.10773 -0.0414956 0.000666667
  0.98891 -0.154021    1.1416 0.0377909 0.000666667
 0.994106 -0.150863   1.12187 0.090654 0.000666667
 0.979332 -0.139688   1.11255 0.0531827 0.000666667
 0.979859 -0.144725    1.1093 0.0349546 0.000666667
 0.999552 -0.153108   1.13006 0.257615 0.000666667
 0.985455 -0.153199   1.12976 -0.0595096 0.000666667
 0.987069 -0.146974   1.11625 -0.0417429 0.000666667
 0.985422 -0.148904   1.10982 -0.0543345 0.000666667
  0.98395 -0.151322   1.12735 -0.0941846 0.000666667
 0.992695 -0.155015    1.1388 0.0972916 0.000666667
 0.986294 -0.141357   1.12781 -0.266975 0.000666667
 0.991508 -0.153528   1.15647 -0.228975 0.000666667
 0.992025 -0.153543   1.12904 -0.018252 0.000666667
 0.962606 -0.128231   1.10836 -0.49251 0.000666667
 0.985389 -0.150068   1.12681 -0.0668546 0.000666667
 0.982539 -0.146361   1.14126 0.0669754 0.000666667
 0.987776 -0.141839   1.08779 -0.2124 0.000666667
 0.988673 -0.147893   1.11611 0.00875314 0.000666667
 0.988222 -0.151297   1.13892 -0.0161234 0.000666667
 0.982877 -0.142207   1.10991 0.125996 0.000666667
 0.981745 -0.136016   1.11166 -0.33247 0.000666667
 0.989641 -0.140762   1.12961 -0.0875105 0.000666667
0.979378 -0.1477  1.1593 -0.152676 0.000666667
 0.995067 -0.150433   1.13661 0.0753836 0.000666667
 0.979604 -0.138208   1.10363 -0.379861 0.000666667
 0.991789 -0.151249   1.10807 -0.0191689 0.000666667
 0.988541 -0.153811   1.16184 0.205094 0.000666667
 0.984494 -0.142934   1.08022 -0.0584739 0.000666667
 0.976119 -0.137154   1.16114 -0.567704 0.000666667
 0.988127 -0.146615   1.13333 0.075058 0.000666667
0.982167 -0.13763  1.11173 -0.295289 0.000666667
 0.984354 -0.144977   1.10595 -0.176598 0.000666667
 0.980576 -0.143812   1.11496 -0.0371889 0.000666667
 0.975465 -0.144052   1.10365 -0.0286822 0.000666667
 0.980084 -0.148416   1.07565 -0.13358 0.000666667
  0.98202 -0.146158    1.1101 0.0576944 0.000666667
 0.975806 -0.142599    1.1087 0.0227333 0.000666667
 0.997458 -0.153769   1.13664 0.10517 0.000666667
 0.973071 -0.134524    1.1066 -0.138303 0.000666667
 0.996093 -0.157853    1.1034 0.246512 0.000666667
  0.97084 -0.142689   1.10018 -0.0818795 0.000666667
 0.992126 -0.154013   1.10069 0.0143179 0.000666667
 0.974146 -0.137085   1.10671 -0.298281 0.000666667
 0.993162 -0.157888   1.13837 -0.041612 0.000666667
0.988429 -0.15804  1.11122 0.229189 0.000666667
 0.989322 -0.151225   1.13932 -0.0172729 0.000666667
 0.985954 -0.149312   1.12236 0.0700811 0.000666667
 0.983894 -0.140655   1.09146 -0.192402 0.000666667
 0.998882 -0.150718   1.10695 0.177745 0.000666667
 0.999492 -0.151521   1.12848 0.237975 0.000666667
 0.985972 -0.150887   1.10369 0.386079 0.000666667
 0.978384 -0.140433   1.12734 -0.107434 0.000666667
 0.978101 -0.137493   1.11032 -0.292094 0.000666667
   1.0002 -0.154448   1.12783 0.262435 0.000666667
 0.989815 -0.151351   1.12453 -0.197777 0.000666667
 0.978325 -0.143852    1.1288 -0.202714 0.000666667
 0.993516 -0.147407   1.10454 -0.023103 0.000666667
0.976295 -0.14645  1.09757 -0.167492 0.000666667
  0.98957 -0.150347   1.13097 -0.0392098 0.000666667
 0.98109 -0.14436    1.097 -0.153826 0.000666667
 0.983963 -0.138226    1.0792 -0.248239 0.000666667
 0.987998 -0.153355   1.11006 -0.0714194 0.000666667
 0.987463 -0.147929   1.13184 -0.0760139 0.000666667
 0.982531 -0.140025   1.10925 -0.326939 0.000666667
 0.982975 -0.143273   1.08423 -0.0863103 0.000666667
  0.98391 -0.146008    1.1454 -0.0789441 0.000666667
 0.982978 -0.147555   1.12164 -0.132834 0.000666667
  0.97939 -0.137699   1.10452 -0.329472 0.000666667
 0.983595 -0.149652   1.13601 -0.0248069 0.000666667
 0.997746 -0.153117   1.13919 0.105193 0.000666667
0.984212 -0.13853   1.0791 -0.248687 0.000666667
0.991756 -0.14827  1.12279 0.0392193 0.000666667
 0.985729 -0.142251   1.08151 -0.0152252 0.000666667
0.990854 -0.14878  1.11634 -0.0083958 0.000666667
 0.977912 -0.145898   1.12621 -0.195963 0.000666667
  0.98447 -0.149781   1.12894 -0.055787 0.000666667
 0.977205 -0.133399   1.10905 -0.394483 0.000666667
 0.985502 -0.151502   1.14042 0.0707826 0.000666667
 0.994199 -0.151969   1.13665 0.103935 0.000666667
  0.98081 -0.141952   1.11537 0.269457 0.000666667
 0.987175 -0.151968   1.12821 -0.0506551 0.000666667
 0.988674 -0.144288    1.0893 0.00387292 0.000666667
 0.978463 -0.143764   1.09944 -0.168619 0.000666667
0.988212 -0.14551   1.0827 -0.0176383 0.000666667
 0.973065 -0.136872   1.12052 -0.304921 0.000666667
 0.987414 -0.157919   1.09883 -0.178795 0.000666667
 0.977295 -0.134476   1.10842 -0.403618 0.000666667
 0.977016 -0.144148   1.10011 -0.158294 0.000666667
 0.988549 -0.147267    1.1164 -0.0165705 0.000666667
 0.982109 -0.140345   1.09755 -0.141968 0.000666667
 0.987437 -0.145463   1.10736 -0.174143 0.000666667
 0.986113 -0.146243     1.108 -0.0453154 0.000666667
0.972353 -0.13646  1.10476 -0.115465 0.000666667
 0.990116 -0.145623   1.13023 0.0764761 0.000666667
 0.972615 -0.143134     1.093 -0.0235454 0.000666667
 0.977992 -0.143409   1.11728 -0.00281539 0.000666667
 0.987216 -0.153297   1.11188 0.224372 0.000666667
 0.982107 -0.135144   1.11167 -0.325539 0.000666667
 0.985026 -0.138959   1.12091 -0.268739 0.000666667
 0.971691 -0.144986   1.12351 -0.311628 0.000666667
 0.974721 -0.147097   1.11514 -0.246059 0.000666667
  0.98502 -0.149146   1.10072 0.3982 0.000666667
 0.999251 -0.152606   1.12686 0.287724 0.000666667
 0.983818 -0.145216   1.14601 -0.0912478 0.000666667
 0.990815 -0.154006   1.12818 -0.0333725 0.000666667
 0.965134 -0.127172   1.12838 -0.441148 0.000666667
 0.983873 -0.140538   1.11812 -0.1987 0.000666667
 0.992425 -0.144939   1.10918 0.0155929 0.000666667
 0.990085 -0.155364   1.10783 0.196683 0.000666667
 0.988836 -0.148601   1.13452 0.0773376 0.000666667
 0.996603 -0.155468   1.14272 0.109398 0.000666667
0.976386 -0.14353  1.09834 -0.144004 0.000666667
 0.983848 -0.147182   1.14235 0.0639296 0.000666667
0.996447 -0.15102  1.10396 0.208731 0.000666667
 0.984566 -0.150433   1.10837 -0.0609869 0.000666667
 0.982573 -0.141769   1.08912 -0.190045 0.000666667
 0.988468 -0.149546    1.1099 -0.07 0.000666667
 0.975954 -0.134726   1.12156 -0.339834 0.000666667
 0.985751 -0.148722    1.1262 -0.0554398 0.000666667
 0.988828 -0.151053   1.14268 0.0620748 0.000666667
 0.986461 -0.144765   1.08302 -0.0296704 0.000666667
 0.985429 -0.150408   1.11335 0.0101114 0.000666667
0.987754 -0.14678  1.13413 -0.0551029 0.000666667
 0.987869 -0.150642   1.11587 -0.0505532 0.000666667
0.970809 -0.14429  1.12352 -0.32802 0.000666667
  0.98491 -0.149196   1.10996 -0.0876367 0.000666667
 0.988109 -0.147003   1.13138 -0.0336096 0.000666667
0.986489 -0.14361  1.09007 -0.170766 0.000666667
 0.980697 -0.133996   1.10915 -0.355218 0.000666667
 0.978025 -0.136671   1.10798 -0.322575 0.000666667
 0.990064 -0.148419   1.11537 -0.0153394 0.000666667
 0.973569 -0.136535    1.1079 -0.299947 0.000666667
 0.977219 -0.142837    1.1198 0.00907292 0.000666667
 0.984938 -0.151986   1.10597 -0.0432794 0.000666667
 0.992886 -0.156354   1.12617 0.0644857 0.000666667
 0.977785 -0.138032   1.10853 -0.341824 0.000666667
 0.989889 -0.148582   1.13303 -0.0785146 0.000666667
 0.977095 -0.138265   1.10902 -0.3218 0.000666667
 0.983497 -0.134418   1.12019 -0.255245 0.000666667
 0.971358 -0.135659    1.1211 -0.301426 0.000666667
 0.980762 -0.148691   1.10211 0.384517 0.000666667
 0.981415 -0.144311    1.1095 0.0321138 0.000666667
 0.994789 -0.155089   1.14073 0.0353136 0.000666667
 0.988499 -0.150724   1.10196 -0.187895 0.000666667
 0.977926 -0.149573   1.08303 0.322065 0.000666667
 0.977627 -0.139005   1.10881 -0.29996 0.000666667
 0.984433 -0.144491   1.09136 -0.214363 0.000666667
  0.98072 -0.133007   1.11136 -0.347988 0.000666667
 0.988111 -0.147046    1.1263 -0.272016 0.000666667
 0.991636 -0.147554     1.134 -0.0485398 0.000666667
 0.973222 -0.137258   1.12157 -0.305721 0.000666667
 0.979226 -0.145244   1.15396 -0.203233 0.000666667
 0.978714 -0.138198   1.10977 -0.326616 0.000666667
 0.971377 -0.142317   1.10018 -0.0708866 0.000666667
 0.983841 -0.148574   1.11924 0.0216357 0.000666667
 0.973613 -0.144622   1.10678 0.0221492 0.000666667
 0.979212 -0.148346   1.14625 0.0306437 0.000666667
 0.978064 -0.134604   1.10647 -0.337447 0.000666667
 0.989978 -0.144536   1.11397 -0.018632 0.000666667
 0.980331 -0.140383   1.11041 -0.312483 0.000666667
 0.982515 -0.143388   1.10949 0.132162 0.000666667
 0.987884 -0.149011   1.12201 0.0895547 0.000666667
  0.98139 -0.138128   1.11219 -0.308014 0.000666667
 0.994167 -0.158277   1.13918 0.118596 0.000666667
  0.98584 -0.145592   1.09377 -0.205425 0.000666667
 0.974663 -0.145413   1.13738 -0.171572 0.000666667
 0.988026 -0.149329   1.12358 0.058996 0.000666667
 0.994145 -0.152186    1.1392 0.0533673 0.000666667
0.989124 -0.14962  1.13193 0.0412125 0.000666667
 0.977187 -0.143708   1.10017 -0.148004 0.000666667
 0.987252 -0.156157   1.10728 -0.0655969 0.000666667
  0.99044 -0.144536   1.11237 0.0748102 0.000666667
 0.986815 -0.143001   1.11778 -0.169205 0.000666667
 0.988593 -0.147355   1.13168 -0.0648234 0.000666667
 0.978542 -0.138327   1.11151 -0.360596 0.000666667
 0.988277 -0.146144   1.09069 -0.175865 0.000666667
0.988167 -0.1504 1.12224 0.0511655 0.000666667
 0.991642 -0.152725   1.10654 -0.0300255 0.000666667
   0.9815 -0.148019   1.08459 0.280247 0.000666667
 0.975955 -0.139921   1.11987 0.0975013 0.000666667
0.980893 -0.1416 1.11079 0.0274654 0.000666667
 0.987554 -0.149124   1.11101 -0.0684107 0.000666667
 0.990446 -0.153945   1.09944 0.0243765 0.000666667
 0.985466 -0.139173   1.11809 -0.175652 0.000666667
 0.982097 -0.150233   1.10092 0.370191 0.000666667
 0.988976 -0.147408   1.13145 0.0928449 0.000666667
 0.981628 -0.138031   1.10365 -0.367653 0.000666667
 0.986337 -0.144377   1.08683 -0.0251329 0.000666667
 0.986405 -0.147907   1.10953 -0.0808345 0.000666667
 0.98977 -0.14756  1.11703 -0.0204022 0.000666667
 0.990188 -0.149183   1.15023 0.0582832 0.000666667
 0.988549 -0.153132   1.10587 -0.134649 0.000666667
 0.974838 -0.138425   1.12284 -0.0164902 0.000666667
0.990884 -0.14764  1.12224 0.0510436 0.000666667
0.988787 -0.14762  1.08539 0.300757 0.000666667
 0.976935 -0.135037   1.10747 -0.355936 0.000666667
 0.986439 -0.145815   1.11588 -0.0208261 0.000666667
 0.985676 -0.143834   1.08099 -0.0809363 0.000666667
 0.978071 -0.139051   1.10863 -0.376224 0.000666667
 0.973821 -0.134104   1.13146 -0.194781 0.000666667
 0.988477 -0.156265   1.09961 0.0327497 0.000666667
 0.979028 -0.130305   1.12299 -0.260864 0.000666667
 0.991042 -0.145373   1.09404 -0.205568 0.000666667
  0.98187 -0.145916   1.15497 -0.211556 0.000666667
 0.977684 -0.135896   1.10637 -0.278529 0.000666667
 0.979885 -0.149688   1.11075 0.115234 0.000666667
 0.987759 -0.154883   1.12657 0.151212 0.000666667
 0.990139 -0.139929   1.13175 -0.246162 0.000666667
 0.978997 -0.144647   1.13894 0.0219456 0.000666667
 0.974895 -0.140759   1.13333 -0.257945 0.000666667
 0.991537 -0.145583     1.132 -0.0966386 0.000666667
 0.988724 -0.143838    1.0886 0.0303399 0.000666667
 0.982768 -0.147113   1.12769 -0.179211 0.000666667
 0.991155 -0.155947   1.12704 0.0437754 0.000666667
 0.987696 -0.145817   1.08435 -0.0781829 0.000666667
  0.98681 -0.144388   1.08286 -0.0419493 0.000666667
 0.977128 -0.138274   1.11286 -0.30615 0.000666667
 0.988177 -0.146919   1.11042 -0.016024 0.000666667
 0.996133 -0.148634    1.1231 0.0856795 0.000666667
0.982089 -0.1496 1.13919 0.00635712 0.000666667
   0.9877 -0.146229    1.0893 -0.217341 0.000666667
 0.975748 -0.143932   1.12911 0.000684359 0.000666667
 0.992717 -0.154719    1.0961 0.145536 0.000666667
 0.996736 -0.156625   1.13945 0.0734085 0.000666667
 0.993206 -0.155262   1.14191 0.110359 0.000666667
0.990927 -0.15157  1.13781 0.0777184 0.000666667
 0.987616 -0.149434   1.12639 -0.208562 0.000666667
 0.973268 -0.138611   1.12272 -0.313122 0.000666667
 0.993292 -0.156592   1.14261 0.101908 0.000666667
 0.982854 -0.140888   1.10793 -0.338485 0.000666667
0.988242 -0.14886  1.12998 0.0637321 0.000666667
0.983516 -0.14935  1.10883 -0.072763 0.000666667
  0.97378 -0.141834   1.13815 -0.230404 0.000666667
 0.98832 -0.14769  1.13804 0.0667386 0.000666667
 0.982615 -0.149037   1.15515 -0.156272 0.000666667
 0.990115 -0.144875   1.11086 -0.0403016 0.000666667
 0.988939 -0.151123   1.14114 0.0687602 0.000666667
 0.973086 -0.134149    1.1043 -0.149858 0.000666667
 0.974394 -0.136082   1.10785 -0.318365 0.000666667
 0.989773 -0.148382   1.12356 0.0303045 0.000666667
 0.985459 -0.148947   1.11053 -0.0589356 0.000666667
 0.981863 -0.146284   1.10864 0.409015 0.000666667
 0.983148 -0.142735   1.10905 0.0311459 0.000666667
 0.980425 -0.136791   1.12337 -0.362975 0.000666667
 0.974049 -0.142953   1.10444 -0.0930344 0.000666667
 0.986986 -0.142863   1.13284 -0.0908634 0.000666667
 0.987236 -0.149251   1.11408 0.0241422 0.000666667
 0.978661 -0.133891   1.10839 -0.3644 0.000666667
0.968356 -0.13262  1.09679 -0.20778 0.000666667
 0.986077 -0.151444   1.12483 -0.0864865 0.000666667
0.977144 -0.14359  1.12719 -0.140284 0.000666667
  0.99814 -0.154356   1.12847 0.292281 0.000666667
 0.989463 -0.146908   1.11638 -0.0949325 0.000666667
 0.986637 -0.148851   1.13375 -0.0629399 0.000666667
 0.996935 -0.151004   1.14196 0.0527548 0.000666667
  0.98911 -0.146171   1.13245 -0.064034 0.000666667
 0.986583 -0.154519   1.15077 -0.294417 0.000666667
 0.994535 -0.155725   1.10225 0.228494 0.000666667
 0.981291 -0.143002   1.13059 -0.00954459 0.000666667
  0.99247 -0.149293    1.1129 0.0417183 0.000666667
 0.972926 -0.140625   1.13461 -0.24149 0.000666667
 0.976995 -0.145575   1.15277 -0.187908 0.000666667
 0.985327 -0.150354   1.12832 -0.0435576 0.000666667
  0.99127 -0.147371   1.11456 -0.013479 0.000666667
 0.982254 -0.140649   1.09752 -0.119074 0.000666667
 0.988254 -0.150064   1.11244 -0.00259509 0.000666667
 0.967769 -0.138067   1.09604 -0.208955 0.000666667
 0.984557 -0.148473   1.13655 -0.0326662 0.000666667
 0.986571 -0.154097   1.12946 -0.0342643 0.000666667
 0.991196 -0.150065   1.12575 0.0607877 0.000666667
 0.985989 -0.151706   1.10745 -0.00493597 0.000666667
0.987215 -0.14245   1.0772 -0.0702221 0.000666667
 0.988211 -0.151498   1.11551 -0.0548554 0.000666667
  0.98633 -0.153631   1.16147 0.246557 0.000666667
 0.977752 -0.136848   1.12293 -0.365617 0.000666667
  0.97084 -0.138524    1.1192 -0.302059 0.000666667
 0.982471 -0.135335   1.12141 -0.263424 0.000666667
 0.993259 -0.150241   1.14612 0.0416904 0.000666667
 0.991358 -0.153995   1.09779 -0.00417631 0.000666667
 0.973649 -0.137617   1.12775 -0.327165 0.000666667
 0.984141 -0.155102   1.09985 0.0709957 0.000666667
 0.993441 -0.149617   1.10372 -0.00278289 0.000666667
 0.996605 -0.156971   1.13958 0.0735123 0.000666667
 0.976268 -0.136806   1.12002 -0.183851 0.000666667
  0.99113 -0.154256    1.0985 -0.0166378 0.000666667
  1.00217 -0.151711    1.1276 0.259575 0.000666667
0.987122 -0.14765  1.12143 0.0841282 0.000666667
0.972621 -0.13828  1.12032 -0.305162 0.000666667
  1.00133 -0.151783   1.12895 0.262921 0.000666667
 0.989927 -0.149072   1.12034 0.038859 0.000666667
 0.990333 -0.151173   1.12829 -0.216385 0.000666667
 0.983129 -0.145795   1.11727 -0.106699 0.000666667
 0.988796 -0.151672   1.13081 -0.0449605 0.000666667
 0.986082 -0.141654    1.0848 -0.299508 0.000666667
 0.984065 -0.147632   1.11247 0.0594598 0.000666667
 0.975886 -0.139215   1.12846 -0.32305 0.000666667
 0.971953 -0.134589   1.12015 -0.236461 0.000666667
 0.988538 -0.150925   1.11544 0.00589454 0.000666667
 0.977212 -0.137998   1.10886 -0.288969 0.000666667
  0.98891 -0.147113   1.13179 0.0542746 0.000666667
0.982479 -0.14825  1.11773 0.0515991 0.000666667
 0.986985 -0.143047   1.14526 -0.204231 0.000666667
0.981476 -0.14993  1.11835 0.0214943 0.000666667
 0.990504 -0.147451   1.11086 0.039678 0.000666667
 0.987301 -0.147968   1.10935 0.000580468 0.000666667
 0.991859 -0.152006   1.09101 0.271472 0.000666667
 0.983729 -0.145785   1.11464 0.387645 0.000666667
 0.989181 -0.159491   1.16186 0.224256 0.000666667
 0.998919 -0.151772   1.11123 0.272756 0.000666667
 0.981754 -0.144332   1.11203 0.0356917 0.000666667
 0.989076 -0.147991   1.13176 -0.0591858 0.000666667
 0.974684 -0.135844   1.11576 -0.206786 0.000666667
 0.994913 -0.152436    1.1293 0.253427 0.000666667
 0.99475 -0.15207  1.08984 0.281079 0.000666667
 0.977254 -0.143616    1.0999 -0.179443 0.000666667
 0.988544 -0.143646   1.13134 -0.0973843 0.000666667
 0.976982 -0.146414   1.10854 0.235834 0.000666667
 0.979789 -0.137502   1.12276 -0.36579 0.000666667
 0.986526 -0.148433   1.10845 -0.0378285 0.000666667
 0.988534 -0.150748   1.14144 -0.0219661 0.000666667
 0.984559 -0.147036   1.13903 -0.0143438 0.000666667
 0.989023 -0.143364   1.08841 0.0086488 0.000666667
  0.98635 -0.150519   1.10073 -0.172822 0.000666667
 0.977963 -0.142127   1.11295 0.01398 0.000666667
 0.987819 -0.145428   1.11114 0.0581465 0.000666667
0.989346 -0.15335  1.12004 0.130352 0.000666667
 0.975195 -0.141792   1.12742 -0.149724 0.000666667
 0.983609 -0.145812   1.12634 -0.187551 0.000666667
 0.989604 -0.149616    1.1238 0.0674518 0.000666667
 0.983427 -0.143865   1.11691 -0.126378 0.000666667
 0.984591 -0.148813   1.11561 0.059566 0.000666667
0.982811 -0.13816   1.0816 -0.267205 0.000666667
 0.992655 -0.148049   1.09172 0.23592 0.000666667
 0.980795 -0.141493   1.11618 0.271304 0.000666667
 0.984273 -0.145754   1.12524 -0.16607 0.000666667
 0.985113 -0.148109   1.10835 -0.0738468 0.000666667
  0.99846 -0.152949    1.1323 0.282342 0.000666667
 0.994296 -0.149744    1.0881 0.274364 0.000666667
 0.983563 -0.149386   1.11342 0.0616224 0.000666667
 0.980937 -0.147996   1.11082 0.0633923 0.000666667
0.988341 -0.14667   1.1227 0.0317903 0.000666667
 0.974278 -0.134595   1.11272 -0.128558 0.000666667
  0.97569 -0.137366   1.10899 -0.307697 0.000666667
 0.982107 -0.140149   1.12019 -0.0296445 0.000666667
0.975263 -0.13539  1.10755 -0.335466 0.000666667
0.987121 -0.14764  1.12603 0.0414749 0.000666667
 0.985139 -0.149396   1.10967 -0.0344182 0.000666667
 0.981595 -0.138311   1.10301 -0.375084 0.000666667
 0.977757 -0.137988   1.10858 -0.314449 0.000666667
 0.997874 -0.149881   1.14151 -0.185992 0.000666667
 0.994878 -0.153174   1.14254 0.0971665 0.000666667
 0.989519 -0.152457   1.12344 0.132783 0.000666667
 0.979383 -0.142276   1.13213 -0.0134101 0.000666667
  0.99057 -0.143471    1.1257 -0.30119 0.000666667
  0.99152 -0.155914   1.12825 -0.0310415 0.000666667
 0.984235 -0.137885   1.09724 -0.0974918 0.000666667
 0.987705 -0.152207   1.14516 -0.0005907 0.000666667
 0.984384 -0.150129   1.10187 0.372802 0.000666667
 0.99016 -0.14568  1.10987 0.0510001 0.000666667
 0.980022 -0.140652    1.0945 -0.0905039 0.000666667
  0.99349 -0.146626   1.10473 0.236279 0.000666667
 0.985246 -0.149062    1.1164 0.0233476 0.000666667
 0.989104 -0.147939   1.10953 0.0710383 0.000666667
  1.00063 -0.153582   1.12858 0.283138 0.000666667
 0.980595 -0.141379   1.11036 0.150425 0.000666667
 0.991222 -0.156755   1.11664 0.235845 0.000666667
 0.978772 -0.138145    1.1222 -0.368535 0.000666667
 0.988633 -0.149924    1.1392 0.0594432 0.000666667
  0.99027 -0.144067   1.08818 0.0208685 0.000666667
 0.980519 -0.138332   1.11346 -0.326374 0.000666667
  0.97591 -0.141046   1.11754 -0.00375116 0.000666667
 0.979146 -0.134466   1.10725 -0.3215 0.000666667
 0.992045 -0.149811   1.12417 0.0479612 0.000666667
 0.974276 -0.136233   1.10973 -0.280419 0.000666667
 0.981725 -0.132156   1.12667 -0.509083 0.000666667
 0.989336 -0.147387   1.13068 0.0856412 0.000666667
 0.983434 -0.156156   1.16518 -0.0188032 0.000666667
 0.991931 -0.151957   1.13966 -0.0101681 0.000666667
 0.983139 -0.144272   1.11682 -0.136305 0.000666667
 0.982419 -0.140182   1.11966 -0.00886495 0.000666667
 0.982717 -0.145151   1.12826 -0.177111 0.000666667
 0.989719 -0.146557   1.11695 0.0102026 0.000666667
 0.979352 -0.144339       1.1 -0.16692 0.000666667
 0.991996 -0.154673   1.12706 -0.0625783 0.000666667
 0.993855 -0.148707   1.10361 -0.00890679 0.000666667
  0.99311 -0.154263   1.09692 0.0236896 0.000666667
 0.992337 -0.152447   1.08993 0.251973 0.000666667
 0.991207 -0.156851   1.13716 -0.0373962 0.000666667
 0.996085 -0.156165   1.10367 0.254333 0.000666667
 0.978567 -0.140426   1.12631 -0.14275 0.000666667
 0.979963 -0.145348   1.10029 -0.108773 0.000666667
 0.998824 -0.152083    1.1408 -0.204292 0.000666667
 0.986689 -0.147509   1.12345 0.0183207 0.000666667
 0.983311 -0.148581   1.12436 0.048204 0.000666667
 0.986519 -0.147514   1.09059 -0.205024 0.000666667
0.989668 -0.14723  1.14134 0.107059 0.000666667
  0.97264 -0.135646   1.12856 -0.320875 0.000666667
 0.994449 -0.149195   1.10464 -0.0190706 0.000666667
  0.97859 -0.136303    1.1067 -0.367263 0.000666667
  0.98794 -0.146984   1.13538 -0.0599189 0.000666667
 0.987411 -0.145504   1.09213 -0.20564 0.000666667
 0.973152 -0.142748   1.12378 -0.304207 0.000666667
 0.984214 -0.144067   1.08434 -0.067709 0.000666667
  0.99752 -0.154855   1.13303 0.12303 0.000666667
 0.985213 -0.148287   1.13813 -0.0176769 0.000666667
 0.985106 -0.150314   1.10895 -0.0533759 0.000666667
 0.989695 -0.145656    1.1322 0.0942234 0.000666667
 0.975055 -0.139427   1.16184 -0.552658 0.000666667
 0.976834 -0.136903   1.10881 -0.189605 0.000666667
 0.988422 -0.140989   1.09059 -0.42475 0.000666667
 0.988486 -0.146081   1.12804 -0.244752 0.000666667
 0.980958 -0.149758   1.15604 -0.196947 0.000666667
 0.979909 -0.143222   1.10159 -0.109494 0.000666667
 0.975425 -0.143903   1.13204 -0.279507 0.000666667
 0.986801 -0.146078   1.11066 -0.0665737 0.000666667
 0.974398 -0.139534   1.11925 -0.0467266 0.000666667
0.990753 -0.14929  1.13996 0.103637 0.000666667
 0.971652 -0.135963   1.11757 -0.302457 0.000666667
 0.986009 -0.146651    1.1164 -0.0748248 0.000666667
 0.976988 -0.133804   1.11228 -0.136882 0.000666667
0.978921 -0.14263  1.11469 0.0290418 0.000666667
 0.986115 -0.146939   1.10947 -0.104273 0.000666667
 0.978663 -0.144292   1.09871 -0.148277 0.000666667
 0.991911 -0.152963   1.09904 -0.000612108 0.000666667
 0.990966 -0.151765   1.12694 0.0645083 0.000666667
 0.989903 -0.142626   1.08124 -0.284184 0.000666667
 0.991007 -0.152546   1.12563 -0.283509 0.000666667
 0.982076 -0.138394   1.08028 -0.22038 0.000666667
 0.986694 -0.147454   1.10963 -0.0408514 0.000666667
 0.989349 -0.147517   1.11044 -0.0644779 0.000666667
  0.99334 -0.147772   1.12466 0.0412407 0.000666667
 0.983033 -0.135401   1.12196 -0.315645 0.000666667
 0.992828 -0.155911   1.14482 0.112905 0.000666667
 0.988256 -0.152928   1.09947 0.04055 0.000666667
 0.974526 -0.145526   1.11147 0.0178664 0.000666667
   0.9814 -0.136774   1.10224 -0.355164 0.000666667
 0.991034 -0.148812    1.1211 0.0339543 0.000666667
 0.978533 -0.139492   1.10982 -0.287661 0.000666667
 0.976076 -0.132436   1.11912 -0.123322 0.000666667
  0.97662 -0.144049   1.12734 -0.186522 0.000666667
0.984698 -0.14234  1.11679 -0.202266 0.000666667
 0.983473 -0.137895   1.11282 0.009117 0.000666667
 0.974777 -0.146348   1.13606 -0.173222 0.000666667
 0.978015 -0.142934   1.11812 0.0546615 0.000666667
 0.984433 -0.147622   1.11566 -0.0913082 0.000666667
 0.972197 -0.140361   1.13262 -0.24154 0.000666667
 0.975914 -0.147627   1.11187 0.0377921 0.000666667
 0.984308 -0.149512   1.11886 0.00115151 0.000666667
 0.989286 -0.146618   1.13304 0.09206 0.000666667
  0.97441 -0.145127   1.13324 -0.298956 0.000666667
0.989391 -0.14453  1.10914 0.0109321 0.000666667
 0.997488 -0.147351   1.14549 0.0350692 0.000666667
 0.976629 -0.137002   1.10534 -0.36425 0.000666667
 0.997011 -0.151962   1.13505 0.10794 0.000666667
 0.976561 -0.144862   1.09844 -0.15545 0.000666667
 0.989181 -0.144487   1.13135 0.112683 0.000666667
 0.980362 -0.148966    1.1111 0.140332 0.000666667
 0.978848 -0.135765   1.10812 -0.333016 0.000666667
 0.977918 -0.136594   1.11091 -0.367569 0.000666667
 0.976755 -0.135328   1.10803 -0.315622 0.000666667
 0.980215 -0.139135   1.10568 -0.344882 0.000666667
 0.987322 -0.146866   1.11406 -0.030104 0.000666667
 0.972365 -0.143195   1.10095 -0.0839082 0.000666667
0.994488 -0.1538 1.13684 0.0953546 0.000666667
 0.988596 -0.153219   1.12624 -0.0545762 0.000666667
 0.982191 -0.133472   1.12664 -0.518406 0.000666667
 0.980948 -0.148751   1.08259 0.289492 0.000666667
  0.98037 -0.135745   1.10372 -0.335365 0.000666667
 0.996274 -0.153248   1.13044 0.0716315 0.000666667
 0.994493 -0.150116   1.10675 0.197036 0.000666667
  0.98523 -0.150273   1.10933 -0.0513009 0.000666667
 0.989181 -0.152938   1.09845 -0.0101011 0.000666667
  0.97863 -0.139676   1.12285 -0.36824 0.000666667
 0.989486 -0.145252   1.11021 0.0674974 0.000666667
 0.989434 -0.154456   1.12319 0.118529 0.000666667
 0.986293 -0.149294    1.1253 -0.0683974 0.000666667
 0.982425 -0.147525   1.10046 -0.164222 0.000666667
 0.979886 -0.143288   1.11362 0.0538878 0.000666667
 0.994583 -0.154799   1.13782 0.107024 0.000666667
 0.989439 -0.155746   1.10038 0.0230074 0.000666667
 0.988645 -0.149868   1.11833 -0.100692 0.000666667
 0.989881 -0.144927   1.10217 0.213673 0.000666667
 0.978757 -0.137446    1.1085 -0.333461 0.000666667
 0.988678 -0.155758   1.16042 0.211579 0.000666667
 0.986875 -0.149324   1.11619 -0.0769102 0.000666667
 0.978328 -0.136095    1.1071 -0.386148 0.000666667
  0.98695 -0.149738   1.14084 0.0657644 0.000666667
 0.989365 -0.145341   1.12672 -0.0338685 0.000666667
 0.969725 -0.136283   1.10483 -0.247228 0.000666667
 0.983495 -0.148914   1.10751 -0.0408856 0.000666667
  0.99186 -0.148885   1.13966 0.086898 0.000666667
 0.989856 -0.144115   1.10669 -0.022359 0.000666667
  0.98813 -0.148534   1.11758 0.0217416 0.000666667
 0.988233 -0.143291   1.09049 -0.209971 0.000666667
 0.984571 -0.147562   1.12129 0.0277202 0.000666667
 0.973836 -0.140446   1.12145 -0.0872527 0.000666667
 0.984345 -0.141171   1.11738 -0.181916 0.000666667
 0.976533 -0.143861    1.0966 -0.128673 0.000666667
 0.977218 -0.147999   1.09846 -0.150735 0.000666667
  0.97505 -0.140277   1.12339 -0.058723 0.000666667
 0.978129 -0.137376   1.12104 -0.36517 0.000666667
 0.986061 -0.152867   1.10458 -0.14759 0.000666667
 0.976242 -0.133584   1.12232 -0.34112 0.000666667
 0.987837 -0.142521   1.07964 -0.0587054 0.000666667
 0.976665 -0.135182   1.12246 -0.301373 0.000666667
 0.998563 -0.153056   1.13254 0.313487 0.000666667
 0.985945 -0.148505   1.09953 0.38883 0.000666667
  0.99638 -0.151581   1.13269 0.104159 0.000666667
 0.981553 -0.143684   1.13225 0.0401878 0.000666667
 0.990761 -0.148357   1.11919 0.0269796 0.000666667
 0.988046 -0.149647   1.13044 0.0473204 0.000666667
 0.988683 -0.149788   1.14284 -0.00922908 0.000666667
 0.986898 -0.152248   1.12855 -0.0765276 0.000666667
0.991493 -0.15111  1.13814 0.0891993 0.000666667
 0.975224 -0.138365   1.12235 -0.281522 0.000666667
 0.987606 -0.150944    1.1433 -0.0330165 0.000666667
  1.00195 -0.153144   1.12928 0.269097 0.000666667
0.989445 -0.15221  1.10423 -0.151087 0.000666667
  0.98205 -0.142672   1.10762 0.125276 0.000666667
 0.974466 -0.137666   1.10895 -0.305834 0.000666667
0.986174 -0.1378 1.12125 -0.241237 0.000666667
 0.978473 -0.146936   1.15776 -0.180762 0.000666667
0.976914 -0.13858  1.12358 -0.0218658 0.000666667
 0.983795 -0.142326   1.12061 -0.0147245 0.000666667
 0.977481 -0.136519   1.12164 -0.363173 0.000666667
 0.986538 -0.143396   1.08847 -0.0626823 0.000666667
 0.993792 -0.150708    1.1354 0.105036 0.000666667
0.982892 -0.13561  1.10911 -0.318556 0.000666667
 0.981588 -0.149212   1.10114 0.368104 0.000666667
 0.989594 -0.148737   1.13198 0.0484289 0.000666667
 0.985865 -0.144367   1.12108 -0.124955 0.000666667
 0.996187 -0.158057   1.13945 0.0887402 0.000666667
 0.976037 -0.136622   1.10753 -0.314006 0.000666667
 0.987877 -0.152893   1.09953 0.0151442 0.000666667
 0.981162 -0.140594   1.10689 -0.336537 0.000666667
 0.985865 -0.147705    1.1113 -0.0801199 0.000666667
 0.991811 -0.155497    1.0948 0.135552 0.000666667
 0.969562 -0.133104   1.10383 -0.262269 0.000666667
 0.996665 -0.155372   1.14366 0.109433 0.000666667
 0.977934 -0.136562    1.1116 -0.286096 0.000666667
 0.984757 -0.149024   1.13686 -0.0517237 0.000666667
  0.98686 -0.149827   1.12352 0.0712655 0.000666667
 0.990694 -0.150477   1.10662 -0.0407159 0.000666667
 0.982092 -0.138414   1.12311 -0.280706 0.000666667
 0.980205 -0.140462   1.11018 -0.286404 0.000666667
    1.005 -0.168557   1.13636 -0.0467499 0.000666667
 0.995945 -0.154345   1.13653 0.102136 0.000666667
 0.988573 -0.154128   1.10437 -0.161121 0.000666667
 0.977944 -0.138332   1.11228 -0.340383 0.000666667
 0.989899 -0.145612   1.13376 0.11017 0.000666667
0.994065 -0.15323  1.14326 0.111806 0.000666667
 0.99849 -0.15496  1.13032 0.261034 0.000666667
 0.983561 -0.140887   1.12162 0.0134988 0.000666667
 0.997242 -0.156504   1.14507 0.109256 0.000666667
 0.977115 -0.145998   1.10234 -0.149215 0.000666667
 0.983542 -0.143384   1.08039 -0.032952 0.000666667
 0.993111 -0.146099   1.10358 -0.0222309 0.000666667
 0.995813 -0.160232   1.14082 0.102566 0.000666667
   1.0024 -0.155809   1.13675 0.00573186 0.000666667
 0.979295 -0.137474   1.12725 -0.154439 0.000666667
 0.981415 -0.138057   1.10985 -0.331403 0.000666667
0.977896 -0.14299  1.10004 -0.14586 0.000666667
 0.977258 -0.135474   1.11727 -0.103646 0.000666667
0.985043 -0.1537  1.1479 -0.311413 0.000666667
 1.00245 -0.14909  1.11617 0.305889 0.000666667
   0.9873 -0.148646   1.11507 -0.0050957 0.000666667
 0.982706 -0.139248   1.11964 -0.289296 0.000666667
 0.985232 -0.145704   1.11958 -0.127372 0.000666667
 0.981724 -0.147865    1.1592 -0.167712 0.000666667
  0.99026 -0.157231   1.09382 0.153864 0.000666667
 0.984223 -0.146829   1.08222 -0.0350095 0.000666667
 0.984872 -0.149796   1.12999 -0.0676966 0.000666667
 0.985933 -0.144617    1.1262 -0.00147805 0.000666667
  0.98735 -0.154697    1.0975 -0.156268 0.000666667
 0.979456 -0.148683   1.14539 0.0297767 0.000666667
 0.984378 -0.149492   1.11411 0.0585416 0.000666667
 0.994231 -0.155195   1.13172 0.0380624 0.000666667
0.979908 -0.14246  1.12127 -0.015129 0.000666667
 0.984405 -0.139966   1.11625 -0.185358 0.000666667
 0.988985 -0.149998   1.12293 0.0498357 0.000666667
 0.979522 -0.135564   1.11295 -0.34444 0.000666667
  0.98855 -0.150875   1.13173 0.0591583 0.000666667
 0.991824 -0.153319   1.09981 0.00990575 0.000666667
 0.991189 -0.153556    1.0997 0.024564 0.000666667
 0.989479 -0.149381   1.11419 -0.000293191 0.000666667
 0.993385 -0.157594   1.13987 0.126432 0.000666667
 0.972673 -0.141248   1.12201 -0.149548 0.000666667
 0.985664 -0.150807   1.10791 -0.0490955 0.000666667
 0.976218 -0.138211   1.10863 -0.34754 0.000666667
0.972819 -0.13591  1.10723 -0.306117 0.000666667
 0.973918 -0.140628   1.12473 -0.0581059 0.000666667
  0.98957 -0.149372   1.11665 -0.000975364 0.000666667
 0.984121 -0.147688   1.10817 -0.0487294 0.000666667
0.977562 -0.14752  1.15569 -0.19813 0.000666667
   1.0005 -0.151838   1.13845 -0.0505023 0.000666667
 0.980785 -0.133356    1.1223 -0.267626 0.000666667
 0.985251 -0.151437   1.12987 -0.0330391 0.000666667
 0.985694 -0.150871   1.12657 -0.0548864 0.000666667
 0.989282 -0.141059   1.10922 0.00535992 0.000666667
 0.975282 -0.145014   1.13739 -0.171992 0.000666667
 0.993448 -0.151095   1.10438 0.0124882 0.000666667
 0.985678 -0.147106   1.11073 -0.0349512 0.000666667
 0.981846 -0.140296   1.09152 -0.119882 0.000666667
 0.997549 -0.151373   1.13693 0.0939278 0.000666667
 0.977143 -0.137137   1.10745 -0.306487 0.000666667
 0.991518 -0.157902   1.13848 0.113257 0.000666667
 0.971777 -0.144245   1.12635 -0.302922 0.000666667
 0.980104 -0.145084   1.10125 -0.119792 0.000666667
  0.98554 -0.143686    1.1433 0.0591684 0.000666667
  1.00063 -0.152573   1.13402 0.278321 0.000666667
 0.971549 -0.135905   1.11802 -0.292021 0.000666667
 0.988998 -0.156009    1.0903 0.135981 0.000666667
 0.994576 -0.147358   1.08851 0.250243 0.000666667
 0.991078 -0.150342    1.1292 -0.240459 0.000666667
0.980855 -0.14272  1.11439 0.264962 0.000666667
 0.984958 -0.139868   1.11843 -0.1733 0.000666667
0.979511 -0.13967   1.1214 -0.371063 0.000666667
 0.984067 -0.139374   1.10526 -0.336139 0.000666667
 0.979915 -0.144854    1.1279 -0.188117 0.000666667
 0.984861 -0.145337   1.13943 0.191194 0.000666667
0.987725 -0.14722  1.08682 0.276857 0.000666667
 0.986435 -0.142995   1.12718 -0.0158076 0.000666667
 0.988278 -0.152629   1.11094 -0.0709534 0.000666667
0.982801 -0.1398 1.11676 -0.204917 0.000666667
 0.996032 -0.152983   1.13876 0.107624 0.000666667
 0.986607 -0.151604   1.11642 -0.0713909 0.000666667
 0.998266 -0.154864   1.12832 0.301001 0.000666667
 0.974062 -0.138914   1.12167 -0.328289 0.000666667
0.980925 -0.14518   1.1253 -0.17442 0.000666667
 0.976089 -0.130908   1.11146 -0.1519 0.000666667
 0.992681 -0.150894   1.08927 0.266109 0.000666667
 0.997501 -0.155202   1.13023 0.2485 0.000666667
 0.985652 -0.147449   1.10944 -0.0496307 0.000666667
  0.99319 -0.154335   1.14206 0.0691726 0.000666667
 0.984881 -0.147945   1.10903 -0.0463513 0.000666667
 0.973576 -0.140092   1.13087 -0.170997 0.000666667
 1.00368 -0.15347  1.09692 0.173078 0.000666667
 0.987784 -0.151259   1.12087 0.071907 0.000666667
 0.975537 -0.140801   1.10277 -0.015575 0.000666667
 0.977789 -0.140557   1.10769 -0.340795 0.000666667
 0.980387 -0.140046   1.11421 -0.341969 0.000666667
   0.9852 -0.144675   1.12406 -0.253179 0.000666667
 0.985726 -0.146241    1.1242 0.0856775 0.000666667
 0.979638 -0.138818   1.10827 -0.351248 0.000666667
 0.985898 -0.141914   1.11294 0.383586 0.000666667
 0.989596 -0.152148   1.13886 0.0649078 0.000666667
 0.974999 -0.136274   1.11996 -0.213702 0.000666667
 0.988983 -0.144822   1.13447 0.0982693 0.000666667
 0.974264 -0.135998   1.10315 -0.101337 0.000666667
 0.981654 -0.140936   1.11623 -0.0152485 0.000666667
 0.99183 -0.14996  1.12268 0.0737895 0.000666667
 0.980933 -0.152258   1.11122 0.167596 0.000666667
 0.989487 -0.157543   1.09944 0.0380882 0.000666667
 0.973285 -0.138809   1.11775 -0.216645 0.000666667
0.990617 -0.14995  1.11608 -0.0249867 0.000666667
 0.977674 -0.135674   1.10668 -0.3865 0.000666667
 0.981676 -0.138252   1.11042 -0.309765 0.000666667
 0.992205 -0.151318   1.10862 -0.0405506 0.000666667
  0.97476 -0.145148   1.13184 0.0130723 0.000666667
 0.982821 -0.153197   1.10003 -0.0385273 0.000666667
 0.989113 -0.147404   1.10822 0.0573928 0.000666667
 0.990315 -0.145585    1.1338 0.0709816 0.000666667
 0.996323 -0.154792   1.14212 0.0848836 0.000666667
 0.975706 -0.131278   1.11187 -0.177022 0.000666667
 0.982178 -0.147528    1.1211 0.00979811 0.000666667
 0.988467 -0.150947   1.12868 -0.0409378 0.000666667
 0.978926 -0.137938   1.11027 -0.354197 0.000666667
 0.991142 -0.154633    1.1155 0.238396 0.000666667
0.975991 -0.13555  1.10717 -0.389036 0.000666667
 0.989512 -0.153502     1.102 0.0364595 0.000666667
 0.987815 -0.152321    1.1087 -0.0460555 0.000666667
 0.978917 -0.144318   1.10842 -0.00699238 0.000666667
  0.99412 -0.154137   1.14531 0.0910378 0.000666667
0.989391 -0.1466  1.1202 0.0787284 0.000666667
 0.993127 -0.149046   1.10598 -0.0075884 0.000666667
 0.993454 -0.150597   1.12033 0.0457606 0.000666667
 0.982162 -0.144562   1.11074 0.366776 0.000666667
 0.996488 -0.154017   1.13206 0.283911 0.000666667
   0.9961 -0.154305   1.14343 0.100464 0.000666667
  0.97461 -0.138773   1.12122 -0.0613899 0.000666667
 0.978414 -0.140027   1.12707 -0.120503 0.000666667
 0.987651 -0.150869   1.12207 0.0721828 0.000666667
 0.973507 -0.147237   1.11038 -0.256407 0.000666667
 0.996349 -0.151383    1.1049 0.205628 0.000666667
 0.981022 -0.148464    1.0743 -0.114735 0.000666667
0.988781 -0.1532 1.16235 0.219459 0.000666667
 0.985602 -0.146996   1.13851 -0.0190187 0.000666667
 0.989534 -0.147213   1.11413 -0.00925152 0.000666667
 0.982518 -0.151441   1.12015 0.0304869 0.000666667
 0.981531 -0.142436   1.11202 0.0592541 0.000666667
 0.988184 -0.155052    1.1149 0.238709 0.000666667
 0.978671 -0.133652   1.10835 -0.401922 0.000666667
 0.977616 -0.136168    1.1083 -0.35663 0.000666667
 0.975617 -0.146011   1.10162 -0.16661 0.000666667
 0.978627 -0.138534   1.10864 -0.309725 0.000666667
 0.980295 -0.143134   1.10987 0.130913 0.000666667
 0.982431 -0.154782   1.13008 0.318533 0.000666667
 0.986181 -0.144639   1.11066 0.40224 0.000666667
 0.981229 -0.145845   1.13971 0.0106999 0.000666667
 0.986787 -0.141783    1.0907 -0.437588 0.000666667
 0.985122 -0.152079   1.12807 -0.0739964 0.000666667
 0.971259 -0.135717   1.11777 -0.302783 0.000666667
 0.981969 -0.150926   1.08364 0.287786 0.000666667
 0.982354 -0.148495   1.15717 -0.202036 0.000666667
0.990421 -0.14525  1.13068 0.0712392 0.000666667
 0.987937 -0.145083   1.08606 -0.0759453 0.000666667
 0.976765 -0.138958   1.11778 -0.202239 0.000666667
  1.00354 -0.149332   1.11339 0.286392 0.000666667
 0.992449 -0.158686   1.13756 0.116518 0.000666667
 0.992726 -0.147786   1.13348 0.0765373 0.000666667
 0.993715 -0.154801   1.12771 0.0461903 0.000666667
 0.988799 -0.142809   1.12574 -0.288969 0.000666667
 0.980144 -0.139643   1.10176 0.000519748 0.000666667
 0.987557 -0.144621   1.10933 -0.00877495 0.000666667
 0.977667 -0.137904   1.10806 -0.308241 0.000666667
 0.980359 -0.139252   1.12477 -0.26019 0.000666667
 0.979533 -0.136112   1.10516 -0.342069 0.000666667
  0.98528 -0.151025   1.12694 -0.199494 0.000666667
 0.994561 -0.153727   1.13721 0.119014 0.000666667
 0.992478 -0.156906   1.13827 -0.0392061 0.000666667
 0.98454 -0.14315  1.13792 0.214647 0.000666667
 0.985298 -0.150852   1.12573 0.0543363 0.000666667
 0.976343 -0.135996   1.10935 -0.310396 0.000666667
 0.974924 -0.138345   1.12496 -0.0185285 0.000666667
0.986942 -0.15177  1.11198 -0.0668172 0.000666667
 0.992818 -0.150155   1.09012 0.268122 0.000666667
 0.974328 -0.143833   1.13492 -0.264572 0.000666667
 0.979441 -0.142431   1.11641 0.00147744 0.000666667
 0.977817 -0.138431    1.1077 -0.330575 0.000666667
 0.987312 -0.146543   1.12394 0.0469709 0.000666667
 0.983328 -0.140385    1.1129 0.00921617 0.000666667
 0.988843 -0.143178   1.08185 -0.0495545 0.000666667
 0.984762 -0.155676   1.16219 0.19956 0.000666667
  0.98872 -0.149185   1.13859 0.089432 0.000666667
 0.998764 -0.150982   1.12567 0.303906 0.000666667
0.986512 -0.15032  1.12716 -0.0683728 0.000666667
 0.983689 -0.147145   1.11245 -0.0513075 0.000666667
 0.985139 -0.143181   1.11749 -0.107195 0.000666667
 0.978204 -0.146054   1.09933 -0.156908 0.000666667
 0.981397 -0.150148    1.1377 -0.00799659 0.000666667
 0.978223 -0.138035   1.10799 -0.377142 0.000666667
 0.987022 -0.143374   1.12812 -0.2827 0.000666667
 0.981775 -0.144293   1.10829 0.148284 0.000666667
 0.982623 -0.153546   1.14039 -0.0209282 0.000666667
  0.98615 -0.141853   1.11968 -0.171901 0.000666667
 0.986214 -0.145664   1.11011 -0.0580469 0.000666667
  0.98628 -0.147627    1.1105 -0.0833623 0.000666667
0.991227 -0.14968  1.13984 0.054533 0.000666667
 0.995393 -0.153776   1.13786 0.0489945 0.000666667
 0.977507 -0.150841   1.08217 0.2982 0.000666667
0.983674 -0.14709  1.11092 -0.0506263 0.000666667
  0.99096 -0.147061   1.11681 0.0226042 0.000666667
 0.974782 -0.138215   1.11603 -0.217591 0.000666667
 0.966334 -0.143399   1.13779 -0.247082 0.000666667
 0.979473 -0.147596   1.10794 0.0225281 0.000666667
0.980044 -0.14612  1.14128 0.00891432 0.000666667
 0.986043 -0.147585   1.11611 -0.0629607 0.000666667
0.986607 -0.14917  1.11712 -0.10604 0.000666667
 0.979443 -0.135091   1.10727 -0.339257 0.000666667
 0.988973 -0.144008   1.08349 -0.288938 0.000666667
 0.987823 -0.153131   1.13821 0.0745206 0.000666667
 0.996289 -0.151908    1.1069 0.185809 0.000666667
 0.992922 -0.149643   1.10284 -0.0103593 0.000666667
 0.979276 -0.145363   1.15353 -0.23807 0.000666667
 0.966728 -0.144154   1.13494 -0.254146 0.000666667
 0.988028 -0.146925   1.12076 0.0893846 0.000666667
 0.979802 -0.137118   1.07748 -0.0224866 0.000666667
 0.989046 -0.151439   1.13386 -0.0716426 0.000666667
  0.97778 -0.137232   1.11085 -0.286896 0.000666667
 0.989194 -0.151971   1.12314 0.102011 0.000666667
 0.982807 -0.140038   1.09975 -0.165113 0.000666667
 0.988148 -0.149279   1.11508 -0.0791083 0.000666667
 0.984283 -0.140065   1.11821 -0.0990423 0.000666667
 0.992212 -0.151509   1.12408 -0.277853 0.000666667
 0.979824 -0.143529   1.11544 0.0260538 0.000666667
 0.985884 -0.146592    1.0933 -0.182964 0.000666667
 0.993479 -0.156343   1.14393 0.0955852 0.000666667
 0.975574 -0.135625   1.11699 -0.21079 0.000666667
 0.987499 -0.144887   1.11104 -0.026555 0.000666667
 0.986207 -0.152334   1.10182 0.0366437 0.000666667
  1.00041 -0.152783    1.1297 0.280029 0.000666667
 0.986008 -0.150754   1.14792 -0.329531 0.000666667
 0.995669 -0.150754    1.1371 0.120486 0.000666667
 0.987498 -0.140127   1.12914 -0.229646 0.000666667
 0.974375 -0.142319   1.13721 -0.239686 0.000666667
   0.9861 -0.150364   1.14552 0.0209171 0.000666667
 0.987238 -0.153904   1.13235 -0.0508822 0.000666667
 0.987923 -0.148238   1.11614 0.00698429 0.000666667
 0.979588 -0.137631   1.10246 -0.362538 0.000666667
 0.982899 -0.139912   1.11759 -0.186696 0.000666667
 0.979294 -0.134375   1.10917 -0.311519 0.000666667
0.985657 -0.14681   1.1099 -0.059658 0.000666667
 0.987775 -0.152444    1.0883 0.300936 0.000666667
0.973689 -0.13409  1.11923 -0.22293 0.000666667
 0.977225 -0.137081   1.10913 -0.384705 0.000666667
 0.990958 -0.148976   1.12219 0.0658074 0.000666667
  0.97404 -0.137501   1.12106 -0.33223 0.000666667
0.974806 -0.14616  1.11175 0.0208616 0.000666667
 0.987415 -0.140598   1.10709 -0.203425 0.000666667
0.999455 -0.1532 1.13337 0.312625 0.000666667
0.989784 -0.14676  1.12256 0.034024 0.000666667
 0.988719 -0.150749   1.14022 0.0791175 0.000666667
 0.986385 -0.146274   1.12609 -0.0232076 0.000666667
 0.985829 -0.148615   1.10779 -0.0416574 0.000666667
 0.984943 -0.153793   1.12815 -0.0657527 0.000666667
 0.993379 -0.150948   1.14108 0.0967326 0.000666667
 0.993632 -0.151845   1.10251 0.0227175 0.000666667
 0.985414 -0.147179   1.11751 -0.112914 0.000666667
 0.976234 -0.146225   1.12521 -0.2027 0.000666667
 0.977734 -0.135527   1.10797 -0.325278 0.000666667
 0.972948 -0.136847   1.10875 -0.319924 0.000666667
 0.974571 -0.139797   1.11023 -0.346886 0.000666667
 0.976117 -0.140016    1.1087 -0.321581 0.000666667
 0.975239 -0.148254   1.11692 -0.232009 0.000666667
  0.98492 -0.155952   1.09709 -0.14513 0.000666667
 0.985732 -0.143815    1.1283 0.00341151 0.000666667
 0.990771 -0.151511   1.14017 -0.0152878 0.000666667
 0.991716 -0.148535   1.12016 0.0611847 0.000666667
 0.978648 -0.144033   1.11489 0.0522754 0.000666667
 0.991262 -0.152049   1.10699 -0.0508401 0.000666667
 0.975538 -0.142297    1.1116 -0.02007 0.000666667
  0.98747 -0.152861   1.16046 0.216198 0.000666667
 0.973638 -0.142907   1.13255 -0.274835 0.000666667
 0.975924 -0.144943   1.10896 -0.213254 0.000666667
 0.987376 -0.139602   1.12933 -0.220492 0.000666667
 0.978957 -0.138272   1.10767 -0.370469 0.000666667
 0.989617 -0.148769   1.11496 -0.0197504 0.000666667
 0.973929 -0.142341   1.13849 -0.239465 0.000666667
 0.980619 -0.138245   1.10768 0.158007 0.000666667
 0.979538 -0.147102   1.13986 0.0117637 0.000666667
 0.976546 -0.139831   1.12087 -0.0719414 0.000666667
  0.98014 -0.143102   1.11189 0.0487197 0.000666667
 0.997934 -0.153746   1.12406 0.217656 0.000666667
 0.979742 -0.146999   1.11229 0.065743 0.000666667
  0.98483 -0.153166   1.12295 0.00710772 0.000666667
 0.975954 -0.143784   1.13536 0.0985934 0.000666667
0.989047 -0.15074  1.13861 0.0441078 0.000666667
 0.976848 -0.136623   1.11152 -0.340455 0.000666667
 0.983327 -0.147894   1.11915 0.00428817 0.000666667
 0.976737 -0.135264   1.10713 -0.306221 0.000666667
 0.999558 -0.153005   1.13316 0.24831 0.000666667
0.978028 -0.13674  1.11872 -0.0167284 0.000666667
 0.995259 -0.152694   1.13616 0.101355 0.000666667
 0.990802 -0.148732   1.11253 -0.209486 0.000666667
 0.990128 -0.144318    1.0844 -0.106317 0.000666667
0.974862 -0.13739  1.10299 -0.096286 0.000666667
 0.997473 -0.151513   1.14122 -0.192013 0.000666667
 0.988688 -0.152856   1.13097 -0.0598623 0.000666667
 0.987628 -0.147673   1.13369 -0.041345 0.000666667
0.979665 -0.14546  1.09503 -0.16037 0.000666667
 0.991883 -0.153872   1.13017 -0.0158083 0.000666667
 0.981223 -0.141867   1.09519 -0.153305 0.000666667
 0.994865 -0.149814   1.12396 0.0822624 0.000666667
 0.977747 -0.134693   1.13003 -0.196653 0.000666667
0.994286 -0.15322  1.14184 0.0634165 0.000666667
 0.983227 -0.145095   1.12716 -0.155925 0.000666667
 0.988751 -0.146681   1.13219 0.0868566 0.000666667
 0.978636 -0.145564   1.09979 -0.155196 0.000666667
 0.995312 -0.156764   1.09885 0.250412 0.000666667
 0.979199 -0.135726   1.10669 -0.349604 0.000666667
 0.997101 -0.155206   1.14065 0.0625458 0.000666667
 0.994799 -0.155312   1.09994 0.237077 0.000666667
 0.982342 -0.147768   1.12331 0.0651356 0.000666667
 0.991319 -0.148214   1.11772 0.0625144 0.000666667
 0.987593 -0.151815   1.11695 -0.105477 0.000666667
 0.980846 -0.149135   1.07486 -0.118655 0.000666667
0.967924 -0.1387  1.0972 -0.177017 0.000666667
 0.984042 -0.158188   1.16562 -0.0394424 0.000666667
 0.972527 -0.139355   1.12537 -0.0947185 0.000666667
 0.986845 -0.148666    1.1235 0.0344859 0.000666667
 0.989123 -0.144247   1.10932 0.021528 0.000666667
 0.976624 -0.137911   1.11136 -0.301371 0.000666667
 0.996149 -0.156003   1.13928 0.081224 0.000666667
  0.98008 -0.139053   1.10416 -0.347535 0.000666667
 0.982154 -0.141557   1.10796 0.11037 0.000666667
 0.978191 -0.139075   1.12095 -0.379852 0.000666667
 0.981666 -0.154768   1.13053 0.308344 0.000666667
  0.98417 -0.142885   1.14757 -0.0953686 0.000666667
  0.98552 -0.142565   1.08178 -0.0870334 0.000666667
 0.986477 -0.153831    1.1121 0.239358 0.000666667
 0.994528 -0.146206   1.11326 0.0596835 0.000666667
  0.98844 -0.155735   1.15773 0.230397 0.000666667
 0.985212 -0.143651   1.11816 -0.109873 0.000666667
 0.997145 -0.153589   1.12816 0.0253663 0.000666667
 0.999749 -0.152082   1.12864 0.284442 0.000666667
  0.99937 -0.154197   1.13951 -0.0340562 0.000666667
 0.979437 -0.135438   1.10764 -0.365331 0.000666667
 0.993743 -0.151678   1.14007 0.0435278 0.000666667
0.993474 -0.15318   1.1001 0.0156709 0.000666667
  0.98987 -0.147208   1.13173 0.08991 0.000666667
 0.986607 -0.148561   1.11163 -0.0489798 0.000666667
 0.988164 -0.150455   1.13188 -0.0738619 0.000666667
 0.979846 -0.139242   1.10973 -0.307025 0.000666667
  0.97575 -0.148526   1.11651 -0.210477 0.000666667
 0.991133 -0.145819    1.1328 0.0619485 0.000666667
 0.982019 -0.136747   1.12429 -0.279042 0.000666667
 0.991383 -0.143727   1.11111 -0.0544847 0.000666667
 0.987461 -0.145605    1.0887 -0.208827 0.000666667
 0.990591 -0.148242   1.11501 -0.029555 0.000666667
 0.980796 -0.135129   1.12506 -0.285003 0.000666667
 0.977847 -0.138293   1.12172 -0.023067 0.000666667
 1.00031 -0.15173  1.12765 0.255723 0.000666667
 0.990733 -0.152955   1.10535 -0.0378007 0.000666667
 0.981291 -0.137927   1.09807 -0.103142 0.000666667
 0.988261 -0.149389   1.13317 0.0561194 0.000666667
 0.978347 -0.142697   1.09827 -0.147609 0.000666667
 0.977622 -0.145333   1.10092 -0.154815 0.000666667
 0.987698 -0.143117   1.08114 -0.00392472 0.000666667
 0.979812 -0.146372   1.12551 -0.169615 0.000666667
0.978293 -0.14351  1.13762 0.0954391 0.000666667
 0.987811 -0.153778   1.16114 0.232903 0.000666667
 0.987128 -0.152208    1.0891 0.303234 0.000666667
 0.973845 -0.138758   1.12172 -0.0585371 0.000666667
 0.982427 -0.142347   1.11858 -0.172526 0.000666667
 0.978217 -0.135166   1.11245 -0.325086 0.000666667
0.983163 -0.14359  1.15303 -0.213883 0.000666667
 0.997189 -0.154621   1.13709 0.112393 0.000666667
 0.989226 -0.145777   1.12351 0.0264471 0.000666667
 0.990458 -0.144983   1.13263 0.0761033 0.000666667
 0.973487 -0.134669   1.11807 -0.258119 0.000666667
  0.99913 -0.151129   1.12601 0.243631 0.000666667
 0.991465 -0.148665   1.11532 0.00533278 0.000666667
 0.982899 -0.141747   1.11409 -0.0123711 0.000666667
 0.977767 -0.135886    1.1064 -0.322799 0.000666667
 0.976223 -0.137967    1.1205 -0.0212571 0.000666667
 0.988666 -0.150526   1.10994 -0.0471967 0.000666667
 0.983214 -0.144548   1.13561 0.0689142 0.000666667
 0.998396 -0.153732   1.12615 0.207946 0.000666667
 0.970266 -0.144279   1.12008 -0.0728787 0.000666667
 0.977392 -0.147718   1.07532 -0.104762 0.000666667
 0.970044 -0.136623   1.15026 -0.23888 0.000666667
  0.98936 -0.151827   1.14239 -0.0133488 0.000666667
 0.988136 -0.145349   1.08869 -0.20214 0.000666667
 0.988219 -0.145805   1.11321 -0.0353564 0.000666667
  0.99068 -0.145727   1.13039 0.0993506 0.000666667
0.990209 -0.15864   1.1127 0.219412 0.000666667
  0.99325 -0.157657   1.13875 0.106371 0.000666667
 0.980169 -0.145928   1.12637 -0.158542 0.000666667
   0.9908 -0.158143   1.10248 -0.0341775 0.000666667
 0.979058 -0.147644   1.07517 -0.108694 0.000666667
  0.98991 -0.144678   1.13032 0.0960825 0.000666667
 0.991153 -0.146876   1.12056 0.0663236 0.000666667
 0.993422 -0.151941    1.0899 0.277469 0.000666667
 0.983381 -0.137967    1.1108 -0.0870026 0.000666667
 0.987178 -0.148973   1.11002 -0.0809742 0.000666667
0.992594 -0.15249  1.09784 0.0190311 0.000666667
 0.993445 -0.149472   1.10599 -0.0282577 0.000666667
 0.979795 -0.133521   1.10704 -0.368181 0.000666667
 0.987158 -0.137755   1.12017 -0.258951 0.000666667
 0.978837 -0.139362   1.11326 -0.314959 0.000666667
 0.986166 -0.147061   1.10878 -0.0467049 0.000666667
 0.982123 -0.137637   1.07758 -0.0316996 0.000666667
 0.975249 -0.144159   1.07861 -0.0350557 0.000666667
 0.976308 -0.142062   1.09053 -0.0265755 0.000666667
 0.991009 -0.146953   1.11644 -0.0220483 0.000666667
  0.99022 -0.148902   1.14069 0.0711888 0.000666667
 0.996904 -0.156486   1.12924 0.0342261 0.000666667
0.992954 -0.15142  1.09056 0.266779 0.000666667
 0.974775 -0.145133   1.11095 0.00639632 0.000666667
  1.00129 -0.155206   1.12728 0.273118 0.000666667
 0.991738 -0.155628   1.10001 0.0246907 0.000666667
 0.978229 -0.145445   1.10626 -0.104643 0.000666667
   0.9881 -0.142811   1.11667 -0.128139 0.000666667
 0.974622 -0.137817   1.12925 -0.313565 0.000666667
 1.00038 -0.15492  1.12404 0.213812 0.000666667
  0.97968 -0.135786   1.12869 -0.124556 0.000666667
 0.992501 -0.151067   1.09902 0.023011 0.000666667
 0.983831 -0.150026    1.1281 0.157757 0.000666667
 0.983417 -0.152735   1.11808 -0.00893508 0.000666667
 0.986969 -0.154008    1.1593 0.231509 0.000666667
 0.979818 -0.138113   1.10906 -0.297119 0.000666667
 0.975438 -0.137381   1.12288 -0.0888635 0.000666667
 0.990846 -0.154055   1.12951 -0.0574526 0.000666667
 0.988227 -0.152197   1.12646 -0.203184 0.000666667
 0.982755 -0.145638    1.0857 -0.0466664 0.000666667
 0.985942 -0.145408   1.12069 -0.114184 0.000666667
0.977488 -0.1395 1.11058 -0.293697 0.000666667
 0.985913 -0.148292   1.11848 -0.134005 0.000666667
 0.981798 -0.149634   1.11408 0.0549392 0.000666667
  0.98556 -0.148775   1.12153 0.00833603 0.000666667
 0.988463 -0.142175   1.11599 -0.0384979 0.000666667
 0.984877 -0.145372   1.08576 -0.0660489 0.000666667
 0.977375 -0.140242   1.10533 -0.33045 0.000666667
  1.00045 -0.151892   1.12599 0.247071 0.000666667
 0.988074 -0.145462   1.12897 0.0879639 0.000666667
 0.978722 -0.137133   1.10989 -0.343002 0.000666667
  0.99402 -0.153191   1.12634 0.065378 0.000666667
 0.975525 -0.135697    1.1188 -0.304039 0.000666667
 0.998203 -0.152857   1.12603 0.238622 0.000666667
 0.989176 -0.149518   1.12455 0.057022 0.000666667
 0.983389 -0.145929   1.10869 0.383226 0.000666667
 0.980637 -0.144095    1.1109 0.0224637 0.000666667
 0.986261 -0.147743   1.10967 -0.0561745 0.000666667
 0.995011 -0.157543   1.14204 0.0535729 0.000666667
 0.979301 -0.143577   1.13133 -0.0283122 0.000666667
 0.987353 -0.151406   1.12761 -0.0639127 0.000666667
 0.983596 -0.149571   1.12214 0.0177826 0.000666667
  0.98105 -0.144019   1.14991 -0.219558 0.000666667
 0.987966 -0.151122   1.14143 0.010376 0.000666667
 0.981144 -0.146757    1.1339 0.0489242 0.000666667
 0.980193 -0.137073   1.11149 -0.313629 0.000666667
 0.989606 -0.147492   1.12199 0.0442284 0.000666667
 0.979367 -0.143171   1.09736 -0.152761 0.000666667


==> output_ims_seed52_withold_top/random_action_4.txt <==
0.053008
0.985931 -0.14386   1.1258 -0.180442 0.000666667
 0.989795 -0.142741   1.09183 -0.20885 0.000666667
 0.978648 -0.143051   1.11548 0.00899269 0.000666667
 0.986531 -0.146378   1.10919 -0.0567081 0.000666667
 0.982405 -0.144964   1.10842 0.132791 0.000666667
 0.994144 -0.145406   1.10437 0.246492 0.000666667
 0.989214 -0.148102   1.12626 -0.276101 0.000666667
 0.983382 -0.147132   1.14625 0.0630786 0.000666667
 0.996039 -0.155796   1.13943 0.0736737 0.000666667
 0.982873 -0.132432   1.11043 -0.335007 0.000666667
 0.985477 -0.150967   1.12714 0.173444 0.000666667
 0.984207 -0.146667    1.1094 -0.073861 0.000666667
 0.991525 -0.152317   1.09975 -0.00472874 0.000666667
 0.989976 -0.151897   1.13866 0.0690828 0.000666667
 0.986753 -0.145858   1.08857 -0.207746 0.000666667
 0.988841 -0.148068   1.11679 -0.0967486 0.000666667
  0.97545 -0.137242   1.12012 -0.0649127 0.000666667
 0.991476 -0.153877   1.09734 0.042432 0.000666667
 0.978854 -0.136843    1.1079 -0.363248 0.000666667
 0.991701 -0.149597   1.14628 0.0435053 0.000666667
 0.985133 -0.143358   1.12554 -0.197497 0.000666667
 0.979797 -0.144865   1.09337 -0.152361 0.000666667
 0.984746 -0.150083   1.12134 0.0661521 0.000666667
 0.993813 -0.153546    1.1417 0.112024 0.000666667
 0.974933 -0.137224   1.10893 -0.311593 0.000666667
0.987605 -0.14497  1.09231 -0.188252 0.000666667
0.985672 -0.14419  1.07895 -0.0662445 0.000666667
  0.99195 -0.147204   1.11239 0.028044 0.000666667
0.995713 -0.14941  1.13717 0.128081 0.000666667
 0.974822 -0.138116   1.10992 -0.299351 0.000666667
 0.979344 -0.144328   1.09822 -0.167897 0.000666667
 0.971961 -0.133331   1.10563 -0.153351 0.000666667
 0.986779 -0.148907    1.1151 -0.0935449 0.000666667
  1.00258 -0.155036   1.12728 0.287567 0.000666667
 0.994881 -0.152377   1.14257 0.0519954 0.000666667
 0.984841 -0.146278   1.12501 0.00653064 0.000666667
 0.978017 -0.145484   1.10284 -0.137103 0.000666667
  0.97739 -0.140488   1.12976 -0.11221 0.000666667
  0.97547 -0.135775   1.11676 -0.185896 0.000666667
 0.976413 -0.137646   1.10982 -0.293602 0.000666667
0.989332 -0.15421  1.16145 0.238697 0.000666667
 0.994325 -0.158464   1.13539 0.00950722 0.000666667
0.983419 -0.15051  1.12108 0.0280882 0.000666667
 0.991599 -0.155027   1.13241 -0.0231015 0.000666667
 0.977002 -0.138297   1.12442 -0.084195 0.000666667
 0.978548 -0.134244   1.10601 -0.312694 0.000666667
0.985992 -0.13957  1.11783 -0.089272 0.000666667
 0.974449 -0.140755   1.11869 -0.0849866 0.000666667
  0.99087 -0.148954   1.13233 -0.0814323 0.000666667
 0.980118 -0.145764   1.14151 -0.00186302 0.000666667
 0.992559 -0.154637   1.09032 0.244088 0.000666667
 0.977631 -0.136901   1.10682 -0.356502 0.000666667
 0.985692 -0.150471   1.10254 -0.183115 0.000666667
 0.987482 -0.156021   1.08872 0.141362 0.000666667
 0.990479 -0.153754   1.09831 0.0244184 0.000666667
 0.987862 -0.143925   1.14428 -0.204038 0.000666667
 0.991158 -0.151351   1.10215 0.00545513 0.000666667
 0.985033 -0.147287   1.10926 -0.047878 0.000666667
 0.985095 -0.144159   1.10935 -0.0726098 0.000666667
 0.972792 -0.139662    1.1304 -0.175613 0.000666667
 0.977637 -0.138139   1.10731 -0.375928 0.000666667
 0.981024 -0.137667   1.10163 -0.322642 0.000666667
 0.987816 -0.148464   1.14055 0.049629 0.000666667
 0.982666 -0.143954   1.13496 0.0599551 0.000666667
 0.980951 -0.140511   1.10751 -0.356628 0.000666667
 0.988304 -0.143939   1.11018 0.0110101 0.000666667
 0.996337 -0.154434   1.16193 0.257607 0.000666667
 0.988434 -0.143069   1.11768 -0.171178 0.000666667
  0.98156 -0.138018   1.11223 -0.310647 0.000666667
 0.987986 -0.145058   1.11038 0.0745275 0.000666667
 0.990559 -0.158837   1.13927 -0.0328143 0.000666667
 0.992176 -0.156388    1.1398 -0.0492491 0.000666667
 0.995757 -0.148651    1.1029 -0.0226666 0.000666667
 0.976157 -0.144065    1.0993 -0.00321949 0.000666667
 0.990007 -0.142513   1.08168 -0.03588 0.000666667
 0.984998 -0.145583   1.12637 -0.16024 0.000666667
0.974414 -0.14229   1.1244 -0.31185 0.000666667
 0.975716 -0.143649   1.09671 -0.119114 0.000666667
 0.984557 -0.140118   1.11608 -0.17593 0.000666667
 0.976902 -0.139241   1.10939 -0.348845 0.000666667
 0.989346 -0.146759   1.12987 0.0756788 0.000666667
  0.98701 -0.157427   1.11218 0.205938 0.000666667
 0.973024 -0.143666   1.10584 -0.0283868 0.000666667
 0.985482 -0.149079   1.12689 -0.0600379 0.000666667
 0.978535 -0.135952   1.10663 -0.298836 0.000666667
 0.981263 -0.143709   1.10081 -0.162697 0.000666667
 0.977428 -0.136765   1.12457 -0.36428 0.000666667
 0.978409 -0.144146   1.13769 0.0794347 0.000666667
 0.982798 -0.144517   1.10595 0.147914 0.000666667
 0.972656 -0.139029   1.12103 -0.295441 0.000666667
  0.98539 -0.145626   1.08342 -0.0525495 0.000666667
 0.988531 -0.147597   1.13086 0.0675156 0.000666667
 0.973107 -0.138808   1.11934 -0.0361408 0.000666667
 0.995203 -0.150964    1.1033 0.190763 0.000666667
  0.99621 -0.153675    1.1377 0.111717 0.000666667
 0.992156 -0.153976   1.09549 0.0202831 0.000666667
 0.988153 -0.154645   1.10005 0.0266467 0.000666667
 0.988991 -0.142521   1.12419 -0.00464831 0.000666667
  0.98879 -0.151096   1.13897 0.0835806 0.000666667
 0.991713 -0.150701   1.09936 0.0179434 0.000666667
 0.979943 -0.146002   1.11001 0.0633831 0.000666667
  0.9895 -0.14914  1.14142 0.0908414 0.000666667
 0.983682 -0.141111   1.08055 -0.0108566 0.000666667
 0.979236 -0.142545   1.11077 0.0265478 0.000666667
 0.998416 -0.153258    1.1349 0.118167 0.000666667
 0.984098 -0.142489   1.10853 0.120122 0.000666667
 0.978377 -0.140649   1.11492 0.0386718 0.000666667
 0.978621 -0.142805   1.13705 0.105705 0.000666667
 0.987833 -0.151062   1.13869 -0.0212332 0.000666667
 0.978729 -0.144701   1.09853 -0.130772 0.000666667
 0.977759 -0.137954   1.10723 -0.318206 0.000666667
 0.984503 -0.147074   1.11145 0.0657987 0.000666667
 0.984234 -0.147156   1.10829 -0.0627536 0.000666667
  1.00233 -0.151717   1.12851 0.262458 0.000666667
  0.97957 -0.134468   1.11053 -0.347704 0.000666667
  0.97477 -0.135474   1.10418 -0.140701 0.000666667
 0.998622 -0.149732    1.1421 -0.181443 0.000666667
 0.980021 -0.139044   1.10173 -0.343717 0.000666667
  0.97858 -0.137373   1.10922 -0.326128 0.000666667
 0.979761 -0.137613   1.11087 -0.306784 0.000666667
 0.988871 -0.142791   1.08772 0.0263321 0.000666667
 0.970784 -0.135541   1.11798 -0.291674 0.000666667
 0.985447 -0.137937   1.11925 -0.136599 0.000666667
 0.979101 -0.139114   1.11011 -0.31926 0.000666667
  1.00199 -0.148335   1.11602 0.301329 0.000666667
 0.973567 -0.141641   1.12306 -0.0742156 0.000666667
 0.992448 -0.155097   1.14097 0.10932 0.000666667
 0.992292 -0.146632   1.10703 -0.0292591 0.000666667
 0.983376 -0.148464   1.10919 -0.0711061 0.000666667
 0.977025 -0.136438   1.11022 -0.289455 0.000666667
 0.984805 -0.149186   1.11003 -0.00644763 0.000666667
 0.989335 -0.150518   1.12417 -0.201665 0.000666667
 0.986896 -0.148412   1.12428 0.0174022 0.000666667
 0.990988 -0.148058   1.11458 -0.0548958 0.000666667
 0.985848 -0.151025   1.11955 -0.110477 0.000666667
 0.988743 -0.147327   1.12699 0.0295565 0.000666667
 0.986156 -0.154739   1.11222 0.211912 0.000666667
 0.996385 -0.154587   1.12735 0.252814 0.000666667
 0.996697 -0.151405   1.13624 0.0730189 0.000666667
 0.985474 -0.149975   1.11506 -0.0914986 0.000666667
 0.989703 -0.147446   1.13262 0.0464923 0.000666667
 0.985503 -0.146692   1.13828 -0.0115688 0.000666667
 0.977942 -0.138955   1.11195 -0.2864 0.000666667
 0.968757 -0.134933   1.10648 -0.25201 0.000666667
 0.975071 -0.137058   1.11608 -0.195683 0.000666667
 0.981444 -0.137667   1.12392 -0.289937 0.000666667
  0.99434 -0.151395   1.11952 0.0500766 0.000666667
 0.997566 -0.155828   1.12945 0.248753 0.000666667
  0.98592 -0.145295   1.11086 -0.0670568 0.000666667
  0.99255 -0.149805   1.13674 0.0884674 0.000666667
 0.972325 -0.141545   1.12582 -0.0769621 0.000666667
 0.991922 -0.149464   1.10389 0.206102 0.000666667
 0.987452 -0.153016   1.09877 0.0227839 0.000666667
 0.987931 -0.142596   1.08996 -0.190984 0.000666667
  0.97441 -0.143384    1.1117 -0.0056555 0.000666667
0.988462 -0.14452  1.08309 -0.0477597 0.000666667
 0.977838 -0.144714     1.098 -0.165296 0.000666667
 0.992164 -0.156546   1.12897 0.0442554 0.000666667
 0.989179 -0.138789    1.1255 0.00030731 0.000666667
 0.985697 -0.146911   1.10763 -0.0756814 0.000666667
 0.977528 -0.137022   1.11011 -0.321365 0.000666667
 0.982299 -0.144584   1.10909 0.3665 0.000666667
 0.985867 -0.143804   1.12264 -0.017433 0.000666667
0.980199 -0.14965   1.1125 0.0619315 0.000666667
 0.977534 -0.140071   1.10636 -0.303872 0.000666667
  0.99239 -0.155003    1.1293 -0.0217908 0.000666667
  0.98746 -0.147038   1.11401 -0.0706557 0.000666667
 0.975454 -0.146526   1.13652 -0.168992 0.000666667
 0.989933 -0.144177   1.10947 -0.0184755 0.000666667
 0.996301 -0.152272   1.13606 0.104535 0.000666667
 0.991097 -0.144329   1.13323 0.110376 0.000666667
 0.989598 -0.144265   1.13069 0.101339 0.000666667
 0.976433 -0.139598   1.10602 -0.33433 0.000666667
 0.993109 -0.150109    1.1021 0.00785303 0.000666667
 0.983742 -0.142502   1.11298 0.051676 0.000666667
0.992368 -0.15106  1.10508 0.0243887 0.000666667
 0.979267 -0.140476   1.12863 -0.151994 0.000666667
 0.984985 -0.147933   1.10704 -0.0483057 0.000666667
 0.988236 -0.149233   1.13251 -0.0589983 0.000666667
0.988057 -0.15025  1.13873 -0.0385943 0.000666667
 0.974769 -0.142382   1.10984 -0.00778484 0.000666667
 0.992359 -0.154369   1.10047 0.0112585 0.000666667
 0.976886 -0.135961   1.10847 -0.306127 0.000666667
 0.972239 -0.136537   1.10593 -0.325772 0.000666667
 0.988121 -0.140359   1.12448 0.00856263 0.000666667
  0.98444 -0.147233   1.10892 -0.0804998 0.000666667
 0.984736 -0.147173   1.11428 -0.0584721 0.000666667
 0.978576 -0.146906   1.14361 0.0437726 0.000666667
 0.977455 -0.142323   1.10628 -0.323785 0.000666667
 0.987573 -0.152467   1.10034 -0.0209993 0.000666667
 0.978772 -0.140828    1.1097 -0.302303 0.000666667
 0.985563 -0.145152   1.08896 -0.165081 0.000666667
 0.975801 -0.135892   1.12926 -0.204588 0.000666667
 0.977705 -0.148485   1.09677 -0.147715 0.000666667
 0.986521 -0.146383   1.08498 -0.100015 0.000666667
  0.97882 -0.138554    1.1091 -0.357127 0.000666667
 0.989882 -0.149279    1.1199 0.0504544 0.000666667
 0.973093 -0.136557   1.10573 -0.308627 0.000666667
 0.994887 -0.157053   1.14126 0.0606562 0.000666667
  0.98783 -0.148402   1.13104 -0.0640918 0.000666667
 0.985592 -0.147604   1.10803 -0.057868 0.000666667
 0.977584 -0.136614   1.12766 -0.313869 0.000666667
 0.992712 -0.153188   1.12638 -0.278485 0.000666667
 0.995213 -0.155532   1.14005 0.0275006 0.000666667
 0.989649 -0.151569   1.13728 0.0364977 0.000666667
 0.986206 -0.144903   1.14431 -0.215984 0.000666667
 0.985095 -0.150391   1.12788 -0.0510478 0.000666667
 0.972492 -0.137125   1.12862 -0.32795 0.000666667
 0.986866 -0.146958   1.13169 -0.0600737 0.000666667
 0.986645 -0.146243   1.12543 -0.214104 0.000666667
 0.972183 -0.133068   1.11998 -0.244148 0.000666667
 0.993077 -0.156585   1.13871 0.0308037 0.000666667
 0.974702 -0.135007   1.10558 -0.162433 0.000666667
 0.973736 -0.134093   1.11839 -0.205944 0.000666667
 0.994504 -0.150458   1.13588 0.10476 0.000666667
 0.985305 -0.146987   1.14486 -0.0701515 0.000666667
 0.982095 -0.144971   1.10867 0.398956 0.000666667
 0.977185 -0.146384   1.10014 -0.162313 0.000666667
 0.987354 -0.151647   1.08837 0.295383 0.000666667
 0.973912 -0.133242   1.11455 -0.197085 0.000666667
 0.994257 -0.149307   1.08735 0.292052 0.000666667
 0.986681 -0.138651   1.12169 -0.25974 0.000666667
 0.988027 -0.144289   1.13297 0.0749766 0.000666667
 0.991418 -0.150598   1.08564 0.262722 0.000666667
 0.989562 -0.148695    1.1278 -0.268183 0.000666667
 0.981314 -0.138396   1.10563 -0.347014 0.000666667
0.978902 -0.13944  1.11057 -0.264636 0.000666667
 0.992797 -0.156615   1.13099 -0.00213572 0.000666667
 0.997285 -0.156058   1.14031 0.0689886 0.000666667
0.988066 -0.14587  1.08949 -0.172692 0.000666667
0.989954 -0.14981  1.11943 0.0367282 0.000666667
0.982149 -0.14481  1.10704 0.0305285 0.000666667
 0.993102 -0.149555   1.10602 -0.0342311 0.000666667
 0.979025 -0.145372   1.12775 -0.169692 0.000666667
 0.993663 -0.156165   1.13451 -0.0473524 0.000666667
 0.979232 -0.136314   1.11991 -0.28066 0.000666667
 0.986293 -0.153713   1.14893 -0.338477 0.000666667
 0.976389 -0.143384   1.13558 -0.165959 0.000666667
 0.973754 -0.141973   1.12381 -0.0534336 0.000666667
 0.984966 -0.154681   1.12801 -0.0246331 0.000666667
 0.999178 -0.154486   1.12459 0.247256 0.000666667
  0.98582 -0.150787     1.129 -0.0567014 0.000666667
 0.990065 -0.150772    1.1163 0.0339781 0.000666667
 0.978709 -0.136943   1.12649 -0.569699 0.000666667
 0.973505 -0.136157   1.13517 -0.249831 0.000666667
 1.00132 -0.15286  1.12779 0.243759 0.000666667
 0.961917 -0.128779   1.10417 -0.487392 0.000666667
 0.984389 -0.145753   1.13998 0.195253 0.000666667
0.998295 -0.1538 1.13188 0.10286 0.000666667
 0.984915 -0.148434   1.12077 0.019281 0.000666667
 0.989121 -0.148078   1.11595 0.00190503 0.000666667
 0.997327 -0.153124   1.13215 0.226822 0.000666667
 0.989185 -0.146791   1.12323 0.0328466 0.000666667
 0.987212 -0.151609   1.14102 -0.0395583 0.000666667
 0.977597 -0.137295   1.11257 -0.273344 0.000666667
 0.996218 -0.152776    1.1367 0.106994 0.000666667
  0.99139 -0.150294   1.14073 0.0715726 0.000666667
 0.992885 -0.155433   1.12713 0.0381022 0.000666667
 0.977875 -0.142753   1.13757 0.0901809 0.000666667
  0.99098 -0.153842   1.13014 -0.035653 0.000666667
 0.978265 -0.144599   1.10145 -0.0853729 0.000666667
0.986647 -0.14172  1.08482 -0.0431641 0.000666667
 0.982143 -0.146643   1.15641 -0.200536 0.000666667
 0.976563 -0.136353   1.11205 -0.268142 0.000666667
  0.97753 -0.136187   1.11717 -0.0996313 0.000666667
 0.994705 -0.151999   1.16022 0.253088 0.000666667
 0.982673 -0.148592   1.10868 -0.0364782 0.000666667
 0.978592 -0.144951    1.0997 -0.150492 0.000666667
 0.985228 -0.145952   1.11741 -0.0793981 0.000666667
 0.996283 -0.154402   1.14386 0.0946976 0.000666667
 0.981952 -0.144725   1.11918 -0.0997336 0.000666667
 0.983849 -0.148859   1.10674 -0.0530945 0.000666667
 0.976853 -0.140889   1.10777 -0.0684781 0.000666667
0.986101 -0.15206   1.1328 -0.0779084 0.000666667
 0.978822 -0.145101   1.13211 0.0229436 0.000666667
 0.989817 -0.145447   1.11133 0.0686779 0.000666667
 0.978449 -0.147098   1.12704 -0.20736 0.000666667
 0.974819 -0.134932   1.10824 -0.314824 0.000666667
 0.989758 -0.142816    1.1159 -0.135427 0.000666667
 0.983392 -0.149408   1.12685 0.162557 0.000666667
0.986928 -0.14754  1.10845 -0.00611759 0.000666667
 0.982735 -0.144896   1.08092 -0.0272928 0.000666667
 0.999408 -0.150263   1.12673 0.239007 0.000666667
  0.98142 -0.145473   1.15019 -0.20491 0.000666667
 0.976641 -0.137576    1.1051 -0.363711 0.000666667
 0.975345 -0.136835   1.12946 -0.309171 0.000666667
 0.975157 -0.134396   1.10541 -0.100257 0.000666667
 0.989231 -0.146407   1.12297 0.0423733 0.000666667
 0.990787 -0.157077   1.10181 -0.0533798 0.000666667
  0.99304 -0.149662   1.16056 0.230671 0.000666667
 0.989572 -0.151658    1.1289 -0.0357234 0.000666667
  0.98128 -0.136427   1.10281 -0.333927 0.000666667
 0.986659 -0.141858   1.13384 -0.0918479 0.000666667
0.984811 -0.1441 1.13882 0.213418 0.000666667
 0.989616 -0.148636   1.12166 0.0320072 0.000666667
 0.970163 -0.142436   1.10116 -0.0635648 0.000666667
 0.979713 -0.137989   1.10992 -0.352649 0.000666667
   0.9891 -0.147198   1.11479 -0.024648 0.000666667
 0.973261 -0.134791   1.10761 -0.311658 0.000666667
 0.990058 -0.150036   1.08634 0.268414 0.000666667
 0.988409 -0.146403   1.11647 -0.0202423 0.000666667
 0.981944 -0.143125   1.11353 0.0510534 0.000666667
 0.989251 -0.152867   1.10067 0.0360867 0.000666667
 0.979763 -0.138168   1.12445 -0.268887 0.000666667
 0.991748 -0.147285   1.11464 -0.0169405 0.000666667
 0.987074 -0.147348   1.11718 -0.018254 0.000666667
  0.97282 -0.138704   1.12144 -0.0488671 0.000666667
 0.992615 -0.146753   1.12087 0.0610494 0.000666667
 0.989688 -0.152823   1.12517 -0.215139 0.000666667
 0.979478 -0.140475   1.12565 -0.149538 0.000666667
 0.980695 -0.138889   1.10385 -0.375008 0.000666667
 0.971469 -0.139193   1.11996 -0.147321 0.000666667
 0.993176 -0.151001   1.09037 0.265905 0.000666667
 0.986059 -0.147198   1.11193 -0.0677779 0.000666667
 0.982565 -0.139526   1.11234 0.0613899 0.000666667
 0.991789 -0.153523   1.10071 0.0296853 0.000666667
 0.982155 -0.145646   1.11511 0.00146798 0.000666667
 0.993722 -0.152995    1.0918 0.245461 0.000666667
 0.977573 -0.149589   1.07703 -0.0953454 0.000666667
 0.984419 -0.146945   1.12526 0.00501828 0.000666667
 0.994392 -0.150759   1.12448 0.030235 0.000666667
 0.98679 -0.14223  1.08771 -0.201393 0.000666667
 0.988059 -0.150721   1.12264 0.0626997 0.000666667
 0.975612 -0.138725   1.12933 -0.323623 0.000666667
 0.979312 -0.139019   1.12585 -0.157089 0.000666667
 0.995146 -0.154953   1.14168 0.0474324 0.000666667
 0.967972 -0.139033   1.09762 -0.185448 0.000666667
 0.993698 -0.156541   1.14206 0.0374175 0.000666667
 0.991087 -0.149855   1.11576 -0.0349999 0.000666667
 0.982744 -0.135621    1.1236 -0.291414 0.000666667
 0.987398 -0.143611    1.1345 -0.0885215 0.000666667
 0.973232 -0.141537     1.103 -0.0352222 0.000666667
 0.977333 -0.138139   1.10846 -0.325967 0.000666667
 0.978616 -0.147802   1.16006 -0.153365 0.000666667
 0.972276 -0.141316   1.12257 -0.148168 0.000666667
0.986226 -0.14838  1.11327 -0.0497819 0.000666667
 0.985279 -0.147713   1.11315 -0.0178526 0.000666667
0.983272 -0.1452 1.10501 -0.162621 0.000666667
 0.978651 -0.148337   1.14686 0.0432398 0.000666667
 0.992093 -0.150061    1.0981 0.0244745 0.000666667
 0.991093 -0.152171   1.14179 -0.0088914 0.000666667
0.983362 -0.13783  1.11918 -0.292666 0.000666667
 0.983449 -0.138032   1.11268 -0.296926 0.000666667
 0.979165 -0.136559   1.11014 -0.282465 0.000666667
 0.977504 -0.137094   1.10518 -0.370323 0.000666667
 0.987138 -0.143539   1.13478 0.112755 0.000666667
 0.982247 -0.138518   1.11173 0.0213032 0.000666667
 0.992949 -0.158703   1.13303 -0.00951579 0.000666667
 0.983717 -0.138233   1.10763 -0.330955 0.000666667
0.987999 -0.14897  1.10988 -0.0786122 0.000666667
 0.984328 -0.145847   1.14418 0.0902722 0.000666667
 0.989778 -0.146859   1.14324 0.103494 0.000666667
 0.989159 -0.146524   1.13252 0.0957874 0.000666667
 0.978764 -0.144285   1.12774 -0.208169 0.000666667
 0.996759 -0.154745    1.1275 0.268018 0.000666667
  0.98863 -0.149631    1.1421 -0.0134182 0.000666667
 0.985398 -0.143226   1.14421 0.0731407 0.000666667
 0.986217 -0.140731   1.08942 -0.395788 0.000666667
 0.984006 -0.148809   1.12789 0.143396 0.000666667
  0.99539 -0.153675   1.13323 0.13141 0.000666667
 0.975206 -0.138892   1.12374 -0.0529006 0.000666667
 0.989768 -0.145911   1.11192 0.0597088 0.000666667
  0.97961 -0.143252   1.11211 0.0636975 0.000666667
 0.975878 -0.136727   1.10724 -0.330943 0.000666667
 0.981312 -0.143902   1.13651 0.0706801 0.000666667
 0.977386 -0.133517   1.10817 -0.350373 0.000666667
 0.975869 -0.145373   1.13657 -0.158957 0.000666667
  0.98113 -0.143304   1.12682 -0.182671 0.000666667
  0.97158 -0.143759   1.09924 -0.0756777 0.000666667
 0.978652 -0.141876   1.11417 0.0682281 0.000666667
0.992069 -0.15158  1.08848 0.251919 0.000666667
   0.9763 -0.145023   1.11062 -0.199938 0.000666667
 0.976043 -0.132445   1.10745 -0.334758 0.000666667
 0.978985 -0.142876   1.13275 -0.025743 0.000666667
0.987651 -0.14815   1.1426 0.0822144 0.000666667
 0.987968 -0.152845   1.11156 -0.0762316 0.000666667
 0.985269 -0.145627   1.12582 -0.191839 0.000666667
 0.985724 -0.142532   1.14454 -0.205426 0.000666667
  0.98982 -0.144892   1.10382 -0.0294943 0.000666667
 0.993749 -0.154213   1.14419 0.0988162 0.000666667
 0.982671 -0.137272   1.10543 -0.32814 0.000666667
  0.98304 -0.138734   1.07885 -0.242174 0.000666667
0.982603 -0.14411  1.08173 -0.0446088 0.000666667
 0.99285 -0.14855  1.10651 -0.0249987 0.000666667
 0.989137 -0.149535   1.11533 -0.071597 0.000666667
 0.994427 -0.146774   1.10592 0.227747 0.000666667
 0.977777 -0.135107   1.11801 -0.111433 0.000666667
  0.99507 -0.155836    1.1424 0.0516854 0.000666667
 0.983415 -0.144137   1.14568 -0.0902297 0.000666667
 0.984308 -0.136775   1.11284 0.0128107 0.000666667
 0.97612 -0.13826  1.10761 -0.309643 0.000666667
 0.979829 -0.144647   1.10375 -0.154141 0.000666667
 0.998278 -0.158127   1.14312 0.0976588 0.000666667
 0.992106 -0.155586   1.14256 0.0884929 0.000666667
 0.98131 -0.14054  1.12081 0.00901031 0.000666667
 0.994435 -0.152977    1.1424 0.107185 0.000666667
 0.981664 -0.143651   1.11627 -0.00746626 0.000666667
 0.995576 -0.155803   1.10083 0.235852 0.000666667
 0.971411 -0.137738   1.12395 -0.328241 0.000666667
 0.97759 -0.13845  1.10541 -0.0534172 0.000666667
 0.985436 -0.153417   1.11341 0.00675283 0.000666667
 0.983884 -0.146311   1.11653 -0.0162216 0.000666667
 0.987816 -0.137689   1.12905 -0.210235 0.000666667
  0.98819 -0.147737   1.13223 0.104351 0.000666667
  0.98235 -0.143343   1.11212 0.0501979 0.000666667
 0.975518 -0.143263   1.10409 -0.0301458 0.000666667
 0.992846 -0.149789   1.12019 0.0538523 0.000666667
 0.999803 -0.152871   1.12602 0.297774 0.000666667
 0.990121 -0.145482   1.13278 0.0792066 0.000666667
 0.988248 -0.150893   1.12613 -0.218966 0.000666667
 0.985895 -0.146334   1.10925 -0.0501079 0.000666667
 0.984395 -0.141587   1.11953 0.0117482 0.000666667
 0.990145 -0.148444   1.11359 -0.00446914 0.000666667
 0.987903 -0.150072   1.14144 -0.0133468 0.000666667
 0.981301 -0.138935   1.10557 -0.339223 0.000666667
 0.990112 -0.153337   1.10386 -0.0148295 0.000666667
 0.980058 -0.135754   1.10827 -0.344878 0.000666667
 0.977105 -0.136295   1.10822 -0.32888 0.000666667
  0.97395 -0.138424   1.12799 -0.328716 0.000666667
 0.976734 -0.137082   1.11132 -0.343952 0.000666667
 0.991222 -0.149116   1.11391 -0.0240525 0.000666667
 0.976835 -0.141403    1.1239 -0.0893359 0.000666667
 0.993308 -0.149109   1.09048 0.279414 0.000666667
 0.979829 -0.143182   1.11615 0.0341585 0.000666667
 0.986571 -0.146918   1.12258 0.0458019 0.000666667
 0.995097 -0.152621   1.16008 0.257624 0.000666667
 0.995611 -0.155552   1.13861 0.0929404 0.000666667
 0.989545 -0.149275   1.12782 0.0647921 0.000666667
 0.975408 -0.140155   1.10461 -0.341128 0.000666667
 0.983963 -0.141658   1.13302 -0.0041827 0.000666667
 0.990405 -0.146582   1.08331 -0.106782 0.000666667
 0.974788 -0.140924   1.11846 -0.189556 0.000666667
 0.989452 -0.146944   1.11002 -0.0801292 0.000666667
 0.987346 -0.146046   1.14086 0.195084 0.000666667
  0.98812 -0.152644   1.10431 -0.145836 0.000666667
  0.97902 -0.142316   1.11441 0.040946 0.000666667
 0.984459 -0.149693   1.12715 -0.0438328 0.000666667
 0.995209 -0.156978   1.14216 0.0231232 0.000666667
 0.979722 -0.137391   1.10183 -0.356763 0.000666667
 0.990596 -0.149187   1.12005 0.037801 0.000666667
 0.986667 -0.147049     1.122 0.0272962 0.000666667
 0.985461 -0.146195   1.09403 -0.185989 0.000666667
 0.998898 -0.149651   1.10743 0.197953 0.000666667
 0.985907 -0.154349   1.12447 -0.0737779 0.000666667
 0.976424 -0.143642   1.09343 -0.00874999 0.000666667
  1.00198 -0.150097   1.12794 0.257983 0.000666667
 0.987683 -0.145441   1.09082 -0.17692 0.000666667
 0.980794 -0.149126   1.07481 -0.115567 0.000666667
 0.973035 -0.139511   1.11884 -0.294811 0.000666667
 0.974332 -0.138138   1.11597 -0.206612 0.000666667
 0.985636 -0.143182    1.0811 -0.0808424 0.000666667
  0.98108 -0.138782   1.12023 -0.00102544 0.000666667
 0.980862 -0.140369   1.11953 -0.0205179 0.000666667
 0.991862 -0.153543   1.09902 0.0171932 0.000666667
 0.987379 -0.147937   1.10874 -0.0400956 0.000666667
 0.971385 -0.141701   1.12248 -0.167824 0.000666667
 0.985434 -0.144866   1.11148 0.0862424 0.000666667
0.985542 -0.14899  1.11238 -0.0222667 0.000666667
 0.977836 -0.134596   1.10844 -0.399572 0.000666667
 0.99022 -0.15115  1.12159 0.0529924 0.000666667
 0.984714 -0.151413    1.1134 0.00748109 0.000666667
0.989564 -0.14913  1.11367 -0.0295941 0.000666667
  0.99826 -0.155224   1.13222 0.258676 0.000666667
 0.993268 -0.156191   1.13337 -0.00277863 0.000666667
 0.981545 -0.142187   1.11532 0.00114378 0.000666667
   0.9938 -0.154453   1.14178 0.056648 0.000666667
 0.999658 -0.151566   1.12815 0.247206 0.000666667
0.985224 -0.14475  1.12038 -0.119852 0.000666667
 0.989833 -0.144611   1.13313 0.1107 0.000666667
 0.979601 -0.147079   1.13237 -0.00809971 0.000666667
 0.986704 -0.146775    1.1136 -0.0476609 0.000666667
 0.987737 -0.143415   1.13839 0.207924 0.000666667
  0.98799 -0.150394     1.121 0.0148177 0.000666667
 0.973388 -0.138195   1.12417 -0.0242149 0.000666667
 0.977041 -0.142775   1.11304 0.00588216 0.000666667
 0.979734 -0.136688   1.10756 -0.369187 0.000666667
 0.973367 -0.134931   1.11771 -0.208193 0.000666667
 0.990468 -0.146738   1.11446 -0.0060075 0.000666667
 0.976087 -0.138115   1.10996 -0.293778 0.000666667
0.979845 -0.13745  1.10748 -0.360419 0.000666667
 0.989727 -0.154316   1.10019 -0.0285138 0.000666667
 0.988072 -0.146908   1.11019 -0.018762 0.000666667
  1.00342 -0.152818   1.09746 0.162239 0.000666667
 0.972262 -0.135989   1.12121 -0.290526 0.000666667
 0.985354 -0.145791   1.10943 0.398335 0.000666667
 0.989125 -0.147144   1.13172 0.101544 0.000666667
 0.972407 -0.145593   1.13438 -0.308538 0.000666667
0.985321 -0.14921  1.10974 -0.0757323 0.000666667
 0.996462 -0.154234   1.13861 0.0866609 0.000666667
 0.989537 -0.149859   1.13917 0.0584811 0.000666667
 0.985568 -0.149427   1.11528 -0.0998663 0.000666667
 0.980978 -0.140282   1.09725 -0.101629 0.000666667
 0.988705 -0.152998   1.14096 0.0829603 0.000666667
  1.00155 -0.153979   1.12841 0.262896 0.000666667
 0.975362 -0.135959   1.10887 -0.313555 0.000666667
  0.98742 -0.150642   1.13304 -0.0826594 0.000666667
 0.978374 -0.135748    1.1058 -0.347813 0.000666667
 0.990452 -0.151287    1.1384 0.00705787 0.000666667
 0.988719 -0.153731   1.11766 0.238787 0.000666667
 0.992063 -0.153509   1.09821 0.0186198 0.000666667
 0.981746 -0.142283   1.11072 0.117431 0.000666667
 0.975811 -0.135987   1.10791 -0.321717 0.000666667
  0.99516 -0.156374   1.14117 0.0475211 0.000666667
 0.988649 -0.145622   1.12805 -0.218577 0.000666667
 0.985181 -0.147992   1.11041 -0.0703563 0.000666667
 0.984562 -0.149673   1.10857 -0.0254153 0.000666667
 0.997064 -0.147794   1.14565 0.0280171 0.000666667
 0.993173 -0.146811   1.11727 -0.215328 0.000666667
0.991814 -0.14972  1.12347 0.0454181 0.000666667
 0.985776 -0.144182   1.12373 -0.256929 0.000666667
  0.98001 -0.144849   1.09961 -0.156825 0.000666667
0.991734 -0.14389  1.11099 -0.0427654 0.000666667
 0.969849 -0.134638   1.10549 -0.238181 0.000666667
 0.992612 -0.148029   1.12105 0.0326616 0.000666667
  0.98104 -0.138277    1.1104 0.136391 0.000666667
 0.970391 -0.134683   1.11751 -0.31077 0.000666667
0.993734 -0.15358  1.14254 0.0992668 0.000666667
 0.978019 -0.141597   1.13672 0.0826475 0.000666667
 0.994578 -0.156392   1.12946 0.0260589 0.000666667
 0.980396 -0.144526    1.1034 -0.1051 0.000666667
 0.977116 -0.137797     1.113 -0.298671 0.000666667
  0.98902 -0.146817   1.13884 0.0819027 0.000666667
 0.990114 -0.153654   1.09741 -0.0126828 0.000666667
 0.978657 -0.138136   1.11261 -0.348938 0.000666667
 0.975278 -0.135947   1.12269 -0.337901 0.000666667
  0.99011 -0.156274   1.12549 0.0541291 0.000666667
 0.970332 -0.134195   1.12031 -0.2966 0.000666667
 0.986364 -0.147538   1.10649 -0.046457 0.000666667
 0.987041 -0.149982   1.13398 0.0638052 0.000666667
 0.999921 -0.152609   1.12972 0.295213 0.000666667
 0.986937 -0.150167   1.11606 -0.100225 0.000666667
 0.992196 -0.147125   1.13289 0.0263637 0.000666667
 0.986602 -0.143681   1.08412 -0.0694775 0.000666667
 0.988791 -0.142614   1.08138 -0.0103721 0.000666667
 0.974867 -0.133482   1.11949 -0.237637 0.000666667
 0.986635 -0.143013   1.12858 -0.277788 0.000666667
 0.982221 -0.143883   1.11254 0.0275852 0.000666667
 0.979315 -0.142514   1.11407 0.0694441 0.000666667
 0.985995 -0.148392   1.12159 0.0631013 0.000666667
 0.993973 -0.151826   1.10443 0.202411 0.000666667
 0.980719 -0.139455   1.10193 0.0057868 0.000666667
 0.993775 -0.150939   1.13599 0.111694 0.000666667
 0.988696 -0.146243   1.08892 -0.17273 0.000666667
 0.987633 -0.148617   1.13988 0.0543758 0.000666667
 0.999338 -0.156853   1.13015 0.248135 0.000666667
  0.98932 -0.145278   1.13024 0.0985354 0.000666667
 0.986242 -0.146823   1.11279 -0.00685295 0.000666667
 0.974118 -0.138629   1.12955 -0.317193 0.000666667
 0.980368 -0.138619   1.10585 -0.337881 0.000666667
  0.98282 -0.149724   1.11481 0.0879127 0.000666667
 0.987045 -0.150616   1.12808 -0.20512 0.000666667
 0.993442 -0.147525   1.10563 -0.0567146 0.000666667
  0.98667 -0.146354   1.13235 -0.0520797 0.000666667
0.999233 -0.15539   1.1452 0.0926989 0.000666667
 0.978874 -0.138814   1.11963 0.00252739 0.000666667
 0.990941 -0.154498   1.10016 -0.00886603 0.000666667
 0.983827 -0.143726   1.13327 0.00554105 0.000666667
 0.989814 -0.146574   1.13154 -0.0739286 0.000666667
  0.98076 -0.148931   1.15484 -0.1625 0.000666667
 0.986738 -0.149935   1.12028 0.0763232 0.000666667
 0.986692 -0.145845   1.11686 -0.0341275 0.000666667
   1.0009 -0.154607   1.12509 0.198542 0.000666667
 0.974539 -0.134417   1.11855 -0.211171 0.000666667
0.975466 -0.14023  1.13914 -0.268051 0.000666667
 0.987365 -0.150414   1.12244 0.0881005 0.000666667
 0.983685 -0.152609   1.11627 0.0473329 0.000666667
 0.973358 -0.134719   1.10517 -0.135814 0.000666667
 0.970949 -0.136565    1.1506 -0.231759 0.000666667
 0.987123 -0.145882   1.10966 -0.0517503 0.000666667
 0.984665 -0.147565   1.10916 -0.0636097 0.000666667
 0.993868 -0.153165   1.14004 0.112696 0.000666667
 0.994683 -0.156173   1.13085 0.0349413 0.000666667
 0.979991 -0.137511   1.11168 -0.332407 0.000666667
 0.998957 -0.151731   1.14118 -0.196462 0.000666667
 0.987255 -0.148456   1.12228 0.0272991 0.000666667
 0.977934 -0.143603   1.13827 0.111985 0.000666667
 0.985713 -0.146872   1.12292 -0.00622891 0.000666667
 0.981483 -0.140957    1.1105 -0.301636 0.000666667
 0.984175 -0.144076   1.08368 -0.0519953 0.000666667
 0.975466 -0.142879   1.10133 -0.151333 0.000666667
 0.977369 -0.137981   1.12064 -0.187872 0.000666667
 0.977379 -0.139616   1.11264 -0.31876 0.000666667
 0.986089 -0.146105   1.08752 0.281113 0.000666667
 0.989057 -0.145806   1.08807 -0.219857 0.000666667
 0.989378 -0.155369   1.13568 0.108351 0.000666667
 0.989409 -0.150447    1.1056 -0.123452 0.000666667
0.988127 -0.15006  1.13339 -0.0369303 0.000666667
 0.979449 -0.146777   1.11176 0.0615473 0.000666667
 0.985259 -0.152438   1.11686 -0.0557705 0.000666667
 0.979068 -0.138392   1.10934 -0.317765 0.000666667
0.970175 -0.14401  1.12472 -0.343754 0.000666667
0.980935 -0.14171  1.10829 0.11257 0.000666667
 0.985939 -0.151991   1.10813 -0.0576798 0.000666667
   0.9787 -0.142779   1.13717 0.0911455 0.000666667
 0.98468 -0.14852  1.13683 -0.0270575 0.000666667
  0.99293 -0.144681   1.10873 0.0169737 0.000666667
 0.990716 -0.154009   1.12302 0.130439 0.000666667
 0.974614 -0.139433   1.12119 -0.308007 0.000666667
0.991324 -0.15107  1.12686 0.0746791 0.000666667
 0.990161 -0.148146   1.14114 0.0822808 0.000666667
 0.993462 -0.146307   1.09075 0.00965596 0.000666667
 0.998315 -0.155535   1.13468 0.0870641 0.000666667
 0.996565 -0.148531    1.1232 0.0810796 0.000666667
 0.974626 -0.140449   1.13696 -0.225268 0.000666667
 0.974283 -0.142228   1.12239 -0.0475971 0.000666667
0.978418 -0.14493  1.10189 -0.154103 0.000666667
 0.987898 -0.149785   1.11598 0.0361762 0.000666667
  1.00472 -0.152992    1.0965 0.160283 0.000666667
 0.988267 -0.148857   1.14115 0.0312918 0.000666667
  0.97415 -0.141341   1.12093 -0.0670886 0.000666667
 0.989263 -0.147381   1.11326 -0.0562303 0.000666667
  0.98293 -0.147704   1.14503 0.0656164 0.000666667
 0.973016 -0.138963   1.12299 -0.12856 0.000666667
 0.988466 -0.149703   1.10842 -0.0703236 0.000666667
0.986452 -0.14882  1.12431 0.054712 0.000666667
  0.97698 -0.142331   1.11603 0.05843 0.000666667
 0.989591 -0.144503   1.13262 0.0610719 0.000666667
 0.985228 -0.148881   1.11503 -0.0661918 0.000666667
 0.990672 -0.146919   1.11699 -0.0314057 0.000666667
 0.974143 -0.138998   1.13675 -0.253172 0.000666667
 0.988401 -0.149091   1.13309 0.0783086 0.000666667
 0.978012 -0.141229   1.09473 -0.0826329 0.000666667
 0.988287 -0.145507   1.08902 -0.160344 0.000666667
 0.987708 -0.146588   1.13518 -0.0420818 0.000666667
0.985139 -0.14377  1.12619 -0.180035 0.000666667
 0.986954 -0.142112   1.09116 -0.437442 0.000666667
 0.985788 -0.148588   1.11177 -0.0543339 0.000666667
 0.978966 -0.140503    1.1087 -0.299482 0.000666667
  0.97531 -0.143637    1.1352 -0.274783 0.000666667
 0.978544 -0.134858   1.11004 -0.343328 0.000666667
 0.980822 -0.140612   1.11398 0.265918 0.000666667
 0.972184 -0.139471    1.1235 -0.319196 0.000666667
 0.980349 -0.147096   1.13241 0.0147322 0.000666667
  1.00267 -0.152575   1.12613 0.283758 0.000666667
 0.992393 -0.151666   1.13885 0.114958 0.000666667
 0.978799 -0.135121   1.10679 -0.34507 0.000666667
  0.97972 -0.139885   1.10893 -0.324867 0.000666667
  1.00055 -0.154295   1.12752 0.268449 0.000666667
 0.989307 -0.143347   1.11754 -0.11787 0.000666667
 0.991841 -0.150327   1.15898 0.235624 0.000666667
 0.979984 -0.137621   1.11057 -0.367095 0.000666667
 0.979104 -0.135764   1.12919 -0.128932 0.000666667
 0.976814 -0.138265   1.12179 -0.393891 0.000666667
 0.984415 -0.148611   1.10978 -0.0709974 0.000666667
 0.997512 -0.155267   1.14059 0.0682982 0.000666667
 0.97629 -0.14438   1.1375 0.104075 0.000666667
 0.974047 -0.136808   1.11219 -0.275817 0.000666667
 0.974094 -0.146388   1.10857 -0.209123 0.000666667
  0.98511 -0.150719    1.1072 -0.0599478 0.000666667
 0.972973 -0.135034   1.11924 -0.221608 0.000666667
 0.987951 -0.147297   1.13439 0.0648701 0.000666667
 0.985853 -0.139643   1.08934 -0.388246 0.000666667
  0.97942 -0.138303   1.10876 -0.338339 0.000666667
 0.999164 -0.155522   1.12686 0.293381 0.000666667
  0.98661 -0.149875   1.10752 -0.00692084 0.000666667
 0.986921 -0.143593   1.12818 -0.29083 0.000666667
 0.986212 -0.148663   1.12205 0.0651447 0.000666667
   0.9782 -0.140641   1.11195 -0.283977 0.000666667
 0.995132 -0.150236   1.10568 -0.0248894 0.000666667
0.976997 -0.14204  1.12418 -0.147516 0.000666667
 0.985278 -0.144746   1.14161 0.0603745 0.000666667
 0.997601 -0.152744   1.13371 0.285119 0.000666667
 0.989455 -0.153385   1.10429 -0.16814 0.000666667
 0.996431 -0.154006   1.13816 0.113567 0.000666667
  0.98494 -0.143875   1.13634 0.216452 0.000666667
 0.981209 -0.148205   1.14093 0.11189 0.000666667
 0.992376 -0.154515   1.14514 0.100362 0.000666667
 0.984069 -0.149237   1.10776 -0.043793 0.000666667
 0.986214 -0.152508   1.11394 -0.0688889 0.000666667
 0.977102 -0.138413   1.10809 -0.295868 0.000666667
 0.990348 -0.149611   1.11955 0.0541425 0.000666667
 0.994144 -0.147689   1.10588 0.0184364 0.000666667
 0.979297 -0.137927   1.12202 -0.36567 0.000666667
 0.988788 -0.150436   1.13315 -0.0897705 0.000666667
 0.979806 -0.138833   1.10615 -0.341281 0.000666667
 0.991357 -0.153429   1.12725 -0.00439426 0.000666667
 0.981211 -0.136276   1.11209 -0.319305 0.000666667
 0.988807 -0.152075   1.14006 0.072683 0.000666667
 0.993001 -0.151012   1.10217 0.00957977 0.000666667
0.971367 -0.13497  1.11938 -0.25514 0.000666667
 0.994419 -0.152747   1.13516 0.10471 0.000666667
 0.973925 -0.134835   1.10396 -0.157782 0.000666667
 0.996165 -0.153606   1.12731 0.264669 0.000666667
  0.99126 -0.147342   1.11476 -0.0115633 0.000666667
 0.977913 -0.136517   1.11177 -0.380436 0.000666667
  1.00491 -0.149466   1.11413 0.281591 0.000666667
  1.00022 -0.150175   1.12716 0.246812 0.000666667
 0.990426 -0.149546   1.11684 -0.032511 0.000666667
 0.980287 -0.138747   1.10939 -0.289678 0.000666667
 0.985926 -0.142246   1.08088 -0.0862415 0.000666667
 0.982663 -0.143357   1.13599 0.0702538 0.000666667
 0.985549 -0.145955   1.10755 -0.0833923 0.000666667
 0.987918 -0.148843   1.13574 0.10573 0.000666667
 0.990427 -0.151828   1.10714 -0.0263993 0.000666667
 0.992371 -0.155073   1.12868 -0.0599286 0.000666667
 0.982083 -0.141862   1.09275 -0.111367 0.000666667
 0.982949 -0.139451   1.10777 0.145073 0.000666667
 0.988798 -0.155718   1.12699 0.140878 0.000666667
   0.9894 -0.146104   1.09144 0.0130236 0.000666667
0.979484 -0.13636   1.1121 -0.360857 0.000666667
  0.98831 -0.146884   1.08394 -0.0897665 0.000666667
0.978228 -0.1421 1.09875 -0.105128 0.000666667
 0.975625 -0.142168    1.1122 -0.0184983 0.000666667
  0.98388 -0.147176    1.0837 -0.088094 0.000666667
  0.99751 -0.152297   1.12723 0.248859 0.000666667
 0.984117 -0.140097    1.1177 -0.0783315 0.000666667
 0.976375 -0.138683   1.11077 -0.306908 0.000666667
 0.986953 -0.145212   1.12496 -0.0214796 0.000666667
0.982691 -0.1472 1.10068 -0.150624 0.000666667
0.985026 -0.1449  1.1245 -0.0244795 0.000666667
  0.99021 -0.150675   1.13817 0.0882334 0.000666667
 0.984534 -0.141205     1.119 -0.017556 0.000666667
 0.977826 -0.135911    1.1305 -0.202156 0.000666667
 0.979947 -0.143573   1.13149 0.000763615 0.000666667
 0.998194 -0.151898   1.13696 0.0966553 0.000666667
 0.979859 -0.136059   1.10726 -0.302485 0.000666667
 0.978036 -0.143235   1.12687 -0.193893 0.000666667
 0.988677 -0.146574   1.09204 -0.217137 0.000666667
 0.989155 -0.145189   1.13077 -0.0867113 0.000666667
 0.990651 -0.145395   1.08442 -0.115721 0.000666667
 0.994194 -0.152923   1.10239 0.0172852 0.000666667
 0.980065 -0.136501   1.10408 -0.338811 0.000666667
 0.992081 -0.153895    1.1258 -0.0509577 0.000666667
 0.977708 -0.150773   1.08189 0.310207 0.000666667
 0.976324 -0.140315   1.10014 -0.1536 0.000666667
 0.989473 -0.146592   1.13388 0.077919 0.000666667
  0.97952 -0.149357   1.10823 0.00256027 0.000666667
0.990279 -0.15513  1.09946 0.0268284 0.000666667
 0.990805 -0.144866   1.13202 0.110246 0.000666667
 0.963758 -0.129905   1.10366 -0.491686 0.000666667
 0.984994 -0.149501   1.11416 -0.0690968 0.000666667
 0.975968 -0.136116   1.11679 -0.188415 0.000666667
 0.976962 -0.137046   1.10772 -0.333994 0.000666667
 0.987003 -0.152821   1.08908 0.301518 0.000666667
 0.976334 -0.144885   1.13623 0.107244 0.000666667
 0.973685 -0.134684   1.12829 -0.326469 0.000666667
 0.985899 -0.146144    1.1124 0.0604112 0.000666667
 0.989079 -0.149998   1.13147 -0.0707733 0.000666667
0.999223 -0.15401   1.1338 0.248471 0.000666667
 0.997858 -0.151852   1.12926 0.252514 0.000666667
0.979737 -0.13781  1.10804 0.16696 0.000666667
 0.992484 -0.152472   1.08915 0.266639 0.000666667
 0.992314 -0.147515   1.13271 -0.0414451 0.000666667
 0.972896 -0.137116   1.10403 -0.11393 0.000666667
 0.988127 -0.141274   1.08595 -0.295108 0.000666667
 0.987204 -0.150841   1.11754 -0.109694 0.000666667
 0.985719 -0.146324   1.09342 -0.210791 0.000666667
0.993852 -0.15212  1.09069 0.258935 0.000666667
  0.97342 -0.136988   1.11977 -0.225274 0.000666667
 0.987924 -0.149089   1.11221 -0.0440846 0.000666667
 0.984864 -0.146152    1.1125 0.0443168 0.000666667
 0.979195 -0.147718   1.11017 0.0794074 0.000666667
 0.988307 -0.152233   1.16226 0.218449 0.000666667
  1.00132 -0.151984   1.12576 0.236308 0.000666667
 0.997117 -0.154694   1.14334 0.110742 0.000666667
 0.977714 -0.143937   1.13788 0.0863266 0.000666667
 0.986868 -0.149593   1.12463 0.0417135 0.000666667
 0.983156 -0.144758   1.08546 -0.0731584 0.000666667
 0.981543 -0.140638   1.10632 -0.322065 0.000666667
 0.979184 -0.143396   1.14965 -0.210744 0.000666667
0.996815 -0.15409  1.13206 0.110377 0.000666667
 0.962466 -0.128875   1.10793 -0.476664 0.000666667
 0.988052 -0.151391   1.14299 -0.0384284 0.000666667
 0.975928 -0.145904   1.11326 0.0193013 0.000666667
 0.977978 -0.140809   1.13381 -0.0183914 0.000666667
 0.981653 -0.138572   1.11245 -0.323596 0.000666667
 0.978108 -0.136835   1.11065 -0.2911 0.000666667
0.981098 -0.14959  1.08292 0.290338 0.000666667
 0.988228 -0.150104   1.11313 -0.0712745 0.000666667
  0.99945 -0.150775   1.11245 0.289168 0.000666667
 0.977738 -0.142329   1.09593 -0.191126 0.000666667
 0.986661 -0.140282   1.11345 0.365153 0.000666667
 0.988816 -0.144211   1.10806 -0.00139504 0.000666667
0.985794 -0.14658  1.11238 -0.0388674 0.000666667
0.977597 -0.14341   1.1281 -0.19126 0.000666667
 0.985816 -0.150577   1.12681 0.045281 0.000666667
 0.987411 -0.145063   1.13596 -0.0464373 0.000666667
 0.987354 -0.142276   1.11634 -0.0328268 0.000666667
 0.987794 -0.143438   1.11016 -0.00121558 0.000666667
 0.987125 -0.152532   1.14578 -0.00400624 0.000666667
0.979313 -0.14545  1.09573 -0.163904 0.000666667
 0.990568 -0.153323    1.1056 -0.0251678 0.000666667
 0.977061 -0.135438   1.10664 -0.316506 0.000666667
0.984736 -0.14333  1.11257 0.402299 0.000666667
0.981479 -0.14074  1.10739 -0.312554 0.000666667
 0.977039 -0.133647   1.12181 -0.330303 0.000666667
0.976593 -0.14168  1.10699 -0.33612 0.000666667
 0.983236 -0.147327   1.11332 -0.0487455 0.000666667
 0.976302 -0.135773   1.10141 -0.099595 0.000666667
 0.979088 -0.145528   1.09871 -0.194133 0.000666667
 0.983879 -0.145204   1.14218 0.0650655 0.000666667
 0.977249 -0.150151   1.12705 -0.204111 0.000666667
  0.97495 -0.142867   1.12423 -0.0671112 0.000666667
 0.989248 -0.142151   1.08777 -0.22886 0.000666667
 0.961191 -0.128965   1.10235 -0.508202 0.000666667
 0.975018 -0.137057    1.1052 -0.331226 0.000666667
 0.979682 -0.146338   1.15838 -0.162238 0.000666667
 0.989896 -0.148736   1.15119 0.0553564 0.000666667
 0.985462 -0.147905   1.11422 0.00117276 0.000666667
 0.983995 -0.149881    1.1217 0.0877206 0.000666667
 0.985427 -0.143055     1.088 -0.216305 0.000666667
 0.978122 -0.137634   1.10976 -0.312516 0.000666667
 0.991002 -0.153356   1.08997 0.258702 0.000666667
 0.992206 -0.152746   1.13821 0.0410672 0.000666667
0.995585 -0.15812  1.14037 0.0705124 0.000666667
 0.993429 -0.158432   1.13744 0.10235 0.000666667
  0.97091 -0.139626   1.12041 -0.135964 0.000666667
 0.993016 -0.156422   1.13752 -0.0447845 0.000666667
0.980343 -0.13699  1.10733 -0.333468 0.000666667
0.979106 -0.14408  1.10905 0.0146459 0.000666667
 0.993591 -0.154498   1.13757 0.104144 0.000666667
  0.97504 -0.140177   1.12435 -0.0585206 0.000666667
 0.979468 -0.140925   1.13299 -0.0365387 0.000666667
 0.983933 -0.149736   1.11052 -0.0487639 0.000666667
 0.978322 -0.148418    1.0766 -0.0963456 0.000666667
 0.972771 -0.139983   1.12507 -0.0622841 0.000666667
 0.988171 -0.146938   1.12908 -0.0268405 0.000666667
 0.980921 -0.138992   1.10447 -0.378136 0.000666667
 0.979511 -0.136066   1.11046 -0.292455 0.000666667
  0.97979 -0.146505   1.09584 -0.141879 0.000666667
  1.00023 -0.151348   1.11329 0.28735 0.000666667
 0.988083 -0.153456   1.12176 0.127715 0.000666667
 0.983656 -0.144102   1.15347 -0.208786 0.000666667
 0.978426 -0.136356   1.10624 -0.402514 0.000666667
 0.980546 -0.147279   1.11002 0.0580492 0.000666667
 0.98649 -0.15698  1.10007 -0.182521 0.000666667
 0.975668 -0.146264   1.10215 -0.162358 0.000666667
 0.987531 -0.147562   1.13493 -0.0589741 0.000666667
 0.978192 -0.142244   1.10891 0.149975 0.000666667
 0.976585 -0.141609    1.1071 -0.321306 0.000666667
 0.973509 -0.141031   1.12321 -0.0547496 0.000666667
 0.990288 -0.149784   1.12152 0.040235 0.000666667
0.985525 -0.15206  1.12707 -0.0384034 0.000666667
 0.98992 -0.14593   1.1276 -0.0334223 0.000666667
 0.997604 -0.158092   1.13979 0.0775808 0.000666667
  0.99898 -0.156035   1.12985 0.262803 0.000666667
 0.988677 -0.146599   1.11546 0.0239961 0.000666667
 0.974012 -0.134631    1.1196 -0.230788 0.000666667
 0.986904 -0.152491   1.08869 0.283856 0.000666667
 0.979562 -0.140691   1.09453 -0.0977838 0.000666667
 0.987319 -0.141606   1.12761 -0.00375824 0.000666667
 0.973704 -0.138812   1.12322 -0.0212762 0.000666667
 0.994504 -0.151838   1.12509 0.0867866 0.000666667
 0.983014 -0.138801   1.10826 0.149795 0.000666667
 0.991507 -0.146514   1.11731 -0.0223692 0.000666667
   0.9898 -0.151959   1.09731 -0.0120207 0.000666667
  0.98726 -0.148301   1.12387 0.00283098 0.000666667
 0.988122 -0.155508   1.16119 0.203109 0.000666667
 0.974614 -0.143116   1.09433 -0.0142514 0.000666667
0.991707 -0.14385  1.11239 -0.0711437 0.000666667
 0.988306 -0.147804   1.11624 -0.0120865 0.000666667
 0.972367 -0.140101   1.13851 -0.238702 0.000666667
 0.985089 -0.141111   1.11721 -0.195091 0.000666667
 0.985872 -0.148779   1.12425 0.0160063 0.000666667
 0.976997 -0.142413   1.09429 -0.1315 0.000666667
   0.9944 -0.151356   1.14257 0.102374 0.000666667
  0.97498 -0.133526   1.13212 -0.195461 0.000666667
 0.988977 -0.154913   1.10045 0.00402095 0.000666667
 0.994146 -0.151762   1.14301 0.0807046 0.000666667
 0.982056 -0.139697   1.10968 -0.298452 0.000666667
 0.987287 -0.145656    1.1359 -0.0919272 0.000666667
 0.977119 -0.138813    1.1123 -0.284113 0.000666667
 0.986287 -0.145791   1.11728 -0.128831 0.000666667
 0.991508 -0.148775   1.12127 0.0657879 0.000666667
 0.970772 -0.136389   1.10392 -0.259438 0.000666667
 0.986086 -0.152236   1.10498 -0.167266 0.000666667
 0.985285 -0.155116   1.15779 0.20549 0.000666667
 0.990753 -0.153499   1.12844 -0.261395 0.000666667
 0.980008 -0.138191   1.10989 -0.337017 0.000666667
 0.987957 -0.149929    1.1383 -0.018204 0.000666667
  1.00134 -0.155935   1.12857 0.281056 0.000666667
 0.985386 -0.148701   1.13237 -0.0603196 0.000666667
 0.988629 -0.145641   1.10838 0.0694289 0.000666667
 0.987341 -0.145967   1.11316 -0.0403403 0.000666667
 0.987025 -0.151518   1.11612 -0.0622752 0.000666667
 0.983183 -0.149226   1.13741 -0.0159872 0.000666667
 0.996938 -0.151724    1.1403 0.029051 0.000666667
0.998883 -0.15322  1.12818 0.236026 0.000666667
 0.990027 -0.156444   1.12732 -0.0545855 0.000666667
 0.980264 -0.144171   1.11028 0.0369732 0.000666667
 0.982091 -0.150233   1.13925 0.0173684 0.000666667
 0.988795 -0.147313   1.12254 0.0393147 0.000666667
 0.980422 -0.143126   1.09479 -0.141799 0.000666667
0.977702 -0.14204  1.12645 -0.158609 0.000666667
 0.998972 -0.150702   1.14167 -0.206593 0.000666667
 0.986452 -0.146393   1.11602 -0.0260875 0.000666667
 0.980917 -0.144753   1.11439 0.061834 0.000666667
 0.977042 -0.133255   1.12006 0.000706249 0.000666667
0.984635 -0.15012  1.10856 -0.0535337 0.000666667
 0.981613 -0.145315   1.11538 0.0432043 0.000666667
 0.986467 -0.147649   1.12353 0.0774965 0.000666667
 0.972544 -0.137245   1.12351 -0.307347 0.000666667
 0.976432 -0.146086   1.12605 -0.209639 0.000666667
0.977921 -0.13887    1.107 -0.344349 0.000666667
  0.98403 -0.148454   1.10868 -0.0539563 0.000666667
 0.980774 -0.144543   1.09627 -0.152687 0.000666667
 0.981344 -0.140365     1.094 -0.12505 0.000666667
 0.987962 -0.151898   1.11312 -0.0753479 0.000666667
  0.98915 -0.153071   1.09808 -0.0101256 0.000666667
 0.994388 -0.152317    1.1359 0.0873617 0.000666667
  0.97496 -0.135421   1.12155 -0.333998 0.000666667
 0.989476 -0.148703   1.14927 0.047322 0.000666667
 0.987811 -0.148432    1.1114 -0.0415405 0.000666667
 0.990198 -0.146715   1.11541 -0.0376813 0.000666667
 0.970284 -0.140906   1.13372 -0.271504 0.000666667
 0.979242 -0.138641   1.11047 -0.293289 0.000666667
 0.970124 -0.136776   1.10389 -0.231298 0.000666667
 0.986549 -0.146838   1.13416 -0.0452943 0.000666667
 0.998641 -0.153597   1.13271 0.315341 0.000666667
 0.976857 -0.139703   1.11049 -0.362344 0.000666667
 0.980074 -0.142459   1.11489 0.0491405 0.000666667
0.975213 -0.14379    1.093 -0.010887 0.000666667
 0.996764 -0.155161   1.14422 0.0743905 0.000666667
 0.978027 -0.138632   1.10963 -0.279852 0.000666667
 0.979308 -0.146586   1.09839 -0.155098 0.000666667
 0.985478 -0.150683   1.12708 -0.065163 0.000666667
 0.986816 -0.138614   1.12927 -0.227883 0.000666667
 0.987209 -0.149564   1.13949 0.0461546 0.000666667
 0.984145 -0.145981    1.1263 -0.166 0.000666667
0.981243 -0.14612  1.12128 -0.0296912 0.000666667
 0.985985 -0.149937   1.13037 -0.0469024 0.000666667
 0.973544 -0.141465   1.12172 -0.0833698 0.000666667
  0.97631 -0.136942   1.10885 -0.204321 0.000666667
 0.975751 -0.135955   1.11069 -0.333431 0.000666667
0.990189 -0.15039  1.08918 0.28378 0.000666667
 0.961566 -0.131069   1.10463 -0.490604 0.000666667
 0.996522 -0.155127   1.12727 0.231804 0.000666667
 0.979519 -0.147222   1.14123 0.000828779 0.000666667
 0.992378 -0.149792   1.12889 -0.244584 0.000666667
 0.990044 -0.146285   1.11129 -0.0344152 0.000666667
 0.986146 -0.147317   1.12293 0.0933711 0.000666667
 0.989195 -0.146014   1.13128 0.0760727 0.000666667
 0.978378 -0.144579   1.09959 -0.185612 0.000666667
 0.975586 -0.137683   1.10868 -0.333872 0.000666667
0.981482 -0.14519  1.14099 0.00276995 0.000666667
 0.986748 -0.146731   1.08882 -0.233694 0.000666667
 0.974793 -0.142257   1.10519 -0.0252776 0.000666667
 0.974344 -0.136604   1.12156 -0.307666 0.000666667
0.981613 -0.14318  1.11378 0.0697116 0.000666667
 0.992126 -0.159094    1.1375 0.117266 0.000666667
0.985791 -0.15358  1.11799 -0.0656592 0.000666667
 0.994693 -0.155087   1.13273 0.059281 0.000666667
0.981021 -0.13714  1.11361 -0.356895 0.000666667
0.980329 -0.1483 1.11029 0.0666618 0.000666667
 0.995833 -0.153923   1.14438 0.0801896 0.000666667
 0.994147 -0.148901   1.10426 0.215235 0.000666667
 0.988995 -0.149141   1.11416 -0.0241123 0.000666667
  1.00149 -0.153955    1.1267 0.274943 0.000666667
 0.985218 -0.153438   1.13598 -0.0159032 0.000666667
  0.98941 -0.149871   1.13232 0.0482276 0.000666667
 0.991446 -0.145867   1.09094 -0.186991 0.000666667
0.996665 -0.14947  1.12233 0.101591 0.000666667
   0.9812 -0.142859   1.11712 0.00740652 0.000666667
 0.979023 -0.149261   1.11005 0.115596 0.000666667
 0.985762 -0.148553   1.12362 0.0104004 0.000666667
 0.975289 -0.131054    1.1277 -0.256077 0.000666667
 0.977411 -0.135572   1.10518 -0.303391 0.000666667
 0.976196 -0.141112   1.08928 -0.039067 0.000666667
 0.993218 -0.154151   1.12981 -0.00394048 0.000666667
 0.981869 -0.138207   1.12084 -0.254678 0.000666667
 0.986208 -0.139681   1.08914 -0.420202 0.000666667
 0.982844 -0.141217   1.09071 -0.120342 0.000666667
 0.998371 -0.153309   1.14162 -0.0403113 0.000666667
 0.981946 -0.139736   1.11029 -0.327753 0.000666667
 0.987249 -0.151369   1.12823 -0.0624885 0.000666667
 0.974945 -0.138968   1.12267 -0.0703072 0.000666667
 0.976953 -0.138874    1.1072 -0.368666 0.000666667
 0.978218 -0.135325   1.11382 -0.274345 0.000666667
 0.989168 -0.144732   1.11024 0.0780601 0.000666667
 0.975719 -0.137229   1.10732 -0.18612 0.000666667
 0.974658 -0.137442      1.12 -0.315486 0.000666667
 0.989053 -0.149026   1.12324 0.0359106 0.000666667
 0.989286 -0.155799   1.09961 -0.0160444 0.000666667
 0.978457 -0.137049   1.11299 -0.355483 0.000666667
 0.989569 -0.154091   1.10846 0.222985 0.000666667
0.978738 -0.14051  1.12786 -0.141387 0.000666667
  0.97964 -0.138842   1.10983 -0.305863 0.000666667
 0.998119 -0.151547   1.13227 0.275948 0.000666667
  1.00306 -0.149437   1.11499 0.290441 0.000666667
 0.982132 -0.137473   1.12376 -0.274415 0.000666667
 0.977435 -0.137646   1.10836 -0.321665 0.000666667
 0.992224 -0.149871   1.14177 0.0596248 0.000666667
 0.974758 -0.137167   1.10699 -0.320714 0.000666667
 0.995189 -0.152138   1.10578 0.189487 0.000666667
 0.979806 -0.137715   1.10463 -0.367227 0.000666667
 0.988499 -0.149289   1.14211 0.000660568 0.000666667
 0.990471 -0.144138   1.13086 0.1103 0.000666667
 0.987754 -0.149601   1.11783 -0.104227 0.000666667
 0.978633 -0.137572    1.1108 -0.303727 0.000666667
 0.977326 -0.146308   1.09881 -0.15246 0.000666667
 0.987926 -0.148737   1.13091 0.0482772 0.000666667
 0.991862 -0.146857   1.13336 0.0202892 0.000666667
 0.983234 -0.144416   1.08343 -0.0755801 0.000666667
 0.974185 -0.132839   1.13249 -0.186718 0.000666667
 0.976218 -0.137587   1.10885 -0.303861 0.000666667
 0.994409 -0.150181   1.13923 0.0705835 0.000666667
 0.980896 -0.139711   1.12703 -0.151074 0.000666667
   0.9916 -0.154476   1.12746 -0.0344247 0.000666667
  1.00325 -0.152155   1.13022 0.264898 0.000666667
 0.989285 -0.155337   1.09985 0.0450085 0.000666667
 0.974435 -0.134098   1.11677 -0.253338 0.000666667
 0.976256 -0.135826   1.10781 -0.284036 0.000666667
 0.994027 -0.149782   1.12037 0.0401181 0.000666667
 0.985996 -0.150094   1.11184 -0.058912 0.000666667
 0.978158 -0.135427   1.10984 -0.305381 0.000666667
 0.982811 -0.135548   1.11115 -0.328561 0.000666667
 0.972482 -0.132995   1.11954 -0.22403 0.000666667
 0.990104 -0.143964   1.13194 0.106327 0.000666667
 0.984848 -0.142131   1.13751 0.222057 0.000666667
 0.997513 -0.151799   1.13777 0.0994945 0.000666667
 0.989957 -0.145665    1.1328 -0.0425718 0.000666667
 0.977422 -0.135288   1.12959 -0.12174 0.000666667
 0.991065 -0.158915   1.13228 -0.0397433 0.000666667
 0.980137 -0.140667   1.13095 -0.0280349 0.000666667
 0.988043 -0.154424   1.14887 -0.286208 0.000666667
 0.988479 -0.149424   1.11402 -0.115071 0.000666667
 0.987083 -0.142623   1.08925 -0.200595 0.000666667
 0.975073 -0.147522   1.11744 -0.218816 0.000666667
 0.987318 -0.150475   1.11394 -0.0876968 0.000666667
 0.987041 -0.146468    1.1237 0.0612013 0.000666667
 0.992948 -0.157243    1.0948 0.139094 0.000666667
 0.985348 -0.147189   1.11072 -0.0318623 0.000666667
 0.989054 -0.152304   1.12711 -0.24416 0.000666667
 0.990162 -0.152067   1.12391 -0.178206 0.000666667
  1.00156 -0.153694   1.12917 0.279403 0.000666667
 0.994335 -0.155503   1.09453 0.164622 0.000666667
 0.991094 -0.145276   1.13008 -0.0745795 0.000666667
 0.986927 -0.151141   1.12494 -0.089856 0.000666667
 0.975958 -0.144495   1.10803 0.0384776 0.000666667
 0.998805 -0.152412   1.10858 0.268095 0.000666667
 0.987336 -0.151325   1.12415 0.0713134 0.000666667
 0.981095 -0.142177    1.1092 -0.296927 0.000666667
  0.99243 -0.154439   1.12827 0.0643002 0.000666667
 0.985246 -0.146887   1.11186 -0.0159362 0.000666667
0.977523 -0.1434 1.09761 -0.176412 0.000666667
 0.976629 -0.140341   1.12063 -0.0641282 0.000666667
 0.988695 -0.148616   1.11674 -0.0766161 0.000666667
0.977039 -0.13733  1.12269 -0.0197811 0.000666667
 0.990665 -0.151534   1.12726 -0.256368 0.000666667
 0.990952 -0.147286   1.11215 0.0192628 0.000666667
     0.99 -0.156991   1.13563 -0.0321156 0.000666667
 0.973671 -0.144784    1.1076 0.0199261 0.000666667
 0.990822 -0.149157   1.11972 0.0519887 0.000666667
 0.976349 -0.138599   1.12311 -0.0549647 0.000666667
 0.975689 -0.136088   1.11882 -0.307741 0.000666667
 0.995336 -0.151069   1.13317 0.101835 0.000666667
 0.988095 -0.151807    1.0875 0.284111 0.000666667
 0.990986 -0.149272    1.1281 0.0523131 0.000666667
 0.992985 -0.150016   1.10365 0.0130587 0.000666667
 0.990089 -0.149198   1.12206 0.0446599 0.000666667
 0.992009 -0.145944   1.09554 -0.187022 0.000666667
 0.996142 -0.147963   1.12249 0.0938112 0.000666667
 0.980793 -0.144917   1.12657 -0.220491 0.000666667
 0.993384 -0.151949   1.09187 0.259327 0.000666667
 0.979387 -0.137536   1.12416 -0.14637 0.000666667
 0.975734 -0.140808   1.11979 0.110773 0.000666667
 0.977988 -0.137554   1.12235 -0.364844 0.000666667
 0.989492 -0.146222   1.13379 -0.0571796 0.000666667
 0.981282 -0.135634   1.10805 -0.356747 0.000666667
 0.984919 -0.151078   1.10922 -0.0862855 0.000666667
 0.989808 -0.147481   1.13058 0.0801411 0.000666667
 0.987431 -0.150313   1.13902 0.046887 0.000666667
 0.979735 -0.147222   1.09678 -0.150534 0.000666667
 0.980134 -0.137995   1.11159 -0.296747 0.000666667
 0.976487 -0.135571   1.11261 -0.127046 0.000666667
 0.979437 -0.135315   1.10758 -0.300933 0.000666667
 0.982753 -0.140249   1.12008 -0.276808 0.000666667
 0.984078 -0.141774   1.12074 -0.032234 0.000666667
 0.996323 -0.151124   1.13818 0.0996272 0.000666667
 0.984335 -0.148276   1.11193 0.0464074 0.000666667
 0.981106 -0.144502   1.14742 -0.0995406 0.000666667
 0.984888 -0.141936   1.14747 -0.0948886 0.000666667
 0.974786 -0.138129   1.10492 -0.306128 0.000666667
 0.980678 -0.137522   1.10917 -0.289935 0.000666667
 0.972929 -0.136212   1.10484 -0.323796 0.000666667
 0.981826 -0.140902   1.09696 -0.139416 0.000666667
 0.979677 -0.136071   1.11873 -0.277437 0.000666667
  0.98178 -0.151241   1.13793 -0.00181907 0.000666667
 0.989028 -0.145967   1.13185 -0.0255435 0.000666667
 0.985118 -0.142489   1.12389 -0.262622 0.000666667
 0.987533 -0.151556   1.12692 -0.206173 0.000666667
 0.976622 -0.143239   1.10472 -0.0321935 0.000666667
 0.990501 -0.151705    1.1589 0.221249 0.000666667
  0.97446 -0.144857   1.13638 0.127064 0.000666667
 0.988099 -0.142659   1.07949 -0.311122 0.000666667
 0.988873 -0.150348   1.13647 0.0440592 0.000666667
 0.989225 -0.145216   1.13611 0.117702 0.000666667
 0.986304 -0.150457   1.11155 -0.00403259 0.000666667
  0.98709 -0.149438   1.11406 -0.0581172 0.000666667
 0.972343 -0.135948   1.12838 -0.309408 0.000666667
 0.995186 -0.155529   1.14474 0.0895461 0.000666667
 0.980172 -0.139471   1.11221 -0.323049 0.000666667
 0.975023 -0.146573   1.13665 -0.17025 0.000666667
 0.994917 -0.148627   1.12385 0.0881357 0.000666667
 0.990207 -0.155494   1.12904 -0.0351557 0.000666667
 0.976029 -0.137117   1.10883 -0.379587 0.000666667
 0.998338 -0.153141    1.1277 0.250252 0.000666667
 0.980149 -0.132469   1.10758 -0.380702 0.000666667
0.977947 -0.14827  1.11271 0.0610187 0.000666667
  0.97394 -0.135304   1.11496 -0.202091 0.000666667
0.985523 -0.14294  1.13744 0.204438 0.000666667
0.983015 -0.14759  1.15615 -0.161066 0.000666667
 0.981546 -0.146873   1.14071 0.0200813 0.000666667
 0.982314 -0.144433   1.11046 0.371076 0.000666667
   1.0004 -0.155885   1.12416 0.211763 0.000666667
 0.972525 -0.136739   1.11922 -0.316389 0.000666667
 0.981782 -0.135994   1.11332 -0.346349 0.000666667
 0.994832 -0.152755   1.13974 0.0900733 0.000666667
  0.98243 -0.147985   1.12283 0.0319174 0.000666667
 0.979512 -0.140083   1.12247 -0.373706 0.000666667
 0.976628 -0.137969   1.11916 -0.379778 0.000666667
 0.980563 -0.147606    1.1013 -0.150288 0.000666667
  1.00087 -0.152799   1.11354 0.31103 0.000666667
  1.00002 -0.152406   1.13372 0.281031 0.000666667
  0.98883 -0.144468    1.0888 -0.202222 0.000666667
 0.991389 -0.146773   1.09379 -0.209338 0.000666667
 0.973474 -0.136577   1.11598 -0.212155 0.000666667
 0.988418 -0.149062   1.11045 -0.0622109 0.000666667
 0.978646 -0.136741   1.10916 -0.315917 0.000666667
 0.992476 -0.150544   1.12162 0.075497 0.000666667
 0.986944 -0.143552   1.08763 0.0153177 0.000666667
0.992775 -0.14671  1.13329 -0.0378055 0.000666667
 0.987314 -0.149974   1.12209 0.0461456 0.000666667
 0.981456 -0.141345   1.11842 -0.00577572 0.000666667
 0.983132 -0.141102   1.14634 -0.0894694 0.000666667
 0.982422 -0.143621   1.11427 0.365828 0.000666667
  0.98452 -0.149983   1.11074 -0.084987 0.000666667
0.981477 -0.15501  1.13251 0.325658 0.000666667
 0.981795 -0.143756   1.11504 0.275625 0.000666667
 0.976615 -0.145059   1.13597 -0.16513 0.000666667
0.996091 -0.15003  1.12662 0.0788727 0.000666667
 0.994938 -0.154429   1.14245 0.119793 0.000666667
 0.984993 -0.155169   1.12386 0.00782837 0.000666667
  0.98467 -0.149353   1.11531 -0.0654412 0.000666667
 0.995496 -0.157878   1.13994 0.0822255 0.000666667
 0.987665 -0.149151   1.12281 0.0433093 0.000666667
  0.99258 -0.150306   1.14181 0.0976227 0.000666667
  0.98854 -0.151987   1.11692 -0.0623215 0.000666667
0.988211 -0.15344  1.13904 0.08292 0.000666667
 0.975255 -0.136167   1.11001 -0.307155 0.000666667
 0.986942 -0.147495   1.11796 -0.12702 0.000666667
  0.98818 -0.157157   1.16092 0.240431 0.000666667
0.985035 -0.14921  1.11637 0.0643974 0.000666667
 0.976654 -0.144774   1.09812 -0.188738 0.000666667
0.988573 -0.14684  1.11134 0.0554021 0.000666667
 0.984907 -0.149455   1.10949 -0.0621195 0.000666667
  0.97724 -0.139161   1.10764 -0.34414 0.000666667
 0.978437 -0.144979   1.09498 -0.152767 0.000666667
 0.985357 -0.141131    1.1278 -0.246235 0.000666667
 0.976826 -0.147737   1.07522 -0.10762 0.000666667
 0.999217 -0.154372   1.13192 0.237905 0.000666667
 0.973764 -0.142523   1.13293 -0.266409 0.000666667
 0.976057 -0.135802   1.12067 -0.213667 0.000666667
 0.980865 -0.141636   1.10652 -0.328042 0.000666667
 0.989337 -0.148456   1.14166 0.0752477 0.000666667
 0.977036 -0.136205    1.1034 -0.319834 0.000666667
 0.974874 -0.136674   1.10698 -0.277144 0.000666667
 0.984607 -0.144414    1.1372 -0.0203077 0.000666667
 0.972048 -0.137747   1.11781 -0.292935 0.000666667
 0.976993 -0.148457   1.07683 -0.115904 0.000666667
 0.988175 -0.153508   1.12898 -0.0237273 0.000666667
 0.993765 -0.156644   1.14537 0.105338 0.000666667
 0.975096 -0.144473   1.12625 -0.193691 0.000666667
 0.987515 -0.149627   1.11693 -0.0862129 0.000666667
 0.974169 -0.144195   1.10357 -0.0845825 0.000666667
 0.992523 -0.148272   1.12272 0.0495109 0.000666667
 0.992243 -0.149721   1.11969 0.0416208 0.000666667
 0.973136 -0.136709   1.10474 -0.116294 0.000666667
 0.976212 -0.138344   1.10731 -0.0366621 0.000666667
 0.987064 -0.153585   1.08814 0.289096 0.000666667
 0.976724 -0.144049   1.09615 -0.141082 0.000666667
  0.97437 -0.146196   1.10738 0.0286368 0.000666667
 0.986594 -0.150306   1.13771 -0.0149323 0.000666667
 0.999804 -0.153997   1.12656 0.270902 0.000666667
 0.981998 -0.150791   1.13484 -0.0168997 0.000666667
 0.986492 -0.147041   1.10569 -0.0292235 0.000666667
0.995879 -0.14971    1.136 0.135071 0.000666667
 0.996588 -0.156256   1.13817 0.118073 0.000666667
  0.98843 -0.152102   1.12938 -0.0495938 0.000666667
 0.984351 -0.146469   1.11369 -0.0616314 0.000666667
 0.991284 -0.152995   1.10194 -0.183762 0.000666667
 0.983953 -0.147828   1.10489 -0.0840677 0.000666667
  1.00273 -0.155297   1.12636 0.229799 0.000666667
 0.993197 -0.153438   1.09809 0.0183521 0.000666667
 0.986981 -0.142961   1.10774 -0.174487 0.000666667
 0.996663 -0.153855   1.13975 0.111636 0.000666667
 0.994139 -0.148534   1.10784 -0.0256069 0.000666667
 0.986654 -0.152246   1.10328 -0.147645 0.000666667
 0.99153 -0.15312  1.10737 -0.0374817 0.000666667
 0.994236 -0.148513   1.09023 0.256112 0.000666667
 0.989556 -0.143059   1.13459 0.100624 0.000666667
 0.987281 -0.146773   1.10818 -0.00578837 0.000666667
 0.992986 -0.156817   1.14019 0.0427608 0.000666667
0.980975 -0.14456  1.10326 -0.150752 0.000666667
 0.987628 -0.155586   1.09634 -0.154009 0.000666667
 0.979114 -0.140789    1.1254 -0.134643 0.000666667
 0.978649 -0.136892   1.10735 -0.372412 0.000666667
 0.978605 -0.141416   1.09304 -0.108063 0.000666667
 0.99159 -0.14814  1.08665 0.271987 0.000666667
 0.977302 -0.150623   1.07571 -0.145845 0.000666667
 0.991112 -0.153892   1.12626 -0.287201 0.000666667
 0.972564 -0.143922   1.13722 -0.223403 0.000666667
 0.993645 -0.149598   1.12401 0.0773126 0.000666667
 0.984132 -0.148998   1.11146 -0.0521837 0.000666667
 0.989525 -0.145665   1.13132 0.0554671 0.000666667
0.999611 -0.15403  1.13928 -0.0643453 0.000666667
  0.97623 -0.143161   1.12592 -0.14712 0.000666667
 0.987185 -0.151509   1.11502 -0.0476239 0.000666667
  0.97545 -0.138768    1.1152 -0.225091 0.000666667
 0.977788 -0.141172   1.10052 -0.322832 0.000666667
0.979713 -0.14281  1.10011 -0.0995299 0.000666667
 0.991324 -0.147756   1.13243 0.0844119 0.000666667
 0.977327 -0.136882   1.12892 -0.559939 0.000666667
 0.974291 -0.141776   1.13889 -0.248007 0.000666667
 0.985753 -0.147351   1.10821 -0.0470666 0.000666667
 0.981978 -0.138644   1.10552 -0.352525 0.000666667
0.988783 -0.14664  1.12081 0.0263605 0.000666667
 0.989659 -0.150799   1.14415 -0.0374626 0.000666667
 0.989946 -0.147751   1.14096 0.0858723 0.000666667
 0.975441 -0.129653    1.1278 -0.245215 0.000666667
 0.970481 -0.139623   1.13128 -0.281942 0.000666667
  0.98107 -0.135772   1.11202 -0.330402 0.000666667
 0.992081 -0.151495   1.13764 0.0982034 0.000666667
 0.998398 -0.153881   1.13177 0.307681 0.000666667
 0.990129 -0.143169   1.12508 -0.307973 0.000666667
 0.987241 -0.142233   1.08984 -0.432463 0.000666667
 0.983715 -0.146334   1.12356 0.097508 0.000666667
 0.977541 -0.142549   1.13271 -0.0210772 0.000666667
 0.988029 -0.145641   1.09012 0.0139593 0.000666667
  0.98066 -0.142947   1.11396 0.0513591 0.000666667
 0.994418 -0.154024   1.09626 0.163903 0.000666667
 0.991859 -0.159038   1.13798 0.121919 0.000666667
 0.985225 -0.143856   1.09456 -0.182886 0.000666667
0.979986 -0.13427   1.1073 -0.350699 0.000666667
 0.975099 -0.136191   1.10789 -0.186225 0.000666667
 0.990878 -0.146188   1.13157 0.106292 0.000666667
 0.976414 -0.142951   1.11421 0.0252066 0.000666667
 0.970913 -0.136561   1.15046 -0.223068 0.000666667
 0.978052 -0.139953   1.12159 -0.0105409 0.000666667
 0.962262 -0.128087   1.10906 -0.504851 0.000666667
 0.973328 -0.137215   1.11007 -0.331988 0.000666667
 0.995365 -0.153313   1.13578 0.143011 0.000666667
 0.993417 -0.152849   1.14306 0.0966648 0.000666667
 0.974736 -0.137979   1.12303 -0.0283644 0.000666667
 0.996949 -0.152036   1.12943 0.248322 0.000666667
 0.973155 -0.143754   1.10199 -0.103111 0.000666667
  0.98893 -0.148522   1.13387 0.0839033 0.000666667
 0.977118 -0.141212    1.1154 0.00416318 0.000666667
0.976572 -0.13638  1.10865 -0.311351 0.000666667
 0.984911 -0.154374   1.12814 -0.0508349 0.000666667
 0.982816 -0.136295   1.07692 -0.0266462 0.000666667
 0.990203 -0.148913   1.11501 0.0022285 0.000666667
0.974629 -0.14412  1.13396 -0.276441 0.000666667
 0.979237 -0.137677   1.12314 -0.375233 0.000666667
 0.989761 -0.147098   1.13342 -0.0287866 0.000666667
0.980185 -0.13927  1.10783 -0.365246 0.000666667
 0.980251 -0.138298   1.11443 -0.324041 0.000666667
 0.972878 -0.137359   1.12036 -0.30654 0.000666667
 0.987027 -0.144762   1.11191 0.413173 0.000666667
 0.985097 -0.150066   1.14012 0.0698108 0.000666667
0.994557 -0.15409  1.13791 0.0451401 0.000666667
 0.990377 -0.154106    1.1219 0.13155 0.000666667
 0.988265 -0.145046   1.12966 0.107027 0.000666667
 0.989246 -0.142749   1.12738 -0.431271 0.000666667
 0.991322 -0.156469   1.09549 0.138652 0.000666667
  0.99034 -0.149202   1.11376 -0.228883 0.000666667
 0.991876 -0.146027   1.13348 -0.052746 0.000666667
 0.982306 -0.146692   1.10971 0.0685621 0.000666667
 0.980888 -0.146851   1.14295 0.0837379 0.000666667
 0.999912 -0.152426   1.13381 0.269787 0.000666667
 0.977334 -0.137362   1.10959 -0.272377 0.000666667
 0.988909 -0.150669   1.13159 -0.0286258 0.000666667
 0.974181 -0.140272   1.13621 -0.243352 0.000666667
  0.98855 -0.150686   1.12993 -0.0230428 0.000666667
 0.973216 -0.135253   1.11977 -0.226484 0.000666667
 0.987475 -0.154995   1.09808 -0.170797 0.000666667
 0.977513 -0.139519   1.10772 -0.322416 0.000666667
 0.987842 -0.145697   1.09186 -0.21707 0.000666667
 0.986361 -0.148472   1.11298 -0.0158884 0.000666667
 0.985414 -0.151544   1.11458 -0.0606434 0.000666667
  0.98666 -0.145821   1.10826 -0.0306935 0.000666667
 0.977237 -0.143426   1.10415 -0.0389807 0.000666667
 0.978845 -0.145691   1.12674 -0.156962 0.000666667
 0.992836 -0.155754   1.13856 0.115833 0.000666667
 0.991215 -0.155868   1.12598 0.0404979 0.000666667
 0.993398 -0.159161   1.13293 -0.0519711 0.000666667
 0.988903 -0.144317   1.11039 0.0143455 0.000666667
 0.989305 -0.146813   1.12276 0.0413197 0.000666667
 0.971177 -0.143584   1.12853 -0.302662 0.000666667
  0.99095 -0.149304   1.11653 -0.0304955 0.000666667
 0.991122 -0.146358   1.11453 0.0447344 0.000666667
 0.990965 -0.149987   1.14101 0.077908 0.000666667
  0.97846 -0.139014   1.10978 -0.316243 0.000666667
 0.984467 -0.147121   1.12815 -0.190062 0.000666667
 0.981585 -0.137794   1.10746 0.139075 0.000666667
 0.996891 -0.148148   1.14479 0.0390026 0.000666667
  0.98515 -0.149246   1.11914 -0.120021 0.000666667
  0.98667 -0.151307   1.10885 -0.00297173 0.000666667
 0.993301 -0.152917    1.1623 0.246449 0.000666667
 0.976685 -0.136595   1.10955 -0.177102 0.000666667
 0.981943 -0.140955   1.09729 -0.145225 0.000666667
  0.99287 -0.148127   1.09257 0.246064 0.000666667
 0.982048 -0.146164   1.08766 -0.0215165 0.000666667
 0.993669 -0.148978   1.10324 -0.00496536 0.000666667
 0.980944 -0.143686   1.09973 -0.112344 0.000666667
 0.991029 -0.155061   1.09968 0.0267959 0.000666667
 0.990298 -0.144782    1.1143 -0.0241753 0.000666667
 0.980212 -0.141327    1.1027 -0.00547515 0.000666667
  0.97084 -0.143228   1.10056 -0.075633 0.000666667
 0.988692 -0.145709   1.11045 0.056434 0.000666667
 0.989661 -0.152903   1.12714 0.0672985 0.000666667
 0.994276 -0.149217   1.10642 -0.0140399 0.000666667
0.977515 -0.13535  1.11965 -0.320541 0.000666667
 0.988105 -0.148207   1.11622 0.0032269 0.000666667
 0.993147 -0.154817   1.09711 -0.015341 0.000666667
0.991908 -0.15624  1.10663 0.232181 0.000666667
0.978721 -0.13859  1.10856 -0.369154 0.000666667
 0.979799 -0.142724   1.09693 -0.153247 0.000666667
  0.99532 -0.152959   1.13755 0.116199 0.000666667
0.999097 -0.15383  1.12868 0.276968 0.000666667
0.986776 -0.14401  1.11235 -0.0227959 0.000666667
 0.973903 -0.136503   1.11331 -0.125151 0.000666667
 0.994723 -0.150952   1.13557 0.0939795 0.000666667
 0.988748 -0.145928   1.10726 0.0701573 0.000666667
  0.9796 -0.13709  1.10772 -0.318889 0.000666667
 0.984661 -0.146763   1.14185 0.070367 0.000666667
 0.987303 -0.142903   1.12396 -0.0200455 0.000666667
0.986558 -0.14028  1.11995 -0.213674 0.000666667
 0.986909 -0.150861   1.12694 -0.0591818 0.000666667
 0.990726 -0.153377   1.12811 -0.0504828 0.000666667
 0.976487 -0.137219   1.12243 -0.283627 0.000666667
  1.00123 -0.152046   1.12526 0.239151 0.000666667
 0.981812 -0.142566   1.10077 -0.10149 0.000666667
 0.977592 -0.134857    1.1057 -0.399904 0.000666667
0.985871 -0.15024  1.12749 -0.0847787 0.000666667
 0.996245 -0.156886   1.12984 0.0433792 0.000666667
 0.989495 -0.144018   1.10906 0.00179364 0.000666667
  1.00175 -0.152456   1.12869 0.26106 0.000666667
 0.973545 -0.136482   1.11833 -0.289584 0.000666667
 0.987691 -0.149195    1.1108 -0.0617421 0.000666667
 0.989473 -0.149111   1.11603 0.0037445 0.000666667
 0.979461 -0.135565    1.1118 -0.33261 0.000666667
 0.989938 -0.148815   1.12421 0.0268633 0.000666667
 0.991922 -0.150768   1.10048 -0.000681879 0.000666667
 0.981803 -0.142705   1.11198 0.0269131 0.000666667
  0.99648 -0.154411   1.12937 0.241742 0.000666667
 0.983629 -0.140975   1.14687 -0.0939856 0.000666667
 0.972455 -0.135959   1.10681 -0.326775 0.000666667
 0.999148 -0.153712   1.14132 -0.0413834 0.000666667
  0.97346 -0.137157   1.13007 -0.318156 0.000666667
 0.979534 -0.147033   1.15351 -0.203528 0.000666667
 0.975676 -0.135336   1.11999 -0.118885 0.000666667
  0.99473 -0.150005    1.1045 0.0158142 0.000666667
  0.97864 -0.139219   1.10448 -0.384462 0.000666667
 0.971443 -0.142885   1.10002 -0.0859716 0.000666667
 0.988894 -0.146341    1.1097 -0.0586713 0.000666667
 0.985402 -0.153627   1.10736 -0.0603652 0.000666667
 0.977657 -0.147406    1.0978 -0.136251 0.000666667
 0.976911 -0.135838   1.11718 -0.199507 0.000666667
 0.991478 -0.148299   1.12754 0.056768 0.000666667
 0.973449 -0.139425   1.13641 -0.215441 0.000666667
 0.982838 -0.140492   1.10862 0.114941 0.000666667
 0.995605 -0.154169    1.1297 0.266753 0.000666667
0.975715 -0.13695  1.11717 -0.202197 0.000666667
 0.987867 -0.150629   1.12431 0.063455 0.000666667
 0.988417 -0.149021   1.13304 -0.0362877 0.000666667
 0.981724 -0.142054   1.09615 -0.140255 0.000666667
 0.980197 -0.133382   1.10907 -0.356209 0.000666667
 0.980367 -0.146272   1.12369 -0.0317219 0.000666667
 0.984854 -0.154611   1.09711 -0.135852 0.000666667
 0.980834 -0.145445   1.13201 0.0462405 0.000666667
 0.993276 -0.155336   1.12673 0.0591365 0.000666667
 0.982316 -0.147709   1.13075 -0.165162 0.000666667
 0.986737 -0.152949    1.1588 0.251547 0.000666667
  0.97598 -0.134858   1.11798 -0.284909 0.000666667
 0.989951 -0.145722    1.1327 0.0666219 0.000666667
 0.974348 -0.142816    1.1054 -0.0887943 0.000666667
 0.996649 -0.151307   1.10455 0.199415 0.000666667
 0.976592 -0.141586   1.11366 0.0250292 0.000666667
 0.987715 -0.143343   1.08349 -0.0983706 0.000666667
0.981879 -0.14157  1.11639 0.270503 0.000666667
0.985505 -0.15223  1.12553 -0.0345597 0.000666667
  0.97781 -0.144718   1.09816 -0.161672 0.000666667
  0.99225 -0.152494   1.13025 -0.0171435 0.000666667
 0.98192 -0.14291  1.11336 0.050078 0.000666667
 0.981041 -0.141698   1.10802 0.142637 0.000666667
 0.985293 -0.144198   1.14333 0.0408296 0.000666667
 0.982369 -0.139119   1.11551 0.00374975 0.000666667
 0.988871 -0.155294   1.09878 -0.00334015 0.000666667
 0.974943 -0.137163    1.1198 -0.324026 0.000666667
 0.993181 -0.153439   1.09882 0.0106093 0.000666667
 0.994783 -0.151889   1.10558 0.21745 0.000666667
 0.994567 -0.155275    1.1428 0.0416964 0.000666667
0.989802 -0.14955  1.13024 -0.0253916 0.000666667
 0.991353 -0.149053   1.11911 0.0538404 0.000666667
 0.985729 -0.147628   1.13748 -0.0102184 0.000666667
 0.987375 -0.144031   1.11221 -0.0432321 0.000666667
 0.978443 -0.136384    1.1118 -0.34419 0.000666667
 0.982457 -0.144995   1.12396 -0.0166383 0.000666667
  0.98553 -0.157029   1.09486 -0.118124 0.000666667
 0.985717 -0.146646    1.1104 -0.0331102 0.000666667
 0.988444 -0.149851   1.12752 -0.27623 0.000666667
 0.980553 -0.132536   1.12193 -0.260399 0.000666667
 0.978392 -0.146385   1.13873 0.000214252 0.000666667
 0.987823 -0.151931   1.11499 -0.0832388 0.000666667
 0.985737 -0.142838    1.1201 -0.00858539 0.000666667
0.998867 -0.15043  1.12619 0.251607 0.000666667
  0.98178 -0.140533   1.10903 -0.303897 0.000666667
 0.973369 -0.140518   1.12275 -0.0595501 0.000666667
 0.98747 -0.15382  1.09838 0.0120414 0.000666667
 0.991766 -0.154988   1.13728 0.112699 0.000666667
 0.984086 -0.143861   1.14781 -0.0852499 0.000666667
 0.986651 -0.145548   1.12887 0.0927159 0.000666667
 0.993255 -0.150388   1.14663 0.0512486 0.000666667
0.978924 -0.13672  1.12406 -0.345902 0.000666667
0.985485 -0.14695  1.12136 -0.115296 0.000666667
 0.991196 -0.143313   1.08943 0.014313 0.000666667
 0.977966 -0.142655   1.11691 0.0156875 0.000666667
0.988849 -0.1471 1.11018 0.0668175 0.000666667
 0.991565 -0.153397   1.12852 -0.03402 0.000666667
  0.98711 -0.144324   1.13786 0.224067 0.000666667
 0.984484 -0.144673    1.1093 -0.0324452 0.000666667
 0.982726 -0.143619    1.0809 -0.046854 0.000666667
 0.983981 -0.142376   1.08947 -0.124569 0.000666667
  0.98125 -0.146076   1.07417 -0.117913 0.000666667
 0.988132 -0.143756   1.08345 -0.0440795 0.000666667
 0.977804 -0.140988   1.10232 -0.03109 0.000666667
 0.993237 -0.153512   1.13989 -0.00766663 0.000666667
  0.98857 -0.154667   1.12079 0.264572 0.000666667
 0.981302 -0.148091   1.11125 0.0799304 0.000666667
 0.984247 -0.145292   1.08493 -0.0721149 0.000666667
 0.991356 -0.156916   1.09808 0.0224135 0.000666667
 0.979533 -0.145895   1.10216 -0.0714274 0.000666667
 0.978595 -0.137382   1.11026 -0.393396 0.000666667
 0.965042 -0.126539   1.12747 -0.431837 0.000666667
 0.984612 -0.155001   1.12733 -0.0674165 0.000666667
 0.984753 -0.149711    1.1129 -0.0876803 0.000666667
 0.982055 -0.141517   1.08902 -0.188719 0.000666667
 0.995223 -0.150915   1.13523 0.0876432 0.000666667
 0.988064 -0.144007   1.13274 -0.101476 0.000666667
 0.969075 -0.140118   1.09565 -0.183787 0.000666667
 0.976886 -0.145376    1.1255 -0.198798 0.000666667
 0.988188 -0.148881   1.13189 -0.0796101 0.000666667
 0.989481 -0.148098   1.10926 -0.0311857 0.000666667
 0.987643 -0.150792    1.1194 0.0770734 0.000666667
0.975341 -0.14297  1.09865 -0.176702 0.000666667
 0.978763 -0.135364   1.10672 -0.342911 0.000666667
 0.978715 -0.131805   1.12098 -0.0223262 0.000666667
 0.979992 -0.137355   1.10489 -0.0403961 0.000666667
 0.993271 -0.149679   1.09073 0.255216 0.000666667
 0.987796 -0.149175   1.11118 0.0321587 0.000666667
 0.980926 -0.137947   1.10845 -0.304769 0.000666667
 0.980248 -0.146591   1.09917 -0.150008 0.000666667
 0.974475 -0.142073   1.09956 -0.0138771 0.000666667
0.984712 -0.13497  1.10961 -0.308153 0.000666667
 0.975796 -0.139697   1.10733 -0.0818456 0.000666667
0.986407 -0.14101  1.12518 -0.250411 0.000666667
 0.988624 -0.146671   1.11641 -0.031591 0.000666667
  0.98868 -0.151696   1.14679 -0.00279835 0.000666667
 0.985865 -0.151113   1.10773 0.00325915 0.000666667
 0.988644 -0.147762   1.10885 0.0605085 0.000666667
 0.980786 -0.139274   1.10941 -0.315504 0.000666667
 0.989266 -0.148039   1.12416 0.0244234 0.000666667
 0.989369 -0.143848   1.09125 0.049033 0.000666667
 0.998639 -0.151778   1.13199 0.305582 0.000666667
 0.981494 -0.148142   1.07417 -0.105115 0.000666667
 0.980232 -0.140475    1.1136 0.0268387 0.000666667
 0.988771 -0.144708   1.11095 0.00633173 0.000666667
  0.97439 -0.144284   1.13679 0.0954438 0.000666667
 0.997399 -0.151722   1.13337 0.110365 0.000666667
 0.982422 -0.133792   1.11019 -0.324756 0.000666667
0.982494 -0.14114  1.12263 -0.288468 0.000666667
 0.973666 -0.142974   1.12624 -0.302602 0.000666667
 0.989397 -0.149497   1.14253 -0.00038185 0.000666667
 0.977085 -0.145061   1.09504 -0.187153 0.000666667
 0.989503 -0.144524   1.12939 0.0964144 0.000666667
  0.98769 -0.147018   1.13592 -0.0639788 0.000666667
 0.987756 -0.152707    1.1505 -0.328394 0.000666667
 0.985584 -0.149375   1.14033 0.0600471 0.000666667
 0.978497 -0.144151   1.09927 -0.184351 0.000666667
 0.991056 -0.144356   1.08828 0.271977 0.000666667
 0.978945 -0.139343    1.1099 -0.279873 0.000666667
 0.991765 -0.154834   1.09745 0.0380178 0.000666667
0.984109 -0.1414 1.09303 -0.109933 0.000666667
0.989605 -0.14875  1.12843 -0.284246 0.000666667
 0.989783 -0.146497   1.13231 0.0577303 0.000666667
 0.983408 -0.140032   1.11866 -0.204435 0.000666667
 0.977413 -0.138808   1.11215 -0.365285 0.000666667
 0.994763 -0.152676   1.13044 0.241882 0.000666667
 0.994767 -0.155699   1.14179 0.046473 0.000666667
  0.98696 -0.149729   1.11097 -0.0594459 0.000666667
0.980312 -0.13569  1.11334 -0.336872 0.000666667
  0.98596 -0.143031   1.08034 -0.0126003 0.000666667
  0.98265 -0.147487   1.11478 -0.0797698 0.000666667
 0.987453 -0.145809   1.10714 -0.109404 0.000666667
0.975331  -0.148 1.09726 -0.157994 0.000666667
 0.979526 -0.138118   1.10736 0.158469 0.000666667
 0.979703 -0.148485   1.07623 -0.129941 0.000666667
0.988515 -0.15156  1.14125 -0.00128488 0.000666667
  0.99114 -0.152624   1.09317 0.286502 0.000666667


==> output_ims_seed52_withold_top/weightedpr_action_0.txt <==
26.0271
 0.977268 -0.144567   1.17302 -0.200587 0.000666667
 0.974733 -0.144613   1.10942 -0.263783 0.000666667
 0.969182 -0.148723   1.09129 -0.215262 0.000666667
 0.988024 -0.141942   1.11841 -0.0802634 0.000666667
 0.957239 -0.150737   1.11159 0.108651 0.000666667
  0.96669 -0.145562   1.09547 -0.0484835 0.000666667
 0.963081 -0.163834   1.12837 0.104204 0.000666667
 0.964017 -0.151751    1.0826 0.147054 0.000666667
 0.958726 -0.158107   1.12369 -0.0483847 0.000666667
  0.96321 -0.151715   1.07532 -0.0580883 0.000666667
  0.97636 -0.152603   1.12165 0.188211 0.000666667
  1.01035 -0.150189   1.13509 0.0210457 0.000666667
  0.96578 -0.154406   1.10011 0.0332026 0.000666667
 0.968096 -0.146423   1.10303 0.128558 0.000666667
 0.980432 -0.146077   1.12529 -0.207894 0.000666667
 0.949356 -0.155345   1.07559 0.386906 0.000666667
 0.949747 -0.149946    1.1062 -0.266498 0.000666667
 0.999733 -0.154143   1.12951 0.268298 0.000666667
  0.98179 -0.148549   1.08295 0.276831 0.000666667
0.960821 -0.16319  1.08652 0.325625 0.000666667
  1.01995 -0.140264   1.13513 -0.164704 0.000666667
 0.988549 -0.140146   1.08456 -0.103536 0.000666667
 0.983457 -0.139845   1.07961 -0.225554 0.000666667
  0.99109 -0.152829   1.12848 -0.207372 0.000666667
 0.992118 -0.156257   1.13227 0.0446657 0.000666667
 0.983033 -0.151056      1.14 0.0377268 0.000666667
 0.998286 -0.155659   1.13141 0.266545 0.000666667
  0.96928 -0.165269   1.13654 0.133851 0.000666667
 0.988376 -0.139795   1.08753 -0.411428 0.000666667
  1.02164 -0.145209   1.11999 -0.115477 0.000666667
 0.978407 -0.142468   1.15564 -0.193777 0.000666667
  1.00091 -0.141436   1.10579 -0.0633584 0.000666667
 0.989698 -0.139619   1.08682 -0.0849802 0.000666667
 0.965484 -0.155984   1.09717 0.0176154 0.000666667
 0.977622 -0.151057    1.1217 0.265769 0.000666667
 0.991074 -0.151347   1.08754 0.251206 0.000666667
 0.962434 -0.157046   1.13442 -0.0182789 0.000666667
 0.966602 -0.160229   1.12498 0.145402 0.000666667
 0.971888 -0.157017   1.08464 -0.0838891 0.000666667
 0.953197 -0.161106   1.12405 -0.0105822 0.000666667
 0.956132 -0.152396   1.11337 -0.188476 0.000666667
0.977097 -0.14686  1.09391 0.379561 0.000666667
 0.979964 -0.143355   1.15683 -0.218781 0.000666667
 0.962255 -0.162924   1.09375 0.174677 0.000666667
 0.992887 -0.149094   1.14516 0.0441871 0.000666667
 0.988647 -0.150436   1.12389 -0.265062 0.000666667
 0.929766 -0.165359   1.08861 0.0776335 0.000666667
 0.999239 -0.140382   1.09785 0.359761 0.000666667
  0.99513 -0.156361   1.10221 0.25624 0.000666667
 0.970829 -0.147486   1.13028 -0.106545 0.000666667
 0.957206 -0.157309   1.14396 0.0519473 0.000666667
 0.996187 -0.150102   1.14136 0.0468629 0.000666667
 0.994951 -0.135312   1.17549 -0.0687767 0.000666667
  1.03286 -0.126828   1.08782 -0.25932 0.000666667
 0.987087 -0.145952   1.08971 -0.193189 0.000666667
 0.955302 -0.154381   1.11354 -0.208129 0.000666667
 0.996411 -0.150355   1.13986 -0.204517 0.000666667
 0.984833 -0.139549   1.11502 -0.210437 0.000666667
  1.00046 -0.141424   1.09864 0.344496 0.000666667
   1.0012 -0.152406   1.13044 0.293123 0.000666667
 0.947758 -0.164413   1.13085 -0.122228 0.000666667
 0.987611 -0.133615   1.12068 -0.0430449 0.000666667
  1.00226 -0.145836   1.10326 0.0176383 0.000666667
 0.998197 -0.139812   1.12839 0.202371 0.000666667
 0.957322 -0.151725   1.12484 -0.160926 0.000666667
   0.9829 -0.137824   1.07574 0.0171628 0.000666667
  0.99076 -0.149682   1.10994 0.180091 0.000666667
 0.985701 -0.167342   1.12403 0.442819 0.000666667
 0.947195 -0.155226   1.11737 -0.130615 0.000666667
0.953739 -0.1612 1.12437 -0.0217323 0.000666667
0.957297 -0.16073  1.13459 0.244907 0.000666667
  1.01742 -0.145395   1.10132 0.215853 0.000666667
 0.957786 -0.150711   1.13703 -0.210703 0.000666667
 0.968006 -0.150762   1.14001 -0.295245 0.000666667
0.952422 -0.15698  1.09883 -0.119099 0.000666667
  1.00898 -0.148727   1.13373 0.0651887 0.000666667
 0.981885 -0.154734   1.09884 0.0654231 0.000666667
 0.989509 -0.149319   1.14325 -0.00809197 0.000666667
  1.01489 -0.136828   1.11563 0.246435 0.000666667
 0.988817 -0.149444    1.1144 -0.0287149 0.000666667
  1.03271 -0.125074   1.08733 -0.252244 0.000666667
 0.969845 -0.164949   1.13707 0.140204 0.000666667
 0.982508 -0.149048   1.08495 0.283295 0.000666667
 0.982643 -0.153877   1.13378 0.332278 0.000666667
 0.987987 -0.149534   1.11717 -0.0822235 0.000666667
 0.970248 -0.159134   1.10758 0.12105 0.000666667
 0.992515 -0.148895    1.1277 -0.223465 0.000666667
   1.0065 -0.149988   1.13873 -0.0148115 0.000666667
  1.03074 -0.126159   1.08777 -0.242201 0.000666667
 0.940077 -0.155536    1.1032 0.101193 0.000666667
  0.95565 -0.151512   1.11132 -0.192031 0.000666667
 0.967992 -0.150185   1.14849 -0.11811 0.000666667
 0.982835 -0.153594   1.09794 0.0659177 0.000666667
 0.962431 -0.165855   1.13053 0.100308 0.000666667
  1.00881 -0.148538   1.13656 0.0102545 0.000666667
 0.988997 -0.143614    1.1315 0.10679 0.000666667
0.983684  -0.138 1.07509 0.00670127 0.000666667
 0.991283 -0.139946   1.08529 -0.092913 0.000666667
0.963816 -0.16146  1.13053 -0.0114393 0.000666667
 0.970701 -0.148279   1.09018 -0.219315 0.000666667
 0.975181 -0.146837   1.15964 -0.00213249 0.000666667
  1.00062 -0.154443   1.12928 0.26802 0.000666667
 0.983422 -0.139103   1.07943 -0.223103 0.000666667
 0.989696 -0.149001   1.11528 -0.0198671 0.000666667
 0.951482 -0.155042    1.1126 0.0790759 0.000666667
 0.982375 -0.152495   1.13178 -0.433826 0.000666667
  0.99248 -0.149138   1.08722 0.259356 0.000666667
  1.01443 -0.145595   1.13691 -0.0973542 0.000666667
 0.948392 -0.155256   1.11669 -0.119531 0.000666667
 0.999088 -0.151046   1.14018 -0.224708 0.000666667
 0.955526 -0.160124   1.12677 -0.0673114 0.000666667
  1.00794 -0.148906   1.13607 0.0224689 0.000666667
  1.0016 -0.13963  1.10622 -0.0275533 0.000666667
  1.01147 -0.146203   1.16187 0.257227 0.000666667
 0.985215 -0.136711   1.08382 0.0459768 0.000666667
0.950657 -0.15766  1.10082 -0.112246 0.000666667
 0.981411 -0.156521    1.1151 -0.163076 0.000666667
 0.948668 -0.157422   1.14115 -0.014919 0.000666667
  0.95752 -0.163944   1.14084 0.0381724 0.000666667
  1.00013 -0.141951   1.12799 0.201035 0.000666667
 0.993266 -0.154336   1.14086 0.106178 0.000666667
 0.954033 -0.146156   1.09625 -0.0465548 0.000666667
 0.965922 -0.161344   1.12361 0.164577 0.000666667
0.950313 -0.14592  1.09773 0.102412 0.000666667
  1.00964 -0.148806   1.16275 0.23824 0.000666667
 0.989191 -0.154386   1.15881 0.227963 0.000666667
 0.980484 -0.161215   1.13645 0.149792 0.000666667
 0.985961 -0.149338   1.11028 -0.057458 0.000666667
 0.987659 -0.151656   1.14169 -0.004762 0.000666667
 0.968754 -0.165354   1.12693 0.115377 0.000666667
 0.972373 -0.145708   1.09381 0.33854 0.000666667
 0.964408 -0.152745   1.07428 -0.0486686 0.000666667
0.985137 -0.16635  1.12409 0.44285 0.000666667
 0.933082 -0.160589   1.14083 0.244353 0.000666667
 0.989264 -0.145742    1.0907 -0.184935 0.000666667
  0.96584 -0.151647   1.09771 0.00480671 0.000666667
 0.962842 -0.155555   1.13373 0.0122461 0.000666667
 0.993472 -0.149441   1.12528 -0.194797 0.000666667
 0.945819 -0.151219   1.10537 -0.176968 0.000666667
 0.952349 -0.148354   1.08962 -0.102422 0.000666667
 0.972734 -0.163792   1.14099 0.321288 0.000666667
  0.99947 -0.140357   1.12926 0.197726 0.000666667
 0.962305 -0.157436   1.13986 0.240349 0.000666667
 0.999349 -0.154288   1.12805 0.277115 0.000666667
 0.987931 -0.158616   1.11298 -0.0510944 0.000666667
  0.98758 -0.152943   1.09733 -0.137186 0.000666667
 0.966232 -0.150672   1.09868 0.0427066 0.000666667
 1.00953 -0.13319  1.08071 -0.321981 0.000666667
 0.947502 -0.161527   1.12889 -0.227613 0.000666667
 0.991319 -0.148987   1.12333 -0.240058 0.000666667
  1.01576 -0.146582   1.13806 -0.106483 0.000666667
 0.990859 -0.146353   1.13429 -0.0850608 0.000666667
 0.988888 -0.152841   1.12717 -0.0205705 0.000666667
  0.98615 -0.149336   1.10944 -0.0542075 0.000666667
  1.00039 -0.136958   1.12884 -0.0526998 0.000666667
 0.982414 -0.149136   1.10029 0.401066 0.000666667
 0.988936 -0.151953   1.12541 -0.197248 0.000666667
 0.990964 -0.145802    1.1341 -0.0960344 0.000666667
  1.00355 -0.145147   1.14017 0.013314 0.000666667
 0.971518 -0.165554   1.13701 0.159858 0.000666667
  0.98901 -0.140995   1.08794 -0.0762721 0.000666667
 0.990117 -0.149145   1.13212 -0.0514342 0.000666667
 0.982583 -0.155677   1.14292 -0.167864 0.000666667
   1.0211 -0.135795   1.12371 0.155859 0.000666667
0.951382 -0.17285  1.14079 0.113391 0.000666667
 0.949606 -0.164421   1.13096 -0.114107 0.000666667
 0.932604 -0.155858   1.11139 0.17731 0.000666667
  1.00101 -0.150314   1.11304 0.284178 0.000666667
 0.989099 -0.137901   1.08778 -0.0816446 0.000666667
 0.974044 -0.162247   1.14148 0.0150487 0.000666667
  1.00489 -0.135456   1.09639 -0.050223 0.000666667
 0.994722 -0.153042   1.13182 0.102195 0.000666667
  1.00036 -0.154204   1.12941 0.262682 0.000666667
 0.999652 -0.134416   1.12012 0.0636492 0.000666667
0.966356 -0.15414  1.09811 -0.001544 0.000666667
  1.02524 -0.136094   1.10213 -0.0604767 0.000666667
 0.991933 -0.135795   1.10357 -0.0694039 0.000666667
 0.979004 -0.146011   1.10919 0.0722995 0.000666667
 0.960103 -0.152556   1.10041 0.0510729 0.000666667
 0.992171 -0.150952   1.14596 -0.071744 0.000666667
  1.00313 -0.140856   1.15468 0.0789009 0.000666667
 0.947403 -0.151413   1.10695 -0.277583 0.000666667
  1.02124 -0.138909   1.11477 0.0294977 0.000666667
 0.967432 -0.146442   1.10254 0.102406 0.000666667
 0.975589 -0.151033    1.1092 -0.420127 0.000666667
0.965416 -0.15487  1.13329 0.0191622 0.000666667
 0.975725 -0.155898   1.09889 -0.115182 0.000666667
 0.960301 -0.159033   1.12373 -0.0239635 0.000666667
 0.965915 -0.150984    1.1118 -0.336075 0.000666667
0.969426 -0.13786  1.09397 -0.280772 0.000666667
0.988561 -0.15738  1.11251 -0.0711677 0.000666667
 0.966117 -0.150372   1.10796 -0.204709 0.000666667
  1.02634 -0.135604   1.10258 -0.0470182 0.000666667
 0.982215 -0.148037   1.08361 0.293062 0.000666667
 0.986105 -0.149162   1.11699 -0.094554 0.000666667
 0.983649 -0.142042   1.09618 -0.0703451 0.000666667
 0.989633 -0.150731   1.12895 -0.0365162 0.000666667
  0.97631 -0.157964   1.14033 -0.271881 0.000666667
 0.946905 -0.161827   1.09773 0.278471 0.000666667
 0.988481 -0.150967   1.11429 -0.0441973 0.000666667
 0.983152 -0.158329   1.11316 -0.195799 0.000666667
 0.980066 -0.147974   1.15663 -0.183723 0.000666667
 0.993897 -0.153382   1.12911 0.0176081 0.000666667
 0.967289 -0.152821   1.11159 -0.352375 0.000666667
 0.994027 -0.155126   1.13154 0.0258628 0.000666667
 0.966023 -0.152202   1.09784 0.0431518 0.000666667
 0.977952 -0.164207   1.12134 -0.134992 0.000666667
0.957171 -0.1574 1.08281 0.213124 0.000666667
 0.938341 -0.156132    1.1336 0.106538 0.000666667
 0.945453 -0.147271   1.15338 -0.104078 0.000666667
 0.975277 -0.145753    1.1106 0.0169072 0.000666667
 0.995518 -0.153403   1.13388 0.105709 0.000666667
 0.975873 -0.154322   1.12449 0.0234038 0.000666667
 0.986542 -0.132826   1.09255 -0.240664 0.000666667
 0.966153 -0.156555   1.10186 0.0476965 0.000666667
 0.988778 -0.150356   1.14119 -0.0113281 0.000666667
  1.00532 -0.136521   1.09897 -0.0613826 0.000666667
 0.961439 -0.158604   1.12511 -0.0388223 0.000666667
 0.954485 -0.154077   1.11121 -0.200825 0.000666667
 0.981863 -0.160991   1.12856 0.0637747 0.000666667
 0.966236 -0.152157   1.11155 -0.326254 0.000666667
 0.989829 -0.151232    1.1268 -0.268151 0.000666667
 0.985968 -0.156135   1.12848 -0.195928 0.000666667
  0.98977 -0.146653   1.13243 0.0766394 0.000666667
 0.989609 -0.146915   1.12627 -0.0148066 0.000666667
 0.987807 -0.150689   1.11456 -0.0348726 0.000666667
 0.971256 -0.159924   1.11665 0.163464 0.000666667
 0.949674 -0.159508   1.10275 -0.125715 0.000666667
 0.969521 -0.158766   1.11686 -0.199244 0.000666667
 0.985138 -0.144522   1.11713 -0.132775 0.000666667
 0.971164 -0.153533   1.09273 0.00517013 0.000666667
  1.02269 -0.138951    1.1171 0.00423054 0.000666667
 0.970702 -0.144832   1.10244 -0.0543458 0.000666667
  1.00452 -0.122152   1.08869 0.138846 0.000666667
 0.989726 -0.153588   1.12296 -0.211823 0.000666667
 0.989209 -0.145174   1.11162 0.0228438 0.000666667
 0.961671 -0.152985   1.14445 0.124751 0.000666667
 0.979429 -0.150554   1.11255 0.12676 0.000666667
 0.961252 -0.164484   1.12965 0.102949 0.000666667
 0.970834 -0.162733   1.13574 -0.0999453 0.000666667
 0.981901 -0.152336   1.16395 -0.0295844 0.000666667
 0.967658 -0.150301    1.1401 -0.303077 0.000666667
 0.997283 -0.141794   1.11619 -0.187865 0.000666667
 0.989928 -0.154283   1.12671 -0.0309871 0.000666667
 0.968649 -0.149212   1.09201 -0.196299 0.000666667
0.996888 -0.14915  1.14239 -0.217157 0.000666667
0.953987 -0.1564 1.10314 -0.0489691 0.000666667
 0.947084 -0.155528   1.11782 -0.119303 0.000666667
0.948509 -0.15978   1.1412 0.00188266 0.000666667
  0.96557 -0.154731   1.09965 0.00202114 0.000666667
  0.98177 -0.152893   1.13303 -0.436996 0.000666667
 0.996514 -0.138102   1.10274 -0.0160911 0.000666667
 0.952705 -0.156528   1.10365 -0.0467969 0.000666667
 0.971342 -0.158576   1.11888 0.141389 0.000666667
 0.993583 -0.150834   1.10374 -0.0267543 0.000666667
  1.02401 -0.136736   1.10079 -0.0685883 0.000666667
 0.992416 -0.149319   1.12442 -0.263506 0.000666667
 0.987229 -0.153925   1.11041 0.0560962 0.000666667
0.973865 -0.16189  1.13355 0.335123 0.000666667
 0.991373 -0.150288   1.14522 -0.0713532 0.000666667
 0.955509 -0.161384   1.12563 -0.08269 0.000666667
 0.964299 -0.147892   1.11073 -0.0217497 0.000666667
 0.982094 -0.149797   1.11955 0.0436395 0.000666667
 0.975788 -0.161134   1.14124 0.322101 0.000666667
 0.964103 -0.161083   1.11718 -0.0521954 0.000666667
 0.995304 -0.141308   1.11632 -0.179692 0.000666667
 0.997862 -0.144513   1.14021 -0.482961 0.000666667
  1.00627 -0.156322   1.13296 -0.132907 0.000666667
 1.00015 -0.13986  1.09917 0.329319 0.000666667
 0.987988 -0.143559   1.08414 -0.285212 0.000666667
  1.00181 -0.165547   1.12011 0.184586 0.000666667
 0.979076 -0.160196   1.12733 0.0428581 0.000666667
  0.99838 -0.150987   1.14253 0.0505464 0.000666667
 0.95375 -0.16243  1.13778 0.0423319 0.000666667
 0.980341 -0.159909   1.13597 0.157249 0.000666667
 0.977272 -0.156472   1.12185 -0.259122 0.000666667
 0.961823 -0.160456   1.09644 0.162943 0.000666667
0.978368 -0.1474  1.1579 -0.174799 0.000666667
 0.950168 -0.158182    1.1044 -0.1075 0.000666667
 0.985179 -0.154313   1.09963 -0.00971707 0.000666667
 0.949285 -0.159755   1.10006 -0.106796 0.000666667
 0.969406 -0.163425   1.12807 0.0199982 0.000666667
  0.95144 -0.149114   1.08824 -0.100647 0.000666667
 0.973806 -0.163231   1.14227 0.236034 0.000666667
 0.970386 -0.163762   1.13736 0.133316 0.000666667
0.948411 -0.16001  1.13158 -0.215048 0.000666667
  1.02589 -0.136335    1.1017 -0.0553262 0.000666667
0.959861 -0.15748  1.11267 0.059292 0.000666667
 0.95076 -0.15468  1.07544 0.391095 0.000666667
  1.00084 -0.138557   1.10046 -0.163439 0.000666667
 0.979855 -0.148487   1.11665 -0.447611 0.000666667
 0.993207 -0.152187    1.1292 -0.210809 0.000666667
 0.968506 -0.161259   1.12885 0.015817 0.000666667
0.988263 -0.14519  1.09152 -0.198636 0.000666667
  1.00007 -0.128109   1.11516 -0.136926 0.000666667
 0.987548 -0.141903   1.09344 0.355152 0.000666667
 0.972781 -0.156493   1.10405 0.126381 0.000666667
 0.973939 -0.155421    1.0949 -0.000830922 0.000666667
 0.948783 -0.157418   1.14237 -0.0131546 0.000666667
 0.977414 -0.150958   1.13493 -0.0894201 0.000666667
 0.989097 -0.145089   1.10456 0.269203 0.000666667
 0.983672 -0.153276   1.13966 -0.217565 0.000666667
 0.995726 -0.149378   1.14229 0.0528622 0.000666667
  1.00156 -0.150312   1.11295 0.280866 0.000666667
 0.966608 -0.150848   1.10842 -0.219946 0.000666667
 0.989985 -0.149126    1.1305 -0.0587866 0.000666667
  0.97653 -0.158087   1.12312 -0.0297397 0.000666667
 0.983994 -0.157661   1.09945 -0.114496 0.000666667
 0.977539 -0.156823   1.09483 -0.09796 0.000666667
 0.987521 -0.152299    1.1239 -0.206393 0.000666667
 0.989768 -0.142043    1.1327 -0.244225 0.000666667
 0.965138 -0.147736   1.07123 0.0466146 0.000666667
 0.967258 -0.160545   1.12348 0.178562 0.000666667
 0.965237 -0.151401    1.0824 0.142223 0.000666667
 0.953971 -0.158874   1.10266 -0.0547947 0.000666667
 1.00919 -0.14005   1.1478 -0.0581455 0.000666667
 0.997399 -0.149943   1.16642 -0.268551 0.000666667
 0.958662 -0.158005   1.10345 -0.103454 0.000666667
 0.976336 -0.160439   1.16841 -0.0128123 0.000666667
 0.970173 -0.151843    1.0943 0.239868 0.000666667
  1.00652 -0.137706   1.09597 -0.0536184 0.000666667
0.990554 -0.15112  1.14288 -0.00691542 0.000666667
0.954676 -0.16075  1.12632 -0.0819653 0.000666667
 0.980548 -0.148524   1.08294 0.29263 0.000666667
 0.989203 -0.151946   1.14034 0.0822055 0.000666667
 0.976317 -0.135969   1.10031 -0.0476897 0.000666667
 0.990551 -0.138738   1.08646 -0.0948916 0.000666667
 0.965405 -0.160584   1.12756 -0.0218217 0.000666667
 0.970047 -0.153337   1.10357 0.157944 0.000666667
 0.951274 -0.154388   1.07719 0.379549 0.000666667
  0.95626 -0.153225   1.11319 -0.205132 0.000666667
 0.973745 -0.157421   1.15618 -0.0718387 0.000666667
 0.968337 -0.144612   1.10253 -0.169414 0.000666667
 0.980728 -0.144459   1.10825 0.0560168 0.000666667
 0.977816 -0.156737   1.09313 -0.103343 0.000666667
 0.948178 -0.159298   1.10398 -0.0950428 0.000666667
  0.95979 -0.156338   1.14457 -0.0730732 0.000666667
 0.973312 -0.146643   1.13158 -0.120653 0.000666667
  0.98411 -0.149076    1.0832 0.310452 0.000666667
 0.993994 -0.134403   1.09738 -0.0010291 0.000666667
 0.972435 -0.146656    1.1297 -0.101177 0.000666667
 0.986203 -0.139684   1.11804 0.0131892 0.000666667
 0.983991 -0.154033   1.16488 -0.0646804 0.000666667
 0.980342 -0.161981   1.11054 -0.321134 0.000666667
 0.971737 -0.154319    1.0918 -0.00138961 0.000666667
  0.97596 -0.156095   1.12084 -0.273957 0.000666667
  1.01173 -0.123993   1.07733 0.0991014 0.000666667
 0.986912 -0.149778   1.11765 -0.0940958 0.000666667
  0.99363 -0.151944   1.11291 -0.216243 0.000666667
  1.03093 -0.126896   1.08899 -0.245114 0.000666667
 0.946953 -0.156053   1.11737 -0.127852 0.000666667
 0.987133 -0.145127   1.08445 -0.28178 0.000666667
  1.02542 -0.142075   1.14621 0.144037 0.000666667
 0.991287 -0.140646   1.08713 -0.084334 0.000666667
 0.951403 -0.155318   1.11233 0.105084 0.000666667
   1.0045 -0.148525   1.13865 -0.0307947 0.000666667
 0.987962 -0.141913   1.09051 -0.181448 0.000666667
0.993178 -0.15246  1.12818 -0.197103 0.000666667
  1.00245 -0.147262   1.10162 0.0246599 0.000666667
 0.972867 -0.149591   1.13691 -0.0111081 0.000666667
 0.951834 -0.156734   1.09769 -0.143871 0.000666667
0.984408 -0.14964  1.10791 -0.0394318 0.000666667
 0.973847 -0.161881   1.13167 0.343039 0.000666667
 0.973574 -0.151426    1.1183 0.248368 0.000666667
  1.00399 -0.143158    1.0966 -0.0661212 0.000666667
 0.968362 -0.158073   1.16116 0.157488 0.000666667
 0.962419 -0.161918   1.10233 -0.0314666 0.000666667
 0.956266 -0.152784   1.12078 0.105817 0.000666667
 0.993464 -0.159981   1.13304 -0.0245739 0.000666667
 0.966957 -0.155199   1.13416 0.0317039 0.000666667
 0.948069 -0.158342   1.14182 -0.0190856 0.000666667
 0.990527 -0.142014   1.08641 -0.102677 0.000666667
  1.00743 -0.137522    1.0968 -0.073691 0.000666667
 0.957377 -0.160409   1.10544 -0.110992 0.000666667
 0.995644 -0.153591    1.1341 0.0927245 0.000666667
 0.977972 -0.146008     1.094 0.376882 0.000666667
 0.995483 -0.152457   1.10583 0.180511 0.000666667
 0.998202 -0.152835   1.12917 0.262459 0.000666667
0.963012 -0.15068  1.09999 -0.00987334 0.000666667
 0.989644 -0.141578   1.11972 -0.0956744 0.000666667
  1.00098 -0.152132   1.13021 0.29149 0.000666667
0.958125 -0.14708   1.0786 -0.100428 0.000666667
 0.988075 -0.142825    1.0841 -0.0662395 0.000666667
  1.00035 -0.151579   1.13696 0.0179157 0.000666667
 0.989103 -0.153009   1.12853 -0.0439597 0.000666667
  1.00363 -0.147767   1.10351 0.0248822 0.000666667
 0.973351 -0.155258   1.12265 0.0123868 0.000666667
 0.951919 -0.158226   1.10305 -0.0459632 0.000666667
  1.0193 -0.13822  1.13332 -0.15822 0.000666667
 0.998867 -0.138364   1.08871 -0.1063 0.000666667
 0.989258 -0.151017   1.14213 -0.0353137 0.000666667
 0.964419 -0.151696   1.11161 -0.333259 0.000666667
 0.990166 -0.150886   1.10755 0.180763 0.000666667
 0.991198 -0.142637   1.11028 -0.0230532 0.000666667
 0.992084 -0.149601   1.12774 -0.195543 0.000666667
 0.943872 -0.151795   1.11716 -0.0805617 0.000666667
   1.0029 -0.152774    1.1377 -0.0236648 0.000666667
   1.0032 -0.151367   1.13204 -0.334643 0.000666667
 0.948411 -0.150268   1.09908 -0.0571644 0.000666667
 0.992225 -0.150285   1.12806 -0.0270139 0.000666667
 0.972036 -0.157883   1.11783 0.151072 0.000666667
 0.999617 -0.152539   1.11265 0.286767 0.000666667
 0.974097 -0.158496   1.12333 0.192451 0.000666667
 0.977613 -0.148501   1.11948 -0.243606 0.000666667
 0.998105 -0.139279   1.10318 0.00264526 0.000666667
  1.00593 -0.149833   1.13946 -0.0280696 0.000666667
 0.987764 -0.141127   1.08914 -0.00112938 0.000666667
 0.982489 -0.154397   1.16541 -0.0497487 0.000666667
 0.969886 -0.165184   1.11477 0.150817 0.000666667
0.946869 -0.1706  1.1532 0.00701864 0.000666667
 0.982049 -0.156375   1.14312 -0.168525 0.000666667
 0.989666 -0.145396   1.08805 0.00399266 0.000666667
 0.966809 -0.153399   1.09872 0.124833 0.000666667
 0.973058 -0.149264   1.10984 -0.43375 0.000666667
 0.990375 -0.142531   1.11017 -0.00846304 0.000666667
  0.98896 -0.151898   1.15989 0.254802 0.000666667
 1.00135 -0.14074  1.10799 -0.0419039 0.000666667
   1.0274 -0.137459   1.10065 -0.0406703 0.000666667
 0.965914 -0.154461   1.09734 0.0130298 0.000666667
  1.00806 -0.128953   1.08474 0.187161 0.000666667
  0.97744 -0.146368   1.09718 0.169011 0.000666667
  1.00542 -0.148486   1.13916 -0.0357067 0.000666667
 0.969333 -0.148021   1.09047 -0.209509 0.000666667
 0.969416 -0.135418   1.11338 -0.0623428 0.000666667
0.958228 -0.15161  1.12164 -0.194122 0.000666667
  1.01828 -0.136916   1.10884 -0.0101651 0.000666667
 0.975599 -0.145986   1.11002 0.0162338 0.000666667
 0.953923 -0.165421   1.13797 0.0525983 0.000666667
 0.990485 -0.146888   1.11415 -0.0151414 0.000666667
 0.938822 -0.159059   1.13581 0.119828 0.000666667
 0.962565 -0.152462   1.07188 -0.0477673 0.000666667
 0.983976 -0.149332   1.10137 0.383237 0.000666667
  0.98058 -0.159987   1.12773 0.0387651 0.000666667
 0.980365 -0.147743   1.11933 0.0418519 0.000666667
0.948459 -0.15429  1.09104 -0.0356143 0.000666667
 0.966461 -0.148121   1.07007 0.0343025 0.000666667
  0.94335 -0.149434   1.11954 -0.0725343 0.000666667
  0.95884 -0.159345   1.10139 -0.122072 0.000666667
 0.973249 -0.147624    1.1049 0.0651242 0.000666667
  0.98341 -0.161684   1.13992 -0.137734 0.000666667
  0.99476 -0.155041   1.13886 0.0134906 0.000666667
 0.995967 -0.144415   1.13953 -0.472688 0.000666667
 0.987742 -0.152171   1.12524 0.127053 0.000666667
   1.0093 -0.134203   1.08185 -0.313165 0.000666667
 0.974683 -0.158812    1.1375 -0.00921622 0.000666667
 0.980703 -0.151791   1.11629 -0.15953 0.000666667
 0.990842 -0.143864   1.13014 0.0968411 0.000666667
  0.97742 -0.144231   1.09792 -0.156183 0.000666667
 0.990888 -0.157934   1.13271 -0.0193149 0.000666667
 0.965902 -0.153857   1.09732 -0.00719961 0.000666667
 0.967575 -0.155946   1.11845 -0.175458 0.000666667
  1.00702 -0.143439   1.15654 -0.0515109 0.000666667
 0.981483 -0.151389   1.11927 0.0336197 0.000666667
 0.973492 -0.157819   1.13532 -0.0311978 0.000666667
 0.987189 -0.156114   1.10436 -0.150239 0.000666667
 0.989156 -0.146581    1.1044 0.278297 0.000666667
 0.966058 -0.154886   1.09713 0.00824844 0.000666667
 0.957426 -0.155616    1.1013 0.288468 0.000666667
 0.990477 -0.148735   1.12613 -0.270699 0.000666667
 0.987884 -0.143638     1.083 -0.300547 0.000666667
0.966797 -0.15382  1.14314 0.293475 0.000666667
  0.98308 -0.151589   1.12915 0.117753 0.000666667
 0.946962 -0.165238   1.09813 0.284596 0.000666667
 0.965878 -0.153118   1.07176 -0.0628799 0.000666667
 0.99697 -0.13008  1.09205 -0.0642937 0.000666667
 0.959347 -0.154262   1.11417 0.0785736 0.000666667
  0.97538 -0.147412   1.15894 0.0227827 0.000666667
0.981578 -0.15639   1.0986 0.0762542 0.000666667
 0.979468 -0.159845   1.11555 0.180637 0.000666667
 0.985943 -0.143015   1.10331 -0.167138 0.000666667
  1.00116 -0.140545   1.10768 -0.0312331 0.000666667
 0.964366 -0.145963   1.15044 -0.0750615 0.000666667
 0.968517 -0.156924   1.15798 0.176795 0.000666667
0.98136   -0.16 1.11567 0.186023 0.000666667
  1.02738 -0.137762   1.12418 0.145019 0.000666667
 0.976828 -0.143999   1.12335 0.0124649 0.000666667
  0.99793 -0.128082   1.09057 -0.0999147 0.000666667
 0.958578 -0.158487   1.10544 -0.12859 0.000666667
  0.98693 -0.151133   1.12459 -0.0640311 0.000666667
 0.966092 -0.161922   1.12292 0.185981 0.000666667
   1.0073 -0.136497   1.09792 -0.046181 0.000666667
 0.931462 -0.154197   1.12816 0.130554 0.000666667
 0.962043 -0.162751   1.09627 0.163974 0.000666667
  1.00066 -0.154419   1.13955 -0.0275116 0.000666667
 0.948254 -0.140593   1.08303 -0.536401 0.000666667
 0.967158 -0.164065    1.1116 0.160621 0.000666667
 0.960601 -0.170687   1.15263 0.213454 0.000666667
 0.957599 -0.157843   1.10255 -0.119297 0.000666667
0.978715 -0.16013  1.13756 0.158794 0.000666667
  0.98355 -0.140714   1.09639 -0.0720763 0.000666667
  1.00252 -0.146252   1.13575 -0.36068 0.000666667
 0.978651 -0.145242   1.13145 0.00286245 0.000666667
 0.959262 -0.158368   1.10415 -0.110716 0.000666667
 0.987431 -0.142885   1.08087 -0.0560815 0.000666667
 0.965235 -0.157502    1.1078 -0.099354 0.000666667
 0.986496 -0.150293   1.14784 -0.282647 0.000666667
 0.964274 -0.147009   1.07105 0.033683 0.000666667
0.995617 -0.14201  1.14911 0.0514062 0.000666667
  0.96631 -0.153199    1.1204 -0.327554 0.000666667
  0.98369 -0.167521   1.12382 0.455778 0.000666667
 0.990016 -0.157949   1.13291 -0.023271 0.000666667
 0.976271 -0.162574   1.16823 -0.00327026 0.000666667
 0.970349 -0.153439   1.09442 0.22145 0.000666667
  1.02571 -0.137011   1.10219 -0.060238 0.000666667
0.959461 -0.15443  1.11305 0.0536994 0.000666667
 0.991638 -0.143538   1.11048 0.00365303 0.000666667
   0.9838 -0.149663   1.12931 0.152042 0.000666667
 0.998066 -0.142163   1.09666 0.35427 0.000666667
 0.997137 -0.139367   1.08569 -0.128944 0.000666667
 0.983441 -0.156101   1.12077 -0.0861517 0.000666667
 0.969942 -0.157244   1.08958 -0.307859 0.000666667
 0.969093 -0.150979     1.096 0.254652 0.000666667
 0.989899 -0.154176   1.13009 -0.0460437 0.000666667
  1.00532 -0.147778   1.13885 -0.0295826 0.000666667
 0.973939 -0.163622   1.14561 0.23873 0.000666667
 0.948458 -0.150437   1.10657 -0.273015 0.000666667
 0.993947 -0.148689   1.11334 -0.214345 0.000666667
 0.990416 -0.157814   1.13287 -0.0130934 0.000666667
 0.965651 -0.154718   1.15263 -0.0716078 0.000666667
0.989823 -0.1325 1.08336 -0.122249 0.000666667
   1.0306 -0.126388   1.08738 -0.251438 0.000666667
0.966724 -0.15107  1.09723 0.185734 0.000666667
 0.983725 -0.136378   1.07633 0.00620287 0.000666667
 0.960507 -0.154765   1.10382 0.140767 0.000666667
  0.98703 -0.153774   1.11557 -0.0493465 0.000666667
 0.957896 -0.159313   1.08287 0.19147 0.000666667
  1.00727 -0.136515   1.09756 -0.043171 0.000666667
 0.973325 -0.148966   1.11245 -0.180743 0.000666667
 0.979259 -0.164379   1.08534 0.26364 0.000666667
 0.958527 -0.152743   1.12649 -0.169175 0.000666667
 0.976773 -0.148636   1.15817 -0.0251564 0.000666667
0.979116 -0.15346  1.11512 -0.152556 0.000666667
  1.02456 -0.130357   1.09576 -0.182826 0.000666667
0.947455 -0.15779  1.12846 -0.190978 0.000666667
 0.959719 -0.171232   1.15108 0.224468 0.000666667
 0.990283 -0.151279   1.10767 0.179568 0.000666667
 0.980619 -0.141891   1.11379 0.0217656 0.000666667
 0.939813 -0.156145   1.12595 0.19396 0.000666667
 0.969137 -0.158823    1.1197 -0.196611 0.000666667
 0.968883 -0.160503   1.09491 -0.216838 0.000666667
 0.994884 -0.154335   1.14116 0.0936463 0.000666667
 0.964154 -0.156347   1.10003 0.138451 0.000666667
 0.955165 -0.147947   1.14546 -0.237001 0.000666667
 0.988444 -0.144272   1.09039 -0.197145 0.000666667
 0.968301 -0.157104    1.1582 0.161134 0.000666667
  0.98347 -0.137283    1.0849 0.0458877 0.000666667
0.987715 -0.14933  1.11475 -0.0443654 0.000666667
 0.947969 -0.160289   1.12978 -0.211018 0.000666667
 0.974082 -0.150083   1.10743 -0.429635 0.000666667
 0.997366 -0.149155   1.14264 0.0507794 0.000666667
0.964941 -0.15627  1.10235 0.0178987 0.000666667
  1.01042 -0.148696   1.11164 -0.293422 0.000666667
 0.974007 -0.161346   1.12048 0.168024 0.000666667
   1.0118 -0.120819   1.07592 0.0885272 0.000666667
 0.950271 -0.160645   1.10014 -0.12233 0.000666667
  0.96191 -0.160513   1.08964 0.141117 0.000666667
 0.976634 -0.157928   1.12073 -0.271496 0.000666667
 0.991721 -0.148231   1.14365 -0.0748589 0.000666667
 0.964515 -0.162147   1.12864 -0.00242045 0.000666667
 0.985676 -0.154439   1.11093 0.0449894 0.000666667
  1.01052 -0.147314   1.16066 0.245294 0.000666667
 0.966387 -0.147416   1.07043 0.0506108 0.000666667
 0.97492 -0.15681  1.10334 0.128493 0.000666667
 0.935826 -0.159937   1.14146 0.276625 0.000666667
 0.984899 -0.150286   1.10928 -0.0596555 0.000666667
  0.98607 -0.142982   1.11948 -0.136704 0.000666667
0.985376 -0.14271   1.1055 -0.171637 0.000666667
  1.01293 -0.132431   1.10848 -0.0622895 0.000666667
  1.00181 -0.144084   1.09806 -0.0565909 0.000666667
0.981919 -0.15116   1.1181 0.298361 0.000666667
  1.01097 -0.132518   1.08042 -0.317162 0.000666667
  1.00046 -0.146063   1.13439 -0.352527 0.000666667
 0.972473 -0.154048   1.09258 -0.0205134 0.000666667
 0.964211 -0.154373   1.09967 -0.000473408 0.000666667
 0.965705 -0.161437   1.08156 0.240336 0.000666667
 0.980644 -0.154463    1.1118 -0.156248 0.000666667
 0.988634 -0.144038   1.09147 -0.176414 0.000666667
 0.987587 -0.144121   1.08394 -0.289748 0.000666667
 0.998362 -0.150366   1.13599 0.00899642 0.000666667
 0.964601 -0.162503   1.12864 -0.0147161 0.000666667
 0.961535 -0.160362   1.09787 0.177527 0.000666667
 0.993502 -0.151317    1.1385 0.127302 0.000666667
   0.9847 -0.139447   1.11711 -0.196231 0.000666667
 0.982973 -0.135987    1.0798 -0.220367 0.000666667
 0.958122 -0.152344   1.12531 -0.174467 0.000666667
 0.974142 -0.158242   1.12203 0.214372 0.000666667
 0.964679 -0.161959   1.11806 -0.0788095 0.000666667
 0.988695 -0.141661   1.08764 0.0102943 0.000666667
  1.00648 -0.140486   1.12882 0.00674398 0.000666667
 0.964273 -0.150038   1.12216 0.179343 0.000666667
  1.00099 -0.146472   1.13949 0.0272264 0.000666667
 0.995909 -0.130851   1.04805 -0.129536 0.000666667
 0.981431 -0.150488   1.12079 0.00394284 0.000666667
 0.948041 -0.160152   1.13049 -0.21264 0.000666667
 0.974535 -0.156886   1.10407 0.137175 0.000666667
  0.96605 -0.156694   1.10271 0.0425613 0.000666667
 0.989873 -0.153154   1.10474 -0.148308 0.000666667
  1.00496 -0.142858     1.097 -0.0698087 0.000666667
  1.00694 -0.144467   1.15822 -0.0579889 0.000666667
 0.972224 -0.158345   1.11901 0.159617 0.000666667
 0.966574 -0.141589   1.06841 0.175723 0.000666667
 0.930408 -0.152891   1.15839 -0.0734393 0.000666667
  0.97496 -0.153608    1.1254 -0.128007 0.000666667
 0.979668 -0.148329   1.15567 -0.187901 0.000666667
0.979811 -0.15671  1.11535 -0.158659 0.000666667
 0.952447 -0.157737    1.1047 -0.0503162 0.000666667
0.999884 -0.15207  1.12963 0.263667 0.000666667
 0.984246 -0.159554   1.11212 -0.210551 0.000666667
 0.971672 -0.154861   1.15873 -0.0929556 0.000666667
 0.966534 -0.152457   1.12164 -0.330583 0.000666667
  1.02398 -0.131804     1.096 -0.179081 0.000666667
   0.9969 -0.136714   1.11432 0.185511 0.000666667
0.967288 -0.15051  1.09797 0.104692 0.000666667
 0.983934 -0.139297   1.11672 -0.194826 0.000666667
  1.01225 -0.131477   1.09681 -0.062212 0.000666667
 0.999818 -0.139239   1.12721 0.18595 0.000666667
 0.993926 -0.149826   1.14619 0.0501904 0.000666667
 0.994374 -0.153387   1.13571 0.0872553 0.000666667
 0.984175 -0.140048   1.07997 -0.22498 0.000666667
0.998657 -0.14104  1.12006 0.031029 0.000666667
0.946024 -0.14477   1.0964 -0.118519 0.000666667
 0.992462 -0.144887   1.13447 -0.0794773 0.000666667
0.948783 -0.14832  1.09948 -0.17613 0.000666667
 0.987562 -0.144712   1.08154 -0.292279 0.000666667
 0.990629 -0.158514   1.13374 -0.0329455 0.000666667
 0.968179 -0.163628   1.11384 0.159854 0.000666667
 0.965316 -0.156678   1.13532 0.00571046 0.000666667
 0.986758 -0.155569   1.13099 0.00056324 0.000666667
  1.00544 -0.145197   1.15609 -0.0627332 0.000666667
  1.00398 -0.143061   1.09803 -0.059792 0.000666667
 0.959955 -0.154262   1.11174 0.0877799 0.000666667
 0.983925 -0.140051   1.07821 -0.208656 0.000666667
  1.01099 -0.145827   1.16172 0.264666 0.000666667
 0.988337 -0.146965   1.11656 -0.0105918 0.000666667
 0.974339 -0.154954   1.12302 0.0229004 0.000666667
  0.97278 -0.164877   1.12294 0.531184 0.000666667
 0.981141 -0.154323   1.12212 -0.0293736 0.000666667
0.974907 -0.1601 1.14342 0.178302 0.000666667
 0.980194 -0.157753    1.1365 0.154734 0.000666667
 0.966873 -0.151926   1.09853 0.113874 0.000666667
0.943729 -0.15197  1.10538 -0.174439 0.000666667
 0.954879 -0.163527   1.13822 0.0300118 0.000666667
 0.962334 -0.163889   1.12052 -0.608201 0.000666667
 0.986144 -0.150929   1.12693 -0.0594095 0.000666667
 0.980281 -0.151224   1.12036 0.0309201 0.000666667
 0.967285 -0.150808   1.10843 -0.196178 0.000666667
 0.965192 -0.153697   1.12024 -0.323397 0.000666667
0.995637 -0.13852   1.1064 -0.0228391 0.000666667
  1.00054 -0.136559   1.09893 -0.183678 0.000666667
 0.967183 -0.155516   1.15855 0.184543 0.000666667
  1.00322 -0.149029   1.10488 0.0189804 0.000666667
 0.990129 -0.143799   1.12454 -0.0155204 0.000666667
  1.00711 -0.150032   1.14095 -0.036894 0.000666667
 0.991404 -0.143568   1.13456 -0.101311 0.000666667
 0.961883 -0.154798   1.10306 0.130703 0.000666667
  0.93826 -0.141137   1.10995 -0.501584 0.000666667
  1.00531 -0.140426   1.12955 0.0214974 0.000666667
 0.996685 -0.151626   1.13368 0.0904212 0.000666667
 0.962669 -0.163678   1.12821 0.106009 0.000666667
 0.999679 -0.140135   1.13055 0.177224 0.000666667
  1.00502 -0.147142    1.1044 0.0340359 0.000666667
 0.979661 -0.144176   1.09999 -0.141758 0.000666667
 0.950598 -0.153585    1.0886 -0.0509916 0.000666667
 0.975103 -0.162708   1.13504 0.327455 0.000666667
 0.977258 -0.153277   1.12324 0.248142 0.000666667
 0.967759 -0.152029    1.1036 0.153573 0.000666667
 0.987811 -0.151204     1.126 -0.200883 0.000666667
 0.986119 -0.144584   1.15534 -0.0553592 0.000666667
  1.02498 -0.135869   1.10188 -0.0781438 0.000666667
 0.975456 -0.160566   1.12313 0.194637 0.000666667
  1.00333 -0.142714   1.09808 -0.0644232 0.000666667
 0.975959 -0.156374   1.12221 -0.0455684 0.000666667
  1.00446 -0.147728   1.13937 -0.00597949 0.000666667
  0.98541 -0.141521   1.08198 -0.0580854 0.000666667
 0.995868 -0.138952   1.10845 -0.0284012 0.000666667
 0.941288 -0.163353      1.13 -0.0715856 0.000666667
 0.983087 -0.152242   1.14258 -0.219734 0.000666667
   0.9758 -0.147161   1.16009 -0.0132757 0.000666667
 1.00479 -0.14329  1.09792 -0.0576654 0.000666667
 0.993826 -0.153937   1.13009 0.0209255 0.000666667
 0.992922 -0.147698   1.14427 -0.0625682 0.000666667
 0.981866 -0.139625   1.07982 -0.21402 0.000666667
 0.962235 -0.159457   1.08897 0.149589 0.000666667
 0.956434 -0.143926   1.10091 0.0261233 0.000666667
 0.957885 -0.155602   1.10335 0.279274 0.000666667
 0.994007 -0.151211    1.1477 0.048616 0.000666667
 0.975274 -0.164849   1.14151 0.0359187 0.000666667
 0.980085 -0.159238   1.13766 0.128758 0.000666667
 0.991874 -0.144451   1.11195 0.0509605 0.000666667
 1.02649 -0.13165  1.09738 -0.187329 0.000666667
 0.958322 -0.154701   1.11009 0.0787613 0.000666667
 0.988925 -0.142854   1.09182 -0.187331 0.000666667
 0.987612 -0.142275   1.09131 -0.181033 0.000666667
 0.973107 -0.159638   1.08866 0.144434 0.000666667
 0.987879 -0.153075   1.09692 -0.132384 0.000666667
  1.00105 -0.150066   1.11402 0.292222 0.000666667
   0.9697 -0.156648   1.11892 -0.183653 0.000666667
 0.977691 -0.147188   1.11016 0.0613034 0.000666667
 0.965737 -0.170152   1.13775 0.0278284 0.000666667
 0.959111 -0.155245   1.10099 0.313363 0.000666667
 0.957936 -0.156509   1.10012 0.268819 0.000666667
 0.982139 -0.151403   1.13004 0.139726 0.000666667
  1.00107 -0.152357   1.13807 -0.0431849 0.000666667
 0.968673 -0.163431   1.10948 0.108388 0.000666667
 0.982798 -0.155212   1.14311 -0.171678 0.000666667
  0.96503 -0.150736   1.09731 -0.0102713 0.000666667
  1.00128 -0.140639   1.10752 -0.0433379 0.000666667
  1.01116 -0.146921   1.16167 0.248525 0.000666667
 0.997902 -0.142262    1.1484 0.0652552 0.000666667
  1.00013 -0.154111   1.12997 0.276018 0.000666667
 0.996839 -0.144917   1.14315 -0.118066 0.000666667
  1.01034 -0.139206    1.1482 -0.0490202 0.000666667
 0.979437 -0.146282   1.13585 0.135826 0.000666667
 0.987422 -0.146554   1.08994 -0.187822 0.000666667
 0.994328 -0.144433   1.12426 -0.167779 0.000666667
 0.985648 -0.154819   1.11116 -0.157312 0.000666667
 0.985226 -0.156374   1.13065 -0.213802 0.000666667
 0.973968 -0.155415   1.12438 0.0169818 0.000666667
 0.970997 -0.141045   1.11765 -0.33694 0.000666667
 0.961548 -0.152951    1.1011 0.043356 0.000666667
  0.98355 -0.152972   1.13023 0.138435 0.000666667
 1.00513 -0.14539  1.15754 -0.0571423 0.000666667
 0.974005 -0.159871   1.14515 0.17582 0.000666667
 0.979578 -0.157703   1.09241 0.140301 0.000666667
 0.966672 -0.152578   1.09926 -0.00317067 0.000666667
  1.02129 -0.137186   1.11605 0.013436 0.000666667
 0.994009 -0.151421   1.12453 -0.191883 0.000666667
 0.988961 -0.141714   1.13066 -0.231389 0.000666667
 0.987164 -0.143673   1.09015 -0.205014 0.000666667
 0.988748 -0.140363   1.13172 -0.249508 0.000666667
 0.955721 -0.157075   1.08329 0.223879 0.000666667
 0.976067 -0.153968   1.12097 -0.248113 0.000666667
 0.947873 -0.149313   1.10637 -0.265882 0.000666667
 0.943354 -0.140131   1.11024 -0.281237 0.000666667
   0.9809 -0.154651   1.16362 -0.0233769 0.000666667
 1.00555 -0.13844  1.09739 -0.0519669 0.000666667
 0.931177 -0.155477   1.15757 -0.0634734 0.000666667
 0.974143 -0.156575    1.1551 -0.0665872 0.000666667
0.974484 -0.16746  1.12468 0.525818 0.000666667
 0.946658 -0.155961   1.11983 -0.107786 0.000666667
 0.972585 -0.152826   1.10766 0.17101 0.000666667
0.987677 -0.14578  1.15226 -0.0550109 0.000666667
 0.970954 -0.146416   1.10053 -0.074019 0.000666667
  0.95938 -0.156773    1.0835 0.201171 0.000666667
0.957586 -0.14603  1.09034 0.139093 0.000666667
 0.990122 -0.155357   1.10634 -0.136704 0.000666667
  1.00205 -0.153283     1.137 -0.0327398 0.000666667
 0.991156 -0.150183   1.13082 -0.0543299 0.000666667
 0.963063 -0.150287   1.12262 0.178142 0.000666667
 0.965859 -0.150415   1.10787 -0.198678 0.000666667
 0.949939 -0.160008    1.1029 -0.103315 0.000666667
 0.993198 -0.138252   1.14063 -0.278789 0.000666667
  1.01562 -0.146234   1.13638 -0.0898987 0.000666667
 0.989494 -0.149244   1.13165 -0.0563122 0.000666667
 0.990204 -0.150704   1.10818 0.171421 0.000666667
  0.96708 -0.150789    1.1404 -0.273299 0.000666667
 0.983488 -0.139873   1.07834 -0.232708 0.000666667
 0.969157 -0.165248   1.11308 0.147384 0.000666667
 0.958878 -0.147984   1.07888 -0.131908 0.000666667
 0.99399 -0.15445  1.15755 -0.225432 0.000666667
  0.98819 -0.151757    1.1472 -0.287633 0.000666667
 0.983483 -0.151173   1.13979 0.0174178 0.000666667
 0.982718 -0.143439   1.10996 0.378751 0.000666667
 0.940245 -0.164419   1.13004 -0.0580346 0.000666667
  1.00979 -0.130665   1.08483 0.180736 0.000666667
 0.976996 -0.154028   1.13635 -0.0995605 0.000666667
 0.987021 -0.148391   1.10791 -0.059376 0.000666667
  1.01317 -0.147832   1.16359 0.267836 0.000666667
 0.954094 -0.148206   1.11156 -0.159417 0.000666667
  1.00802 -0.146258   1.13192 0.0489279 0.000666667
  1.00172 -0.149353   1.11196 0.296247 0.000666667
 0.989689 -0.156628   1.12968 0.0101726 0.000666667
 0.975308 -0.156455   1.12127 -0.0582887 0.000666667
 0.990581 -0.148318   1.11568 -0.0105064 0.000666667
  1.00895 -0.140334   1.14752 -0.0435786 0.000666667
 0.978547 -0.144938    1.0968 -0.147914 0.000666667
0.962434 -0.16457  1.08677 0.335908 0.000666667
 0.982248 -0.156864   1.10033 -0.0950044 0.000666667
0.985871 -0.14016   1.0901 -0.390076 0.000666667
 0.997825 -0.131218   1.04904 -0.121584 0.000666667
 0.978122 -0.157033   1.09309 0.153269 0.000666667
 0.984068 -0.167293   1.12546 0.450424 0.000666667
  1.02558 -0.131023   1.09533 -0.188263 0.000666667
 0.951001 -0.154221   1.07701 0.380082 0.000666667
     1.01 -0.141087   1.14678 -0.047627 0.000666667
 0.993688 -0.150464   1.12611 -0.176172 0.000666667
 0.981321 -0.154541   1.11461 -0.1561 0.000666667
  0.98483 -0.142092   1.10633 -0.169727 0.000666667
 0.983483 -0.162716   1.14172 -0.12832 0.000666667
 0.988306 -0.155345   1.13055 0.0135813 0.000666667
 0.999045 -0.155984   1.12972 0.251258 0.000666667
  1.00805 -0.147119   1.10257 -0.255194 0.000666667
 0.981378 -0.144584    1.1113 0.0287845 0.000666667
 0.986123 -0.158435   1.16121 -0.0565579 0.000666667
  1.01029 -0.147542   1.13337 0.0672296 0.000666667
 0.978828 -0.155024   1.12068 -0.0263413 0.000666667
 0.981685 -0.137874   1.11367 0.212724 0.000666667
 0.966409 -0.150711   1.09455 0.273858 0.000666667
 0.988636 -0.146256   1.11349 0.0511627 0.000666667
 0.985852 -0.153987   1.11641 -0.0490909 0.000666667
 0.992693 -0.149153   1.08688 0.265961 0.000666667
  1.02153 -0.142346   1.12079 -0.108501 0.000666667
 0.976373 -0.161739   1.16757 -0.00734985 0.000666667
  0.98175 -0.158132   1.13627 0.156704 0.000666667
 0.996935 -0.143414   1.14856 0.0535094 0.000666667
 0.973331 -0.142397   1.07754 -0.0136434 0.000666667
 0.958623 -0.153763   1.12438 -0.189219 0.000666667
0.971182 -0.15963   1.1571 -0.380572 0.000666667
 1.00749 -0.13645   1.0987 -0.0703345 0.000666667
  1.00283 -0.146402     1.102 0.0497987 0.000666667
   1.0202 -0.141672    1.1004 0.209281 0.000666667
  1.00242 -0.140945   1.10691 -0.0389622 0.000666667
  1.00005 -0.138901   1.09791 -0.177832 0.000666667
 0.990225 -0.162575   1.12429 0.0949225 0.000666667
0.987358 -0.15521  1.13006 -0.002482 0.000666667
 0.966273 -0.152258    1.0801 0.149607 0.000666667
 0.966766 -0.156141   1.16025 0.179797 0.000666667
  0.98914 -0.140525   1.09064 -0.409512 0.000666667
 0.980296 -0.147417   1.07074 -0.121961 0.000666667
 0.975954 -0.148631    1.1586 -0.00623409 0.000666667
 0.995922 -0.155668     1.133 0.0838997 0.000666667
 0.984861 -0.150961   1.14699 -0.269115 0.000666667
0.967034 -0.14024  1.07229 0.16596 0.000666667
 0.948867 -0.159729   1.14228 -0.0312227 0.000666667
 0.995382 -0.153731   1.13581 0.0989751 0.000666667
 0.967755 -0.148275   1.11848 -0.106294 0.000666667
 0.974318 -0.162357   1.13271 0.331032 0.000666667
  1.02497 -0.135653    1.1036 -0.0695673 0.000666667
  1.00726 -0.147675   1.10056 0.0439499 0.000666667
 0.961935 -0.157416   1.10163 -0.0390825 0.000666667
  1.02575 -0.137828   1.10194 -0.0574471 0.000666667
 0.988554 -0.142424   1.12122 -0.0897879 0.000666667
 0.972301 -0.156015    1.0849 -0.0878927 0.000666667
 0.949132 -0.151271    1.1062 -0.255562 0.000666667
 0.976181 -0.163195   1.16854 -0.0215975 0.000666667
 0.938376 -0.155204   1.10497 0.108111 0.000666667
0.973893 -0.16596   1.1256 0.539459 0.000666667
 0.991123 -0.147883   1.13019 -0.0479046 0.000666667
 0.979704 -0.150419    1.1223 0.246787 0.000666667
 0.974211 -0.163881   1.14288 0.224833 0.000666667
   0.9554 -0.154084   1.11225 -0.179957 0.000666667
 0.979698 -0.158561   1.13619 0.534171 0.000666667
 0.972596 -0.154607   1.09302 0.0162001 0.000666667
 0.988681 -0.152758    1.1612 0.232248 0.000666667
 0.985726 -0.154078    1.1278 0.0171704 0.000666667
 0.973436 -0.158203   1.10414 0.135312 0.000666667
 0.958378 -0.148769   1.07616 -0.104132 0.000666667
 0.965109 -0.151059   1.09904 0.00363475 0.000666667
 0.988459 -0.152823   1.14181 -0.0131499 0.000666667
 0.964212 -0.156929   1.10231 0.0452849 0.000666667
 0.985069 -0.166682   1.12718 0.460751 0.000666667
 0.958658 -0.151895   1.12538 -0.175247 0.000666667
  1.00439 -0.150148   1.11706 -0.120108 0.000666667
  1.00056 -0.155589   1.12995 0.262578 0.000666667
0.966731 -0.15245  1.12236 -0.332298 0.000666667
  1.00665 -0.138443    1.0977 -0.0335343 0.000666667
 0.981521 -0.154003   1.16631 -0.0369099 0.000666667
  0.97481 -0.147073   1.10611 0.0544273 0.000666667
  1.02178 -0.141415   1.12118 -0.124452 0.000666667
 0.997889 -0.141687   1.13015 -0.36776 0.000666667
  1.00239 -0.141485    1.1049 -0.0505617 0.000666667
   1.0288 -0.137209   1.12443 0.15057 0.000666667
 0.993432 -0.130341   1.04768 -0.125621 0.000666667
   0.9508 -0.173997   1.14193 0.0933446 0.000666667
  1.00187 -0.142877   1.09992 0.341069 0.000666667
  1.00101 -0.141083    1.1061 -0.045745 0.000666667
 0.979512 -0.160347   1.13679 0.14489 0.000666667
  1.00073 -0.137333   1.12861 -0.0504532 0.000666667
 0.993524 -0.153321   1.14021 0.105777 0.000666667
  1.00928 -0.129731    1.0862 0.196913 0.000666667
 0.986252 -0.155792   1.12969 0.017463 0.000666667
 0.974026 -0.154616   1.14719 -0.225493 0.000666667
 0.961161 -0.160413   1.08995 0.134766 0.000666667
 0.952624 -0.161569   1.12418 -0.0172006 0.000666667
 0.947874 -0.157655   1.13208 -0.223803 0.000666667
 0.948901 -0.151998   1.09045 -0.0383454 0.000666667
 0.991503 -0.151186    1.1082 0.170387 0.000666667
 0.989233 -0.150238   1.12766 -0.201036 0.000666667
 0.977861 -0.148509   1.10654 0.284159 0.000666667
0.975492 -0.15615  1.10207 -0.113789 0.000666667
 0.960004 -0.153839    1.1104 0.0790546 0.000666667
 0.975439 -0.156635   1.12106 -0.0310599 0.000666667
 0.990352 -0.149226   1.12192 0.0762536 0.000666667
 0.965237 -0.153113   1.09803 0.0177349 0.000666667
 0.980503 -0.149743   1.12147 0.0270187 0.000666667
  0.96581 -0.155351   1.10324 0.0254985 0.000666667
 0.983684 -0.136835   1.07582 -0.00183453 0.000666667
 0.993235 -0.149838   1.11443 -0.226225 0.000666667
  1.00699 -0.148129   1.10237 -0.274253 0.000666667
 0.98449 -0.15687  1.08787 0.165189 0.000666667
 0.995422 -0.155811   1.13212 0.0116625 0.000666667
 0.989253 -0.139743   1.08404 -0.0946356 0.000666667
 0.996051 -0.149203   1.14102 0.0386993 0.000666667
 0.959152 -0.150849   1.12385 -0.193496 0.000666667
 0.982474 -0.150974   1.08439 0.296803 0.000666667
 0.984353 -0.136872   1.10334 -0.224433 0.000666667
0.961604 -0.15923   1.1033 -0.0235706 0.000666667
 0.957774 -0.164137   1.10603 -0.0458019 0.000666667
 0.976346 -0.153687   1.12016 -0.248654 0.000666667
  1.00137 -0.154077   1.13694 -0.0260744 0.000666667
 0.996389 -0.140103   1.08593 -0.114157 0.000666667
0.975276 -0.16477  1.14183 0.312267 0.000666667
 0.99764 -0.15338  1.12881 0.270495 0.000666667
  1.02753 -0.140107   1.12498 0.126577 0.000666667
 0.974187 -0.146391   1.11824 -0.0714017 0.000666667
 0.976597 -0.152918   1.12108 0.213544 0.000666667
0.996981 -0.15192  1.14133 -0.197886 0.000666667
   1.0006 -0.125888   1.09057 -0.093092 0.000666667
 0.984047 -0.155917   1.09768 -0.122352 0.000666667
   1.0051 -0.135914   1.10645 0.240764 0.000666667
 0.984377 -0.157318   1.11184 -0.160003 0.000666667
 0.991734 -0.156679   1.13817 -0.0474582 0.000666667
 0.990301 -0.138777   1.08811 -0.414992 0.000666667
 0.963911 -0.157227   1.10841 -0.116133 0.000666667
 0.970893 -0.151433   1.11709 -0.0857002 0.000666667
 0.940641 -0.158144   1.12697 0.186756 0.000666667
  1.01759 -0.134604   1.10763 -0.0273234 0.000666667
 0.949976 -0.160135   1.09873 -0.126697 0.000666667
 0.990658 -0.154318   1.16049 0.236812 0.000666667
  1.00044 -0.136415   1.09737 -0.188624 0.000666667
 0.965676 -0.149739   1.07176 0.0239492 0.000666667
 0.972032 -0.167037   1.12521 0.525706 0.000666667
  0.97715 -0.157232   1.14231 -0.277997 0.000666667
 0.991365 -0.151617   1.14085 0.0861215 0.000666667
 0.989664 -0.150896   1.12702 -0.0392483 0.000666667
0.962917 -0.16477  1.11899 -0.60041 0.000666667
  0.98145 -0.162166   1.12767 0.0464163 0.000666667
 0.952007 -0.147663   1.08806 -0.0992194 0.000666667
 0.983564 -0.150724   1.14337 -0.228765 0.000666667
0.962243 -0.1608 1.09498 0.176868 0.000666667
  1.00468 -0.148202   1.09432 0.174374 0.000666667
 0.991662 -0.150105   1.10653 0.164663 0.000666667
 0.960952 -0.160282   1.10238 -0.0401902 0.000666667
 0.960942 -0.163501   1.08764 0.304321 0.000666667
0.980798 -0.1427  1.1173 -0.0131399 0.000666667
 0.990401 -0.145165   1.12553 -0.0282362 0.000666667
 0.990316 -0.145558   1.13336 -0.0857478 0.000666667
 0.989582 -0.142282   1.08317 -0.302599 0.000666667
 0.978133 -0.152283   1.11299 0.118534 0.000666667
 0.982216 -0.155093    1.1639 -0.0378392 0.000666667
 0.952908 -0.165784   1.13853 0.0526602 0.000666667
 0.965406 -0.153721   1.08105 0.14273 0.000666667
 0.985439 -0.144531   1.08502 -0.0643427 0.000666667
 0.958309 -0.162429   1.10628 -0.0329723 0.000666667
0.973211 -0.15333  1.12552 -0.123895 0.000666667
 0.990297 -0.151999   1.15881 0.217497 0.000666667
 0.965517 -0.160929   1.10747 0.0264759 0.000666667
0.981368 -0.15286  1.12004 -0.0771851 0.000666667
 0.968812 -0.146848   1.09149 0.308713 0.000666667
 0.973769 -0.147086   1.12005 -0.100256 0.000666667
  1.02255 -0.146426   1.14782 0.23369 0.000666667
 0.986708 -0.155377   1.13163 -0.203629 0.000666667
  1.00152 -0.145768   1.14076 0.0170124 0.000666667
 0.972634 -0.156416   1.10709 0.126794 0.000666667
  0.98337 -0.154425   1.16454 -0.032546 0.000666667
 0.970535 -0.164477   1.13532 -0.0860435 0.000666667
 0.975678 -0.143926   1.10513 -0.0740828 0.000666667
 0.96519 -0.15117  1.12185 0.186578 0.000666667
 0.997643 -0.150906   1.14074 -0.215597 0.000666667
  1.01436 -0.148595   1.13831 -0.0973772 0.000666667
 0.978461 -0.143051   1.09846 -0.144582 0.000666667
  1.00072 -0.147426   1.13517 -0.36515 0.000666667
  0.97686 -0.159539   1.09921 -0.131162 0.000666667
  1.01928 -0.135257   1.10822 -0.0129412 0.000666667
 0.977084 -0.156271   1.10108 -0.110454 0.000666667
 0.952971 -0.158104    1.1019 -0.0518553 0.000666667
   1.0153 -0.146509   1.13981 -0.10437 0.000666667
 0.980541 -0.153328   1.16336 -0.0370815 0.000666667
 0.979524 -0.166424   1.11434 0.0586232 0.000666667
 0.977684 -0.139147   1.08261 0.139487 0.000666667
 0.950712 -0.154577   1.08992 -0.048423 0.000666667
 0.953815 -0.155874   1.11285 0.0999959 0.000666667
 0.995963 -0.152573   1.13502 0.0923506 0.000666667
  0.98913 -0.151689   1.14146 0.0968312 0.000666667
 0.980288 -0.149727   1.11521 -0.4534 0.000666667
 0.985059 -0.156391   1.16187 -0.036723 0.000666667
 0.934074 -0.159127   1.14011 0.262239 0.000666667
 0.975134 -0.139315   1.09418 -0.0297412 0.000666667
 0.983742 -0.152117   1.14078 -0.239301 0.000666667
 0.946521 -0.141348   1.08446 -0.529818 0.000666667
 0.973358 -0.162553   1.14283 0.332091 0.000666667
 0.952324 -0.149201   1.08766 -0.0931366 0.000666667
 0.968151 -0.165489   1.11491 0.14904 0.000666667
 0.996981 -0.143109   1.11872 0.0480614 0.000666667
 0.948439 -0.159896   1.09966 -0.118001 0.000666667
  1.00451 -0.142158   1.15519 0.0805527 0.000666667
 0.964737 -0.169952   1.13716 0.0403706 0.000666667
0.993818 -0.15077  1.14816 0.0634132 0.000666667
 0.996651 -0.131534   1.04697 -0.137255 0.000666667
 0.961307 -0.161604   1.09386 0.147778 0.000666667
 0.956633 -0.158278   1.08462 0.21933 0.000666667
  1.00826 -0.141188    1.1481 -0.0460248 0.000666667
 0.964189 -0.161138   1.10869 0.0276701 0.000666667
 0.981165 -0.142129   1.09574 -0.134391 0.000666667
 0.989938 -0.148981   1.14436 -0.0609684 0.000666667
 0.962896 -0.152107   1.07387 -0.077358 0.000666667
0.965058 -0.16102  1.11766 -0.0787397 0.000666667
  1.02752 -0.138263   1.12132 0.140278 0.000666667
 0.987452 -0.144138   1.08276 -0.080499 0.000666667
 0.985642 -0.152347   1.11178 0.0542227 0.000666667
 0.990671 -0.139302   1.08681 -0.0866577 0.000666667
 0.956059 -0.158025   1.08322 0.207843 0.000666667
 0.995866 -0.138728   1.10424 -0.00981345 0.000666667
 0.967377 -0.149921   1.10152 0.150661 0.000666667
 0.997714 -0.145159   1.14385 -0.151966 0.000666667
 0.975934 -0.143584   1.08717 0.137331 0.000666667
 0.960042 -0.158981   1.12205 -0.04486 0.000666667
 0.949109 -0.161505   1.12359 0.283403 0.000666667
 0.985332 -0.153405   1.09482 -0.175081 0.000666667
 0.989584 -0.153555    1.1286 -0.035772 0.000666667
 0.980206 -0.160354   1.12602 0.0457288 0.000666667
 0.958982 -0.153837   1.11086 0.0846435 0.000666667
  0.97319 -0.140954   1.07866 -0.0202008 0.000666667
 0.980872 -0.160858   1.11154 -0.303364 0.000666667
   1.0056 -0.148357   1.13078 -0.340042 0.000666667
 0.96721 -0.15645  1.15258 -0.0937719 0.000666667
 0.990122 -0.150635   1.12692 -0.0372032 0.000666667
   0.9824 -0.148598   1.08316 0.292012 0.000666667
 0.948976 -0.162151   1.12298 0.296007 0.000666667
 0.972799 -0.158365   1.10394 0.135882 0.000666667
 0.994439 -0.131252    1.0491 -0.129943 0.000666667
 0.971358 -0.142531    1.0778 -0.0229118 0.000666667
 0.981491 -0.153494   1.12246 -0.0265929 0.000666667
  1.01412 -0.149272   1.13731 -0.0920572 0.000666667
 0.975255 -0.148476   1.16088 -0.017348 0.000666667
0.988812 -0.14267  1.14106 -0.203587 0.000666667
 0.973246 -0.143148   1.11165 -0.236454 0.000666667
 0.989764 -0.156819   1.10625 -0.0606368 0.000666667
 0.984069 -0.150688   1.12655 -0.0401586 0.000666667
  1.00303 -0.150146   1.13112 -0.35209 0.000666667
 0.969372 -0.153007   1.11889 -0.0014483 0.000666667
 0.995368 -0.151536   1.13893 0.0197965 0.000666667
1.01996 -0.1458 1.14859 0.24201 0.000666667
 0.987067 -0.143177   1.08225 -0.0464149 0.000666667
  0.96184 -0.149089   1.09203 0.243143 0.000666667
 0.957962 -0.159577   1.10399 -0.117947 0.000666667
 0.958354 -0.161902   1.10515 -0.037608 0.000666667
 0.982914 -0.151776   1.09676 -0.00508578 0.000666667
 0.969287 -0.158226    1.1173 0.170353 0.000666667
 0.967298 -0.141992   1.08765 0.114668 0.000666667
 0.965101 -0.151161   1.10992 -0.0210344 0.000666667
 0.960029 -0.154694   1.11225 0.0756638 0.000666667
 0.980296 -0.139387   1.10748 0.167543 0.000666667
 0.980034 -0.146991   1.07154 -0.110448 0.000666667
 0.973107 -0.146632   1.13067 -0.111162 0.000666667
  0.97503 -0.156141   1.12188 -0.0501278 0.000666667
   1.0019 -0.148003   1.13613 -0.00464037 0.000666667
 0.958237 -0.146782   1.07865 -0.12511 0.000666667
 0.988675 -0.147543   1.11293 0.00237813 0.000666667
 0.981853 -0.154441   1.12023 -0.108479 0.000666667
 0.989988 -0.150262   1.12515 -0.280121 0.000666667
 0.971231 -0.163066   1.09731 -0.0535687 0.000666667
 0.982263 -0.147282   1.12964 0.139233 0.000666667
  0.96798 -0.162726    1.1281 0.0370187 0.000666667
0.951445 -0.15635  1.11138 0.114749 0.000666667
 0.994346 -0.141216   1.11643 -0.197565 0.000666667
 0.998225 -0.142924   1.14895 0.0526579 0.000666667
0.978242 -0.15254   1.1221 0.190152 0.000666667
 0.987297 -0.150128   1.11481 -0.0411493 0.000666667
 0.988107 -0.162872   1.11739 -0.25793 0.000666667
  1.00152 -0.144027   1.09673 -0.0516942 0.000666667
  1.02401 -0.140716   1.14544 0.126289 0.000666667
  0.9931 -0.15717   1.1014 0.26422 0.000666667
 0.958843 -0.157366   1.16305 0.369555 0.000666667
  1.00574 -0.140805   1.13057 0.0265521 0.000666667
 0.946992 -0.158443   1.06274 0.103056 0.000666667
 1.00022 -0.15053  1.11359 0.303157 0.000666667
 0.970142 -0.159301   1.11903 -0.175571 0.000666667
0.962676 -0.16068  1.08941 0.142127 0.000666667
 0.991772 -0.140212   1.08653 -0.0828926 0.000666667
 0.970791 -0.167031   1.10475 -0.0791265 0.000666667
0.967201 -0.14645  1.09606 -0.0353937 0.000666667
 0.960667 -0.159309   1.08939 0.13042 0.000666667
 1.00565 -0.14168  1.09395 -0.0752073 0.000666667
0.975056 -0.16255  1.12294 0.195328 0.000666667
 1.00168 -0.14503  1.10196 0.0242838 0.000666667
 0.933473 -0.159197   1.14083 0.268587 0.000666667
 0.989619 -0.158824   1.13385 -0.0449997 0.000666667
 0.994088 -0.130147    1.0485 -0.125908 0.000666667
0.977685 -0.16653  1.10979 0.122523 0.000666667
 0.970077 -0.140537   1.11905 -0.361788 0.000666667
0.949624 -0.16383  1.12915 -0.104707 0.000666667
 0.938956 -0.156476    1.1034 0.10567 0.000666667
 0.969236 -0.158076   1.11925 -0.179155 0.000666667
 0.992409 -0.148448   1.12114 0.0875899 0.000666667
 0.980303 -0.153641   1.11614 -0.16577 0.000666667
  1.00268 -0.139276     1.126 0.197898 0.000666667
 0.953922 -0.149908   1.11472 0.180697 0.000666667
 0.945701 -0.151663   1.10524 -0.178204 0.000666667
 0.988885 -0.154149   1.11201 0.0635015 0.000666667
0.993361 -0.15729  1.13675 -0.0384409 0.000666667
 0.950101 -0.149679   1.09868 -0.0441558 0.000666667
 0.991426 -0.141452    1.0849 -0.0981325 0.000666667
 0.948127 -0.161009   1.12221 0.289021 0.000666667
 0.989165 -0.146066   1.10342 0.276912 0.000666667
 0.989436 -0.148607   1.10679 0.185683 0.000666667
 0.956597 -0.161324    1.1241 -0.0712047 0.000666667
 0.960349 -0.151175   1.12377 -0.198122 0.000666667
 0.986132 -0.151389   1.12658 -0.0402115 0.000666667
 0.952363 -0.161283   1.12477 -0.00882282 0.000666667
 0.988661 -0.131395   1.08189 -0.0983866 0.000666667
 0.950591 -0.148249   1.09659 -0.106589 0.000666667
   0.9579 -0.153054   1.12904 0.0645006 0.000666667
    1.011 -0.133536   1.09931 -0.0574325 0.000666667
  0.96605 -0.150571     1.098 0.128713 0.000666667
0.991222 -0.15601  1.13603 -0.0386048 0.000666667
 0.975391 -0.154912   1.11889 -0.249734 0.000666667
 0.989904 -0.151604   1.12314 0.125153 0.000666667
 0.966263 -0.151688   1.11319 -0.331522 0.000666667
 0.988467 -0.143626   1.08668 -0.0011925 0.000666667
 0.957791 -0.157028   1.08313 0.208978 0.000666667
  0.95824 -0.158631   1.14234 0.041108 0.000666667
 0.984898 -0.149892   1.12634 0.0714485 0.000666667
 0.971876 -0.152871   1.10756 0.163326 0.000666667
 0.979344 -0.153969   1.11299 -0.15505 0.000666667
 0.974502 -0.147539   1.10647 0.0713205 0.000666667
0.981853 -0.13986  1.11914 -0.0159289 0.000666667
  1.00327 -0.142198   1.15488 0.0848748 0.000666667
0.989872 -0.16357  1.12317 0.111184 0.000666667
  1.01348 -0.132018    1.1076 -0.0620191 0.000666667
  1.00798 -0.136427   1.10644 0.235488 0.000666667
0.948817 -0.1546  1.0915 -0.0441538 0.000666667
0.966855 -0.15579  1.15288 -0.0754056 0.000666667
  1.00018 -0.154888    1.1307 0.269865 0.000666667
 0.947756 -0.159063   1.12989 -0.235966 0.000666667
  1.02309 -0.137713   1.11578 0.00683822 0.000666667
 0.932217 -0.153269   1.15889 -0.0788457 0.000666667
  1.00902 -0.140512   1.14572 -0.046885 0.000666667
 0.965843 -0.152351   1.08317 0.148047 0.000666667
 0.937763 -0.157681    1.1341 0.135431 0.000666667
 0.972078 -0.160283   1.11651 0.175855 0.000666667
 0.977204 -0.151793   1.12241 0.199164 0.000666667
  1.01052 -0.146937   1.16104 0.255099 0.000666667
 0.963628 -0.148563   1.10981 -0.00157889 0.000666667
 0.963599 -0.145741   1.09714 -0.215334 0.000666667
 0.983477 -0.152195   1.13214 -0.451281 0.000666667
0.988982 -0.14337   1.0913 -0.191474 0.000666667
 0.970898 -0.157251   1.11672 0.158144 0.000666667
 0.966312 -0.161667     1.118 -0.074202 0.000666667
 0.934067 -0.153946   1.10844 0.181513 0.000666667
 0.975487 -0.141115   1.12139 -0.0451697 0.000666667
 0.958042 -0.153192   1.12906 0.0404345 0.000666667
 0.988861 -0.155519   1.11346 0.0511641 0.000666667
 0.983259 -0.151139   1.14053 0.0210301 0.000666667
 0.969659 -0.144468    1.0989 -0.0664382 0.000666667
 0.975371 -0.145395   1.11099 0.0374511 0.000666667
  1.01234 -0.132799   1.09805 -0.0356279 0.000666667
 0.962281 -0.162013   1.09615 0.173631 0.000666667
 0.966451 -0.142818   1.08453 0.114099 0.000666667
 0.979685 -0.154564   1.11467 -0.182496 0.000666667
 0.943599 -0.154127    1.1232 0.0449995 0.000666667
 0.963964 -0.152524   1.08158 0.158134 0.000666667
 0.953658 -0.158297   1.10132 -0.0798767 0.000666667
  1.01804 -0.143625   1.10107 0.200786 0.000666667
 0.984842 -0.147072   1.14791 -0.131454 0.000666667
 0.978437 -0.162911    1.0864 0.260831 0.000666667
 0.936515 -0.157617   1.10289 0.0961776 0.000666667
 1.00236 -0.14951  1.11314 0.298862 0.000666667
 0.992428 -0.147054   1.12401 0.0733402 0.000666667
  0.97052 -0.165708   1.13735 0.147922 0.000666667
 0.974843 -0.146888   1.13918 -0.171114 0.000666667
 0.991638 -0.139982   1.08549 -0.116629 0.000666667
 0.965246 -0.154658   1.12206 0.162039 0.000666667
 0.988192 -0.151929   1.11437 0.0620034 0.000666667
 0.962073 -0.159713   1.10301 -0.0494563 0.000666667
 0.981505 -0.160133   1.11512 0.20199 0.000666667
0.997002 -0.15331  1.13846 0.025803 0.000666667
 0.991368 -0.146645   1.11072 0.0367083 0.000666667
  1.01772 -0.149236   1.09513 0.102672 0.000666667
 0.985051 -0.141299   1.10638 -0.185089 0.000666667
  1.00014 -0.141075   1.10111 0.340546 0.000666667
 0.964686 -0.152594    1.0967 0.000526957 0.000666667
 0.974689 -0.160977   1.11962 0.186828 0.000666667
0.994112 -0.15077  1.11418 -0.214626 0.000666667
  0.98527 -0.148826   1.10931 -0.0446505 0.000666667
 0.983023 -0.153473   1.13222 -0.424336 0.000666667
 0.947866 -0.158081   1.06086 0.106443 0.000666667
  1.00216 -0.149529   1.13155 -0.328495 0.000666667
 0.969332 -0.145658   1.10081 -0.077463 0.000666667
0.987286 -0.15069  1.14887 -0.286487 0.000666667
  1.01262 -0.147242   1.13678 -0.093697 0.000666667
 0.988119 -0.145168   1.09073 -0.209139 0.000666667
 1.00233 -0.15149  1.13301 -0.336099 0.000666667
 0.950348 -0.146032   1.09678 -0.125115 0.000666667
  1.00596 -0.138027   1.12273 -0.0169504 0.000666667
 0.982937 -0.155963   1.11194 -0.182725 0.000666667
0.976997 -0.1534 1.13585 -0.0812197 0.000666667
 0.949455 -0.150213   1.10807 -0.248346 0.000666667
 0.949976 -0.156642   1.09325 -0.0377563 0.000666667
 1.01414 -0.13448  1.11351 0.218536 0.000666667
 0.987654 -0.161517   1.12552 -0.106569 0.000666667
 0.969552 -0.164669   1.12755 0.108187 0.000666667
 0.989987 -0.152584   1.14185 0.0760317 0.000666667
  0.97583 -0.146913   1.09787 0.162172 0.000666667
0.982085 -0.14083  1.09426 -0.13762 0.000666667
 0.976625 -0.155727   1.13635 -0.0161017 0.000666667
 0.957818 -0.156634   1.08277 0.195281 0.000666667
 0.978462 -0.158795   1.13447 0.527029 0.000666667
 0.993774 -0.142198   1.13279 0.0450478 0.000666667
 0.949689 -0.157566   1.13061 -0.202 0.000666667
  1.00239 -0.158794   1.11696 -0.164456 0.000666667
 0.996139 -0.153267   1.13843 0.0139682 0.000666667
 0.965476 -0.160322   1.12675 -0.0126777 0.000666667
    1.022 -0.134689   1.12466 0.167547 0.000666667
 0.967356 -0.150897    1.0942 0.291701 0.000666667
 0.945193 -0.151036   1.10597 -0.184888 0.000666667
0.965301 -0.15986  1.10607 0.0323023 0.000666667
1.02289 -0.1427 1.14456 0.135838 0.000666667
 0.955435 -0.152724   1.11305 -0.194597 0.000666667
 0.981922 -0.136479   1.07224 -0.0503189 0.000666667
 0.955049 -0.160241   1.12696 -0.063485 0.000666667
 0.972625 -0.163458    1.1442 0.237323 0.000666667
 0.962858 -0.152737   1.10182 -0.0171109 0.000666667
 0.998063 -0.132219    1.0985 -0.193039 0.000666667
 0.974113 -0.167282   1.12753 -0.260734 0.000666667
 0.959753 -0.150474   1.12325 -0.204403 0.000666667
 0.946066 -0.146089   1.09899 -0.133009 0.000666667
0.979349 -0.16325  1.12131 -0.122417 0.000666667
0.965202 -0.16204  1.08261 0.259651 0.000666667
  1.02036 -0.138888   1.13363 -0.176725 0.000666667
 0.988547 -0.151904    1.1471 -0.294958 0.000666667
 0.998866 -0.153382   1.12889 0.271544 0.000666667
 0.982617 -0.155795   1.16313 -0.0432664 0.000666667
 0.974436 -0.160706   1.15515 -0.0518746 0.000666667
  1.00511 -0.148245   1.13748 -0.0257839 0.000666667
 0.962707 -0.150691   1.09342 0.260338 0.000666667
  0.99321 -0.153501   1.12798 0.0367975 0.000666667
 0.965823 -0.153313   1.14343 0.263574 0.000666667
  1.00194 -0.145642   1.14149 0.0281555 0.000666667
  0.98653 -0.152428   1.14612 -0.254899 0.000666667
 0.955807 -0.158371   1.08176 0.218791 0.000666667
 0.958317 -0.145387   1.10156 0.0423606 0.000666667
 0.966547 -0.154754   1.09797 0.0136293 0.000666667
  1.01871 -0.144442   1.12046 -0.10702 0.000666667
  0.98136 -0.151526   1.14179 -0.237387 0.000666667
 0.954277 -0.164124   1.13833 0.029124 0.000666667
 0.980436 -0.165406   1.13618 0.0977797 0.000666667
 0.987968 -0.158564   1.13234 -0.00774315 0.000666667
 0.975521 -0.164641   1.14116 -0.01041 0.000666667
 0.965667 -0.148235   1.07018 0.0257917 0.000666667
 0.966846 -0.146569    1.1188 -0.105898 0.000666667
 0.962526 -0.157278   1.10229 0.062947 0.000666667
  1.00103 -0.139361   1.12565 0.202763 0.000666667
  1.00037 -0.141379   1.10842 -0.0587157 0.000666667
 0.965612 -0.151967   1.10731 -0.207755 0.000666667
 0.960949 -0.155464   1.14604 -0.0691006 0.000666667
  1.02831 -0.137413    1.1248 0.133782 0.000666667
  0.99235 -0.135283   1.09677 -0.0107822 0.000666667
 0.947789 -0.161882   1.12191 0.273699 0.000666667
 0.990096 -0.139485   1.08838 -0.100308 0.000666667
 0.999973 -0.140162   1.09864 0.344255 0.000666667
  1.00127 -0.137202   1.09784 -0.174823 0.000666667
 0.952857 -0.160359   1.12337 -0.0171401 0.000666667
 0.983073 -0.126528   1.08824 -0.1433 0.000666667
 0.975086 -0.146568   1.11773 -0.247153 0.000666667
 0.98742 -0.14489  1.08376 -0.290891 0.000666667
 0.986718 -0.150509   1.14652 -0.262918 0.000666667
 0.991109 -0.143809    1.1344 -0.0890896 0.000666667
 0.981893 -0.149745   1.10128 0.386977 0.000666667
 0.969642 -0.164026   1.13738 0.139727 0.000666667
 0.982592 -0.149213   1.14029 0.0115475 0.000666667
 0.982098 -0.153729    1.0974 0.0671427 0.000666667
 0.973561 -0.151755   1.14675 -0.218038 0.000666667
 0.981971 -0.160649   1.12925 0.0353688 0.000666667
  1.00367 -0.149409     1.117 -0.134941 0.000666667
  0.97651 -0.143722   1.10485 0.142351 0.000666667
 0.962923 -0.160607   1.12901 -0.00774337 0.000666667
 0.973149 -0.165669   1.14319 0.245423 0.000666667
 0.988798 -0.147506   1.10507 0.288485 0.000666667
 0.991012 -0.149446   1.14615 -0.055259 0.000666667
 0.979391 -0.145178   1.11152 0.0662322 0.000666667
 0.982325 -0.151048    1.1359 -0.0359113 0.000666667
 0.966134 -0.151723   1.09761 0.0027648 0.000666667
 0.975365 -0.164084    1.1439 0.246187 0.000666667
 0.982795 -0.160634   1.14268 -0.118711 0.000666667
  1.02532 -0.140931   1.14549 0.123284 0.000666667
 0.983122 -0.156041   1.14062 -0.168769 0.000666667
 0.996971 -0.150764   1.10481 0.183279 0.000666667
 0.974781 -0.162316    1.1396 0.0416946 0.000666667
0.978538 -0.14497  1.10426 -0.0769903 0.000666667
  1.00167 -0.145846   1.10335 0.0231115 0.000666667
 0.957174 -0.160541   1.12636 -0.072615 0.000666667
 0.975658 -0.155542   1.10027 -0.26052 0.000666667
 0.990046 -0.140777   1.08697 -0.0939396 0.000666667
  1.01049 -0.149322    1.1359 0.00892479 0.000666667
 0.989948 -0.140986   1.18636 0.222695 0.000666667
  1.02421 -0.135945    1.1035 -0.0691926 0.000666667
 0.969162 -0.163661   1.10886 0.0863822 0.000666667
0.991863 -0.15085  1.12764 -0.215754 0.000666667
 0.966804 -0.161908   1.12395 0.174191 0.000666667
  1.00988 -0.147354    1.1131 -0.311386 0.000666667
 0.965019 -0.150875   1.08178 0.126728 0.000666667
  1.00186 -0.140731   1.10714 -0.05278 0.000666667
0.985427 -0.14061  1.09819 -0.076912 0.000666667
 0.964398 -0.162046   1.10654 0.0328709 0.000666667
 0.957666 -0.159912   1.10377 -0.116464 0.000666667
 0.988446 -0.153077   1.16155 0.253786 0.000666667
 0.976192 -0.143304   1.10647 0.144693 0.000666667
 0.976005 -0.143845   1.10603 -0.0870017 0.000666667
 0.988359 -0.144891   1.09182 -0.212354 0.000666667
 0.99972 -0.13181  1.09822 -0.197801 0.000666667
 0.961403 -0.158359   1.12236 -0.0494462 0.000666667
 0.966243 -0.155855   1.09754 -0.00801853 0.000666667
 0.963726 -0.152392   1.10236 -0.0100358 0.000666667
 0.994603 -0.134252   1.10218 0.0065833 0.000666667
 0.985683 -0.153511   1.11287 0.0337428 0.000666667
  0.97282 -0.149004   1.13789 -0.0373797 0.000666667
 0.948811 -0.161655   1.12274 0.276082 0.000666667
 0.991931 -0.142523   1.11044 -0.187004 0.000666667
 0.999384 -0.141047   1.10746 -0.0479051 0.000666667
  1.00203 -0.152102   1.13951 -0.0276943 0.000666667
 0.985206 -0.155613   1.11568 -0.0343233 0.000666667
 0.988191 -0.153575   1.11301 0.0451152 0.000666667
 0.958494 -0.158269   1.12346 -0.0434403 0.000666667
  0.96952 -0.165741    1.1282 0.106197 0.000666667
 0.966195 -0.164558   1.11127 0.0962708 0.000666667
 0.970349 -0.150286   1.09564 0.227656 0.000666667
  1.02029 -0.139492   1.11771 0.00432252 0.000666667
 0.962601 -0.153982   1.10311 0.152881 0.000666667
 0.985844 -0.152857   1.12732 -0.0309519 0.000666667
 0.940191 -0.164423   1.12992 -0.0680924 0.000666667
 0.998686 -0.138187   1.08836 -0.119845 0.000666667
 0.978436 -0.153212   1.13656 -0.0797317 0.000666667
 1.00259 -0.14235  1.10505 -0.0395306 0.000666667
 0.967003 -0.150569   1.09883 0.167366 0.000666667
 0.971885 -0.158631    1.0856 -0.0966837 0.000666667
 0.993234 -0.147978   1.10525 -0.020271 0.000666667
  1.01196 -0.131982   1.08208 -0.329295 0.000666667
0.985204 -0.15368  1.09713 -0.136023 0.000666667
 0.979756 -0.143876   1.09854 -0.141771 0.000666667
  1.0237 -0.14463  1.14592 0.143026 0.000666667
 0.983426 -0.151044   1.13003 0.130769 0.000666667
 1.01816 -0.14707  1.14747 0.230919 0.000666667
 0.965045 -0.156974   1.13444 0.00751775 0.000666667
 0.996247 -0.139164   1.10711 -0.0242304 0.000666667
 0.993652 -0.148698    1.1255 -0.200836 0.000666667
 0.958252 -0.153283   1.12583 -0.194173 0.000666667
 1.00855 -0.13628   1.1217 -0.0294441 0.000666667
 0.97959 -0.16108  1.13679 0.155806 0.000666667
 0.971886 -0.165389   1.12499 0.532615 0.000666667
 0.966404 -0.160179     1.118 -0.0879552 0.000666667
 0.987472 -0.139169   1.11689 0.0106683 0.000666667
 0.951734 -0.158699   1.06217 0.0810065 0.000666667
0.965162 -0.15434  1.10203 0.0374328 0.000666667
0.990245 -0.14694  1.11538 -0.0183191 0.000666667
 0.995329 -0.154381   1.13033 0.0364005 0.000666667
  1.0046 -0.14001  1.12754 0.0434744 0.000666667
 0.999723 -0.148058   1.13589 -0.350222 0.000666667
 0.992229 -0.136256   1.10468 -0.0631057 0.000666667
 0.952902 -0.149441   1.08724 -0.10453 0.000666667
 0.955946 -0.163664   1.13908 0.042819 0.000666667
  1.01003 -0.148896   1.11276 -0.278655 0.000666667
  1.02756 -0.137029   1.12587 0.140687 0.000666667
 0.974926 -0.151397   1.14714 -0.217544 0.000666667
 0.940372 -0.162418   1.13028 -0.0823174 0.000666667
 0.950987 -0.153968   1.09243 -0.0592621 0.000666667
 0.970954 -0.159235   1.15728 -0.34655 0.000666667
 0.955707 -0.159827   1.12605 -0.080523 0.000666667
 0.991944 -0.141774   1.08766 -0.0957645 0.000666667
 0.980695 -0.147942   1.07357 -0.0796332 0.000666667
0.992351 -0.15554  1.13984 0.107461 0.000666667
0.962921 -0.15981  1.10127 -0.0349853 0.000666667
0.968519 -0.15612   1.1587 0.166853 0.000666667
  1.00298 -0.141729   1.15636 0.082318 0.000666667
 0.983949 -0.149969   1.08267 0.281714 0.000666667
 0.974591 -0.159129   1.15519 -0.0543924 0.000666667
 0.992468 -0.156346   1.13496 -0.0452999 0.000666667
 0.964562 -0.149231   1.06974 0.0307697 0.000666667
 0.967297 -0.146475    1.0911 -0.204145 0.000666667
 0.990238 -0.141455   1.08833 -0.0115514 0.000666667
 0.967356 -0.152495   1.11266 -0.342496 0.000666667
 0.966433 -0.153577   1.12135 -0.319687 0.000666667
 0.984542 -0.166756   1.12564 0.448305 0.000666667
 0.984305 -0.150783   1.08249 0.29517 0.000666667
 0.995936 -0.153988   1.15666 -0.225195 0.000666667
   1.0095 -0.128673   1.08387 0.169038 0.000666667
 0.948186 -0.162457   1.13072 -0.117126 0.000666667
 0.983442 -0.144952   1.14978 -0.12904 0.000666667
  1.00165 -0.137404   1.09847 -0.177458 0.000666667
  1.02099 -0.134643   1.12273 0.162005 0.000666667
 0.985516 -0.149213   1.12668 0.060958 0.000666667
 0.981974 -0.137081   1.07576 -0.000470154 0.000666667
0.973809 -0.13743  1.10383 -0.0955153 0.000666667
 0.968186 -0.149157   1.09199 -0.2174 0.000666667
  1.00047 -0.139325   1.12919 -0.0359143 0.000666667
 0.985102 -0.140875   1.11778 -0.176593 0.000666667
  1.00126 -0.135694   1.09793 -0.176529 0.000666667
  0.99439 -0.141414   1.11566 -0.197178 0.000666667
 0.971601 -0.153206   1.11227 -0.0366742 0.000666667
 0.974608 -0.155306   1.15646 -0.0925598 0.000666667
0.969736 -0.16241  1.12882 0.0160815 0.000666667
 0.968669 -0.148848   1.09121 -0.209236 0.000666667
 0.952076 -0.161888   1.12377 -0.0166591 0.000666667
 0.976061 -0.141641   1.12194 -0.0599988 0.000666667
  1.00261 -0.152883   1.13925 -0.028012 0.000666667
0.977635 -0.15065  1.12225 0.232904 0.000666667
 0.997898 -0.149686   1.14365 0.0390815 0.000666667
 0.957177 -0.150175   1.13933 -0.223068 0.000666667
 0.970385 -0.153921   1.10403 0.184736 0.000666667
 1.00215 -0.14485  1.14046 0.0443171 0.000666667
  1.02693 -0.134432   1.10159 -0.0673472 0.000666667
  1.00174 -0.153947     1.136 -0.027552 0.000666667
  1.02645 -0.141613    1.1451 0.131841 0.000666667
 0.992449 -0.146084   1.13221 0.0924647 0.000666667
 0.956731 -0.159581   1.13584 0.240389 0.000666667
 1.00224 -0.14397  1.15583 0.0791507 0.000666667
 0.995379 -0.153068   1.13678 0.000826378 0.000666667
 0.982464 -0.153351   1.16397 -0.0256427 0.000666667
 0.989928 -0.157611   1.13207 -0.00989018 0.000666667
  1.01155 -0.122161   1.07502 0.0918857 0.000666667
 0.981305 -0.150111   1.12694 0.103662 0.000666667
  1.00076 -0.137747   1.09721 -0.175055 0.000666667
 0.961372 -0.153214   1.10106 0.0545372 0.000666667
 0.948234 -0.160924   1.12106 0.290747 0.000666667
 0.989602 -0.152859   1.15922 0.259341 0.000666667
 0.959142 -0.157515   1.14359 -0.0802377 0.000666667
 0.976966 -0.146129   1.10564 -0.0556597 0.000666667
 0.999872 -0.136875   1.10073 -0.152149 0.000666667
  0.93813 -0.156953   1.10357 0.106564 0.000666667
0.986913 -0.14095  1.12429 -0.397879 0.000666667
 0.992067 -0.157078   1.10493 -0.0638502 0.000666667
 0.948776 -0.155125   1.07643 0.389499 0.000666667
 0.981752 -0.158145   1.12701 0.0585629 0.000666667
 0.967961 -0.151403   1.10294 0.142641 0.000666667
 0.992359 -0.155868   1.10013 0.265325 0.000666667
  1.00718 -0.147579   1.10183 -0.264947 0.000666667
 0.948597 -0.161012   1.12219 0.280977 0.000666667
 0.964915 -0.160386   1.12905 -0.00147726 0.000666667
 0.986868 -0.152382   1.14267 -0.0071301 0.000666667
 0.995525 -0.131166   1.09262 -0.0571413 0.000666667
 0.982615 -0.150645   1.12034 0.0217429 0.000666667
0.975744 -0.15827  1.14194 -0.298666 0.000666667
 0.988485 -0.143543   1.09152 -0.171452 0.000666667
 0.992802 -0.157217   1.13616 -0.0531637 0.000666667
 0.965683 -0.155277     1.134 0.0333635 0.000666667
  1.00444 -0.149387   1.13328 -0.332552 0.000666667
  1.00601 -0.143867   1.09429 -0.055181 0.000666667
 0.990673 -0.153934   1.16487 -0.313527 0.000666667
 0.978224 -0.160211   1.13609 0.14404 0.000666667
 0.979891 -0.153001   1.16429 -0.0508529 0.000666667
 0.984463 -0.141122   1.10607 -0.177252 0.000666667
 0.973643 -0.160075   1.14391 0.188615 0.000666667
 0.989809 -0.155817   1.10604 -0.0643483 0.000666667
 0.949193 -0.156579   1.06069 0.0937033 0.000666667
 0.990082 -0.148512   1.12141 0.0686952 0.000666667
 0.986199 -0.141618   1.08334 -0.0384734 0.000666667
 0.949272 -0.150259   1.09805 -0.0541612 0.000666667
 0.957529 -0.158579   1.10204 -0.125578 0.000666667
 0.988018 -0.153519   1.12992 0.00758128 0.000666667
 0.977709 -0.156418   1.14199 -0.295957 0.000666667
0.964679 -0.1511 1.07354 -0.0472043 0.000666667
 0.953158 -0.163786   1.13853 0.0531463 0.000666667
 0.925071 -0.163821   1.10788 -0.189183 0.000666667
 0.979188 -0.150927    1.1202 -0.00410122 0.000666667
 0.974493 -0.166609   1.12527 0.505986 0.000666667
  0.96288 -0.154206   1.10054 0.0553751 0.000666667
 0.98658 -0.14919  1.11743 -0.0924861 0.000666667
   0.9925 -0.150274   1.14583 0.0456704 0.000666667
 0.982521 -0.155388   1.09893 0.0736286 0.000666667
 0.976383 -0.155479   1.09246 -0.103281 0.000666667
  0.98255 -0.150236   1.11937 0.0349826 0.000666667
 0.965161 -0.159137   1.10808 -0.111449 0.000666667
1.01382 -0.1462 1.13751 -0.10062 0.000666667
 0.999662 -0.151085   1.11391 0.289206 0.000666667
 0.986383 -0.149708    1.1139 -0.031211 0.000666667
 0.987852 -0.143895   1.14119 -0.179989 0.000666667
 0.977331 -0.144308   1.09974 -0.142202 0.000666667
 0.959742 -0.157088   1.11211 0.0581548 0.000666667
  0.99443 -0.154215    1.1359 0.0230807 0.000666667
 0.976092 -0.161295   1.12182 0.193808 0.000666667
0.966014 -0.15535  1.09878 0.00535952 0.000666667
  1.00334 -0.135048    1.1277 -0.195978 0.000666667
  1.00418 -0.150703   1.13046 -0.330897 0.000666667
 0.968176 -0.161376   1.12929 0.0153408 0.000666667
 0.954586 -0.152283   1.12667 -0.183676 0.000666667
  1.01724 -0.142748   1.10199 0.216654 0.000666667
0.967459 -0.14246  1.08554 0.0990136 0.000666667
 0.975488 -0.157043   1.13849 -0.0120063 0.000666667
 0.999673 -0.152011   1.13185 0.31578 0.000666667
  0.98077 -0.160132   1.13623 0.162181 0.000666667
  1.00978 -0.139743   1.14853 -0.0459484 0.000666667
   0.9638 -0.161958   1.10694 0.0328547 0.000666667
 0.985279 -0.149214   1.10987 -0.0479208 0.000666667
 0.988029 -0.152043   1.12801 -0.0487144 0.000666667
0.952122 -0.15734  1.11151 0.0936495 0.000666667
 0.958051 -0.154729   1.11223 0.0770457 0.000666667
0.953987 -0.15807  1.12657 -0.0820653 0.000666667
 0.984289 -0.138213   1.11896 -0.206255 0.000666667
 0.997834 -0.139184   1.10696 -0.0271549 0.000666667
  0.96661 -0.148834   1.09799 0.0401853 0.000666667
 0.979763 -0.130064   1.08033 -0.221354 0.000666667
 0.975614 -0.163858   1.14137 0.026782 0.000666667
 0.955821 -0.155096   1.11359 -0.204154 0.000666667
 0.976227 -0.164001   1.14019 0.324895 0.000666667
 0.964722 -0.156705   1.13476 0.000160329 0.000666667
 0.971074 -0.153619   1.11144 -0.0247038 0.000666667
 0.976631 -0.163752   1.11888 -0.374564 0.000666667
  1.02258 -0.138292   1.11711 0.0107707 0.000666667
 0.967267 -0.153067   1.09981 0.107822 0.000666667
 0.999487 -0.146712   1.13407 -0.374884 0.000666667


==> output_ims_seed52_withold_top/weightedpr_action_1.txt <==
25.3372
 0.988497 -0.148194   1.11362 0.0418094 0.000666667
0.992068 -0.14074  1.08592 -0.074749 0.000666667
 0.989826 -0.149841   1.12093 0.0718588 0.000666667
0.989281 -0.14606  1.09033 -0.180692 0.000666667
 0.990363 -0.140928   1.08715 -0.0784594 0.000666667
 0.997517 -0.153811   1.13474 0.0916315 0.000666667
  0.98904 -0.146665    1.1153 0.0113114 0.000666667
  0.99342 -0.136453   1.10605 -0.059348 0.000666667
 0.987092 -0.139479   1.11727 0.0217759 0.000666667
 0.992372 -0.130787   1.04812 -0.107005 0.000666667
 0.985045 -0.144034   1.11881 -0.136467 0.000666667
 0.990313 -0.154654    1.1304 -0.0323132 0.000666667
 0.988312 -0.146255   1.11464 0.0418481 0.000666667
 0.987626 -0.142708   1.08021 -0.0346023 0.000666667
 0.991932 -0.138201   1.08728 -0.0857406 0.000666667
 0.995572 -0.156705   1.10072 0.257931 0.000666667
 0.991668 -0.147103   1.13429 -0.0905761 0.000666667
 0.987771 -0.138224   1.11642 0.0026266 0.000666667
 0.991134 -0.142865   1.08623 -0.0896143 0.000666667
 0.994728 -0.137753   1.10627 -0.0224646 0.000666667
 0.986555 -0.157937   1.12991 -0.215034 0.000666667
 0.988212 -0.153634   1.11008 0.0894196 0.000666667
  0.99057 -0.140167   1.08558 -0.10821 0.000666667
 0.992264 -0.139514   1.08578 -0.0832622 0.000666667
 0.988814 -0.151305    1.1443 -0.0134542 0.000666667
 0.989272 -0.141456   1.09342 -0.202361 0.000666667
 0.985545 -0.157006   1.08742 0.174493 0.000666667
 0.983017 -0.145983   1.14976 -0.141449 0.000666667
 0.988097 -0.142463   1.09298 -0.168384 0.000666667
0.991901 -0.13914  1.08687 -0.126424 0.000666667
 0.981618 -0.143464   1.11091 0.36272 0.000666667
 0.990265 -0.145336   1.10237 0.290294 0.000666667
  1.00107 -0.149241   1.13718 -0.36593 0.000666667
 0.988792 -0.150258   1.11416 -0.015401 0.000666667
 0.980388 -0.143928   1.11137 0.0373997 0.000666667
 0.988787 -0.150963   1.10706 0.188573 0.000666667
 0.984399 -0.150429   1.13978 0.040805 0.000666667
 0.988414 -0.146983   1.10205 0.286143 0.000666667
 0.985434 -0.150926   1.12685 -0.0833564 0.000666667
 0.978582 -0.158441   1.11641 -0.152083 0.000666667
 0.985329 -0.144059   1.11789 -0.123528 0.000666667
 0.992076 -0.136109   1.10181 -0.0620382 0.000666667
 0.987411 -0.152822   1.12827 -0.013208 0.000666667
 0.974205 -0.159121   1.14473 0.179047 0.000666667
 0.977977 -0.154535    1.1213 0.186551 0.000666667
 0.987323 -0.141197   1.08404 -0.0741182 0.000666667
 0.984422 -0.142382   1.09521 -0.0756599 0.000666667
  1.00018 -0.140032   1.09996 -0.178125 0.000666667
 0.986858 -0.150838   1.14257 -0.00407572 0.000666667
   0.9885 -0.152997   1.16033 0.235322 0.000666667
 0.989088 -0.158045   1.13324 -0.0211724 0.000666667
 0.983968 -0.138421   1.11999 -0.214923 0.000666667
  1.00001 -0.132372   1.09875 -0.192616 0.000666667
 0.988503 -0.148387   1.11306 -0.0370111 0.000666667
 0.986422 -0.151772   1.14124 -0.0210834 0.000666667
 0.986916 -0.154113   1.16019 0.246199 0.000666667
 0.991211 -0.143469   1.13538 -0.0969192 0.000666667
 0.989193 -0.145019   1.08793 0.0155965 0.000666667
 0.985743 -0.149569   1.12542 0.057606 0.000666667
 0.986265 -0.140657   1.11716 0.0202741 0.000666667
0.988332 -0.15183   1.1266 -0.2178 0.000666667
 0.983721 -0.148856    1.1286 0.113193 0.000666667
 0.987907 -0.145592   1.10412 0.269514 0.000666667
 0.993541 -0.136569   1.10153 -0.0517958 0.000666667
 0.981804 -0.149522    1.1042 0.375707 0.000666667
 0.983188 -0.148464   1.09928 0.407923 0.000666667
 0.992421 -0.149023   1.12564 -0.206489 0.000666667
 0.993552 -0.150406   1.14403 0.0571767 0.000666667
0.989958 -0.15094  1.14432 -0.0645168 0.000666667
0.990452 -0.14897  1.12335 0.0746592 0.000666667
 0.980835 -0.149007   1.08254 0.282588 0.000666667
0.991991 -0.15982  1.13291 -0.0326148 0.000666667
 0.989663 -0.160815   1.12461 -0.0859922 0.000666667
 0.986409 -0.151452   1.14285 -0.0223957 0.000666667
 0.992472 -0.147487   1.10835 -0.0211393 0.000666667
 0.981426 -0.144013   1.11028 0.386098 0.000666667
 0.998129 -0.154208   1.15757 -0.210643 0.000666667
 0.991611 -0.150756   1.08757 0.248754 0.000666667
 0.989759 -0.136964   1.08725 -0.0595958 0.000666667
 0.991815 -0.136461   1.10502 -0.0757677 0.000666667
 0.995328 -0.150313   1.11365 -0.2129 0.000666667
 0.987953 -0.150398   1.14693 -0.264582 0.000666667
  0.99101 -0.152659   1.14085 0.0951872 0.000666667
 0.988687 -0.143813   1.08789 0.00718671 0.000666667
 0.989964 -0.150654    1.1233 0.122131 0.000666667
  0.99394 -0.155235    1.1382 0.0146083 0.000666667
 0.990962 -0.147116   1.11464 -0.00433361 0.000666667
 0.983036 -0.155435   1.16536 -0.0323036 0.000666667
 0.989041 -0.150328   1.13103 -0.068624 0.000666667
 0.990745 -0.138752   1.08678 -0.404333 0.000666667
 0.998865 -0.137559   1.08876 -0.120665 0.000666667
 0.991583 -0.144352   1.12582 -0.0132026 0.000666667
0.981906 -0.15069  1.12657 0.102554 0.000666667
 0.989389 -0.149385   1.12183 0.0808029 0.000666667
 0.989724 -0.156252   1.13355 -0.00802019 0.000666667
 0.981051 -0.157091    1.1644 -0.022328 0.000666667
 0.979344 -0.159659   1.12627 0.0625174 0.000666667
 0.981071 -0.150557     1.085 0.280015 0.000666667
 0.99366 -0.15285  1.12988 0.0244048 0.000666667
 0.981741 -0.154958   1.16742 -0.0195527 0.000666667
  0.99301 -0.156906   1.13427 -0.0482067 0.000666667
 0.983781 -0.154581    1.1647 -0.0435076 0.000666667
 0.993654 -0.151468   1.13052 -0.207709 0.000666667
 0.988744 -0.145378   1.10389 0.260881 0.000666667
 0.986554 -0.154137   1.09951 -8.9539e-05 0.000666667
 0.985102 -0.166426   1.12512 0.450956 0.000666667
 0.987573 -0.132262    1.0928 -0.229129 0.000666667
  0.98793 -0.145616   1.10507 0.264498 0.000666667
 0.997337 -0.153414   1.13722 0.0329955 0.000666667
 0.987915 -0.149471   1.11406 -0.0331683 0.000666667
 0.980842 -0.138279     1.113 0.214607 0.000666667
 0.992643 -0.155111    1.1335 -0.0447949 0.000666667
 0.990611 -0.162534   1.12401 0.123759 0.000666667
 0.987095 -0.141974   1.08086 -0.0693931 0.000666667
 0.995381 -0.138923   1.10893 -0.010796 0.000666667
  1.00206 -0.144238   1.10052 -0.0696627 0.000666667
  0.98634 -0.141033   1.11717 -0.0811412 0.000666667
 0.988635 -0.151047    1.1049 0.180515 0.000666667
 0.987739 -0.150303    1.1166 -0.0920941 0.000666667
 0.989812 -0.148911   1.14586 -0.0267427 0.000666667
 0.985485 -0.154109   1.10094 -0.014612 0.000666667
 0.992186 -0.151348   1.12837 -0.0314909 0.000666667
 0.983111 -0.146918   1.12964 0.137329 0.000666667
0.988345  -0.142 1.08198 -0.0870265 0.000666667
 0.991292 -0.152087   1.10888 0.181431 0.000666667
 0.991579 -0.155653   1.13792 -0.0536406 0.000666667
 0.985201 -0.154421   1.11023 -0.157851 0.000666667
 0.991884 -0.144107   1.12949 0.107647 0.000666667
 0.990123 -0.141927   1.08717 0.0049054 0.000666667
 0.983176 -0.154856   1.16443 -0.0332259 0.000666667
 0.993397 -0.150212   1.11368 -0.227837 0.000666667
  1.00226 -0.147665   1.13662 -0.368034 0.000666667
 0.987596 -0.155123   1.13073 -0.00571992 0.000666667
 0.992285 -0.151077   1.13984 0.0856014 0.000666667
 0.997889 -0.152722   1.13026 0.265459 0.000666667
0.993299 -0.15771  1.13232 0.0337547 0.000666667
 0.985045 -0.126139   1.08891 -0.144264 0.000666667
0.987303 -0.15258  1.12786 -0.042081 0.000666667
 0.991644 -0.149209    1.1276 -0.206265 0.000666667
  1.00261 -0.165579   1.12048 0.171299 0.000666667
 0.989376 -0.144718   1.11685 0.00659953 0.000666667
  0.99056 -0.164417   1.12449 0.102307 0.000666667
 0.986779 -0.140143   1.11847 0.0272075 0.000666667
 0.994243 -0.149703   1.11318 -0.224506 0.000666667
0.982801 -0.13931  1.11626 -0.189112 0.000666667
 0.987717 -0.152901   1.12372 0.107869 0.000666667
 0.997116 -0.138593   1.10332 -0.0247247 0.000666667
 0.989556 -0.138764   1.08532 -0.091025 0.000666667
  0.98874 -0.152125   1.14118 0.0982765 0.000666667
 0.990559 -0.145102   1.13342 -0.0998195 0.000666667
 0.992612 -0.140095   1.08763 -0.0665193 0.000666667
 0.983127 -0.148885   1.12037 0.0387408 0.000666667
 0.988479 -0.148004   1.08976 -0.186724 0.000666667
 0.990546 -0.144619   1.11116 -0.177064 0.000666667
 0.989592 -0.156979   1.12984 0.0117656 0.000666667
 0.990445 -0.153706    1.1288 -0.196663 0.000666667
 0.997407 -0.131889   1.09811 -0.187169 0.000666667
 0.990793 -0.151239    1.1255 -0.282443 0.000666667
 0.977914 -0.159176   1.13683 0.146115 0.000666667
 0.980818 -0.158822   1.13556 0.151854 0.000666667
 0.989336 -0.145155   1.11049 0.0323604 0.000666667
0.984359 -0.1522 1.16462 -0.0211667 0.000666667
 0.992654 -0.137184   1.10358 -0.0824577 0.000666667
 0.992849 -0.156364   1.10141 0.278864 0.000666667
 0.996137 -0.130568   1.04733 -0.137051 0.000666667
 0.992105 -0.149876   1.14567 0.0404597 0.000666667
 0.992379 -0.143597   1.10823 0.0147066 0.000666667
 0.988793 -0.142557   1.12196 -0.0931819 0.000666667
 0.979619 -0.153724   1.16251 -0.0273323 0.000666667
 0.990013 -0.154926   1.12762 -0.028785 0.000666667
 0.986797 -0.151472   1.14832 -0.281161 0.000666667
0.989594 -0.14861  1.12744 -0.0326452 0.000666667
 0.994686 -0.156743   1.10155 0.264823 0.000666667
 0.991423 -0.138932    1.0871 -0.0707372 0.000666667
 0.986068 -0.151378   1.12658 0.0750164 0.000666667
 0.987491 -0.166948   1.12297 0.457308 0.000666667
0.982461 -0.15091  1.12049 0.0364451 0.000666667
 0.990463 -0.145584   1.13249 -0.072848 0.000666667
0.993115 -0.1348 1.09885 -0.0061876 0.000666667
0.990083 -0.13979  1.08396 -0.104764 0.000666667
 0.990979 -0.163092     1.123 0.108506 0.000666667
 0.994453 -0.134281   1.09789 0.0197376 0.000666667
 0.991243 -0.150395   1.08804 0.236052 0.000666667
 0.978017 -0.138897   1.08476 0.13265 0.000666667
 0.987364 -0.145791   1.11733 -0.136159 0.000666667
 0.993439 -0.154653   1.13294 -0.0654459 0.000666667
0.988884 -0.14218  1.13344 0.11629 0.000666667
 0.981002 -0.140473   1.11423 0.00764093 0.000666667
 0.990582 -0.139927   1.08563 -0.111591 0.000666667
 0.977346 -0.144512   1.09334 0.392585 0.000666667
 0.986498 -0.155292   1.13262 -0.202325 0.000666667
 0.989803 -0.142583   1.13066 0.0842145 0.000666667
 0.994743 -0.140365   1.11613 -0.189781 0.000666667
 0.996935 -0.132938   1.09737 -0.179513 0.000666667
 0.989451 -0.142998   1.13349 -0.0845229 0.000666667
  1.00293 -0.149634   1.13433 -0.345435 0.000666667
 0.988357 -0.154332   1.11319 0.0441475 0.000666667
 0.989511 -0.154279   1.15979 0.242635 0.000666667
 0.991601 -0.148781   1.12097 0.0960169 0.000666667
0.982999 -0.15321  1.12828 0.132298 0.000666667
 0.992402 -0.159636   1.13389 -0.0228326 0.000666667
 0.989866 -0.148841   1.11593 -0.0250069 0.000666667
 0.989455 -0.149354   1.12849 -0.201391 0.000666667
 0.993518 -0.141516   1.11708 -0.190876 0.000666667
 0.992876 -0.135264   1.10251 0.0126401 0.000666667
 0.988462 -0.139773   1.08239 -0.112946 0.000666667
 0.989467 -0.142679   1.08506 -0.284357 0.000666667
  0.98177 -0.137389    1.1158 0.206926 0.000666667
 0.982685 -0.154665    1.1634 -0.0281225 0.000666667
 0.990875 -0.156503   1.13124 -0.026731 0.000666667
 0.987136 -0.142141   1.12042 -0.0962332 0.000666667
 0.991706 -0.143889   1.13554 -0.095244 0.000666667
 0.985434 -0.165926    1.1273 0.45894 0.000666667
 0.991342 -0.138252   1.08759 -0.0877919 0.000666667
 0.980918 -0.136935   1.07607 0.00195289 0.000666667
0.989136 -0.15443  1.15936 0.242914 0.000666667
 0.989716 -0.161995   1.12257 0.0920187 0.000666667
0.986125 -0.15495  1.13163 -0.207358 0.000666667
 0.985567 -0.136652   1.07398 0.0106011 0.000666667
  0.98686 -0.149883   1.12612 0.0657163 0.000666667
0.992141 -0.14747  1.11764 -0.00629279 0.000666667
0.992798 -0.15759    1.101 0.242135 0.000666667
 0.994025 -0.150205   1.12759 -0.19093 0.000666667
  0.99135 -0.152282   1.10345 -0.1588 0.000666667
 0.992074 -0.150281   1.10517 0.178619 0.000666667
 0.990926 -0.150995   1.12685 -0.0430446 0.000666667
 0.986835 -0.151645   1.14689 -0.25399 0.000666667
 0.981832 -0.150533   1.09943 0.402387 0.000666667
  0.98874 -0.153553   1.11559 -0.0414961 0.000666667
  1.00172 -0.136778   1.09835 -0.169159 0.000666667
 0.991981 -0.143382    1.1342 -0.0970143 0.000666667
 0.996601 -0.138202   1.10634 -0.0475743 0.000666667
 0.990713 -0.142545   1.08505 -0.111965 0.000666667
0.990479 -0.1434 1.08685 -0.106736 0.000666667
  1.00121 -0.149955   1.13143 0.276959 0.000666667
 0.988915 -0.148867   1.11672 -0.00313345 0.000666667
 0.993286 -0.153036   1.13845 0.0968463 0.000666667
 0.987414 -0.141049   1.11796 -0.085329 0.000666667
 0.986163 -0.142475   1.08197 -0.0366406 0.000666667
0.992207 -0.14454   1.1117 0.0598052 0.000666667
0.990671 -0.15846   1.1364 -0.0567685 0.000666667
 0.989789 -0.147628   1.10452 0.287142 0.000666667
 0.985171 -0.154681   1.12974 0.139838 0.000666667
 0.984612 -0.148257   1.12643 0.0734127 0.000666667
 0.990493 -0.149958    1.1446 -0.0716737 0.000666667
0.990563 -0.14513  1.11018 0.00928674 0.000666667
 0.987135 -0.139172   1.11658 0.0322816 0.000666667
 0.991867 -0.141606   1.08656 -0.0878358 0.000666667
 0.991698 -0.149588   1.11618 -0.031866 0.000666667
 0.981969 -0.154391   1.16682 -0.0723706 0.000666667
 0.980539 -0.152953   1.16313 -0.034055 0.000666667
 0.989416 -0.148513   1.11591 0.00861621 0.000666667
  1.00111 -0.152268   1.13159 -0.359531 0.000666667
 0.989881 -0.149852   1.13177 -0.0466406 0.000666667
 0.989928 -0.137299   1.09032 -0.101131 0.000666667
0.986714 -0.15549  1.13302 -0.0167209 0.000666667
  0.99423 -0.130236   1.09356 -0.036651 0.000666667
 0.989044 -0.153079   1.10784 0.17113 0.000666667
  0.98749 -0.153577   1.12589 -0.0221552 0.000666667
 0.990067 -0.139239   1.08583 -0.0606252 0.000666667
 0.991619 -0.147462   1.13234 -0.101046 0.000666667
 0.987662 -0.148101   1.11784 -0.00317812 0.000666667
 0.987141 -0.144894   1.08824 -0.189606 0.000666667
 0.991842 -0.150137   1.13746 0.148386 0.000666667
 0.985691 -0.141572   1.10153 -0.165174 0.000666667
 0.988988 -0.138357   1.08967 -0.102793 0.000666667
 0.984661 -0.150872   1.12534 0.0655611 0.000666667
 0.986132 -0.150068   1.14302 -0.00604053 0.000666667
 0.99124 -0.14337  1.10995 -0.0169338 0.000666667
  0.98106 -0.158757   1.13662 0.153987 0.000666667
 0.989402 -0.138388   1.08666 -0.0837064 0.000666667
 0.987875 -0.147138   1.11385 0.0469473 0.000666667
 0.990524 -0.149596   1.10676 0.186724 0.000666667
 0.989452 -0.151516   1.12601 -0.0269049 0.000666667
 0.988005 -0.145901   1.08115 -0.303907 0.000666667
 0.993019 -0.157688   1.13621 -0.0423233 0.000666667
0.986711 -0.15946  1.16182 -0.0418259 0.000666667
0.977343 -0.14879  1.10617 0.285752 0.000666667
 0.990534 -0.141208   1.10958 0.00947507 0.000666667
 0.997302 -0.151882   1.10676 0.171765 0.000666667
 0.989148 -0.145946   1.11634 -0.0104522 0.000666667
 0.989527 -0.145536   1.11541 -0.0257652 0.000666667
0.984605 -0.15392  1.13921 -0.196516 0.000666667
 0.989293 -0.143213   1.13312 -0.0800511 0.000666667
 0.987962 -0.146378   1.12613 -0.0155258 0.000666667
 0.988436 -0.142351   1.08715 -0.00102934 0.000666667
 0.999104 -0.127565   1.09191 -0.120544 0.000666667
 0.983421 -0.151416   1.14156 -0.228325 0.000666667
 0.993828 -0.150291   1.12466 -0.167705 0.000666667
0.991482 -0.14004  1.08735 -0.0774034 0.000666667
 0.990904 -0.142136   1.11144 -0.187226 0.000666667
 0.981409 -0.139537   1.09676 -0.131326 0.000666667
 0.981827 -0.166977   1.12305 0.435378 0.000666667
 0.989735 -0.151717   1.14205 0.0988641 0.000666667
 0.990754 -0.147077   1.11412 -0.0279489 0.000666667
 0.981826 -0.146699   1.08151 0.273775 0.000666667
0.989784 -0.15113  1.14065 0.0722752 0.000666667
 0.993728 -0.151426   1.12749 -0.197474 0.000666667
 0.988953 -0.146651   1.10382 0.271109 0.000666667
 0.990076 -0.147057   1.11683 0.00122845 0.000666667
  0.99257 -0.158251   1.10631 -0.0778657 0.000666667
0.992264 -0.14202  1.08508 -0.110397 0.000666667
 0.990049 -0.152159   1.12972 -0.210301 0.000666667
 0.992657 -0.147025   1.13412 -0.07954 0.000666667
 0.986818 -0.145028   1.08412 -0.272287 0.000666667
 0.995033 -0.149613   1.11252 -0.209046 0.000666667
 0.984622 -0.156365   1.13085 -0.197083 0.000666667
 0.989181 -0.150576   1.14688 -0.268975 0.000666667
 0.989574 -0.154914   1.13031 -0.0411847 0.000666667
 0.998115 -0.142777   1.14117 -0.499806 0.000666667
 0.984127 -0.139471   1.07678 0.00643838 0.000666667
 0.987263 -0.153605   1.12652 -0.0429754 0.000666667
 0.993641 -0.150936   1.12794 -0.167137 0.000666667
 0.988366 -0.153265   1.11135 0.0611077 0.000666667
 0.984527 -0.135584   1.07682 0.0242383 0.000666667
 0.996451 -0.152788   1.14119 -0.190709 0.000666667
 0.983077 -0.151685   1.08427 0.276082 0.000666667
 0.988906 -0.163041   1.12498 0.112836 0.000666667
 0.995425 -0.134912   1.17469 -0.0761799 0.000666667
 0.990654 -0.151767   1.08687 0.246685 0.000666667
 0.988228 -0.148031   1.11595 -0.00749375 0.000666667
 0.985524 -0.154316   1.13186 -0.212521 0.000666667
 0.990184 -0.156702   1.10003 0.249395 0.000666667
0.990442 -0.1484 1.11575 -0.0135603 0.000666667
 0.983979 -0.136477   1.07385 -0.00829157 0.000666667
 0.992351 -0.148666   1.12522 -0.190154 0.000666667
 0.984114 -0.152259   1.14717 -0.270316 0.000666667
 0.994218 -0.136991   1.14049 -0.271682 0.000666667
 0.989136 -0.151925   1.14209 0.0965063 0.000666667
 0.997098 -0.141653   1.11719 -0.197536 0.000666667
  0.99522 -0.139419   1.11739 -0.172662 0.000666667
 0.991143 -0.142647   1.11063 -0.0128893 0.000666667
 0.993777 -0.163958   1.12526 0.104799 0.000666667
 0.990062 -0.142155   1.11929 -0.0808785 0.000666667
0.984861 -0.14359  1.09565 -0.0616913 0.000666667
 0.988367 -0.141548   1.13187 -0.24173 0.000666667
 0.984485 -0.152885   1.14121 0.0198492 0.000666667
 0.989024 -0.132831   1.08141 -0.0878506 0.000666667
 0.993269 -0.154464    1.1057 0.192184 0.000666667
0.990568 -0.1477  1.1107 0.0445546 0.000666667
 0.987913 -0.160245   1.13147 -0.0202064 0.000666667
 0.991086 -0.149461   1.14436 0.0488358 0.000666667
 0.999706 -0.152148    1.1417 -0.202127 0.000666667
 0.994155 -0.139136   1.14087 -0.284462 0.000666667
 0.982243 -0.140759    1.1068 0.17576 0.000666667
 0.98904 -0.14819  1.10848 0.18018 0.000666667
 0.987716 -0.157821   1.13308 -0.00271864 0.000666667
 0.993221 -0.151205   1.14826 0.0419948 0.000666667
 0.982034 -0.151779    1.1212 0.0339494 0.000666667
 0.983516 -0.154931    1.1442 -0.181726 0.000666667
  0.98936 -0.140418   1.08672 -0.0909669 0.000666667
 0.982358 -0.137461   1.07393 -0.0315374 0.000666667
 0.988333 -0.142952   1.13786 -0.210018 0.000666667
 0.994501 -0.151786   1.11243 -0.22007 0.000666667
 0.992029 -0.155668     1.159 0.225949 0.000666667
 0.982146 -0.159687   1.13652 0.162157 0.000666667
 0.991364 -0.147712   1.12627 -0.234741 0.000666667
 0.986697 -0.138285   1.11871 0.0177194 0.000666667
 0.986981 -0.144122   1.08513 0.0146655 0.000666667
 0.992736 -0.137239   1.14112 -0.271015 0.000666667
 0.993608 -0.150955    1.1127 -0.215272 0.000666667
0.998077 -0.13829  1.08923 -0.100296 0.000666667
 0.985224 -0.151126   1.14634 -0.263334 0.000666667
 0.986953 -0.141415   1.12489 -0.415343 0.000666667
 0.987491 -0.153382     1.146 -0.267197 0.000666667
 0.982862 -0.150293   1.11876 0.0544012 0.000666667
 0.990238 -0.145284   1.13447 -0.0710465 0.000666667
  0.99153 -0.141586   1.10943 0.00499693 0.000666667
0.981556 -0.16313   1.1267 0.064559 0.000666667
 0.993082 -0.136555   1.10318 -0.067288 0.000666667
 0.992349 -0.156467   1.13137 0.0373008 0.000666667
 0.981803 -0.150223   1.10155 0.381383 0.000666667
 0.984177 -0.155779   1.16242 -0.030221 0.000666667
 0.992866 -0.147621   1.12377 0.108318 0.000666667
0.993459 -0.14071  1.08731 -0.0679099 0.000666667
  0.99099 -0.149743   1.14471 0.00073088 0.000666667
0.990703 -0.14536  1.12533 -0.00516609 0.000666667
  1.00231 -0.146907   1.13496 -0.356011 0.000666667
0.991902 -0.15187  1.08704 0.258829 0.000666667
0.983495 -0.15194  1.12526 -0.0364666 0.000666667
 0.989798 -0.152724   1.12806 -0.0419119 0.000666667
 0.981892 -0.159981   1.12996 0.0243169 0.000666667
 0.985707 -0.165695    1.1239 0.434466 0.000666667
 0.986031 -0.143826    1.1548 -0.0562848 0.000666667
 0.988814 -0.153666   1.16166 0.215815 0.000666667
 0.991967 -0.147481   1.14545 -0.0484815 0.000666667
  0.98745 -0.141988   1.09152 0.36714 0.000666667
 0.989967 -0.149222   1.11982 0.0468417 0.000666667
 0.986755 -0.141128   1.08078 -0.0488783 0.000666667
 0.982121 -0.150091   1.08476 0.301455 0.000666667
 0.992038 -0.147581   1.14471 -0.0494553 0.000666667
 0.989882 -0.148107   1.11121 0.0328173 0.000666667
 0.994801 -0.144942   1.12446 -0.16161 0.000666667
 0.992542 -0.142634   1.08578 -0.00828014 0.000666667
 0.988937 -0.141939   1.08566 -0.0924187 0.000666667
  0.99078 -0.157461   1.13764 -0.0343718 0.000666667
 0.973793 -0.161722   1.14375 0.246832 0.000666667
 0.982637 -0.137681   1.08326 0.03619 0.000666667
  0.98355 -0.148681    1.1024 0.376494 0.000666667
 0.981366 -0.149669   1.08445 0.276558 0.000666667
 0.990994 -0.150716   1.14073 0.105981 0.000666667
  0.98863 -0.154538   1.12351 -0.228453 0.000666667
  1.00279 -0.159535   1.11755 -0.160373 0.000666667
 0.992032 -0.156597   1.13532 -0.0592816 0.000666667
 0.982402 -0.156538   1.13637 0.137248 0.000666667
 0.987756 -0.153295   1.12943 -0.00749264 0.000666667
 0.989769 -0.153609    1.1605 0.2323 0.000666667
 0.987765 -0.142717   1.08129 -0.042825 0.000666667
 0.998505 -0.133558   1.09758 -0.202165 0.000666667
 0.991252 -0.151616   1.12333 -0.202849 0.000666667
 0.986346 -0.155409   1.12827 0.0287099 0.000666667
  0.99376 -0.152522   1.11333 -0.215916 0.000666667
 0.992047 -0.149564   1.10545 0.155657 0.000666667
 0.984373 -0.148954    1.1279 -0.0175118 0.000666667
 0.988776 -0.149373   1.11379 0.0141392 0.000666667
 0.985345 -0.156652    1.1623 -0.0469649 0.000666667
 0.990038 -0.152628   1.10582 0.167832 0.000666667
 0.987242 -0.145271    1.0845 -0.279808 0.000666667
 0.989291 -0.154578   1.12914 -0.00560981 0.000666667
 0.992721 -0.130952   1.04959 -0.128246 0.000666667
 0.983646 -0.152127   1.13865 -0.000420448 0.000666667
 0.990438 -0.145738   1.13599 -0.092444 0.000666667
 0.994778 -0.155772   1.13286 0.0197367 0.000666667
 0.993843 -0.154842   1.13214 0.0409173 0.000666667
 0.990897 -0.137999   1.08556 -0.0894639 0.000666667
 0.992041 -0.141582   1.08742 -0.101575 0.000666667
   0.9905 -0.163391   1.12324 0.117911 0.000666667
 0.989521 -0.141268   1.08433 -0.101021 0.000666667
  1.00409 -0.148296   1.13377 -0.341219 0.000666667
 0.991845 -0.153285    1.1421 0.0978509 0.000666667
 0.984416 -0.140846   1.07915 -0.227043 0.000666667
 0.987501 -0.151542   1.14113 -0.0146359 0.000666667
0.994961 -0.1309 1.04818 -0.119122 0.000666667
 0.984934 -0.149583   1.14458 -0.268919 0.000666667
0.993663 -0.14715  1.12108 0.0741555 0.000666667
 0.989977 -0.147379   1.14428 -0.07369 0.000666667
0.987812 -0.15093  1.14221 -0.0137817 0.000666667
 0.991419 -0.154379   1.14129 0.0983233 0.000666667
 0.989096 -0.147964   1.11566 0.00601837 0.000666667
 0.973121 -0.162059   1.14302 0.234864 0.000666667
 0.991275 -0.149146   1.14614 -0.0531672 0.000666667
 0.989686 -0.145221   1.09131 -0.208201 0.000666667
0.987884 -0.1588 1.11182 -0.0508266 0.000666667
 0.990925 -0.152124   1.12245 0.128665 0.000666667
   0.9905 -0.153992   1.11398 0.0703419 0.000666667
 0.990002 -0.157415     1.131 0.00802702 0.000666667
 0.991123 -0.145676   1.13411 -0.0860144 0.000666667
 0.990325 -0.140503   1.18563 0.231542 0.000666667
 0.991955 -0.140356    1.1101 -0.198507 0.000666667
0.996629 -0.1537 1.13987 0.0799498 0.000666667
 0.990105 -0.155763   1.12742 0.00467446 0.000666667
0.994358 -0.15103  1.11324 -0.213566 0.000666667
 0.983627 -0.150725   1.12891 0.158559 0.000666667
 0.990394 -0.153084   1.12999 -0.0554092 0.000666667
 0.983061 -0.142126   1.10576 -0.189923 0.000666667
 0.981816 -0.152366   1.12751 0.129446 0.000666667
   0.9885 -0.159513   1.13477 -0.0394749 0.000666667
 0.990389 -0.146426   1.11348 -0.00483524 0.000666667
 0.988067 -0.149755   1.11618 -0.0200936 0.000666667
 0.982011 -0.153815   1.13483 0.343017 0.000666667
 0.994429 -0.144736   1.12283 -0.172086 0.000666667
0.989305 -0.1499 1.14499 -0.0577462 0.000666667
 0.976689 -0.141852   1.10672 0.143116 0.000666667
 0.987617 -0.149973   1.14189 -1.50061e-05 0.000666667
 0.992116 -0.148169   1.12259 0.0907411 0.000666667
 0.986716 -0.142712   1.11996 -0.09042 0.000666667
 0.988992 -0.145731   1.15254 -0.064341 0.000666667
0.984927 -0.15082  1.13955 0.0457192 0.000666667
  0.98954 -0.150777   1.15971 0.240007 0.000666667
0.979478 -0.15094  1.12083 0.226405 0.000666667
 0.988135 -0.147706   1.12576 -0.259702 0.000666667
 0.993144 -0.148034   1.11264 -0.205327 0.000666667
 0.983287 -0.150655   1.08196 0.273699 0.000666667
 0.982351 -0.151183   1.12846 0.147131 0.000666667
  0.98964 -0.147081   1.12771 -0.268106 0.000666667
  0.99386 -0.149103   1.10495 -0.0120976 0.000666667
 0.990398 -0.149637   1.12071 0.0563356 0.000666667
 0.990959 -0.151389   1.10974 0.170175 0.000666667
 0.981425 -0.160874   1.13807 0.155252 0.000666667
 0.990824 -0.161597   1.12402 0.0866559 0.000666667
 0.989306 -0.152374   1.09835 -0.129705 0.000666667
 0.977664 -0.148663    1.1226 0.228711 0.000666667
 0.989459 -0.143302   1.09187 -0.165719 0.000666667
 0.983421 -0.152638   1.12768 0.113907 0.000666667
 0.989718 -0.153686   1.12971 -0.220406 0.000666667
 0.992676 -0.150487   1.14494 0.0398596 0.000666667
 0.991661 -0.141212   1.08551 -0.0750254 0.000666667
 0.99424 -0.14686  1.14369 -0.0681078 0.000666667
 0.990078 -0.152419   1.10869 0.162676 0.000666667
 0.984207 -0.124354   1.08696 -0.142378 0.000666667
 0.991514 -0.148992   1.13083 -0.0431698 0.000666667
0.990014 -0.15096  1.12759 -0.17747 0.000666667
 0.990138 -0.151565   1.10536 0.176106 0.000666667
 0.988091 -0.152703   1.14396 -0.0184974 0.000666667
 0.993732 -0.146914   1.14533 -0.0701486 0.000666667
 0.988572 -0.147289   1.14309 -0.0734922 0.000666667
 0.982535 -0.152046   1.14055 0.0367302 0.000666667
 0.980935 -0.162805   1.12797 0.0515814 0.000666667
 0.992134 -0.142169   1.13445 -0.119113 0.000666667
 0.991376 -0.147636   1.12163 -0.253988 0.000666667
 0.989592 -0.150626   1.14113 -0.00885653 0.000666667
 0.984379 -0.150582   1.08247 0.293785 0.000666667
 0.990209 -0.144224   1.08895 0.0132809 0.000666667
 0.986722 -0.151509   1.14713 -0.284099 0.000666667
 0.992327 -0.149939   1.14767 0.0671234 0.000666667
 0.989988 -0.151941   1.14622 -0.0406904 0.000666667
 0.992388 -0.155514   1.13778 -0.0460881 0.000666667
 0.986368 -0.157362   1.13191 0.00953371 0.000666667
 0.990452 -0.153591   1.12794 -0.0400166 0.000666667
 0.982185 -0.138379   1.07333 -0.0622616 0.000666667
 0.984263 -0.151674   1.12755 -0.0396291 0.000666667
 0.988031 -0.146085   1.09045 -0.188629 0.000666667
0.990331 -0.15081  1.13012 -0.0397394 0.000666667
  0.99387 -0.148745   1.12456 0.0750963 0.000666667
  0.98675 -0.141778   1.08205 -0.0491769 0.000666667
 0.991435 -0.156551   1.13482 -0.039672 0.000666667
 0.992041 -0.150352   1.12867 -0.218154 0.000666667
 0.995093 -0.146157   1.13965 -0.478711 0.000666667
 0.981017 -0.150822   1.12997 0.143197 0.000666667
 0.981181 -0.150487   1.13026 0.118825 0.000666667
 0.993849 -0.149165   1.12084 0.0872236 0.000666667
 0.991557 -0.157848   1.13673 -0.0406564 0.000666667
 0.994382 -0.134261   1.09608 0.0126804 0.000666667
 0.988275 -0.150476   1.14646 -0.294353 0.000666667
 0.987783 -0.143048   1.13993 -0.164738 0.000666667
  0.98672 -0.152088   1.15973 0.24884 0.000666667
  1.00832 -0.147908   1.10241 -0.254069 0.000666667
 0.987152 -0.151004   1.08176 0.294826 0.000666667
  0.98872 -0.151754   1.12563 0.135367 0.000666667
0.989328 -0.15019   1.1047 0.182351 0.000666667
  0.99022 -0.139773   1.08651 -0.0834525 0.000666667
 0.991993 -0.147389   1.12373 0.0883686 0.000666667
 0.982985 -0.151317    1.1406 0.0141351 0.000666667
 0.983682 -0.142021   1.10295 -0.176755 0.000666667
 0.982005 -0.150774   1.12738 -0.0518176 0.000666667
 0.988521 -0.141982   1.11641 -0.0584382 0.000666667
 0.989977 -0.143745   1.13444 -0.115006 0.000666667
 0.986235 -0.153131   1.14508 -0.252625 0.000666667
 0.991681 -0.149584   1.14593 -0.0706596 0.000666667
 0.980333 -0.151871    1.1114 0.149415 0.000666667
 0.994476 -0.148269    1.1131 -0.185966 0.000666667
 0.986618 -0.155692    1.1319 -0.190035 0.000666667
 0.992701 -0.139442   1.08632 -0.122416 0.000666667
0.987318 -0.15289  1.12158 -0.193301 0.000666667
  0.98447 -0.166102   1.12369 0.455412 0.000666667
 0.996396 -0.143551   1.13962 -0.470863 0.000666667
 0.989001 -0.148019    1.1269 -0.0275921 0.000666667
  0.98686 -0.142911   1.08477 -0.286455 0.000666667
 0.992925 -0.143818   1.13174 0.109281 0.000666667
 0.988061 -0.154002   1.15855 0.251728 0.000666667
  0.98766 -0.131704   1.12272 -0.0489354 0.000666667
 0.984294 -0.144943    1.1105 0.363826 0.000666667
0.993633 -0.15267  1.11245 -0.207023 0.000666667
 0.993811 -0.150509   1.12802 -0.212411 0.000666667
 0.991793 -0.135535   1.10659 -0.0689863 0.000666667
  0.99397 -0.151214   1.11425 -0.224845 0.000666667
 0.990253 -0.155911   1.13387 -0.0437875 0.000666667
0.993193 -0.15056  1.11421 -0.233723 0.000666667
 0.993335 -0.149913   1.12684 -0.164569 0.000666667
0.982281 -0.1503 1.10104 0.428205 0.000666667
 0.993826 -0.149629   1.14469 0.0339218 0.000666667
 0.988085 -0.146581   1.11263 0.0564563 0.000666667
 0.992993 -0.153301   1.12787 -0.193278 0.000666667
  0.98605 -0.151421   1.14251 -0.0170397 0.000666667
 0.980153 -0.140076   1.10905 0.155834 0.000666667
 0.98706 -0.15871  1.16142 -0.0455486 0.000666667
 0.983908 -0.137472   1.07401 0.00719911 0.000666667
 0.987772 -0.154693   1.13043 0.0117496 0.000666667
 0.991475 -0.144712   1.13553 -0.083046 0.000666667
 0.986529 -0.149263   1.11718 -0.0762507 0.000666667
 0.989382 -0.141808   1.11993 -0.0869386 0.000666667
 0.988511 -0.147429   1.11231 0.00648153 0.000666667
 0.992284 -0.128747   1.04773 -0.134234 0.000666667
0.983076 -0.15143  1.14122 0.0285818 0.000666667
 0.981943 -0.149149   1.09967 0.395025 0.000666667
 0.980774 -0.143936   1.10994 0.0452992 0.000666667
 0.980851 -0.160151   1.11541 0.21389 0.000666667
 0.981494 -0.149024   1.08133 0.29741 0.000666667
  0.98904 -0.151289   1.12943 -0.030889 0.000666667
  0.98723 -0.152793   1.11674 -0.0470738 0.000666667
 0.988293 -0.152479   1.14289 0.0744814 0.000666667
 0.980331 -0.130054   1.08233 -0.231407 0.000666667
  0.99305 -0.139986   1.13986 -0.286795 0.000666667
 0.985778 -0.149857   1.12685 -0.0747223 0.000666667
 0.986792 -0.141848   1.11692 -0.0977647 0.000666667
 0.984724 -0.150418    1.0824 0.268681 0.000666667
 0.989326 -0.151756   1.10839 0.197809 0.000666667
 0.990229 -0.153663   1.12585 -0.0132166 0.000666667
 0.988606 -0.143123   1.12189 -0.0829929 0.000666667
 0.993233 -0.146017   1.13527 -0.0756097 0.000666667
 0.987379 -0.154293    1.1087 0.0457113 0.000666667
 0.983676 -0.165434   1.12627 0.448908 0.000666667
 0.989917 -0.152901   1.12718 -0.0542389 0.000666667
  0.99401 -0.150901   1.10425 -0.0359436 0.000666667
 0.990906 -0.148972   1.13295 -0.069904 0.000666667
 0.992829 -0.158547   1.10562 -0.0659926 0.000666667
 0.984385 -0.151748   1.12897 0.133837 0.000666667
 0.982457 -0.165664   1.12514 0.451218 0.000666667
 0.981361 -0.149133   1.08316 0.290979 0.000666667
 0.991297 -0.148521   1.12379 -0.23958 0.000666667
 0.989249 -0.148795   1.12413 -0.269965 0.000666667
 0.990186 -0.152469   1.10523 -0.159664 0.000666667
 0.987213 -0.156101   1.11695 -0.0286978 0.000666667
 0.983262 -0.151698   1.14139 0.0320561 0.000666667
 0.988102 -0.154579   1.11208 0.0607763 0.000666667
 0.986919 -0.155124   1.13065 -0.00955524 0.000666667
 0.992826 -0.141417   1.13416 -0.124764 0.000666667
 0.993579 -0.154481   1.12792 0.0336773 0.000666667
 0.987422 -0.139738   1.08432 -0.111962 0.000666667
 0.985674 -0.151714   1.12737 -0.0780765 0.000666667
 0.990181 -0.140801    1.1206 -0.091337 0.000666667
  1.00206 -0.164651   1.12102 0.173154 0.000666667
 0.990266 -0.157823   1.13489 -0.0328117 0.000666667
 0.984883 -0.153286   1.12829 0.0167023 0.000666667
   0.9943 -0.154813   1.15786 -0.224964 0.000666667
 0.981322 -0.142408   1.10882 0.374253 0.000666667
 0.991422 -0.150162   1.14546 -0.0664185 0.000666667
0.982549 -0.14972  1.09988 0.408697 0.000666667
 0.987535 -0.141961   1.12229 -0.11299 0.000666667
 0.988765 -0.156414   1.10795 -0.0635347 0.000666667
 0.986481 -0.142636   1.09424 0.358504 0.000666667
 0.991068 -0.150884   1.14251 -0.0245222 0.000666667
  0.99342 -0.150695   1.10612 -0.00986339 0.000666667
 0.987953 -0.151753   1.14472 -0.285487 0.000666667
 0.995378 -0.133964   1.10278 -0.0149393 0.000666667
  0.98874 -0.143663   1.09089 -0.194914 0.000666667
  1.00975 -0.147952   1.11251 -0.290552 0.000666667
 0.988763 -0.152135   1.16047 0.258339 0.000666667
 0.995992 -0.137595   1.10682 -0.0248803 0.000666667
 0.986174 -0.165803   1.12324 0.455205 0.000666667
 0.984331 -0.150942   1.08267 0.267435 0.000666667
 0.989207 -0.139981   1.13178 -0.24483 0.000666667
 0.989751 -0.147982   1.11488 -0.0231454 0.000666667
  0.97655 -0.163477   1.16742 -0.0171744 0.000666667
 0.993183 -0.156279   1.13483 -0.0394197 0.000666667
 0.984278 -0.154316    1.1642 -0.0663973 0.000666667
 0.991787 -0.151926   1.12478 -0.267574 0.000666667
 0.985652 -0.152642   1.12635 -0.0511919 0.000666667
 0.989449 -0.154405   1.11492 0.0402955 0.000666667
 0.990765 -0.139314   1.09004 -0.10452 0.000666667
  0.99003 -0.145167    1.1328 -0.0888149 0.000666667
 0.989658 -0.150897    1.1421 -0.00217994 0.000666667
 0.97681 -0.13503  1.09988 -0.0454242 0.000666667
 0.986251 -0.142464   1.08232 -0.0278252 0.000666667
 0.987083 -0.154684   1.11259 0.0392039 0.000666667
 0.974315 -0.150435   1.16008 -0.0255496 0.000666667
 0.990386 -0.142571   1.11126 -0.024319 0.000666667
 0.994654 -0.150845   1.13813 0.00136008 0.000666667
 0.991741 -0.152493   1.14351 -0.0586326 0.000666667
 0.983155 -0.138393   1.07453 0.0272381 0.000666667
0.993488 -0.15069  1.13767 0.132622 0.000666667
 0.989183 -0.139013   1.08244 -0.0916015 0.000666667
  0.99153 -0.143706   1.11117 -0.209246 0.000666667
 0.981245 -0.151004   1.08544 0.279275 0.000666667
0.983497 -0.15377  1.14189 -0.242518 0.000666667
 0.987612 -0.142089   1.12155 -0.0803632 0.000666667
 0.989853 -0.145377   1.11343 0.0301748 0.000666667
  1.00168 -0.158234   1.11882 -0.16382 0.000666667
 0.982657 -0.138659   1.11475 0.225809 0.000666667
 0.976652 -0.146473    1.0932 0.378735 0.000666667
 0.989384 -0.146913   1.09213 -0.191583 0.000666667
 0.992249 -0.151306   1.12552 -0.0132953 0.000666667
 0.991603 -0.137513    1.0984 -0.0124178 0.000666667
 0.985503 -0.153358   1.09893 -0.0218175 0.000666667
 0.991495 -0.143774   1.11137 0.00738485 0.000666667
 0.989147 -0.145854   1.08865 0.0095646 0.000666667
 0.988235 -0.141084   1.08808 -0.107514 0.000666667
 0.991585 -0.137697   1.10363 -0.070582 0.000666667
 0.993368 -0.149084   1.08777 0.24218 0.000666667
 0.982303 -0.150927   1.13877 0.0385784 0.000666667
 0.988935 -0.144008   1.13084 0.123019 0.000666667
 0.990123 -0.149563   1.12509 -0.266205 0.000666667
 0.994327 -0.142219   1.11728 -0.205568 0.000666667
 0.991817 -0.152946   1.08704 0.233529 0.000666667
  0.99022 -0.144617   1.13068 0.110729 0.000666667
 0.985272 -0.143105   1.08155 -0.0691969 0.000666667
0.987332 -0.1503 1.11721 -0.100689 0.000666667
  0.99006 -0.144518   1.10475 0.268531 0.000666667
  1.00178 -0.135138   1.09812 -0.169519 0.000666667
 0.982144 -0.148872    1.1017 0.379938 0.000666667
 0.990601 -0.154655   1.12825 -0.20315 0.000666667
  0.98844 -0.133676   1.12227 -0.03247 0.000666667
 0.983688 -0.148926   1.08495 0.290069 0.000666667
0.984404 -0.13732  1.07373 0.00828586 0.000666667
0.991982 -0.15088  1.14357 -0.000842745 0.000666667
 0.987851 -0.149975   1.10947 -0.0553061 0.000666667
  0.98879 -0.159413   1.11251 -0.0404968 0.000666667
 0.988263 -0.151664    1.1146 -0.0413773 0.000666667
 0.990987 -0.147111   1.11545 -0.0159385 0.000666667
 0.993516 -0.153249   1.12716 -0.207914 0.000666667
 0.993996 -0.142341   1.11477 -0.197788 0.000666667
  1.00121 -0.139338   1.09624 -0.180092 0.000666667
 0.982903 -0.154025   1.13229 0.357302 0.000666667
 0.989222 -0.157762   1.13239 -0.0371854 0.000666667
 0.992307 -0.150281   1.14592 -0.0696284 0.000666667
 0.985824 -0.154117   1.10121 -0.0167577 0.000666667
 0.984739 -0.140334   1.11766 0.00432901 0.000666667
0.982543 -0.13808  1.07547 0.0134434 0.000666667
 0.991668 -0.146139   1.13388 -0.0992762 0.000666667
  1.00349 -0.149684   1.13089 -0.355483 0.000666667
  1.00002 -0.145299   1.13816 -0.459718 0.000666667
 0.990146 -0.146866   1.11665 -0.0134002 0.000666667
 0.988397 -0.155682   1.12955 0.0182147 0.000666667
 0.983985 -0.140633   1.07691 -0.228775 0.000666667
 0.991454 -0.146324   1.12267 0.08724 0.000666667
   0.9926 -0.148925   1.10411 -0.0111224 0.000666667
 0.997221 -0.139693   1.08579 -0.110311 0.000666667
 0.994604 -0.141534   1.11551 -0.20893 0.000666667
 0.988281 -0.143541    1.0851 -0.296034 0.000666667
 0.993845 -0.153178   1.13027 0.0483701 0.000666667
0.990665 -0.13894  1.08809 -0.422207 0.000666667
 0.988862 -0.152233   1.10694 -0.166192 0.000666667
 0.990861 -0.154014   1.16035 0.229008 0.000666667
  0.99411 -0.155291   1.13365 0.115566 0.000666667
 0.988507 -0.161102   1.12534 -0.111488 0.000666667
 0.987395 -0.151249   1.12804 -0.0385542 0.000666667
  1.00226 -0.157806   1.11854 -0.147165 0.000666667
   0.9853 -0.152899    1.1276 -0.0422611 0.000666667
 0.983761 -0.138891   1.08439 0.0334012 0.000666667
 0.993966 -0.153362   1.15802 -0.224756 0.000666667
 0.990014 -0.153296   1.12749 -0.00816365 0.000666667
 0.988308 -0.155362   1.12818 0.0240331 0.000666667
 0.989553 -0.151844   1.12364 -0.23299 0.000666667
0.982463 -0.15541  1.13264 0.328593 0.000666667
 0.987909 -0.141593   1.08788 0.0274574 0.000666667
 0.986702 -0.140607   1.09636 -0.0908794 0.000666667
  0.98847 -0.140721   1.10676 -0.185567 0.000666667
 0.985047 -0.150389   1.11366 -0.0189374 0.000666667
 0.980749 -0.157774   1.14248 -0.168216 0.000666667
  0.98912 -0.152421   1.12816 -0.0343412 0.000666667
 0.998207 -0.140405   1.08601 -0.11507 0.000666667
  0.99056 -0.141095   1.08811 -0.0144088 0.000666667
 0.987507 -0.142247   1.14075 -0.198263 0.000666667
 0.990195 -0.157737   1.10658 -0.062318 0.000666667
 0.987593 -0.158958   1.16105 -0.0476131 0.000666667
 0.984895 -0.140598   1.08207 -0.0619254 0.000666667
 0.990966 -0.147268   1.14411 -0.0854277 0.000666667
 0.991928 -0.149409   1.12859 -0.0243947 0.000666667
 0.988831 -0.142461   1.08479 -0.054262 0.000666667
 0.991139 -0.146928   1.12969 -0.0434022 0.000666667
0.980547 -0.15624  1.13751 0.176044 0.000666667
0.979319 -0.14855  1.10761 0.298611 0.000666667
0.992466 -0.14967  1.12809 -0.0125435 0.000666667
 0.990987 -0.142423   1.09124 -0.189907 0.000666667
 0.995156 -0.152457   1.13255 0.0975703 0.000666667
 0.990295 -0.150091   1.14483 -0.0132036 0.000666667
 0.985642 -0.141483    1.1204 -0.137353 0.000666667
 0.990292 -0.156947   1.13216 -0.0224105 0.000666667
 0.985133 -0.152922   1.12509 -0.0421508 0.000666667
 0.979303 -0.151386   1.11671 0.303058 0.000666667
 0.984444 -0.139697   1.08265 -0.0701431 0.000666667
 0.997261 -0.151447   1.10571 0.19381 0.000666667
0.978706 -0.16498  1.08466 0.256766 0.000666667
 0.990962 -0.143943   1.12404 -0.0366528 0.000666667
 0.992884 -0.146892   1.14431 -0.0568206 0.000666667
  0.99516 -0.144126   1.13908 -0.482657 0.000666667
 0.982092 -0.151594   1.13987 0.023965 0.000666667
 0.989932 -0.139908   1.08617 -0.0769313 0.000666667
  1.0016 -0.14636  1.10396 0.0230495 0.000666667
 0.995309 -0.144164   1.13937 -0.475264 0.000666667
 0.989831 -0.148448   1.11576 -0.0116757 0.000666667
 0.986782 -0.153012   1.11415 0.0365902 0.000666667
 0.990888 -0.157242   1.10541 -0.0672734 0.000666667
 0.985818 -0.144356   1.15559 -0.0611845 0.000666667
 0.991626 -0.150939   1.12703 -0.0302812 0.000666667
 0.991151 -0.150299   1.13107 -0.0459684 0.000666667
 0.989551 -0.148824   1.12659 -0.0492795 0.000666667
 0.982659 -0.153184   1.13435 0.322779 0.000666667
 0.993814 -0.135198   1.10156 0.0207145 0.000666667
 0.981879 -0.154109   1.13355 0.324521 0.000666667
 0.984567 -0.150031   1.08227 0.289154 0.000666667
  0.99052 -0.150749   1.14576 -0.0500162 0.000666667
  0.98852 -0.147223   1.15195 -0.0591891 0.000666667
 0.987904 -0.152394    1.1285 -0.051833 0.000666667
 0.984496 -0.165687   1.12537 0.441627 0.000666667
 0.978922 -0.147501   1.10871 0.0826495 0.000666667
 0.977456 -0.152073   1.12255 0.193117 0.000666667
 0.987574 -0.151273   1.12531 0.134062 0.000666667
 0.986674 -0.154942   1.13112 -0.00248814 0.000666667
 0.991493 -0.150844   1.14055 0.0724417 0.000666667
  0.99039 -0.141878   1.08822 -0.105256 0.000666667
 0.983895 -0.139316   1.07828 -0.226934 0.000666667
0.987765 -0.15244  1.14721 -0.253241 0.000666667
 0.985125 -0.155283   1.11648 -0.0351809 0.000666667
 0.981906 -0.145257   1.10891 0.36909 0.000666667
 0.982048 -0.150695    1.0842 0.282573 0.000666667
 0.994157 -0.152214   1.12954 -0.195293 0.000666667
 0.988286 -0.151099    1.1066 0.192896 0.000666667
 0.989466 -0.147826   1.11687 -0.0173723 0.000666667
0.983258 -0.14963  1.10057 0.378541 0.000666667
 0.992127 -0.137315   1.10295 -0.0621409 0.000666667
 0.984533 -0.140293   1.11746 -0.190882 0.000666667
0.98889 -0.1512 1.12918 -0.0435648 0.000666667
 0.985801 -0.142755   1.08104 -0.0414368 0.000666667
 0.974041 -0.148491   1.10561 0.069864 0.000666667
 0.990879 -0.149944    1.1316 -0.0422811 0.000666667
 0.988329 -0.151826   1.14627 -0.293523 0.000666667
 0.98769 -0.15121  1.11436 -0.0497283 0.000666667
 0.993032 -0.156876     1.131 0.0524973 0.000666667
 0.978762 -0.145765   1.13738 0.134232 0.000666667
 0.988055 -0.140999   1.14054 -0.189518 0.000666667
 0.988425 -0.146377    1.0914 -0.195471 0.000666667
 0.991973 -0.158059   1.13523 -0.036887 0.000666667
  0.98156 -0.153631   1.16559 -0.0439251 0.000666667
 0.989179 -0.160618   1.13365 -0.0631781 0.000666667
 0.995339 -0.133715   1.17541 -0.0806006 0.000666667
 0.991719 -0.143864   1.10945 -0.0174885 0.000666667
  1.00391 -0.158068   1.11633 -0.148941 0.000666667
 0.990637 -0.142233   1.10957 -0.0168147 0.000666667
 0.989572 -0.141754   1.13308 -0.232774 0.000666667
 0.990157 -0.155871   1.13272 -0.0136709 0.000666667
  0.98657 -0.152577    1.1275 0.0291481 0.000666667
 0.991576 -0.136742   1.08615 -0.0745975 0.000666667
 0.989719 -0.145749   1.09034 -0.197345 0.000666667
 0.989811 -0.152667   1.09482 -0.141717 0.000666667
 0.993221 -0.158508   1.13764 -0.0522844 0.000666667
0.991918 -0.15095  1.12998 -0.0530202 0.000666667
 0.994821 -0.147905   1.11329 -0.212128 0.000666667
 0.982025 -0.151633     1.164 -0.0425204 0.000666667
   1.0007 -0.147068   1.13267 -0.373155 0.000666667
 0.991953 -0.149263   1.14676 -0.0604828 0.000666667
    0.981 -0.138513   1.12018 -0.0301183 0.000666667
 0.994983 -0.153298   1.14017 0.0982247 0.000666667
 0.989957 -0.156999   1.13274 -0.00735074 0.000666667
 0.984227 -0.137099   1.07684 -0.00170756 0.000666667
 0.990499 -0.148344    1.1308 -0.0571576 0.000666667
 0.990254 -0.153316   1.13142 -0.0315096 0.000666667
 0.981766 -0.147693   1.12252 0.0154748 0.000666667
 0.989562 -0.153027   1.13007 -0.0230976 0.000666667
 0.983229 -0.154399   1.09736 0.0784432 0.000666667
  0.99204 -0.145386   1.10945 0.0416603 0.000666667
  0.99225 -0.137615   1.14112 -0.280017 0.000666667
 0.980797 -0.157187   1.13726 0.155359 0.000666667
 0.989598 -0.152225   1.10698 0.182532 0.000666667
0.989719 -0.14373  1.11862 -0.0693418 0.000666667
  0.98223 -0.152256   1.16524 -0.0250337 0.000666667
 0.990827 -0.139686   1.08556 -0.0853637 0.000666667
  0.97735 -0.146499   1.15947 -0.163344 0.000666667
 0.989782 -0.138698   1.08693 -0.100879 0.000666667
 0.989676 -0.156622   1.15784 0.221512 0.000666667
 0.993669 -0.152442   1.14045 0.0924095 0.000666667
 0.990031 -0.140795   1.08655 -0.0928377 0.000666667
 0.985448 -0.149462   1.12506 0.0475159 0.000666667
 0.990751 -0.155453   1.13669 -0.0440571 0.000666667
 0.988673 -0.153369   1.12956 -5.09469e-05 0.000666667
 0.990062 -0.151015    1.1058 0.185417 0.000666667
 0.988991 -0.152066   1.12846 -0.0311646 0.000666667
0.991357 -0.15675  1.13762 -0.0497572 0.000666667
 0.988367 -0.150563   1.11415 -0.0413288 0.000666667
 0.990319 -0.143257   1.10845 0.00235967 0.000666667
0.992625 -0.13975  1.08374 -0.1043 0.000666667
 0.981788 -0.150534   1.08205 0.284322 0.000666667
 0.990964 -0.148844   1.11491 -0.0297178 0.000666667
 0.987189 -0.144267   1.08329 -0.0828678 0.000666667
 0.986598 -0.139268   1.11734 0.0139842 0.000666667
 0.990425 -0.151576   1.14366 -0.00328539 0.000666667
 0.991017 -0.141115   1.08691 -0.0825028 0.000666667
 0.991322 -0.139813   1.08665 -0.0731981 0.000666667
 0.992418 -0.157252   1.13139 0.0365579 0.000666667
 0.981541 -0.144979   1.14879 -0.118928 0.000666667
 0.995176 -0.151454   1.10725 0.174065 0.000666667
 0.989831 -0.145037   1.08729 0.00239116 0.000666667
 0.989721 -0.150448   1.14219 0.0837395 0.000666667
0.989517 -0.15124  1.12656 -0.0382314 0.000666667
 0.989928 -0.141607   1.08805 0.00959657 0.000666667
 0.991361 -0.148388    1.1298 -0.0546911 0.000666667
  0.98858 -0.150033   1.12842 -0.204751 0.000666667
  0.98974 -0.158252   1.13425 -0.018349 0.000666667
 0.989414 -0.137969   1.08416 -0.0839996 0.000666667
 0.990822 -0.151798   1.10923 0.182547 0.000666667
 0.983952 -0.168447   1.12773 0.454086 0.000666667
 0.990002 -0.150236    1.1078 0.167058 0.000666667
  0.99121 -0.149509   1.11412 -0.0214991 0.000666667
 0.988273 -0.143738   1.14156 -0.163527 0.000666667
 0.988865 -0.140202   1.13108 -0.248791 0.000666667
0.997095 -0.13907  1.08586 -0.122004 0.000666667
0.985633  -0.151 1.12809 0.13624 0.000666667
 0.989432 -0.154927   1.12828 -0.027308 0.000666667
 0.983963 -0.167606   1.12378 0.444285 0.000666667
 0.987263 -0.153164    1.1165 -0.0714754 0.000666667
 0.988626 -0.155776   1.13008 -0.210305 0.000666667
 0.985093 -0.147444   1.12874 0.156389 0.000666667
 0.992605 -0.149056   1.11336 -0.214204 0.000666667
 0.993066 -0.159325   1.13245 -0.0244993 0.000666667
 0.991326 -0.154419   1.16051 0.245238 0.000666667
  0.98952 -0.154606   1.12798 -0.0502684 0.000666667
 0.989051 -0.146276   1.13186 0.0631514 0.000666667
 0.985562 -0.157736   1.16251 -0.0676294 0.000666667
  0.97735 -0.146028   1.09864 0.168119 0.000666667
 0.993139 -0.152523   1.13072 -0.211721 0.000666667
 0.990062 -0.141239   1.08453 -0.296309 0.000666667
0.985298 -0.14054   1.0987 -0.0733199 0.000666667
 0.979275 -0.158409   1.13451 0.509001 0.000666667
 0.990995 -0.149822   1.12464 -0.287963 0.000666667
  0.99679 -0.140686   1.08711 -0.123073 0.000666667
 0.994267 -0.148336   1.10582 0.00588977 0.000666667
 0.981986 -0.155308   1.16284 -0.0543542 0.000666667
 0.983695 -0.141434   1.10551 -0.181427 0.000666667
 0.987085 -0.151486   1.13011 -0.0301254 0.000666667
0.989404 -0.14634    1.152 -0.0716199 0.000666667
0.988663 -0.15254  1.12449 -0.208175 0.000666667
 0.986397 -0.147172   1.08447 -0.279041 0.000666667
0.989386 -0.1481 1.10461 0.270764 0.000666667
 0.993371 -0.148475   1.14269 -0.0832203 0.000666667
 0.986192 -0.136093   1.08453 0.0492149 0.000666667
 0.987137 -0.145386   1.08197 -0.0738354 0.000666667
 0.986178 -0.155966    1.1317 0.0223371 0.000666667
  1.00128 -0.163916    1.1204 0.201112 0.000666667
 1.00743 -0.14645  1.10244 -0.252973 0.000666667
 0.984172 -0.150297   1.14006 0.0260358 0.000666667
  0.99773 -0.150348   1.16841 -0.273075 0.000666667
 0.988393 -0.150992   1.14311 -0.000948916 0.000666667
  0.98584 -0.144633   1.11702 -0.149452 0.000666667
 0.985023 -0.150078   1.12792 0.0719148 0.000666667
 0.990324 -0.143196   1.10953 -0.0319613 0.000666667
 0.991379 -0.150729   1.08791 0.237111 0.000666667
 0.997004 -0.150321   1.14105 -0.218198 0.000666667
 0.989245 -0.150861   1.13971 0.0667057 0.000666667
 0.988757 -0.141343   1.08797 0.0125752 0.000666667
 0.983868 -0.126575    1.0877 -0.13599 0.000666667
 0.988277 -0.152728   1.14699 -0.280623 0.000666667
 0.989743 -0.150376   1.11418 -0.0336736 0.000666667
 0.990451 -0.154805   1.16387 -0.304687 0.000666667
 0.991833 -0.142991   1.10998 -0.026373 0.000666667
 0.989471 -0.140763   1.08373 -0.0905872 0.000666667
 0.989929 -0.151213   1.12724 -0.0320985 0.000666667
 0.989398 -0.138645   1.08684 -0.0982215 0.000666667
 0.994805 -0.152902   1.11333 -0.235869 0.000666667
 0.985692 -0.150371   1.13843 0.0314889 0.000666667
0.981077 -0.15982   1.1365 0.150093 0.000666667
 0.985962 -0.153958   1.12755 -0.0178297 0.000666667
 0.988941 -0.150774   1.10728 0.171573 0.000666667
  1.00115 -0.144097   1.13453 -0.334645 0.000666667
 0.989274 -0.158637   1.13298 -0.0320863 0.000666667
 0.993141 -0.151356    1.1302 -0.200996 0.000666667
 0.985616 -0.141927   1.11647 -0.0755747 0.000666667
 0.984967 -0.152299   1.16471 -0.0330757 0.000666667
 0.990354 -0.159317   1.13052 0.00645213 0.000666667
 0.989125 -0.152885   1.14164 0.0936663 0.000666667
 0.985351 -0.145284   1.11851 -0.138013 0.000666667
  0.98993 -0.143753   1.11104 -0.170129 0.000666667
 0.988995 -0.132357   1.12091 -0.0564438 0.000666667
 0.987866 -0.153324   1.11614 -0.0487355 0.000666667
 0.991184 -0.139417   1.08458 -0.0790158 0.000666667
 0.989947 -0.138787   1.13183 -0.258227 0.000666667
 0.991238 -0.150319   1.08848 0.240916 0.000666667
 0.992743 -0.154502   1.15733 -0.232067 0.000666667
 0.985591 -0.155354   1.16302 -0.0356712 0.000666667
 0.985209 -0.139441    1.0749 0.0244167 0.000666667
 0.982705 -0.149356     1.099 0.405788 0.000666667
 0.987479 -0.151856    1.1316 0.0164641 0.000666667
 0.983233 -0.153939   1.16624 -0.0669176 0.000666667
 0.986836 -0.149273   1.11489 -0.0136389 0.000666667
 0.989822 -0.154917   1.15938 0.224651 0.000666667
  0.99086 -0.157615   1.13625 -0.0222701 0.000666667
  1.00174 -0.138897   1.09782 -0.19044 0.000666667
 0.988705 -0.153531   1.12881 0.00175745 0.000666667
 0.989385 -0.142599   1.08252 -0.292283 0.000666667
 0.985404 -0.142531   1.09544 -0.0567719 0.000666667
 0.981663 -0.146431   1.08329 0.287659 0.000666667
  0.99965 -0.136168   1.10072 -0.151042 0.000666667
 0.983094 -0.149191   1.08392 0.281947 0.000666667
 0.989319 -0.139893   1.18762 0.213089 0.000666667
 0.991776 -0.151883   1.13014 -0.212249 0.000666667
 0.993964 -0.150105   1.11504 -0.215717 0.000666667
 0.981488 -0.138696   1.11471 0.216027 0.000666667
 0.991164 -0.153282    1.1417 0.0964515 0.000666667
 0.986696 -0.138582   1.08812 -0.100271 0.000666667
 0.995886 -0.150611   1.14495 0.0387953 0.000666667
 0.993407 -0.146979   1.11395 -0.215227 0.000666667
 0.995334 -0.152275   1.12553 -0.188343 0.000666667
 0.983918 -0.142921   1.10857 -0.150035 0.000666667
 0.988891 -0.143817    1.1125 0.0506278 0.000666667
 0.982352 -0.137637   1.11418 0.211933 0.000666667
  0.99611 -0.144732   1.14098 -0.489921 0.000666667
 0.988473 -0.150869   1.11321 -0.0312488 0.000666667
 0.994423 -0.149026   1.12552 -0.169037 0.000666667
  0.99582 -0.150835   1.13912 0.0236198 0.000666667
0.990827 -0.14433  1.09008 -0.199229 0.000666667
 0.989318 -0.130828   1.08154 -0.102675 0.000666667
 0.989184 -0.146057   1.08953 0.0165124 0.000666667
0.989651 -0.16309  1.12468 0.111183 0.000666667
 0.982806 -0.151568   1.11843 0.304587 0.000666667
 0.993195 -0.145855   1.12538 0.0831412 0.000666667
 0.986064 -0.148994   1.12506 0.0620916 0.000666667
 0.984831 -0.149038   1.12607 0.0699415 0.000666667
 0.988117 -0.142536   1.11907 -0.102956 0.000666667
 0.979118 -0.160115   1.13448 0.150497 0.000666667
 0.990058 -0.151746   1.12902 -0.0548489 0.000666667
 0.985732 -0.141249    1.0819 -0.0434579 0.000666667
 0.985924 -0.157838   1.16019 -0.0516715 0.000666667
 0.991997 -0.147132   1.12356 0.0524262 0.000666667
 0.995241 -0.144136   1.12462 -0.175503 0.000666667
 0.980687 -0.164221   1.13676 0.102474 0.000666667
 0.984097 -0.149489   1.10101 0.377101 0.000666667
  0.98865 -0.145279   1.10493 0.291102 0.000666667
 0.987999 -0.144849   1.08302 -0.0721499 0.000666667
  0.99049 -0.148984   1.13241 -0.0646618 0.000666667
  0.98912 -0.153102   1.12484 -0.0234695 0.000666667
0.989923 -0.15656  1.12855 0.00247577 0.000666667
 0.990014 -0.142362   1.08481 -0.297951 0.000666667
 0.992273 -0.157088   1.13136 0.0369117 0.000666667
  0.99076 -0.143697   1.11971 -0.0899619 0.000666667
 0.998374 -0.149695   1.14161 -0.209923 0.000666667
 0.987725 -0.140771   1.13111 -0.226039 0.000666667
 0.996647 -0.139245    1.1088 -0.0168241 0.000666667
 0.984216 -0.153036   1.16325 -0.0647242 0.000666667
 0.978128 -0.140015   1.10706 0.164143 0.000666667
 0.990978 -0.143308   1.12468 -0.0397072 0.000666667
 0.996865 -0.146554   1.13917 -0.471186 0.000666667
 0.989697 -0.151169   1.11417 -0.0432469 0.000666667
  1.00016 -0.138213   1.10214 -0.167139 0.000666667
 0.979363 -0.145896   1.09402 0.37985 0.000666667
 0.995712 -0.153077   1.13102 0.0383923 0.000666667
 0.993792 -0.130278   1.04729 -0.138666 0.000666667
  0.98435 -0.166112   1.12504 0.459269 0.000666667
 0.987706 -0.148663   1.10657 -0.0481393 0.000666667
 0.987548 -0.141755   1.08064 -0.0531052 0.000666667
 0.987862 -0.159205   1.13295 -0.00860139 0.000666667
 0.989807 -0.146665   1.11201 -0.0183712 0.000666667
 0.993446 -0.149214    1.1491 0.048362 0.000666667
 0.988747 -0.150835   1.12474 -0.19162 0.000666667
 0.990255 -0.157152   1.13305 -0.0365868 0.000666667
 0.989282 -0.144732   1.14207 -0.180929 0.000666667
0.978091 -0.13603  1.09919 -0.0509158 0.000666667
 0.989299 -0.140225    1.1333 -0.245956 0.000666667
 0.989397 -0.140085   1.08829 0.00341556 0.000666667
 0.992884 -0.159275   1.10628 -0.0486934 0.000666667
 0.989152 -0.152527   1.12634 -0.00997513 0.000666667
 0.995316 -0.141011   1.11514 -0.183391 0.000666667
  1.00681 -0.148877   1.10403 -0.287762 0.000666667
  0.99065 -0.150643   1.14028 0.0851663 0.000666667
 0.989769 -0.154771   1.12598 -0.215208 0.000666667
 0.988201 -0.144515   1.08731 -0.00013386 0.000666667
 0.989371 -0.150661   1.12449 -0.266015 0.000666667
 0.991068 -0.148576   1.12385 -0.272017 0.000666667
 0.984629 -0.148211   1.14808 -0.132828 0.000666667
  0.99309 -0.135255   1.10441 -0.0585214 0.000666667
  1.00771 -0.147076   1.10351 -0.247685 0.000666667
  0.98907 -0.145822   1.11593 -0.0110781 0.000666667
 0.984002 -0.152314   1.09524 -0.183432 0.000666667
 0.982567 -0.162649   1.14309 -0.120263 0.000666667
0.988476 -0.14458  1.08886 -0.214028 0.000666667
 0.994453 -0.158297   1.13703 -0.0433174 0.000666667
 0.993983 -0.137133   1.14046 -0.268661 0.000666667
 0.986994 -0.149766   1.12611 0.0564372 0.000666667
0.987393 -0.1409 1.08308 -0.090235 0.000666667
 0.988573 -0.155069   1.13141 0.00735442 0.000666667
 0.991488 -0.151044   1.14122 0.0755611 0.000666667
 0.980586 -0.146222   1.15762 -0.181195 0.000666667
 0.997424 -0.148547   1.14293 -0.220172 0.000666667
 0.990482 -0.147226   1.11479 -0.0253519 0.000666667
 0.984528 -0.149397   1.08361 0.29967 0.000666667
 0.994845 -0.150969   1.11429 -0.190863 0.000666667
 0.982588 -0.152537   1.16376 -0.0290018 0.000666667
 0.991485 -0.151152   1.14186 0.095152 0.000666667
 0.995864 -0.152175   1.15571 -0.229024 0.000666667
 0.984657 -0.149564   1.08343 0.316712 0.000666667
 0.991608 -0.146937   1.13585 -0.0943563 0.000666667
 0.989412 -0.139528   1.08777 -0.0983253 0.000666667
 0.989303 -0.157714   1.13317 -0.0237643 0.000666667
  1.00972 -0.147318   1.11136 -0.30046 0.000666667
 0.989929 -0.142077   1.11054 -0.010709 0.000666667
 0.993887 -0.148595   1.12385 -0.188572 0.000666667
 0.990793 -0.143839   1.13374 -0.0886154 0.000666667
  1.00263 -0.164867   1.11925 0.183172 0.000666667
 0.989453 -0.151966   1.12597 -0.258063 0.000666667
 0.985516 -0.157695   1.16202 -0.026028 0.000666667
 0.990441 -0.145535   1.08609 0.0148327 0.000666667
 0.987055 -0.140315   1.11843 -0.0832135 0.000666667
 0.979293 -0.154214    1.1636 -0.0420139 0.000666667
 0.987644 -0.146818   1.10548 0.28675 0.000666667
 0.988778 -0.145362    1.1109 0.0341383 0.000666667
 0.988892 -0.141195   1.08993 -0.179059 0.000666667
 0.982156 -0.149149   1.10107 0.40546 0.000666667
 0.992052 -0.154147    1.1279 0.0185081 0.000666667
 0.990753 -0.145987   1.12575 -0.0163439 0.000666667
 0.989996 -0.153119   1.12273 -0.211027 0.000666667
 0.989258 -0.143873   1.08572 -0.00185957 0.000666667
 0.984077 -0.139961   1.09834 -0.0912886 0.000666667
 0.990003 -0.158885   1.13107 -0.0163455 0.000666667
  0.98796 -0.143136   1.08068 -0.0615308 0.000666667
 0.977125 -0.139014   1.08293 0.132434 0.000666667
 0.976845 -0.149765   1.12157 0.234578 0.000666667
 0.991924 -0.152956   1.14152 0.0927811 0.000666667
 0.991019 -0.144581   1.13308 -0.0875819 0.000666667
 0.982089 -0.153569   1.16416 -0.0293855 0.000666667
 0.987393 -0.154187   1.16266 0.220764 0.000666667
 0.989904 -0.148229   1.13071 -0.0391403 0.000666667
 0.989485 -0.162731   1.12588 0.0841956 0.000666667
 0.985273 -0.155238   1.13942 -0.222308 0.000666667
 0.982306 -0.127403   1.08721 -0.160024 0.000666667
 0.993102 -0.149535   1.12876 -0.232293 0.000666667
 0.983009 -0.150655   1.08251 0.278749 0.000666667
 0.984667 -0.150483   1.12759 0.124546 0.000666667
 0.991053 -0.142099   1.08656 -0.0998366 0.000666667
 0.985441 -0.148099   1.12626 0.0697562 0.000666667
 0.994503 -0.152167   1.10556 0.189823 0.000666667
 0.992607 -0.151626   1.14118 0.0724253 0.000666667
  0.99128 -0.149593   1.14426 -0.0746886 0.000666667
 0.981557 -0.155483   1.09834 0.0693344 0.000666667
 0.990542 -0.148251   1.10322 0.285143 0.000666667
0.982514 -0.14117   1.1087 0.379148 0.000666667
 0.993486 -0.157887   1.13427 -0.03635 0.000666667
 0.981163 -0.147956   1.08282 0.303136 0.000666667
 0.983607 -0.153543   1.11351 0.0251047 0.000666667
 0.995272 -0.141313   1.11685 -0.191343 0.000666667
 0.987464 -0.155279   1.12991 -0.0172922 0.000666667
 0.995216 -0.131669   1.04843 -0.124559 0.000666667
 0.993796 -0.148119   1.14534 0.0504375 0.000666667
0.990891 -0.15103  1.14302 0.00462879 0.000666667
 0.981053 -0.155524   1.16269 -0.0117665 0.000666667
 0.993029 -0.148512   1.13037 -0.04977 0.000666667
 0.988154 -0.152879    1.1293 -0.0158347 0.000666667
 0.997394 -0.130269   1.04948 -0.114174 0.000666667
 0.993151 -0.137534   1.14216 -0.30632 0.000666667
 0.989755 -0.152573   1.14937 -0.298342 0.000666667
 0.989853 -0.146522   1.08819 0.00742437 0.000666667
 0.991588 -0.148098   1.14508 -0.0576704 0.000666667
 0.991142 -0.152939   1.15988 0.250458 0.000666667
 0.989974 -0.148909   1.10573 0.189001 0.000666667
 0.987885 -0.150621   1.11386 -0.0438083 0.000666667
 0.999415 -0.153431   1.13744 -0.211092 0.000666667
 0.991712 -0.143052   1.11187 -0.0261663 0.000666667
 0.989179 -0.147881   1.13211 -0.0572816 0.000666667
 0.987236 -0.159669   1.13263 -0.0530876 0.000666667
 0.992462 -0.144774   1.13231 0.0873338 0.000666667
0.990076 -0.14038  1.08362 -0.0745838 0.000666667
 0.989905 -0.144303   1.09063 -0.194517 0.000666667
 0.988131 -0.152642   1.14216 -0.0358503 0.000666667
 0.991256 -0.151022   1.14522 -0.06657 0.000666667
 0.990939 -0.150313   1.10741 0.1719 0.000666667
 0.989881 -0.141895   1.08732 -0.111165 0.000666667
0.985225 -0.13668  1.07455 0.0108956 0.000666667
 0.989236 -0.142028   1.13139 -0.247733 0.000666667
 0.981955 -0.154925   1.14179 -0.164686 0.000666667
 0.998246 -0.151232   1.12813 0.267389 0.000666667
 0.987075 -0.133551   1.09204 -0.239291 0.000666667
 0.987682 -0.151958   1.12674 -0.0606639 0.000666667
 0.987125 -0.141459   1.13306 -0.265972 0.000666667
  1.00138 -0.165727   1.12088 0.191423 0.000666667
 0.985747 -0.143941   1.11668 -0.131901 0.000666667
 0.990314 -0.150538   1.12676 -0.0284543 0.000666667
 0.986813 -0.135628   1.08205 0.0542132 0.000666667
 0.983304 -0.141759   1.09618 -0.0761491 0.000666667
 0.984294 -0.152413   1.13992 0.0160187 0.000666667
 0.984616 -0.151147   1.13249 0.125244 0.000666667
 0.993137 -0.130382    1.0492 -0.116614 0.000666667
0.990381 -0.14993  1.10779 0.187301 0.000666667
 0.992352 -0.143338   1.13175 0.0397602 0.000666667
 0.991482 -0.151938   1.10668 0.192184 0.000666667
 0.990741 -0.146716    1.1088 0.175157 0.000666667
 0.988934 -0.153965   1.16148 0.242553 0.000666667
 0.98893 -0.15175  1.12726 -0.0427766 0.000666667
 0.990165 -0.140235   1.08881 -0.0311913 0.000666667
 0.985665 -0.144987   1.08472 -0.276857 0.000666667
 0.988966 -0.144593   1.08328 -0.303652 0.000666667
 0.980532 -0.152391    1.1206 -0.0784279 0.000666667
 0.990073 -0.136306   1.08845 -0.0898295 0.000666667
 0.981367 -0.150615   1.08359 0.325101 0.000666667
 0.995428 -0.154112   1.15846 -0.216238 0.000666667
 0.988636 -0.152255    1.1237 -0.263124 0.000666667
 0.989313 -0.142811   1.08436 -0.0727139 0.000666667
  0.98945 -0.148605   1.12088 0.0776558 0.000666667
 0.991349 -0.137243   1.10481 -0.05665 0.000666667
 0.995462 -0.150679   1.14835 0.0602259 0.000666667
 0.986943 -0.156505   1.13085 0.00890687 0.000666667
 0.989639 -0.142248   1.18703 0.242374 0.000666667
 0.989581 -0.140982   1.13262 -0.252308 0.000666667
 0.997756 -0.151745   1.13947 0.0262038 0.000666667
0.990025 -0.14137  1.10966 -0.00594989 0.000666667
 0.987682 -0.141214   1.08023 -0.0640183 0.000666667
 0.985653 -0.166497   1.12366 0.447587 0.000666667
  0.98508 -0.140215   1.10725 -0.176922 0.000666667
 0.989895 -0.144672   1.08859 -0.00898262 0.000666667
 0.985041 -0.150704   1.11483 -0.0250211 0.000666667
 0.978311 -0.159913   1.11409 0.171543 0.000666667
 0.992537 -0.149598   1.12675 -0.0445009 0.000666667
 0.989914 -0.148621   1.12124 0.0585189 0.000666667
 0.986737 -0.145295   1.09052 -0.212854 0.000666667
 0.993387 -0.152772   1.11269 -0.223954 0.000666667
 0.991532 -0.131986   1.08367 -0.117835 0.000666667
 0.991883 -0.143257   1.13635 -0.0731109 0.000666667
 0.983965 -0.141176   1.10098 -0.07657 0.000666667
 0.981338 -0.155169   1.16488 -0.0472438 0.000666667
 0.987993 -0.158562   1.13181 -0.0182229 0.000666667
0.984741 -0.13662  1.07643 -0.00196475 0.000666667
 0.973601 -0.145274   1.11108 0.0127182 0.000666667
 0.990431 -0.148444   1.11338 -0.0361501 0.000666667
  1.00343 -0.159428   1.11607 -0.137281 0.000666667
 0.979763 -0.145408   1.11149 0.0607759 0.000666667
 0.990544 -0.142353   1.11094 -0.0262898 0.000666667
 0.990465 -0.149442   1.13032 -0.0575745 0.000666667
 0.980481 -0.138734   1.10737 0.178795 0.000666667
0.993127 -0.15215  1.12687 -0.209123 0.000666667
 0.989839 -0.141525   1.12043 -0.100131 0.000666667
 0.987687 -0.140786   1.08269 -0.0924215 0.000666667
 0.993535 -0.138728   1.14086 -0.275403 0.000666667
 0.993736 -0.151094   1.11291 -0.199228 0.000666667
 0.988375 -0.152212   1.12221 0.120299 0.000666667
 0.987257 -0.150615   1.14817 -0.279551 0.000666667
0.990964 -0.14242  1.11107 -0.192893 0.000666667
 0.987158 -0.144498   1.15166 -0.0512089 0.000666667
 0.987483 -0.159054   1.11242 -0.0519116 0.000666667
 0.997927 -0.139705   1.10714 -0.0237953 0.000666667
 0.988639 -0.150285   1.10878 0.174982 0.000666667
  0.99996 -0.144859   1.13438 -0.367326 0.000666667
 0.995719 -0.154976   1.13248 0.0838091 0.000666667
 0.981925 -0.151943   1.16427 -0.0349787 0.000666667
0.987992 -0.14058  1.13252 -0.260957 0.000666667
 0.991358 -0.146053   1.12111 0.0929955 0.000666667
0.994894 -0.1525 1.13828 0.113946 0.000666667
 0.986283 -0.143119   1.09226 -0.188105 0.000666667
 0.988953 -0.141376   1.09117 -0.18793 0.000666667
 0.991177 -0.144426   1.12553 -0.0220579 0.000666667
 0.982208 -0.152871   1.14106 -0.23544 0.000666667
 0.985842 -0.160045   1.12432 -0.111192 0.000666667
 0.976503 -0.145611   1.10283 -0.0681481 0.000666667
 0.992725 -0.145544   1.13401 -0.0863273 0.000666667
 0.989616 -0.149109   1.11217 -0.0245146 0.000666667
 0.992023 -0.149403   1.12617 -0.187727 0.000666667
 0.987833 -0.150509   1.11596 -0.0558493 0.000666667
 0.992299 -0.157115    1.1382 0.109277 0.000666667
 0.988151 -0.152672    1.1289 -0.0546358 0.000666667
  0.99324 -0.148341   1.12082 0.0855017 0.000666667
0.980207 -0.14694  1.08143 0.283508 0.000666667
 0.994914 -0.152422   1.13872 -0.00463471 0.000666667
 0.992478 -0.140618   1.08486 -0.090177 0.000666667
 0.990006 -0.140265    1.0865 -0.0892823 0.000666667
 0.988124 -0.153112   1.12981 -0.00758862 0.000666667
 0.985268 -0.140708   1.11843 0.0242468 0.000666667
 0.990294 -0.149637    1.1242 -0.292393 0.000666667
 0.985262 -0.147447   1.14828 -0.11326 0.000666667
 0.980387 -0.136948   1.11205 0.225854 0.000666667
 0.980457 -0.149924   1.12799 0.0709559 0.000666667
 0.986936 -0.155498   1.13212 0.00623784 0.000666667
 0.983982 -0.152376    1.1405 0.0247763 0.000666667
 0.992602 -0.157508   1.13602 -0.0506439 0.000666667
 0.983761 -0.156408   1.11102 -0.179861 0.000666667
 0.981222 -0.142443   1.09748 -0.12886 0.000666667
 0.981888 -0.159599   1.13563 0.119912 0.000666667
 0.989802 -0.141257   1.08196 -0.288158 0.000666667
  0.98799 -0.152308   1.14358 -0.00956939 0.000666667
 0.988626 -0.150992   1.12517 -0.271448 0.000666667
 0.985292 -0.144106   1.08189 -0.0458525 0.000666667
 0.990718 -0.145637    1.1358 -0.083265 0.000666667
 0.991008 -0.151582   1.10948 0.172166 0.000666667
 0.981539 -0.148303   1.08316 0.294633 0.000666667
 0.990138 -0.140661   1.08442 -0.0862376 0.000666667
 0.979247 -0.154131   1.16468 -0.0311466 0.000666667
  1.00026 -0.148315   1.13372 -0.363259 0.000666667
 0.982253 -0.151188   1.13231 0.33806 0.000666667
 0.990455 -0.138745   1.08758 -0.0919843 0.000666667
 0.986049 -0.154961   1.09971 0.00494065 0.000666667
 0.992824 -0.149885   1.14321 -0.080493 0.000666667
 0.986814 -0.152292   1.10992 0.054972 0.000666667
 0.991893 -0.143306   1.11093 -0.0577712 0.000666667
 0.990993 -0.150079   1.14404 -0.0869434 0.000666667
 0.987613 -0.152626   1.11274 -0.0732552 0.000666667
 0.989959 -0.151665   1.08826 0.266246 0.000666667
  0.98922 -0.141568   1.11877 -0.0948183 0.000666667
  0.99049 -0.150708   1.12848 -0.0440368 0.000666667
 0.988112 -0.147106   1.10428 0.290076 0.000666667
 0.988416 -0.152135   1.12903 -0.0467958 0.000666667
 0.986423 -0.145594   1.14054 -0.187235 0.000666667
 0.998874 -0.151992    1.1427 0.0360054 0.000666667
 0.990463 -0.149801   1.12292 0.0808228 0.000666667
 0.986854 -0.151909    1.1275 -0.0620185 0.000666667
 0.990124 -0.151861   1.14146 0.102615 0.000666667
 0.989269 -0.131713   1.08219 -0.0955264 0.000666667
 0.992599 -0.148236   1.12385 -0.192628 0.000666667
 0.991888 -0.141523   1.08771 -0.0827536 0.000666667
 0.994613 -0.151108   1.14533 0.0464848 0.000666667
 0.991632 -0.153902   1.12788 -0.19918 0.000666667
 0.984995 -0.155121   1.09587 -0.131726 0.000666667
 0.984818 -0.156999   1.11652 -0.0412376 0.000666667
 0.979384 -0.130811   1.08061 -0.227921 0.000666667
 0.987098 -0.151167   1.12437 -0.0470599 0.000666667
 0.994435 -0.131098   1.04936 -0.123178 0.000666667
 0.987588 -0.148691   1.14919 -0.285877 0.000666667
 0.983036 -0.137122   1.08443 0.0403662 0.000666667
 0.990409 -0.144556   1.11118 -0.0174094 0.000666667
 0.993844 -0.151011   1.12479 -0.182399 0.000666667
 0.987529 -0.153166   1.14202 -0.0143226 0.000666667
  0.98748 -0.142641   1.08302 -0.0595347 0.000666667
0.989408 -0.14294  1.08364 -0.0571763 0.000666667
 0.993165 -0.143945   1.11071 0.049172 0.000666667
 0.984091 -0.146197   1.14905 -0.149139 0.000666667
 0.982574 -0.166801   1.12393 0.445091 0.000666667
 0.984487 -0.149821   1.10099 0.386987 0.000666667
 0.985984 -0.150793   1.11786 -0.109379 0.000666667
   0.987 -0.14559  1.08267 -0.0345784 0.000666667
 0.978953 -0.142807   1.11517 -0.00657916 0.000666667
 0.992237 -0.150889   1.13176 -0.072851 0.000666667
 0.991083 -0.139618   1.08649 -0.0968536 0.000666667
 0.992719 -0.150723   1.13265 -0.0376326 0.000666667
 0.988028 -0.142509   1.08644 -0.00351187 0.000666667
 0.981271 -0.146811   1.15744 -0.181686 0.000666667
 0.988214 -0.150499   1.10643 0.19079 0.000666667
 0.990935 -0.140718   1.08626 -0.0916589 0.000666667
 0.987096 -0.141735   1.12121 -0.0972942 0.000666667
 0.984666 -0.156853   1.11639 -0.0202508 0.000666667
  0.98843 -0.143492   1.11192 0.0206588 0.000666667
 0.984214 -0.166426   1.12557 0.459086 0.000666667
 0.993024 -0.156569   1.10059 0.263354 0.000666667
 0.993413 -0.150338   1.10588 -0.0200862 0.000666667
 0.989171 -0.141475   1.18636 0.237917 0.000666667
0.989657 -0.13244  1.08218 -0.112601 0.000666667
 0.995298 -0.157337   1.13258 0.0902402 0.000666667
 0.984515 -0.155144   1.09932 -0.00363763 0.000666667
0.993735 -0.14565  1.12419 -0.175762 0.000666667
 0.991674 -0.149216   1.11421 -0.0116537 0.000666667
0.991092 -0.14306  1.09303 -0.189548 0.000666667
0.980891 -0.15127   1.1188 0.0284939 0.000666667
 0.992314 -0.151339    1.1587 0.224565 0.000666667
 0.982099 -0.151438   1.08407 0.295435 0.000666667
 0.990635 -0.142251   1.10996 -0.00369063 0.000666667
  0.98679 -0.143391   1.08048 -0.0465781 0.000666667
 0.983016 -0.151937   1.09718 -0.00731456 0.000666667
 0.989337 -0.143516   1.08686 0.0123906 0.000666667
  1.00121 -0.154126   1.12892 0.268382 0.000666667
 0.985244 -0.154082   1.11391 -0.0259885 0.000666667
 0.987142 -0.150172   1.14438 -0.0115036 0.000666667
    1.005 -0.147936   1.13088 -0.341021 0.000666667
  0.99471 -0.145117   1.13883 -0.451982 0.000666667
 0.989693 -0.149386   1.14604 -0.0555416 0.000666667
 0.989385 -0.152757   1.14092 0.0880041 0.000666667
 0.994427 -0.145155   1.13946 -0.460661 0.000666667
 0.990678 -0.140532    1.1346 -0.25156 0.000666667
0.991849 -0.15373   1.1281 -0.037849 0.000666667
 0.991317 -0.150788   1.13303 -0.0412271 0.000666667
0.995219 -0.15394   1.1324 0.0933168 0.000666667
 0.989961 -0.149225   1.12216 0.0947296 0.000666667
 0.991009 -0.148576   1.12731 -0.219685 0.000666667
0.992286 -0.15663  1.10429 -0.0649945 0.000666667
0.976915 -0.14871  1.10605 0.284523 0.000666667
 0.989866 -0.151116   1.12391 0.11918 0.000666667
 0.990269 -0.151872   1.12807 -0.215778 0.000666667
 0.992001 -0.141665   1.08508 -0.113857 0.000666667
   0.9927 -0.154176   1.15933 -0.236785 0.000666667
 0.990128 -0.145212   1.13451 -0.0931872 0.000666667
 0.992982 -0.138762   1.08725 -0.107972 0.000666667
 0.989327 -0.153635   1.10649 -0.1377 0.000666667
  0.98997 -0.149376   1.12906 -0.0452285 0.000666667
  0.99319 -0.158516    1.1338 -0.0241668 0.000666667
 0.985512 -0.168294   1.12749 0.445192 0.000666667
 0.986987 -0.153533   1.09771 -0.140107 0.000666667
 0.987595 -0.153074    1.1583 0.205103 0.000666667
 0.991397 -0.155962   1.13597 -0.033237 0.000666667
 0.999225 -0.146124   1.14007 -0.483129 0.000666667
 0.987446 -0.157422   1.12889 0.00833558 0.000666667
 0.989594 -0.141435   1.08547 0.0247567 0.000666667
 0.997983 -0.150409    1.1053 0.196951 0.000666667
 0.994498 -0.149894   1.12975 -0.20518 0.000666667
 0.993042 -0.139516   1.08805 -0.100877 0.000666667
 0.995908 -0.153056   1.13655 0.00703511 0.000666667
 0.989869 -0.144746   1.10477 0.268798 0.000666667
 0.991424 -0.151227   1.12773 -0.229082 0.000666667
0.996137 -0.14829  1.14232 -0.213684 0.000666667
 0.989459 -0.141596     1.131 -0.208882 0.000666667
 0.991537 -0.156397   1.14102 0.113125 0.000666667
   1.0024 -0.145071   1.10426 0.0129796 0.000666667
 0.989905 -0.140363   1.12951 -0.248855 0.000666667
 0.991914 -0.148535   1.14366 -0.0643179 0.000666667
 0.995856 -0.152488   1.13625 0.0872619 0.000666667
  0.98595 -0.144599   1.08053 -0.0436045 0.000666667
 0.988661 -0.151581   1.15854 0.226571 0.000666667
 0.990703 -0.147786   1.10888 0.0401655 0.000666667
  0.98629 -0.138105   1.08434 0.0346914 0.000666667
 0.987093 -0.154509   1.13176 0.0301451 0.000666667
  0.99177 -0.140968   1.08487 -0.0990102 0.000666667
 0.998819 -0.135625   1.09978 -0.145409 0.000666667
 0.989476 -0.145635   1.09125 -0.190061 0.000666667
 0.985138 -0.151144    1.0839 0.289128 0.000666667
 0.987091 -0.155292   1.12937 -0.200279 0.000666667
        1 -0.144756    1.1392 -0.47293 0.000666667
 0.988769 -0.145385   1.10417 0.279628 0.000666667
 0.988481 -0.153256   1.11378 0.0373281 0.000666667
 0.983386 -0.148061   1.08612 0.301195 0.000666667
 0.984717 -0.139083   1.11922 -0.189572 0.000666667
  0.98838 -0.142932   1.08039 -0.0543216 0.000666667
 0.990202 -0.149592   1.12191 0.0827743 0.000666667
 0.989429 -0.150909   1.15816 0.256985 0.000666667
 0.989695 -0.142267   1.08813 -0.0773778 0.000666667
 0.988299 -0.142932   1.14242 -0.210908 0.000666667
0.989984 -0.14503  1.11049 0.0417408 0.000666667
 0.983593 -0.155743   1.11682 -0.0316252 0.000666667
0.990422 -0.14203  1.12935 -0.229154 0.000666667
 0.987698 -0.142944   1.14057 -0.170968 0.000666667
 0.985308 -0.145046   1.08424 -0.295575 0.000666667
 0.983163 -0.149528   1.12112 0.0312901 0.000666667
 0.986581 -0.145058   1.15125 -0.0596728 0.000666667
 0.983934 -0.150097   1.12667 -0.0256932 0.000666667
 0.981284 -0.159263   1.13597 0.157001 0.000666667
 0.979492 -0.142616   1.15679 -0.227861 0.000666667
 0.987851 -0.144573   1.15534 -0.059601 0.000666667
 0.988682 -0.153364   1.14759 -0.283174 0.000666667
 0.989689 -0.145609   1.08736 0.0103701 0.000666667
 0.991068 -0.143058   1.13513 -0.0849638 0.000666667
 0.980336 -0.158554   1.13404 0.525969 0.000666667
 0.992872 -0.139658   1.11087 -0.0258041 0.000666667
 0.989174 -0.151408   1.12588 -0.00348736 0.000666667
 0.983829 -0.150381   1.12964 0.135245 0.000666667
  0.99409 -0.154774   1.10543 0.190146 0.000666667
 0.990036 -0.157917   1.11123 -0.0581513 0.000666667
 0.989337 -0.141161   1.08733 -0.100112 0.000666667
 0.983792 -0.142368   1.10546 -0.193972 0.000666667
 0.988174 -0.141011   1.08594 0.0104825 0.000666667
 0.992676 -0.149994   1.12848 -0.0282488 0.000666667
  0.99215 -0.147543   1.12148 0.0917213 0.000666667
 0.990562 -0.146776    1.1159 -0.0187281 0.000666667
 0.988495 -0.152017   1.12955 -0.0636904 0.000666667
 0.981663 -0.148222   1.08235 0.281422 0.000666667
 0.989444 -0.141824   1.09471 0.346387 0.000666667
 0.988078 -0.156102   1.12866 0.0111016 0.000666667
 0.994113 -0.151498   1.13858 0.118965 0.000666667
 0.989843 -0.148904   1.12076 0.0872001 0.000666667
0.985712 -0.14445  1.15632 -0.0654427 0.000666667
   1.0011 -0.137895   1.09618 -0.147889 0.000666667
 0.994237 -0.149272   1.12608 -0.198583 0.000666667
 0.988783 -0.153026   1.11408 0.0410104 0.000666667
 0.994364 -0.149665   1.08802 0.250513 0.000666667
 0.990799 -0.152513   1.12928 -0.206884 0.000666667
 0.989068 -0.145844   1.10296 0.263146 0.000666667
 0.988321 -0.142071   1.09249 -0.167856 0.000666667
 0.993991 -0.151628   1.12432 -0.198958 0.000666667
 0.988458 -0.149543   1.12457 -0.283723 0.000666667
 0.987455 -0.148356   1.08943 -0.203062 0.000666667
 0.988363 -0.142413   1.11923 -0.0680357 0.000666667
 0.991656 -0.149867   1.12676 -0.233381 0.000666667
 0.984184 -0.152468   1.16611 -0.0320596 0.000666667
 0.981067 -0.136836   1.11297 0.215456 0.000666667
 0.990492 -0.153015   1.12545 -0.0124661 0.000666667
 0.992543 -0.150658   1.14168 0.00893827 0.000666667
  0.98188 -0.135169   1.07172 -0.0584688 0.000666667
 0.991696 -0.142001   1.08487 -0.0969024 0.000666667
 0.982124 -0.153231   1.12822 0.11891 0.000666667
 0.988827 -0.146433   1.10354 0.28691 0.000666667
 0.993024 -0.151451   1.08598 0.273402 0.000666667
0.994272 -0.15078   1.1142 -0.198622 0.000666667
 0.988202 -0.159466   1.13069 -0.0166505 0.000666667
 0.991252 -0.151582   1.10642 0.175622 0.000666667
 0.990856 -0.150183   1.12853 -0.0279584 0.000666667
 0.991607 -0.152779    1.1269 -0.264769 0.000666667
 0.989574 -0.145812   1.08815 -0.00695235 0.000666667
0.988575 -0.15473  1.12612 -0.0177269 0.000666667
 0.996258 -0.148322   1.14281 0.0385522 0.000666667
 0.990983 -0.146884   1.11504 -0.00493994 0.000666667
 0.984488 -0.144622   1.11003 0.36473 0.000666667
 0.992969 -0.150148   1.10948 0.172117 0.000666667
 0.991839 -0.139082   1.08678 -0.120543 0.000666667
 0.995138 -0.142482   1.14794 0.0457589 0.000666667
 0.993032 -0.144124    1.1254 -0.166853 0.000666667
 0.989834 -0.144338   1.09159 -0.202966 0.000666667
 0.989123 -0.157557   1.10565 -0.0556669 0.000666667
 0.991499 -0.151484   1.14015 0.0884037 0.000666667
 0.992015 -0.158442   1.13252 -0.00389751 0.000666667
 0.983917 -0.150727   1.14113 0.0116826 0.000666667
 0.995405 -0.152314   1.12454 -0.183911 0.000666667
 0.992086 -0.143165   1.13605 -0.0999941 0.000666667
 0.983046 -0.151183   1.13945 0.0365678 0.000666667
 0.986751 -0.153217   1.12683 -0.0529118 0.000666667
 0.987734 -0.142496   1.08198 -0.04719 0.000666667
 0.990784 -0.146579   1.14308 -0.0745062 0.000666667
 0.975148 -0.147324   1.14063 -0.169724 0.000666667
 0.989669 -0.150531   1.14323 -0.0396856 0.000666667
 0.992262 -0.139882   1.08401 -0.111263 0.000666667
 0.985095 -0.152473   1.13199 -0.432091 0.000666667
 0.990883 -0.150941   1.12753 -0.231286 0.000666667
 0.990046 -0.152973   1.12788 -0.0233813 0.000666667
0.991015 -0.14368  1.11336 0.0544823 0.000666667
0.988596 -0.14956  1.12324 -0.266789 0.000666667
 0.985169 -0.150183   1.12552 -0.0336624 0.000666667
 0.985434 -0.150924   1.08287 0.294536 0.000666667
 0.992031 -0.149487    1.1248 -0.276738 0.000666667
 0.976306 -0.143834   1.10602 0.128501 0.000666667
 0.990031 -0.142795   1.14202 -0.215632 0.000666667
 0.987997 -0.143653   1.14144 -0.178172 0.000666667
 0.992771 -0.157478   1.13872 -0.0355946 0.000666667
 0.994061 -0.150643   1.11251 -0.217195 0.000666667
 0.995863 -0.145047   1.14261 -0.115349 0.000666667
0.98486 -0.1496 1.13966 0.0374641 0.000666667
  0.99188 -0.147818   1.14487 -0.0627204 0.000666667
 0.986091 -0.152475   1.14494 -0.262463 0.000666667
 0.987587 -0.143222   1.09029 -0.205715 0.000666667
 0.993854 -0.148184   1.11397 -0.214934 0.000666667
 0.996206 -0.149621    1.1394 -0.227881 0.000666667
 0.980328 -0.154435   1.13484 0.338122 0.000666667
  1.00066 -0.141956    1.1093 -0.0534584 0.000666667
  0.98617 -0.140103   1.09844 -0.084923 0.000666667
 0.983224 -0.147507   1.08148 0.266254 0.000666667
 0.997241 -0.155779   1.15676 -0.237761 0.000666667
 0.992179 -0.150577   1.11605 -0.0357004 0.000666667
 0.988093 -0.139766   1.08963 -0.00826232 0.000666667
 0.991307 -0.150397   1.12895 -0.0428925 0.000666667
  0.99131 -0.157049   1.13882 -0.0537856 0.000666667
 0.989708 -0.152025    1.1279 -0.0364896 0.000666667
 0.990332 -0.154034   1.16396 -0.307068 0.000666667
 0.989889 -0.151894   1.15824 0.2585 0.000666667
  0.9876 -0.14346  1.08333 -0.289718 0.000666667


==> output_ims_seed52_withold_top/weightedpr_action_2.txt <==
25.0297
 0.992492 -0.140109   1.11052 -0.0296079 0.000666667
0.990329 -0.15239  1.10533 -0.151655 0.000666667
  0.98827 -0.149938    1.1137 -0.00600382 0.000666667
 0.991352 -0.138655   1.10369 -0.0766511 0.000666667
 0.989982 -0.147126   1.11376 -0.0193123 0.000666667
0.985673 -0.1538 1.10944 0.042724 0.000666667
 0.987798 -0.153129   1.11553 0.0320751 0.000666667
 0.987635 -0.148645   1.11181 -0.0404142 0.000666667
 0.988508 -0.149095   1.10883 0.185167 0.000666667
 0.988973 -0.151129   1.10416 0.194621 0.000666667
 0.990151 -0.145254   1.10429 0.281097 0.000666667
 0.989316 -0.143874   1.10843 0.00595293 0.000666667
 0.991792 -0.143597   1.10821 0.0345326 0.000666667
 0.982136 -0.155327   1.09933 0.000994306 0.000666667
 0.999508 -0.137031    1.0968 -0.157683 0.000666667
 0.982938 -0.148964   1.10073 0.40875 0.000666667
 0.992427 -0.145127   1.10968 -0.00107902 0.000666667
 0.991011 -0.143061   1.11367 -0.0220597 0.000666667
  0.99163 -0.142524   1.10851 -0.0606645 0.000666667
 0.990068 -0.141522   1.12041 -0.0963404 0.000666667
  0.97805 -0.140242   1.10668 0.156269 0.000666667
 0.990209 -0.153006   1.11139 0.16234 0.000666667
    0.991 -0.151969    1.1094 0.167196 0.000666667
 0.991982 -0.143033   1.11373 0.0584693 0.000666667
0.989763 -0.15612  1.10817 -0.0704498 0.000666667
 0.987837 -0.153016   1.10572 0.200678 0.000666667
 0.990624 -0.141649   1.11016 -0.0216368 0.000666667
0.991867 -0.15668  1.10343 -0.0738944 0.000666667
0.989766 -0.14976  1.12381 -0.267585 0.000666667
0.989466 -0.14589  1.10905 0.174771 0.000666667
0.984261 -0.14862    1.102 0.387018 0.000666667
 0.979075 -0.148712   1.10696 0.314326 0.000666667
 0.989243 -0.156884   1.11018 -0.0655369 0.000666667
 0.984238 -0.138256   1.11895 -0.200865 0.000666667
 0.991083 -0.140598    1.1125 -0.189418 0.000666667
 0.990789 -0.141035   1.11096 -0.00738036 0.000666667
 0.989291 -0.150859   1.10348 0.205071 0.000666667
  0.98968 -0.149527   1.10957 0.181051 0.000666667
  0.99098 -0.142511   1.11277 -0.175627 0.000666667
  1.00172 -0.140447   1.09643 -0.179589 0.000666667
 0.990545 -0.150807   1.10828 0.195054 0.000666667
 0.991398 -0.146423   1.10171 0.308685 0.000666667
 0.980175 -0.141016   1.10976 0.149728 0.000666667
 0.988963 -0.153528   1.11421 0.0509625 0.000666667
  0.99225 -0.151542   1.11356 -0.232376 0.000666667
 0.982214 -0.152993   1.11193 0.138864 0.000666667
 0.993384 -0.152466   1.10656 0.168466 0.000666667
 0.991527 -0.146268   1.10836 0.0446516 0.000666667
 0.980955 -0.145081   1.11313 0.0404986 0.000666667
 0.992442 -0.152269   1.11277 -0.214426 0.000666667
 0.990049 -0.144244   1.10982 -0.0163619 0.000666667
0.990566 -0.14616  1.10927 0.0298458 0.000666667
 0.991858 -0.142204   1.11152 0.000510083 0.000666667
 0.975931 -0.148552   1.10628 0.0717063 0.000666667
 0.988554 -0.145669   1.11783 0.00884691 0.000666667
  1.00169 -0.137273   1.09494 -0.136225 0.000666667
 0.995181 -0.154429   1.10563 0.196406 0.000666667
 0.994195 -0.135972   1.09857 0.0031875 0.000666667
 0.983997 -0.143191    1.1164 -0.129735 0.000666667
 0.987802 -0.155563   1.11323 0.03671 0.000666667
 0.987971 -0.145403    1.1035 0.266593 0.000666667
 0.990614 -0.149882   1.10731 0.18857 0.000666667
 0.989588 -0.145283    1.1142 0.0291266 0.000666667
 0.994546 -0.147922   1.10488 -0.0254939 0.000666667
  0.98941 -0.151733   1.11097 0.0558377 0.000666667
 0.989171 -0.144001   1.11643 0.0418868 0.000666667
 0.987634 -0.156393   1.10627 -0.0634077 0.000666667
 0.992464 -0.134754   1.10088 0.0250426 0.000666667
 0.987216 -0.148183   1.11511 -0.00359248 0.000666667
  0.98836 -0.148802   1.12162 0.0990178 0.000666667
 0.987701 -0.152028    1.1056 0.201309 0.000666667
 0.993691 -0.150745   1.10389 -0.0341011 0.000666667
 0.980944 -0.144445   1.11083 0.384443 0.000666667
 0.990152 -0.143336   1.10213 0.295188 0.000666667
 0.998584 -0.139954   1.10778 -0.0272207 0.000666667
 0.973218 -0.144795   1.10966 0.0132816 0.000666667
  0.98547 -0.147538   1.11471 -0.0115518 0.000666667
 0.991319 -0.148224   1.11464 0.00416945 0.000666667
 0.991552 -0.137692   1.10334 -0.073249 0.000666667
 0.990713 -0.144011   1.10968 -0.190399 0.000666667
  1.00166 -0.136966   1.09875 -0.155207 0.000666667
 0.998156 -0.139913    1.1055 -0.0179979 0.000666667
 0.990419 -0.149555   1.10785 -0.0245115 0.000666667
 0.983806 -0.144323   1.11072 0.356914 0.000666667
 0.994079 -0.150321   1.11317 -0.230423 0.000666667
  1.00752 -0.147199   1.10359 -0.249788 0.000666667
  0.98963 -0.147333   1.10872 0.0240185 0.000666667
0.991873 -0.1524 1.10851 0.201808 0.000666667
0.989519 -0.14698  1.11434 0.040999 0.000666667
 0.987752 -0.147107   1.11296 0.0309511 0.000666667
 0.990728 -0.149852   1.10888 0.178258 0.000666667
 0.992634 -0.149386   1.10979 0.176271 0.000666667
 0.988263 -0.159177   1.11448 -0.0459081 0.000666667
  0.98953 -0.149258    1.1145 0.00211376 0.000666667
 0.990714 -0.149421   1.10416 0.18832 0.000666667
 0.98416 -0.14184  1.10279 -0.157276 0.000666667
 0.989853 -0.148873   1.11202 0.0301813 0.000666667
 0.980068 -0.161316   1.11594 0.213168 0.000666667
 0.985942 -0.140478   1.10627 -0.17785 0.000666667
 0.990028 -0.147485   1.10877 0.039629 0.000666667
   0.9877 -0.141627   1.11747 -0.0441571 0.000666667
 0.991457 -0.143639   1.10203 0.285247 0.000666667
 0.982962 -0.141847   1.10765 -0.14809 0.000666667
 0.988009 -0.150943   1.10821 -0.046653 0.000666667
 0.988299 -0.145425   1.10346 0.267278 0.000666667
0.991202 -0.1417 1.11224 0.0224127 0.000666667
 0.989708 -0.141579   1.10995 0.0116322 0.000666667
 0.995046 -0.134819   1.10128 0.0446276 0.000666667
 0.989527 -0.152309   1.11484 0.0370428 0.000666667
 0.989125 -0.150191   1.10775 0.179125 0.000666667
 0.981875 -0.139937   1.11364 0.204099 0.000666667
 0.995502 -0.139275   1.10874 -0.0123254 0.000666667
 0.992005 -0.145707   1.11635 0.00505869 0.000666667
 0.981283 -0.142727   1.11029 0.0368257 0.000666667
 0.989419 -0.148027   1.11206 0.0332866 0.000666667
0.990079 -0.14323  1.11168 -0.0141336 0.000666667
 0.979624 -0.145918   1.11251 0.0259248 0.000666667
 0.988812 -0.147036   1.10372 0.272549 0.000666667
 0.991623 -0.148138   1.10746 0.190223 0.000666667
 0.990006 -0.154104    1.1137 0.0587203 0.000666667
0.986523 -0.14734  1.10304 0.294843 0.000666667
 0.985202 -0.140775   1.09775 -0.165409 0.000666667
 0.98848 -0.14191  1.11689 -0.0640964 0.000666667
 0.991267 -0.150584   1.11541 -0.0356578 0.000666667
 0.987045 -0.151761   1.10692 0.184179 0.000666667
 0.991062 -0.144394   1.11314 -0.16902 0.000666667
  0.98941 -0.145732   1.10947 0.0192208 0.000666667
 0.978502 -0.148304     1.108 0.282357 0.000666667
 0.993082 -0.156434   1.10063 0.243791 0.000666667
 0.990826 -0.148874   1.11664 -0.0203033 0.000666667
 0.988926 -0.151946   1.10575 0.182142 0.000666667
0.990319 -0.14696  1.11232 -0.00137396 0.000666667
 0.990103 -0.147018   1.11384 -0.0141507 0.000666667
 0.995455 -0.135112   1.10482 -0.00968973 0.000666667
 0.982675 -0.141105   1.10772 0.161109 0.000666667
0.990597 -0.14752  1.11604 0.0033895 0.000666667
 0.990249 -0.146602    1.1035 0.271214 0.000666667
 0.994047 -0.149811   1.11366 -0.191451 0.000666667
 0.987346 -0.156775   1.11482 0.0461086 0.000666667
 0.989139 -0.146839   1.11617 -0.0102183 0.000666667
 0.988813 -0.155221    1.1132 0.0440107 0.000666667
 0.981451 -0.141991   1.10917 0.376076 0.000666667
 0.991826 -0.151748   1.10894 0.192483 0.000666667
0.989601 -0.14922  1.10646 0.183808 0.000666667
  0.99113 -0.148568   1.10651 0.177276 0.000666667
  0.99005 -0.157431   1.10613 -0.0702753 0.000666667
 0.992241 -0.134465     1.108 -0.076036 0.000666667
 0.989809 -0.148498   1.11604 0.0120466 0.000666667
 0.979206 -0.147152   1.11047 0.081257 0.000666667
 0.990845 -0.151208   1.10565 0.196858 0.000666667
 0.981789 -0.144165   1.10896 -0.168891 0.000666667
 0.991461 -0.143562   1.10921 0.00767659 0.000666667
 0.977285 -0.142328   1.10656 0.123794 0.000666667
0.989874 -0.14866  1.10451 0.268602 0.000666667
  0.99085 -0.142593   1.10937 -0.0199381 0.000666667
 0.989163 -0.145118    1.1048 0.265364 0.000666667
 0.99025 -0.14543  1.11015 0.00686106 0.000666667
 0.990487 -0.145728   1.11535 -0.016394 0.000666667
 0.985238 -0.139141   1.11638 -0.00855941 0.000666667
 0.993012 -0.146161   1.11532 -0.226463 0.000666667
 0.982374 -0.155646   1.11205 -0.176418 0.000666667
 0.988149 -0.153878   1.10929 0.0534076 0.000666667
 0.991667 -0.136505   1.10578 -0.0651347 0.000666667
 0.994938 -0.148965   1.10522 -0.00519897 0.000666667
 0.992877 -0.147466   1.10552 -0.00803583 0.000666667
0.984991 -0.14442  1.10863 0.374125 0.000666667
 0.987594 -0.149571   1.11355 -0.010563 0.000666667
 1.0037 -0.1433 1.10096 -0.066202 0.000666667
 0.993353 -0.136704    1.1002 -0.0602945 0.000666667
 0.986455 -0.153649   1.10985 0.0493429 0.000666667
 0.979295 -0.147184   1.11001 0.0737462 0.000666667
 0.992254 -0.136918    1.1015 -0.0135362 0.000666667
 0.988765 -0.148411   1.11405 -0.0239064 0.000666667
 0.992464 -0.137565   1.10488 -0.0862187 0.000666667
 0.984316 -0.151275   1.10993 0.0539627 0.000666667
0.997726  -0.132 1.09886 -0.175206 0.000666667
 0.990305 -0.145139    1.1115 -0.0489862 0.000666667
 0.994322 -0.149608   1.12836 -0.239745 0.000666667
 0.992454 -0.144241   1.11078 0.064377 0.000666667
 0.992037 -0.143376   1.11047 -0.21232 0.000666667
 0.991568 -0.145156   1.11033 0.0281171 0.000666667
 0.986765 -0.145418   1.10349 0.248424 0.000666667
 0.992241 -0.143972   1.11064 -0.0145793 0.000666667
  0.99524 -0.147887   1.12104 0.0861917 0.000666667
 0.973648 -0.145781   1.11036 0.00270424 0.000666667
 0.987812 -0.149052   1.11578 -0.0290144 0.000666667
 0.990318 -0.150372   1.11515 -0.0291407 0.000666667
 0.989991 -0.147453   1.10479 0.187279 0.000666667
 0.987639 -0.148257   1.10847 0.179493 0.000666667
  0.99284 -0.144444   1.10779 0.0529356 0.000666667
 0.98839 -0.14589  1.10404 0.269975 0.000666667
 0.988804 -0.145678   1.11648 0.00640606 0.000666667
 0.988385 -0.150787   1.11409 -0.035114 0.000666667
 0.992604 -0.142782   1.10899 0.00295167 0.000666667
 0.983097 -0.148596   1.11382 -0.0244487 0.000666667
 0.984515 -0.142819   1.10585 -0.213422 0.000666667
 0.987918 -0.147722   1.11302 0.0537847 0.000666667
 0.987853 -0.155116   1.11242 0.0671826 0.000666667
 0.988206 -0.148186    1.1123 -0.0431496 0.000666667
 0.980299 -0.139158   1.10586 0.19841 0.000666667
 0.989556 -0.153252   1.10855 0.160565 0.000666667
 0.993254 -0.134606   1.10583 -0.0559385 0.000666667
 0.988114 -0.141845   1.11849 -0.0634417 0.000666667
0.987757 -0.14798  1.10824 0.179761 0.000666667
  0.98975 -0.146456   1.11796 -0.0296481 0.000666667
 0.988416 -0.144617    1.1062 0.280533 0.000666667
 0.982987 -0.141933   1.10358 -0.184141 0.000666667
 0.984004 -0.139317   1.11776 -0.187846 0.000666667
 0.987675 -0.150849   1.10815 -0.0397912 0.000666667
 0.988646 -0.147313   1.11292 0.0567301 0.000666667
 0.988061 -0.154101   1.11172 0.0426524 0.000666667
 0.991572 -0.146236   1.11354 -0.0263223 0.000666667
 0.992281 -0.136136   1.10421 -0.0743947 0.000666667
  0.99146 -0.137388   1.10378 -0.0740891 0.000666667
 0.978921 -0.149842   1.10499 0.292919 0.000666667
0.989137 -0.15329  1.11115 0.0613549 0.000666667
 0.999252 -0.134125   1.09923 -0.205776 0.000666667
 0.982105 -0.143169   1.11068 0.0354232 0.000666667
 0.991193 -0.143496   1.11122 -0.00054705 0.000666667
 0.995965 -0.138617   1.11755 -0.170538 0.000666667
 0.983678 -0.145017   1.11018 0.371032 0.000666667
 0.989242 -0.149503   1.10712 0.174025 0.000666667
 0.981782 -0.139149   1.11419 0.212913 0.000666667
 0.990944 -0.144529   1.11133 0.0382209 0.000666667
 0.992368 -0.149377   1.10423 0.171502 0.000666667
 0.996511 -0.138861   1.10316 -0.0292722 0.000666667
 0.992514 -0.150242   1.10416 -0.000654389 0.000666667
 0.995613 -0.139984    1.1124 -0.0151201 0.000666667
 0.991174 -0.151601   1.10737 0.202188 0.000666667
0.990671 -0.14253  1.11146 -0.0415426 0.000666667
 0.991295 -0.149598   1.11481 -0.0289439 0.000666667
 0.988694 -0.145336   1.10074 0.280576 0.000666667
 0.990687 -0.151499   1.10945 0.156189 0.000666667
 0.989256 -0.150764   1.10698 0.185752 0.000666667
  0.99103 -0.147965      1.11 0.163549 0.000666667
 0.987224 -0.153459   1.10013 -0.0134577 0.000666667
 0.995862 -0.148668   1.10613 0.0131675 0.000666667
 0.983642 -0.142482   1.10955 -0.153506 0.000666667
 0.986908 -0.158094   1.11376 -0.0625361 0.000666667
 0.992594 -0.143526   1.11027 0.0590196 0.000666667
 0.989488 -0.143218   1.11074 -0.00784401 0.000666667
  0.98173 -0.144487   1.11055 0.361683 0.000666667
0.988663 -0.15525   1.1141 0.0451513 0.000666667
 0.991147 -0.141643   1.10845 -0.0242942 0.000666667
 0.990717 -0.143424   1.11675 -0.0249641 0.000666667
   1.0033 -0.145783    1.1045 0.00493515 0.000666667
 0.998122 -0.137602   1.10313 -0.0242311 0.000666667
 0.992674 -0.151428   1.10437 0.171597 0.000666667
 0.994369 -0.153953   1.10483 0.180598 0.000666667
 0.992182 -0.151602   1.10905 0.191706 0.000666667
 0.997248 -0.138287   1.10209 -0.0158338 0.000666667
 0.989726 -0.152382   1.10618 0.187447 0.000666667
 0.990958 -0.149323   1.11289 -0.0296419 0.000666667
 0.987667 -0.142177   1.10626 -0.00232242 0.000666667
 0.974174 -0.148713   1.10493 0.0485294 0.000666667
 0.989221 -0.146874   1.11095 0.0575613 0.000666667
 0.990702 -0.143029   1.11097 -0.013366 0.000666667
 0.985656 -0.144827   1.11708 -0.120538 0.000666667
 0.997442 -0.150198   1.10646 0.198759 0.000666667
 0.988007 -0.149508   1.11436 0.015061 0.000666667
 0.993263 -0.144197   1.10905 0.00791706 0.000666667
 0.988873 -0.153878   1.10936 0.0817291 0.000666667
 0.997976 -0.139208   1.10792 -0.00957833 0.000666667
0.990392 -0.14788  1.11135 0.0423497 0.000666667
   0.9895 -0.152581   1.10848 0.150071 0.000666667
 0.991911 -0.146986    1.1233 0.0936221 0.000666667
 0.989898 -0.143522   1.11865 -0.0688124 0.000666667
 0.990357 -0.153058   1.11458 0.0671055 0.000666667
0.992806 -0.14966   1.1157 -0.0161801 0.000666667
 0.991587 -0.141888   1.11199 -0.0218362 0.000666667
 0.981081 -0.151234   1.11118 0.147137 0.000666667
 0.991404 -0.146852   1.11422 -0.00764524 0.000666667
 0.990967 -0.143999   1.11171 -0.0481468 0.000666667
 0.988495 -0.150369   1.10747 0.186497 0.000666667
 0.983294 -0.151266   1.10226 0.379583 0.000666667
 0.988621 -0.152194   1.11319 0.0367968 0.000666667
 0.991287 -0.150316   1.10841 0.188147 0.000666667
 0.994442 -0.150417   1.10313 -0.0356313 0.000666667
 0.993774 -0.157737   1.10788 -0.0873228 0.000666667
 0.989232 -0.148155   1.11373 4.16495e-05 0.000666667
 0.990708 -0.144192   1.10861 0.042915 0.000666667
 0.990056 -0.149408   1.10636 0.174275 0.000666667
  0.98411 -0.156417   1.11107 -0.179825 0.000666667
  1.00299 -0.139294   1.09526 -0.169486 0.000666667
 0.982452 -0.137082   1.11467 0.215398 0.000666667
  0.98981 -0.149928   1.12241 0.0887075 0.000666667
 0.985267 -0.154443   1.11776 -0.013238 0.000666667
 0.998022 -0.136207   1.10005 -0.144509 0.000666667
0.993323 -0.14984  1.10543 -0.0157788 0.000666667
 0.996064 -0.137925   1.10816 -0.0194346 0.000666667
  1.00208 -0.138592   1.09709 -0.195479 0.000666667
 0.986798 -0.146041   1.11387 0.0688446 0.000666667
  1.00027 -0.133934   1.09762 -0.161602 0.000666667
 0.991973 -0.152353    1.1052 0.172245 0.000666667
 0.991499 -0.155713   1.11333 0.0497431 0.000666667
 0.990615 -0.152499   1.10751 0.193443 0.000666667
  0.98527 -0.142492   1.11568 -0.0866874 0.000666667
0.988783 -0.15105  1.11349 -0.0596634 0.000666667
 0.986049 -0.136896    1.1148 0.0164759 0.000666667
 0.992606 -0.140762   1.10934 -0.00415885 0.000666667
 0.988046 -0.141983   1.11926 -0.0748531 0.000666667
 0.985251 -0.153553   1.11501 0.0160575 0.000666667
  0.99293 -0.157526   1.10517 -0.0687602 0.000666667
  0.99536 -0.151875   1.10588 -0.0259438 0.000666667
 0.989089 -0.145402   1.11114 0.033317 0.000666667
 0.989293 -0.148635   1.10628 0.169408 0.000666667
   0.9799 -0.149479   1.10651 0.297668 0.000666667
0.987158 -0.15067  1.11278 -0.0131986 0.000666667
 0.989818 -0.143273   1.11218 -0.0317175 0.000666667
 0.990744 -0.145987   1.10849 0.167616 0.000666667
 0.986409 -0.148808   1.11136 -0.0555337 0.000666667
 0.989651 -0.154026    1.1124 0.0828471 0.000666667
 0.980948 -0.135572   1.11299 0.202258 0.000666667
 0.988401 -0.154731   1.11539 0.0278024 0.000666667
0.992228 -0.14311  1.10953 -0.051157 0.000666667
 0.991574 -0.143093   1.12083 -0.0976317 0.000666667
 0.982206 -0.140805    1.1097 0.38459 0.000666667
 0.989154 -0.144672   1.10545 0.276461 0.000666667
  0.99394 -0.158045   1.10436 -0.0640162 0.000666667
 0.993632 -0.158419   1.10157 0.250247 0.000666667
 0.987442 -0.145534   1.11081 0.0348919 0.000666667
 0.992165 -0.150239   1.11048 0.198358 0.000666667
 0.991711 -0.148772   1.12419 0.075505 0.000666667
 0.987602 -0.153178   1.11575 -0.0546182 0.000666667
   0.9845 -0.147036   1.11083 0.348784 0.000666667
 0.990348 -0.150413    1.1044 0.171738 0.000666667
 0.990973 -0.150947   1.11524 -0.0202187 0.000666667
 0.996584 -0.138618   1.10549 -0.0590585 0.000666667
0.979537 -0.14068  1.10944 0.166848 0.000666667
  1.00054 -0.135008   1.09873 -0.181172 0.000666667
 0.990104 -0.148923   1.10777 0.174912 0.000666667
 0.986404 -0.152121   1.11402 -0.0608519 0.000666667
 0.987289 -0.152344   1.11182 0.0655065 0.000666667
 0.990342 -0.154391   1.10897 0.0375081 0.000666667
 0.991968 -0.140871   1.10976 -0.00105918 0.000666667
 0.991911 -0.137844    1.1044 -0.0746518 0.000666667
 0.983897 -0.141559   1.10603 -0.196568 0.000666667
 0.990262 -0.137364   1.10623 -0.079575 0.000666667
 0.983654 -0.154781   1.11365 0.0136959 0.000666667
 0.988743 -0.152058   1.10609 0.17805 0.000666667
 0.991785 -0.152694   1.10619 0.178294 0.000666667
 0.989503 -0.147543   1.11666 -0.0204161 0.000666667
 0.981698 -0.142898   1.10725 0.190188 0.000666667
 0.995057 -0.149152   1.11223 -0.179814 0.000666667
 0.989553 -0.148013   1.11671 -0.0163907 0.000666667
  1.01004 -0.147403   1.11181 -0.301202 0.000666667
 0.990485 -0.148142   1.11264 -0.0254374 0.000666667
 0.989309 -0.148477   1.11221 -0.0357128 0.000666667
 0.992565 -0.148113   1.12054 0.0706856 0.000666667
0.988061 -0.1449 1.11184 0.0440767 0.000666667
 0.983651 -0.141903   1.11866 0.0302431 0.000666667
0.991145 -0.14674  1.11014 -0.0265342 0.000666667
  1.00173 -0.139546   1.09878 -0.198117 0.000666667
  0.98138 -0.152365   1.11275 0.142696 0.000666667
 0.991932 -0.149349   1.10709 -0.00793485 0.000666667
0.989969 -0.15248  1.10965 0.162739 0.000666667
 0.983771 -0.142846   1.10614 -0.193397 0.000666667
0.986367 -0.15363  1.11035 -0.138211 0.000666667
 0.989349 -0.152509   1.10741 -0.168435 0.000666667
 0.991914 -0.143874   1.11034 -0.0183241 0.000666667
 0.992213 -0.143026   1.11045 -0.0368803 0.000666667
 0.988972 -0.157373   1.10608 -0.0702628 0.000666667
  0.98166 -0.141389   1.10806 0.363349 0.000666667
 0.987943 -0.141742    1.1073 -0.187517 0.000666667
 0.989728 -0.150715   1.12078 0.0727116 0.000666667
   0.9972 -0.137936   1.10358 -0.021553 0.000666667
 0.988398 -0.158482   1.11192 -0.0554107 0.000666667
 0.977331 -0.139445   1.10657 0.172078 0.000666667
 0.988282 -0.148352   1.11422 0.0431847 0.000666667
  1.00835 -0.147563   1.10152 -0.25401 0.000666667
 0.990775 -0.154455   1.11346 0.0643273 0.000666667
 0.995775 -0.140029   1.10786 -0.0298144 0.000666667
 0.988503 -0.150147   1.11424 0.051322 0.000666667
 0.996844 -0.138522   1.10473 -0.025102 0.000666667
  0.99606 -0.144575   1.11055 0.060763 0.000666667
 0.982913 -0.142707   1.11138 0.368993 0.000666667
 0.992569 -0.142957   1.11215 -0.202419 0.000666667
 0.987203 -0.152033   1.11401 0.0282555 0.000666667
0.988782 -0.15281  1.10826 0.185303 0.000666667
 0.981212 -0.144705   1.10942 0.37494 0.000666667
  0.99157 -0.144669   1.10819 0.0151044 0.000666667
 0.985771 -0.153354   1.11181 -0.0819124 0.000666667
 0.992312 -0.134715    1.1062 -0.0927519 0.000666667
  1.00237 -0.135338   1.09897 -0.163183 0.000666667
 0.993045 -0.143307   1.10792 -0.00151929 0.000666667
 0.990701 -0.147415   1.10913 0.0466877 0.000666667
 0.982693 -0.155119   1.09845 0.0767949 0.000666667
 0.988647 -0.146582   1.11398 0.0549824 0.000666667
 0.992774 -0.157604   1.10653 -0.0723076 0.000666667
 0.987854 -0.148895   1.11692 -0.0124403 0.000666667
 0.990808 -0.149386   1.10808 0.17446 0.000666667
 0.992443 -0.153173   1.11109 -0.240874 0.000666667
 0.981085 -0.143189   1.10756 0.35855 0.000666667
 0.999864 -0.132362   1.09899 -0.192876 0.000666667
 0.981951 -0.143152   1.10797 0.377773 0.000666667
0.989541 -0.14668  1.11643 0.00098093 0.000666667
  0.98019 -0.145863   1.10837 0.0903075 0.000666667
 0.992995 -0.150688   1.10409 0.180057 0.000666667
 0.987368 -0.156156   1.10807 0.0338286 0.000666667
 0.998453 -0.150469   1.10468 0.191058 0.000666667
 0.992937 -0.136445   1.10556 -0.0630137 0.000666667
0.987286 -0.1415  1.1198 -0.0997751 0.000666667
  1.00493 -0.147626   1.10202 -0.233877 0.000666667
 0.990146 -0.144363   1.10186 0.270218 0.000666667
 0.995252 -0.142166   1.11511 -0.189885 0.000666667
 0.994531 -0.150053   1.10814 0.174628 0.000666667
 0.980537 -0.140602    1.1103 0.158667 0.000666667
 0.988357 -0.155541   1.10951 -0.0519455 0.000666667
 0.990282 -0.149254   1.11523 -0.0284873 0.000666667
 0.992987 -0.142839    1.1135 0.0670365 0.000666667
 0.987282 -0.148407   1.11468 -0.0252604 0.000666667
 0.996753 -0.151388   1.11451 -0.211306 0.000666667
 0.989488 -0.151482   1.10952 0.177085 0.000666667
 0.989117 -0.155194   1.11503 0.0553972 0.000666667
 0.977996 -0.147872   1.10826 0.0741666 0.000666667
 0.988817 -0.143533   1.11045 -0.026281 0.000666667
  1.00849 -0.144458   1.10278 -0.259144 0.000666667
 0.990984 -0.149868   1.10714 0.186554 0.000666667
  0.99118 -0.137782   1.10255 -0.0801301 0.000666667
 0.988787 -0.149916   1.11554 0.0117042 0.000666667
 0.991073 -0.142507   1.11111 0.0520165 0.000666667
 0.981246 -0.139398    1.1137 0.216367 0.000666667
 0.990456 -0.148126   1.10645 0.053153 0.000666667
 0.99085 -0.15051  1.11335 -0.0446801 0.000666667
 0.986623 -0.149895   1.11576 -0.0890792 0.000666667
 0.988801 -0.148625    1.1161 -0.0166552 0.000666667
 0.992978 -0.153287    1.1056 0.186465 0.000666667
 0.991314 -0.143694   1.11131 -0.163509 0.000666667
 0.990925 -0.150777   1.10528 0.213912 0.000666667
  0.99033 -0.144921   1.10509 0.261647 0.000666667
 0.993021 -0.152453   1.10676 0.198615 0.000666667
 0.995541 -0.133431   1.09764 0.0122349 0.000666667
 0.988229 -0.153386   1.10967 0.0479696 0.000666667
  0.99191 -0.143089   1.10776 -0.0270488 0.000666667
 1.00001 -0.14245  1.10871 -0.0621497 0.000666667
 0.989853 -0.144286   1.11637 0.00212059 0.000666667
0.983706 -0.15422  1.11267 0.0394315 0.000666667
 0.990989 -0.145072    1.1109 -0.00145103 0.000666667
 0.989144 -0.146575   1.10498 0.25135 0.000666667
  1.00149 -0.141924   1.11032 -0.0663854 0.000666667
 0.989717 -0.149194   1.11437 0.0276034 0.000666667
0.991293 -0.14761  1.10984 0.0465067 0.000666667
 0.986032 -0.150544   1.11164 -0.0689231 0.000666667
 0.992758 -0.160977   1.10672 -0.0431353 0.000666667
 0.993227 -0.149314   1.12101 0.104505 0.000666667
  0.98924 -0.159647   1.11355 -0.0125614 0.000666667
 0.987059 -0.146323   1.10347 0.240092 0.000666667
 0.989426 -0.147308   1.11419 -0.0323738 0.000666667
 0.991665 -0.141882   1.11155 0.00275534 0.000666667
0.989488 -0.14886  1.10639 0.195212 0.000666667
 0.991233 -0.143132   1.10816 -0.0109652 0.000666667
 0.993106 -0.154622   1.10508 0.200481 0.000666667
  0.99035 -0.142666   1.10903 -0.0222663 0.000666667
 0.987117 -0.158542   1.11364 -0.0363034 0.000666667
 0.994243 -0.153468   1.11319 -0.201268 0.000666667
 0.991039 -0.146554   1.11486 -0.0037109 0.000666667
 0.984838 -0.143653   1.11065 0.360766 0.000666667
 0.987989 -0.149707   1.11611 -0.0245322 0.000666667
 0.982407 -0.140682   1.10855 0.353256 0.000666667
  1.00048 -0.132836   1.09884 -0.195024 0.000666667
 0.992355 -0.148914   1.11329 -0.0323208 0.000666667
0.997753 -0.15126  1.10526 0.196285 0.000666667
 0.984323 -0.144212   1.10891 0.360561 0.000666667
 0.990006 -0.155323   1.11446 0.0273604 0.000666667
 0.987497 -0.150685   1.10565 0.1728 0.000666667
 0.990976 -0.148738   1.11362 0.00411125 0.000666667
  0.98784 -0.151707   1.11295 -0.0259465 0.000666667
 0.990723 -0.152493   1.10232 -0.173556 0.000666667
 0.986413 -0.154706   1.10989 0.0900871 0.000666667
 0.982563 -0.144481   1.10943 0.359676 0.000666667
 0.984914 -0.141928   1.11634 -0.095502 0.000666667
 0.990827 -0.153063   1.10226 -0.151509 0.000666667
 0.996238 -0.137442   1.10636 -0.020102 0.000666667
 0.991887 -0.149852    1.1053 0.181505 0.000666667
 0.993576 -0.143206   1.11049 0.0564435 0.000666667
 0.991029 -0.143779   1.11099 -0.213178 0.000666667
 0.985007 -0.138178   1.11939 0.0263544 0.000666667
 0.993091 -0.156261    1.1011 0.28221 0.000666667
0.993455 -0.15206  1.11155 -0.217307 0.000666667
  1.00129 -0.140776   1.10068 -0.190932 0.000666667
 0.993657 -0.143533   1.11167 0.0776471 0.000666667
 0.988119 -0.145688   1.11201 0.00542228 0.000666667
 0.989824 -0.132914   1.11001 -0.0764654 0.000666667
 0.983755 -0.141802   1.10266 -0.183378 0.000666667
0.979474 -0.14531  1.11107 0.0739207 0.000666667
 0.980464 -0.143323   1.11574 -0.00739144 0.000666667
  0.98976 -0.150107   1.10663 0.153577 0.000666667
 0.985981 -0.139878   1.11726 0.022026 0.000666667
0.989358 -0.14345  1.11113 -0.193434 0.000666667
 0.990721 -0.143815   1.11138 0.0416457 0.000666667
 0.995081 -0.133195   1.09722 0.00872465 0.000666667
 0.993669 -0.150228   1.11607 -0.223694 0.000666667
 0.979578 -0.144713   1.11149 0.072711 0.000666667
 0.993249 -0.159115   1.10461 -0.0448293 0.000666667
 0.990474 -0.153819   1.10842 -0.129758 0.000666667
 0.996974 -0.132824   1.09586 -0.194893 0.000666667
 0.982666 -0.142788   1.11091 0.38468 0.000666667
 0.991859 -0.150943   1.10685 0.177427 0.000666667
 0.990962 -0.142078   1.10831 -0.0255925 0.000666667
 0.991258 -0.141889   1.10903 -0.0152553 0.000666667
0.989134 -0.1526 1.11354 -0.0643433 0.000666667
 0.994114 -0.152234   1.11368 -0.181017 0.000666667
 0.990767 -0.144875    1.1145 0.0276758 0.000666667
 0.985155 -0.139286   1.10662 -0.191934 0.000666667
 0.987888 -0.146768   1.11583 -0.0100678 0.000666667
 0.992382 -0.142378   1.11211 -0.0200567 0.000666667
 0.989191 -0.147248   1.11269 -0.0349973 0.000666667
0.991789 -0.14276   1.1118 -0.0129242 0.000666667
 0.989874 -0.143883   1.10437 0.277626 0.000666667
 0.987259 -0.146822     1.105 0.252211 0.000666667
   1.0008 -0.143005    1.1073 -0.0280034 0.000666667
 0.992425 -0.143646   1.11086 -0.214166 0.000666667
 0.986829 -0.148972   1.11233 -0.0184823 0.000666667
 0.991463 -0.146549   1.10757 0.0378045 0.000666667
  0.99082 -0.151072    1.0977 -0.148666 0.000666667
  0.99265 -0.135364   1.10219 0.0251496 0.000666667
 0.992351 -0.148444   1.11558 0.005965 0.000666667
  0.99503 -0.138184   1.10594 -0.0300125 0.000666667
 0.980951 -0.145722   1.10792 0.345299 0.000666667
 0.987711 -0.151898   1.10942 0.193256 0.000666667
 0.981954 -0.143208   1.10896 0.0486451 0.000666667
 0.990985 -0.136264     1.105 -0.0718914 0.000666667
 0.991789 -0.150229   1.10651 0.177229 0.000666667
 0.973085 -0.144602   1.11075 0.0105151 0.000666667
 0.992985 -0.148674   1.10921 0.0565751 0.000666667
  0.98963 -0.148484   1.11303 -0.0424108 0.000666667
 0.995154 -0.157617    1.1001 0.256497 0.000666667
 0.988686 -0.145906   1.10218 0.288334 0.000666667
 0.990908 -0.143018   1.10917 0.00320893 0.000666667
 0.980811 -0.146639   1.11181 0.0539633 0.000666667
 0.988299 -0.144115   1.11587 -0.0544105 0.000666667
 0.992282 -0.143195   1.11116 0.0045298 0.000666667
0.982122 -0.14031  1.11366 0.0144031 0.000666667
 0.992271 -0.142287   1.10991 -0.0137861 0.000666667
 0.976911 -0.142326    1.1066 0.138658 0.000666667
 0.992053 -0.150602   1.10852 0.163005 0.000666667
 0.989515 -0.146461   1.10962 0.169939 0.000666667
  0.99909 -0.136345   1.10101 -0.144878 0.000666667
 0.992506 -0.150992   1.11371 -0.0171575 0.000666667
 0.987579 -0.139107   1.11875 -0.0859888 0.000666667
 0.987303 -0.157825    1.1055 -0.0705591 0.000666667
 0.987356 -0.159056   1.11268 -0.0316528 0.000666667
 0.987228 -0.145192   1.11172 0.0321911 0.000666667
  0.98012 -0.143907   1.11255 0.0236378 0.000666667
 0.989075 -0.146666   1.11295 0.0464257 0.000666667
 0.987057 -0.149983   1.11397 -0.0245531 0.000666667
 0.991832 -0.152565   1.10628 0.201934 0.000666667
  0.99728 -0.150606   1.10554 0.193464 0.000666667
 0.989488 -0.148503   1.11315 0.00781827 0.000666667
 0.991257 -0.146765   1.10865 -0.0108731 0.000666667
 0.989874 -0.143535   1.11027 -0.174241 0.000666667
 0.984298 -0.141893   1.10892 -0.150293 0.000666667
 0.989125 -0.145115   1.11011 0.0334509 0.000666667
 0.990589 -0.142789   1.10921 0.0164413 0.000666667
 0.99153 -0.14577  1.11606 -0.0113877 0.000666667
  0.98771 -0.143274   1.11074 0.0331741 0.000666667
 0.991787 -0.159814   1.11197 -0.0528191 0.000666667
   0.9875 -0.147593   1.11414 0.0506463 0.000666667
0.987409 -0.1461 1.11211 0.00764462 0.000666667
 0.992822 -0.155245   1.10614 0.184531 0.000666667
 0.987055 -0.157511    1.1092 -0.0842546 0.000666667
  0.98653 -0.146236   1.11165 0.0666628 0.000666667
0.994042 -0.1502 1.10626 -0.00216227 0.000666667
 0.992283 -0.155846   1.10195 0.281903 0.000666667
 0.990004 -0.142089   1.11252 -0.040905 0.000666667
 0.991951 -0.145792   1.11155 -0.216356 0.000666667
  1.00056 -0.137617   1.09865 -0.19356 0.000666667
 0.992175 -0.151862   1.10884 0.163516 0.000666667
 0.985261 -0.149998   1.09401 -0.188354 0.000666667
  1.00156 -0.136971   1.09572 -0.147103 0.000666667
0.990947 -0.1365 1.10642 -0.053199 0.000666667
 0.985275 -0.142426   1.11841 -0.146034 0.000666667
 0.986957 -0.149182   1.11415 -0.0129447 0.000666667
 0.991852 -0.151605   1.10476 0.167031 0.000666667
 0.981204 -0.139154   1.11214 0.216969 0.000666667
 0.991002 -0.144187   1.11247 0.0448813 0.000666667
 0.980883 -0.143592   1.11116 0.385273 0.000666667
 0.990791 -0.140165   1.12084 -0.0891168 0.000666667
 0.990729 -0.149932   1.12203 0.0769006 0.000666667
 0.991721 -0.148101   1.11527 -0.208625 0.000666667
 0.990582 -0.143128   1.10991 0.003742 0.000666667
  1.00018 -0.139432   1.09705 -0.172321 0.000666667
 0.989044 -0.141595   1.12075 -0.093436 0.000666667
  0.98872 -0.158363   1.11278 -0.0484663 0.000666667
 0.987013 -0.153306   1.11727 -0.0735731 0.000666667
 0.989103 -0.144361   1.10408 0.257522 0.000666667
  1.00174 -0.144624    1.1002 -0.0777881 0.000666667
 0.994156 -0.149369   1.10553 0.00257798 0.000666667
 0.992857 -0.148578   1.10445 -0.0082012 0.000666667
 0.996219 -0.138696   1.11019 0.000327973 0.000666667
 0.988191 -0.156351   1.10101 0.266723 0.000666667
0.989228 -0.14643  1.11619 -0.0323765 0.000666667
 0.990919 -0.143336   1.10823 0.0202207 0.000666667
 0.996116 -0.150267    1.1035 -0.027818 0.000666667
 0.990398 -0.144902   1.10869 0.00101981 0.000666667
 0.993422 -0.150127   1.11188 -0.221809 0.000666667
 0.992639 -0.151143    1.1096 0.175752 0.000666667
 0.984524 -0.148616   1.10053 0.394176 0.000666667
  0.99021 -0.149179   1.11459 -0.0380973 0.000666667
 0.987858 -0.140164   1.11084 0.0164072 0.000666667
 0.988114 -0.151472   1.11408 -0.0406834 0.000666667
  0.99321 -0.157903   1.10661 -0.0726554 0.000666667
 0.981243 -0.140034   1.10767 0.15222 0.000666667
 0.989207 -0.142192   1.11105 -0.170732 0.000666667
 0.990773 -0.151273   1.10734 0.176947 0.000666667
 0.99234 -0.15065  1.10901 0.178429 0.000666667
  0.99284 -0.148207   1.11411 -0.219353 0.000666667
 0.998422 -0.136214   1.09978 -0.169344 0.000666667
 0.988866 -0.148057   1.10896 0.19163 0.000666667
 0.982064 -0.138706   1.11172 0.208243 0.000666667
 0.986912 -0.149167   1.11323 0.0382137 0.000666667
 0.993981 -0.154017   1.10553 0.187886 0.000666667
 0.993301 -0.150275   1.10471 -0.0200928 0.000666667
 0.986226 -0.145502    1.1059 0.264638 0.000666667
 0.981522 -0.137369   1.11188 0.191898 0.000666667
 0.983816 -0.140618   1.10502 -0.190489 0.000666667
 0.993043 -0.134594   1.10505 -0.0629781 0.000666667
 0.978545 -0.144342   1.11368 0.0302643 0.000666667
  0.99319 -0.143386   1.10965 -0.0216945 0.000666667
0.990108 -0.14928  1.11527 -0.0429281 0.000666667
 0.989724 -0.154665   1.11361 0.0517188 0.000666667
 0.989445 -0.158084   1.10443 -0.0728386 0.000666667
 0.980661 -0.150987   1.11275 0.150729 0.000666667
  0.99485 -0.140597   1.11508 -0.207863 0.000666667
 0.993848 -0.150302   1.11539 -0.19414 0.000666667
 0.980583 -0.147619   1.10861 0.0660758 0.000666667
 0.977923 -0.147503   1.10813 0.0793875 0.000666667
  0.99125 -0.146319   1.11507 -0.0177074 0.000666667
0.993157 -0.14471  1.10827 0.0518069 0.000666667
 0.990499 -0.151081   1.10687 0.166911 0.000666667
 0.984726 -0.143864   1.11064 0.366717 0.000666667
 0.990146 -0.142514   1.10955 -0.0220711 0.000666667
 0.983442 -0.142495   1.11806 -0.189932 0.000666667
 0.993729 -0.151768   1.11126 -0.228201 0.000666667
 0.990594 -0.147448   1.11679 -0.0168365 0.000666667
 0.994813 -0.151219   1.10669 0.167493 0.000666667
 0.992005 -0.146557   1.11147 -0.0285472 0.000666667
0.988383 -0.15141  1.11343 -0.0299379 0.000666667
   0.9906 -0.145045   1.11124 -0.000978163 0.000666667
 0.989243 -0.146495   1.10962 0.183544 0.000666667
 0.990569 -0.148728   1.11363 -0.0305506 0.000666667
  0.99624 -0.153308    1.1062 0.201286 0.000666667
 0.990025 -0.157777    1.1095 -0.0491788 0.000666667
0.992189 -0.14758  1.11462 -0.201279 0.000666667
 0.993156 -0.143508   1.10939 0.0328557 0.000666667
 0.989918 -0.149854   1.12526 -0.275889 0.000666667
 0.991409 -0.151484   1.10566 0.177207 0.000666667
 0.995058 -0.150232   1.11359 -0.195465 0.000666667
 0.976382 -0.134756   1.10094 -0.043801 0.000666667
 0.991357 -0.139951    1.1095 0.00877744 0.000666667
 0.995515 -0.137863   1.10723 -0.0201302 0.000666667
 0.994055 -0.140343   1.11734 -0.209207 0.000666667
 0.980849 -0.144563   1.10977 0.0302811 0.000666667
0.991698 -0.14145  1.11014 -0.16966 0.000666667
 0.992819 -0.150181   1.10665 0.00323949 0.000666667
  0.99239 -0.157992    1.1059 -0.0539018 0.000666667
 0.982691 -0.138442    1.1151 0.216146 0.000666667
  0.98369 -0.141801   1.10494 -0.175501 0.000666667
 0.989302 -0.144483   1.11545 -0.0108629 0.000666667
 0.991137 -0.145401   1.10347 0.306306 0.000666667
 0.987879 -0.145834   1.11576 -0.0129725 0.000666667
 0.990825 -0.144871   1.09232 -0.18167 0.000666667
 0.989861 -0.148817   1.10534 0.180085 0.000666667
 0.992068 -0.153449   1.10676 0.194421 0.000666667
 0.992304 -0.143532   1.11171 -0.000412638 0.000666667
 0.990028 -0.150398   1.11567 -0.0451505 0.000666667
 0.989531 -0.149369   1.11419 -0.0416501 0.000666667
 0.991288 -0.147028   1.11098 0.0458105 0.000666667
 0.993297 -0.134669   1.09905 -0.00808627 0.000666667
 0.990607 -0.152806   1.10985 0.197518 0.000666667
  0.99228 -0.139553   1.11059 -0.194696 0.000666667
 0.999692 -0.140887   1.09844 -0.172007 0.000666667
 0.992159 -0.157309   1.10205 -0.0708949 0.000666667
 0.989473 -0.152171   1.10673 0.195819 0.000666667
 0.984564 -0.143317   1.10937 -0.138107 0.000666667
  1.00115 -0.134825   1.09632 -0.179776 0.000666667
 0.990127 -0.144036   1.11085 0.0376037 0.000666667
 0.988583 -0.151476   1.10725 -0.166495 0.000666667
 0.985382 -0.157529   1.11519 -0.00935957 0.000666667
 0.990833 -0.145585   1.11064 0.170797 0.000666667
 0.991594 -0.150826   1.11006 0.201802 0.000666667
 0.991092 -0.148927   1.11635 0.0443612 0.000666667
 0.989098 -0.143263   1.11761 -0.109635 0.000666667
 0.991573 -0.145121   1.11657 -0.0101187 0.000666667
 0.978572 -0.138574   1.11144 0.217221 0.000666667
 0.983146 -0.141468   1.10549 -0.186143 0.000666667
 0.997933 -0.150262   1.10406 0.198514 0.000666667
 0.993107 -0.150182   1.11455 -0.223367 0.000666667
 0.982965 -0.141764   1.11059 0.38395 0.000666667
 0.987909 -0.159791   1.11106 -0.0233443 0.000666667
 0.995814 -0.139296   1.11731 -0.174414 0.000666667
 0.997897 -0.140515   1.10873 -0.013118 0.000666667
 0.990344 -0.153007   1.10769 0.193005 0.000666667
 0.994248 -0.128316   1.09315 -0.0365049 0.000666667
0.990984 -0.15006  1.11396 -0.0230737 0.000666667
 0.989876 -0.145501   1.10828 0.18481 0.000666667
 0.988524 -0.143664   1.11251 0.0331216 0.000666667
 0.985824 -0.151719   1.11641 -0.121437 0.000666667
 0.991334 -0.150535   1.11466 -0.030921 0.000666667
 0.987981 -0.139875   1.10736 -0.190314 0.000666667
  0.98962 -0.151522   1.10567 0.180012 0.000666667
 0.994097 -0.138312   1.10674 -0.0200845 0.000666667
 0.992201 -0.138386   1.10505 -0.0782617 0.000666667
0.988678 -0.15114  1.11354 -0.021461 0.000666667
 0.995159 -0.147646   1.11241 -0.205368 0.000666667
 0.979569 -0.135509   1.11222 0.226527 0.000666667
 0.990046 -0.143154   1.11123 -0.0350756 0.000666667
 0.991003 -0.147512   1.10878 0.181638 0.000666667
 0.989403 -0.148554   1.11719 0.00505676 0.000666667
 0.986926 -0.139631   1.11519 -0.0562638 0.000666667
 0.994116 -0.152242   1.10637 0.177133 0.000666667
 0.991418 -0.141309    1.1094 -0.0211705 0.000666667
 1.00159 -0.14551  1.10478 0.0360912 0.000666667
 0.990336 -0.151437   1.10903 0.17993 0.000666667
 0.986206 -0.146257   1.11086 0.359278 0.000666667
 0.989858 -0.140448   1.10821 -0.00157596 0.000666667
 0.995132 -0.137719   1.10434 -0.0240972 0.000666667
 0.985031 -0.142085    1.1169 -0.069302 0.000666667
 0.979748 -0.143759   1.11113 0.0632324 0.000666667
  0.98776 -0.156429   1.11292 0.0548428 0.000666667
 0.988585 -0.149152   1.11448 -0.0505584 0.000666667
 0.992071 -0.137999   1.10353 -0.0653583 0.000666667
 0.989693 -0.159136   1.10426 -0.0418713 0.000666667
 0.989777 -0.145597   1.10375 0.249647 0.000666667
 0.986679 -0.152618   1.11317 -0.0689535 0.000666667
 0.985211 -0.142987   1.10731 -0.159363 0.000666667
 0.982573 -0.141417    1.1072 0.176421 0.000666667
 0.992907 -0.144392   1.10789 0.0176787 0.000666667
 0.995431 -0.133482   1.10231 -0.0235114 0.000666667
 0.987484 -0.159721   1.11242 -0.0483801 0.000666667
 0.990096 -0.150698   1.10864 0.167702 0.000666667
 0.992867 -0.153016   1.11154 0.161019 0.000666667
 0.987122 -0.153428    1.1086 0.0777822 0.000666667
 0.990681 -0.151718    1.1102 0.161812 0.000666667
 0.985908 -0.154129   1.11469 -0.0291179 0.000666667
 0.988052 -0.142458   1.11622 -0.056439 0.000666667
 0.996649 -0.134552   1.09635 -0.204778 0.000666667
0.992478 -0.14492  1.11057 0.0418785 0.000666667
 0.979094 -0.146697   1.10641 0.0764213 0.000666667
 0.990954 -0.150783   1.10611 0.199452 0.000666667
 0.984803 -0.144042   1.10984 0.364497 0.000666667
 0.974844 -0.146802   1.10981 0.00349317 0.000666667
 0.978016 -0.144861   1.11659 -0.00181909 0.000666667
0.987656 -0.1487  1.1145 0.0131142 0.000666667
 0.989109 -0.152725   1.10551 0.177953 0.000666667
 0.986655 -0.149554   1.11432 -0.0234125 0.000666667
 0.989325 -0.145326   1.11565 -0.0196848 0.000666667
 0.988653 -0.145438   1.11554 -0.00585794 0.000666667
 0.988908 -0.147723   1.10277 0.274285 0.000666667
 0.988091 -0.147952    1.1028 0.289422 0.000666667
 0.986861 -0.153645   1.11453 0.0315404 0.000666667
0.987543 -0.14772  1.11283 0.0139423 0.000666667
 0.988522 -0.144836   1.11384 0.0674683 0.000666667
 0.983073 -0.139166   1.11864 -0.1809 0.000666667
 0.986017 -0.157519   1.11107 -0.173629 0.000666667
 0.979569 -0.151925   1.11285 0.133399 0.000666667
 0.991416 -0.150783   1.10773 0.182685 0.000666667
 0.986978 -0.151959   1.11477 -0.0486351 0.000666667
 0.990649 -0.142775   1.11053 -0.197111 0.000666667
 0.987595 -0.149681   1.11682 -0.0146061 0.000666667
 0.988022 -0.152066   1.10567 -0.132754 0.000666667
 0.994849 -0.147459   1.12171 0.0717344 0.000666667
 0.993036 -0.148656   1.12053 0.101507 0.000666667
0.988412 -0.14471  1.10479 0.290047 0.000666667
 0.986754 -0.151752   1.11059 0.0435387 0.000666667
  1.00242 -0.139509   1.09585 -0.153237 0.000666667
 0.989385 -0.141285   1.11264 -0.0310389 0.000666667
 0.995281 -0.151746   1.10653 0.212572 0.000666667
0.986965 -0.14429  1.11167 0.0175218 0.000666667
 0.986585 -0.136632   1.11721 0.0106103 0.000666667
 0.991739 -0.135006    1.1013 -0.0615205 0.000666667
 0.980449 -0.147365   1.10674 0.295926 0.000666667
 0.988823 -0.152298   1.10491 -0.162672 0.000666667
  1.00753 -0.146578   1.10428 -0.249911 0.000666667
 0.989814 -0.146158   1.11398 -0.0309393 0.000666667
 0.997286 -0.150637   1.10596 0.182125 0.000666667
 0.991591 -0.148353   1.12277 0.104676 0.000666667
 0.990296 -0.149456   1.12021 0.0507116 0.000666667
 0.987903 -0.152735   1.11001 0.0795992 0.000666667
 0.982183 -0.135715   1.11092 0.196294 0.000666667
 0.986995 -0.158851   1.11267 -0.0724042 0.000666667
 0.991359 -0.149159   1.11303 -0.0206063 0.000666667
 0.990186 -0.143488   1.11053 -0.020544 0.000666667
  1.00097 -0.133897   1.09844 -0.169308 0.000666667
 0.986736 -0.143971   1.11673 -0.131501 0.000666667
 0.989535 -0.155596   1.10642 -0.132203 0.000666667
0.988584 -0.1518 1.10972 0.181427 0.000666667
 0.982667 -0.148392   1.12249 0.0433356 0.000666667
 0.988763 -0.151428   1.11383 -0.0452151 0.000666667
 0.987773 -0.139734   1.11978 -0.093919 0.000666667
  0.99081 -0.142361   1.10971 -0.00216699 0.000666667
 0.980634 -0.138503   1.11516 0.218924 0.000666667
 0.993355 -0.153063    1.1068 0.167906 0.000666667
 0.998116 -0.138327   1.10634 -0.00302648 0.000666667
 0.988091 -0.145833   1.10572 0.274341 0.000666667
 0.992002 -0.134534   1.10789 -0.0540141 0.000666667
 0.988351 -0.153905   1.11147 0.0599434 0.000666667
 0.986971 -0.154173   1.10982 0.0537036 0.000666667
 0.990344 -0.147184   1.11301 -0.0151254 0.000666667
 0.989995 -0.149498   1.11266 -0.0267509 0.000666667
 0.991056 -0.136971   1.10749 -0.0773636 0.000666667
 0.991727 -0.143144   1.11222 -0.0171244 0.000666667
  0.99505 -0.157978   1.10727 -0.0577711 0.000666667
 0.990868 -0.143182   1.11125 -0.023863 0.000666667
  1.00335 -0.137978   1.09853 -0.19165 0.000666667
   0.9912 -0.152255   1.10515 0.20038 0.000666667
  0.99184 -0.146784   1.11521 -0.0301233 0.000666667
 0.984804 -0.137405   1.12127 -0.221008 0.000666667
 0.989753 -0.147736   1.11562 -0.00812747 0.000666667
 0.989827 -0.148896    1.1145 0.0511608 0.000666667
  0.99384 -0.148143   1.11434 -0.195658 0.000666667
 0.993177 -0.149483   1.10685 -0.0291719 0.000666667
 0.993043 -0.150364   1.10388 -0.0236301 0.000666667
  1.00294 -0.145613   1.10441 0.0166531 0.000666667
  0.98938 -0.147077   1.11696 0.00708294 0.000666667
 0.989804 -0.156595    1.1083 -0.0471814 0.000666667
 0.995411 -0.150909   1.10673 -0.0117121 0.000666667
 0.993527 -0.149558   1.11196 -0.188548 0.000666667
 0.995927 -0.136582    1.1054 -0.0673439 0.000666667
 0.986414 -0.157738   1.11262 -0.06013 0.000666667
 0.981804 -0.137018   1.11219 0.229776 0.000666667
  1.00872 -0.147847   1.10287 -0.244823 0.000666667
 0.990901 -0.148905   1.11334 -0.0426751 0.000666667
 0.979681 -0.141367   1.11684 -0.012665 0.000666667
 0.987443 -0.141304   1.11793 0.0154499 0.000666667
 0.986523 -0.155077   1.10942 -0.151193 0.000666667
  1.00844 -0.150498   1.10458 -0.29615 0.000666667
0.987182 -0.15222  1.10945 0.0473921 0.000666667
 0.994512 -0.149635   1.11384 -0.205642 0.000666667
 0.992795 -0.151884   1.10634 -0.0156303 0.000666667
 0.991813 -0.146593   1.10748 -0.00909894 0.000666667
 0.988336 -0.151331   1.10442 0.178572 0.000666667
 0.988012 -0.154767   1.10966 0.118136 0.000666667
 0.990681 -0.144354   1.10971 -0.0382497 0.000666667
 0.992182 -0.139854   1.11138 0.012543 0.000666667
 0.992977 -0.157645   1.10632 -0.0644231 0.000666667
 0.993792 -0.150921   1.11498 -0.229158 0.000666667
 0.989866 -0.146229   1.11189 0.00826599 0.000666667
 0.987716 -0.158216   1.10976 -0.0746534 0.000666667
 0.990934 -0.156907   1.10493 -0.0540112 0.000666667
 0.987688 -0.144942   1.11649 0.00660339 0.000666667
 0.990269 -0.139997    1.1117 -0.196671 0.000666667
 0.991537 -0.151791   1.10975 0.169308 0.000666667
0.982153 -0.14113  1.10651 0.183979 0.000666667
 0.987846 -0.154156   1.11429 -0.0943147 0.000666667
 0.993413 -0.150246   1.11196 -0.220398 0.000666667
  0.99403 -0.144214   1.12503 0.0842284 0.000666667
 0.993174 -0.135287   1.10604 -0.0712481 0.000666667
 0.990103 -0.144065   1.11197 -0.190215 0.000666667
 0.988266 -0.146641   1.11056 0.0186891 0.000666667
  0.98863 -0.150769   1.10997 0.172009 0.000666667
0.987121 -0.14654  1.11226 0.0598218 0.000666667
 0.987487 -0.154717   1.11093 0.0392619 0.000666667
0.986905 -0.15097  1.11501 -0.0258534 0.000666667
 0.994092 -0.152451   1.11113 -0.2178 0.000666667
  0.99034 -0.141365   1.10924 -0.0188659 0.000666667
 0.987262 -0.138367   1.11775 -0.0128705 0.000666667
 0.989689 -0.143917   1.11209 -0.0233666 0.000666667
0.988595 -0.15185  1.10643 -0.12994 0.000666667
 0.999932 -0.152638   1.10635 0.185183 0.000666667
 0.991215 -0.145098   1.11017 -0.00528011 0.000666667
 0.989703 -0.149108   1.10621 0.162971 0.000666667
  0.99043 -0.147012   1.10198 0.2891 0.000666667
 0.976761 -0.148293   1.10655 0.284721 0.000666667
 0.986587 -0.143196   1.10117 -0.165638 0.000666667
 0.988594 -0.153938   1.11491 0.0419973 0.000666667
 0.989657 -0.148451   1.11345 0.0151974 0.000666667
  0.99349 -0.135283   1.10756 -0.0803171 0.000666667
 0.986715 -0.153992   1.09746 -0.000919255 0.000666667
 0.990122 -0.151435   1.10872 0.190611 0.000666667
 0.987787 -0.145194   1.11278 0.0260347 0.000666667
 0.999145 -0.137037   1.10106 -0.181415 0.000666667
  1.00136 -0.143304   1.11017 -0.0567679 0.000666667
  0.99136 -0.150755   1.10687 0.183134 0.000666667
 0.988683 -0.143783   1.11631 -0.079548 0.000666667
 0.996551 -0.141116   1.10748 -0.0220786 0.000666667
 0.988815 -0.143732   1.11243 0.0540186 0.000666667
 0.989211 -0.145956    1.1154 -0.016938 0.000666667
0.985336 -0.14074  1.11877 -0.0063632 0.000666667
 0.996188 -0.137925   1.10679 -0.0217952 0.000666667
 0.987908 -0.151428   1.10963 0.17438 0.000666667
 0.990443 -0.144983   1.11148 -0.0275052 0.000666667
  0.98793 -0.141171   1.11048 0.00230051 0.000666667
 0.990424 -0.145588   1.10889 0.0440118 0.000666667
 0.991882 -0.144543    1.1127 0.0541826 0.000666667
  0.98534 -0.148274   1.11457 -0.0341112 0.000666667
 0.995874 -0.137824   1.10913 -0.0158244 0.000666667
 0.984114 -0.153133   1.11463 0.032763 0.000666667
 0.994987 -0.141318   1.11386 -0.201095 0.000666667
 0.986662 -0.146146    1.1106 -0.0114427 0.000666667
  1.00613 -0.147585   1.10437 -0.287148 0.000666667
 0.986837 -0.148591   1.11337 -0.0189602 0.000666667
 0.995293 -0.139201   1.10862 -0.0160057 0.000666667
 0.993715 -0.151715   1.11189 -0.222837 0.000666667
 0.989675 -0.148005   1.11585 0.0226653 0.000666667
 0.989403 -0.147401   1.10271 0.277983 0.000666667
 0.986278 -0.154804   1.11546 -0.0550148 0.000666667
 0.986265 -0.154273   1.10846 0.0637339 0.000666667
 0.994526 -0.152758   1.10434 0.170627 0.000666667
 0.993182 -0.137033   1.10317 -0.0526112 0.000666667
 0.987323 -0.153245   1.11053 0.0882037 0.000666667
 0.990933 -0.148401   1.11582 0.00948624 0.000666667
 0.979505 -0.140222     1.096 -0.143758 0.000666667
 0.988268 -0.153921   1.11512 0.0355293 0.000666667
 0.991045 -0.148591   1.11394 -0.0214878 0.000666667
 0.990493 -0.151043   1.10706 0.177235 0.000666667
  0.98813 -0.155344   1.11085 0.0445586 0.000666667
 0.990028 -0.142854   1.11072 -0.00605183 0.000666667
 0.980028 -0.140453   1.10966 0.15019 0.000666667
  0.98681 -0.149993     1.114 -0.0282124 0.000666667
 0.988215 -0.150252   1.11444 -0.0502848 0.000666667
 0.979805 -0.142486   1.11068 0.356128 0.000666667
0.988976 -0.15126  1.10825 0.182013 0.000666667
 0.988441 -0.151884   1.10619 -0.173805 0.000666667
 0.988881 -0.153047   1.10811 -0.1738 0.000666667
  1.00886 -0.149419   1.10156 -0.268148 0.000666667
  0.98353 -0.150282   1.10093 0.381222 0.000666667
 0.989463 -0.149487   1.10563 0.261741 0.000666667
0.988504 -0.144 1.1122 0.020884 0.000666667
0.990032 -0.15119  1.10583 0.180342 0.000666667
 0.993902 -0.150666   1.11497 -0.233575 0.000666667
 0.989426 -0.149543   1.10483 0.175646 0.000666667
  0.99307 -0.136222   1.10386 -0.0385151 0.000666667
 0.980478 -0.143612   1.10944 0.0478951 0.000666667
0.988168 -0.14881  1.11393 0.0119002 0.000666667
 0.988248 -0.145303   1.11303 0.00204404 0.000666667
 0.986729 -0.155266   1.11092 0.0711409 0.000666667
 0.991023 -0.149947   1.10528 0.150847 0.000666667
 0.977387 -0.139276   1.10669 0.166775 0.000666667
 0.989595 -0.137484   1.10278 -0.0525314 0.000666667
  0.98085 -0.135763   1.11644 0.21508 0.000666667
 0.979843 -0.152354   1.11147 0.148567 0.000666667
  0.98936 -0.144462   1.10421 0.263826 0.000666667
0.980102 -0.14044  1.10904 0.170834 0.000666667
0.989485 -0.14583  1.11218 0.0059756 0.000666667
  0.99378 -0.150149   1.12564 0.0816033 0.000666667
 0.989032 -0.151072   1.11414 -0.0522556 0.000666667
  0.99113 -0.144058   1.10989 -0.187333 0.000666667
 0.980927 -0.138254   1.10923 0.151085 0.000666667
 0.992584 -0.139055   1.11052 -0.199221 0.000666667
0.993409 -0.13583  1.10424 -0.0769261 0.000666667
 0.986195 -0.151245   1.11263 -0.0161403 0.000666667
 0.988293 -0.146323   1.11631 -0.0279733 0.000666667
 0.983729 -0.136741   1.12024 -0.202199 0.000666667
 0.987315 -0.152782   1.10925 0.1959 0.000666667
 0.979846 -0.140562   1.10553 0.158468 0.000666667
 0.988083 -0.147021   1.10547 0.244323 0.000666667
 0.990884 -0.158065   1.10533 -0.0637707 0.000666667
 0.983569 -0.135803    1.1137 0.208812 0.000666667
 0.989896 -0.151478   1.11471 -0.0243468 0.000666667
0.993578 -0.13653  1.10374 -0.0789921 0.000666667
 0.994907 -0.151626   1.11148 -0.187005 0.000666667
  0.99083 -0.149096   1.12102 0.0855112 0.000666667
 0.994521 -0.135658   1.10385 0.00682271 0.000666667
 0.994221 -0.149691   1.11284 -0.222531 0.000666667
 0.983584 -0.142118   1.10626 -0.206284 0.000666667
 0.988899 -0.141917    1.1073 -0.184899 0.000666667
 0.988493 -0.151875   1.11717 -0.0662163 0.000666667
 0.987693 -0.151807   1.11444 -0.0949933 0.000666667
  0.99296 -0.145839   1.10906 -0.0297045 0.000666667
 0.989392 -0.144632   1.11375 0.0288284 0.000666667
 0.991246 -0.134328   1.10103 0.0197473 0.000666667
 0.990161 -0.144484   1.10885 0.0463983 0.000666667
  0.98901 -0.145647   1.11799 0.0136824 0.000666667
 0.983621 -0.137061   1.11294 0.207975 0.000666667
 0.989414 -0.148664    1.1173 -0.02778 0.000666667
 0.991677 -0.156895   1.10424 -0.0627089 0.000666667
 0.988202 -0.157919   1.10886 -0.0386487 0.000666667
0.989796 -0.14832  1.11372 -0.00340122 0.000666667
0.987277 -0.15283  1.11171 0.0593659 0.000666667
 0.987869 -0.146928   1.10362 0.277131 0.000666667
 0.979639 -0.150922   1.11028 0.147802 0.000666667
 0.990655 -0.148678   1.10707 0.162021 0.000666667
  1.00209 -0.146005    1.1052 0.00552136 0.000666667
 0.991467 -0.143866   1.11997 -0.0616207 0.000666667
 0.989435 -0.146506   1.11365 0.0327643 0.000666667
 0.990743 -0.153992   1.11378 0.0648828 0.000666667
 0.975112 -0.146166   1.10651 0.0784564 0.000666667
0.985807 -0.14756  1.11443 0.00222816 0.000666667
 0.989009 -0.151365   1.11323 -0.0380688 0.000666667
0.988888 -0.14816  1.11458 -0.0303476 0.000666667
 0.978262 -0.150045   1.11605 0.29053 0.000666667
  0.99011 -0.158771   1.10533 -0.0611718 0.000666667
 0.990851 -0.145159   1.11576 -0.0392991 0.000666667
 0.998735 -0.136228    1.1011 -0.133053 0.000666667
 0.983162 -0.137348   1.11643 -0.0367078 0.000666667
 0.992588 -0.156585   1.10112 0.292361 0.000666667
 0.999454 -0.152536   1.10465 0.170984 0.000666667
 0.991802 -0.141477   1.10852 -0.0127186 0.000666667
 0.989195 -0.142503   1.11068 -0.022618 0.000666667
 0.988646 -0.150428    1.1145 -0.0431526 0.000666667
 0.990551 -0.144379   1.11196 0.0440286 0.000666667
0.988912 -0.14665  1.11612 -0.0129594 0.000666667
0.998032 -0.14013  1.10812 -0.0427708 0.000666667
 0.990477 -0.151459   1.10637 0.178464 0.000666667
 0.980184 -0.143037   1.11044 0.0413387 0.000666667
 0.988708 -0.147859   1.11356 0.0544326 0.000666667
 0.980567 -0.140618   1.10838 0.13788 0.000666667
 0.984332 -0.150016    1.1146 -0.00938846 0.000666667
  0.97637 -0.135645   1.10033 -0.0353025 0.000666667
0.993369 -0.15187  1.10575 0.187011 0.000666667
 0.994871 -0.152624    1.1056 0.196613 0.000666667
 0.990379 -0.141863    1.1114 -0.014365 0.000666667
  0.99134 -0.153126   1.10501 0.200991 0.000666667
0.987129 -0.1545 1.11594 0.042694 0.000666667
 0.987121 -0.154225   1.11454 0.0275541 0.000666667
 0.988708 -0.154384   1.11182 0.0615924 0.000666667
 0.992828 -0.156871   1.10162 0.276785 0.000666667
 0.987783 -0.140553   1.11769 -0.0971584 0.000666667
0.988704 -0.14417  1.11411 0.056971 0.000666667
 0.987391 -0.153871   1.12133 -0.178975 0.000666667
 0.989573 -0.153458   1.11472 0.049594 0.000666667
 0.994811 -0.134192   1.10361 -0.00812341 0.000666667
 0.990094 -0.142377   1.10969 0.0162428 0.000666667
 0.990042 -0.145931   1.10839 0.168365 0.000666667
 0.988994 -0.153459    1.1101 0.0628711 0.000666667
 0.997141 -0.141418   1.11816 -0.19663 0.000666667
 0.976162 -0.148676   1.10566 0.283377 0.000666667
 0.974352 -0.144647   1.11072 0.0106593 0.000666667
 0.989258 -0.151032   1.10754 0.173426 0.000666667
 0.986227 -0.139543   1.11577 0.0114379 0.000666667
0.988587 -0.14419  1.11057 0.00607219 0.000666667
 0.988935 -0.142889   1.11161 0.0265343 0.000666667
   0.9912 -0.154739   1.12337 -0.0268366 0.000666667
 0.989021 -0.144553   1.11322 0.0366201 0.000666667
 0.991936 -0.149913   1.11419 -0.00754402 0.000666667
 0.990777 -0.145865    1.1117 -0.179915 0.000666667
 0.998082 -0.137474   1.10755 -0.0148402 0.000666667
 0.989201 -0.153357   1.11271 0.0352616 0.000666667
 0.991334 -0.151418   1.10387 -0.0431407 0.000666667
 0.990769 -0.145057   1.11066 0.037178 0.000666667
 0.991062 -0.145967   1.11259 -0.0160941 0.000666667
 0.982095 -0.143828    1.1095 0.397332 0.000666667
 0.990549 -0.143748   1.10892 -0.0130923 0.000666667
  1.00225 -0.143963     1.104 0.0218969 0.000666667
 0.988958 -0.149024   1.11436 -0.0159438 0.000666667
 0.990424 -0.150684   1.10659 0.163567 0.000666667
 0.989335 -0.146002   1.11506 0.0129484 0.000666667
 0.995092 -0.137635    1.1027 -0.0538892 0.000666667
 0.993875 -0.138288   1.10193 -0.0814945 0.000666667
 0.990529 -0.147747   1.10225 0.27056 0.000666667
0.988323 -0.14817  1.11453 0.0363447 0.000666667
 0.988645 -0.145945   1.10564 0.300993 0.000666667
 0.989118 -0.149336   1.11726 -0.0285269 0.000666667
 0.989255 -0.151869    1.1084 -0.191859 0.000666667
 0.979909 -0.142799   1.10995 0.366611 0.000666667
 0.990902 -0.143725   1.11087 -0.0167201 0.000666667
  1.00116 -0.140214    1.0963 -0.187787 0.000666667
 0.987204 -0.150503   1.11519 -0.0310662 0.000666667
 0.990712 -0.152434   1.10548 -0.139298 0.000666667
 0.992493 -0.142399   1.10985 -0.0250886 0.000666667
 0.989977 -0.152894   1.10682 -0.174684 0.000666667
 0.988471 -0.148864   1.10922 0.166872 0.000666667
 0.989707 -0.145079   1.11131 -0.0190188 0.000666667
 0.998035 -0.151041   1.10579 0.187236 0.000666667
 0.992282 -0.150077   1.11194 -0.215694 0.000666667
 0.985985 -0.141654   1.11949 -0.0885681 0.000666667
 0.992719 -0.148889     1.104 -0.0317249 0.000666667
 0.987262 -0.147195   1.11511 0.0111311 0.000666667
 0.991792 -0.137552   1.09807 -0.0198042 0.000666667
 0.989756 -0.145749   1.10361 0.276331 0.000666667
 0.988086 -0.146474   1.11099 0.0114039 0.000666667
 0.989556 -0.157393   1.11148 -0.0612928 0.000666667
  0.98137 -0.141147   1.10703 0.170897 0.000666667
 0.999347 -0.150581   1.10472 0.199248 0.000666667
 0.990997 -0.142739   1.11036 0.0138727 0.000666667
 0.991833 -0.157784   1.10641 -0.0485237 0.000666667
 0.989665 -0.151086   1.11574 -0.0922889 0.000666667
 0.992532 -0.150697   1.11637 -0.0298561 0.000666667
 0.998343 -0.153234   1.10582 0.191113 0.000666667
 0.990031 -0.148879   1.10986 0.0372387 0.000666667
  0.99095 -0.142692   1.10979 -0.02195 0.000666667
  0.99412 -0.144506   1.11058 -0.0527696 0.000666667
0.978684 -0.14753  1.10699 0.084962 0.000666667
 0.997192 -0.139047   1.10728 -0.0364359 0.000666667
 0.989364 -0.142845   1.11981 -0.0839731 0.000666667
 0.990521 -0.138332   1.10383 -0.0451018 0.000666667
 0.989184 -0.143622   1.11084 -0.0207356 0.000666667
 0.991603 -0.145428   1.11561 -0.00693232 0.000666667
 0.988284 -0.155955   1.11607 -0.036264 0.000666667
  0.99594 -0.152648   1.10682 0.187419 0.000666667
 0.989909 -0.153514    1.1137 0.0570098 0.000666667
 0.987716 -0.141282   1.11874 -0.0824713 0.000666667
 0.991748 -0.148029   1.10766 -0.0238291 0.000666667
 0.991391 -0.137793    1.1045 -0.0739539 0.000666667
0.993139 -0.14433  1.11182 -0.207076 0.000666667
 0.990028 -0.146799   1.10391 0.298062 0.000666667
 0.993125 -0.142515    1.1124 -0.0384163 0.000666667
 0.992161 -0.157808   1.10706 -0.086461 0.000666667
  0.98831 -0.150337   1.11583 -0.00444412 0.000666667
 0.989388 -0.147825   1.12093 0.0697372 0.000666667
 0.990239 -0.151617   1.11003 0.18004 0.000666667
 0.990402 -0.148196    1.1126 -0.0283229 0.000666667
 0.994784 -0.150662   1.10716 0.182892 0.000666667
 0.986793 -0.152297    1.1142 -0.0542628 0.000666667
 0.994364 -0.150296   1.10728 0.175464 0.000666667
 0.980171 -0.143803   1.11048 0.0349096 0.000666667
 0.988688 -0.142461   1.11097 0.0250857 0.000666667
 0.995253 -0.149767   1.11377 -0.211681 0.000666667
 0.988527 -0.150351   1.11998 0.0785201 0.000666667
 0.989063 -0.146591   1.11173 -0.0183468 0.000666667
 0.993674 -0.139302   1.11196 -0.00775196 0.000666667
  1.00772 -0.148846   1.10476 -0.287357 0.000666667
 0.992169 -0.149425   1.11569 -0.0395998 0.000666667
  1.00268 -0.145121   1.09905 -0.0679804 0.000666667
 0.983656 -0.142461   1.10978 -0.139496 0.000666667
 0.985401 -0.148796   1.11425 -0.0142527 0.000666667
 0.983666 -0.144704   1.11879 -0.139569 0.000666667
 0.982155 -0.136845   1.11518 0.197263 0.000666667
 0.994309 -0.157839   1.10615 -0.0729941 0.000666667
 0.999822 -0.137001   1.10309 -0.145565 0.000666667
 0.993654 -0.137595   1.10478 -0.0779646 0.000666667
 0.988081 -0.152182   1.10781 -0.167915 0.000666667
 0.989407 -0.151547    1.1154 -0.0503625 0.000666667
 0.992934 -0.154302   1.10672 0.193529 0.000666667
 0.994248 -0.141635   1.11538 -0.19866 0.000666667
 0.988492 -0.148033   1.11698 -0.00564141 0.000666667
 0.990795 -0.143143   1.10974 -0.00755365 0.000666667
 0.993484 -0.150206   1.11474 -0.227047 0.000666667
 0.990631 -0.146114   1.10971 0.0463185 0.000666667
 0.983099 -0.153993   1.11246 0.0131722 0.000666667
 0.986893 -0.144565   1.10455 0.279518 0.000666667
 0.990761 -0.153261   1.10861 0.146111 0.000666667
  0.98429 -0.141777   1.11861 -6.62127e-05 0.000666667
 0.989957 -0.144182   1.10489 0.275633 0.000666667
 0.983304 -0.141639   1.10501 -0.184696 0.000666667
 0.990367 -0.154288   1.10902 0.166703 0.000666667
0.990133 -0.14632  1.11423 0.0152195 0.000666667
 0.980652 -0.138054   1.11218 0.219621 0.000666667
 0.989331 -0.153257   1.10748 -0.177661 0.000666667
 0.991499 -0.150434   1.10576 0.177574 0.000666667
 0.995037 -0.142407   1.11528 -0.184678 0.000666667
 0.983455 -0.142948   1.11015 -0.154654 0.000666667
 0.988726 -0.150374   1.10786 0.189495 0.000666667
 0.987056 -0.151236   1.11713 -0.106596 0.000666667
 0.991659 -0.143482   1.10684 0.0289484 0.000666667
 0.987055 -0.142966   1.12035 -0.083565 0.000666667
 0.990183 -0.141949   1.10568 -0.185168 0.000666667
 0.990723 -0.142062   1.10858 0.00676763 0.000666667
 0.996081 -0.149316   1.10376 -0.0304312 0.000666667
 0.990451 -0.151559   1.10747 0.157591 0.000666667
 0.995521 -0.139431    1.1084 -0.0172311 0.000666667
0.996509 -0.15191  1.10672 0.188481 0.000666667
 0.982591 -0.149019   1.10004 0.378489 0.000666667
 0.990574 -0.146385   1.11151 0.0583039 0.000666667
 0.999088 -0.136664   1.10001 -0.128298 0.000666667
 0.989802 -0.150244   1.10806 0.180833 0.000666667
 0.993021 -0.144554   1.10989 -0.221404 0.000666667
 0.989214 -0.152504   1.11415 -0.0682671 0.000666667
 0.992619 -0.139235   1.10597 -0.0791688 0.000666667
 0.992407 -0.135234   1.10193 0.0395556 0.000666667
 0.988077 -0.149875   1.10798 -0.0259699 0.000666667
 0.989275 -0.150215   1.12246 0.101158 0.000666667
 0.986975 -0.146969   1.11964 -0.0132357 0.000666667
0.985569 -0.14836  1.11489 -0.0119639 0.000666667
0.987911 -0.14807  1.11589 -0.0137823 0.000666667
 0.991375 -0.133911   1.10273 0.0103108 0.000666667
 0.988409 -0.145689   1.10369 0.281711 0.000666667
 0.988905 -0.148289   1.11588 -0.0166724 0.000666667
 0.988039 -0.149983    1.1083 0.206015 0.000666667
0.986822 -0.15121  1.11465 -0.0800464 0.000666667
 0.989915 -0.151173   1.11454 -0.0540641 0.000666667
 0.985881 -0.149032   1.11817 -0.0754674 0.000666667
 0.988796 -0.144788   1.11273 0.0477373 0.000666667
 0.984095 -0.142286   1.11644 -0.138951 0.000666667
 0.977568 -0.141432   1.10794 0.175567 0.000666667
 0.989327 -0.144201   1.11106 -0.16542 0.000666667
  0.98965 -0.147992   1.11418 -0.01483 0.000666667
  0.97938 -0.143418   1.11264 0.0573589 0.000666667
 0.989261 -0.147594   1.11443 -0.0378398 0.000666667
 0.989638 -0.147818   1.11033 0.0209185 0.000666667
 0.979898 -0.144233   1.11302 0.0721498 0.000666667
 0.986253 -0.145993   1.10967 0.348617 0.000666667
0.987959 -0.1522 1.10823 0.194527 0.000666667
  0.99168 -0.151869   1.10671 0.19145 0.000666667
 0.996239 -0.140147   1.10258 -0.0247965 0.000666667
 0.986012 -0.140028   1.11751 0.0138785 0.000666667
 0.985829 -0.140424   1.11808 -0.0724705 0.000666667
 0.999611 -0.140118   1.09922 -0.189452 0.000666667
 0.994654 -0.143237   1.11792 -0.192083 0.000666667
 0.991281 -0.142764   1.11036 -0.021628 0.000666667
 0.988427 -0.155528   1.11303 0.0484324 0.000666667
 0.987012 -0.152657   1.10945 0.056001 0.000666667
 0.987448 -0.148928   1.11284 -0.0436289 0.000666667
 0.987647 -0.145594   1.10555 0.261916 0.000666667
 0.987273 -0.149847   1.11342 -0.0239252 0.000666667
 0.991161 -0.143818     1.112 -0.0453881 0.000666667
 0.991735 -0.146284   1.11057 0.0448335 0.000666667
0.989145 -0.1453  1.1133 0.000224666 0.000666667
 0.991445 -0.157167   1.10816 -0.0301914 0.000666667
 0.991925 -0.151421   1.10631 0.178513 0.000666667
 0.988923 -0.148771   1.10357 0.28296 0.000666667
0.994741 -0.14907  1.11172 -0.186893 0.000666667
0.989619 -0.14407  1.10934 0.0464774 0.000666667
   1.0005 -0.143941   1.10065 -0.0628053 0.000666667
 0.987756 -0.147982   1.10628 -0.0428552 0.000666667
 0.989966 -0.142976   1.10941 -0.0393714 0.000666667
  1.00041 -0.132424   1.09757 -0.190639 0.000666667
 0.985091 -0.144111   1.11927 -0.13054 0.000666667
 0.980723 -0.138577   1.10913 0.145894 0.000666667
 0.984862 -0.142312   1.10518 -0.186369 0.000666667
 0.994708 -0.150067   1.11506 -0.215643 0.000666667
 0.988057 -0.154368   1.10812 0.0390094 0.000666667
 0.991479 -0.145122   1.10906 0.0509819 0.000666667
0.978375 -0.15897  1.11559 -0.148625 0.000666667
0.989242 -0.14369  1.11142 0.00404998 0.000666667
 0.986655 -0.155302   1.11162 0.0602119 0.000666667
 0.994095 -0.150542   1.10537 -0.0310897 0.000666667
 0.987636 -0.150035   1.11722 -0.100056 0.000666667
0.98878 -0.1506 1.11404 -0.0482849 0.000666667
 0.991748 -0.150994   1.11527 -0.0431078 0.000666667
 0.989922 -0.147704   1.11091 0.0455309 0.000666667
  0.99097 -0.145529   1.10815 -0.0410494 0.000666667
 0.991443 -0.148208   1.11537 -0.0371784 0.000666667
  1.00369 -0.136132   1.09857 -0.185894 0.000666667
 0.989566 -0.143982   1.11077 -0.0147046 0.000666667
 0.995983 -0.152674   1.10351 0.192067 0.000666667
 0.99034 -0.15011   1.1082 0.197447 0.000666667
 0.989669 -0.150723   1.10932 0.180429 0.000666667
 0.998593 -0.151138   1.10544 0.204228 0.000666667
 0.988641 -0.152144   1.10674 -0.137848 0.000666667
 0.988347 -0.161735   1.11224 -0.0526083 0.000666667
 0.990353 -0.148828   1.11484 -0.0209628 0.000666667
 0.987511 -0.147402   1.10577 0.285216 0.000666667
 0.986896 -0.153493   1.10676 -0.16583 0.000666667
 0.990753 -0.148236   1.11167 0.0378683 0.000666667
 0.977392 -0.141463   1.10754 0.132279 0.000666667
 0.991796 -0.140338   1.11154 -0.00627848 0.000666667
 0.993089 -0.136175   1.10079 -0.0727433 0.000666667
 0.981975 -0.142391   1.11064 0.044829 0.000666667
 0.989851 -0.154581   1.10944 0.0491674 0.000666667
 0.992437 -0.153688   1.10381 0.182946 0.000666667
  0.98424 -0.144719   1.11056 0.348458 0.000666667
 0.992452 -0.157225   1.10648 -0.0651507 0.000666667
 0.992402 -0.140552   1.11339 -0.174482 0.000666667
 0.990353 -0.148378    1.1209 0.072681 0.000666667
 0.990373 -0.149676   1.11455 -0.0131859 0.000666667
 0.990857 -0.156107   1.10018 0.257794 0.000666667
 0.982335 -0.139335   1.11685 -0.177651 0.000666667
 0.988255 -0.150543   1.10548 0.206382 0.000666667
0.988314 -0.15165  1.10921 0.191098 0.000666667
 0.989789 -0.152147   1.10629 0.159014 0.000666667
 0.991517 -0.142569   1.11122 -0.0309074 0.000666667
  0.99447 -0.150499   1.10528 -0.026687 0.000666667
 0.988679 -0.151768   1.11565 -0.0405507 0.000666667
 0.980964 -0.138969   1.11376 0.212907 0.000666667
 0.984982 -0.141026   1.09805 -0.0788422 0.000666667
  0.98099 -0.152447   1.11244 0.148845 0.000666667
 0.994686 -0.149426   1.11487 -0.2149 0.000666667
 0.988984 -0.148408   1.11448 -0.0311758 0.000666667
  0.99116 -0.141409    1.1082 0.00479888 0.000666667
 0.987785 -0.151118   1.10465 0.188668 0.000666667
 0.993978 -0.135697   1.10189 0.0122641 0.000666667
 0.989337 -0.149009   1.11712 -0.0186826 0.000666667
 0.994773 -0.147316   1.11236 -0.212417 0.000666667
 0.981845 -0.152707   1.09755 -0.02909 0.000666667
 0.981207 -0.144887   1.10962 0.0823513 0.000666667
 0.982042 -0.149144   1.10408 0.366492 0.000666667
 0.993105 -0.158703    1.0996 0.235759 0.000666667
 0.989956 -0.148882   1.11672 -0.0125963 0.000666667
  1.00118 -0.136834   1.09813 -0.172423 0.000666667
 0.996302 -0.151427   1.10496 0.204482 0.000666667
 0.998898 -0.137673   1.10181 -0.145536 0.000666667
 0.991572 -0.146501   1.11579 -0.00860798 0.000666667
 0.989438 -0.140427   1.10842 -0.0172727 0.000666667
 0.992741 -0.146382   1.11382 0.0100517 0.000666667
 0.995176 -0.153846   1.10446 0.191336 0.000666667
 0.990304 -0.149886   1.10736 0.168787 0.000666667
 0.994752 -0.140525   1.11555 -0.21464 0.000666667
 0.994173 -0.140908   1.10957 -0.211768 0.000666667
 0.986931 -0.149001   1.11372 -0.0199068 0.000666667
0.989679 -0.15605  1.10635 -0.0633993 0.000666667
 0.994207 -0.150069   1.11629 -0.220798 0.000666667
 0.989982 -0.145988   1.11102 0.00587565 0.000666667
 0.980619 -0.150078   1.10117 0.411994 0.000666667
 0.989239 -0.148772   1.10995 0.0140057 0.000666667
 0.989387 -0.154194   1.10683 -0.128872 0.000666667
 0.987174 -0.147003   1.11531 0.0358293 0.000666667
 0.988817 -0.148661   1.10888 0.0406771 0.000666667
0.989546 -0.14456  1.11212 0.0342921 0.000666667
 0.995202 -0.154849   1.10443 0.176435 0.000666667
 0.988689 -0.150311   1.11531 -0.0371443 0.000666667
 0.993837 -0.150151   1.10384 -0.0314508 0.000666667
 0.993688 -0.148622   1.10368 -0.0128231 0.000666667
 0.993401 -0.136231   1.10384 -0.0615565 0.000666667
  0.98848 -0.152187   1.11113 0.073662 0.000666667
  1.00159 -0.146796   1.10556 0.0412149 0.000666667
 0.988496 -0.148396   1.11544 -0.00427369 0.000666667
 0.980999 -0.143166   1.11015 0.384818 0.000666667
 0.993327 -0.135571    1.1025 -0.0113359 0.000666667
 0.979684 -0.149973   1.11283 0.158267 0.000666667
 0.991866 -0.151534    1.1131 -0.0189872 0.000666667
 0.989238 -0.143781   1.11219 -0.0225013 0.000666667
 0.991343 -0.155145   1.10518 -0.0780623 0.000666667
 0.980555 -0.141688    1.1103 0.397351 0.000666667
 0.982607 -0.145045   1.11076 0.357504 0.000666667
0.976228 -0.14305  1.11584 0.00209302 0.000666667
 0.983855 -0.157112   1.11148 -0.188855 0.000666667
 0.990719 -0.144665   1.11169 0.0123159 0.000666667
 0.981878 -0.139574   1.10716 0.189003 0.000666667
 0.983964 -0.144249   1.10825 -0.152485 0.000666667
 0.988696 -0.144844    1.1111 0.0458716 0.000666667
 0.994072 -0.148069   1.10424 0.139662 0.000666667
 0.987249 -0.150817   1.10875 0.172429 0.000666667
 0.988933 -0.152071    1.1114 0.0578484 0.000666667
 0.989121 -0.145664   1.10429 0.274134 0.000666667
 0.996952 -0.138695   1.10322 -0.000526617 0.000666667
 0.988718 -0.149452   1.11656 -0.0002438 0.000666667
 0.988347 -0.151325   1.10704 0.170605 0.000666667
 0.991789 -0.147823   1.10829 0.0439578 0.000666667
 0.991273 -0.144909   1.11018 0.0222935 0.000666667
 0.985349 -0.143324   1.11761 -0.145823 0.000666667
 0.996745 -0.137605   1.10622 -0.0244984 0.000666667
 0.994525 -0.150185   1.10602 0.176981 0.000666667
 0.983883 -0.148944    1.1012 0.374847 0.000666667
 0.993752 -0.157687   1.10462 -0.0693538 0.000666667
 0.982193 -0.150221   1.09982 0.426805 0.000666667
 0.993725 -0.135617   1.10374 -0.0446984 0.000666667
 0.981128 -0.142106   1.11432 0.00886858 0.000666667
  0.99468 -0.149045   1.11244 -0.196398 0.000666667
   1.0036 -0.148031   1.10588 0.0472313 0.000666667
    1.002 -0.140598   1.09918 -0.182774 0.000666667
 0.991828 -0.146826   1.10802 0.17128 0.000666667
 0.988061 -0.150553   1.11405 -0.0389118 0.000666667
 0.990038 -0.141797   1.11278 -0.179613 0.000666667
 0.978823 -0.143871   1.11328 0.00401349 0.000666667
  0.99404 -0.149224   1.10671 0.00621267 0.000666667
 0.994628 -0.151162   1.10518 0.176188 0.000666667
0.994107 -0.1416 1.11502 -0.203251 0.000666667
  1.00441 -0.158203   1.11293 -0.119535 0.000666667
 0.993807 -0.153502   1.11255 -0.2045 0.000666667
   1.0004 -0.140212   1.09854 -0.188031 0.000666667
 0.990096 -0.146411   1.11118 0.0431788 0.000666667
 0.988187 -0.150002   1.11589 -0.104383 0.000666667
 0.987973 -0.150971    1.1145 -0.0569208 0.000666667
0.990801 -0.15479  1.11464 0.0392952 0.000666667
 0.990758 -0.151273   1.11521 -0.00722641 0.000666667
 0.989059 -0.152878   1.11103 0.0492889 0.000666667
 0.992064 -0.145926   1.11382 -0.0315712 0.000666667
  0.98401 -0.140666   1.10605 -0.183252 0.000666667
 0.989085 -0.157726   1.11055 -0.0518441 0.000666667
  0.99352 -0.139782   1.10961 -0.203234 0.000666667
 0.981541 -0.138341    1.1143 0.204734 0.000666667
 0.992783 -0.151023   1.10611 0.172782 0.000666667
 0.993093 -0.150628   1.10548 -0.0187467 0.000666667
0.991701 -0.14223  1.11086 -0.0313275 0.000666667
 0.992484 -0.160292   1.10512 -0.0850896 0.000666667
 0.987865 -0.147162   1.10269 0.248647 0.000666667
 0.987259 -0.145675   1.11942 0.00799382 0.000666667
  0.98649 -0.146933   1.10346 0.30022 0.000666667
 0.990023 -0.146008   1.11168 0.0475878 0.000666667
 0.987346 -0.147148    1.1157 0.0489391 0.000666667
 0.975206 -0.149097   1.10617 0.0764305 0.000666667
 0.994222 -0.149336   1.11256 -0.214383 0.000666667
 0.986365 -0.148527   1.11284 -0.030972 0.000666667
 0.990803 -0.144734   1.11038 -0.0580078 0.000666667
 0.979665 -0.147513   1.10832 0.297173 0.000666667
 0.989705 -0.147634   1.11284 0.0419619 0.000666667
 0.987779 -0.157892     1.112 -0.0617442 0.000666667
 0.988095 -0.157377    1.1041 -0.0674607 0.000666667
  0.99654 -0.152489     1.107 0.187253 0.000666667
 0.990202 -0.143952   1.11035 -0.179279 0.000666667
 0.987516 -0.142059   1.12282 -0.0790983 0.000666667
 0.981568 -0.141006   1.10777 0.355636 0.000666667
 0.984495 -0.154158   1.10924 -0.154808 0.000666667
  1.00233 -0.137477   1.09742 -0.195279 0.000666667
 0.990892 -0.142421   1.10866 -0.00946514 0.000666667
  0.99196 -0.151502   1.10984 0.18864 0.000666667
 0.993172 -0.139802   1.10243 -0.0823527 0.000666667
 0.987319 -0.149255   1.11209 0.00958892 0.000666667
  0.99437 -0.150587   1.10831 -0.0193703 0.000666667
 0.990803 -0.149318   1.11038 0.0410418 0.000666667
 0.989989 -0.151719   1.11056 0.159313 0.000666667
 0.994277 -0.151256   1.11485 -0.223685 0.000666667
 0.993858 -0.134932    1.1014 0.0137717 0.000666667
 0.984958 -0.148736   1.11202 -0.0201663 0.000666667
 0.980584 -0.143172   1.10841 0.372043 0.000666667
 0.988378 -0.145905   1.11305 0.0362117 0.000666667
  1.00296 -0.145982   1.10488 0.0267577 0.000666667
 0.989322 -0.159327   1.11119 -0.0565352 0.000666667
0.989112 -0.14238  1.10914 -0.0321209 0.000666667
 0.992232 -0.157247   1.10437 -0.0614394 0.000666667
 0.994083 -0.153702   1.11302 -0.228712 0.000666667
0.990556 -0.15804   1.1071 -0.053263 0.000666667
 0.993411 -0.152921   1.11278 -0.212359 0.000666667
 0.989594 -0.153522   1.11578 0.0349832 0.000666667
  1.00587 -0.148252    1.1022 -0.244411 0.000666667
0.986825 -0.1506  1.1159 -0.0188783 0.000666667
 0.987161 -0.148033   1.11604 -0.0156076 0.000666667
 0.984924 -0.149867   1.09949 0.386162 0.000666667
 0.990993 -0.149307   1.12497 -0.290029 0.000666667
 0.988247 -0.147787   1.10746 0.178616 0.000666667
 0.995133 -0.147559   1.11344 -0.213912 0.000666667
 0.995826 -0.137683   1.10598 -0.0219585 0.000666667
 0.980233 -0.145953   1.11172 0.0753944 0.000666667
 0.984043 -0.141372   1.11602 0.00478905 0.000666667
 0.991452 -0.151329   1.10538 0.194727 0.000666667
 0.992289 -0.155093   1.10639 -0.0693378 0.000666667
 0.989047 -0.155026   1.11067 0.0967961 0.000666667
 0.987286 -0.154227   1.11131 0.0682214 0.000666667
 0.989091 -0.154059   1.10769 0.163946 0.000666667
 0.990387 -0.149447   1.10892 0.0406103 0.000666667
 0.989642 -0.138112   1.10919 0.0155001 0.000666667
 0.986447 -0.146345    1.1036 0.279807 0.000666667
  0.99285 -0.138082   1.10525 -0.00559314 0.000666667
 0.987481 -0.140309   1.11798 -0.0803563 0.000666667
 0.989976 -0.152535   1.10432 0.189372 0.000666667
  0.98948 -0.157099   1.11307 -0.0480201 0.000666667
 0.990868 -0.142598   1.10863 -0.00535465 0.000666667
 0.986686 -0.149055   1.11297 0.0595713 0.000666667
0.991226 -0.14932  1.10994 0.172247 0.000666667
 0.979149 -0.137671   1.11326 0.220904 0.000666667
 0.985759 -0.155178   1.10985 -0.153479 0.000666667
 0.988619 -0.150021   1.10712 0.150624 0.000666667
 0.988741 -0.144822    1.1097 0.0338737 0.000666667
 0.990003 -0.141959   1.11981 -0.0823084 0.000666667
 0.983864 -0.154408   1.11443 0.0231115 0.000666667
0.999437 -0.15227  1.10679 0.201931 0.000666667
0.986012 -0.15113  1.11371 -0.0445838 0.000666667
 0.995292 -0.150598    1.1083 0.164331 0.000666667
 0.990114 -0.158235   1.11193 -0.0731195 0.000666667
 0.989259 -0.154126   1.10749 -0.130711 0.000666667
 0.990365 -0.142848   1.10741 -0.0220885 0.000666667
 0.991207 -0.151574   1.10611 -0.154069 0.000666667
 0.995835 -0.151751   1.10624 0.156064 0.000666667
   0.9897 -0.154198   1.11203 0.0497209 0.000666667
 0.993381 -0.147882   1.11238 -0.213812 0.000666667
 0.991425 -0.143063   1.11274 -0.180547 0.000666667
 0.988675 -0.148935   1.11458 -0.0372047 0.000666667
 0.988263 -0.152643   1.10926 0.190125 0.000666667
0.994317 -0.14703  1.10593 -0.00656133 0.000666667
 0.989182 -0.155266   1.11622 0.0569386 0.000666667
 0.995461 -0.149293   1.10654 -0.0228173 0.000666667
 0.987766 -0.154039   1.11265 0.033817 0.000666667
0.989033 -0.1585 1.11105 -0.0600431 0.000666667
 0.989883 -0.149822   1.11382 -0.0108842 0.000666667
 0.979598 -0.159177    1.1165 -0.164803 0.000666667
 0.991367 -0.144912   1.11144 0.0653212 0.000666667
 0.990105 -0.148668   1.12139 0.0991959 0.000666667
 0.989417 -0.145464   1.11233 0.0250505 0.000666667
 0.987135 -0.150241   1.11415 -0.0347459 0.000666667
 0.990045 -0.142962   1.11156 -0.0349269 0.000666667
0.991484 -0.14351  1.11016 -0.217555 0.000666667
 0.989564 -0.151588   1.10927 0.200155 0.000666667
 0.988414 -0.152932   1.11179 0.0654585 0.000666667
  0.98911 -0.145818   1.11634 -0.0168758 0.000666667
 0.993925 -0.151627   1.11798 -0.220441 0.000666667
 0.988169 -0.139192   1.11715 0.0258689 0.000666667
 0.989607 -0.142664   1.10993 -0.0123906 0.000666667
 0.990337 -0.145053   1.11034 0.0276268 0.000666667
 0.990342 -0.142217   1.10925 -0.00737807 0.000666667
 0.990796 -0.148322   1.11095 0.042016 0.000666667
0.990539 -0.14428  1.11072 0.0566213 0.000666667
0.980589 -0.14289  1.10952 0.0359545 0.000666667
 0.986793 -0.152917   1.11373 0.0467247 0.000666667
 0.993243 -0.136065   1.10614 -0.0607952 0.000666667
  1.00743 -0.147275    1.1033 -0.236835 0.000666667
0.989438 -0.13964  1.10917 0.00915792 0.000666667
 1.00731 -0.14912  1.10165 -0.235753 0.000666667
  0.99249 -0.143966   1.11088 -0.00287303 0.000666667
 0.989606 -0.146945   1.11199 0.00519085 0.000666667
 0.990671 -0.152104   1.10662 0.167153 0.000666667
  0.98396 -0.141064    1.1075 -0.17507 0.000666667
 0.990242 -0.149116   1.11288 -0.0262186 0.000666667
 0.993588 -0.137422   1.10171 -0.0379888 0.000666667
 0.985828 -0.141284   1.11584 -0.0887857 0.000666667
  0.98849 -0.153231   1.10873 -0.135481 0.000666667
 0.992639 -0.148303   1.10502 0.174607 0.000666667
0.990372 -0.14393  1.11089 -0.00730016 0.000666667
 0.989849 -0.143548   1.10421 0.249606 0.000666667
 0.983298 -0.139299   1.11775 -0.193334 0.000666667
 0.981107 -0.144636   1.11098 0.0425921 0.000666667
 0.990441 -0.141198   1.11061 -0.0334659 0.000666667
 0.988864 -0.148592   1.11441 0.0160087 0.000666667
0.990639 -0.14679  1.11696 -0.025207 0.000666667
 0.987579 -0.138753   1.11684 0.0402925 0.000666667
 0.991699 -0.156791   1.10386 -0.0819795 0.000666667
 0.995354 -0.150741   1.10256 -0.0520078 0.000666667
 0.980115 -0.146129   1.10983 0.0269275 0.000666667
 0.988664 -0.149589   1.11611 -0.0226942 0.000666667
 0.983555 -0.141642   1.10638 -0.190351 0.000666667
 0.989396 -0.143849   1.11151 0.0208116 0.000666667
 0.989833 -0.153024   1.11313 0.0425815 0.000666667
  0.98275 -0.141604   1.10717 0.386263 0.000666667
 0.993888 -0.147942   1.11332 -0.227715 0.000666667
 0.991723 -0.155701   1.10503 -0.0722737 0.000666667
 0.990866 -0.141621   1.11194 -0.193619 0.000666667
  0.98664 -0.142689   1.10903 -0.123968 0.000666667
 0.991634 -0.135591   1.10223 -0.0697886 0.000666667
0.993351 -0.1506 1.11401 -0.209012 0.000666667
0.989365 -0.15252   1.1055 0.172954 0.000666667
  0.99064 -0.142493    1.1109 -0.211331 0.000666667
 0.979903 -0.143942   1.11085 0.0695505 0.000666667
 0.990019 -0.144443   1.10865 -0.012983 0.000666667
 0.994749 -0.135665   1.10008 0.0178728 0.000666667
 0.991916 -0.146825   1.10972 0.0463081 0.000666667
 0.987277 -0.153311   1.10919 0.0486124 0.000666667
 0.990596 -0.146164   1.12356 0.0561498 0.000666667
  0.99041 -0.140879   1.11034 -0.00982947 0.000666667
 0.988431 -0.150353   1.11664 -0.0454156 0.000666667


==> output_ims_seed52_withold_top/weightedpr_action_3.txt <==
24.599
 0.990431 -0.154352   1.10928 0.0435711 0.000666667
 0.990349 -0.147504   1.12118 0.0624013 0.000666667
 0.988513 -0.152743    1.1113 0.0412786 0.000666667
 0.990786 -0.155947   1.10631 0.0400159 0.000666667
 0.998087 -0.140311   1.10967 -0.00054086 0.000666667
 0.992135 -0.150851   1.10546 0.176412 0.000666667
  0.99575 -0.143964   1.11326 0.0539683 0.000666667
 0.975724 -0.138136   1.10579 0.187455 0.000666667
  1.00093 -0.149139   1.10506 0.0335853 0.000666667
 0.988137 -0.146696   1.11263 0.0759223 0.000666667
 0.993028 -0.152551   1.10595 0.173471 0.000666667
 0.989486 -0.153168   1.11374 0.0510754 0.000666667
 0.987987 -0.154536   1.10952 0.110074 0.000666667
 0.993513 -0.143521   1.10694 0.00831532 0.000666667
 0.990653 -0.147051   1.10794 -0.0146964 0.000666667
 0.978131 -0.141762   1.10836 0.175572 0.000666667
 0.991736 -0.142903   1.10907 0.0125118 0.000666667
  0.98087 -0.161639   1.11617 0.228738 0.000666667
0.988048 -0.15309  1.10829 0.0571571 0.000666667
 0.988479 -0.148269   1.11407 0.0601221 0.000666667
 0.991504 -0.149992   1.11567 0.0585439 0.000666667
 0.988332 -0.149843    1.1056 0.1488 0.000666667
 0.989543 -0.149805   1.12141 0.0657293 0.000666667
  1.00254 -0.146387   1.10428 0.0127634 0.000666667
 0.980356 -0.154394   1.11166 0.136665 0.000666667
 0.993454 -0.158506   1.10057 0.257033 0.000666667
 0.992476 -0.143245   1.11035 0.0580855 0.000666667
 0.991207 -0.143675   1.10931 0.0516296 0.000666667
 0.990934 -0.151991   1.11229 0.0432761 0.000666667
 0.991036 -0.143759    1.1082 0.0391603 0.000666667
 0.989564 -0.149985   1.10789 0.181254 0.000666667
  1.00907 -0.147704   1.10416 -0.23101 0.000666667
 0.988546 -0.153164   1.11197 0.0697899 0.000666667
 0.991332 -0.142765   1.11074 0.0505619 0.000666667
  0.98772 -0.156641   1.11454 0.0447269 0.000666667
 0.988446 -0.149982   1.12007 0.0674234 0.000666667
 0.987065 -0.149771   1.10774 0.178699 0.000666667
 0.978198 -0.140931   1.10948 0.146295 0.000666667
 0.990579 -0.145454   1.11218 0.0378778 0.000666667
   0.9903 -0.150477   1.10759 0.173011 0.000666667
 0.988814 -0.152709   1.10797 0.0852909 0.000666667
 0.989652 -0.144652   1.10918 0.0461783 0.000666667
 0.992697 -0.149546   1.11182 -0.00550452 0.000666667
 0.990237 -0.148539   1.11948 0.0694597 0.000666667
 0.990782 -0.143675   1.10814 0.0297766 0.000666667
 0.982087 -0.140199   1.10757 0.167404 0.000666667
 0.986993 -0.153776   1.10983 0.0789672 0.000666667
 0.985929 -0.146573   1.11356 0.0478186 0.000666667
 0.989234 -0.144271   1.11482 0.0528632 0.000666667
0.989621 -0.14921  1.11384 0.0487941 0.000666667
 0.991636 -0.148768   1.11197 0.0388621 0.000666667
 0.993881 -0.140632   1.10942 -0.0166458 0.000666667
 0.990872 -0.153178   1.11462 0.071716 0.000666667
 0.991778 -0.145534   1.11161 0.0330306 0.000666667
 0.990643 -0.155061   1.10885 0.0919589 0.000666667
 0.986054 -0.148238   1.11224 0.0584461 0.000666667
 0.990193 -0.150628   1.12027 0.0776222 0.000666667
  0.99064 -0.144805   1.11171 0.0465125 0.000666667
 0.988276 -0.148235   1.11365 0.0469936 0.000666667
  0.98916 -0.150181   1.11004 0.169506 0.000666667
 0.998103 -0.140235   1.10574 0.00231584 0.000666667
0.989615 -0.14621  1.11379 0.0326238 0.000666667
 0.990689 -0.146246     1.109 0.0425727 0.000666667
 0.984966 -0.154652   1.10835 0.0997177 0.000666667
 0.987535 -0.154602   1.11254 0.048188 0.000666667
 0.992824 -0.144213   1.11173 0.0556149 0.000666667
 0.991427 -0.148701   1.12137 0.0996441 0.000666667
  0.98715 -0.143763   1.11168 0.0435245 0.000666667
 0.981203 -0.151281   1.11141 0.13794 0.000666667
 0.991807 -0.145571   1.11301 0.0552395 0.000666667
 0.987347 -0.147727   1.11287 0.0574524 0.000666667
 0.991653 -0.141978   1.11265 0.028681 0.000666667
 0.989613 -0.153226   1.10988 0.0547738 0.000666667
 0.990147 -0.148391   1.11991 0.0932695 0.000666667
 0.994487 -0.157529   1.09905 0.237635 0.000666667
 0.988127 -0.147785   1.11297 0.069449 0.000666667
 0.979104 -0.141406   1.10495 0.147301 0.000666667
0.981767 -0.14091  1.10461 0.164556 0.000666667
 0.980264 -0.140844   1.10449 0.168587 0.000666667
 0.989206 -0.155368   1.10865 0.0282278 0.000666667
 0.980622 -0.150835   1.11104 0.135202 0.000666667
 0.992589 -0.153079   1.11386 0.0550275 0.000666667
 0.992619 -0.147762   1.10976 0.0799906 0.000666667
 0.989814 -0.144235   1.10719 0.0593163 0.000666667
 0.991435 -0.146358   1.11194 0.0411831 0.000666667
 0.991941 -0.146597   1.10995 0.0704205 0.000666667
 0.990026 -0.153705   1.11474 0.0750647 0.000666667
 0.982446 -0.141439   1.10794 0.183481 0.000666667
 0.998101 -0.136798   1.10739 -0.000956065 0.000666667
 0.994357 -0.135673   1.10447 0.00289218 0.000666667
 0.988426 -0.153301   1.11105 0.0795915 0.000666667
 0.987198 -0.148488   1.11042 0.0590374 0.000666667
 0.991934 -0.149089   1.12204 0.0768177 0.000666667
 0.988492 -0.151541   1.10501 0.15902 0.000666667
 0.991053 -0.145993   1.11289 0.0302582 0.000666667
 0.990226 -0.148225   1.10921 0.0360653 0.000666667
 0.990162 -0.154542   1.11519 0.0736469 0.000666667
0.981528 -0.14946  1.11359 0.158376 0.000666667
0.992256 -0.14465  1.10831 0.0601224 0.000666667
 0.990972 -0.151792   1.10618 0.168452 0.000666667
0.991276 -0.1478 1.11099 0.0366014 0.000666667
  0.99207 -0.148892   1.12352 0.0788444 0.000666667
 0.994866 -0.140084   1.11356 -0.0193268 0.000666667
 0.991898 -0.142869    1.1116 -0.00788938 0.000666667
0.992992 -0.14243   1.1097 -0.0316386 0.000666667
 0.991437 -0.146206   1.10798 0.0543526 0.000666667
  0.99273 -0.142616   1.11117 0.0481616 0.000666667
 0.980603 -0.153614   1.11278 0.148577 0.000666667
 0.992926 -0.151091    1.1104 0.165525 0.000666667
0.993475 -0.14384   1.1093 0.041844 0.000666667
 0.989629 -0.146371    1.1166 0.000148865 0.000666667
  0.98886 -0.149106   1.11967 0.0682936 0.000666667
 0.988289 -0.144838   1.11215 0.0563073 0.000666667
 0.988178 -0.148582   1.11059 0.0317672 0.000666667
  0.98607 -0.156388   1.11186 0.0794154 0.000666667
 0.988502 -0.151914   1.10989 0.0560702 0.000666667
 0.988707 -0.144887   1.11245 0.0161257 0.000666667
 0.989646 -0.148405   1.10686 0.166367 0.000666667
 0.989859 -0.152117   1.11103 0.058991 0.000666667
 0.988248 -0.147228   1.11279 0.0184757 0.000666667
 0.980231 -0.152417    1.1111 0.149717 0.000666667
 0.989188 -0.149846   1.12181 0.0540269 0.000666667
 0.983079 -0.138072   1.11452 0.210318 0.000666667
0.990417 -0.14987  1.10477 0.145851 0.000666667
0.980351 -0.1525 1.11085 0.151374 0.000666667
 0.995791 -0.149242   1.10801 0.0491193 0.000666667
 0.983875 -0.142081   1.10756 0.15867 0.000666667
 0.980405 -0.153124   1.11209 0.156091 0.000666667
0.990436 -0.14776   1.1105 0.048048 0.000666667
 0.988012 -0.144744   1.11223 0.0341237 0.000666667
  0.99287 -0.146264   1.10973 0.0341848 0.000666667
 0.989465 -0.155352   1.11429 0.0628901 0.000666667
 0.991301 -0.146975   1.10786 0.0181869 0.000666667
 0.987394 -0.151992   1.11121 0.057749 0.000666667
 0.990435 -0.151021   1.10939 0.152443 0.000666667
   0.9905 -0.154683   1.12362 -0.0413449 0.000666667
 0.991302 -0.155237   1.11307 0.0581262 0.000666667
 0.990479 -0.146426   1.11307 0.054352 0.000666667
 0.979924 -0.140597    1.1049 0.172019 0.000666667
 0.981169 -0.138778   1.10828 0.154925 0.000666667
 0.981443 -0.141099   1.10649 0.182349 0.000666667
 0.984308 -0.142289    1.1064 0.142752 0.000666667
0.989017 -0.15251  1.10834 0.172269 0.000666667
 0.980275 -0.151815   1.11291 0.164769 0.000666667
 0.990066 -0.145965   1.10877 0.0443332 0.000666667
  0.99167 -0.150602   1.10652 0.185577 0.000666667
  1.00105 -0.145395   1.10231 0.00967926 0.000666667
 0.987779 -0.153475   1.10905 0.0915027 0.000666667
0.982205 -0.14015  1.10839 0.140145 0.000666667
  1.00258 -0.146292   1.10563 -0.00575817 0.000666667
 0.991523 -0.148808    1.1117 0.0525859 0.000666667
 0.990563 -0.147448   1.10939 0.0649879 0.000666667
 0.988495 -0.147358   1.12277 0.109746 0.000666667
 0.992501 -0.150681    1.1132 -0.0198614 0.000666667
 0.987458 -0.145135   1.11405 0.0638966 0.000666667
 0.989784 -0.145392   1.11265 0.0621926 0.000666667
 0.979471 -0.141876   1.10936 0.160425 0.000666667
 0.991654 -0.142629   1.11238 0.000243404 0.000666667
0.989884 -0.15402  1.10617 0.162757 0.000666667
 0.989329 -0.146103   1.11006 0.0617036 0.000666667
 0.985885 -0.153889   1.10981 0.0787343 0.000666667
 0.988695 -0.155291   1.10928 0.0469195 0.000666667
 0.988961 -0.154858   1.10998 0.072453 0.000666667
 0.991271 -0.135492   1.10202 0.0294383 0.000666667
 0.986837 -0.145147    1.1151 0.0416524 0.000666667
 0.986211 -0.153034   1.11052 0.0648833 0.000666667
 0.988466 -0.151133   1.12214 0.0679045 0.000666667
 0.991037 -0.154777   1.11479 0.0478869 0.000666667
   0.9816 -0.141212   1.11012 0.157551 0.000666667
 0.992686 -0.142357   1.11266 0.0598607 0.000666667
 0.987746 -0.155255   1.10924 0.138422 0.000666667
 0.979867 -0.141033    1.1077 0.15995 0.000666667
 0.990079 -0.153823   1.11543 0.0373262 0.000666667
 0.990832 -0.147133     1.113 0.0436449 0.000666667
 0.990325 -0.146534   1.11165 0.00958631 0.000666667
  0.98886 -0.149501   1.12088 0.0573183 0.000666667
   0.9986 -0.141035   1.10692 -0.0171426 0.000666667
 0.991823 -0.152807   1.10952 0.164042 0.000666667
 0.990557 -0.140697   1.11147 -0.00058428 0.000666667
 0.992292 -0.142949    1.1107 0.0452791 0.000666667
 0.989438 -0.150461   1.10783 0.161917 0.000666667
 0.980451 -0.162746   1.11555 0.217218 0.000666667
 0.989696 -0.146075   1.11421 0.0442846 0.000666667
 0.988131 -0.139711   1.11912 0.0147828 0.000666667
 0.990824 -0.144578   1.10815 0.0394456 0.000666667
0.989075 -0.15332  1.11076 0.0314217 0.000666667
0.986789 -0.15498  1.11209 0.0671287 0.000666667
 0.992054 -0.149419   1.10774 0.171273 0.000666667
 0.994771 -0.136465   1.10344 -0.0302151 0.000666667
 0.987077 -0.154209   1.11045 0.062417 0.000666667
 0.992697 -0.146944   1.10855 0.0541494 0.000666667
0.991294 -0.15083  1.10522 0.187729 0.000666667
 0.992802 -0.147325   1.11021 0.042416 0.000666667
 0.976471 -0.138692   1.10481 0.170005 0.000666667
 0.990124 -0.143814   1.10994 0.0297043 0.000666667
 0.992149 -0.146086   1.11112 0.0430858 0.000666667
 0.995433 -0.135001   1.10254 0.0433497 0.000666667
 0.988631 -0.143838   1.10913 0.0427072 0.000666667
 0.987286 -0.153965   1.11163 0.0992753 0.000666667
 0.990803 -0.148203   1.10794 0.0147793 0.000666667
 0.980076 -0.149849   1.11304 0.156504 0.000666667
 0.990925 -0.145378   1.10846 0.0638252 0.000666667
 0.994309 -0.133094   1.10166 0.0404856 0.000666667
 0.988029 -0.157319   1.11175 0.0743483 0.000666667
 0.983003 -0.141806   1.10816 0.152704 0.000666667
 0.992686 -0.143572    1.1074 0.0344196 0.000666667
  1.00137 -0.146167   1.10551 0.0130196 0.000666667
  1.00332 -0.146502    1.1064 0.00755938 0.000666667
 0.987427 -0.150957   1.10988 0.0655415 0.000666667
 0.982724 -0.139015   1.10984 0.141749 0.000666667
 0.991923 -0.142682   1.11145 0.0120137 0.000666667
 0.992541 -0.143854   1.11033 0.0410738 0.000666667
 0.990654 -0.143146   1.11813 0.0437736 0.000666667
  0.99289 -0.144739   1.10747 0.0185384 0.000666667
 0.997669 -0.138495   1.10873 -0.0174275 0.000666667
 0.989389 -0.155319   1.11163 0.07803 0.000666667
 0.990971 -0.143666   1.11008 0.0672268 0.000666667
 0.99135 -0.14831  1.10746 0.183192 0.000666667
  1.00157 -0.145895   1.10629 -0.00883839 0.000666667
 0.992077 -0.149625   1.10805 0.0306773 0.000666667
 0.990528 -0.145674   1.11067 0.0390357 0.000666667
 0.989023 -0.152955   1.11398 0.0549811 0.000666667
 0.989428 -0.147851    1.1147 0.0301307 0.000666667
 0.979115 -0.139086   1.10867 0.157715 0.000666667
  1.00354 -0.158701   1.11102 -0.120219 0.000666667
 0.992227 -0.142859   1.10799 0.0330586 0.000666667
 0.989946 -0.145534   1.10783 0.021227 0.000666667
 0.991873 -0.142963   1.11373 0.057927 0.000666667
 0.986086 -0.156557   1.11205 0.0723146 0.000666667
 0.987117 -0.152588   1.10487 0.185665 0.000666667
 0.982645 -0.151311   1.11393 0.121637 0.000666667
 0.992681 -0.147252    1.1036 0.187675 0.000666667
 0.979108 -0.141878   1.10877 0.169975 0.000666667
 0.992878 -0.145903   1.10898 0.0558453 0.000666667
 0.995026 -0.144377   1.10974 0.0787293 0.000666667
  1.00156 -0.146427   1.10458 0.0389134 0.000666667
 0.981419 -0.139372   1.10732 0.199845 0.000666667
 0.989612 -0.153257   1.11394 0.0529384 0.000666667
 0.979392 -0.152696   1.11233 0.164757 0.000666667
 0.981335 -0.140839   1.10841 0.152987 0.000666667
 0.991689 -0.135569   1.10023 0.0342764 0.000666667
 0.981148 -0.151255   1.11257 0.148448 0.000666667
 0.990445 -0.153828   1.11502 0.0490927 0.000666667
 0.990459 -0.145279   1.11155 0.0404862 0.000666667
 0.987049 -0.155182   1.10918 0.0303354 0.000666667
  1.00195 -0.146698   1.10402 0.0402231 0.000666667
 0.989265 -0.150496   1.12239 0.0866686 0.000666667
 0.989774 -0.143423   1.11116 0.0433624 0.000666667
0.987603 -0.1497 1.11222 0.016788 0.000666667
 0.989244 -0.147433    1.1099 0.0614704 0.000666667
0.985291 -0.15295  1.10904 0.0392418 0.000666667
 0.999423 -0.138025   1.10516 -0.0208549 0.000666667
 0.990733 -0.149063   1.11031 0.0495201 0.000666667
0.988805 -0.15228  1.12057 0.0781671 0.000666667
 0.991287 -0.143179   1.11304 0.0288651 0.000666667
  1.00486 -0.147905   1.10576 0.0670998 0.000666667
 0.992013 -0.143359   1.10911 0.0389227 0.000666667
 0.979775 -0.151051   1.11305 0.170409 0.000666667
  0.98898 -0.152253   1.11499 0.0681504 0.000666667
 0.993269 -0.150973    1.1028 0.17009 0.000666667
 0.990426 -0.155051   1.11333 0.0509517 0.000666667
   1.0012 -0.146919   1.10597 0.0635906 0.000666667
 0.991928 -0.141334   1.11441 0.0677004 0.000666667
 0.980315 -0.142252   1.10524 0.168968 0.000666667
0.980619 -0.15145  1.11027 0.16541 0.000666667
  0.99269 -0.145259   1.10708 0.158346 0.000666667
 0.988686 -0.155897   1.11474 0.0399528 0.000666667
 0.997628 -0.140431   1.10557 -0.00564675 0.000666667
 0.989322 -0.145132   1.11452 0.0432855 0.000666667
 0.993705 -0.143398   1.10663 0.0243476 0.000666667
 0.989617 -0.153547   1.11149 0.0568024 0.000666667
 0.978855 -0.140454   1.10754 0.169968 0.000666667
 0.992598 -0.141321   1.11589 0.0652857 0.000666667
 0.992087 -0.142244   1.10824 0.043877 0.000666667
 0.993841 -0.148564    1.1212 0.0903759 0.000666667
 0.989392 -0.154437   1.11455 0.0542077 0.000666667
 0.988373 -0.151491   1.11075 0.0608818 0.000666667
0.988085 -0.1544 1.10872 0.0682108 0.000666667
 0.988945 -0.154762   1.11231 0.0544971 0.000666667
 0.981057 -0.153637   1.11004 0.131979 0.000666667
 0.994898 -0.143901   1.11124 0.0700392 0.000666667
0.993551 -0.14496  1.10857 0.0428749 0.000666667
 0.989317 -0.150334   1.11402 0.0431781 0.000666667
 0.992973 -0.146567   1.10729 0.051277 0.000666667
 0.979206 -0.137123   1.10941 0.161783 0.000666667
 0.991222 -0.144102   1.11305 0.0529119 0.000666667
 0.993733 -0.147773   1.10654 -0.000345073 0.000666667
 0.987153 -0.151881   1.10424 0.168431 0.000666667
  0.98897 -0.150339   1.10712 0.189902 0.000666667
0.988288 -0.15133  1.10444 0.180631 0.000666667
0.991806 -0.14539  1.11011 0.0391658 0.000666667
 0.987887 -0.152607   1.10985 0.190563 0.000666667
 0.980946 -0.155018   1.11273 0.142115 0.000666667
 0.992434 -0.142016   1.11494 0.080261 0.000666667
  0.99045 -0.151277   1.10858 0.164485 0.000666667
0.989596 -0.14343  1.11238 0.0378547 0.000666667
0.99117   -0.15 1.10616 0.180182 0.000666667
0.986999 -0.15492   1.1086 0.111988 0.000666667
 0.990454 -0.145304   1.10969 0.0324456 0.000666667
 0.988806 -0.155179   1.11552 0.0433672 0.000666667
 0.993898 -0.147704   1.10896 0.0530713 0.000666667
 0.991525 -0.153439   1.10889 0.130481 0.000666667
 0.986498 -0.152851   1.11088 0.0716956 0.000666667
 0.988006 -0.155968   1.11634 0.0320108 0.000666667
 0.993107 -0.143486    1.1072 0.0124342 0.000666667
 0.987612 -0.148104   1.11194 0.0417946 0.000666667
0.980021 -0.15176  1.11315 0.141176 0.000666667
 0.994649 -0.147779   1.12134 0.0744889 0.000666667
 0.992322 -0.146215   1.10996 0.0437003 0.000666667
 0.991532 -0.155013   1.10959 0.0499546 0.000666667
  0.98862 -0.145187   1.11019 0.0629494 0.000666667
 0.988957 -0.153897   1.11304 0.0748227 0.000666667
0.981165 -0.14159  1.10918 0.143409 0.000666667
 0.990094 -0.151343   1.11379 0.0561137 0.000666667
 0.981695 -0.140537   1.10845 0.161033 0.000666667
 0.981728 -0.138048   1.10918 0.148188 0.000666667
 0.991166 -0.142256   1.11008 0.0623938 0.000666667
0.990329 -0.15534  1.11092 0.0875142 0.000666667
 0.991456 -0.143968   1.11373 0.0431123 0.000666667
 0.991985 -0.149197   1.12121 0.0751712 0.000666667
 0.986278 -0.156741   1.11385 0.0458834 0.000666667
0.982753 -0.14069  1.10908 0.161956 0.000666667
 0.988956 -0.155065     1.115 0.0525907 0.000666667
  1.00207 -0.144771   1.10431 0.0223427 0.000666667
  1.00025 -0.146432   1.10436 0.0331122 0.000666667
 0.987831 -0.148662   1.12275 0.0733578 0.000666667
 0.992095 -0.149985   1.11528 0.00711866 0.000666667
 0.985765 -0.145605   1.11049 0.0384157 0.000666667
  0.98081 -0.139667   1.11051 0.155719 0.000666667
 0.997182 -0.150866   1.10251 -0.0392797 0.000666667
 0.992708 -0.143761   1.11351 0.0566874 0.000666667
 0.996681 -0.144038   1.11163 0.0402292 0.000666667
0.988847 -0.14498  1.11235 0.0564869 0.000666667
  0.97917 -0.141067   1.10716 0.168926 0.000666667
 0.989829 -0.153666   1.11199 0.073836 0.000666667
  1.00242 -0.148833   1.10657 0.0457316 0.000666667
 0.991531 -0.149269   1.11322 0.0465539 0.000666667
  0.99119 -0.144213   1.10989 0.0501288 0.000666667
 0.990064 -0.146225   1.11308 -0.00515365 0.000666667
0.984871 -0.15004  1.10499 0.189215 0.000666667
0.988386 -0.15561  1.11018 0.0785712 0.000666667
 0.989338 -0.148976   1.10539 0.164248 0.000666667
 0.981742 -0.138434   1.10908 0.137469 0.000666667
0.991041 -0.14962  1.10382 0.170651 0.000666667
 0.996342 -0.144343   1.10993 0.0559003 0.000666667
 0.991514 -0.149068   1.11171 0.0269311 0.000666667
 0.980294 -0.139589    1.1091 0.136279 0.000666667
0.992959 -0.14569  1.10652 0.0537288 0.000666667
 0.991147 -0.142263    1.1124 0.0733834 0.000666667
 0.993101 -0.143767   1.11168 0.00253699 0.000666667
 0.989152 -0.154201   1.11117 0.0536932 0.000666667
 0.987589 -0.151869   1.10886 0.0745582 0.000666667
 0.977754 -0.138401   1.10554 0.168563 0.000666667
 0.988906 -0.156703    1.1102 0.0928166 0.000666667
 0.989136 -0.155598   1.11675 0.0605431 0.000666667
 0.992118 -0.136059   1.09983 0.0421752 0.000666667
0.989411 -0.15275  1.10724 0.183233 0.000666667
 0.979398 -0.141594    1.1069 0.169725 0.000666667
  1.00392 -0.144847   1.10374 0.00192735 0.000666667
 0.991452 -0.153086   1.10386 0.192724 0.000666667
 0.989673 -0.151451   1.10568 0.177435 0.000666667
 0.981485 -0.139154    1.1153 0.192262 0.000666667
 0.990446 -0.143492   1.10949 0.00622608 0.000666667
 0.993208 -0.145137   1.11346 0.0576092 0.000666667
 0.997717 -0.138833    1.1073 -0.00600374 0.000666667
 0.988821 -0.149389   1.10935 0.0395132 0.000666667
0.988681 -0.14879  1.12357 0.0890035 0.000666667
 0.990534 -0.144524   1.10929 0.0604879 0.000666667
 0.991596 -0.142229   1.10773 0.0368081 0.000666667
 0.989623 -0.147753   1.11387 0.0385193 0.000666667
 0.987607 -0.151661   1.11328 0.0629752 0.000666667
 0.989787 -0.139891   1.11096 -0.0110412 0.000666667
 0.991021 -0.150704   1.10513 0.181921 0.000666667
 0.987806 -0.153229   1.11141 0.0842056 0.000666667
 0.990764 -0.146706    1.1139 0.0315707 0.000666667
  0.98737 -0.151327   1.11013 0.0952672 0.000666667
 0.989162 -0.144816   1.11148 0.0354674 0.000666667
 0.990862 -0.143771   1.10925 0.0457676 0.000666667
 0.988032 -0.149509   1.10711 0.19731 0.000666667
  0.98755 -0.148947   1.11435 0.0546767 0.000666667
 0.992861 -0.142893   1.11442 0.0622929 0.000666667
 0.982805 -0.141213    1.1065 0.156698 0.000666667
 0.992427 -0.150284   1.10934 0.0708978 0.000666667
  1.00377 -0.146601   1.10349 0.00580431 0.000666667
 0.982122 -0.151399   1.11475 0.16162 0.000666667
 0.997907 -0.139408    1.1086 -0.00879113 0.000666667
 0.994654 -0.140589   1.11073 -0.0221679 0.000666667
 0.989956 -0.151839   1.11157 0.0706849 0.000666667
 0.986277 -0.150908   1.11269 0.073272 0.000666667
 0.990226 -0.143514   1.10835 0.0313749 0.000666667
 0.991835 -0.152289   1.11274 0.164149 0.000666667
 0.992454 -0.149876   1.10716 0.17422 0.000666667
 0.989566 -0.147637   1.12117 0.0568709 0.000666667
 0.990443 -0.146387   1.10799 0.196248 0.000666667
 0.979722 -0.143001   1.11021 0.144838 0.000666667
 0.991414 -0.145108   1.11011 0.0232101 0.000666667
 0.989547 -0.146134   1.11224 0.0652709 0.000666667
0.977589 -0.1395 1.10732 0.15403 0.000666667
 0.990277 -0.147991   1.11758 0.0168611 0.000666667
 0.989618 -0.151304   1.11004 0.0402701 0.000666667
 0.988792 -0.144149   1.11452 0.0678231 0.000666667
 0.994325 -0.140773    1.1089 -0.0276259 0.000666667
 0.981706 -0.151084   1.11092 0.1631 0.000666667
 0.989968 -0.152368   1.11333 0.0570883 0.000666667
 0.986403 -0.152197   1.10945 0.0537596 0.000666667
 0.988987 -0.146281   1.12411 0.0403507 0.000666667
 0.987939 -0.147106   1.10859 0.0297366 0.000666667
 0.987717 -0.151868   1.10522 0.213919 0.000666667
 0.982379 -0.139443   1.10766 0.154328 0.000666667
 0.987954 -0.156368   1.11306 0.0504094 0.000666667
 0.989702 -0.151672   1.10715 0.170712 0.000666667
 0.978353 -0.140075    1.1091 0.146611 0.000666667
 0.988266 -0.147715   1.12168 0.0939229 0.000666667
0.991431 -0.14983  1.11595 0.0532062 0.000666667
 0.993737 -0.142624   1.11049 0.0535838 0.000666667
  0.99094 -0.143403   1.11562 0.0335228 0.000666667
 0.989768 -0.154451   1.11042 0.113529 0.000666667
 0.988848 -0.147286   1.12235 0.100823 0.000666667
 0.988091 -0.146824   1.11689 0.0546166 0.000666667
 0.989894 -0.144515   1.11135 0.0413344 0.000666667
  1.00506 -0.156976   1.11412 -0.117311 0.000666667
 0.993554 -0.146945   1.10313 0.137367 0.000666667
  1.00212 -0.145566   1.10602 0.0318806 0.000666667
 0.991015 -0.147457   1.11001 0.0656273 0.000666667
  0.98791 -0.148467   1.11977 0.0727045 0.000666667
 0.992379 -0.145723   1.10975 0.0456833 0.000666667
   1.0023 -0.146674   1.10592 0.0343339 0.000666667
 0.993817 -0.143119   1.11262 0.0742164 0.000666667
  1.00352 -0.146237   1.10417 0.00206335 0.000666667
 0.991519 -0.146107   1.10945 0.0624782 0.000666667
 0.979094 -0.150182   1.11078 0.13528 0.000666667
 0.991935 -0.147416   1.10828 0.041616 0.000666667
 0.990794 -0.148446   1.11752 0.0051606 0.000666667
  1.00064 -0.143638   1.10718 -0.0327208 0.000666667
 0.990776 -0.154054   1.10387 0.192912 0.000666667
 0.997757 -0.140137    1.1086 -0.0231519 0.000666667
 0.980135 -0.150078   1.11355 0.17597 0.000666667
 0.991471 -0.151124   1.10464 0.172596 0.000666667
  0.99005 -0.144185   1.11201 0.0389749 0.000666667
 0.991812 -0.143332   1.10951 0.0540439 0.000666667
 0.981248 -0.137791   1.10477 0.187573 0.000666667
 0.989918 -0.152081   1.10965 0.180969 0.000666667
 0.990823 -0.152827   1.10599 0.168049 0.000666667
 0.986109 -0.155177   1.11151 0.0663774 0.000666667
  1.00363 -0.145581   1.10424 0.0281261 0.000666667
  1.00232 -0.146642   1.10375 0.0242071 0.000666667
  0.97965 -0.140558   1.10605 0.165595 0.000666667
0.980342 -0.14069  1.10945 0.161318 0.000666667
  0.98114 -0.137234   1.10715 0.199605 0.000666667
 0.989904 -0.148566   1.11626 0.0422185 0.000666667
 0.993408 -0.134272   1.10161 0.0288209 0.000666667
  0.97889 -0.151971   1.11223 0.150631 0.000666667
0.981859 -0.14143  1.10713 0.160834 0.000666667
  1.00229 -0.147563   1.10552 0.0263959 0.000666667
 0.990849 -0.142844   1.11357 0.0286691 0.000666667
 0.991093 -0.144534   1.10968 0.0273175 0.000666667
 0.989298 -0.144464   1.11372 0.0456337 0.000666667
 0.989994 -0.144362   1.11139 0.0322178 0.000666667
 0.987939 -0.150824   1.10395 0.204769 0.000666667
 0.987507 -0.147711   1.11917 0.0801095 0.000666667
 0.990775 -0.145414   1.10866 0.0263797 0.000666667
 0.987087 -0.151799   1.11134 0.065403 0.000666667
 0.989715 -0.147789   1.11096 0.0562969 0.000666667
  0.98837 -0.149168   1.10572 0.168741 0.000666667
 0.992836 -0.143282   1.10867 0.0287834 0.000666667
 0.991452 -0.151839   1.10504 0.18128 0.000666667
0.990763 -0.14517  1.11184 0.0436936 0.000666667
  1.0013 -0.14765  1.10516 0.0343379 0.000666667
 0.988579 -0.144779   1.11101 0.0537452 0.000666667
 0.989715 -0.155184   1.11039 0.0644601 0.000666667
 0.990265 -0.147403   1.11498 0.0440573 0.000666667
 0.990801 -0.147188   1.11022 0.0479715 0.000666667
0.986394 -0.14685  1.11245 0.0678441 0.000666667
 0.981384 -0.154423   1.11245 0.130447 0.000666667
  0.99004 -0.148603   1.10313 0.162614 0.000666667
 0.990827 -0.149355   1.10672 0.181766 0.000666667
 0.988941 -0.151512     1.112 0.0551733 0.000666667
0.995577 -0.14145   1.1083 -0.00932055 0.000666667
 0.990324 -0.151499   1.12046 0.0517691 0.000666667
 0.990642 -0.149538   1.11615 0.0490018 0.000666667
  0.99469 -0.135574   1.10162 0.0568136 0.000666667
 0.981626 -0.152822   1.11056 0.134234 0.000666667
 0.981431 -0.151671   1.11065 0.135283 0.000666667
 0.992743 -0.143701   1.10878 0.0664198 0.000666667
    0.989 -0.154792   1.10944 0.0979607 0.000666667
  1.00182 -0.146689    1.1049 0.0203638 0.000666667
 0.989954 -0.143662   1.10811 0.0319288 0.000666667
 0.981049 -0.151751   1.11085 0.14278 0.000666667
 0.994747 -0.138712   1.10559 -0.0147434 0.000666667
 0.992211 -0.149083   1.12412 0.0890588 0.000666667
 0.990399 -0.153407   1.11463 0.0666263 0.000666667
0.990368 -0.14719  1.11455 -0.0275977 0.000666667
 0.986981 -0.155532   1.11199 0.0725172 0.000666667
 0.991047 -0.145407   1.10989 0.0565708 0.000666667
 0.991153 -0.150434   1.10491 0.210349 0.000666667
 0.992177 -0.144984   1.11136 0.0837153 0.000666667
 0.992843 -0.148139   1.10948 0.0424537 0.000666667
 0.993074 -0.145438   1.10939 0.0475397 0.000666667
 0.981446 -0.151831   1.11322 0.146788 0.000666667
 0.988863 -0.150529   1.10977 0.0761155 0.000666667
 0.990654 -0.149426   1.10451 0.175097 0.000666667
 0.989555 -0.144185   1.11112 0.0550215 0.000666667
 0.988907 -0.154662    1.1144 0.0603341 0.000666667
 0.988243 -0.155174   1.11283 0.0597314 0.000666667
 0.990862 -0.146764   1.10966 0.050761 0.000666667
0.98909 -0.1464 1.11407 0.0695611 0.000666667
 0.988534 -0.145811   1.11416 0.0640928 0.000666667
  0.99402 -0.147866   1.10444 0.00472654 0.000666667
 0.991197 -0.144795   1.10656 -0.000590834 0.000666667
 0.979776 -0.140951   1.10564 0.155907 0.000666667
 0.989298 -0.148765   1.11696 0.00949666 0.000666667
 0.990494 -0.152209   1.11436 0.0475522 0.000666667
 0.989771 -0.149457   1.10596 0.186929 0.000666667
 0.996016 -0.138412   1.10741 -0.0213416 0.000666667
 0.989366 -0.144589   1.11349 0.0345821 0.000666667
 0.993697 -0.150221   1.10511 0.167824 0.000666667
 0.979798 -0.148822   1.10948 0.156978 0.000666667
  1.00421 -0.147346   1.10504 0.0566132 0.000666667
 0.988153 -0.148336   1.11263 0.0581973 0.000666667
 0.989584 -0.149235   1.11446 0.0515577 0.000666667
 0.989822 -0.152956   1.11448 0.0385611 0.000666667
 0.992374 -0.143405   1.10766 0.0182053 0.000666667
 0.992626 -0.144203   1.11148 0.0572721 0.000666667
0.993232 -0.14129  1.11345 0.0876247 0.000666667
 0.991191 -0.151448   1.10631 0.158781 0.000666667
 0.986904 -0.147268   1.11263 0.0858738 0.000666667
 0.996541 -0.134208   1.10143 0.0474321 0.000666667
 0.977346 -0.138828   1.10556 0.170193 0.000666667
 0.982674 -0.143568   1.10752 0.184336 0.000666667
0.986873 -0.15171  1.10612 0.189316 0.000666667
 0.997248 -0.140843   1.10948 -0.0131126 0.000666667
 0.990585 -0.143984   1.11112 0.0663137 0.000666667
 0.988955 -0.150652   1.11335 0.0496056 0.000666667
 0.992579 -0.151289   1.10414 0.157072 0.000666667
  0.99466 -0.134018   1.10481 -0.000667178 0.000666667
 0.989982 -0.148348   1.10969 0.0504508 0.000666667
 0.976218 -0.139572   1.10655 0.159656 0.000666667
 0.987473 -0.154385   1.11361 0.0638817 0.000666667
 0.980777 -0.148714   1.11324 0.162878 0.000666667
 0.989221 -0.140016    1.1091 0.0149905 0.000666667
 0.991612 -0.146945   1.10581 0.180076 0.000666667
 0.991932 -0.145941   1.11277 -0.00673226 0.000666667
 0.989395 -0.141676    1.1116 0.0715779 0.000666667
  1.00246 -0.146166   1.10481 0.0340495 0.000666667
 0.977854 -0.140024   1.10549 0.148094 0.000666667
 0.988461 -0.156161   1.11484 0.058143 0.000666667
 0.995233 -0.143965   1.11124 0.0750873 0.000666667
 0.989196 -0.147853   1.11459 0.0234278 0.000666667
 0.989364 -0.154679   1.10704 0.156776 0.000666667
 0.989812 -0.151343   1.11067 0.0459593 0.000666667
  0.97652 -0.139641   1.10704 0.167867 0.000666667
 0.98012 -0.15081  1.11001 0.141517 0.000666667
 0.991492 -0.142834    1.1075 0.0445818 0.000666667
  0.99044 -0.144256   1.11178 0.0508085 0.000666667
 0.989045 -0.146197   1.11328 0.0584262 0.000666667
 0.991278 -0.149041   1.11023 0.0506483 0.000666667
 0.979914 -0.141265   1.11118 0.159778 0.000666667
 0.992739 -0.144282   1.11098 -0.0124731 0.000666667
 0.989278 -0.148934    1.1095 -0.00125984 0.000666667
 0.982139 -0.151249   1.11377 0.157405 0.000666667
 0.989786 -0.152202   1.11068 0.152375 0.000666667
0.981368 -0.13821  1.10929 0.149044 0.000666667
 0.991913 -0.147344   1.10955 0.0508586 0.000666667
 0.988119 -0.154757    1.1125 0.0483814 0.000666667
0.995885 -0.13881  1.10949 -0.00861422 0.000666667
 0.987454 -0.149274   1.12041 0.072037 0.000666667
 0.991898 -0.147332   1.10734 0.0362062 0.000666667
0.988248 -0.15006  1.12049 0.0773262 0.000666667
 0.994201 -0.142593   1.11212 0.0750556 0.000666667
 0.986578 -0.146413   1.11264 0.0633194 0.000666667
 0.987324 -0.144409   1.11435 0.054479 0.000666667
 0.979481 -0.152944    1.1127 0.145647 0.000666667
 0.993376 -0.142577   1.10922 0.0301301 0.000666667
 0.982579 -0.134991    1.1123 0.18562 0.000666667
 0.989154 -0.150918   1.10666 0.191369 0.000666667
 0.989176 -0.152517   1.11067 0.0563709 0.000666667
 0.992413 -0.145194   1.10822 0.0566253 0.000666667
0.987909 -0.14563  1.10813 0.0371668 0.000666667
0.981378 -0.13583   1.1108 0.196581 0.000666667
  0.99121 -0.144994   1.10798 0.0527682 0.000666667
0.978975 -0.1407 1.11098 0.161357 0.000666667
0.989993 -0.14714   1.1109 0.00378333 0.000666667
 0.993263 -0.135643     1.102 0.0406443 0.000666667
 0.990487 -0.149939   1.11405 0.0230735 0.000666667
 0.986934 -0.155794   1.10926 0.0734419 0.000666667
  1.00322 -0.145192   1.10345 0.00281797 0.000666667
 0.989463 -0.141053   1.11209 0.0245805 0.000666667
 0.993599 -0.146384   1.11249 -0.00293579 0.000666667
 0.987838 -0.150547   1.10924 0.176577 0.000666667
 0.989125 -0.153906   1.11311 0.0503129 0.000666667
 0.991501 -0.153958    1.1141 0.0780721 0.000666667
 0.990833 -0.144852   1.12227 0.0737241 0.000666667
  0.98647 -0.144503   1.11179 0.0161003 0.000666667
0.997215 -0.13757  1.10755 -0.0134957 0.000666667
 0.990822 -0.150898   1.10524 0.166642 0.000666667
 0.990635 -0.153233   1.11435 0.0433499 0.000666667
 0.988787 -0.152223   1.10987 0.0767796 0.000666667
 0.986201 -0.152499   1.10868 0.191188 0.000666667
   0.9816 -0.153308   1.11281 0.15056 0.000666667
 0.990367 -0.147765   1.11542 0.0224652 0.000666667
 0.992626 -0.143554   1.10995 0.0354534 0.000666667
 0.99404 -0.14915  1.10533 -0.00891869 0.000666667
 0.980383 -0.151952   1.11196 0.136019 0.000666667
0.989849 -0.14812  1.11108 0.0581242 0.000666667
 0.992093 -0.149487   1.10546 0.167761 0.000666667
 0.989823 -0.149364   1.12321 0.109044 0.000666667
 0.990819 -0.144676   1.10674 0.0381239 0.000666667
0.980993 -0.14101  1.10929 0.114722 0.000666667
 0.989966 -0.155125   1.11189 0.0908967 0.000666667
 0.992193 -0.142758   1.11114 0.0415107 0.000666667
 0.989451 -0.154239    1.1151 0.048203 0.000666667
 0.979442 -0.151572   1.10941 0.155138 0.000666667
 0.990107 -0.147518   1.11584 -0.00209041 0.000666667
 0.991103 -0.146672    1.1099 0.0439056 0.000666667
 0.995618 -0.136737   1.10303 -0.0275107 0.000666667
 0.992622 -0.143801   1.11172 0.0100602 0.000666667
 0.979851 -0.141198   1.10954 0.160668 0.000666667
    0.991 -0.147668   1.11386 0.0581662 0.000666667
 0.979549 -0.139917   1.10588 0.143244 0.000666667
 0.989547 -0.145771   1.11389 0.0182955 0.000666667
 0.989265 -0.148191   1.10866 0.048321 0.000666667
 0.991866 -0.147808   1.10925 0.0457688 0.000666667
  1.00801 -0.149462   1.10217 -0.262039 0.000666667
 0.988919 -0.156098    1.1138 0.055532 0.000666667
 0.991607 -0.150818   1.10811 0.169724 0.000666667
 0.986617 -0.153058   1.11177 0.0705586 0.000666667
 0.990079 -0.144155   1.11219 0.0348279 0.000666667
0.988634 -0.15144  1.10863 0.0513647 0.000666667
 0.978722 -0.142375   1.10631 0.135519 0.000666667
 0.990159 -0.146886   1.11087 0.0385115 0.000666667
 0.978963 -0.137987   1.10914 0.158796 0.000666667
 0.988997 -0.152954   1.11456 0.0603484 0.000666667
 0.980318 -0.139903   1.10797 0.145728 0.000666667
 0.988309 -0.152158   1.10469 0.183191 0.000666667
 0.977129 -0.138329   1.10782 0.173925 0.000666667
 0.990239 -0.154516   1.11122 0.0322578 0.000666667
 0.989248 -0.144599   1.11457 0.0467169 0.000666667
  1.00212 -0.146162     1.105 0.00372123 0.000666667
 0.992392 -0.151341    1.1053 0.176417 0.000666667
 0.989326 -0.147072   1.10862 0.0504125 0.000666667
 0.990052 -0.151282   1.11857 0.0592926 0.000666667
0.989786 -0.14977  1.10636 0.157782 0.000666667
 0.988883 -0.153888   1.11079 0.0414192 0.000666667
0.989115 -0.1525 1.10869 0.1634 0.000666667
  0.99514 -0.143726   1.11068 0.0587137 0.000666667
  0.99161 -0.144083   1.10796 0.025618 0.000666667
 0.989564 -0.147587   1.11896 0.0576419 0.000666667
 0.989441 -0.151579   1.11441 0.051429 0.000666667
 0.981846 -0.153334   1.11301 0.135786 0.000666667
  0.99033 -0.153844   1.11579 0.043474 0.000666667
 0.991782 -0.146119    1.1091 0.0437263 0.000666667
 0.992113 -0.149192   1.12424 0.0731931 0.000666667
  0.98996 -0.148595   1.11976 0.0866559 0.000666667
 0.989288 -0.154388   1.11314 0.0902397 0.000666667
 0.990318 -0.146155   1.10747 0.0466787 0.000666667
 0.989285 -0.156319   1.11327 0.0331255 0.000666667
 0.991203 -0.147768   1.11059 0.0419126 0.000666667
 0.987663 -0.147183   1.11589 0.0482664 0.000666667
  0.99267 -0.154139   1.10799 0.182082 0.000666667
 0.989701 -0.149022   1.10588 0.190067 0.000666667
 0.991371 -0.145674   1.10823 0.0419399 0.000666667
 1.0015  -0.148 1.10704 0.0367799 0.000666667
 0.991624 -0.149324   1.11416 0.00816284 0.000666667
 0.980159 -0.142072   1.11027 0.153946 0.000666667
  0.98904 -0.148449   1.11637 0.0397078 0.000666667
     0.99 -0.153549   1.10855 0.0660464 0.000666667
 0.991473 -0.146733   1.10948 0.0337767 0.000666667
 0.991799 -0.151233   1.10743 0.167587 0.000666667
 0.988155 -0.149048   1.11455 0.0514209 0.000666667
 0.990538 -0.147311    1.1143 0.0553825 0.000666667
 0.987613 -0.150391   1.10967 0.044391 0.000666667
  0.98994 -0.144549   1.11183 0.044143 0.000666667
 0.991052 -0.153058   1.11168 0.0933472 0.000666667
 0.989953 -0.151559   1.10872 0.174041 0.000666667
 0.990587 -0.141811   1.11336 0.0512339 0.000666667
 0.989203 -0.153679   1.11032 0.0668432 0.000666667
  0.99852 -0.136446   1.10682 -0.0251765 0.000666667
  1.00035 -0.144802    1.1069 0.0411641 0.000666667
 0.990358 -0.142931   1.11005 0.0360093 0.000666667
 0.992497 -0.144656   1.10719 0.0507481 0.000666667
 0.991305 -0.152948   1.10811 0.154016 0.000666667
 0.986853 -0.144427   1.11493 0.0593252 0.000666667
 0.991428 -0.145812   1.11076 0.0172275 0.000666667
 0.991035 -0.152847   1.11262 0.0735617 0.000666667
  0.98987 -0.150596   1.10586 0.178397 0.000666667
  0.99215 -0.147618   1.11046 0.0342874 0.000666667
 0.979015 -0.141176   1.11229 0.13863 0.000666667
  0.98832 -0.153053   1.11013 0.0880359 0.000666667
 0.990299 -0.143671   1.10879 0.0542433 0.000666667
 0.981428 -0.140301   1.10733 0.163926 0.000666667
0.981607 -0.15387  1.11269 0.127906 0.000666667
 0.994989 -0.139918   1.10603 -0.0222211 0.000666667
 0.988639 -0.150378    1.1209 0.052048 0.000666667
 0.989642 -0.144011   1.11245 0.0454341 0.000666667
 0.980052 -0.139385   1.10876 0.146281 0.000666667
 0.996485 -0.138919   1.10466 -0.0125663 0.000666667
 0.989153 -0.153981   1.11062 0.0585061 0.000666667
 0.989235 -0.143857   1.11037 0.0239229 0.000666667
 0.988975 -0.155518   1.10721 0.0556729 0.000666667
  0.99025 -0.148757   1.11486 -0.00163121 0.000666667
 0.991863 -0.142801   1.11332 0.032273 0.000666667
  0.99057 -0.153613   1.11169 0.073361 0.000666667
 0.989314 -0.154767   1.10926 0.0860446 0.000666667
 0.988211 -0.155644   1.11009 0.101349 0.000666667
   0.9907 -0.144696   1.11036 0.0428275 0.000666667
0.989941 -0.15362  1.11136 0.067588 0.000666667
 0.989033 -0.151205   1.10511 0.188476 0.000666667
 0.996147 -0.139645   1.10255 -0.0273712 0.000666667
 0.988571 -0.154329   1.10869 0.149663 0.000666667
0.990584 -0.15374  1.11353 0.0839751 0.000666667
 0.992102 -0.144634   1.10859 0.0596916 0.000666667
 0.990778 -0.150143    1.1201 0.0536256 0.000666667
 0.987803 -0.148063   1.11276 0.0559928 0.000666667
 0.987323 -0.148991   1.11301 0.0702265 0.000666667
 0.990886 -0.150621    1.1084 0.189382 0.000666667
 0.987611 -0.149005   1.11667 0.0460795 0.000666667
 0.995107 -0.135558   1.10413 -0.0114621 0.000666667
 0.989399 -0.144376   1.11347 0.0515547 0.000666667
  0.97793 -0.153157   1.11207 0.132504 0.000666667
 0.990125 -0.144967   1.11121 0.0639405 0.000666667
 0.989325 -0.156057   1.10923 0.0772405 0.000666667
  0.98081 -0.141802   1.10585 0.18142 0.000666667
 0.987258 -0.154645     1.116 0.0624732 0.000666667
 0.990483 -0.146808   1.10764 0.0286836 0.000666667
  0.99165 -0.144696   1.10893 0.0443485 0.000666667
  0.99024 -0.152476   1.11414 0.0645553 0.000666667
  0.99196 -0.143247   1.11305 0.049193 0.000666667
 1.00295 -0.14613  1.10559 -0.000440448 0.000666667
 0.992832 -0.144723   1.11355 0.0592865 0.000666667
 0.985887 -0.145354   1.11371 0.0705194 0.000666667
 0.981403 -0.138398    1.1095 0.161661 0.000666667
 0.992166 -0.150012    1.1099 0.0617081 0.000666667
  0.98842 -0.146762   1.11287 0.0208563 0.000666667
 0.988178 -0.150965   1.10871 0.161582 0.000666667
  0.99013 -0.145267   1.11271 0.0224405 0.000666667
 0.990593 -0.143234   1.10739 0.0153892 0.000666667
  0.99167 -0.151317   1.10566 0.170561 0.000666667
0.988155 -0.15178  1.10925 0.176741 0.000666667
 0.981537 -0.137865   1.10819 0.14274 0.000666667
 0.990278 -0.150437   1.10837 0.145261 0.000666667
 0.98903 -0.14629  1.10968 0.052271 0.000666667
 0.989372 -0.149574   1.12157 0.095588 0.000666667
 0.990998 -0.155923    1.1148 0.0531051 0.000666667
 0.987927 -0.153317    1.1063 0.203792 0.000666667
0.981658 -0.14085  1.10763 0.148303 0.000666667
 0.989378 -0.155088   1.11307 0.0512997 0.000666667
0.979496 -0.14079  1.10953 0.150275 0.000666667
  0.98959 -0.155113   1.11625 0.0645728 0.000666667
0.981864 -0.14964  1.11309 0.150402 0.000666667
 0.989071 -0.142993    1.1129 0.0112288 0.000666667
 0.988336 -0.152904   1.11073 0.0694458 0.000666667
  1.00272 -0.146001   1.10457 0.00433376 0.000666667
0.988342 -0.15424  1.11055 0.0675115 0.000666667
 0.993676 -0.144141   1.10575 0.0659335 0.000666667
 0.988966 -0.142539      1.11 0.0376468 0.000666667
 0.990435 -0.152183   1.10929 0.0733557 0.000666667
 0.987505 -0.149226   1.11224 0.0752327 0.000666667
 0.993036 -0.145467   1.11259 0.0550752 0.000666667
 0.990124 -0.154341   1.11337 0.0609957 0.000666667
 0.989526 -0.150399   1.10954 0.073871 0.000666667
  0.98727 -0.154788    1.1105 0.121523 0.000666667
  0.99009 -0.149206   1.10637 0.1729 0.000666667
 0.994549 -0.139882   1.10648 -0.0191926 0.000666667
0.981068 -0.15149  1.11085 0.153524 0.000666667
 0.988893 -0.153469   1.11407 0.0488459 0.000666667
0.991449 -0.14647  1.10852 0.048692 0.000666667
  1.00161 -0.146924   1.10535 0.00147627 0.000666667
 0.989794 -0.153568   1.11342 0.0382923 0.000666667
 0.990467 -0.146876   1.11021 0.0294265 0.000666667
 0.979357 -0.151325   1.11276 0.132162 0.000666667
 0.989159 -0.152423   1.10611 0.194259 0.000666667
 0.988688 -0.153661   1.11452 0.055149 0.000666667
 0.991051 -0.147482    1.1108 0.038645 0.000666667
 0.989201 -0.153942   1.11534 0.0585298 0.000666667
  0.98908 -0.149957   1.10907 0.199225 0.000666667
 0.988228 -0.156605   1.11366 0.0310876 0.000666667
 0.989277 -0.148407   1.11518 0.0236094 0.000666667
 0.979427 -0.139871   1.10704 0.191882 0.000666667
 0.990867 -0.154989   1.10702 0.158497 0.000666667
 1.00382 -0.14889  1.10382 0.0479663 0.000666667
  1.00317 -0.149114   1.10463 0.0333384 0.000666667
 0.988869 -0.141413   1.11245 0.00328052 0.000666667
   1.0053 -0.146243   1.10379 0.0170812 0.000666667
 0.986722 -0.147009   1.11336 0.0497974 0.000666667
 0.990748 -0.145664   1.10957 0.045484 0.000666667
 0.990371 -0.147086   1.10968 0.0295658 0.000666667
 0.989008 -0.145812   1.10912 0.026506 0.000666667
 0.988371 -0.153652   1.11261 0.0518773 0.000666667
 0.988799 -0.154247   1.11255 0.0546446 0.000666667
  1.00069 -0.144064    1.1057 0.0497255 0.000666667
0.992552 -0.1425 1.10846 0.0458575 0.000666667
 0.988102 -0.146022   1.11318 0.018121 0.000666667
 0.995936 -0.138986   1.10487 -0.0412296 0.000666667
 0.996722 -0.139859   1.11224 -0.00438089 0.000666667
 0.994757 -0.144266   1.10995 0.00854278 0.000666667
 0.990511 -0.149557   1.11446 0.0257264 0.000666667
 0.988961 -0.153915   1.11372 0.0682452 0.000666667
 0.983426 -0.154084   1.11265 0.140069 0.000666667
 0.989987 -0.144541   1.11203 0.0221377 0.000666667
  0.98838 -0.147904   1.11353 0.0535826 0.000666667
 0.988155 -0.155082    1.1141 0.061533 0.000666667
 0.989743 -0.154671   1.11297 0.0471651 0.000666667
 0.997541 -0.139693   1.10735 -0.0128323 0.000666667
 0.985253 -0.148561    1.1156 0.0558449 0.000666667
 0.991844 -0.142384   1.11147 0.00784883 0.000666667
 0.993134 -0.146711   1.11374 0.0561807 0.000666667
  1.00322 -0.145307   1.10445 0.0243272 0.000666667
 0.989918 -0.145791   1.11048 0.0477456 0.000666667
  0.99379 -0.135777   1.10124 0.0166773 0.000666667
   1.0018 -0.146257   1.10446 0.000590458 0.000666667
 0.996673 -0.141622   1.10502 -0.0189788 0.000666667
 0.991891 -0.148377   1.10568 0.182904 0.000666667
 0.991568 -0.150068   1.10582 0.171819 0.000666667
 0.991204 -0.154135   1.11339 0.0482458 0.000666667
 0.99032 -0.15382  1.11286 0.0613356 0.000666667
 0.990426 -0.146138   1.11114 0.028262 0.000666667
 0.993653 -0.143055    1.1138 0.0648925 0.000666667
 0.990198 -0.149498   1.12355 0.0903231 0.000666667
  1.00055 -0.145537   1.10458 0.0257343 0.000666667
 0.998803 -0.140886   1.10759 -0.0109336 0.000666667
 0.993261 -0.152237   1.10488 0.184682 0.000666667
 0.982352 -0.138446   1.10962 0.153667 0.000666667
 0.998916 -0.140222   1.10888 -0.0404722 0.000666667
 0.990428 -0.148393   1.12206 0.0703561 0.000666667
 0.990522 -0.149332   1.10281 0.170167 0.000666667
 0.988113 -0.153417   1.11203 0.0869291 0.000666667
 0.990177 -0.149351   1.11033 0.0434011 0.000666667
 0.980527 -0.140492   1.11013 0.156548 0.000666667
 0.990687 -0.145469   1.10978 0.170353 0.000666667
 0.990695 -0.151217   1.11071 0.167408 0.000666667
 0.989939 -0.145717   1.10928 0.0471018 0.000666667
 0.985913 -0.154023   1.10912 0.0842644 0.000666667
 0.990352 -0.147317   1.12181 0.0735285 0.000666667
 0.989379 -0.144808   1.11335 0.02123 0.000666667
 0.986483 -0.151537   1.10959 0.072814 0.000666667
 0.986221 -0.156008   1.11271 0.0714787 0.000666667
  0.98783 -0.152865   1.10996 0.0709107 0.000666667
 0.987266 -0.145574   1.12374 0.0420923 0.000666667
  0.98604 -0.153963   1.11131 0.0933942 0.000666667
 0.990145 -0.144116   1.11206 0.0640719 0.000666667
 0.989404 -0.150258   1.12069 0.0817602 0.000666667
 0.986909 -0.154878   1.10989 0.106017 0.000666667
 0.990446 -0.154413    1.1091 0.0665396 0.000666667
 0.990047 -0.154144   1.10833 0.148486 0.000666667
 0.986943 -0.156683   1.11338 0.0547583 0.000666667
 0.991126 -0.148162   1.12385 0.0640494 0.000666667
 0.991499 -0.143988   1.10839 0.0230965 0.000666667
 0.980134 -0.150136   1.11274 0.163149 0.000666667
  0.98974 -0.153863   1.11168 0.0700425 0.000666667
 0.980197 -0.153947    1.1112 0.106324 0.000666667
 0.987353 -0.154166   1.11242 0.0405665 0.000666667
 0.992808 -0.143016   1.10896 0.0477714 0.000666667
 0.987033 -0.155263   1.11244 0.0526384 0.000666667
 0.991392 -0.154918   1.11358 0.0578466 0.000666667
 0.990262 -0.148768    1.1197 0.0687027 0.000666667
 0.976662 -0.141978   1.10842 0.16856 0.000666667
 0.989614 -0.145017   1.10981 0.0475435 0.000666667
 0.980343 -0.138971   1.10916 0.136397 0.000666667
 0.976195 -0.139977   1.10645 0.17041 0.000666667
 0.998136 -0.136898   1.10863 0.00140609 0.000666667
 0.986902 -0.153033   1.11237 0.0408191 0.000666667
  0.99103 -0.147332   1.10751 0.0332523 0.000666667
 0.980024 -0.139659   1.10695 0.157146 0.000666667
  1.00226 -0.146258   1.10438 0.0301693 0.000666667
 0.978829 -0.139629   1.10624 0.149204 0.000666667
 0.986967 -0.151206   1.10562 0.171727 0.000666667
 0.988579 -0.151422   1.11556 0.0304078 0.000666667
 0.990738 -0.145624   1.10839 0.0406281 0.000666667
 0.981265 -0.140119   1.10741 0.17216 0.000666667
 0.990041 -0.157591   1.11487 0.0182849 0.000666667
0.997336 -0.14836  1.10628 0.0168776 0.000666667
 0.992599 -0.154105   1.11312 0.0521136 0.000666667
 0.994645 -0.159537   1.10729 -0.0822547 0.000666667
 0.988245 -0.150509   1.11376 0.0603498 0.000666667
 0.980431 -0.151567   1.11556 0.133151 0.000666667
 0.989445 -0.151538   1.11007 0.0512187 0.000666667
 0.991169 -0.145462   1.11189 0.040162 0.000666667
 0.989295 -0.146106   1.11254 0.0520318 0.000666667
 0.983812 -0.142145   1.10835 0.160232 0.000666667
 0.980603 -0.138866   1.11155 0.151157 0.000666667
  0.98876 -0.144659    1.1103 0.0499337 0.000666667
 0.986321 -0.154582   1.11112 0.0885981 0.000666667
0.989026 -0.15361  1.11033 0.0719119 0.000666667
 0.991317 -0.145837   1.10814 0.0256223 0.000666667
 0.992716 -0.149938   1.10781 0.0528306 0.000666667
 0.993419 -0.148839   1.10323 0.140706 0.000666667
 0.989363 -0.146686   1.11364 0.066036 0.000666667
 0.987254 -0.149438   1.11955 0.070712 0.000666667
 0.986973 -0.147895   1.11453 0.0852719 0.000666667
 0.991595 -0.144068    1.1093 0.0317425 0.000666667
 0.988179 -0.153163   1.11194 0.040629 0.000666667
 0.976701 -0.140734   1.10723 0.152387 0.000666667
 0.989355 -0.151728   1.10528 0.181203 0.000666667
0.988112 -0.15552  1.11341 0.0301427 0.000666667
 0.991791 -0.143057   1.10812 0.0303598 0.000666667
 0.977299 -0.142658   1.10523 0.127275 0.000666667
 0.989386 -0.153816   1.10945 0.0713097 0.000666667
 0.989977 -0.152125   1.10449 0.197122 0.000666667
  0.98795 -0.154622   1.11243 0.0564512 0.000666667
 0.985801 -0.148918   1.11511 0.05396 0.000666667
 0.990792 -0.154549   1.11511 0.0686759 0.000666667
 0.982073 -0.151636   1.11438 0.138361 0.000666667
  1.00412 -0.145183    1.1034 0.0109838 0.000666667
  1.00081 -0.142077    1.1072 -0.0312285 0.000666667
0.992303 -0.13523  1.10276 0.0071659 0.000666667
 0.990719 -0.144126   1.11308 0.0564291 0.000666667
 0.990719 -0.144429    1.1105 0.0851972 0.000666667
 0.989221 -0.146643   1.10908 0.0487246 0.000666667
 0.979562 -0.150964   1.11171 0.152413 0.000666667
0.981576 -0.14131  1.10735 0.170554 0.000666667
 0.991019 -0.145732   1.10919 0.0655151 0.000666667
0.994847 -0.14729  1.11062 0.0537882 0.000666667
 0.988927 -0.143223   1.11264 0.0527646 0.000666667
 0.994371 -0.135686   1.10174 0.0228422 0.000666667
 0.992502 -0.146726   1.10939 0.0535868 0.000666667
 0.992534 -0.146548   1.11317 0.0557092 0.000666667
 0.990681 -0.153309   1.10529 0.179339 0.000666667
 0.988256 -0.143193   1.11531 0.039865 0.000666667
 0.990625 -0.149749   1.10776 0.172091 0.000666667
 0.990485 -0.148429   1.12144 0.10713 0.000666667
 0.987936 -0.152242   1.11088 0.0728453 0.000666667
 0.985947 -0.153118   1.10933 0.0304229 0.000666667
 0.989326 -0.148592   1.11112 0.0315346 0.000666667
 0.990627 -0.151264    1.1213 0.0937112 0.000666667
 0.994731 -0.149889   1.12124 0.0752402 0.000666667
 0.989134 -0.153108   1.11553 0.0444865 0.000666667
 0.991469 -0.143757   1.11138 0.0503917 0.000666667
  0.99133 -0.147197   1.10859 0.0322386 0.000666667
 0.992488 -0.156522   1.11363 0.0396309 0.000666667
 0.992151 -0.143656   1.11263 0.0569804 0.000666667
 0.990634 -0.153917   1.10852 0.155708 0.000666667
 0.987535 -0.148533   1.10889 0.199437 0.000666667
 0.992804 -0.143809   1.10939 0.0525798 0.000666667
 0.988582 -0.144858   1.11195 0.0263502 0.000666667
 0.976694 -0.138727   1.10747 0.175106 0.000666667
 0.981965 -0.151696   1.11308 0.149112 0.000666667
 0.990302 -0.147886    1.1104 0.0411579 0.000666667
  1.00278 -0.145892   1.10582 0.0144191 0.000666667
 0.993381 -0.147416   1.12141 0.0823373 0.000666667
 0.989017 -0.144655    1.1086 0.0313331 0.000666667
0.981153 -0.14004  1.10455 0.161743 0.000666667
 0.987651 -0.154538   1.11885 0.0539864 0.000666667
 0.990609 -0.151962   1.10427 0.18598 0.000666667
 0.990097 -0.153698     1.115 0.05316 0.000666667
  1.00152 -0.142723     1.109 -0.0677784 0.000666667
 0.989432 -0.155397   1.11041 0.0939307 0.000666667
 0.990705 -0.152559    1.1198 0.0572369 0.000666667
  0.98639 -0.146591   1.11272 0.0531275 0.000666667
 0.987295 -0.147047   1.11039 0.0609587 0.000666667
  0.99071 -0.152368   1.11479 0.0502266 0.000666667
 0.979618 -0.139104   1.10747 0.129708 0.000666667
 0.996035 -0.149936    1.1077 0.00741738 0.000666667
  0.98868 -0.155761   1.11111 0.117967 0.000666667
 0.993217 -0.150819   1.10591 -0.0313262 0.000666667
 0.980916 -0.140485   1.10747 0.142641 0.000666667
 0.994899 -0.147165   1.10851 0.0560411 0.000666667
 0.992362 -0.144232   1.10929 0.0130667 0.000666667
 0.979486 -0.142051   1.11078 0.151114 0.000666667
  0.99073 -0.141836    1.1129 0.0382335 0.000666667
 0.989524 -0.154282   1.10775 0.0694019 0.000666667
  0.99232 -0.142283   1.10821 0.0579862 0.000666667
0.990737 -0.14636  1.10924 0.0615403 0.000666667
0.989337 -0.14489  1.10922 0.0259697 0.000666667
 0.991353 -0.144415    1.1174 0.0368632 0.000666667
  1.00436 -0.143603   1.10362 0.0037589 0.000666667
 0.998516 -0.141141   1.10608 -0.0258981 0.000666667
 0.991032 -0.135233   1.10137 0.00912164 0.000666667
 0.988469 -0.146061   1.11038 0.0349088 0.000666667
 0.991269 -0.141613   1.11256 0.0624166 0.000666667
 0.994999 -0.143983   1.10931 0.0249244 0.000666667
 0.985584 -0.153555   1.11363 0.0219187 0.000666667
  0.99743 -0.142524   1.10878 -0.0161477 0.000666667
 0.989385 -0.144238   1.11416 0.0582769 0.000666667
 0.989861 -0.149726   1.10377 0.164636 0.000666667
 0.978866 -0.149688   1.11453 0.16394 0.000666667
 0.988953 -0.153084   1.11359 0.0879009 0.000666667
 0.976018 -0.139368   1.10744 0.167897 0.000666667
 0.978644 -0.140007   1.10845 0.158789 0.000666667
 0.990372 -0.147988   1.11467 0.0511517 0.000666667
 0.990137 -0.152711   1.10634 0.154883 0.000666667
 0.990961 -0.143616    1.1119 0.0572819 0.000666667
0.990222 -0.15284  1.10583 0.135265 0.000666667
 0.977981 -0.140024   1.11187 0.205319 0.000666667
 0.990476 -0.143756   1.10984 -0.00686729 0.000666667
 0.989558 -0.151486   1.12101 0.0857756 0.000666667
 0.989287 -0.147138   1.11461 0.0275887 0.000666667
  0.99307 -0.144841   1.11107 0.0534569 0.000666667
 0.990954 -0.151312   1.10548 0.154127 0.000666667
 0.995775 -0.145671   1.11114 0.0685648 0.000666667
 0.990737 -0.149709   1.10993 0.154563 0.000666667
 0.993623 -0.149038   1.10454 0.123622 0.000666667
 0.990305 -0.153922    1.1113 0.0576292 0.000666667
 0.986871 -0.144959    1.1124 0.0338154 0.000666667
 0.992566 -0.143051   1.11026 0.0117282 0.000666667
 0.987716 -0.156003   1.11167 0.050697 0.000666667
 0.983046 -0.153389   1.11171 0.144686 0.000666667
 0.979564 -0.140223   1.10596 0.182085 0.000666667
  0.99395 -0.157976   1.11293 -0.0732465 0.000666667
  0.98188 -0.140195   1.10844 0.12269 0.000666667
0.993578 -0.14375  1.11025 0.049613 0.000666667
  0.99135 -0.143107   1.11011 0.036665 0.000666667
 0.985332 -0.153961   1.10986 0.105954 0.000666667
  1.00324 -0.143245   1.10237 0.0290781 0.000666667
 0.993069 -0.147413    1.1051 -0.0249608 0.000666667
 0.991076 -0.143528    1.1073 0.038905 0.000666667
  1.0048 -0.14689   1.1026 0.00129206 0.000666667
  0.98809 -0.143803   1.11666 0.0384048 0.000666667
  0.99034 -0.150249   1.11887 0.0937151 0.000666667
 0.989963 -0.154323   1.11437 0.0615204 0.000666667
 0.990726 -0.146325   1.11081 0.0525226 0.000666667
 0.992787 -0.142721   1.11152 0.0552644 0.000666667
 0.993936 -0.149112   1.10955 0.0472372 0.000666667
 0.990934 -0.147672   1.11125 0.0464208 0.000666667
   0.9892 -0.149181   1.12185 0.0838176 0.000666667
 0.991304 -0.144293   1.11618 0.0485392 0.000666667
0.997407 -0.1365 1.10427 -0.0293615 0.000666667
 0.977798 -0.139513   1.10593 0.161308 0.000666667
 0.990315 -0.145157   1.11456 0.0120568 0.000666667
 0.991927 -0.144438   1.10905 0.0612863 0.000666667
 0.990091 -0.151536    1.1105 0.0532025 0.000666667
 0.980098 -0.140327   1.10934 0.119053 0.000666667
 0.989421 -0.149092   1.10845 0.0337525 0.000666667
  0.99103 -0.143855   1.11295 0.0399289 0.000666667
 0.993269 -0.136586   1.10127 0.0201492 0.000666667
 0.988786 -0.154946   1.10829 0.049864 0.000666667
 0.991786 -0.148245   1.10686 0.0500723 0.000666667
 0.988276 -0.153012   1.11019 0.122523 0.000666667
 0.988243 -0.153782   1.11533 0.0551042 0.000666667
 0.990797 -0.147396   1.12271 0.0529098 0.000666667
 0.989148 -0.152774   1.11038 0.0814405 0.000666667
 0.993452 -0.148257   1.10363 0.142449 0.000666667
 0.980795 -0.138995   1.10926 0.16216 0.000666667
 0.987812 -0.149513   1.10612 0.142492 0.000666667
 0.991148 -0.151543   1.10397 0.16759 0.000666667
 0.993261 -0.144351    1.1118 0.0791784 0.000666667
 0.992862 -0.151149   1.10429 -0.00632361 0.000666667
0.992727 -0.14711  1.10934 0.053189 0.000666667
0.994961 -0.14889  1.12274 0.0590822 0.000666667
 0.990119 -0.151984   1.11413 0.0693712 0.000666667
 0.995332 -0.150349   1.10646 -0.000308708 0.000666667
  0.98166 -0.151769   1.11021 0.139051 0.000666667
 0.993816 -0.136372   1.09921 0.010952 0.000666667
 0.990921 -0.143208   1.11317 0.0656765 0.000666667
  0.97902 -0.150376   1.10813 0.164517 0.000666667
0.996897 -0.1404 1.10797 -0.0221902 0.000666667
   0.9868 -0.155018    1.1086 0.117486 0.000666667
 0.982475 -0.141983   1.10724 0.172633 0.000666667
 0.991701 -0.150401   1.10767 0.165958 0.000666667
 0.989917 -0.147495   1.11515 0.0462381 0.000666667
 0.991185 -0.147913   1.11167 0.0614088 0.000666667
 0.979082 -0.151305   1.11185 0.162268 0.000666667
 0.97901 -0.14293  1.10989 0.153586 0.000666667
0.993047 -0.14223  1.11083 0.0712881 0.000666667
0.990452 -0.14567  1.11209 0.0586743 0.000666667
 0.996612 -0.137645   1.10775 -0.025832 0.000666667
 0.989443 -0.152248   1.10381 0.183844 0.000666667
 0.982737 -0.141276   1.10732 0.160297 0.000666667
 0.991393 -0.145293   1.11031 0.0529346 0.000666667
 0.993434 -0.149658   1.10963 0.0532086 0.000666667
 0.991032 -0.153771   1.11235 0.056268 0.000666667
 0.982794 -0.151755   1.11305 0.135184 0.000666667
 0.990218 -0.145838   1.11209 0.0433933 0.000666667
 0.982469 -0.152034   1.11076 0.161946 0.000666667
 0.992375 -0.143739   1.10985 0.0336299 0.000666667
 0.994197 -0.147017   1.11086 0.0436777 0.000666667
0.990724 -0.15294  1.10929 0.190647 0.000666667
 0.991952 -0.144737    1.1098 0.0417615 0.000666667
 0.990429 -0.152904    1.1082 0.0703574 0.000666667
 0.990307 -0.141322   1.11091 0.00876403 0.000666667
 0.996325 -0.133757   1.09902 0.0460755 0.000666667
  0.98076 -0.151134   1.11239 0.141488 0.000666667
 0.982504 -0.140447   1.10887 0.167227 0.000666667
 0.991449 -0.147235   1.10869 0.0633702 0.000666667
0.977893 -0.13914  1.10547 0.17283 0.000666667
 0.990996 -0.145688   1.12276 0.0526436 0.000666667
 0.989208 -0.145524   1.11626 0.0770763 0.000666667
  0.98858 -0.155159   1.10724 0.0755693 0.000666667
 0.992261 -0.145963   1.11408 0.0364702 0.000666667
  1.00135 -0.143765   1.10385 0.00872021 0.000666667
 0.990083 -0.142236   1.10964 -0.0223766 0.000666667
 0.981865 -0.143141   1.10588 0.181246 0.000666667
 0.987265 -0.156353   1.11558 0.042185 0.000666667
 0.991022 -0.151797   1.10644 0.192044 0.000666667
 0.979192 -0.153465   1.11169 0.161538 0.000666667
 0.988975 -0.144588   1.11225 0.0618361 0.000666667
 0.989981 -0.146754   1.11347 0.0216695 0.000666667
 0.981569 -0.141187   1.10573 0.188715 0.000666667
 0.988658 -0.152126   1.11397 0.0352123 0.000666667
  1.00303 -0.145874   1.10333 0.0310886 0.000666667
 0.988962 -0.145206   1.11003 0.0477548 0.000666667
 0.989185 -0.153834   1.11025 0.0400123 0.000666667
 0.989024 -0.154917   1.11244 0.057732 0.000666667
 0.986259 -0.145702   1.11219 0.0629655 0.000666667
  0.99461 -0.147363   1.11012 0.0475098 0.000666667
 0.989393 -0.148416    1.1064 0.178527 0.000666667
  0.99055 -0.142451   1.11043 0.0561009 0.000666667
  0.99128 -0.144052   1.11122 0.0345171 0.000666667
 0.988101 -0.153896   1.10506 0.160552 0.000666667
0.989849 -0.14577  1.10719 0.0342259 0.000666667
0.988969 -0.1431 1.11025 0.0557007 0.000666667
 0.989885 -0.145585     1.113 0.0619592 0.000666667
 0.977668 -0.142655   1.10747 0.129449 0.000666667
 0.989773 -0.152473   1.11095 0.0365066 0.000666667
 0.980646 -0.139323   1.11041 0.157852 0.000666667
 0.995679 -0.149058    1.1061 0.020812 0.000666667
 0.987895 -0.149218   1.11494 0.062033 0.000666667
 0.980236 -0.151403   1.11153 0.135135 0.000666667
 0.978787 -0.153481   1.11175 0.151028 0.000666667
 0.987239 -0.152269   1.11124 0.0605025 0.000666667
 0.988662 -0.153689   1.11359 0.0733598 0.000666667
  1.00169 -0.145247   1.10459 0.0178345 0.000666667
 0.991188 -0.142646   1.11197 -0.024373 0.000666667
 0.979721 -0.150046   1.11319 0.130139 0.000666667
 0.989186 -0.151393   1.10528 0.16442 0.000666667
 0.989256 -0.153157   1.10582 0.176198 0.000666667
 0.990951 -0.142969   1.11076 0.0643934 0.000666667
 0.989125 -0.148789   1.10948 0.0293882 0.000666667
  0.98923 -0.153895   1.11535 0.0672024 0.000666667
 0.997017 -0.139942   1.10748 -0.0249368 0.000666667
 0.979846 -0.138093   1.11052 0.126352 0.000666667
 0.989069 -0.147672   1.12173 0.0845233 0.000666667
 0.991324 -0.148532   1.11129 0.029498 0.000666667
 0.97988 -0.13996  1.10743 0.17299 0.000666667
 0.992283 -0.144365   1.10832 0.0551777 0.000666667
 0.980217 -0.139983   1.10989 0.139217 0.000666667
0.992028 -0.14277   1.1123 0.0575137 0.000666667
0.985995 -0.14796  1.11183 0.0367232 0.000666667
 0.989719 -0.148553    1.1179 0.0355667 0.000666667
 0.980372 -0.140223   1.10853 0.156631 0.000666667
  0.98226 -0.153397   1.11132 0.13807 0.000666667
 0.987945 -0.143467   1.11016 0.0370087 0.000666667
 0.995138 -0.149516   1.10766 -0.0244659 0.000666667
 0.992664 -0.148352   1.10721 0.0664296 0.000666667
   0.9912 -0.150574   1.10756 0.174954 0.000666667
 0.988922 -0.148688   1.11181 0.0457509 0.000666667
 0.989722 -0.149518   1.12143 0.093203 0.000666667
 0.982209 -0.148076   1.10909 0.0683222 0.000666667
 0.988841 -0.154544   1.11324 0.0445667 0.000666667
 0.978218 -0.150416   1.11268 0.140308 0.000666667
 0.988653 -0.139294   1.11787 0.0448984 0.000666667
 0.990335 -0.146251   1.10938 0.046723 0.000666667
  0.98845 -0.154378   1.11755 0.0730201 0.000666667
 0.994311 -0.143361   1.10932 0.0504302 0.000666667
 0.989363 -0.144845   1.11368 0.0427481 0.000666667
 0.994333 -0.135741   1.10326 0.00410196 0.000666667
 0.987551 -0.149164   1.12095 0.101366 0.000666667
 0.985163 -0.154195   1.11048 0.0520837 0.000666667
 0.997068 -0.140794   1.10589 -0.0233807 0.000666667
 0.993728 -0.138715   1.11137 -0.000532402 0.000666667
0.990209 -0.1555 1.11327 0.0519725 0.000666667
0.979399 -0.13811  1.10539 0.201687 0.000666667
 0.990208 -0.143679   1.11189 0.0717642 0.000666667
 0.982159 -0.139278   1.10894 0.147519 0.000666667
 0.993273 -0.144776   1.10952 0.0563613 0.000666667
 0.998881 -0.140369    1.1077 0.0106042 0.000666667
 0.979167 -0.140819   1.10962 0.170628 0.000666667
0.995265 -0.13319  1.10253 -0.00318838 0.000666667
 0.990727 -0.153919    1.1129 0.0671187 0.000666667
0.993231 -0.14367  1.10727 0.0610929 0.000666667
 0.990595 -0.144457   1.10968 0.0369103 0.000666667
 0.988201 -0.152669    1.1048 0.174042 0.000666667
 0.990348 -0.154883   1.11461 0.0478133 0.000666667
  0.98291 -0.152171   1.11144 0.133508 0.000666667
 0.990765 -0.154573   1.11437 0.044531 0.000666667
 0.990333 -0.152713   1.11107 0.0915237 0.000666667
 0.988242 -0.152821   1.10643 0.146119 0.000666667
 0.989852 -0.152971   1.11314 0.0525635 0.000666667
 0.989295 -0.153635   1.11342 0.0708453 0.000666667
 0.991196 -0.147851   1.11118 0.0419275 0.000666667
 0.990176 -0.144534   1.10983 0.0337498 0.000666667
 0.989406 -0.148078   1.12094 0.096589 0.000666667
 0.990079 -0.152699   1.10695 0.16396 0.000666667
0.976685 -0.14787  1.10586 0.276624 0.000666667
 0.987036 -0.142411   1.11077 0.0222436 0.000666667
 0.981412 -0.151343   1.11295 0.135642 0.000666667
 0.989695 -0.152121   1.10807 0.194692 0.000666667
 0.991318 -0.145023   1.11062 0.0617888 0.000666667
0.990118 -0.14642  1.11404 0.0535117 0.000666667
0.989559 -0.15229  1.11158 0.0851382 0.000666667
 0.990786 -0.147904   1.10883 0.039577 0.000666667
 0.989806 -0.146712   1.11038 0.056768 0.000666667
  0.99324 -0.132933   1.09995 0.0497157 0.000666667
 0.989896 -0.152299   1.11952 0.0609745 0.000666667
 0.991968 -0.143027   1.10613 -0.015323 0.000666667
 0.988693 -0.145094   1.11395 0.0191713 0.000666667
 0.983148 -0.139688   1.10754 0.163273 0.000666667
 0.981785 -0.138215   1.10994 0.151595 0.000666667
   0.9921 -0.143736   1.10853 0.0602704 0.000666667
 0.990987 -0.147593   1.10831 0.059763 0.000666667
 0.976331 -0.140042   1.10686 0.160655 0.000666667
 0.980962 -0.140427    1.1107 0.159336 0.000666667
 0.980976 -0.141195   1.10982 0.143691 0.000666667
 0.988553 -0.156021   1.11469 0.0219358 0.000666667
  0.99266 -0.148309   1.10398 0.125024 0.000666667
 0.989592 -0.147902   1.11328 0.0556788 0.000666667
 0.978657 -0.140234   1.10438 0.165911 0.000666667
 0.991325 -0.142582   1.11244 0.0301637 0.000666667
 0.987943 -0.145001   1.11011 0.0109288 0.000666667
0.990896 -0.15308   1.1054 0.182683 0.000666667
 0.988874 -0.148026   1.11044 0.0442978 0.000666667
 0.989045 -0.153578   1.10538 0.185363 0.000666667
 0.989732 -0.151898   1.11493 0.0253306 0.000666667
 0.989737 -0.148442   1.10664 0.158754 0.000666667
 0.987806 -0.153433    1.1115 0.0776052 0.000666667
 0.991752 -0.146626    1.1106 0.0264019 0.000666667
 0.988228 -0.156179    1.1145 0.0495361 0.000666667
 0.991458 -0.144063   1.11209 0.0437877 0.000666667
 0.989234 -0.149372   1.11821 0.07325 0.000666667
 0.991051 -0.145537   1.10765 0.0223465 0.000666667
  0.98864 -0.153796   1.11427 0.0613521 0.000666667
  0.99793 -0.138175   1.10609 -0.00160616 0.000666667
 0.989871 -0.152435   1.11233 0.068529 0.000666667
 0.994773 -0.146748   1.12155 0.0715957 0.000666667
 0.990056 -0.151847   1.10767 0.191883 0.000666667
 0.988946 -0.153089    1.1075 0.173425 0.000666667
  1.00286 -0.146697    1.1053 -0.00610266 0.000666667
  1.00125 -0.141364   1.11012 -0.0529969 0.000666667
0.995398 -0.15148  1.10653 0.0160178 0.000666667
 0.990332 -0.153916   1.11597 0.0570609 0.000666667
  1.00033 -0.146805   1.10509 0.039357 0.000666667
 0.989731 -0.147812   1.11336 0.0336759 0.000666667
 0.990105 -0.153839   1.10435 0.170745 0.000666667
 0.990069 -0.154603   1.10815 0.063892 0.000666667
 0.982918 -0.138564   1.11156 0.142211 0.000666667
 0.994384 -0.139807   1.11435 -0.00347078 0.000666667
 0.987926 -0.147851   1.11055 0.0677521 0.000666667
 0.988534 -0.155749   1.11111 0.0872198 0.000666667
 0.986888 -0.146617   1.11488 0.0354426 0.000666667
 0.987903 -0.149357   1.11328 0.0530215 0.000666667
 0.989437 -0.153972   1.11348 0.0298892 0.000666667
 0.990688 -0.146077   1.11101 0.0716317 0.000666667
 0.993877 -0.143798   1.10847 -0.0212711 0.000666667
 0.987891 -0.146327   1.11624 0.0347945 0.000666667
 0.980097 -0.141787   1.11137 0.155965 0.000666667
  0.98742 -0.151168   1.10397 0.203146 0.000666667
  1.00403 -0.147656   1.10688 -0.00773404 0.000666667
 0.989007 -0.148699   1.11502 0.0484617 0.000666667
 0.987778 -0.151211   1.10811 0.198474 0.000666667
 0.989724 -0.144838   1.11078 0.039063 0.000666667
 0.988459 -0.145986   1.11018 0.0254081 0.000666667
0.988163 -0.15432  1.10608 0.154615 0.000666667
 0.994522 -0.148125   1.10271 0.150054 0.000666667
 0.991532 -0.153619   1.11377 0.0395548 0.000666667
 0.989952 -0.154609   1.11235 0.0560184 0.000666667
 0.987978 -0.143467    1.1146 0.0441501 0.000666667
 0.989139 -0.150956   1.10859 0.184244 0.000666667
 0.988999 -0.148328   1.11272 0.0552007 0.000666667
 0.978716 -0.139196   1.11177 0.221575 0.000666667
 0.989309 -0.152193   1.11214 0.0694562 0.000666667
 0.990819 -0.142814   1.11269 0.0680978 0.000666667
 0.993721 -0.144064   1.11327 0.0510955 0.000666667
 0.987778 -0.151576   1.12069 0.0799663 0.000666667
 0.987673 -0.155576   1.11154 0.0902089 0.000666667
 0.988088 -0.146729   1.11445 0.0696585 0.000666667
0.990879 -0.15202  1.10776 0.176555 0.000666667
 0.990246 -0.145104   1.11472 0.033661 0.000666667
 0.989791 -0.155144   1.10933 0.125031 0.000666667
 0.991834 -0.144648   1.10894 0.0494154 0.000666667
 0.989147 -0.143677   1.10863 0.0574623 0.000666667
  0.99178 -0.143222   1.10938 -0.00015479 0.000666667
 0.986917 -0.154458   1.10989 0.0853864 0.000666667
 0.990257 -0.150061   1.10653 0.167713 0.000666667
 0.979356 -0.139411   1.10775 0.152167 0.000666667
 0.992242 -0.146099   1.10856 0.0378076 0.000666667
0.989844 -0.14445  1.10838 0.0389258 0.000666667
 0.991211 -0.146815   1.10806 0.0389556 0.000666667
 0.990435 -0.141264   1.10868 -0.00573362 0.000666667
 0.990274 -0.149805   1.10396 0.161685 0.000666667
 0.987809 -0.146687   1.11262 0.0549934 0.000666667
 0.987589 -0.143489   1.11267 0.0571527 0.000666667
 0.993258 -0.143634   1.10936 0.0529756 0.000666667
 0.989934 -0.152324   1.10877 0.157048 0.000666667
  0.98951 -0.148492   1.10679 0.165809 0.000666667
 0.990112 -0.144922   1.11287 0.0501054 0.000666667
 0.999731 -0.136697   1.10868 9.19253e-05 0.000666667
 0.988891 -0.154098   1.10981 0.0690575 0.000666667
 0.988352 -0.145552   1.11369 0.0679127 0.000666667
 0.985795 -0.153102   1.11045 0.0852981 0.000666667
 0.992615 -0.147449   1.10865 0.0469656 0.000666667
 0.992095 -0.142637   1.11208 -0.00083346 0.000666667
 0.998089 -0.138766   1.10897 -0.00714853 0.000666667
 0.988755 -0.147663   1.11557 0.0669557 0.000666667
 0.986651 -0.153283   1.11173 0.0499197 0.000666667
 0.979976 -0.139915   1.11077 0.150683 0.000666667
 0.989862 -0.146152    1.1145 0.0421568 0.000666667
 0.990815 -0.148365   1.11008 0.033977 0.000666667
1.00476 -0.1579 1.11277 -0.101736 0.000666667
 0.990259 -0.157674   1.11416 0.0457635 0.000666667
 0.986072 -0.146627   1.11445 0.0660745 0.000666667
 0.994947 -0.149879   1.10612 -0.00550356 0.000666667
 0.989205 -0.153608   1.11204 0.0600403 0.000666667
 0.989431 -0.153741   1.10804 0.14092 0.000666667
 0.980178 -0.150722    1.1099 0.13148 0.000666667
 0.986379 -0.144765   1.11423 0.0612161 0.000666667
 0.979569 -0.142664   1.10553 0.123315 0.000666667
 0.997047 -0.140818   1.10914 -0.0203501 0.000666667
  0.99021 -0.152574   1.11078 0.0922576 0.000666667
  0.97767 -0.139833   1.10658 0.161551 0.000666667
 0.988182 -0.153682   1.11225 0.0632754 0.000666667
 0.995025 -0.139771    1.1098 0.00531183 0.000666667
 0.985999 -0.136753   1.11448 0.0196772 0.000666667
 0.979483 -0.153149   1.11203 0.154145 0.000666667
 0.993523 -0.150161   1.10368 0.17475 0.000666667
 0.990409 -0.144991   1.11325 0.00816093 0.000666667
 0.989807 -0.146057   1.11291 0.0445403 0.000666667
  0.98058 -0.140107   1.10649 0.140103 0.000666667
 0.990027 -0.146242   1.11371 0.0294994 0.000666667
 0.992412 -0.143491   1.11269 0.0569483 0.000666667
 0.992161 -0.143542   1.10818 0.0498286 0.000666667
 0.990415 -0.150868   1.10976 0.0808969 0.000666667
 0.990492 -0.144924   1.11214 0.0497618 0.000666667
 0.992197 -0.145061   1.11133 0.039102 0.000666667
  0.99128 -0.145741   1.11294 0.047583 0.000666667
 0.991986 -0.144587   1.10836 0.00685046 0.000666667
0.979626 -0.15061   1.1104 0.123682 0.000666667
 0.980639 -0.138752   1.10942 0.163099 0.000666667
 0.990404 -0.159473   1.11366 -0.0243761 0.000666667
 0.991739 -0.144631   1.11152 0.0353308 0.000666667
 0.989288 -0.145083   1.11168 0.0418311 0.000666667
 0.990857 -0.147203   1.11332 0.041135 0.000666667
 0.992356 -0.142984   1.11113 0.0642548 0.000666667
 0.989442 -0.148236   1.11081 0.0314191 0.000666667
 0.981377 -0.139289   1.11303 0.182431 0.000666667
0.993925 -0.1371 1.10593 -0.0296361 0.000666667
 0.990464 -0.152023   1.11056 0.0483386 0.000666667
 0.988099 -0.143416   1.11251 0.0200161 0.000666667
 0.988781 -0.152012   1.10962 0.074728 0.000666667
 0.979291 -0.151521   1.11037 0.142824 0.000666667
 0.980712 -0.142012   1.10339 0.171495 0.000666667
  0.98273 -0.141362   1.10694 0.176231 0.000666667
 0.992404 -0.146593   1.10745 0.0605275 0.000666667
 0.989671 -0.146781   1.11258 0.0393305 0.000666667
 0.990265 -0.143615   1.10742 0.0292054 0.000666667
 0.988987 -0.146447    1.1144 0.0151359 0.000666667
  0.98986 -0.153628   1.10978 0.0464931 0.000666667
  0.99004 -0.144243   1.11134 0.0360424 0.000666667
 0.993343 -0.144305    1.1106 0.0575603 0.000666667
 0.989705 -0.153151   1.10867 0.151646 0.000666667
 0.989873 -0.155498    1.1132 0.0620969 0.000666667
 0.977587 -0.140648   1.10633 0.150534 0.000666667
  0.98841 -0.143247    1.1126 0.0497867 0.000666667
 0.989255 -0.148444   1.12131 0.0607418 0.000666667
  0.98865 -0.152785   1.11143 0.0558703 0.000666667
 0.990527 -0.144964   1.11468 0.0464962 0.000666667
 0.989162 -0.145572   1.11333 0.0357204 0.000666667
 0.983626 -0.154649    1.1129 0.127004 0.000666667
  0.98987 -0.154522   1.11216 0.0904277 0.000666667
 0.991127 -0.146406    1.1081 0.0211736 0.000666667
 0.990942 -0.150262   1.10517 0.185459 0.000666667
 0.991914 -0.155456   1.11364 0.062457 0.000666667
 0.990585 -0.142795   1.11201 0.0540558 0.000666667
 0.990936 -0.149009   1.10602 0.158657 0.000666667
 0.989917 -0.146601   1.11155 0.051919 0.000666667
 0.990104 -0.153328   1.11061 0.0562232 0.000666667
 0.988041 -0.150579   1.10659 0.180198 0.000666667
 0.978554 -0.140857   1.11003 0.147605 0.000666667
  0.99025 -0.145781   1.10885 0.0448354 0.000666667
 0.993809 -0.151372   1.10762 0.170086 0.000666667
 0.992688 -0.149848    1.1051 0.178975 0.000666667
 0.981674 -0.152594   1.11324 0.146431 0.000666667
 0.991759 -0.156693   1.11387 0.0704735 0.000666667
 0.977512 -0.139207   1.10687 0.161993 0.000666667
 0.989903 -0.149372   1.12317 0.0475965 0.000666667
  0.98922 -0.151234   1.12045 0.0703902 0.000666667
 0.991158 -0.148659   1.11307 0.0352577 0.000666667
 0.989684 -0.154499   1.11554 0.0726442 0.000666667
 0.992937 -0.141325   1.11153 0.0563371 0.000666667
 0.994888 -0.150653   1.10646 -0.0178161 0.000666667
 0.993131 -0.148905   1.10528 -0.0116639 0.000666667
 0.984929 -0.154258   1.11481 0.033626 0.000666667
 0.988724 -0.154128   1.11349 0.050432 0.000666667
 0.991124 -0.154938    1.1161 0.0311664 0.000666667
 0.985237 -0.146978     1.111 0.0517756 0.000666667
 0.985685 -0.144929   1.11122 0.0800996 0.000666667
 0.991018 -0.145537   1.11054 0.0443491 0.000666667
 0.991484 -0.153947   1.11027 0.0569671 0.000666667
 0.989081 -0.145499   1.11448 0.0207219 0.000666667
 0.992954 -0.141516   1.11496 0.0814933 0.000666667
 0.990277 -0.153058   1.11379 0.030581 0.000666667
 0.990172 -0.153677   1.10976 0.109933 0.000666667
 0.991899 -0.152295   1.10544 0.156393 0.000666667
 0.991969 -0.148266   1.11547 0.014938 0.000666667
 0.990685 -0.142436   1.11083 0.0558378 0.000666667
 0.980368 -0.139508   1.10936 0.134304 0.000666667
 0.989476 -0.150875   1.10683 0.170717 0.000666667
 0.981912 -0.142083   1.10906 0.173216 0.000666667
 0.990765 -0.139874   1.11164 0.00920962 0.000666667
 0.990211 -0.145479    1.1149 0.025139 0.000666667
 0.988365 -0.146677   1.11542 0.0279471 0.000666667
 0.981717 -0.149033   1.10807 0.0697261 0.000666667
 0.989496 -0.148103   1.11446 0.0323913 0.000666667
 0.989357 -0.148525    1.1106 0.0479646 0.000666667
 0.990188 -0.153456    1.1086 0.170675 0.000666667
0.987557 -0.14641  1.11227 0.0557561 0.000666667
 0.989231 -0.148629   1.12089 0.0926521 0.000666667
 0.989114 -0.152121   1.11143 0.0756743 0.000666667
 0.989241 -0.154626   1.11039 0.0925726 0.000666667
 0.987933 -0.154462   1.11227 0.0685433 0.000666667
 0.988275 -0.150835    1.1113 0.0858059 0.000666667
 0.996101 -0.141512    1.1064 -0.0121027 0.000666667
 1.00409 -0.14748  1.10677 0.0415352 0.000666667
 0.990196 -0.152384   1.11416 0.0523258 0.000666667
 0.989834 -0.149546   1.12065 0.0952816 0.000666667
  0.99102 -0.148563   1.11117 0.0598636 0.000666667
 0.989759 -0.148694   1.11223 0.0267863 0.000666667
 0.992951 -0.151503   1.12267 0.086107 0.000666667
 0.988256 -0.145383   1.10976 0.0295398 0.000666667
0.981862 -0.13771  1.10847 0.166281 0.000666667
 0.990028 -0.148751   1.12211 0.0888178 0.000666667
 0.990433 -0.145456    1.1107 0.0231515 0.000666667
 0.990469 -0.144821   1.11201 0.0152616 0.000666667
 0.991285 -0.148524   1.11528 0.00313435 0.000666667
 0.994419 -0.138109   1.11222 -0.00247252 0.000666667
 0.989555 -0.154231   1.11415 0.054059 0.000666667
 0.99113 -0.15112  1.10536 0.154874 0.000666667
 0.980041 -0.141545   1.10702 0.175556 0.000666667
 0.989989 -0.156402   1.11006 0.0898284 0.000666667
 0.991257 -0.142565   1.10997 0.0340982 0.000666667
 0.988706 -0.143935   1.11153 0.0409543 0.000666667
  0.98993 -0.154954    1.1138 0.0908843 0.000666667
0.994982 -0.15112  1.10422 0.18072 0.000666667
 0.992038 -0.147384   1.12275 0.0608049 0.000666667
 0.989389 -0.149475   1.10464 0.174579 0.000666667
0.987973 -0.15468  1.11193 0.0951458 0.000666667
 0.978863 -0.140231   1.10947 0.14915 0.000666667
 0.990609 -0.145196   1.11469 -0.0306418 0.000666667
  1.00474 -0.143998   1.10511 0.0180267 0.000666667
 0.988293 -0.148766   1.12179 0.103986 0.000666667
 0.981319 -0.140507   1.10824 0.156571 0.000666667
 0.990329 -0.148215   1.10777 0.175951 0.000666667
 0.988404 -0.148033   1.11508 0.0549171 0.000666667
 0.988354 -0.142906    1.1137 0.0676169 0.000666667
  0.99606 -0.148861   1.10471 0.129914 0.000666667
 0.988321 -0.153359   1.11095 0.0753762 0.000666667
 0.993804 -0.138774   1.11056 -0.03512 0.000666667
 0.986962 -0.143586   1.11275 0.0612373 0.000666667
 0.999174 -0.139453   1.10659 -0.0239828 0.000666667
 0.989432 -0.156827   1.11204 0.040469 0.000666667
  0.98897 -0.148109   1.11041 0.0495144 0.000666667
  1.00342 -0.146391     1.106 0.0197641 0.000666667
  0.98999 -0.151786   1.10721 0.153824 0.000666667
 0.990279 -0.144474   1.11438 0.035737 0.000666667
 0.982757 -0.153912   1.11274 0.142402 0.000666667
0.989324 -0.14293  1.10796 -0.0132715 0.000666667
 0.991378 -0.151618   1.10795 0.180649 0.000666667
 0.987773 -0.144054   1.11302 0.062978 0.000666667
 0.994439 -0.140026   1.11095 -0.0166363 0.000666667
 0.988319 -0.146028   1.10998 0.0802176 0.000666667
 0.980489 -0.138595   1.10785 0.164081 0.000666667
  1.00186 -0.146636   1.10503 0.0213499 0.000666667
  0.99085 -0.152119   1.11138 0.0465573 0.000666667
 0.992542 -0.143093   1.11331 0.0432083 0.000666667
   0.9886 -0.147578   1.10805 0.168143 0.000666667
 0.990261 -0.148838   1.11249 0.0469983 0.000666667
 0.989476 -0.148929   1.12213 0.102808 0.000666667
 0.991375 -0.142048   1.11229 -0.0098725 0.000666667
 0.98077 -0.13772  1.10884 0.13181 0.000666667
 0.994466 -0.145347   1.10498 -0.02091 0.000666667
 0.990349 -0.152528    1.1096 0.145074 0.000666667
 0.990289 -0.153361   1.11508 0.0283162 0.000666667
 0.988012 -0.145267    1.1124 0.019908 0.000666667
  0.99521 -0.143411   1.11278 0.04624 0.000666667
 0.979607 -0.140792   1.10899 0.15381 0.000666667
  0.98872 -0.156311   1.11631 0.0357748 0.000666667
 0.980451 -0.140062   1.11039 0.176875 0.000666667
 0.991486 -0.148758   1.10622 0.141271 0.000666667
 0.981009 -0.138179   1.10466 0.173329 0.000666667
 0.989571 -0.148778   1.11162 0.0341188 0.000666667
0.989823 -0.15282  1.10898 0.138731 0.000666667
 0.991045 -0.145061   1.11421 0.0124861 0.000666667
 0.990273 -0.144638   1.11082 0.0560311 0.000666667
 0.989312 -0.154726    1.1151 0.0593548 0.000666667
0.979079 -0.14898  1.11063 0.154039 0.000666667
  0.98726 -0.154547   1.11062 0.0856752 0.000666667
 0.992937 -0.145068   1.10836 0.0431535 0.000666667
  1.00413 -0.146739   1.10423 0.0138296 0.000666667
 0.990025 -0.154107   1.11405 0.0662954 0.000666667
  1.00308 -0.145078   1.10334 0.0153233 0.000666667
  0.99068 -0.152731   1.11157 0.0467711 0.000666667
  0.98776 -0.149646   1.11156 0.0661317 0.000666667
 0.996121 -0.139338    1.1129 -0.00858497 0.000666667
 0.999645 -0.138394   1.10876 -0.0274247 0.000666667
 0.988341 -0.152946   1.11079 0.0527656 0.000666667
 0.990634 -0.151481   1.10705 0.181493 0.000666667
 0.980434 -0.138335   1.10964 0.151142 0.000666667
0.980522 -0.15192  1.11197 0.164871 0.000666667
 0.987383 -0.153296   1.10976 0.0447763 0.000666667
 0.988485 -0.152627   1.11165 0.0717272 0.000666667
 0.987121 -0.153909   1.10979 0.0453199 0.000666667
 0.991128 -0.141766   1.10928 0.00501256 0.000666667
 0.994827 -0.147967   1.10469 -0.0394856 0.000666667
 0.989191 -0.143143   1.11203 0.0459898 0.000666667
0.988383 -0.15567  1.11099 0.0589778 0.000666667
 0.989178 -0.149387   1.12053 0.106889 0.000666667
 0.988659 -0.149383   1.11439 0.0405971 0.000666667
 0.988825 -0.147788   1.11288 0.037894 0.000666667
 0.988973 -0.147217   1.10931 0.179401 0.000666667
  1.00274 -0.145538   1.10404 0.00271271 0.000666667
 0.991367 -0.150898   1.11533 0.0469462 0.000666667
 0.979208 -0.139876   1.10584 0.168519 0.000666667


==> output_ims_seed52_withold_top/weightedpr_action_4.txt <==
24.6421
  1.00483 -0.145844   1.10455 -0.00360949 0.000666667
 0.989362 -0.149366   1.10824 0.036983 0.000666667
 0.992137 -0.144059   1.10832 0.0446456 0.000666667
 0.991832 -0.143997   1.10778 0.0611608 0.000666667
 0.979742 -0.140386   1.10549 0.164412 0.000666667
 0.984983 -0.152633   1.11134 0.158739 0.000666667
 0.989799 -0.151517    1.1088 0.0424441 0.000666667
 0.989409 -0.155552   1.10941 0.0340247 0.000666667
  1.00173 -0.147387   1.10395 0.00250356 0.000666667
 0.977883 -0.139924   1.11028 0.160732 0.000666667
 0.986728 -0.150485   1.11132 0.0970215 0.000666667
  0.98016 -0.142229   1.10882 0.142155 0.000666667
 0.982453 -0.153695    1.1125 0.140773 0.000666667
 0.991824 -0.142141   1.11084 0.039449 0.000666667
 0.982556 -0.142486   1.10938 0.169518 0.000666667
 0.994898 -0.147827   1.10381 0.123803 0.000666667
 0.982381 -0.138698   1.10907 0.134688 0.000666667
  0.98893 -0.142615   1.10699 0.0650062 0.000666667
 0.990758 -0.142578   1.10767 0.00057356 0.000666667
0.988923 -0.14937  1.11046 0.0223633 0.000666667
 0.978761 -0.141108   1.10752 0.169594 0.000666667
 0.986344 -0.154487   1.11115 0.0603129 0.000666667
 0.993074 -0.147453   1.10748 0.0532726 0.000666667
  0.97815 -0.153585   1.11238 0.155419 0.000666667
 0.994013 -0.131819   1.10162 0.00777791 0.000666667
 0.996065 -0.138594   1.11166 0.0185986 0.000666667
 0.995723 -0.134528   1.09878 0.042848 0.000666667
 0.988198 -0.156007   1.11284 0.0984903 0.000666667
 0.990344 -0.153694    1.1126 0.0928379 0.000666667
 0.990228 -0.152381   1.11103 0.087527 0.000666667
 0.980562 -0.138995   1.10932 0.147827 0.000666667
  1.00361 -0.144573   1.10429 0.0168917 0.000666667
  0.98473 -0.143445   1.10558 0.148191 0.000666667
  1.00324 -0.146451   1.10511 0.0108684 0.000666667
 0.993839 -0.135386   1.10101 0.0236517 0.000666667
 0.979348 -0.139077   1.10755 0.156254 0.000666667
  1.00174 -0.144435   1.10703 0.0295532 0.000666667
 0.996679 -0.150118   1.10416 0.0129916 0.000666667
 0.980235 -0.150328   1.11358 0.178636 0.000666667
 0.996052 -0.141136   1.10774 -0.0246754 0.000666667
 0.980024 -0.138337   1.10732 0.126623 0.000666667
 0.976894 -0.139258   1.10743 0.177335 0.000666667
 0.990549 -0.144426   1.11162 0.0408722 0.000666667
 0.980608 -0.151404   1.11144 0.125257 0.000666667
 0.990603 -0.153329   1.10803 0.0561197 0.000666667
 0.989415 -0.155056   1.11369 0.0301688 0.000666667
 0.982087 -0.153491   1.11162 0.144545 0.000666667
  0.99045 -0.155883   1.11063 0.0976632 0.000666667
 0.981445 -0.141721   1.10798 0.12426 0.000666667
 0.981786 -0.138921   1.10874 0.151013 0.000666667
 0.987751 -0.147107   1.11283 0.0888312 0.000666667
 0.994766 -0.143926   1.10727 0.0286967 0.000666667
 0.981095 -0.153871   1.11133 0.0913897 0.000666667
 0.991047 -0.155114   1.11131 0.0641026 0.000666667
 0.988612 -0.152592   1.11097 0.091224 0.000666667
 0.994766 -0.134226    1.1012 0.0559337 0.000666667
 0.990448 -0.149854   1.10772 0.0638333 0.000666667
 0.979302 -0.140658     1.109 0.153198 0.000666667
 0.980783 -0.153809   1.11387 0.133771 0.000666667
 0.986652 -0.144001   1.10913 0.0395422 0.000666667
 0.976354 -0.138223   1.11009 0.180615 0.000666667
 0.979714 -0.153099   1.11274 0.160566 0.000666667
0.991054 -0.14454  1.10941 0.0751459 0.000666667
0.976741 -0.14903  1.11264 0.159595 0.000666667
  0.98956 -0.152675   1.10885 0.0587751 0.000666667
 0.979881 -0.136826   1.10563 0.197677 0.000666667
 0.992252 -0.142692   1.11024 0.0597554 0.000666667
  0.98422 -0.152341   1.10936 0.149058 0.000666667
  1.00291 -0.148845   1.10345 0.0618585 0.000666667
 0.987575 -0.156045   1.11222 0.115832 0.000666667
  1.00812 -0.147202   1.10438 -0.231949 0.000666667
 0.994131 -0.132901   1.10206 0.0642162 0.000666667
 0.980481 -0.153213    1.1123 0.146173 0.000666667
 0.995125 -0.148885     1.107 0.0149678 0.000666667
  1.00842 -0.149661   1.10215 -0.238358 0.000666667
 0.990038 -0.157336   1.10907 0.072611 0.000666667
 0.975668 -0.138738   1.10614 0.162465 0.000666667
 0.982369 -0.142155   1.10928 0.161979 0.000666667
 0.988103 -0.152718   1.11241 0.036255 0.000666667
 0.982983 -0.138498    1.1088 0.135376 0.000666667
 0.994208 -0.144796   1.10878 0.0158211 0.000666667
 0.991178 -0.150415   1.10989 0.0679739 0.000666667
  0.99208 -0.148946    1.1076 0.00394507 0.000666667
0.997364 -0.1394 1.10703 -0.0069066 0.000666667
 0.993106 -0.144107   1.10784 0.0500553 0.000666667
0.979655 -0.13881  1.11099 0.172974 0.000666667
 0.989522 -0.144973   1.11037 0.0367138 0.000666667
 0.979309 -0.149891   1.11665 0.13479 0.000666667
  0.97859 -0.140998   1.10598 0.147113 0.000666667
   0.9798 -0.141284   1.10959 0.168786 0.000666667
 0.991184 -0.147059   1.11286 0.0525181 0.000666667
 0.989157 -0.156123   1.10885 0.0924808 0.000666667
 0.996388 -0.132746   1.09775 0.0439532 0.000666667
 0.992283 -0.146309   1.10756 0.0570678 0.000666667
 0.993022 -0.134743   1.10242 0.0525744 0.000666667
 0.989718 -0.152743   1.11095 0.0949219 0.000666667
  1.00499 -0.145437   1.10515 -0.00663568 0.000666667
 0.992449 -0.149033   1.10795 0.0447587 0.000666667
 0.986579 -0.154135   1.11305 0.0925023 0.000666667
  0.99735 -0.138982   1.10554 0.00583849 0.000666667
 0.981201 -0.151317   1.10856 0.132454 0.000666667
 0.982458 -0.139792   1.11074 0.16053 0.000666667
 0.989992 -0.146748   1.10776 0.0443483 0.000666667
 0.990727 -0.148044   1.10955 0.0501644 0.000666667
 0.993216 -0.156283   1.10936 0.0504066 0.000666667
 0.979033 -0.139791   1.10659 0.164351 0.000666667
0.978333 -0.15122  1.11272 0.141668 0.000666667
 0.981679 -0.148573   1.11275 0.151489 0.000666667
0.986926 -0.15559  1.10938 0.0808126 0.000666667
  0.97816 -0.154294   1.11016 0.15079 0.000666667
 0.991925 -0.149451   1.10987 0.0687629 0.000666667
 0.981152 -0.153451   1.11441 0.118911 0.000666667
  0.98127 -0.153743   1.11342 0.148431 0.000666667
0.988097 -0.15188  1.11162 0.0910136 0.000666667
 0.989603 -0.142001    1.1088 0.0695479 0.000666667
 0.980041 -0.140132   1.10444 0.154956 0.000666667
 0.988531 -0.154572    1.1087 0.0932323 0.000666667
 0.988053 -0.154265   1.11041 0.0834617 0.000666667
 0.991325 -0.152844   1.11076 0.0441442 0.000666667
 0.978318 -0.139046   1.10546 0.157143 0.000666667
 0.977129 -0.141106   1.10557 0.169095 0.000666667
 0.993089 -0.135234   1.09871 0.0101489 0.000666667
 0.995299 -0.146185   1.10869 0.040093 0.000666667
 0.991883 -0.149207   1.12028 0.0804795 0.000666667
 0.981965 -0.143629   1.10963 0.167472 0.000666667
 0.979493 -0.138351   1.10858 0.149117 0.000666667
 0.982651 -0.139984   1.10596 0.147009 0.000666667
 0.996154 -0.150598   1.10646 0.0103966 0.000666667
 0.978991 -0.150329   1.10826 0.167142 0.000666667
  0.98667 -0.158729   1.10902 0.0727156 0.000666667
 0.995409 -0.146123   1.11062 0.0477954 0.000666667
 0.988713 -0.155175   1.11097 0.0186237 0.000666667
0.990099 -0.15336   1.1132 0.0594303 0.000666667
 0.990167 -0.144271   1.11185 0.0547095 0.000666667
 0.990213 -0.155445      1.11 0.0827605 0.000666667
 0.993145 -0.143803   1.10898 0.0450053 0.000666667
 0.980023 -0.150723   1.11029 0.1372 0.000666667
  1.00219 -0.147624   1.10501 0.00237094 0.000666667
 0.991762 -0.148766    1.1111 0.057243 0.000666667
 0.989842 -0.145992    1.1101 0.0268552 0.000666667
 0.979434 -0.137871   1.10754 0.122629 0.000666667
 0.991026 -0.143362   1.11035 0.0570074 0.000666667
0.987962 -0.15629  1.11276 0.0886641 0.000666667
 0.996431 -0.144499    1.1115 0.0619173 0.000666667
0.980479 -0.13981  1.10863 0.164482 0.000666667
0.979327 -0.14019   1.1072 0.139517 0.000666667
  1.0016 -0.14658  1.10915 0.011985 0.000666667
0.979058 -0.13811  1.10525 0.141452 0.000666667
 0.990247 -0.151624   1.10947 0.0603454 0.000666667
  1.00427 -0.147728   1.10519 -0.0111647 0.000666667
 0.984377 -0.154545   1.10759 0.120701 0.000666667
   0.9939 -0.142147   1.10968 0.0501233 0.000666667
 1.00516 -0.15803  1.11249 -0.102897 0.000666667
 0.996202 -0.146935     1.107 0.041915 0.000666667
 0.994684 -0.137418   1.10496 -0.0234284 0.000666667
 0.990094 -0.150024   1.11169 0.0643684 0.000666667
 0.991522 -0.133898   1.10296 0.0133548 0.000666667
0.979893 -0.15121  1.11307 0.153383 0.000666667
 0.981081 -0.151647   1.11381 0.163304 0.000666667
 0.991652 -0.145081   1.11008 0.0688821 0.000666667
 0.981625 -0.138725     1.108 0.159486 0.000666667
 0.980123 -0.139892   1.11163 0.158735 0.000666667
 0.981512 -0.136917   1.10977 0.140336 0.000666667
 0.977767 -0.151188   1.11148 0.147506 0.000666667
 0.988497 -0.150559   1.10905 0.0832543 0.000666667
 0.990774 -0.147949   1.11078 0.0729843 0.000666667
 0.990875 -0.134224   1.10165 -0.00168731 0.000666667
0.993503 -0.13806  1.09961 0.00688702 0.000666667
0.980202 -0.13897  1.10971 0.136575 0.000666667
 0.981046 -0.148984   1.11379 0.161779 0.000666667
 0.989281 -0.143505    1.1082 0.00781895 0.000666667
  0.98175 -0.142189   1.10983 0.109018 0.000666667
 0.989308 -0.153793   1.11087 0.0437607 0.000666667
 0.979064 -0.138179   1.10676 0.134019 0.000666667
0.993877 -0.13744   1.1021 0.0195628 0.000666667
 0.992861 -0.148748    1.1098 0.0739713 0.000666667
 0.994469 -0.148343   1.10975 0.0374315 0.000666667
 0.993087 -0.148183    1.1054 0.022089 0.000666667
  0.97873 -0.153907    1.1107 0.16359 0.000666667
0.988302 -0.15019  1.10818 0.0646627 0.000666667
 0.975446 -0.138949   1.10618 0.155491 0.000666667
 0.996025 -0.147295   1.10969 0.0635736 0.000666667
  0.97867 -0.151467   1.11362 0.146686 0.000666667
 0.987791 -0.155758   1.10969 0.123051 0.000666667
0.989153 -0.1527 1.11212 0.0892445 0.000666667
 0.986702 -0.154287   1.10976 0.0683216 0.000666667
 0.980992 -0.151833   1.11453 0.142449 0.000666667
 0.994122 -0.132048   1.10058 0.0243977 0.000666667
  0.98872 -0.145593   1.11178 0.0592072 0.000666667
 0.980005 -0.137017    1.1105 0.152251 0.000666667
 0.999256 -0.145429    1.1054 0.029312 0.000666667
 1.00809 -0.14765  1.10168 -0.260767 0.000666667
 0.994687 -0.134019   1.10563 -0.00710531 0.000666667
 0.988644 -0.147575   1.10767 0.0280627 0.000666667
 1.00049 -0.14528  1.10601 0.0268395 0.000666667
 0.993947 -0.145186   1.11042 0.0676284 0.000666667
 0.991918 -0.147044   1.11347 0.044694 0.000666667
0.979848 -0.13883  1.10975 0.138689 0.000666667
 0.993589 -0.147349    1.1083 0.0722719 0.000666667
0.993693 -0.14139  1.10829 0.0418239 0.000666667
  1.00078 -0.147749   1.10605 0.0238602 0.000666667
 0.979156 -0.138164   1.10582 0.186885 0.000666667
 0.982095 -0.154271   1.11082 0.154131 0.000666667
 0.992548 -0.146497   1.11104 0.0509828 0.000666667
  1.00035 -0.136018   1.10922 -0.00189449 0.000666667
 0.979525 -0.140806   1.10514 0.151042 0.000666667
 0.991802 -0.145809    1.1089 0.0172393 0.000666667
 0.979896 -0.154626   1.11295 0.158829 0.000666667
 0.980499 -0.141488   1.10849 0.159468 0.000666667
 0.993241 -0.136104   1.10052 0.0197044 0.000666667
 0.993471 -0.145202   1.11121 0.0676176 0.000666667
 0.994335 -0.144086   1.11105 0.034205 0.000666667
  1.00286 -0.146103   1.10409 0.00560325 0.000666667
  0.97974 -0.142927   1.11011 0.149955 0.000666667
0.985009 -0.14071  1.10708 0.155938 0.000666667
 0.992489 -0.142887   1.10941 0.0516176 0.000666667
0.991879 -0.14141  1.10835 0.065802 0.000666667
 0.988662 -0.155203   1.11194 0.0964552 0.000666667
 0.991403 -0.145881   1.10801 0.050848 0.000666667
 0.982465 -0.152867   1.11212 0.138763 0.000666667
 0.988489 -0.153314   1.11271 0.0712874 0.000666667
 0.995977 -0.143488   1.10959 0.0553102 0.000666667
 0.981119 -0.149274   1.11295 0.169732 0.000666667
 0.990706 -0.151062   1.11099 0.10783 0.000666667
 0.990508 -0.142898   1.10815 0.0598856 0.000666667
 0.987974 -0.145349   1.10926 0.0913988 0.000666667
  1.00115 -0.146588   1.10506 0.011973 0.000666667
 0.988262 -0.153525   1.11223 0.0753616 0.000666667
0.976805 -0.13849  1.10655 0.184201 0.000666667
 0.996966 -0.139542   1.10911 0.0244385 0.000666667
  1.00317 -0.146729   1.10479 0.0146866 0.000666667
 0.982997 -0.150886   1.11452 0.134156 0.000666667
 0.978135 -0.147456   1.11036 0.138964 0.000666667
 0.989174 -0.150861   1.11041 0.0818015 0.000666667
 0.988417 -0.156209   1.10946 0.0942478 0.000666667
 0.996686 -0.150711   1.10532 0.016182 0.000666667
 0.987654 -0.152415   1.11104 0.0818139 0.000666667
 0.991226 -0.144593   1.10826 0.0490675 0.000666667
 0.988985 -0.155085   1.10789 0.0830894 0.000666667
 0.989579 -0.146017   1.10997 0.031965 0.000666667
 0.991051 -0.143366   1.10774 0.0314229 0.000666667
  1.00246 -0.146307   1.10595 0.0316261 0.000666667
 0.979212 -0.142328   1.11151 0.150792 0.000666667
  0.99225 -0.153341   1.11118 0.0674885 0.000666667
 0.991621 -0.143499   1.10872 0.0218227 0.000666667
  1.00227 -0.142921   1.10259 0.026166 0.000666667
 0.994607 -0.143805   1.11136 0.0784961 0.000666667
 0.990094 -0.141782   1.11154 0.053266 0.000666667
 0.990134 -0.141592   1.10958 0.0443239 0.000666667
 0.979846 -0.152497   1.11052 0.107567 0.000666667
 0.978779 -0.137145   1.10945 0.169072 0.000666667
 0.986818 -0.147725   1.11165 0.0720848 0.000666667
 0.989475 -0.155464   1.11177 0.0602061 0.000666667
0.993459 -0.14743   1.1094 0.0427977 0.000666667
 0.980168 -0.137967   1.10932 0.145483 0.000666667
  0.98713 -0.153473    1.1075 0.125234 0.000666667
0.986635 -0.15376  1.11025 0.0644917 0.000666667
 0.980116 -0.139205   1.10758 0.163798 0.000666667
 0.991807 -0.143928   1.11128 0.0445058 0.000666667
 0.978934 -0.152998   1.11114 0.173039 0.000666667
 0.992847 -0.147764   1.11073 0.0480393 0.000666667
 0.98794 -0.15221  1.10873 0.079657 0.000666667
 0.994792 -0.149793   1.10748 0.0526069 0.000666667
 0.992798 -0.135785   1.10222 0.0298927 0.000666667
 0.981775 -0.140772   1.10849 0.157893 0.000666667
  0.98783 -0.148119   1.11188 0.0681155 0.000666667
 0.990829 -0.140242   1.11012 0.0555281 0.000666667
 0.989947 -0.142013   1.11166 0.0602474 0.000666667
 0.990958 -0.144585    1.1081 0.0560399 0.000666667
 0.981884 -0.152168   1.11026 0.142034 0.000666667
 0.987244 -0.146564   1.11001 0.0634044 0.000666667
 0.990094 -0.145857   1.10871 0.0418667 0.000666667
 0.980878 -0.153234   1.11155 0.134275 0.000666667
 0.999785 -0.139325   1.10886 0.0191869 0.000666667
 0.986915 -0.147181   1.10648 0.0235847 0.000666667
 0.993335 -0.142602   1.11167 0.0569083 0.000666667
 0.980134 -0.151976   1.11116 0.14911 0.000666667
 0.989353 -0.151775   1.10738 0.08172 0.000666667
 0.994918 -0.142665   1.10804 0.0450561 0.000666667
0.991904 -0.1447 1.10961 0.0628267 0.000666667
 0.989864 -0.154295   1.10877 0.0618202 0.000666667
 0.989448 -0.155425   1.10998 0.0959936 0.000666667
  0.97905 -0.149292   1.11034 0.172679 0.000666667
 0.984153 -0.152119   1.11036 0.0731366 0.000666667
 0.991386 -0.152363   1.11103 0.101512 0.000666667
 0.989432 -0.150373   1.10577 0.13195 0.000666667
0.994383 -0.15197   1.1221 0.0890361 0.000666667
 0.980218 -0.136835   1.11149 0.194085 0.000666667
 0.994145 -0.146841   1.10881 0.043789 0.000666667
 0.988045 -0.155399   1.10956 0.133283 0.000666667
 0.988094 -0.149503   1.11227 0.0770419 0.000666667
 0.989121 -0.153619   1.11344 0.0579299 0.000666667
0.992385 -0.13623  1.10164 0.021864 0.000666667
  1.00319 -0.146782   1.10625 0.0104001 0.000666667
 0.989739 -0.154901   1.10987 0.0899705 0.000666667
 0.976638 -0.137563   1.10657 0.172494 0.000666667
 0.988119 -0.150337   1.11036 0.0729909 0.000666667
 0.989109 -0.143925   1.10818 0.0406411 0.000666667
 0.990956 -0.154826   1.10965 0.0498762 0.000666667
 0.988513 -0.154607   1.10875 0.0872686 0.000666667
 0.987632 -0.147883    1.1103 0.0219215 0.000666667
 0.980047 -0.152672   1.10937 0.137172 0.000666667
  0.99159 -0.137865   1.10009 0.0235416 0.000666667
   0.9815 -0.140513   1.10956 0.152485 0.000666667
 0.982991 -0.140736   1.10996 0.155836 0.000666667
0.991483 -0.14789  1.12055 0.0775333 0.000666667
 0.990385 -0.142098   1.10904 0.0660086 0.000666667
 0.981055 -0.139345     1.109 0.157646 0.000666667
 0.980457 -0.139973   1.10757 0.145976 0.000666667
 0.993976 -0.135247   1.10226 0.0108974 0.000666667
  1.00459 -0.147167   1.10111 -0.0189077 0.000666667
 0.990299 -0.154228   1.11237 0.0763992 0.000666667
 0.982216 -0.138991   1.10884 0.135134 0.000666667
 0.978486 -0.139499   1.10878 0.153347 0.000666667
0.992402 -0.14773  1.10643 0.0464355 0.000666667
 0.988174 -0.155149   1.11513 0.0840297 0.000666667
 0.981156 -0.140603   1.10723 0.179225 0.000666667
 0.987274 -0.152269    1.1104 0.0949691 0.000666667
 0.991553 -0.155182   1.10993 0.0804954 0.000666667
 0.981473 -0.152168   1.11018 0.16768 0.000666667
 0.989584 -0.155257   1.11413 0.098481 0.000666667
 0.982575 -0.149932   1.11191 0.141962 0.000666667
  1.00066 -0.146498   1.10501 0.0337112 0.000666667
 0.992699 -0.143118    1.1087 0.0336684 0.000666667
 0.991007 -0.154285   1.10872 0.119396 0.000666667
 0.991089 -0.154846   1.10905 0.092311 0.000666667
 0.995327 -0.143444    1.1097 0.0717502 0.000666667
 0.979416 -0.139402   1.10998 0.148443 0.000666667
 0.988863 -0.156187   1.11217 0.0543042 0.000666667
  0.98913 -0.152498   1.11064 0.0437536 0.000666667
 0.978695 -0.136134   1.10901 0.15069 0.000666667
 0.989061 -0.142507   1.10847 0.052669 0.000666667
 0.987098 -0.155123   1.10872 0.107859 0.000666667
 0.989531 -0.153593   1.11178 0.0545783 0.000666667
 0.994425 -0.134149   1.10356 -0.00690893 0.000666667
 0.979382 -0.141286    1.1092 0.16815 0.000666667
  0.99113 -0.141228   1.11038 0.0496478 0.000666667
 0.993302 -0.142041   1.10762 0.0681045 0.000666667
 0.976173 -0.138155   1.10472 0.164897 0.000666667
 0.989554 -0.154557   1.11219 0.0846385 0.000666667
 0.991945 -0.141486    1.1084 0.0480171 0.000666667
 0.990433 -0.153432      1.11 0.128685 0.000666667
 0.990313 -0.155251   1.11012 0.0712336 0.000666667
 0.981414 -0.139797   1.10782 0.162752 0.000666667
0.982607 -0.15408  1.11109 0.1478 0.000666667
 0.982347 -0.138139   1.10985 0.147058 0.000666667
0.991961 -0.14589   1.1076 0.0436263 0.000666667
 0.984166 -0.140417   1.10958 0.170776 0.000666667
 0.990323 -0.147051    1.1092 0.062609 0.000666667
 0.988936 -0.155385   1.10716 0.0794171 0.000666667
 0.990287 -0.150564   1.12267 0.0866005 0.000666667
  1.00302 -0.147054   1.10549 -0.000716095 0.000666667
 0.981334 -0.142458      1.11 0.167501 0.000666667
 0.988649 -0.153335   1.11111 0.0982248 0.000666667
 0.987609 -0.152569   1.10919 0.0991336 0.000666667
  0.98934 -0.152036    1.1072 0.0605064 0.000666667
 0.992824 -0.143441   1.11212 0.06292 0.000666667
 0.979884 -0.141439   1.11054 0.15748 0.000666667
 0.988874 -0.154212   1.11133 0.0764158 0.000666667
 0.980822 -0.138407   1.11047 0.157718 0.000666667
  1.00132 -0.145379   1.10494 0.00433733 0.000666667
 0.992921 -0.141742   1.10845 0.047748 0.000666667
 0.980295 -0.139937   1.11029 0.128244 0.000666667
 0.976914 -0.140157   1.10722 0.164176 0.000666667
 0.987941 -0.151281    1.1095 0.0913238 0.000666667
  0.99072 -0.145475   1.10899 0.0535605 0.000666667
 0.981523 -0.141437   1.10688 0.170134 0.000666667
 0.979421 -0.152901   1.11275 0.142151 0.000666667
   1.0089 -0.147028    1.1059 -0.226698 0.000666667
 0.981005 -0.141051   1.11039 0.160581 0.000666667
 0.995453 -0.148418    1.1105 0.0252658 0.000666667
 0.991126 -0.154673    1.1118 0.0648161 0.000666667
 0.994596 -0.143874   1.10934 0.0438167 0.000666667
 0.981413 -0.137788   1.10795 0.169025 0.000666667
 0.993206 -0.144342   1.11118 0.0240569 0.000666667
 0.996169 -0.134085   1.10099 0.0583529 0.000666667
 0.991322 -0.151691    1.1113 0.0400464 0.000666667
 0.995993 -0.140875    1.1128 0.0763843 0.000666667
   0.9893 -0.157256   1.11021 0.0972697 0.000666667
 0.994982 -0.148677   1.10901 0.0427382 0.000666667
 0.999306 -0.138553   1.10557 -0.0158253 0.000666667
 0.993606 -0.144086   1.11193 0.0538021 0.000666667
 0.990461 -0.154017   1.11203 0.0398048 0.000666667
  0.97756 -0.141859   1.11082 0.146343 0.000666667
 0.991143 -0.142453   1.11022 0.0607462 0.000666667
 0.982966 -0.140995   1.10821 0.152492 0.000666667
  1.00209 -0.146365   1.10641 0.0265486 0.000666667
 0.988996 -0.144566   1.10815 0.0494627 0.000666667
 0.982042 -0.152626   1.11306 0.116729 0.000666667
 0.983034 -0.139814   1.10764 0.134963 0.000666667
 0.981412 -0.140831   1.10847 0.159376 0.000666667
 0.979192 -0.151875    1.1138 0.145098 0.000666667
0.979613 -0.15429  1.11069 0.105328 0.000666667
 0.996218 -0.149871   1.10468 -0.0116149 0.000666667
 0.976525 -0.140621    1.1054 0.170989 0.000666667
   1.0041 -0.146016   1.10301 -0.00369647 0.000666667
 0.994887 -0.143803   1.11072 0.0748323 0.000666667
 0.986121 -0.152996   1.11057 0.0898724 0.000666667
 0.992884 -0.148115   1.12219 0.0930164 0.000666667
 0.981887 -0.150352   1.11388 0.142768 0.000666667
 0.981408 -0.140555   1.10779 0.168994 0.000666667
 0.995209 -0.138036    1.1019 0.0464268 0.000666667
  1.00323 -0.141213   1.10737 -0.0307108 0.000666667
 0.982263 -0.139022   1.10911 0.187579 0.000666667
 0.987318 -0.152598   1.11068 0.0949115 0.000666667
 0.990186 -0.151959   1.10588 0.135695 0.000666667
 0.979621 -0.137548   1.10953 0.169074 0.000666667
  0.9787 -0.14931  1.11405 0.18084 0.000666667
0.992497 -0.14556  1.10675 0.0445436 0.000666667
 0.981751 -0.151809   1.11353 0.126367 0.000666667
 0.991773 -0.143522   1.10925 0.0410789 0.000666667
  0.98803 -0.153506   1.11191 0.0851594 0.000666667
 0.986647 -0.154224   1.10927 0.0757389 0.000666667
  0.97834 -0.141329   1.10527 0.149037 0.000666667
 0.982519 -0.155475   1.11227 0.146074 0.000666667
 0.992488 -0.143169   1.10773 0.0537768 0.000666667
 0.991163 -0.143394   1.10768 0.0549888 0.000666667
 0.981361 -0.148892   1.11295 0.14615 0.000666667
 0.991001 -0.145161   1.10669 0.0813361 0.000666667
 0.981932 -0.150663   1.11369 0.151348 0.000666667
 0.980374 -0.139843   1.10813 0.16049 0.000666667
  1.00353 -0.144026   1.10371 0.00659549 0.000666667
 0.993017 -0.151062   1.10762 0.0472027 0.000666667
 0.993419 -0.142229   1.11307 0.0494844 0.000666667
 0.979898 -0.137776    1.1068 0.134385 0.000666667
 0.979944 -0.149729   1.11302 0.177649 0.000666667
 0.987244 -0.155141   1.11348 0.0901803 0.000666667
  1.00259 -0.145686   1.10401 0.00657127 0.000666667
0.998206 -0.13912  1.10869 -0.0289226 0.000666667
  1.00232 -0.146895   1.10586 0.0228508 0.000666667
  1.00172 -0.146239   1.10686 0.00798835 0.000666667
 0.979813 -0.149692   1.10888 0.153335 0.000666667
 0.989253 -0.148443   1.11003 0.0623558 0.000666667
 0.979764 -0.143009   1.10644 0.132059 0.000666667
 0.981651 -0.153363   1.11353 0.153223 0.000666667
 0.983066 -0.137105   1.10988 0.16304 0.000666667
 0.988559 -0.154375   1.11046 0.0447206 0.000666667
 0.995335 -0.144015   1.11189 0.0694334 0.000666667
  0.99244 -0.146822   1.11075 0.0482753 0.000666667
 0.979192 -0.142467   1.10911 0.154578 0.000666667
 0.993194 -0.145798   1.11008 0.063413 0.000666667
  1.00096 -0.145442   1.10593 0.0438818 0.000666667
  1.00364 -0.146716   1.10426 0.0328531 0.000666667
 0.991147 -0.146834   1.11027 0.0600191 0.000666667
 0.988761 -0.152222   1.11101 0.0740601 0.000666667
 0.989614 -0.143167   1.11028 0.088199 0.000666667
 0.991464 -0.145604   1.10992 0.0261526 0.000666667
 0.978471 -0.150218   1.10955 0.150344 0.000666667
 0.991718 -0.143715   1.11051 0.0199732 0.000666667
 0.987167 -0.153674   1.10861 0.102938 0.000666667
 0.990806 -0.155757   1.11315 0.0660862 0.000666667
0.989719 -0.15274  1.11104 0.0814625 0.000666667
 0.990757 -0.144107    1.1101 0.076923 0.000666667
 0.991208 -0.144958    1.1092 0.0588972 0.000666667
0.978675 -0.13796  1.10849 0.149776 0.000666667
 0.992348 -0.147053   1.10975 0.0384655 0.000666667
0.987386 -0.15359  1.10809 0.0825979 0.000666667
 0.986046 -0.153839   1.11143 0.103303 0.000666667
  1.00174 -0.145856   1.10616 -0.00780319 0.000666667
 0.980227 -0.137421   1.10742 0.131761 0.000666667
 0.988711 -0.151963   1.11133 0.093671 0.000666667
 0.979598 -0.154363   1.11181 0.172599 0.000666667
  1.00305 -0.145518   1.10291 0.0113723 0.000666667
 0.981814 -0.139858   1.10905 0.15331 0.000666667
 0.987344 -0.146536   1.11022 0.0602068 0.000666667
  0.99146 -0.143128   1.11119 0.0750371 0.000666667
 0.979866 -0.140214   1.10471 0.156065 0.000666667
 0.989474 -0.153027   1.10943 0.103217 0.000666667
 0.981562 -0.152567   1.11188 0.154246 0.000666667
 0.992654 -0.147426   1.11015 0.0578206 0.000666667
 0.979824 -0.140411    1.1059 0.182696 0.000666667
0.981187 -0.14023  1.10569 0.158858 0.000666667
  0.97964 -0.139714   1.11165 0.151164 0.000666667
 0.982135 -0.139393   1.11085 0.163687 0.000666667
0.989202 -0.1563 1.11057 0.0827983 0.000666667
 0.989682 -0.154391     1.114 0.0913683 0.000666667
0.992299 -0.14777  1.10784 0.0561374 0.000666667
  0.98742 -0.152212   1.11153 0.0587185 0.000666667
 0.990495 -0.143895   1.11028 0.0553266 0.000666667
 0.986304 -0.153032   1.10934 0.0941196 0.000666667
 0.992403 -0.133312   1.09981 0.0456214 0.000666667
0.987823 -0.15537  1.10751 0.11659 0.000666667
  0.97979 -0.155213   1.10824 0.135755 0.000666667
  0.97705 -0.139459   1.10625 0.165846 0.000666667
 0.992184 -0.143084    1.1092 0.0640711 0.000666667
 0.993852 -0.144949   1.10944 0.0612855 0.000666667
 0.979026 -0.140304   1.10729 0.148293 0.000666667
0.990197 -0.14621  1.10888 0.0761642 0.000666667
 0.990015 -0.153478    1.1147 0.0973874 0.000666667
  1.00348 -0.149618   1.10822 0.0398367 0.000666667
 0.987597 -0.156018   1.11198 0.101126 0.000666667
 0.990618 -0.155251   1.10723 0.119205 0.000666667
  0.99342 -0.137004   1.10235 0.00207054 0.000666667
 0.981149 -0.149195   1.11279 0.140873 0.000666667
 0.988592 -0.159023   1.10855 0.0835472 0.000666667
 0.993108 -0.143783   1.10802 0.0464531 0.000666667
 0.992192 -0.156518   1.10579 0.0293257 0.000666667
 0.980132 -0.140988   1.10978 0.119122 0.000666667
 0.994636 -0.144183   1.11124 0.0799536 0.000666667
 0.975982 -0.139149    1.1068 0.156643 0.000666667
 0.980933 -0.152359   1.11317 0.155587 0.000666667
0.996837 -0.13633  1.10851 0.00277608 0.000666667
 0.979768 -0.152851   1.11298 0.144737 0.000666667
 0.989213 -0.156017   1.11039 0.0893567 0.000666667
 0.991346 -0.148228   1.10851 0.0261372 0.000666667
 0.975227 -0.140622   1.10723 0.166783 0.000666667
 0.994648 -0.145585   1.11037 0.0623597 0.000666667
0.988257 -0.15336  1.10701 0.103679 0.000666667
 0.981186 -0.140761   1.10531 0.157438 0.000666667
 0.988382 -0.151384   1.11024 0.058109 0.000666667
 0.988848 -0.155775   1.10912 0.0837873 0.000666667
  1.00158 -0.146496   1.10466 0.0188739 0.000666667
 0.994283 -0.147929    1.1052 -0.0108361 0.000666667
 0.995788 -0.149233     1.106 0.00415206 0.000666667
 0.980234 -0.140573   1.10769 0.14468 0.000666667
 0.987619 -0.154915   1.10948 0.12342 0.000666667
 0.995077 -0.146432    1.1125 0.0551135 0.000666667
 0.993177 -0.134792    1.1038 -0.0150006 0.000666667
 0.993286 -0.144382    1.1084 0.0690182 0.000666667
 0.991956 -0.148574   1.12128 0.0693511 0.000666667
 0.979364 -0.138209   1.10752 0.160808 0.000666667
 0.988903 -0.149785   1.11054 0.0482837 0.000666667
 0.989386 -0.144346   1.10991 0.0283636 0.000666667
 0.990695 -0.149359   1.10883 0.0487408 0.000666667
 0.978645 -0.142596   1.11024 0.160702 0.000666667
 0.987351 -0.152355   1.11034 0.0779732 0.000666667
 0.993632 -0.143637   1.10749 0.0453719 0.000666667
  0.99375 -0.148775   1.12247 0.0681106 0.000666667
 0.988683 -0.151616   1.11017 0.0778311 0.000666667
  0.99367 -0.143985   1.11077 0.0480591 0.000666667
 0.993387 -0.145175   1.11051 0.0532557 0.000666667
 0.988358 -0.143023   1.10801 0.018132 0.000666667
 0.985931 -0.151986   1.11124 0.0741328 0.000666667
  0.99077 -0.153511   1.11037 0.0398159 0.000666667
  1.00081 -0.143825   1.10562 0.0557516 0.000666667
 0.989007 -0.157852   1.11303 0.0618634 0.000666667
0.980867 -0.15152  1.10923 0.130905 0.000666667
 0.991101 -0.144992   1.10704 0.0424717 0.000666667
 0.980237 -0.142577   1.10567 0.178873 0.000666667
 0.980838 -0.149609   1.11302 0.161586 0.000666667
 0.986383 -0.152335    1.1111 0.0811342 0.000666667
 0.981476 -0.139639   1.10994 0.143592 0.000666667
 0.991243 -0.142501   1.11054 0.0499002 0.000666667
 0.978813 -0.140207   1.10717 0.148386 0.000666667
   1.0005 -0.149492   1.10587 0.00775163 0.000666667
 0.993571 -0.133111   1.10016 0.0424062 0.000666667
 0.981891 -0.140647   1.10755 0.162041 0.000666667
 0.990909 -0.142906   1.10918 0.0107193 0.000666667
0.990317 -0.15405    1.111 0.0959645 0.000666667
 0.981321 -0.140747   1.10782 0.162626 0.000666667
0.980747 -0.14156  1.10943 0.152315 0.000666667
 0.986722 -0.152678   1.11168 0.0922505 0.000666667
 0.990571 -0.144561   1.10951 0.0661412 0.000666667
 0.990004 -0.153062   1.11344 0.0829078 0.000666667
  1.00345 -0.145189   1.10377 -0.00381938 0.000666667
  1.00291 -0.144949    1.1034 -0.000536773 0.000666667
  1.00234 -0.146829   1.10661 0.0332588 0.000666667
 0.981446 -0.153705   1.11183 0.132085 0.000666667
 0.979882 -0.142461    1.1097 0.148906 0.000666667
 0.988911 -0.154718   1.10727 0.075414 0.000666667
 0.977969 -0.151675   1.11165 0.165596 0.000666667
 0.991517 -0.146283   1.11067 0.057304 0.000666667
  0.98721 -0.151683   1.11025 0.048493 0.000666667
0.981801 -0.15268  1.11189 0.139453 0.000666667
 0.992096 -0.146768   1.10842 0.061724 0.000666667
  0.98395 -0.154326   1.11185 0.133985 0.000666667
 0.990377 -0.152408   1.11366 0.0846521 0.000666667
  0.98674 -0.151898    1.1092 0.0845121 0.000666667
  1.00309 -0.145419   1.10453 0.0198237 0.000666667
 0.981862 -0.154468   1.11166 0.145446 0.000666667
 0.981558 -0.138197   1.10807 0.147814 0.000666667
 0.989275 -0.142675   1.10817 0.0577088 0.000666667
 0.989397 -0.148267   1.11227 0.079108 0.000666667
 0.989714 -0.142704   1.10864 0.0299702 0.000666667
 0.991127 -0.144331   1.11285 0.0665287 0.000666667
 0.990833 -0.152619   1.11092 0.0486131 0.000666667
 0.978683 -0.150849   1.11102 0.139643 0.000666667
  1.00138 -0.146744   1.10515 0.0337065 0.000666667
 0.991463 -0.143287   1.11013 0.0986443 0.000666667
 0.992456 -0.150632    1.1109 0.0498952 0.000666667
 0.990745 -0.156147   1.11326 0.0824986 0.000666667
 0.988746 -0.151685   1.11159 0.0854767 0.000666667
 0.993384 -0.148093   1.11147 0.0666535 0.000666667
 0.989933 -0.144312   1.10769 0.0489932 0.000666667
 0.991552 -0.144407   1.11125 0.0678641 0.000666667
 0.979539 -0.138133   1.10783 0.126803 0.000666667
 0.985289 -0.152393   1.11022 0.103237 0.000666667
  1.00348 -0.147718   1.10709 0.00424918 0.000666667
  1.00345 -0.146216   1.10545 0.0106982 0.000666667
 0.980565 -0.143848   1.11053 0.152258 0.000666667
 0.976662 -0.141899    1.1047 0.129551 0.000666667
 0.979915 -0.149267   1.10861 0.152246 0.000666667
 0.996568 -0.142425   1.11091 0.0471958 0.000666667
  0.98145 -0.138262   1.10864 0.131028 0.000666667
0.980372 -0.14149  1.10862 0.146843 0.000666667
 0.990516 -0.150181   1.11027 0.0790452 0.000666667
 0.988725 -0.154826    1.1107 0.0674751 0.000666667
 0.992975 -0.148292   1.10775 0.038784 0.000666667
 1.00365 -0.14416  1.10562 0.0121381 0.000666667
 0.991645 -0.142839   1.10975 0.0377144 0.000666667
 0.978951 -0.140123   1.10974 0.1699 0.000666667
 0.988616 -0.144284   1.10622 0.0562355 0.000666667
 0.990479 -0.150251    1.1089 0.0713776 0.000666667
0.980472 -0.15184  1.11024 0.142428 0.000666667
 0.981093 -0.142452   1.11018 0.166652 0.000666667
 0.982682 -0.152253   1.11367 0.139159 0.000666667
  1.00027 -0.138468   1.10873 0.0272469 0.000666667
 0.989538 -0.145051    1.1082 0.0286814 0.000666667
  1.00928 -0.148228   1.10152 -0.269656 0.000666667
 0.988403 -0.151614   1.11361 0.0744202 0.000666667
 0.992206 -0.151541   1.11127 0.0749266 0.000666667
 0.992672 -0.147325    1.1081 0.038994 0.000666667
 0.993812 -0.136621   1.10084 0.0471738 0.000666667
 0.988071 -0.155847   1.11095 0.0670392 0.000666667
  1.00872 -0.149474   1.10191 -0.244649 0.000666667
 0.992044 -0.146694   1.10687 0.0367306 0.000666667
 0.979027 -0.140881   1.10844 0.129696 0.000666667
 0.994471 -0.145535   1.10883 0.0223896 0.000666667
 0.977104 -0.139754   1.10584 0.137821 0.000666667
  0.99131 -0.145688   1.10734 0.0383283 0.000666667
 0.990884 -0.153442   1.10971 0.0694785 0.000666667
 0.975492 -0.139381   1.10744 0.182692 0.000666667
 0.979706 -0.139654   1.10439 0.122288 0.000666667
 0.981127 -0.140097   1.10934 0.142109 0.000666667
 0.990637 -0.144105   1.10704 0.0406637 0.000666667
 0.989266 -0.154723   1.11357 0.0734234 0.000666667
  1.00294 -0.144224   1.10336 0.00530512 0.000666667
 0.990684 -0.148493   1.11134 0.0670302 0.000666667
 0.990989 -0.147284   1.11118 0.0278579 0.000666667
 0.989753 -0.151103   1.11085 0.0964696 0.000666667
 0.988209 -0.156729   1.11026 0.0730822 0.000666667
 1.00248 -0.14627  1.10428 -0.00357011 0.000666667
0.982672 -0.15334  1.11248 0.166055 0.000666667
 0.990725 -0.146472   1.10716 0.0526842 0.000666667
 0.991675 -0.144383   1.11142 0.0739324 0.000666667
 0.989286 -0.144675   1.10914 0.06367 0.000666667
 0.989063 -0.151617   1.11139 0.0731256 0.000666667
 0.978661 -0.142171   1.10569 0.130104 0.000666667
 0.990242 -0.154074   1.10956 0.0631514 0.000666667
 0.980988 -0.140705   1.10875 0.154555 0.000666667
 0.980182 -0.138795   1.10734 0.152564 0.000666667
 0.978316 -0.138661   1.10961 0.147464 0.000666667
 0.997946 -0.135014   1.10119 0.0525335 0.000666667
 0.979191 -0.140132   1.10953 0.158507 0.000666667
 0.987649 -0.153928   1.10949 0.143993 0.000666667
 0.991343 -0.142844   1.10643 0.0425362 0.000666667
 0.987554 -0.150348   1.11354 0.0809435 0.000666667
 0.990668 -0.148029    1.1094 0.0655226 0.000666667
 0.990086 -0.152299   1.10979 0.0781005 0.000666667
 0.990028 -0.154014   1.11172 0.0633619 0.000666667
 0.990517 -0.145766   1.10975 0.0586415 0.000666667
 0.979224 -0.151722   1.10937 0.154667 0.000666667
  1.00376 -0.146853   1.10548 0.0159425 0.000666667
 0.991297 -0.155021   1.11158 0.0735681 0.000666667
 0.989373 -0.151286   1.11056 0.0855387 0.000666667
 0.988209 -0.153563   1.10969 0.0600562 0.000666667
 0.98716 -0.15565  1.10969 0.0768572 0.000666667
 0.978943 -0.141447    1.1047 0.148313 0.000666667
 0.992763 -0.144197   1.10784 0.017085 0.000666667
  1.00223 -0.146012   1.10565 0.00264787 0.000666667
 0.985687 -0.154595   1.10972 0.0854631 0.000666667
 0.990255 -0.153579   1.11044 0.0754413 0.000666667
 0.987785 -0.155284    1.1095 0.0405942 0.000666667
 0.988361 -0.145954   1.10912 0.0650236 0.000666667
   0.9916 -0.142206   1.11059 0.0506197 0.000666667
 0.980699 -0.134206   1.11001 0.191707 0.000666667
 0.996681 -0.134654   1.09845 0.04519 0.000666667
 0.987021 -0.152217   1.11056 0.0394786 0.000666667
 0.988075 -0.156548     1.111 0.117036 0.000666667
 0.978133 -0.136076   1.10736 0.198912 0.000666667
 0.990364 -0.146492   1.10735 0.0519 0.000666667
 0.992575 -0.139864    1.1115 0.0652818 0.000666667
 0.981918 -0.153734   1.11133 0.150449 0.000666667
 0.987586 -0.154696   1.10839 0.11441 0.000666667
  0.98106 -0.148125   1.11219 0.153477 0.000666667
 0.992158 -0.142577   1.10824 0.0227429 0.000666667
 0.994362 -0.144964   1.10999 0.0630586 0.000666667
 0.979635 -0.150942   1.11277 0.162556 0.000666667
 0.990955 -0.154376   1.10975 0.0589144 0.000666667
0.998066 -0.13933  1.10778 -0.000918022 0.000666667
 0.985516 -0.156002   1.10798 0.106394 0.000666667
 0.992377 -0.148456    1.1071 0.0621058 0.000666667
 0.992673 -0.149615   1.10539 0.0821812 0.000666667
 0.990164 -0.133901   1.10159 0.0205187 0.000666667
 0.991303 -0.145262    1.1083 0.0528888 0.000666667
0.979111 -0.15028  1.11217 0.160079 0.000666667
 0.980163 -0.152018   1.11139 0.142067 0.000666667
 0.989039 -0.152963   1.11013 0.0519912 0.000666667
 0.988316 -0.149592   1.10799 -0.0207918 0.000666667
 0.986615 -0.154788   1.11124 0.0851628 0.000666667
 0.998781 -0.138151   1.11038 0.00508071 0.000666667
0.986975 -0.14684  1.11141 0.0790225 0.000666667
  0.97681 -0.138688   1.10652 0.15605 0.000666667
 0.999694 -0.147439   1.10445 0.0539016 0.000666667
 0.988681 -0.147778   1.10943 0.0441108 0.000666667
  1.00403 -0.147122   1.10485 0.0354023 0.000666667
 0.980301 -0.150859   1.10885 0.130638 0.000666667
 0.981302 -0.149454   1.11018 0.121782 0.000666667
 0.993652 -0.146358   1.10896 0.0475591 0.000666667
 0.976257 -0.141078   1.10654 0.151261 0.000666667
 0.982642 -0.151423   1.11522 0.145412 0.000666667
 0.974869 -0.138697   1.10593 0.167654 0.000666667
 0.990987 -0.142964   1.11312 0.0674399 0.000666667
0.994452 -0.14394  1.11013 0.0563646 0.000666667
 0.992409 -0.147304   1.10887 0.0919464 0.000666667
 0.990652 -0.152212   1.11064 0.0830262 0.000666667
0.989742 -0.1428 1.10631 0.0485348 0.000666667
 0.987576 -0.146052   1.11245 0.0743565 0.000666667
 0.997819 -0.152511   1.10731 0.0222895 0.000666667
 0.994686 -0.144208   1.10943 0.0314493 0.000666667
0.988225 -0.15308   1.1096 0.0694098 0.000666667
0.982104 -0.15234   1.1128 0.148948 0.000666667
 0.985216 -0.151622   1.11102 0.0670237 0.000666667
 0.990115 -0.144601   1.10866 0.0406054 0.000666667
 0.996648 -0.142086   1.10328 -0.0385764 0.000666667
 0.996603 -0.147432   1.10775 0.0514416 0.000666667
 0.988027 -0.151957   1.11086 0.0432801 0.000666667
 0.979777 -0.150569   1.11015 0.121941 0.000666667
 0.981378 -0.137737   1.10689 0.161566 0.000666667
 0.991163 -0.145573    1.1086 0.0539563 0.000666667
 0.989094 -0.144255   1.10849 0.0176682 0.000666667
 0.995725 -0.146796   1.10755 0.064384 0.000666667
 0.982685 -0.138448    1.1091 0.178247 0.000666667
 0.978596 -0.149398   1.11407 0.188094 0.000666667
 0.991316 -0.144665   1.10838 0.0546041 0.000666667
 0.997971 -0.140066   1.10673 -0.0182182 0.000666667
 0.981802 -0.137594   1.10888 0.150764 0.000666667
 1.00312 -0.14576  1.10571 0.034041 0.000666667
  0.98916 -0.154587   1.10856 0.0404795 0.000666667
 0.992037 -0.143877   1.11035 0.0776726 0.000666667
  0.98358 -0.136972   1.11412 0.177885 0.000666667
   0.9912 -0.150131   1.10854 0.0710796 0.000666667
 0.978976 -0.137064   1.11104 0.190442 0.000666667
 0.985181 -0.156418   1.10806 0.105982 0.000666667
 0.988251 -0.151923   1.11095 0.0918537 0.000666667
  0.97957 -0.142039   1.10442 0.129276 0.000666667
0.985879 -0.14627  1.11255 0.0672758 0.000666667
 0.981278 -0.141287   1.10773 0.150093 0.000666667
 0.980976 -0.133507   1.11404 0.204888 0.000666667
  1.00255 -0.146003   1.10461 0.0271607 0.000666667
 0.980321 -0.139473   1.11019 0.163591 0.000666667
 0.982107 -0.152343   1.11128 0.141122 0.000666667
 0.98351 -0.13746  1.10761 0.156808 0.000666667
  0.99033 -0.151185   1.10859 0.0977726 0.000666667
 0.989401 -0.152519   1.11167 0.0610651 0.000666667
  0.99188 -0.143879    1.1094 0.0572564 0.000666667
 0.990302 -0.154674   1.10914 0.0788255 0.000666667
   1.0046 -0.144765   1.10349 -0.00085948 0.000666667
  0.98101 -0.139402   1.10622 0.141665 0.000666667
 0.993604 -0.149009   1.12023 0.0613772 0.000666667
 0.978961 -0.150621   1.11354 0.123701 0.000666667
 0.977628 -0.150081    1.1095 0.131088 0.000666667
0.977743 -0.14052  1.10851 0.150811 0.000666667
 0.991923 -0.143994   1.10901 0.0431673 0.000666667
  0.97957 -0.152251   1.10781 0.134226 0.000666667
 0.982103 -0.138507   1.10787 0.131684 0.000666667
 0.987539 -0.154899   1.11125 0.0714024 0.000666667
 0.990358 -0.151257    1.1104 0.0704222 0.000666667
 0.989943 -0.143967   1.10655 0.037922 0.000666667
 0.992955 -0.145277   1.11062 0.0813088 0.000666667
  0.98654 -0.156273   1.11133 0.115139 0.000666667
 0.988131 -0.155349   1.10896 0.0751877 0.000666667
  0.97864 -0.138007   1.10917 0.166504 0.000666667
 0.990148 -0.156915   1.11209 0.031616 0.000666667
 0.987973 -0.152024   1.11059 0.0712639 0.000666667
 0.981537 -0.151756   1.11246 0.162049 0.000666667
  0.98948 -0.146475   1.11058 0.0877117 0.000666667
 0.979556 -0.152431    1.1141 0.147592 0.000666667
 0.998969 -0.140255   1.10696 0.015031 0.000666667
 0.984154 -0.152501   1.11335 0.159843 0.000666667
  1.00075 -0.146746   1.10449 0.045342 0.000666667
 0.990828 -0.143231    1.1096 0.0641509 0.000666667
 0.994414 -0.136653   1.10279 0.0668305 0.000666667
 0.978512 -0.138421   1.10854 0.154289 0.000666667
   0.9884 -0.152411   1.10869 0.0667853 0.000666667
 0.97806 -0.15233  1.11043 0.151332 0.000666667
 0.995872 -0.136541    1.0999 0.0201613 0.000666667
 0.989299 -0.152104    1.1107 0.0811576 0.000666667
 0.991721 -0.144473   1.11038 0.0776693 0.000666667
 0.994239 -0.144734   1.10988 0.0583855 0.000666667
 0.994011 -0.143729   1.10925 0.0823158 0.000666667
 1.00172 -0.14675  1.10316 0.0222883 0.000666667
 0.982064 -0.150034   1.11166 0.154363 0.000666667
 0.991265 -0.143664   1.10717 0.0417243 0.000666667
 0.983415 -0.138206   1.10827 0.168596 0.000666667
0.978239 -0.15141  1.11271 0.152814 0.000666667
 0.989908 -0.151934   1.11223 0.0628748 0.000666667
 0.986332 -0.154313   1.10816 0.0623661 0.000666667
 0.985998 -0.156123   1.11099 0.0838256 0.000666667
 0.981291 -0.140788   1.10808 0.154425 0.000666667
 0.987526 -0.155835   1.10936 0.0782306 0.000666667
 0.989883 -0.153629   1.10817 0.102803 0.000666667
 0.979082 -0.152065   1.10655 0.154514 0.000666667
 0.996289 -0.140078    1.1069 -0.0367657 0.000666667
0.992952 -0.14755  1.11431 0.0587587 0.000666667
 0.991815 -0.148315   1.11229 0.033051 0.000666667
  0.98943 -0.152801   1.11248 0.0809097 0.000666667
0.990306 -0.15382  1.11018 0.0500632 0.000666667
 0.981706 -0.149746   1.11311 0.162631 0.000666667
 0.978594 -0.138344   1.10513 0.17438 0.000666667
 0.993368 -0.144567    1.1089 0.0450742 0.000666667
 0.994762 -0.144466   1.11045 0.0710796 0.000666667
 0.991199 -0.145504    1.1094 0.0209592 0.000666667
 0.988446 -0.156326   1.11063 0.0663914 0.000666667
 0.992802 -0.135677   1.09978 0.0286863 0.000666667
 0.980093 -0.135571   1.11104 0.186485 0.000666667
 0.989553 -0.145925    1.1082 0.0746823 0.000666667
  0.99055 -0.150769   1.11186 0.0562224 0.000666667
 0.987741 -0.150013   1.10879 0.0934047 0.000666667
 0.979001 -0.139528   1.10657 0.169986 0.000666667
 0.981973 -0.138981   1.10769 0.152422 0.000666667
 0.989215 -0.155388   1.10787 0.0486048 0.000666667
 0.990864 -0.152418   1.11039 0.0610133 0.000666667
 0.992143 -0.143958   1.10999 0.0801182 0.000666667
 0.980586 -0.153324   1.11235 0.146892 0.000666667
 0.986988 -0.153438    1.1094 0.0423433 0.000666667
 0.980455 -0.138929   1.10594 0.163781 0.000666667
 0.981184 -0.151956   1.11299 0.155687 0.000666667
 0.993249 -0.148911   1.10777 0.0549631 0.000666667
 0.989634 -0.153755   1.11213 0.0808378 0.000666667
 0.980168 -0.152675   1.11149 0.139725 0.000666667
0.986939 -0.15393  1.11187 0.0887924 0.000666667
 0.988013 -0.146612   1.11131 0.0393362 0.000666667
 0.981436 -0.150946   1.11194 0.166457 0.000666667
 0.981081 -0.155709   1.11313 0.142388 0.000666667
  1.00162 -0.145345   1.10407 0.00655173 0.000666667
 1.00299 -0.14331  1.10373 0.0171087 0.000666667
 0.992775 -0.141209   1.10905 0.0449988 0.000666667
  1.00522 -0.145772   1.10427 0.0210397 0.000666667
 0.980419 -0.141301   1.11168 0.156969 0.000666667
 0.988483 -0.153712   1.10887 0.0835799 0.000666667
 0.977698 -0.137397   1.10902 0.157422 0.000666667
 0.988917 -0.155093   1.11128 0.105502 0.000666667
 0.980142 -0.151865   1.11259 0.177181 0.000666667
0.982723 -0.13958  1.10956 0.129861 0.000666667
 0.978466 -0.141176   1.10553 0.168998 0.000666667
 0.989348 -0.147577   1.11052 0.0546646 0.000666667
  0.98247 -0.141719   1.11052 0.148982 0.000666667
 0.979038 -0.138734    1.1082 0.170864 0.000666667
 0.978316 -0.140138   1.10455 0.151496 0.000666667
  0.99007 -0.152785   1.10958 0.0340373 0.000666667
 0.978872 -0.142431   1.11073 0.141528 0.000666667
  1.00109 -0.146783   1.10713 0.0247263 0.000666667
 0.981806 -0.152971   1.11188 0.163778 0.000666667
 0.990446 -0.154275   1.10624 0.0644207 0.000666667
 0.988666 -0.153194     1.111 0.045972 0.000666667
 0.987806 -0.154709   1.11131 0.0602672 0.000666667
 0.988883 -0.151875   1.11227 0.058298 0.000666667
 0.986015 -0.154856   1.11199 0.0888169 0.000666667
0.991579 -0.14936  1.11273 0.0459122 0.000666667
 0.979261 -0.139733   1.10796 0.144232 0.000666667
 0.977884 -0.139848   1.10526 0.168401 0.000666667
 0.981957 -0.151788   1.11118 0.145293 0.000666667
 0.988228 -0.153157   1.10913 0.0677933 0.000666667
 0.991593 -0.145578   1.10925 0.0791717 0.000666667
0.994766 -0.14837  1.11026 0.0490809 0.000666667
  0.98117 -0.153698   1.11307 0.145479 0.000666667
 0.986535 -0.153956   1.11146 0.081182 0.000666667
 0.975288 -0.142077   1.10631 0.140366 0.000666667
 0.992573 -0.134021   1.10063 0.0343721 0.000666667
 0.993433 -0.144743   1.10792 0.0708685 0.000666667
 0.979379 -0.155176   1.11336 0.134093 0.000666667
 0.989763 -0.153332    1.1122 0.0379752 0.000666667
1.00371 -0.1471  1.1055 0.00671439 0.000666667
 0.990255 -0.146853   1.10801 0.0611357 0.000666667
   0.9893 -0.153081   1.11227 0.0788918 0.000666667
 0.988959 -0.155375   1.11119 0.0819054 0.000666667
 0.979993 -0.137537   1.10857 0.150804 0.000666667
 0.993977 -0.144302    1.1083 0.0607954 0.000666667
 0.989694 -0.154937    1.1078 0.080878 0.000666667
 0.990976 -0.147573    1.1188 0.0783726 0.000666667
 0.986985 -0.143765   1.11464 0.0684792 0.000666667
 0.980668 -0.137487   1.10946 0.146676 0.000666667
 0.988661 -0.150458   1.11085 0.0452653 0.000666667
 0.979191 -0.141415   1.10915 0.166124 0.000666667
 0.992804 -0.143934    1.1074 0.0489122 0.000666667
 0.983841 -0.141893   1.10777 0.155127 0.000666667
 0.997372 -0.147505   1.11085 0.0580653 0.000666667
 0.978941 -0.153357   1.11406 0.120024 0.000666667
 1.00999 -0.14838  1.10175 -0.26961 0.000666667
 0.992365 -0.147627   1.11011 0.0764978 0.000666667
  1.00007 -0.141373   1.10797 -0.000317946 0.000666667
  0.99347 -0.142494   1.10955 0.0371552 0.000666667
0.993334 -0.14416  1.10901 0.0458855 0.000666667
 0.982097 -0.151722   1.11362 0.137788 0.000666667
 0.997272 -0.149109   1.10575 0.00152849 0.000666667
 0.978996 -0.148131   1.10792 0.145367 0.000666667
 0.990693 -0.151559   1.10657 0.0563088 0.000666667
 0.980051 -0.140493   1.10995 0.149572 0.000666667
 0.980177 -0.152244   1.11158 0.145284 0.000666667
0.986217 -0.15494  1.10998 0.0851891 0.000666667
  0.98904 -0.150112   1.10863 0.0314941 0.000666667
 0.992084 -0.144047    1.1121 0.0753176 0.000666667
 0.989018 -0.152385   1.11198 0.0823152 0.000666667
 0.990861 -0.153786    1.1101 0.0979279 0.000666667
 0.992588 -0.151527   1.10933 0.0717888 0.000666667
 0.982318 -0.140389    1.1073 0.140225 0.000666667
 0.989655 -0.146225   1.11134 0.023323 0.000666667
  1.00242 -0.146133    1.1052 -0.0020751 0.000666667
0.993002 -0.14261  1.11125 0.0574638 0.000666667
  1.00369 -0.146549   1.10469 0.0169971 0.000666667
  0.98496 -0.155335   1.11392 0.0816918 0.000666667
0.992389 -0.146 1.1084 0.0482871 0.000666667
 0.984074 -0.150882   1.11415 0.112787 0.000666667
 0.981755 -0.156008   1.11179 0.14358 0.000666667
 0.997356 -0.137682   1.10353 -0.0273565 0.000666667
 0.980778 -0.142331   1.10821 0.140279 0.000666667
 0.990852 -0.145608   1.10893 0.0288404 0.000666667
 0.983922 -0.150542   1.11154 0.117098 0.000666667
 0.980802 -0.149268   1.10747 0.155957 0.000666667
 0.978063 -0.150196   1.11168 0.137678 0.000666667
 0.978518 -0.150939   1.11465 0.145234 0.000666667
 0.979914 -0.140288   1.10623 0.171636 0.000666667
0.992331 -0.13695  1.10134 0.00644459 0.000666667
  1.00138 -0.145867   1.10646 0.0404415 0.000666667
 0.979533 -0.149789   1.11313 0.187695 0.000666667
 0.991191 -0.144587   1.10798 0.0610067 0.000666667
 0.992697 -0.144322   1.10631 0.052628 0.000666667
0.998823 -0.14066  1.10755 -0.00784031 0.000666667
 0.980998 -0.150301    1.1136 0.178356 0.000666667
 0.988092 -0.146836   1.10916 0.0427052 0.000666667
 0.987463 -0.143669   1.11077 0.0627334 0.000666667
 0.985714 -0.151871   1.11053 0.0834201 0.000666667
 0.995311 -0.145814   1.11058 0.0733958 0.000666667
 0.983501 -0.135055   1.11333 0.195309 0.000666667
  1.00167 -0.148935   1.10751 0.0429023 0.000666667
 0.980913 -0.151066   1.11251 0.157029 0.000666667
 0.992293 -0.143969   1.11104 0.0475138 0.000666667
 0.977649 -0.138983    1.1046 0.13936 0.000666667
 0.979327 -0.150501   1.11243 0.16575 0.000666667
 0.990363 -0.145911   1.10714 0.0232669 0.000666667
 0.987526 -0.152094   1.11124 0.0923634 0.000666667
 0.981987 -0.153656   1.11032 0.126605 0.000666667
 0.995566 -0.142751   1.10904 0.0457944 0.000666667
 0.988887 -0.149929   1.10922 0.0592273 0.000666667
 0.989016 -0.151201    1.1114 0.0660615 0.000666667
0.989054 -0.14855  1.11115 0.0580224 0.000666667
 0.981442 -0.142373   1.10567 0.155961 0.000666667
0.980616 -0.14947  1.11149 0.129495 0.000666667
 0.994505 -0.143948   1.11159 0.0757327 0.000666667
 0.985744 -0.153274   1.11246 0.0764031 0.000666667
 0.987197 -0.155204   1.10644 0.0706697 0.000666667
  1.00215 -0.146672    1.1073 0.0284608 0.000666667
 0.991236 -0.146226    1.1087 0.0529883 0.000666667
 0.999411 -0.146408   1.10585 0.0282718 0.000666667
0.982414 -0.13947  1.10853 0.134191 0.000666667
 0.992121 -0.145394   1.10961 0.0562098 0.000666667
 0.993456 -0.145894    1.1088 0.0527831 0.000666667
  0.98958 -0.146663   1.11001 0.0446736 0.000666667
 0.98991 -0.15412  1.11289 0.0822711 0.000666667
 0.992384 -0.142061   1.10679 -0.00492763 0.000666667
 0.988757 -0.153872   1.11138 0.0545044 0.000666667
  0.99485 -0.147576   1.10816 0.0408457 0.000666667
 0.984267 -0.153671   1.10865 0.0552458 0.000666667
 0.991877 -0.146523   1.10819 0.0324686 0.000666667
 0.974818 -0.138809   1.10563 0.16535 0.000666667
 0.982096 -0.140753   1.10739 0.166023 0.000666667
 0.990901 -0.148389   1.11163 0.0507868 0.000666667
 0.976829 -0.154807   1.10874 0.160323 0.000666667
 0.992973 -0.140586   1.10634 0.0540562 0.000666667
0.995435 -0.14537  1.10998 0.0787371 0.000666667
  0.98882 -0.154128   1.11093 0.0666501 0.000666667
 0.995355 -0.141763   1.11232 0.0610279 0.000666667
  0.97948 -0.150948   1.11266 0.153562 0.000666667
0.987893 -0.15208  1.11024 0.0682745 0.000666667
 0.988852 -0.152046    1.1101 0.0915567 0.000666667
 0.978193 -0.138875      1.11 0.149055 0.000666667
 0.991344 -0.145731   1.10784 0.0412801 0.000666667
 0.996468 -0.137541   1.11386 -0.00970994 0.000666667
 0.979564 -0.137664   1.10871 0.174925 0.000666667
 0.992168 -0.144419   1.10806 0.0344513 0.000666667
  0.97356 -0.141768   1.10963 0.152853 0.000666667
 0.995372 -0.141651   1.11278 0.0754766 0.000666667
 0.979319 -0.138663   1.10768 0.169055 0.000666667
 0.993882 -0.144514    1.1093 0.068459 0.000666667
 0.989323 -0.150939   1.10984 0.0903001 0.000666667
 0.976778 -0.142332   1.10834 0.170399 0.000666667
 0.988865 -0.155672   1.10903 0.0819655 0.000666667
 0.994575 -0.148631   1.10701 0.0827246 0.000666667
 0.979762 -0.141414   1.10674 0.173469 0.000666667
 0.980737 -0.151753   1.11129 0.158128 0.000666667
 0.992205 -0.146957   1.11016 0.0723786 0.000666667
0.993818 -0.14477  1.11212 0.0838943 0.000666667
  0.99224 -0.144333   1.10777 0.0420633 0.000666667
  1.00313 -0.147348    1.1054 0.0419747 0.000666667
 0.990488 -0.155853   1.11108 0.104291 0.000666667
 0.990547 -0.154352    1.1089 0.0759615 0.000666667
  1.00185 -0.144314   1.10657 0.0256296 0.000666667
0.979908 -0.15081    1.113 0.158616 0.000666667
 0.992614 -0.144963   1.10869 0.072215 0.000666667
 0.988437 -0.153905    1.1104 0.0767947 0.000666667
 0.980297 -0.148335   1.10951 0.151451 0.000666667
 0.977205 -0.142088   1.11155 0.165951 0.000666667
 0.993509 -0.145188   1.10873 0.0353555 0.000666667
 0.993076 -0.145221   1.10607 0.0502711 0.000666667
 0.990877 -0.152644   1.10947 0.107734 0.000666667
  0.98365 -0.151668   1.11243 0.133843 0.000666667
 0.985618 -0.154203   1.10984 0.106807 0.000666667
 0.995944 -0.139433   1.10937 0.0173344 0.000666667
  0.98766 -0.152606   1.11127 0.108074 0.000666667
 0.981079 -0.149123   1.11202 0.140276 0.000666667
 0.976822 -0.140497   1.10949 0.179098 0.000666667
 0.979371 -0.141429   1.10853 0.164562 0.000666667
 0.990838 -0.143683    1.1089 0.0495467 0.000666667
 0.976521 -0.138087   1.10416 0.165451 0.000666667
 0.987242 -0.151526   1.11034 0.0880812 0.000666667
 0.988634 -0.145451   1.10938 0.00714224 0.000666667
 0.987692 -0.148134   1.11303 0.0678061 0.000666667
0.987458 -0.15477  1.10874 0.104976 0.000666667
 0.978898 -0.139216   1.10952 0.157775 0.000666667
0.988796 -0.15431  1.10794 0.0342933 0.000666667
 0.986851 -0.148919   1.11217 0.069799 0.000666667
 0.980406 -0.141116   1.10836 0.14827 0.000666667
 0.985166 -0.154545    1.1102 0.0872831 0.000666667
  0.99333 -0.143802   1.10766 0.0626935 0.000666667
  0.99187 -0.144123   1.11152 0.0641949 0.000666667
 0.979876 -0.150626   1.11122 0.136127 0.000666667
 0.979302 -0.140911   1.10899 0.15327 0.000666667
 0.981213 -0.139108   1.10783 0.147581 0.000666667
 0.978431 -0.138541   1.10707 0.127511 0.000666667
 0.979692 -0.151847   1.11296 0.153019 0.000666667
 0.993692 -0.134672   1.10196 0.023178 0.000666667
  0.98019 -0.140013   1.10895 0.160189 0.000666667
  0.99136 -0.142171   1.11135 0.0789915 0.000666667
 0.980869 -0.141161   1.10864 0.15898 0.000666667
 0.993707 -0.132714   1.10313 0.0402465 0.000666667
 0.977219 -0.140763   1.10921 0.157621 0.000666667
0.993439 -0.14436  1.11102 0.0530449 0.000666667
  0.98879 -0.158722   1.10904 0.0796865 0.000666667
0.993761 -0.1339 1.09956 0.0525396 0.000666667
0.979543 -0.14052  1.10877 0.164733 0.000666667
 0.994829 -0.136418   1.10182 0.0434325 0.000666667
 0.986468 -0.154954     1.109 0.0789602 0.000666667
  0.98921 -0.152086    1.1109 0.0633373 0.000666667
 0.995877 -0.145569   1.10933 0.0601544 0.000666667
 0.987061 -0.153931   1.11054 0.0983741 0.000666667
 0.988184 -0.147714   1.11244 0.0783038 0.000666667
 0.979918 -0.152293   1.11259 0.146767 0.000666667
 0.990577 -0.155214   1.10913 0.071031 0.000666667
 0.996378 -0.139219   1.10447 -0.016898 0.000666667
 1.00309 -0.14622  1.10603 0.0421527 0.000666667
 0.988608 -0.149477   1.10832 0.0744148 0.000666667
 0.978601 -0.142467   1.11269 0.154558 0.000666667
  1.00316 -0.145898   1.10643 0.0226538 0.000666667
 0.978004 -0.139515   1.10779 0.146773 0.000666667
 0.991922 -0.143061   1.10897 0.0640752 0.000666667
  0.99165 -0.151768   1.11209 0.073397 0.000666667
 0.991077 -0.145912   1.10938 0.0756158 0.000666667
 0.990213 -0.148762   1.10943 0.0387269 0.000666667
 0.989768 -0.147091   1.10769 0.0580854 0.000666667
 0.986194 -0.154818   1.10766 0.0532795 0.000666667
 0.989867 -0.145335   1.10853 0.0397915 0.000666667
 0.981054 -0.140022   1.11011 0.143804 0.000666667
  0.98004 -0.140901   1.10594 0.180327 0.000666667
0.990542 -0.15947  1.11151 0.0772353 0.000666667
 0.981912 -0.152392   1.11056 0.13738 0.000666667
 1.00365 -0.14488  1.10766 0.00634149 0.000666667
 0.985871 -0.155076   1.10815 0.105884 0.000666667
 0.99486 -0.14331  1.11111 0.060584 0.000666667
 0.989954 -0.153477   1.11044 0.073331 0.000666667
 0.993638 -0.148464   1.11045 0.0651006 0.000666667
 0.992894 -0.145091   1.11011 0.0398276 0.000666667
 0.980913 -0.151362   1.10833 0.139962 0.000666667
  0.98169 -0.153157   1.11243 0.131299 0.000666667
 0.989635 -0.153163   1.10888 0.100527 0.000666667
 0.989801 -0.144613   1.10921 0.0753544 0.000666667
 0.994887 -0.143744   1.11192 0.0682522 0.000666667
 0.98942 -0.15469  1.10641 0.123777 0.000666667
 0.978821 -0.141047   1.10173 0.157633 0.000666667
 1.00395 -0.14539  1.10354 0.00343925 0.000666667
 0.987463 -0.153031   1.11013 0.0751654 0.000666667
 0.989821 -0.151055   1.11276 0.0554175 0.000666667
  0.97709 -0.137049   1.10511 0.159636 0.000666667
 0.982665 -0.152404   1.11183 0.127721 0.000666667
 0.978681 -0.140236   1.10646 0.142023 0.000666667
 0.991552 -0.150389   1.11131 0.0317976 0.000666667
 0.983612 -0.142768   1.10851 0.159052 0.000666667
 0.989141 -0.155523   1.11104 0.101657 0.000666667
 0.983681 -0.141109   1.10822 0.151801 0.000666667
 0.987304 -0.153827   1.11403 0.0956011 0.000666667
 0.986765 -0.150674   1.10785 0.100496 0.000666667
 0.989747 -0.145296   1.10729 0.0668605 0.000666667
 0.988213 -0.155365   1.10785 0.1214 0.000666667
 0.990219 -0.151879   1.11075 0.0745015 0.000666667
 0.996822 -0.137659   1.10733 0.00842546 0.000666667
 0.980164 -0.138351   1.10924 0.1411 0.000666667
 0.992652 -0.134417    1.1023 0.046844 0.000666667
  1.00294 -0.157508   1.11561 -0.114038 0.000666667
 0.990096 -0.152224   1.11084 0.0622512 0.000666667
 0.990561 -0.144829   1.11067 0.0365487 0.000666667
 0.988786 -0.153187   1.10881 0.0878282 0.000666667
 0.992564 -0.144565   1.11056 0.0278681 0.000666667
 0.979821 -0.152268   1.11328 0.141971 0.000666667
 0.990742 -0.146567   1.10698 0.0357177 0.000666667
 0.993839 -0.132668   1.10018 0.0481977 0.000666667
 0.990797 -0.143165   1.10755 0.0148135 0.000666667
0.990565 -0.13583  1.09929 0.0469779 0.000666667
 0.978308 -0.137858   1.10516 0.156821 0.000666667
  0.9944 -0.14551  1.11165 0.064538 0.000666667
 0.977195 -0.141711   1.11003 0.147856 0.000666667
 0.990049 -0.146871   1.10842 0.0549901 0.000666667
 0.989128 -0.154678   1.10997 0.0978609 0.000666667
  0.99637 -0.145477   1.11001 0.0409851 0.000666667
 0.981015 -0.152912   1.11391 0.168431 0.000666667
 0.988425 -0.154969   1.11056 0.0924948 0.000666667
 0.991442 -0.156283   1.11272 0.0749065 0.000666667
 0.980014 -0.142659   1.10976 0.161314 0.000666667
 0.993053 -0.144501   1.11026 0.0525097 0.000666667
 0.976606 -0.138585   1.10481 0.178573 0.000666667
 0.989067 -0.154669   1.11168 0.0814267 0.000666667
  1.00132 -0.145198   1.10358 0.0285593 0.000666667
 0.986932 -0.154482    1.1096 0.0904923 0.000666667
 0.993553 -0.144749   1.10999 0.0368711 0.000666667
   1.0038 -0.146294   1.10464 -0.000359032 0.000666667
 0.991469 -0.148039    1.1078 0.0690384 0.000666667
 0.995287 -0.140553   1.11345 0.0140196 0.000666667
 0.992904 -0.141812   1.10871 0.00532014 0.000666667
  1.00127 -0.146872   1.10563 0.0158368 0.000666667
 0.986939 -0.154191   1.11191 0.0931081 0.000666667
 0.991767 -0.145217   1.11194 0.0675317 0.000666667
 0.994187 -0.131925   1.10266 0.0296648 0.000666667
 0.990582 -0.149787   1.11067 0.0683896 0.000666667
 0.986428 -0.154118   1.10936 0.0977774 0.000666667
 0.989636 -0.144134   1.11107 0.0501008 0.000666667
 0.979883 -0.141255   1.10771 0.178013 0.000666667
  0.97969 -0.140516   1.10838 0.180661 0.000666667
 0.995181 -0.133146   1.10108 0.0448522 0.000666667
 0.982646 -0.153045   1.11093 0.145238 0.000666667
 0.987184 -0.151887   1.10805 0.069422 0.000666667
   0.9904 -0.154843   1.11042 0.123082 0.000666667
0.984743 -0.14316  1.10862 0.169185 0.000666667
  1.00407 -0.157673   1.11294 -0.104209 0.000666667
 0.992041 -0.148104   1.10765 0.0231723 0.000666667
 0.990636 -0.153901   1.10875 0.0568949 0.000666667
  0.99189 -0.143214   1.10819 0.0312306 0.000666667
 0.988184 -0.154956    1.1103 0.0744446 0.000666667
   1.0072 -0.149387   1.10315 -0.258591 0.000666667
 0.987702 -0.151397   1.10902 0.0823133 0.000666667
 0.990732 -0.143563   1.10803 0.0813855 0.000666667
 0.998316 -0.135998   1.10567 0.00448618 0.000666667
 0.976815 -0.140239   1.10778 0.166691 0.000666667
 0.992878 -0.150321   1.11073 0.0541058 0.000666667
  1.00262 -0.145144    1.1083 0.039796 0.000666667
 0.978473 -0.150845   1.10908 0.13179 0.000666667
 0.979229 -0.141746   1.11097 0.169083 0.000666667
 0.979005 -0.142773   1.10977 0.155501 0.000666667
 0.990014 -0.153829    1.1143 0.0872718 0.000666667
  1.00261 -0.146186   1.10618 0.00389733 0.000666667
 0.992524 -0.135822   1.10132 0.00858026 0.000666667
 0.993996 -0.143138   1.11462 0.0570736 0.000666667
 0.981019 -0.136343    1.1108 0.142902 0.000666667
 0.991021 -0.148226   1.10594 0.0348329 0.000666667
 0.990955 -0.154213   1.10805 0.150568 0.000666667
 0.991343 -0.152511   1.10742 0.0750337 0.000666667
 0.980232 -0.137323   1.10922 0.151542 0.000666667
 0.990842 -0.150386   1.11791 0.0918242 0.000666667
 0.980229 -0.151315   1.11172 0.172067 0.000666667
  0.99314 -0.143061   1.10992 0.0691017 0.000666667
 0.980349 -0.140468   1.10443 0.160961 0.000666667
 0.989171 -0.153344   1.11493 0.092551 0.000666667
 0.977373 -0.141326   1.10744 0.160109 0.000666667
 0.991352 -0.147153   1.10792 0.0374022 0.000666667
   0.9813 -0.141975   1.10924 0.146806 0.000666667
 0.991895 -0.144242   1.10797 0.0466421 0.000666667
0.992866 -0.14968  1.10805 0.0694112 0.000666667
 0.991241 -0.155341   1.10504 0.052055 0.000666667
 0.991747 -0.140947   1.11247 0.0649136 0.000666667
 0.994191 -0.147728    1.1118 0.0410086 0.000666667
 0.976447 -0.138533   1.10658 0.147828 0.000666667
 0.977906 -0.140081   1.10832 0.11268 0.000666667
 0.990115 -0.153905   1.10923 0.0796132 0.000666667
  0.99418 -0.143203   1.10858 0.00670664 0.000666667
 0.993654 -0.137126   1.09837 0.000404113 0.000666667
 0.987815 -0.155712   1.11143 0.0545312 0.000666667
 0.991363 -0.147677   1.11285 0.0513666 0.000666667
 0.978506 -0.142238   1.10907 0.162795 0.000666667
 0.988712 -0.148512   1.11176 0.0242994 0.000666667
 0.982142 -0.140229   1.11152 0.126813 0.000666667
 0.979894 -0.150992   1.11407 0.174061 0.000666667
 0.991504 -0.140151   1.10917 0.0456649 0.000666667
 0.977823 -0.155912   1.11403 0.141114 0.000666667
  1.00458 -0.148581   1.10441 0.00465616 0.000666667
 0.990679 -0.152633      1.11 0.0702861 0.000666667
 0.987507 -0.153931   1.11072 0.0887745 0.000666667
 0.981772 -0.152901   1.11164 0.140383 0.000666667
 0.986759 -0.157864   1.11109 0.08534 0.000666667
 0.990119 -0.143747   1.10862 0.058233 0.000666667
 0.989379 -0.149118   1.10974 0.0482893 0.000666667
 0.975797 -0.139799   1.10619 0.159182 0.000666667
 0.993034 -0.144575   1.11109 0.100182 0.000666667
 0.992103 -0.143922   1.10864 0.0559957 0.000666667
 0.981096 -0.140311   1.11062 0.165693 0.000666667
  0.98826 -0.155031   1.10609 0.0652572 0.000666667
0.978828 -0.14415  1.11154 0.173101 0.000666667
 0.989509 -0.154486    1.1129 0.0639109 0.000666667
 0.990467 -0.136529   1.10147 0.0312977 0.000666667
 0.982975 -0.140409   1.10821 0.148045 0.000666667
 0.980892 -0.138489   1.10908 0.155032 0.000666667
 0.993155 -0.147401   1.11124 0.0314104 0.000666667
   1.0029 -0.145468   1.10548 0.0389283 0.000666667
 0.979683 -0.153111   1.10793 0.167359 0.000666667
 0.996317 -0.134633   1.10156 0.0449085 0.000666667
 0.990112 -0.153903   1.11173 0.0761416 0.000666667
   0.9785 -0.141708   1.10888 0.131916 0.000666667
 0.990392 -0.155999   1.10938 0.0588463 0.000666667
  1.00461 -0.146277   1.10307 0.00959466 0.000666667
 0.987989 -0.151846    1.1088 0.0399215 0.000666667
  1.00043 -0.146834   1.10179 0.0250312 0.000666667
 0.989117 -0.150767   1.10927 0.0438554 0.000666667
  0.98955 -0.153947   1.11062 0.0692859 0.000666667
 0.981515 -0.151946   1.10993 0.135416 0.000666667
  1.0044 -0.14573  1.10681 0.0111146 0.000666667
 0.988046 -0.152509   1.11036 0.130758 0.000666667
  0.98012 -0.152058   1.11295 0.143502 0.000666667
  1.00164 -0.144865   1.10457 0.00436122 0.000666667
0.981981 -0.15082   1.1107 0.140222 0.000666667
 0.980538 -0.142049   1.11061 0.1454 0.000666667
  1.00616 -0.146813   1.10178 -0.268856 0.000666667
 0.993419 -0.146423    1.1116 0.049328 0.000666667
 0.981422 -0.140452   1.10492 0.1699 0.000666667
 0.989617 -0.156041   1.11037 0.0953195 0.000666667
 0.991157 -0.144276   1.11055 0.0664922 0.000666667
  1.00233 -0.146214   1.10598 -0.00355219 0.000666667
 0.980672 -0.136776   1.10988 0.147604 0.000666667
 0.977461 -0.141799   1.10566 0.151013 0.000666667
 0.987689 -0.152384    1.1114 0.104966 0.000666667
 0.990437 -0.154625   1.11076 0.0930672 0.000666667
 0.998643 -0.144142   1.10831 -0.0116124 0.000666667
 0.992302 -0.145637   1.11044 0.0544095 0.000666667
  0.99195 -0.153658   1.10915 0.0340388 0.000666667
 0.987562 -0.152228   1.10874 0.0585328 0.000666667
 0.989992 -0.152665   1.10854 0.0886378 0.000666667
 0.993852 -0.149532   1.10899 0.0329831 0.000666667
 0.993445 -0.135677   1.09963 0.0354927 0.000666667
 0.988573 -0.152845   1.11388 0.105804 0.000666667
 0.977511 -0.149466   1.11237 0.135229 0.000666667
 0.976523 -0.138596   1.10729 0.154983 0.000666667
 0.988606 -0.152471   1.11034 0.076255 0.000666667
 0.988263 -0.150741   1.11066 0.0441846 0.000666667
 0.990097 -0.156751   1.11097 0.0842272 0.000666667
  0.98623 -0.153493    1.1096 0.0868498 0.000666667
 0.992016 -0.143124    1.1081 0.0488448 0.000666667
  0.99237 -0.142937   1.10695 0.0605801 0.000666667
 0.980793 -0.138201   1.10981 0.139938 0.000666667
 0.990248 -0.149825   1.10903 0.0366292 0.000666667
 0.982189 -0.140048    1.1081 0.129889 0.000666667
  0.99598 -0.148131   1.10854 0.0574127 0.000666667
 0.990868 -0.153735   1.11154 0.0824089 0.000666667
 0.980232 -0.139766   1.10607 0.162528 0.000666667
0.989215 -0.15204  1.11035 0.119256 0.000666667
 0.978854 -0.142179   1.10706 0.165626 0.000666667
  0.98936 -0.152398    1.1116 0.0646022 0.000666667
 0.977026 -0.137127   1.10621 0.184242 0.000666667
 0.980217 -0.150346   1.10951 0.150733 0.000666667
 0.989854 -0.145376   1.10892 0.0332418 0.000666667
 0.990061 -0.155946   1.11231 0.0520822 0.000666667
 0.982399 -0.137129   1.10839 0.164546 0.000666667
 0.981324 -0.152867   1.11217 0.15317 0.000666667
 0.980584 -0.140557     1.108 0.162245 0.000666667
 0.979385 -0.139421   1.10686 0.168716 0.000666667
  1.00148 -0.148518   1.10735 0.0319347 0.000666667
 0.991281 -0.143729   1.10749 0.0394282 0.000666667
   1.0058 -0.155976   1.11335 -0.128834 0.000666667
 0.980915 -0.148314   1.10832 0.0584881 0.000666667
 0.987046 -0.157411   1.11185 0.0963924 0.000666667
 0.975891 -0.137757   1.10598 0.166619 0.000666667
 0.992615 -0.145075   1.10913 0.0978814 0.000666667
  0.97922 -0.141841   1.10922 0.163393 0.000666667
 0.983226 -0.152687   1.11301 0.156158 0.000666667
 0.982858 -0.136701   1.10934 0.132511 0.000666667
 0.990645 -0.155827   1.10782 0.11197 0.000666667
 0.984997 -0.155801   1.10819 0.072103 0.000666667
 0.989366 -0.153979   1.10971 0.125062 0.000666667
0.979523 -0.13794  1.10979 0.15309 0.000666667
 0.991082 -0.147653   1.10706 0.0372532 0.000666667
 0.989424 -0.153905   1.11239 0.0711502 0.000666667
  0.97791 -0.146994   1.10968 0.142116 0.000666667
 0.986683 -0.156248   1.11134 0.0676731 0.000666667
 0.981569 -0.150784   1.11026 0.129519 0.000666667
0.99844 -0.1407 1.10543 -0.0112935 0.000666667
 0.980183 -0.150602    1.1132 0.178444 0.000666667
 0.980659 -0.140625   1.11146 0.173095 0.000666667
 0.987324 -0.153431    1.1068 0.106977 0.000666667
 0.988526 -0.155271   1.11133 0.114611 0.000666667
 0.987435 -0.152949   1.11006 0.0768056 0.000666667
 0.991316 -0.147664   1.11165 0.0413245 0.000666667
 0.979684 -0.139678   1.10574 0.166214 0.000666667
  0.98159 -0.142651   1.10925 0.0877158 0.000666667
 0.982372 -0.141423   1.10844 0.15943 0.000666667
  1.00357 -0.146536   1.10504 0.0231407 0.000666667
 0.980438 -0.137721   1.10903 0.16211 0.000666667
 0.989637 -0.142084   1.11329 0.0677828 0.000666667
 0.978951 -0.148223   1.10884 0.145406 0.000666667
 0.981812 -0.136277   1.10787 0.122275 0.000666667
0.988182 -0.14605   1.1079 0.0677621 0.000666667
 0.994595 -0.135774   1.10377 -0.0149874 0.000666667
0.982151 -0.15063  1.11136 0.133404 0.000666667
 0.983564 -0.153711   1.11267 0.148492 0.000666667
 1.00256 -0.14706  1.10471 -0.0127472 0.000666667
 0.985736 -0.155086   1.11089 0.0936037 0.000666667
 0.980955 -0.150685   1.11105 0.135982 0.000666667
 0.985698 -0.154657   1.11054 0.0910621 0.000666667
 0.989391 -0.154952   1.10746 0.0697538 0.000666667
  0.98667 -0.157159   1.10772 0.109961 0.000666667
0.990501 -0.14628  1.11098 0.0494862 0.000666667
 0.982007 -0.142524   1.11003 0.0994294 0.000666667
 0.981771 -0.152576   1.11156 0.146039 0.000666667
 0.980884 -0.141046   1.11195 0.149067 0.000666667
 0.980836 -0.134486   1.10895 0.19704 0.000666667
  0.9933 -0.13237   1.1007 0.055588 0.000666667
 0.992119 -0.156646   1.11049 0.0931848 0.000666667
 0.982087 -0.153866   1.11274 0.123201 0.000666667
  1.00417 -0.147066   1.10446 -0.00225131 0.000666667
  1.00858 -0.148138   1.10356 -0.262612 0.000666667
 0.979059 -0.140381   1.10961 0.152113 0.000666667
  0.98159 -0.153975   1.11372 0.147629 0.000666667
 0.987901 -0.152354   1.10951 0.0766652 0.000666667
0.981637 -0.13648  1.10861 0.133736 0.000666667
  1.00534 -0.142941   1.10665 0.0206333 0.000666667
 0.988909 -0.153435   1.10767 0.0730444 0.000666667
  0.97838 -0.140189    1.1102 0.157045 0.000666667
  0.98203 -0.151323   1.11228 0.148919 0.000666667
 0.988306 -0.153951   1.11077 0.132577 0.000666667
 0.989946 -0.150521    1.1122 0.0496708 0.000666667
 0.994043 -0.142593   1.11127 0.0460963 0.000666667
0.981338 -0.15069  1.11369 0.193784 0.000666667
 0.988915 -0.151913   1.11118 0.0641633 0.000666667
  1.00297 -0.144742   1.10355 -0.0140529 0.000666667
0.979338 -0.14416  1.11066 0.148974 0.000666667
  0.97944 -0.154797   1.11202 0.151696 0.000666667
  0.99034 -0.145746   1.10807 0.0704751 0.000666667
0.990041 -0.15334   1.1122 0.079473 0.000666667
 0.979139 -0.152187   1.11308 0.165269 0.000666667
 0.977597 -0.139953   1.10592 0.183133 0.000666667
 0.989616 -0.151581   1.10784 0.0698724 0.000666667
 0.990092 -0.151315   1.11022 0.0784423 0.000666667
 0.993726 -0.143923   1.10844 0.0830754 0.000666667
  1.00192 -0.146148   1.10386 0.0261971 0.000666667
  0.98043 -0.140626   1.10902 0.161828 0.000666667
 0.990947 -0.147596   1.11133 0.0537083 0.000666667
 0.980998 -0.139433   1.11072 0.1514 0.000666667
 0.988937 -0.153392   1.11128 0.0749758 0.000666667
 0.991166 -0.153543   1.11301 0.0571001 0.000666667
 0.988025 -0.154342   1.11043 0.0908977 0.000666667
0.989968 -0.14136  1.11185 0.0558488 0.000666667
 0.981522 -0.153198   1.11449 0.122572 0.000666667
0.980487 -0.14162  1.10844 0.160675 0.000666667
 0.992391 -0.146316   1.11057 0.0339375 0.000666667
 0.989527 -0.153245   1.11037 0.0999862 0.000666667
 0.991265 -0.157133   1.10914 0.103553 0.000666667
 0.981663 -0.140852   1.10703 0.135869 0.000666667
 0.996094 -0.145009   1.10956 0.0611216 0.000666667
 0.981352 -0.137968   1.10961 0.14067 0.000666667
 0.988111 -0.153532   1.11201 0.0757492 0.000666667
  0.99039 -0.142566   1.11122 0.0725674 0.000666667
 0.981649 -0.142835   1.10582 0.17065 0.000666667
 0.989479 -0.155984   1.10699 0.0850234 0.000666667
 0.991209 -0.153087   1.11501 0.0572743 0.000666667
  0.99165 -0.145159    1.1105 0.0848214 0.000666667
 0.978451 -0.150368   1.11188 0.141975 0.000666667
 0.980828 -0.151178   1.11201 0.142698 0.000666667
0.982299 -0.15081  1.11285 0.155004 0.000666667
 0.989361 -0.156816   1.11035 0.111541 0.000666667
 1.00813 -0.14833  1.10491 -0.230366 0.000666667
 0.987991 -0.147464   1.10938 0.0903896 0.000666667
 0.990742 -0.144034    1.1127 0.0526565 0.000666667
 0.992594 -0.143878   1.11056 0.0503803 0.000666667
 0.989432 -0.142527   1.10565 0.0474285 0.000666667
 0.977554 -0.138796   1.10609 0.146546 0.000666667
 0.996969 -0.140286   1.10607 -0.00845082 0.000666667
  1.00014 -0.145132   1.10516 0.0259132 0.000666667
 0.990199 -0.143577    1.1068 0.0626312 0.000666667
  1.00278 -0.146715   1.10318 0.00819615 0.000666667
 0.987126 -0.157459   1.11196 0.0839796 0.000666667
 0.983112 -0.153902   1.11207 0.117171 0.000666667
 0.992755 -0.133851   1.10543 -0.00217946 0.000666667
 0.992508 -0.135221   1.10144 0.00629367 0.000666667
 0.991362 -0.148662   1.11114 0.0741657 0.000666667
 0.999936 -0.145001   1.10435 0.0190167 0.000666667
 0.996064 -0.147514   1.10732 0.0585064 0.000666667
 0.989027 -0.146082    1.1099 0.0431029 0.000666667
  0.97875 -0.140962   1.10838 0.168686 0.000666667
 0.993843 -0.143909   1.10945 0.0565024 0.000666667
 0.989773 -0.146242   1.10961 0.0781595 0.000666667
 0.990792 -0.148945   1.11023 0.0399751 0.000666667
 0.978679 -0.139718    1.1079 0.177716 0.000666667
  1.00151 -0.146776   1.10551 -0.00299238 0.000666667
 0.995045 -0.151151   1.10715 0.00696627 0.000666667
  1.00407 -0.147699   1.10737 -0.024607 0.000666667
 0.976927 -0.150466   1.11035 0.134119 0.000666667
 0.980351 -0.150517   1.11054 0.139045 0.000666667
 0.980986 -0.141495   1.11096 0.157001 0.000666667
 0.994245 -0.142704   1.11323 0.0808238 0.000666667
 0.977981 -0.138265   1.10457 0.171063 0.000666667
 0.994949 -0.141897   1.11027 0.0557675 0.000666667
 0.990458 -0.150344   1.10976 0.0878013 0.000666667
   0.9922 -0.135605   1.09828 -0.00239554 0.000666667
 0.990575 -0.142635   1.10887 0.0661632 0.000666667
 0.982292 -0.138932   1.10802 0.127904 0.000666667
 0.980584 -0.150644   1.11041 0.144704 0.000666667
 0.988389 -0.155162   1.10902 0.120822 0.000666667
 0.991428 -0.134447   1.10193 0.0301058 0.000666667
 0.990927 -0.148868   1.10861 0.0455635 0.000666667
0.981563 -0.13899  1.10937 0.157894 0.000666667
0.991392 -0.14278  1.10593 0.0333382 0.000666667
 0.981751 -0.152881   1.10977 0.155611 0.000666667
 0.989765 -0.154553   1.11164 0.0963106 0.000666667
  0.98926 -0.148325   1.11113 0.0690694 0.000666667
 0.988563 -0.157173   1.11312 0.0837123 0.000666667
 0.994549 -0.131409   1.09857 0.0459854 0.000666667
 0.993961 -0.147014   1.10974 0.0740009 0.000666667
 0.993134 -0.145421   1.10816 0.0484397 0.000666667
 0.989124 -0.148763    1.1099 0.0701434 0.000666667
 0.992802 -0.147287   1.11087 0.0561403 0.000666667
 0.992467 -0.143251   1.10871 0.023705 0.000666667
 0.988275 -0.146687   1.11414 0.071781 0.000666667
 0.990516 -0.144639    1.1075 0.0386907 0.000666667
 0.981888 -0.154966   1.11539 0.144636 0.000666667
0.996637 -0.13478  1.10591 -0.0218027 0.000666667
 1.00193 -0.14456  1.10593 0.00143008 0.000666667
 0.991837 -0.142061   1.11119 0.073634 0.000666667
 0.990064 -0.153531   1.10716 0.0576157 0.000666667
 0.97977 -0.14235  1.11272 0.160463 0.000666667
 0.992593 -0.143343   1.10552 0.0534544 0.000666667
 0.990322 -0.153538   1.11304 0.0947173 0.000666667
 0.988869 -0.154657   1.11057 0.146982 0.000666667
 0.978883 -0.138933   1.11122 0.153594 0.000666667
  1.00222 -0.146388   1.10381 0.0227599 0.000666667
 0.980396 -0.140144   1.10886 0.186487 0.000666667
0.980346 -0.14194   1.1101 0.149771 0.000666667
 0.978503 -0.140748    1.1079 0.167608 0.000666667
 0.981162 -0.151706   1.11091 0.161592 0.000666667
  0.98115 -0.151557   1.10938 0.143444 0.000666667
 0.981405 -0.141702   1.11134 0.159332 0.000666667
 0.989208 -0.153864   1.11086 0.128432 0.000666667
  1.00053 -0.146806   1.10551 -0.0138447 0.000666667
 0.990732 -0.153423   1.11225 0.0678311 0.000666667
 0.991706 -0.153722   1.11264 0.0745721 0.000666667
 0.980399 -0.140384   1.10627 0.134239 0.000666667
 0.994431 -0.146097   1.11078 0.054207 0.000666667
0.977295 -0.14008  1.10501 0.147802 0.000666667
0.987371 -0.15603  1.11248 0.0777576 0.000666667
 0.983838 -0.154431   1.11202 0.13309 0.000666667
 0.987157 -0.155788   1.11014 0.0967116 0.000666667
 0.990032 -0.146083   1.11096 0.0707826 0.000666667
  1.00473 -0.142135   1.10302 0.0310061 0.000666667
 0.986632 -0.154361   1.10821 0.0972461 0.000666667
0.978464 -0.14957  1.10984 0.133417 0.000666667
 0.993988 -0.142496   1.10921 0.0335778 0.000666667
 0.998093 -0.140599    1.1075 0.0106102 0.000666667
 0.997872 -0.138407   1.10749 -0.0144292 0.000666667
 0.991433 -0.141702    1.1111 0.0519275 0.000666667
 0.976313 -0.139893   1.10462 0.169782 0.000666667
 0.991934 -0.148123    1.1069 0.0227939 0.000666667
0.989663 -0.15272  1.11144 0.110301 0.000666667
   1.0047 -0.157818    1.1133 -0.0901788 0.000666667
 0.988767 -0.154282   1.11096 0.0510618 0.000666667
 0.996549 -0.143816   1.11172 0.0522842 0.000666667
 0.979544 -0.141203   1.10954 0.173381 0.000666667
0.980791 -0.13793   1.1104 0.185204 0.000666667
  1.00222 -0.145321   1.10257 0.0231998 0.000666667
0.988292 -0.15398  1.10886 0.100786 0.000666667
 0.979946 -0.138969   1.10854 0.163718 0.000666667
 0.988893 -0.146326   1.10841 0.0755858 0.000666667
 0.986167 -0.152542   1.11249 0.0748746 0.000666667
 0.978473 -0.139739   1.10458 0.165705 0.000666667
  0.98792 -0.153562   1.11047 0.0597047 0.000666667
0.991868 -0.13349  1.10074 0.0219275 0.000666667
 0.991124 -0.145031   1.10937 0.0515144 0.000666667
 0.995388 -0.143084   1.10961 0.0816033 0.000666667
 0.995806 -0.143699   1.10991 0.0370128 0.000666667
 0.981737 -0.139368   1.10797 0.14979 0.000666667
 0.996133 -0.134895   1.10066 0.0222111 0.000666667
   0.9798 -0.151912   1.11121 0.139441 0.000666667
 0.989037 -0.151378   1.11068 0.0749967 0.000666667
0.978333 -0.14144  1.10638 0.175057 0.000666667
 0.998538 -0.144461   1.11081 0.0452036 0.000666667
 0.990961 -0.155347   1.10594 0.0508151 0.000666667
 0.99252 -0.14579  1.11087 0.0842276 0.000666667
 0.992254 -0.146149   1.10568 0.0308311 0.000666667
 0.982323 -0.138957   1.11103 0.142858 0.000666667
 0.983473 -0.152433   1.11518 0.152281 0.000666667
  1.00306 -0.146238   1.10545 0.0282766 0.000666667
 0.992015 -0.146537   1.10796 0.0528223 0.000666667
 0.990213 -0.142793   1.10882 0.00111015 0.000666667
 0.990448 -0.144551   1.10604 0.0277499 0.000666667
  0.98819 -0.156943   1.11165 0.0779369 0.000666667
 0.986842 -0.148299   1.11235 0.0434968 0.000666667
 0.992592 -0.143823   1.10844 0.0344486 0.000666667
 0.990372 -0.143297   1.10912 0.0512519 0.000666667
 0.989574 -0.155471   1.10728 0.0736486 0.000666667
 0.978661 -0.141068    1.1067 0.172855 0.000666667
 0.992618 -0.148776   1.11318 0.0286134 0.000666667
 0.988494 -0.153269   1.11295 0.0897971 0.000666667
 0.990471 -0.143793   1.10797 0.0554086 0.000666667
 0.974829 -0.138342   1.10827 0.150339 0.000666667
0.988042 -0.14948  1.10913 0.0651539 0.000666667
  1.00441 -0.146631   1.10634 -0.0156756 0.000666667
 0.992563 -0.143742   1.10936 0.0269038 0.000666667
 0.989438 -0.156335   1.11044 0.105938 0.000666667

